Robust learning with implicit residual networks

In this effort, we propose a new deep architecture utilizing residual blocks inspired by implicit discretization schemes. As opposed to the standard feed-forward networks, the outputs of the proposed implicit residual blocks are defined as the fixed points of the appropriately chosen nonlinear transformations. We show that this choice leads to the improved stability of both forward and backward propagations, has a favorable impact on the generalization power and allows to control the robustness of the network with only a few hyperparameters. In addition, the proposed reformulation of ResNet does not introduce new parameters and can potentially lead to a reduction in the number of required layers due to improved forward stability. Finally, we derive the memory-efficient training algorithm, propose a stochastic regularization technique and provide numerical results in support of our findings.

==> data/ex_1/mlp/iters_vs_adiv_theta00.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> data/ex_1/mlp/iters_vs_adiv_theta025.csv <==
Step, Value
0.000000000000000000e+00,4.000000000000000000e+00
2.500000000000000000e-01,5.199999809265136719e+00
5.000000000000000000e-01,6.000000000000000000e+00
7.500000000000000000e-01,1.000000000000000000e+01
1.000000000000000000e+00,1.200000000000000000e+01


==> data/ex_1/mlp/iters_vs_adiv_theta05.csv <==
Step, Value
0.000000000000000000e+00,4.000000000000000000e+00
2.500000000000000000e-01,6.400000095367431641e+00
5.000000000000000000e-01,8.600000381469726562e+00
7.500000000000000000e-01,1.119999980926513672e+01
1.000000000000000000e+00,1.339999961853027344e+01


==> data/ex_1/mlp/iters_vs_adiv_theta075.csv <==
Step, Value
0.000000000000000000e+00,5.000000000000000000e+00
2.500000000000000000e-01,7.800000190734863281e+00
5.000000000000000000e-01,1.060000038146972656e+01
7.500000000000000000e-01,1.480000019073486328e+01
1.000000000000000000e+00,1.779999923706054688e+01


==> data/ex_1/mlp/iters_vs_adiv_theta10.csv <==
Step, Value
0.000000000000000000e+00,5.000000000000000000e+00
2.500000000000000000e-01,9.000000000000000000e+00
5.000000000000000000e-01,1.280000019073486328e+01
7.500000000000000000e-01,1.879999923706054688e+01
1.000000000000000000e+00,2.639999961853027344e+01


==> data/ex_1/mlp/iters_vs_theta_adiv00.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,4.000000000000000000e+00
5.000000000000000000e-01,4.000000000000000000e+00
7.500000000000000000e-01,5.000000000000000000e+00
1.000000000000000000e+00,5.000000000000000000e+00


==> data/ex_1/mlp/iters_vs_theta_adiv01.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,4.000000000000000000e+00
1.000000000000000000e+00,5.400000095367431641e+00


==> data/ex_1/mlp/iters_vs_theta_adiv025.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,5.199999809265136719e+00
5.000000000000000000e-01,6.400000095367431641e+00
7.500000000000000000e-01,7.800000190734863281e+00
1.000000000000000000e+00,9.000000000000000000e+00


==> data/ex_1/mlp/iters_vs_theta_adiv05.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,6.000000000000000000e+00
5.000000000000000000e-01,8.600000381469726562e+00
7.500000000000000000e-01,1.060000038146972656e+01
1.000000000000000000e+00,1.280000019073486328e+01


==> data/ex_1/mlp/iters_vs_theta_adiv075.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,1.000000000000000000e+01
5.000000000000000000e-01,1.119999980926513672e+01
7.500000000000000000e-01,1.480000019073486328e+01
1.000000000000000000e+00,1.879999923706054688e+01


==> data/ex_1/mlp/iters_vs_theta_adiv10.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,1.200000000000000000e+01
5.000000000000000000e-01,1.339999961853027344e+01
7.500000000000000000e-01,1.779999923706054688e+01
1.000000000000000000e+00,2.639999961853027344e+01


==> data/ex_1/mlp/theta00_T5_data20_adiv00_div.csv <==
Step, Value
0.000000000000000000e+00,1.516781485406681895e-04
6.100000000000000000e+01,7.591761648654937744e-03
1.220000000000000000e+02,1.468558050692081451e-02
1.830000000000000000e+02,1.932178810238838196e-02
2.440000000000000000e+02,3.722796589136123657e-02
3.060000000000000000e+02,3.574013337492942810e-02
3.670000000000000000e+02,8.650611154735088348e-03
4.280000000000000000e+02,2.129895240068435669e-02
4.890000000000000000e+02,1.055722963064908981e-02
5.500000000000000000e+02,2.789629064500331879e-02
6.120000000000000000e+02,1.966862380504608154e-02
6.730000000000000000e+02,8.919110521674156189e-03
7.340000000000000000e+02,1.335359830409288406e-02
7.950000000000000000e+02,1.800561510026454926e-02
8.560000000000000000e+02,8.436715230345726013e-03
9.180000000000000000e+02,1.876269839704036713e-02
9.790000000000000000e+02,1.962576061487197876e-02
1.040000000000000000e+03,2.723834477365016937e-02
1.101000000000000000e+03,1.567932032048702240e-02
1.162000000000000000e+03,3.434875980019569397e-02
1.224000000000000000e+03,3.200075775384902954e-02
1.285000000000000000e+03,2.679165638983249664e-02
1.346000000000000000e+03,3.546002507209777832e-02
1.407000000000000000e+03,1.972670480608940125e-02
1.468000000000000000e+03,1.327689550817012787e-02
1.530000000000000000e+03,2.696932852268218994e-02
1.591000000000000000e+03,1.539992075413465500e-02
1.652000000000000000e+03,2.308753505349159241e-02
1.713000000000000000e+03,8.151332847774028778e-03
1.774000000000000000e+03,1.149379741400480270e-02
1.836000000000000000e+03,3.062668815255165100e-02
1.897000000000000000e+03,2.727198973298072815e-02
1.958000000000000000e+03,1.195184886455535889e-02
2.019000000000000000e+03,2.002590522170066833e-02
2.080000000000000000e+03,1.613531028851866722e-03
2.142000000000000000e+03,1.381563860923051834e-02
2.203000000000000000e+03,6.146210245788097382e-03
2.264000000000000000e+03,2.058513835072517395e-02
2.325000000000000000e+03,1.826651580631732941e-02
2.386000000000000000e+03,2.348937094211578369e-02
2.448000000000000000e+03,1.471446733921766281e-02
2.509000000000000000e+03,1.535495370626449585e-02
2.570000000000000000e+03,1.104022003710269928e-02
2.631000000000000000e+03,1.574459113180637360e-02
2.692000000000000000e+03,2.783462405204772949e-02
2.754000000000000000e+03,1.672374084591865540e-02
2.815000000000000000e+03,6.687325425446033478e-03
2.876000000000000000e+03,1.277640461921691895e-02
2.937000000000000000e+03,2.075593173503875732e-02
2.999000000000000000e+03,1.766904816031455994e-02


==> data/ex_1/mlp/theta00_T5_data20_adiv00_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv00_jac.csv <==
Step, Value
0.000000000000000000e+00,4.163040756566260825e-08
6.100000000000000000e+01,2.684762584976851940e-04
1.220000000000000000e+02,7.984889671206474304e-04
1.830000000000000000e+02,3.561457619071006775e-03
2.440000000000000000e+02,1.327816396951675415e-02
3.060000000000000000e+02,7.032694760710000992e-03
3.670000000000000000e+02,7.491706404834985733e-03
4.280000000000000000e+02,6.836209446191787720e-03
4.890000000000000000e+02,9.208793751895427704e-03
5.500000000000000000e+02,8.043015375733375549e-03
6.120000000000000000e+02,6.678228266537189484e-03
6.730000000000000000e+02,7.633080240339040756e-03
7.340000000000000000e+02,6.251477636396884918e-03
7.950000000000000000e+02,5.297177936881780624e-03
8.560000000000000000e+02,9.038569405674934387e-03
9.180000000000000000e+02,7.116619497537612915e-03
9.790000000000000000e+02,5.792486015707254410e-03
1.040000000000000000e+03,7.614149246364831924e-03
1.101000000000000000e+03,5.180523730814456940e-03
1.162000000000000000e+03,5.993533413857221603e-03
1.224000000000000000e+03,5.714868195354938507e-03
1.285000000000000000e+03,7.260923739522695541e-03
1.346000000000000000e+03,6.673524621874094009e-03
1.407000000000000000e+03,5.870123859494924545e-03
1.468000000000000000e+03,4.441125784069299698e-03
1.530000000000000000e+03,5.360728129744529724e-03
1.591000000000000000e+03,4.638424143195152283e-03
1.652000000000000000e+03,4.048444330692291260e-03
1.713000000000000000e+03,5.098445806652307510e-03
1.774000000000000000e+03,4.516388755291700363e-03
1.836000000000000000e+03,5.608535837382078171e-03
1.897000000000000000e+03,6.210873369127511978e-03
1.958000000000000000e+03,4.220950417220592499e-03
2.019000000000000000e+03,4.984866827726364136e-03
2.080000000000000000e+03,5.800162442028522491e-03
2.142000000000000000e+03,4.145085345953702927e-03
2.203000000000000000e+03,3.858869895339012146e-03
2.264000000000000000e+03,5.128695163875818253e-03
2.325000000000000000e+03,4.781622905284166336e-03
2.386000000000000000e+03,3.965928219258785248e-03
2.448000000000000000e+03,6.171496119350194931e-03
2.509000000000000000e+03,4.523453302681446075e-03
2.570000000000000000e+03,4.381087608635425568e-03
2.631000000000000000e+03,4.081523511558771133e-03
2.692000000000000000e+03,4.659898579120635986e-03
2.754000000000000000e+03,4.746087361127138138e-03
2.815000000000000000e+03,3.041731892153620720e-03
2.876000000000000000e+03,4.390728659927845001e-03
2.937000000000000000e+03,4.268373828381299973e-03
2.999000000000000000e+03,5.110762082040309906e-03


==> data/ex_1/mlp/theta00_T5_data20_adiv00_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.666612148284912109e-01
1.220000000000000000e+02,4.362343251705169678e-01
1.830000000000000000e+02,2.472251951694488525e-01
2.440000000000000000e+02,1.630556583404541016e-02
3.060000000000000000e+02,1.002554967999458313e-02
3.670000000000000000e+02,6.674727890640497208e-03
4.280000000000000000e+02,4.688848741352558136e-03
4.890000000000000000e+02,3.640959039330482483e-03
5.500000000000000000e+02,3.067600307986140251e-03
6.120000000000000000e+02,2.697079675272107124e-03
6.730000000000000000e+02,2.434549853205680847e-03
7.340000000000000000e+02,2.227750141173601151e-03
7.950000000000000000e+02,2.053578151389956474e-03
8.560000000000000000e+02,1.902313670143485069e-03
9.180000000000000000e+02,1.766127767041325569e-03
9.790000000000000000e+02,1.644160365685820580e-03
1.040000000000000000e+03,1.532619120553135872e-03
1.101000000000000000e+03,1.430889242328703403e-03
1.162000000000000000e+03,1.336247427389025688e-03
1.224000000000000000e+03,1.247687730938196182e-03
1.285000000000000000e+03,1.167493173852562904e-03
1.346000000000000000e+03,1.148710376583039761e-03
1.407000000000000000e+03,1.007065409794449806e-03
1.468000000000000000e+03,1.159034902229905128e-03
1.530000000000000000e+03,8.683186024427413940e-04
1.591000000000000000e+03,8.651289390400052071e-04
1.652000000000000000e+03,7.427398813888430595e-04
1.713000000000000000e+03,6.890274817124009132e-04
1.774000000000000000e+03,6.313872290775179863e-04
1.836000000000000000e+03,5.794218159280717373e-04
1.897000000000000000e+03,5.477567319758236408e-04
1.958000000000000000e+03,4.908395931124687195e-04
2.019000000000000000e+03,4.509382415562868118e-04
2.080000000000000000e+03,4.291949735488742590e-04
2.142000000000000000e+03,4.252087674103677273e-04
2.203000000000000000e+03,3.472775570116937160e-04
2.264000000000000000e+03,3.177537291776388884e-04
2.325000000000000000e+03,2.920260594692081213e-04
2.386000000000000000e+03,2.705652732402086258e-04
2.448000000000000000e+03,2.471496118232607841e-04
2.509000000000000000e+03,2.243970811832696199e-04
2.570000000000000000e+03,2.165310143027454615e-04
2.631000000000000000e+03,4.709071363322436810e-04
2.692000000000000000e+03,1.753909018589183688e-04
2.754000000000000000e+03,2.070465998258441687e-04
2.815000000000000000e+03,1.482628285884857178e-04
2.876000000000000000e+03,1.400514447595924139e-04
2.937000000000000000e+03,1.265201717615127563e-04
2.999000000000000000e+03,1.190968760056421161e-04


==> data/ex_1/mlp/theta00_T5_data20_adiv00_resid.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv025_div.csv <==
Step, Value
0.000000000000000000e+00,1.456295285606756806e-04
6.100000000000000000e+01,5.587824620306491852e-03
1.220000000000000000e+02,1.206651609390974045e-02
1.830000000000000000e+02,7.889701053500175476e-03
2.440000000000000000e+02,1.672638021409511566e-02
3.060000000000000000e+02,3.519815858453512192e-03
3.670000000000000000e+02,-3.070800565183162689e-02
4.280000000000000000e+02,-3.630544990301132202e-02
4.890000000000000000e+02,-7.082480192184448242e-02
5.500000000000000000e+02,-7.554341852664947510e-02
6.120000000000000000e+02,-7.450464367866516113e-02
6.730000000000000000e+02,-1.318138837814331055e-01
7.340000000000000000e+02,-1.538787186145782471e-01
7.950000000000000000e+02,-1.522698700428009033e-01
8.560000000000000000e+02,-2.166325300931930542e-01
9.180000000000000000e+02,-2.028462439775466919e-01
9.790000000000000000e+02,-1.770069301128387451e-01
1.040000000000000000e+03,-2.005487978458404541e-01
1.101000000000000000e+03,-1.931044459342956543e-01
1.162000000000000000e+03,-1.613783091306686401e-01
1.224000000000000000e+03,-1.838170289993286133e-01
1.285000000000000000e+03,-2.160993516445159912e-01
1.346000000000000000e+03,-1.980719417333602905e-01
1.407000000000000000e+03,-2.117615938186645508e-01
1.468000000000000000e+03,-1.586920022964477539e-01
1.530000000000000000e+03,-1.814772933721542358e-01
1.591000000000000000e+03,-1.687190681695938110e-01
1.652000000000000000e+03,-1.810940057039260864e-01
1.713000000000000000e+03,-2.178774774074554443e-01
1.774000000000000000e+03,-2.120233476161956787e-01
1.836000000000000000e+03,-1.935637593269348145e-01
1.897000000000000000e+03,-2.616012394428253174e-01
1.958000000000000000e+03,-2.290982902050018311e-01
2.019000000000000000e+03,-2.144622504711151123e-01
2.080000000000000000e+03,-3.250523507595062256e-01
2.142000000000000000e+03,-2.424134314060211182e-01
2.203000000000000000e+03,-2.759970128536224365e-01
2.264000000000000000e+03,-2.759440839290618896e-01
2.325000000000000000e+03,-2.503646016120910645e-01
2.386000000000000000e+03,-2.198305875062942505e-01
2.448000000000000000e+03,-3.076624572277069092e-01
2.509000000000000000e+03,-2.801539897918701172e-01
2.570000000000000000e+03,-3.087693750858306885e-01
2.631000000000000000e+03,-3.050253689289093018e-01
2.692000000000000000e+03,-2.675040662288665771e-01
2.754000000000000000e+03,-3.227645754814147949e-01
2.815000000000000000e+03,-2.885852456092834473e-01
2.876000000000000000e+03,-3.327870368957519531e-01
2.937000000000000000e+03,-2.974624633789062500e-01
2.999000000000000000e+03,-3.457420766353607178e-01


==> data/ex_1/mlp/theta00_T5_data20_adiv025_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv025_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925550373651276459e-08
6.100000000000000000e+01,2.403608086751773953e-04
1.220000000000000000e+02,6.515117711387574673e-04
1.830000000000000000e+02,1.743400469422340393e-03
2.440000000000000000e+02,9.463372640311717987e-03
3.060000000000000000e+02,5.025678314268589020e-03
3.670000000000000000e+02,8.046815171837806702e-03
4.280000000000000000e+02,8.387476205825805664e-03
4.890000000000000000e+02,1.625946536660194397e-02
5.500000000000000000e+02,1.586433127522468567e-02
6.120000000000000000e+02,2.055732347071170807e-02
6.730000000000000000e+02,3.082713857293128967e-02
7.340000000000000000e+02,3.767166659235954285e-02
7.950000000000000000e+02,3.589876741170883179e-02
8.560000000000000000e+02,6.662587821483612061e-02
9.180000000000000000e+02,5.546546727418899536e-02
9.790000000000000000e+02,5.327133089303970337e-02
1.040000000000000000e+03,6.489561498165130615e-02
1.101000000000000000e+03,5.729437991976737976e-02
1.162000000000000000e+03,4.968593269586563110e-02
1.224000000000000000e+03,5.706570670008659363e-02
1.285000000000000000e+03,7.037135958671569824e-02
1.346000000000000000e+03,6.378202885389328003e-02
1.407000000000000000e+03,6.366247683763504028e-02
1.468000000000000000e+03,4.282366484403610229e-02
1.530000000000000000e+03,6.244673579931259155e-02
1.591000000000000000e+03,5.165193229913711548e-02
1.652000000000000000e+03,5.885988473892211914e-02
1.713000000000000000e+03,7.029290497303009033e-02
1.774000000000000000e+03,6.139298155903816223e-02
1.836000000000000000e+03,7.051622122526168823e-02
1.897000000000000000e+03,9.687433391809463501e-02
1.958000000000000000e+03,7.790666073560714722e-02
2.019000000000000000e+03,7.543393224477767944e-02
2.080000000000000000e+03,1.127145066857337952e-01
2.142000000000000000e+03,9.200121462345123291e-02
2.203000000000000000e+03,9.774217009544372559e-02
2.264000000000000000e+03,1.043493300676345825e-01
2.325000000000000000e+03,1.024947538971900940e-01
2.386000000000000000e+03,9.330128878355026245e-02
2.448000000000000000e+03,1.294429004192352295e-01
2.509000000000000000e+03,1.156677156686782837e-01
2.570000000000000000e+03,1.220982298254966736e-01
2.631000000000000000e+03,1.164601594209671021e-01
2.692000000000000000e+03,1.328404247760772705e-01
2.754000000000000000e+03,1.366734206676483154e-01
2.815000000000000000e+03,1.067445725202560425e-01
2.876000000000000000e+03,1.410834491252899170e-01
2.937000000000000000e+03,1.375142633914947510e-01
2.999000000000000000e+03,1.429567039012908936e-01


==> data/ex_1/mlp/theta00_T5_data20_adiv025_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.674492776393890381e-01
1.220000000000000000e+02,4.372747838497161865e-01
1.830000000000000000e+02,2.286305874586105347e-01
2.440000000000000000e+02,1.464090775698423386e-02
3.060000000000000000e+02,8.385254070162773132e-03
3.670000000000000000e+02,5.986838601529598236e-03
4.280000000000000000e+02,4.887609276920557022e-03
4.890000000000000000e+02,4.442112054675817490e-03
5.500000000000000000e+02,4.372095689177513123e-03
6.120000000000000000e+02,4.489119164645671844e-03
6.730000000000000000e+02,4.686356987804174423e-03
7.340000000000000000e+02,4.790987819433212280e-03
7.950000000000000000e+02,4.780862946063280106e-03
8.560000000000000000e+02,4.763018339872360229e-03
9.180000000000000000e+02,4.676205571740865707e-03
9.790000000000000000e+02,4.579189233481884003e-03
1.040000000000000000e+03,4.481263924390077591e-03
1.101000000000000000e+03,4.385956097394227982e-03
1.162000000000000000e+03,4.332231357693672180e-03
1.224000000000000000e+03,4.254269879311323166e-03
1.285000000000000000e+03,4.146604798734188080e-03
1.346000000000000000e+03,4.063273780047893524e-03
1.407000000000000000e+03,3.978529013693332672e-03
1.468000000000000000e+03,3.877062350511550903e-03
1.530000000000000000e+03,3.772480413317680359e-03
1.591000000000000000e+03,3.647015662863850594e-03
1.652000000000000000e+03,3.536452306434512138e-03
1.713000000000000000e+03,3.420261200517416000e-03
1.774000000000000000e+03,3.276646137237548828e-03
1.836000000000000000e+03,3.180845873430371284e-03
1.897000000000000000e+03,3.043098840862512589e-03
1.958000000000000000e+03,2.902997657656669617e-03
2.019000000000000000e+03,2.780441194772720337e-03
2.080000000000000000e+03,2.680137520655989647e-03
2.142000000000000000e+03,2.598543418571352959e-03
2.203000000000000000e+03,2.483882708474993706e-03
2.264000000000000000e+03,2.384524093940854073e-03
2.325000000000000000e+03,2.302359091117978096e-03
2.386000000000000000e+03,2.209331374615430832e-03
2.448000000000000000e+03,2.127061132341623306e-03
2.509000000000000000e+03,2.032690681517124176e-03
2.570000000000000000e+03,1.984464935958385468e-03
2.631000000000000000e+03,1.918694004416465759e-03
2.692000000000000000e+03,1.862984732724726200e-03
2.754000000000000000e+03,1.817176816985011101e-03
2.815000000000000000e+03,1.744702691212296486e-03
2.876000000000000000e+03,1.714389771223068237e-03
2.937000000000000000e+03,1.684151589870452881e-03
2.999000000000000000e+03,1.680710003711283207e-03


==> data/ex_1/mlp/theta00_T5_data20_adiv025_resid.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv05_div.csv <==
Step, Value
0.000000000000000000e+00,1.456278550904244184e-04
6.100000000000000000e+01,3.798444522544741631e-03
1.220000000000000000e+02,9.272480383515357971e-03
1.830000000000000000e+02,-4.271789453923702240e-03
2.440000000000000000e+02,-4.237916786223649979e-03
3.060000000000000000e+02,-3.230552747845649719e-02
3.670000000000000000e+02,-8.795338869094848633e-02
4.280000000000000000e+02,-1.438354253768920898e-01
4.890000000000000000e+02,-2.605472207069396973e-01
5.500000000000000000e+02,-2.798332571983337402e-01
6.120000000000000000e+02,-2.705191075801849365e-01
6.730000000000000000e+02,-4.042944908142089844e-01
7.340000000000000000e+02,-4.769918024539947510e-01
7.950000000000000000e+02,-5.158243179321289062e-01
8.560000000000000000e+02,-7.273066639900207520e-01
9.180000000000000000e+02,-7.583069205284118652e-01
9.790000000000000000e+02,-6.102279424667358398e-01
1.040000000000000000e+03,-6.726473569869995117e-01
1.101000000000000000e+03,-6.894157528877258301e-01
1.162000000000000000e+03,-6.447476148605346680e-01
1.224000000000000000e+03,-7.223007082939147949e-01
1.285000000000000000e+03,-7.741328477859497070e-01
1.346000000000000000e+03,-7.222839593887329102e-01
1.407000000000000000e+03,-7.727721929550170898e-01
1.468000000000000000e+03,-5.956577658653259277e-01
1.530000000000000000e+03,-6.129860877990722656e-01
1.591000000000000000e+03,-5.898211598396301270e-01
1.652000000000000000e+03,-6.691743731498718262e-01
1.713000000000000000e+03,-7.051249742507934570e-01
1.774000000000000000e+03,-6.459437012672424316e-01
1.836000000000000000e+03,-6.486214399337768555e-01
1.897000000000000000e+03,-8.674141764640808105e-01
1.958000000000000000e+03,-6.758843660354614258e-01
2.019000000000000000e+03,-6.658478975296020508e-01
2.080000000000000000e+03,-8.327296376228332520e-01
2.142000000000000000e+03,-6.763700246810913086e-01
2.203000000000000000e+03,-7.354247570037841797e-01
2.264000000000000000e+03,-6.809020042419433594e-01
2.325000000000000000e+03,-7.084916830062866211e-01
2.386000000000000000e+03,-5.613821148872375488e-01
2.448000000000000000e+03,-7.781627178192138672e-01
2.509000000000000000e+03,-6.810203790664672852e-01
2.570000000000000000e+03,-7.373670339584350586e-01
2.631000000000000000e+03,-7.704733610153198242e-01
2.692000000000000000e+03,-6.328446865081787109e-01
2.754000000000000000e+03,-8.100671768188476562e-01
2.815000000000000000e+03,-6.724332571029663086e-01
2.876000000000000000e+03,-7.541161775588989258e-01
2.937000000000000000e+03,-7.083100080490112305e-01
2.999000000000000000e+03,-8.481348156929016113e-01


==> data/ex_1/mlp/theta00_T5_data20_adiv05_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv05_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925486069533690170e-08
6.100000000000000000e+01,2.251342375529929996e-04
1.220000000000000000e+02,5.506742163561284542e-04
1.830000000000000000e+02,1.400914974510669708e-03
2.440000000000000000e+02,8.280327543616294861e-03
3.060000000000000000e+02,7.293587084859609604e-03
3.670000000000000000e+02,1.678208075463771820e-02
4.280000000000000000e+02,3.413879871368408203e-02
4.890000000000000000e+02,8.798122406005859375e-02
5.500000000000000000e+02,1.065860018134117126e-01
6.120000000000000000e+02,1.399045437574386597e-01
6.730000000000000000e+02,2.345025241374969482e-01
7.340000000000000000e+02,3.188235163688659668e-01
7.950000000000000000e+02,3.564395010471343994e-01
8.560000000000000000e+02,6.062146425247192383e-01
9.180000000000000000e+02,6.167404651641845703e-01
9.790000000000000000e+02,5.486221313476562500e-01
1.040000000000000000e+03,6.457308530807495117e-01
1.101000000000000000e+03,6.124463081359863281e-01
1.162000000000000000e+03,5.978055000305175781e-01
1.224000000000000000e+03,6.584383249282836914e-01
1.285000000000000000e+03,6.874145269393920898e-01
1.346000000000000000e+03,6.610715985298156738e-01
1.407000000000000000e+03,6.605621576309204102e-01
1.468000000000000000e+03,4.659248292446136475e-01
1.530000000000000000e+03,5.988603830337524414e-01
1.591000000000000000e+03,5.253452062606811523e-01
1.652000000000000000e+03,6.169583201408386230e-01
1.713000000000000000e+03,6.001899838447570801e-01
1.774000000000000000e+03,5.154377222061157227e-01
1.836000000000000000e+03,6.158215403556823730e-01
1.897000000000000000e+03,7.867017388343811035e-01
1.958000000000000000e+03,5.569106340408325195e-01
2.019000000000000000e+03,6.013423800468444824e-01
2.080000000000000000e+03,6.848923563957214355e-01
2.142000000000000000e+03,6.161423921585083008e-01
2.203000000000000000e+03,6.259961724281311035e-01
2.264000000000000000e+03,5.891474485397338867e-01
2.325000000000000000e+03,6.505858898162841797e-01
2.386000000000000000e+03,5.293034315109252930e-01
2.448000000000000000e+03,6.850928068161010742e-01
2.509000000000000000e+03,5.975042581558227539e-01
2.570000000000000000e+03,6.309787034988403320e-01
2.631000000000000000e+03,6.647471189498901367e-01
2.692000000000000000e+03,6.151622533798217773e-01
2.754000000000000000e+03,7.196344137191772461e-01
2.815000000000000000e+03,5.456160306930541992e-01
2.876000000000000000e+03,6.889134645462036133e-01
2.937000000000000000e+03,6.460129618644714355e-01
2.999000000000000000e+03,7.230578660964965820e-01


==> data/ex_1/mlp/theta00_T5_data20_adiv05_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.681288301944732666e-01
1.220000000000000000e+02,4.383099675178527832e-01
1.830000000000000000e+02,2.174683064222335815e-01
2.440000000000000000e+02,1.276128552854061127e-02
3.060000000000000000e+02,7.547513581812381744e-03
3.670000000000000000e+02,6.443439517170190811e-03
4.280000000000000000e+02,7.214441895484924316e-03
4.890000000000000000e+02,8.673622272908687592e-03
5.500000000000000000e+02,9.818416088819503784e-03
6.120000000000000000e+02,1.019824016839265823e-02
6.730000000000000000e+02,1.013282686471939087e-02
7.340000000000000000e+02,9.446707554161548615e-03
7.950000000000000000e+02,8.278472349047660828e-03
8.560000000000000000e+02,7.506433874368667603e-03
9.180000000000000000e+02,8.005375042557716370e-03
9.790000000000000000e+02,8.415834978222846985e-03
1.040000000000000000e+03,8.689003065228462219e-03
1.101000000000000000e+03,8.894202299416065216e-03
1.162000000000000000e+03,8.913615718483924866e-03
1.224000000000000000e+03,8.904729969799518585e-03
1.285000000000000000e+03,8.842587471008300781e-03
1.346000000000000000e+03,8.733908645808696747e-03
1.407000000000000000e+03,8.675446733832359314e-03
1.468000000000000000e+03,8.589729666709899902e-03
1.530000000000000000e+03,8.525796234607696533e-03
1.591000000000000000e+03,8.483743295073509216e-03
1.652000000000000000e+03,8.427767083048820496e-03
1.713000000000000000e+03,8.404048159718513489e-03
1.774000000000000000e+03,8.376957848668098450e-03
1.836000000000000000e+03,8.387014269828796387e-03
1.897000000000000000e+03,8.377010934054851532e-03
1.958000000000000000e+03,8.362044580280780792e-03
2.019000000000000000e+03,8.353540673851966858e-03
2.080000000000000000e+03,8.343497291207313538e-03
2.142000000000000000e+03,8.343269117176532745e-03
2.203000000000000000e+03,8.337307721376419067e-03
2.264000000000000000e+03,8.332426659762859344e-03
2.325000000000000000e+03,8.327106013894081116e-03
2.386000000000000000e+03,8.323669433593750000e-03
2.448000000000000000e+03,8.322579786181449890e-03
2.509000000000000000e+03,8.319626562297344208e-03
2.570000000000000000e+03,8.315769955515861511e-03
2.631000000000000000e+03,8.311284705996513367e-03
2.692000000000000000e+03,8.312749676406383514e-03
2.754000000000000000e+03,8.310913108289241791e-03
2.815000000000000000e+03,8.308360353112220764e-03
2.876000000000000000e+03,8.306566625833511353e-03
2.937000000000000000e+03,8.303442969918251038e-03
2.999000000000000000e+03,8.300526998937129974e-03


==> data/ex_1/mlp/theta00_T5_data20_adiv05_resid.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv075_div.csv <==
Step, Value
0.000000000000000000e+00,1.456272875657305121e-04
6.100000000000000000e+01,2.023639623075723648e-03
1.220000000000000000e+02,5.247656255960464478e-03
1.830000000000000000e+02,-2.056990936398506165e-02
2.440000000000000000e+02,-3.019646182656288147e-02
3.060000000000000000e+02,-9.241503477096557617e-02
3.670000000000000000e+02,-1.803317368030548096e-01
4.280000000000000000e+02,-2.779759764671325684e-01
4.890000000000000000e+02,-6.366869807243347168e-01
5.500000000000000000e+02,-8.865335583686828613e-01
6.120000000000000000e+02,-8.110450506210327148e-01
6.730000000000000000e+02,-8.925571441650390625e-01
7.340000000000000000e+02,-8.865004777908325195e-01
7.950000000000000000e+02,-9.215200543403625488e-01
8.560000000000000000e+02,-1.123740911483764648e+00
9.180000000000000000e+02,-1.191780328750610352e+00
9.790000000000000000e+02,-9.302499890327453613e-01
1.040000000000000000e+03,-9.921953082084655762e-01
1.101000000000000000e+03,-9.295433163642883301e-01
1.162000000000000000e+03,-9.856771230697631836e-01
1.224000000000000000e+03,-1.125077486038208008e+00
1.285000000000000000e+03,-1.177760481834411621e+00
1.346000000000000000e+03,-1.068315863609313965e+00
1.407000000000000000e+03,-1.211224555969238281e+00
1.468000000000000000e+03,-9.277132749557495117e-01
1.530000000000000000e+03,-8.823391199111938477e-01
1.591000000000000000e+03,-8.509210348129272461e-01
1.652000000000000000e+03,-9.881647825241088867e-01
1.713000000000000000e+03,-9.777679443359375000e-01
1.774000000000000000e+03,-9.648052453994750977e-01
1.836000000000000000e+03,-1.003159761428833008e+00
1.897000000000000000e+03,-1.278257250785827637e+00
1.958000000000000000e+03,-9.824239611625671387e-01
2.019000000000000000e+03,-1.032763719558715820e+00
2.080000000000000000e+03,-1.204405426979064941e+00
2.142000000000000000e+03,-9.762339591979980469e-01
2.203000000000000000e+03,-9.875523447990417480e-01
2.264000000000000000e+03,-1.021696448326110840e+00
2.325000000000000000e+03,-1.035777091979980469e+00
2.386000000000000000e+03,-8.716642260551452637e-01
2.448000000000000000e+03,-1.162194728851318359e+00
2.509000000000000000e+03,-9.497098922729492188e-01
2.570000000000000000e+03,-9.427624940872192383e-01
2.631000000000000000e+03,-1.116397142410278320e+00
2.692000000000000000e+03,-8.993121385574340820e-01
2.754000000000000000e+03,-1.127481818199157715e+00
2.815000000000000000e+03,-9.385923147201538086e-01
2.876000000000000000e+03,-1.033005118370056152e+00
2.937000000000000000e+03,-9.836298823356628418e-01
2.999000000000000000e+03,-1.311529517173767090e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv075_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv075_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925463332166145847e-08
6.100000000000000000e+01,2.201166935265064240e-04
1.220000000000000000e+02,4.963677492924034595e-04
1.830000000000000000e+02,2.233029808849096298e-03
2.440000000000000000e+02,1.007126085460186005e-02
3.060000000000000000e+02,1.875927485525608063e-02
3.670000000000000000e+02,5.076904222369194031e-02
4.280000000000000000e+02,1.200134977698326111e-01
4.890000000000000000e+02,4.700016081333160400e-01
5.500000000000000000e+02,8.883466720581054688e-01
6.120000000000000000e+02,8.705490827560424805e-01
6.730000000000000000e+02,9.363452792167663574e-01
7.340000000000000000e+02,9.276933670043945312e-01
7.950000000000000000e+02,9.126546978950500488e-01
8.560000000000000000e+02,1.227123498916625977e+00
9.180000000000000000e+02,1.220353841781616211e+00
9.790000000000000000e+02,1.017576336860656738e+00
1.040000000000000000e+03,1.086813330650329590e+00
1.101000000000000000e+03,9.643058776855468750e-01
1.162000000000000000e+03,1.070030450820922852e+00
1.224000000000000000e+03,1.250162363052368164e+00
1.285000000000000000e+03,1.274409055709838867e+00
1.346000000000000000e+03,1.151406288146972656e+00
1.407000000000000000e+03,1.298911809921264648e+00
1.468000000000000000e+03,9.628934860229492188e-01
1.530000000000000000e+03,9.956084489822387695e-01
1.591000000000000000e+03,9.373492002487182617e-01
1.652000000000000000e+03,1.128758668899536133e+00
1.713000000000000000e+03,1.041761159896850586e+00
1.774000000000000000e+03,9.818315505981445312e-01
1.836000000000000000e+03,1.138641476631164551e+00
1.897000000000000000e+03,1.435177803039550781e+00
1.958000000000000000e+03,1.020333290100097656e+00
2.019000000000000000e+03,1.162375330924987793e+00
2.080000000000000000e+03,1.195733308792114258e+00
2.142000000000000000e+03,1.069429278373718262e+00
2.203000000000000000e+03,1.047195553779602051e+00
2.264000000000000000e+03,1.082630038261413574e+00
2.325000000000000000e+03,1.103490829467773438e+00
2.386000000000000000e+03,9.495644569396972656e-01
2.448000000000000000e+03,1.254362344741821289e+00
2.509000000000000000e+03,1.026463747024536133e+00
2.570000000000000000e+03,9.228799939155578613e-01
2.631000000000000000e+03,1.204949021339416504e+00
2.692000000000000000e+03,1.011354207992553711e+00
2.754000000000000000e+03,1.203484296798706055e+00
2.815000000000000000e+03,9.482587575912475586e-01
2.876000000000000000e+03,1.132297754287719727e+00
2.937000000000000000e+03,1.062835454940795898e+00
2.999000000000000000e+03,1.425306677818298340e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv075_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.688054621219635010e-01
1.220000000000000000e+02,4.397777616977691650e-01
1.830000000000000000e+02,2.141712456941604614e-01
2.440000000000000000e+02,1.084852591156959534e-02
3.060000000000000000e+02,8.336007595062255859e-03
3.670000000000000000e+02,9.078732691705226898e-03
4.280000000000000000e+02,1.257208455353975296e-02
4.890000000000000000e+02,1.369394641369581223e-02
5.500000000000000000e+02,1.307856477797031403e-02
6.120000000000000000e+02,1.575493440032005310e-02
6.730000000000000000e+02,1.501411665230989456e-02
7.340000000000000000e+02,1.322069950401782990e-02
7.950000000000000000e+02,1.191754546016454697e-02
8.560000000000000000e+02,1.115238945931196213e-02
9.180000000000000000e+02,1.099485997110605240e-02
9.790000000000000000e+02,1.082071103155612946e-02
1.040000000000000000e+03,1.056344620883464813e-02
1.101000000000000000e+03,1.044591050595045090e-02
1.162000000000000000e+03,1.047520525753498077e-02
1.224000000000000000e+03,1.045357994735240936e-02
1.285000000000000000e+03,1.049835886806249619e-02
1.346000000000000000e+03,1.051660813391208649e-02
1.407000000000000000e+03,1.055378653109073639e-02
1.468000000000000000e+03,1.062778662890195847e-02
1.530000000000000000e+03,1.067967340350151062e-02
1.591000000000000000e+03,1.071546133607625961e-02
1.652000000000000000e+03,1.070966571569442749e-02
1.713000000000000000e+03,1.076095830649137497e-02
1.774000000000000000e+03,1.076887547969818115e-02
1.836000000000000000e+03,1.080593559890985489e-02
1.897000000000000000e+03,1.081673614680767059e-02
1.958000000000000000e+03,1.083282940089702606e-02
2.019000000000000000e+03,1.083830837160348892e-02
2.080000000000000000e+03,1.083155348896980286e-02
2.142000000000000000e+03,1.083583571016788483e-02
2.203000000000000000e+03,1.083455793559551239e-02
2.264000000000000000e+03,1.083662640303373337e-02
2.325000000000000000e+03,1.083566714078187943e-02
2.386000000000000000e+03,1.083645503968000412e-02
2.448000000000000000e+03,1.083962433040142059e-02
2.509000000000000000e+03,1.084025017917156219e-02
2.570000000000000000e+03,1.084304600954055786e-02
2.631000000000000000e+03,1.084296591579914093e-02
2.692000000000000000e+03,1.084969192743301392e-02
2.754000000000000000e+03,1.085580326616764069e-02
2.815000000000000000e+03,1.085703354328870773e-02
2.876000000000000000e+03,1.085839793086051941e-02
2.937000000000000000e+03,1.085752807557582855e-02
2.999000000000000000e+03,1.085926778614521027e-02


==> data/ex_1/mlp/theta00_T5_data20_adiv075_resid.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv10_div.csv <==
Step, Value
0.000000000000000000e+00,1.456269819755107164e-04
6.100000000000000000e+01,3.098906017839908600e-05
1.220000000000000000e+02,-6.577689055120572448e-05
1.830000000000000000e+02,-4.626557230949401855e-02
2.440000000000000000e+02,-6.110324710607528687e-02
3.060000000000000000e+02,-1.523073017597198486e-01
3.670000000000000000e+02,-3.108811378479003906e-01
4.280000000000000000e+02,-6.097770929336547852e-01
4.890000000000000000e+02,-1.103663086891174316e+00
5.500000000000000000e+02,-1.095660448074340820e+00
6.120000000000000000e+02,-9.306516647338867188e-01
6.730000000000000000e+02,-1.075473785400390625e+00
7.340000000000000000e+02,-1.152724623680114746e+00
7.950000000000000000e+02,-1.075052022933959961e+00
8.560000000000000000e+02,-1.332860589027404785e+00
9.180000000000000000e+02,-1.501558184623718262e+00
9.790000000000000000e+02,-1.132912278175354004e+00
1.040000000000000000e+03,-1.224463939666748047e+00
1.101000000000000000e+03,-1.111070394515991211e+00
1.162000000000000000e+03,-1.266232848167419434e+00
1.224000000000000000e+03,-1.377548217773437500e+00
1.285000000000000000e+03,-1.439313054084777832e+00
1.346000000000000000e+03,-1.353969931602478027e+00
1.407000000000000000e+03,-1.487159132957458496e+00
1.468000000000000000e+03,-1.130842924118041992e+00
1.530000000000000000e+03,-1.165423870086669922e+00
1.591000000000000000e+03,-1.076678633689880371e+00
1.652000000000000000e+03,-1.230412960052490234e+00
1.713000000000000000e+03,-1.180971384048461914e+00
1.774000000000000000e+03,-1.174779415130615234e+00
1.836000000000000000e+03,-1.318302750587463379e+00
1.897000000000000000e+03,-1.567671775817871094e+00
1.958000000000000000e+03,-1.210552096366882324e+00
2.019000000000000000e+03,-1.367706775665283203e+00
2.080000000000000000e+03,-1.504372000694274902e+00
2.142000000000000000e+03,-1.185232520103454590e+00
2.203000000000000000e+03,-1.224673748016357422e+00
2.264000000000000000e+03,-1.382398843765258789e+00
2.325000000000000000e+03,-1.250888228416442871e+00
2.386000000000000000e+03,-1.136204004287719727e+00
2.448000000000000000e+03,-1.413558244705200195e+00
2.509000000000000000e+03,-1.215032696723937988e+00
2.570000000000000000e+03,-1.188611149787902832e+00
2.631000000000000000e+03,-1.352581620216369629e+00
2.692000000000000000e+03,-1.155485868453979492e+00
2.754000000000000000e+03,-1.498397111892700195e+00
2.815000000000000000e+03,-1.134548068046569824e+00
2.876000000000000000e+03,-1.227572917938232422e+00
2.937000000000000000e+03,-1.266752362251281738e+00
2.999000000000000000e+03,-1.655403852462768555e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv10_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv10_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925450542396902165e-08
6.100000000000000000e+01,2.224008494522422552e-04
1.220000000000000000e+02,5.319698830135166645e-04
1.830000000000000000e+02,6.257698871195316315e-03
2.440000000000000000e+02,1.600602641701698303e-02
3.060000000000000000e+02,4.410335794091224670e-02
3.670000000000000000e+02,1.813315153121948242e-01
4.280000000000000000e+02,6.199645400047302246e-01
4.890000000000000000e+02,1.238219022750854492e+00
5.500000000000000000e+02,1.260101556777954102e+00
6.120000000000000000e+02,1.064773559570312500e+00
6.730000000000000000e+02,1.240374803543090820e+00
7.340000000000000000e+02,1.306700944900512695e+00
7.950000000000000000e+02,1.185324668884277344e+00
8.560000000000000000e+02,1.591452002525329590e+00
9.180000000000000000e+02,1.758619308471679688e+00
9.790000000000000000e+02,1.338927984237670898e+00
1.040000000000000000e+03,1.360051155090332031e+00
1.101000000000000000e+03,1.235575914382934570e+00
1.162000000000000000e+03,1.504981279373168945e+00
1.224000000000000000e+03,1.641081213951110840e+00
1.285000000000000000e+03,1.701759934425354004e+00
1.346000000000000000e+03,1.537765741348266602e+00
1.407000000000000000e+03,1.802904725074768066e+00
1.468000000000000000e+03,1.284775257110595703e+00
1.530000000000000000e+03,1.325598239898681641e+00
1.591000000000000000e+03,1.284849643707275391e+00
1.652000000000000000e+03,1.516301035881042480e+00
1.713000000000000000e+03,1.370552539825439453e+00
1.774000000000000000e+03,1.322447896003723145e+00
1.836000000000000000e+03,1.520733594894409180e+00
1.897000000000000000e+03,1.967954635620117188e+00
1.958000000000000000e+03,1.410792589187622070e+00
2.019000000000000000e+03,1.636074066162109375e+00
2.080000000000000000e+03,1.687738060951232910e+00
2.142000000000000000e+03,1.421311974525451660e+00
2.203000000000000000e+03,1.471142411231994629e+00
2.264000000000000000e+03,1.655464887619018555e+00
2.325000000000000000e+03,1.489473462104797363e+00
2.386000000000000000e+03,1.290125012397766113e+00
2.448000000000000000e+03,1.691318273544311523e+00
2.509000000000000000e+03,1.397388219833374023e+00
2.570000000000000000e+03,1.315623283386230469e+00
2.631000000000000000e+03,1.621536612510681152e+00
2.692000000000000000e+03,1.316775083541870117e+00
2.754000000000000000e+03,1.765122413635253906e+00
2.815000000000000000e+03,1.279215216636657715e+00
2.876000000000000000e+03,1.377401351928710938e+00
2.937000000000000000e+03,1.500522613525390625e+00
2.999000000000000000e+03,1.904649734497070312e+00


==> data/ex_1/mlp/theta00_T5_data20_adiv10_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.696075916290283203e-01
1.220000000000000000e+02,4.417270123958587646e-01
1.830000000000000000e+02,2.106050699949264526e-01
2.440000000000000000e+02,1.345700211822986603e-02
3.060000000000000000e+02,1.018272619694471359e-02
3.670000000000000000e+02,1.675465144217014313e-02
4.280000000000000000e+02,1.654453948140144348e-02
4.890000000000000000e+02,2.105174586176872253e-02
5.500000000000000000e+02,1.171173434704542160e-02
6.120000000000000000e+02,1.115126069635152817e-02
6.730000000000000000e+02,1.331118680536746979e-02
7.340000000000000000e+02,1.461483817547559738e-02
7.950000000000000000e+02,1.190058887004852295e-02
8.560000000000000000e+02,7.239836268126964569e-03
9.180000000000000000e+02,6.543842144310474396e-03
9.790000000000000000e+02,5.969364196062088013e-03
1.040000000000000000e+03,5.983049049973487854e-03
1.101000000000000000e+03,6.203441414982080460e-03
1.162000000000000000e+03,6.595296319574117661e-03
1.224000000000000000e+03,6.961473263800144196e-03
1.285000000000000000e+03,7.376303430646657944e-03
1.346000000000000000e+03,7.433387450873851776e-03
1.407000000000000000e+03,7.457701954990625381e-03
1.468000000000000000e+03,7.585179992020130157e-03
1.530000000000000000e+03,7.692023180425167084e-03
1.591000000000000000e+03,7.611834444105625153e-03
1.652000000000000000e+03,7.480152882635593414e-03
1.713000000000000000e+03,7.596619427204132080e-03
1.774000000000000000e+03,7.536092307418584824e-03
1.836000000000000000e+03,7.577564567327499390e-03
1.897000000000000000e+03,7.533284369856119156e-03
1.958000000000000000e+03,7.543279789388179779e-03
2.019000000000000000e+03,7.533644791692495346e-03
2.080000000000000000e+03,7.501180283725261688e-03
2.142000000000000000e+03,7.506176829338073730e-03
2.203000000000000000e+03,7.466976996511220932e-03
2.264000000000000000e+03,7.475171238183975220e-03
2.325000000000000000e+03,7.470443844795227051e-03
2.386000000000000000e+03,7.473226636648178101e-03
2.448000000000000000e+03,7.469953503459692001e-03
2.509000000000000000e+03,7.475318852812051773e-03
2.570000000000000000e+03,7.480747066438198090e-03
2.631000000000000000e+03,7.475962396711111069e-03
2.692000000000000000e+03,7.486371789127588272e-03
2.754000000000000000e+03,7.502462714910507202e-03
2.815000000000000000e+03,7.503320463001728058e-03
2.876000000000000000e+03,7.499038241803646088e-03
2.937000000000000000e+03,7.493230514228343964e-03
2.999000000000000000e+03,7.500978652387857437e-03


==> data/ex_1/mlp/theta00_T5_data20_adiv10_resid.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
4.280000000000000000e+02,0.000000000000000000e+00
4.890000000000000000e+02,0.000000000000000000e+00
5.500000000000000000e+02,0.000000000000000000e+00
6.120000000000000000e+02,0.000000000000000000e+00
6.730000000000000000e+02,0.000000000000000000e+00
7.340000000000000000e+02,0.000000000000000000e+00
7.950000000000000000e+02,0.000000000000000000e+00
8.560000000000000000e+02,0.000000000000000000e+00
9.180000000000000000e+02,0.000000000000000000e+00
9.790000000000000000e+02,0.000000000000000000e+00
1.040000000000000000e+03,0.000000000000000000e+00
1.101000000000000000e+03,0.000000000000000000e+00
1.162000000000000000e+03,0.000000000000000000e+00
1.224000000000000000e+03,0.000000000000000000e+00
1.285000000000000000e+03,0.000000000000000000e+00
1.346000000000000000e+03,0.000000000000000000e+00
1.407000000000000000e+03,0.000000000000000000e+00
1.468000000000000000e+03,0.000000000000000000e+00
1.530000000000000000e+03,0.000000000000000000e+00
1.591000000000000000e+03,0.000000000000000000e+00
1.652000000000000000e+03,0.000000000000000000e+00
1.713000000000000000e+03,0.000000000000000000e+00
1.774000000000000000e+03,0.000000000000000000e+00
1.836000000000000000e+03,0.000000000000000000e+00
1.897000000000000000e+03,0.000000000000000000e+00
1.958000000000000000e+03,0.000000000000000000e+00
2.019000000000000000e+03,0.000000000000000000e+00
2.080000000000000000e+03,0.000000000000000000e+00
2.142000000000000000e+03,0.000000000000000000e+00
2.203000000000000000e+03,0.000000000000000000e+00
2.264000000000000000e+03,0.000000000000000000e+00
2.325000000000000000e+03,0.000000000000000000e+00
2.386000000000000000e+03,0.000000000000000000e+00
2.448000000000000000e+03,0.000000000000000000e+00
2.509000000000000000e+03,0.000000000000000000e+00
2.570000000000000000e+03,0.000000000000000000e+00
2.631000000000000000e+03,0.000000000000000000e+00
2.692000000000000000e+03,0.000000000000000000e+00
2.754000000000000000e+03,0.000000000000000000e+00
2.815000000000000000e+03,0.000000000000000000e+00
2.876000000000000000e+03,0.000000000000000000e+00
2.937000000000000000e+03,0.000000000000000000e+00
2.999000000000000000e+03,0.000000000000000000e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv00_div.csv <==
Step, Value
0.000000000000000000e+00,1.516893389634788036e-04
6.100000000000000000e+01,7.588097359985113144e-03
1.220000000000000000e+02,1.471443288028240204e-02
1.830000000000000000e+02,1.920343562960624695e-02
2.440000000000000000e+02,3.754178434610366821e-02
3.060000000000000000e+02,3.698817640542984009e-02
3.670000000000000000e+02,1.117899175733327866e-02
4.280000000000000000e+02,2.380108088254928589e-02
4.890000000000000000e+02,1.442049629986286163e-02
5.500000000000000000e+02,3.043009899556636810e-02
6.120000000000000000e+02,2.172086201608181000e-02
6.730000000000000000e+02,1.338840741664171219e-02
7.340000000000000000e+02,1.830062642693519592e-02
7.950000000000000000e+02,2.109593339264392853e-02
8.560000000000000000e+02,1.212950516492128372e-02
9.180000000000000000e+02,2.112355455756187439e-02
9.790000000000000000e+02,2.255084738135337830e-02
1.040000000000000000e+03,3.084792569279670715e-02
1.101000000000000000e+03,1.801686361432075500e-02
1.162000000000000000e+03,3.582100570201873779e-02
1.224000000000000000e+03,3.453850001096725464e-02
1.285000000000000000e+03,2.864582836627960205e-02
1.346000000000000000e+03,3.753047436475753784e-02
1.407000000000000000e+03,2.207132056355476379e-02
1.468000000000000000e+03,1.385652553290128708e-02
1.530000000000000000e+03,2.865388989448547363e-02
1.591000000000000000e+03,1.697982288897037506e-02
1.652000000000000000e+03,2.340063452720642090e-02
1.713000000000000000e+03,8.789367973804473877e-03
1.774000000000000000e+03,1.237488538026809692e-02
1.836000000000000000e+03,3.056164458394050598e-02
1.897000000000000000e+03,2.801563963294029236e-02
1.958000000000000000e+03,1.165151037275791168e-02
2.019000000000000000e+03,2.126131951808929443e-02
2.080000000000000000e+03,3.699981840327382088e-03
2.142000000000000000e+03,1.427891850471496582e-02
2.203000000000000000e+03,6.551926024258136749e-03
2.264000000000000000e+03,2.035444416105747223e-02
2.325000000000000000e+03,1.876709423959255219e-02
2.386000000000000000e+03,2.402769401669502258e-02
2.448000000000000000e+03,1.511226315051317215e-02
2.509000000000000000e+03,1.577782258391380310e-02
2.570000000000000000e+03,1.165801566094160080e-02
2.631000000000000000e+03,1.730032823979854584e-02
2.692000000000000000e+03,2.863698638975620270e-02
2.754000000000000000e+03,1.934256032109260559e-02
2.815000000000000000e+03,7.241493556648492813e-03
2.876000000000000000e+03,1.365288905799388885e-02
2.937000000000000000e+03,2.264656499028205872e-02
2.999000000000000000e+03,2.033498696982860565e-02


==> data/ex_1/mlp/theta025_T5_data20_adiv00_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.000000000000000000e+00
2.440000000000000000e+02,5.000000000000000000e+00
3.060000000000000000e+02,5.000000000000000000e+00
3.670000000000000000e+02,4.800000190734863281e+00
4.280000000000000000e+02,4.400000095367431641e+00
4.890000000000000000e+02,4.199999809265136719e+00
5.500000000000000000e+02,4.000000000000000000e+00
6.120000000000000000e+02,4.000000000000000000e+00
6.730000000000000000e+02,4.000000000000000000e+00
7.340000000000000000e+02,4.000000000000000000e+00
7.950000000000000000e+02,4.000000000000000000e+00
8.560000000000000000e+02,4.000000000000000000e+00
9.180000000000000000e+02,4.000000000000000000e+00
9.790000000000000000e+02,4.000000000000000000e+00
1.040000000000000000e+03,4.000000000000000000e+00
1.101000000000000000e+03,4.000000000000000000e+00
1.162000000000000000e+03,4.000000000000000000e+00
1.224000000000000000e+03,4.000000000000000000e+00
1.285000000000000000e+03,4.000000000000000000e+00
1.346000000000000000e+03,4.000000000000000000e+00
1.407000000000000000e+03,4.000000000000000000e+00
1.468000000000000000e+03,4.000000000000000000e+00
1.530000000000000000e+03,4.000000000000000000e+00
1.591000000000000000e+03,4.000000000000000000e+00
1.652000000000000000e+03,4.000000000000000000e+00
1.713000000000000000e+03,4.000000000000000000e+00
1.774000000000000000e+03,4.000000000000000000e+00
1.836000000000000000e+03,4.000000000000000000e+00
1.897000000000000000e+03,4.000000000000000000e+00
1.958000000000000000e+03,4.000000000000000000e+00
2.019000000000000000e+03,4.000000000000000000e+00
2.080000000000000000e+03,4.000000000000000000e+00
2.142000000000000000e+03,4.000000000000000000e+00
2.203000000000000000e+03,4.000000000000000000e+00
2.264000000000000000e+03,4.000000000000000000e+00
2.325000000000000000e+03,4.000000000000000000e+00
2.386000000000000000e+03,4.000000000000000000e+00
2.448000000000000000e+03,4.000000000000000000e+00
2.509000000000000000e+03,4.000000000000000000e+00
2.570000000000000000e+03,4.000000000000000000e+00
2.631000000000000000e+03,4.000000000000000000e+00
2.692000000000000000e+03,4.000000000000000000e+00
2.754000000000000000e+03,4.000000000000000000e+00
2.815000000000000000e+03,4.000000000000000000e+00
2.876000000000000000e+03,4.000000000000000000e+00
2.937000000000000000e+03,4.000000000000000000e+00
2.999000000000000000e+03,4.000000000000000000e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv00_jac.csv <==
Step, Value
0.000000000000000000e+00,4.162860278711377759e-08
6.100000000000000000e+01,2.675144060049206018e-04
1.220000000000000000e+02,7.865096558816730976e-04
1.830000000000000000e+02,3.160229418426752090e-03
2.440000000000000000e+02,1.258466951549053192e-02
3.060000000000000000e+02,6.718053016811609268e-03
3.670000000000000000e+02,7.126935757696628571e-03
4.280000000000000000e+02,6.470258347690105438e-03
4.890000000000000000e+02,8.651524782180786133e-03
5.500000000000000000e+02,7.540619466453790665e-03
6.120000000000000000e+02,6.404246203601360321e-03
6.730000000000000000e+02,6.989874877035617828e-03
7.340000000000000000e+02,5.768527742475271225e-03
7.950000000000000000e+02,5.088093224912881851e-03
8.560000000000000000e+02,8.432495407760143280e-03
9.180000000000000000e+02,6.763054523617029190e-03
9.790000000000000000e+02,5.478785838931798935e-03
1.040000000000000000e+03,7.299256976693868637e-03
1.101000000000000000e+03,4.941293969750404358e-03
1.162000000000000000e+03,5.810992326587438583e-03
1.224000000000000000e+03,5.505959503352642059e-03
1.285000000000000000e+03,6.930894218385219574e-03
1.346000000000000000e+03,6.474541034549474716e-03
1.407000000000000000e+03,5.631635431200265884e-03
1.468000000000000000e+03,4.272931255400180817e-03
1.530000000000000000e+03,5.208528600633144379e-03
1.591000000000000000e+03,4.483310505747795105e-03
1.652000000000000000e+03,3.890284802764654160e-03
1.713000000000000000e+03,4.903952591121196747e-03
1.774000000000000000e+03,4.395099822431802750e-03
1.836000000000000000e+03,5.494634620845317841e-03
1.897000000000000000e+03,6.062160246074199677e-03
1.958000000000000000e+03,4.172482527792453766e-03
2.019000000000000000e+03,4.901380743831396103e-03
2.080000000000000000e+03,5.629476159811019897e-03
2.142000000000000000e+03,4.087113775312900543e-03
2.203000000000000000e+03,3.785619046539068222e-03
2.264000000000000000e+03,5.027239676564931870e-03
2.325000000000000000e+03,4.704129416495561600e-03
2.386000000000000000e+03,3.909165970981121063e-03
2.448000000000000000e+03,6.080397870391607285e-03
2.509000000000000000e+03,4.456372931599617004e-03
2.570000000000000000e+03,4.215216729789972305e-03
2.631000000000000000e+03,4.009319934993982315e-03
2.692000000000000000e+03,4.570944234728813171e-03
2.754000000000000000e+03,4.664284177124500275e-03
2.815000000000000000e+03,3.015117719769477844e-03
2.876000000000000000e+03,4.372191615402698517e-03
2.937000000000000000e+03,4.216368775814771652e-03
2.999000000000000000e+03,5.108214449137449265e-03


==> data/ex_1/mlp/theta025_T5_data20_adiv00_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.661132395267486572e-01
1.220000000000000000e+02,4.353401064872741699e-01
1.830000000000000000e+02,2.634226679801940918e-01
2.440000000000000000e+02,1.639317348599433899e-02
3.060000000000000000e+02,9.918511845171451569e-03
3.670000000000000000e+02,6.515558809041976929e-03
4.280000000000000000e+02,4.560933448374271393e-03
4.890000000000000000e+02,3.546169027686119080e-03
5.500000000000000000e+02,2.986895386129617691e-03
6.120000000000000000e+02,2.620083745568990707e-03
6.730000000000000000e+02,2.358704805374145508e-03
7.340000000000000000e+02,2.153865294530987740e-03
7.950000000000000000e+02,1.983847701922059059e-03
8.560000000000000000e+02,1.838055788539350033e-03
9.180000000000000000e+02,1.708248862996697426e-03
9.790000000000000000e+02,1.592655316926538944e-03
1.040000000000000000e+03,1.487439265474677086e-03
1.101000000000000000e+03,1.390740508213639259e-03
1.162000000000000000e+03,1.300391624681651592e-03
1.224000000000000000e+03,1.212493400089442730e-03
1.285000000000000000e+03,1.134413061663508415e-03
1.346000000000000000e+03,1.057985937222838402e-03
1.407000000000000000e+03,1.067330245859920979e-03
1.468000000000000000e+03,9.184777736663818359e-04
1.530000000000000000e+03,8.531495113857090473e-04
1.591000000000000000e+03,7.915422320365905762e-04
1.652000000000000000e+03,1.634830376133322716e-03
1.713000000000000000e+03,6.820656126365065575e-04
1.774000000000000000e+03,6.298387306742370129e-04
1.836000000000000000e+03,5.808037240058183670e-04
1.897000000000000000e+03,5.357811460271477699e-04
1.958000000000000000e+03,4.926580004394054413e-04
2.019000000000000000e+03,4.510473518166691065e-04
2.080000000000000000e+03,9.872072841972112656e-04
2.142000000000000000e+03,3.792173811234533787e-04
2.203000000000000000e+03,3.474166442174464464e-04
2.264000000000000000e+03,3.180828643962740898e-04
2.325000000000000000e+03,2.905000583268702030e-04
2.386000000000000000e+03,2.651383110787719488e-04
2.448000000000000000e+03,2.416470088064670563e-04
2.509000000000000000e+03,2.224446070613339543e-04
2.570000000000000000e+03,3.620231873355805874e-04
2.631000000000000000e+03,1.850440457928925753e-04
2.692000000000000000e+03,1.716612459858879447e-04
2.754000000000000000e+03,1.582071708980947733e-04
2.815000000000000000e+03,4.130367597099393606e-04
2.876000000000000000e+03,1.298901624977588654e-04
2.937000000000000000e+03,1.494409807492047548e-04
2.999000000000000000e+03,1.394884748151525855e-04


==> data/ex_1/mlp/theta025_T5_data20_adiv00_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,3.579444032841827550e-11
1.220000000000000000e+02,1.804992266762894815e-09
1.830000000000000000e+02,5.406953391684510279e-07
2.440000000000000000e+02,2.816275923578359652e-07
3.060000000000000000e+02,6.237025473865287495e-08
3.670000000000000000e+02,1.540228282692623907e-07
4.280000000000000000e+02,3.966434576341271168e-07
4.890000000000000000e+02,4.394754000713874120e-07
5.500000000000000000e+02,4.691847550475358730e-07
6.120000000000000000e+02,3.625919759997486835e-07
6.730000000000000000e+02,3.014735341366758803e-07
7.340000000000000000e+02,2.615619507650990272e-07
7.950000000000000000e+02,2.357369766059491667e-07
8.560000000000000000e+02,2.170355344333074754e-07
9.180000000000000000e+02,2.005806862825920689e-07
9.790000000000000000e+02,1.874197295137491892e-07
1.040000000000000000e+03,1.764519765856675804e-07
1.101000000000000000e+03,1.657240318309050053e-07
1.162000000000000000e+03,1.555216897486388916e-07
1.224000000000000000e+03,1.472502333399461349e-07
1.285000000000000000e+03,1.385365919759351527e-07
1.346000000000000000e+03,1.303970549315636163e-07
1.407000000000000000e+03,1.193713217162439832e-07
1.468000000000000000e+03,1.130780873381809215e-07
1.530000000000000000e+03,1.057054959119341220e-07
1.591000000000000000e+03,9.920129429019652889e-08
1.652000000000000000e+03,9.828332991901334026e-08
1.713000000000000000e+03,8.403171847248813719e-08
1.774000000000000000e+03,7.822089287401468027e-08
1.836000000000000000e+03,7.243527733180599171e-08
1.897000000000000000e+03,6.661006324293339276e-08
1.958000000000000000e+03,6.137280195162020391e-08
2.019000000000000000e+03,5.682933945649892848e-08
2.080000000000000000e+03,4.975925804728831281e-08
2.142000000000000000e+03,4.814183895973656035e-08
2.203000000000000000e+03,4.480363813286203367e-08
2.264000000000000000e+03,4.171781853301581577e-08
2.325000000000000000e+03,3.908259316176554421e-08
2.386000000000000000e+03,3.661065761662030127e-08
2.448000000000000000e+03,3.430285389072196267e-08
2.509000000000000000e+03,3.229159162287942308e-08
2.570000000000000000e+03,3.134467618792768917e-08
2.631000000000000000e+03,2.917998287443879235e-08
2.692000000000000000e+03,2.762937967304424092e-08
2.754000000000000000e+03,2.636892837415416579e-08
2.815000000000000000e+03,2.608393323555446841e-08
2.876000000000000000e+03,2.448933500431849097e-08
2.937000000000000000e+03,2.380923191935835348e-08
2.999000000000000000e+03,2.257064934951813484e-08


==> data/ex_1/mlp/theta025_T5_data20_adiv025_div.csv <==
Step, Value
0.000000000000000000e+00,1.456294121453538537e-04
6.100000000000000000e+01,5.542351398617029190e-03
1.220000000000000000e+02,1.212525554001331329e-02
1.830000000000000000e+02,9.052758105099201202e-03
2.440000000000000000e+02,1.981256715953350067e-02
3.060000000000000000e+02,8.246308192610740662e-03
3.670000000000000000e+02,-2.339795604348182678e-02
4.280000000000000000e+02,-2.619312331080436707e-02
4.890000000000000000e+02,-5.686574429273605347e-02
5.500000000000000000e+02,-5.975046753883361816e-02
6.120000000000000000e+02,-6.571030616760253906e-02
6.730000000000000000e+02,-1.222028359770774841e-01
7.340000000000000000e+02,-1.500064581632614136e-01
7.950000000000000000e+02,-1.538857370615005493e-01
8.560000000000000000e+02,-2.254948318004608154e-01
9.180000000000000000e+02,-2.139798402786254883e-01
9.790000000000000000e+02,-1.882288604974746704e-01
1.040000000000000000e+03,-2.152240276336669922e-01
1.101000000000000000e+03,-2.160133868455886841e-01
1.162000000000000000e+03,-1.851035505533218384e-01
1.224000000000000000e+03,-2.211129665374755859e-01
1.285000000000000000e+03,-2.574135661125183105e-01
1.346000000000000000e+03,-2.392968833446502686e-01
1.407000000000000000e+03,-2.620918154716491699e-01
1.468000000000000000e+03,-1.988425999879837036e-01
1.530000000000000000e+03,-2.267191112041473389e-01
1.591000000000000000e+03,-2.226134091615676880e-01
1.652000000000000000e+03,-2.573847770690917969e-01
1.713000000000000000e+03,-2.957515120506286621e-01
1.774000000000000000e+03,-2.841255664825439453e-01
1.836000000000000000e+03,-2.675774395465850830e-01
1.897000000000000000e+03,-3.692788183689117432e-01
1.958000000000000000e+03,-3.077981770038604736e-01
2.019000000000000000e+03,-3.038593232631683350e-01
2.080000000000000000e+03,-4.100127220153808594e-01
2.142000000000000000e+03,-3.412493169307708740e-01
2.203000000000000000e+03,-3.750012516975402832e-01
2.264000000000000000e+03,-3.707078099250793457e-01
2.325000000000000000e+03,-3.401156067848205566e-01
2.386000000000000000e+03,-2.817963361740112305e-01
2.448000000000000000e+03,-3.804023861885070801e-01
2.509000000000000000e+03,-3.513504564762115479e-01
2.570000000000000000e+03,-3.754181265830993652e-01
2.631000000000000000e+03,-3.894406855106353760e-01
2.692000000000000000e+03,-3.091338276863098145e-01
2.754000000000000000e+03,-4.094079434871673584e-01
2.815000000000000000e+03,-3.585334718227386475e-01
2.876000000000000000e+03,-3.977176845073699951e-01
2.937000000000000000e+03,-3.360628187656402588e-01
2.999000000000000000e+03,-4.208158850669860840e-01


==> data/ex_1/mlp/theta025_T5_data20_adiv025_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,3.799999952316284180e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.000000000000000000e+00
2.440000000000000000e+02,4.599999904632568359e+00
3.060000000000000000e+02,4.000000000000000000e+00
3.670000000000000000e+02,3.000000000000000000e+00
4.280000000000000000e+02,3.000000000000000000e+00
4.890000000000000000e+02,3.000000000000000000e+00
5.500000000000000000e+02,3.000000000000000000e+00
6.120000000000000000e+02,3.599999904632568359e+00
6.730000000000000000e+02,3.799999952316284180e+00
7.340000000000000000e+02,3.799999952316284180e+00
7.950000000000000000e+02,4.000000000000000000e+00
8.560000000000000000e+02,4.000000000000000000e+00
9.180000000000000000e+02,4.000000000000000000e+00
9.790000000000000000e+02,4.000000000000000000e+00
1.040000000000000000e+03,4.000000000000000000e+00
1.101000000000000000e+03,4.000000000000000000e+00
1.162000000000000000e+03,4.000000000000000000e+00
1.224000000000000000e+03,4.199999809265136719e+00
1.285000000000000000e+03,4.199999809265136719e+00
1.346000000000000000e+03,4.199999809265136719e+00
1.407000000000000000e+03,4.599999904632568359e+00
1.468000000000000000e+03,5.000000000000000000e+00
1.530000000000000000e+03,5.000000000000000000e+00
1.591000000000000000e+03,5.000000000000000000e+00
1.652000000000000000e+03,5.000000000000000000e+00
1.713000000000000000e+03,5.199999809265136719e+00
1.774000000000000000e+03,5.199999809265136719e+00
1.836000000000000000e+03,5.199999809265136719e+00
1.897000000000000000e+03,5.199999809265136719e+00
1.958000000000000000e+03,5.199999809265136719e+00
2.019000000000000000e+03,5.199999809265136719e+00
2.080000000000000000e+03,5.199999809265136719e+00
2.142000000000000000e+03,5.199999809265136719e+00
2.203000000000000000e+03,5.199999809265136719e+00
2.264000000000000000e+03,5.199999809265136719e+00
2.325000000000000000e+03,5.199999809265136719e+00
2.386000000000000000e+03,5.199999809265136719e+00
2.448000000000000000e+03,5.199999809265136719e+00
2.509000000000000000e+03,5.199999809265136719e+00
2.570000000000000000e+03,5.199999809265136719e+00
2.631000000000000000e+03,5.199999809265136719e+00
2.692000000000000000e+03,5.199999809265136719e+00
2.754000000000000000e+03,5.199999809265136719e+00
2.815000000000000000e+03,5.199999809265136719e+00
2.876000000000000000e+03,5.199999809265136719e+00
2.937000000000000000e+03,5.199999809265136719e+00
2.999000000000000000e+03,5.199999809265136719e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv025_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925543268223918858e-08
6.100000000000000000e+01,2.407539141131564975e-04
1.220000000000000000e+02,6.430334760807454586e-04
1.830000000000000000e+02,1.601750729605555534e-03
2.440000000000000000e+02,9.436897933483123779e-03
3.060000000000000000e+02,4.874230362474918365e-03
3.670000000000000000e+02,7.359510753303766251e-03
4.280000000000000000e+02,7.254085037857294083e-03
4.890000000000000000e+02,1.387482415884733200e-02
5.500000000000000000e+02,1.316447369754314423e-02
6.120000000000000000e+02,1.853144541382789612e-02
6.730000000000000000e+02,2.830985188484191895e-02
7.340000000000000000e+02,3.695256263017654419e-02
7.950000000000000000e+02,3.720008581876754761e-02
8.560000000000000000e+02,7.255721092224121094e-02
9.180000000000000000e+02,6.208549067378044128e-02
9.790000000000000000e+02,6.095080450177192688e-02
1.040000000000000000e+03,7.682797312736511230e-02
1.101000000000000000e+03,7.110122591257095337e-02
1.162000000000000000e+03,6.397832185029983521e-02
1.224000000000000000e+03,7.693053036928176880e-02
1.285000000000000000e+03,9.671113640069961548e-02
1.346000000000000000e+03,9.129478037357330322e-02
1.407000000000000000e+03,9.441500157117843628e-02
1.468000000000000000e+03,6.380265206098556519e-02
1.530000000000000000e+03,9.918393939733505249e-02
1.591000000000000000e+03,8.692399412393569946e-02
1.652000000000000000e+03,1.056581735610961914e-01
1.713000000000000000e+03,1.219848841428756714e-01
1.774000000000000000e+03,1.071234792470932007e-01
1.836000000000000000e+03,1.260128617286682129e-01
1.897000000000000000e+03,1.727182269096374512e-01
1.958000000000000000e+03,1.379230022430419922e-01
2.019000000000000000e+03,1.324839591979980469e-01
2.080000000000000000e+03,1.776070296764373779e-01
2.142000000000000000e+03,1.641147434711456299e-01
2.203000000000000000e+03,1.701240092515945435e-01
2.264000000000000000e+03,1.691162586212158203e-01
2.325000000000000000e+03,1.666222810745239258e-01
2.386000000000000000e+03,1.421809196472167969e-01
2.448000000000000000e+03,1.780238896608352661e-01
2.509000000000000000e+03,1.593825519084930420e-01
2.570000000000000000e+03,1.621933877468109131e-01
2.631000000000000000e+03,1.658779084682464600e-01
2.692000000000000000e+03,1.689496040344238281e-01
2.754000000000000000e+03,1.867668479681015015e-01
2.815000000000000000e+03,1.449310779571533203e-01
2.876000000000000000e+03,1.875550448894500732e-01
2.937000000000000000e+03,1.662605702877044678e-01
2.999000000000000000e+03,1.806822121143341064e-01


==> data/ex_1/mlp/theta025_T5_data20_adiv025_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.670392572879791260e-01
1.220000000000000000e+02,4.365553855895996094e-01
1.830000000000000000e+02,2.444792985916137695e-01
2.440000000000000000e+02,1.487764995545148849e-02
3.060000000000000000e+02,8.358065970242023468e-03
3.670000000000000000e+02,5.890107713639736176e-03
4.280000000000000000e+02,4.708901513367891312e-03
4.890000000000000000e+02,4.158666823059320450e-03
5.500000000000000000e+02,3.975314553827047348e-03
6.120000000000000000e+02,4.018799401819705963e-03
6.730000000000000000e+02,4.152098204940557480e-03
7.340000000000000000e+02,4.246006254106760025e-03
7.950000000000000000e+02,4.240381531417369843e-03
8.560000000000000000e+02,4.208908416330814362e-03
9.180000000000000000e+02,4.109594039618968964e-03
9.790000000000000000e+02,4.022480919957160950e-03
1.040000000000000000e+03,3.909577615559101105e-03
1.101000000000000000e+03,3.758849110454320908e-03
1.162000000000000000e+03,3.646252676844596863e-03
1.224000000000000000e+03,3.460936946794390678e-03
1.285000000000000000e+03,3.248872933909296989e-03
1.346000000000000000e+03,3.073216881603002548e-03
1.407000000000000000e+03,2.913577947765588760e-03
1.468000000000000000e+03,2.740303985774517059e-03
1.530000000000000000e+03,2.583827823400497437e-03
1.591000000000000000e+03,2.407816937193274498e-03
1.652000000000000000e+03,2.303159330040216446e-03
1.713000000000000000e+03,2.189173828810453415e-03
1.774000000000000000e+03,2.077795565128326416e-03
1.836000000000000000e+03,2.038638340309262276e-03
1.897000000000000000e+03,1.954637933522462845e-03
1.958000000000000000e+03,1.874871551990509033e-03
2.019000000000000000e+03,1.834987080655992031e-03
2.080000000000000000e+03,1.836035982705652714e-03
2.142000000000000000e+03,1.817868440411984921e-03
2.203000000000000000e+03,1.770911738276481628e-03
2.264000000000000000e+03,1.751288422383368015e-03
2.325000000000000000e+03,1.748406095430254936e-03
2.386000000000000000e+03,1.709955395199358463e-03
2.448000000000000000e+03,1.694589154794812202e-03
2.509000000000000000e+03,1.678731641732156277e-03
2.570000000000000000e+03,1.690281904302537441e-03
2.631000000000000000e+03,1.684538787230849266e-03
2.692000000000000000e+03,1.685382798314094543e-03
2.754000000000000000e+03,1.666842959821224213e-03
2.815000000000000000e+03,1.667088828980922699e-03
2.876000000000000000e+03,1.663145027123391628e-03
2.937000000000000000e+03,1.660888083279132843e-03
2.999000000000000000e+03,1.674833474680781364e-03


==> data/ex_1/mlp/theta025_T5_data20_adiv025_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,1.930451105636166176e-07
1.220000000000000000e+02,9.771723430418433054e-10
1.830000000000000000e+02,8.097961057274005725e-08
2.440000000000000000e+02,2.740399054346198682e-07
3.060000000000000000e+02,2.233414591046312125e-07
3.670000000000000000e+02,2.008804358410998248e-07
4.280000000000000000e+02,2.819977567014575470e-07
4.890000000000000000e+02,4.374894615466473624e-07
5.500000000000000000e+02,6.665532623628678266e-07
6.120000000000000000e+02,2.866895556508097798e-07
6.730000000000000000e+02,1.656543844319458003e-07
7.340000000000000000e+02,2.329499295683490345e-07
7.950000000000000000e+02,6.906147831386988400e-08
8.560000000000000000e+02,1.114724454964743927e-07
9.180000000000000000e+02,1.613113624898687704e-07
9.790000000000000000e+02,2.144864481579134008e-07
1.040000000000000000e+03,2.688481117729679681e-07
1.101000000000000000e+03,3.379801967184903333e-07
1.162000000000000000e+03,4.466113239232072374e-07
1.224000000000000000e+03,3.683324507619545329e-07
1.285000000000000000e+03,5.766000867879483849e-07
1.346000000000000000e+03,7.645929258615069557e-07
1.407000000000000000e+03,4.629116006071853917e-07
1.468000000000000000e+03,1.190159792940903571e-07
1.530000000000000000e+03,1.339878679118555738e-07
1.591000000000000000e+03,1.567460259366271202e-07
1.652000000000000000e+03,1.786537779935315484e-07
1.713000000000000000e+03,1.478914857244717496e-08
1.774000000000000000e+03,1.836158070034343837e-08
1.836000000000000000e+03,2.515906771805020981e-08
1.897000000000000000e+03,3.369463286162499571e-08
1.958000000000000000e+03,3.943791071492341871e-08
2.019000000000000000e+03,4.320447999361931579e-08
2.080000000000000000e+03,5.045490070187952369e-08
2.142000000000000000e+03,5.322205964830573066e-08
2.203000000000000000e+03,5.488818288768015918e-08
2.264000000000000000e+03,5.700894689653068781e-08
2.325000000000000000e+03,5.749184239789428830e-08
2.386000000000000000e+03,5.701298277926980518e-08
2.448000000000000000e+03,5.554959514597612724e-08
2.509000000000000000e+03,5.473497566299556638e-08
2.570000000000000000e+03,5.460284313585361815e-08
2.631000000000000000e+03,5.487877885457237426e-08
2.692000000000000000e+03,5.452672624528531742e-08
2.754000000000000000e+03,5.523656199102333630e-08
2.815000000000000000e+03,5.497239641272244626e-08
2.876000000000000000e+03,5.501278721453672915e-08
2.937000000000000000e+03,5.475965991763587226e-08
2.999000000000000000e+03,5.444727690928630182e-08


==> data/ex_1/mlp/theta025_T5_data20_adiv05_div.csv <==
Step, Value
0.000000000000000000e+00,1.456278114346787333e-04
6.100000000000000000e+01,4.068644251674413681e-03
1.220000000000000000e+02,9.898659773170948029e-03
1.830000000000000000e+02,-6.444731843657791615e-04
2.440000000000000000e+02,2.097621560096740723e-03
3.060000000000000000e+02,-2.118708007037639618e-02
3.670000000000000000e+02,-6.846816837787628174e-02
4.280000000000000000e+02,-1.136442795395851135e-01
4.890000000000000000e+02,-2.298845052719116211e-01
5.500000000000000000e+02,-2.605911195278167725e-01
6.120000000000000000e+02,-2.509282231330871582e-01
6.730000000000000000e+02,-3.873127698898315430e-01
7.340000000000000000e+02,-4.480149149894714355e-01
7.950000000000000000e+02,-4.660198092460632324e-01
8.560000000000000000e+02,-6.695610284805297852e-01
9.180000000000000000e+02,-6.822131276130676270e-01
9.790000000000000000e+02,-5.766966938972473145e-01
1.040000000000000000e+03,-6.348775625228881836e-01
1.101000000000000000e+03,-6.502966880798339844e-01
1.162000000000000000e+03,-5.802588462829589844e-01
1.224000000000000000e+03,-6.517394185066223145e-01
1.285000000000000000e+03,-7.338382601737976074e-01
1.346000000000000000e+03,-6.455583572387695312e-01
1.407000000000000000e+03,-7.098995447158813477e-01
1.468000000000000000e+03,-5.362347364425659180e-01
1.530000000000000000e+03,-5.450431704521179199e-01
1.591000000000000000e+03,-5.466692447662353516e-01
1.652000000000000000e+03,-6.288003325462341309e-01
1.713000000000000000e+03,-6.556367278099060059e-01
1.774000000000000000e+03,-6.030685901641845703e-01
1.836000000000000000e+03,-5.836530923843383789e-01
1.897000000000000000e+03,-7.744906544685363770e-01
1.958000000000000000e+03,-6.350415945053100586e-01
2.019000000000000000e+03,-5.922874212265014648e-01
2.080000000000000000e+03,-8.075001835823059082e-01
2.142000000000000000e+03,-6.586154699325561523e-01
2.203000000000000000e+03,-7.293586134910583496e-01
2.264000000000000000e+03,-6.640449762344360352e-01
2.325000000000000000e+03,-6.604755520820617676e-01
2.386000000000000000e+03,-5.183702707290649414e-01
2.448000000000000000e+03,-7.354251146316528320e-01
2.509000000000000000e+03,-6.473420858383178711e-01
2.570000000000000000e+03,-7.126368284225463867e-01
2.631000000000000000e+03,-7.246482372283935547e-01
2.692000000000000000e+03,-5.693900585174560547e-01
2.754000000000000000e+03,-7.574521303176879883e-01
2.815000000000000000e+03,-6.351600885391235352e-01
2.876000000000000000e+03,-7.135123014450073242e-01
2.937000000000000000e+03,-6.594163775444030762e-01
2.999000000000000000e+03,-7.847841978073120117e-01


==> data/ex_1/mlp/theta025_T5_data20_adiv05_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,3.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.000000000000000000e+00
2.440000000000000000e+02,4.000000000000000000e+00
3.060000000000000000e+02,3.000000000000000000e+00
3.670000000000000000e+02,3.000000000000000000e+00
4.280000000000000000e+02,3.599999904632568359e+00
4.890000000000000000e+02,4.199999809265136719e+00
5.500000000000000000e+02,4.199999809265136719e+00
6.120000000000000000e+02,5.199999809265136719e+00
6.730000000000000000e+02,5.199999809265136719e+00
7.340000000000000000e+02,5.400000095367431641e+00
7.950000000000000000e+02,5.599999904632568359e+00
8.560000000000000000e+02,5.599999904632568359e+00
9.180000000000000000e+02,5.599999904632568359e+00
9.790000000000000000e+02,5.599999904632568359e+00
1.040000000000000000e+03,5.599999904632568359e+00
1.101000000000000000e+03,5.599999904632568359e+00
1.162000000000000000e+03,5.599999904632568359e+00
1.224000000000000000e+03,5.599999904632568359e+00
1.285000000000000000e+03,5.599999904632568359e+00
1.346000000000000000e+03,5.599999904632568359e+00
1.407000000000000000e+03,5.599999904632568359e+00
1.468000000000000000e+03,5.599999904632568359e+00
1.530000000000000000e+03,5.599999904632568359e+00
1.591000000000000000e+03,5.599999904632568359e+00
1.652000000000000000e+03,5.599999904632568359e+00
1.713000000000000000e+03,5.800000190734863281e+00
1.774000000000000000e+03,5.800000190734863281e+00
1.836000000000000000e+03,5.800000190734863281e+00
1.897000000000000000e+03,5.800000190734863281e+00
1.958000000000000000e+03,5.800000190734863281e+00
2.019000000000000000e+03,6.000000000000000000e+00
2.080000000000000000e+03,6.000000000000000000e+00
2.142000000000000000e+03,6.000000000000000000e+00
2.203000000000000000e+03,6.000000000000000000e+00
2.264000000000000000e+03,6.000000000000000000e+00
2.325000000000000000e+03,6.000000000000000000e+00
2.386000000000000000e+03,6.000000000000000000e+00
2.448000000000000000e+03,6.000000000000000000e+00
2.509000000000000000e+03,6.000000000000000000e+00
2.570000000000000000e+03,6.000000000000000000e+00
2.631000000000000000e+03,6.000000000000000000e+00
2.692000000000000000e+03,6.000000000000000000e+00
2.754000000000000000e+03,6.000000000000000000e+00
2.815000000000000000e+03,6.000000000000000000e+00
2.876000000000000000e+03,6.000000000000000000e+00
2.937000000000000000e+03,6.000000000000000000e+00
2.999000000000000000e+03,6.000000000000000000e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv05_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925483227362747130e-08
6.100000000000000000e+01,2.272071724291890860e-04
1.220000000000000000e+02,5.600754520855844021e-04
1.830000000000000000e+02,1.254739821888506413e-03
2.440000000000000000e+02,8.183659054338932037e-03
3.060000000000000000e+02,6.083806045353412628e-03
3.670000000000000000e+02,1.279561687260866165e-02
4.280000000000000000e+02,2.402033284306526184e-02
4.890000000000000000e+02,7.116949558258056641e-02
5.500000000000000000e+02,9.679982066154479980e-02
6.120000000000000000e+02,1.256199330091476440e-01
6.730000000000000000e+02,2.164775133132934570e-01
7.340000000000000000e+02,2.829038202762603760e-01
7.950000000000000000e+02,2.981119751930236816e-01
8.560000000000000000e+02,5.238649845123291016e-01
9.180000000000000000e+02,5.103853344917297363e-01
9.790000000000000000e+02,4.969507157802581787e-01
1.040000000000000000e+03,5.842872262001037598e-01
1.101000000000000000e+03,5.657841563224792480e-01
1.162000000000000000e+03,5.290561914443969727e-01
1.224000000000000000e+03,5.816348791122436523e-01
1.285000000000000000e+03,6.543048024177551270e-01
1.346000000000000000e+03,5.868712663650512695e-01
1.407000000000000000e+03,6.048876643180847168e-01
1.468000000000000000e+03,4.145613312721252441e-01
1.530000000000000000e+03,5.456118583679199219e-01
1.591000000000000000e+03,4.868881106376647949e-01
1.652000000000000000e+03,5.789405703544616699e-01
1.713000000000000000e+03,5.641127824783325195e-01
1.774000000000000000e+03,4.780308306217193604e-01
1.836000000000000000e+03,5.636443495750427246e-01
1.897000000000000000e+03,7.212023735046386719e-01
1.958000000000000000e+03,5.312143564224243164e-01
2.019000000000000000e+03,5.439180135726928711e-01
2.080000000000000000e+03,6.785723567008972168e-01
2.142000000000000000e+03,6.152932047843933105e-01
2.203000000000000000e+03,6.240020990371704102e-01
2.264000000000000000e+03,5.967878103256225586e-01
2.325000000000000000e+03,6.193478703498840332e-01
2.386000000000000000e+03,5.056633949279785156e-01
2.448000000000000000e+03,6.703637838363647461e-01
2.509000000000000000e+03,5.824686288833618164e-01
2.570000000000000000e+03,6.158637404441833496e-01
2.631000000000000000e+03,6.185994744300842285e-01
2.692000000000000000e+03,5.883672833442687988e-01
2.754000000000000000e+03,6.862360835075378418e-01
2.815000000000000000e+03,5.096627473831176758e-01
2.876000000000000000e+03,6.312179565429687500e-01
2.937000000000000000e+03,6.106674075126647949e-01
2.999000000000000000e+03,6.590520143508911133e-01


==> data/ex_1/mlp/theta025_T5_data20_adiv05_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.676811099052429199e-01
1.220000000000000000e+02,4.374305605888366699e-01
1.830000000000000000e+02,2.315479516983032227e-01
2.440000000000000000e+02,1.319233048707246780e-02
3.060000000000000000e+02,7.670077029615640640e-03
3.670000000000000000e+02,6.210988853126764297e-03
4.280000000000000000e+02,6.478520575910806656e-03
4.890000000000000000e+02,7.740729954093694687e-03
5.500000000000000000e+02,8.978685364127159119e-03
6.120000000000000000e+02,9.656685404479503632e-03
6.730000000000000000e+02,1.009000372141599655e-02
7.340000000000000000e+02,9.893827140331268311e-03
7.950000000000000000e+02,9.214755147695541382e-03
8.560000000000000000e+02,8.716791868209838867e-03
9.180000000000000000e+02,8.391374722123146057e-03
9.790000000000000000e+02,8.021660149097442627e-03
1.040000000000000000e+03,7.725889794528484344e-03
1.101000000000000000e+03,7.545150816440582275e-03
1.162000000000000000e+03,7.432479411363601685e-03
1.224000000000000000e+03,7.337510585784912109e-03
1.285000000000000000e+03,7.261552847921848297e-03
1.346000000000000000e+03,7.162136491388082504e-03
1.407000000000000000e+03,7.128709461539983749e-03
1.468000000000000000e+03,7.062663789838552475e-03
1.530000000000000000e+03,7.054997142404317856e-03
1.591000000000000000e+03,7.043034769594669342e-03
1.652000000000000000e+03,7.009446620941162109e-03
1.713000000000000000e+03,7.016719784587621689e-03
1.774000000000000000e+03,6.995731499046087265e-03
1.836000000000000000e+03,7.031857967376708984e-03
1.897000000000000000e+03,7.027643267065286636e-03
1.958000000000000000e+03,7.012547459453344345e-03
2.019000000000000000e+03,6.999430246651172638e-03
2.080000000000000000e+03,6.988082081079483032e-03
2.142000000000000000e+03,6.994941737502813339e-03
2.203000000000000000e+03,6.990461144596338272e-03
2.264000000000000000e+03,6.988859735429286957e-03
2.325000000000000000e+03,6.986048072576522827e-03
2.386000000000000000e+03,6.984593812376260757e-03
2.448000000000000000e+03,6.987391505390405655e-03
2.509000000000000000e+03,6.985806860029697418e-03
2.570000000000000000e+03,6.981749087572097778e-03
2.631000000000000000e+03,6.975801195949316025e-03
2.692000000000000000e+03,6.979564670473337173e-03
2.754000000000000000e+03,6.976968608796596527e-03
2.815000000000000000e+03,6.974066141992807388e-03
2.876000000000000000e+03,6.972800940275192261e-03
2.937000000000000000e+03,6.971684284508228302e-03
2.999000000000000000e+03,6.969394627958536148e-03


==> data/ex_1/mlp/theta025_T5_data20_adiv05_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,8.471733963233418763e-07
1.220000000000000000e+02,1.120166515100606830e-09
1.830000000000000000e+02,8.274552598663831304e-09
2.440000000000000000e+02,1.323828371369017987e-07
3.060000000000000000e+02,1.790373573840042809e-07
3.670000000000000000e+02,3.852945269500196446e-07
4.280000000000000000e+02,2.416028053175978130e-07
4.890000000000000000e+02,8.181395827477899729e-08
5.500000000000000000e+02,4.754477345159102697e-07
6.120000000000000000e+02,1.871732635549960833e-08
6.730000000000000000e+02,1.028705227668069710e-07
7.340000000000000000e+02,9.356796226711594500e-08
7.950000000000000000e+02,3.380467106239848363e-08
8.560000000000000000e+02,6.829539955788277439e-08
9.180000000000000000e+02,1.092064394470071420e-07
9.790000000000000000e+02,1.621467902168660657e-07
1.040000000000000000e+03,2.058332455590061727e-07
1.101000000000000000e+03,2.349978274196473649e-07
1.162000000000000000e+03,2.762782287391019054e-07
1.224000000000000000e+03,3.300702644537523156e-07
1.285000000000000000e+03,3.844760101401334396e-07
1.346000000000000000e+03,4.354314171450823778e-07
1.407000000000000000e+03,4.779635673912707716e-07
1.468000000000000000e+03,5.220214802648115437e-07
1.530000000000000000e+03,5.679734158547944389e-07
1.591000000000000000e+03,5.992513365526974667e-07
1.652000000000000000e+03,6.271290544646035414e-07
1.713000000000000000e+03,5.043816599936690181e-07
1.774000000000000000e+03,5.167609060663380660e-07
1.836000000000000000e+03,5.314817599355592392e-07
1.897000000000000000e+03,5.435668413156236056e-07
1.958000000000000000e+03,5.501016175912809558e-07
2.019000000000000000e+03,3.540881152730435133e-07
2.080000000000000000e+03,3.554705472197383642e-07
2.142000000000000000e+03,3.562760753084148746e-07
2.203000000000000000e+03,3.573426283765002154e-07
2.264000000000000000e+03,3.584173668969015125e-07
2.325000000000000000e+03,3.589067318898742087e-07
2.386000000000000000e+03,3.594060444811475463e-07
2.448000000000000000e+03,3.598425166728702607e-07
2.509000000000000000e+03,3.601477658321527997e-07
2.570000000000000000e+03,3.607682685924373800e-07
2.631000000000000000e+03,3.616157187025237363e-07
2.692000000000000000e+03,3.621469488734874176e-07
2.754000000000000000e+03,3.632221137195301708e-07
2.815000000000000000e+03,3.637911163423268590e-07
2.876000000000000000e+03,3.643963850663567428e-07
2.937000000000000000e+03,3.649763584689935669e-07
2.999000000000000000e+03,3.657664535694493679e-07


==> data/ex_1/mlp/theta025_T5_data20_adiv075_div.csv <==
Step, Value
0.000000000000000000e+00,1.456272730138152838e-04
6.100000000000000000e+01,2.581921871751546860e-03
1.220000000000000000e+02,6.816604640334844589e-03
1.830000000000000000e+02,-1.294511742889881134e-02
2.440000000000000000e+02,-2.035799995064735413e-02
3.060000000000000000e+02,-7.079066336154937744e-02
3.670000000000000000e+02,-1.699895858764648438e-01
4.280000000000000000e+02,-2.714608311653137207e-01
4.890000000000000000e+02,-6.514421701431274414e-01
5.500000000000000000e+02,-8.265503048896789551e-01
6.120000000000000000e+02,-9.157902002334594727e-01
6.730000000000000000e+02,-1.145763278007507324e+00
7.340000000000000000e+02,-1.213664889335632324e+00
7.950000000000000000e+02,-1.343406677246093750e+00
8.560000000000000000e+02,-1.542230367660522461e+00
9.180000000000000000e+02,-1.697413682937622070e+00
9.790000000000000000e+02,-1.321056962013244629e+00
1.040000000000000000e+03,-1.405119657516479492e+00
1.101000000000000000e+03,-1.431275486946105957e+00
1.162000000000000000e+03,-1.412025213241577148e+00
1.224000000000000000e+03,-1.547698497772216797e+00
1.285000000000000000e+03,-1.648341894149780273e+00
1.346000000000000000e+03,-1.490847826004028320e+00
1.407000000000000000e+03,-1.626679420471191406e+00
1.468000000000000000e+03,-1.259549736976623535e+00
1.530000000000000000e+03,-1.220835804939270020e+00
1.591000000000000000e+03,-1.236223936080932617e+00
1.652000000000000000e+03,-1.405303001403808594e+00
1.713000000000000000e+03,-1.406206965446472168e+00
1.774000000000000000e+03,-1.307348489761352539e+00
1.836000000000000000e+03,-1.392168641090393066e+00
1.897000000000000000e+03,-1.754322767257690430e+00
1.958000000000000000e+03,-1.363000988960266113e+00
2.019000000000000000e+03,-1.339292764663696289e+00
2.080000000000000000e+03,-1.645293593406677246e+00
2.142000000000000000e+03,-1.403610944747924805e+00
2.203000000000000000e+03,-1.496059179306030273e+00
2.264000000000000000e+03,-1.334414720535278320e+00
2.325000000000000000e+03,-1.460576891899108887e+00
2.386000000000000000e+03,-1.162737965583801270e+00
2.448000000000000000e+03,-1.550455808639526367e+00
2.509000000000000000e+03,-1.320195913314819336e+00
2.570000000000000000e+03,-1.399126648902893066e+00
2.631000000000000000e+03,-1.558447360992431641e+00
2.692000000000000000e+03,-1.248060464859008789e+00
2.754000000000000000e+03,-1.595495462417602539e+00
2.815000000000000000e+03,-1.353048563003540039e+00
2.876000000000000000e+03,-1.506365656852722168e+00
2.937000000000000000e+03,-1.399540305137634277e+00
2.999000000000000000e+03,-1.754886627197265625e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv075_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,3.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.000000000000000000e+00
2.440000000000000000e+02,3.000000000000000000e+00
3.060000000000000000e+02,3.200000047683715820e+00
3.670000000000000000e+02,4.199999809265136719e+00
4.280000000000000000e+02,5.199999809265136719e+00
4.890000000000000000e+02,5.599999904632568359e+00
5.500000000000000000e+02,6.400000095367431641e+00
6.120000000000000000e+02,7.599999904632568359e+00
6.730000000000000000e+02,9.000000000000000000e+00
7.340000000000000000e+02,9.000000000000000000e+00
7.950000000000000000e+02,9.199999809265136719e+00
8.560000000000000000e+02,9.199999809265136719e+00
9.180000000000000000e+02,1.000000000000000000e+01
9.790000000000000000e+02,9.800000190734863281e+00
1.040000000000000000e+03,9.800000190734863281e+00
1.101000000000000000e+03,9.800000190734863281e+00
1.162000000000000000e+03,1.000000000000000000e+01
1.224000000000000000e+03,1.000000000000000000e+01
1.285000000000000000e+03,1.000000000000000000e+01
1.346000000000000000e+03,1.000000000000000000e+01
1.407000000000000000e+03,1.000000000000000000e+01
1.468000000000000000e+03,1.000000000000000000e+01
1.530000000000000000e+03,1.000000000000000000e+01
1.591000000000000000e+03,1.000000000000000000e+01
1.652000000000000000e+03,1.000000000000000000e+01
1.713000000000000000e+03,1.000000000000000000e+01
1.774000000000000000e+03,1.000000000000000000e+01
1.836000000000000000e+03,1.000000000000000000e+01
1.897000000000000000e+03,1.000000000000000000e+01
1.958000000000000000e+03,1.000000000000000000e+01
2.019000000000000000e+03,1.000000000000000000e+01
2.080000000000000000e+03,1.000000000000000000e+01
2.142000000000000000e+03,1.000000000000000000e+01
2.203000000000000000e+03,1.000000000000000000e+01
2.264000000000000000e+03,1.000000000000000000e+01
2.325000000000000000e+03,1.000000000000000000e+01
2.386000000000000000e+03,1.000000000000000000e+01
2.448000000000000000e+03,1.000000000000000000e+01
2.509000000000000000e+03,1.000000000000000000e+01
2.570000000000000000e+03,1.000000000000000000e+01
2.631000000000000000e+03,1.000000000000000000e+01
2.692000000000000000e+03,1.000000000000000000e+01
2.754000000000000000e+03,1.000000000000000000e+01
2.815000000000000000e+03,1.000000000000000000e+01
2.876000000000000000e+03,1.000000000000000000e+01
2.937000000000000000e+03,1.000000000000000000e+01
2.999000000000000000e+03,1.000000000000000000e+01


==> data/ex_1/mlp/theta025_T5_data20_adiv075_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925461200537938566e-08
6.100000000000000000e+01,2.210842649219557643e-04
1.220000000000000000e+02,5.021310644224286079e-04
1.830000000000000000e+02,1.601804629899561405e-03
2.440000000000000000e+02,9.051954373717308044e-03
3.060000000000000000e+02,1.353738270699977875e-02
3.670000000000000000e+02,4.455411806702613831e-02
4.280000000000000000e+02,1.154289469122886658e-01
4.890000000000000000e+02,5.000182390213012695e-01
5.500000000000000000e+02,8.666124343872070312e-01
6.120000000000000000e+02,1.260401725769042969e+00
6.730000000000000000e+02,1.739082098007202148e+00
7.340000000000000000e+02,1.990515947341918945e+00
7.950000000000000000e+02,2.192878961563110352e+00
8.560000000000000000e+02,2.447882890701293945e+00
9.180000000000000000e+02,2.650422334671020508e+00
9.790000000000000000e+02,2.241001367568969727e+00
1.040000000000000000e+03,2.492865085601806641e+00
1.101000000000000000e+03,2.374803304672241211e+00
1.162000000000000000e+03,2.476394891738891602e+00
1.224000000000000000e+03,2.674322605133056641e+00
1.285000000000000000e+03,2.759920835494995117e+00
1.346000000000000000e+03,2.486749410629272461e+00
1.407000000000000000e+03,2.672587156295776367e+00
1.468000000000000000e+03,2.000253200531005859e+00
1.530000000000000000e+03,2.177008152008056641e+00
1.591000000000000000e+03,2.132081508636474609e+00
1.652000000000000000e+03,2.419600248336791992e+00
1.713000000000000000e+03,2.272562026977539062e+00
1.774000000000000000e+03,2.038650751113891602e+00
1.836000000000000000e+03,2.428817510604858398e+00
1.897000000000000000e+03,2.973305225372314453e+00
1.958000000000000000e+03,2.162848949432373047e+00
2.019000000000000000e+03,2.242568492889404297e+00
2.080000000000000000e+03,2.596356868743896484e+00
2.142000000000000000e+03,2.369366168975830078e+00
2.203000000000000000e+03,2.432967185974121094e+00
2.264000000000000000e+03,2.101284027099609375e+00
2.325000000000000000e+03,2.488111495971679688e+00
2.386000000000000000e+03,2.007563352584838867e+00
2.448000000000000000e+03,2.480358362197875977e+00
2.509000000000000000e+03,2.155364990234375000e+00
2.570000000000000000e+03,2.172084331512451172e+00
2.631000000000000000e+03,2.514864444732666016e+00
2.692000000000000000e+03,2.214162349700927734e+00
2.754000000000000000e+03,2.635563373565673828e+00
2.815000000000000000e+03,2.110166788101196289e+00
2.876000000000000000e+03,2.609788417816162109e+00
2.937000000000000000e+03,2.351011037826538086e+00
2.999000000000000000e+03,2.879724025726318359e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv075_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.683115482330322266e-01
1.220000000000000000e+02,4.386606216430664062e-01
1.830000000000000000e+02,2.263476848602294922e-01
2.440000000000000000e+02,1.148405671119689941e-02
3.060000000000000000e+02,7.469271309673786163e-03
3.670000000000000000e+02,8.568973280489444733e-03
4.280000000000000000e+02,1.120151206851005554e-02
4.890000000000000000e+02,1.387307327240705490e-02
5.500000000000000000e+02,1.378713268786668777e-02
6.120000000000000000e+02,1.274288166314363480e-02
6.730000000000000000e+02,1.382726151496171951e-02
7.340000000000000000e+02,1.627130433917045593e-02
7.950000000000000000e+02,1.664239540696144104e-02
8.560000000000000000e+02,1.728246361017227173e-02
9.180000000000000000e+02,1.770871877670288086e-02
9.790000000000000000e+02,1.721163094043731689e-02
1.040000000000000000e+03,1.677270047366619110e-02
1.101000000000000000e+03,1.678807288408279419e-02
1.162000000000000000e+03,1.645088009536266327e-02
1.224000000000000000e+03,1.625892147421836853e-02
1.285000000000000000e+03,1.602138206362724304e-02
1.346000000000000000e+03,1.597134582698345184e-02
1.407000000000000000e+03,1.596364192664623260e-02
1.468000000000000000e+03,1.581723615527153015e-02
1.530000000000000000e+03,1.579143479466438293e-02
1.591000000000000000e+03,1.572120748460292816e-02
1.652000000000000000e+03,1.570639945566654205e-02
1.713000000000000000e+03,1.568709872663021088e-02
1.774000000000000000e+03,1.563807949423789978e-02
1.836000000000000000e+03,1.562119461596012115e-02
1.897000000000000000e+03,1.558568514883518219e-02
1.958000000000000000e+03,1.556575298309326172e-02
2.019000000000000000e+03,1.554878056049346924e-02
2.080000000000000000e+03,1.552860997617244720e-02
2.142000000000000000e+03,1.552107743918895721e-02
2.203000000000000000e+03,1.551828347146511078e-02
2.264000000000000000e+03,1.551265269517898560e-02
2.325000000000000000e+03,1.550606172531843185e-02
2.386000000000000000e+03,1.550499908626079559e-02
2.448000000000000000e+03,1.551415026187896729e-02
2.509000000000000000e+03,1.551562547683715820e-02
2.570000000000000000e+03,1.550935395061969757e-02
2.631000000000000000e+03,1.549975853413343430e-02
2.692000000000000000e+03,1.550079416483640671e-02
2.754000000000000000e+03,1.549061667174100876e-02
2.815000000000000000e+03,1.548805274069309235e-02
2.876000000000000000e+03,1.548078097403049469e-02
2.937000000000000000e+03,1.548157632350921631e-02
2.999000000000000000e+03,1.548014022409915924e-02


==> data/ex_1/mlp/theta025_T5_data20_adiv075_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,6.690001441711501684e-07
1.220000000000000000e+02,1.375744851372928679e-09
1.830000000000000000e+02,6.428165555405485065e-09
2.440000000000000000e+02,1.569418657254573191e-07
3.060000000000000000e+02,4.342896318121347576e-07
3.670000000000000000e+02,1.125749591324165522e-07
4.280000000000000000e+02,1.036350472105596054e-08
4.890000000000000000e+02,7.493827069993130863e-08
5.500000000000000000e+02,3.650313260550319683e-07
6.120000000000000000e+02,2.990431369198631728e-07
6.730000000000000000e+02,3.395078920220839791e-07
7.340000000000000000e+02,2.188258747537474846e-07
7.950000000000000000e+02,4.604785885931050871e-07
8.560000000000000000e+02,3.410782767332420917e-07
9.180000000000000000e+02,2.914991625857510371e-07
9.790000000000000000e+02,3.860307629111048300e-07
1.040000000000000000e+03,4.538424889233283466e-07
1.101000000000000000e+03,4.824652251045336016e-07
1.162000000000000000e+03,4.984211727787624113e-07
1.224000000000000000e+03,5.163659579920931719e-07
1.285000000000000000e+03,5.341171913642028812e-07
1.346000000000000000e+03,5.172699388822366018e-07
1.407000000000000000e+03,5.118410513205162715e-07
1.468000000000000000e+03,5.121701747157203499e-07
1.530000000000000000e+03,5.134485832058999222e-07
1.591000000000000000e+03,5.152313065082125831e-07
1.652000000000000000e+03,5.128734983372851275e-07
1.713000000000000000e+03,5.174716761757736094e-07
1.774000000000000000e+03,5.185897862247657031e-07
1.836000000000000000e+03,5.221774017627467401e-07
1.897000000000000000e+03,5.244357339506677818e-07
1.958000000000000000e+03,5.264262199489166960e-07
2.019000000000000000e+03,5.256036388345819432e-07
2.080000000000000000e+03,5.266359153210942168e-07
2.142000000000000000e+03,5.274904424368287437e-07
2.203000000000000000e+03,5.269996563583845273e-07
2.264000000000000000e+03,5.272461862659838516e-07
2.325000000000000000e+03,5.272958105706493370e-07
2.386000000000000000e+03,5.272523821986396797e-07
2.448000000000000000e+03,5.265495133244257886e-07
2.509000000000000000e+03,5.261566116132598836e-07
2.570000000000000000e+03,5.264353717393532861e-07
2.631000000000000000e+03,5.268570930638816208e-07
2.692000000000000000e+03,5.271351710689486936e-07
2.754000000000000000e+03,5.282325901134754531e-07
2.815000000000000000e+03,5.281566473058774136e-07
2.876000000000000000e+03,5.287071758175443392e-07
2.937000000000000000e+03,5.287273552312399261e-07
2.999000000000000000e+03,5.290926878842583392e-07


==> data/ex_1/mlp/theta025_T5_data20_adiv10_div.csv <==
Step, Value
0.000000000000000000e+00,1.456269819755107164e-04
6.100000000000000000e+01,9.355772053822875023e-04
1.220000000000000000e+02,2.456767950206995010e-03
1.830000000000000000e+02,-3.278340399265289307e-02
2.440000000000000000e+02,-5.018841102719306946e-02
3.060000000000000000e+02,-1.472884416580200195e-01
3.670000000000000000e+02,-3.282064497470855713e-01
4.280000000000000000e+02,-7.932387590408325195e-01
4.890000000000000000e+02,-1.940395951271057129e+00
5.500000000000000000e+02,-1.991175293922424316e+00
6.120000000000000000e+02,-1.841435670852661133e+00
6.730000000000000000e+02,-2.004741668701171875e+00
7.340000000000000000e+02,-2.163249254226684570e+00
7.950000000000000000e+02,-1.937061905860900879e+00
8.560000000000000000e+02,-2.405163288116455078e+00
9.180000000000000000e+02,-2.461388111114501953e+00
9.790000000000000000e+02,-1.914939165115356445e+00
1.040000000000000000e+03,-2.263992547988891602e+00
1.101000000000000000e+03,-1.824836730957031250e+00
1.162000000000000000e+03,-2.142322301864624023e+00
1.224000000000000000e+03,-2.244675159454345703e+00
1.285000000000000000e+03,-2.333413362503051758e+00
1.346000000000000000e+03,-2.278400182723999023e+00
1.407000000000000000e+03,-2.361628293991088867e+00
1.468000000000000000e+03,-1.787352561950683594e+00
1.530000000000000000e+03,-1.957644224166870117e+00
1.591000000000000000e+03,-1.717700362205505371e+00
1.652000000000000000e+03,-1.717116117477416992e+00
1.713000000000000000e+03,-1.833573102951049805e+00
1.774000000000000000e+03,-1.883447885513305664e+00
1.836000000000000000e+03,-2.201180934906005859e+00
1.897000000000000000e+03,-2.494634628295898438e+00
1.958000000000000000e+03,-1.851959228515625000e+00
2.019000000000000000e+03,-2.214456558227539062e+00
2.080000000000000000e+03,-2.454760313034057617e+00
2.142000000000000000e+03,-1.845468878746032715e+00
2.203000000000000000e+03,-1.879663705825805664e+00
2.264000000000000000e+03,-2.123733043670654297e+00
2.325000000000000000e+03,-1.873860001564025879e+00
2.386000000000000000e+03,-1.753929495811462402e+00
2.448000000000000000e+03,-2.301571369171142578e+00
2.509000000000000000e+03,-1.962351441383361816e+00
2.570000000000000000e+03,-1.944163560867309570e+00
2.631000000000000000e+03,-2.020853042602539062e+00
2.692000000000000000e+03,-1.914039015769958496e+00
2.754000000000000000e+03,-2.240144729614257812e+00
2.815000000000000000e+03,-1.551922559738159180e+00
2.876000000000000000e+03,-1.847452521324157715e+00
2.937000000000000000e+03,-1.942522764205932617e+00
2.999000000000000000e+03,-2.569182872772216797e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv10_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,3.000000000000000000e+00
1.220000000000000000e+02,3.000000000000000000e+00
1.830000000000000000e+02,3.000000000000000000e+00
2.440000000000000000e+02,3.400000095367431641e+00
3.060000000000000000e+02,4.599999904632568359e+00
3.670000000000000000e+02,5.199999809265136719e+00
4.280000000000000000e+02,6.800000190734863281e+00
4.890000000000000000e+02,1.060000038146972656e+01
5.500000000000000000e+02,1.000000000000000000e+01
6.120000000000000000e+02,1.039999961853027344e+01
6.730000000000000000e+02,1.160000038146972656e+01
7.340000000000000000e+02,1.100000000000000000e+01
7.950000000000000000e+02,1.200000000000000000e+01
8.560000000000000000e+02,1.200000000000000000e+01
9.180000000000000000e+02,1.180000019073486328e+01
9.790000000000000000e+02,1.200000000000000000e+01
1.040000000000000000e+03,1.219999980926513672e+01
1.101000000000000000e+03,1.180000019073486328e+01
1.162000000000000000e+03,1.200000000000000000e+01
1.224000000000000000e+03,1.219999980926513672e+01
1.285000000000000000e+03,1.219999980926513672e+01
1.346000000000000000e+03,1.239999961853027344e+01
1.407000000000000000e+03,1.239999961853027344e+01
1.468000000000000000e+03,1.239999961853027344e+01
1.530000000000000000e+03,1.239999961853027344e+01
1.591000000000000000e+03,1.219999980926513672e+01
1.652000000000000000e+03,1.219999980926513672e+01
1.713000000000000000e+03,1.219999980926513672e+01
1.774000000000000000e+03,1.219999980926513672e+01
1.836000000000000000e+03,1.219999980926513672e+01
1.897000000000000000e+03,1.219999980926513672e+01
1.958000000000000000e+03,1.219999980926513672e+01
2.019000000000000000e+03,1.219999980926513672e+01
2.080000000000000000e+03,1.219999980926513672e+01
2.142000000000000000e+03,1.219999980926513672e+01
2.203000000000000000e+03,1.219999980926513672e+01
2.264000000000000000e+03,1.219999980926513672e+01
2.325000000000000000e+03,1.219999980926513672e+01
2.386000000000000000e+03,1.200000000000000000e+01
2.448000000000000000e+03,1.200000000000000000e+01
2.509000000000000000e+03,1.200000000000000000e+01
2.570000000000000000e+03,1.200000000000000000e+01
2.631000000000000000e+03,1.200000000000000000e+01
2.692000000000000000e+03,1.200000000000000000e+01
2.754000000000000000e+03,1.200000000000000000e+01
2.815000000000000000e+03,1.200000000000000000e+01
2.876000000000000000e+03,1.200000000000000000e+01
2.937000000000000000e+03,1.200000000000000000e+01
2.999000000000000000e+03,1.200000000000000000e+01


==> data/ex_1/mlp/theta025_T5_data20_adiv10_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925449476582798525e-08
6.100000000000000000e+01,2.214185951743274927e-04
1.220000000000000000e+02,5.099677946418523788e-04
1.830000000000000000e+02,3.839170094579458237e-03
2.440000000000000000e+02,1.436978857964277267e-02
3.060000000000000000e+02,3.849779441952705383e-02
3.670000000000000000e+02,1.574535816907882690e-01
4.280000000000000000e+02,9.295451045036315918e-01
4.890000000000000000e+02,3.659890651702880859e+00
5.500000000000000000e+02,3.918046951293945312e+00
6.120000000000000000e+02,3.859088182449340820e+00
6.730000000000000000e+02,4.120847225189208984e+00
7.340000000000000000e+02,4.637920856475830078e+00
7.950000000000000000e+02,3.823168277740478516e+00
8.560000000000000000e+02,4.962550640106201172e+00
9.180000000000000000e+02,4.818785667419433594e+00
9.790000000000000000e+02,3.741919040679931641e+00
1.040000000000000000e+03,4.567181110382080078e+00
1.101000000000000000e+03,3.619584560394287109e+00
1.162000000000000000e+03,4.381884574890136719e+00
1.224000000000000000e+03,4.644091129302978516e+00
1.285000000000000000e+03,4.845266819000244141e+00
1.346000000000000000e+03,4.590069293975830078e+00
1.407000000000000000e+03,4.795163154602050781e+00
1.468000000000000000e+03,3.436983585357666016e+00
1.530000000000000000e+03,3.903895854949951172e+00
1.591000000000000000e+03,3.392284393310546875e+00
1.652000000000000000e+03,3.590970277786254883e+00
1.713000000000000000e+03,3.557773113250732422e+00
1.774000000000000000e+03,3.629582166671752930e+00
1.836000000000000000e+03,4.470016956329345703e+00
1.897000000000000000e+03,5.119261741638183594e+00
1.958000000000000000e+03,3.587345123291015625e+00
2.019000000000000000e+03,4.430294513702392578e+00
2.080000000000000000e+03,4.754168987274169922e+00
2.142000000000000000e+03,3.800354719161987305e+00
2.203000000000000000e+03,3.626637935638427734e+00
2.264000000000000000e+03,4.160313606262207031e+00
2.325000000000000000e+03,3.873272418975830078e+00
2.386000000000000000e+03,3.434977054595947266e+00
2.448000000000000000e+03,4.781800746917724609e+00
2.509000000000000000e+03,3.863306045532226562e+00
2.570000000000000000e+03,3.605450391769409180e+00
2.631000000000000000e+03,4.047186374664306641e+00
2.692000000000000000e+03,3.716842174530029297e+00
2.754000000000000000e+03,4.454947471618652344e+00
2.815000000000000000e+03,2.944477558135986328e+00
2.876000000000000000e+03,3.745688676834106445e+00
2.937000000000000000e+03,3.815459728240966797e+00
2.999000000000000000e+03,5.082391262054443359e+00


==> data/ex_1/mlp/theta025_T5_data20_adiv10_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.690383076667785645e-01
1.220000000000000000e+02,4.403933584690093994e-01
1.830000000000000000e+02,2.259172201156616211e-01
2.440000000000000000e+02,1.065897010266780853e-02
3.060000000000000000e+02,1.023163925856351852e-02
3.670000000000000000e+02,1.339713670313358307e-02
4.280000000000000000e+02,2.450450323522090912e-02
4.890000000000000000e+02,2.104501612484455109e-02
5.500000000000000000e+02,2.248192951083183289e-02
6.120000000000000000e+02,1.643688976764678955e-02
6.730000000000000000e+02,1.379308849573135376e-02
7.340000000000000000e+02,1.753710024058818817e-02
7.950000000000000000e+02,1.604937389492988586e-02
8.560000000000000000e+02,1.418428402394056320e-02
9.180000000000000000e+02,1.286600995808839798e-02
9.790000000000000000e+02,1.259240973740816116e-02
1.040000000000000000e+03,1.299309544265270233e-02
1.101000000000000000e+03,1.403129566460847855e-02
1.162000000000000000e+03,1.434244029223918915e-02
1.224000000000000000e+03,1.469278894364833832e-02
1.285000000000000000e+03,1.495159231126308441e-02
1.346000000000000000e+03,1.533010601997375488e-02
1.407000000000000000e+03,1.561044715344905853e-02
1.468000000000000000e+03,1.573783345520496368e-02
1.530000000000000000e+03,1.590211875736713409e-02
1.591000000000000000e+03,1.601845398545265198e-02
1.652000000000000000e+03,1.618548855185508728e-02
1.713000000000000000e+03,1.620109193027019501e-02
1.774000000000000000e+03,1.625477522611618042e-02
1.836000000000000000e+03,1.629173941910266876e-02
1.897000000000000000e+03,1.632910594344139099e-02
1.958000000000000000e+03,1.632047630846500397e-02
2.019000000000000000e+03,1.635604351758956909e-02
2.080000000000000000e+03,1.639463938772678375e-02
2.142000000000000000e+03,1.641230098903179169e-02
2.203000000000000000e+03,1.642370782792568207e-02
2.264000000000000000e+03,1.642535999417304993e-02
2.325000000000000000e+03,1.644413359463214874e-02
2.386000000000000000e+03,1.646755635738372803e-02
2.448000000000000000e+03,1.648037135601043701e-02
2.509000000000000000e+03,1.648528873920440674e-02
2.570000000000000000e+03,1.650123670697212219e-02
2.631000000000000000e+03,1.650553941726684570e-02
2.692000000000000000e+03,1.651673763990402222e-02
2.754000000000000000e+03,1.650854572653770447e-02
2.815000000000000000e+03,1.652586460113525391e-02
2.876000000000000000e+03,1.652907393872737885e-02
2.937000000000000000e+03,1.653823256492614746e-02
2.999000000000000000e+03,1.656273007392883301e-02


==> data/ex_1/mlp/theta025_T5_data20_adiv10_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,5.965314358036266640e-07
1.220000000000000000e+02,1.271643013112111475e-09
1.830000000000000000e+02,2.504603457964549307e-08
2.440000000000000000e+02,3.737632425782067003e-07
3.060000000000000000e+02,4.227053196359520371e-08
3.670000000000000000e+02,3.741962828485156933e-08
4.280000000000000000e+02,2.102110983059901628e-07
4.890000000000000000e+02,5.863304295417037793e-07
5.500000000000000000e+02,6.945164159333216958e-07
6.120000000000000000e+02,6.705749342472699936e-07
6.730000000000000000e+02,4.230862487020203844e-07
7.340000000000000000e+02,3.255232456922385609e-07
7.950000000000000000e+02,4.552475729724392295e-07
8.560000000000000000e+02,4.319327331359090749e-07
9.180000000000000000e+02,3.164955728607310448e-07
9.790000000000000000e+02,3.805637618370383279e-07
1.040000000000000000e+03,2.003450418897045893e-07
1.101000000000000000e+03,3.030848461094137747e-07
1.162000000000000000e+03,1.399127285139911692e-07
1.224000000000000000e+03,2.104752354625816224e-07
1.285000000000000000e+03,2.676697476999834180e-07
1.346000000000000000e+03,1.323717526702239411e-07
1.407000000000000000e+03,1.276929992855002638e-07
1.468000000000000000e+03,1.236719526787055656e-07
1.530000000000000000e+03,1.225643728730574367e-07
1.591000000000000000e+03,3.098331831097311806e-07
1.652000000000000000e+03,2.912680372446629917e-07
1.713000000000000000e+03,2.850333373771718470e-07
1.774000000000000000e+03,2.778870111797004938e-07
1.836000000000000000e+03,2.787785717828228371e-07
1.897000000000000000e+03,2.686925597572553670e-07
1.958000000000000000e+03,2.637645479808270466e-07
2.019000000000000000e+03,2.613134029161301441e-07
2.080000000000000000e+03,2.595799344362603733e-07
2.142000000000000000e+03,2.572209609752462711e-07
2.203000000000000000e+03,2.523398165976686869e-07
2.264000000000000000e+03,2.504227154531690758e-07
2.325000000000000000e+03,2.497113200661260635e-07
2.386000000000000000e+03,3.196541911165695637e-07
2.448000000000000000e+03,3.181164913712564157e-07
2.509000000000000000e+03,3.159238133321196074e-07
2.570000000000000000e+03,3.157046535307017621e-07
2.631000000000000000e+03,3.136205179998796666e-07
2.692000000000000000e+03,3.127238414890598506e-07
2.754000000000000000e+03,3.111404680566920433e-07
2.815000000000000000e+03,3.104836991951742675e-07
2.876000000000000000e+03,3.098994909578323131e-07
2.937000000000000000e+03,3.085563662352797110e-07
2.999000000000000000e+03,3.084979312006908003e-07


==> data/ex_1/mlp/theta05_T5_data20_adiv00_div.csv <==
Step, Value
0.000000000000000000e+00,1.516996853752061725e-04
6.100000000000000000e+01,7.604090031236410141e-03
1.220000000000000000e+02,1.471998076885938644e-02
1.830000000000000000e+02,1.897292770445346832e-02
2.440000000000000000e+02,3.818178549408912659e-02
3.060000000000000000e+02,3.891474753618240356e-02
3.670000000000000000e+02,1.421287935227155685e-02
4.280000000000000000e+02,2.676026895642280579e-02
4.890000000000000000e+02,1.844722032546997070e-02
5.500000000000000000e+02,3.299918770790100098e-02
6.120000000000000000e+02,2.365401387214660645e-02
6.730000000000000000e+02,1.759523525834083557e-02
7.340000000000000000e+02,2.274228259921073914e-02
7.950000000000000000e+02,2.376145496964454651e-02
8.560000000000000000e+02,1.541596651077270508e-02
9.180000000000000000e+02,2.308771759271621704e-02
9.790000000000000000e+02,2.496370673179626465e-02
1.040000000000000000e+03,3.379434719681739807e-02
1.101000000000000000e+03,1.991517469286918640e-02
1.162000000000000000e+03,3.690759465098381042e-02
1.224000000000000000e+03,3.651023656129837036e-02
1.285000000000000000e+03,3.000660240650177002e-02
1.346000000000000000e+03,3.908226639032363892e-02
1.407000000000000000e+03,2.342922054231166840e-02
1.468000000000000000e+03,1.423421502113342285e-02
1.530000000000000000e+03,3.021948970854282379e-02
1.591000000000000000e+03,1.856054924428462982e-02
1.652000000000000000e+03,2.421377040445804596e-02
1.713000000000000000e+03,1.022954843938350677e-02
1.774000000000000000e+03,1.406949479132890701e-02
1.836000000000000000e+03,3.139505535364151001e-02
1.897000000000000000e+03,2.959380485117435455e-02
1.958000000000000000e+03,1.218988560140132904e-02
2.019000000000000000e+03,2.278697118163108826e-02
2.080000000000000000e+03,6.433331407606601715e-03
2.142000000000000000e+03,1.609611138701438904e-02
2.203000000000000000e+03,8.137353695929050446e-03
2.264000000000000000e+03,2.247200533747673035e-02
2.325000000000000000e+03,1.998185738921165466e-02
2.386000000000000000e+03,2.665570750832557678e-02
2.448000000000000000e+03,1.692020148038864136e-02
2.509000000000000000e+03,1.780917309224605560e-02
2.570000000000000000e+03,1.358915306627750397e-02
2.631000000000000000e+03,1.937996782362461090e-02
2.692000000000000000e+03,2.969595789909362793e-02
2.754000000000000000e+03,2.112823724746704102e-02
2.815000000000000000e+03,7.972131483256816864e-03
2.876000000000000000e+03,1.354655623435974121e-02
2.937000000000000000e+03,2.200445160269737244e-02
2.999000000000000000e+03,2.015783824026584625e-02


==> data/ex_1/mlp/theta05_T5_data20_adiv00_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,5.000000000000000000e+00
2.440000000000000000e+02,6.000000000000000000e+00
3.060000000000000000e+02,6.000000000000000000e+00
3.670000000000000000e+02,5.400000095367431641e+00
4.280000000000000000e+02,5.000000000000000000e+00
4.890000000000000000e+02,5.000000000000000000e+00
5.500000000000000000e+02,5.000000000000000000e+00
6.120000000000000000e+02,5.000000000000000000e+00
6.730000000000000000e+02,5.000000000000000000e+00
7.340000000000000000e+02,5.000000000000000000e+00
7.950000000000000000e+02,5.000000000000000000e+00
8.560000000000000000e+02,5.000000000000000000e+00
9.180000000000000000e+02,5.000000000000000000e+00
9.790000000000000000e+02,5.000000000000000000e+00
1.040000000000000000e+03,5.000000000000000000e+00
1.101000000000000000e+03,5.000000000000000000e+00
1.162000000000000000e+03,5.000000000000000000e+00
1.224000000000000000e+03,5.000000000000000000e+00
1.285000000000000000e+03,5.000000000000000000e+00
1.346000000000000000e+03,5.000000000000000000e+00
1.407000000000000000e+03,5.000000000000000000e+00
1.468000000000000000e+03,5.000000000000000000e+00
1.530000000000000000e+03,5.000000000000000000e+00
1.591000000000000000e+03,5.000000000000000000e+00
1.652000000000000000e+03,5.000000000000000000e+00
1.713000000000000000e+03,4.800000190734863281e+00
1.774000000000000000e+03,4.800000190734863281e+00
1.836000000000000000e+03,4.599999904632568359e+00
1.897000000000000000e+03,4.599999904632568359e+00
1.958000000000000000e+03,4.400000095367431641e+00
2.019000000000000000e+03,4.400000095367431641e+00
2.080000000000000000e+03,4.199999809265136719e+00
2.142000000000000000e+03,4.199999809265136719e+00
2.203000000000000000e+03,4.000000000000000000e+00
2.264000000000000000e+03,4.000000000000000000e+00
2.325000000000000000e+03,4.000000000000000000e+00
2.386000000000000000e+03,4.000000000000000000e+00
2.448000000000000000e+03,4.000000000000000000e+00
2.509000000000000000e+03,4.000000000000000000e+00
2.570000000000000000e+03,4.000000000000000000e+00
2.631000000000000000e+03,4.000000000000000000e+00
2.692000000000000000e+03,4.000000000000000000e+00
2.754000000000000000e+03,4.000000000000000000e+00
2.815000000000000000e+03,4.000000000000000000e+00
2.876000000000000000e+03,4.000000000000000000e+00
2.937000000000000000e+03,4.000000000000000000e+00
2.999000000000000000e+03,4.000000000000000000e+00


==> data/ex_1/mlp/theta05_T5_data20_adiv00_jac.csv <==
Step, Value
0.000000000000000000e+00,4.162403044460916135e-08
6.100000000000000000e+01,2.666499349288642406e-04
1.220000000000000000e+02,7.722954032942652702e-04
1.830000000000000000e+02,2.811108715832233429e-03
2.440000000000000000e+02,1.183196157217025757e-02
3.060000000000000000e+02,6.475986447185277939e-03
3.670000000000000000e+02,6.781656295061111450e-03
4.280000000000000000e+02,6.147973239421844482e-03
4.890000000000000000e+02,8.115828968584537506e-03
5.500000000000000000e+02,7.089591119438409805e-03
6.120000000000000000e+02,6.141914986073970795e-03
6.730000000000000000e+02,6.453750189393758774e-03
7.340000000000000000e+02,5.402827169746160507e-03
7.950000000000000000e+02,4.919855855405330658e-03
8.560000000000000000e+02,7.927305065095424652e-03
9.180000000000000000e+02,6.460000760853290558e-03
9.790000000000000000e+02,5.218156613409519196e-03
1.040000000000000000e+03,7.030747830867767334e-03
1.101000000000000000e+03,4.763382952660322189e-03
1.162000000000000000e+03,5.658136680722236633e-03
1.224000000000000000e+03,5.344122182577848434e-03
1.285000000000000000e+03,6.685393396764993668e-03
1.346000000000000000e+03,6.311620585620403290e-03
1.407000000000000000e+03,5.443957634270191193e-03
1.468000000000000000e+03,4.169592168182134628e-03
1.530000000000000000e+03,5.118858534842729568e-03
1.591000000000000000e+03,4.397508688271045685e-03
1.652000000000000000e+03,3.857722040265798569e-03
1.713000000000000000e+03,4.803827963769435883e-03
1.774000000000000000e+03,4.372657742351293564e-03
1.836000000000000000e+03,5.403631832450628281e-03
1.897000000000000000e+03,5.917352624237537384e-03
1.958000000000000000e+03,4.148443229496479034e-03
2.019000000000000000e+03,4.869077354669570923e-03
2.080000000000000000e+03,5.538263823837041855e-03
2.142000000000000000e+03,4.031497519463300705e-03
2.203000000000000000e+03,3.737759543582797050e-03
2.264000000000000000e+03,5.066855344921350479e-03
2.325000000000000000e+03,4.677939228713512421e-03
2.386000000000000000e+03,3.977402113378047943e-03
2.448000000000000000e+03,6.062891334295272827e-03
2.509000000000000000e+03,4.477167036384344101e-03
2.570000000000000000e+03,4.193244501948356628e-03
2.631000000000000000e+03,3.970644902437925339e-03
2.692000000000000000e+03,4.537984263151884079e-03
2.754000000000000000e+03,4.634873010218143463e-03
2.815000000000000000e+03,3.022507065907120705e-03
2.876000000000000000e+03,4.346054047346115112e-03
2.937000000000000000e+03,4.193004686385393143e-03
2.999000000000000000e+03,5.141100846230983734e-03


==> data/ex_1/mlp/theta05_T5_data20_adiv00_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.655711650848388672e-01
1.220000000000000000e+02,4.344790875911712646e-01
1.830000000000000000e+02,2.762957811355590820e-01
2.440000000000000000e+02,1.654558256268501282e-02
3.060000000000000000e+02,9.981049224734306335e-03
3.670000000000000000e+02,6.530749145895242691e-03
4.280000000000000000e+02,4.584594629704952240e-03
4.890000000000000000e+02,3.558737458661198616e-03
5.500000000000000000e+02,2.988594118505716324e-03
6.120000000000000000e+02,2.612933050841093063e-03
6.730000000000000000e+02,2.345320302993059158e-03
7.340000000000000000e+02,2.137187635526061058e-03
7.950000000000000000e+02,1.967260148376226425e-03
8.560000000000000000e+02,1.823997474275529385e-03
9.180000000000000000e+02,1.698017469607293606e-03
9.790000000000000000e+02,1.587278442457318306e-03
1.040000000000000000e+03,1.487270696088671684e-03
1.101000000000000000e+03,1.395559171214699745e-03
1.162000000000000000e+03,1.309898914769291878e-03
1.224000000000000000e+03,1.227495842613279819e-03
1.285000000000000000e+03,1.150935539044439793e-03
1.346000000000000000e+03,1.078516012057662010e-03
1.407000000000000000e+03,1.009273459203541279e-03
1.468000000000000000e+03,1.128484727814793587e-03
1.530000000000000000e+03,8.812586893327534199e-04
1.591000000000000000e+03,8.287297678180038929e-04
1.652000000000000000e+03,8.111018687486648560e-04
1.713000000000000000e+03,7.155612693168222904e-04
1.774000000000000000e+03,6.587656680494546890e-04
1.836000000000000000e+03,6.086859502829611301e-04
1.897000000000000000e+03,5.641562165692448616e-04
1.958000000000000000e+03,5.920740077272057533e-04
2.019000000000000000e+03,5.090272752568125725e-04
2.080000000000000000e+03,4.337611026130616665e-04
2.142000000000000000e+03,3.985178191214799881e-04
2.203000000000000000e+03,4.057987534906715155e-04
2.264000000000000000e+03,3.545313084032386541e-04
2.325000000000000000e+03,2.966344472952187061e-04
2.386000000000000000e+03,2.688384265638887882e-04
2.448000000000000000e+03,2.618861035443842411e-04
2.509000000000000000e+03,2.203022595494985580e-04
2.570000000000000000e+03,2.000633103307336569e-04
2.631000000000000000e+03,1.818625169107690454e-04
2.692000000000000000e+03,1.653438230277970433e-04
2.754000000000000000e+03,1.501387741882354021e-04
2.815000000000000000e+03,1.379890891257673502e-04
2.876000000000000000e+03,1.446783135179430246e-04
2.937000000000000000e+03,1.207779496326111257e-04
2.999000000000000000e+03,1.116109924623742700e-04


==> data/ex_1/mlp/theta05_T5_data20_adiv00_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,5.010125092574924111e-10
1.220000000000000000e+02,3.102770307350510848e-08
1.830000000000000000e+02,2.638766716245299904e-07
2.440000000000000000e+02,2.501247209352186474e-08
3.060000000000000000e+02,3.591224428944883584e-09
3.670000000000000000e+02,4.520617551406758139e-07
4.280000000000000000e+02,4.194877760710369330e-07
4.890000000000000000e+02,1.724072831166267861e-07
5.500000000000000000e+02,8.391530315066120238e-08
6.120000000000000000e+02,5.013663439967785962e-08
6.730000000000000000e+02,3.590342245729516435e-08
7.340000000000000000e+02,2.882190486275248986e-08
7.950000000000000000e+02,2.488259909227963362e-08
8.560000000000000000e+02,2.247924513198995555e-08
9.180000000000000000e+02,2.063078241576477012e-08
9.790000000000000000e+02,1.927431547699143266e-08
1.040000000000000000e+03,1.814677830225264188e-08
1.101000000000000000e+03,1.707238617143502779e-08
1.162000000000000000e+03,1.616999689701970055e-08
1.224000000000000000e+03,1.544082550708480994e-08
1.285000000000000000e+03,1.462020726705759444e-08
1.346000000000000000e+03,1.399369864429900190e-08
1.407000000000000000e+03,1.321133691334352989e-08
1.468000000000000000e+03,1.308564634427966666e-08
1.530000000000000000e+03,1.161972740248984337e-08
1.591000000000000000e+03,1.093206769553489721e-08
1.652000000000000000e+03,1.063243892929222056e-08
1.713000000000000000e+03,2.002263670419779373e-07
1.774000000000000000e+03,1.889382872377609601e-07
1.836000000000000000e+03,3.694291308420361020e-07
1.897000000000000000e+03,3.453687327237275895e-07
1.958000000000000000e+03,5.212269229559751693e-07
2.019000000000000000e+03,4.741069119518215302e-07
2.080000000000000000e+03,6.416780706786084920e-07
2.142000000000000000e+03,6.039030040483339690e-07
2.203000000000000000e+03,7.484709385607857257e-07
2.264000000000000000e+03,7.190057544903538655e-07
2.325000000000000000e+03,6.699413575006474275e-07
2.386000000000000000e+03,6.343745440062775742e-07
2.448000000000000000e+03,5.896562242924119346e-07
2.509000000000000000e+03,5.684925099558313377e-07
2.570000000000000000e+03,5.430646297099883668e-07
2.631000000000000000e+03,5.157672262612322811e-07
2.692000000000000000e+03,4.896223231298790779e-07
2.754000000000000000e+03,4.653522012176836142e-07
2.815000000000000000e+03,4.464347114208067069e-07
2.876000000000000000e+03,4.139515681345073972e-07
2.937000000000000000e+03,3.998015074557770276e-07
2.999000000000000000e+03,3.893922553288575727e-07


==> data/ex_1/mlp/theta05_T5_data20_adiv025_div.csv <==
Step, Value
0.000000000000000000e+00,1.456293684896081686e-04
6.100000000000000000e+01,5.875992588698863983e-03
1.220000000000000000e+02,1.253409404307603836e-02
1.830000000000000000e+02,1.031552441418170929e-02
2.440000000000000000e+02,2.288950607180595398e-02
3.060000000000000000e+02,1.371373236179351807e-02
3.670000000000000000e+02,-1.584554649889469147e-02
4.280000000000000000e+02,-1.575418189167976379e-02
4.890000000000000000e+02,-4.249823093414306641e-02
5.500000000000000000e+02,-4.286668449640274048e-02
6.120000000000000000e+02,-5.132535845041275024e-02
6.730000000000000000e+02,-1.093457117676734924e-01
7.340000000000000000e+02,-1.378897726535797119e-01
7.950000000000000000e+02,-1.501267403364181519e-01
8.560000000000000000e+02,-2.276971042156219482e-01
9.180000000000000000e+02,-2.186711132526397705e-01
9.790000000000000000e+02,-1.959647238254547119e-01
1.040000000000000000e+03,-2.283768951892852783e-01
1.101000000000000000e+03,-2.384127676486968994e-01
1.162000000000000000e+03,-2.090070247650146484e-01
1.224000000000000000e+03,-2.541164159774780273e-01
1.285000000000000000e+03,-2.935801446437835693e-01
1.346000000000000000e+03,-2.725706994533538818e-01
1.407000000000000000e+03,-2.978205084800720215e-01
1.468000000000000000e+03,-2.265556752681732178e-01
1.530000000000000000e+03,-2.544377446174621582e-01
1.591000000000000000e+03,-2.558340132236480713e-01
1.652000000000000000e+03,-3.002359867095947266e-01
1.713000000000000000e+03,-3.312872946262359619e-01
1.774000000000000000e+03,-3.110088407993316650e-01
1.836000000000000000e+03,-2.900149524211883545e-01
1.897000000000000000e+03,-3.970603942871093750e-01
1.958000000000000000e+03,-3.219675719738006592e-01
2.019000000000000000e+03,-3.183789849281311035e-01
2.080000000000000000e+03,-4.165922701358795166e-01
2.142000000000000000e+03,-3.578290045261383057e-01
2.203000000000000000e+03,-3.884238898754119873e-01
2.264000000000000000e+03,-3.834143579006195068e-01
2.325000000000000000e+03,-3.515144288539886475e-01
2.386000000000000000e+03,-2.851317822933197021e-01
2.448000000000000000e+03,-3.836421370506286621e-01
2.509000000000000000e+03,-3.570312559604644775e-01
2.570000000000000000e+03,-3.827160000801086426e-01
2.631000000000000000e+03,-3.979798257350921631e-01
2.692000000000000000e+03,-3.102291822433471680e-01
2.754000000000000000e+03,-4.184102118015289307e-01
2.815000000000000000e+03,-3.661319315433502197e-01
2.876000000000000000e+03,-4.019249081611633301e-01
2.937000000000000000e+03,-3.380579948425292969e-01
2.999000000000000000e+03,-4.253176152706146240e-01


==> data/ex_1/mlp/theta05_T5_data20_adiv025_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.599999904632568359e+00
2.440000000000000000e+02,5.599999904632568359e+00
3.060000000000000000e+02,5.000000000000000000e+00
3.670000000000000000e+02,4.400000095367431641e+00
4.280000000000000000e+02,4.000000000000000000e+00
4.890000000000000000e+02,4.000000000000000000e+00
5.500000000000000000e+02,4.000000000000000000e+00
6.120000000000000000e+02,4.000000000000000000e+00
6.730000000000000000e+02,5.000000000000000000e+00
7.340000000000000000e+02,5.000000000000000000e+00
7.950000000000000000e+02,5.000000000000000000e+00
8.560000000000000000e+02,5.000000000000000000e+00
9.180000000000000000e+02,5.199999809265136719e+00
9.790000000000000000e+02,5.199999809265136719e+00
1.040000000000000000e+03,5.199999809265136719e+00
1.101000000000000000e+03,5.199999809265136719e+00
1.162000000000000000e+03,5.599999904632568359e+00
1.224000000000000000e+03,5.599999904632568359e+00
1.285000000000000000e+03,5.800000190734863281e+00
1.346000000000000000e+03,5.800000190734863281e+00
1.407000000000000000e+03,5.599999904632568359e+00
1.468000000000000000e+03,5.599999904632568359e+00
1.530000000000000000e+03,5.599999904632568359e+00
1.591000000000000000e+03,6.000000000000000000e+00
1.652000000000000000e+03,6.000000000000000000e+00
1.713000000000000000e+03,6.199999809265136719e+00
1.774000000000000000e+03,6.199999809265136719e+00
1.836000000000000000e+03,6.199999809265136719e+00
1.897000000000000000e+03,6.400000095367431641e+00
1.958000000000000000e+03,6.400000095367431641e+00
2.019000000000000000e+03,6.400000095367431641e+00
2.080000000000000000e+03,6.400000095367431641e+00
2.142000000000000000e+03,6.400000095367431641e+00
2.203000000000000000e+03,6.400000095367431641e+00
2.264000000000000000e+03,6.400000095367431641e+00
2.325000000000000000e+03,6.400000095367431641e+00
2.386000000000000000e+03,6.400000095367431641e+00
2.448000000000000000e+03,6.400000095367431641e+00
2.509000000000000000e+03,6.400000095367431641e+00
2.570000000000000000e+03,6.400000095367431641e+00
2.631000000000000000e+03,6.400000095367431641e+00
2.692000000000000000e+03,6.400000095367431641e+00
2.754000000000000000e+03,6.400000095367431641e+00
2.815000000000000000e+03,6.400000095367431641e+00
2.876000000000000000e+03,6.400000095367431641e+00
2.937000000000000000e+03,6.400000095367431641e+00
2.999000000000000000e+03,6.400000095367431641e+00


==> data/ex_1/mlp/theta05_T5_data20_adiv025_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925539004967504297e-08
6.100000000000000000e+01,2.429930027574300766e-04
1.220000000000000000e+02,6.489281659014523029e-04
1.830000000000000000e+02,1.512749586254358292e-03
2.440000000000000000e+02,9.602004662156105042e-03
3.060000000000000000e+02,4.906117916107177734e-03
3.670000000000000000e+02,6.934472825378179550e-03
4.280000000000000000e+02,6.476330570876598358e-03
4.890000000000000000e+02,1.196905411779880524e-02
5.500000000000000000e+02,1.090375985950231552e-02
6.120000000000000000e+02,1.532901823520660400e-02
6.730000000000000000e+02,2.497198060154914856e-02
7.340000000000000000e+02,3.357142955064773560e-02
7.950000000000000000e+02,3.641384467482566833e-02
8.560000000000000000e+02,7.528267800807952881e-02
9.180000000000000000e+02,6.598432362079620361e-02
9.790000000000000000e+02,6.781999021768569946e-02
1.040000000000000000e+03,8.942711353302001953e-02
1.101000000000000000e+03,8.652610331773757935e-02
1.162000000000000000e+03,8.095528930425643921e-02
1.224000000000000000e+03,9.866606444120407104e-02
1.285000000000000000e+03,1.246804818511009216e-01
1.346000000000000000e+03,1.178421378135681152e-01
1.407000000000000000e+03,1.225029602646827698e-01
1.468000000000000000e+03,8.226575702428817749e-02
1.530000000000000000e+03,1.273244917392730713e-01
1.591000000000000000e+03,1.129904985427856445e-01
1.652000000000000000e+03,1.372020542621612549e-01
1.713000000000000000e+03,1.487897187471389771e-01
1.774000000000000000e+03,1.273899972438812256e-01
1.836000000000000000e+03,1.470233649015426636e-01
1.897000000000000000e+03,1.946361809968948364e-01
1.958000000000000000e+03,1.525378674268722534e-01
2.019000000000000000e+03,1.440523117780685425e-01
2.080000000000000000e+03,1.864674389362335205e-01
2.142000000000000000e+03,1.763772666454315186e-01
2.203000000000000000e+03,1.797023564577102661e-01
2.264000000000000000e+03,1.785265505313873291e-01
2.325000000000000000e+03,1.772589385509490967e-01
2.386000000000000000e+03,1.470512598752975464e-01
2.448000000000000000e+03,1.824577748775482178e-01
2.509000000000000000e+03,1.637538373470306396e-01
2.570000000000000000e+03,1.688633710145950317e-01
2.631000000000000000e+03,1.732584238052368164e-01
2.692000000000000000e+03,1.725948303937911987e-01
2.754000000000000000e+03,1.960402578115463257e-01
2.815000000000000000e+03,1.509713381528854370e-01
2.876000000000000000e+03,1.941098868846893311e-01
2.937000000000000000e+03,1.711687743663787842e-01
2.999000000000000000e+03,1.873966008424758911e-01


==> data/ex_1/mlp/theta05_T5_data20_adiv025_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.664444029331207275e-01
1.220000000000000000e+02,4.355903267860412598e-01
1.830000000000000000e+02,2.600943446159362793e-01
2.440000000000000000e+02,1.536754705011844635e-02
3.060000000000000000e+02,8.582500740885734558e-03
3.670000000000000000e+02,5.882680416107177734e-03
4.280000000000000000e+02,4.508162848651409149e-03
4.890000000000000000e+02,3.814535913988947868e-03
5.500000000000000000e+02,3.526283428072929382e-03
6.120000000000000000e+02,3.469567280262708664e-03
6.730000000000000000e+02,3.546048654243350029e-03
7.340000000000000000e+02,3.624113276600837708e-03
7.950000000000000000e+02,3.624169155955314636e-03
8.560000000000000000e+02,3.587570739910006523e-03
9.180000000000000000e+02,3.496955614537000656e-03
9.790000000000000000e+02,3.385075600817799568e-03
1.040000000000000000e+03,3.238381119444966316e-03
1.101000000000000000e+03,3.024055855348706245e-03
1.162000000000000000e+03,2.881461055949330330e-03
1.224000000000000000e+03,2.651336137205362320e-03
1.285000000000000000e+03,2.454034518450498581e-03
1.346000000000000000e+03,2.295637736096978188e-03
1.407000000000000000e+03,2.201552037149667740e-03
1.468000000000000000e+03,2.087879227474331856e-03
1.530000000000000000e+03,2.021438675001263618e-03
1.591000000000000000e+03,1.922089024446904659e-03
1.652000000000000000e+03,1.898815506137907505e-03
1.713000000000000000e+03,1.834020367823541164e-03
1.774000000000000000e+03,1.800297526642680168e-03
1.836000000000000000e+03,1.813778886571526527e-03
1.897000000000000000e+03,1.761276274919509888e-03
1.958000000000000000e+03,1.722923247143626213e-03
2.019000000000000000e+03,1.695391023531556129e-03
2.080000000000000000e+03,1.731640892103314400e-03
2.142000000000000000e+03,1.725603593513369560e-03
2.203000000000000000e+03,1.686495030298829079e-03
2.264000000000000000e+03,1.685785828158259392e-03
2.325000000000000000e+03,1.686639152467250824e-03
2.386000000000000000e+03,1.665799878537654877e-03
2.448000000000000000e+03,1.664913608692586422e-03
2.509000000000000000e+03,1.653368934057652950e-03
2.570000000000000000e+03,1.665899297222495079e-03
2.631000000000000000e+03,1.658541383221745491e-03
2.692000000000000000e+03,1.668780343607068062e-03
2.754000000000000000e+03,1.648120814934372902e-03
2.815000000000000000e+03,1.649256446398794651e-03
2.876000000000000000e+03,1.646129181608557701e-03
2.937000000000000000e+03,1.642696908675134182e-03
2.999000000000000000e+03,1.654644729569554329e-03


==> data/ex_1/mlp/theta05_T5_data20_adiv025_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,4.584625457049185115e-10
1.220000000000000000e+02,2.413554511804250069e-08
1.830000000000000000e+02,2.496720412636932451e-07
2.440000000000000000e+02,2.816641426761634648e-07
3.060000000000000000e+02,8.488729008604423143e-08
3.670000000000000000e+02,6.216461656549654435e-08
4.280000000000000000e+02,8.120377259501765366e-08
4.890000000000000000e+02,1.284329016471019713e-07
5.500000000000000000e+02,2.237690068795927800e-07
6.120000000000000000e+02,4.630956880191661185e-07
6.730000000000000000e+02,2.745475669030383870e-08
7.340000000000000000e+02,7.209239782923759776e-08
7.950000000000000000e+02,1.479185272046379396e-07
8.560000000000000000e+02,2.886905008381290827e-07
9.180000000000000000e+02,2.460178620822262019e-07
9.790000000000000000e+02,3.442858655944291968e-07
1.040000000000000000e+03,4.280192911210178863e-07
1.101000000000000000e+03,5.265014237920695450e-07
1.162000000000000000e+03,2.508823513380775694e-07
1.224000000000000000e+03,3.486175046418793499e-07
1.285000000000000000e+03,2.104130487623478984e-07
1.346000000000000000e+03,2.534179657232016325e-07
1.407000000000000000e+03,4.784208158525871113e-07
1.468000000000000000e+03,5.588601084127731156e-07
1.530000000000000000e+03,6.141227117950620595e-07
1.591000000000000000e+03,4.070065244832221651e-07
1.652000000000000000e+03,4.467005112473998452e-07
1.713000000000000000e+03,3.784080035984516144e-07
1.774000000000000000e+03,4.340695909377245698e-07
1.836000000000000000e+03,4.869222607339906972e-07
1.897000000000000000e+03,3.353758870616729837e-07
1.958000000000000000e+03,3.505910228795983130e-07
2.019000000000000000e+03,3.317994980989169562e-07
2.080000000000000000e+03,3.175840390667872271e-07
2.142000000000000000e+03,3.037422118268295890e-07
2.203000000000000000e+03,3.103573931184655521e-07
2.264000000000000000e+03,3.134692292405816261e-07
2.325000000000000000e+03,3.069269212119252188e-07
2.386000000000000000e+03,3.027948025646765018e-07
2.448000000000000000e+03,2.947398911601339933e-07
2.509000000000000000e+03,2.898536024531495059e-07
2.570000000000000000e+03,2.906670601987570990e-07
2.631000000000000000e+03,2.933786049652553629e-07
2.692000000000000000e+03,2.927593527601857204e-07
2.754000000000000000e+03,2.965187775316735497e-07
2.815000000000000000e+03,2.962104872494819574e-07
2.876000000000000000e+03,2.973243056203500601e-07
2.937000000000000000e+03,2.976429982481931802e-07
2.999000000000000000e+03,2.984109528370026965e-07


==> data/ex_1/mlp/theta05_T5_data20_adiv05_div.csv <==
Step, Value
0.000000000000000000e+00,1.456277968827635050e-04
6.100000000000000000e+01,4.507525824010372162e-03
1.220000000000000000e+02,1.059838850051164627e-02
1.830000000000000000e+02,2.393456874415278435e-03
2.440000000000000000e+02,5.296328105032444000e-03
3.060000000000000000e+02,-1.682874374091625214e-02
3.670000000000000000e+02,-6.282318383455276489e-02
4.280000000000000000e+02,-1.057655960321426392e-01
4.890000000000000000e+02,-2.215247899293899536e-01
5.500000000000000000e+02,-2.576405704021453857e-01
6.120000000000000000e+02,-2.567249238491058350e-01
6.730000000000000000e+02,-3.980241417884826660e-01
7.340000000000000000e+02,-4.662417769432067871e-01
7.950000000000000000e+02,-4.878081679344177246e-01
8.560000000000000000e+02,-6.975985765457153320e-01
9.180000000000000000e+02,-7.095775008201599121e-01
9.790000000000000000e+02,-6.029846668243408203e-01
1.040000000000000000e+03,-6.510123014450073242e-01
1.101000000000000000e+03,-6.636778116226196289e-01
1.162000000000000000e+03,-5.920096635818481445e-01
1.224000000000000000e+03,-6.632665395736694336e-01
1.285000000000000000e+03,-7.528191804885864258e-01
1.346000000000000000e+03,-6.561256647109985352e-01
1.407000000000000000e+03,-7.267252206802368164e-01
1.468000000000000000e+03,-5.499181151390075684e-01
1.530000000000000000e+03,-5.489471554756164551e-01
1.591000000000000000e+03,-5.532738566398620605e-01
1.652000000000000000e+03,-6.416620612144470215e-01
1.713000000000000000e+03,-6.674091815948486328e-01
1.774000000000000000e+03,-6.113634109497070312e-01
1.836000000000000000e+03,-5.875201225280761719e-01
1.897000000000000000e+03,-7.817716598510742188e-01
1.958000000000000000e+03,-6.439917683601379395e-01
2.019000000000000000e+03,-5.981892347335815430e-01
2.080000000000000000e+03,-8.166850209236145020e-01
2.142000000000000000e+03,-6.675087809562683105e-01
2.203000000000000000e+03,-7.408896684646606445e-01
2.264000000000000000e+03,-6.678934097290039062e-01
2.325000000000000000e+03,-6.715930700302124023e-01
2.386000000000000000e+03,-5.294875502586364746e-01
2.448000000000000000e+03,-7.517327666282653809e-01
2.509000000000000000e+03,-6.532362699508666992e-01
2.570000000000000000e+03,-7.137046456336975098e-01
2.631000000000000000e+03,-7.365232706069946289e-01
2.692000000000000000e+03,-5.748731493949890137e-01
2.754000000000000000e+03,-7.581418156623840332e-01
2.815000000000000000e+03,-6.467629671096801758e-01
2.876000000000000000e+03,-7.268862128257751465e-01
2.937000000000000000e+03,-6.623123884201049805e-01
2.999000000000000000e+03,-7.945477366447448730e-01


==> data/ex_1/mlp/theta05_T5_data20_adiv05_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.000000000000000000e+00
2.440000000000000000e+02,5.000000000000000000e+00
3.060000000000000000e+02,4.000000000000000000e+00
3.670000000000000000e+02,4.000000000000000000e+00
4.280000000000000000e+02,4.000000000000000000e+00
4.890000000000000000e+02,5.000000000000000000e+00
5.500000000000000000e+02,5.400000095367431641e+00
6.120000000000000000e+02,5.800000190734863281e+00
6.730000000000000000e+02,6.400000095367431641e+00
7.340000000000000000e+02,7.199999809265136719e+00
7.950000000000000000e+02,7.199999809265136719e+00
8.560000000000000000e+02,7.800000190734863281e+00
9.180000000000000000e+02,8.199999809265136719e+00
9.790000000000000000e+02,8.199999809265136719e+00
1.040000000000000000e+03,8.199999809265136719e+00
1.101000000000000000e+03,8.399999618530273438e+00
1.162000000000000000e+03,8.399999618530273438e+00
1.224000000000000000e+03,8.399999618530273438e+00
1.285000000000000000e+03,8.199999809265136719e+00
1.346000000000000000e+03,8.199999809265136719e+00
1.407000000000000000e+03,8.199999809265136719e+00
1.468000000000000000e+03,8.600000381469726562e+00
1.530000000000000000e+03,8.600000381469726562e+00
1.591000000000000000e+03,8.600000381469726562e+00
1.652000000000000000e+03,8.600000381469726562e+00
1.713000000000000000e+03,8.600000381469726562e+00
1.774000000000000000e+03,8.600000381469726562e+00
1.836000000000000000e+03,8.600000381469726562e+00
1.897000000000000000e+03,8.600000381469726562e+00
1.958000000000000000e+03,8.600000381469726562e+00
2.019000000000000000e+03,8.600000381469726562e+00
2.080000000000000000e+03,8.600000381469726562e+00
2.142000000000000000e+03,8.600000381469726562e+00
2.203000000000000000e+03,8.600000381469726562e+00
2.264000000000000000e+03,8.600000381469726562e+00
2.325000000000000000e+03,8.600000381469726562e+00
2.386000000000000000e+03,8.600000381469726562e+00
2.448000000000000000e+03,8.600000381469726562e+00
2.509000000000000000e+03,8.600000381469726562e+00
2.570000000000000000e+03,8.600000381469726562e+00
2.631000000000000000e+03,8.600000381469726562e+00
2.692000000000000000e+03,8.600000381469726562e+00
2.754000000000000000e+03,8.600000381469726562e+00
2.815000000000000000e+03,8.600000381469726562e+00
2.876000000000000000e+03,8.600000381469726562e+00
2.937000000000000000e+03,8.600000381469726562e+00
2.999000000000000000e+03,8.600000381469726562e+00


==> data/ex_1/mlp/theta05_T5_data20_adiv05_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925481451005907729e-08
6.100000000000000000e+01,2.291775308549404144e-04
1.220000000000000000e+02,5.715627339668571949e-04
1.830000000000000000e+02,1.156674348749220371e-03
2.440000000000000000e+02,8.208760060369968414e-03
3.060000000000000000e+02,5.742623936384916306e-03
3.670000000000000000e+02,1.192729920148849487e-02
4.280000000000000000e+02,2.202364429831504822e-02
4.890000000000000000e+02,6.825116276741027832e-02
5.500000000000000000e+02,9.905725717544555664e-02
6.120000000000000000e+02,1.334793865680694580e-01
6.730000000000000000e+02,2.292215377092361450e-01
7.340000000000000000e+02,3.049590587615966797e-01
7.950000000000000000e+02,3.275003433227539062e-01
8.560000000000000000e+02,5.684817433357238770e-01
9.180000000000000000e+02,5.468903779983520508e-01
9.790000000000000000e+02,5.347318053245544434e-01
1.040000000000000000e+03,6.143087744712829590e-01
1.101000000000000000e+03,5.866652727127075195e-01
1.162000000000000000e+03,5.487227439880371094e-01
1.224000000000000000e+03,6.053768396377563477e-01
1.285000000000000000e+03,6.846684813499450684e-01
1.346000000000000000e+03,6.009485125541687012e-01
1.407000000000000000e+03,6.283022165298461914e-01
1.468000000000000000e+03,4.381164610385894775e-01
1.530000000000000000e+03,5.608156323432922363e-01
1.591000000000000000e+03,5.008476972579956055e-01
1.652000000000000000e+03,5.990810394287109375e-01
1.713000000000000000e+03,5.838881731033325195e-01
1.774000000000000000e+03,4.883833527565002441e-01
1.836000000000000000e+03,5.744388699531555176e-01
1.897000000000000000e+03,7.444157004356384277e-01
1.958000000000000000e+03,5.497323274612426758e-01
2.019000000000000000e+03,5.593324899673461914e-01
2.080000000000000000e+03,6.975781321525573730e-01
2.142000000000000000e+03,6.319285035133361816e-01
2.203000000000000000e+03,6.417526006698608398e-01
2.264000000000000000e+03,6.021193265914916992e-01
2.325000000000000000e+03,6.353720426559448242e-01
2.386000000000000000e+03,5.222487449645996094e-01
2.448000000000000000e+03,6.981509327888488770e-01
2.509000000000000000e+03,5.948907732963562012e-01
2.570000000000000000e+03,6.153200864791870117e-01
2.631000000000000000e+03,6.417402625083923340e-01
2.692000000000000000e+03,5.981208682060241699e-01
2.754000000000000000e+03,6.913400888442993164e-01
2.815000000000000000e+03,5.216253399848937988e-01
2.876000000000000000e+03,6.539949178695678711e-01
2.937000000000000000e+03,6.198726296424865723e-01
2.999000000000000000e+03,6.808222532272338867e-01


==> data/ex_1/mlp/theta05_T5_data20_adiv05_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.671229720115661621e-01
1.220000000000000000e+02,4.364195764064788818e-01
1.830000000000000000e+02,2.439303398132324219e-01
2.440000000000000000e+02,1.316919364035129547e-02
3.060000000000000000e+02,7.388886995613574982e-03
3.670000000000000000e+02,6.015175022184848785e-03
4.280000000000000000e+02,6.226331926882266998e-03
4.890000000000000000e+02,7.331832312047481537e-03
5.500000000000000000e+02,8.514112792909145355e-03
6.120000000000000000e+02,9.242055937647819519e-03
6.730000000000000000e+02,9.767439216375350952e-03
7.340000000000000000e+02,9.673393331468105316e-03
7.950000000000000000e+02,9.056108072400093079e-03
8.560000000000000000e+02,8.565086871385574341e-03
9.180000000000000000e+02,8.297190070152282715e-03
9.790000000000000000e+02,7.909433916211128235e-03
1.040000000000000000e+03,7.627547718584537506e-03
1.101000000000000000e+03,7.410927675664424896e-03
1.162000000000000000e+03,7.274204399436712265e-03
1.224000000000000000e+03,7.180122192949056625e-03
1.285000000000000000e+03,7.098342292010784149e-03
1.346000000000000000e+03,6.991116795688867569e-03
1.407000000000000000e+03,6.960614584386348724e-03
1.468000000000000000e+03,6.885055452585220337e-03
1.530000000000000000e+03,6.879149470478296280e-03
1.591000000000000000e+03,6.860907189548015594e-03
1.652000000000000000e+03,6.819867528975009918e-03
1.713000000000000000e+03,6.831403821706771851e-03
1.774000000000000000e+03,6.810037884861230850e-03
1.836000000000000000e+03,6.847989745438098907e-03
1.897000000000000000e+03,6.840159185230731964e-03
1.958000000000000000e+03,6.824524141848087311e-03
2.019000000000000000e+03,6.810666527599096298e-03
2.080000000000000000e+03,6.799051072448492050e-03
2.142000000000000000e+03,6.806218530982732773e-03
2.203000000000000000e+03,6.801209412515163422e-03
2.264000000000000000e+03,6.800007075071334839e-03
2.325000000000000000e+03,6.797051988542079926e-03
2.386000000000000000e+03,6.795848254114389420e-03
2.448000000000000000e+03,6.797970272600650787e-03
2.509000000000000000e+03,6.795401219278573990e-03
2.570000000000000000e+03,6.791625171899795532e-03
2.631000000000000000e+03,6.785727106034755707e-03
2.692000000000000000e+03,6.789187435060739517e-03
2.754000000000000000e+03,6.786243524402379990e-03
2.815000000000000000e+03,6.783410906791687012e-03
2.876000000000000000e+03,6.782474461942911148e-03
2.937000000000000000e+03,6.781353615224361420e-03
2.999000000000000000e+03,6.779073271900415421e-03


==> data/ex_1/mlp/theta05_T5_data20_adiv05_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,5.276032388756846103e-10
1.220000000000000000e+02,2.427325185294648691e-08
1.830000000000000000e+02,1.830517533107922645e-07
2.440000000000000000e+02,1.780588299027385801e-08
3.060000000000000000e+02,3.329317976863421791e-08
3.670000000000000000e+02,7.443668437190353870e-08
4.280000000000000000e+02,4.176255856691568624e-07
4.890000000000000000e+02,1.044216659806807002e-07
5.500000000000000000e+02,3.502483707507053623e-07
6.120000000000000000e+02,3.423872954044782091e-07
6.730000000000000000e+02,5.419630610958847683e-07
7.340000000000000000e+02,2.613693368402891792e-07
7.950000000000000000e+02,6.649291321991768200e-07
8.560000000000000000e+02,6.159883128020737786e-07
9.180000000000000000e+02,3.535319024194905069e-07
9.790000000000000000e+02,4.311830252845538780e-07
1.040000000000000000e+03,5.509307356987847015e-07
1.101000000000000000e+03,4.250274798778264085e-07
1.162000000000000000e+03,4.573603291646577418e-07
1.224000000000000000e+03,4.800543820238090120e-07
1.285000000000000000e+03,6.496740070360829122e-07
1.346000000000000000e+03,6.421873308681824710e-07
1.407000000000000000e+03,6.396645062523020897e-07
1.468000000000000000e+03,4.587618605000898242e-07
1.530000000000000000e+03,4.538115376817586366e-07
1.591000000000000000e+03,4.586489978919416899e-07
1.652000000000000000e+03,4.620021059054124635e-07
1.713000000000000000e+03,4.682557630530936876e-07
1.774000000000000000e+03,4.697359088368102675e-07
1.836000000000000000e+03,4.748116566588578280e-07
1.897000000000000000e+03,4.786595582118025050e-07
1.958000000000000000e+03,4.814515364159888122e-07
2.019000000000000000e+03,4.825250243811751716e-07
2.080000000000000000e+03,4.840860583499306813e-07
2.142000000000000000e+03,4.853488917433423921e-07
2.203000000000000000e+03,4.862073410549783148e-07
2.264000000000000000e+03,4.874860906056710519e-07
2.325000000000000000e+03,4.879824473391636275e-07
2.386000000000000000e+03,4.886684905613947194e-07
2.448000000000000000e+03,4.891491585112817120e-07
2.509000000000000000e+03,4.891852540822583251e-07
2.570000000000000000e+03,4.899262648905278184e-07
2.631000000000000000e+03,4.907299739898007829e-07
2.692000000000000000e+03,4.916198577120667323e-07
2.754000000000000000e+03,4.927534860144078266e-07
2.815000000000000000e+03,4.931949320052808616e-07
2.876000000000000000e+03,4.940264375363767613e-07
2.937000000000000000e+03,4.946983267473115120e-07
2.999000000000000000e+03,4.958183126291260123e-07


==> data/ex_1/mlp/theta05_T5_data20_adiv075_div.csv <==
Step, Value
0.000000000000000000e+00,1.456272584619000554e-04
6.100000000000000000e+01,3.123451257124543190e-03
1.220000000000000000e+02,8.090081624686717987e-03
1.830000000000000000e+02,-7.528403308242559433e-03
2.440000000000000000e+02,-1.437174528837203979e-02
3.060000000000000000e+02,-5.832611396908760071e-02
3.670000000000000000e+02,-1.578347980976104736e-01
4.280000000000000000e+02,-2.585647106170654297e-01
4.890000000000000000e+02,-6.204283833503723145e-01
5.500000000000000000e+02,-7.881850004196166992e-01
6.120000000000000000e+02,-8.403145670890808105e-01
6.730000000000000000e+02,-1.038223028182983398e+00
7.340000000000000000e+02,-1.106136560440063477e+00
7.950000000000000000e+02,-1.103764176368713379e+00
8.560000000000000000e+02,-1.353970527648925781e+00
9.180000000000000000e+02,-1.427555322647094727e+00
9.790000000000000000e+02,-1.143587350845336914e+00
1.040000000000000000e+03,-1.155977249145507812e+00
1.101000000000000000e+03,-1.195097208023071289e+00
1.162000000000000000e+03,-1.085269212722778320e+00
1.224000000000000000e+03,-1.202686667442321777e+00
1.285000000000000000e+03,-1.318807363510131836e+00
1.346000000000000000e+03,-1.160650610923767090e+00
1.407000000000000000e+03,-1.291690230369567871e+00
1.468000000000000000e+03,-1.023621082305908203e+00
1.530000000000000000e+03,-9.302455186843872070e-01
1.591000000000000000e+03,-9.675458669662475586e-01
1.652000000000000000e+03,-1.148934125900268555e+00
1.713000000000000000e+03,-1.149626970291137695e+00
1.774000000000000000e+03,-1.043380141258239746e+00
1.836000000000000000e+03,-1.069803357124328613e+00
1.897000000000000000e+03,-1.370066881179809570e+00
1.958000000000000000e+03,-1.089568138122558594e+00
2.019000000000000000e+03,-1.059357404708862305e+00
2.080000000000000000e+03,-1.350702285766601562e+00
2.142000000000000000e+03,-1.142089962959289551e+00
2.203000000000000000e+03,-1.253365159034729004e+00
2.264000000000000000e+03,-1.085682392120361328e+00
2.325000000000000000e+03,-1.154025316238403320e+00
2.386000000000000000e+03,-9.074357748031616211e-01
2.448000000000000000e+03,-1.245241403579711914e+00
2.509000000000000000e+03,-1.054009675979614258e+00
2.570000000000000000e+03,-1.190770864486694336e+00
2.631000000000000000e+03,-1.261723637580871582e+00
2.692000000000000000e+03,-9.782685041427612305e-01
2.754000000000000000e+03,-1.301340222358703613e+00
2.815000000000000000e+03,-1.107285141944885254e+00
2.876000000000000000e+03,-1.235630989074707031e+00
2.937000000000000000e+03,-1.133823394775390625e+00
2.999000000000000000e+03,-1.392641186714172363e+00


==> data/ex_1/mlp/theta05_T5_data20_adiv075_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.000000000000000000e+00
2.440000000000000000e+02,4.000000000000000000e+00
3.060000000000000000e+02,4.000000000000000000e+00
3.670000000000000000e+02,4.800000190734863281e+00
4.280000000000000000e+02,5.599999904632568359e+00
4.890000000000000000e+02,7.400000095367431641e+00
5.500000000000000000e+02,9.000000000000000000e+00
6.120000000000000000e+02,9.800000190734863281e+00
6.730000000000000000e+02,1.039999961853027344e+01
7.340000000000000000e+02,1.080000019073486328e+01
7.950000000000000000e+02,1.060000038146972656e+01
8.560000000000000000e+02,1.100000000000000000e+01
9.180000000000000000e+02,1.060000038146972656e+01
9.790000000000000000e+02,1.060000038146972656e+01
1.040000000000000000e+03,1.139999961853027344e+01
1.101000000000000000e+03,1.139999961853027344e+01
1.162000000000000000e+03,1.160000038146972656e+01
1.224000000000000000e+03,1.160000038146972656e+01
1.285000000000000000e+03,1.160000038146972656e+01
1.346000000000000000e+03,1.139999961853027344e+01
1.407000000000000000e+03,1.139999961853027344e+01
1.468000000000000000e+03,1.139999961853027344e+01
1.530000000000000000e+03,1.119999980926513672e+01
1.591000000000000000e+03,1.119999980926513672e+01
1.652000000000000000e+03,1.119999980926513672e+01
1.713000000000000000e+03,1.119999980926513672e+01
1.774000000000000000e+03,1.119999980926513672e+01
1.836000000000000000e+03,1.119999980926513672e+01
1.897000000000000000e+03,1.119999980926513672e+01
1.958000000000000000e+03,1.119999980926513672e+01
2.019000000000000000e+03,1.119999980926513672e+01
2.080000000000000000e+03,1.119999980926513672e+01
2.142000000000000000e+03,1.119999980926513672e+01
2.203000000000000000e+03,1.119999980926513672e+01
2.264000000000000000e+03,1.119999980926513672e+01
2.325000000000000000e+03,1.119999980926513672e+01
2.386000000000000000e+03,1.119999980926513672e+01
2.448000000000000000e+03,1.119999980926513672e+01
2.509000000000000000e+03,1.119999980926513672e+01
2.570000000000000000e+03,1.119999980926513672e+01
2.631000000000000000e+03,1.119999980926513672e+01
2.692000000000000000e+03,1.119999980926513672e+01
2.754000000000000000e+03,1.119999980926513672e+01
2.815000000000000000e+03,1.119999980926513672e+01
2.876000000000000000e+03,1.119999980926513672e+01
2.937000000000000000e+03,1.119999980926513672e+01
2.999000000000000000e+03,1.119999980926513672e+01


==> data/ex_1/mlp/theta05_T5_data20_adiv075_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925460489995202806e-08
6.100000000000000000e+01,2.217506116721779108e-04
1.220000000000000000e+02,5.115102976560592651e-04
1.830000000000000000e+02,1.268957508727908134e-03
2.440000000000000000e+02,8.746970444917678833e-03
3.060000000000000000e+02,1.117407530546188354e-02
3.670000000000000000e+02,3.923518210649490356e-02
4.280000000000000000e+02,1.068663224577903748e-01
4.890000000000000000e+02,4.618277549743652344e-01
5.500000000000000000e+02,8.074795603752136230e-01
6.120000000000000000e+02,1.086708188056945801e+00
6.730000000000000000e+02,1.469342947006225586e+00
7.340000000000000000e+02,1.651535630226135254e+00
7.950000000000000000e+02,1.593493580818176270e+00
8.560000000000000000e+02,2.000128984451293945e+00
9.180000000000000000e+02,1.991512537002563477e+00
9.790000000000000000e+02,1.776514649391174316e+00
1.040000000000000000e+03,1.826385140419006348e+00
1.101000000000000000e+03,1.780956506729125977e+00
1.162000000000000000e+03,1.680414438247680664e+00
1.224000000000000000e+03,1.841012954711914062e+00
1.285000000000000000e+03,1.922630667686462402e+00
1.346000000000000000e+03,1.714483976364135742e+00
1.407000000000000000e+03,1.865360498428344727e+00
1.468000000000000000e+03,1.393815875053405762e+00
1.530000000000000000e+03,1.506913065910339355e+00
1.591000000000000000e+03,1.444443345069885254e+00
1.652000000000000000e+03,1.765766859054565430e+00
1.713000000000000000e+03,1.643556237220764160e+00
1.774000000000000000e+03,1.374916791915893555e+00
1.836000000000000000e+03,1.622100234031677246e+00
1.897000000000000000e+03,2.059679508209228516e+00
1.958000000000000000e+03,1.507139444351196289e+00
2.019000000000000000e+03,1.563639998435974121e+00
2.080000000000000000e+03,1.847166061401367188e+00
2.142000000000000000e+03,1.735596418380737305e+00
2.203000000000000000e+03,1.765286684036254883e+00
2.264000000000000000e+03,1.530652284622192383e+00
2.325000000000000000e+03,1.770074605941772461e+00
2.386000000000000000e+03,1.413565635681152344e+00
2.448000000000000000e+03,1.811500906944274902e+00
2.509000000000000000e+03,1.543068528175354004e+00
2.570000000000000000e+03,1.631913900375366211e+00
2.631000000000000000e+03,1.774883627891540527e+00
2.692000000000000000e+03,1.605864167213439941e+00
2.754000000000000000e+03,1.925691604614257812e+00
2.815000000000000000e+03,1.517261147499084473e+00
2.876000000000000000e+03,1.860564827919006348e+00
2.937000000000000000e+03,1.697096586227416992e+00
2.999000000000000000e+03,1.980888366699218750e+00


==> data/ex_1/mlp/theta05_T5_data20_adiv075_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.677854478359222412e-01
1.220000000000000000e+02,4.375344216823577881e-01
1.830000000000000000e+02,2.366311848163604736e-01
2.440000000000000000e+02,1.180304773151874542e-02
3.060000000000000000e+02,7.231193128973245621e-03
3.670000000000000000e+02,8.098771795630455017e-03
4.280000000000000000e+02,1.013887859880924225e-02
4.890000000000000000e+02,1.277173031121492386e-02
5.500000000000000000e+02,1.367258746176958084e-02
6.120000000000000000e+02,1.305936556309461594e-02
6.730000000000000000e+02,1.358908228576183319e-02
7.340000000000000000e+02,1.293143443763256073e-02
7.950000000000000000e+02,1.158543489873409271e-02
8.560000000000000000e+02,1.229418627917766571e-02
9.180000000000000000e+02,1.280501950532197952e-02
9.790000000000000000e+02,1.259652990847826004e-02
1.040000000000000000e+03,1.240572426468133926e-02
1.101000000000000000e+03,1.259069330990314484e-02
1.162000000000000000e+03,1.236320938915014267e-02
1.224000000000000000e+03,1.241936068981885910e-02
1.285000000000000000e+03,1.239309925585985184e-02
1.346000000000000000e+03,1.229897327721118927e-02
1.407000000000000000e+03,1.233490835875272751e-02
1.468000000000000000e+03,1.225115172564983368e-02
1.530000000000000000e+03,1.227154769003391266e-02
1.591000000000000000e+03,1.226713694632053375e-02
1.652000000000000000e+03,1.225410215556621552e-02
1.713000000000000000e+03,1.228658389300107956e-02
1.774000000000000000e+03,1.226592995226383209e-02
1.836000000000000000e+03,1.234309282153844833e-02
1.897000000000000000e+03,1.234541647136211395e-02
1.958000000000000000e+03,1.233074627816677094e-02
2.019000000000000000e+03,1.230572536587715149e-02
2.080000000000000000e+03,1.229405961930751801e-02
2.142000000000000000e+03,1.231266278773546219e-02
2.203000000000000000e+03,1.230579428374767303e-02
2.264000000000000000e+03,1.230747532099485397e-02
2.325000000000000000e+03,1.230614166706800461e-02
2.386000000000000000e+03,1.230676844716072083e-02
2.448000000000000000e+03,1.231154613196849823e-02
2.509000000000000000e+03,1.230984926223754883e-02
2.570000000000000000e+03,1.230597589164972305e-02
2.631000000000000000e+03,1.229608617722988129e-02
2.692000000000000000e+03,1.230305247008800507e-02
2.754000000000000000e+03,1.229943148791790009e-02
2.815000000000000000e+03,1.229823939502239227e-02
2.876000000000000000e+03,1.229804847389459610e-02
2.937000000000000000e+03,1.229619048535823822e-02
2.999000000000000000e+03,1.229737047106027603e-02


==> data/ex_1/mlp/theta05_T5_data20_adiv075_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,6.356217774339256721e-10
1.220000000000000000e+02,2.526683751113978360e-08
1.830000000000000000e+02,7.877439855974444072e-08
2.440000000000000000e+02,3.140472415452677524e-08
3.060000000000000000e+02,8.693446318375208648e-08
3.670000000000000000e+02,1.814850350001506740e-07
4.280000000000000000e+02,3.927287650640209904e-07
4.890000000000000000e+02,3.317100549793394748e-07
5.500000000000000000e+02,3.366158978224120801e-07
6.120000000000000000e+02,4.719027799637842691e-07
6.730000000000000000e+02,4.333466563366528135e-07
7.340000000000000000e+02,3.878812151469901437e-07
7.950000000000000000e+02,6.953469551262969617e-07
8.560000000000000000e+02,5.306104640112607740e-07
9.180000000000000000e+02,6.982908189456793480e-07
9.790000000000000000e+02,7.201897460618056357e-07
1.040000000000000000e+03,4.410033511703659315e-07
1.101000000000000000e+03,5.112880216984194703e-07
1.162000000000000000e+03,4.340816417425230611e-07
1.224000000000000000e+03,5.666123570335912518e-07
1.285000000000000000e+03,4.919160119243315421e-07
1.346000000000000000e+03,6.937235639270511456e-07
1.407000000000000000e+03,6.602292046409274917e-07
1.468000000000000000e+03,6.803240353292494547e-07
1.530000000000000000e+03,7.759132358842180111e-07
1.591000000000000000e+03,7.783797855154261924e-07
1.652000000000000000e+03,7.680931162212800700e-07
1.713000000000000000e+03,7.646567610208876431e-07
1.774000000000000000e+03,7.661789709345612209e-07
1.836000000000000000e+03,7.631168728039483540e-07
1.897000000000000000e+03,7.611023420395213179e-07
1.958000000000000000e+03,7.670381592106423341e-07
2.019000000000000000e+03,7.694749797337863129e-07
2.080000000000000000e+03,7.661104746148339473e-07
2.142000000000000000e+03,7.615574872943398077e-07
2.203000000000000000e+03,7.641202728336793371e-07
2.264000000000000000e+03,7.642254900019906927e-07
2.325000000000000000e+03,7.632648930666618980e-07
2.386000000000000000e+03,7.616636708007717971e-07
2.448000000000000000e+03,7.618002086928754579e-07
2.509000000000000000e+03,7.619825055371620692e-07
2.570000000000000000e+03,7.608044825246906839e-07
2.631000000000000000e+03,7.615602726218639873e-07
2.692000000000000000e+03,7.609551175846718252e-07
2.754000000000000000e+03,7.630483196408022195e-07
2.815000000000000000e+03,7.623048077221028507e-07
2.876000000000000000e+03,7.613110142301593442e-07
2.937000000000000000e+03,7.609464773850049824e-07
2.999000000000000000e+03,7.588424750792910345e-07


==> data/ex_1/mlp/theta05_T5_data20_adiv10_div.csv <==
Step, Value
0.000000000000000000e+00,1.456269674235954881e-04
6.100000000000000000e+01,1.658439636230468750e-03
1.220000000000000000e+02,4.442104138433933258e-03
1.830000000000000000e+02,-2.284292504191398621e-02
2.440000000000000000e+02,-4.113361984491348267e-02
3.060000000000000000e+02,-1.338472813367843628e-01
3.670000000000000000e+02,-2.595060467720031738e-01
4.280000000000000000e+02,-5.359055995941162109e-01
4.890000000000000000e+02,-1.362362980842590332e+00
5.500000000000000000e+02,-1.534262061119079590e+00
6.120000000000000000e+02,-1.427571058273315430e+00
6.730000000000000000e+02,-1.541863679885864258e+00
7.340000000000000000e+02,-1.618058800697326660e+00
7.950000000000000000e+02,-1.571691870689392090e+00
8.560000000000000000e+02,-1.859243154525756836e+00
9.180000000000000000e+02,-2.035892963409423828e+00
9.790000000000000000e+02,-1.604569673538208008e+00
1.040000000000000000e+03,-1.645525574684143066e+00
1.101000000000000000e+03,-1.686664223670959473e+00
1.162000000000000000e+03,-1.564889192581176758e+00
1.224000000000000000e+03,-1.733133316040039062e+00
1.285000000000000000e+03,-1.880583763122558594e+00
1.346000000000000000e+03,-1.677929520606994629e+00
1.407000000000000000e+03,-1.856162071228027344e+00
1.468000000000000000e+03,-1.496557593345642090e+00
1.530000000000000000e+03,-1.321664571762084961e+00
1.591000000000000000e+03,-1.388997793197631836e+00
1.652000000000000000e+03,-1.637851715087890625e+00
1.713000000000000000e+03,-1.607130050659179688e+00
1.774000000000000000e+03,-1.479883909225463867e+00
1.836000000000000000e+03,-1.577844858169555664e+00
1.897000000000000000e+03,-1.962174773216247559e+00
1.958000000000000000e+03,-1.549248695373535156e+00
2.019000000000000000e+03,-1.569178104400634766e+00
2.080000000000000000e+03,-1.904127478599548340e+00
2.142000000000000000e+03,-1.630156755447387695e+00
2.203000000000000000e+03,-1.764758706092834473e+00
2.264000000000000000e+03,-1.536417126655578613e+00
2.325000000000000000e+03,-1.629641175270080566e+00
2.386000000000000000e+03,-1.308099031448364258e+00
2.448000000000000000e+03,-1.750760793685913086e+00
2.509000000000000000e+03,-1.463907241821289062e+00
2.570000000000000000e+03,-1.671168088912963867e+00
2.631000000000000000e+03,-1.792583823204040527e+00
2.692000000000000000e+03,-1.387610197067260742e+00
2.754000000000000000e+03,-1.879161834716796875e+00
2.815000000000000000e+03,-1.554172635078430176e+00
2.876000000000000000e+03,-1.716984391212463379e+00
2.937000000000000000e+03,-1.617077827453613281e+00
2.999000000000000000e+03,-2.006231784820556641e+00


==> data/ex_1/mlp/theta05_T5_data20_adiv10_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,3.000000000000000000e+00
2.440000000000000000e+02,4.000000000000000000e+00
3.060000000000000000e+02,5.199999809265136719e+00
3.670000000000000000e+02,5.800000190734863281e+00
4.280000000000000000e+02,7.800000190734863281e+00
4.890000000000000000e+02,1.080000019073486328e+01
5.500000000000000000e+02,1.200000000000000000e+01
6.120000000000000000e+02,1.300000000000000000e+01
6.730000000000000000e+02,1.360000038146972656e+01
7.340000000000000000e+02,1.360000038146972656e+01
7.950000000000000000e+02,1.360000038146972656e+01
8.560000000000000000e+02,1.360000038146972656e+01
9.180000000000000000e+02,1.360000038146972656e+01
9.790000000000000000e+02,1.339999961853027344e+01
1.040000000000000000e+03,1.319999980926513672e+01
1.101000000000000000e+03,1.339999961853027344e+01
1.162000000000000000e+03,1.339999961853027344e+01
1.224000000000000000e+03,1.339999961853027344e+01
1.285000000000000000e+03,1.339999961853027344e+01
1.346000000000000000e+03,1.319999980926513672e+01
1.407000000000000000e+03,1.339999961853027344e+01
1.468000000000000000e+03,1.339999961853027344e+01
1.530000000000000000e+03,1.339999961853027344e+01
1.591000000000000000e+03,1.339999961853027344e+01
1.652000000000000000e+03,1.339999961853027344e+01
1.713000000000000000e+03,1.339999961853027344e+01
1.774000000000000000e+03,1.339999961853027344e+01
1.836000000000000000e+03,1.339999961853027344e+01
1.897000000000000000e+03,1.339999961853027344e+01
1.958000000000000000e+03,1.339999961853027344e+01
2.019000000000000000e+03,1.339999961853027344e+01
2.080000000000000000e+03,1.339999961853027344e+01
2.142000000000000000e+03,1.339999961853027344e+01
2.203000000000000000e+03,1.339999961853027344e+01
2.264000000000000000e+03,1.339999961853027344e+01
2.325000000000000000e+03,1.339999961853027344e+01
2.386000000000000000e+03,1.339999961853027344e+01
2.448000000000000000e+03,1.339999961853027344e+01
2.509000000000000000e+03,1.339999961853027344e+01
2.570000000000000000e+03,1.339999961853027344e+01
2.631000000000000000e+03,1.339999961853027344e+01
2.692000000000000000e+03,1.339999961853027344e+01
2.754000000000000000e+03,1.339999961853027344e+01
2.815000000000000000e+03,1.339999961853027344e+01
2.876000000000000000e+03,1.339999961853027344e+01
2.937000000000000000e+03,1.339999961853027344e+01
2.999000000000000000e+03,1.339999961853027344e+01


==> data/ex_1/mlp/theta05_T5_data20_adiv10_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925448410768694885e-08
6.100000000000000000e+01,2.205243508797138929e-04
1.220000000000000000e+02,4.962208913639187813e-04
1.830000000000000000e+02,2.426983322948217392e-03
2.440000000000000000e+02,1.210329309105873108e-02
3.060000000000000000e+02,3.341880440711975098e-02
3.670000000000000000e+02,1.002469211816787720e-01
4.280000000000000000e+02,4.347085058689117432e-01
4.890000000000000000e+02,2.014252185821533203e+00
5.500000000000000000e+02,2.799567937850952148e+00
6.120000000000000000e+02,2.760761260986328125e+00
6.730000000000000000e+02,3.060011386871337891e+00
7.340000000000000000e+02,3.344701290130615234e+00
7.950000000000000000e+02,3.123885154724121094e+00
8.560000000000000000e+02,3.645330905914306641e+00
9.180000000000000000e+02,3.832351207733154297e+00
9.790000000000000000e+02,3.332471132278442383e+00
1.040000000000000000e+03,3.476829528808593750e+00
1.101000000000000000e+03,3.388264417648315430e+00
1.162000000000000000e+03,3.258191585540771484e+00
1.224000000000000000e+03,3.567757844924926758e+00
1.285000000000000000e+03,3.673276424407958984e+00
1.346000000000000000e+03,3.340968608856201172e+00
1.407000000000000000e+03,3.621778488159179688e+00
1.468000000000000000e+03,2.836141586303710938e+00
1.530000000000000000e+03,2.819086074829101562e+00
1.591000000000000000e+03,2.825692892074584961e+00
1.652000000000000000e+03,3.403148651123046875e+00
1.713000000000000000e+03,3.127499818801879883e+00
1.774000000000000000e+03,2.688239336013793945e+00
1.836000000000000000e+03,3.207485675811767578e+00
1.897000000000000000e+03,3.967411041259765625e+00
1.958000000000000000e+03,2.936032533645629883e+00
2.019000000000000000e+03,3.155544757843017578e+00
2.080000000000000000e+03,3.547404766082763672e+00
2.142000000000000000e+03,3.361370801925659180e+00
2.203000000000000000e+03,3.414187908172607422e+00
2.264000000000000000e+03,2.908998250961303711e+00
2.325000000000000000e+03,3.355614423751831055e+00
2.386000000000000000e+03,2.729938983917236328e+00
2.448000000000000000e+03,3.403432846069335938e+00
2.509000000000000000e+03,2.897094249725341797e+00
2.570000000000000000e+03,3.129453420639038086e+00
2.631000000000000000e+03,3.397727489471435547e+00
2.692000000000000000e+03,3.029143571853637695e+00
2.754000000000000000e+03,3.790989398956298828e+00
2.815000000000000000e+03,2.925617694854736328e+00
2.876000000000000000e+03,3.479742527008056641e+00
2.937000000000000000e+03,3.247200012207031250e+00
2.999000000000000000e+03,3.900759935379028320e+00


==> data/ex_1/mlp/theta05_T5_data20_adiv10_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.684941172599792480e-01
1.220000000000000000e+02,4.391390383243560791e-01
1.830000000000000000e+02,2.355424165725708008e-01
2.440000000000000000e+02,1.014721952378749847e-02
3.060000000000000000e+02,9.650392457842826843e-03
3.670000000000000000e+02,1.088383980095386505e-02
4.280000000000000000e+02,1.825466379523277283e-02
4.890000000000000000e+02,2.559067308902740479e-02
5.500000000000000000e+02,2.646050788462162018e-02
6.120000000000000000e+02,2.653863653540611267e-02
6.730000000000000000e+02,2.563149295747280121e-02
7.340000000000000000e+02,2.556154690682888031e-02
7.950000000000000000e+02,2.415663376450538635e-02
8.560000000000000000e+02,2.536734938621520996e-02
9.180000000000000000e+02,2.624971047043800354e-02
9.790000000000000000e+02,2.653835713863372803e-02
1.040000000000000000e+03,2.613250538706779480e-02
1.101000000000000000e+03,2.650158479809761047e-02
1.162000000000000000e+03,2.629630640149116516e-02
1.224000000000000000e+03,2.641033567488193512e-02
1.285000000000000000e+03,2.637184038758277893e-02
1.346000000000000000e+03,2.622919715940952301e-02
1.407000000000000000e+03,2.633556351065635681e-02
1.468000000000000000e+03,2.627708949148654938e-02
1.530000000000000000e+03,2.633574046194553375e-02
1.591000000000000000e+03,2.634077146649360657e-02
1.652000000000000000e+03,2.633284591138362885e-02
1.713000000000000000e+03,2.637998759746551514e-02
1.774000000000000000e+03,2.635872736573219299e-02
1.836000000000000000e+03,2.646652981638908386e-02
1.897000000000000000e+03,2.647734619677066803e-02
1.958000000000000000e+03,2.646056376397609711e-02
2.019000000000000000e+03,2.643462084233760834e-02
2.080000000000000000e+03,2.642394043505191803e-02
2.142000000000000000e+03,2.644735574722290039e-02
2.203000000000000000e+03,2.643929049372673035e-02
2.264000000000000000e+03,2.644277736544609070e-02
2.325000000000000000e+03,2.644221112132072449e-02
2.386000000000000000e+03,2.644637227058410645e-02
2.448000000000000000e+03,2.645504847168922424e-02
2.509000000000000000e+03,2.645432390272617340e-02
2.570000000000000000e+03,2.645077370107173920e-02
2.631000000000000000e+03,2.643656171858310699e-02
2.692000000000000000e+03,2.644765004515647888e-02
2.754000000000000000e+03,2.644391916692256927e-02
2.815000000000000000e+03,2.644368633627891541e-02
2.876000000000000000e+03,2.644563093781471252e-02
2.937000000000000000e+03,2.644292451441287994e-02
2.999000000000000000e+03,2.644680067896842957e-02


==> data/ex_1/mlp/theta05_T5_data20_adiv10_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,7.597036888462582738e-10
1.220000000000000000e+02,2.384826203183365578e-08
1.830000000000000000e+02,1.998102590050621075e-07
2.440000000000000000e+02,7.251074407577107195e-08
3.060000000000000000e+02,6.468725644026562804e-08
3.670000000000000000e+02,3.602817173486982938e-07
4.280000000000000000e+02,3.815853233390953392e-07
4.890000000000000000e+02,4.473869807952723932e-07
5.500000000000000000e+02,7.387032496808387805e-07
6.120000000000000000e+02,5.870003292329784017e-07
6.730000000000000000e+02,4.506471782406151760e-07
7.340000000000000000e+02,5.557141093959216960e-07
7.950000000000000000e+02,7.811921705069835298e-07
8.560000000000000000e+02,6.565781518474977929e-07
9.180000000000000000e+02,5.564708089877967723e-07
9.790000000000000000e+02,5.159807301424734760e-07
1.040000000000000000e+03,6.402304961738991551e-07
1.101000000000000000e+03,5.438831749415840022e-07
1.162000000000000000e+03,4.963147830494563095e-07
1.224000000000000000e+03,5.137541165822767653e-07
1.285000000000000000e+03,5.173499744159926195e-07
1.346000000000000000e+03,5.869363235433411319e-07
1.407000000000000000e+03,5.900770361222384963e-07
1.468000000000000000e+03,5.830390819028252736e-07
1.530000000000000000e+03,5.929629196543828584e-07
1.591000000000000000e+03,5.858340728082112037e-07
1.652000000000000000e+03,5.841698111908044666e-07
1.713000000000000000e+03,5.872226438441430219e-07
1.774000000000000000e+03,5.844036650159978308e-07
1.836000000000000000e+03,5.875052693227189593e-07
1.897000000000000000e+03,5.898215817978780251e-07
1.958000000000000000e+03,5.858860845364688430e-07
2.019000000000000000e+03,5.815535359943169169e-07
2.080000000000000000e+03,5.828720759382122196e-07
2.142000000000000000e+03,5.847831516803125851e-07
2.203000000000000000e+03,5.825451125929248519e-07
2.264000000000000000e+03,5.817575470246083569e-07
2.325000000000000000e+03,5.811747314510284923e-07
2.386000000000000000e+03,5.811391474708216265e-07
2.448000000000000000e+03,5.794640287604124751e-07
2.509000000000000000e+03,5.776956299996527378e-07
2.570000000000000000e+03,5.782142125099198893e-07
2.631000000000000000e+03,5.762648811469262000e-07
2.692000000000000000e+03,5.760331873716495465e-07
2.754000000000000000e+03,5.749233196183922701e-07
2.815000000000000000e+03,5.757128747063688934e-07
2.876000000000000000e+03,5.754644689659471624e-07
2.937000000000000000e+03,5.743831366089580115e-07
2.999000000000000000e+03,5.759681585004727822e-07


==> data/ex_1/mlp/theta075_T5_data20_adiv00_div.csv <==
Step, Value
0.000000000000000000e+00,1.516920747235417366e-04
6.100000000000000000e+01,7.609120570123195648e-03
1.220000000000000000e+02,1.466271840035915375e-02
1.830000000000000000e+02,1.847281679511070251e-02
2.440000000000000000e+02,3.886007517576217651e-02
3.060000000000000000e+02,4.036635160446166992e-02
3.670000000000000000e+02,1.712840422987937927e-02
4.280000000000000000e+02,2.988834120333194733e-02
4.890000000000000000e+02,2.392974495887756348e-02
5.500000000000000000e+02,3.705487027764320374e-02
6.120000000000000000e+02,2.695320174098014832e-02
6.730000000000000000e+02,2.390720322728157043e-02
7.340000000000000000e+02,2.867364883422851562e-02
7.950000000000000000e+02,2.757959440350532532e-02
8.560000000000000000e+02,2.013243362307548523e-02
9.180000000000000000e+02,2.614672109484672546e-02
9.790000000000000000e+02,2.794886752963066101e-02
1.040000000000000000e+03,3.732020035386085510e-02
1.101000000000000000e+03,2.229582890868186951e-02
1.162000000000000000e+03,3.835879638791084290e-02
1.224000000000000000e+03,3.887055441737174988e-02
1.285000000000000000e+03,3.165697678923606873e-02
1.346000000000000000e+03,4.076542705297470093e-02
1.407000000000000000e+03,2.511136233806610107e-02
1.468000000000000000e+03,1.485666353255510330e-02
1.530000000000000000e+03,3.164625912904739380e-02
1.591000000000000000e+03,2.006728202104568481e-02
1.652000000000000000e+03,2.507996000349521637e-02
1.713000000000000000e+03,1.130580343306064606e-02
1.774000000000000000e+03,1.559659652411937714e-02
1.836000000000000000e+03,3.230417892336845398e-02
1.897000000000000000e+03,3.107615746557712555e-02
1.958000000000000000e+03,1.272124983370304108e-02
2.019000000000000000e+03,2.491159364581108093e-02
2.080000000000000000e+03,9.792199358344078064e-03
2.142000000000000000e+03,1.887885108590126038e-02
2.203000000000000000e+03,1.037002168595790863e-02
2.264000000000000000e+03,2.518978714942932129e-02
2.325000000000000000e+03,2.333963476121425629e-02
2.386000000000000000e+03,2.937176451086997986e-02
2.448000000000000000e+03,2.070821262896060944e-02
2.509000000000000000e+03,2.207139506936073303e-02
2.570000000000000000e+03,1.874226704239845276e-02
2.631000000000000000e+03,2.671803534030914307e-02
2.692000000000000000e+03,3.276521340012550354e-02
2.754000000000000000e+03,3.090380132198333740e-02
2.815000000000000000e+03,1.361498422920703888e-02
2.876000000000000000e+03,2.015328221023082733e-02
2.937000000000000000e+03,2.857737615704536438e-02
2.999000000000000000e+03,2.899547293782234192e-02


==> data/ex_1/mlp/theta075_T5_data20_adiv00_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,5.599999904632568359e+00
2.440000000000000000e+02,6.000000000000000000e+00
3.060000000000000000e+02,6.000000000000000000e+00
3.670000000000000000e+02,6.000000000000000000e+00
4.280000000000000000e+02,6.000000000000000000e+00
4.890000000000000000e+02,6.000000000000000000e+00
5.500000000000000000e+02,5.000000000000000000e+00
6.120000000000000000e+02,5.000000000000000000e+00
6.730000000000000000e+02,5.000000000000000000e+00
7.340000000000000000e+02,5.000000000000000000e+00
7.950000000000000000e+02,5.000000000000000000e+00
8.560000000000000000e+02,5.000000000000000000e+00
9.180000000000000000e+02,5.000000000000000000e+00
9.790000000000000000e+02,5.000000000000000000e+00
1.040000000000000000e+03,5.000000000000000000e+00
1.101000000000000000e+03,5.000000000000000000e+00
1.162000000000000000e+03,5.000000000000000000e+00
1.224000000000000000e+03,5.000000000000000000e+00
1.285000000000000000e+03,5.000000000000000000e+00
1.346000000000000000e+03,5.000000000000000000e+00
1.407000000000000000e+03,5.000000000000000000e+00
1.468000000000000000e+03,5.000000000000000000e+00
1.530000000000000000e+03,5.000000000000000000e+00
1.591000000000000000e+03,5.000000000000000000e+00
1.652000000000000000e+03,5.000000000000000000e+00
1.713000000000000000e+03,5.000000000000000000e+00
1.774000000000000000e+03,5.000000000000000000e+00
1.836000000000000000e+03,5.000000000000000000e+00
1.897000000000000000e+03,5.000000000000000000e+00
1.958000000000000000e+03,5.000000000000000000e+00
2.019000000000000000e+03,5.000000000000000000e+00
2.080000000000000000e+03,5.000000000000000000e+00
2.142000000000000000e+03,5.000000000000000000e+00
2.203000000000000000e+03,5.000000000000000000e+00
2.264000000000000000e+03,5.000000000000000000e+00
2.325000000000000000e+03,5.000000000000000000e+00
2.386000000000000000e+03,5.000000000000000000e+00
2.448000000000000000e+03,5.000000000000000000e+00
2.509000000000000000e+03,5.000000000000000000e+00
2.570000000000000000e+03,5.000000000000000000e+00
2.631000000000000000e+03,5.000000000000000000e+00
2.692000000000000000e+03,5.000000000000000000e+00
2.754000000000000000e+03,5.000000000000000000e+00
2.815000000000000000e+03,5.000000000000000000e+00
2.876000000000000000e+03,5.000000000000000000e+00
2.937000000000000000e+03,5.000000000000000000e+00
2.999000000000000000e+03,5.000000000000000000e+00


==> data/ex_1/mlp/theta075_T5_data20_adiv00_jac.csv <==
Step, Value
0.000000000000000000e+00,4.160670385999765131e-08
6.100000000000000000e+01,2.655977732501924038e-04
1.220000000000000000e+02,7.535648765042424202e-04
1.830000000000000000e+02,2.502024173736572266e-03
2.440000000000000000e+02,1.107373274862766266e-02
3.060000000000000000e+02,6.193591281771659851e-03
3.670000000000000000e+02,6.437537260353565216e-03
4.280000000000000000e+02,5.824211053550243378e-03
4.890000000000000000e+02,7.531224749982357025e-03
5.500000000000000000e+02,6.599273532629013062e-03
6.120000000000000000e+02,5.779542960226535797e-03
6.730000000000000000e+02,5.965216550976037979e-03
7.340000000000000000e+02,5.119490437209606171e-03
7.950000000000000000e+02,4.768593702465295792e-03
8.560000000000000000e+02,7.439125329256057739e-03
9.180000000000000000e+02,6.172683555632829666e-03
9.790000000000000000e+02,4.987949039787054062e-03
1.040000000000000000e+03,6.796382367610931396e-03
1.101000000000000000e+03,4.628446418792009354e-03
1.162000000000000000e+03,5.528704263269901276e-03
1.224000000000000000e+03,5.223295651376247406e-03
1.285000000000000000e+03,6.476224400103092194e-03
1.346000000000000000e+03,6.171995308250188828e-03
1.407000000000000000e+03,5.322641227394342422e-03
1.468000000000000000e+03,4.142843186855316162e-03
1.530000000000000000e+03,5.028561688959598541e-03
1.591000000000000000e+03,4.301530309021472931e-03
1.652000000000000000e+03,3.811951726675033569e-03
1.713000000000000000e+03,4.696870688349008560e-03
1.774000000000000000e+03,4.322080872952938080e-03
1.836000000000000000e+03,5.312838591635227203e-03
1.897000000000000000e+03,5.807237699627876282e-03
1.958000000000000000e+03,4.148305859416723251e-03
2.019000000000000000e+03,4.842136986553668976e-03
2.080000000000000000e+03,5.473566241562366486e-03
2.142000000000000000e+03,4.010390490293502808e-03
2.203000000000000000e+03,3.697014646604657173e-03
2.264000000000000000e+03,5.062805954366922379e-03
2.325000000000000000e+03,4.695830401033163071e-03
2.386000000000000000e+03,4.008454270660877228e-03
2.448000000000000000e+03,6.077890750020742416e-03
2.509000000000000000e+03,4.549267701804637909e-03
2.570000000000000000e+03,4.221213515847921371e-03
2.631000000000000000e+03,4.193450324237346649e-03
2.692000000000000000e+03,4.569936543703079224e-03
2.754000000000000000e+03,4.898293409496545792e-03
2.815000000000000000e+03,3.189501119777560234e-03
2.876000000000000000e+03,4.364077467471361160e-03
2.937000000000000000e+03,4.392176866531372070e-03
2.999000000000000000e+03,5.433185491710901260e-03


==> data/ex_1/mlp/theta075_T5_data20_adiv00_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.650260508060455322e-01
1.220000000000000000e+02,4.336763918399810791e-01
1.830000000000000000e+02,2.858553230762481689e-01
2.440000000000000000e+02,1.661283895373344421e-02
3.060000000000000000e+02,9.909645654261112213e-03
3.670000000000000000e+02,6.566477473825216293e-03
4.280000000000000000e+02,4.698243457823991776e-03
4.890000000000000000e+02,3.654018742963671684e-03
5.500000000000000000e+02,3.069961210712790489e-03
6.120000000000000000e+02,2.688635140657424927e-03
6.730000000000000000e+02,2.411917317658662796e-03
7.340000000000000000e+02,2.191955689340829849e-03
7.950000000000000000e+02,2.010628115385770798e-03
8.560000000000000000e+02,1.858199015259742737e-03
9.180000000000000000e+02,1.725840149447321892e-03
9.790000000000000000e+02,1.611406216397881508e-03
1.040000000000000000e+03,1.509835710749030113e-03
1.101000000000000000e+03,1.418318599462509155e-03
1.162000000000000000e+03,1.334267784841358662e-03
1.224000000000000000e+03,1.254588598385453224e-03
1.285000000000000000e+03,1.181351835839450359e-03
1.346000000000000000e+03,1.112266327254474163e-03
1.407000000000000000e+03,1.046859892085194588e-03
1.468000000000000000e+03,9.963435586541891098e-04
1.530000000000000000e+03,9.287935681641101837e-04
1.591000000000000000e+03,8.631700766272842884e-04
1.652000000000000000e+03,8.052554912865161896e-04
1.713000000000000000e+03,7.652782951481640339e-04
1.774000000000000000e+03,6.909156800247728825e-04
1.836000000000000000e+03,6.341231055557727814e-04
1.897000000000000000e+03,5.817521596327424049e-04
1.958000000000000000e+03,5.245755310170352459e-04
2.019000000000000000e+03,4.743441822938621044e-04
2.080000000000000000e+03,4.248658078722655773e-04
2.142000000000000000e+03,3.757736703846603632e-04
2.203000000000000000e+03,3.559369652066379786e-04
2.264000000000000000e+03,3.162672219332307577e-04
2.325000000000000000e+03,2.632070682011544704e-04
2.386000000000000000e+03,2.275840379297733307e-04
2.448000000000000000e+03,2.057423407677561045e-04
2.509000000000000000e+03,1.764648477546870708e-04
2.570000000000000000e+03,1.563657278893515468e-04
2.631000000000000000e+03,1.413371355738490820e-04
2.692000000000000000e+03,1.287542108912020922e-04
2.754000000000000000e+03,1.895394525490701199e-04
2.815000000000000000e+03,1.011743006529286504e-04
2.876000000000000000e+03,9.259857324650511146e-05
2.937000000000000000e+03,8.597534906584769487e-05
2.999000000000000000e+03,8.065484871622174978e-05


==> data/ex_1/mlp/theta075_T5_data20_adiv00_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,2.308907287584816004e-09
1.220000000000000000e+02,2.148838831317334552e-07
1.830000000000000000e+02,1.708278887235792354e-07
2.440000000000000000e+02,5.127133704263542313e-07
3.060000000000000000e+02,7.126426027070920100e-08
3.670000000000000000e+02,2.712890179168425675e-08
4.280000000000000000e+02,1.445781094844278414e-08
4.890000000000000000e+02,9.325370697865764669e-09
5.500000000000000000e+02,7.491277074223035015e-07
6.120000000000000000e+02,4.712464374279079493e-07
6.730000000000000000e+02,3.452477699283917900e-07
7.340000000000000000e+02,2.766618649729934987e-07
7.950000000000000000e+02,2.357532338237433578e-07
8.560000000000000000e+02,2.102922991298328270e-07
9.180000000000000000e+02,1.908558004970473121e-07
9.790000000000000000e+02,1.769275996821306762e-07
1.040000000000000000e+03,1.655250088106186013e-07
1.101000000000000000e+03,1.550407517925123102e-07
1.162000000000000000e+03,1.465815557821770199e-07
1.224000000000000000e+03,1.397117728174634976e-07
1.285000000000000000e+03,1.326275622659522924e-07
1.346000000000000000e+03,1.264707805148646003e-07
1.407000000000000000e+03,1.195613350546409492e-07
1.468000000000000000e+03,1.115868712986411992e-07
1.530000000000000000e+03,1.072802007229256560e-07
1.591000000000000000e+03,9.995811467433668440e-08
1.652000000000000000e+03,9.433126990643359022e-08
1.713000000000000000e+03,8.893651681773917517e-08
1.774000000000000000e+03,8.220284541948785773e-08
1.836000000000000000e+03,7.623848574667135836e-08
1.897000000000000000e+03,7.103240307060332270e-08
1.958000000000000000e+03,6.525858253780825180e-08
2.019000000000000000e+03,6.011640607539447956e-08
2.080000000000000000e+03,5.548874426608563226e-08
2.142000000000000000e+03,5.179440520919342816e-08
2.203000000000000000e+03,4.754561544473290269e-08
2.264000000000000000e+03,4.575251111305078666e-08
2.325000000000000000e+03,4.264888886496009945e-08
2.386000000000000000e+03,4.006900766739818209e-08
2.448000000000000000e+03,3.826453820465758326e-08
2.509000000000000000e+03,3.648270663347830123e-08
2.570000000000000000e+03,3.534991677156540391e-08
2.631000000000000000e+03,3.431782857887810678e-08
2.692000000000000000e+03,3.346259447312149859e-08
2.754000000000000000e+03,3.351491528746919357e-08
2.815000000000000000e+03,3.226406875000975560e-08
2.876000000000000000e+03,3.153386529675117345e-08
2.937000000000000000e+03,3.043017215986765223e-08
2.999000000000000000e+03,2.898675077744883311e-08


==> data/ex_1/mlp/theta075_T5_data20_adiv025_div.csv <==
Step, Value
0.000000000000000000e+00,1.456293102819472551e-04
6.100000000000000000e+01,6.115811411291360855e-03
1.220000000000000000e+02,1.280574500560760498e-02
1.830000000000000000e+02,1.113277580589056015e-02
2.440000000000000000e+02,2.493666857481002808e-02
3.060000000000000000e+02,1.733244955539703369e-02
3.670000000000000000e+02,-1.030870713293552399e-02
4.280000000000000000e+02,-8.108185604214668274e-03
4.890000000000000000e+02,-3.103745914995670319e-02
5.500000000000000000e+02,-2.858576737344264984e-02
6.120000000000000000e+02,-3.723117709159851074e-02
6.730000000000000000e+02,-8.706109970808029175e-02
7.340000000000000000e+02,-1.153752580285072327e-01
7.950000000000000000e+02,-1.320071071386337280e-01
8.560000000000000000e+02,-2.062542736530303955e-01
9.180000000000000000e+02,-2.062013447284698486e-01
9.790000000000000000e+02,-1.920713484287261963e-01
1.040000000000000000e+03,-2.331748455762863159e-01
1.101000000000000000e+03,-2.527630329132080078e-01
1.162000000000000000e+03,-2.253896743059158325e-01
1.224000000000000000e+03,-2.771282196044921875e-01
1.285000000000000000e+03,-3.202412724494934082e-01
1.346000000000000000e+03,-2.963364124298095703e-01
1.407000000000000000e+03,-3.200286030769348145e-01
1.468000000000000000e+03,-2.445513010025024414e-01
1.530000000000000000e+03,-2.699181437492370605e-01
1.591000000000000000e+03,-2.761388421058654785e-01
1.652000000000000000e+03,-3.245349228382110596e-01
1.713000000000000000e+03,-3.475277423858642578e-01
1.774000000000000000e+03,-3.208853006362915039e-01
1.836000000000000000e+03,-2.967737019062042236e-01
1.897000000000000000e+03,-4.038916230201721191e-01
1.958000000000000000e+03,-3.261767923831939697e-01
2.019000000000000000e+03,-3.208957016468048096e-01
2.080000000000000000e+03,-4.192374646663665771e-01
2.142000000000000000e+03,-3.648779988288879395e-01
2.203000000000000000e+03,-3.941143751144409180e-01
2.264000000000000000e+03,-3.898831605911254883e-01
2.325000000000000000e+03,-3.579014837741851807e-01
2.386000000000000000e+03,-2.864598929882049561e-01
2.448000000000000000e+03,-3.859555125236511230e-01
2.509000000000000000e+03,-3.618031740188598633e-01
2.570000000000000000e+03,-3.896655142307281494e-01
2.631000000000000000e+03,-4.040774405002593994e-01
2.692000000000000000e+03,-3.107721209526062012e-01
2.754000000000000000e+03,-4.243316650390625000e-01
2.815000000000000000e+03,-3.733662664890289307e-01
2.876000000000000000e+03,-4.054851531982421875e-01
2.937000000000000000e+03,-3.399147391319274902e-01
2.999000000000000000e+03,-4.324708580970764160e-01


==> data/ex_1/mlp/theta075_T5_data20_adiv025_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,5.000000000000000000e+00
2.440000000000000000e+02,6.000000000000000000e+00
3.060000000000000000e+02,5.800000190734863281e+00
3.670000000000000000e+02,5.000000000000000000e+00
4.280000000000000000e+02,4.000000000000000000e+00
4.890000000000000000e+02,4.599999904632568359e+00
5.500000000000000000e+02,5.000000000000000000e+00
6.120000000000000000e+02,5.000000000000000000e+00
6.730000000000000000e+02,5.000000000000000000e+00
7.340000000000000000e+02,5.199999809265136719e+00
7.950000000000000000e+02,5.800000190734863281e+00
8.560000000000000000e+02,6.000000000000000000e+00
9.180000000000000000e+02,6.199999809265136719e+00
9.790000000000000000e+02,6.400000095367431641e+00
1.040000000000000000e+03,7.000000000000000000e+00
1.101000000000000000e+03,7.000000000000000000e+00
1.162000000000000000e+03,7.000000000000000000e+00
1.224000000000000000e+03,7.400000095367431641e+00
1.285000000000000000e+03,7.400000095367431641e+00
1.346000000000000000e+03,7.599999904632568359e+00
1.407000000000000000e+03,8.000000000000000000e+00
1.468000000000000000e+03,8.000000000000000000e+00
1.530000000000000000e+03,8.000000000000000000e+00
1.591000000000000000e+03,8.199999809265136719e+00
1.652000000000000000e+03,7.800000190734863281e+00
1.713000000000000000e+03,8.000000000000000000e+00
1.774000000000000000e+03,7.800000190734863281e+00
1.836000000000000000e+03,8.000000000000000000e+00
1.897000000000000000e+03,7.800000190734863281e+00
1.958000000000000000e+03,8.000000000000000000e+00
2.019000000000000000e+03,7.800000190734863281e+00
2.080000000000000000e+03,7.599999904632568359e+00
2.142000000000000000e+03,7.599999904632568359e+00
2.203000000000000000e+03,7.599999904632568359e+00
2.264000000000000000e+03,7.599999904632568359e+00
2.325000000000000000e+03,7.599999904632568359e+00
2.386000000000000000e+03,7.800000190734863281e+00
2.448000000000000000e+03,7.599999904632568359e+00
2.509000000000000000e+03,7.800000190734863281e+00
2.570000000000000000e+03,7.800000190734863281e+00
2.631000000000000000e+03,7.800000190734863281e+00
2.692000000000000000e+03,7.800000190734863281e+00
2.754000000000000000e+03,7.800000190734863281e+00
2.815000000000000000e+03,7.800000190734863281e+00
2.876000000000000000e+03,7.800000190734863281e+00
2.937000000000000000e+03,7.800000190734863281e+00
2.999000000000000000e+03,7.800000190734863281e+00


==> data/ex_1/mlp/theta075_T5_data20_adiv025_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925535452253825497e-08
6.100000000000000000e+01,2.445235732011497021e-04
1.220000000000000000e+02,6.485575577244162560e-04
1.830000000000000000e+02,1.414120895788073540e-03
2.440000000000000000e+02,9.531861171126365662e-03
3.060000000000000000e+02,4.862294066697359085e-03
3.670000000000000000e+02,6.587055977433919907e-03
4.280000000000000000e+02,5.941117182374000549e-03
4.890000000000000000e+02,1.051871199160814285e-02
5.500000000000000000e+02,9.161463938653469086e-03
6.120000000000000000e+02,1.251678448170423508e-02
6.730000000000000000e+02,1.923159696161746979e-02
7.340000000000000000e+02,2.687649987637996674e-02
7.950000000000000000e+02,3.039638325572013855e-02
8.560000000000000000e+02,6.609207391738891602e-02
9.180000000000000000e+02,6.158607453107833862e-02
9.790000000000000000e+02,6.867285072803497314e-02
1.040000000000000000e+03,9.662990272045135498e-02
1.101000000000000000e+03,9.822742640972137451e-02
1.162000000000000000e+03,9.508813917636871338e-02
1.224000000000000000e+03,1.170637831091880798e-01
1.285000000000000000e+03,1.484837234020233154e-01
1.346000000000000000e+03,1.384062170982360840e-01
1.407000000000000000e+03,1.429971754550933838e-01
1.468000000000000000e+03,9.574465453624725342e-02
1.530000000000000000e+03,1.447853595018386841e-01
1.591000000000000000e+03,1.294272840023040771e-01
1.652000000000000000e+03,1.561881601810455322e-01
1.713000000000000000e+03,1.606928557157516479e-01
1.774000000000000000e+03,1.346449851989746094e-01
1.836000000000000000e+03,1.550382077693939209e-01
1.897000000000000000e+03,2.019375115633010864e-01
1.958000000000000000e+03,1.579712331295013428e-01
2.019000000000000000e+03,1.493011713027954102e-01
2.080000000000000000e+03,1.916168332099914551e-01
2.142000000000000000e+03,1.819731891155242920e-01
2.203000000000000000e+03,1.826266646385192871e-01
2.264000000000000000e+03,1.842958629131317139e-01
2.325000000000000000e+03,1.852098107337951660e-01
2.386000000000000000e+03,1.501193791627883911e-01
2.448000000000000000e+03,1.869368255138397217e-01
2.509000000000000000e+03,1.666663289070129395e-01
2.570000000000000000e+03,1.748203337192535400e-01
2.631000000000000000e+03,1.796284615993499756e-01
2.692000000000000000e+03,1.736600399017333984e-01
2.754000000000000000e+03,2.037353962659835815e-01
2.815000000000000000e+03,1.562370806932449341e-01
2.876000000000000000e+03,2.003939598798751831e-01
2.937000000000000000e+03,1.741947233676910400e-01
2.999000000000000000e+03,1.954165399074554443e-01


==> data/ex_1/mlp/theta075_T5_data20_adiv025_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.658662378787994385e-01
1.220000000000000000e+02,4.346707761287689209e-01
1.830000000000000000e+02,2.752035260200500488e-01
2.440000000000000000e+02,1.566538959741592407e-02
3.060000000000000000e+02,8.627755567431449890e-03
3.670000000000000000e+02,5.868045613169670105e-03
4.280000000000000000e+02,4.446872510015964508e-03
4.890000000000000000e+02,3.695967840030789375e-03
5.500000000000000000e+02,3.332407679408788681e-03
6.120000000000000000e+02,3.182966262102127075e-03
6.730000000000000000e+02,3.178592072799801826e-03
7.340000000000000000e+02,3.221224527806043625e-03
7.950000000000000000e+02,3.217656165361404419e-03
8.560000000000000000e+02,3.203490050509572029e-03
9.180000000000000000e+02,3.126947209239006042e-03
9.790000000000000000e+02,3.014068817719817162e-03
1.040000000000000000e+03,2.840820932760834694e-03
1.101000000000000000e+03,2.577744657173752785e-03
1.162000000000000000e+03,2.446962287649512291e-03
1.224000000000000000e+03,2.200517570599913597e-03
1.285000000000000000e+03,2.055315533652901649e-03
1.346000000000000000e+03,1.931934850290417671e-03
1.407000000000000000e+03,1.894599758088588715e-03
1.468000000000000000e+03,1.831811270676553249e-03
1.530000000000000000e+03,1.819517812691628933e-03
1.591000000000000000e+03,1.741798012517392635e-03
1.652000000000000000e+03,1.740236417390406132e-03
1.713000000000000000e+03,1.703448826447129250e-03
1.774000000000000000e+03,1.687240204773843288e-03
1.836000000000000000e+03,1.709789037704467773e-03
1.897000000000000000e+03,1.661104848608374596e-03
1.958000000000000000e+03,1.637362525798380375e-03
2.019000000000000000e+03,1.606710604391992092e-03
2.080000000000000000e+03,1.652315491810441017e-03
2.142000000000000000e+03,1.650782302021980286e-03
2.203000000000000000e+03,1.612546155229210854e-03
2.264000000000000000e+03,1.619132002815604210e-03
2.325000000000000000e+03,1.617426634766161442e-03
2.386000000000000000e+03,1.602987525984644890e-03
2.448000000000000000e+03,1.601538970135152340e-03
2.509000000000000000e+03,1.593968132510781288e-03
2.570000000000000000e+03,1.607720507308840752e-03
2.631000000000000000e+03,1.597551978193223476e-03
2.692000000000000000e+03,1.613284694030880928e-03
2.754000000000000000e+03,1.593693392351269722e-03
2.815000000000000000e+03,1.598099945113062859e-03
2.876000000000000000e+03,1.592620043084025383e-03
2.937000000000000000e+03,1.590629690326750278e-03
2.999000000000000000e+03,1.599770737811923027e-03


==> data/ex_1/mlp/theta075_T5_data20_adiv025_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,2.366896456607037180e-09
1.220000000000000000e+02,1.868443462171853753e-07
1.830000000000000000e+02,3.000835135935631115e-07
2.440000000000000000e+02,7.975705784701858647e-08
3.060000000000000000e+02,1.742890844980138354e-07
3.670000000000000000e+02,1.144918115869586472e-07
4.280000000000000000e+02,8.413807108809123747e-07
4.890000000000000000e+02,4.042685759486630559e-07
5.500000000000000000e+02,3.941429227438675298e-08
6.120000000000000000e+02,9.149586333023762563e-08
6.730000000000000000e+02,2.713775870688550640e-07
7.340000000000000000e+02,5.640745257551316172e-07
7.950000000000000000e+02,3.464286919552250765e-07
8.560000000000000000e+02,4.613900728145381436e-07
9.180000000000000000e+02,5.092840638099005446e-07
9.790000000000000000e+02,5.546331180994457100e-07
1.040000000000000000e+03,1.579283264163677813e-07
1.101000000000000000e+03,2.818551934069546405e-07
1.162000000000000000e+03,4.392410914988431614e-07
1.224000000000000000e+03,4.246709011113125598e-07
1.285000000000000000e+03,5.111451173434033990e-07
1.346000000000000000e+03,6.036261765984818339e-07
1.407000000000000000e+03,2.896830153531482210e-07
1.468000000000000000e+03,3.434858513173821848e-07
1.530000000000000000e+03,3.278267683981539449e-07
1.591000000000000000e+03,1.686782695742294891e-07
1.652000000000000000e+03,5.506906859409355093e-07
1.713000000000000000e+03,3.740945544450369198e-07
1.774000000000000000e+03,5.321900289345649071e-07
1.836000000000000000e+03,3.296686088560818462e-07
1.897000000000000000e+03,4.947224852003273554e-07
1.958000000000000000e+03,3.086882429670367856e-07
2.019000000000000000e+03,4.848440653404395562e-07
2.080000000000000000e+03,6.250658088902127929e-07
2.142000000000000000e+03,6.302849442363367416e-07
2.203000000000000000e+03,6.451931540141231380e-07
2.264000000000000000e+03,6.650951718256692402e-07
2.325000000000000000e+03,6.878778435748245101e-07
2.386000000000000000e+03,5.031011482969915960e-07
2.448000000000000000e+03,6.697927119603264146e-07
2.509000000000000000e+03,4.746809167954779696e-07
2.570000000000000000e+03,4.704237142050260445e-07
2.631000000000000000e+03,4.708596748059790116e-07
2.692000000000000000e+03,4.652216318845603382e-07
2.754000000000000000e+03,4.682800067712378222e-07
2.815000000000000000e+03,4.654149847738153767e-07
2.876000000000000000e+03,4.650877656331431353e-07
2.937000000000000000e+03,4.642924977815710008e-07
2.999000000000000000e+03,4.619412834472313989e-07


==> data/ex_1/mlp/theta075_T5_data20_adiv05_div.csv <==
Step, Value
0.000000000000000000e+00,1.456277968827635050e-04
6.100000000000000000e+01,4.816347733139991760e-03
1.220000000000000000e+02,1.106042601168155670e-02
1.830000000000000000e+02,4.618856590241193771e-03
2.440000000000000000e+02,1.082187611609697342e-02
3.060000000000000000e+02,-7.685941644012928009e-03
3.670000000000000000e+02,-4.711752384901046753e-02
4.280000000000000000e+02,-7.593927532434463501e-02
4.890000000000000000e+02,-1.807339936494827271e-01
5.500000000000000000e+02,-2.241401672363281250e-01
6.120000000000000000e+02,-2.307106554508209229e-01
6.730000000000000000e+02,-3.767971992492675781e-01
7.340000000000000000e+02,-4.363096356391906738e-01
7.950000000000000000e+02,-4.538626670837402344e-01
8.560000000000000000e+02,-6.585232019424438477e-01
9.180000000000000000e+02,-6.663683652877807617e-01
9.790000000000000000e+02,-5.747539401054382324e-01
1.040000000000000000e+03,-6.252180933952331543e-01
1.101000000000000000e+03,-6.375601887702941895e-01
1.162000000000000000e+03,-5.651623010635375977e-01
1.224000000000000000e+03,-6.309609413146972656e-01
1.285000000000000000e+03,-7.247234582901000977e-01
1.346000000000000000e+03,-6.288556456565856934e-01
1.407000000000000000e+03,-6.924168467521667480e-01
1.468000000000000000e+03,-5.222142934799194336e-01
1.530000000000000000e+03,-5.249598622322082520e-01
1.591000000000000000e+03,-5.346325635910034180e-01
1.652000000000000000e+03,-6.077116727828979492e-01
1.713000000000000000e+03,-6.438117623329162598e-01
1.774000000000000000e+03,-5.925332307815551758e-01
1.836000000000000000e+03,-5.626835823059082031e-01
1.897000000000000000e+03,-7.480305433273315430e-01
1.958000000000000000e+03,-6.238213777542114258e-01
2.019000000000000000e+03,-5.730863809585571289e-01
2.080000000000000000e+03,-7.989265322685241699e-01
2.142000000000000000e+03,-6.485975980758666992e-01
2.203000000000000000e+03,-7.211861014366149902e-01
2.264000000000000000e+03,-6.499717235565185547e-01
2.325000000000000000e+03,-6.474656462669372559e-01
2.386000000000000000e+03,-5.118488073348999023e-01
2.448000000000000000e+03,-7.298454046249389648e-01
2.509000000000000000e+03,-6.371242403984069824e-01
2.570000000000000000e+03,-6.988601684570312500e-01
2.631000000000000000e+03,-7.108317613601684570e-01
2.692000000000000000e+03,-5.559042692184448242e-01
2.754000000000000000e+03,-7.317434549331665039e-01
2.815000000000000000e+03,-6.228534579277038574e-01
2.876000000000000000e+03,-6.948249340057373047e-01
2.937000000000000000e+03,-6.371866464614868164e-01
2.999000000000000000e+03,-7.602509260177612305e-01


==> data/ex_1/mlp/theta075_T5_data20_adiv05_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.400000095367431641e+00
2.440000000000000000e+02,5.000000000000000000e+00
3.060000000000000000e+02,4.000000000000000000e+00
3.670000000000000000e+02,4.000000000000000000e+00
4.280000000000000000e+02,5.000000000000000000e+00
4.890000000000000000e+02,5.199999809265136719e+00
5.500000000000000000e+02,6.199999809265136719e+00
6.120000000000000000e+02,7.199999809265136719e+00
6.730000000000000000e+02,8.399999618530273438e+00
7.340000000000000000e+02,9.000000000000000000e+00
7.950000000000000000e+02,9.600000381469726562e+00
8.560000000000000000e+02,9.600000381469726562e+00
9.180000000000000000e+02,9.800000190734863281e+00
9.790000000000000000e+02,1.019999980926513672e+01
1.040000000000000000e+03,1.060000038146972656e+01
1.101000000000000000e+03,1.039999961853027344e+01
1.162000000000000000e+03,1.039999961853027344e+01
1.224000000000000000e+03,1.039999961853027344e+01
1.285000000000000000e+03,1.039999961853027344e+01
1.346000000000000000e+03,1.039999961853027344e+01
1.407000000000000000e+03,1.060000038146972656e+01
1.468000000000000000e+03,1.060000038146972656e+01
1.530000000000000000e+03,1.060000038146972656e+01
1.591000000000000000e+03,1.060000038146972656e+01
1.652000000000000000e+03,1.060000038146972656e+01
1.713000000000000000e+03,1.060000038146972656e+01
1.774000000000000000e+03,1.060000038146972656e+01
1.836000000000000000e+03,1.060000038146972656e+01
1.897000000000000000e+03,1.060000038146972656e+01
1.958000000000000000e+03,1.060000038146972656e+01
2.019000000000000000e+03,1.060000038146972656e+01
2.080000000000000000e+03,1.060000038146972656e+01
2.142000000000000000e+03,1.060000038146972656e+01
2.203000000000000000e+03,1.060000038146972656e+01
2.264000000000000000e+03,1.060000038146972656e+01
2.325000000000000000e+03,1.060000038146972656e+01
2.386000000000000000e+03,1.060000038146972656e+01
2.448000000000000000e+03,1.060000038146972656e+01
2.509000000000000000e+03,1.060000038146972656e+01
2.570000000000000000e+03,1.060000038146972656e+01
2.631000000000000000e+03,1.060000038146972656e+01
2.692000000000000000e+03,1.060000038146972656e+01
2.754000000000000000e+03,1.060000038146972656e+01
2.815000000000000000e+03,1.060000038146972656e+01
2.876000000000000000e+03,1.060000038146972656e+01
2.937000000000000000e+03,1.060000038146972656e+01
2.999000000000000000e+03,1.060000038146972656e+01


==> data/ex_1/mlp/theta075_T5_data20_adiv05_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925479674649068329e-08
6.100000000000000000e+01,2.308223338332027197e-04
1.220000000000000000e+02,5.761804641224443913e-04
1.830000000000000000e+02,1.078404486179351807e-03
2.440000000000000000e+02,8.379894308745861053e-03
3.060000000000000000e+02,5.222797393798828125e-03
3.670000000000000000e+02,9.833174757659435272e-03
4.280000000000000000e+02,1.502119749784469604e-02
4.890000000000000000e+02,4.967591166496276855e-02
5.500000000000000000e+02,7.819753885269165039e-02
6.120000000000000000e+02,1.143122538924217224e-01
6.730000000000000000e+02,2.096004933118820190e-01
7.340000000000000000e+02,2.752704322338104248e-01
7.950000000000000000e+02,2.966052889823913574e-01
8.560000000000000000e+02,5.254103541374206543e-01
9.180000000000000000e+02,5.009820461273193359e-01
9.790000000000000000e+02,4.980726242065429688e-01
1.040000000000000000e+03,5.829087495803833008e-01
1.101000000000000000e+03,5.539614558219909668e-01
1.162000000000000000e+03,5.172658562660217285e-01
1.224000000000000000e+03,5.663589239120483398e-01
1.285000000000000000e+03,6.510666012763977051e-01
1.346000000000000000e+03,5.711911916732788086e-01
1.407000000000000000e+03,5.875548124313354492e-01
1.468000000000000000e+03,4.064230918884277344e-01
1.530000000000000000e+03,5.340547561645507812e-01
1.591000000000000000e+03,4.756811261177062988e-01
1.652000000000000000e+03,5.533308982849121094e-01
1.713000000000000000e+03,5.538865923881530762e-01
1.774000000000000000e+03,4.658399522304534912e-01
1.836000000000000000e+03,5.463514924049377441e-01
1.897000000000000000e+03,7.060343027114868164e-01
1.958000000000000000e+03,5.303068757057189941e-01
2.019000000000000000e+03,5.294072031974792480e-01
2.080000000000000000e+03,6.804379224777221680e-01
2.142000000000000000e+03,6.087933778762817383e-01
2.203000000000000000e+03,6.147148013114929199e-01
2.264000000000000000e+03,5.795873999595642090e-01
2.325000000000000000e+03,6.053474545478820801e-01
2.386000000000000000e+03,5.018859505653381348e-01
2.448000000000000000e+03,6.731556057929992676e-01
2.509000000000000000e+03,5.753711462020874023e-01
2.570000000000000000e+03,5.984359979629516602e-01
2.631000000000000000e+03,6.100519895553588867e-01
2.692000000000000000e+03,5.697764158248901367e-01
2.754000000000000000e+03,6.572774648666381836e-01
2.815000000000000000e+03,4.890271127223968506e-01
2.876000000000000000e+03,6.103034019470214844e-01
2.937000000000000000e+03,5.862689018249511719e-01
2.999000000000000000e+03,6.383072137832641602e-01


==> data/ex_1/mlp/theta075_T5_data20_adiv05_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.665990471839904785e-01
1.220000000000000000e+02,4.354898929595947266e-01
1.830000000000000000e+02,2.563830912113189697e-01
2.440000000000000000e+02,1.395147573202848434e-02
3.060000000000000000e+02,7.757529616355895996e-03
3.670000000000000000e+02,6.097556091845035553e-03
4.280000000000000000e+02,5.849809385836124420e-03
4.890000000000000000e+02,6.750338710844516754e-03
5.500000000000000000e+02,7.901383563876152039e-03
6.120000000000000000e+02,8.740523830056190491e-03
6.730000000000000000e+02,9.545157663524150848e-03
7.340000000000000000e+02,9.746260009706020355e-03
7.950000000000000000e+02,9.456718340516090393e-03
8.560000000000000000e+02,9.204987436532974243e-03
9.180000000000000000e+02,8.983561769127845764e-03
9.790000000000000000e+02,8.569986559450626373e-03
1.040000000000000000e+03,8.302030153572559357e-03
1.101000000000000000e+03,8.061080239713191986e-03
1.162000000000000000e+03,7.878923788666725159e-03
1.224000000000000000e+03,7.725419942289590836e-03
1.285000000000000000e+03,7.607158273458480835e-03
1.346000000000000000e+03,7.476635277271270752e-03
1.407000000000000000e+03,7.403253577649593353e-03
1.468000000000000000e+03,7.314138114452362061e-03
1.530000000000000000e+03,7.288024760782718658e-03
1.591000000000000000e+03,7.254472468048334122e-03
1.652000000000000000e+03,7.198922336101531982e-03
1.713000000000000000e+03,7.206144742667675018e-03
1.774000000000000000e+03,7.173870690166950226e-03
1.836000000000000000e+03,7.204199675470590591e-03
1.897000000000000000e+03,7.192577235400676727e-03
1.958000000000000000e+03,7.174983620643615723e-03
2.019000000000000000e+03,7.156523875892162323e-03
2.080000000000000000e+03,7.142363581806421280e-03
2.142000000000000000e+03,7.146950811147689819e-03
2.203000000000000000e+03,7.139799650758504868e-03
2.264000000000000000e+03,7.137080188840627670e-03
2.325000000000000000e+03,7.133244536817073822e-03
2.386000000000000000e+03,7.131333462893962860e-03
2.448000000000000000e+03,7.132017053663730621e-03
2.509000000000000000e+03,7.129057310521602631e-03
2.570000000000000000e+03,7.125030271708965302e-03
2.631000000000000000e+03,7.118565030395984650e-03
2.692000000000000000e+03,7.120828144252300262e-03
2.754000000000000000e+03,7.117209024727344513e-03
2.815000000000000000e+03,7.113890256732702255e-03
2.876000000000000000e+03,7.112254388630390167e-03
2.937000000000000000e+03,7.110459264367818832e-03
2.999000000000000000e+03,7.107718382030725479e-03


==> data/ex_1/mlp/theta075_T5_data20_adiv05_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,2.743004046124042361e-09
1.220000000000000000e+02,1.704578664885048056e-07
1.830000000000000000e+02,3.793180667344131507e-07
2.440000000000000000e+02,6.205817157933779527e-07
3.060000000000000000e+02,3.468623503977141809e-07
3.670000000000000000e+02,5.393866899794375058e-07
4.280000000000000000e+02,4.459973013126727892e-08
4.890000000000000000e+02,4.486846023610269185e-07
5.500000000000000000e+02,4.089655760708410526e-07
6.120000000000000000e+02,4.060646858761174371e-07
6.730000000000000000e+02,3.720096515280602034e-07
7.340000000000000000e+02,4.372038802102906629e-07
7.950000000000000000e+02,2.102541003523583640e-07
8.560000000000000000e+02,3.600878528686735081e-07
9.180000000000000000e+02,5.030557872487406712e-07
9.790000000000000000e+02,5.831499265696038492e-07
1.040000000000000000e+03,4.006095082331739832e-07
1.101000000000000000e+03,5.828808298247167841e-07
1.162000000000000000e+03,5.687218731509346981e-07
1.224000000000000000e+03,5.616308271783054806e-07
1.285000000000000000e+03,5.378973924052843358e-07
1.346000000000000000e+03,5.354660288503509946e-07
1.407000000000000000e+03,3.589417190141830361e-07
1.468000000000000000e+03,3.607327130339399446e-07
1.530000000000000000e+03,3.560643051514489343e-07
1.591000000000000000e+03,3.573463800421450287e-07
1.652000000000000000e+03,3.565427846297097858e-07
1.713000000000000000e+03,3.612447301293286728e-07
1.774000000000000000e+03,3.585240051506843884e-07
1.836000000000000000e+03,3.593870303575386060e-07
1.897000000000000000e+03,3.605024971875536721e-07
1.958000000000000000e+03,3.620597794906643685e-07
2.019000000000000000e+03,3.619919368702539941e-07
2.080000000000000000e+03,3.619601045556919416e-07
2.142000000000000000e+03,3.622202768838178599e-07
2.203000000000000000e+03,3.629542675298580434e-07
2.264000000000000000e+03,3.634896472703985637e-07
2.325000000000000000e+03,3.636714609456248581e-07
2.386000000000000000e+03,3.639750332240510033e-07
2.448000000000000000e+03,3.641851549218699802e-07
2.509000000000000000e+03,3.642484784904809203e-07
2.570000000000000000e+03,3.643394563823676435e-07
2.631000000000000000e+03,3.647117807759059360e-07
2.692000000000000000e+03,3.651081783573317807e-07
2.754000000000000000e+03,3.658603588974074228e-07
2.815000000000000000e+03,3.657414993085694732e-07
2.876000000000000000e+03,3.659344542938924860e-07
2.937000000000000000e+03,3.663959660116233863e-07
2.999000000000000000e+03,3.667692567432823125e-07


==> data/ex_1/mlp/theta075_T5_data20_adiv075_div.csv <==
Step, Value
0.000000000000000000e+00,1.456272584619000554e-04
6.100000000000000000e+01,3.532991278916597366e-03
1.220000000000000000e+02,8.964816108345985413e-03
1.830000000000000000e+02,-3.481101943179965019e-03
2.440000000000000000e+02,-7.152580656111240387e-03
3.060000000000000000e+02,-4.274740815162658691e-02
3.670000000000000000e+02,-1.284670829772949219e-01
4.280000000000000000e+02,-2.283066064119338989e-01
4.890000000000000000e+02,-5.502380728721618652e-01
5.500000000000000000e+02,-6.962745189666748047e-01
6.120000000000000000e+02,-7.712961435317993164e-01
6.730000000000000000e+02,-1.002443552017211914e+00
7.340000000000000000e+02,-1.066787958145141602e+00
7.950000000000000000e+02,-1.072262525558471680e+00
8.560000000000000000e+02,-1.316839098930358887e+00
9.180000000000000000e+02,-1.387454032897949219e+00
9.790000000000000000e+02,-1.119672536849975586e+00
1.040000000000000000e+03,-1.128320932388305664e+00
1.101000000000000000e+03,-1.184667825698852539e+00
1.162000000000000000e+03,-1.058426141738891602e+00
1.224000000000000000e+03,-1.166723966598510742e+00
1.285000000000000000e+03,-1.288925528526306152e+00
1.346000000000000000e+03,-1.113053917884826660e+00
1.407000000000000000e+03,-1.250865697860717773e+00
1.468000000000000000e+03,-9.903436899185180664e-01
1.530000000000000000e+03,-8.922843933105468750e-01
1.591000000000000000e+03,-9.503469467163085938e-01
1.652000000000000000e+03,-1.130368947982788086e+00
1.713000000000000000e+03,-1.118219017982482910e+00
1.774000000000000000e+03,-1.013853192329406738e+00
1.836000000000000000e+03,-1.026722908020019531e+00
1.897000000000000000e+03,-1.307987451553344727e+00
1.958000000000000000e+03,-1.072229027748107910e+00
2.019000000000000000e+03,-1.013558149337768555e+00
2.080000000000000000e+03,-1.307724833488464355e+00
2.142000000000000000e+03,-1.126564621925354004e+00
2.203000000000000000e+03,-1.256088495254516602e+00
2.264000000000000000e+03,-1.067337870597839355e+00
2.325000000000000000e+03,-1.130412459373474121e+00
2.386000000000000000e+03,-8.923492431640625000e-01
2.448000000000000000e+03,-1.209761977195739746e+00
2.509000000000000000e+03,-1.033900260925292969e+00
2.570000000000000000e+03,-1.171644806861877441e+00
2.631000000000000000e+03,-1.247640371322631836e+00
2.692000000000000000e+03,-9.480080604553222656e-01
2.754000000000000000e+03,-1.261997938156127930e+00
2.815000000000000000e+03,-1.101191759109497070e+00
2.876000000000000000e+03,-1.228866338729858398e+00
2.937000000000000000e+03,-1.106210470199584961e+00
2.999000000000000000e+03,-1.356613397598266602e+00


==> data/ex_1/mlp/theta075_T5_data20_adiv075_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.000000000000000000e+00
2.440000000000000000e+02,4.000000000000000000e+00
3.060000000000000000e+02,4.000000000000000000e+00
3.670000000000000000e+02,5.000000000000000000e+00
4.280000000000000000e+02,6.800000190734863281e+00
4.890000000000000000e+02,9.000000000000000000e+00
5.500000000000000000e+02,1.060000038146972656e+01
6.120000000000000000e+02,1.200000000000000000e+01
6.730000000000000000e+02,1.280000019073486328e+01
7.340000000000000000e+02,1.380000019073486328e+01
7.950000000000000000e+02,1.439999961853027344e+01
8.560000000000000000e+02,1.400000000000000000e+01
9.180000000000000000e+02,1.380000019073486328e+01
9.790000000000000000e+02,1.419999980926513672e+01
1.040000000000000000e+03,1.439999961853027344e+01
1.101000000000000000e+03,1.439999961853027344e+01
1.162000000000000000e+03,1.460000038146972656e+01
1.224000000000000000e+03,1.460000038146972656e+01
1.285000000000000000e+03,1.460000038146972656e+01
1.346000000000000000e+03,1.460000038146972656e+01
1.407000000000000000e+03,1.480000019073486328e+01
1.468000000000000000e+03,1.480000019073486328e+01
1.530000000000000000e+03,1.480000019073486328e+01
1.591000000000000000e+03,1.460000038146972656e+01
1.652000000000000000e+03,1.460000038146972656e+01
1.713000000000000000e+03,1.460000038146972656e+01
1.774000000000000000e+03,1.460000038146972656e+01
1.836000000000000000e+03,1.480000019073486328e+01
1.897000000000000000e+03,1.480000019073486328e+01
1.958000000000000000e+03,1.480000019073486328e+01
2.019000000000000000e+03,1.480000019073486328e+01
2.080000000000000000e+03,1.480000019073486328e+01
2.142000000000000000e+03,1.480000019073486328e+01
2.203000000000000000e+03,1.480000019073486328e+01
2.264000000000000000e+03,1.480000019073486328e+01
2.325000000000000000e+03,1.480000019073486328e+01
2.386000000000000000e+03,1.480000019073486328e+01
2.448000000000000000e+03,1.480000019073486328e+01
2.509000000000000000e+03,1.480000019073486328e+01
2.570000000000000000e+03,1.480000019073486328e+01
2.631000000000000000e+03,1.480000019073486328e+01
2.692000000000000000e+03,1.480000019073486328e+01
2.754000000000000000e+03,1.480000019073486328e+01
2.815000000000000000e+03,1.480000019073486328e+01
2.876000000000000000e+03,1.480000019073486328e+01
2.937000000000000000e+03,1.480000019073486328e+01
2.999000000000000000e+03,1.480000019073486328e+01


==> data/ex_1/mlp/theta075_T5_data20_adiv075_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925459779452467046e-08
6.100000000000000000e+01,2.227202494395896792e-04
1.220000000000000000e+02,5.192978424020111561e-04
1.830000000000000000e+02,1.073470688425004482e-03
2.440000000000000000e+02,8.388251997530460358e-03
3.060000000000000000e+02,8.705892600119113922e-03
3.670000000000000000e+02,2.852086350321769714e-02
4.280000000000000000e+02,8.565602451562881470e-02
4.890000000000000000e+02,3.773950338363647461e-01
5.500000000000000000e+02,6.545506119728088379e-01
6.120000000000000000e+02,9.542953372001647949e-01
6.730000000000000000e+02,1.394564270973205566e+00
7.340000000000000000e+02,1.549805164337158203e+00
7.950000000000000000e+02,1.525449037551879883e+00
8.560000000000000000e+02,1.918966054916381836e+00
9.180000000000000000e+02,1.903912544250488281e+00
9.790000000000000000e+02,1.715406417846679688e+00
1.040000000000000000e+03,1.767356634140014648e+00
1.101000000000000000e+03,1.746472001075744629e+00
1.162000000000000000e+03,1.634376168251037598e+00
1.224000000000000000e+03,1.776927590370178223e+00
1.285000000000000000e+03,1.871727347373962402e+00
1.346000000000000000e+03,1.632204651832580566e+00
1.407000000000000000e+03,1.793650627136230469e+00
1.468000000000000000e+03,1.348994493484497070e+00
1.530000000000000000e+03,1.445078253746032715e+00
1.591000000000000000e+03,1.410778045654296875e+00
1.652000000000000000e+03,1.725953698158264160e+00
1.713000000000000000e+03,1.583408951759338379e+00
1.774000000000000000e+03,1.323662757873535156e+00
1.836000000000000000e+03,1.565871953964233398e+00
1.897000000000000000e+03,1.970991134643554688e+00
1.958000000000000000e+03,1.491055727005004883e+00
2.019000000000000000e+03,1.508114337921142578e+00
2.080000000000000000e+03,1.793002843856811523e+00
2.142000000000000000e+03,1.712606787681579590e+00
2.203000000000000000e+03,1.772351861000061035e+00
2.264000000000000000e+03,1.491152048110961914e+00
2.325000000000000000e+03,1.723250746726989746e+00
2.386000000000000000e+03,1.386512756347656250e+00
2.448000000000000000e+03,1.747203230857849121e+00
2.509000000000000000e+03,1.501916766166687012e+00
2.570000000000000000e+03,1.580483317375183105e+00
2.631000000000000000e+03,1.742649793624877930e+00
2.692000000000000000e+03,1.557712197303771973e+00
2.754000000000000000e+03,1.847450852394104004e+00
2.815000000000000000e+03,1.479595184326171875e+00
2.876000000000000000e+03,1.842904806137084961e+00
2.937000000000000000e+03,1.654080986976623535e+00
2.999000000000000000e+03,1.927726745605468750e+00


==> data/ex_1/mlp/theta075_T5_data20_adiv075_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.672815203666687012e-01
1.220000000000000000e+02,4.365052282810211182e-01
1.830000000000000000e+02,2.480031549930572510e-01
2.440000000000000000e+02,1.231464743614196777e-02
3.060000000000000000e+02,7.230928633362054825e-03
3.670000000000000000e+02,7.311241235584020615e-03
4.280000000000000000e+02,9.322168305516242981e-03
4.890000000000000000e+02,1.192679721862077713e-02
5.500000000000000000e+02,1.351173967123031616e-02
6.120000000000000000e+02,1.327902264893054962e-02
6.730000000000000000e+02,1.351565308868885040e-02
7.340000000000000000e+02,1.254092436283826828e-02
7.950000000000000000e+02,1.134691108018159866e-02
8.560000000000000000e+02,1.179249398410320282e-02
9.180000000000000000e+02,1.240533031523227692e-02
9.790000000000000000e+02,1.210250519216060638e-02
1.040000000000000000e+03,1.200426649302244186e-02
1.101000000000000000e+03,1.213150657713413239e-02
1.162000000000000000e+03,1.189228892326354980e-02
1.224000000000000000e+03,1.194643415510654449e-02
1.285000000000000000e+03,1.190090365707874298e-02
1.346000000000000000e+03,1.181252300739288330e-02
1.407000000000000000e+03,1.190972793847322464e-02
1.468000000000000000e+03,1.180244423449039459e-02
1.530000000000000000e+03,1.182103063911199570e-02
1.591000000000000000e+03,1.185777969658374786e-02
1.652000000000000000e+03,1.183056365698575974e-02
1.713000000000000000e+03,1.186492480337619781e-02
1.774000000000000000e+03,1.184506248682737350e-02
1.836000000000000000e+03,1.193139143288135529e-02
1.897000000000000000e+03,1.192143931984901428e-02
1.958000000000000000e+03,1.190317235887050629e-02
2.019000000000000000e+03,1.187775284051895142e-02
2.080000000000000000e+03,1.186609175056219101e-02
2.142000000000000000e+03,1.188575010746717453e-02
2.203000000000000000e+03,1.187507901340723038e-02
2.264000000000000000e+03,1.187682151794433594e-02
2.325000000000000000e+03,1.187549717724323273e-02
2.386000000000000000e+03,1.187611185014247894e-02
2.448000000000000000e+03,1.187860034406185150e-02
2.509000000000000000e+03,1.187458075582981110e-02
2.570000000000000000e+03,1.187046803534030914e-02
2.631000000000000000e+03,1.186066400259733200e-02
2.692000000000000000e+03,1.186665054410696030e-02
2.754000000000000000e+03,1.186098624020814896e-02
2.815000000000000000e+03,1.185913570225238800e-02
2.876000000000000000e+03,1.185908075422048569e-02
2.937000000000000000e+03,1.185701042413711548e-02
2.999000000000000000e+03,1.185774989426136017e-02


==> data/ex_1/mlp/theta075_T5_data20_adiv075_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,3.248861402127545261e-09
1.220000000000000000e+02,1.560724030014171149e-07
1.830000000000000000e+02,3.175402127908455441e-07
2.440000000000000000e+02,3.508643544591905084e-07
3.060000000000000000e+02,4.477294055504899006e-07
3.670000000000000000e+02,1.033443908227127395e-07
4.280000000000000000e+02,1.785972045809103292e-07
4.890000000000000000e+02,3.110527870830992470e-07
5.500000000000000000e+02,5.242897032076143660e-07
6.120000000000000000e+02,5.195430503590614535e-07
6.730000000000000000e+02,4.882409712081425823e-07
7.340000000000000000e+02,5.110388769935525488e-07
7.950000000000000000e+02,5.150935180608939845e-07
8.560000000000000000e+02,6.705243436044838745e-07
9.180000000000000000e+02,8.162199947037152015e-07
9.790000000000000000e+02,6.694744456581247505e-07
1.040000000000000000e+03,6.708991122650331818e-07
1.101000000000000000e+03,6.751224077561346348e-07
1.162000000000000000e+03,6.142346364867989905e-07
1.224000000000000000e+03,6.404287660188856535e-07
1.285000000000000000e+03,6.720886176481144503e-07
1.346000000000000000e+03,6.823113380960421637e-07
1.407000000000000000e+03,6.774830012545862701e-07
1.468000000000000000e+03,6.939285412954632193e-07
1.530000000000000000e+03,6.924603326297074091e-07
1.591000000000000000e+03,7.803944868101098109e-07
1.652000000000000000e+03,7.838538067517220043e-07
1.713000000000000000e+03,7.918923188299231697e-07
1.774000000000000000e+03,7.931967047625221312e-07
1.836000000000000000e+03,6.874244036225718446e-07
1.897000000000000000e+03,6.881348895149130840e-07
1.958000000000000000e+03,6.900207836224581115e-07
2.019000000000000000e+03,6.889710562063555699e-07
2.080000000000000000e+03,6.886415349072194658e-07
2.142000000000000000e+03,6.863516546218306758e-07
2.203000000000000000e+03,6.877629630253068171e-07
2.264000000000000000e+03,6.875377493997802958e-07
2.325000000000000000e+03,6.865915338494232856e-07
2.386000000000000000e+03,6.862041459498868790e-07
2.448000000000000000e+03,6.857363246126624290e-07
2.509000000000000000e+03,6.853282457086606883e-07
2.570000000000000000e+03,6.847914733043580782e-07
2.631000000000000000e+03,6.852036449345177971e-07
2.692000000000000000e+03,6.846247515568393283e-07
2.754000000000000000e+03,6.859548307147633750e-07
2.815000000000000000e+03,6.851420266684726812e-07
2.876000000000000000e+03,6.850912654954299796e-07
2.937000000000000000e+03,6.843932283118192572e-07
2.999000000000000000e+03,6.837381647528673057e-07


==> data/ex_1/mlp/theta075_T5_data20_adiv10_div.csv <==
Step, Value
0.000000000000000000e+00,1.456269674235954881e-04
6.100000000000000000e+01,2.215826418250799179e-03
1.220000000000000000e+02,5.995156243443489075e-03
1.830000000000000000e+02,-1.540032308548688889e-02
2.440000000000000000e+02,-3.329262137413024902e-02
3.060000000000000000e+02,-1.180711239576339722e-01
3.670000000000000000e+02,-2.596338093280792236e-01
4.280000000000000000e+02,-5.316708087921142578e-01
4.890000000000000000e+02,-1.351340174674987793e+00
5.500000000000000000e+02,-1.517717123031616211e+00
6.120000000000000000e+02,-1.365826725959777832e+00
6.730000000000000000e+02,-1.517066717147827148e+00
7.340000000000000000e+02,-1.580175995826721191e+00
7.950000000000000000e+02,-1.509155511856079102e+00
8.560000000000000000e+02,-1.751412630081176758e+00
9.180000000000000000e+02,-1.962977647781372070e+00
9.790000000000000000e+02,-1.524969339370727539e+00
1.040000000000000000e+03,-1.559335708618164062e+00
1.101000000000000000e+03,-1.636521100997924805e+00
1.162000000000000000e+03,-1.502171754837036133e+00
1.224000000000000000e+03,-1.655789971351623535e+00
1.285000000000000000e+03,-1.798972487449645996e+00
1.346000000000000000e+03,-1.575745344161987305e+00
1.407000000000000000e+03,-1.806150436401367188e+00
1.468000000000000000e+03,-1.464727640151977539e+00
1.530000000000000000e+03,-1.250874996185302734e+00
1.591000000000000000e+03,-1.336726903915405273e+00
1.652000000000000000e+03,-1.593734383583068848e+00
1.713000000000000000e+03,-1.530089497566223145e+00
1.774000000000000000e+03,-1.419709324836730957e+00
1.836000000000000000e+03,-1.505456566810607910e+00
1.897000000000000000e+03,-1.820556998252868652e+00
1.958000000000000000e+03,-1.513080358505249023e+00
2.019000000000000000e+03,-1.504708051681518555e+00
2.080000000000000000e+03,-1.817838907241821289e+00
2.142000000000000000e+03,-1.570092082023620605e+00
2.203000000000000000e+03,-1.721631407737731934e+00
2.264000000000000000e+03,-1.471673488616943359e+00
2.325000000000000000e+03,-1.573814988136291504e+00
2.386000000000000000e+03,-1.274114489555358887e+00
2.448000000000000000e+03,-1.668920755386352539e+00
2.509000000000000000e+03,-1.384351491928100586e+00
2.570000000000000000e+03,-1.607676506042480469e+00
2.631000000000000000e+03,-1.732550263404846191e+00
2.692000000000000000e+03,-1.299373865127563477e+00
2.754000000000000000e+03,-1.796390175819396973e+00
2.815000000000000000e+03,-1.526916861534118652e+00
2.876000000000000000e+03,-1.683469057083129883e+00
2.937000000000000000e+03,-1.548949241638183594e+00
2.999000000000000000e+03,-1.941829919815063477e+00


==> data/ex_1/mlp/theta075_T5_data20_adiv10_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,3.000000000000000000e+00
2.440000000000000000e+02,4.000000000000000000e+00
3.060000000000000000e+02,5.000000000000000000e+00
3.670000000000000000e+02,7.199999809265136719e+00
4.280000000000000000e+02,1.019999980926513672e+01
4.890000000000000000e+02,1.400000000000000000e+01
5.500000000000000000e+02,1.560000038146972656e+01
6.120000000000000000e+02,1.620000076293945312e+01
6.730000000000000000e+02,1.679999923706054688e+01
7.340000000000000000e+02,1.700000000000000000e+01
7.950000000000000000e+02,1.720000076293945312e+01
8.560000000000000000e+02,1.720000076293945312e+01
9.180000000000000000e+02,1.720000076293945312e+01
9.790000000000000000e+02,1.700000000000000000e+01
1.040000000000000000e+03,1.739999961853027344e+01
1.101000000000000000e+03,1.760000038146972656e+01
1.162000000000000000e+03,1.760000038146972656e+01
1.224000000000000000e+03,1.739999961853027344e+01
1.285000000000000000e+03,1.739999961853027344e+01
1.346000000000000000e+03,1.779999923706054688e+01
1.407000000000000000e+03,1.779999923706054688e+01
1.468000000000000000e+03,1.779999923706054688e+01
1.530000000000000000e+03,1.779999923706054688e+01
1.591000000000000000e+03,1.800000000000000000e+01
1.652000000000000000e+03,1.779999923706054688e+01
1.713000000000000000e+03,1.760000038146972656e+01
1.774000000000000000e+03,1.779999923706054688e+01
1.836000000000000000e+03,1.760000038146972656e+01
1.897000000000000000e+03,1.760000038146972656e+01
1.958000000000000000e+03,1.779999923706054688e+01
2.019000000000000000e+03,1.779999923706054688e+01
2.080000000000000000e+03,1.779999923706054688e+01
2.142000000000000000e+03,1.739999961853027344e+01
2.203000000000000000e+03,1.779999923706054688e+01
2.264000000000000000e+03,1.779999923706054688e+01
2.325000000000000000e+03,1.779999923706054688e+01
2.386000000000000000e+03,1.779999923706054688e+01
2.448000000000000000e+03,1.779999923706054688e+01
2.509000000000000000e+03,1.779999923706054688e+01
2.570000000000000000e+03,1.779999923706054688e+01
2.631000000000000000e+03,1.779999923706054688e+01
2.692000000000000000e+03,1.779999923706054688e+01
2.754000000000000000e+03,1.779999923706054688e+01
2.815000000000000000e+03,1.779999923706054688e+01
2.876000000000000000e+03,1.779999923706054688e+01
2.937000000000000000e+03,1.779999923706054688e+01
2.999000000000000000e+03,1.779999923706054688e+01


==> data/ex_1/mlp/theta075_T5_data20_adiv10_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925447344954591244e-08
6.100000000000000000e+01,2.201794704888015985e-04
1.220000000000000000e+02,4.905370296910405159e-04
1.830000000000000000e+02,1.648045843467116356e-03
2.440000000000000000e+02,1.094171684235334396e-02
3.060000000000000000e+02,2.825652435421943665e-02
3.670000000000000000e+02,1.009794473648071289e-01
4.280000000000000000e+02,4.336760044097900391e-01
4.890000000000000000e+02,2.016990423202514648e+00
5.500000000000000000e+02,2.794940233230590820e+00
6.120000000000000000e+02,2.622674465179443359e+00
6.730000000000000000e+02,2.998467683792114258e+00
7.340000000000000000e+02,3.186198711395263672e+00
7.950000000000000000e+02,2.977672100067138672e+00
8.560000000000000000e+02,3.312980651855468750e+00
9.180000000000000000e+02,3.584134340286254883e+00
9.790000000000000000e+02,3.099493026733398438e+00
1.040000000000000000e+03,3.237819671630859375e+00
1.101000000000000000e+03,3.217303514480590820e+00
1.162000000000000000e+03,3.121704101562500000e+00
1.224000000000000000e+03,3.391403913497924805e+00
1.285000000000000000e+03,3.474278926849365234e+00
1.346000000000000000e+03,3.077018737792968750e+00
1.407000000000000000e+03,3.482312440872192383e+00
1.468000000000000000e+03,2.789690732955932617e+00
1.530000000000000000e+03,2.575014591217041016e+00
1.591000000000000000e+03,2.665179729461669922e+00
1.652000000000000000e+03,3.284319639205932617e+00
1.713000000000000000e+03,2.914159297943115234e+00
1.774000000000000000e+03,2.538540601730346680e+00
1.836000000000000000e+03,3.055184841156005859e+00
1.897000000000000000e+03,3.636796951293945312e+00
1.958000000000000000e+03,2.855370998382568359e+00
2.019000000000000000e+03,3.009665489196777344e+00
2.080000000000000000e+03,3.339827775955200195e+00
2.142000000000000000e+03,3.237675905227661133e+00
2.203000000000000000e+03,3.282807111740112305e+00
2.264000000000000000e+03,2.727482318878173828e+00
2.325000000000000000e+03,3.207495212554931641e+00
2.386000000000000000e+03,2.628030300140380859e+00
2.448000000000000000e+03,3.221504688262939453e+00
2.509000000000000000e+03,2.703950881958007812e+00
2.570000000000000000e+03,2.917948484420776367e+00
2.631000000000000000e+03,3.233395338058471680e+00
2.692000000000000000e+03,2.809209108352661133e+00
2.754000000000000000e+03,3.528492450714111328e+00
2.815000000000000000e+03,2.832919120788574219e+00
2.876000000000000000e+03,3.383137464523315430e+00
2.937000000000000000e+03,3.006727457046508789e+00
2.999000000000000000e+03,3.762931108474731445e+00


==> data/ex_1/mlp/theta075_T5_data20_adiv10_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.679802954196929932e-01
1.220000000000000000e+02,4.379371702671051025e-01
1.830000000000000000e+02,2.448194772005081177e-01
2.440000000000000000e+02,1.048685796558856964e-02
3.060000000000000000e+02,8.749322965741157532e-03
3.670000000000000000e+02,1.123123802244663239e-02
4.280000000000000000e+02,1.711837574839591980e-02
4.890000000000000000e+02,2.398057654500007629e-02
5.500000000000000000e+02,2.418301440775394440e-02
6.120000000000000000e+02,2.421653829514980316e-02
6.730000000000000000e+02,2.394920401275157928e-02
7.340000000000000000e+02,2.369432337582111359e-02
7.950000000000000000e+02,2.246337383985519409e-02
8.560000000000000000e+02,2.342225238680839539e-02
9.180000000000000000e+02,2.466611191630363464e-02
9.790000000000000000e+02,2.459484711289405823e-02
1.040000000000000000e+03,2.435878477990627289e-02
1.101000000000000000e+03,2.458729222416877747e-02
1.162000000000000000e+03,2.415500581264495850e-02
1.224000000000000000e+03,2.425579167902469635e-02
1.285000000000000000e+03,2.416419051587581635e-02
1.346000000000000000e+03,2.399133518338203430e-02
1.407000000000000000e+03,2.418073825538158417e-02
1.468000000000000000e+03,2.405616082251071930e-02
1.530000000000000000e+03,2.409156225621700287e-02
1.591000000000000000e+03,2.408448792994022369e-02
1.652000000000000000e+03,2.406958118081092834e-02
1.713000000000000000e+03,2.410345152020454407e-02
1.774000000000000000e+03,2.410599961876869202e-02
1.836000000000000000e+03,2.423167973756790161e-02
1.897000000000000000e+03,2.422696165740489960e-02
1.958000000000000000e+03,2.419481053948402405e-02
2.019000000000000000e+03,2.417044714093208313e-02
2.080000000000000000e+03,2.415586262941360474e-02
2.142000000000000000e+03,2.418843097984790802e-02
2.203000000000000000e+03,2.417092397809028625e-02
2.264000000000000000e+03,2.417650632560253143e-02
2.325000000000000000e+03,2.417636103928089142e-02
2.386000000000000000e+03,2.417994663119316101e-02
2.448000000000000000e+03,2.418448030948638916e-02
2.509000000000000000e+03,2.417721785604953766e-02
2.570000000000000000e+03,2.417411468923091888e-02
2.631000000000000000e+03,2.415946312248706818e-02
2.692000000000000000e+03,2.416742406785488129e-02
2.754000000000000000e+03,2.415922470390796661e-02
2.815000000000000000e+03,2.416035905480384827e-02
2.876000000000000000e+03,2.416192181408405304e-02
2.937000000000000000e+03,2.416010759770870209e-02
2.999000000000000000e+03,2.416308969259262085e-02


==> data/ex_1/mlp/theta075_T5_data20_adiv10_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,3.842519191721294192e-09
1.220000000000000000e+02,1.375773450718043023e-07
1.830000000000000000e+02,6.679817943222587928e-07
2.440000000000000000e+02,3.253441605011175852e-07
3.060000000000000000e+02,2.578352109594561625e-07
3.670000000000000000e+02,2.584420712992141489e-07
4.280000000000000000e+02,2.223435160431108670e-07
4.890000000000000000e+02,5.181623237149324268e-07
5.500000000000000000e+02,7.258249752339906991e-07
6.120000000000000000e+02,7.094228067217045464e-07
6.730000000000000000e+02,6.350867920446034987e-07
7.340000000000000000e+02,8.187940920834080316e-07
7.950000000000000000e+02,6.891870043546077795e-07
8.560000000000000000e+02,6.868853006380959414e-07
9.180000000000000000e+02,5.343524662748677656e-07
9.790000000000000000e+02,5.868417929377756082e-07
1.040000000000000000e+03,5.936782372373272665e-07
1.101000000000000000e+03,6.640204333052679431e-07
1.162000000000000000e+03,6.470394282587221824e-07
1.224000000000000000e+03,6.889637234053225257e-07
1.285000000000000000e+03,8.011728027668141294e-07
1.346000000000000000e+03,6.337471063488919754e-07
1.407000000000000000e+03,6.052205208106897771e-07
1.468000000000000000e+03,7.423550982821325306e-07
1.530000000000000000e+03,6.207169462868478149e-07
1.591000000000000000e+03,6.639168645961035509e-07
1.652000000000000000e+03,6.120862963143736124e-07
1.713000000000000000e+03,5.937073410677840002e-07
1.774000000000000000e+03,6.600347433050046675e-07
1.836000000000000000e+03,5.999874019835260697e-07
1.897000000000000000e+03,6.008185096106899437e-07
1.958000000000000000e+03,6.532033580697316211e-07
2.019000000000000000e+03,6.772218625883397181e-07
2.080000000000000000e+03,6.577546969310787972e-07
2.142000000000000000e+03,7.554251624242169783e-07
2.203000000000000000e+03,6.553840421474887989e-07
2.264000000000000000e+03,6.558345830853795633e-07
2.325000000000000000e+03,6.498956963696400635e-07
2.386000000000000000e+03,6.448836984418448992e-07
2.448000000000000000e+03,6.542156825162237510e-07
2.509000000000000000e+03,6.583312597285839729e-07
2.570000000000000000e+03,6.567404966517642606e-07
2.631000000000000000e+03,6.589688155145267956e-07
2.692000000000000000e+03,6.600586743843450677e-07
2.754000000000000000e+03,6.622379373766307253e-07
2.815000000000000000e+03,6.613328196181100793e-07
2.876000000000000000e+03,6.598855861739139073e-07
2.937000000000000000e+03,6.603845577046740800e-07
2.999000000000000000e+03,6.558519771715509705e-07


==> data/ex_1/mlp/theta10_T5_data20_adiv00_div.csv <==
Step, Value
0.000000000000000000e+00,1.486460387241095304e-04
6.100000000000000000e+01,7.414965890347957611e-03
1.220000000000000000e+02,1.436839811503887177e-02
1.830000000000000000e+02,1.531804539263248444e-02
2.440000000000000000e+02,3.480102866888046265e-02
3.060000000000000000e+02,3.377858549356460571e-02
3.670000000000000000e+02,1.210811175405979156e-02
4.280000000000000000e+02,2.397622540593147278e-02
4.890000000000000000e+02,1.720413379371166229e-02
5.500000000000000000e+02,3.060926124453544617e-02
6.120000000000000000e+02,2.272981591522693634e-02
6.730000000000000000e+02,1.786523684859275818e-02
7.340000000000000000e+02,2.386810258030891418e-02
7.950000000000000000e+02,2.376790344715118408e-02
8.560000000000000000e+02,1.611514016985893250e-02
9.180000000000000000e+02,2.317072637379169464e-02
9.790000000000000000e+02,2.550749853253364563e-02
1.040000000000000000e+03,3.479865938425064087e-02
1.101000000000000000e+03,2.046068571507930756e-02
1.162000000000000000e+03,3.649931401014328003e-02
1.224000000000000000e+03,3.732647001743316650e-02
1.285000000000000000e+03,3.076463937759399414e-02
1.346000000000000000e+03,3.991242125630378723e-02
1.407000000000000000e+03,2.553477883338928223e-02
1.468000000000000000e+03,1.557230018079280853e-02
1.530000000000000000e+03,3.242994099855422974e-02
1.591000000000000000e+03,1.999939791858196259e-02
1.652000000000000000e+03,2.517285011708736420e-02
1.713000000000000000e+03,1.192192826420068741e-02
1.774000000000000000e+03,1.552165765315294266e-02
1.836000000000000000e+03,3.245685622096061707e-02
1.897000000000000000e+03,3.088959492743015289e-02
1.958000000000000000e+03,1.340689323842525482e-02
2.019000000000000000e+03,2.410389110445976257e-02
2.080000000000000000e+03,9.494777768850326538e-03
2.142000000000000000e+03,1.699047163128852844e-02
2.203000000000000000e+03,9.262301959097385406e-03
2.264000000000000000e+03,2.348625287413597107e-02
2.325000000000000000e+03,2.017565444111824036e-02
2.386000000000000000e+03,2.807882986962795258e-02
2.448000000000000000e+03,1.723631098866462708e-02
2.509000000000000000e+03,1.800346188247203827e-02
2.570000000000000000e+03,1.334187667816877365e-02
2.631000000000000000e+03,1.838540285825729370e-02
2.692000000000000000e+03,3.101902082562446594e-02
2.754000000000000000e+03,1.959440857172012329e-02
2.815000000000000000e+03,8.374251425266265869e-03
2.876000000000000000e+03,1.622532308101654053e-02
2.937000000000000000e+03,2.120906859636306763e-02
2.999000000000000000e+03,1.932534389197826385e-02


==> data/ex_1/mlp/theta10_T5_data20_adiv00_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.599999904632568359e+00
1.830000000000000000e+02,5.599999904632568359e+00
2.440000000000000000e+02,7.000000000000000000e+00
3.060000000000000000e+02,6.000000000000000000e+00
3.670000000000000000e+02,6.000000000000000000e+00
4.280000000000000000e+02,6.000000000000000000e+00
4.890000000000000000e+02,6.000000000000000000e+00
5.500000000000000000e+02,6.000000000000000000e+00
6.120000000000000000e+02,6.000000000000000000e+00
6.730000000000000000e+02,5.400000095367431641e+00
7.340000000000000000e+02,5.000000000000000000e+00
7.950000000000000000e+02,5.000000000000000000e+00
8.560000000000000000e+02,5.000000000000000000e+00
9.180000000000000000e+02,5.000000000000000000e+00
9.790000000000000000e+02,5.000000000000000000e+00
1.040000000000000000e+03,5.000000000000000000e+00
1.101000000000000000e+03,5.000000000000000000e+00
1.162000000000000000e+03,5.000000000000000000e+00
1.224000000000000000e+03,5.000000000000000000e+00
1.285000000000000000e+03,5.000000000000000000e+00
1.346000000000000000e+03,5.000000000000000000e+00
1.407000000000000000e+03,5.000000000000000000e+00
1.468000000000000000e+03,5.000000000000000000e+00
1.530000000000000000e+03,5.000000000000000000e+00
1.591000000000000000e+03,5.000000000000000000e+00
1.652000000000000000e+03,5.000000000000000000e+00
1.713000000000000000e+03,5.000000000000000000e+00
1.774000000000000000e+03,5.000000000000000000e+00
1.836000000000000000e+03,5.000000000000000000e+00
1.897000000000000000e+03,5.000000000000000000e+00
1.958000000000000000e+03,5.000000000000000000e+00
2.019000000000000000e+03,5.000000000000000000e+00
2.080000000000000000e+03,5.000000000000000000e+00
2.142000000000000000e+03,5.000000000000000000e+00
2.203000000000000000e+03,5.000000000000000000e+00
2.264000000000000000e+03,5.000000000000000000e+00
2.325000000000000000e+03,5.000000000000000000e+00
2.386000000000000000e+03,5.000000000000000000e+00
2.448000000000000000e+03,5.000000000000000000e+00
2.509000000000000000e+03,5.000000000000000000e+00
2.570000000000000000e+03,5.000000000000000000e+00
2.631000000000000000e+03,5.000000000000000000e+00
2.692000000000000000e+03,5.000000000000000000e+00
2.754000000000000000e+03,5.000000000000000000e+00
2.815000000000000000e+03,5.000000000000000000e+00
2.876000000000000000e+03,5.000000000000000000e+00
2.937000000000000000e+03,5.000000000000000000e+00
2.999000000000000000e+03,5.000000000000000000e+00


==> data/ex_1/mlp/theta10_T5_data20_adiv00_jac.csv <==
Step, Value
0.000000000000000000e+00,4.012458276747565833e-08
6.100000000000000000e+01,2.629861119203269482e-04
1.220000000000000000e+02,7.188225281424820423e-04
1.830000000000000000e+02,1.812966889701783657e-03
2.440000000000000000e+02,9.935227222740650177e-03
3.060000000000000000e+02,5.345003213733434677e-03
3.670000000000000000e+02,5.952483974397182465e-03
4.280000000000000000e+02,5.279808770865201950e-03
4.890000000000000000e+02,7.281775586307048798e-03
5.500000000000000000e+02,6.203830242156982422e-03
6.120000000000000000e+02,5.808758549392223358e-03
6.730000000000000000e+02,5.706500727683305740e-03
7.340000000000000000e+02,4.919309634715318680e-03
7.950000000000000000e+02,4.604000598192214966e-03
8.560000000000000000e+02,7.321684155613183975e-03
9.180000000000000000e+02,6.028499454259872437e-03
9.790000000000000000e+02,4.844608251005411148e-03
1.040000000000000000e+03,6.567889358848333359e-03
1.101000000000000000e+03,4.481839947402477264e-03
1.162000000000000000e+03,5.327674560248851776e-03
1.224000000000000000e+03,5.090792663395404816e-03
1.285000000000000000e+03,6.261142902076244354e-03
1.346000000000000000e+03,5.951453931629657745e-03
1.407000000000000000e+03,5.105332005769014359e-03
1.468000000000000000e+03,3.931168001145124435e-03
1.530000000000000000e+03,4.883209709078073502e-03
1.591000000000000000e+03,4.150819964706897736e-03
1.652000000000000000e+03,3.684058785438537598e-03
1.713000000000000000e+03,4.456569906324148178e-03
1.774000000000000000e+03,4.142139106988906860e-03
1.836000000000000000e+03,5.183984525501728058e-03
1.897000000000000000e+03,5.635926034301519394e-03
1.958000000000000000e+03,3.955432213842868805e-03
2.019000000000000000e+03,4.682621452957391739e-03
2.080000000000000000e+03,5.153538193553686142e-03
2.142000000000000000e+03,3.817738499492406845e-03
2.203000000000000000e+03,3.497075755149126053e-03
2.264000000000000000e+03,4.832592792809009552e-03
2.325000000000000000e+03,4.475921858102083206e-03
2.386000000000000000e+03,3.861016128212213516e-03
2.448000000000000000e+03,5.794706754386425018e-03
2.509000000000000000e+03,4.285819362848997116e-03
2.570000000000000000e+03,3.925587516278028488e-03
2.631000000000000000e+03,3.874557791277766228e-03
2.692000000000000000e+03,4.381875041872262955e-03
2.754000000000000000e+03,4.386129789054393768e-03
2.815000000000000000e+03,2.857467858120799065e-03
2.876000000000000000e+03,4.200800321996212006e-03
2.937000000000000000e+03,3.896068315953016281e-03
2.999000000000000000e+03,4.849947057664394379e-03


==> data/ex_1/mlp/theta10_T5_data20_adiv00_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.645969271659851074e-01
1.220000000000000000e+02,4.331598877906799316e-01
1.830000000000000000e+02,2.979506850242614746e-01
2.440000000000000000e+02,1.627027615904808044e-02
3.060000000000000000e+02,9.570818394422531128e-03
3.670000000000000000e+02,6.380443461239337921e-03
4.280000000000000000e+02,4.614074714481830597e-03
4.890000000000000000e+02,3.604824189096689224e-03
5.500000000000000000e+02,3.017508424818515778e-03
6.120000000000000000e+02,2.638430334627628326e-03
6.730000000000000000e+02,2.370191738009452820e-03
7.340000000000000000e+02,2.159601310268044472e-03
7.950000000000000000e+02,1.989829819649457932e-03
8.560000000000000000e+02,1.848701038397848606e-03
9.180000000000000000e+02,1.726062968373298645e-03
9.790000000000000000e+02,1.619150512851774693e-03
1.040000000000000000e+03,1.523043261840939522e-03
1.101000000000000000e+03,1.435279147699475288e-03
1.162000000000000000e+03,1.353783649392426014e-03
1.224000000000000000e+03,1.276078866794705391e-03
1.285000000000000000e+03,1.204398344270884991e-03
1.346000000000000000e+03,1.136744627729058266e-03
1.407000000000000000e+03,1.072472194209694862e-03
1.468000000000000000e+03,1.035848399624228477e-03
1.530000000000000000e+03,9.524525958113372326e-04
1.591000000000000000e+03,8.970987983047962189e-04
1.652000000000000000e+03,8.421795209869742393e-04
1.713000000000000000e+03,7.920351927168667316e-04
1.774000000000000000e+03,7.389222737401723862e-04
1.836000000000000000e+03,6.895535625517368317e-04
1.897000000000000000e+03,6.457240669988095760e-04
1.958000000000000000e+03,5.970856873318552971e-04
2.019000000000000000e+03,5.852532340213656425e-04
2.080000000000000000e+03,5.423771799542009830e-04
2.142000000000000000e+03,4.755023983307182789e-04
2.203000000000000000e+03,4.369874950498342514e-04
2.264000000000000000e+03,4.176408110652118921e-04
2.325000000000000000e+03,3.650045546237379313e-04
2.386000000000000000e+03,3.340167168062180281e-04
2.448000000000000000e+03,3.038587165065109730e-04
2.509000000000000000e+03,2.943258150480687618e-04
2.570000000000000000e+03,2.546243485994637012e-04
2.631000000000000000e+03,2.286817616550251842e-04
2.692000000000000000e+03,2.072098723147064447e-04
2.754000000000000000e+03,1.915189495775848627e-04
2.815000000000000000e+03,1.767657522577792406e-04
2.876000000000000000e+03,1.544836704852059484e-04
2.937000000000000000e+03,1.363259361824020743e-04
2.999000000000000000e+03,1.230642374139279127e-04


==> data/ex_1/mlp/theta10_T5_data20_adiv00_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,7.358033737858704626e-09
1.220000000000000000e+02,3.535955670486146118e-07
1.830000000000000000e+02,2.872062054848356638e-07
2.440000000000000000e+02,3.833908124306617538e-07
3.060000000000000000e+02,2.434966575037833536e-07
3.670000000000000000e+02,1.053665101835576934e-07
4.280000000000000000e+02,7.378507405064738123e-08
4.890000000000000000e+02,6.199750401947312639e-08
5.500000000000000000e+02,5.707129346887995780e-08
6.120000000000000000e+02,5.390863933030232147e-08
6.730000000000000000e+02,5.830023042108223308e-07
7.340000000000000000e+02,8.618027322881971486e-07
7.950000000000000000e+02,7.867544127293513156e-07
8.560000000000000000e+02,7.395899501716485247e-07
9.180000000000000000e+02,6.993247438913385849e-07
9.790000000000000000e+02,6.690411282761488110e-07
1.040000000000000000e+03,6.417820372917049099e-07
1.101000000000000000e+03,6.138247954368125647e-07
1.162000000000000000e+03,5.895400363442604430e-07
1.224000000000000000e+03,5.690093303201138042e-07
1.285000000000000000e+03,5.456149665405973792e-07
1.346000000000000000e+03,5.240004838924505748e-07
1.407000000000000000e+03,4.992922413293854333e-07
1.468000000000000000e+03,4.642474777938332409e-07
1.530000000000000000e+03,4.485632985051779542e-07
1.591000000000000000e+03,4.259305228515586350e-07
1.652000000000000000e+03,4.033767595501558390e-07
1.713000000000000000e+03,3.789954234889592044e-07
1.774000000000000000e+03,3.545013100847427268e-07
1.836000000000000000e+03,3.324997805975726806e-07
1.897000000000000000e+03,3.080855606185650686e-07
1.958000000000000000e+03,2.910217631324485410e-07
2.019000000000000000e+03,2.674707104688422987e-07
2.080000000000000000e+03,2.615724952192977071e-07
2.142000000000000000e+03,2.406029295798362000e-07
2.203000000000000000e+03,2.237470937416219385e-07
2.264000000000000000e+03,2.094695901178056374e-07
2.325000000000000000e+03,1.933827888933592476e-07
2.386000000000000000e+03,1.773228461843245896e-07
2.448000000000000000e+03,1.660727519947613473e-07
2.509000000000000000e+03,1.554865605157829123e-07
2.570000000000000000e+03,1.449342050818813732e-07
2.631000000000000000e+03,1.326780818544648355e-07
2.692000000000000000e+03,1.241945710717118345e-07
2.754000000000000000e+03,1.163445304541710357e-07
2.815000000000000000e+03,1.095862103284162004e-07
2.876000000000000000e+03,9.925091859486201429e-08
2.937000000000000000e+03,9.271328593740690849e-08
2.999000000000000000e+03,8.670949114275572356e-08


==> data/ex_1/mlp/theta10_T5_data20_adiv025_div.csv <==
Step, Value
0.000000000000000000e+00,1.456292811781167984e-04
6.100000000000000000e+01,6.277313921600580215e-03
1.220000000000000000e+02,1.294886041432619095e-02
1.830000000000000000e+02,1.081674732267856598e-02
2.440000000000000000e+02,2.514910697937011719e-02
3.060000000000000000e+02,1.977942883968353271e-02
3.670000000000000000e+02,-5.996184423565864563e-03
4.280000000000000000e+02,-1.368066528812050819e-03
4.890000000000000000e+02,-2.310753427445888519e-02
5.500000000000000000e+02,-1.767994090914726257e-02
6.120000000000000000e+02,-2.746483683586120605e-02
6.730000000000000000e+02,-7.100115716457366943e-02
7.340000000000000000e+02,-9.884060919284820557e-02
7.950000000000000000e+02,-1.226300969719886780e-01
8.560000000000000000e+02,-2.289354503154754639e-01
9.180000000000000000e+02,-2.537479400634765625e-01
9.790000000000000000e+02,-2.494218051433563232e-01
1.040000000000000000e+03,-3.092989325523376465e-01
1.101000000000000000e+03,-3.401824831962585449e-01
1.162000000000000000e+03,-2.939408421516418457e-01
1.224000000000000000e+03,-3.500819802284240723e-01
1.285000000000000000e+03,-3.913396596908569336e-01
1.346000000000000000e+03,-3.429772257804870605e-01
1.407000000000000000e+03,-3.675507307052612305e-01
1.468000000000000000e+03,-2.854472994804382324e-01
1.530000000000000000e+03,-2.923498153686523438e-01
1.591000000000000000e+03,-3.072970509529113770e-01
1.652000000000000000e+03,-3.529329895973205566e-01
1.713000000000000000e+03,-3.667580187320709229e-01
1.774000000000000000e+03,-3.367745280265808105e-01
1.836000000000000000e+03,-3.049665391445159912e-01
1.897000000000000000e+03,-4.017941057682037354e-01
1.958000000000000000e+03,-3.350505530834197998e-01
2.019000000000000000e+03,-3.144658207893371582e-01
2.080000000000000000e+03,-4.408906102180480957e-01
2.142000000000000000e+03,-3.732559084892272949e-01
2.203000000000000000e+03,-4.045923650264739990e-01
2.264000000000000000e+03,-3.974184393882751465e-01
2.325000000000000000e+03,-3.680861890316009521e-01
2.386000000000000000e+03,-2.986879646778106689e-01
2.448000000000000000e+03,-3.898994922637939453e-01
2.509000000000000000e+03,-3.733001947402954102e-01
2.570000000000000000e+03,-4.099106788635253906e-01
2.631000000000000000e+03,-4.142689704895019531e-01
2.692000000000000000e+03,-3.112859725952148438e-01
2.754000000000000000e+03,-4.305688738822937012e-01
2.815000000000000000e+03,-3.870552182197570801e-01
2.876000000000000000e+03,-4.152271747589111328e-01
2.937000000000000000e+03,-3.444280922412872314e-01
2.999000000000000000e+03,-4.464069008827209473e-01


==> data/ex_1/mlp/theta10_T5_data20_adiv025_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,5.400000095367431641e+00
2.440000000000000000e+02,6.000000000000000000e+00
3.060000000000000000e+02,6.000000000000000000e+00
3.670000000000000000e+02,6.000000000000000000e+00
4.280000000000000000e+02,5.000000000000000000e+00
4.890000000000000000e+02,5.000000000000000000e+00
5.500000000000000000e+02,5.000000000000000000e+00
6.120000000000000000e+02,5.000000000000000000e+00
6.730000000000000000e+02,6.000000000000000000e+00
7.340000000000000000e+02,6.199999809265136719e+00
7.950000000000000000e+02,6.599999904632568359e+00
8.560000000000000000e+02,7.199999809265136719e+00
9.180000000000000000e+02,8.000000000000000000e+00
9.790000000000000000e+02,8.600000381469726562e+00
1.040000000000000000e+03,8.600000381469726562e+00
1.101000000000000000e+03,9.199999809265136719e+00
1.162000000000000000e+03,9.600000381469726562e+00
1.224000000000000000e+03,1.000000000000000000e+01
1.285000000000000000e+03,1.000000000000000000e+01
1.346000000000000000e+03,1.000000000000000000e+01
1.407000000000000000e+03,9.600000381469726562e+00
1.468000000000000000e+03,9.399999618530273438e+00
1.530000000000000000e+03,9.399999618530273438e+00
1.591000000000000000e+03,9.399999618530273438e+00
1.652000000000000000e+03,9.399999618530273438e+00
1.713000000000000000e+03,9.399999618530273438e+00
1.774000000000000000e+03,9.399999618530273438e+00
1.836000000000000000e+03,9.399999618530273438e+00
1.897000000000000000e+03,9.199999809265136719e+00
1.958000000000000000e+03,9.199999809265136719e+00
2.019000000000000000e+03,9.199999809265136719e+00
2.080000000000000000e+03,9.000000000000000000e+00
2.142000000000000000e+03,9.000000000000000000e+00
2.203000000000000000e+03,9.000000000000000000e+00
2.264000000000000000e+03,9.000000000000000000e+00
2.325000000000000000e+03,9.000000000000000000e+00
2.386000000000000000e+03,9.000000000000000000e+00
2.448000000000000000e+03,9.000000000000000000e+00
2.509000000000000000e+03,9.000000000000000000e+00
2.570000000000000000e+03,9.000000000000000000e+00
2.631000000000000000e+03,9.000000000000000000e+00
2.692000000000000000e+03,9.000000000000000000e+00
2.754000000000000000e+03,9.000000000000000000e+00
2.815000000000000000e+03,9.000000000000000000e+00
2.876000000000000000e+03,9.000000000000000000e+00
2.937000000000000000e+03,9.000000000000000000e+00
2.999000000000000000e+03,9.000000000000000000e+00


==> data/ex_1/mlp/theta10_T5_data20_adiv025_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925532965354250337e-08
6.100000000000000000e+01,2.456546353641897440e-04
1.220000000000000000e+02,6.419004057534039021e-04
1.830000000000000000e+02,1.234382623806595802e-03
2.440000000000000000e+02,9.343276731669902802e-03
3.060000000000000000e+02,4.967006389051675797e-03
3.670000000000000000e+02,6.646081805229187012e-03
4.280000000000000000e+02,5.856485571712255478e-03
4.890000000000000000e+02,1.010445039719343185e-02
5.500000000000000000e+02,8.524879813194274902e-03
6.120000000000000000e+02,1.134666521102190018e-02
6.730000000000000000e+02,1.646631583571434021e-02
7.340000000000000000e+02,2.390306256711483002e-02
7.950000000000000000e+02,2.934678457677364349e-02
8.560000000000000000e+02,8.355034887790679932e-02
9.180000000000000000e+02,9.099823236465454102e-02
9.790000000000000000e+02,1.153330951929092407e-01
1.040000000000000000e+03,1.643624156713485718e-01
1.101000000000000000e+03,1.662212908267974854e-01
1.162000000000000000e+03,1.499563157558441162e-01
1.224000000000000000e+03,1.713840961456298828e-01
1.285000000000000000e+03,2.037076503038406372e-01
1.346000000000000000e+03,1.701628416776657104e-01
1.407000000000000000e+03,1.784450113773345947e-01
1.468000000000000000e+03,1.228917092084884644e-01
1.530000000000000000e+03,1.630018651485443115e-01
1.591000000000000000e+03,1.495119184255599976e-01
1.652000000000000000e+03,1.803827136754989624e-01
1.713000000000000000e+03,1.768971383571624756e-01
1.774000000000000000e+03,1.431691944599151611e-01
1.836000000000000000e+03,1.623858511447906494e-01
1.897000000000000000e+03,2.116154134273529053e-01
1.958000000000000000e+03,1.655370742082595825e-01
2.019000000000000000e+03,1.562054306268692017e-01
2.080000000000000000e+03,2.141109406948089600e-01
2.142000000000000000e+03,1.923748254776000977e-01
2.203000000000000000e+03,1.869476735591888428e-01
2.264000000000000000e+03,1.916706860065460205e-01
2.325000000000000000e+03,2.007863968610763550e-01
2.386000000000000000e+03,1.588849127292633057e-01
2.448000000000000000e+03,2.009293735027313232e-01
2.509000000000000000e+03,1.767260283231735229e-01
2.570000000000000000e+03,1.906196326017379761e-01
2.631000000000000000e+03,1.939119994640350342e-01
2.692000000000000000e+03,1.715094745159149170e-01
2.754000000000000000e+03,2.169246226549148560e-01
2.815000000000000000e+03,1.674091964960098267e-01
2.876000000000000000e+03,2.157813608646392822e-01
2.937000000000000000e+03,1.772025525569915771e-01
2.999000000000000000e+03,2.151788771152496338e-01


==> data/ex_1/mlp/theta10_T5_data20_adiv025_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.653087258338928223e-01
1.220000000000000000e+02,4.338377416133880615e-01
1.830000000000000000e+02,2.904650568962097168e-01
2.440000000000000000e+02,1.588302291929721832e-02
3.060000000000000000e+02,8.178915828466415405e-03
3.670000000000000000e+02,5.255811847746372223e-03
4.280000000000000000e+02,4.019559361040592194e-03
4.890000000000000000e+02,3.399363253265619278e-03
5.500000000000000000e+02,3.063832642510533333e-03
6.120000000000000000e+02,2.869708696380257607e-03
6.730000000000000000e+02,2.756816102191805840e-03
7.340000000000000000e+02,2.701546531170606613e-03
7.950000000000000000e+02,2.615598961710929871e-03
8.560000000000000000e+02,2.515086671337485313e-03
9.180000000000000000e+02,2.336838981136679649e-03
9.790000000000000000e+02,2.158219460397958755e-03
1.040000000000000000e+03,1.999152125790715218e-03
1.101000000000000000e+03,1.849521184340119362e-03
1.162000000000000000e+03,1.856191316619515419e-03
1.224000000000000000e+03,1.726989867165684700e-03
1.285000000000000000e+03,1.759942970238626003e-03
1.346000000000000000e+03,1.671420410275459290e-03
1.407000000000000000e+03,1.698795938864350319e-03
1.468000000000000000e+03,1.695064129307866096e-03
1.530000000000000000e+03,1.702087232843041420e-03
1.591000000000000000e+03,1.640262082219123840e-03
1.652000000000000000e+03,1.642795978114008904e-03
1.713000000000000000e+03,1.655040308833122253e-03
1.774000000000000000e+03,1.634515472687780857e-03
1.836000000000000000e+03,1.660943380557000637e-03
1.897000000000000000e+03,1.622614683583378792e-03
1.958000000000000000e+03,1.624507131054997444e-03
2.019000000000000000e+03,1.625428558327257633e-03
2.080000000000000000e+03,1.641878276132047176e-03
2.142000000000000000e+03,1.640873029828071594e-03
2.203000000000000000e+03,1.616813824512064457e-03
2.264000000000000000e+03,1.623387448489665985e-03
2.325000000000000000e+03,1.630808925256133080e-03
2.386000000000000000e+03,1.619255403056740761e-03
2.448000000000000000e+03,1.628582365810871124e-03
2.509000000000000000e+03,1.621886505745351315e-03
2.570000000000000000e+03,1.621537259779870510e-03
2.631000000000000000e+03,1.614395296201109886e-03
2.692000000000000000e+03,1.630938029848039150e-03
2.754000000000000000e+03,1.623613759875297546e-03
2.815000000000000000e+03,1.626637764275074005e-03
2.876000000000000000e+03,1.621762872673571110e-03
2.937000000000000000e+03,1.619193702936172485e-03
2.999000000000000000e+03,1.621617353521287441e-03


==> data/ex_1/mlp/theta10_T5_data20_adiv025_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,7.985924810327560408e-09
1.220000000000000000e+02,8.681279837219335604e-07
1.830000000000000000e+02,2.716751623665913939e-07
2.440000000000000000e+02,5.839983714395202696e-07
3.060000000000000000e+02,1.097868462807127798e-07
3.670000000000000000e+02,8.921706040609933552e-08
4.280000000000000000e+02,2.577368718448269647e-07
4.890000000000000000e+02,1.589330338447325630e-07
5.500000000000000000e+02,2.662748386228486197e-07
6.120000000000000000e+02,5.683451718141441233e-07
6.730000000000000000e+02,1.528934348016264266e-07
7.340000000000000000e+02,3.332229425723198801e-07
7.950000000000000000e+02,3.845420053494308377e-07
8.560000000000000000e+02,3.779735209263890283e-07
9.180000000000000000e+02,3.801496291089279111e-07
9.790000000000000000e+02,2.778871532882476458e-07
1.040000000000000000e+03,6.572557254003186245e-07
1.101000000000000000e+03,3.557767627171415370e-07
1.162000000000000000e+03,5.995638048261753283e-07
1.224000000000000000e+03,3.687073331093415618e-07
1.285000000000000000e+03,4.606601180512370775e-07
1.346000000000000000e+03,4.692817014984029811e-07
1.407000000000000000e+03,5.264702167551149614e-07
1.468000000000000000e+03,5.608472974927281030e-07
1.530000000000000000e+03,4.809033384844951797e-07
1.591000000000000000e+03,4.604928562912391499e-07
1.652000000000000000e+03,3.871551541578810429e-07
1.713000000000000000e+03,3.673670221360225696e-07
1.774000000000000000e+03,3.445725837991631124e-07
1.836000000000000000e+03,3.266476937824336346e-07
1.897000000000000000e+03,4.771167709805013146e-07
1.958000000000000000e+03,4.694908568581013242e-07
2.019000000000000000e+03,4.497762233768298756e-07
2.080000000000000000e+03,4.481596533878473565e-07
2.142000000000000000e+03,4.342859085681993747e-07
2.203000000000000000e+03,4.355438818492984865e-07
2.264000000000000000e+03,4.406199991535686422e-07
2.325000000000000000e+03,4.449057655619981233e-07
2.386000000000000000e+03,4.458622697711689398e-07
2.448000000000000000e+03,4.453162603113014484e-07
2.509000000000000000e+03,4.470734040751267457e-07
2.570000000000000000e+03,4.499088390730321407e-07
2.631000000000000000e+03,4.543919089883274864e-07
2.692000000000000000e+03,4.542210376712318975e-07
2.754000000000000000e+03,4.571525096253026277e-07
2.815000000000000000e+03,4.585918418342771474e-07
2.876000000000000000e+03,4.605277865721291164e-07
2.937000000000000000e+03,4.614304884853481781e-07
2.999000000000000000e+03,4.628194290035025915e-07


==> data/ex_1/mlp/theta10_T5_data20_adiv05_div.csv <==
Step, Value
0.000000000000000000e+00,1.456277677789330482e-04
6.100000000000000000e+01,5.055489949882030487e-03
1.220000000000000000e+02,1.137973181903362274e-02
1.830000000000000000e+02,5.731227342039346695e-03
2.440000000000000000e+02,1.392597239464521408e-02
3.060000000000000000e+02,-1.954763662070035934e-03
3.670000000000000000e+02,-3.729423135519027710e-02
4.280000000000000000e+02,-5.641394853591918945e-02
4.890000000000000000e+02,-1.452604979276657104e-01
5.500000000000000000e+02,-1.835722625255584717e-01
6.120000000000000000e+02,-2.010372579097747803e-01
6.730000000000000000e+02,-3.462032377719879150e-01
7.340000000000000000e+02,-4.054590165615081787e-01
7.950000000000000000e+02,-4.223567843437194824e-01
8.560000000000000000e+02,-6.207827329635620117e-01
9.180000000000000000e+02,-6.245077848434448242e-01
9.790000000000000000e+02,-5.477058887481689453e-01
1.040000000000000000e+03,-5.961160659790039062e-01
1.101000000000000000e+03,-6.082704663276672363e-01
1.162000000000000000e+03,-5.337018966674804688e-01
1.224000000000000000e+03,-5.905065536499023438e-01
1.285000000000000000e+03,-6.864289045333862305e-01
1.346000000000000000e+03,-5.902619957923889160e-01
1.407000000000000000e+03,-6.475311517715454102e-01
1.468000000000000000e+03,-4.878664612770080566e-01
1.530000000000000000e+03,-4.912596642971038818e-01
1.591000000000000000e+03,-5.101935863494873047e-01
1.652000000000000000e+03,-5.644257664680480957e-01
1.713000000000000000e+03,-6.106354594230651855e-01
1.774000000000000000e+03,-5.657745003700256348e-01
1.836000000000000000e+03,-5.240083932876586914e-01
1.897000000000000000e+03,-7.000644803047180176e-01
1.958000000000000000e+03,-5.952013134956359863e-01
2.019000000000000000e+03,-5.371765494346618652e-01
2.080000000000000000e+03,-7.719095945358276367e-01
2.142000000000000000e+03,-6.230106949806213379e-01
2.203000000000000000e+03,-6.938250660896301270e-01
2.264000000000000000e+03,-6.265498399734497070e-01
2.325000000000000000e+03,-6.131857037544250488e-01
2.386000000000000000e+03,-4.894551634788513184e-01
2.448000000000000000e+03,-6.975861787796020508e-01
2.509000000000000000e+03,-6.083711385726928711e-01
2.570000000000000000e+03,-6.753713488578796387e-01
2.631000000000000000e+03,-6.711848974227905273e-01
2.692000000000000000e+03,-5.223686099052429199e-01
2.754000000000000000e+03,-6.949921846389770508e-01
2.815000000000000000e+03,-5.918223857879638672e-01
2.876000000000000000e+03,-6.562725901603698730e-01
2.937000000000000000e+03,-6.001347899436950684e-01
2.999000000000000000e+03,-7.137715220451354980e-01


==> data/ex_1/mlp/theta10_T5_data20_adiv05_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.800000190734863281e+00
2.440000000000000000e+02,6.000000000000000000e+00
3.060000000000000000e+02,5.000000000000000000e+00
3.670000000000000000e+02,5.000000000000000000e+00
4.280000000000000000e+02,5.000000000000000000e+00
4.890000000000000000e+02,6.000000000000000000e+00
5.500000000000000000e+02,7.000000000000000000e+00
6.120000000000000000e+02,8.199999809265136719e+00
6.730000000000000000e+02,8.800000190734863281e+00
7.340000000000000000e+02,1.019999980926513672e+01
7.950000000000000000e+02,1.100000000000000000e+01
8.560000000000000000e+02,1.139999961853027344e+01
9.180000000000000000e+02,1.200000000000000000e+01
9.790000000000000000e+02,1.239999961853027344e+01
1.040000000000000000e+03,1.239999961853027344e+01
1.101000000000000000e+03,1.260000038146972656e+01
1.162000000000000000e+03,1.219999980926513672e+01
1.224000000000000000e+03,1.219999980926513672e+01
1.285000000000000000e+03,1.239999961853027344e+01
1.346000000000000000e+03,1.239999961853027344e+01
1.407000000000000000e+03,1.239999961853027344e+01
1.468000000000000000e+03,1.239999961853027344e+01
1.530000000000000000e+03,1.260000038146972656e+01
1.591000000000000000e+03,1.260000038146972656e+01
1.652000000000000000e+03,1.260000038146972656e+01
1.713000000000000000e+03,1.280000019073486328e+01
1.774000000000000000e+03,1.280000019073486328e+01
1.836000000000000000e+03,1.280000019073486328e+01
1.897000000000000000e+03,1.280000019073486328e+01
1.958000000000000000e+03,1.280000019073486328e+01
2.019000000000000000e+03,1.280000019073486328e+01
2.080000000000000000e+03,1.280000019073486328e+01
2.142000000000000000e+03,1.280000019073486328e+01
2.203000000000000000e+03,1.280000019073486328e+01
2.264000000000000000e+03,1.280000019073486328e+01
2.325000000000000000e+03,1.280000019073486328e+01
2.386000000000000000e+03,1.280000019073486328e+01
2.448000000000000000e+03,1.280000019073486328e+01
2.509000000000000000e+03,1.280000019073486328e+01
2.570000000000000000e+03,1.280000019073486328e+01
2.631000000000000000e+03,1.280000019073486328e+01
2.692000000000000000e+03,1.280000019073486328e+01
2.754000000000000000e+03,1.280000019073486328e+01
2.815000000000000000e+03,1.280000019073486328e+01
2.876000000000000000e+03,1.280000019073486328e+01
2.937000000000000000e+03,1.280000019073486328e+01
2.999000000000000000e+03,1.280000019073486328e+01


==> data/ex_1/mlp/theta10_T5_data20_adiv05_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925477898292228929e-08
6.100000000000000000e+01,2.323868247913196683e-04
1.220000000000000000e+02,5.759545019827783108e-04
1.830000000000000000e+02,9.887783089652657509e-04
2.440000000000000000e+02,8.448468521237373352e-03
3.060000000000000000e+02,4.996167030185461044e-03
3.670000000000000000e+02,8.822086267173290253e-03
4.280000000000000000e+02,1.161652524024248123e-02
4.890000000000000000e+02,3.709284588694572449e-02
5.500000000000000000e+02,5.612236261367797852e-02
6.120000000000000000e+02,9.272320568561553955e-02
6.730000000000000000e+02,1.820040494203567505e-01
7.340000000000000000e+02,2.468100786209106445e-01
7.950000000000000000e+02,2.690199911594390869e-01
8.560000000000000000e+02,4.892783761024475098e-01
9.180000000000000000e+02,4.641196727752685547e-01
9.790000000000000000e+02,4.664748609066009521e-01
1.040000000000000000e+03,5.523270964622497559e-01
1.101000000000000000e+03,5.225804448127746582e-01
1.162000000000000000e+03,4.840241074562072754e-01
1.224000000000000000e+03,5.237553715705871582e-01
1.285000000000000000e+03,6.107727289199829102e-01
1.346000000000000000e+03,5.352832078933715820e-01
1.407000000000000000e+03,5.422732234001159668e-01
1.468000000000000000e+03,3.717067241668701172e-01
1.530000000000000000e+03,5.013157725334167480e-01
1.591000000000000000e+03,4.435791969299316406e-01
1.652000000000000000e+03,5.017370581626892090e-01
1.713000000000000000e+03,5.169638395309448242e-01
1.774000000000000000e+03,4.384965300559997559e-01
1.836000000000000000e+03,5.095783472061157227e-01
1.897000000000000000e+03,6.558089256286621094e-01
1.958000000000000000e+03,5.042479038238525391e-01
2.019000000000000000e+03,4.914670884609222412e-01
2.080000000000000000e+03,6.554790735244750977e-01
2.142000000000000000e+03,5.751503109931945801e-01
2.203000000000000000e+03,5.793665051460266113e-01
2.264000000000000000e+03,5.504255294799804688e-01
2.325000000000000000e+03,5.677579641342163086e-01
2.386000000000000000e+03,4.754147529602050781e-01
2.448000000000000000e+03,6.385114789009094238e-01
2.509000000000000000e+03,5.430516004562377930e-01
2.570000000000000000e+03,5.733900070190429688e-01
2.631000000000000000e+03,5.666190981864929199e-01
2.692000000000000000e+03,5.280551910400390625e-01
2.754000000000000000e+03,6.159243583679199219e-01
2.815000000000000000e+03,4.517732262611389160e-01
2.876000000000000000e+03,5.623986124992370605e-01
2.937000000000000000e+03,5.442606210708618164e-01
2.999000000000000000e+03,5.885167717933654785e-01


==> data/ex_1/mlp/theta10_T5_data20_adiv05_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.660801291465759277e-01
1.220000000000000000e+02,4.346278607845306396e-01
1.830000000000000000e+02,2.699051499366760254e-01
2.440000000000000000e+02,1.431308221071958542e-02
3.060000000000000000e+02,7.853983901441097260e-03
3.670000000000000000e+02,6.113742478191852570e-03
4.280000000000000000e+02,5.671582650393247604e-03
4.890000000000000000e+02,6.252592895179986954e-03
5.500000000000000000e+02,7.257738616317510605e-03
6.120000000000000000e+02,8.252508006989955902e-03
6.730000000000000000e+02,9.235827252268791199e-03
7.340000000000000000e+02,9.654978290200233459e-03
7.950000000000000000e+02,9.581992402672767639e-03
8.560000000000000000e+02,9.572034701704978943e-03
9.180000000000000000e+02,9.550313465297222137e-03
9.790000000000000000e+02,9.330362081527709961e-03
1.040000000000000000e+03,9.197791106998920441e-03
1.101000000000000000e+03,9.107060730457305908e-03
1.162000000000000000e+03,9.035816416144371033e-03
1.224000000000000000e+03,8.935114368796348572e-03
1.285000000000000000e+03,8.838944137096405029e-03
1.346000000000000000e+03,8.746460080146789551e-03
1.407000000000000000e+03,8.665819652378559113e-03
1.468000000000000000e+03,8.619107306003570557e-03
1.530000000000000000e+03,8.606144227087497711e-03
1.591000000000000000e+03,8.572073653340339661e-03
1.652000000000000000e+03,8.522933349013328552e-03
1.713000000000000000e+03,8.537938818335533142e-03
1.774000000000000000e+03,8.511142805218696594e-03
1.836000000000000000e+03,8.542815223336219788e-03
1.897000000000000000e+03,8.529158309102058411e-03
1.958000000000000000e+03,8.514177054166793823e-03
2.019000000000000000e+03,8.495263755321502686e-03
2.080000000000000000e+03,8.482141420245170593e-03
2.142000000000000000e+03,8.485888130962848663e-03
2.203000000000000000e+03,8.476878516376018524e-03
2.264000000000000000e+03,8.475424721837043762e-03
2.325000000000000000e+03,8.472289890050888062e-03
2.386000000000000000e+03,8.470972068607807159e-03
2.448000000000000000e+03,8.471953682601451874e-03
2.509000000000000000e+03,8.469389751553535461e-03
2.570000000000000000e+03,8.466257713735103607e-03
2.631000000000000000e+03,8.459881879389286041e-03
2.692000000000000000e+03,8.462377823889255524e-03
2.754000000000000000e+03,8.459194563329219818e-03
2.815000000000000000e+03,8.456397801637649536e-03
2.876000000000000000e+03,8.454815484583377838e-03
2.937000000000000000e+03,8.453168906271457672e-03
2.999000000000000000e+03,8.451312780380249023e-03


==> data/ex_1/mlp/theta10_T5_data20_adiv05_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,9.226559072317286336e-09
1.220000000000000000e+02,7.338744580920320004e-07
1.830000000000000000e+02,3.671377157843380701e-07
2.440000000000000000e+02,1.151581514591271116e-07
3.060000000000000000e+02,3.992593633483920712e-08
3.670000000000000000e+02,7.725979145334349596e-08
4.280000000000000000e+02,2.833852477124310099e-07
4.890000000000000000e+02,1.626604273496923270e-07
5.500000000000000000e+02,1.620844329863757594e-07
6.120000000000000000e+02,3.793674068219843321e-07
6.730000000000000000e+02,4.857807880398468114e-07
7.340000000000000000e+02,6.698057859466644004e-07
7.950000000000000000e+02,5.363881427911110222e-07
8.560000000000000000e+02,4.593977394051762531e-07
9.180000000000000000e+02,6.053246579540427774e-07
9.790000000000000000e+02,4.376445872367185075e-07
1.040000000000000000e+03,5.400027589530509431e-07
1.101000000000000000e+03,4.452622306416742504e-07
1.162000000000000000e+03,5.408364813774824142e-07
1.224000000000000000e+03,5.058843157712544780e-07
1.285000000000000000e+03,4.328075249304674799e-07
1.346000000000000000e+03,4.867532084062986542e-07
1.407000000000000000e+03,5.344257942851982079e-07
1.468000000000000000e+03,5.766955268882156815e-07
1.530000000000000000e+03,4.814061753677378874e-07
1.591000000000000000e+03,5.082438292447477579e-07
1.652000000000000000e+03,5.730306043005839456e-07
1.713000000000000000e+03,4.070533918820729014e-07
1.774000000000000000e+03,4.117845833206956740e-07
1.836000000000000000e+03,4.173694776454794919e-07
1.897000000000000000e+03,4.249579035331407795e-07
1.958000000000000000e+03,4.301990088606544305e-07
2.019000000000000000e+03,4.320601476592855761e-07
2.080000000000000000e+03,4.348929394382139435e-07
2.142000000000000000e+03,4.369115345070895273e-07
2.203000000000000000e+03,4.389035552776476834e-07
2.264000000000000000e+03,4.408377094478055369e-07
2.325000000000000000e+03,4.423316681823052932e-07
2.386000000000000000e+03,4.438112739535426954e-07
2.448000000000000000e+03,4.454984718904597685e-07
2.509000000000000000e+03,4.464349672161915805e-07
2.570000000000000000e+03,4.474429147194314282e-07
2.631000000000000000e+03,4.482806161831831560e-07
2.692000000000000000e+03,4.497915995216317242e-07
2.754000000000000000e+03,4.513634053182613570e-07
2.815000000000000000e+03,4.519935430380428443e-07
2.876000000000000000e+03,4.529185275714553427e-07
2.937000000000000000e+03,4.541445264294452500e-07
2.999000000000000000e+03,4.557256829684774857e-07


==> data/ex_1/mlp/theta10_T5_data20_adiv075_div.csv <==
Step, Value
0.000000000000000000e+00,1.456272293580695987e-04
6.100000000000000000e+01,3.865198697894811630e-03
1.220000000000000000e+02,9.592930786311626434e-03
1.830000000000000000e+02,-7.204547291621565819e-04
2.440000000000000000e+02,-3.249324858188629150e-03
3.060000000000000000e+02,-3.574738651514053345e-02
3.670000000000000000e+02,-1.156774610280990601e-01
4.280000000000000000e+02,-2.172122448682785034e-01
4.890000000000000000e+02,-5.381199717521667480e-01
5.500000000000000000e+02,-6.935122609138488770e-01
6.120000000000000000e+02,-7.795336842536926270e-01
6.730000000000000000e+02,-1.009235978126525879e+00
7.340000000000000000e+02,-1.069695830345153809e+00
7.950000000000000000e+02,-1.079436302185058594e+00
8.560000000000000000e+02,-1.313303709030151367e+00
9.180000000000000000e+02,-1.397823333740234375e+00
9.790000000000000000e+02,-1.119612455368041992e+00
1.040000000000000000e+03,-1.128003239631652832e+00
1.101000000000000000e+03,-1.198774933815002441e+00
1.162000000000000000e+03,-1.064559698104858398e+00
1.224000000000000000e+03,-1.163798093795776367e+00
1.285000000000000000e+03,-1.290435552597045898e+00
1.346000000000000000e+03,-1.109412074089050293e+00
1.407000000000000000e+03,-1.255295038223266602e+00
1.468000000000000000e+03,-9.944510459899902344e-01
1.530000000000000000e+03,-8.863954544067382812e-01
1.591000000000000000e+03,-9.555574655532836914e-01
1.652000000000000000e+03,-1.131972193717956543e+00
1.713000000000000000e+03,-1.115289926528930664e+00
1.774000000000000000e+03,-1.015334725379943848e+00
1.836000000000000000e+03,-1.026188611984252930e+00
1.897000000000000000e+03,-1.289926528930664062e+00
1.958000000000000000e+03,-1.081210136413574219e+00
2.019000000000000000e+03,-1.004305601119995117e+00
2.080000000000000000e+03,-1.302338361740112305e+00
2.142000000000000000e+03,-1.129809975624084473e+00
2.203000000000000000e+03,-1.263622641563415527e+00
2.264000000000000000e+03,-1.069923877716064453e+00
2.325000000000000000e+03,-1.142123579978942871e+00
2.386000000000000000e+03,-8.978148698806762695e-01
2.448000000000000000e+03,-1.201853990554809570e+00
2.509000000000000000e+03,-1.033400774002075195e+00
2.570000000000000000e+03,-1.182698845863342285e+00
2.631000000000000000e+03,-1.248342871665954590e+00
2.692000000000000000e+03,-9.449539184570312500e-01
2.754000000000000000e+03,-1.257527470588684082e+00
2.815000000000000000e+03,-1.119108557701110840e+00
2.876000000000000000e+03,-1.241675972938537598e+00
2.937000000000000000e+03,-1.098309159278869629e+00
2.999000000000000000e+03,-1.361734271049499512e+00


==> data/ex_1/mlp/theta10_T5_data20_adiv075_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,4.199999809265136719e+00
2.440000000000000000e+02,5.000000000000000000e+00
3.060000000000000000e+02,5.000000000000000000e+00
3.670000000000000000e+02,5.000000000000000000e+00
4.280000000000000000e+02,7.400000095367431641e+00
4.890000000000000000e+02,1.039999961853027344e+01
5.500000000000000000e+02,1.300000000000000000e+01
6.120000000000000000e+02,1.519999980926513672e+01
6.730000000000000000e+02,1.620000076293945312e+01
7.340000000000000000e+02,1.679999923706054688e+01
7.950000000000000000e+02,1.739999961853027344e+01
8.560000000000000000e+02,1.760000038146972656e+01
9.180000000000000000e+02,1.820000076293945312e+01
9.790000000000000000e+02,1.779999923706054688e+01
1.040000000000000000e+03,1.820000076293945312e+01
1.101000000000000000e+03,1.839999961853027344e+01
1.162000000000000000e+03,1.839999961853027344e+01
1.224000000000000000e+03,1.860000038146972656e+01
1.285000000000000000e+03,1.839999961853027344e+01
1.346000000000000000e+03,1.860000038146972656e+01
1.407000000000000000e+03,1.879999923706054688e+01
1.468000000000000000e+03,1.839999961853027344e+01
1.530000000000000000e+03,1.879999923706054688e+01
1.591000000000000000e+03,1.860000038146972656e+01
1.652000000000000000e+03,1.860000038146972656e+01
1.713000000000000000e+03,1.860000038146972656e+01
1.774000000000000000e+03,1.860000038146972656e+01
1.836000000000000000e+03,1.860000038146972656e+01
1.897000000000000000e+03,1.860000038146972656e+01
1.958000000000000000e+03,1.860000038146972656e+01
2.019000000000000000e+03,1.860000038146972656e+01
2.080000000000000000e+03,1.860000038146972656e+01
2.142000000000000000e+03,1.879999923706054688e+01
2.203000000000000000e+03,1.860000038146972656e+01
2.264000000000000000e+03,1.860000038146972656e+01
2.325000000000000000e+03,1.860000038146972656e+01
2.386000000000000000e+03,1.879999923706054688e+01
2.448000000000000000e+03,1.879999923706054688e+01
2.509000000000000000e+03,1.860000038146972656e+01
2.570000000000000000e+03,1.879999923706054688e+01
2.631000000000000000e+03,1.860000038146972656e+01
2.692000000000000000e+03,1.860000038146972656e+01
2.754000000000000000e+03,1.860000038146972656e+01
2.815000000000000000e+03,1.860000038146972656e+01
2.876000000000000000e+03,1.860000038146972656e+01
2.937000000000000000e+03,1.860000038146972656e+01
2.999000000000000000e+03,1.879999923706054688e+01


==> data/ex_1/mlp/theta10_T5_data20_adiv075_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925458358366995526e-08
6.100000000000000000e+01,2.240089961560443044e-04
1.220000000000000000e+02,5.240592290647327900e-04
1.830000000000000000e+02,9.480924345552921295e-04
2.440000000000000000e+02,8.398816920816898346e-03
3.060000000000000000e+02,7.899096235632896423e-03
3.670000000000000000e+02,2.513544820249080658e-02
4.280000000000000000e+02,8.037119358777999878e-02
4.890000000000000000e+02,3.693690896034240723e-01
5.500000000000000000e+02,6.664029359817504883e-01
6.120000000000000000e+02,9.864704012870788574e-01
6.730000000000000000e+02,1.422699570655822754e+00
7.340000000000000000e+02,1.573912978172302246e+00
7.950000000000000000e+02,1.567412972450256348e+00
8.560000000000000000e+02,1.937072396278381348e+00
9.180000000000000000e+02,1.943834662437438965e+00
9.790000000000000000e+02,1.731444597244262695e+00
1.040000000000000000e+03,1.797076940536499023e+00
1.101000000000000000e+03,1.786409378051757812e+00
1.162000000000000000e+03,1.678047537803649902e+00
1.224000000000000000e+03,1.799402475357055664e+00
1.285000000000000000e+03,1.900265336036682129e+00
1.346000000000000000e+03,1.656424522399902344e+00
1.407000000000000000e+03,1.832086205482482910e+00
1.468000000000000000e+03,1.383603334426879883e+00
1.530000000000000000e+03,1.466728925704956055e+00
1.591000000000000000e+03,1.438537597656250000e+00
1.652000000000000000e+03,1.747849464416503906e+00
1.713000000000000000e+03,1.594886541366577148e+00
1.774000000000000000e+03,1.344020247459411621e+00
1.836000000000000000e+03,1.605266213417053223e+00
1.897000000000000000e+03,1.983868002891540527e+00
1.958000000000000000e+03,1.539215683937072754e+00
2.019000000000000000e+03,1.528687238693237305e+00
2.080000000000000000e+03,1.814565300941467285e+00
2.142000000000000000e+03,1.745005249977111816e+00
2.203000000000000000e+03,1.795707464218139648e+00
2.264000000000000000e+03,1.509265780448913574e+00
2.325000000000000000e+03,1.774984002113342285e+00
2.386000000000000000e+03,1.415900349617004395e+00
2.448000000000000000e+03,1.759743690490722656e+00
2.509000000000000000e+03,1.514883518218994141e+00
2.570000000000000000e+03,1.612756967544555664e+00
2.631000000000000000e+03,1.759000539779663086e+00
2.692000000000000000e+03,1.577655315399169922e+00
2.754000000000000000e+03,1.864854574203491211e+00
2.815000000000000000e+03,1.516915321350097656e+00
2.876000000000000000e+03,1.898397445678710938e+00
2.937000000000000000e+03,1.660145163536071777e+00
2.999000000000000000e+03,1.978218317031860352e+00


==> data/ex_1/mlp/theta10_T5_data20_adiv075_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.667778909206390381e-01
1.220000000000000000e+02,4.355525970458984375e-01
1.830000000000000000e+02,2.595674097537994385e-01
2.440000000000000000e+02,1.266716141253709793e-02
3.060000000000000000e+02,7.241329643875360489e-03
3.670000000000000000e+02,7.051122374832630157e-03
4.280000000000000000e+02,9.017390199005603790e-03
4.890000000000000000e+02,1.159827969968318939e-02
5.500000000000000000e+02,1.361005567014217377e-02
6.120000000000000000e+02,1.364372484385967255e-02
6.730000000000000000e+02,1.379856746643781662e-02
7.340000000000000000e+02,1.257259398698806763e-02
7.950000000000000000e+02,1.148522365838289261e-02
8.560000000000000000e+02,1.180580910295248032e-02
9.180000000000000000e+02,1.239745784550905228e-02
9.790000000000000000e+02,1.207187213003635406e-02
1.040000000000000000e+03,1.198534667491912842e-02
1.101000000000000000e+03,1.202546618878841400e-02
1.162000000000000000e+03,1.178264804184436798e-02
1.224000000000000000e+03,1.182915829122066498e-02
1.285000000000000000e+03,1.177553087472915649e-02
1.346000000000000000e+03,1.168905012309551239e-02
1.407000000000000000e+03,1.183648221194744110e-02
1.468000000000000000e+03,1.172319613397121429e-02
1.530000000000000000e+03,1.172454934567213058e-02
1.591000000000000000e+03,1.171531341969966888e-02
1.652000000000000000e+03,1.168750971555709839e-02
1.713000000000000000e+03,1.171684451401233673e-02
1.774000000000000000e+03,1.169809047132730484e-02
1.836000000000000000e+03,1.179105695337057114e-02
1.897000000000000000e+03,1.177336927503347397e-02
1.958000000000000000e+03,1.175177562981843948e-02
2.019000000000000000e+03,1.172840129584074020e-02
2.080000000000000000e+03,1.171603240072727203e-02
2.142000000000000000e+03,1.173802465200424194e-02
2.203000000000000000e+03,1.172531209886074066e-02
2.264000000000000000e+03,1.172689814120531082e-02
2.325000000000000000e+03,1.172654889523983002e-02
2.386000000000000000e+03,1.172889303416013718e-02
2.448000000000000000e+03,1.172977127134799957e-02
2.509000000000000000e+03,1.172415819019079208e-02
2.570000000000000000e+03,1.172173395752906799e-02
2.631000000000000000e+03,1.171170920133590698e-02
2.692000000000000000e+03,1.171638257801532745e-02
2.754000000000000000e+03,1.170961838215589523e-02
2.815000000000000000e+03,1.170868240296840668e-02
2.876000000000000000e+03,1.170892920345067978e-02
2.937000000000000000e+03,1.170686446130275726e-02
2.999000000000000000e+03,1.170931290835142136e-02


==> data/ex_1/mlp/theta10_T5_data20_adiv075_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,1.069142019360924678e-08
1.220000000000000000e+02,6.181012395245488733e-07
1.830000000000000000e+02,6.708757496198813897e-07
2.440000000000000000e+02,6.177674549689982086e-08
3.060000000000000000e+02,3.925134706150856800e-08
3.670000000000000000e+02,4.656808414438273758e-07
4.280000000000000000e+02,3.442746390192041872e-07
4.890000000000000000e+02,4.230582817399408668e-07
5.500000000000000000e+02,4.439852432369661983e-07
6.120000000000000000e+02,4.444977435014152434e-07
6.730000000000000000e+02,8.474950163872563280e-07
7.340000000000000000e+02,7.801233437021437567e-07
7.950000000000000000e+02,5.590629257312684786e-07
8.560000000000000000e+02,6.999148354225326329e-07
9.180000000000000000e+02,4.800835995411034673e-07
9.790000000000000000e+02,7.221622695396945346e-07
1.040000000000000000e+03,6.417213285203615669e-07
1.101000000000000000e+03,6.620730346185155213e-07
1.162000000000000000e+03,6.919348152223392390e-07
1.224000000000000000e+03,7.355262710007082205e-07
1.285000000000000000e+03,7.496343528146098834e-07
1.346000000000000000e+03,7.208653300949663389e-07
1.407000000000000000e+03,7.235388466142467223e-07
1.468000000000000000e+03,7.527366392423573416e-07
1.530000000000000000e+03,7.653317197764408775e-07
1.591000000000000000e+03,8.330113701049413066e-07
1.652000000000000000e+03,8.353625275958620477e-07
1.713000000000000000e+03,8.496507462041336112e-07
1.774000000000000000e+03,8.514548426319379359e-07
1.836000000000000000e+03,8.644327067486301530e-07
1.897000000000000000e+03,8.674743980918719899e-07
1.958000000000000000e+03,8.617297453383798711e-07
2.019000000000000000e+03,8.594441283094056416e-07
2.080000000000000000e+03,8.625285659036308061e-07
2.142000000000000000e+03,8.295529596580308862e-07
2.203000000000000000e+03,8.660960020279162563e-07
2.264000000000000000e+03,8.664857205076259561e-07
2.325000000000000000e+03,8.682135330673190765e-07
2.386000000000000000e+03,8.317518336298235226e-07
2.448000000000000000e+03,8.298526381622650661e-07
2.509000000000000000e+03,8.682816883265331853e-07
2.570000000000000000e+03,8.311720307574432809e-07
2.631000000000000000e+03,8.694341886439360678e-07
2.692000000000000000e+03,8.715963986105634831e-07
2.754000000000000000e+03,8.712051453585445415e-07
2.815000000000000000e+03,8.715639410183939617e-07
2.876000000000000000e+03,8.737493999433354475e-07
2.937000000000000000e+03,8.717369155419874005e-07
2.999000000000000000e+03,8.326734359798138030e-07


==> data/ex_1/mlp/theta10_T5_data20_adiv10_div.csv <==
Step, Value
0.000000000000000000e+00,1.456269674235954881e-04
6.100000000000000000e+01,2.669682027772068977e-03
1.220000000000000000e+02,7.175014354288578033e-03
1.830000000000000000e+02,-1.003471296280622482e-02
2.440000000000000000e+02,-2.501850388944149017e-02
3.060000000000000000e+02,-9.689306467771530151e-02
3.670000000000000000e+02,-2.580114901065826416e-01
4.280000000000000000e+02,-5.199912190437316895e-01
4.890000000000000000e+02,-1.378563523292541504e+00
5.500000000000000000e+02,-1.546567201614379883e+00
6.120000000000000000e+02,-1.340939760208129883e+00
6.730000000000000000e+02,-1.511619567871093750e+00
7.340000000000000000e+02,-1.576809167861938477e+00
7.950000000000000000e+02,-1.503838300704956055e+00
8.560000000000000000e+02,-1.687960624694824219e+00
9.180000000000000000e+02,-1.960716247558593750e+00
9.790000000000000000e+02,-1.482057452201843262e+00
1.040000000000000000e+03,-1.517270922660827637e+00
1.101000000000000000e+03,-1.645919084548950195e+00
1.162000000000000000e+03,-1.494006514549255371e+00
1.224000000000000000e+03,-1.621717691421508789e+00
1.285000000000000000e+03,-1.761927366256713867e+00
1.346000000000000000e+03,-1.536081910133361816e+00
1.407000000000000000e+03,-1.796135663986206055e+00
1.468000000000000000e+03,-1.468962073326110840e+00
1.530000000000000000e+03,-1.240169763565063477e+00
1.591000000000000000e+03,-1.336869955062866211e+00
1.652000000000000000e+03,-1.581300497055053711e+00
1.713000000000000000e+03,-1.499912858009338379e+00
1.774000000000000000e+03,-1.395458579063415527e+00
1.836000000000000000e+03,-1.490593791007995605e+00
1.897000000000000000e+03,-1.739843964576721191e+00
1.958000000000000000e+03,-1.524367451667785645e+00
2.019000000000000000e+03,-1.463479399681091309e+00
2.080000000000000000e+03,-1.756650328636169434e+00
2.142000000000000000e+03,-1.548901438713073730e+00
2.203000000000000000e+03,-1.708787560462951660e+00
2.264000000000000000e+03,-1.461228370666503906e+00
2.325000000000000000e+03,-1.574920177459716797e+00
2.386000000000000000e+03,-1.275537610054016113e+00
2.448000000000000000e+03,-1.610430002212524414e+00
2.509000000000000000e+03,-1.341828584671020508e+00
2.570000000000000000e+03,-1.597292661666870117e+00
2.631000000000000000e+03,-1.702419281005859375e+00
2.692000000000000000e+03,-1.258756875991821289e+00
2.754000000000000000e+03,-1.780343294143676758e+00
2.815000000000000000e+03,-1.547737479209899902e+00
2.876000000000000000e+03,-1.694304704666137695e+00
2.937000000000000000e+03,-1.527105689048767090e+00
2.999000000000000000e+03,-1.924883842468261719e+00


==> data/ex_1/mlp/theta10_T5_data20_adiv10_iters.csv <==
Step, Value
0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,4.000000000000000000e+00
1.220000000000000000e+02,4.000000000000000000e+00
1.830000000000000000e+02,5.000000000000000000e+00
2.440000000000000000e+02,5.000000000000000000e+00
3.060000000000000000e+02,5.000000000000000000e+00
3.670000000000000000e+02,8.000000000000000000e+00
4.280000000000000000e+02,1.160000038146972656e+01
4.890000000000000000e+02,1.620000076293945312e+01
5.500000000000000000e+02,1.960000038146972656e+01
6.120000000000000000e+02,2.139999961853027344e+01
6.730000000000000000e+02,2.160000038146972656e+01
7.340000000000000000e+02,2.279999923706054688e+01
7.950000000000000000e+02,2.320000076293945312e+01
8.560000000000000000e+02,2.339999961853027344e+01
9.180000000000000000e+02,2.460000038146972656e+01
9.790000000000000000e+02,2.520000076293945312e+01
1.040000000000000000e+03,2.520000076293945312e+01
1.101000000000000000e+03,2.520000076293945312e+01
1.162000000000000000e+03,2.479999923706054688e+01
1.224000000000000000e+03,2.579999923706054688e+01
1.285000000000000000e+03,2.520000076293945312e+01
1.346000000000000000e+03,2.520000076293945312e+01
1.407000000000000000e+03,2.620000076293945312e+01
1.468000000000000000e+03,2.639999961853027344e+01
1.530000000000000000e+03,2.600000000000000000e+01
1.591000000000000000e+03,2.600000000000000000e+01
1.652000000000000000e+03,2.660000038146972656e+01
1.713000000000000000e+03,2.639999961853027344e+01
1.774000000000000000e+03,2.639999961853027344e+01
1.836000000000000000e+03,2.660000038146972656e+01
1.897000000000000000e+03,2.660000038146972656e+01
1.958000000000000000e+03,2.660000038146972656e+01
2.019000000000000000e+03,2.700000000000000000e+01
2.080000000000000000e+03,2.660000038146972656e+01
2.142000000000000000e+03,2.700000000000000000e+01
2.203000000000000000e+03,2.700000000000000000e+01
2.264000000000000000e+03,2.700000000000000000e+01
2.325000000000000000e+03,2.679999923706054688e+01
2.386000000000000000e+03,2.700000000000000000e+01
2.448000000000000000e+03,2.700000000000000000e+01
2.509000000000000000e+03,2.679999923706054688e+01
2.570000000000000000e+03,2.679999923706054688e+01
2.631000000000000000e+03,2.679999923706054688e+01
2.692000000000000000e+03,2.679999923706054688e+01
2.754000000000000000e+03,2.679999923706054688e+01
2.815000000000000000e+03,2.679999923706054688e+01
2.876000000000000000e+03,2.660000038146972656e+01
2.937000000000000000e+03,2.639999961853027344e+01
2.999000000000000000e+03,2.639999961853027344e+01


==> data/ex_1/mlp/theta10_T5_data20_adiv10_jac.csv <==
Step, Value
0.000000000000000000e+00,3.925446279140487604e-08
6.100000000000000000e+01,2.204875199822708964e-04
1.220000000000000000e+02,4.904211964458227158e-04
1.830000000000000000e+02,1.235811854712665081e-03
2.440000000000000000e+02,1.008561439812183380e-02
3.060000000000000000e+02,2.153927087783813477e-02
3.670000000000000000e+02,1.017468795180320740e-01
4.280000000000000000e+02,4.260579645633697510e-01
4.890000000000000000e+02,2.135686397552490234e+00
5.500000000000000000e+02,2.948674440383911133e+00
6.120000000000000000e+02,2.630970001220703125e+00
6.730000000000000000e+02,3.031129121780395508e+00
7.340000000000000000e+02,3.184228897094726562e+00
7.950000000000000000e+02,3.060089111328125000e+00
8.560000000000000000e+02,3.154671907424926758e+00
9.180000000000000000e+02,3.629788637161254883e+00
9.790000000000000000e+02,3.044942140579223633e+00
1.040000000000000000e+03,3.219746828079223633e+00
1.101000000000000000e+03,3.258818387985229492e+00
1.162000000000000000e+03,3.205377101898193359e+00
1.224000000000000000e+03,3.397890806198120117e+00
1.285000000000000000e+03,3.474230527877807617e+00
1.346000000000000000e+03,3.035111427307128906e+00
1.407000000000000000e+03,3.535479307174682617e+00
1.468000000000000000e+03,2.861530780792236328e+00
1.530000000000000000e+03,2.523665666580200195e+00
1.591000000000000000e+03,2.691453456878662109e+00
1.652000000000000000e+03,3.283208131790161133e+00
1.713000000000000000e+03,2.874251842498779297e+00
1.774000000000000000e+03,2.563657522201538086e+00
1.836000000000000000e+03,3.121100425720214844e+00
1.897000000000000000e+03,3.535336971282958984e+00
1.958000000000000000e+03,2.940792798995971680e+00
2.019000000000000000e+03,2.990387439727783203e+00
2.080000000000000000e+03,3.289124727249145508e+00
2.142000000000000000e+03,3.258830308914184570e+00
2.203000000000000000e+03,3.288523435592651367e+00
2.264000000000000000e+03,2.729520320892333984e+00
2.325000000000000000e+03,3.281414508819580078e+00
2.386000000000000000e+03,2.675539493560791016e+00
2.448000000000000000e+03,3.171799898147583008e+00
2.509000000000000000e+03,2.644284009933471680e+00
2.570000000000000000e+03,2.944285631179809570e+00
2.631000000000000000e+03,3.221769809722900391e+00
2.692000000000000000e+03,2.780523061752319336e+00
2.754000000000000000e+03,3.510065555572509766e+00
2.815000000000000000e+03,2.922274589538574219e+00
2.876000000000000000e+03,3.482990741729736328e+00
2.937000000000000000e+03,2.940949678421020508e+00
2.999000000000000000e+03,3.837572813034057617e+00


==> data/ex_1/mlp/theta10_T5_data20_adiv10_loss.csv <==
Step, Value
0.000000000000000000e+00,5.447301864624023438e-01
6.100000000000000000e+01,4.674738049507141113e-01
1.220000000000000000e+02,4.368051588535308838e-01
1.830000000000000000e+02,2.549480795860290527e-01
2.440000000000000000e+02,1.100889872759580612e-02
3.060000000000000000e+02,7.884776219725608826e-03
3.670000000000000000e+02,1.154859364032745361e-02
4.280000000000000000e+02,1.727175340056419373e-02
4.890000000000000000e+02,2.458491735160350800e-02
5.500000000000000000e+02,2.437117882072925568e-02
6.120000000000000000e+02,2.452722005546092987e-02
6.730000000000000000e+02,2.428422868251800537e-02
7.340000000000000000e+02,2.360389195382595062e-02
7.950000000000000000e+02,2.262210659682750702e-02
8.560000000000000000e+02,2.303453348577022552e-02
9.180000000000000000e+02,2.427812665700912476e-02
9.790000000000000000e+02,2.350396662950515747e-02
1.040000000000000000e+03,2.319198474287986755e-02
1.101000000000000000e+03,2.325567230582237244e-02
1.162000000000000000e+03,2.262725308537483215e-02
1.224000000000000000e+03,2.268954738974571228e-02
1.285000000000000000e+03,2.250486612319946289e-02
1.346000000000000000e+03,2.227740548551082611e-02
1.407000000000000000e+03,2.252921089529991150e-02
1.468000000000000000e+03,2.234664186835289001e-02
1.530000000000000000e+03,2.234875783324241638e-02
1.591000000000000000e+03,2.234130352735519409e-02
1.652000000000000000e+03,2.230850793421268463e-02
1.713000000000000000e+03,2.233558520674705505e-02
1.774000000000000000e+03,2.234310284256935120e-02
1.836000000000000000e+03,2.248870395123958588e-02
1.897000000000000000e+03,2.248039655387401581e-02
1.958000000000000000e+03,2.242290228605270386e-02
2.019000000000000000e+03,2.239470556378364563e-02
2.080000000000000000e+03,2.238399349153041840e-02
2.142000000000000000e+03,2.240693941712379456e-02
2.203000000000000000e+03,2.239223942160606384e-02
2.264000000000000000e+03,2.239946089684963226e-02
2.325000000000000000e+03,2.242188341915607452e-02
2.386000000000000000e+03,2.241032943129539490e-02
2.448000000000000000e+03,2.241174131631851196e-02
2.509000000000000000e+03,2.241909876465797424e-02
2.570000000000000000e+03,2.241251617670059204e-02
2.631000000000000000e+03,2.239825390279293060e-02
2.692000000000000000e+03,2.239869907498359680e-02
2.754000000000000000e+03,2.239054068922996521e-02
2.815000000000000000e+03,2.240735292434692383e-02
2.876000000000000000e+03,2.237974666059017181e-02
2.937000000000000000e+03,2.238973043859004974e-02
2.999000000000000000e+03,2.239464595913887024e-02


==> data/ex_1/mlp/theta10_T5_data20_adiv10_resid.csv <==
Step, Value
0.000000000000000000e+00,3.060074789118516492e-07
6.100000000000000000e+01,1.239481939308006986e-08
1.220000000000000000e+02,5.075875151305808686e-07
1.830000000000000000e+02,5.046572493228040912e-09
2.440000000000000000e+02,3.029005313237576047e-08
3.060000000000000000e+02,4.899637815469759516e-07
3.670000000000000000e+02,3.652822613275930053e-07
4.280000000000000000e+02,2.962786709304054966e-07
4.890000000000000000e+02,6.705956820951541886e-07
5.500000000000000000e+02,5.910906111239455640e-07
6.120000000000000000e+02,6.511296533062704839e-07
6.730000000000000000e+02,7.372517529802280478e-07
7.340000000000000000e+02,7.453162993442674633e-07
7.950000000000000000e+02,8.854001976033032406e-07
8.560000000000000000e+02,7.399468699986755382e-07
9.180000000000000000e+02,7.407009547932830174e-07
9.790000000000000000e+02,6.407916544048930518e-07
1.040000000000000000e+03,8.356967668987635989e-07
1.101000000000000000e+03,7.042052629913087003e-07
1.162000000000000000e+03,7.114315963008266408e-07
1.224000000000000000e+03,6.842528819106519222e-07
1.285000000000000000e+03,7.612956096636480652e-07
1.346000000000000000e+03,7.473228151866351254e-07
1.407000000000000000e+03,8.527135832991916686e-07
1.468000000000000000e+03,6.713081006637366954e-07
1.530000000000000000e+03,7.909872010714025237e-07
1.591000000000000000e+03,8.428807518612302374e-07
1.652000000000000000e+03,8.236105486503220163e-07
1.713000000000000000e+03,9.017903721542097628e-07
1.774000000000000000e+03,8.870547389960847795e-07
1.836000000000000000e+03,7.563788813058636151e-07
1.897000000000000000e+03,7.681425699956889730e-07
1.958000000000000000e+03,6.902837412781082094e-07
2.019000000000000000e+03,6.983750040490122046e-07
2.080000000000000000e+03,7.053494073261390440e-07
2.142000000000000000e+03,7.100689458638953511e-07
2.203000000000000000e+03,7.372182153631001711e-07
2.264000000000000000e+03,7.346505981331574731e-07
2.325000000000000000e+03,7.282969249899906572e-07
2.386000000000000000e+03,7.130616950234980322e-07
2.448000000000000000e+03,7.229984362311370205e-07
2.509000000000000000e+03,6.968957109165785369e-07
2.570000000000000000e+03,7.003956170592573471e-07
2.631000000000000000e+03,6.955244202799804043e-07
2.692000000000000000e+03,6.335563398351951037e-07
2.754000000000000000e+03,6.381225716722838115e-07
2.815000000000000000e+03,7.445456731147714891e-07
2.876000000000000000e+03,7.120312375263893045e-07
2.937000000000000000e+03,7.285089509423414711e-07
2.999000000000000000e+03,7.273433197951817419e-07


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_10/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.667404651641845703e-01,9.910902976989746094e-01,8.238221406936645508e-01,1.180887579917907715e+00,7.909223437309265137e-01,1.363901853561401367e+00,7.602685689926147461e-01,1.547053217887878418e+00,7.296147942543029785e-01,1.730204463005065918e+00
4.000000000000000222e-01,7.562860250473022461e-01,9.572175741195678711e-01,6.864996552467346191e-01,1.123582601547241211e+00,6.326778531074523926e-01,1.283771872520446777e+00,5.805944204330444336e-01,1.444592356681823730e+00,5.285111069679260254e-01,1.605412721633911133e+00
6.000000000000000888e-01,6.705592870712280273e-01,9.037657976150512695e-01,5.877135992050170898e-01,1.040187716484069824e+00,5.210013389587402344e-01,1.174764275550842285e+00,4.553064107894897461e-01,1.310708284378051758e+00,3.863323926925659180e-01,1.452069044113159180e+00
8.000000000000000444e-01,6.103342175483703613e-01,8.354141116142272949e-01,5.228415131568908691e-01,9.417222738265991211e-01,4.468348622322082520e-01,1.051610708236694336e+00,3.714600205421447754e-01,1.165492653846740723e+00,2.925781905651092529e-01,1.288219451904296875e+00
1.000000000000000000e+00,5.660191178321838379e-01,7.636301517486572266e-01,4.723750054836273193e-01,8.448265194892883301e-01,3.907152414321899414e-01,9.324165582656860352e-01,3.090323805809020996e-01,1.027121782302856445e+00,2.226654291152954102e-01,1.131937742233276367e+00
1.200000000000000178e+00,5.327935218811035156e-01,6.938110589981079102e-01,4.353942573070526123e-01,7.518212199211120605e-01,3.507148027420043945e-01,8.205742835998535156e-01,2.645689845085144043e-01,8.983556032180786133e-01,1.727241426706314087e-01,9.865999817848205566e-01
1.400000000000000133e+00,5.099706053733825684e-01,6.267505884170532227e-01,4.094574749469757080e-01,6.665803790092468262e-01,3.231700360774993896e-01,7.191772460937500000e-01,2.343817949295043945e-01,7.815881371498107910e-01,1.390046328306198120e-01,8.541417121887207031e-01
1.600000000000000089e+00,4.959934949874877930e-01,5.646791458129882812e-01,3.933722078800201416e-01,5.899785757064819336e-01,3.064348697662353516e-01,6.280269622802734375e-01,2.166083008050918579e-01,6.764006614685058594e-01,1.194951757788658142e-01,7.339805960655212402e-01
1.800000000000000044e+00,4.898135662078857422e-01,5.083305835723876953e-01,3.862608671188354492e-01,5.225514769554138184e-01,2.976629436016082764e-01,5.476509332656860352e-01,2.074865847826004028e-01,5.838125348091125488e-01,1.095551103353500366e-01,6.284766793251037598e-01
2.000000000000000000e+00,4.899778068065643311e-01,4.581934809684753418e-01,3.860319256782531738e-01,4.633474647998809814e-01,2.958388924598693848e-01,4.785838723182678223e-01,2.050289362668991089e-01,5.031961202621459961e-01,1.071940287947654724e-01,5.366386771202087402e-01
2.200000000000000178e+00,4.954550564289093018e-01,4.142484068870544434e-01,3.916310071945190430e-01,4.117019474506378174e-01,3.006279468536376953e-01,4.198588430881500244e-01,2.084265500307083130e-01,4.334123432636260986e-01,1.112266704440116882e-01,4.570313096046447754e-01
2.400000000000000355e+00,5.055434703826904297e-01,3.761669993400573730e-01,4.021269679069519043e-01,3.670085966587066650e-01,3.108050525188446045e-01,3.689879775047302246e-01,2.180403172969818115e-01,3.747351169586181641e-01,1.204471811652183533e-01,3.883804082870483398e-01
2.600000000000000089e+00,5.214117765426635742e-01,3.431353867053985596e-01,4.157637059688568115e-01,3.294556438922882080e-01,3.242540955543518066e-01,3.255358338356018066e-01,2.313306331634521484e-01,3.253316581249237061e-01,1.334073841571807861e-01,3.306031227111816406e-01
2.800000000000000266e+00,5.428195595741271973e-01,3.148025870323181152e-01,4.344852566719055176e-01,2.970531880855560303e-01,3.401842117309570312e-01,2.888074815273284912e-01,2.475145012140274048e-01,2.830985784530639648e-01,1.495112627744674683e-01,2.820172905921936035e-01
3.000000000000000000e+00,5.688934326171875000e-01,2.909578084945678711e-01,4.577718079090118408e-01,2.692198753356933594e-01,3.605078160762786865e-01,2.568182349205017090e-01,2.650286257266998291e-01,2.466563284397125244e-01,1.674495935440063477e-01,2.401007115840911865e-01
3.200000000000000178e+00,6.010047197341918945e-01,2.707755863666534424e-01,4.852539300918579102e-01,2.456553429365158081e-01,3.850255012512207031e-01,2.292207628488540649e-01,2.867372632026672363e-01,2.150387465953826904e-01,1.866994500160217285e-01,2.040397822856903076e-01
3.400000000000000355e+00,6.389516592025756836e-01,2.533782124519348145e-01,5.183045864105224609e-01,2.259540408849716187e-01,4.134452044963836670e-01,2.057831734418869019e-01,3.126571178436279297e-01,1.878480315208435059e-01,2.097196280956268311e-01,1.726681888103485107e-01
3.600000000000000089e+00,6.823700070381164551e-01,2.386351376771926880e-01,5.576204061508178711e-01,2.094452381134033203e-01,4.468557238578796387e-01,1.862936615943908691e-01,3.424931168556213379e-01,1.648495793342590332e-01,2.369719445705413818e-01,1.457729488611221313e-01
3.800000000000000266e+00,7.304718494415283203e-01,2.274403572082519531e-01,6.023374795913696289e-01,1.955570429563522339e-01,4.870662093162536621e-01,1.703481227159500122e-01,3.765597045421600342e-01,1.457210034132003784e-01,2.681634426116943359e-01,1.231101378798484802e-01
4.000000000000000000e+00,7.837134599685668945e-01,2.204624563455581665e-01,6.524170637130737305e-01,1.842565536499023438e-01,5.330674052238464355e-01,1.572807580232620239e-01,4.174045622348785400e-01,1.301303207874298096e-01,3.033368587493896484e-01,1.043977960944175720e-01
4.200000000000000178e+00,8.436488509178161621e-01,2.162680625915527344e-01,7.099318504333496094e-01,1.752480566501617432e-01,5.844278335571289062e-01,1.467823684215545654e-01,4.649316370487213135e-01,1.180032342672348022e-01,3.446705937385559082e-01,8.908684551715850830e-02
4.400000000000000355e+00,9.103817939758300781e-01,2.139251232147216797e-01,7.756124734878540039e-01,1.686476171016693115e-01,6.440590023994445801e-01,1.383947432041168213e-01,5.186089277267456055e-01,1.084698215126991272e-01,3.928050398826599121e-01,7.731764763593673706e-02
4.600000000000000533e+00,9.839845895767211914e-01,2.131768167018890381e-01,8.494337201118469238e-01,1.636569947004318237e-01,7.128141522407531738e-01,1.310984790325164795e-01,5.808461904525756836e-01,1.006826534867286682e-01,4.489704072475433350e-01,6.849905848503112793e-02
4.800000000000000711e+00,1.063525676727294922e+00,2.147083580493927002e-01,9.317229986190795898e-01,1.602386832237243652e-01,7.910918593406677246e-01,1.242318078875541687e-01,6.524965167045593262e-01,9.332011640071868896e-02,5.138669610023498535e-01,6.116709113121032715e-02
5.000000000000000000e+00,1.147174239158630371e+00,2.190005183219909668e-01,1.022747993469238281e+00,1.584801822900772095e-01,8.790785074234008789e-01,1.185169368982315063e-01,7.346783280372619629e-01,8.565615862607955933e-02,5.882064700126647949e-01,5.376486480236053467e-02
5.200000000000000178e+00,1.233632445335388184e+00,2.263500690460205078e-01,1.120232224464416504e+00,1.589944958686828613e-01,9.766715764999389648e-01,1.145341917872428894e-01,8.275313377380371094e-01,7.835084199905395508e-02,6.724759340286254883e-01,4.605457559227943420e-02
5.400000000000000355e+00,1.322269201278686523e+00,2.367547899484634399e-01,1.224421620368957520e+00,1.628591418266296387e-01,1.081871032714843750e+00,1.126490458846092224e-01,9.298762679100036621e-01,7.248313724994659424e-02,7.679274082183837891e-01,3.779268264770507812e-02
5.600000000000000533e+00,1.413478374481201172e+00,2.503940165042877197e-01,1.337232470512390137e+00,1.705054044723510742e-01,1.197767496109008789e+00,1.140279322862625122e-01,1.040658950805664062e+00,6.892065703868865967e-02,8.737102746963500977e-01,3.047697618603706360e-02
5.800000000000000711e+00,1.506392002105712891e+00,2.680857479572296143e-01,1.457214832305908203e+00,1.824585348367691040e-01,1.324485898017883301e+00,1.191092059016227722e-01,1.163402915000915527e+00,6.831612437963485718e-02,9.897522926330566406e-01,2.533214166760444641e-02
6.000000000000000000e+00,1.597228169441223145e+00,2.907445132732391357e-01,1.583129763603210449e+00,1.990763098001480103e-01,1.461825966835021973e+00,1.282233148813247681e-01,1.297833323478698730e+00,7.078096270561218262e-02,1.117933750152587891e+00,2.274294011294841766e-02
6.200000000000000178e+00,1.683496952056884766e+00,3.188686966896057129e-01,1.713406920433044434e+00,2.198569625616073608e-01,1.608412265777587891e+00,1.410371959209442139e-01,1.444587707519531250e+00,7.701148837804794312e-02,1.256600618362426758e+00,2.404395863413810730e-02
6.400000000000000355e+00,1.760967016220092773e+00,3.571114540100097656e-01,1.845045089721679688e+00,2.491398304700851440e-01,1.763395786285400391e+00,1.588510870933532715e-01,1.603845119476318359e+00,8.653092384338378906e-02,1.406773924827575684e+00,2.929531596601009369e-02
6.600000000000000533e+00,1.812975645065307617e+00,4.120337665081024170e-01,1.974032521247863770e+00,2.885006070137023926e-01,1.926889657974243164e+00,1.840726137161254883e-01,1.776073694229125977e+00,1.011974811553955078e-01,1.568260908126831055e+00,3.827535733580589294e-02
6.800000000000000711e+00,1.825052261352539062e+00,4.848080277442932129e-01,2.080231904983520508e+00,3.488044440746307373e-01,2.093139410018920898e+00,2.209147810935974121e-01,1.960872292518615723e+00,1.232403218746185303e-01,1.744099140167236328e+00,5.214812606573104858e-02
7.000000000000000000e+00,1.778814673423767090e+00,5.792696475982666016e-01,2.146530628204345703e+00,4.336172938346862793e-01,2.249569177627563477e+00,2.770842909812927246e-01,2.155077695846557617e+00,1.545686274766921997e-01,1.936581969261169434e+00,7.182922959327697754e-02
7.200000000000000178e+00,1.664559125900268555e+00,6.957211494445800781e-01,2.147068023681640625e+00,5.474883317947387695e-01,2.371942043304443359e+00,3.624051213264465332e-01,2.353201866149902344e+00,2.001935690641403198e-01,2.144170284271240234e+00,9.867186099290847778e-02
7.400000000000000355e+00,1.500614285469055176e+00,8.186528086662292480e-01,2.047917366027832031e+00,6.950631141662597656e-01,2.437048435211181641e+00,4.796054363250732422e-01,2.530562877655029297e+00,2.771386504173278809e-01,2.362621307373046875e+00,1.365515142679214478e-01
7.600000000000000533e+00,1.327245831489562988e+00,9.141238331794738770e-01,1.842487573623657227e+00,8.720279335975646973e-01,2.404381990432739258e+00,6.367784738540649414e-01,2.661089658737182617e+00,3.906594216823577881e-01,2.578205108642578125e+00,1.973035931587219238e-01
7.800000000000000711e+00,1.163842082023620605e+00,9.698317050933837891e-01,1.593241691589355469e+00,1.042573332786560059e+00,2.233307123184204102e+00,8.370550870895385742e-01,2.711746931076049805e+00,5.444626212120056152e-01,2.764163732528686523e+00,2.961465716361999512e-01
8.000000000000000000e+00,1.011862754821777344e+00,9.958940148353576660e-01,1.343964815139770508e+00,1.161387681961059570e+00,1.956320524215698242e+00,1.058924436569213867e+00,2.628971338272094727e+00,7.488955855369567871e-01,2.887948513031005859e+00,4.374680519104003906e-01
8.200000000000001066e+00,8.776579499244689941e-01,9.896491765975952148e-01,1.113754510879516602e+00,1.222887992858886719e+00,1.630900263786315918e+00,1.262475609779357910e+00,2.365190267562866211e+00,1.005272507667541504e+00,2.903136253356933594e+00,6.283050179481506348e-01
8.400000000000000355e+00,7.657997608184814453e-01,9.579250216484069824e-01,9.148193001747131348e-01,1.224243879318237305e+00,1.317677378654479980e+00,1.391764163970947266e+00,2.012125015258789062e+00,1.267458558082580566e+00,2.751603603363037109e+00,8.770875334739685059e-01
8.599999999999999645e+00,6.782969236373901367e-01,9.065402746200561523e-01,7.511354684829711914e-01,1.183773994445800781e+00,1.039811491966247559e+00,1.436447620391845703e+00,1.621813178062438965e+00,1.485823869705200195e+00,2.414847373962402344e+00,1.171703696250915527e+00
8.800000000000000711e+00,6.161757111549377441e-01,8.397135138511657715e-01,6.291195154190063477e-01,1.109860777854919434e+00,8.165216445922851562e-01,1.406242370605468750e+00,1.253055334091186523e+00,1.614694952964782715e+00,1.993123292922973633e+00,1.461780905723571777e+00
9.000000000000000000e+00,5.710643529891967773e-01,7.683143615722656250e-01,5.448691248893737793e-01,1.014702916145324707e+00,6.462411880493164062e-01,1.328309059143066406e+00,9.469239711761474609e-01,1.628629446029663086e+00,1.556700229644775391e+00,1.677191615104675293e+00
9.200000000000001066e+00,5.370258688926696777e-01,6.987065672874450684e-01,4.854684770107269287e-01,9.128636121749877930e-01,5.247997641563415527e-01,1.218603253364562988e+00,7.143045067787170410e-01,1.561321020126342773e+00,1.158443808555603027e+00,1.779043912887573242e+00
9.400000000000000355e+00,5.133959054946899414e-01,6.317179799079895020e-01,4.404729306697845459e-01,8.138051033020019531e-01,4.458976686000823975e-01,1.091111540794372559e+00,5.424025058746337891e-01,1.447309613227844238e+00,8.522046804428100586e-01,1.752351164817810059e+00
9.600000000000001421e+00,4.987481236457824707e-01,5.693964958190917969e-01,4.085792005062103271e-01,7.212527990341186523e-01,3.858071267604827881e-01,9.673846960067749023e-01,4.240203499794006348e-01,1.306128740310668945e+00,6.211451292037963867e-01,1.653294324874877930e+00
9.800000000000000711e+00,4.919413924217224121e-01,5.127655863761901855e-01,3.869259953498840332e-01,6.374518871307373047e-01,3.428507447242736816e-01,8.509071469306945801e-01,3.429556787014007568e-01,1.158412575721740723e+00,4.539895653724670410e-01,1.512716174125671387e+00
1.000000000000000000e+01,4.916173219680786133e-01,4.622560143470764160e-01,3.749813437461853027e-01,5.625922679901123047e-01,3.129518330097198486e-01,7.450944185256958008e-01,2.833679020404815674e-01,1.018059730529785156e+00,3.408615887165069580e-01,1.352590560913085938e+00
1.020000000000000107e+01,4.966499209403991699e-01,4.179444313049316406e-01,3.709089756011962891e-01,4.975377619266510010e-01,2.944091260433197021e-01,6.497874259948730469e-01,2.410928905010223389e-01,8.885827064514160156e-01,2.606882750988006592e-01,1.194059133529663086e+00
1.040000000000000036e+01,5.063363313674926758e-01,3.795053362846374512e-01,3.732589781284332275e-01,4.406593739986419678e-01,2.845587432384490967e-01,5.654635429382324219e-01,2.130450457334518433e-01,7.713386416435241699e-01,2.030016183853149414e-01,1.044006586074829102e+00
1.060000000000000142e+01,5.216890573501586914e-01,3.461418151855468750e-01,3.811884522438049316e-01,3.911887705326080322e-01,2.811788320541381836e-01,4.925822913646697998e-01,1.973426789045333862e-01,6.658779382705688477e-01,1.623611748218536377e-01,9.069610834121704102e-01
1.080000000000000071e+01,5.427222847938537598e-01,3.174754679203033447e-01,3.930634260177612305e-01,3.487270176410675049e-01,2.847735583782196045e-01,4.306524395942687988e-01,1.895681768655776978e-01,5.736801624298095703e-01,1.367029249668121338e-01,7.823659777641296387e-01
1.100000000000000000e+01,5.684469342231750488e-01,2.933149039745330811e-01,4.085930287837982178e-01,3.129886984825134277e-01,2.942879796028137207e-01,3.774431645870208740e-01,1.883873194456100464e-01,4.934733211994171143e-01,1.228777170181274414e-01,6.712679266929626465e-01
1.120000000000000107e+01,6.000931262969970703e-01,2.729114294052124023e-01,4.290439784526824951e-01,2.820707857608795166e-01,3.072273135185241699e-01,3.319305181503295898e-01,1.929285526275634766e-01,4.240695238113403320e-01,1.171420067548751831e-01,5.743817090988159180e-01
1.140000000000000036e+01,6.375854611396789551e-01,2.552976012229919434e-01,4.536870718002319336e-01,2.554996609687805176e-01,3.228600621223449707e-01,2.931979000568389893e-01,2.032003104686737061e-01,3.656459450721740723e-01,1.182564869523048401e-01,4.902257025241851807e-01
1.160000000000000142e+01,6.806011795997619629e-01,2.403552830219268799e-01,4.825121462345123291e-01,2.331688851118087769e-01,3.420175611972808838e-01,2.598337531089782715e-01,2.171135842800140381e-01,3.166382610797882080e-01,1.251237988471984863e-01,4.174517393112182617e-01
1.180000000000000071e+01,7.283453345298767090e-01,2.289120405912399292e-01,5.175846815109252930e-01,2.145255059003829956e-01,3.654665052890777588e-01,2.309417873620986938e-01,2.336389720439910889e-01,2.745961546897888184e-01,1.362896114587783813e-01,3.555237054824829102e-01
1.200000000000000000e+01,7.810089588165283203e-01,2.217263728380203247e-01,5.586753487586975098e-01,1.989115923643112183e-01,3.929103612899780273e-01,2.062869369983673096e-01,2.514869868755340576e-01,2.383423447608947754e-01,1.510813534259796143e-01,3.036722838878631592e-01
1.220000000000000107e+01,8.403408527374267578e-01,2.174042314291000366e-01,6.051491498947143555e-01,1.859047561883926392e-01,4.242431521415710449e-01,1.857179850339889526e-01,2.735209167003631592e-01,2.068661749362945557e-01,1.682903170585632324e-01,2.593567669391632080e-01
1.240000000000000036e+01,9.064393043518066406e-01,2.149972319602966309e-01,6.570880413055419922e-01,1.754885017871856689e-01,4.623727500438690186e-01,1.686920225620269775e-01,2.997643649578094482e-01,1.798195391893386841e-01,1.868942528963088989e-01,2.211305648088455200e-01
1.260000000000000142e+01,9.793420433998107910e-01,2.141969799995422363e-01,7.174186110496520996e-01,1.671102046966552734e-01,5.069022178649902344e-01,1.549452096223831177e-01,3.299219310283660889e-01,1.569674164056777954e-01,2.081210911273956299e-01,1.880145519971847534e-01
1.280000000000000071e+01,1.058180332183837891e+00,2.156248688697814941e-01,7.860850095748901367e-01,1.607549041509628296e-01,5.567584037780761719e-01,1.437685638666152954e-01,3.643164932727813721e-01,1.379856914281845093e-01,2.336925417184829712e-01,1.594454497098922729e-01
1.300000000000000000e+01,1.141284704208374023e+00,2.197781503200531006e-01,8.631334304809570312e-01,1.558865904808044434e-01,6.140588521957397461e-01,1.348954588174819946e-01,4.053943753242492676e-01,1.225208565592765808e-01,2.633111178874969482e-01,1.351927965879440308e-01
1.320000000000000107e+01,1.227214455604553223e+00,2.269636541604995728e-01,9.489651918411254883e-01,1.525502800941467285e-01,6.802463531494140625e-01,1.274561882019042969e-01,4.532764256000518799e-01,1.105996668338775635e-01,2.966867685317993164e-01,1.150246858596801758e-01
1.340000000000000036e+01,1.315311193466186523e+00,2.372306138277053833e-01,1.043091058731079102e+00,1.509808599948883057e-01,7.563108205795288086e-01,1.199534311890602112e-01,5.075719952583312988e-01,1.012317836284637451e-01,3.355588018894195557e-01,9.839218854904174805e-02
1.360000000000000142e+01,1.405686140060424805e+00,2.506360113620758057e-01,1.143714427947998047e+00,1.518662273883819580e-01,8.420453071594238281e-01,1.136115491390228271e-01,5.704632401466369629e-01,9.357219189405441284e-02,3.811079561710357666e-01,8.527439832687377930e-02
1.380000000000000071e+01,1.497914195060729980e+00,2.680153846740722656e-01,1.252853870391845703e+00,1.563543826341629028e-01,9.379683136940002441e-01,1.086925342679023743e-01,6.428416371345520020e-01,8.619188517332077026e-02,4.339280724525451660e-01,7.564854621887207031e-02
1.400000000000000000e+01,1.588170766830444336e+00,2.903141677379608154e-01,1.370959877967834473e+00,1.648031473159790039e-01,1.041767120361328125e+00,1.058152616024017334e-01,7.258530855178833008e-01,7.847911119461059570e-02,4.951710999011993408e-01,6.787662208080291748e-02
1.420000000000000107e+01,1.673861980438232422e+00,3.177466690540313721e-01,1.496179461479187012e+00,1.776942461729049683e-01,1.155344963073730469e+00,1.058569326996803284e-01,8.194920420646667480e-01,7.094357907772064209e-02,5.656988024711608887e-01,6.056182458996772766e-02
1.440000000000000036e+01,1.751921415328979492e+00,3.546424210071563721e-01,1.627056717872619629e+00,1.949703991413116455e-01,1.280053377151489258e+00,1.093658879399299622e-01,9.226585626602172852e-01,6.486177444458007812e-02,6.459476947784423828e-01,5.302034690976142883e-02
1.460000000000000142e+01,1.805487275123596191e+00,4.080168008804321289e-01,1.762484431266784668e+00,2.168105840682983398e-01,1.415571212768554688e+00,1.167924627661705017e-01,1.034756183624267578e+00,6.107703968882560730e-02,7.368820309638977051e-01,4.497066140174865723e-02
1.480000000000000071e+01,1.820941805839538574e+00,4.788516461849212646e-01,1.899738311767578125e+00,2.484083324670791626e-01,1.562372565269470215e+00,1.277129352092742920e-01,1.158804893493652344e+00,6.017384678125381470e-02,8.390285968780517578e-01,3.718987479805946350e-02
1.500000000000000000e+01,1.779312252998352051e+00,5.711417198181152344e-01,2.032357692718505859e+00,2.920476496219635010e-01,1.717975378036499023e+00,1.428813785314559937e-01,1.294751167297363281e+00,6.221901625394821167e-02,9.498024582862854004e-01,3.113579936325550079e-02
1.520000000000000107e+01,1.670808434486389160e+00,6.855245828628540039e-01,2.137728452682495117e+00,3.590173125267028809e-01,1.883187055587768555e+00,1.653365790843963623e-01,1.443339824676513672e+00,6.797672808170318604e-02,1.072931170463562012e+00,2.777744643390178680e-02
1.540000000000000036e+01,1.509737491607666016e+00,8.083701133728027344e-01,2.198421716690063477e+00,4.519444108009338379e-01,2.054130077362060547e+00,1.977278143167495728e-01,1.603624582290649414e+00,7.745306193828582764e-02,1.207401514053344727e+00,2.754643559455871582e-02
1.560000000000000142e+01,1.337194800376892090e+00,9.058934450149536133e-01,2.184174060821533203e+00,5.765382647514343262e-01,2.224052667617797852e+00,2.439210414886474609e-01,1.778016567230224609e+00,9.175135195255279541e-02,1.353016257286071777e+00,3.144915029406547546e-02
1.580000000000000071e+01,1.173925638198852539e+00,9.638622403144836426e-01,2.060490369796752930e+00,7.364923357963562012e-01,2.369327068328857422e+00,3.190624415874481201e-01,1.965430378913879395e+00,1.134140789508819580e-01,1.510026574134826660e+00,3.905005380511283875e-02
1.600000000000000000e+01,1.021909117698669434e+00,9.917135238647460938e-01,1.838469386100769043e+00,9.206300973892211914e-01,2.465260982513427734e+00,4.260417520999908447e-01,2.163719415664672852e+00,1.437449753284454346e-01,1.679645180702209473e+00,5.088963359594345093e-02
1.619999999999999929e+01,8.870558738708496094e-01,9.877684116363525391e-01,1.572952032089233398e+00,1.094858527183532715e+00,2.480178833007812500e+00,5.702722072601318359e-01,2.366655111312866211e+00,1.884393393993377686e-01,1.865522742271423340e+00,6.836356222629547119e-02
1.640000000000000213e+01,7.741266489028930664e-01,9.579262733459472656e-01,1.314286231994628906e+00,1.209333181381225586e+00,2.369176626205444336e+00,7.586483359336853027e-01,2.551855802536010742e+00,2.636722922325134277e-01,2.067259550094604492e+00,9.228746592998504639e-02
1.660000000000000142e+01,6.853171586990356445e-01,9.081245660781860352e-01,1.079325199127197266e+00,1.260977983474731445e+00,2.111636400222778320e+00,9.881830215454101562e-01,2.692605018615722656e+00,3.762349486351013184e-01,2.281872749328613281e+00,1.252775639295578003e-01
1.680000000000000071e+01,6.216602325439453125e-01,8.427633047103881836e-01,8.776205182075500488e-01,1.253860116004943848e+00,1.789649367332458496e+00,1.211972355842590332e+00,2.756657838821411133e+00,5.289989709854125977e-01,2.500694990158081055e+00,1.746192127466201782e-01
1.700000000000000000e+01,5.759285092353820801e-01,7.718484401702880859e-01,7.174571752548217773e-01,1.202520132064819336e+00,1.457823991775512695e+00,1.377952814102172852e+00,2.688513278961181641e+00,7.334555983543395996e-01,2.698670148849487305e+00,2.597410082817077637e-01
1.719999999999999929e+01,5.412329435348510742e-01,7.025668621063232422e-01,5.998650193214416504e-01,1.119445085525512695e+00,1.151209354400634766e+00,1.464049935340881348e+00,2.439697980880737305e+00,9.913596510887145996e-01,2.846503019332885742e+00,3.861278891563415527e-01
1.740000000000000213e+01,5.169315934181213379e-01,6.357461214065551758e-01,5.204841494560241699e-01,1.016893267631530762e+00,8.995524644851684570e-01,1.456600189208984375e+00,2.084674119949340820e+00,1.262954235076904297e+00,2.905634641647338867e+00,5.575550794601440430e-01
1.760000000000000142e+01,5.017246603965759277e-01,5.732901096343994141e-01,4.624908566474914551e-01,9.112717509269714355e-01,7.035635709762573242e-01,1.393118500709533691e+00,1.681091785430908203e+00,1.498229742050170898e+00,2.816108703613281250e+00,7.856865525245666504e-01
1.780000000000000071e+01,4.943863451480865479e-01,5.164894461631774902e-01,4.194943010807037354e-01,8.096511960029602051e-01,5.597690343856811523e-01,1.290858745574951172e+00,1.297361016273498535e+00,1.641040563583374023e+00,2.526110887527465820e+00,1.071507334709167480e+00
1.800000000000000000e+01,4.936465620994567871e-01,4.657210409641265869e-01,3.891422748565673828e-01,7.157501578330993652e-01,4.628034830093383789e-01,1.164839029312133789e+00,9.739608168601989746e-01,1.667073607444763184e+00,2.132561683654785156e+00,1.365828275680541992e+00
1.819999999999999929e+01,4.982944726943969727e-01,4.211485087871551514e-01,3.690688908100128174e-01,6.309067606925964355e-01,3.937270939350128174e-01,1.035197734832763672e+00,7.295909523963928223e-01,1.602613687515258789e+00,1.693044900894165039e+00,1.613073706626892090e+00
1.840000000000000213e+01,5.076271295547485352e-01,3.824491202831268311e-01,3.582752943038940430e-01,5.552563071250915527e-01,3.433475196361541748e-01,9.122149944305419922e-01,5.480480194091796875e-01,1.488565325736999512e+00,1.278524398803710938e+00,1.757424354553222656e+00
1.860000000000000142e+01,5.225503444671630859e-01,3.488232791423797607e-01,3.550797998905181885e-01,4.899676144123077393e-01,3.077372908592224121e-01,7.992627024650573730e-01,4.218456745147705078e-01,1.345619797706604004e+00,9.410770535469055176e-01,1.769759297370910645e+00
1.880000000000000071e+01,5.432785153388977051e-01,3.198938369750976562e-01,3.582957983016967773e-01,4.331568479537963867e-01,2.844718098640441895e-01,6.970697045326232910e-01,3.367930352687835693e-01,1.193673491477966309e+00,6.880936622619628906e-01,1.689245104789733887e+00
1.900000000000000000e+01,5.687175989151000977e-01,2.954836487770080566e-01,3.670779466629028320e-01,3.837945163249969482e-01,2.717290520668029785e-01,6.053265333175659180e-01,2.739548087120056152e-01,1.049143314361572266e+00,5.021872520446777344e-01,1.558679103851318359e+00
1.920000000000000284e+01,5.999805331230163574e-01,2.748980224132537842e-01,3.794382810592651367e-01,3.414890766143798828e-01,2.656770944595336914e-01,5.256972908973693848e-01,2.292917817831039429e-01,9.153794050216674805e-01,3.726992011070251465e-01,1.403628706932067871e+00
1.940000000000000213e+01,6.370981335639953613e-01,2.571060061454772949e-01,3.953345417976379395e-01,3.058648109436035156e-01,2.662847340106964111e-01,4.574000835418701172e-01,1.993788629770278931e-01,7.941852807998657227e-01,2.848373949527740479e-01,1.242844462394714355e+00
1.960000000000000142e+01,6.797907352447509766e-01,2.420023083686828613e-01,4.161026775836944580e-01,2.750393152236938477e-01,2.733879685401916504e-01,3.996737003326416016e-01,1.822757273912429810e-01,6.851080656051635742e-01,2.203341275453567505e-01,1.090062260627746582e+00
1.980000000000000071e+01,7.272231578826904297e-01,2.303910106420516968e-01,4.409603774547576904e-01,2.485087066888809204e-01,2.849353551864624023e-01,3.500008583068847656e-01,1.736659854650497437e-01,5.895211100578308105e-01,1.744798570871353149e-01,9.490067958831787109e-01
2.000000000000000000e+01,7.793921828269958496e-01,2.230645716190338135e-01,4.699336886405944824e-01,2.261923551559448242e-01,2.996739447116851807e-01,3.076618313789367676e-01,1.719100326299667358e-01,5.063366293907165527e-01,1.442420631647109985e-01,8.205752968788146973e-01
2.020000000000000284e+01,8.382001519203186035e-01,2.186594754457473755e-01,5.050678849220275879e-01,2.075853347778320312e-01,3.163664340972900391e-01,2.715683579444885254e-01,1.759329438209533691e-01,4.342506825923919678e-01,1.274648755788803101e-01,7.047713994979858398e-01
2.040000000000000213e+01,9.037405252456665039e-01,2.162207663059234619e-01,5.463870167732238770e-01,1.921173632144927979e-01,3.375376462936401367e-01,2.400987148284912109e-01,1.856687217950820923e-01,3.728208243846893311e-01,1.192761436104774475e-01,6.036216020584106445e-01
2.060000000000000142e+01,9.760021567344665527e-01,2.154025286436080933e-01,5.930820107460021973e-01,1.792522668838500977e-01,3.628826141357421875e-01,2.130120843648910522e-01,1.991575658321380615e-01,3.218684494495391846e-01,1.183102205395698547e-01,5.156451463699340820e-01
2.080000000000000071e+01,1.054171204566955566e+00,2.167789638042449951e-01,6.453514695167541504e-01,1.689890921115875244e-01,3.921094238758087158e-01,1.900763809680938721e-01,2.155797481536865234e-01,2.781992256641387939e-01,1.234272345900535583e-01,4.394540190696716309e-01
2.100000000000000000e+01,1.136724591255187988e+00,2.208501994609832764e-01,7.060605287551879883e-01,1.606956571340560913e-01,4.263338446617126465e-01,1.710194051265716553e-01,2.333786189556121826e-01,2.404999583959579468e-01,1.332777738571166992e-01,3.740692734718322754e-01
2.120000000000000284e+01,1.222101211547851562e+00,2.279309928417205811e-01,7.754026651382446289e-01,1.540470719337463379e-01,4.673576951026916504e-01,1.555058658123016357e-01,2.544496655464172363e-01,2.078384011983871460e-01,1.469976454973220825e-01,3.192465305328369141e-01
2.140000000000000213e+01,1.309617877006530762e+00,2.381157279014587402e-01,8.533458709716796875e-01,1.487774550914764404e-01,5.143438577651977539e-01,1.429829448461532593e-01,2.798159122467041016e-01,1.796779483556747437e-01,1.637074798345565796e-01,2.729040682315826416e-01
2.160000000000000142e+01,1.399105191230773926e+00,2.513464093208312988e-01,9.402753114700317383e-01,1.450425684452056885e-01,5.671305060386657715e-01,1.330785304307937622e-01,3.091779351234436035e-01,1.557807326316833496e-01,1.818817257881164551e-01,2.328555285930633545e-01
2.180000000000000071e+01,1.490502238273620605e+00,2.684925496578216553e-01,1.035638093948364258e+00,1.430903226137161255e-01,6.284016370773315430e-01,1.250364780426025391e-01,3.422491550445556641e-01,1.359176188707351685e-01,2.017195224761962891e-01,1.983569711446762085e-01
2.200000000000000000e+01,1.579983711242675781e+00,2.905091345310211182e-01,1.137899398803710938e+00,1.434311866760253906e-01,6.989812850952148438e-01,1.176936104893684387e-01,3.815721869468688965e-01,1.195426434278488159e-01,2.259418815374374390e-01,1.683769375085830688e-01
2.220000000000000284e+01,1.664984226226806641e+00,3.176098763942718506e-01,1.249458909034729004e+00,1.474979817867279053e-01,7.796448469161987305e-01,1.104040592908859253e-01,4.276964068412780762e-01,1.067103296518325806e-01,2.543051242828369141e-01,1.427877843379974365e-01
2.240000000000000213e+01,1.742950558662414551e+00,3.534440100193023682e-01,1.370917081832885742e+00,1.555276364088058472e-01,8.704077601432800293e-01,1.042177155613899231e-01,4.802160263061523438e-01,9.687436372041702271e-02,2.865151464939117432e-01,1.213548630475997925e-01
2.260000000000000142e+01,1.797174215316772461e+00,4.055334329605102539e-01,1.499514102935791016e+00,1.679298877716064453e-01,9.706748723983764648e-01,9.971146285533905029e-02,5.411329865455627441e-01,8.895473182201385498e-02,3.234785497188568115e-01,1.036603972315788269e-01
2.280000000000000071e+01,1.814656019210815430e+00,4.747333228588104248e-01,1.634292721748352051e+00,1.844816356897354126e-01,1.078357458114624023e+00,9.743612259626388550e-02,6.113039255142211914e-01,8.164046704769134521e-02,3.668947815895080566e-01,8.943151682615280151e-02
2.300000000000000000e+01,1.776342272758483887e+00,5.651590228080749512e-01,1.774839639663696289e+00,2.057741284370422363e-01,1.197887063026428223e+00,9.831172972917556763e-02,6.918175220489501953e-01,7.403022795915603638e-02,4.171149134635925293e-01,7.874535769224166870e-02
2.320000000000000284e+01,1.672258496284484863e+00,6.776178479194641113e-01,1.918148636817932129e+00,2.368105649948120117e-01,1.328371644020080566e+00,1.028568297624588013e-01,7.832977771759033203e-01,6.589832156896591187e-02,4.756463170051574707e-01,7.042689621448516846e-02
2.340000000000000213e+01,1.513839006423950195e+00,7.998488545417785645e-01,2.059258937835693359e+00,2.795100212097167969e-01,1.470127820968627930e+00,1.112584993243217468e-01,8.849331140518188477e-01,5.912724882364273071e-02,5.431541800498962402e-01,6.319832801818847656e-02
2.360000000000000142e+01,1.342668414115905762e+00,8.982651233673095703e-01,2.174353599548339844e+00,3.462975025177001953e-01,1.623503208160400391e+00,1.231106519699096680e-01,9.947037100791931152e-01,5.414319783449172974e-02,6.203176379203796387e-01,5.572048574686050415e-02
2.380000000000000071e+01,1.180269360542297363e+00,9.574540853500366211e-01,2.245183944702148438e+00,4.399760365486145020e-01,1.787019491195678711e+00,1.405568122863769531e-01,1.116613030433654785e+00,5.224208533763885498e-02,7.077730894088745117e-01,4.784158244729042053e-02
2.400000000000000000e+01,1.028838396072387695e+00,9.864966869354248047e-01,2.242552042007446289e+00,5.658158063888549805e-01,1.959873557090759277e+00,1.657043695449829102e-01,1.250497221946716309e+00,5.286715924739837646e-02,8.065819740295410156e-01,3.963450342416763306e-02
2.420000000000000284e+01,8.940427303314208984e-01,9.842802286148071289e-01,2.129675626754760742e+00,7.285719513893127441e-01,2.137273550033569336e+00,2.022840827703475952e-01,1.396564483642578125e+00,5.751395598053932190e-02,9.146554470062255859e-01,3.302051126956939697e-02
2.440000000000000213e+01,7.807656526565551758e-01,9.559429287910461426e-01,1.903605580329895020e+00,9.216117262840270996e-01,2.306815624237060547e+00,2.580363452434539795e-01,1.554259181022644043e+00,6.592604517936706543e-02,1.033998727798461914e+00,2.880774624645709991e-02
2.460000000000000142e+01,6.913399696350097656e-01,9.075038433074951172e-01,1.628990650177001953e+00,1.107334494590759277e+00,2.444438934326171875e+00,3.447232246398925781e-01,1.724983811378479004e+00,7.874944806098937988e-02,1.165253877639770508e+00,2.738533914089202881e-02
2.480000000000000071e+01,6.267572641372680664e-01,8.435737490653991699e-01,1.355978131294250488e+00,1.234992742538452148e+00,2.524266481399536133e+00,4.651332497596740723e-01,1.910710811614990234e+00,9.773181378841400146e-02,1.307202339172363281e+00,3.001059591770172119e-02
2.500000000000000000e+01,5.807098746299743652e-01,7.733614444732666016e-01,1.105589747428894043e+00,1.297660589218139648e+00,2.506391525268554688e+00,6.269499063491821289e-01,2.109178066253662109e+00,1.248212158679962158e-01,1.460743784904479980e+00,3.647216781973838806e-02
2.520000000000000284e+01,5.456210970878601074e-01,7.046449780464172363e-01,8.918949961662292480e-01,1.293679237365722656e+00,2.346401691436767578e+00,8.347551822662353516e-01,2.314856052398681641e+00,1.642020344734191895e-01,1.625737071037292480e+00,4.673402756452560425e-02
2.540000000000000213e+01,5.208725929260253906e-01,6.381859779357910156e-01,7.225358486175537109e-01,1.242198586463928223e+00,2.059470891952514648e+00,1.073102474212646484e+00,2.513828992843627930e+00,2.278971672058105469e-01,1.806499004364013672e+00,6.242527812719345093e-02
2.560000000000000142e+01,5.052905678749084473e-01,5.758107304573059082e-01,5.977619290351867676e-01,1.156924366950988770e+00,1.712689280509948730e+00,1.298466920852661133e+00,2.678499460220336914e+00,3.282404839992523193e-01,2.003736495971679688e+00,8.405560255050659180e-02
2.580000000000000071e+01,4.975749850273132324e-01,5.190479159355163574e-01,5.130923390388488770e-01,1.050741672515869141e+00,1.373961687088012695e+00,1.447132825851440430e+00,2.776903629302978516e+00,4.683427810668945312e-01,2.214551448822021484e+00,1.140880435705184937e-01
2.600000000000000000e+01,4.965366423130035400e-01,4.682250916957855225e-01,4.521333873271942139e-01,9.402726888656616211e-01,1.070481657981872559e+00,1.505794167518615723e+00,2.762359380722045898e+00,6.569461822509765625e-01,2.432880878448486328e+00,1.576698571443557739e-01
2.620000000000000284e+01,5.008943676948547363e-01,4.235804080963134766e-01,4.069940149784088135e-01,8.341712355613708496e-01,8.299179077148437500e-01,1.476652264595031738e+00,2.582327842712402344e+00,8.997942805290222168e-01,2.639536857604980469e+00,2.315427958965301514e-01
2.640000000000000213e+01,5.099469423294067383e-01,3.847940266132354736e-01,3.750887215137481689e-01,7.360852360725402832e-01,6.459431648254394531e-01,1.395803451538085938e+00,2.249874830245971680e+00,1.179600000381469727e+00,2.805683374404907227e+00,3.454926609992980957e-01
2.660000000000000142e+01,5.245828032493591309e-01,3.510255217552185059e-01,3.539312481880187988e-01,6.474426388740539551e-01,5.142216086387634277e-01,1.280344486236572266e+00,1.841351509094238281e+00,1.445849537849426270e+00,2.895494699478149414e+00,5.023171901702880859e-01
2.680000000000000071e+01,5.451231002807617188e-01,3.219541609287261963e-01,3.419585227966308594e-01,5.680691003799438477e-01,4.285144209861755371e-01,1.145312070846557617e+00,1.439199686050415039e+00,1.625690817832946777e+00,2.854086399078369141e+00,7.130888700485229492e-01
2.700000000000000000e+01,5.703837275505065918e-01,2.974080443382263184e-01,3.377175033092498779e-01,4.994740486145019531e-01,3.640106916427612305e-01,1.014408469200134277e+00,1.079678177833557129e+00,1.696176409721374512e+00,2.627128124237060547e+00,9.819084405899047852e-01
2.720000000000000284e+01,6.014000177383422852e-01,2.767056822776794434e-01,3.401306867599487305e-01,4.404598176479339600e-01,3.178385198116302490e-01,8.909242749214172363e-01,8.079422712326049805e-01,1.653066515922546387e+00,2.257557392120361328e+00,1.280305504798889160e+00
2.740000000000000213e+01,6.382763981819152832e-01,2.587994337081909180e-01,3.483330011367797852e-01,3.891301155090332031e-01,2.855424582958221436e-01,7.787027955055236816e-01,6.016902923583984375e-01,1.552408218383789062e+00,1.817675709724426270e+00,1.554056882858276367e+00
2.760000000000000142e+01,6.807813048362731934e-01,2.435984015464782715e-01,3.603908419609069824e-01,3.450599610805511475e-01,2.653493285179138184e-01,6.773838400840759277e-01,4.547450542449951172e-01,1.415093421936035156e+00,1.392451167106628418e+00,1.729194402694702148e+00
2.780000000000000071e+01,7.279734611511230469e-01,2.319647073745727539e-01,3.754155635833740234e-01,3.079530596733093262e-01,2.545827925205230713e-01,5.872575640678405762e-01,3.584439456462860107e-01,1.259909987449645996e+00,1.026688814163208008e+00,1.779074549674987793e+00
2.800000000000000000e+01,7.797812223434448242e-01,2.246187627315521240e-01,3.951545655727386475e-01,2.758531570434570312e-01,2.503421604633331299e-01,5.089704990386962891e-01,2.870044112205505371e-01,1.110956788063049316e+00,7.537283301353454590e-01,1.717050671577453613e+00
2.820000000000000284e+01,8.381900787353515625e-01,2.202124893665313721e-01,4.190755188465118408e-01,2.481254488229751587e-01,2.527060508728027344e-01,4.419977068901062012e-01,2.359223663806915283e-01,9.708688855171203613e-01,5.494160652160644531e-01,1.598796129226684570e+00
2.840000000000000213e+01,9.032889604568481445e-01,2.178026139736175537e-01,4.469901025295257568e-01,2.245874106884002686e-01,2.614252567291259766e-01,3.854978680610656738e-01,2.005155086517333984e-01,8.436393737792968750e-01,4.047511219978332520e-01,1.448961377143859863e+00
2.860000000000000142e+01,9.749878048896789551e-01,2.170307785272598267e-01,4.801998734474182129e-01,2.049818933010101318e-01,2.739184796810150146e-01,3.370663821697235107e-01,1.787666529417037964e-01,7.288538217544555664e-01,3.098609745502471924e-01,1.286519169807434082e+00
2.880000000000000071e+01,1.052515864372253418e+00,2.184534668922424316e-01,5.201863050460815430e-01,1.889048814773559570e-01,2.895174622535705566e-01,2.958534359931945801e-01,1.672613024711608887e-01,6.271942853927612305e-01,2.389324903488159180e-01,1.131647586822509766e+00
2.900000000000000000e+01,1.134474754333496094e+00,2.225476801395416260e-01,5.655522346496582031e-01,1.754358410835266113e-01,3.070406913757324219e-01,2.604430615901947021e-01,1.631211489439010620e-01,5.386001467704772949e-01,1.882269680500030518e-01,9.871110916137695312e-01
2.920000000000000284e+01,1.219220638275146484e+00,2.296322286128997803e-01,6.162592768669128418e-01,1.645421832799911499e-01,3.290044665336608887e-01,2.296298891305923462e-01,1.652091592550277710e-01,4.617055356502532959e-01,1.537043750286102295e-01,8.553338646888732910e-01
2.940000000000000213e+01,1.306048393249511719e+00,2.398371994495391846e-01,6.748434901237487793e-01,1.558509171009063721e-01,3.551051020622253418e-01,2.031738609075546265e-01,1.730565875768661499e-01,3.955080807209014893e-01,1.333298087120056152e-01,7.359492182731628418e-01
2.960000000000000142e+01,1.394496679306030273e+00,2.529974877834320068e-01,7.424549460411071777e-01,1.484560668468475342e-01,3.850518763065338135e-01,1.808436065912246704e-01,1.851930767297744751e-01,3.400765657424926758e-01,1.228066235780715942e-01,6.309167742729187012e-01
2.980000000000000071e+01,1.484737038612365723e+00,2.700499296188354492e-01,8.187966346740722656e-01,1.423620134592056274e-01,4.202849268913269043e-01,1.623162925243377686e-01,2.007241100072860718e-01,2.934006750583648682e-01,1.198488846421241760e-01,5.394557714462280273e-01
3.000000000000000000e+01,1.573024630546569824e+00,2.919186353683471680e-01,9.042473435401916504e-01,1.377218216657638550e-01,4.623179435729980469e-01,1.473323404788970947e-01,2.180790007114410400e-01,2.531019151210784912e-01,1.232782378792762756e-01,4.601429104804992676e-01
3.020000000000000284e+01,1.656818389892578125e+00,3.188124597072601318e-01,9.988827705383300781e-01,1.347837299108505249e-01,5.102553367614746094e-01,1.353005170822143555e-01,2.372015118598937988e-01,2.183227986097335815e-01,1.320523619651794434e-01,3.916836977005004883e-01
3.040000000000000213e+01,1.733757138252258301e+00,3.539360165596008301e-01,1.100880980491638184e+00,1.338752061128616333e-01,5.645262002944946289e-01,1.258167475461959839e-01,2.607630491256713867e-01,1.881605237722396851e-01,1.447181999683380127e-01,3.341015577316284180e-01
3.060000000000000142e+01,1.787435054779052734e+00,4.050529301166534424e-01,1.212069034576416016e+00,1.364148706197738647e-01,6.274217367172241211e-01,1.180404052138328552e-01,2.884578108787536621e-01,1.623728722333908081e-01,1.606056988239288330e-01,2.858065068721771240e-01
3.080000000000000071e+01,1.805174469947814941e+00,4.729742407798767090e-01,1.333644866943359375e+00,1.428261548280715942e-01,6.998137235641479492e-01,1.106483340263366699e-01,3.199931085109710693e-01,1.407264918088912964e-01,1.783657521009445190e-01,2.440944910049438477e-01
3.100000000000000000e+01,1.768533110618591309e+00,5.618872642517089844e-01,1.463790297508239746e+00,1.533514708280563354e-01,7.825344800949096680e-01,1.032741442322731018e-01,3.563601076602935791e-01,1.227913871407508850e-01,1.974328011274337769e-01,2.082031518220901489e-01
3.120000000000000284e+01,1.667212128639221191e+00,6.725497841835021973e-01,1.600988388061523438e+00,1.680171787738800049e-01,8.756004571914672852e-01,9.698678553104400635e-02,3.994516134262084961e-01,1.083819046616554260e-01,2.204442173242568970e-01,1.769759505987167358e-01
3.140000000000000213e+01,1.511236071586608887e+00,7.934231162071228027e-01,1.744657993316650391e+00,1.870179176330566406e-01,9.775772690773010254e-01,9.246953576803207397e-02,4.491901993751525879e-01,9.741210192441940308e-02,2.476786524057388306e-01,1.502044200897216797e-01
3.160000000000000142e+01,1.342232823371887207e+00,8.911823630332946777e-01,1.893837094306945801e+00,2.143324613571166992e-01,1.087973594665527344e+00,9.043499082326889038e-02,5.064655542373657227e-01,8.874116092920303345e-02,2.788385152816772461e-01,1.276515722274780273e-01
3.180000000000000071e+01,1.181738853454589844e+00,9.502155184745788574e-01,2.043555974960327148e+00,2.527581751346588135e-01,1.210074067115783691e+00,9.136291593313217163e-02,5.725947022438049316e-01,8.144108951091766357e-02,3.141015470027923584e-01,1.090144664049148560e-01
3.200000000000000000e+01,1.031764626502990723e+00,9.796769022941589355e-01,2.177266836166381836e+00,3.118237853050231934e-01,1.343357086181640625e+00,9.604041278362274170e-02,6.485701203346252441e-01,7.396229356527328491e-02,3.556305170059204102e-01,9.380203485488891602e-02
3.220000000000000284e+01,8.979920148849487305e-01,9.784722924232482910e-01,2.272762060165405273e+00,3.978736400604248047e-01,1.488294243812561035e+00,1.044328212738037109e-01,7.351994514465332031e-01,6.607539951801300049e-02,4.039610326290130615e-01,8.213172852993011475e-02
3.239999999999999858e+01,7.853413224220275879e-01,9.511798024177551270e-01,2.307663679122924805e+00,5.140926837921142578e-01,1.645299434661865234e+00,1.163097470998764038e-01,8.324752449989318848e-01,5.853268504142761230e-02,4.601273238658905029e-01,7.329177856445312500e-02
3.260000000000000142e+01,6.962195634841918945e-01,9.038517475128173828e-01,2.241656780242919922e+00,6.682239174842834473e-01,1.813211441040039062e+00,1.341782063245773315e-01,9.388188719749450684e-01,5.256013944745063782e-02,5.250281095504760742e-01,6.594520807266235352e-02
3.280000000000000426e+01,6.315099000930786133e-01,8.413577675819396973e-01,2.044251680374145508e+00,8.617101907730102539e-01,1.990597009658813477e+00,1.599214822053909302e-01,1.055803537368774414e+00,4.925491660833358765e-02,5.995746850967407227e-01,5.851933360099792480e-02
3.300000000000000000e+01,5.855512022972106934e-01,7.721710801124572754e-01,1.777887344360351562e+00,1.059976100921630859e+00,2.173264265060424805e+00,1.975185722112655640e-01,1.184649109840393066e+00,4.853245988488197327e-02,6.840797066688537598e-01,5.078385770320892334e-02
3.320000000000000284e+01,5.504159927368164062e-01,7.043452858924865723e-01,1.487424135208129883e+00,1.222049236297607422e+00,2.346903562545776367e+00,2.556508779525756836e-01,1.325527906417846680e+00,5.111060291528701782e-02,7.797988057136535645e-01,4.249521344900131226e-02
3.339999999999999858e+01,5.255129933357238770e-01,6.385278701782226562e-01,1.213111639022827148e+00,1.317518949508666992e+00,2.487396478652954102e+00,3.458110094070434570e-01,1.478285551071166992e+00,5.780204012989997864e-02,8.855206966400146484e-01,3.543515130877494812e-02
3.360000000000000142e+01,5.097957253456115723e-01,5.765323638916015625e-01,9.762645959854125977e-01,1.335393667221069336e+00,2.567700862884521484e+00,4.707801938056945801e-01,1.642408728599548340e+00,6.827146559953689575e-02,1.001508712768554688e+00,3.056838363409042358e-02
3.380000000000000426e+01,5.019016861915588379e-01,5.200943946838378906e-01,7.822317481040954590e-01,1.299394249916076660e+00,2.545937299728393555e+00,6.387077569961547852e-01,1.822084665298461914e+00,8.410071581602096558e-02,1.129659652709960938e+00,2.828679233789443970e-02
3.400000000000000000e+01,5.007153153419494629e-01,4.694966375827789307e-01,6.357572078704833984e-01,1.222741961479187012e+00,2.376613855361938477e+00,8.540319800376892090e-01,2.015649318695068359e+00,1.071011349558830261e-01,1.268563628196716309e+00,2.971076592803001404e-02
3.420000000000000284e+01,5.049024224281311035e-01,4.250371754169464111e-01,5.327674746513366699e-01,1.119569063186645508e+00,2.079391717910766602e+00,1.099364161491394043e+00,2.220438957214355469e+00,1.392591297626495361e-01,1.419082880020141602e+00,3.520140051841735840e-02
3.439999999999999858e+01,5.137662291526794434e-01,3.863992094993591309e-01,4.634562730789184570e-01,1.004278421401977539e+00,1.721668362617492676e+00,1.329816937446594238e+00,2.429694414138793945e+00,1.863803863525390625e-01,1.580917835235595703e+00,4.442680627107620239e-02
3.460000000000000142e+01,5.282944440841674805e-01,3.526582121849060059e-01,4.108565449714660645e-01,8.923637866973876953e-01,1.373106479644775391e+00,1.480819344520568848e+00,2.618094205856323242e+00,2.674226164817810059e-01,1.757275342941284180e+00,5.861250311136245728e-02
3.480000000000000426e+01,5.487997531890869141e-01,3.236051201820373535e-01,3.734087944030761719e-01,7.873328328132629395e-01,1.062041521072387695e+00,1.537763833999633789e+00,2.758100748062133789e+00,3.874915838241577148e-01,1.950111746788024902e+00,7.861703634262084961e-02
3.500000000000000000e+01,5.740213394165039062e-01,2.990731596946716309e-01,3.476516008377075195e-01,6.921214461326599121e-01,8.184064626693725586e-01,1.504028320312500000e+00,2.813889741897583008e+00,5.502805113792419434e-01,2.157237291336059570e+00,1.063107699155807495e-01
3.520000000000000284e+01,6.049680709838867188e-01,2.783388793468475342e-01,3.320387005805969238e-01,6.065412163734436035e-01,6.327300071716308594e-01,1.418281555175781250e+00,2.728502988815307617e+00,7.668792009353637695e-01,2.373852729797363281e+00,1.458616405725479126e-01
3.539999999999999858e+01,6.417762637138366699e-01,2.604013681411743164e-01,3.242409527301788330e-01,5.312094092369079590e-01,5.004260540008544922e-01,1.297954201698303223e+00,2.451395273208618164e+00,1.038749814033508301e+00,2.584872245788574219e+00,2.104025185108184814e-01
3.560000000000000142e+01,6.842713952064514160e-01,2.451867461204528809e-01,3.236982822418212891e-01,4.668456912040710449e-01,4.144993126392364502e-01,1.159151196479797363e+00,2.077397584915161133e+00,1.317904472351074219e+00,2.762746095657348633e+00,3.133339881896972656e-01
3.580000000000000426e+01,7.313117384910583496e-01,2.337288260459899902e-01,3.294295370578765869e-01,4.112067222595214844e-01,3.495726287364959717e-01,1.025508284568786621e+00,1.661154389381408691e+00,1.551899909973144531e+00,2.874234914779663086e+00,4.584623575210571289e-01
3.600000000000000000e+01,7.829265594482421875e-01,2.265283912420272827e-01,3.401007950305938721e-01,3.631085157394409180e-01,3.031294643878936768e-01,8.997287750244140625e-01,1.268029570579528809e+00,1.689629316329956055e+00,2.870707511901855469e+00,6.541006565093994141e-01
3.620000000000000284e+01,8.410913348197937012e-01,2.222326397895812988e-01,3.538632690906524658e-01,3.220831751823425293e-01,2.707895636558532715e-01,7.854619026184082031e-01,9.449919462203979492e-01,1.703225612640380859e+00,2.695801019668579102e+00,9.071891307830810547e-01
3.639999999999999858e+01,9.058909416198730469e-01,2.199354767799377441e-01,3.711542785167694092e-01,2.873280346393585205e-01,2.507445216178894043e-01,6.823338270187377930e-01,7.013577818870544434e-01,1.629197955131530762e+00,2.351090192794799805e+00,1.201507091522216797e+00
3.660000000000000142e+01,9.771123528480529785e-01,2.192998677492141724e-01,3.928919136524200439e-01,2.571372389793395996e-01,2.401100546121597290e-01,5.907642841339111328e-01,5.218575596809387207e-01,1.506553411483764648e+00,1.923674106597900391e+00,1.485871315002441406e+00
3.680000000000000426e+01,1.054013013839721680e+00,2.209041565656661987e-01,4.186916649341583252e-01,2.312271296977996826e-01,2.361185699701309204e-01,5.109488964080810547e-01,3.977591395378112793e-01,1.357503414154052734e+00,1.494876742362976074e+00,1.685245394706726074e+00
3.700000000000000000e+01,1.135295271873474121e+00,2.251657098531723022e-01,4.484942555427551270e-01,2.094767689704895020e-01,2.384460121393203735e-01,4.425097703933715820e-01,3.131131529808044434e-01,1.202673077583312988e+00,1.108898878097534180e+00,1.769216060638427734e+00
3.720000000000000284e+01,1.219279885292053223e+00,2.324024587869644165e-01,4.846170544624328613e-01,1.913936734199523926e-01,2.472642064094543457e-01,3.848037719726562500e-01,2.509632706642150879e-01,1.055545806884765625e+00,8.186792135238647461e-01,1.727677583694458008e+00
3.739999999999999858e+01,1.305243372917175293e+00,2.427684664726257324e-01,5.270844697952270508e-01,1.765541732311248779e-01,2.598350048065185547e-01,3.356754183769226074e-01,2.068933397531509399e-01,9.195626378059387207e-01,5.986653566360473633e-01,1.623151183128356934e+00
3.760000000000000142e+01,1.392619848251342773e+00,2.560494542121887207e-01,5.749081373214721680e-01,1.643048226833343506e-01,2.755593359470367432e-01,2.938646972179412842e-01,1.777689605951309204e-01,7.963331937789916992e-01,4.407555460929870605e-01,1.480444669723510742e+00
3.780000000000000426e+01,1.481203675270080566e+00,2.732074260711669922e-01,6.288961172103881836e-01,1.546306461095809937e-01,2.927249073982238770e-01,2.579186856746673584e-01,1.615474075078964233e-01,6.855868101119995117e-01,3.355314433574676514e-01,1.319893240928649902e+00
3.800000000000000000e+01,1.567662000656127930e+00,2.951185107231140137e-01,6.915243864059448242e-01,1.466787606477737427e-01,3.143728971481323242e-01,2.266063541173934937e-01,1.535754948854446411e-01,5.888321995735168457e-01,2.592390477657318115e-01,1.163901567459106445e+00
3.820000000000000284e+01,1.649472832679748535e+00,3.219805359840393066e-01,7.633542418479919434e-01,1.395866125822067261e-01,3.401974439620971680e-01,1.996860802173614502e-01,1.525170356035232544e-01,5.046710968017578125e-01,2.044845819473266602e-01,1.016943931579589844e+00
3.840000000000000568e+01,1.724007606506347656e+00,3.568824827671051025e-01,8.442452549934387207e-01,1.337469965219497681e-01,3.699057996273040771e-01,1.769250035285949707e-01,1.572820544242858887e-01,4.317770600318908691e-01,1.663398742675781250e-01,8.828076124191284180e-01
3.860000000000000142e+01,1.775387287139892578e+00,4.074533879756927490e-01,9.346086382865905762e-01,1.294153779745101929e-01,4.043921530246734619e-01,1.580123007297515869e-01,1.673197001218795776e-01,3.696013092994689941e-01,1.427539438009262085e-01,7.610802054405212402e-01
3.880000000000000426e+01,1.790834546089172363e+00,4.745782911777496338e-01,1.033417463302612305e+00,1.269423961639404297e-01,4.456768631935119629e-01,1.426423788070678711e-01,1.810819506645202637e-01,3.178740739822387695e-01,1.301971226930618286e-01,6.531680822372436523e-01
3.900000000000000000e+01,1.753534436225891113e+00,5.624481439590454102e-01,1.140103101730346680e+00,1.266836822032928467e-01,4.931932687759399414e-01,1.304399520158767700e-01,1.977055817842483521e-01,2.736341357231140137e-01,1.254696398973464966e-01,5.591066479682922363e-01
3.920000000000000284e+01,1.652652621269226074e+00,6.714531779289245605e-01,1.257874011993408203e+00,1.303881853818893433e-01,5.468100309371948242e-01,1.208379119634628296e-01,2.157239317893981934e-01,2.354414165019989014e-01,1.273653656244277954e-01,4.774490594863891602e-01
3.940000000000000568e+01,1.498882174491882324e+00,7.898606657981872559e-01,1.385567665100097656e+00,1.379426866769790649e-01,6.089978814125061035e-01,1.129846721887588501e-01,2.366103529930114746e-01,2.023657262325286865e-01,1.348168104887008667e-01,4.068789482116699219e-01
3.960000000000000142e+01,1.333250284194946289e+00,8.847073912620544434e-01,1.521788477897644043e+00,1.496719866991043091e-01,6.805974245071411133e-01,1.056178808212280273e-01,2.618281245231628418e-01,1.738242059946060181e-01,1.465420871973037720e-01,3.471465408802032471e-01
3.980000000000000426e+01,1.176204919815063477e+00,9.415931701660156250e-01,1.665462970733642578e+00,1.654344350099563599e-01,7.627236247062683105e-01,9.794981777667999268e-02,2.910757362842559814e-01,1.495774984359741211e-01,1.617173254489898682e-01,2.972293794155120850e-01
4.000000000000000000e+01,1.028983116149902344e+00,9.703680872917175293e-01,1.816588759422302246e+00,1.869632750749588013e-01,8.553152680397033691e-01,9.125879406929016113e-02,3.240647017955780029e-01,1.293949931859970093e-01,1.790964156389236450e-01,2.542642354965209961e-01
4.020000000000000284e+01,8.976542949676513672e-01,9.691656827926635742e-01,1.972005248069763184e+00,2.181620001792907715e-01,9.570641517639160156e-01,8.617360889911651611e-02,3.628241717815399170e-01,1.127313897013664246e-01,1.978252679109573364e-01,2.172424644231796265e-01
4.040000000000000568e+01,7.870530486106872559e-01,9.422801136970520020e-01,2.126531600952148438e+00,2.614183425903320312e-01,1.066998362541198730e+00,8.347752690315246582e-02,4.083832204341888428e-01,9.960979223251342773e-02,2.199008315801620483e-01,1.851001977920532227e-01
4.060000000000000142e+01,6.995719671249389648e-01,8.957279920578002930e-01,2.256487131118774414e+00,3.307973742485046387e-01,1.188775300979614258e+00,8.375138789415359497e-02,4.606172144412994385e-01,8.970081061124801636e-02,2.462577521800994873e-01,1.574586182832717896e-01
4.080000000000000426e+01,6.358861327171325684e-01,8.347138166427612305e-01,2.340764045715332031e+00,4.291536211967468262e-01,1.321887612342834473e+00,8.751892298460006714e-02,5.211921930313110352e-01,8.176677674055099487e-02,2.765960395336151123e-01,1.340792030096054077e-01
4.100000000000000000e+01,5.906024575233459473e-01,7.670456171035766602e-01,2.349931001663208008e+00,5.615707635879516602e-01,1.466834783554077148e+00,9.505333751440048218e-02,5.909785032272338867e-01,7.446698844432830811e-02,3.106286525726318359e-01,1.147321313619613647e-01
4.120000000000000284e+01,5.559296011924743652e-01,7.003566026687622070e-01,2.243381500244140625e+00,7.340546846389770508e-01,1.624201178550720215e+00,1.059983447194099426e-01,6.710271239280700684e-01,6.687591224908828735e-02,3.507746160030364990e-01,9.879781305789947510e-02
4.140000000000000568e+01,5.313225388526916504e-01,6.356261372566223145e-01,2.005977869033813477e+00,9.430525898933410645e-01,1.793351769447326660e+00,1.223915666341781616e-01,7.617416381835937500e-01,5.879927799105644226e-02,3.977206349372863770e-01,8.640529215335845947e-02
4.160000000000000142e+01,5.158390402793884277e-01,5.744806528091430664e-01,1.711355924606323242e+00,1.146102786064147949e+00,1.972839832305908203e+00,1.465357840061187744e-01,8.631014823913574219e-01,5.158681795001029968e-02,4.520691633224487305e-01,7.715705782175064087e-02
4.180000000000000426e+01,5.080711245536804199e-01,5.188181400299072266e-01,1.412011027336120605e+00,1.293294191360473633e+00,2.159178018569946289e+00,1.814848333597183228e-01,9.728131294250488281e-01,4.608867689967155457e-02,5.149870514869689941e-01,6.961616873741149902e-02
4.200000000000000000e+01,5.069671869277954102e-01,4.688824415206909180e-01,1.135388493537902832e+00,1.369738936424255371e+00,2.342535257339477539e+00,2.340161204338073730e-01,1.094565987586975098e+00,4.354739189147949219e-02,5.873864889144897461e-01,6.224638596177101135e-02
4.220000000000000284e+01,5.111657381057739258e-01,4.250101745128631592e-01,9.020342230796813965e-01,1.366706013679504395e+00,2.498181581497192383e+00,3.187110722064971924e-01,1.228430986404418945e+00,4.351476579904556274e-02,6.697005033493041992e-01,5.461288616061210632e-02
4.240000000000000568e+01,5.199787020683288574e-01,3.868879973888397217e-01,7.192856073379516602e-01,1.311356067657470703e+00,2.598122835159301758e+00,4.385355114936828613e-01,1.373793601989746094e+00,4.771974310278892517e-02,7.629594802856445312e-01,4.643972218036651611e-02
4.260000000000000142e+01,5.346853733062744141e-01,3.535184264183044434e-01,5.846161842346191406e-01,1.219524025917053223e+00,2.605331182479858398e+00,6.000461578369140625e-01,1.530724763870239258e+00,5.566547065973281860e-02,8.668063282966613770e-01,3.912004083395004272e-02
4.280000000000000426e+01,5.553819537162780762e-01,3.247232437133789062e-01,4.932002723217010498e-01,1.105108022689819336e+00,2.471302270889282227e+00,8.100203275680541992e-01,1.700328826904296875e+00,6.788298487663269043e-02,9.800029397010803223e-01,3.378837183117866516e-02
4.300000000000000000e+01,5.807706713676452637e-01,3.004299700260162354e-01,4.280143380165100098e-01,9.856895804405212402e-01,2.184535264968872070e+00,1.061112761497497559e+00,1.885993480682373047e+00,8.572575449943542480e-02,1.105356454849243164e+00,3.112523443996906281e-02
4.320000000000000284e+01,6.119087934494018555e-01,2.797888517379760742e-01,3.801503777503967285e-01,8.716288208961486816e-01,1.827237606048583984e+00,1.304448843002319336e+00,2.085204839706420898e+00,1.112792789936065674e-01,1.241979122161865234e+00,3.171703591942787170e-02
4.340000000000000568e+01,6.489036679267883301e-01,2.619422674179077148e-01,3.463010787963867188e-01,7.664594054222106934e-01,1.464195370674133301e+00,1.479914307594299316e+00,2.294070959091186523e+00,1.476546227931976318e-01,1.390070319175720215e+00,3.648863732814788818e-02
4.360000000000000142e+01,6.915746927261352539e-01,2.469001412391662598e-01,3.239558339118957520e-01,6.714474558830261230e-01,1.132580995559692383e+00,1.563424110412597656e+00,2.501418590545654297e+00,2.045994997024536133e-01,1.549476027488708496e+00,4.496835172176361084e-02
4.380000000000000426e+01,7.385743856430053711e-01,2.359116524457931519e-01,3.114585876464843750e-01,5.863895416259765625e-01,8.697293996810913086e-01,1.543408632278442383e+00,2.680452108383178711e+00,2.976154983043670654e-01,1.722459197044372559e+00,5.805376917123794556e-02
4.400000000000000000e+01,7.902164459228515625e-01,2.291011214256286621e-01,3.057991564273834229e-01,5.124814510345458984e-01,6.668972373008728027e-01,1.465899348258972168e+00,2.800748825073242188e+00,4.308770895004272461e-01,1.911857604980468750e+00,7.686447352170944214e-02
4.420000000000000284e+01,8.483341932296752930e-01,2.250823974609375000e-01,3.072364628314971924e-01,4.494967162609100342e-01,5.198920965194702148e-01,1.349253058433532715e+00,2.819587707519531250e+00,6.108481884002685547e-01,2.115803718566894531e+00,1.029924005270004272e-01
4.440000000000000568e+01,9.129065275192260742e-01,2.230446338653564453e-01,3.148008584976196289e-01,3.951400220394134521e-01,4.218463897705078125e-01,1.210573315620422363e+00,2.681308746337890625e+00,8.459273576736450195e-01,2.330305814743041992e+00,1.399246752262115479e-01
4.460000000000000142e+01,9.836828112602233887e-01,2.227071672677993774e-01,3.265466094017028809e-01,3.483890295028686523e-01,3.509782552719116211e-01,1.072387576103210449e+00,2.362703084945678711e+00,1.126901149749755859e+00,2.542995929718017578e+00,1.983527392148971558e-01
4.480000000000000426e+01,1.059895396232604980e+00,2.246960252523422241e-01,3.412938117980957031e-01,3.085894584655761719e-01,2.998361587524414062e-01,9.415611028671264648e-01,1.963340044021606445e+00,1.403919458389282227e+00,2.727231740951538086e+00,2.939248085021972656e-01
4.500000000000000000e+01,1.140306591987609863e+00,2.293381392955780029e-01,3.595795333385467529e-01,2.746109962463378906e-01,2.637900114059448242e-01,8.221719861030578613e-01,1.547694921493530273e+00,1.611932277679443359e+00,2.851524114608764648e+00,4.310310482978820801e-01
4.520000000000000284e+01,1.223260641098022461e+00,2.369437962770462036e-01,3.821859657764434814e-01,2.451219856739044189e-01,2.407084405422210693e-01,7.142652869224548340e-01,1.166562199592590332e+00,1.714005589485168457e+00,2.871462345123291016e+00,6.162406206130981445e-01
4.540000000000000568e+01,1.308017730712890625e+00,2.476785629987716675e-01,4.088159501552581787e-01,2.198871672153472900e-01,2.282022535800933838e-01,6.178653240203857422e-01,8.688714504241943359e-01,1.694214105606079102e+00,2.729722976684570312e+00,8.582186698913574219e-01
4.560000000000000142e+01,1.394006967544555664e+00,2.613169550895690918e-01,4.394012391567230225e-01,1.987815052270889282e-01,2.227318435907363892e-01,5.337698459625244141e-01,6.431114077568054199e-01,1.603807330131530762e+00,2.402992963790893555e+00,1.146990537643432617e+00
4.580000000000000426e+01,1.480067133903503418e+00,2.788511812686920166e-01,4.766037762165069580e-01,1.812658905982971191e-01,2.232149541378021240e-01,4.608047306537628174e-01,4.798060059547424316e-01,1.470697045326232910e+00,1.992067098617553711e+00,1.432278513908386230e+00
4.600000000000000000e+01,1.563631415367126465e+00,3.010553419589996338e-01,5.201254487037658691e-01,1.669767349958419800e-01,2.304541021585464478e-01,3.990365564823150635e-01,3.694840669631958008e-01,1.316571593284606934e+00,1.563428521156311035e+00,1.647217273712158203e+00
4.620000000000000284e+01,1.642192363739013672e+00,3.281067013740539551e-01,5.689896345138549805e-01,1.552681773900985718e-01,2.421416044235229492e-01,3.470532894134521484e-01,2.911942005157470703e-01,1.163348436355590820e+00,1.170561313629150391e+00,1.752334833145141602e+00
4.640000000000000568e+01,1.712226867675781250e+00,3.633867502212524414e-01,6.246681809425354004e-01,1.459963768720626831e-01,2.571696341037750244e-01,3.027228116989135742e-01,2.347871959209442139e-01,1.018146991729736328e+00,8.652848005294799805e-01,1.731224894523620605e+00
4.660000000000000142e+01,1.758741855621337891e+00,4.138871133327484131e-01,6.890985369682312012e-01,1.383420228958129883e-01,2.739993631839752197e-01,2.645695209503173828e-01,1.950533539056777954e-01,8.853204846382141113e-01,6.346292495727539062e-01,1.636892676353454590e+00
4.680000000000000426e+01,1.768304586410522461e+00,4.807289838790893555e-01,7.630196809768676758e-01,1.311054080724716187e-01,2.941862344741821289e-01,2.315738052129745483e-01,1.697262376546859741e-01,7.652806639671325684e-01,4.675559401512145996e-01,1.499944806098937988e+00
4.700000000000000000e+01,1.727255225181579590e+00,5.680195689201354980e-01,8.462734222412109375e-01,1.250892877578735352e-01,3.186676204204559326e-01,2.030668109655380249e-01,1.560076922178268433e-01,6.582389473915100098e-01,3.542863428592681885e-01,1.342513799667358398e+00
4.720000000000000284e+01,1.623879909515380859e+00,6.753220558166503906e-01,9.393128752708435059e-01,1.205681934952735901e-01,3.471452891826629639e-01,1.788119375705718994e-01,1.500961780548095703e-01,5.648689866065979004e-01,2.742643058300018311e-01,1.185861706733703613e+00
4.740000000000000568e+01,1.472313165664672852e+00,7.894853949546813965e-01,1.040627717971801758e+00,1.179763078689575195e-01,3.793339133262634277e-01,1.585812121629714966e-01,1.507986783981323242e-01,4.837467968463897705e-01,2.166134715080261230e-01,1.037412285804748535e+00
4.760000000000000142e+01,1.312061071395874023e+00,8.781238198280334473e-01,1.150762200355529785e+00,1.179631352424621582e-01,4.180915951728820801e-01,1.418984383344650269e-01,1.570586264133453369e-01,4.135765433311462402e-01,1.759361922740936279e-01,9.017035961151123047e-01
4.780000000000000426e+01,1.160442471504211426e+00,9.305809736251831055e-01,1.272150039672851562e+00,1.217483803629875183e-01,4.636521935462951660e-01,1.287594139575958252e-01,1.681975424289703369e-01,3.541622757911682129e-01,1.500939428806304932e-01,7.784273624420166016e-01
4.800000000000000000e+01,1.017950057983398438e+00,9.570642709732055664e-01,1.403877019882202148e+00,1.293700933456420898e-01,5.146752595901489258e-01,1.182676702737808228e-01,1.829353123903274536e-01,3.047475218772888184e-01,1.361063271760940552e-01,6.685719490051269531e-01
4.820000000000000284e+01,8.912045955657958984e-01,9.544287323951721191e-01,1.544954776763916016e+00,1.409063637256622314e-01,5.738871097564697266e-01,1.099179387092590332e-01,1.999846547842025757e-01,2.621262073516845703e-01,1.301280260086059570e-01,5.727524757385253906e-01
4.840000000000000568e+01,7.847766876220703125e-01,9.270629286766052246e-01,1.693991899490356445e+00,1.565825939178466797e-01,6.421658396720886230e-01,1.026486977934837341e-01,2.183737009763717651e-01,2.253898382186889648e-01,1.309343725442886353e-01,4.895068109035491943e-01
4.860000000000000142e+01,7.009171843528747559e-01,8.808483481407165527e-01,1.851437687873840332e+00,1.788030862808227539e-01,7.205502986907958984e-01,9.509032219648361206e-02,2.404261827468872070e-01,1.934956312179565430e-01,1.374408900737762451e-01,4.175043404102325439e-01
4.880000000000000426e+01,6.401287317276000977e-01,8.210297226905822754e-01,2.013552188873291016e+00,2.109774649143218994e-01,8.097377419471740723e-01,8.771134167909622192e-02,2.667329609394073486e-01,1.660752147436141968e-01,1.485028713941574097e-01,3.563099503517150879e-01
4.900000000000000000e+01,5.964419245719909668e-01,7.554981708526611328e-01,2.173872947692871094e+00,2.565421760082244873e-01,9.090842008590698242e-01,8.162391930818557739e-02,2.969957888126373291e-01,1.428913772106170654e-01,1.631839871406555176e-01,3.052039444446563721e-01
4.920000000000000284e+01,5.630341768264770508e-01,6.906620860099792480e-01,2.308685541152954102e+00,3.295497894287109375e-01,1.016149401664733887e+00,7.759791612625122070e-02,3.311255872249603271e-01,1.236839443445205688e-01,1.802944689989089966e-01,2.614033222198486328e-01
4.940000000000000568e+01,5.394003987312316895e-01,6.277686953544616699e-01,2.395373821258544922e+00,4.328555762767791748e-01,1.134516000747680664e+00,7.666982710361480713e-02,3.716138005256652832e-01,1.079217791557312012e-01,1.987832784652709961e-01,2.236270606517791748e-01
4.960000000000000142e+01,5.247047543525695801e-01,5.682351589202880859e-01,2.402626752853393555e+00,5.719518661499023438e-01,1.264252424240112305e+00,7.854205369949340820e-02,4.189035892486572266e-01,9.570210427045822144e-02,2.202254533767700195e-01,1.908746510744094849e-01
4.980000000000000426e+01,5.175136327743530273e-01,5.140742659568786621e-01,2.288268804550170898e+00,7.528927326202392578e-01,1.405755162239074707e+00,8.443535119295120239e-02,4.732132256031036377e-01,8.640392869710922241e-02,2.459875047206878662e-01,1.626524627208709717e-01
5.000000000000000000e+01,5.168315172195434570e-01,4.654957354068756104e-01,2.039553403854370117e+00,9.707839488983154297e-01,1.559747219085693359e+00,9.358854591846466064e-02,5.361009836196899414e-01,7.881461828947067261e-02,2.757679224014282227e-01,1.387209296226501465e-01
5.020000000000000284e+01,5.213044881820678711e-01,4.228479266166687012e-01,1.730959415435791016e+00,1.182101130485534668e+00,1.725974798202514648e+00,1.068876758217811584e-01,6.084701418876647949e-01,7.144144177436828613e-02,3.092781305313110352e-01,1.188492774963378906e-01
5.040000000000000568e+01,5.302596688270568848e-01,3.858217597007751465e-01,1.418474078178405762e+00,1.334145903587341309e+00,1.904438138008117676e+00,1.272968053817749023e-01,6.911381483078002930e-01,6.376444548368453979e-02,3.485394716262817383e-01,1.024529114365577698e-01
5.060000000000000142e+01,5.456559658050537109e-01,3.532768189907073975e-01,1.130944132804870605e+00,1.410692691802978516e+00,2.092498064041137695e+00,1.561734527349472046e-01,7.848005890846252441e-01,5.554537102580070496e-02,3.945999145507812500e-01,8.959815651178359985e-02
5.080000000000000426e+01,5.668634176254272461e-01,3.251985609531402588e-01,8.918560743331909180e-01,1.403175234794616699e+00,2.284919023513793945e+00,1.986918747425079346e-01,8.884513974189758301e-01,4.870043322443962097e-02,4.477657973766326904e-01,8.008038252592086792e-02
5.100000000000000000e+01,5.927087664604187012e-01,3.015406727790832520e-01,7.057231068611145020e-01,1.342461466789245605e+00,2.461175441741943359e+00,2.683709263801574707e-01,1.001326322555541992e+00,4.383878409862518311e-02,5.094178915023803711e-01,7.234548032283782959e-02
5.120000000000000284e+01,6.243932843208312988e-01,2.812231183052062988e-01,5.692247152328491211e-01,1.244955539703369141e+00,2.595930576324462891e+00,3.729166984558105469e-01,1.126308679580688477e+00,4.184823483228683472e-02,5.804041624069213867e-01,6.501533091068267822e-02
5.140000000000000568e+01,6.618813872337341309e-01,2.637325227260589600e-01,4.772458374500274658e-01,1.124931812286376953e+00,2.660072803497314453e+00,5.150012969970703125e-01,1.263253092765808105e+00,4.262680932879447937e-02,6.613256335258483887e-01,5.744030699133872986e-02
5.160000000000000142e+01,7.047825455665588379e-01,2.493311315774917603e-01,4.111865758895874023e-01,1.001158237457275391e+00,2.601836442947387695e+00,7.054434418678283691e-01,1.411775708198547363e+00,4.779248684644699097e-02,7.530205249786376953e-01,4.933946952223777771e-02
5.180000000000000426e+01,7.518237829208374023e-01,2.392337322235107422e-01,3.630828261375427246e-01,8.833594918251037598e-01,2.375440597534179688e+00,9.462050199508666992e-01,1.571701049804687500e+00,5.669508874416351318e-02,8.556550741195678711e-01,4.187208786606788635e-02
5.200000000000000000e+01,8.037056922912597656e-01,2.331080287694931030e-01,3.291041553020477295e-01,7.752001285552978516e-01,2.043625831604003906e+00,1.202672362327575684e+00,1.745474100112915039e+00,7.031111419200897217e-02,9.669141769409179688e-01,3.620983660221099854e-02
5.220000000000000284e+01,8.618663549423217773e-01,2.296193540096282959e-01,3.069105148315429688e-01,6.775612235069274902e-01,1.663682937622070312e+00,1.427900433540344238e+00,1.935317158699035645e+00,8.968017995357513428e-02,1.090455412864685059e+00,3.332475200295448303e-02
5.240000000000000568e+01,9.261168241500854492e-01,2.280739396810531616e-01,2.946747541427612305e-01,5.902791023254394531e-01,1.301470279693603516e+00,1.566108465194702148e+00,2.138191699981689453e+00,1.173343062400817871e-01,1.225622057914733887e+00,3.338781371712684631e-02
5.260000000000000142e+01,9.961414933204650879e-01,2.284203618764877319e-01,2.888747453689575195e-01,5.144237279891967773e-01,9.894400835037231445e-01,1.598451614379882812e+00,2.349072933197021484e+00,1.572907119989395142e-01,1.372064828872680664e+00,3.768703341484069824e-02
5.280000000000000426e+01,1.071308732032775879e+00,2.311017513275146484e-01,2.903079092502593994e-01,4.497576355934143066e-01,7.522339224815368652e-01,1.543257713317871094e+00,2.553174972534179688e+00,2.225643098354339600e-01,1.529920697212219238e+00,4.569957405328750610e-02
5.300000000000000000e+01,1.150321006774902344e+00,2.364371120929718018e-01,2.979760468006134033e-01,3.944045007228851318e-01,5.748824477195739746e-01,1.439307570457458496e+00,2.722402334213256836e+00,3.254774808883666992e-01,1.700753211975097656e+00,5.809263885021209717e-02
5.320000000000000284e+01,1.231594920158386230e+00,2.447211891412734985e-01,3.098081648349761963e-01,3.468135595321655273e-01,4.515561759471893311e-01,1.304720640182495117e+00,2.824056625366210938e+00,4.693489670753479004e-01,1.887899279594421387e+00,7.615081220865249634e-02
5.340000000000000568e+01,1.314368247985839844e+00,2.561283707618713379e-01,3.246959447860717773e-01,3.062919676303863525e-01,3.686144351959228516e-01,1.159759402275085449e+00,2.809777498245239258e+00,6.630722880363464355e-01,2.089755535125732422e+00,1.013165935873985291e-01
5.360000000000000142e+01,1.398055553436279297e+00,2.704243957996368408e-01,3.425492644309997559e-01,2.716696262359619141e-01,3.069981932640075684e-01,1.021702885627746582e+00,2.625534772872924805e+00,9.125803709030151367e-01,2.302773237228393555e+00,1.366552412509918213e-01
5.380000000000000426e+01,1.479871988296508789e+00,2.886784076690673828e-01,3.647735416889190674e-01,2.415804415941238403e-01,2.631441354751586914e-01,8.934304118156433105e-01,2.284386157989501953e+00,1.200114727020263672e+00,2.516262292861938477e+00,1.913561522960662842e-01
5.400000000000000000e+01,1.558526277542114258e+00,3.114677369594573975e-01,3.910689949989318848e-01,2.157872915267944336e-01,2.334885299205780029e-01,7.771409153938293457e-01,1.864327430725097656e+00,1.473792791366577148e+00,2.704119205474853516e+00,2.824115753173828125e-01
5.420000000000000284e+01,1.631529688835144043e+00,3.389335870742797852e-01,4.212234318256378174e-01,1.940967589616775513e-01,2.161743491888046265e-01,6.724122166633605957e-01,1.450432658195495605e+00,1.659213662147521973e+00,2.835946559906005859e+00,4.145539402961730957e-01
5.440000000000000568e+01,1.693657875061035156e+00,3.751385807991027832e-01,4.575264453887939453e-01,1.761168688535690308e-01,2.073409855365753174e-01,5.803375840187072754e-01,1.080631494522094727e+00,1.731723546981811523e+00,2.869932889938354492e+00,5.933014154434204102e-01
5.460000000000000142e+01,1.731441378593444824e+00,4.258280098438262939e-01,5.005292296409606934e-01,1.616138219833374023e-01,2.051270753145217896e-01,5.001809597015380859e-01,8.032407760620117188e-01,1.685833692550659180e+00,2.748240947723388672e+00,8.283445239067077637e-01
5.480000000000000426e+01,1.732825994491577148e+00,4.932107627391815186e-01,5.488721728324890137e-01,1.496914923191070557e-01,2.088106870651245117e-01,4.308696985244750977e-01,5.929852724075317383e-01,1.581356525421142578e+00,2.435626745223999023e+00,1.114258289337158203e+00
5.500000000000000000e+01,1.683782100677490234e+00,5.804049968719482422e-01,6.037392020225524902e-01,1.402709186077117920e-01,2.185789495706558228e-01,3.726323544979095459e-01,4.429901838302612305e-01,1.440445065498352051e+00,2.034721136093139648e+00,1.400326013565063477e+00
5.520000000000000284e+01,1.574028849601745605e+00,6.857208013534545898e-01,6.672921180725097656e-01,1.325190961360931396e-01,2.320042550563812256e-01,3.235421180725097656e-01,3.443759679794311523e-01,1.282311320304870605e+00,1.605803847312927246e+00,1.624983191490173340e+00
5.540000000000000568e+01,1.425270080566406250e+00,7.923500537872314453e-01,7.404237985610961914e-01,1.250988841056823730e-01,2.482445687055587769e-01,2.815537154674530029e-01,2.715061306953430176e-01,1.130328536033630371e+00,1.208414435386657715e+00,1.743409633636474609e+00
5.560000000000000142e+01,1.273637413978576660e+00,8.700228929519653320e-01,8.231177926063537598e-01,1.186236813664436340e-01,2.658166885375976562e-01,2.453508079051971436e-01,2.193402349948883057e-01,9.874740839004516602e-01,8.936538696289062500e-01,1.734743952751159668e+00
5.580000000000000426e+01,1.129243850708007812e+00,9.164286851882934570e-01,9.157869219779968262e-01,1.134376823902130127e-01,2.876948118209838867e-01,2.139102518558502197e-01,1.832645237445831299e-01,8.571571111679077148e-01,6.563122272491455078e-01,1.646502494812011719e+00
5.600000000000000000e+01,9.943569898605346680e-01,9.381864666938781738e-01,1.017204880714416504e+00,1.101426780223846436e-01,3.137723803520202637e-01,1.868872642517089844e-01,1.611682772636413574e-01,7.395992279052734375e-01,4.834979772567749023e-01,1.512936115264892578e+00
5.620000000000000284e+01,8.753421306610107422e-01,9.319019913673400879e-01,1.126987934112548828e+00,1.093753799796104431e-01,3.437548279762268066e-01,1.640475243330001831e-01,1.494932174682617188e-01,6.355573534965515137e-01,3.652010560035705566e-01,1.357292652130126953e+00
5.640000000000000568e+01,7.762354612350463867e-01,9.026606678962707520e-01,1.248207092285156250e+00,1.121417731046676636e-01,3.780713081359863281e-01,1.450546383857727051e-01,1.453527063131332397e-01,5.448923707008361816e-01,2.828351557254791260e-01,1.200111627578735352e+00
5.660000000000000142e+01,6.989508867263793945e-01,8.560574650764465332e-01,1.380087256431579590e+00,1.186940521001815796e-01,4.191843867301940918e-01,1.296036690473556519e-01,1.475828140974044800e-01,4.662054777145385742e-01,2.230597436428070068e-01,1.051010012626647949e+00
5.680000000000000426e+01,6.437891721725463867e-01,7.971199750900268555e-01,1.522990345954895020e+00,1.289390623569488525e-01,4.669207334518432617e-01,1.175774782896041870e-01,1.552558839321136475e-01,3.982699513435363770e-01,1.807784140110015869e-01,9.141803383827209473e-01
5.700000000000000000e+01,6.030619740486145020e-01,7.343474030494689941e-01,1.674657821655273438e+00,1.432398259639739990e-01,5.209331512451171875e-01,1.081177294254302979e-01,1.673341989517211914e-01,3.410808444023132324e-01,1.535248309373855591e-01,7.897783517837524414e-01
5.720000000000000284e+01,5.721358656883239746e-01,6.723842620849609375e-01,1.835399389266967773e+00,1.639202386140823364e-01,5.835293531417846680e-01,1.003833040595054626e-01,1.828196346759796143e-01,2.932441234588623047e-01,1.386454105377197266e-01,6.785783171653747559e-01
5.740000000000000568e+01,5.505102276802062988e-01,6.124057173728942871e-01,2.002855062484741211e+00,1.935691684484481812e-01,6.555805802345275879e-01,9.300930052995681763e-02,2.002487480640411377e-01,2.519420385360717773e-01,1.318966299295425415e-01,5.815477371215820312e-01
5.760000000000000142e+01,5.374497771263122559e-01,5.556017160415649414e-01,2.171373844146728516e+00,2.355777919292449951e-01,7.382180690765380859e-01,8.532130718231201172e-02,2.189725935459136963e-01,2.163945436477661133e-01,1.320407539606094360e-01,4.972128868103027344e-01
5.780000000000000426e+01,5.315302610397338867e-01,5.040106773376464844e-01,2.320882558822631836e+00,3.034487664699554443e-01,8.314737677574157715e-01,7.806801795959472656e-02,2.419965863227844238e-01,1.854635030031204224e-01,1.379813849925994873e-01,4.242325127124786377e-01
5.800000000000000000e+01,5.317946672439575195e-01,4.578191936016082764e-01,2.426536560058593750e+00,4.019809663295745850e-01,9.341393113136291504e-01,7.226731628179550171e-02,2.692129313945770264e-01,1.589581519365310669e-01,1.486324816942214966e-01,3.620448708534240723e-01
5.820000000000000284e+01,5.369530320167541504e-01,4.173416793346405029e-01,2.461579799652099609e+00,5.351408720016479492e-01,1.045434594154357910e+00,6.884527951478958130e-02,3.003259301185607910e-01,1.366429477930068970e-01,1.629597842693328857e-01,3.100269436836242676e-01
5.840000000000000568e+01,5.463576912879943848e-01,3.822744488716125488e-01,2.380885124206542969e+00,7.112334966659545898e-01,1.168647885322570801e+00,6.833969801664352417e-02,3.357950150966644287e-01,1.181712225079536438e-01,1.799120754003524780e-01,2.656576633453369141e-01
5.860000000000000142e+01,5.631728768348693848e-01,3.512157797813415527e-01,2.147012710571289062e+00,9.318671822547912598e-01,1.303562521934509277e+00,7.096505165100097656e-02,3.777443468570709229e-01,1.031714007258415222e-01,1.982620805501937866e-01,2.273692488670349121e-01
5.880000000000000426e+01,5.853614807128906250e-01,3.245730996131896973e-01,1.843836784362792969e+00,1.153622865676879883e+00,1.450836181640625000e+00,7.732497155666351318e-02,4.264969229698181152e-01,9.171445667743682861e-02,2.192890644073486328e-01,1.942016780376434326e-01
5.900000000000000000e+01,6.121323704719543457e-01,3.022526800632476807e-01,1.516216397285461426e+00,1.331813812255859375e+00,1.610583305358886719e+00,8.697960525751113892e-02,4.827021360397338867e-01,8.283994346857070923e-02,2.446627616882324219e-01,1.655852645635604858e-01
5.920000000000000284e+01,6.448123455047607422e-01,2.827014625072479248e-01,1.207997560501098633e+00,1.434846162796020508e+00,1.783335924148559570e+00,1.019287109375000000e-01,5.476520657539367676e-01,7.546743750572204590e-02,2.740805447101593018e-01,1.412796974182128906e-01
5.940000000000000568e+01,6.832048892974853516e-01,2.659628689289093018e-01,9.456938505172729492e-01,1.446787714958190918e+00,1.968635559082031250e+00,1.242880299687385559e-01,6.223145723342895508e-01,6.802943348884582520e-02,3.072527647018432617e-01,1.210534647107124329e-01
5.960000000000000142e+01,7.262738943099975586e-01,2.531045675277709961e-01,7.412114739418029785e-01,1.394521236419677734e+00,2.163075208663940430e+00,1.561616063117980957e-01,7.072908878326416016e-01,6.024358794093132019e-02,3.459511399269104004e-01,1.043529212474822998e-01
5.980000000000000426e+01,7.731975317001342773e-01,2.444657981395721436e-01,5.890448093414306641e-01,1.300619602203369141e+00,2.361245870590209961e+00,2.024141252040863037e-01,8.032844066619873047e-01,5.218444764614105225e-02,3.914133608341217041e-01,9.118626266717910767e-02
6.000000000000000000e+01,8.252037167549133301e-01,2.393778860569000244e-01,4.842399954795837402e-01,1.180368900299072266e+00,2.537444353103637695e+00,2.807483077049255371e-01,9.088143110275268555e-01,4.563388600945472717e-02,4.438981711864471436e-01,8.140900731086730957e-02
6.020000000000000284e+01,8.831446766853332520e-01,2.367706149816513062e-01,4.119599163532257080e-01,1.051256775856018066e+00,2.665598154067993164e+00,3.957887887954711914e-01,1.024593353271484375e+00,4.139302670955657959e-02,5.047563314437866211e-01,7.355485111474990845e-02
6.040000000000000568e+01,9.468834996223449707e-01,2.359998524188995361e-01,3.585527539253234863e-01,9.283668994903564453e-01,2.711874008178710938e+00,5.515688657760620117e-01,1.152355790138244629e+00,3.983832150697708130e-02,5.748561024665832520e-01,6.624980270862579346e-02
6.060000000000000142e+01,1.015719652175903320e+00,2.374223321676254272e-01,3.206460773944854736e-01,8.145740032196044922e-01,2.622879505157470703e+00,7.581146359443664551e-01,1.291631340980529785e+00,4.150344803929328918e-02,6.548911333084106445e-01,5.869119241833686829e-02
6.080000000000000426e+01,1.089235901832580566e+00,2.411932051181793213e-01,2.952827215194702148e-01,7.114803194999694824e-01,2.351483106613159180e+00,1.016355752944946289e+00,1.442726254463195801e+00,4.744593799114227295e-02,7.455867528915405273e-01,5.063809826970100403e-02
6.100000000000000000e+01,1.166041851043701172e+00,2.476189136505126953e-01,2.807961106300354004e-01,6.188095211982727051e-01,1.995568871498107910e+00,1.277856945991516113e+00,1.605134487152099609e+00,5.713274329900741577e-02,8.472734689712524414e-01,4.306667298078536987e-02
6.120000000000000284e+01,1.244666814804077148e+00,2.569697499275207520e-01,2.735183835029602051e-01,5.379128456115722656e-01,1.605879783630371094e+00,1.492434859275817871e+00,1.782362103462219238e+00,7.189804315567016602e-02,9.574822783470153809e-01,3.720584884285926819e-02
6.140000000000000568e+01,1.324312925338745117e+00,2.694344520568847656e-01,2.728793025016784668e-01,4.683741927146911621e-01,1.239084959030151367e+00,1.616658806800842285e+00,1.975297451019287109e+00,9.277203679084777832e-02,1.079895377159118652e+00,3.414418175816535950e-02
6.160000000000000142e+01,1.403595924377441406e+00,2.850884199142456055e-01,2.788673639297485352e-01,4.094958007335662842e-01,9.366768598556518555e-01,1.626089692115783691e+00,2.181170463562011719e+00,1.221233829855918884e-01,1.214122533798217773e+00,3.386233374476432800e-02
6.180000000000000426e+01,1.479868054389953613e+00,3.047850728034973145e-01,2.897658646106719971e-01,3.588060438632965088e-01,7.066668272018432617e-01,1.556688070297241211e+00,2.393732786178588867e+00,1.649687588214874268e-01,1.359498023986816406e+00,3.784123435616493225e-02
6.200000000000000000e+01,1.551459193229675293e+00,3.287764191627502441e-01,3.039229214191436768e-01,3.155508339405059814e-01,5.371297597885131836e-01,1.441347360610961914e+00,2.594594001770019531e+00,2.368046939373016357e-01,1.516344308853149414e+00,4.553521052002906799e-02
6.220000000000000284e+01,1.616538643836975098e+00,3.572801649570465088e-01,3.202385902404785156e-01,2.787633836269378662e-01,4.207354187965393066e-01,1.299591541290283203e+00,2.755746126174926758e+00,3.474813401699066162e-01,1.685772180557250977e+00,5.746130645275115967e-02
6.240000000000000568e+01,1.666555643081665039e+00,3.957024812698364258e-01,3.408094644546508789e-01,2.467544823884963989e-01,3.405990004539489746e-01,1.152229905128479004e+00,2.842683553695678711e+00,4.997533559799194336e-01,1.871427655220031738e+00,7.501337677240371704e-02
6.260000000000000142e+01,1.691772103309631348e+00,4.479707777500152588e-01,3.655865490436553955e-01,2.191525399684906006e-01,2.818339467048645020e-01,1.012283563613891602e+00,2.802236318588256836e+00,7.043662071228027344e-01,2.072013378143310547e+00,9.948648512363433838e-02
6.280000000000000426e+01,1.678097486495971680e+00,5.176351070404052734e-01,3.942766487598419189e-01,1.957247108221054077e-01,2.401751428842544556e-01,8.833765387535095215e-01,2.581655025482177734e+00,9.653052687644958496e-01,2.284281253814697266e+00,1.336513459682464600e-01
6.300000000000000000e+01,1.613295555114746094e+00,6.058292388916015625e-01,4.276760816574096680e-01,1.762357354164123535e-01,2.126583009958267212e-01,7.666782736778259277e-01,2.222728729248046875e+00,1.254880905151367188e+00,2.498736143112182617e+00,1.856191754341125488e-01
6.320000000000000284e+01,1.492582321166992188e+00,7.085521817207336426e-01,4.678743183612823486e-01,1.602901369333267212e-01,1.973904222249984741e-01,6.617606282234191895e-01,1.796012043952941895e+00,1.520575761795043945e+00,2.689694643020629883e+00,2.734134793281555176e-01
6.340000000000000568e+01,1.349078059196472168e+00,8.013067841529846191e-01,5.141326189041137695e-01,1.473996639251708984e-01,1.898975968360900879e-01,5.701193809509277344e-01,1.383691310882568359e+00,1.690397977828979492e+00,2.827517271041870117e+00,4.020414352416992188e-01
6.360000000000000142e+01,1.209928154945373535e+00,8.616940379142761230e-01,5.658836960792541504e-01,1.370914876461029053e-01,1.889510005712509155e-01,4.904091656208038330e-01,1.026974201202392578e+00,1.740138053894042969e+00,2.872254371643066406e+00,5.762292742729187012e-01
6.380000000000000426e+01,1.076342582702636719e+00,8.979395627975463867e-01,6.259538531303405762e-01,1.288412213325500488e-01,1.937717646360397339e-01,4.214864969253540039e-01,7.599195837974548340e-01,1.681458592414855957e+00,2.765566587448120117e+00,8.064649701118469238e-01
6.400000000000000000e+01,9.533625841140747070e-01,9.107968211174011230e-01,6.951942443847656250e-01,1.215353384613990784e-01,2.041981220245361328e-01,3.635462820529937744e-01,5.597209930419921875e-01,1.567596316337585449e+00,2.463165998458862305e+00,1.090738296508789062e+00
6.420000000000000284e+01,8.466094732284545898e-01,8.978416323661804199e-01,7.744117379188537598e-01,1.142182573676109314e-01,2.182451039552688599e-01,3.148770332336425781e-01,4.183730483055114746e-01,1.421430110931396484e+00,2.068456172943115234e+00,1.378028392791748047e+00
6.440000000000000568e+01,7.593175172805786133e-01,8.648618459701538086e-01,8.635743856430053711e-01,1.080308556556701660e-01,2.348242104053497314e-01,2.731024622917175293e-01,3.254326581954956055e-01,1.262376070022583008e+00,1.638555049896240234e+00,1.610394477844238281e+00
6.460000000000000853e+01,6.927959918975830078e-01,8.169555664062500000e-01,9.626587629318237305e-01,1.034385561943054199e-01,2.527168989181518555e-01,2.370884120464324951e-01,2.560171484947204590e-01,1.110799551010131836e+00,1.237071275711059570e+00,1.738994002342224121e+00
6.479999999999999716e+01,6.469882726669311523e-01,7.588271498680114746e-01,1.069056272506713867e+00,1.010327264666557312e-01,2.749328017234802246e-01,2.058074176311492920e-01,2.064583152532577515e-01,9.692596793174743652e-01,9.147382974624633789e-01,1.739592313766479492e+00
6.500000000000000000e+01,6.111084818840026855e-01,7.001328468322753906e-01,1.186784148216247559e+00,1.017201840877532959e-01,3.013451099395751953e-01,1.789454072713851929e-01,1.727422177791595459e-01,8.402190208435058594e-01,6.720852851867675781e-01,1.655689477920532227e+00
6.520000000000000284e+01,5.843042135238647461e-01,6.424767971038818359e-01,1.315417289733886719e+00,1.060442924499511719e-01,3.316589593887329102e-01,1.562677621841430664e-01,1.527693271636962891e-01,7.239168882369995117e-01,4.947362244129180908e-01,1.524433016777038574e+00
6.540000000000000568e+01,5.660743713378906250e-01,5.869194269180297852e-01,1.455099225044250488e+00,1.143250912427902222e-01,3.663142323493957520e-01,1.374319493770599365e-01,1.424447596073150635e-01,6.215379238128662109e-01,3.724890649318695068e-01,1.369934558868408203e+00
6.560000000000000853e+01,5.557845234870910645e-01,5.343852043151855469e-01,1.606217741966247559e+00,1.260089278221130371e-01,4.076866805553436279e-01,1.221204623579978943e-01,1.394967287778854370e-01,5.323840379714965820e-01,2.882602214813232422e-01,1.212152004241943359e+00
6.579999999999999716e+01,5.520626902580261230e-01,4.868333041667938232e-01,1.766870617866516113e+00,1.428994834423065186e-01,4.558098614215850830e-01,1.103173941373825073e-01,1.427767425775527954e-01,4.550684094429016113e-01,2.268156707286834717e-01,1.062367200851440430e+00
6.600000000000000000e+01,5.539717674255371094e-01,4.444386065006256104e-01,1.936962246894836426e+00,1.673813909292221069e-01,5.104644894599914551e-01,1.010276302695274353e-01,1.515258848667144775e-01,3.884681463241577148e-01,1.832738667726516724e-01,9.245241880416870117e-01
6.620000000000000284e+01,5.603582262992858887e-01,4.074245691299438477e-01,2.111625671386718750e+00,2.029087990522384644e-01,5.737404823303222656e-01,9.342373907566070557e-02,1.642268151044845581e-01,3.325488567352294922e-01,1.549300104379653931e-01,7.990840673446655273e-01
6.640000000000000568e+01,5.726556181907653809e-01,3.749840259552001953e-01,2.280000925064086914e+00,2.562419474124908447e-01,6.465486884117126465e-01,8.603105694055557251e-02,1.801895201206207275e-01,2.855777442455291748e-01,1.393650025129318237e-01,6.867067813873291016e-01
6.660000000000000853e+01,5.920196175575256348e-01,3.465094864368438721e-01,2.418121814727783203e+00,3.398266434669494629e-01,7.300492525100708008e-01,7.829081267118453979e-02,1.978815793991088867e-01,2.450092434883117676e-01,1.320338249206542969e-01,5.886208415031433105e-01
6.679999999999999716e+01,6.160009503364562988e-01,3.223685324192047119e-01,2.500673294067382812e+00,4.564716517925262451e-01,8.241189718246459961e-01,7.081956416368484497e-02,2.170726358890533447e-01,2.100685387849807739e-01,1.316869258880615234e-01,5.033416748046875000e-01
6.700000000000000000e+01,6.449923515319824219e-01,3.015035390853881836e-01,2.489808559417724609e+00,6.133158802986145020e-01,9.276233315467834473e-01,6.481841206550598145e-02,2.406855374574661255e-01,1.796915680170059204e-01,1.372174471616744995e-01,4.295178353786468506e-01
6.720000000000000284e+01,6.797366142272949219e-01,2.833921611309051514e-01,2.341352939605712891e+00,8.153963088989257812e-01,1.040261030197143555e+00,6.119682639837265015e-02,2.684563696384429932e-01,1.537141650915145874e-01,1.475555151700973511e-01,3.664783835411071777e-01
6.740000000000000568e+01,7.191759347915649414e-01,2.691527903079986572e-01,2.062764406204223633e+00,1.050061702728271484e+00,1.164801597595214844e+00,6.041227281093597412e-02,3.000907897949218750e-01,1.319017261266708374e-01,1.616172641515731812e-01,3.136726915836334229e-01
6.760000000000000853e+01,7.626440525054931641e-01,2.589339315891265869e-01,1.723030209541320801e+00,1.274157762527465820e+00,1.301251053810119629e+00,6.264820694923400879e-02,3.363519012928009033e-01,1.138595938682556152e-01,1.784545332193374634e-01,2.688066065311431885e-01
6.779999999999999716e+01,8.094751238822937012e-01,2.527755200862884521e-01,1.388487339019775391e+00,1.425053358078002930e+00,1.450373888015747070e+00,6.856321543455123901e-02,3.791447877883911133e-01,9.930058568716049194e-02,1.967063099145889282e-01,2.300721108913421631e-01
6.800000000000000000e+01,8.617618083953857422e-01,2.494069635868072510e-01,1.086796283721923828e+00,1.488906741142272949e+00,1.611152529716491699e+00,7.821045815944671631e-02,4.287417531013488770e-01,8.828461170196533203e-02,2.173854857683181763e-01,1.965420395135879517e-01
6.820000000000000284e+01,9.195338487625122070e-01,2.483026534318923950e-01,8.452860116958618164e-01,1.464860558509826660e+00,1.786215782165527344e+00,9.275890141725540161e-02,4.860945641994476318e-01,7.967112213373184204e-02,2.424354106187820435e-01,1.675821840763092041e-01
6.840000000000000568e+01,9.821002483367919922e-01,2.492762207984924316e-01,6.597888469696044922e-01,1.388465166091918945e+00,1.974148392677307129e+00,1.147877126932144165e-01,5.523027777671813965e-01,7.240537554025650024e-02,2.715524137020111084e-01,1.429515182971954346e-01
6.860000000000000853e+01,1.048978090286254883e+00,2.525154352188110352e-01,5.261920690536499023e-01,1.276741743087768555e+00,2.172642469406127930e+00,1.457347720861434937e-01,6.283612251281738281e-01,6.492839008569717407e-02,3.044458925724029541e-01,1.224178969860076904e-01
6.879999999999999716e+01,1.119758605957031250e+00,2.581272721290588379e-01,4.386651515960693359e-01,1.144351601600646973e+00,2.375549316406250000e+00,1.911565810441970825e-01,7.146996259689331055e-01,5.708131566643714905e-02,3.426829874515533447e-01,1.054598391056060791e-01
6.900000000000000000e+01,1.192883849143981934e+00,2.663976252079010010e-01,3.735158443450927734e-01,1.014508485794067383e+00,2.559298753738403320e+00,2.679938673973083496e-01,8.120859265327453613e-01,4.910016804933547974e-02,3.876264691352844238e-01,9.202305972576141357e-02
6.920000000000000284e+01,1.267081737518310547e+00,2.775550484657287598e-01,3.267956972122192383e-01,8.917170763015747070e-01,2.697183609008789062e+00,3.822960853576660156e-01,9.187848567962646484e-01,4.267538711428642273e-02,4.395432174205780029e-01,8.203162997961044312e-02
6.940000000000000568e+01,1.341093182563781738e+00,2.919473350048065186e-01,2.939556837081909180e-01,7.800210118293762207e-01,2.756040811538696289e+00,5.373194813728332520e-01,1.036219000816345215e+00,3.868487104773521423e-02,4.997439086437225342e-01,7.405582070350646973e-02
6.960000000000000853e+01,1.412350296974182129e+00,3.101360797882080078e-01,2.731983959674835205e-01,6.791284084320068359e-01,2.680596113204956055e+00,7.441717386245727539e-01,1.165723443031311035e+00,3.731492534279823303e-02,5.691108107566833496e-01,6.677175313234329224e-02
6.979999999999999716e+01,1.479316115379333496e+00,3.323185145854949951e-01,2.620578408241271973e-01,5.891851782798767090e-01,2.422205686569213867e+00,1.004432678222656250e+00,1.306407451629638672e+00,3.955179452896118164e-02,6.483920812606811523e-01,5.922917276620864868e-02
7.000000000000000000e+01,1.540290594100952148e+00,3.586992025375366211e-01,2.574334144592285156e-01,5.111577510833740234e-01,2.063949108123779297e+00,1.275021672248840332e+00,1.458876729011535645e+00,4.588833078742027283e-02,7.382377982139587402e-01,5.121813714504241943e-02
7.020000000000000284e+01,1.591099500656127930e+00,3.908372223377227783e-01,2.595133185386657715e-01,4.444271326065063477e-01,1.661389827728271484e+00,1.505548834800720215e+00,1.622726202011108398e+00,5.599948763847351074e-02,8.391142487525939941e-01,4.353727027773857117e-02
7.040000000000000568e+01,1.621761202812194824e+00,4.342037439346313477e-01,2.679414153099060059e-01,3.880038559436798096e-01,1.279697895050048828e+00,1.643813967704772949e+00,1.801951169967651367e+00,7.139734178781509399e-02,9.486807584762573242e-01,3.753666207194328308e-02
7.060000000000000853e+01,1.621017456054687500e+00,4.924717843532562256e-01,2.802573144435882568e-01,3.395985662937164307e-01,9.609563350677490234e-01,1.664133667945861816e+00,1.996874332427978516e+00,9.300576895475387573e-02,1.070183396339416504e+00,3.429691866040229797e-02
7.079999999999999716e+01,1.577297568321228027e+00,5.672092437744140625e-01,2.956805229187011719e-01,2.983993291854858398e-01,7.198548316955566406e-01,1.596993446350097656e+00,2.204734802246093750e+00,1.232039183378219604e-01,1.203621506690979004e+00,3.372206911444664001e-02
7.100000000000000000e+01,1.483050107955932617e+00,6.562818288803100586e-01,3.131860792636871338e-01,2.630527317523956299e-01,5.412828326225280762e-01,1.481226444244384766e+00,2.418805360794067383e+00,1.674351096153259277e-01,1.348097562789916992e+00,3.741813451051712036e-02
7.120000000000000284e+01,1.358002066612243652e+00,7.433283925056457520e-01,3.351247310638427734e-01,2.322958409786224365e-01,4.175801873207092285e-01,1.337522029876708984e+00,2.618860721588134766e+00,2.424386441707611084e-01,1.504087567329406738e+00,4.482932388782501221e-02
7.140000000000000568e+01,1.230918049812316895e+00,8.066068291664123535e-01,3.611932992935180664e-01,2.058889269828796387e-01,3.336917459964752197e-01,1.185996294021606445e+00,2.776703357696533203e+00,3.568440675735473633e-01,1.672320842742919922e+00,5.634521692991256714e-02
7.160000000000000853e+01,1.107049942016601562e+00,8.476351499557495117e-01,3.911015093326568604e-01,1.836009919643402100e-01,2.718879878520965576e-01,1.041954278945922852e+00,2.857576131820678711e+00,5.133696794509887695e-01,1.856710314750671387e+00,7.345408946275711060e-02
7.179999999999999716e+01,9.910572171211242676e-01,8.674889206886291504e-01,4.264144599437713623e-01,1.651134341955184937e-01,2.280001342296600342e-01,9.088889956474304199e-01,2.805568933486938477e+00,7.235292196273803711e-01,2.056300640106201172e+00,9.728213399648666382e-02
7.200000000000000000e+01,8.878468871116638184e-01,8.648487329483032227e-01,4.685277938842773438e-01,1.501694470643997192e-01,1.987569332122802734e-01,7.883651852607727051e-01,2.568289995193481445e+00,9.904717206954956055e-01,2.268126249313354492e+00,1.303326487541198730e-01
7.220000000000000284e+01,8.011627793312072754e-01,8.413791060447692871e-01,5.164486169815063477e-01,1.381139308214187622e-01,1.822261512279510498e-01,6.799260973930358887e-01,2.201178789138793945e+00,1.281141519546508789e+00,2.483793973922729492e+00,1.797153055667877197e-01
7.240000000000000568e+01,7.331136465072631836e-01,8.026170730590820312e-01,5.706832408905029297e-01,1.286098062992095947e-01,1.739744395017623901e-01,5.850336551666259766e-01,1.770513534545898438e+00,1.543210506439208984e+00,2.678037166595458984e+00,2.644651234149932861e-01
7.260000000000000853e+01,6.840562224388122559e-01,7.528797388076782227e-01,6.335434317588806152e-01,1.208150982856750488e-01,1.725171804428100586e-01,5.024693012237548828e-01,1.357452273368835449e+00,1.707250118255615234e+00,2.821900129318237305e+00,3.898676633834838867e-01
7.279999999999999716e+01,6.474538445472717285e-01,6.994933485984802246e-01,7.058969140052795410e-01,1.134228482842445374e-01,1.767864674329757690e-01,4.309359788894653320e-01,1.005521297454833984e+00,1.747648954391479492e+00,2.877159357070922852e+00,5.598837733268737793e-01
7.300000000000000000e+01,6.192662715911865234e-01,6.465442180633544922e-01,7.884413599967956543e-01,1.061956584453582764e-01,1.867216825485229492e-01,3.701071739196777344e-01,7.419636845588684082e-01,1.683506727218627930e+00,2.784902334213256836e+00,7.857910990715026855e-01
7.320000000000000284e+01,5.990972518920898438e-01,5.950659513473510742e-01,8.812718391418457031e-01,1.000556498765945435e-01,2.003838866949081421e-01,3.195790052413940430e-01,5.453416109085083008e-01,1.565429210662841797e+00,2.494810819625854492e+00,1.068154811859130859e+00
7.340000000000000568e+01,5.864320993423461914e-01,5.459425449371337891e-01,9.830337166786193848e-01,9.572356939315795898e-02,2.168768346309661865e-01,2.762436270713806152e-01,4.071143865585327148e-01,1.416733503341674805e+00,2.105547428131103516e+00,1.357394695281982422e+00
7.360000000000000853e+01,5.806620121002197266e-01,4.999074935913085938e-01,1.093121290206909180e+00,9.386191517114639282e-02,2.347351759672164917e-01,2.388437539339065552e-01,3.154590129852294922e-01,1.257280588150024414e+00,1.673567891120910645e+00,1.598266363143920898e+00
7.379999999999999716e+01,5.806109309196472168e-01,4.584762454032897949e-01,1.214883804321289062e+00,9.506428241729736328e-02,2.560357153415679932e-01,2.064257562160491943e-01,2.472822666168212891e-01,1.105434417724609375e+00,1.266905784606933594e+00,1.737590312957763672e+00
7.400000000000000000e+01,5.853469371795654297e-01,4.219579696655273438e-01,1.347731828689575195e+00,1.000153496861457825e-01,2.816151678562164307e-01,1.784958243370056152e-01,1.986576318740844727e-01,9.640434384346008301e-01,9.361537098884582520e-01,1.747619152069091797e+00
7.420000000000000284e+01,5.955193638801574707e-01,3.900231719017028809e-01,1.492107868194580078e+00,1.086892485618591309e-01,3.111747503280639648e-01,1.548165977001190186e-01,1.658162027597427368e-01,8.351803421974182129e-01,6.876302957534790039e-01,1.667861700057983398e+00
7.440000000000000568e+01,6.133020520210266113e-01,3.615775406360626221e-01,1.648229956626892090e+00,1.208972781896591187e-01,3.444286286830902100e-01,1.351593881845474243e-01,1.466743648052215576e-01,7.189897894859313965e-01,5.051784515380859375e-01,1.538869380950927734e+00
7.460000000000000853e+01,6.361057758331298828e-01,3.373383879661560059e-01,1.814882755279541016e+00,1.391982883214950562e-01,3.841012716293334961e-01,1.189664602279663086e-01,1.368860006332397461e-01,6.169493794441223145e-01,3.786093592643737793e-01,1.385249972343444824e+00
7.479999999999999716e+01,6.633549332618713379e-01,3.162254095077514648e-01,1.990749359130859375e+00,1.653541773557662964e-01,4.305755496025085449e-01,1.063163131475448608e-01,1.344334483146667480e-01,5.281170010566711426e-01,2.923114597797393799e-01,1.226541399955749512e+00
7.500000000000000000e+01,6.956705451011657715e-01,2.986063659191131592e-01,2.170974493026733398e+00,2.035647332668304443e-01,4.834714531898498535e-01,9.662146866321563721e-02,1.381708532571792603e-01,4.511059522628784180e-01,2.290407121181488037e-01,1.075762987136840820e+00
7.520000000000000284e+01,7.324922680854797363e-01,2.846595942974090576e-01,2.340720415115356445e+00,2.630438506603240967e-01,5.448275208473205566e-01,8.876551687717437744e-02,1.471970230340957642e-01,3.848324716091156006e-01,1.841194778680801392e-01,9.366201162338256836e-01
7.540000000000000568e+01,7.732075452804565430e-01,2.745079100131988525e-01,2.475761890411376953e+00,3.542823791503906250e-01,6.154890060424804688e-01,8.143712580204010010e-02,1.601529419422149658e-01,3.292068541049957275e-01,1.545878350734710693e-01,8.099448084831237793e-01
7.560000000000000853e+01,8.171610236167907715e-01,2.682178914546966553e-01,2.549686908721923828e+00,4.800308942794799805e-01,6.965553164482116699e-01,7.381097972393035889e-02,1.763042509555816650e-01,2.824088037014007568e-01,1.382492035627365112e-01,6.961039900779724121e-01
7.579999999999999716e+01,8.651480078697204590e-01,2.649557590484619141e-01,2.519386053085327148e+00,6.488497257232666016e-01,7.885233759880065918e-01,6.575156748294830322e-02,1.941158026456832886e-01,2.419839054346084595e-01,1.303077191114425659e-01,5.966942906379699707e-01
7.600000000000000000e+01,9.180638790130615234e-01,2.639968693256378174e-01,2.340537309646606445e+00,8.644554018974304199e-01,8.905414938926696777e-01,5.907151848077774048e-02,2.134759724140167236e-01,2.071633934974670410e-01,1.294613331556320190e-01,5.102369785308837891e-01
7.620000000000000284e+01,9.751270413398742676e-01,2.655500769615173340e-01,2.042875289916992188e+00,1.105684399604797363e+00,1.000804066658020020e+00,5.424311012029647827e-02,2.372486740350723267e-01,1.768961250782012939e-01,1.345895528793334961e-01,4.353669881820678711e-01
7.640000000000000568e+01,1.035847187042236328e+00,2.693255543708801270e-01,1.689382195472717285e+00,1.328964710235595703e+00,1.123266339302062988e+00,5.247274413704872131e-02,2.651742398738861084e-01,1.510255783796310425e-01,1.445957720279693604e-01,3.712774813175201416e-01
7.660000000000000853e+01,1.099810123443603516e+00,2.753269672393798828e-01,1.347459435462951660e+00,1.472419857978820801e+00,1.257724642753601074e+00,5.324311926960945129e-02,2.969584167003631592e-01,1.293171495199203491e-01,1.583918035030364990e-01,3.175618648529052734e-01
7.680000000000001137e+01,1.166498541831970215e+00,2.837399840354919434e-01,1.044200897216796875e+00,1.522471189498901367e+00,1.404374361038208008e+00,5.807988345623016357e-02,3.334074020385742188e-01,1.113692671060562134e-01,1.751132458448410034e-01,2.720635533332824707e-01
7.700000000000000000e+01,1.234084963798522949e+00,2.948199510574340820e-01,8.067753314971923828e-01,1.486007213592529297e+00,1.562626481056213379e+00,6.668265908956527710e-02,3.763717114925384521e-01,9.690084308385848999e-02,1.932705044746398926e-01,2.327630817890167236e-01
7.720000000000000284e+01,1.300486207008361816e+00,3.091892004013061523e-01,6.263811588287353516e-01,1.399159908294677734e+00,1.734130382537841797e+00,7.978048175573348999e-02,4.261400699615478516e-01,8.597538620233535767e-02,2.135439366102218628e-01,1.988060325384140015e-01
7.740000000000000568e+01,1.363675713539123535e+00,3.273545801639556885e-01,4.983836412429809570e-01,1.279013872146606445e+00,1.920460104942321777e+00,9.916674345731735229e-02,4.838021695613861084e-01,7.743845134973526001e-02,2.381993830204010010e-01,1.694076955318450928e-01
7.760000000000000853e+01,1.422165393829345703e+00,3.494014739990234375e-01,4.149659574031829834e-01,1.141644716262817383e+00,2.119364261627197266e+00,1.267355382442474365e-01,5.503485798835754395e-01,7.020570337772369385e-02,2.669520676136016846e-01,1.443629860877990723e-01
7.780000000000001137e+01,1.474393725395202637e+00,3.753489255905151367e-01,3.518437743186950684e-01,1.009829878807067871e+00,2.325144767761230469e+00,1.669009923934936523e-01,6.267814636230468750e-01,6.271889805793762207e-02,2.995100319385528564e-01,1.234388351440429688e-01
7.800000000000000000e+01,1.515400290489196777e+00,4.072533547878265381e-01,3.067352771759033203e-01,8.860417008399963379e-01,2.522720098495483398e+00,2.323360145092010498e-01,7.134273052215576172e-01,5.486216768622398376e-02,3.371717929840087891e-01,1.061560064554214478e-01
7.820000000000000284e+01,1.537485837936401367e+00,4.482356905937194824e-01,2.754752337932586670e-01,7.736252546310424805e-01,2.684850215911865234e+00,3.347324728965759277e-01,8.111914992332458496e-01,4.683297127485275269e-02,3.814549148082733154e-01,9.237581491470336914e-02
7.840000000000000568e+01,1.529888033866882324e+00,5.013395547866821289e-01,2.562817335128784180e-01,6.722056269645690918e-01,2.778810739517211914e+00,4.769634604454040527e-01,9.182484745979309082e-01,4.037037119269371033e-02,4.326781332492828369e-01,8.212596923112869263e-02
7.860000000000000853e+01,1.484954118728637695e+00,5.674358606338500977e-01,2.461647838354110718e-01,5.822934508323669434e-01,2.756764888763427734e+00,6.683093309402465820e-01,1.036181211471557617e+00,3.633802384138107300e-02,4.920808970928192139e-01,7.397890836000442505e-02
7.880000000000001137e+01,1.397096276283264160e+00,6.438835263252258301e-01,2.425469160079956055e-01,5.041105747222900391e-01,2.566648244857788086e+00,9.139430522918701172e-01,1.166239380836486816e+00,3.491513058543205261e-02,5.605596899986267090e-01,6.672057509422302246e-02
7.900000000000000000e+01,1.287545919418334961e+00,7.158373594284057617e-01,2.454567253589630127e-01,4.372498691082000732e-01,2.229645729064941406e+00,1.193866491317749023e+00,1.307284235954284668e+00,3.727226704359054565e-02,6.388988494873046875e-01,5.920077115297317505e-02
7.920000000000000284e+01,1.176611661911010742e+00,7.683332562446594238e-01,2.546365261077880859e-01,3.809396624565124512e-01,1.819721817970275879e+00,1.457836031913757324e+00,1.460063934326171875e+00,4.365599155426025391e-02,7.276818752288818359e-01,5.124425515532493591e-02
7.940000000000000568e+01,1.069113969802856445e+00,8.014745712280273438e-01,2.674406766891479492e-01,3.327431380748748779e-01,1.418793916702270508e+00,1.632716894149780273e+00,1.624243497848510742e+00,5.382164940237998962e-02,8.275746703147888184e-01,4.339605942368507385e-02
7.960000000000000853e+01,9.690168499946594238e-01,8.163009285926818848e-01,2.832408547401428223e-01,2.917157113552093506e-01,1.062338829040527344e+00,1.697326183319091797e+00,1.803914785385131836e+00,6.931649893522262573e-02,9.363818764686584473e-01,3.718994185328483582e-02
7.980000000000001137e+01,8.802869915962219238e-01,8.123002648353576660e-01,3.009447753429412842e-01,2.564002871513366699e-01,7.941834926605224609e-01,1.650215625762939453e+00,1.999559760093688965e+00,9.090065956115722656e-02,1.056800007820129395e+00,3.363822773098945618e-02
8.000000000000000000e+01,8.061372041702270508e-01,7.904864549636840820e-01,3.230865597724914551e-01,2.256818562746047974e-01,5.913495421409606934e-01,1.546699762344360352e+00,2.208216667175292969e+00,1.211013272404670715e-01,1.189259409904479980e+00,3.269463405013084412e-02
8.020000000000000284e+01,7.482252717018127441e-01,7.552464008331298828e-01,3.493624925613403320e-01,1.993202120065689087e-01,4.473259449005126953e-01,1.407849073410034180e+00,2.423368692398071289e+00,1.652472019195556641e-01,1.332614541053771973e+00,3.601793572306632996e-02
8.040000000000000568e+01,7.069591283798217773e-01,7.107799649238586426e-01,3.794817328453063965e-01,1.770838797092437744e-01,3.537129163742065430e-01,1.252171635627746582e+00,2.624945402145385742e+00,2.401393353939056396e-01,1.487528920173645020e+00,4.305413365364074707e-02
8.060000000000000853e+01,6.749039292335510254e-01,6.643552184104919434e-01,4.148648679256439209e-01,1.586368530988693237e-01,2.834324240684509277e-01,1.103567004203796387e+00,2.784604787826538086e+00,3.546268045902252197e-01,1.654256582260131836e+00,5.403262749314308167e-02
8.080000000000001137e+01,6.501753926277160645e-01,6.182817816734313965e-01,4.570477306842803955e-01,1.437330394983291626e-01,2.332247793674468994e-01,9.640889167785644531e-01,2.867288827896118164e+00,5.114355087280273438e-01,1.837052941322326660e+00,7.056289911270141602e-02
8.100000000000000000e+01,6.324322819709777832e-01,5.734625458717346191e-01,5.051894783973693848e-01,1.318171024322509766e-01,1.985883563756942749e-01,8.374665379524230957e-01,2.817211389541625977e+00,7.220168709754943848e-01,2.035521984100341797e+00,9.349036216735839844e-02
8.120000000000000284e+01,6.212297677993774414e-01,5.306701064109802246e-01,5.597983598709106445e-01,1.224212944507598877e-01,1.775131523609161377e-01,7.232702970504760742e-01,2.581539630889892578e+00,9.897032976150512695e-01,2.246888875961303711e+00,1.252184659242630005e-01
8.140000000000000568e+01,6.160404682159423828e-01,4.905463159084320068e-01,6.230521202087402344e-01,1.147121116518974304e-01,1.664324253797531128e-01,6.222953200340270996e-01,2.213437795639038086e+00,1.282255530357360840e+00,2.463626384735107422e+00,1.719392091035842896e-01
8.160000000000000853e+01,6.163586378097534180e-01,4.538326859474182129e-01,6.958431005477905273e-01,1.073100343346595764e-01,1.626560837030410767e-01,5.343162417411804199e-01,1.780378580093383789e+00,1.546953201293945312e+00,2.662181377410888672e+00,2.526300549507141113e-01
8.180000000000001137e+01,6.215449571609497070e-01,4.210685789585113525e-01,7.791104912757873535e-01,9.980900585651397705e-02,1.650538146495819092e-01,4.579732418060302734e-01,1.364394664764404297e+00,1.713325381278991699e+00,2.814020395278930664e+00,3.737227320671081543e-01
8.200000000000000000e+01,6.335509419441223145e-01,3.917714655399322510e-01,8.728134632110595703e-01,9.340041875839233398e-02,1.732535511255264282e-01,3.923101425170898438e-01,1.009431242942810059e+00,1.755489468574523926e+00,2.883224010467529297e+00,5.381621122360229492e-01
8.220000000000000284e+01,6.523928046226501465e-01,3.662366569042205811e-01,9.752904772758483887e-01,8.875481039285659790e-02,1.855858862400054932e-01,3.374088406562805176e-01,7.438246607780456543e-01,1.691567063331604004e+00,2.810132980346679688e+00,7.582709193229675293e-01
8.240000000000000568e+01,6.751140356063842773e-01,3.444377779960632324e-01,1.086458683013916016e+00,8.665237575769424438e-02,2.012653648853302002e-01,2.910828590393066406e-01,5.455639958381652832e-01,1.573229551315307617e+00,2.542546510696411133e+00,1.035946369171142578e+00
8.260000000000000853e+01,7.020589709281921387e-01,3.259558677673339844e-01,1.209321141242980957e+00,8.740678429603576660e-02,2.186945974826812744e-01,2.510821223258972168e-01,4.060074687004089355e-01,1.424067258834838867e+00,2.160799503326416016e+00,1.328355669975280762e+00
8.280000000000001137e+01,7.335287928581237793e-01,3.107767403125762939e-01,1.343479156494140625e+00,9.192545711994171143e-02,2.380547821521759033e-01,2.165448367595672607e-01,3.136413395404815674e-01,1.263877034187316895e+00,1.725287914276123047e+00,1.581910252571105957e+00
8.300000000000000000e+01,7.689861655235290527e-01,2.990481257438659668e-01,1.489456057548522949e+00,1.001243814826011658e-01,2.618381977081298828e-01,1.866119652986526489e-01,2.448822110891342163e-01,1.111307978630065918e+00,1.311284422874450684e+00,1.735682368278503418e+00
8.320000000000000284e+01,8.078483343124389648e-01,2.908658981323242188e-01,1.647787809371948242e+00,1.117872521281242371e-01,2.897396981716156006e-01,1.610417664051055908e-01,1.958170980215072632e-01,9.691870808601379395e-01,9.679791927337646484e-01,1.759727001190185547e+00
8.340000000000000568e+01,8.494961261749267578e-01,2.862738370895385742e-01,1.817435264587402344e+00,1.294419914484024048e-01,3.214672505855560303e-01,1.396013051271438599e-01,1.626258492469787598e-01,8.396497964859008789e-01,7.107045650482177734e-01,1.686114907264709473e+00
8.360000000000000853e+01,8.940680623054504395e-01,2.845985889434814453e-01,1.996786952018737793e+00,1.550254523754119873e-01,3.581464290618896484e-01,1.218394115567207336e-01,1.432371288537979126e-01,7.227160930633544922e-01,5.204555988311767578e-01,1.560779929161071777e+00
8.380000000000001137e+01,9.423758387565612793e-01,2.853646278381347656e-01,2.181852340698242188e+00,1.923306882381439209e-01,4.015850126743316650e-01,1.076107844710350037e-01,1.333036571741104126e-01,6.199913620948791504e-01,3.874263167381286621e-01,1.408407688140869141e+00
8.400000000000000000e+01,9.938789606094360352e-01,2.887027859687805176e-01,2.359031438827514648e+00,2.499741464853286743e-01,4.515967965126037598e-01,9.677316248416900635e-02,1.307578086853027344e-01,5.305590033531188965e-01,2.980301082134246826e-01,1.248267412185668945e+00
8.420000000000000284e+01,1.048017024993896484e+00,2.941250503063201904e-01,2.503925561904907227e+00,3.400465548038482666e-01,5.093098878860473633e-01,8.819881081581115723e-02,1.344461590051651001e-01,4.530237913131713867e-01,2.320297062397003174e-01,1.095959901809692383e+00
8.440000000000000568e+01,1.104292511940002441e+00,3.017453253269195557e-01,2.588821887969970703e+00,4.653493165969848633e-01,5.759195089340209961e-01,8.093743026256561279e-02,1.433869153261184692e-01,3.862336277961730957e-01,1.850465238094329834e-01,9.548400044441223145e-01
8.460000000000000853e+01,1.162154197692871094e+00,3.116020560264587402e-01,2.572326898574829102e+00,6.338322162628173828e-01,6.524282693862915039e-01,7.344344258308410645e-02,1.562893241643905640e-01,3.301649391651153564e-01,1.537408828735351562e-01,8.262973427772521973e-01
8.480000000000001137e+01,1.219778895378112793e+00,3.243325650691986084e-01,2.407913684844970703e+00,8.504146933555603027e-01,7.396059632301330566e-01,6.552989035844802856e-02,1.723894774913787842e-01,2.830249369144439697e-01,1.360533833503723145e-01,7.103178501129150391e-01
8.500000000000000000e+01,1.274571537971496582e+00,3.403736054897308350e-01,2.109646320343017578e+00,1.099369406700134277e+00,8.374117612838745117e-01,5.805031210184097290e-02,1.901958137750625610e-01,2.423057109117507935e-01,1.272051930427551270e-01,6.088789105415344238e-01
8.520000000000000284e+01,1.325135707855224609e+00,3.598665595054626465e-01,1.746969223022460938e+00,1.335723996162414551e+00,9.441804885864257812e-01,5.216041207313537598e-02,2.093763351440429688e-01,2.072704136371612549e-01,1.256210207939147949e-01,5.206171274185180664e-01
8.540000000000000568e+01,1.370028495788574219e+00,3.829031288623809814e-01,1.391859531402587891e+00,1.492680668830871582e+00,1.061771035194396973e+00,4.900351911783218384e-02,2.329712063074111938e-01,1.767742782831192017e-01,1.301594674587249756e-01,4.441461563110351562e-01
8.560000000000000853e+01,1.407724738121032715e+00,4.095233082771301270e-01,1.073781490325927734e+00,1.554569482803344727e+00,1.191240429878234863e+00,4.840119928121566772e-02,2.607358098030090332e-01,1.506891250610351562e-01,1.396715641021728516e-01,3.784513771533966064e-01
8.580000000000001137e+01,1.429972529411315918e+00,4.436913430690765381e-01,8.250270485877990723e-01,1.522061467170715332e+00,1.332706212997436523e+00,5.125285685062408447e-02,2.923750877380371094e-01,1.287797391414642334e-01,1.530744582414627075e-01,3.233454823493957520e-01
8.600000000000000000e+01,1.428317666053771973e+00,4.873798787593841553e-01,6.351522803306579590e-01,1.436286091804504395e+00,1.486016154289245605e+00,5.812371522188186646e-02,3.285439610481262207e-01,1.106683164834976196e-01,1.695564985275268555e-01,2.768548429012298584e-01
8.620000000000000284e+01,1.396038174629211426e+00,5.412624478340148926e-01,4.995639920234680176e-01,1.314987301826477051e+00,1.650716304779052734e+00,6.878452748060226440e-02,3.711664378643035889e-01,9.602278470993041992e-02,1.875772178173065186e-01,2.366851568222045898e-01
8.640000000000000568e+01,1.327207088470458984e+00,6.039342880249023438e-01,4.110229611396789551e-01,1.174861192703247070e+00,1.831197381019592285e+00,8.489109575748443604e-02,4.205923378467559814e-01,8.492001146078109741e-02,2.072356939315795898e-01,2.020778506994247437e-01
8.660000000000000853e+01,1.236481428146362305e+00,6.655973196029663086e-01,3.447018265724182129e-01,1.039287805557250977e+00,2.025423526763916016e+00,1.082824766635894775e-01,4.779047966003417969e-01,7.631295174360275269e-02,2.312903553247451782e-01,1.720056235790252686e-01
8.680000000000001137e+01,1.144212484359741211e+00,7.110307812690734863e-01,2.972367405891418457e-01,9.115597605705261230e-01,2.230560541152954102e+00,1.411093175411224365e-01,5.440664291381835938e-01,6.905408203601837158e-02,2.594887912273406982e-01,1.463249176740646362e-01
8.700000000000000000e+01,1.054395437240600586e+00,7.403222322463989258e-01,2.641092538833618164e-01,7.955018281936645508e-01,2.439221620559692383e+00,1.897400021553039551e-01,6.200604438781738281e-01,6.158135458827018738e-02,2.915369570255279541e-01,1.248011514544487000e-01
8.720000000000000284e+01,9.703941941261291504e-01,7.542713284492492676e-01,2.434840798377990723e-01,6.907379031181335449e-01,2.625782966613769531e+00,2.726178467273712158e-01,7.061994671821594238e-01,5.375373363494873047e-02,3.283184170722961426e-01,1.070203781127929688e-01
8.740000000000000568e+01,8.949192166328430176e-01,7.542052268981933594e-01,2.325064539909362793e-01,5.976511836051940918e-01,2.762309312820434570e+00,3.946518003940582275e-01,8.035417795181274414e-01,4.559583216905593872e-02,3.715872168540954590e-01,9.271281957626342773e-02
8.760000000000000853e+01,8.310758471488952637e-01,7.389157414436340332e-01,2.282873094081878662e-01,5.165045261383056641e-01,2.811931371688842773e+00,5.599869489669799805e-01,9.103066921234130859e-01,3.898588940501213074e-02,4.216600358486175537e-01,8.194811642169952393e-02
8.780000000000001137e+01,7.804081439971923828e-01,7.115669250488281250e-01,2.301695048809051514e-01,4.465699791908264160e-01,2.717998504638671875e+00,7.792536020278930664e-01,1.027813315391540527e+00,3.471105545759201050e-02,4.798679947853088379e-01,7.354606688022613525e-02
8.800000000000000000e+01,7.434884309768676758e-01,6.755763292312622070e-01,2.386895418167114258e-01,3.875626027584075928e-01,2.432301998138427734e+00,1.052726387977600098e+00,1.157466888427734375e+00,3.307571262121200562e-02,5.470169782638549805e-01,6.632643193006515503e-02
8.820000000000000284e+01,7.145435214042663574e-01,6.372188925743103027e-01,2.511013746261596680e-01,3.375841379165649414e-01,2.054886102676391602e+00,1.330747604370117188e+00,1.297983646392822266e+00,3.514044359326362610e-02,6.239320039749145508e-01,5.884230509400367737e-02
8.840000000000000568e+01,6.917555332183837891e-01,5.988486409187316895e-01,2.667222023010253906e-01,2.950289249420166016e-01,1.639822244644165039e+00,1.559583306312561035e+00,1.450253844261169434e+00,4.131312295794487000e-02,7.111086249351501465e-01,5.096907913684844971e-02
8.860000000000000853e+01,6.749053001403808594e-01,5.613292455673217773e-01,2.837913036346435547e-01,2.583519816398620605e-01,1.249784350395202637e+00,1.690765857696533203e+00,1.613905906677246094e+00,5.125722289085388184e-02,8.095278143882751465e-01,4.285421967506408691e-02
8.880000000000001137e+01,6.636663079261779785e-01,5.254027843475341797e-01,3.050307035446166992e-01,2.265202105045318604e-01,9.318487644195556641e-01,1.698576211929321289e+00,1.792829036712646484e+00,6.644629687070846558e-02,9.172068238258361816e-01,3.632357716560363770e-02
8.900000000000000000e+01,6.576246619224548340e-01,4.916872978210449219e-01,3.304847776889801025e-01,1.991125643253326416e-01,6.917749047279357910e-01,1.621981024742126465e+00,1.988071799278259277e+00,8.752081543207168579e-02,1.036005496978759766e+00,3.221492096781730652e-02
8.920000000000000284e+01,6.562989354133605957e-01,4.606777429580688477e-01,3.598589301109313965e-01,1.758948862552642822e-01,5.154571533203125000e-01,1.497786879539489746e+00,2.196508407592773438e+00,1.171137169003486633e-01,1.166994094848632812e+00,3.071450442075729370e-02
8.940000000000000568e+01,6.591588258743286133e-01,4.327495992183685303e-01,3.935625553131103516e-01,1.565762907266616821e-01,3.940212130546569824e-01,1.348143458366394043e+00,2.412220716476440430e+00,1.601285040378570557e-01,1.308657526969909668e+00,3.327593579888343811e-02
8.960000000000000853e+01,6.686801910400390625e-01,4.070531725883483887e-01,4.340631663799285889e-01,1.408000290393829346e-01,3.106395602226257324e-01,1.193879127502441406e+00,2.616699695587158203e+00,2.325629293918609619e-01,1.461968541145324707e+00,3.973826393485069275e-02
8.980000000000001137e+01,6.844422221183776855e-01,3.839527964591979980e-01,4.810572564601898193e-01,1.283635199069976807e-01,2.496056258678436279e-01,1.047359228134155273e+00,2.781513929367065430e+00,3.444797992706298828e-01,1.626713037490844727e+00,4.999506473541259766e-02
9.000000000000000000e+01,7.047919034957885742e-01,3.635374009609222412e-01,5.338986515998840332e-01,1.185468062758445740e-01,2.063786387443542480e-01,9.121705293655395508e-01,2.871342897415161133e+00,4.986470341682434082e-01,1.807147860527038574e+00,6.565357744693756104e-02
9.020000000000000284e+01,7.287318706512451172e-01,3.461872041225433350e-01,5.952167510986328125e-01,1.105807870626449585e-01,1.779668033123016357e-01,7.897705435752868652e-01,2.832561016082763672e+00,7.058640718460083008e-01,2.003960132598876953e+00,8.724007755517959595e-02
9.040000000000000568e+01,7.568802833557128906e-01,3.318304717540740967e-01,6.658436655998229980e-01,1.032432690262794495e-01,1.622929275035858154e-01,6.798741817474365234e-01,2.611405134201049805e+00,9.703471660614013672e-01,2.213976621627807617e+00,1.174346804618835449e-01
9.060000000000000853e+01,7.887532114982604980e-01,3.206095993518829346e-01,7.468737959861755371e-01,9.560804069042205811e-02,1.546898186206817627e-01,5.839278697967529297e-01,2.247706413269042969e+00,1.264979839324951172e+00,2.430989027023315430e+00,1.614152044057846069e-01
9.080000000000001137e+01,8.237584829330444336e-01,3.126854598522186279e-01,8.385440111160278320e-01,8.863284438848495483e-02,1.539326310157775879e-01,5.004858970642089844e-01,1.813916563987731934e+00,1.536119103431701660e+00,2.635218858718872070e+00,2.360747754573822021e-01
9.100000000000000000e+01,8.610261082649230957e-01,3.083910048007965088e-01,9.397038817405700684e-01,8.311603963375091553e-02,1.589397341012954712e-01,4.282303154468536377e-01,1.394044756889343262e+00,1.710241794586181641e+00,2.798075914382934570e+00,3.506589233875274658e-01
9.120000000000000284e+01,9.000034928321838379e-01,3.074332177639007568e-01,1.048626422882080078e+00,7.985568791627883911e-02,1.691780686378479004e-01,3.666951358318328857e-01,1.030997514724731445e+00,1.761891365051269531e+00,2.883981943130493164e+00,5.079073905944824219e-01
9.140000000000000568e+01,9.409813284873962402e-01,3.087058663368225098e-01,1.169526815414428711e+00,7.966201007366180420e-02,1.831093430519104004e-01,3.155850470066070557e-01,7.597370147705078125e-01,1.702285170555114746e+00,2.837399244308471680e+00,7.191535234451293945e-01
9.160000000000000853e+01,9.844491481781005859e-01,3.122073411941528320e-01,1.301818370819091797e+00,8.270300924777984619e-02,1.998006254434585571e-01,2.717245817184448242e-01,5.563859343528747559e-01,1.586627364158630371e+00,2.604725360870361328e+00,9.880585670471191406e-01
9.180000000000001137e+01,1.029831171035766602e+00,3.180909454822540283e-01,1.445988297462463379e+00,8.958544582128524780e-02,2.178738415241241455e-01,2.338714599609375000e-01,4.125734567642211914e-01,1.438541293144226074e+00,2.235003232955932617e+00,1.283867955207824707e+00
9.200000000000000000e+01,1.076506853103637695e+00,3.260632753372192383e-01,1.602663636207580566e+00,9.983105957508087158e-02,2.390129268169403076e-01,2.010725289583206177e-01,3.181976974010467529e-01,1.277532935142517090e+00,1.797832250595092773e+00,1.553179264068603516e+00
9.220000000000000284e+01,1.122796773910522461e+00,3.365553319454193115e-01,1.771357417106628418e+00,1.150929853320121765e-01,2.644644677639007568e-01,1.727925390005111694e-01,2.476561963558197021e-01,1.124072670936584473e+00,1.376779079437255859e+00,1.723675489425659180e+00
9.240000000000000568e+01,1.167482018470764160e+00,3.497465252876281738e-01,1.951256513595581055e+00,1.378634870052337646e-01,2.939278483390808105e-01,1.487926840782165527e-01,1.972448080778121948e-01,9.807442426681518555e-01,1.016488075256347656e+00,1.769021153450012207e+00
9.260000000000000853e+01,1.209353327751159668e+00,3.657138943672180176e-01,2.139129161834716797e+00,1.705580204725265503e-01,3.271153271198272705e-01,1.288429498672485352e-01,1.628874391317367554e-01,8.500622510910034180e-01,7.472785711288452148e-01,1.705547571182250977e+00
9.280000000000001137e+01,1.247067332267761230e+00,3.845691978931427002e-01,2.328794717788696289e+00,2.182203233242034912e-01,3.662708699703216553e-01,1.123853996396064758e-01,1.425193995237350464e-01,7.319282293319702148e-01,5.461268424987792969e-01,1.586809873580932617e+00
9.300000000000000000e+01,1.279150962829589844e+00,4.063811302185058594e-01,2.494019031524658203e+00,2.974111139774322510e-01,4.122265279293060303e-01,9.947001188993453979e-02,1.319754272699356079e-01,6.279258728027343750e-01,4.041148424148559570e-01,1.437064528465270996e+00
9.320000000000000284e+01,1.304011583328247070e+00,4.311668872833251953e-01,2.609025955200195312e+00,4.119240045547485352e-01,4.648740589618682861e-01,8.971478790044784546e-02,1.289267390966415405e-01,5.373553037643432617e-01,3.104842007160186768e-01,1.275572776794433594e+00
9.340000000000000568e+01,1.311753153800964355e+00,4.631718695163726807e-01,2.639799118041992188e+00,5.666860938072204590e-01,5.259320139884948730e-01,8.184938877820968628e-02,1.322068423032760620e-01,4.588082432746887207e-01,2.406879961490631104e-01,1.121726632118225098e+00
9.360000000000000853e+01,1.297001242637634277e+00,5.030652284622192383e-01,2.535816669464111328e+00,7.703276276588439941e-01,5.962579250335693359e-01,7.453393191099166870e-02,1.407901197671890259e-01,3.910066187381744385e-01,1.908383965492248535e-01,9.783140420913696289e-01
9.380000000000001137e+01,1.255024790763854980e+00,5.499092340469360352e-01,2.259919404983520508e+00,1.021088361740112305e+00,6.768805384635925293e-01,6.692883372306823730e-02,1.534254401922225952e-01,3.340538442134857178e-01,1.570234149694442749e-01,8.475834131240844727e-01
9.400000000000000000e+01,1.190652012825012207e+00,5.990731716156005859e-01,1.911516785621643066e+00,1.270172476768493652e+00,7.682424783706665039e-01,5.881888046860694885e-02,1.693105250597000122e-01,2.862705886363983154e-01,1.371932774782180786e-01,7.293347120285034180e-01
9.420000000000000284e+01,1.120056390762329102e+00,6.387002468109130859e-01,1.540514945983886719e+00,1.465060472488403320e+00,8.701613545417785645e-01,5.171276628971099854e-02,1.870217174291610718e-01,2.450016438961029053e-01,1.270000785589218140e-01,6.253978013992309570e-01
9.440000000000000568e+01,1.050219535827636719e+00,6.658561825752258301e-01,1.194938421249389648e+00,1.571442365646362305e+00,9.803302288055419922e-01,4.634074866771697998e-02,2.060254514217376709e-01,2.094995379447937012e-01,1.242863163352012634e-01,5.349025130271911621e-01
9.460000000000000853e+01,9.838989973068237305e-01,6.809740066528320312e-01,9.129164218902587891e-01,1.570089697837829590e+00,1.102733731269836426e+00,4.396343231201171875e-02,2.292494624853134155e-01,1.785946041345596313e-01,1.278852820396423340e-01,4.564384818077087402e-01
9.480000000000001137e+01,9.233676195144653320e-01,6.849247217178344727e-01,6.966376304626464844e-01,1.500056147575378418e+00,1.237272024154663086e+00,4.411213472485542297e-02,2.566711902618408203e-01,1.521232575178146362e-01,1.366863548755645752e-01,3.887384533882141113e-01
9.500000000000000000e+01,8.703811764717102051e-01,6.789274811744689941e-01,5.379534959793090820e-01,1.387228250503540039e+00,1.383329272270202637e+00,4.854716360569000244e-02,2.879943549633026123e-01,1.298494637012481689e-01,1.494922339916229248e-01,3.318844139575958252e-01
9.520000000000000284e+01,8.266158699989318848e-01,6.632397770881652832e-01,4.302338957786560059e-01,1.249319553375244141e+00,1.540926575660705566e+00,5.672421306371688843e-02,3.236246109008789062e-01,1.114345863461494446e-01,1.655005067586898804e-01,2.841386198997497559e-01
9.540000000000000568e+01,7.930089235305786133e-01,6.396031379699707031e-01,3.546793162822723389e-01,1.107981204986572266e+00,1.711462855339050293e+00,6.927354633808135986e-02,3.656310737133026123e-01,9.646864980459213257e-02,1.832966953516006470e-01,2.428980469703674316e-01
9.560000000000000853e+01,7.670881748199462891e-01,6.119716167449951172e-01,2.995264530181884766e-01,9.738789796829223633e-01,1.898042559623718262e+00,8.747321367263793945e-02,4.144401252269744873e-01,8.504521101713180542e-02,2.023841589689254761e-01,2.074259072542190552e-01
9.580000000000001137e+01,7.457845211029052734e-01,5.836207866668701172e-01,2.604997158050537109e-01,8.506868481636047363e-01,2.097947597503662109e+00,1.135775521397590637e-01,4.710268676280975342e-01,7.628222554922103882e-02,2.256785929203033447e-01,1.765422075986862183e-01
9.600000000000000000e+01,7.290283441543579102e-01,5.552731156349182129e-01,2.349466979503631592e-01,7.392164468765258789e-01,2.306978702545166016e+00,1.509220898151397705e-01,5.363914370536804199e-01,6.896206736564636230e-02,2.531713545322418213e-01,1.500936597585678101e-01
9.620000000000000284e+01,7.166560888290405273e-01,5.275651812553405762e-01,2.209105938673019409e-01,6.391528248786926270e-01,2.513030052185058594e+00,2.101076543331146240e-01,6.115110516548156738e-01,6.151385232806205750e-02,2.845660448074340820e-01,1.278440803289413452e-01
9.640000000000000568e+01,7.084251046180725098e-01,5.010436177253723145e-01,2.142118364572525024e-01,5.518051385879516602e-01,2.688928842544555664e+00,3.057295680046081543e-01,6.967022418975830078e-01,5.373496934771537781e-02,3.202610611915588379e-01,1.094558760523796082e-01
9.660000000000000853e+01,7.040285468101501465e-01,4.761634469032287598e-01,2.137382775545120239e-01,4.758530855178833008e-01,2.803687572479248047e+00,4.417058527469635010e-01,7.931690216064453125e-01,4.542599990963935852e-02,3.623047471046447754e-01,9.451049566268920898e-02
9.680000000000001137e+01,7.031098604202270508e-01,4.532888233661651611e-01,2.196459770202636719e-01,4.109927713871002197e-01,2.813116550445556641e+00,6.251773834228515625e-01,8.992593288421630859e-01,3.863091021776199341e-02,4.111508131027221680e-01,8.310751616954803467e-02
9.700000000000000000e+01,7.071807980537414551e-01,4.318912029266357422e-01,2.305838614702224731e-01,3.567961454391479492e-01,2.662134170532226562e+00,8.638290166854858398e-01,1.015797138214111328e+00,3.408199921250343323e-02,4.678725004196166992e-01,7.438209652900695801e-02
9.720000000000000284e+01,7.163288593292236328e-01,4.117006361484527588e-01,2.450073808431625366e-01,3.105085790157318115e-01,2.337825298309326172e+00,1.146180510520935059e+00,1.144464254379272461e+00,3.217951208353042603e-02,5.333840250968933105e-01,6.707917153835296631e-02
9.740000000000000568e+01,7.301700115203857422e-01,3.931857049465179443e-01,2.616273164749145508e-01,2.707641422748565674e-01,1.933138608932495117e+00,1.422062516212463379e+00,1.284055709838867188e+00,3.388389199972152710e-02,6.086159348487854004e-01,5.963243916630744934e-02
9.760000000000000853e+01,7.481173276901245117e-01,3.767607808113098145e-01,2.806593179702758789e-01,2.364697754383087158e-01,1.518841147422790527e+00,1.623160004615783691e+00,1.435358047485351562e+00,3.971922397613525391e-02,6.938944458961486816e-01,5.185427144169807434e-02
9.780000000000001137e+01,7.698177099227905273e-01,3.626271784305572510e-01,3.040755987167358398e-01,2.067372500896453857e-01,1.141691088676452637e+00,1.716341614723205566e+00,1.598001360893249512e+00,4.930527880787849426e-02,7.904835343360900879e-01,4.351810738444328308e-02
9.800000000000000000e+01,7.952523827552795410e-01,3.510536849498748779e-01,3.315739631652832031e-01,1.813271492719650269e-01,8.508231639862060547e-01,1.688610315322875977e+00,1.775510907173156738e+00,6.398322433233261108e-02,8.967436552047729492e-01,3.665699809789657593e-02
9.820000000000000284e+01,8.236174583435058594e-01,3.423773646354675293e-01,3.628651201725006104e-01,1.600087881088256836e-01,6.298324465751647949e-01,1.594612121582031250e+00,1.969375848770141602e+00,8.450878411531448364e-02,1.013511538505554199e+00,3.204684704542160034e-02
9.840000000000000568e+01,8.543146252632141113e-01,3.367429673671722412e-01,3.997690081596374512e-01,1.423622965812683105e-01,4.705832004547119141e-01,1.459656834602355957e+00,2.176813125610351562e+00,1.132325157523155212e-01,1.142445921897888184e+00,3.005097620189189911e-02
9.860000000000000853e+01,8.867049217224121094e-01,3.342328071594238281e-01,4.434731006622314453e-01,1.282587349414825439e-01,3.637816309928894043e-01,1.304670810699462891e+00,2.392395257949829102e+00,1.547071337699890137e-01,1.282143115997314453e+00,3.178150951862335205e-02
9.880000000000001137e+01,9.202214479446411133e-01,3.346572220325469971e-01,4.931320548057556152e-01,1.171398758888244629e-01,2.871651351451873779e-01,1.152098178863525391e+00,2.599346637725830078e+00,2.236476242542266846e-01,1.433516621589660645e+00,3.759174793958663940e-02
9.900000000000000000e+01,9.546896815299987793e-01,3.374167680740356445e-01,5.502113103866577148e-01,1.083386391401290894e-01,2.321713864803314209e-01,1.007702112197875977e+00,2.769278049468994141e+00,3.314916789531707764e-01,1.596239566802978516e+00,4.715477675199508667e-02
9.920000000000000284e+01,9.898285269737243652e-01,3.420792818069458008e-01,6.161381602287292480e-01,1.009619832038879395e-01,1.935459673404693604e-01,8.759037256240844727e-01,2.868010759353637695e+00,4.814473390579223633e-01,1.773847341537475586e+00,6.181558221578598022e-02
9.940000000000000568e+01,1.024654507637023926e+00,3.489273488521575928e-01,6.918991804122924805e-01,9.348031878471374512e-02,1.691712141036987305e-01,7.568618059158325195e-01,2.844207286834716797e+00,6.832410693168640137e-01,1.967873573303222656e+00,8.232805877923965454e-02
9.960000000000000853e+01,1.058415055274963379e+00,3.580417931079864502e-01,7.786799669265747070e-01,8.564069867134094238e-02,1.560497283935546875e-01,6.509232521057128906e-01,2.643142461776733398e+00,9.422302246093750000e-01,2.175729751586914062e+00,1.108884885907173157e-01
9.980000000000001137e+01,1.090313315391540527e+00,3.694662153720855713e-01,8.756121993064880371e-01,7.903403043746948242e-02,1.506401002407073975e-01,5.585398077964782715e-01,2.288428068161010742e+00,1.236715555191040039e+00,2.392113208770751953e+00,1.520051956176757812e-01
1.000000000000000000e+02,1.119477748870849609e+00,3.831972181797027588e-01,9.809985160827636719e-01,7.419426739215850830e-02,1.517603546380996704e-01,4.782981276512145996e-01,1.856390237808227539e+00,1.513970375061035156e+00,2.600490570068359375e+00,2.201485931873321533e-01
1.002000000000000028e+02,1.145037889480590820e+00,3.991864025592803955e-01,1.096753358840942383e+00,7.230763137340545654e-02,1.583639830350875854e-01,4.089121818542480469e-01,1.433758735656738281e+00,1.697844147682189941e+00,2.772669553756713867e+00,3.271949887275695801e-01
1.004000000000000057e+02,1.166097521781921387e+00,4.173328578472137451e-01,1.223995327949523926e+00,7.296017557382583618e-02,1.697740256786346436e-01,3.502876460552215576e-01,1.061269760131835938e+00,1.762753129005432129e+00,2.874564647674560547e+00,4.765036106109619141e-01
1.006000000000000085e+02,1.181112051010131836e+00,4.376110136508941650e-01,1.362975597381591797e+00,7.742943614721298218e-02,1.847449541091918945e-01,3.014637827873229980e-01,7.833182215690612793e-01,1.709890007972717285e+00,2.855248928070068359e+00,6.775066852569580078e-01
1.008000000000000114e+02,1.185077667236328125e+00,4.616625308990478516e-01,1.514496684074401855e+00,8.534818887710571289e-02,2.018955945968627930e-01,2.593241930007934570e-01,5.736922025680541992e-01,1.598900794982910156e+00,2.659473419189453125e+00,9.359306097030639648e-01
1.010000000000000000e+02,1.172688603401184082e+00,4.908203184604644775e-01,1.678218960762023926e+00,9.665516763925552368e-02,2.203696519136428833e-01,2.230197936296463013e-01,4.245461225509643555e-01,1.453199505805969238e+00,2.306037425994873047e+00,1.231605648994445801e+00
1.012000000000000028e+02,1.142374277114868164e+00,5.237271785736083984e-01,1.854900121688842773e+00,1.146897673606872559e-01,2.427527904510498047e-01,1.914770007133483887e-01,3.271249532699584961e-01,1.292026877403259277e+00,1.872748494148254395e+00,1.511577010154724121e+00
1.014000000000000057e+02,1.100248217582702637e+00,5.554366111755371094e-01,2.042608976364135742e+00,1.407368481159210205e-01,2.693666517734527588e-01,1.643891930580139160e-01,2.544080018997192383e-01,1.137918591499328613e+00,1.447478413581848145e+00,1.699253082275390625e+00
1.016000000000000085e+02,1.052294731140136719e+00,5.814358592033386230e-01,2.236827373504638672e+00,1.786351203918457031e-01,2.999140024185180664e-01,1.415198296308517456e-01,2.023541629314422607e-01,9.934576749801635742e-01,1.070773601531982422e+00,1.768360972404479980e+00
1.018000000000000114e+02,1.005067467689514160e+00,5.989866852760314941e-01,2.424323320388793945e+00,2.382401674985885620e-01,3.345153331756591797e-01,1.225757598876953125e-01,1.665417850017547607e-01,8.616841435432434082e-01,7.899032831192016602e-01,1.717165231704711914e+00
1.020000000000000000e+02,9.604048728942871094e-01,6.084169149398803711e-01,2.579487562179565430e+00,3.321661949157714844e-01,3.755342364311218262e-01,1.070899218320846558e-01,1.449040621519088745e-01,7.424423694610595703e-01,5.777355432510375977e-01,1.607045650482177734e+00
1.022000000000000028e+02,9.198132753372192383e-01,6.103454232215881348e-01,2.672205924987792969e+00,4.632382988929748535e-01,4.233554303646087646e-01,9.514678269624710083e-02,1.335597038269042969e-01,6.371523141860961914e-01,4.264820814132690430e-01,1.461541295051574707e+00
1.024000000000000057e+02,8.844466805458068848e-01,6.056208610534667969e-01,2.659586191177368164e+00,6.396254301071166992e-01,4.783114194869995117e-01,8.598946034908294678e-02,1.298251003026962280e-01,5.454246997833251953e-01,3.272081613540649414e-01,1.300117969512939453e+00
1.026000000000000085e+02,8.551030755043029785e-01,5.952585935592651367e-01,2.492221832275390625e+00,8.668441772460937500e-01,5.418918132781982422e-01,7.850064337253570557e-02,1.325210481882095337e-01,4.658397436141967773e-01,2.536164522171020508e-01,1.145291328430175781e+00
1.028000000000000114e+02,8.322359323501586914e-01,5.803785920143127441e-01,2.180480718612670898e+00,1.129554390907287598e+00,6.150346398353576660e-01,7.110521197319030762e-02,1.406042426824569702e-01,3.971059918403625488e-01,2.009015381336212158e-01,1.000019431114196777e+00
1.030000000000000000e+02,8.127821087837219238e-01,5.638554096221923828e-01,1.798152685165405273e+00,1.379964947700500488e+00,6.985156536102294922e-01,6.338748335838317871e-02,1.528726220130920410e-01,3.392121195793151855e-01,1.645371317863464355e-01,8.674887418746948242e-01
1.032000000000000028e+02,7.962381839752197266e-01,5.465012192726135254e-01,1.421506404876708984e+00,1.549213767051696777e+00,7.929939627647399902e-01,5.522842705249786377e-02,1.684705764055252075e-01,2.907642424106597900e-01,1.424664556980133057e-01,7.474294304847717285e-01
1.034000000000000057e+02,7.826052308082580566e-01,5.286943912506103516e-01,1.083616375923156738e+00,1.617277383804321289e+00,8.972609639167785645e-01,4.852535948157310486e-02,1.860368102788925171e-01,2.489294558763504028e-01,1.308579444885253906e-01,6.413386464118957520e-01
1.036000000000000085e+02,7.718342542648315430e-01,5.107843279838562012e-01,8.231198787689208984e-01,1.581700921058654785e+00,1.011120676994323730e+00,4.393816739320755005e-02,2.049148082733154297e-01,2.129184603691101074e-01,1.269228011369705200e-01,5.489039421081542969e-01
1.038000000000000114e+02,7.638319730758666992e-01,4.930882155895233154e-01,6.245175004005432129e-01,1.490471959114074707e+00,1.137005209922790527e+00,4.215617105364799500e-02,2.277336865663528442e-01,1.816005110740661621e-01,1.294733434915542603e-01,4.686964154243469238e-01
1.040000000000000000e+02,7.584666609764099121e-01,4.758887887001037598e-01,4.829285740852355957e-01,1.362213969230651855e+00,1.274759173393249512e+00,4.323826730251312256e-02,2.547773420810699463e-01,1.547374129295349121e-01,1.374586522579193115e-01,3.994161188602447510e-01
1.042000000000000028e+02,7.560770511627197266e-01,4.592487514019012451e-01,3.898803591728210449e-01,1.215766906738281250e+00,1.424207568168640137e+00,4.870614781975746155e-02,2.857482731342315674e-01,1.320923268795013428e-01,1.496131718158721924e-01,3.409806191921234131e-01
1.044000000000000057e+02,7.577380537986755371e-01,4.429856538772583008e-01,3.208175599575042725e-01,1.074020266532897949e+00,1.585018873214721680e+00,5.791215226054191589e-02,3.208124935626983643e-01,1.133644431829452515e-01,1.651144772768020630e-01,2.921265065670013428e-01
1.046000000000000085e+02,7.632842063903808594e-01,4.274950623512268066e-01,2.713862061500549316e-01,9.405797123908996582e-01,1.760030627250671387e+00,7.196469604969024658e-02,3.621936142444610596e-01,9.807249158620834351e-02,1.826487481594085693e-01,2.499432712793350220e-01
1.048000000000000114e+02,7.724581360816955566e-01,4.131411314010620117e-01,2.369254082441329956e-01,8.193420171737670898e-01,1.950829625129699707e+00,9.197715669870376587e-02,4.103765487670898438e-01,8.632285892963409424e-02,2.015063911676406860e-01,2.136221677064895630e-01
1.050000000000000000e+02,7.849192619323730469e-01,4.002484977245330811e-01,2.155172973871231079e-01,7.099124193191528320e-01,2.154585123062133789e+00,1.203427016735076904e-01,4.661722481250762939e-01,7.738480716943740845e-02,2.241127043962478638e-01,1.820503026247024536e-01
1.052000000000000028e+02,8.002552986145019531e-01,3.890952169895172119e-01,2.041256576776504517e-01,6.127573847770690918e-01,2.365659236907958984e+00,1.615525782108306885e-01,5.306687355041503906e-01,6.999436765909194946e-02,2.509618699550628662e-01,1.549482643604278564e-01
1.054000000000000057e+02,8.187034130096435547e-01,3.797374665737152100e-01,1.997856944799423218e-01,5.280677080154418945e-01,2.567836523056030273e+00,2.296710312366485596e-01,6.048247218132019043e-01,6.257356703281402588e-02,2.817555963993072510e-01,1.320786625146865845e-01
1.056000000000000085e+02,8.398406505584716797e-01,3.724015951156616211e-01,2.014117985963821411e-01,4.545415937900543213e-01,2.733009815216064453e+00,3.359142541885375977e-01,6.890302896499633789e-01,5.484225600957870483e-02,3.164980411529541016e-01,1.131660789251327515e-01
1.058000000000000114e+02,8.631114363670349121e-01,3.673004209995269775e-01,2.094800770282745361e-01,3.919576704502105713e-01,2.827531814575195312e+00,4.832478761672973633e-01,7.844153046607971191e-01,4.655953496694564819e-02,3.574983477592468262e-01,9.767646342515945435e-02
1.060000000000000000e+02,8.878986239433288574e-01,3.645874857902526855e-01,2.216744422912597656e-01,3.397571146488189697e-01,2.801167964935302734e+00,6.814337372779846191e-01,8.897003531455993652e-01,3.962058573961257935e-02,4.052998423576354980e-01,8.572895824909210205e-02
1.062000000000000028e+02,9.135397076606750488e-01,3.643526136875152588e-01,2.372021228075027466e-01,2.952401340007781982e-01,2.600639343261718750e+00,9.354870319366455078e-01,1.005090236663818359e+00,3.485752642154693604e-02,4.606785774230957031e-01,7.670430839061737061e-02
1.064000000000000057e+02,9.393445253372192383e-01,3.666189312934875488e-01,2.543556392192840576e-01,2.568102478981018066e-01,2.252086162567138672e+00,1.223277211189270020e+00,1.132561206817626953e+00,3.274669870734214783e-02,5.247166752815246582e-01,6.928068399429321289e-02
1.066000000000000085e+02,9.647672772407531738e-01,3.710204660892486572e-01,2.745614945888519287e-01,2.235743552446365356e-01,1.829811811447143555e+00,1.493237257003784180e+00,1.271138072013854980e+00,3.407666832208633423e-02,5.983631610870361328e-01,6.187495589256286621e-02
1.068000000000000114e+02,9.891868829727172852e-01,3.775148093700408936e-01,2.990878820419311523e-01,1.948530524969100952e-01,1.417788624763488770e+00,1.670745015144348145e+00,1.421398997306823730e+00,3.958416730165481567e-02,6.819946765899658203e-01,5.417498573660850525e-02
1.070000000000000000e+02,1.012087345123291016e+00,3.858370184898376465e-01,3.276349902153015137e-01,1.704084426164627075e-01,1.054475307464599609e+00,1.732473254203796387e+00,1.582953333854675293e+00,4.881974682211875916e-02,7.767341136932373047e-01,4.592718556523323059e-02
1.072000000000000028e+02,1.032905459403991699e+00,3.958852887153625488e-01,3.599158227443695068e-01,1.500113159418106079e-01,7.826368808746337891e-01,1.680631279945373535e+00,1.758945941925048828e+00,6.298630684614181519e-02,8.816131949424743652e-01,3.884620591998100281e-02
1.074000000000000057e+02,1.051081299781799316e+00,4.075461030006408691e-01,3.983656466007232666e-01,1.331740021705627441e-01,5.776429176330566406e-01,1.571953415870666504e+00,1.951286315917968750e+00,8.295887708663940430e-02,9.964158535003662109e-01,3.389846161007881165e-02
1.076000000000000085e+02,1.065917611122131348e+00,4.206881821155548096e-01,4.436169266700744629e-01,1.198797747492790222e-01,4.321349859237670898e-01,1.428826928138732910e+00,2.157405853271484375e+00,1.109074056148529053e-01,1.123294591903686523e+00,3.158357366919517517e-02
1.078000000000000114e+02,1.076195001602172852e+00,4.352082312107086182e-01,4.946913719177246094e-01,1.094479933381080627e-01,3.374461233615875244e-01,1.270112037658691406e+00,2.372290611267089844e+00,1.510566473007202148e-01,1.261282205581665039e+00,3.268671408295631409e-02
1.080000000000000000e+02,1.081307768821716309e+00,4.508305788040161133e-01,5.539527535438537598e-01,1.011483371257781982e-01,2.663668990135192871e-01,1.118717193603515625e+00,2.580496549606323242e+00,2.169162780046463013e-01,1.410911202430725098e+00,3.796100243926048279e-02
1.082000000000000028e+02,1.078827381134033203e+00,4.681789875030517578e-01,6.222835183143615723e-01,9.388166666030883789e-02,2.155530005693435669e-01,9.768371582031250000e-01,2.754118442535400391e+00,3.211065530776977539e-01,1.571808338165283203e+00,4.695000499486923218e-02
1.084000000000000057e+02,1.066610574722290039e+00,4.873141646385192871e-01,7.007254958152770996e-01,8.632569760084152222e-02,1.806626021862030029e-01,8.475034832954406738e-01,2.859813928604125977e+00,4.671553373336791992e-01,1.746876478195190430e+00,6.076861917972564697e-02
1.086000000000000085e+02,1.047744512557983398e+00,5.057143568992614746e-01,7.902839779853820801e-01,7.848953455686569214e-02,1.595982313156127930e-01,7.308956384658813477e-01,2.848324775695800781e+00,6.638874411582946777e-01,1.938332796096801758e+00,8.036889135837554932e-02
1.088000000000000114e+02,1.023247122764587402e+00,5.223503708839416504e-01,8.898887038230895996e-01,7.197744399309158325e-02,1.485726535320281982e-01,6.279412508010864258e-01,2.664305210113525391e+00,9.175786972045898438e-01,2.143889665603637695e+00,1.076909750699996948e-01
1.090000000000000000e+02,9.944553971290588379e-01,5.362861156463623047e-01,9.975407719612121582e-01,6.733802706003189087e-02,1.449858546257019043e-01,5.382519960403442383e-01,2.317959070205688477e+00,1.210502386093139648e+00,2.358894824981689453e+00,1.467123627662658691e-01
1.092000000000000028e+02,9.656707644462585449e-01,5.455456972122192383e-01,1.116584897041320801e+00,6.578990072011947632e-02,1.476846039295196533e-01,4.604389965534210205e-01,1.890540361404418945e+00,1.490505337715148926e+00,2.568952560424804688e+00,2.099754810333251953e-01
1.094000000000000057e+02,9.387792944908142090e-01,5.498915314674377441e-01,1.247246026992797852e+00,6.674245744943618774e-02,1.558972597122192383e-01,3.933500647544860840e-01,1.467142224311828613e+00,1.682175993919372559e+00,2.746617555618286133e+00,3.111928701400756836e-01
1.096000000000000085e+02,9.146448373794555664e-01,5.497536659240722656e-01,1.390017986297607422e+00,7.171554118394851685e-02,1.682675331830978394e-01,3.369496762752532959e-01,1.088231682777404785e+00,1.758568286895751953e+00,2.859162807464599609e+00,4.542113840579986572e-01
1.098000000000000114e+02,8.939119577407836914e-01,5.456919670104980469e-01,1.545536160469055176e+00,7.990859448909759521e-02,1.839826405048370361e-01,2.896737456321716309e-01,8.050796985626220703e-01,1.712128162384033203e+00,2.858990907669067383e+00,6.470519900321960449e-01
1.100000000000000000e+02,8.767362236976623535e-01,5.385018587112426758e-01,1.713502407073974609e+00,9.214444458484649658e-02,2.015250027179718018e-01,2.488495260477066040e-01,5.903955101966857910e-01,1.605849862098693848e+00,2.689970970153808594e+00,8.968592882156372070e-01
1.102000000000000028e+02,8.611522316932678223e-01,5.300089120864868164e-01,1.894692778587341309e+00,1.113279089331626892e-01,2.204588651657104492e-01,2.137030959129333496e-01,4.369010329246520996e-01,1.462784290313720703e+00,2.349940538406372070e+00,1.188562393188476562e+00
1.104000000000000057e+02,8.472726345062255859e-01,5.204853415489196777e-01,2.087177753448486328e+00,1.387169063091278076e-01,2.438266426324844360e-01,1.831296831369400024e-01,3.354457318782806396e-01,1.302580356597900391e+00,1.927489042282104492e+00,1.471474647521972656e+00
1.106000000000000085e+02,8.351698517799377441e-01,5.101946592330932617e-01,2.285790920257568359e+00,1.787151694297790527e-01,2.713630795478820801e-01,1.569631844758987427e-01,2.610184550285339355e-01,1.148132681846618652e+00,1.501629114151000977e+00,1.671629786491394043e+00
1.108000000000000114e+02,8.248788714408874512e-01,4.993878006935119629e-01,2.474709510803222656e+00,2.432704269886016846e-01,3.027734756469726562e-01,1.349687725305557251e-01,2.076736837625503540e-01,1.002913475036621094e+00,1.117230892181396484e+00,1.757910490036010742e+00
1.110000000000000000e+02,8.164001703262329102e-01,4.883003234863281250e-01,2.627756118774414062e+00,3.434066176414489746e-01,3.387276530265808105e-01,1.167666018009185791e-01,1.707050502300262451e-01,8.704000711441040039e-01,8.264896869659423828e-01,1.719737410545349121e+00
1.112000000000000028e+02,8.099558353424072266e-01,4.770571887493133545e-01,2.713867187500000000e+00,4.819033145904541016e-01,3.812178373336791992e-01,1.020485386252403259e-01,1.480403840541839600e-01,7.504258155822753906e-01,6.060004830360412598e-01,1.617638349533081055e+00
1.114000000000000057e+02,8.063372373580932617e-01,4.655803442001342773e-01,2.685917854309082031e+00,6.680668592453002930e-01,4.305119216442108154e-01,9.087353199720382690e-02,1.360453963279724121e-01,6.442285776138305664e-01,4.475789666175842285e-01,1.476673960685729980e+00
1.116000000000000085e+02,8.055486083030700684e-01,4.541642069816589355e-01,2.494291305541992188e+00,9.063830375671386719e-01,4.873887896537780762e-01,8.214656263589859009e-02,1.317436099052429199e-01,5.516811609268188477e-01,3.418229222297668457e-01,1.317347168922424316e+00
1.118000000000000114e+02,8.075232505798339844e-01,4.430927038192749023e-01,2.166170597076416016e+00,1.175518393516540527e+00,5.530759096145629883e-01,7.483299076557159424e-02,1.339471191167831421e-01,4.713565409183502197e-01,2.653677165508270264e-01,1.162041425704956055e+00
1.120000000000000000e+02,8.121272921562194824e-01,4.326324760913848877e-01,1.771917223930358887e+00,1.426569700241088867e+00,6.285568475723266602e-01,6.737159192562103271e-02,1.416046768426895142e-01,4.019564390182495117e-01,2.104914337396621704e-01,1.015569329261779785e+00
1.122000000000000028e+02,8.191652297973632812e-01,4.230266511440277100e-01,1.388522863388061523e+00,1.590046763420104980e+00,7.143805623054504395e-01,5.954415351152420044e-02,1.535718590021133423e-01,3.433832824230194092e-01,1.721847504377365112e-01,8.818618655204772949e-01
1.124000000000000057e+02,8.283864259719848633e-01,4.144895970821380615e-01,1.048816680908203125e+00,1.647657513618469238e+00,8.111870884895324707e-01,5.158883333206176758e-02,1.689369827508926392e-01,2.944645881652832031e-01,1.483795195817947388e-01,7.606484889984130859e-01
1.126000000000000085e+02,8.394934535026550293e-01,4.072023630142211914e-01,7.912038564682006836e-01,1.601686716079711914e+00,9.173649549484252930e-01,4.517230391502380371e-02,1.863793879747390747e-01,2.522299289703369141e-01,1.356703490018844604e-01,6.530938744544982910e-01
1.128000000000000114e+02,8.524605631828308105e-01,4.012591242790222168e-01,5.964534878730773926e-01,1.501588225364685059e+00,1.034068346023559570e+00,4.117004200816154480e-02,2.051472365856170654e-01,2.158580869436264038e-01,1.307708323001861572e-01,5.593337416648864746e-01
1.130000000000000000e+02,8.675574064254760742e-01,3.966967165470123291e-01,4.588108360767364502e-01,1.366766929626464844e+00,1.162779331207275391e+00,3.981000557541847229e-02,2.276660352945327759e-01,1.842481344938278198e-01,1.324793994426727295e-01,4.779277443885803223e-01
1.132000000000000028e+02,8.841356635093688965e-01,3.937052190303802490e-01,3.688186109066009521e-01,1.216171503067016602e+00,1.302915573120117188e+00,4.185799136757850647e-02,2.544281184673309326e-01,1.571073234081268311e-01,1.397324204444885254e-01,4.075654149055480957e-01
1.134000000000000057e+02,9.016143679618835449e-01,3.923995494842529297e-01,3.012621700763702393e-01,1.072386145591735840e+00,1.454864859580993652e+00,4.808110371232032776e-02,2.851353287696838379e-01,1.341983228921890259e-01,1.513760536909103394e-01,3.480243384838104248e-01
1.136000000000000085e+02,9.195252656936645508e-01,3.928265869617462158e-01,2.530094683170318604e-01,9.377871751785278320e-01,1.618165373802185059e+00,5.806697532534599304e-02,3.197895288467407227e-01,1.152462065219879150e-01,1.664872914552688599e-01,2.983805537223815918e-01
1.138000000000000114e+02,9.373850822448730469e-01,3.949864804744720459e-01,2.197728753089904785e-01,8.156079053878784180e-01,1.796638846397399902e+00,7.326463609933853149e-02,3.607270717620849609e-01,9.972270578145980835e-02,1.838100254535675049e-01,2.555547952651977539e-01
1.140000000000000000e+02,9.547088146209716797e-01,3.988323211669921875e-01,1.996119916439056396e-01,7.054314613342285156e-01,1.990577340126037598e+00,9.475735574960708618e-02,4.084659516811370850e-01,8.774141967296600342e-02,2.024781405925750732e-01,2.186531722545623779e-01
1.142000000000000028e+02,9.710225462913513184e-01,4.042710959911346436e-01,1.890432685613632202e-01,6.080327630043029785e-01,2.197389364242553711e+00,1.247960850596427917e-01,4.636763930320739746e-01,7.867173105478286743e-02,2.245941758155822754e-01,1.866120398044586182e-01
1.144000000000000057e+02,9.857741594314575195e-01,4.111721515655517578e-01,1.855163723230361938e-01,5.231760740280151367e-01,2.410257577896118164e+00,1.688426733016967773e-01,5.275309681892395020e-01,7.122784852981567383e-02,2.509825527667999268e-01,1.590632796287536621e-01
1.146000000000000085e+02,9.982299804687500000e-01,4.193623661994934082e-01,1.879406571388244629e-01,4.495486617088317871e-01,2.609165668487548828e+00,2.433528304100036621e-01,6.009746193885803223e-01,6.382708996534347534e-02,2.813438475131988525e-01,1.357687115669250488e-01
1.148000000000000114e+02,1.007926464080810547e+00,4.286023080348968506e-01,1.966281533241271973e-01,3.866337835788726807e-01,2.766073703765869141e+00,3.569957315921783447e-01,6.844713091850280762e-01,5.612863972783088684e-02,3.154215812683105469e-01,1.164940744638442993e-01
1.150000000000000000e+02,1.014487028121948242e+00,4.385975599288940430e-01,2.091969698667526245e-01,3.344328999519348145e-01,2.846528530120849609e+00,5.124899148941040039e-01,7.790604233741760254e-01,4.788314923644065857e-02,3.557082712650299072e-01,1.006317362189292908e-01
1.152000000000000028e+02,1.017632246017456055e+00,4.490280151367187500e-01,2.250286042690277100e-01,2.898437380790710449e-01,2.795023202896118164e+00,7.212596535682678223e-01,8.837364315986633301e-01,4.086231067776679993e-02,4.027954339981079102e-01,8.831137418746948242e-02
1.154000000000000057e+02,1.017191648483276367e+00,4.595528841018676758e-01,2.424070388078689575e-01,2.513413727283477783e-01,2.559475183486938477e+00,9.864530563354492188e-01,9.982548356056213379e-01,3.596443682909011841e-02,4.572184383869171143e-01,7.907055318355560303e-02
1.156000000000000085e+02,1.013973236083984375e+00,4.696826338768005371e-01,2.627032995223999023e-01,2.180369496345520020e-01,2.194728612899780273e+00,1.275314688682556152e+00,1.124816775321960449e+00,3.373419120907783508e-02,5.202185511589050293e-01,7.153222709894180298e-02
1.158000000000000114e+02,1.008078575134277344e+00,4.792687594890594482e-01,2.873310148715972900e-01,1.892590224742889404e-01,1.766828060150146484e+00,1.535843014717102051e+00,1.262656450271606445e+00,3.479564562439918518e-02,5.927106142044067383e-01,6.415887176990509033e-02
1.160000000000000000e+02,9.988287687301635742e-01,4.885202050209045410e-01,3.159894943237304688e-01,1.647690385580062866e-01,1.356391191482543945e+00,1.698965549468994141e+00,1.412152051925659180e+00,4.007698595523834229e-02,6.752039790153503418e-01,5.651091039180755615e-02
1.162000000000000028e+02,9.867223501205444336e-01,4.969196915626525879e-01,3.483910262584686279e-01,1.443371623754501343e-01,1.006156802177429199e+00,1.739587783813476562e+00,1.572923421859741211e+00,4.907398298382759094e-02,7.686656713485717773e-01,4.832212254405021667e-02
1.164000000000000057e+02,9.724196195602416992e-01,5.039947628974914551e-01,3.867658078670501709e-01,1.274644136428833008e-01,7.436969280242919922e-01,1.676267743110656738e+00,1.747828841209411621e+00,6.288787722587585449e-02,8.725530505180358887e-01,4.112165048718452454e-02
1.166000000000000085e+02,9.567067027091979980e-01,5.093444585800170898e-01,4.319412708282470703e-01,1.141343712806701660e-01,5.478087663650512695e-01,1.559190392494201660e+00,1.939059257507324219e+00,8.247760683298110962e-02,9.858125448226928711e-01,3.592100366950035095e-02
1.168000000000000114e+02,9.404521584510803223e-01,5.126619338989257812e-01,4.831767678260803223e-01,1.037887260317802429e-01,4.101249873638153076e-01,1.411379933357238770e+00,2.144142389297485352e+00,1.099294424057006836e-01,1.111208677291870117e+00,3.342765569686889648e-02
1.170000000000000000e+02,9.246321916580200195e-01,5.137202739715576172e-01,5.426172614097595215e-01,9.555275738239288330e-02,3.188358247280120850e-01,1.252625465393066406e+00,2.358318567276000977e+00,1.492512524127960205e-01,1.248007774353027344e+00,3.409953787922859192e-02
1.172000000000000028e+02,9.105325937271118164e-01,5.123093128204345703e-01,6.111454963684082031e-01,8.828297257423400879e-02,2.509247958660125732e-01,1.101441860198974609e+00,2.567007541656494141e+00,2.131778895854949951e-01,1.396314024925231934e+00,3.899475187063217163e-02
1.174000000000000057e+02,8.971462249755859375e-01,5.094833374023437500e-01,6.898092031478881836e-01,8.072318881750106812e-02,2.025017291307449341e-01,9.606422781944274902e-01,2.742588281631469727e+00,3.150349259376525879e-01,1.555948138236999512e+00,4.760432243347167969e-02
1.176000000000000085e+02,8.846334218978881836e-01,5.054282546043395996e-01,7.795966267585754395e-01,7.265585660934448242e-02,1.697959154844284058e-01,8.323181271553039551e-01,2.852276563644409180e+00,4.585320353507995605e-01,1.729263901710510254e+00,6.086015701293945312e-02
1.178000000000000114e+02,8.731239438056945801e-01,5.003330707550048828e-01,8.795146942138671875e-01,6.590083241462707520e-02,1.507104486227035522e-01,7.167372107505798340e-01,2.848154306411743164e+00,6.519451141357421875e-01,1.918924212455749512e+00,7.984881103038787842e-02
1.180000000000000000e+02,8.627383112907409668e-01,4.943785965442657471e-01,9.876477718353271484e-01,6.091437861323356628e-02,1.409464329481124878e-01,6.152146458625793457e-01,2.674587011337280273e+00,9.020900726318359375e-01,2.122773170471191406e+00,1.063942387700080872e-01
1.182000000000000028e+02,8.539775013923645020e-01,4.875952601432800293e-01,1.107282161712646484e+00,5.901508033275604248e-02,1.384818404912948608e-01,5.268317461013793945e-01,2.333694219589233398e+00,1.193142175674438477e+00,2.336551427841186523e+00,1.441316306591033936e-01
1.184000000000000057e+02,8.470112681388854980e-01,4.801782071590423584e-01,1.238675951957702637e+00,5.959407240152359009e-02,1.421766430139541626e-01,4.502091109752655029e-01,1.911178231239318848e+00,1.473932385444641113e+00,2.547219038009643555e+00,2.043906599283218384e-01
1.186000000000000085e+02,8.419591188430786133e-01,4.723324179649353027e-01,1.382387638092041016e+00,6.404615193605422974e-02,1.512242555618286133e-01,3.843135833740234375e-01,1.487931013107299805e+00,1.670296788215637207e+00,2.727762699127197266e+00,3.019630610942840576e-01
1.188000000000000114e+02,8.388890027999877930e-01,4.642674326896667480e-01,1.538270831108093262e+00,7.202890515327453613e-02,1.641786098480224609e-01,3.290095627307891846e-01,1.106981277465820312e+00,1.752828598022460938e+00,2.846339225769042969e+00,4.409694671630859375e-01
1.190000000000000000e+02,8.378173112869262695e-01,4.561917781829833984e-01,1.706511855125427246e+00,8.417388051748275757e-02,1.803385615348815918e-01,2.824696302413940430e-01,8.200651407241821289e-01,1.711788654327392578e+00,2.857449769973754883e+00,6.285855770111083984e-01
1.192000000000000028e+02,8.387097716331481934e-01,4.483079612255096436e-01,1.889089941978454590e+00,1.027024388313293457e-01,1.981325447559356689e-01,2.422678470611572266e-01,6.021862030029296875e-01,1.608912825584411621e+00,2.704560995101928711e+00,8.727784752845764160e-01
1.194000000000000057e+02,8.414840698242187500e-01,4.408074617385864258e-01,2.083934068679809570e+00,1.292744725942611694e-01,2.176139205694198608e-01,2.076073288917541504e-01,4.459229111671447754e-01,1.467833757400512695e+00,2.373123645782470703e+00,1.161421418190002441e+00
1.196000000000000085e+02,8.460132479667663574e-01,4.338663220405578613e-01,2.285866975784301758e+00,1.678901910781860352e-01,2.415079921483993530e-01,1.775139272212982178e-01,3.419897258281707764e-01,1.308690190315246582e+00,1.959234952926635742e+00,1.444252967834472656e+00
1.198000000000000114e+02,8.521303534507751465e-01,4.276412129402160645e-01,2.481634855270385742e+00,2.296290546655654907e-01,2.695415616035461426e-01,1.518056839704513550e-01,2.664525806903839111e-01,1.154171705245971680e+00,1.534051060676574707e+00,1.651614904403686523e+00
1.200000000000000000e+02,8.596337437629699707e-01,4.222660660743713379e-01,2.644241333007812500e+00,3.271831274032592773e-01,3.014210462570190430e-01,1.302484869956970215e-01,2.122702598571777344e-01,1.008576512336730957e+00,1.146863102912902832e+00,1.747985839843750000e+00
1.202000000000000028e+02,8.682931661605834961e-01,4.178495109081268311e-01,2.742400407791137695e+00,4.636059403419494629e-01,3.380729854106903076e-01,1.124219223856925964e-01,1.745405644178390503e-01,8.756868839263916016e-01,8.491899967193603516e-01,1.719751358032226562e+00
1.204000000000000057e+02,8.778566122055053711e-01,4.144727587699890137e-01,2.731164932250976562e+00,6.472808718681335449e-01,3.812955915927886963e-01,9.808700531721115112e-02,1.511842161417007446e-01,7.553586959838867188e-01,6.237802505493164062e-01,1.622762084007263184e+00
1.206000000000000085e+02,8.885365128517150879e-01,4.121112227439880371e-01,2.558837652206420898e+00,8.840824961662292480e-01,4.313227832317352295e-01,8.729523420333862305e-02,1.387481838464736938e-01,6.486650705337524414e-01,4.611010551452636719e-01,1.484758615493774414e+00
1.208000000000000114e+02,9.000951051712036133e-01,4.108356535434722900e-01,2.234704732894897461e+00,1.158323645591735840e+00,4.892244338989257812e-01,7.880367338657379150e-02,1.340537518262863159e-01,5.556645989418029785e-01,3.515903353691101074e-01,1.327092647552490234e+00
1.210000000000000000e+02,9.121622443199157715e-01,4.107094407081604004e-01,1.835433483123779297e+00,1.420050859451293945e+00,5.560348033905029297e-01,7.158701121807098389e-02,1.359084993600845337e-01,4.749269783496856689e-01,2.734113633632659912e-01,1.171625137329101562e+00
1.212000000000000028e+02,9.243438243865966797e-01,4.117586910724639893e-01,1.441082000732421875e+00,1.598312973976135254e+00,6.327616572380065918e-01,6.409105658531188965e-02,1.432569772005081177e-01,4.051508903503417969e-01,2.172341942787170410e-01,1.024528861045837402e+00
1.214000000000000057e+02,9.362342953681945801e-01,4.139707982540130615e-01,1.087419509887695312e+00,1.670206069946289062e+00,7.197794318199157715e-01,5.621149018406867981e-02,1.550176739692687988e-01,3.461901843547821045e-01,1.777491718530654907e-01,8.902010917663574219e-01
1.216000000000000085e+02,9.474301338195800781e-01,4.172938466072082520e-01,8.179866075515747070e-01,1.631026983261108398e+00,8.178305625915527344e-01,4.830011352896690369e-02,1.702255159616470337e-01,2.970113158226013184e-01,1.528783440589904785e-01,7.683959603309631348e-01
1.218000000000000114e+02,9.575433731079101562e-01,4.216378331184387207e-01,6.129362583160400391e-01,1.534486889839172363e+00,9.250683188438415527e-01,4.196919873356819153e-02,1.875790059566497803e-01,2.545566260814666748e-01,1.394906640052795410e-01,6.600384116172790527e-01
1.220000000000000000e+02,9.662148952484130859e-01,4.268768429756164551e-01,4.667520523071289062e-01,1.400489330291748047e+00,1.043269276618957520e+00,3.814979270100593567e-02,2.062655091285705566e-01,2.179850339889526367e-01,1.339898258447647095e-01,5.655472874641418457e-01
1.222000000000000028e+02,9.731269478797912598e-01,4.328526258468627930e-01,3.705694675445556641e-01,1.248417854309082031e+00,1.173567175865173340e+00,3.691649064421653748e-02,2.286057770252227783e-01,1.862142682075500488e-01,1.351668238639831543e-01,4.834766089916229248e-01
1.224000000000000057e+02,9.780146479606628418e-01,4.393791854381561279e-01,2.994972765445709229e-01,1.101512908935546875e+00,1.314991950988769531e+00,3.949877247214317322e-02,2.551990449428558350e-01,1.589197963476181030e-01,1.419512033462524414e-01,4.125107526779174805e-01
1.226000000000000085e+02,9.806758165359497070e-01,4.462486207485198975e-01,2.486362904310226440e-01,9.633839130401611328e-01,1.468145251274108887e+00,4.605233669281005859e-02,2.857467234134674072e-01,1.358640789985656738e-01,1.532779783010482788e-01,3.523492813110351562e-01
1.228000000000000114e+02,9.813328385353088379e-01,4.531804323196411133e-01,2.132557481527328491e-01,8.379076719284057617e-01,1.632709980010986328e+00,5.639538168907165527e-02,3.201655745506286621e-01,1.167856603860855103e-01,1.681541353464126587e-01,3.022283315658569336e-01
1.230000000000000000e+02,9.803087711334228516e-01,4.599209725856781006e-01,1.913692653179168701e-01,7.246720790863037109e-01,1.812931656837463379e+00,7.213101536035537720e-02,3.608575463294982910e-01,1.011336296796798706e-01,1.853435635566711426e-01,2.590541839599609375e-01
1.232000000000000028e+02,9.776805639266967773e-01,4.663074016571044922e-01,1.797437369823455811e-01,6.242460012435913086e-01,2.008708000183105469e+00,9.420000761747360229e-02,4.083506464958190918e-01,8.902379125356674194e-02,2.038903683423995972e-01,2.218367010354995728e-01
1.234000000000000057e+02,9.735630154609680176e-01,4.721906483173370361e-01,1.754024773836135864e-01,5.367129445075988770e-01,2.217374801635742188e+00,1.249165013432502747e-01,4.632135927677154541e-01,7.987395673990249634e-02,2.257285714149475098e-01,1.895409822463989258e-01
1.236000000000000085e+02,9.681047201156616211e-01,4.774388074874877930e-01,1.772228628396987915e-01,4.607259035110473633e-01,2.431824207305908203e+00,1.700363457202911377e-01,5.266873240470886230e-01,7.239700108766555786e-02,2.518546283245086670e-01,1.617492288351058960e-01
1.238000000000000114e+02,9.614832401275634766e-01,4.819399416446685791e-01,1.849932521581649780e-01,3.954088687896728516e-01,2.630625963211059570e+00,2.470291256904602051e-01,5.997085571289062500e-01,6.500792503356933594e-02,2.819685041904449463e-01,1.382229030132293701e-01
1.240000000000000000e+02,9.538998603820800781e-01,4.856041669845581055e-01,1.970721185207366943e-01,3.409552872180938721e-01,2.785538434982299805e+00,3.636694550514221191e-01,6.828033328056335449e-01,5.732680484652519226e-02,3.157830834388732910e-01,1.187322065234184265e-01
1.242000000000000028e+02,9.455738067626953125e-01,4.883653521537780762e-01,2.125473022460937500e-01,2.948618531227111816e-01,2.861802339553833008e+00,5.226495862007141113e-01,7.769414782524108887e-01,4.910111427307128906e-02,3.556947708129882812e-01,1.026737093925476074e-01
1.244000000000000057e+02,9.367361664772033691e-01,4.901819527149200439e-01,2.298084050416946411e-01,2.550691366195678711e-01,2.801772832870483398e+00,7.359835505485534668e-01,8.812481760978698730e-01,4.205459728837013245e-02,4.024066030979156494e-01,9.015714377164840698e-02
1.246000000000000085e+02,9.276238083839416504e-01,4.910373687744140625e-01,2.492002993822097778e-01,2.207094579935073853e-01,2.553497314453125000e+00,1.006218075752258301e+00,9.951760768890380859e-01,3.707630559802055359e-02,4.563043117523193359e-01,8.079559355974197388e-02
1.248000000000000114e+02,9.184731841087341309e-01,4.909395277500152588e-01,2.729980051517486572e-01,1.909375041723251343e-01,2.181885957717895508e+00,1.296613216400146484e+00,1.121182918548583984e+00,3.480590879917144775e-02,5.187433362007141113e-01,7.316921651363372803e-02
1.250000000000000000e+02,9.095146059989929199e-01,4.899199903011322021e-01,3.008974492549896240e-01,1.655122935771942139e-01,1.750330686569213867e+00,1.554850459098815918e+00,1.258600592613220215e+00,3.571685403585433960e-02,5.906090736389160156e-01,6.581322848796844482e-02
1.252000000000000028e+02,9.009663462638854980e-01,4.880324602127075195e-01,3.326075673103332520e-01,1.442016959190368652e-01,1.338294506072998047e+00,1.714264988899230957e+00,1.407621145248413086e+00,4.087252914905548096e-02,6.725023984909057617e-01,5.819144099950790405e-02
1.254000000000000057e+02,8.930299282073974609e-01,4.853507280349731445e-01,3.694811165332794189e-01,1.265493184328079224e-01,9.907447099685668945e-01,1.748198270797729492e+00,1.567950248718261719e+00,4.974652826786041260e-02,7.652907371520996094e-01,5.003251135349273682e-02
1.256000000000000085e+02,8.858852982521057129e-01,4.819661080837249756e-01,4.131529629230499268e-01,1.124389022588729858e-01,7.303043603897094727e-01,1.680683016777038574e+00,1.742244720458984375e+00,6.337442249059677124e-02,8.686323761940002441e-01,4.278892278671264648e-02
1.258000000000000114e+02,8.796871304512023926e-01,4.779848456382751465e-01,4.632069170475006104e-01,1.015938594937324524e-01,5.366412401199340820e-01,1.560218453407287598e+00,1.932836174964904785e+00,8.276084065437316895e-02,9.810192584991455078e-01,3.746400028467178345e-02
1.260000000000000000e+02,8.745616078376770020e-01,4.735248088836669922e-01,5.209704041481018066e-01,9.300869703292846680e-02,4.008950591087341309e-01,1.410338282585144043e+00,2.137255907058715820e+00,1.099853515625000000e-01,1.105595946311950684e+00,3.490395843982696533e-02
1.262000000000000028e+02,8.706043362617492676e-01,4.687123000621795654e-01,5.876385569572448730e-01,8.573684841394424438e-02,3.103577494621276855e-01,1.251005291938781738e+00,2.350850343704223633e+00,1.489498317241668701e-01,1.241765737533569336e+00,3.535057604312896729e-02
1.264000000000000057e+02,8.678786754608154297e-01,4.636785089969635010e-01,6.642148494720458984e-01,7.823867350816726685e-02,2.432086169719696045e-01,1.099349737167358398e+00,2.559444904327392578e+00,2.120319306850433350e-01,1.389362692832946777e+00,4.005519673228263855e-02
1.266000000000000085e+02,8.664152026176452637e-01,4.585562348365783691e-01,7.516663074493408203e-01,7.029787451028823853e-02,1.953596621751785278e-01,9.584040045738220215e-01,2.735522985458374023e+00,3.128286302089691162e-01,1.548335194587707520e+00,4.847782477736473083e-02
1.268000000000000114e+02,8.662120103836059570e-01,4.534763693809509277e-01,8.495240211486816406e-01,6.306966394186019897e-02,1.632138490676879883e-01,8.299762010574340820e-01,2.846578359603881836e+00,4.551100432872772217e-01,1.720736145973205566e+00,6.145209446549415588e-02
1.270000000000000000e+02,8.672356605529785156e-01,4.485647976398468018e-01,9.561896324157714844e-01,5.744275078177452087e-02,1.446912884712219238e-01,7.142150402069091797e-01,2.845313787460327148e+00,6.469291448593139648e-01,1.909443497657775879e+00,8.013337850570678711e-02
1.272000000000000028e+02,8.694230318069458008e-01,4.439393281936645508e-01,1.073664069175720215e+00,5.468924343585968018e-02,1.352955102920532227e-01,6.127114892005920410e-01,2.676069259643554688e+00,8.953013420104980469e-01,2.112319469451904297e+00,1.063253879547119141e-01
1.274000000000000057e+02,8.726838827133178711e-01,4.397069811820983887e-01,1.202907443046569824e+00,5.446383357048034668e-02,1.331859529018402100e-01,5.243645906448364258e-01,2.337815523147583008e+00,1.185207366943359375e+00,2.325273036956787109e+00,1.435006409883499146e-01
1.276000000000000085e+02,8.769037723541259766e-01,4.359617233276367188e-01,1.344365715980529785e+00,5.768296495079994202e-02,1.372218281030654907e-01,4.477920532226562500e-01,1.917852282524108887e+00,1.465871453285217285e+00,2.535891532897949219e+00,2.024343460798263550e-01
1.278000000000000114e+02,8.819477558135986328e-01,4.327824115753173828e-01,1.497916936874389648e+00,6.477705389261245728e-02,1.464559286832809448e-01,3.819666802883148193e-01,1.495347261428833008e+00,1.663733005523681641e+00,2.717331886291503906e+00,2.983559966087341309e-01
1.280000000000000000e+02,8.876643776893615723e-01,4.302313327789306641e-01,1.662874102592468262e+00,7.567207515239715576e-02,1.595910340547561646e-01,3.267333507537841797e-01,1.114204406738281250e+00,1.748530507087707520e+00,2.838176012039184570e+00,4.354873001575469971e-01
1.282000000000000171e+02,8.938900232315063477e-01,4.283531606197357178e-01,1.843498945236206055e+00,9.210100769996643066e-02,1.758805066347122192e-01,2.802059650421142578e-01,8.259134888648986816e-01,1.710039258003234863e+00,2.853888034820556641e+00,6.206485629081726074e-01
1.284000000000000057e+02,9.004533290863037109e-01,4.271743297576904297e-01,2.037037134170532227e+00,1.163163036108016968e-01,1.937663257122039795e-01,2.400107830762863159e-01,6.070355772972106934e-01,1.608627557754516602e+00,2.707862138748168945e+00,8.621317744255065918e-01
1.285999999999999943e+02,9.071796536445617676e-01,4.267030060291290283e-01,2.240070343017578125e+00,1.507880836725234985e-01,2.133156061172485352e-01,2.053671628236770630e-01,4.498856663703918457e-01,1.468470931053161621e+00,2.380483150482177734e+00,1.149082541465759277e+00
1.288000000000000114e+02,9.138956665992736816e-01,4.269293844699859619e-01,2.443912744522094727e+00,2.031375765800476074e-01,2.372709065675735474e-01,1.752773672342300415e-01,3.451527655124664307e-01,1.309899330139160156e+00,1.970779418945312500e+00,1.431418776512145996e+00
1.290000000000000000e+02,9.204826951026916504e-01,4.278185367584228516e-01,2.622140884399414062e+00,2.899828553199768066e-01,2.653678059577941895e-01,1.495756059885025024e-01,2.692664861679077148e-01,1.155502796173095703e+00,1.546594858169555664e+00,1.641379117965698242e+00
1.292000000000000171e+02,9.268010854721069336e-01,4.293299317359924316e-01,2.746179819107055664e+00,4.156413674354553223e-01,2.973125278949737549e-01,1.280275881290435791e-01,2.148208916187286377e-01,1.009901285171508789e+00,1.158912181854248047e+00,1.741848945617675781e+00
1.294000000000000057e+02,9.326342940330505371e-01,4.314248859882354736e-01,2.777032136917114258e+00,5.855292677879333496e-01,3.340108990669250488e-01,1.102160289883613586e-01,1.768413186073303223e-01,8.769935369491577148e-01,8.587726354598999023e-01,1.717796683311462402e+00
1.295999999999999943e+02,9.377778172492980957e-01,4.340443909168243408e-01,2.659887075424194336e+00,8.087743520736694336e-01,3.772448003292083740e-01,9.588833898305892944e-02,1.532429456710815430e-01,7.566711902618408203e-01,6.315860748291015625e-01,1.623129606246948242e+00
1.298000000000000114e+02,9.421629905700683594e-01,4.370919764041900635e-01,2.359843730926513672e+00,1.080727696418762207e+00,4.272830188274383545e-01,8.510367572307586670e-02,1.406500041484832764e-01,6.499105691909790039e-01,4.673447608947753906e-01,1.486554503440856934e+00
1.300000000000000000e+02,9.457336068153381348e-01,4.404697120189666748e-01,1.978903174400329590e+00,1.351552009582519531e+00,4.853012561798095703e-01,7.664688676595687866e-02,1.358083337545394897e-01,5.568437576293945312e-01,3.564366400241851807e-01,1.329750657081604004e+00
1.302000000000000171e+02,9.484252333641052246e-01,4.440829157829284668e-01,1.573607802391052246e+00,1.562800049781799316e+00,5.522401332855224609e-01,6.943189352750778198e-02,1.375251859426498413e-01,4.760408997535705566e-01,2.776361107826232910e-01,1.174397826194763184e+00
1.304000000000000057e+02,9.501973390579223633e-01,4.478340148925781250e-01,1.197916746139526367e+00,1.674560070037841797e+00,6.290633082389831543e-01,6.193781644105911255e-02,1.447447091341018677e-01,4.062010049819946289e-01,2.209825664758682251e-01,1.027220368385314941e+00
1.305999999999999943e+02,9.510336518287658691e-01,4.516248703002929688e-01,8.977435827255249023e-01,1.667225480079650879e+00,7.161376476287841797e-01,5.406128615140914917e-02,1.564298123121261597e-01,3.471697866916656494e-01,1.810597181320190430e-01,8.927878737449645996e-01
1.308000000000000114e+02,9.509418010711669922e-01,4.553593397140502930e-01,6.698641777038574219e-01,1.585592865943908691e+00,8.143318295478820801e-01,4.606508836150169373e-02,1.715822517871856689e-01,2.979528605937957764e-01,1.557751148939132690e-01,7.709085345268249512e-01
1.310000000000000000e+02,9.499524831771850586e-01,4.589457213878631592e-01,5.038709044456481934e-01,1.459531068801879883e+00,9.217444658279418945e-01,3.965059667825698853e-02,1.888994276523590088e-01,2.554670572280883789e-01,1.421208828687667847e-01,6.623671054840087891e-01
1.312000000000000171e+02,9.481178522109985352e-01,4.622987508773803711e-01,3.909086287021636963e-01,1.310341358184814453e+00,1.040181875228881836e+00,3.570969030261039734e-02,2.075508087873458862e-01,2.188658565282821655e-01,1.363747715950012207e-01,5.677026510238647461e-01
1.314000000000000057e+02,9.455096721649169922e-01,4.653415977954864502e-01,3.118023574352264404e-01,1.159235358238220215e+00,1.170767426490783691e+00,3.435711935162544250e-02,2.298505455255508423e-01,1.870721876621246338e-01,1.373263299465179443e-01,4.854689240455627441e-01
1.315999999999999943e+02,9.422168135643005371e-01,4.680075943470001221e-01,2.544081211090087891e-01,1.015902042388916016e+00,1.312283039093017578e+00,3.692713379859924316e-02,2.564040124416351318e-01,1.597550213336944580e-01,1.439037472009658813e-01,4.143499433994293213e-01
1.318000000000000114e+02,9.383426904678344727e-01,4.702415168285369873e-01,2.138543128967285156e-01,8.846788406372070312e-01,1.465494394302368164e+00,4.344069585204124451e-02,2.869127094745635986e-01,1.366768479347229004e-01,1.551034599542617798e-01,3.540256619453430176e-01
1.320000000000000000e+02,9.340019822120666504e-01,4.720006585121154785e-01,1.875992119312286377e-01,7.660116553306579590e-01,1.630125880241394043e+00,5.374565348029136658e-02,3.212871551513671875e-01,1.175772175192832947e-01,1.698845028877258301e-01,3.038103282451629639e-01
1.322000000000000171e+02,9.293175935745239258e-01,4.732554554939270020e-01,1.732520610094070435e-01,6.598228812217712402e-01,1.810425043106079102e+00,6.944584846496582031e-02,3.619425892829895020e-01,1.019057258963584900e-01,1.870150864124298096e-01,2.605525553226470947e-01
1.324000000000000057e+02,9.244173169136047363e-01,4.739899039268493652e-01,1.666736155748367310e-01,5.671576261520385742e-01,2.006654500961303711e+00,9.128834307193756104e-02,4.093991816043853760e-01,8.977644145488739014e-02,2.055060416460037231e-01,2.232577204704284668e-01
1.325999999999999943e+02,9.194303750991821289e-01,4.742015302181243896e-01,1.666822433471679688e-01,4.866098165512084961e-01,2.215884923934936523e+00,1.217824369668960571e-01,4.641839265823364258e-01,8.060649037361145020e-02,2.272602617740631104e-01,1.909006834030151367e-01
1.328000000000000114e+02,9.144842624664306641e-01,4.739010334014892578e-01,1.722313165664672852e-01,4.168997406959533691e-01,2.431402683258056641e+00,1.664215326309204102e-01,5.275738835334777832e-01,7.311628758907318115e-02,2.533053755760192871e-01,1.630495041608810425e-01
1.330000000000000000e+02,9.097015261650085449e-01,4.731115400791168213e-01,1.830550879240036011e-01,3.579612970352172852e-01,2.632478237152099609e+00,2.424288392066955566e-01,6.005020737648010254e-01,6.572957336902618408e-02,2.833412885665893555e-01,1.394656151533126831e-01
1.332000000000000171e+02,9.051969647407531738e-01,4.718677401542663574e-01,1.975125670433044434e-01,3.088641464710235596e-01,2.790724754333496094e+00,3.581979870796203613e-01,6.835276484489440918e-01,5.805001780390739441e-02,3.170807957649230957e-01,1.199191883206367493e-01
1.334000000000000057e+02,9.010747671127319336e-01,4.702146947383880615e-01,2.143699377775192261e-01,2.665999233722686768e-01,2.871041059494018555e+00,5.164412260055541992e-01,7.775884270668029785e-01,4.982629418373107910e-02,3.569005727767944336e-01,1.038122102618217468e-01
1.335999999999999943e+02,8.974264860153198242e-01,4.682062566280364990e-01,2.325559556484222412e-01,2.301685363054275513e-01,2.816671848297119141e+00,7.288855910301208496e-01,8.818051815032958984e-01,4.279826581478118896e-02,4.035204946994781494e-01,9.124717861413955688e-02
1.338000000000000114e+02,8.943289518356323242e-01,4.659035503864288330e-01,2.546814382076263428e-01,1.985329687595367432e-01,2.574973106384277344e+00,9.985464811325073242e-01,9.955887794494628906e-01,3.782635554671287537e-02,4.572593271732330322e-01,8.184674382209777832e-02
1.340000000000000000e+02,8.918428421020507812e-01,4.633732140064239502e-01,2.810369431972503662e-01,1.713482886552810669e-01,2.204175949096679688e+00,1.291204214096069336e+00,1.121456623077392578e+00,3.558132052421569824e-02,5.195292830467224121e-01,7.419130206108093262e-02
1.342000000000000171e+02,8.900117874145507812e-01,4.606855511665344238e-01,3.113256692886352539e-01,1.483783721923828125e-01,1.770113706588745117e+00,1.554210424423217773e+00,1.258799195289611816e+00,3.646909818053245544e-02,5.912065505981445312e-01,6.684029847383499146e-02
1.344000000000000057e+02,8.888615369796752930e-01,4.579126536846160889e-01,3.456800282001495361e-01,1.293285638093948364e-01,1.354307889938354492e+00,1.718240618705749512e+00,1.407738566398620605e+00,4.161750152707099915e-02,6.729415059089660645e-01,5.922379344701766968e-02
1.345999999999999943e+02,8.884000778198242188e-01,4.551265239715576172e-01,3.865416049957275391e-01,1.137567907571792603e-01,1.001446485519409180e+00,1.756918549537658691e+00,1.567998170852661133e+00,5.048626288771629333e-02,7.655525207519531250e-01,5.107110738754272461e-02
1.348000000000000114e+02,8.886179924011230469e-01,4.523972868919372559e-01,4.342060089111328125e-01,1.017280369997024536e-01,7.373510003089904785e-01,1.691077947616577148e+00,1.742200136184692383e+00,6.410071998834609985e-02,8.687200546264648438e-01,4.384222254157066345e-02
1.350000000000000000e+02,8.894890546798706055e-01,4.497915506362915039e-01,4.886675477027893066e-01,9.243538975715637207e-02,5.405679941177368164e-01,1.571324110031127930e+00,1.932676672935485840e+00,8.347068727016448975e-02,9.808280467987060547e-01,3.850752860307693481e-02
1.352000000000000171e+02,8.909714818000793457e-01,4.473707377910614014e-01,5.517257452011108398e-01,8.484152704477310181e-02,4.022109508514404297e-01,1.421494960784912109e+00,2.136898517608642578e+00,1.107232496142387390e-01,1.105138778686523438e+00,3.596664965152740479e-02
1.354000000000000057e+02,8.930094838142395020e-01,4.451898336410522461e-01,6.242874860763549805e-01,7.745996862649917603e-02,3.103842139244079590e-01,1.261258840560913086e+00,2.350183725357055664e+00,1.497634351253509521e-01,1.241139531135559082e+00,3.635695204138755798e-02
1.355999999999999943e+02,8.955350518226623535e-01,4.432960748672485352e-01,7.074143290519714355e-01,6.974286586046218872e-02,2.421321570873260498e-01,1.108687162399291992e+00,2.558323383331298828e+00,2.130092084407806396e-01,1.388550043106079102e+00,4.102761670947074890e-02
1.358000000000000114e+02,8.984701633453369141e-01,4.417281150817871094e-01,8.012970685958862305e-01,6.180487945675849915e-02,1.934496015310287476e-01,9.667108654975891113e-01,2.733749628067016602e+00,3.139479458332061768e-01,1.547355413436889648e+00,4.941905289888381958e-02
1.360000000000000000e+02,9.017287492752075195e-01,4.405152499675750732e-01,9.049139618873596191e-01,5.531251430511474609e-02,1.606085449457168579e-01,8.373211622238159180e-01,2.843955278396606445e+00,4.563086628913879395e-01,1.719529509544372559e+00,6.234018504619598389e-02
1.362000000000000171e+02,9.052193760871887207e-01,4.396769702434539795e-01,1.017733097076416016e+00,5.096349865198135376e-02,1.415417194366455078e-01,7.205207347869873047e-01,2.841577529907226562e+00,6.482136845588684082e-01,1.907979726791381836e+00,8.096146583557128906e-02
1.364000000000000057e+02,9.088476300239562988e-01,4.392228126525878906e-01,1.142574310302734375e+00,4.947692528367042542e-02,1.318141222000122070e-01,6.180011630058288574e-01,2.671117305755615234e+00,8.965833783149719238e-01,2.110503673553466797e+00,1.071367263793945312e-01
1.365999999999999943e+02,9.125184416770935059e-01,4.391524493694305420e-01,1.279560446739196777e+00,5.066048726439476013e-02,1.294533610343933105e-01,5.287573337554931641e-01,2.332749366760253906e+00,1.186202526092529297e+00,2.323001384735107422e+00,1.443199217319488525e-01
1.368000000000000114e+02,9.161385893821716309e-01,4.394558966159820557e-01,1.428456902503967285e+00,5.613378807902336121e-02,1.333078593015670776e-01,4.513950943946838379e-01,1.912928104400634766e+00,1.466162443161010742e+00,2.533107042312622070e+00,2.032558023929595947e-01
1.370000000000000000e+02,9.196190237998962402e-01,4.401141405105590820e-01,1.588818311691284180e+00,6.536519527435302734e-02,1.423563063144683838e-01,3.847846984863281250e-01,1.491327524185180664e+00,1.662876248359680176e+00,2.713943958282470703e+00,2.991114258766174316e-01
1.372000000000000171e+02,9.228769540786743164e-01,4.410998523235321045e-01,1.763247370719909668e+00,7.939726114273071289e-02,1.553546935319900513e-01,3.288748562335968018e-01,1.111303806304931641e+00,1.746588587760925293e+00,2.834150791168212891e+00,4.360764622688293457e-01
1.374000000000000057e+02,9.258375763893127441e-01,4.423783719539642334e-01,1.952438831329345703e+00,9.989256411790847778e-02,1.715272665023803711e-01,2.818387448787689209e-01,8.241798877716064453e-01,1.707319736480712891e+00,2.849249362945556641e+00,6.210001111030578613e-01
1.375999999999999943e+02,9.284358620643615723e-01,4.439087510108947754e-01,2.154039382934570312e+00,1.287763416767120361e-01,1.893760412931442261e-01,2.412070482969284058e-01,6.060943603515625000e-01,1.605746865272521973e+00,2.702802896499633789e+00,8.621127605438232422e-01
1.378000000000000114e+02,9.306178092956542969e-01,4.456449747085571289e-01,2.361868143081665039e+00,1.710388511419296265e-01,2.086384445428848267e-01,2.062410265207290649e-01,4.495956301689147949e-01,1.465611577033996582e+00,2.375847578048706055e+00,1.148514866828918457e+00
1.380000000000000000e+02,9.323415756225585938e-01,4.475373029708862305e-01,2.557931184768676758e+00,2.412504404783248901e-01,2.323117256164550781e-01,1.758122742176055908e-01,3.454095721244812012e-01,1.307136654853820801e+00,1.966788291931152344e+00,1.430118083953857422e+00
1.382000000000000171e+02,9.335779547691345215e-01,4.495336115360260010e-01,2.714844465255737305e+00,3.492707610130310059e-01,2.601508200168609619e-01,1.497916877269744873e-01,2.698021531105041504e-01,1.153006196022033691e+00,1.543731212615966797e+00,1.639136314392089844e+00
1.384000000000000057e+02,9.343109130859375000e-01,4.515807032585144043e-01,2.799313545227050781e+00,4.978510141372680664e-01,2.918608486652374268e-01,1.279441416263580322e-01,2.155674248933792114e-01,1.007692098617553711e+00,1.157219171524047852e+00,1.738870024681091309e+00
1.385999999999999943e+02,9.345375299453735352e-01,4.536258280277252197e-01,2.759477853775024414e+00,6.974660158157348633e-01,3.281309306621551514e-01,1.098864153027534485e-01,1.777611970901489258e-01,8.750514984130859375e-01,8.580702543258666992e-01,1.714487552642822266e+00
1.388000000000000114e+02,9.342675209045410156e-01,4.556178450584411621e-01,2.543898582458496094e+00,9.519929885864257812e-01,3.708566725254058838e-01,9.529501199722290039e-02,1.542945951223373413e-01,7.550199031829833984e-01,6.315431594848632812e-01,1.619941115379333496e+00
1.390000000000000000e+02,9.335228800773620605e-01,4.575085043907165527e-01,2.193631887435913086e+00,1.234302282333374023e+00,4.203859269618988037e-01,8.424635976552963257e-02,1.417812108993530273e-01,6.485373973846435547e-01,4.678305387496948242e-01,1.483575701713562012e+00
1.392000000000000171e+02,9.323366880416870117e-01,4.592535793781280518e-01,1.777720808982849121e+00,1.493293762207031250e+00,4.778508543968200684e-01,7.567495107650756836e-02,1.369973868131637573e-01,5.557155609130859375e-01,3.573550581932067871e-01,1.326992630958557129e+00
1.394000000000000057e+02,9.307521581649780273e-01,4.608138203620910645e-01,1.376041769981384277e+00,1.658635616302490234e+00,5.441795587539672852e-01,6.843092292547225952e-02,1.387533694505691528e-01,4.751277565956115723e-01,2.787870764732360840e-01,1.171953678131103516e+00
1.395999999999999943e+02,9.288211464881896973e-01,4.621558487415313721e-01,1.026868343353271484e+00,1.708111524581909180e+00,6.203214526176452637e-01,6.095709279179573059e-02,1.459960043430328369e-01,4.054760634899139404e-01,2.223161756992340088e-01,1.025078773498535156e+00
1.398000000000000114e+02,9.266025424003601074e-01,4.632527232170104980e-01,7.647453546524047852e-01,1.652106285095214844e+00,7.066270112991333008e-01,5.312266200780868530e-02,1.577146798372268677e-01,3.466306924819946289e-01,1.825316399335861206e-01,8.909341096878051758e-01
1.400000000000000000e+02,9.241606593132019043e-01,4.640844762325286865e-01,5.679998993873596191e-01,1.541803359985351562e+00,8.041499257087707520e-01,4.496363550424575806e-02,1.728964149951934814e-01,2.975545227527618408e-01,1.573416590690612793e-01,7.693732976913452148e-01
1.402000000000000171e+02,9.215634465217590332e-01,4.646383821964263916e-01,4.292686283588409424e-01,1.398939251899719238e+00,9.110730886459350586e-01,3.835832327604293823e-02,1.902216821908950806e-01,2.551895976066589355e-01,1.437423378229141235e-01,6.611217856407165527e-01
1.404000000000000057e+02,9.188807010650634766e-01,4.649090468883514404e-01,3.379880785942077637e-01,1.242691993713378906e+00,1.028802394866943359e+00,3.409812599420547485e-02,2.088771164417266846e-01,2.186958044767379761e-01,1.380294263362884521e-01,5.667111873626708984e-01
1.405999999999999943e+02,9.161821603775024414e-01,4.648983776569366455e-01,2.698158919811248779e-01,1.093791723251342773e+00,1.158694982528686523e+00,3.246999531984329224e-02,2.312486320734024048e-01,1.869901865720748901e-01,1.389956772327423096e-01,4.846989214420318604e-01
1.408000000000000114e+02,9.135358333587646484e-01,4.646152257919311523e-01,2.211992144584655762e-01,9.546899199485778809e-01,1.299399137496948242e+00,3.461113572120666504e-02,2.578675448894500732e-01,1.597557812929153442e-01,1.455720514059066772e-01,4.137724041938781738e-01
1.410000000000000000e+02,9.110063910484313965e-01,4.640750288963317871e-01,1.880660057067871094e-01,8.283374309539794922e-01,1.451837182044982910e+00,4.082533717155456543e-02,2.884356081485748291e-01,1.367552727460861206e-01,1.567930281162261963e-01,3.536366224288940430e-01
1.412000000000000171e+02,9.086536169052124023e-01,4.632990956306457520e-01,1.683900803327560425e-01,7.144832015037536621e-01,1.615665912628173828e+00,5.081472173333168030e-02,3.229202628135681152e-01,1.177192851901054382e-01,1.715884208679199219e-01,3.036190867424011230e-01
1.414000000000000057e+02,9.065309762954711914e-01,4.623140990734100342e-01,1.582090407609939575e-01,6.142048835754394531e-01,1.794832229614257812e+00,6.607380509376525879e-02,3.637075722217559814e-01,1.021161898970603943e-01,1.887187361717224121e-01,2.604805529117584229e-01
1.415999999999999943e+02,9.046845436096191406e-01,4.611510932445526123e-01,1.552553325891494751e-01,5.268766283988952637e-01,1.990334272384643555e+00,8.722531795501708984e-02,4.112962484359741211e-01,9.005538374185562134e-02,2.072055190801620483e-01,2.232912033796310425e-01
1.418000000000000114e+02,9.031521081924438477e-01,4.598445892333984375e-01,1.584042757749557495e-01,4.511407017707824707e-01,2.199061632156372070e+00,1.168915703892707825e-01,4.662219285964965820e-01,8.091435581445693970e-02,2.290252447128295898e-01,1.910209804773330688e-01
1.420000000000000000e+02,9.019624590873718262e-01,4.584317207336425781e-01,1.672630012035369873e-01,3.860802650451660156e-01,2.415066003799438477e+00,1.600130200386047363e-01,5.297652482986450195e-01,7.343951612710952759e-02,2.551293969154357910e-01,1.632511019706726074e-01
1.422000000000000171e+02,9.011349081993103027e-01,4.569510519504547119e-01,1.800109148025512695e-01,3.316981494426727295e-01,2.619703769683837891e+00,2.327038049697875977e-01,6.028643250465393066e-01,6.604770570993423462e-02,2.852181792259216309e-01,1.397432386875152588e-01
1.424000000000000057e+02,9.006791114807128906e-01,4.554417431354522705e-01,1.960118561983108521e-01,2.857484817504882812e-01,2.784511804580688477e+00,3.449570238590240479e-01,6.860859990119934082e-01,5.835722014307975769e-02,3.190047144889831543e-01,1.202677711844444275e-01
1.425999999999999943e+02,9.005950689315795898e-01,4.539424777030944824e-01,2.136372625827789307e-01,2.460628747940063477e-01,2.874087810516357422e+00,4.995346665382385254e-01,7.803673744201660156e-01,5.012134090065956116e-02,3.589466512203216553e-01,1.042240262031555176e-01
1.428000000000000114e+02,9.008736014366149902e-01,4.524904191493988037e-01,2.333205044269561768e-01,2.117766141891479492e-01,2.834595441818237305e+00,7.072947621345520020e-01,8.847187161445617676e-01,4.314533621072769165e-02,4.056889414787292480e-01,9.172231703996658325e-02
1.430000000000000000e+02,9.014966487884521484e-01,4.511204957962036133e-01,2.574136555194854736e-01,1.820859462022781372e-01,2.612236499786376953e+00,9.724087119102478027e-01,9.987168908119201660e-01,3.824753686785697937e-02,4.595481157302856445e-01,8.234551548957824707e-02
1.432000000000000171e+02,9.024380445480346680e-01,4.498645067214965820e-01,2.856119871139526367e-01,1.567493081092834473e-01,2.247681379318237305e+00,1.267418384552001953e+00,1.124780297279357910e+00,3.607776388525962830e-02,5.219477415084838867e-01,7.470614463090896606e-02
1.434000000000000057e+02,9.036645293235778809e-01,4.487504065036773682e-01,3.176238238811492920e-01,1.355339884757995605e-01,1.813185691833496094e+00,1.538652539253234863e+00,1.262324333190917969e+00,3.704370185732841492e-02,5.937700271606445312e-01,6.735070049762725830e-02
1.435999999999999943e+02,9.051367044448852539e-01,4.478017389774322510e-01,3.546868264675140381e-01,1.179710030555725098e-01,1.392808914184570312e+00,1.712623834609985352e+00,1.411496639251708984e+00,4.227817803621292114e-02,6.756814718246459961e-01,5.972374603152275085e-02
1.438000000000000114e+02,9.068101644515991211e-01,4.470372200012207031e-01,3.984994292259216309e-01,1.039390638470649719e-01,1.029720783233642578e+00,1.763726949691772461e+00,1.571983337402343750e+00,5.123442038893699646e-02,7.684911489486694336e-01,5.155950784683227539e-02
1.440000000000000000e+02,9.086369276046752930e-01,4.464703202247619629e-01,4.488807022571563721e-01,9.329502284526824951e-02,7.584555149078369141e-01,1.703678727149963379e+00,1.746505379676818848e+00,6.497167050838470459e-02,8.717684149742126465e-01,4.438735917210578918e-02
1.442000000000000171e+02,9.105665683746337891e-01,4.461092352867126465e-01,5.071951150894165039e-01,8.486497402191162109e-02,5.551684498786926270e-01,1.587615013122558594e+00,1.937285065650939941e+00,8.447279781103134155e-02,9.840511083602905273e-01,3.912812098860740662e-02
1.444000000000000057e+02,9.125476479530334473e-01,4.459567070007324219e-01,5.744664669036865234e-01,7.763653248548507690e-02,4.114290475845336914e-01,1.439234852790832520e+00,2.141686439514160156e+00,1.119521185755729675e-01,1.108519196510314941e+00,3.666892647743225098e-02
1.445999999999999943e+02,9.145289659500122070e-01,4.460101723670959473e-01,6.517127752304077148e-01,7.012273371219635010e-02,3.170581459999084473e-01,1.278081178665161133e+00,2.354895114898681641e+00,1.514033079147338867e-01,1.244700193405151367e+00,3.713076934218406677e-02
1.448000000000000114e+02,9.164609313011169434e-01,4.462620019912719727e-01,7.395393848419189453e-01,6.218509748578071594e-02,2.465367317199707031e-01,1.124488949775695801e+00,2.562324047088623047e+00,2.155941277742385864e-01,1.392320632934570312e+00,4.188511148095130920e-02
1.450000000000000000e+02,9.182966947555541992e-01,4.466998279094696045e-01,8.380863070487976074e-01,5.466249957680702209e-02,1.961403787136077881e-01,9.810637235641479492e-01,2.736235618591308594e+00,3.176099658012390137e-01,1.551333308219909668e+00,5.036218091845512390e-02
1.452000000000000171e+02,9.199932813644409180e-01,4.473070204257965088e-01,9.455270171165466309e-01,4.875166341662406921e-02,1.618064194917678833e-01,8.502959012985229492e-01,2.843902826309204102e+00,4.610614776611328125e-01,1.723801016807556152e+00,6.340186297893524170e-02
1.454000000000000057e+02,9.215124249458312988e-01,4.480631947517395020e-01,1.064058780670166016e+00,4.559393227100372314e-02,1.414735019207000732e-01,7.320598959922790527e-01,2.837362289428710938e+00,6.543655991554260254e-01,1.912522077560424805e+00,8.214922249317169189e-02
1.455999999999999943e+02,9.228215217590332031e-01,4.489448666572570801e-01,1.194554090499877930e+00,4.496405273675918579e-02,1.309543550014495850e-01,6.279841661453247070e-01,2.661413192749023438e+00,9.041219949722290039e-01,2.115171432495117188e+00,1.085576266050338745e-01
1.458000000000000114e+02,9.238942861557006836e-01,4.499261379241943359e-01,1.336762785911560059e+00,4.809598252177238464e-02,1.279347240924835205e-01,5.373513698577880859e-01,2.320777416229248047e+00,1.194145917892456055e+00,2.327509880065917969e+00,1.461700797080993652e-01
1.460000000000000000e+02,9.247109889984130859e-01,4.509794414043426514e-01,1.490727305412292480e+00,5.510386452078819275e-02,1.312471926212310791e-01,4.587520360946655273e-01,1.899197816848754883e+00,1.472990393638610840e+00,2.536786079406738281e+00,2.060902118682861328e-01
1.462000000000000171e+02,9.252590537071228027e-01,4.520761668682098389e-01,1.656203508377075195e+00,6.594724208116531372e-02,1.398591399192810059e-01,3.909040987491607666e-01,1.478574752807617188e+00,1.666549444198608398e+00,2.715940713882446289e+00,3.030556738376617432e-01
1.464000000000000057e+02,9.255329370498657227e-01,4.531875252723693848e-01,1.837634801864624023e+00,8.230181038379669189e-02,1.525082439184188843e-01,3.339109122753143311e-01,1.100632309913635254e+00,1.746612548828125000e+00,2.833393573760986328e+00,4.411272108554840088e-01
1.465999999999999943e+02,9.255341887474060059e-01,4.542852640151977539e-01,2.033138036727905273e+00,1.058176606893539429e-01,1.684018522500991821e-01,2.860918939113616943e-01,8.165999054908752441e-01,1.704002618789672852e+00,2.844051361083984375e+00,6.274658441543579102e-01
1.468000000000000114e+02,9.252711534500122070e-01,4.553423523902893066e-01,2.239838600158691406e+00,1.387367695569992065e-01,1.861224323511123657e-01,2.447917163372039795e-01,6.006652116775512695e-01,1.601002573966979980e+00,2.691817522048950195e+00,8.699575066566467285e-01
1.470000000000000000e+02,9.247584342956542969e-01,4.563335180282592773e-01,2.450076580047607422e+00,1.876353770494461060e-01,2.051365524530410767e-01,2.092625051736831665e-01,4.459857046604156494e-01,1.460180163383483887e+00,2.362575292587280273e+00,1.156685233116149902e+00
1.472000000000000171e+02,9.240164756774902344e-01,4.572359919548034668e-01,2.638295650482177734e+00,2.710569500923156738e-01,2.283494025468826294e-01,1.783348768949508667e-01,3.433701992034912109e-01,1.301423072814941406e+00,1.951507925987243652e+00,1.437417268753051758e+00
1.474000000000000057e+02,9.230709075927734375e-01,4.580298960208892822e-01,2.776299953460693359e+00,3.939874470233917236e-01,2.557619214057922363e-01,1.518426090478897095e-01,2.685177922248840332e-01,1.147655725479125977e+00,1.529615640640258789e+00,1.642922282218933105e+00
1.475999999999999943e+02,9.219515919685363770e-01,4.586986601352691650e-01,2.826843738555908203e+00,5.605572462081909180e-01,2.870776951313018799e-01,1.295495629310607910e-01,2.148532271385192871e-01,1.002841949462890625e+00,1.145446062088012695e+00,1.738380312919616699e+00
1.478000000000000114e+02,9.206918478012084961e-01,4.592294096946716309e-01,2.732774019241333008e+00,7.815176248550415039e-01,3.226848244667053223e-01,1.111198738217353821e-01,1.775419265031814575e-01,8.706762790679931641e-01,8.497943878173828125e-01,1.710346341133117676e+00
1.480000000000000000e+02,9.193274974822998047e-01,4.596130251884460449e-01,2.445549488067626953e+00,1.057133316993713379e+00,3.646580874919891357e-01,9.613686800003051758e-02,1.544926017522811890e-01,7.511414885520935059e-01,6.256951093673706055e-01,1.614285469055175781e+00
1.482000000000000171e+02,9.178959131240844727e-01,4.598444104194641113e-01,2.065194606781005859e+00,1.337671756744384766e+00,4.134338200092315674e-01,8.469633758068084717e-02,1.422396153211593628e-01,6.451913714408874512e-01,4.640309810638427734e-01,1.477217078208923340e+00
1.484000000000000057e+02,9.164349436759948730e-01,4.599224328994750977e-01,1.646303176879882812e+00,1.568968057632446289e+00,4.699982106685638428e-01,7.593013346195220947e-02,1.376711577177047729e-01,5.528441071510314941e-01,3.553200364112854004e-01,1.320368528366088867e+00
1.485999999999999943e+02,9.149820804595947266e-01,4.598498344421386719e-01,1.252620935440063477e+00,1.701628923416137695e+00,5.353379845619201660e-01,6.860917061567306519e-02,1.396028548479080200e-01,4.726785123348236084e-01,2.776045203208923340e-01,1.165774583816528320e+00
1.488000000000000114e+02,9.135734438896179199e-01,4.596330225467681885e-01,9.320414066314697266e-01,1.709598660469055176e+00,6.104298830032348633e-01,6.116192042827606201e-02,1.469864547252655029e-01,4.034015834331512451e-01,2.217783778905868530e-01,1.019490718841552734e+00
1.490000000000000000e+02,9.122428894042968750e-01,4.592818021774291992e-01,6.902364492416381836e-01,1.632118344306945801e+00,6.955766677856445312e-01,5.338628590106964111e-02,1.588223576545715332e-01,3.449321389198303223e-01,1.825502365827560425e-01,8.859067559242248535e-01
1.492000000000000171e+02,9.110214114189147949e-01,4.588091075420379639e-01,5.126982331275939941e-01,1.506723880767822266e+00,7.920171022415161133e-01,4.505506157875061035e-02,1.740981340408325195e-01,2.961286008358001709e-01,1.578254699707031250e-01,7.649354934692382812e-01
1.494000000000000057e+02,9.099362492561340332e-01,4.582304656505584717e-01,3.903344869613647461e-01,1.355956792831420898e+00,8.980975747108459473e-01,3.823599219322204590e-02,1.914657652378082275e-01,2.539965808391571045e-01,1.445157825946807861e-01,6.573067903518676758e-01
1.495999999999999943e+02,9.090104103088378906e-01,4.575636088848114014e-01,3.063693642616271973e-01,1.200724601745605469e+00,1.014618515968322754e+00,3.365993127226829529e-02,2.101557403802871704e-01,2.177112549543380737e-01,1.390402615070343018e-01,5.634505748748779297e-01
1.498000000000000114e+02,9.082621335983276367e-01,4.568279087543487549e-01,2.448963820934295654e-01,1.053280949592590332e+00,1.143274545669555664e+00,3.172323480248451233e-02,2.326828837394714355e-01,1.861754953861236572e-01,1.401980817317962646e-01,4.819307923316955566e-01
1.500000000000000000e+02,9.077047705650329590e-01,4.560438990592956543e-01,2.013366669416427612e-01,9.172478914260864258e-01,1.282828688621520996e+00,3.341086581349372864e-02,2.594458460807800293e-01,1.591016352176666260e-01,1.469259709119796753e-01,4.114406704902648926e-01
1.502000000000000171e+02,9.073464870452880859e-01,4.552326500415802002e-01,1.727188378572463989e-01,7.939057946205139160e-01,1.434084057807922363e+00,3.922045603394508362e-02,2.901469171047210693e-01,1.362527161836624146e-01,1.582767516374588013e-01,3.517419099807739258e-01
1.504000000000000057e+02,9.071900844573974609e-01,4.544153511524200439e-01,1.569291204214096069e-01,6.831742525100708008e-01,1.596679449081420898e+00,4.877987504005432129e-02,3.248564600944519043e-01,1.173431426286697388e-01,1.731733232736587524e-01,3.020716905593872070e-01
1.505999999999999943e+02,9.072333574295043945e-01,4.536126255989074707e-01,1.492725610733032227e-01,5.864984393119812012e-01,1.774119257926940918e+00,6.342275440692901611e-02,3.658998608589172363e-01,1.018733009696006775e-01,1.903485506772994995e-01,2.592019140720367432e-01
1.508000000000000114e+02,9.074691534042358398e-01,4.528440833091735840e-01,1.485138833522796631e-01,5.024223327636718750e-01,1.967928647994995117e+00,8.391164243221282959e-02,4.137450158596038818e-01,8.994584530591964722e-02,2.088711857795715332e-01,2.222529053688049316e-01
1.510000000000000000e+02,9.078856110572814941e-01,4.521279633045196533e-01,1.535631269216537476e-01,4.296177923679351807e-01,2.175382375717163086e+00,1.125505417585372925e-01,4.689750969409942627e-01,8.087047934532165527e-02,2.308679223060607910e-01,1.901786774396896362e-01
1.512000000000000171e+02,9.084668159484863281e-01,4.514805972576141357e-01,1.637615859508514404e-01,3.675473332405090332e-01,2.391106843948364258e+00,1.538619697093963623e-01,5.328527092933654785e-01,7.342152297496795654e-02,2.571356594562530518e-01,1.625939011573791504e-01
1.514000000000000057e+02,9.091932177543640137e-01,4.509160816669464111e-01,1.776693016290664673e-01,3.158636987209320068e-01,2.598463296890258789e+00,2.224311530590057373e-01,6.063231229782104492e-01,6.601896882057189941e-02,2.873751521110534668e-01,1.392606645822525024e-01
1.515999999999999943e+02,9.100421667098999023e-01,4.504459798336029053e-01,1.943724006414413452e-01,2.716607749462127686e-01,2.769137382507324219e+00,3.298689424991607666e-01,6.899405717849731445e-01,5.830828845500946045e-02,3.213451206684112549e-01,1.199424862861633301e-01
1.518000000000000114e+02,9.109886884689331055e-01,4.500792026519775391e-01,2.124686688184738159e-01,2.335053533315658569e-01,2.869023084640502930e+00,4.794376194477081299e-01,7.846667170524597168e-01,5.004976317286491394e-02,3.615729212760925293e-01,1.040474176406860352e-01
1.520000000000000000e+02,9.120060801506042480e-01,4.498217701911926270e-01,2.334267050027847290e-01,2.004571855068206787e-01,2.847003936767578125e+00,6.807410717010498047e-01,8.893239498138427734e-01,4.314912483096122742e-02,4.086014926433563232e-01,9.169449657201766968e-02
1.522000000000000171e+02,9.130667448043823242e-01,4.496767818927764893e-01,2.587161064147949219e-01,1.719441413879394531e-01,2.648195981979370117e+00,9.392775297164916992e-01,1.003810286521911621e+00,3.837472945451736450e-02,4.627960026264190674e-01,8.238961547613143921e-02
1.524000000000000057e+02,9.141427874565124512e-01,4.496444463729858398e-01,2.880352735519409180e-01,1.477267593145370483e-01,2.294288635253906250e+00,1.233974933624267578e+00,1.130324959754943848e+00,3.631508722901344299e-02,5.255553126335144043e-01,7.480119168758392334e-02
1.525999999999999943e+02,9.152067899703979492e-01,4.497221112251281738e-01,3.210955858230590820e-01,1.275743544101715088e-01,1.862145781517028809e+00,1.512060642242431641e+00,1.268278956413269043e+00,3.743523359298706055e-02,5.977795124053955078e-01,6.743407249450683594e-02
1.528000000000000114e+02,9.162325263023376465e-01,4.499045014381408691e-01,3.599014580249786377e-01,1.109359785914421082e-01,1.438860058784484863e+00,1.697263956069946289e+00,1.417920470237731934e+00,4.282483458518981934e-02,6.801241040229797363e-01,5.978469550609588623e-02
1.530000000000000000e+02,9.171954989433288574e-01,4.501838088035583496e-01,4.055067598819732666e-01,9.783951938152313232e-02,1.064988613128662109e+00,1.763808250427246094e+00,1.578857064247131348e+00,5.193703621625900269e-02,7.734206318855285645e-01,5.159533396363258362e-02
1.532000000000000171e+02,9.180734753608703613e-01,4.505501389503479004e-01,4.578619301319122314e-01,8.798357099294662476e-02,7.860695123672485352e-01,1.711693525314331055e+00,1.754008650779724121e+00,6.589806079864501953e-02,8.770267963409423828e-01,4.451073333621025085e-02
1.534000000000000057e+02,9.188470840454101562e-01,4.509916305541992188e-01,5.185763835906982422e-01,8.007758855819702148e-02,5.755709409713745117e-01,1.601171731948852539e+00,1.945406675338745117e+00,8.563990890979766846e-02,9.898343086242675781e-01,3.939102962613105774e-02
1.536000000000000227e+02,9.195001721382141113e-01,4.514949321746826172e-01,5.885179042816162109e-01,7.277408987283706665e-02,4.256927967071533203e-01,1.455665230751037598e+00,2.150278329849243164e+00,1.134899854660034180e-01,1.114786624908447266e+00,3.705951943993568420e-02
1.538000000000000114e+02,9.200200438499450684e-01,4.520455598831176758e-01,6.686596870422363281e-01,6.518740206956863403e-02,3.276158571243286133e-01,1.294489860534667969e+00,2.363602638244628906e+00,1.535931527614593506e-01,1.251415729522705078e+00,3.769073635339736938e-02
1.540000000000000000e+02,9.203977584838867188e-01,4.526282846927642822e-01,7.594785690307617188e-01,5.711007118225097656e-02,2.546003162860870361e-01,1.140196681022644043e+00,2.570164680480957031e+00,2.192914187908172607e-01,1.399549841880798340e+00,4.261804744601249695e-02
1.542000000000000171e+02,9.206282496452331543e-01,4.532275497913360596e-01,8.610062003135681152e-01,4.984047636389732361e-02,2.023209780454635620e-01,9.955058097839355469e-01,2.741973400115966797e+00,3.230611681938171387e-01,1.559056401252746582e+00,5.126933008432388306e-02
1.544000000000000057e+02,9.207102060317993164e-01,4.538278281688690186e-01,9.708979725837707520e-01,4.428832978010177612e-02,1.663158088922500610e-01,8.635158538818359375e-01,2.845921039581298828e+00,4.683406949043273926e-01,1.732215881347656250e+00,6.455805152654647827e-02
1.546000000000000227e+02,9.206460714340209961e-01,4.544140994548797607e-01,1.092897295951843262e+00,4.166668653488159180e-02,1.445201486349105835e-01,7.440441846847534180e-01,2.833056211471557617e+00,6.640022397041320801e-01,1.921612620353698730e+00,8.357298374176025391e-02
1.548000000000000114e+02,9.204419851303100586e-01,4.549720883369445801e-01,1.227051138877868652e+00,4.155711084604263306e-02,1.330780386924743652e-01,6.385182142257690430e-01,2.648565053939819336e+00,9.161658287048339844e-01,2.124758243560791016e+00,1.104020327329635620e-01
1.550000000000000000e+02,9.201073050498962402e-01,4.554886817932128906e-01,1.372549533843994141e+00,4.575757682323455811e-02,1.292650699615478516e-01,5.465811491012573242e-01,2.304087877273559570e+00,1.207122206687927246e+00,2.337177038192749023e+00,1.487584412097930908e-01
1.552000000000000171e+02,9.196543693542480469e-01,4.559522569179534912e-01,1.529589891433715820e+00,5.369352549314498901e-02,1.318995952606201172e-01,4.668107926845550537e-01,1.879344224929809570e+00,1.484598159790039062e+00,2.545407533645629883e+00,2.103968709707260132e-01
1.554000000000000057e+02,9.190981388092041016e-01,4.563527703285217285e-01,1.699334502220153809e+00,6.591198593378067017e-02,1.399360746145248413e-01,3.979133367538452148e-01,1.459689021110534668e+00,1.673608779907226562e+00,2.722097635269165039e+00,3.093538284301757812e-01
1.556000000000000227e+02,9.184557795524597168e-01,4.566821753978729248e-01,1.885198116302490234e+00,8.376079052686691284e-02,1.521611213684082031e-01,3.398561179637908936e-01,1.084456801414489746e+00,1.748215198516845703e+00,2.835239171981811523e+00,4.494901001453399658e-01
1.558000000000000114e+02,9.177458882331848145e-01,4.569343626499176025e-01,2.084839582443237305e+00,1.091888025403022766e-01,1.677236109972000122e-01,2.912879288196563721e-01,8.037095069885253906e-01,1.701797366142272949e+00,2.838619709014892578e+00,6.384887695312500000e-01
1.560000000000000000e+02,9.169883728027343750e-01,4.571053981781005859e-01,2.294469356536865234e+00,1.452767252922058105e-01,1.852754801511764526e-01,2.493501752614974976e-01,5.909056663513183594e-01,1.596080899238586426e+00,2.676602363586425781e+00,8.836821317672729492e-01
1.562000000000000171e+02,9.162036180496215820e-01,4.571934938430786133e-01,2.503094196319580078e+00,2.015858292579650879e-01,2.041425555944442749e-01,2.132472693920135498e-01,4.389075040817260742e-01,1.453777194023132324e+00,2.343029975891113281e+00,1.171410679817199707e+00
1.564000000000000057e+02,9.154120683670043945e-01,4.571989476680755615e-01,2.684084415435791016e+00,2.939842939376831055e-01,2.268954515457153320e-01,1.818542778491973877e-01,3.386820852756500244e-01,1.294352293014526367e+00,1.927945852279663086e+00,1.451197385787963867e+00
1.566000000000000227e+02,9.146337509155273438e-01,4.571241438388824463e-01,2.807076215744018555e+00,4.267759323120117188e-01,2.538782954216003418e-01,1.549203693866729736e-01,2.649140357971191406e-01,1.140876889228820801e+00,1.507201194763183594e+00,1.651304364204406738e+00
1.568000000000000114e+02,9.138877987861633301e-01,4.569734334945678711e-01,2.829659700393676758e+00,6.061822175979614258e-01,2.847934663295745850e-01,1.322085857391357422e-01,2.120681405067443848e-01,9.966034889221191406e-01,1.126203775405883789e+00,1.739870071411132812e+00
1.570000000000000000e+02,9.131918549537658691e-01,4.567528963088989258e-01,2.695710897445678711e+00,8.409126996994018555e-01,3.197602927684783936e-01,1.134254187345504761e-01,1.754843890666961670e-01,8.649603128433227539e-01,8.358840942382812500e-01,1.705714583396911621e+00
1.572000000000000171e+02,9.125618338584899902e-01,4.564701616764068604e-01,2.378638029098510742e+00,1.122646808624267578e+00,3.610285222530364990e-01,9.807479381561279297e-02,1.530731469392776489e-01,7.459524273872375488e-01,6.155086755752563477e-01,1.606912016868591309e+00
1.574000000000000057e+02,9.120115041732788086e-01,4.561342298984527588e-01,1.979500770568847656e+00,1.401407122611999512e+00,4.090983867645263672e-01,8.626643568277359009e-02,1.412230134010314941e-01,6.406248807907104492e-01,4.570081830024719238e-01,1.468450188636779785e+00
1.576000000000000227e+02,9.115521907806396484e-01,4.557551443576812744e-01,1.561286807060241699e+00,1.613175272941589355e+00,4.647648334503173828e-01,7.730096578598022461e-02,1.370015591382980347e-01,5.488379001617431641e-01,3.510404229164123535e-01,1.310964107513427734e+00
1.578000000000000114e+02,9.111925363540649414e-01,4.553437232971191406e-01,1.176769495010375977e+00,1.719152450561523438e+00,5.291193127632141113e-01,6.989984959363937378e-02,1.392305046319961548e-01,4.691756665706634521e-01,2.746315300464630127e-01,1.156900763511657715e+00
1.580000000000000000e+02,9.109386205673217773e-01,4.549112021923065186e-01,8.752550482749938965e-01,1.702210187911987305e+00,6.031175255775451660e-01,6.248365715146064758e-02,1.468671113252639771e-01,4.003502130508422852e-01,2.197921276092529297e-01,1.011406898498535156e+00
1.582000000000000171e+02,9.107935428619384766e-01,4.544690847396850586e-01,6.468863487243652344e-01,1.612567067146301270e+00,6.871505975723266602e-01,5.476142838597297668e-02,1.588883101940155029e-01,3.423388004302978516e-01,1.814277023077011108e-01,8.785768747329711914e-01
1.584000000000000057e+02,9.107575416564941406e-01,4.540287256240844727e-01,4.814248681068420410e-01,1.479561805725097656e+00,7.823417782783508301e-01,4.648886620998382568e-02,1.743085384368896484e-01,2.938570976257324219e-01,1.574416011571884155e-01,7.583858370780944824e-01
1.586000000000000227e+02,9.108282327651977539e-01,4.536011219024658203e-01,3.692824840545654297e-01,1.325246334075927734e+00,8.874987959861755371e-01,3.951254859566688538e-02,1.917502731084823608e-01,2.519988715648651123e-01,1.445948630571365356e-01,6.516179442405700684e-01
1.588000000000000114e+02,9.110006093978881836e-01,4.531965553760528564e-01,2.900750041007995605e-01,1.171231746673583984e+00,1.002704381942749023e+00,3.469943627715110779e-02,2.105050384998321533e-01,2.159600257873535156e-01,1.395081132650375366e-01,5.585314035415649414e-01
1.590000000000000000e+02,9.112672209739685059e-01,4.528244435787200928e-01,2.328989803791046143e-01,1.025243043899536133e+00,1.129987359046936035e+00,3.253483027219772339e-02,2.332307696342468262e-01,1.846241503953933716e-01,1.409891694784164429e-01,4.776983857154846191e-01
1.592000000000000171e+02,9.116185307502746582e-01,4.524931311607360840e-01,1.925837099552154541e-01,8.915826082229614258e-01,1.268386721611022949e+00,3.379731625318527222e-02,2.601793706417083740e-01,1.577400118112564087e-01,1.479825973510742188e-01,4.078198075294494629e-01
1.594000000000000057e+02,9.120430946350097656e-01,4.522096514701843262e-01,1.668056249618530273e-01,7.706395983695983887e-01,1.418459773063659668e+00,3.923851624131202698e-02,2.910536229610443115e-01,1.350710391998291016e-01,1.595434546470642090e-01,3.487367331981658936e-01
1.596000000000000227e+02,9.125281572341918945e-01,4.519796371459960938e-01,1.528129577636718750e-01,6.627214550971984863e-01,1.579818367958068848e+00,4.840378463268280029e-02,3.260389268398284912e-01,1.163134947419166565e-01,1.746067702770233154e-01,2.995086014270782471e-01
1.598000000000000114e+02,9.130596518516540527e-01,4.518072307109832764e-01,1.466964930295944214e-01,5.685783624649047852e-01,1.755536437034606934e+00,6.247022747993469238e-02,3.673852384090423584e-01,1.010016277432441711e-01,1.918609887361526489e-01,2.570160031318664551e-01
1.600000000000000000e+02,9.136228561401367188e-01,4.516949951648712158e-01,1.472538411617279053e-01,4.867761731147766113e-01,1.947610378265380859e+00,8.233535289764404297e-02,4.155336320400238037e-01,8.923223614692687988e-02,2.104498893022537231e-01,2.204052060842514038e-01
1.602000000000000171e+02,9.142027497291564941e-01,4.516438841819763184e-01,1.534201055765151978e-01,4.160096943378448486e-01,2.153541564941406250e+00,1.101114749908447266e-01,4.711513519287109375e-01,8.024305850267410278e-02,2.327053099870681763e-01,1.886061728000640869e-01
1.604000000000000057e+02,9.147842526435852051e-01,4.516533017158508301e-01,1.644417941570281982e-01,3.560053706169128418e-01,2.368413686752319336e+00,1.499541252851486206e-01,5.354542732238769531e-01,7.282881438732147217e-02,2.592132687568664551e-01,1.612818390130996704e-01
1.606000000000000227e+02,9.153527617454528809e-01,4.517211616039276123e-01,1.790688037872314453e-01,3.061327934265136719e-01,2.577073335647583008e+00,2.151063084602355957e-01,6.093967556953430176e-01,6.541287153959274292e-02,2.896753251552581787e-01,1.381948143243789673e-01
1.608000000000000114e+02,9.158945083618164062e-01,4.518440067768096924e-01,1.960873901844024658e-01,2.631312608718872070e-01,2.751737117767333984e+00,3.184797763824462891e-01,6.934933662414550781e-01,5.767931416630744934e-02,3.240143656730651855e-01,1.190828084945678711e-01
1.610000000000000000e+02,9.163966774940490723e-01,4.520170390605926514e-01,2.144583165645599365e-01,2.260567545890808105e-01,2.859236001968383789e+00,4.636861681938171387e-01,7.887576818466186523e-01,4.939495399594306946e-02,3.646577298641204834e-01,1.034040972590446472e-01
1.612000000000000171e+02,9.168479442596435547e-01,4.522344470024108887e-01,2.362815141677856445e-01,1.938854902982711792e-01,2.850770235061645508e+00,6.593340635299682617e-01,8.938143253326416016e-01,4.256033524870872498e-02,4.121024012565612793e-01,9.126768261194229126e-02
1.614000000000000057e+02,9.172385334968566895e-01,4.524894058704376221e-01,2.623788416385650635e-01,1.662045270204544067e-01,2.670796871185302734e+00,9.119299054145812988e-01,1.008896589279174805e+00,3.789678588509559631e-02,4.668026268482208252e-01,8.207297325134277344e-02
1.616000000000000227e+02,9.175605773925781250e-01,4.527743756771087646e-01,2.924511730670928955e-01,1.427759826183319092e-01,2.326214313507080078e+00,1.204466342926025391e+00,1.136005520820617676e+00,3.593368828296661377e-02,5.301038026809692383e-01,7.456313818693161011e-02
1.618000000000000114e+02,9.178080558776855469e-01,4.530813097953796387e-01,3.262318074703216553e-01,1.233676001429557800e-01,1.900217413902282715e+00,1.485183596611022949e+00,1.274457454681396484e+00,3.723696991801261902e-02,6.029332876205444336e-01,6.717860698699951172e-02
1.620000000000000000e+02,9.179770946502685547e-01,4.534018635749816895e-01,3.663047850131988525e-01,1.073899567127227783e-01,1.476261138916015625e+00,1.679073810577392578e+00,1.424646377563476562e+00,4.279338940978050232e-02,6.859142780303955078e-01,5.949733033776283264e-02
1.622000000000000171e+02,9.180658459663391113e-01,4.537275731563568115e-01,4.131786823272705078e-01,9.495460987091064453e-02,1.095971584320068359e+00,1.758090972900390625e+00,1.586117863655090332e+00,5.207552388310432434e-02,7.799258828163146973e-01,5.127213522791862488e-02
1.624000000000000057e+02,9.180745482444763184e-01,4.540501534938812256e-01,4.670383930206298828e-01,8.556345105171203613e-02,8.112157583236694336e-01,1.713433623313903809e+00,1.762014031410217285e+00,6.628526002168655396e-02,8.840345740318298340e-01,4.429948329925537109e-02
1.626000000000000227e+02,9.180054068565368652e-01,4.543616175651550293e-01,5.294426679611206055e-01,7.790937274694442749e-02,5.950020551681518555e-01,1.608426809310913086e+00,1.954163193702697754e+00,8.629629760980606079e-02,9.976443052291870117e-01,3.937007114291191101e-02
1.628000000000000114e+02,9.178625345230102539e-01,4.546545147895812988e-01,6.012712717056274414e-01,7.055225968360900879e-02,4.402005970478057861e-01,1.466043114662170410e+00,2.159697055816650391e+00,1.145171076059341431e-01,1.123339772224426270e+00,3.720264509320259094e-02
1.630000000000000000e+02,9.176517724990844727e-01,4.549220800399780273e-01,6.833240389823913574e-01,6.290923058986663818e-02,3.375732004642486572e-01,1.306116461753845215e+00,2.373398303985595703e+00,1.552505046129226685e-01,1.260629057884216309e+00,3.808071836829185486e-02
1.632000000000000171e+02,9.173805117607116699e-01,4.551583826541900635e-01,7.762944698333740234e-01,5.472796410322189331e-02,2.626187205314636230e-01,1.151507019996643066e+00,2.579413414001464844e+00,2.224153578281402588e-01,1.409517407417297363e+00,4.325167834758758545e-02
1.634000000000000057e+02,9.170572757720947266e-01,4.553584754467010498e-01,8.795173764228820801e-01,4.772460460662841797e-02,2.088758796453475952e-01,1.006009697914123535e+00,2.749524593353271484e+00,3.279311954975128174e-01,1.569744706153869629e+00,5.214731022715568542e-02
1.636000000000000227e+02,9.166918396949768066e-01,4.555184543132781982e-01,9.917102456092834473e-01,4.263469576835632324e-02,1.715549379587173462e-01,8.732284903526306152e-01,2.850219964981079102e+00,4.750871956348419189e-01,1.743911385536193848e+00,6.578837335109710693e-02
1.638000000000000114e+02,9.162946343421936035e-01,4.556355476379394531e-01,1.116069555282592773e+00,4.041478782892227173e-02,1.485833972692489624e-01,7.529819011688232422e-01,2.831552743911743164e+00,6.731819510459899902e-01,1.934304475784301758e+00,8.518293499946594238e-02
1.640000000000000000e+02,9.158765077590942383e-01,4.557081162929534912e-01,1.252381324768066406e+00,4.094870388507843018e-02,1.363949924707412720e-01,6.464696526527404785e-01,2.638987779617309570e+00,9.279043674468994141e-01,2.138240337371826172e+00,1.125810742378234863e-01
1.642000000000000171e+02,9.154486656188964844e-01,4.557356834411621094e-01,1.400173425674438477e+00,4.584737494587898254e-02,1.319277137517929077e-01,5.536392927169799805e-01,2.290480136871337891e+00,1.219609498977661133e+00,2.350929737091064453e+00,1.519305109977722168e-01
1.644000000000000057e+02,9.150220155715942383e-01,4.557189941406250000e-01,1.559387564659118652e+00,5.447884649038314819e-02,1.339905709028244019e-01,4.730610251426696777e-01,1.863240242004394531e+00,1.496018648147583008e+00,2.557943344116210938e+00,2.158683687448501587e-01
1.646000000000000227e+02,9.146072268486022949e-01,4.556597769260406494e-01,1.732159018516540527e+00,6.771352887153625488e-02,1.415294557809829712e-01,4.034339189529418945e-01,1.443855524063110352e+00,1.681355237960815430e+00,2.731549739837646484e+00,3.175147771835327148e-01
1.648000000000000114e+02,9.142143130302429199e-01,4.555608034133911133e-01,1.921070098876953125e+00,8.666169643402099609e-02,1.534079909324645996e-01,3.446309566497802734e-01,1.071202039718627930e+00,1.750529527664184570e+00,2.839148044586181641e+00,4.604743123054504395e-01
1.650000000000000000e+02,9.138525128364562988e-01,4.554257690906524658e-01,2.123369455337524414e+00,1.136186271905899048e-01,1.687036454677581787e-01,2.955497503280639648e-01,7.929719686508178711e-01,1.700932383537292480e+00,2.833006143569946289e+00,6.531186103820800781e-01
1.652000000000000171e+02,9.135298728942871094e-01,4.552591741085052490e-01,2.334454298019409180e+00,1.523140072822570801e-01,1.861111819744110107e-01,2.531766891479492188e-01,5.826272368431091309e-01,1.592871189117431641e+00,2.658042907714843750e+00,9.020610451698303223e-01
1.654000000000000057e+02,9.132533073425292969e-01,4.550661444664001465e-01,2.540702581405639648e+00,2.146869897842407227e-01,2.048488408327102661e-01,2.166804224252700806e-01,4.327459633350372314e-01,1.449245095252990723e+00,2.318522453308105469e+00,1.191325426101684570e+00
1.656000000000000227e+02,9.130282998085021973e-01,4.548523426055908203e-01,2.714537382125854492e+00,3.142894804477691650e-01,2.272689193487167358e-01,1.849694848060607910e-01,3.344881534576416016e-01,1.289322495460510254e+00,1.898228049278259277e+00,1.469536304473876953e+00
1.658000000000000114e+02,9.128589034080505371e-01,4.546237289905548096e-01,2.823939323425292969e+00,4.548014402389526367e-01,2.539389133453369141e-01,1.577328890562057495e-01,2.615510225296020508e-01,1.135992288589477539e+00,1.478684544563293457e+00,1.662842512130737305e+00
1.660000000000000000e+02,9.127476811408996582e-01,4.543864727020263672e-01,2.822394609451293945e+00,6.442139148712158203e-01,2.845603823661804199e-01,1.347331255674362183e-01,2.093323320150375366e-01,9.920718669891357422e-01,1.101568698883056641e+00,1.743055939674377441e+00
1.662000000000000171e+02,9.126955866813659668e-01,4.541468024253845215e-01,2.654970169067382812e+00,8.894397020339965820e-01,3.190764188766479492e-01,1.157045364379882812e-01,1.733117103576660156e-01,8.607743978500366211e-01,8.178609609603881836e-01,1.700977563858032227e+00
1.664000000000000057e+02,9.127022027969360352e-01,4.539107680320739746e-01,2.320835113525390625e+00,1.175945520401000977e+00,3.598610758781433105e-01,1.001013293862342834e-01,1.514027863740921021e-01,7.421063184738159180e-01,6.021166443824768066e-01,1.598516225814819336e+00
1.666000000000000227e+02,9.127655029296875000e-01,4.536841809749603271e-01,1.906065464019775391e+00,1.453013539314270020e+00,4.074468910694122314e-01,8.804029226303100586e-02,1.398712694644927979e-01,6.372073292732238770e-01,4.475635886192321777e-01,1.458133816719055176e+00
1.668000000000000114e+02,9.128822088241577148e-01,4.534724056720733643e-01,1.489205479621887207e+00,1.648024082183837891e+00,4.624645709991455078e-01,7.892799377441406250e-02,1.359286308288574219e-01,5.458081960678100586e-01,3.450291156768798828e-01,1.299717664718627930e+00
1.670000000000000000e+02,9.130477309226989746e-01,4.532803297042846680e-01,1.113081097602844238e+00,1.731629848480224609e+00,5.261076092720031738e-01,7.146701961755752563e-02,1.384007185697555542e-01,4.664964675903320312e-01,2.702447772026062012e-01,1.146223783493041992e+00
1.672000000000000171e+02,9.132564663887023926e-01,4.531121253967285156e-01,8.279494047164916992e-01,1.693920254707336426e+00,5.993164181709289551e-01,6.407295167446136475e-02,1.462484747171401978e-01,3.979873061180114746e-01,2.166320681571960449e-01,1.001642107963562012e+00
1.674000000000000057e+02,9.135018587112426758e-01,4.529712796211242676e-01,6.111008524894714355e-01,1.594324827194213867e+00,6.825724244117736816e-01,5.638615414500236511e-02,1.584174931049346924e-01,3.402989208698272705e-01,1.793480217456817627e-01,8.696866631507873535e-01
1.676000000000000227e+02,9.137766361236572266e-01,4.528604745864868164e-01,4.555031061172485352e-01,1.455901384353637695e+00,7.768911719322204590e-01,4.815379902720451355e-02,1.739516705274581909e-01,2.920399904251098633e-01,1.562955826520919800e-01,7.503923177719116211e-01
1.678000000000000114e+02,9.140730500221252441e-01,4.527815580368041992e-01,3.519756197929382324e-01,1.298804163932800293e+00,8.813695311546325684e-01,4.109720513224601746e-02,1.914546936750411987e-01,2.503708302974700928e-01,1.440357565879821777e-01,6.446389555931091309e-01
1.680000000000000000e+02,9.143830537796020508e-01,4.527355730533599854e-01,2.768077254295349121e-01,1.145897626876831055e+00,9.955722689628601074e-01,3.613318502902984619e-02,2.102642655372619629e-01,2.145027816295623779e-01,1.394471526145935059e-01,5.524616241455078125e-01
1.682000000000000171e+02,9.146983623504638672e-01,4.527226388454437256e-01,2.229065001010894775e-01,1.001661181449890137e+00,1.121840596199035645e+00,3.385017439723014832e-02,2.331336587667465210e-01,1.833049803972244263e-01,1.413477361202239990e-01,4.724420011043548584e-01
1.684000000000000057e+02,9.150110483169555664e-01,4.527420699596405029e-01,1.853152513504028320e-01,8.700010180473327637e-01,1.259429812431335449e+00,3.481904789805412292e-02,2.602171897888183594e-01,1.565522700548171997e-01,1.486911326646804810e-01,4.032897353172302246e-01
1.686000000000000227e+02,9.153132438659667969e-01,4.527924060821533203e-01,1.619202345609664917e-01,7.510817050933837891e-01,1.408640384674072266e+00,4.001236706972122192e-02,2.912180423736572266e-01,1.340082734823226929e-01,1.605198532342910767e-01,3.449400067329406738e-01
1.688000000000000114e+02,9.155977964401245117e-01,4.528714120388031006e-01,1.494310051202774048e-01,6.455349326133728027e-01,1.569141030311584473e+00,4.892153292894363403e-02,3.263985216617584229e-01,1.153571307659149170e-01,1.757941842079162598e-01,2.962341308593750000e-01
1.690000000000000000e+02,9.158580303192138672e-01,4.529762566089630127e-01,1.446062028408050537e-01,5.535241961479187012e-01,1.743669271469116211e+00,6.260751932859420776e-02,3.679547607898712158e-01,1.001548916101455688e-01,1.931517869234085083e-01,2.541866898536682129e-01
1.692000000000000171e+02,9.160882830619812012e-01,4.531035125255584717e-01,1.462667137384414673e-01,4.736362099647521973e-01,1.934521436691284180e+00,8.205901086330413818e-02,4.163133203983306885e-01,8.849517256021499634e-02,2.118289768695831299e-01,2.179756313562393188e-01
1.694000000000000057e+02,9.162836074829101562e-01,4.532493352890014648e-01,1.533688008785247803e-01,4.045850634574890137e-01,2.139281749725341797e+00,1.093149483203887939e-01,4.722111523151397705e-01,7.956925779581069946e-02,2.343962490558624268e-01,1.865013986825942993e-01
1.696000000000000227e+02,9.164402484893798828e-01,4.534094929695129395e-01,1.650810539722442627e-01,3.463194966316223145e-01,2.353295326232910156e+00,1.483006775379180908e-01,5.368213057518005371e-01,7.218076288700103760e-02,2.611944973468780518e-01,1.594848185777664185e-01
1.698000000000000114e+02,9.165554642677307129e-01,4.535795450210571289e-01,1.802758872509002686e-01,2.977094948291778564e-01,2.562318325042724609e+00,2.114466130733489990e-01,6.111046075820922852e-01,6.475526094436645508e-02,2.919262647628784180e-01,1.366891115903854370e-01
1.700000000000000000e+02,9.166276454925537109e-01,4.537549018859863281e-01,1.975675523281097412e-01,2.557476460933685303e-01,2.738853216171264648e+00,3.123798966407775879e-01,6.955379843711853027e-01,5.700625851750373840e-02,3.267056047916412354e-01,1.178218573331832886e-01
1.702000000000000171e+02,9.166562557220458984e-01,4.539310336112976074e-01,2.161762565374374390e-01,2.196085751056671143e-01,2.850325822830200195e+00,4.548922777175903320e-01,7.911661267280578613e-01,4.871984571218490601e-02,3.678401112556457520e-01,1.023990437388420105e-01
1.704000000000000057e+02,9.166418910026550293e-01,4.541035294532775879e-01,2.387482076883316040e-01,1.881962120532989502e-01,2.849343061447143555e+00,6.470302939414978027e-01,8.965114951133728027e-01,4.192128032445907593e-02,4.157765507698059082e-01,9.051868319511413574e-02
1.706000000000000227e+02,9.165862798690795898e-01,4.542681574821472168e-01,2.655448317527770996e-01,1.612353324890136719e-01,2.680107831954956055e+00,8.958444595336914062e-01,1.012003421783447266e+00,3.731735795736312866e-02,4.710860848426818848e-01,8.145775645971298218e-02
1.708000000000000114e+02,9.164920449256896973e-01,4.544210433959960938e-01,2.962690293788909912e-01,1.384894996881484985e-01,2.341300964355468750e+00,1.186289906501770020e+00,1.139543652534484863e+00,3.540683910250663757e-02,5.350513458251953125e-01,7.401371747255325317e-02
1.710000000000000000e+02,9.163627624511718750e-01,4.545587301254272461e-01,3.310928940773010254e-01,1.196572333574295044e-01,1.920578122138977051e+00,1.467611908912658691e+00,1.278341889381408691e+00,3.683584928512573242e-02,6.086193919181823730e-01,6.660807132720947266e-02
1.712000000000000171e+02,9.162026643753051758e-01,4.546782076358795166e-01,3.723154366016387939e-01,1.042789891362190247e-01,1.497084259986877441e+00,1.666123390197753906e+00,1.428880333900451660e+00,4.249462485313415527e-02,6.923659443855285645e-01,5.888915434479713440e-02
1.714000000000000057e+02,9.160167574882507324e-01,4.547770619392395020e-01,4.203402698040008545e-01,9.244336187839508057e-02,1.114993810653686523e+00,1.751324176788330078e+00,1.590718150138854980e+00,5.188680812716484070e-02,7.872375845909118652e-01,5.062157660722732544e-02
1.716000000000000227e+02,9.158104658126831055e-01,4.548534452915191650e-01,4.756618142127990723e-01,8.337640017271041870e-02,8.260055780410766602e-01,1.712892532348632812e+00,1.767122387886047363e+00,6.625975668430328369e-02,8.919641375541687012e-01,4.377196356654167175e-02
1.718000000000000114e+02,9.155895709991455078e-01,4.549061357975006104e-01,5.396415591239929199e-01,7.592751085758209229e-02,6.066704392433166504e-01,1.611261129379272461e+00,1.959792375564575195e+00,8.644817024469375610e-02,1.006560564041137695e+00,3.906117379665374756e-02
1.720000000000000000e+02,9.153600931167602539e-01,4.549345374107360840e-01,6.132267117500305176e-01,6.852047145366668701e-02,4.491609334945678711e-01,1.470856666564941406e+00,2.165821313858032227e+00,1.148942857980728149e-01,1.133172273635864258e+00,3.707472607493400574e-02
1.722000000000000171e+02,9.151279926300048828e-01,4.549386501312255859e-01,6.970719695091247559e-01,6.079122051596641541e-02,3.441398441791534424e-01,1.312057256698608398e+00,2.379877805709838867e+00,1.560002118349075317e-01,1.271257042884826660e+00,3.824836015701293945e-02
1.724000000000000057e+02,9.148991703987121582e-01,4.549191594123840332e-01,7.919965982437133789e-01,5.257665365934371948e-02,2.680920958518981934e-01,1.157393813133239746e+00,2.585715532302856445e+00,2.240366041660308838e-01,1.421052455902099609e+00,4.370515048503875732e-02
1.726000000000000227e+02,9.146792292594909668e-01,4.548772275447845459e-01,8.966857790946960449e-01,4.583020508289337158e-02,2.135242670774459839e-01,1.011538386344909668e+00,2.754990577697753906e+00,3.306098282337188721e-01,1.582143425941467285e+00,5.288664251565933228e-02
1.728000000000000114e+02,9.144734740257263184e-01,4.548146128654479980e-01,1.011220932006835938e+00,4.122935980558395386e-02,1.754524856805801392e-01,8.783974647521972656e-01,2.853935480117797852e+00,4.789296090602874756e-01,1.757515192031860352e+00,6.694213300943374634e-02
1.730000000000000000e+02,9.142865538597106934e-01,4.547335505485534668e-01,1.137758255004882812e+00,3.938928991556167603e-02,1.517968624830245972e-01,7.578150033950805664e-01,2.831994295120239258e+00,6.785398125648498535e-01,1.949109315872192383e+00,8.678394556045532227e-02
1.732000000000000171e+02,9.141225814819335938e-01,4.546366035938262939e-01,1.275917530059814453e+00,4.060510918498039246e-02,1.391720324754714966e-01,6.508235335350036621e-01,2.634748697280883789e+00,9.348907470703125000e-01,2.154037952423095703e+00,1.148325502872467041e-01
1.734000000000000057e+02,9.139850139617919922e-01,4.545266628265380859e-01,1.425811767578125000e+00,4.614879563450813293e-02,1.343154013156890869e-01,5.575551986694335938e-01,2.283714771270751953e+00,1.227119445800781250e+00,2.367158651351928711e+00,1.553068757057189941e-01
1.736000000000000227e+02,9.138764142990112305e-01,4.544069170951843262e-01,1.587020397186279297e+00,5.542338639497756958e-02,1.360316574573516846e-01,4.765771329402923584e-01,1.855294704437255859e+00,1.502875328063964844e+00,2.572931289672851562e+00,2.218538075685501099e-01
1.738000000000000114e+02,9.137986302375793457e-01,4.542806148529052734e-01,1.762570381164550781e+00,6.959605962038040161e-02,1.432626247406005859e-01,4.065856039524078369e-01,1.435729622840881348e+00,1.686408519744873047e+00,2.743202447891235352e+00,3.265705704689025879e-01
1.740000000000000000e+02,9.137526750564575195e-01,4.541511535644531250e-01,1.954219937324523926e+00,8.959269523620605469e-02,1.549365967512130737e-01,3.474065065383911133e-01,1.064586162567138672e+00,1.752701044082641602e+00,2.844683647155761719e+00,4.727798104286193848e-01
1.742000000000000171e+02,9.137387871742248535e-01,4.540218710899353027e-01,2.158910751342773438e+00,1.179746091365814209e-01,1.700767129659652710e-01,2.980737984180450439e-01,7.874566316604614258e-01,1.701431512832641602e+00,2.827902078628540039e+00,6.696265339851379395e-01
1.744000000000000057e+02,9.137562513351440430e-01,4.538959860801696777e-01,2.371235847473144531e+00,1.591097861528396606e-01,1.873957216739654541e-01,2.554881572723388672e-01,5.782303214073181152e-01,1.592086553573608398e+00,2.638361215591430664e+00,9.229249954223632812e-01
1.746000000000000227e+02,9.138036966323852539e-01,4.537765383720397949e-01,2.575126171112060547e+00,2.271523773670196533e-01,2.060522139072418213e-01,2.187987565994262695e-01,4.293232262134552002e-01,1.447695374488830566e+00,2.291945695877075195e+00,1.213772296905517578e+00
1.748000000000000114e+02,9.138790369033813477e-01,4.536663293838500977e-01,2.742111921310424805e+00,3.334724009037017822e-01,2.282981127500534058e-01,1.869323998689651489e-01,3.319857120513916016e-01,1.287439346313476562e+00,1.866234302520751953e+00,1.490017175674438477e+00
1.750000000000000000e+02,9.139795303344726562e-01,4.535678327083587646e-01,2.838640451431274414e+00,4.811580181121826172e-01,2.548032402992248535e-01,1.595472246408462524e-01,2.594243288040161133e-01,1.134095549583435059e+00,1.447794914245605469e+00,1.676007270812988281e+00
1.752000000000000171e+02,9.141018986701965332e-01,4.534831643104553223e-01,2.814376354217529297e+00,6.798624396324157715e-01,2.852687835693359375e-01,1.364055275917053223e-01,2.074891030788421631e-01,9.902733564376831055e-01,1.074953556060791016e+00,1.746777534484863281e+00
1.754000000000000057e+02,9.142423868179321289e-01,4.534140229225158691e-01,2.615544557571411133e+00,9.348022937774658203e-01,3.195562064647674561e-01,1.172545328736305237e-01,1.717288792133331299e-01,8.590772151947021484e-01,7.964856624603271484e-01,1.698341131210327148e+00
1.756000000000000227e+02,9.143969416618347168e-01,4.533616602420806885e-01,2.266081333160400391e+00,1.224466085433959961e+00,3.601033687591552734e-01,1.015270054340362549e-01,1.500604599714279175e-01,7.404984831809997559e-01,5.857767462730407715e-01,1.591289401054382324e+00
1.758000000000000114e+02,9.145612716674804688e-01,4.533268511295318604e-01,1.841240644454956055e+00,1.496954679489135742e+00,4.074514806270599365e-01,8.934162557125091553e-02,1.386829614639282227e-01,6.357443928718566895e-01,4.355475902557373047e-01,1.448357701301574707e+00
1.760000000000000000e+02,9.147309660911560059e-01,4.533099532127380371e-01,1.425990343093872070e+00,1.677160143852233887e+00,4.621302187442779541e-01,8.015093952417373657e-02,1.348794251680374146e-01,5.444788336753845215e-01,3.369212448596954346e-01,1.288834929466247559e+00
1.762000000000000171e+02,9.149016141891479492e-01,4.533108472824096680e-01,1.059222459793090820e+00,1.741024971008300781e+00,5.254059433937072754e-01,7.264665514230728149e-02,1.374768912792205811e-01,4.652901589870452881e-01,2.638678252696990967e-01,1.135725378990173340e+00
1.764000000000000057e+02,9.150688648223876953e-01,4.533289670944213867e-01,7.850446701049804688e-01,1.689531445503234863e+00,5.982063412666320801e-01,6.526385247707366943e-02,1.454375237226486206e-01,3.968941271305084229e-01,2.115616798400878906e-01,9.919427633285522461e-01
1.766000000000000227e+02,9.152287244796752930e-01,4.533633291721343994e-01,5.781648755073547363e-01,1.580646038055419922e+00,6.810757517814636230e-01,5.759357661008834839e-02,1.576792001724243164e-01,3.393235802650451660e-01,1.754447817802429199e-01,8.607645034790039062e-01
1.768000000000000114e+02,9.153773784637451172e-01,4.534125626087188721e-01,4.311377406120300293e-01,1.437023520469665527e+00,7.749607563018798828e-01,4.938011616468429565e-02,1.732681840658187866e-01,2.911413311958312988e-01,1.534247398376464844e-01,7.422448396682739258e-01
1.770000000000000000e+02,9.155114293098449707e-01,4.534749984741210938e-01,3.353631496429443359e-01,1.277620792388916016e+00,8.790810704231262207e-01,4.230127483606338501e-02,1.908034831285476685e-01,2.495367676019668579e-01,1.418182700872421265e-01,6.374348402023315430e-01
1.772000000000000171e+02,9.156279563903808594e-01,4.535486996173858643e-01,2.636219859123229980e-01,1.125401973724365234e+00,9.927113056182861328e-01,3.726205602288246155e-02,2.096430808305740356e-01,2.137276828289031982e-01,1.377970129251480103e-01,5.461087226867675781e-01
1.774000000000000057e+02,9.157246351242065430e-01,4.536314010620117188e-01,2.123074233531951904e-01,9.826906323432922363e-01,1.118441104888916016e+00,3.494385629892349243e-02,2.325688600540161133e-01,1.825771480798721313e-01,1.401879489421844482e-01,4.668560326099395752e-01
1.776000000000000227e+02,9.157995581626892090e-01,4.537208080291748047e-01,1.770321875810623169e-01,8.525182604789733887e-01,1.255624175071716309e+00,3.576825559139251709e-02,2.597060799598693848e-01,1.558697968721389771e-01,1.479531228542327881e-01,3.983936309814453125e-01
1.778000000000000114e+02,9.158515930175781250e-01,4.538144767284393311e-01,1.556934565305709839e-01,7.350730299949645996e-01,1.404377818107604980e+00,4.084222391247749329e-02,2.907580137252807617e-01,1.333693265914916992e-01,1.600836366415023804e-01,3.407459259033203125e-01
1.780000000000000000e+02,9.158801436424255371e-01,4.539099335670471191e-01,1.445069164037704468e-01,6.313487291336059570e-01,1.564453840255737305e+00,4.963478073477745056e-02,3.260104656219482422e-01,1.147561371326446533e-01,1.755919456481933594e-01,2.925289869308471680e-01
1.782000000000000171e+02,9.158851504325866699e-01,4.540047347545623779e-01,1.408172696828842163e-01,5.409845709800720215e-01,1.738395690917968750e+00,6.314383447170257568e-02,3.676392734050750732e-01,9.959195554256439209e-02,1.930725127458572388e-01,2.508970499038696289e-01
1.784000000000000057e+02,9.158672690391540527e-01,4.540964961051940918e-01,1.434629708528518677e-01,4.625820517539978027e-01,1.928632736206054688e+00,8.240173757076263428e-02,4.160704314708709717e-01,8.797030150890350342e-02,2.118584960699081421e-01,2.150606215000152588e-01
1.786000000000000227e+02,9.158276319503784180e-01,4.541830420494079590e-01,1.515339165925979614e-01,3.949216306209564209e-01,2.132745981216430664e+00,1.094461604952812195e-01,4.720778167247772217e-01,7.907018810510635376e-02,2.347339242696762085e-01,1.838897615671157837e-01
1.788000000000000114e+02,9.157678484916687012e-01,4.542623758316040039e-01,1.638449132442474365e-01,3.380188941955566406e-01,2.346177816390991211e+00,1.481027752161026001e-01,5.368079543113708496e-01,7.169248908758163452e-02,2.618208825588226318e-01,1.571615189313888550e-01
1.790000000000000000e+02,9.156900644302368164e-01,4.543327093124389648e-01,1.795030087232589722e-01,2.903548777103424072e-01,2.555063247680664062e+00,2.104692161083221436e-01,6.112242937088012695e-01,6.426335871219635010e-02,2.928227484226226807e-01,1.346396356821060181e-01
1.792000000000000171e+02,9.155967831611633301e-01,4.543925821781158447e-01,1.970402002334594727e-01,2.491966187953948975e-01,2.731997966766357422e+00,3.104171156883239746e-01,6.957792043685913086e-01,5.650948733091354370e-02,3.280254900455474854e-01,1.160045787692070007e-01
1.794000000000000057e+02,9.154908061027526855e-01,4.544407725334167480e-01,2.158669531345367432e-01,2.137825191020965576e-01,2.844670057296752930e+00,4.517908692359924316e-01,7.915406823158264160e-01,4.822067171335220337e-02,3.696204721927642822e-01,1.008220463991165161e-01
1.796000000000000227e+02,9.153751730918884277e-01,4.544764757156372070e-01,2.390398085117340088e-01,1.829569488763809204e-01,2.846265316009521484e+00,6.424340009689331055e-01,8.970037698745727539e-01,4.142389446496963501e-02,4.180178940296173096e-01,8.918209373950958252e-02
1.798000000000000114e+02,9.152530431747436523e-01,4.544991552829742432e-01,2.663999497890472412e-01,1.565540283918380737e-01,2.680979490280151367e+00,8.895751833915710449e-01,1.012661099433898926e+00,3.683003038167953491e-02,4.739285409450531006e-01,8.025585114955902100e-02
1.800000000000000000e+02,9.151277542114257812e-01,4.545086324214935303e-01,2.976518273353576660e-01,1.343383044004440308e-01,2.344650506973266602e+00,1.178908705711364746e+00,1.140379190444946289e+00,3.492253273725509644e-02,5.385531783103942871e-01,7.286634296178817749e-02
1.802000000000000171e+02,9.150024652481079102e-01,4.545050859451293945e-01,3.332981169223785400e-01,1.159561648964881897e-01,1.926469802856445312e+00,1.459866166114807129e+00,1.279304146766662598e+00,3.639574348926544189e-02,6.128529906272888184e-01,6.544003635644912720e-02
1.804000000000000057e+02,9.148803353309631348e-01,4.544889926910400391e-01,3.754117488861083984e-01,1.010430455207824707e-01,1.503793001174926758e+00,1.659694671630859375e+00,1.429965138435363770e+00,4.208362475037574768e-02,6.973327994346618652e-01,5.768676847219467163e-02
1.806000000000000227e+02,9.147643446922302246e-01,4.544611573219299316e-01,4.243286252021789551e-01,8.967275172472000122e-02,1.121640801429748535e+00,1.746960878372192383e+00,1.591932058334350586e+00,5.150767788290977478e-02,7.929751873016357422e-01,4.943739250302314758e-02
1.808000000000000114e+02,9.146571755409240723e-01,4.544226229190826416e-01,4.808221757411956787e-01,8.086910098791122437e-02,8.314558863639831543e-01,1.710902094841003418e+00,1.768513798713684082e+00,6.593042612075805664e-02,8.983110785484313965e-01,4.267779737710952759e-02
1.810000000000000000e+02,9.145612716674804688e-01,4.543747007846832275e-01,5.460874438285827637e-01,7.352701574563980103e-02,6.112448573112487793e-01,1.610665559768676758e+00,1.961374640464782715e+00,8.617376536130905151e-02,1.013794422149658203e+00,3.811626136302947998e-02
1.812000000000000171e+02,9.144786596298217773e-01,4.543188512325286865e-01,6.210991740226745605e-01,6.607979536056518555e-02,4.529522657394409180e-01,1.471153616905212402e+00,2.167624235153198242e+00,1.146679073572158813e-01,1.141314268112182617e+00,3.626122698187828064e-02
1.814000000000000057e+02,9.144110083580017090e-01,4.542567133903503418e-01,7.063669562339782715e-01,5.828440189361572266e-02,3.472204208374023438e-01,1.312916874885559082e+00,2.381913423538208008e+00,1.558402329683303833e-01,1.280146121978759766e+00,3.770811110734939575e-02
1.816000000000000227e+02,9.143595695495605469e-01,4.541900455951690674e-01,8.027126193046569824e-01,5.018600821495056152e-02,2.708666920661926270e-01,1.158400654792785645e+00,2.587905406951904297e+00,2.240379750728607178e-01,1.430734872817993164e+00,4.340277612209320068e-02
1.818000000000000114e+02,9.143251180648803711e-01,4.541206657886505127e-01,9.085729122161865234e-01,4.360594600439071655e-02,2.160682380199432373e-01,1.012571096420288086e+00,2.757245540618896484e+00,3.308320641517639160e-01,1.592623114585876465e+00,5.283172428607940674e-02
1.820000000000000000e+02,9.143080115318298340e-01,4.540503919124603271e-01,1.024812579154968262e+00,3.933485224843025208e-02,1.777746677398681641e-01,8.794424533843994141e-01,2.856097698211669922e+00,4.794291257858276367e-01,1.769103050231933594e+00,6.725136935710906982e-02
1.822000000000000171e+02,9.143081307411193848e-01,4.539809823036193848e-01,1.153084516525268555e+00,3.773903101682662964e-02,1.539002060890197754e-01,7.588979601860046387e-01,2.833771705627441406e+00,6.794080734252929688e-01,1.961822628974914551e+00,8.748798072338104248e-02
1.824000000000000057e+02,9.143249988555908203e-01,4.539141654968261719e-01,1.292674183845520020e+00,3.949614986777305603e-02,1.411328315734863281e-01,6.518726944923400879e-01,2.635809183120727539e+00,9.361972808837890625e-01,2.167776584625244141e+00,1.160628274083137512e-01
1.826000000000000227e+02,9.143576622009277344e-01,4.538515508174896240e-01,1.444063901901245117e+00,4.548702761530876160e-02,1.361405998468399048e-01,5.585675835609436035e-01,2.284154653549194336e+00,1.228770017623901367e+00,2.381548881530761719e+00,1.574220955371856689e-01
1.828000000000000114e+02,9.144047498703002930e-01,4.537945687770843506e-01,1.606785178184509277e+00,5.522911995649337769e-02,1.377281099557876587e-01,4.775504469871520996e-01,1.855170845985412598e+00,1.504718899726867676e+00,2.586688041687011719e+00,2.260326445102691650e-01
1.830000000000000000e+02,9.144647121429443359e-01,4.537444710731506348e-01,1.784436941146850586e+00,7.009045779705047607e-02,1.448372453451156616e-01,4.075182378292083740e-01,1.435156941413879395e+00,1.688237190246582031e+00,2.754729986190795898e+00,3.332245647907257080e-01
1.832000000000000171e+02,9.145356416702270508e-01,4.537022709846496582e-01,1.978034377098083496e+00,9.095767140388488770e-02,1.564420163631439209e-01,3.482917249202728271e-01,1.063872933387756348e+00,1.754227876663208008e+00,2.851803064346313477e+00,4.821189641952514648e-01
1.834000000000000057e+02,9.146153926849365234e-01,4.536688327789306641e-01,2.184633970260620117e+00,1.203275471925735474e-01,1.715319305658340454e-01,2.989379465579986572e-01,7.866640090942382812e-01,1.702669024467468262e+00,2.827017545700073242e+00,6.824535131454467773e-01
1.836000000000000227e+02,9.147017598152160645e-01,4.536446928977966309e-01,2.398159980773925781e+00,1.631259620189666748e-01,1.888168156147003174e-01,2.563357353210449219e-01,5.774198174476623535e-01,1.593041419982910156e+00,2.626224517822265625e+00,9.394519329071044922e-01
1.838000000000000114e+02,9.147922992706298828e-01,4.536301791667938232e-01,2.600320100784301758e+00,2.349268794059753418e-01,2.074398845434188843e-01,2.196297049522399902e-01,4.285128116607666016e-01,1.448434114456176758e+00,2.274001121520996094e+00,1.231257677078247070e+00
1.840000000000000000e+02,9.148846864700317383e-01,4.536253809928894043e-01,2.762978076934814453e+00,3.457464575767517090e-01,2.296546846628189087e-01,1.877510398626327515e-01,3.311958312988281250e-01,1.288034081459045410e+00,1.845875978469848633e+00,1.505607962608337402e+00
1.842000000000000171e+02,9.149765372276306152e-01,4.536300897598266602e-01,2.851363420486450195e+00,4.983453750610351562e-01,2.561287283897399902e-01,1.603531837463378906e-01,2.586253881454467773e-01,1.134579658508300781e+00,1.427482247352600098e+00,1.686962127685546875e+00
1.844000000000000057e+02,9.150655865669250488e-01,4.536439180374145508e-01,2.812360048294067383e+00,7.034299373626708984e-01,2.865632474422454834e-01,1.371984481811523438e-01,2.066830694675445557e-01,9.906688332557678223e-01,1.058638215065002441e+00,1.750636577606201172e+00
1.846000000000000227e+02,9.151496291160583496e-01,4.536662399768829346e-01,2.592844486236572266e+00,9.651277065277099609e-01,3.208200931549072266e-01,1.180340647697448730e-01,1.709245443344116211e-01,8.593930006027221680e-01,7.831138372421264648e-01,1.698201775550842285e+00
1.848000000000000114e+02,9.152267575263977051e-01,4.536962211132049561e-01,2.232903957366943359e+00,1.256350874900817871e+00,3.613466918468475342e-01,1.022953614592552185e-01,1.492690891027450562e-01,7.407218217849731445e-01,5.753235816955566406e-01,1.588151097297668457e+00
1.850000000000000000e+02,9.152952432632446289e-01,4.537328779697418213e-01,1.804075598716735840e+00,1.524155259132385254e+00,4.086742997169494629e-01,9.009884297847747803e-02,1.379018574953079224e-01,6.358955502510070801e-01,4.276182055473327637e-01,1.443487167358398438e+00
1.852000000000000171e+02,9.153536558151245117e-01,4.537751078605651855e-01,1.389232397079467773e+00,1.695888161659240723e+00,4.632932543754577637e-01,8.089197427034378052e-02,1.341131925582885742e-01,5.445681214332580566e-01,3.313522636890411377e-01,1.283267378807067871e+00
1.854000000000000057e+02,9.154008030891418457e-01,4.538216590881347656e-01,1.029987454414367676e+00,1.746994137763977051e+00,5.265058279037475586e-01,7.337517291307449341e-02,1.367293298244476318e-01,4.653266370296478271e-01,2.592828273773193359e-01,1.130251049995422363e+00
1.856000000000000227e+02,9.154359102249145508e-01,4.538712799549102783e-01,7.612291574478149414e-01,1.688415527343750000e+00,5.992358922958374023e-01,6.599407643079757690e-02,1.447116285562515259e-01,3.968859016895294189e-01,2.077192813158035278e-01,9.868254661560058594e-01
1.858000000000000114e+02,9.154583811759948730e-01,4.539225995540618896e-01,5.596805214881896973e-01,1.574262142181396484e+00,6.820608377456665039e-01,5.832406505942344666e-02,1.569597423076629639e-01,3.392728865146636963e-01,1.722750067710876465e-01,8.560019135475158691e-01
1.860000000000000000e+02,9.154680967330932617e-01,4.539742767810821533e-01,4.172523319721221924e-01,1.427633404731750488e+00,7.758963108062744141e-01,5.011112615466117859e-02,1.725519299507141113e-01,2.910550534725189209e-01,1.508630514144897461e-01,7.378207445144653320e-01
1.862000000000000171e+02,9.154652357101440430e-01,4.540250003337860107e-01,3.237235248088836670e-01,1.267942309379577637e+00,8.799452185630798340e-01,4.305592551827430725e-02,1.900928318500518799e-01,2.494195699691772461e-01,1.396437883377075195e-01,6.334696412086486816e-01
1.864000000000000057e+02,9.154502153396606445e-01,4.540735483169555664e-01,2.538288235664367676e-01,1.115743041038513184e+00,9.934607744216918945e-01,3.803119435906410217e-02,2.089390307664871216e-01,2.135834544897079468e-01,1.359656304121017456e-01,5.425612926483154297e-01
1.866000000000000227e+02,9.154237508773803711e-01,4.541187882423400879e-01,2.039074450731277466e-01,9.735808968544006348e-01,1.119078755378723145e+00,3.574587404727935791e-02,2.318513840436935425e-01,1.824104487895965576e-01,1.386598348617553711e-01,4.636884331703186035e-01
1.868000000000000114e+02,9.153868556022644043e-01,4.541596770286560059e-01,1.699054688215255737e-01,8.439661264419555664e-01,1.256212234497070312e+00,3.655679523944854736e-02,2.589770257472991943e-01,1.556822359561920166e-01,1.466945409774780273e-01,3.955718278884887695e-01
1.870000000000000000e+02,9.153408408164978027e-01,4.541953206062316895e-01,1.497341245412826538e-01,7.270298004150390625e-01,1.404914021492004395e+00,4.163346067070960999e-02,2.900190949440002441e-01,1.331624388694763184e-01,1.590058207511901855e-01,3.382785618305206299e-01
1.872000000000000171e+02,9.152870774269104004e-01,4.542249739170074463e-01,1.392937004566192627e-01,6.240704655647277832e-01,1.564948678016662598e+00,5.043083056807518005e-02,3.252469301223754883e-01,1.145340502262115479e-01,1.746522486209869385e-01,2.903015315532684326e-01
1.874000000000000057e+02,9.152271747589111328e-01,4.542481005191802979e-01,1.362734138965606689e-01,5.344080924987792969e-01,1.738837599754333496e+00,6.394078582525253296e-02,3.668425679206848145e-01,9.935279935598373413e-02,1.922098994255065918e-01,2.488727122545242310e-01
1.876000000000000227e+02,9.151628017425537109e-01,4.542643129825592041e-01,1.395184993743896484e-01,4.566485881805419922e-01,1.928998231887817383e+00,8.319761604070663452e-02,4.152404963970184326e-01,8.771403878927230835e-02,2.110659629106521606e-01,2.132204025983810425e-01
1.878000000000000114e+02,9.150956869125366211e-01,4.542734026908874512e-01,1.481988281011581421e-01,3.896111845970153809e-01,2.132941246032714844e+00,1.102945730090141296e-01,4.712212383747100830e-01,7.880936563014984131e-02,2.341029495000839233e-01,1.821979880332946777e-01
1.880000000000000000e+02,9.150276184082031250e-01,4.542753696441650391e-01,1.608579009771347046e-01,3.333172798156738281e-01,2.346066951751708984e+00,1.490703225135803223e-01,5.359219312667846680e-01,7.143021374940872192e-02,2.613424360752105713e-01,1.556113809347152710e-01
1.882000000000000171e+02,9.149603247642517090e-01,4.542703628540039062e-01,1.767797470092773438e-01,2.860561907291412354e-01,2.554434537887573242e+00,2.117007076740264893e-01,6.103054285049438477e-01,6.400215625762939453e-02,2.924880683422088623e-01,1.332245767116546631e-01
1.884000000000000057e+02,9.148954749107360840e-01,4.542587697505950928e-01,1.944691836833953857e-01,2.452380359172821045e-01,2.730571508407592773e+00,3.119065761566162109e-01,6.948142647743225098e-01,5.625136941671371460e-02,3.279057145118713379e-01,1.147054061293601990e-01
1.886000000000000227e+02,9.148346185684204102e-01,4.542410373687744141e-01,2.135091125965118408e-01,2.101154029369354248e-01,2.842139959335327148e+00,4.534794092178344727e-01,7.905409932136535645e-01,4.794725775718688965e-02,3.697270452976226807e-01,9.964125603437423706e-02
1.888000000000000114e+02,9.147791862487792969e-01,4.542177915573120117e-01,2.369723170995712280e-01,1.795442551374435425e-01,2.842195272445678711e+00,6.443627476692199707e-01,8.959865570068359375e-01,4.113013297319412231e-02,4.183510541915893555e-01,8.811972290277481079e-02
1.890000000000000000e+02,9.147303104400634766e-01,4.541898369789123535e-01,2.646078169345855713e-01,1.533848494291305542e-01,2.675121784210205078e+00,8.916576504707336426e-01,1.011616706848144531e+00,3.651261702179908752e-02,4.745763838291168213e-01,7.926559448242187500e-02
1.892000000000000171e+02,9.146891236305236816e-01,4.541579782962799072e-01,2.961205542087554932e-01,1.314020454883575439e-01,2.338427782058715820e+00,1.180760741233825684e+00,1.139311552047729492e+00,3.457606956362724304e-02,5.395459532737731934e-01,7.190573215484619141e-02
1.894000000000000057e+02,9.146563410758972168e-01,4.541231095790863037e-01,3.321448564529418945e-01,1.132214143872261047e-01,1.920083999633789062e+00,1.461061835289001465e+00,1.278195142745971680e+00,3.603170067071914673e-02,6.142283678054809570e-01,6.446880102157592773e-02
1.896000000000000227e+02,9.146325588226318359e-01,4.540862143039703369e-01,3.746478557586669922e-01,9.851224720478057861e-02,1.498370051383972168e+00,1.659407973289489746e+00,1.428807020187377930e+00,4.169562458992004395e-02,6.990764141082763672e-01,5.669935792684555054e-02
1.898000000000000114e+02,9.146180748939514160e-01,4.540483057498931885e-01,4.239543974399566650e-01,8.734593540430068970e-02,1.117527604103088379e+00,1.745182156562805176e+00,1.590723514556884766e+00,5.109474435448646545e-02,7.951008677482604980e-01,4.846528917551040649e-02
1.900000000000000000e+02,9.146130084991455078e-01,4.540103375911712646e-01,4.810127615928649902e-01,7.867361605167388916e-02,8.288340568542480469e-01,1.707955360412597656e+00,1.767232656478881836e+00,6.548404693603515625e-02,9.007610678672790527e-01,4.173387214541435242e-02
1.902000000000000171e+02,9.146171808242797852e-01,4.539732635021209717e-01,5.468969345092773438e-01,7.138601690530776978e-02,6.096427440643310547e-01,1.607376813888549805e+00,1.960031747817993164e+00,8.569220453500747681e-02,1.016703009605407715e+00,3.722571209073066711e-02
1.904000000000000057e+02,9.146301746368408203e-01,4.539380073547363281e-01,6.225948929786682129e-01,6.391993165016174316e-02,4.521951675415039062e-01,1.467791080474853516e+00,2.166277885437011719e+00,1.141111403703689575e-01,1.144709229469299316e+00,3.541217371821403503e-02
1.906000000000000227e+02,9.146514534950256348e-01,4.539053738117218018e-01,7.085055708885192871e-01,5.609755218029022217e-02,3.471787571907043457e-01,1.309604644775390625e+00,2.380668878555297852e+00,1.551408022642135620e-01,1.283916354179382324e+00,3.699354454874992371e-02
1.908000000000000114e+02,9.146801829338073730e-01,4.538760781288146973e-01,8.055378794670104980e-01,4.800569266080856323e-02,2.711835503578186035e-01,1.155382037162780762e+00,2.586990118026733398e+00,2.230131328105926514e-01,1.434878587722778320e+00,4.279113560914993286e-02
1.910000000000000000e+02,9.147154688835144043e-01,4.538508057594299316e-01,9.119933843612670898e-01,4.145444929599761963e-02,2.166561037302017212e-01,1.009884119033813477e+00,2.756951093673706055e+00,3.294476866722106934e-01,1.597159028053283691e+00,5.233128741383552551e-02
1.912000000000000171e+02,9.147561788558959961e-01,4.538300335407257080e-01,1.029071927070617676e+00,3.725615516304969788e-02,1.785888075828552246e-01,8.770651817321777344e-01,2.856781721115112305e+00,4.776971340179443359e-01,1.774181365966796875e+00,6.691829860210418701e-02
1.914000000000000057e+02,9.148011207580566406e-01,4.538141489028930664e-01,1.158240079879760742e+00,3.570387884974479675e-02,1.548920422792434692e-01,7.568550705909729004e-01,2.835988759994506836e+00,6.772341728210449219e-01,1.967465519905090332e+00,8.733756095170974731e-02
1.916000000000000227e+02,9.148490428924560547e-01,4.538033902645111084e-01,1.298500180244445801e+00,3.771321848034858704e-02,1.422331184148788452e-01,6.501574516296386719e-01,2.639983415603637695e+00,9.336076974868774414e-01,2.173993825912475586e+00,1.161236763000488281e-01
1.918000000000000114e+02,9.148986935615539551e-01,4.537978768348693848e-01,1.450538992881774902e+00,4.387060925364494324e-02,1.373232454061508179e-01,5.571416616439819336e-01,2.289057493209838867e+00,1.226332187652587891e+00,2.388249158859252930e+00,1.578198075294494629e-01
1.920000000000000000e+02,9.149487614631652832e-01,4.537976086139678955e-01,1.613942980766296387e+00,5.379375442862510681e-02,1.389705836772918701e-01,4.763793349266052246e-01,1.860029339790344238e+00,1.502966046333312988e+00,2.593405246734619141e+00,2.272242605686187744e-01
1.922000000000000171e+02,9.149979352951049805e-01,4.538024067878723145e-01,1.792535781860351562e+00,6.893234699964523315e-02,1.461200863122940063e-01,4.065707921981811523e-01,1.439499378204345703e+00,1.687605738639831543e+00,2.760895490646362305e+00,3.354032635688781738e-01
1.924000000000000057e+02,9.150450825691223145e-01,4.538120031356811523e-01,1.987199783325195312e+00,9.005735069513320923e-02,1.577716171741485596e-01,3.475660085678100586e-01,1.067061662673950195e+00,1.754997611045837402e+00,2.856594800949096680e+00,4.854167699813842773e-01
1.926000000000000227e+02,9.150890707969665527e-01,4.538260102272033691e-01,2.194900751113891602e+00,1.197387576103210449e-01,1.729011982679367065e-01,2.983784675598144531e-01,7.890437841415405273e-01,1.704091906547546387e+00,2.829038381576538086e+00,6.872159242630004883e-01
1.928000000000000114e+02,9.151288270950317383e-01,4.538439512252807617e-01,2.409485816955566406e+00,1.630050837993621826e-01,1.901992559432983398e-01,2.559188306331634521e-01,5.790659785270690918e-01,1.594880104064941406e+00,2.624124526977539062e+00,9.458282589912414551e-01
1.930000000000000000e+02,9.151635169982910156e-01,4.538652300834655762e-01,2.612063169479370117e+00,2.359146475791931152e-01,2.088307291269302368e-01,2.193397134542465210e-01,4.295421242713928223e-01,1.450453877449035645e+00,2.269454002380371094e+00,1.238346815109252930e+00
1.932000000000000171e+02,9.151924848556518555e-01,4.538892209529876709e-01,2.774359226226806641e+00,3.481391668319702148e-01,2.311325520277023315e-01,1.875649690628051758e-01,3.316711783409118652e-01,1.290062665939331055e+00,1.839924335479736328e+00,1.512401700019836426e+00
1.934000000000000057e+02,9.152151346206665039e-01,4.539152383804321289e-01,2.861370325088500977e+00,5.024294853210449219e-01,2.576862275600433350e-01,1.602648794651031494e-01,2.588498592376708984e-01,1.136461138725280762e+00,1.420969963073730469e+00,1.692417621612548828e+00
1.936000000000000227e+02,9.152311086654663086e-01,4.539425969123840332e-01,2.819034337997436523e+00,7.097442746162414551e-01,2.881933152675628662e-01,1.372020244598388672e-01,2.067181318998336792e-01,9.923635721206665039e-01,1.053100466728210449e+00,1.753688216209411621e+00
1.938000000000000114e+02,9.152402281761169434e-01,4.539705514907836914e-01,2.594152450561523438e+00,9.739905595779418945e-01,3.225818872451782227e-01,1.181132271885871887e-01,1.707970947027206421e-01,8.609116077423095703e-01,7.783083319664001465e-01,1.699749469757080078e+00
1.940000000000000000e+02,9.152424335479736328e-01,4.539983868598937988e-01,2.230748414993286133e+00,1.266496419906616211e+00,3.632643222808837891e-01,1.024554222822189331e-01,1.490075141191482544e-01,7.420539259910583496e-01,5.713219642639160156e-01,1.588486552238464355e+00
1.942000000000000171e+02,9.152379035949707031e-01,4.540253877639770508e-01,1.799323081970214844e+00,1.534282565116882324e+00,4.107480347156524658e-01,9.033988416194915771e-02,1.375571340322494507e-01,6.370345354080200195e-01,4.243319034576416016e-01,1.443054676055908203e+00
1.944000000000000057e+02,9.152269363403320312e-01,4.540509283542633057e-01,1.382825016975402832e+00,1.704982638359069824e+00,4.655377268791198730e-01,8.116848021745681763e-02,1.337012797594070435e-01,5.455355048179626465e-01,3.286561369895935059e-01,1.282498002052307129e+00
1.946000000000000227e+02,9.152100086212158203e-01,4.540744423866271973e-01,1.023914098739624023e+00,1.753473639488220215e+00,5.289337038993835449e-01,7.367645204067230225e-02,1.362641900777816772e-01,4.661419391632080078e-01,2.568562626838684082e-01,1.129354357719421387e+00
1.948000000000000114e+02,9.151877760887145996e-01,4.540953636169433594e-01,7.554785013198852539e-01,1.692981839179992676e+00,6.018688082695007324e-01,6.628927588462829590e-02,1.442054510116577148e-01,3.975667655467987061e-01,2.054958939552307129e-01,9.859078526496887207e-01
1.950000000000000000e+02,9.151608943939208984e-01,4.541132450103759766e-01,5.544760227203369141e-01,1.577149033546447754e+00,6.849253177642822266e-01,5.860658735036849976e-02,1.564165502786636353e-01,3.398194611072540283e-01,1.702469289302825928e-01,8.550751805305480957e-01
1.952000000000000171e+02,9.151301980018615723e-01,4.541277587413787842e-01,4.125781655311584473e-01,1.429354190826416016e+00,7.790212631225585938e-01,5.037952214479446411e-02,1.719786077737808228e-01,2.915030419826507568e-01,1.490274667739868164e-01,7.368624806404113770e-01
1.954000000000000057e+02,9.150965809822082520e-01,4.541386365890502930e-01,3.191886544227600098e-01,1.269168853759765625e+00,8.832333087921142578e-01,4.338221251964569092e-02,1.895069479942321777e-01,2.497832179069519043e-01,1.379335671663284302e-01,6.325426101684570312e-01
1.956000000000000227e+02,9.150609374046325684e-01,4.541456997394561768e-01,2.494766116142272949e-01,1.116529703140258789e+00,9.970089197158813477e-01,3.844186663627624512e-02,2.083434164524078369e-01,2.138717770576477051e-01,1.343745291233062744e-01,5.416679382324218750e-01
1.958000000000000114e+02,9.150242805480957031e-01,4.541488885879516602e-01,1.996923983097076416e-01,9.740787744522094727e-01,1.122864723205566406e+00,3.624042496085166931e-02,2.312012165784835815e-01,1.826372891664505005e-01,1.371816992759704590e-01,4.628305733203887939e-01
1.960000000000000000e+02,9.149875044822692871e-01,4.541482627391815186e-01,1.658483445644378662e-01,8.442119359970092773e-01,1.260236501693725586e+00,3.714323416352272034e-02,2.582765519618988037e-01,1.558510363101959229e-01,1.453210562467575073e-01,3.947497606277465820e-01
1.962000000000000171e+02,9.149515628814697266e-01,4.541439414024353027e-01,1.458673030138015747e-01,7.269667983055114746e-01,1.409213304519653320e+00,4.231932386755943298e-02,2.892723977565765381e-01,1.332765519618988037e-01,1.576932370662689209e-01,3.374991118907928467e-01
1.964000000000000057e+02,9.149172902107238770e-01,4.541361331939697266e-01,1.355563253164291382e-01,6.238101720809936523e-01,1.569515228271484375e+00,5.121754854917526245e-02,3.244200944900512695e-01,1.146027818322181702e-01,1.733838617801666260e-01,2.895413935184478760e-01
1.966000000000000227e+02,9.148855805397033691e-01,4.541251659393310547e-01,1.326748728752136230e-01,5.339838862419128418e-01,1.743780255317687988e+00,6.486963480710983276e-02,3.659232258796691895e-01,9.937342256307601929e-02,1.909714788198471069e-01,2.481278330087661743e-01
1.968000000000000114e+02,9.148570895195007324e-01,4.541113972663879395e-01,1.360655874013900757e-01,4.560899138450622559e-01,1.934299707412719727e+00,8.427851647138595581e-02,4.142284989356994629e-01,8.768651634454727173e-02,2.098568826913833618e-01,2.124907374382019043e-01
1.970000000000000000e+02,9.148324131965637207e-01,4.540952742099761963e-01,1.448079049587249756e-01,3.889297842979431152e-01,2.138467788696289062e+00,1.116328686475753784e-01,4.701024293899536133e-01,7.875909656286239624e-02,2.329215854406356812e-01,1.814796328544616699e-01
1.972000000000000171e+02,9.148120880126953125e-01,4.540772438049316406e-01,1.575358510017395020e-01,3.325355947017669678e-01,2.351535558700561523e+00,1.508727669715881348e-01,5.346857309341430664e-01,7.137105613946914673e-02,2.601887285709381104e-01,1.549046635627746582e-01
1.974000000000000057e+02,9.147964715957641602e-01,4.540578126907348633e-01,1.735031753778457642e-01,2.851773202419281006e-01,2.559131622314453125e+00,2.145713716745376587e-01,6.089388728141784668e-01,6.394679844379425049e-02,2.913619279861450195e-01,1.325297504663467407e-01
1.976000000000000227e+02,9.147858619689941406e-01,4.540375471115112305e-01,1.912342309951782227e-01,2.442735433578491211e-01,2.733593940734863281e+00,3.159990310668945312e-01,6.933060288429260254e-01,5.620342865586280823e-02,3.268070220947265625e-01,1.140226870775222778e-01
1.978000000000000114e+02,9.147803187370300293e-01,4.540169537067413330e-01,2.102519273757934570e-01,2.090941071510314941e-01,2.842332601547241211e+00,4.588153958320617676e-01,7.888734936714172363e-01,4.790760204195976257e-02,3.686471879482269287e-01,9.896874427795410156e-02
1.980000000000000000e+02,9.147797822952270508e-01,4.539965391159057617e-01,2.336903214454650879e-01,1.784556657075881958e-01,2.837720632553100586e+00,6.512951850891113281e-01,8.942129015922546387e-01,4.106060415506362915e-02,4.172899425029754639e-01,8.745737373828887939e-02
1.982000000000000171e+02,9.147841930389404297e-01,4.539768397808074951e-01,2.613071203231811523e-01,1.522346138954162598e-01,2.664468765258789062e+00,9.001809358596801758e-01,1.009690403938293457e+00,3.640279918909072876e-02,4.735684990882873535e-01,7.861761748790740967e-02
1.984000000000000057e+02,9.147932529449462891e-01,4.539583325386047363e-01,2.928068935871124268e-01,1.301955580711364746e-01,2.325184345245361328e+00,1.189775943756103516e+00,1.137229204177856445e+00,3.442322462797164917e-02,5.385961532592773438e-01,7.126423716545104980e-02
1.986000000000000227e+02,9.148066043853759766e-01,4.539414346218109131e-01,3.287686109542846680e-01,1.119726896286010742e-01,1.904793500900268555e+00,1.468889117240905762e+00,1.275966763496398926e+00,3.582351282238960266e-02,6.133427619934082031e-01,6.382574886083602905e-02
1.988000000000000114e+02,9.148237705230712891e-01,4.539265036582946777e-01,3.711738884449005127e-01,9.721354395151138306e-02,1.484110593795776367e+00,1.663723707199096680e+00,1.426424503326416016e+00,4.143354669213294983e-02,6.982323527336120605e-01,5.605594441294670105e-02
1.990000000000000000e+02,9.148442149162292480e-01,4.539138674736022949e-01,4.203824102878570557e-01,8.599711954593658447e-02,1.105547547340393066e+00,1.745410799980163574e+00,1.588180422782897949e+00,5.077548325061798096e-02,7.943223714828491211e-01,4.780039563775062561e-02
1.992000000000000171e+02,9.148673415184020996e-01,4.539037644863128662e-01,4.773902595043182373e-01,7.732002437114715576e-02,8.202908635139465332e-01,1.704419612884521484e+00,1.764464497566223145e+00,6.508319824934005737e-02,9.000524282455444336e-01,4.104874655604362488e-02
1.994000000000000057e+02,9.148924946784973145e-01,4.538963735103607178e-01,5.432180166244506836e-01,7.003230601549148560e-02,6.034924983978271484e-01,1.602215409278869629e+00,1.957044482231140137e+00,8.520375937223434448e-02,1.016090035438537598e+00,3.652305155992507935e-02
1.996000000000000227e+02,9.149189591407775879e-01,4.538918137550354004e-01,6.188526153564453125e-01,6.256867945194244385e-02,4.480708837509155273e-01,1.461836695671081543e+00,2.163132905960083008e+00,1.134834662079811096e-01,1.144205212593078613e+00,3.468098491430282593e-02
1.998000000000000114e+02,9.149460196495056152e-01,4.538900852203369141e-01,7.046387195587158203e-01,5.475641041994094849e-02,3.448053002357482910e-01,1.303315520286560059e+00,2.377506017684936523e+00,1.542661786079406738e-01,1.283463597297668457e+00,3.627692535519599915e-02
2.000000000000000000e+02,9.149730205535888672e-01,4.538911581039428711e-01,8.016124963760375977e-01,4.658630490303039551e-02,2.696501612663269043e-01,1.149483203887939453e+00,2.584184169769287109e+00,2.215684950351715088e-01,1.434465885162353516e+00,4.207098856568336487e-02


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_10/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.359573125839233398e-01,9.927943944931030273e-01,9.158341884613037109e-01,1.186291694641113281e+00,9.011141061782836914e-01,1.377221703529357910e+00,8.868073821067810059e-01,1.568218111991882324e+00,8.725007772445678711e-01,1.759214282035827637e+00
2.000000000000000111e-01,8.777810931205749512e-01,9.799943566322326660e-01,8.412264585494995117e-01,1.164290189743041992e+00,8.144209980964660645e-01,1.345077991485595703e+00,7.879798412322998047e-01,1.525972723960876465e+00,7.615388631820678711e-01,1.706867456436157227e+00
2.999999999999999889e-01,8.255735039710998535e-01,9.623000025749206543e-01,7.761623859405517578e-01,1.135439276695251465e+00,7.392880320549011230e-01,1.305271387100219727e+00,7.027314305305480957e-01,1.475244522094726562e+00,6.661738753318786621e-01,1.645218849182128906e+00
4.000000000000000222e-01,7.793569564819335938e-01,9.403965473175048828e-01,7.201125025749206543e-01,1.101050138473510742e+00,6.750286817550659180e-01,1.259362101554870605e+00,6.302183270454406738e-01,1.417841911315917969e+00,5.850154161453247070e-01,1.576928138732910156e+00
5.000000000000000000e-01,7.390818595886230469e-01,9.149506092071533203e-01,6.725100874900817871e-01,1.062319517135620117e+00,6.209176182746887207e-01,1.208767175674438477e+00,5.695575475692749023e-01,1.355403900146484375e+00,5.168476700782775879e-01,1.504037618637084961e+00
5.999999999999999778e-01,7.046344876289367676e-01,8.866049051284790039e-01,6.327633261680603027e-01,1.020330429077148438e+00,5.762061476707458496e-01,1.154764056205749512e+00,5.198300480842590332e-01,1.289423346519470215e+00,4.607784152030944824e-01,1.427868843078613281e+00
7.000000000000000666e-01,6.758443713188171387e-01,8.559728860855102539e-01,6.002004742622375488e-01,9.760897159576416016e-01,5.396224260330200195e-01,1.098760962486267090e+00,4.788617789745330811e-01,1.222000479698181152e+00,4.148108661174774170e-01,1.350531101226806641e+00
8.000000000000000444e-01,6.519670486450195312e-01,8.239071369171142578e-01,5.720821022987365723e-01,9.315204024314880371e-01,5.075776576995849609e-01,1.043103814125061035e+00,4.429130256175994873e-01,1.155768632888793945e+00,3.747474849224090576e-01,1.274906873703002930e+00
9.000000000000000222e-01,6.308327317237854004e-01,7.918312549591064453e-01,5.471229553222656250e-01,8.874880671501159668e-01,4.793751835823059082e-01,9.883372783660888672e-01,4.116458892822265625e-01,1.091268062591552734e+00,3.400022387504577637e-01,1.201260566711425781e+00
1.000000000000000000e+00,6.121799349784851074e-01,7.600083351135253906e-01,5.251875519752502441e-01,8.441826701164245605e-01,4.549451172351837158e-01,9.349001049995422363e-01,3.847985267639160156e-01,1.028624296188354492e+00,3.102728426456451416e-01,1.129756450653076172e+00
1.100000000000000089e+00,5.959384441375732422e-01,7.285797595977783203e-01,5.061355233192443848e-01,8.017740249633789062e-01,4.341258108615875244e-01,8.830549716949462891e-01,3.620054721832275391e-01,9.680735468864440918e-01,2.850002944469451904e-01,1.060845136642456055e+00
1.199999999999999956e+00,5.820306539535522461e-01,6.976758241653442383e-01,4.898232221603393555e-01,7.604129314422607422e-01,4.164463877677917480e-01,8.332113027572631836e-01,3.425749838352203369e-01,9.101991057395935059e-01,2.634827196598052979e-01,9.950622320175170898e-01
1.300000000000000044e+00,5.703728795051574707e-01,6.674153804779052734e-01,4.761543273925781250e-01,7.206161022186279297e-01,4.014564752578735352e-01,7.856906652450561523e-01,3.262447118759155273e-01,8.550177812576293945e-01,2.454738616943359375e-01,9.323593378067016602e-01
1.400000000000000133e+00,5.608754158020019531e-01,6.379066705703735352e-01,4.649720489978790283e-01,6.828554868698120117e-01,3.889781236648559570e-01,7.404645681381225586e-01,3.128118216991424561e-01,8.024772405624389648e-01,2.307427972555160522e-01,8.726752996444702148e-01
1.500000000000000000e+00,5.534421205520629883e-01,6.092497706413269043e-01,4.561194181442260742e-01,6.471139788627624512e-01,3.788395524024963379e-01,6.974986791610717773e-01,3.020813465118408203e-01,7.525212764739990234e-01,2.190674543380737305e-01,8.159447908401489258e-01
1.600000000000000089e+00,5.478559732437133789e-01,5.817400813102722168e-01,4.494520127773284912e-01,6.132962703704833984e-01,3.708753883838653564e-01,6.567534804344177246e-01,2.938635349273681641e-01,7.051063776016235352e-01,2.102333456277847290e-01,7.621006965637207031e-01
1.699999999999999956e+00,5.439484119415283203e-01,5.555274486541748047e-01,4.448609650135040283e-01,5.811389684677124023e-01,3.650367856025695801e-01,6.182928085327148438e-01,2.877838611602783203e-01,6.603646874427795410e-01,2.036731243133544922e-01,7.113437056541442871e-01
1.800000000000000044e+00,5.416243672370910645e-01,5.306127071380615234e-01,4.420796036720275879e-01,5.506658554077148438e-01,3.611560463905334473e-01,5.823085308074951172e-01,2.832964956760406494e-01,6.184931993484497070e-01,1.989020854234695435e-01,6.637516021728515625e-01
1.900000000000000133e+00,5.407898426055908203e-01,5.069924592971801758e-01,4.408605992794036865e-01,5.218971371650695801e-01,3.589880168437957764e-01,5.488291978836059570e-01,2.802592515945434570e-01,5.793693065643310547e-01,1.957859694957733154e-01,6.191626191139221191e-01
2.000000000000000000e+00,5.412610769271850586e-01,4.847210645675659180e-01,4.411046504974365234e-01,4.947839975357055664e-01,3.583857417106628418e-01,5.176590085029602051e-01,2.787305116653442383e-01,5.429304838180541992e-01,1.941980421543121338e-01,5.774217844009399414e-01
2.100000000000000089e+00,5.428754091262817383e-01,4.638242423534393311e-01,4.427191019058227539e-01,4.693132638931274414e-01,3.592722117900848389e-01,4.884358942508697510e-01,2.788780331611633301e-01,5.091714859008789062e-01,1.940188258886337280e-01,5.383812189102172852e-01
2.200000000000000178e+00,5.455561280250549316e-01,4.442637562751770020e-01,4.455885291099548340e-01,4.455506801605224609e-01,3.615493774414062500e-01,4.610707163810729980e-01,2.805728912353515625e-01,4.779585599899291992e-01,1.951356828212738037e-01,5.018996596336364746e-01
2.300000000000000266e+00,5.492292046546936035e-01,4.260006248950958252e-01,4.496195912361145020e-01,4.234401285648345947e-01,3.651223480701446533e-01,4.354853928089141846e-01,2.837020754814147949e-01,4.490614533424377441e-01,1.976853907108306885e-01,4.679655730724334717e-01
2.399999999999999911e+00,5.540492534637451172e-01,4.089573323726654053e-01,4.547272026538848877e-01,4.029122292995452881e-01,3.698837459087371826e-01,4.116072654724121094e-01,2.881669700145721436e-01,4.220872521400451660e-01,2.017542421817779541e-01,4.366626739501953125e-01
2.500000000000000000e+00,5.607677698135375977e-01,3.928661048412322998e-01,4.606609046459197998e-01,3.839639425277709961e-01,3.754849433898925781e-01,3.894105553627014160e-01,2.935656607151031494e-01,3.969906568527221680e-01,2.068772464990615845e-01,4.079400002956390381e-01
2.600000000000000089e+00,5.692768692970275879e-01,3.777733147144317627e-01,4.677247703075408936e-01,3.663865923881530762e-01,3.818114101886749268e-01,3.688976764678955078e-01,2.997441887855529785e-01,3.736895322799682617e-01,2.128489911556243896e-01,3.815564215183258057e-01
2.700000000000000178e+00,5.792140960693359375e-01,3.637598752975463867e-01,4.763036668300628662e-01,3.499614298343658447e-01,3.888551294803619385e-01,3.500415980815887451e-01,3.066449463367462158e-01,3.520870208740234375e-01,2.196373045444488525e-01,3.570855855941772461e-01
2.800000000000000266e+00,5.902812480926513672e-01,3.508194684982299805e-01,4.860701858997344971e-01,3.346698284149169922e-01,3.970123529434204102e-01,3.325309455394744873e-01,3.141916692256927490e-01,3.320855498313903809e-01,2.271803766489028931e-01,3.344023823738098145e-01
2.899999999999999911e+00,6.024194955825805664e-01,3.389324545860290527e-01,4.970150887966156006e-01,3.205158710479736328e-01,4.063633084297180176e-01,3.161992728710174561e-01,3.222320675849914551e-01,3.136139512062072754e-01,2.352771759033203125e-01,3.133002519607543945e-01
3.000000000000000000e+00,6.156075000762939453e-01,3.279061615467071533e-01,5.091112256050109863e-01,3.074753284454345703e-01,4.168563187122344971e-01,3.010094761848449707e-01,3.312169313430786133e-01,2.963698506355285645e-01,2.437005639076232910e-01,2.936140894889831543e-01
3.100000000000000089e+00,6.301991939544677734e-01,3.175707459449768066e-01,5.223146677017211914e-01,2.955160439014434814e-01,4.283759295940399170e-01,2.868886590003967285e-01,3.412754833698272705e-01,2.802438139915466309e-01,2.524412572383880615e-01,2.752790749073028564e-01
3.200000000000000178e+00,6.462097167968750000e-01,3.079260587692260742e-01,5.367751121520996094e-01,2.845768928527832031e-01,4.408707618713378906e-01,2.737987041473388672e-01,3.523709475994110107e-01,2.652068138122558594e-01,2.620290815830230713e-01,2.581698298454284668e-01
3.300000000000000266e+00,6.634787321090698242e-01,2.991342246532440186e-01,5.529558062553405762e-01,2.745340466499328613e-01,4.543896913528442383e-01,2.617516219615936279e-01,3.644674718379974365e-01,2.512301802635192871e-01,2.726955413818359375e-01,2.421875596046447754e-01
3.399999999999999911e+00,6.818520426750183105e-01,2.913098931312561035e-01,5.705667138099670410e-01,2.651970088481903076e-01,4.689338505268096924e-01,2.507249116897583008e-01,3.775298893451690674e-01,2.382858842611312866e-01,2.844035029411315918e-01,2.273028194904327393e-01
3.500000000000000000e+00,7.012465000152587891e-01,2.844642996788024902e-01,5.895401835441589355e-01,2.565231025218963623e-01,4.849711656570434570e-01,2.406206429004669189e-01,3.915237784385681152e-01,2.263463288545608521e-01,2.971168160438537598e-01,2.134867310523986816e-01
3.600000000000000089e+00,7.215770483016967773e-01,2.786051332950592041e-01,6.098710894584655762e-01,2.485080361366271973e-01,5.027096271514892578e-01,2.314029037952423096e-01,4.064663350582122803e-01,2.154084444046020508e-01,3.107999265193939209e-01,2.007109075784683228e-01
3.700000000000000178e+00,7.427566051483154297e-01,2.737364470958709717e-01,6.315547823905944824e-01,2.411477565765380859e-01,5.219927430152893066e-01,2.229685783386230469e-01,4.227175414562225342e-01,2.054263204336166382e-01,3.254181444644927979e-01,1.889474689960479736e-01
3.800000000000000266e+00,7.646967172622680664e-01,2.698586881160736084e-01,6.545864939689636230e-01,2.344382256269454956e-01,5.426251888275146484e-01,2.151886224746704102e-01,4.406690001487731934e-01,1.963302493095397949e-01,3.409374058246612549e-01,1.781691014766693115e-01
3.899999999999999911e+00,7.873225212097167969e-01,2.669578790664672852e-01,6.788918375968933105e-01,2.284608036279678345e-01,5.646020770072937012e-01,2.080589532852172852e-01,4.603217542171478271e-01,1.881205439567565918e-01,3.574978113174438477e-01,1.683281958103179932e-01
4.000000000000000000e+00,8.109135031700134277e-01,2.648253738880157471e-01,7.041943073272705078e-01,2.235682755708694458e-01,5.879190564155578613e-01,2.015756368637084961e-01,4.815583229064941406e-01,1.807195842266082764e-01,3.756932914257049561e-01,1.593704372644424438e-01
4.099999999999999645e+00,8.357568979263305664e-01,2.633548080921173096e-01,7.309736609458923340e-01,2.197189927101135254e-01,6.125715374946594238e-01,1.957347840070724487e-01,5.041372179985046387e-01,1.739680618047714233e-01,3.955892324447631836e-01,1.512985229492187500e-01
4.200000000000000178e+00,8.618576526641845703e-01,2.624509930610656738e-01,7.594195604324340820e-01,2.167232632637023926e-01,6.386725902557373047e-01,1.905429661273956299e-01,5.280471444129943848e-01,1.678576171398162842e-01,4.171866774559020996e-01,1.441127806901931763e-01
4.299999999999999822e+00,8.890874385833740234e-01,2.622011303901672363e-01,7.895609140396118164e-01,2.144250869750976562e-01,6.668168902397155762e-01,1.858981698751449585e-01,5.532934665679931641e-01,1.623857170343399048e-01,4.404016733169555664e-01,1.377575844526290894e-01
4.400000000000000355e+00,9.173023700714111328e-01,2.626301646232604980e-01,8.214222788810729980e-01,2.127061486244201660e-01,6.970734596252441406e-01,1.818500459194183350e-01,5.802985429763793945e-01,1.575445830821990967e-01,4.649584293365478516e-01,1.320512145757675171e-01
4.500000000000000000e+00,9.464513659477233887e-01,2.636195421218872070e-01,8.550403714179992676e-01,2.114020437002182007e-01,7.292904257774353027e-01,1.785212308168411255e-01,6.094676256179809570e-01,1.531924605369567871e-01,4.910148382186889648e-01,1.269956827163696289e-01
4.600000000000000533e+00,9.764705300331115723e-01,2.651933133602142334e-01,8.904406428337097168e-01,2.105294466018676758e-01,7.635183334350585938e-01,1.757053434848785400e-01,6.408981084823608398e-01,1.492408215999603271e-01,5.191218852996826172e-01,1.224850416183471680e-01
4.700000000000000178e+00,1.007295846939086914e+00,2.673597335815429688e-01,9.276622533798217773e-01,2.100588679313659668e-01,7.997766733169555664e-01,1.733180582523345947e-01,6.747227311134338379e-01,1.455440968275070190e-01,5.494332909584045410e-01,1.184316053986549377e-01
4.799999999999999822e+00,1.038871169090270996e+00,2.701029479503631592e-01,9.665152430534362793e-01,2.101025730371475220e-01,8.381056189537048340e-01,1.713729798793792725e-01,7.109871506690979004e-01,1.419794410467147827e-01,5.820620059967041016e-01,1.146963685750961304e-01
4.900000000000000355e+00,1.071122646331787109e+00,2.734477519989013672e-01,1.006793975830078125e+00,2.108083665370941162e-01,8.785707950592041016e-01,1.698287725448608398e-01,7.495672106742858887e-01,1.387484967708587646e-01,6.171790361404418945e-01,1.110327169299125671e-01
5.000000000000000000e+00,1.103967308998107910e+00,2.774197459220886230e-01,1.048186302185058594e+00,2.122244834899902344e-01,9.212201833724975586e-01,1.687059700489044189e-01,7.905374169349670410e-01,1.358463317155838013e-01,6.549595594406127930e-01,1.072928383946418762e-01
5.100000000000000533e+00,1.137230873107910156e+00,2.820468842983245850e-01,1.090339303016662598e+00,2.143942415714263916e-01,9.660074710845947266e-01,1.680372208356857300e-01,8.339350819587707520e-01,1.333283185958862305e-01,6.955713033676147461e-01,1.034761890769004822e-01
5.200000000000000178e+00,1.170574784278869629e+00,2.873587608337402344e-01,1.133153080940246582e+00,2.173480242490768433e-01,1.012452840805053711e+00,1.679109185934066772e-01,8.798022270202636719e-01,1.312512159347534180e-01,7.389327287673950195e-01,9.981209784746170044e-02
5.299999999999999822e+00,1.203816890716552734e+00,2.933975160121917725e-01,1.176520586013793945e+00,2.211152166128158569e-01,1.060251355171203613e+00,1.685332506895065308e-01,9.279046058654785156e-01,1.296580284833908081e-01,7.850134968757629395e-01,9.644608944654464722e-02
5.400000000000000355e+00,1.236453771591186523e+00,3.003285825252532959e-01,1.220340728759765625e+00,2.257052361965179443e-01,1.109316825866699219e+00,1.699579954147338867e-01,9.778921604156494141e-01,1.285917609930038452e-01,8.337132930755615234e-01,9.342882782220840454e-02
5.500000000000000000e+00,1.268240809440612793e+00,3.081960976123809814e-01,1.264571785926818848e+00,2.310451716184616089e-01,1.159822940826416016e+00,1.722550541162490845e-01,1.029763817787170410e+00,1.280802190303802490e-01,8.845297098159790039e-01,9.090784192085266113e-02
5.600000000000000533e+00,1.298984527587890625e+00,3.170171082019805908e-01,1.309163808822631836e+00,2.371585071086883545e-01,1.212110638618469238e+00,1.755193173885345459e-01,1.083965659141540527e+00,1.283949762582778931e-01,9.372366666793823242e-01,8.895861357450485229e-02
5.700000000000000178e+00,1.328484773635864258e+00,3.268052339553833008e-01,1.354377865791320801e+00,2.441655844449996948e-01,1.266059279441833496e+00,1.797982007265090942e-01,1.140878558158874512e+00,1.297461390495300293e-01,9.921903610229492188e-01,8.769257366657257080e-02
5.799999999999999822e+00,1.356536149978637695e+00,3.375704586505889893e-01,1.400029897689819336e+00,2.521473765373229980e-01,1.321527957916259766e+00,1.851377934217453003e-01,1.200433373451232910e+00,1.321205049753189087e-01,1.050208449363708496e+00,8.730497211217880249e-02
5.900000000000000355e+00,1.382928133010864258e+00,3.493187725543975830e-01,1.445300459861755371e+00,2.613140046596527100e-01,1.378359556198120117e+00,1.915822625160217285e-01,1.262410163879394531e+00,1.355107873678207397e-01,1.111121773719787598e+00,8.761342614889144897e-02
6.000000000000000000e+00,1.407446026802062988e+00,3.620521426200866699e-01,1.489778757095336914e+00,2.717170119285583496e-01,1.436380624771118164e+00,1.991735845804214478e-01,1.326645493507385254e+00,1.399547606706619263e-01,1.174863338470458984e+00,8.882240206003189087e-02
6.100000000000000533e+00,1.429742932319641113e+00,3.758439719676971436e-01,1.533120155334472656e+00,2.833741605281829834e-01,1.495400786399841309e+00,2.079511433839797974e-01,1.392733097076416016e+00,1.455723941326141357e-01,1.241442680358886719e+00,9.104976058006286621e-02
6.200000000000000178e+00,1.448109149932861328e+00,3.915245532989501953e-01,1.574963927268981934e+00,2.962962687015533447e-01,1.555118918418884277e+00,2.179807871580123901e-01,1.460485219955444336e+00,1.522650271654129028e-01,1.310885667800903320e+00,9.434324502944946289e-02
6.299999999999999822e+00,1.461638927459716797e+00,4.093471765518188477e-01,1.615010023117065430e+00,3.106631040573120117e-01,1.614492774009704590e+00,2.295343875885009766e-01,1.529861330986022949e+00,1.600068062543869019e-01,1.383333206176757812e+00,9.854104369878768921e-02
6.400000000000000355e+00,1.469201087951660156e+00,4.295304715633392334e-01,1.652854561805725098e+00,3.271191418170928955e-01,1.673193693161010742e+00,2.430116087198257446e-01,1.600736260414123535e+00,1.688668280839920044e-01,1.458849072456359863e+00,1.036253869533538818e-01
6.500000000000000000e+00,1.469332218170166016e+00,4.523616731166839600e-01,1.685435533523559570e+00,3.470319509506225586e-01,1.730880379676818848e+00,2.587513923645019531e-01,1.673132777214050293e+00,1.791821122169494629e-01,1.537336826324462891e+00,1.096828058362007141e-01
6.600000000000000533e+00,1.461200952529907227e+00,4.778652489185333252e-01,1.710650324821472168e+00,3.708243370056152344e-01,1.786931276321411133e+00,2.768432199954986572e-01,1.746609210968017578e+00,1.916643530130386353e-01,1.618547439575195312e+00,1.170928254723548889e-01
6.700000000000000178e+00,1.443950295448303223e+00,5.060559511184692383e-01,1.727047681808471680e+00,3.984144926071166992e-01,1.838516831398010254e+00,2.985961437225341797e-01,1.820167064666748047e+00,2.068976759910583496e-01,1.702193379402160645e+00,1.264046579599380493e-01
6.799999999999999822e+00,1.416599869728088379e+00,5.367151498794555664e-01,1.732824444770812988e+00,4.301045238971710205e-01,1.882182240486145020e+00,3.254724740982055664e-01,1.893157839775085449e+00,2.250354290008544922e-01,1.788026452064514160e+00,1.377430707216262817e-01
6.900000000000000355e+00,1.379737257957458496e+00,5.688824057579040527e-01,1.725921988487243652e+00,4.667330086231231689e-01,1.915987730026245117e+00,3.576872944831848145e-01,1.964202046394348145e+00,2.467318475246429443e-01,1.875712990760803223e+00,1.513243764638900757e-01
7.000000000000000000e+00,1.336444377899169922e+00,6.009736657142639160e-01,1.704738259315490723e+00,5.083381533622741699e-01,1.937857627868652344e+00,3.953176140785217285e-01,2.028221607208251953e+00,2.744458615779876709e-01,1.964109182357788086e+00,1.680158227682113647e-01
7.100000000000000533e+00,1.290649652481079102e+00,6.307414770126342773e-01,1.668072819709777832e+00,5.545626878738403320e-01,1.944054841995239258e+00,4.389654994010925293e-01,2.082193136215209961e+00,3.086725473403930664e-01,2.052206039428710938e+00,1.881102025508880615e-01
7.200000000000000178e+00,1.244808673858642578e+00,6.564702391624450684e-01,1.615679979324340820e+00,6.044234037399291992e-01,1.929796457290649414e+00,4.891984164714813232e-01,2.123598337173461914e+00,3.496109545230865479e-01,2.137346029281616211e+00,2.132347077131271362e-01
7.299999999999999822e+00,1.199411273002624512e+00,6.781859397888183594e-01,1.551371812820434570e+00,6.556587815284729004e-01,1.894076943397521973e+00,5.454509258270263672e-01,2.149800062179565430e+00,3.973591327667236328e-01,2.214687347412109375e+00,2.461688518524169922e-01
7.400000000000000355e+00,1.154868960380554199e+00,6.959891319274902344e-01,1.482438564300537109e+00,7.035940289497375488e-01,1.837145447731018066e+00,6.079183220863342285e-01,2.155396461486816406e+00,4.529258906841278076e-01,2.280501842498779297e+00,2.871100604534149170e-01
7.500000000000000000e+00,1.111552476882934570e+00,7.100111246109008789e-01,1.412966251373291016e+00,7.451761960983276367e-01,1.760249257087707520e+00,6.747278571128845215e-01,2.134923696517944336e+00,5.169704556465148926e-01,2.331292152404785156e+00,3.361462354660034180e-01
7.600000000000000533e+00,1.069792270660400391e+00,7.204100489616394043e-01,1.345353960990905762e+00,7.789868712425231934e-01,1.673264503479003906e+00,7.409685254096984863e-01,2.084547519683837891e+00,5.892552137374877930e-01,2.363873481750488281e+00,3.934051990509033203e-01
7.700000000000000178e+00,1.029876828193664551e+00,7.273675203323364258e-01,1.279208779335021973e+00,8.065633773803710938e-01,1.580943822860717773e+00,8.028231859207153320e-01,2.005064487457275391e+00,6.688973903656005859e-01,2.371685743331909180e+00,4.601263403892517090e-01
7.799999999999999822e+00,9.920545220375061035e-01,7.310843467712402344e-01,1.214758276939392090e+00,8.285060524940490723e-01,1.489291429519653320e+00,8.551332950592041016e-01,1.905043840408325195e+00,7.520108819007873535e-01,2.348197698593139648e+00,5.370869636535644531e-01
7.900000000000000355e+00,9.565331339836120605e-01,7.317779660224914551e-01,1.152503848075866699e+00,8.450403809547424316e-01,1.400519251823425293e+00,8.970631957054138184e-01,1.795063853263854980e+00,8.331878781318664551e-01,2.288551330566406250e+00,6.240768432617187500e-01
8.000000000000000000e+00,9.235351085662841797e-01,7.295393943786621094e-01,1.092885732650756836e+00,8.564270734786987305e-01,1.315609812736511230e+00,9.289632439613342285e-01,1.678728222846984863e+00,9.087215662002563477e-01,2.190705060958862305e+00,7.206572890281677246e-01
8.099999999999999645e+00,8.933703303337097168e-01,7.242194414138793945e-01,1.036321401596069336e+00,8.628564476966857910e-01,1.234913468360900879e+00,9.518613219261169434e-01,1.564150452613830566e+00,9.716607928276062012e-01,2.070513010025024414e+00,8.200447559356689453e-01
8.199999999999999289e+00,8.661469221115112305e-01,7.161650061607360840e-01,9.834871888160705566e-01,8.638043403625488281e-01,1.157582163810729980e+00,9.679464697837829590e-01,1.453474879264831543e+00,1.021630167961120605e+00,1.938296556472778320e+00,9.169996380805969238e-01
8.300000000000000711e+00,8.419128060340881348e-01,7.057563066482543945e-01,9.347484707832336426e-01,8.596047759056091309e-01,1.084311246871948242e+00,9.769657850265502930e-01,1.347897887229919434e+00,1.059101104736328125e+00,1.797557711601257324e+00,1.007952690124511719e+00
8.400000000000000355e+00,8.206729292869567871e-01,6.933647394180297852e-01,8.903099298477172852e-01,8.508337140083312988e-01,1.015926480293273926e+00,9.785792231559753418e-01,1.248437285423278809e+00,1.084675550460815430e+00,1.658736824989318848e+00,1.083889842033386230e+00
8.500000000000000000e+00,8.023937940597534180e-01,6.793494820594787598e-01,8.503055572509765625e-01,8.380986452102661133e-01,9.528061151504516602e-01,9.735359549522399902e-01,1.155855655670166016e+00,1.098511219024658203e+00,1.524683237075805664e+00,1.144113421440124512e+00
8.599999999999999645e+00,7.868964076042175293e-01,6.641120314598083496e-01,8.148062229156494141e-01,8.220942616462707520e-01,8.952490687370300293e-01,9.628297686576843262e-01,1.069285988807678223e+00,1.102810740470886230e+00,1.396842241287231445e+00,1.189199566841125488e+00
8.700000000000001066e+00,7.729923129081726074e-01,6.485009193420410156e-01,7.837866544723510742e-01,8.033447861671447754e-01,8.433972597122192383e-01,9.472237229347229004e-01,9.891818761825561523e-01,1.098851084709167480e+00,1.276931166648864746e+00,1.218946576118469238e+00
8.800000000000000711e+00,7.603725790977478027e-01,6.327819824218750000e-01,7.571687698364257812e-01,7.823369503021240234e-01,7.972943186759948730e-01,9.273791909217834473e-01,9.158990979194641113e-01,1.087749719619750977e+00,1.167333483695983887e+00,1.231856226921081543e+00
8.900000000000000355e+00,7.490187287330627441e-01,6.170480847358703613e-01,7.348307371139526367e-01,7.595361471176147461e-01,7.569132447242736816e-01,9.039418697357177734e-01,8.496658205986022949e-01,1.070238590240478516e+00,1.066182017326354980e+00,1.232979536056518555e+00
9.000000000000000000e+00,7.389066815376281738e-01,6.013858318328857422e-01,7.159075140953063965e-01,7.357447147369384766e-01,7.221629619598388672e-01,8.775361180305480957e-01,7.908561229705810547e-01,1.046573162078857422e+00,9.731327295303344727e-01,1.224656820297241211e+00
9.099999999999999645e+00,7.300069332122802734e-01,5.858755707740783691e-01,6.989312767982482910e-01,7.119237184524536133e-01,6.928961277008056641e-01,8.487594723701477051e-01,7.396036386489868164e-01,1.017730593681335449e+00,8.896598219871520996e-01,1.206948995590209961e+00
9.200000000000001066e+00,7.222856879234313965e-01,5.705913901329040527e-01,6.838257312774658203e-01,6.882112622261047363e-01,6.687452793121337891e-01,8.182684183120727539e-01,6.958792805671691895e-01,9.847990870475769043e-01,8.163704872131347656e-01,1.181267023086547852e+00
9.300000000000000711e+00,7.157050371170043945e-01,5.556012392044067383e-01,6.705433130264282227e-01,6.647179126739501953e-01,6.476000547409057617e-01,7.875065803527832031e-01,6.591813564300537109e-01,9.487553238868713379e-01,7.527472972869873047e-01,1.149039864540100098e+00
9.400000000000000355e+00,7.102233767509460449e-01,5.409666299819946289e-01,6.590303778648376465e-01,6.415458917617797852e-01,6.288537383079528809e-01,7.569330930709838867e-01,6.289770007133483887e-01,9.104807376861572266e-01,6.982258558273315430e-01,1.111577868461608887e+00
9.500000000000000000e+00,7.057958245277404785e-01,5.267429947853088379e-01,6.492281556129455566e-01,6.187892556190490723e-01,6.124421358108520508e-01,7.266872525215148926e-01,6.030839085578918457e-01,8.715891838073730469e-01,6.522083878517150879e-01,1.070073246955871582e+00
9.599999999999999645e+00,7.023749351501464844e-01,5.129799246788024902e-01,6.410731077194213867e-01,5.965337753295898438e-01,5.982936620712280273e-01,6.968978047370910645e-01,5.800840854644775391e-01,8.331176042556762695e-01,6.140756011009216309e-01,1.025601744651794434e+00
9.700000000000001066e+00,6.999109387397766113e-01,4.997209608554840088e-01,6.344978809356689453e-01,5.748569369316101074e-01,5.863301157951354980e-01,6.676828265190124512e-01,5.599938631057739258e-01,7.953174710273742676e-01,5.826838612556457520e-01,9.793930649757385254e-01
9.800000000000000711e+00,6.983524560928344727e-01,4.870039820671081543e-01,6.294313669204711914e-01,5.538285374641418457e-01,5.764676332473754883e-01,6.391495466232299805e-01,5.427060723304748535e-01,7.583677172660827637e-01,5.550088286399841309e-01,9.334188103675842285e-01
9.900000000000000355e+00,6.976463794708251953e-01,4.748615026473999023e-01,6.257998347282409668e-01,5.335104465484619141e-01,5.686174631118774414e-01,6.113950014114379883e-01,5.281042456626892090e-01,7.224275469779968262e-01,5.305466651916503906e-01,8.880909681320190430e-01
1.000000000000000000e+01,6.977876424789428711e-01,4.633029997348785400e-01,6.235315799713134766e-01,5.139691829681396484e-01,5.626810789108276367e-01,5.845162868499755859e-01,5.160620212554931641e-01,6.875985860824584961e-01,5.091544985771179199e-01,8.435972332954406738e-01
1.009999999999999964e+01,6.992279887199401855e-01,4.521881043910980225e-01,6.225683093070983887e-01,4.953116476535797119e-01,5.584433674812316895e-01,5.587963461875915527e-01,5.062955617904663086e-01,6.540643572807312012e-01,4.906853437423706055e-01,8.001047372817993164e-01
1.020000000000000107e+01,7.020055055618286133e-01,4.414616525173187256e-01,6.228294372558593750e-01,4.775866568088531494e-01,5.557640790939331055e-01,5.343322753906250000e-01,4.986087381839752197e-01,6.219820380210876465e-01,4.749867022037506104e-01,7.578837871551513672e-01
1.030000000000000071e+01,7.060244679450988770e-01,4.311004579067230225e-01,6.242303252220153809e-01,4.608273208141326904e-01,5.545517206192016602e-01,5.111218094825744629e-01,4.928927123546600342e-01,5.913613438606262207e-01,4.617327749729156494e-01,7.175549268722534180e-01
1.040000000000000036e+01,7.112266421318054199e-01,4.211588203907012939e-01,6.267133355140686035e-01,4.450494050979614258e-01,5.547050237655639648e-01,4.891667664051055908e-01,4.890395402908325195e-01,5.622063279151916504e-01,4.509680569171905518e-01,6.793092489242553711e-01
1.050000000000000000e+01,7.175481915473937988e-01,4.116868674755096436e-01,6.308112740516662598e-01,4.300865828990936279e-01,5.560202598571777344e-01,4.685331284999847412e-01,4.869137704372406006e-01,5.345363616943359375e-01,4.425534009933471680e-01,6.431353688240051270e-01
1.059999999999999964e+01,7.249200344085693359e-01,4.027305245399475098e-01,6.366067528724670410e-01,4.159934818744659424e-01,5.583900213241577148e-01,4.492078721523284912e-01,4.862502813339233398e-01,5.084489583969116211e-01,4.363336563110351562e-01,6.089904904365539551e-01
1.070000000000000107e+01,7.332680225372314453e-01,3.943312764167785645e-01,6.440049409866333008e-01,4.028305709362030029e-01,5.617523193359375000e-01,4.311608672142028809e-01,4.869322478771209717e-01,4.839233756065368652e-01,4.321665167808532715e-01,5.766137242317199707e-01
1.080000000000000071e+01,7.424037456512451172e-01,3.865268230438232422e-01,6.528993248939514160e-01,3.906258940696716309e-01,5.662658214569091797e-01,4.143268167972564697e-01,4.888722002506256104e-01,4.609179794788360596e-01,4.297210276126861572e-01,5.459872484207153320e-01
1.090000000000000036e+01,7.523477077484130859e-01,3.793170154094696045e-01,6.629756093025207520e-01,3.792264759540557861e-01,5.726461410522460938e-01,3.984254300594329834e-01,4.919854104518890381e-01,4.393901526927947998e-01,4.288428127765655518e-01,5.170851945877075195e-01
1.100000000000000000e+01,7.632812857627868652e-01,3.726974427700042725e-01,6.738120913505554199e-01,3.686633706092834473e-01,5.808889269828796387e-01,3.834650516510009766e-01,4.961896240711212158e-01,4.192965626716613770e-01,4.294272363185882568e-01,4.898642301559448242e-01
1.109999999999999964e+01,7.751237154006958008e-01,3.667068779468536377e-01,6.853912472724914551e-01,3.589368462562561035e-01,5.906441211700439453e-01,3.695524632930755615e-01,5.014052987098693848e-01,4.005934298038482666e-01,4.313257038593292236e-01,4.643457531929016113e-01
1.120000000000000107e+01,7.877402305603027344e-01,3.613949418067932129e-01,6.980404853820800781e-01,3.499926030635833740e-01,6.015458703041076660e-01,3.567014634609222412e-01,5.079513192176818848e-01,3.831264376640319824e-01,4.344599545001983643e-01,4.405341744422912598e-01
1.130000000000000071e+01,8.010028004646301270e-01,3.567987084388732910e-01,7.117500901222229004e-01,3.418399393558502197e-01,6.134994029998779297e-01,3.448762595653533936e-01,5.160816311836242676e-01,3.668002784252166748e-01,4.387576580047607422e-01,4.183865785598754883e-01
1.140000000000000036e+01,8.148359060287475586e-01,3.529306948184967041e-01,7.264540195465087891e-01,3.344941735267639160e-01,6.264445185661315918e-01,3.338603675365447998e-01,5.256770849227905273e-01,3.516308069229125977e-01,4.441040158271789551e-01,3.978444933891296387e-01
1.150000000000000000e+01,8.291624784469604492e-01,3.497995734214782715e-01,7.420841455459594727e-01,3.279675245285034180e-01,6.407693624496459961e-01,3.235321044921875000e-01,5.364596843719482422e-01,3.375957310199737549e-01,4.502016007900238037e-01,3.789182901382446289e-01
1.159999999999999964e+01,8.439040780067443848e-01,3.474102914333343506e-01,7.585700750350952148e-01,3.222692608833312988e-01,6.564016342163085938e-01,3.140107393264770508e-01,5.483823418617248535e-01,3.246628046035766602e-01,4.574599564075469971e-01,3.613560199737548828e-01
1.170000000000000107e+01,8.589814305305480957e-01,3.457640409469604492e-01,7.758395671844482422e-01,3.174055218696594238e-01,6.731903553009033203e-01,3.054169118404388428e-01,5.614013075828552246e-01,3.128001987934112549e-01,4.661822617053985596e-01,3.449507951736450195e-01
1.180000000000000071e+01,8.743146657943725586e-01,3.448582589626312256e-01,7.938188910484313965e-01,3.133793175220489502e-01,6.910572648048400879e-01,2.977652251720428467e-01,5.757985711097717285e-01,3.019095063209533691e-01,4.760549664497375488e-01,3.296778202056884766e-01
1.190000000000000036e+01,8.898252248764038086e-01,3.446833193302154541e-01,8.123835325241088867e-01,3.102380633354187012e-01,7.099216580390930176e-01,2.910667657852172852e-01,5.917264819145202637e-01,2.917598187923431396e-01,4.870855212211608887e-01,3.155341148376464844e-01
1.200000000000000000e+01,9.054577350616455078e-01,3.451581001281738281e-01,8.313854336738586426e-01,3.080357611179351807e-01,7.297004461288452148e-01,2.853290736675262451e-01,6.091070771217346191e-01,2.823035418987274170e-01,4.992686510086059570e-01,3.025055825710296631e-01
1.209999999999999964e+01,9.210721850395202637e-01,3.462757468223571777e-01,8.507310748100280762e-01,3.067546486854553223e-01,7.503090500831604004e-01,2.805562317371368408e-01,6.279237270355224609e-01,2.735332846641540527e-01,5.125602483749389648e-01,2.905600368976593018e-01
1.220000000000000107e+01,9.365725517272949219e-01,3.480301499366760254e-01,8.704500794410705566e-01,3.062260448932647705e-01,7.716611027717590332e-01,2.767487764358520508e-01,6.481401324272155762e-01,2.654692828655242920e-01,5.270838737487792969e-01,2.796348631381988525e-01
1.230000000000000071e+01,9.519731402397155762e-01,3.503084182739257812e-01,8.906204104423522949e-01,3.063166737556457520e-01,7.936697006225585938e-01,2.739035785198211670e-01,6.696689724922180176e-01,2.581878304481506348e-01,5.432779192924499512e-01,2.696019113063812256e-01
1.240000000000000036e+01,9.672271609306335449e-01,3.530741930007934570e-01,9.112684726715087891e-01,3.069477081298828125e-01,8.164551258087158203e-01,2.718547284603118896e-01,6.922323107719421387e-01,2.519606649875640869e-01,5.609418153762817383e-01,2.603035569190979004e-01
1.250000000000000000e+01,9.822481274604797363e-01,3.563332855701446533e-01,9.324962496757507324e-01,3.081461489200592041e-01,8.403802514076232910e-01,2.704527974128723145e-01,7.156974077224731445e-01,2.468232661485671997e-01,5.799672007560729980e-01,2.516676485538482666e-01
1.259999999999999964e+01,9.969471693038940430e-01,3.600891530513763428e-01,9.542421102523803711e-01,3.099319040775299072e-01,8.654779195785522461e-01,2.696383595466613770e-01,7.400068640708923340e-01,2.427680343389511108e-01,6.003489494323730469e-01,2.436899244785308838e-01
1.270000000000000107e+01,1.011233448982238770e+00,3.643429279327392578e-01,9.764223098754882812e-01,3.123201727867126465e-01,8.915891051292419434e-01,2.695022821426391602e-01,7.656465172767639160e-01,2.396464794874191284e-01,6.220820546150207520e-01,2.363662868738174438e-01
1.280000000000000071e+01,1.025014400482177734e+00,3.690929412841796875e-01,9.989477396011352539e-01,3.153241276741027832e-01,9.186175465583801270e-01,2.700742483139038086e-01,7.927736639976501465e-01,2.372891604900360107e-01,6.451621055603027344e-01,2.296927422285079956e-01
1.290000000000000036e+01,1.038196206092834473e+00,3.743349611759185791e-01,1.021733760833740234e+00,3.188952803611755371e-01,9.465014934539794922e-01,2.712300717830657959e-01,8.213877677917480469e-01,2.355730235576629639e-01,6.695777773857116699e-01,2.236738950014114380e-01
1.300000000000000000e+01,1.050684332847595215e+00,3.800619840621948242e-01,1.044649243354797363e+00,3.229988813400268555e-01,9.751809835433959961e-01,2.729488611221313477e-01,8.514677882194519043e-01,2.344645261764526367e-01,6.951288580894470215e-01,2.185975462198257446e-01
1.309999999999999964e+01,1.062383651733398438e+00,3.862641155719757080e-01,1.067353725433349609e+00,3.277420997619628906e-01,1.004585504531860352e+00,2.752558588981628418e-01,8.830121159553527832e-01,2.338028252124786377e-01,7.222111821174621582e-01,2.145638763904571533e-01
1.320000000000000107e+01,1.073200225830078125e+00,3.929285705089569092e-01,1.089677810668945312e+00,3.331511020660400391e-01,1.034653306007385254e+00,2.781382501125335693e-01,9.159885644912719727e-01,2.335995435714721680e-01,7.509944438934326172e-01,2.114083915948867798e-01
1.330000000000000071e+01,1.083039641380310059e+00,4.000396132469177246e-01,1.111467599868774414e+00,3.392398059368133545e-01,1.065316557884216309e+00,2.815998494625091553e-01,9.502159357070922852e-01,2.339937239885330200e-01,7.815073132514953613e-01,2.089671194553375244e-01
1.340000000000000036e+01,1.091807603836059570e+00,4.075786769390106201e-01,1.132561683654785156e+00,3.460191190242767334e-01,1.096493840217590332e+00,2.856643795967102051e-01,9.856339097023010254e-01,2.349828183650970459e-01,8.137803673744201660e-01,2.070982605218887329e-01
1.350000000000000000e+01,1.099240183830261230e+00,4.155569076538085938e-01,1.152795314788818359e+00,3.534883856773376465e-01,1.128097057342529297e+00,2.903547585010528564e-01,1.022182345390319824e+00,2.365977466106414795e-01,8.478521704673767090e-01,2.056449651718139648e-01
1.359999999999999964e+01,1.105104804039001465e+00,4.239692986011505127e-01,1.171997308731079102e+00,3.616492450237274170e-01,1.159920930862426758e+00,2.956967353820800781e-01,1.059778332710266113e+00,2.388728857040405273e-01,8.837503790855407715e-01,2.046256959438323975e-01
1.370000000000000107e+01,1.109340548515319824e+00,4.327426850795745850e-01,1.189986944198608398e+00,3.705077469348907471e-01,1.191455245018005371e+00,3.017991483211517334e-01,1.098037719726562500e+00,2.418515831232070923e-01,9.215248823165893555e-01,2.040051668882369995e-01
1.380000000000000071e+01,1.111874103546142578e+00,4.418072998523712158e-01,1.206576704978942871e+00,3.800666928291320801e-01,1.222283363342285156e+00,3.087842464447021484e-01,1.136738896369934082e+00,2.455648928880691528e-01,9.611651301383972168e-01,2.038262337446212769e-01
1.390000000000000036e+01,1.111628174781799316e+00,4.516131281852722168e-01,1.221573829650878906e+00,3.903250992298126221e-01,1.252224206924438477e+00,3.166701793670654297e-01,1.175777554512023926e+00,2.500372529029846191e-01,1.002361536026000977e+00,2.042938321828842163e-01
1.400000000000000000e+01,1.108127593994140625e+00,4.622224569320678711e-01,1.234780311584472656e+00,4.012760221958160400e-01,1.281090378761291504e+00,3.254718780517578125e-01,1.215042829513549805e+00,2.552918493747711182e-01,1.044667482376098633e+00,2.054843157529830933e-01
1.409999999999999964e+01,1.101330041885375977e+00,4.734195172786712646e-01,1.246000409126281738e+00,4.128931760787963867e-01,1.308688521385192871e+00,3.352008461952209473e-01,1.254418492317199707e+00,2.613496184349060059e-01,1.087791204452514648e+00,2.074391990900039673e-01
1.420000000000000107e+01,1.092094659805297852e+00,4.846413731575012207e-01,1.254296898841857910e+00,4.255941808223724365e-01,1.334820985794067383e+00,3.458651006221771240e-01,1.293825984001159668e+00,2.681667506694793701e-01,1.131632328033447266e+00,2.101901620626449585e-01
1.430000000000000071e+01,1.081091046333312988e+00,4.954395294189453125e-01,1.257904291152954102e+00,4.400727152824401855e-01,1.359284639358520508e+00,3.574687838554382324e-01,1.332815527915954590e+00,2.758690714836120605e-01,1.176083207130432129e+00,2.137678116559982300e-01
1.440000000000000036e+01,1.068521380424499512e+00,5.056645274162292480e-01,1.256263256072998047e+00,4.561805129051208496e-01,1.381873011589050293e+00,3.700120151042938232e-01,1.370970249176025391e+00,2.845793068408966064e-01,1.221061587333679199e+00,2.181567698717117310e-01
1.450000000000000000e+01,1.054595828056335449e+00,5.151892304420471191e-01,1.248846888542175293e+00,4.738556444644927979e-01,1.402243256568908691e+00,3.835694491863250732e-01,1.408076167106628418e+00,2.943264245986938477e-01,1.266535282135009766e+00,2.232968211174011230e-01
1.459999999999999964e+01,1.039538264274597168e+00,5.238990187644958496e-01,1.235267639160156250e+00,4.929320812225341797e-01,1.418746232986450195e+00,3.989396691322326660e-01,1.443909525871276855e+00,3.051368892192840576e-01,1.312776684761047363e+00,2.293064147233963013e-01
1.470000000000000107e+01,1.023670315742492676e+00,5.316558480262756348e-01,1.215893030166625977e+00,5.128766894340515137e-01,1.430488824844360352e+00,4.163680374622344971e-01,1.478237390518188477e+00,3.170345127582550049e-01,1.359822988510131836e+00,2.362607717514038086e-01
1.480000000000000071e+01,1.007920622825622559e+00,5.381036996841430664e-01,1.192161798477172852e+00,5.330032706260681152e-01,1.436052083969116211e+00,4.361736774444580078e-01,1.510818243026733398e+00,3.300400078296661377e-01,1.407496809959411621e+00,2.441931813955307007e-01
1.490000000000000036e+01,9.925876855850219727e-01,5.432120561599731445e-01,1.165319442749023438e+00,5.521830916404724121e-01,1.434353828430175781e+00,4.585068821907043457e-01,1.541401743888854980e+00,3.441708683967590332e-01,1.455064654350280762e+00,2.532968819141387939e-01
1.500000000000000000e+01,9.777894020080566406e-01,5.470355153083801270e-01,1.137145757675170898e+00,5.693873763084411621e-01,1.424595713615417480e+00,4.833860397338867188e-01,1.569025993347167969e+00,3.598515093326568604e-01,1.501935124397277832e+00,2.636848390102386475e-01
1.509999999999999964e+01,9.636297225952148438e-01,5.496371388435363770e-01,1.109090805053710938e+00,5.841022729873657227e-01,1.405645370483398438e+00,5.108586549758911133e-01,1.591450572013854980e+00,3.783524930477142334e-01,1.547755241394042969e+00,2.753781974315643311e-01
1.520000000000000107e+01,9.501976370811462402e-01,5.510870814323425293e-01,1.081421017646789551e+00,5.963781476020812988e-01,1.376998186111450195e+00,5.403824448585510254e-01,1.607536554336547852e+00,4.001231193542480469e-01,1.592153787612915039e+00,2.883910834789276123e-01
1.530000000000000071e+01,9.375684261322021484e-01,5.514611601829528809e-01,1.054378509521484375e+00,6.062850952148437500e-01,1.340528249740600586e+00,5.707389712333679199e-01,1.615896463394165039e+00,4.254125058650970459e-01,1.634909987449645996e+00,3.031443655490875244e-01
1.540000000000000036e+01,9.258033633232116699e-01,5.508399605751037598e-01,1.028179883956909180e+00,6.139113306999206543e-01,1.298609018325805664e+00,6.006793975830078125e-01,1.614098787307739258e+00,4.548412561416625977e-01,1.675494670867919922e+00,3.201434016227722168e-01
1.550000000000000000e+01,9.149504303932189941e-01,5.493074655532836914e-01,1.003016948699951172e+00,6.193602681159973145e-01,1.255519747734069824e+00,6.275258064270019531e-01,1.600800991058349609e+00,4.884145259857177734e-01,1.710695743560791016e+00,3.407771587371826172e-01
1.559999999999999964e+01,9.050449728965759277e-01,5.469502210617065430e-01,9.790561199188232422e-01,6.227489709854125977e-01,1.212552905082702637e+00,6.505561470985412598e-01,1.575393915176391602e+00,5.255626440048217773e-01,1.738265633583068848e+00,3.655189871788024902e-01
1.570000000000000107e+01,8.961049318313598633e-01,5.438588857650756836e-01,9.564385414123535156e-01,6.242053508758544922e-01,1.170121669769287109e+00,6.698427796363830566e-01,1.537182331085205078e+00,5.659043788909912109e-01,1.756667733192443848e+00,3.942925035953521729e-01
1.580000000000000071e+01,8.877715468406677246e-01,5.403088331222534180e-01,9.352816939353942871e-01,6.238663196563720703e-01,1.128601074218750000e+00,6.854892969131469727e-01,1.487120270729064941e+00,6.080626249313354492e-01,1.763682961463928223e+00,4.272090494632720947e-01
1.590000000000000036e+01,8.798342943191528320e-01,5.364600419998168945e-01,9.156792163848876953e-01,6.218758225440979004e-01,1.088328599929809570e+00,6.976266503334045410e-01,1.431132555007934570e+00,6.483944058418273926e-01,1.757066607475280762e+00,4.651326537132263184e-01
1.600000000000000000e+01,8.723042011260986328e-01,5.323449373245239258e-01,8.977020978927612305e-01,6.183828711509704590e-01,1.049602031707763672e+00,7.064102292060852051e-01,1.373373031616210938e+00,6.847497224807739258e-01,1.735649466514587402e+00,5.082383751869201660e-01
1.610000000000000142e+01,8.651903271675109863e-01,5.279955267906188965e-01,8.813998103141784668e-01,6.135393977165222168e-01,1.012681365013122559e+00,7.120164632797241211e-01,1.315632939338684082e+00,7.160696387290954590e-01,1.697980761528015137e+00,5.563119649887084961e-01
1.619999999999999929e+01,8.584992885589599609e-01,5.234429240226745605e-01,8.668016195297241211e-01,6.074987649917602539e-01,9.777881503105163574e-01,7.146389484405517578e-01,1.258571505546569824e+00,7.423526048660278320e-01,1.643778324127197266e+00,6.082850694656372070e-01
1.630000000000000071e+01,8.522356748580932617e-01,5.187174677848815918e-01,8.539176583290100098e-01,6.004140377044677734e-01,9.451068639755249023e-01,7.144855260848999023e-01,1.202696681022644043e+00,7.637345194816589355e-01,1.576928257942199707e+00,6.619107723236083984e-01
1.639999999999999858e+01,8.464020490646362305e-01,5.138483047485351562e-01,8.426453471183776855e-01,5.924867987632751465e-01,9.148112535476684570e-01,7.117074131965637207e-01,1.148464918136596680e+00,7.803888320922851562e-01,1.504944205284118652e+00,7.124103903770446777e-01
1.650000000000000000e+01,8.409990668296813965e-01,5.088639855384826660e-01,8.322573304176330566e-01,5.842085480690002441e-01,8.871736526489257812e-01,7.061648964881896973e-01,1.096280932426452637e+00,7.925219535827636719e-01,1.432110428810119629e+00,7.564777135848999023e-01
1.660000000000000142e+01,8.360254764556884766e-01,5.037915706634521484e-01,8.226108551025390625e-01,5.757094025611877441e-01,8.622998595237731934e-01,6.981404423713684082e-01,1.046497464179992676e+00,8.003686666488647461e-01,1.361253738403320312e+00,7.922932505607604980e-01
1.669999999999999929e+01,8.314782381057739258e-01,4.986569881439208984e-01,8.137052059173583984e-01,5.670371651649475098e-01,8.402258753776550293e-01,6.879881024360656738e-01,9.994235038757324219e-01,8.041674494743347168e-01,1.292492270469665527e+00,8.209021687507629395e-01
1.680000000000000071e+01,8.273528218269348145e-01,4.934851527214050293e-01,8.055366277694702148e-01,5.582376718521118164e-01,8.209484219551086426e-01,6.760530471801757812e-01,9.555568695068359375e-01,8.035906553268432617e-01,1.225505113601684570e+00,8.436495065689086914e-01
1.689999999999999858e+01,8.237107396125793457e-01,4.882760345935821533e-01,7.980985045433044434e-01,5.493546724319458008e-01,8.044289350509643555e-01,6.626681685447692871e-01,9.152308702468872070e-01,7.987875938415527344e-01,1.160806894302368164e+00,8.607766032218933105e-01
1.700000000000000000e+01,8.207224607467651367e-01,4.829978346824645996e-01,7.913815379142761230e-01,5.404298305511474609e-01,7.902169227600097656e-01,6.483467817306518555e-01,8.785994052886962891e-01,7.902485132217407227e-01,1.098854422569274902e+00,8.725550174713134766e-01
1.710000000000000142e+01,8.183968663215637207e-01,4.776820838451385498e-01,7.853739261627197266e-01,5.315029025077819824e-01,7.772653698921203613e-01,6.338039636611938477e-01,8.457537293434143066e-01,7.784612774848937988e-01,1.040117025375366211e+00,8.790909051895141602e-01
1.719999999999999929e+01,8.167303204536437988e-01,4.723626673221588135e-01,7.800615429878234863e-01,5.226112604141235352e-01,7.655103206634521484e-01,6.191607713699340820e-01,8.167276978492736816e-01,7.639057636260986328e-01,9.853110313415527344e-01,8.798399567604064941e-01
1.730000000000000071e+01,8.157155513763427734e-01,4.670725166797637939e-01,7.754281759262084961e-01,5.137901306152343750e-01,7.549344301223754883e-01,6.045036315917968750e-01,7.915043234825134277e-01,7.470564842224121094e-01,9.347775578498840332e-01,8.752576112747192383e-01
1.740000000000000213e+01,8.153412938117980957e-01,4.618436098098754883e-01,7.714555263519287109e-01,5.050724744796752930e-01,7.455152273178100586e-01,5.899133682250976562e-01,7.700229287147521973e-01,7.284058928489685059e-01,8.887259364128112793e-01,8.659434914588928223e-01
1.750000000000000000e+01,8.155927062034606934e-01,4.567065238952636719e-01,7.681238055229187012e-01,4.964888989925384521e-01,7.372254729270935059e-01,5.754648447036743164e-01,7.520046234130859375e-01,7.084447145462036133e-01,8.473019599914550781e-01,8.526002168655395508e-01
1.760000000000000142e+01,8.164514899253845215e-01,4.516905844211578369e-01,7.654113769531250000e-01,4.880679249763488770e-01,7.300335168838500977e-01,5.612269639968872070e-01,7.359603643417358398e-01,6.881895065307617188e-01,8.105604648590087891e-01,8.358966708183288574e-01
1.769999999999999929e+01,8.178960084915161133e-01,4.468235075473785400e-01,7.632992863655090332e-01,4.798342287540435791e-01,7.239040732383728027e-01,5.472629666328430176e-01,7.215419411659240723e-01,6.679269075393676758e-01,7.784698009490966797e-01,8.163560032844543457e-01
1.780000000000000071e+01,8.199015855789184570e-01,4.421314001083374023e-01,7.620313763618469238e-01,4.717202484607696533e-01,7.187983393669128418e-01,5.336300730705261230e-01,7.087142467498779297e-01,6.477580070495605469e-01,7.509474754333496094e-01,7.944831252098083496e-01
1.790000000000000213e+01,8.224408030509948730e-01,4.376384913921356201e-01,7.617425322532653809e-01,4.637144804000854492e-01,7.146745324134826660e-01,5.203801989555358887e-01,6.974368691444396973e-01,6.277766227722167969e-01,7.278659939765930176e-01,7.707607746124267578e-01
1.800000000000000000e+01,8.254835009574890137e-01,4.333672523498535156e-01,7.624083161354064941e-01,4.558635056018829346e-01,7.114884853363037109e-01,5.075592994689941406e-01,6.876639723777770996e-01,6.080699563026428223e-01,7.083746194839477539e-01,7.459971904754638672e-01
1.810000000000000142e+01,8.289976119995117188e-01,4.293380975723266602e-01,7.639989256858825684e-01,4.482117295265197754e-01,7.091937661170959473e-01,4.952081441879272461e-01,6.793496608734130859e-01,5.887291431427001953e-01,6.909170150756835938e-01,7.212103009223937988e-01
1.819999999999999929e+01,8.329486846923828125e-01,4.255695044994354248e-01,7.664796710014343262e-01,4.408009946346282959e-01,7.077426314353942871e-01,4.833619296550750732e-01,6.724494099617004395e-01,5.698578357696533203e-01,6.754013895988464355e-01,6.965490579605102539e-01
1.830000000000000071e+01,8.373005986213684082e-01,4.220776259899139404e-01,7.698114514350891113e-01,4.336707592010498047e-01,7.070853710174560547e-01,4.720508754253387451e-01,6.669051647186279297e-01,5.515279173851013184e-01,6.617775559425354004e-01,6.721277832984924316e-01
1.840000000000000213e+01,8.420155644416809082e-01,4.188767671585083008e-01,7.739506363868713379e-01,4.268574714660644531e-01,7.073916792869567871e-01,4.612242579460144043e-01,6.626549959182739258e-01,5.338023304939270020e-01,6.499891281127929688e-01,6.480519771575927734e-01
1.850000000000000000e+01,8.470548987388610840e-01,4.159787893295288086e-01,7.788501381874084473e-01,4.203946888446807861e-01,7.089988589286804199e-01,4.507140815258026123e-01,6.596341133117675781e-01,5.167367458343505859e-01,6.399743556976318359e-01,6.244183778762817383e-01
1.860000000000000142e+01,8.523786067962646484e-01,4.133934974670410156e-01,7.844592928886413574e-01,4.143129885196685791e-01,7.118355035781860352e-01,4.405062198638916016e-01,6.577755808830261230e-01,5.003790259361267090e-01,6.316666603088378906e-01,6.013153791427612305e-01
1.869999999999999929e+01,8.580201268196105957e-01,4.111175537109375000e-01,7.907244563102722168e-01,4.086397290229797363e-01,7.158511877059936523e-01,4.306557178497314453e-01,6.570107340812683105e-01,4.847700893878936768e-01,6.249953508377075195e-01,5.788229703903198242e-01
1.880000000000000071e+01,8.640472292900085449e-01,4.091462790966033936e-01,7.975891232490539551e-01,4.033989310264587402e-01,7.209895253181457520e-01,4.212137460708618164e-01,6.572693586349487305e-01,4.699440896511077881e-01,6.198862791061401367e-01,5.570127367973327637e-01
1.890000000000000213e+01,8.704083561897277832e-01,4.074940085411071777e-01,8.050379753112792969e-01,3.986047804355621338e-01,7.271885871887207031e-01,4.122277200222015381e-01,6.584846377372741699e-01,4.559270739555358887e-01,6.162624359130859375e-01,5.359482765197753906e-01
1.900000000000000000e+01,8.770483732223510742e-01,4.061724841594696045e-01,8.132215738296508789e-01,3.942447006702423096e-01,7.343816161155700684e-01,4.037410020828247070e-01,6.610801219940185547e-01,4.425737261772155762e-01,6.140443682670593262e-01,5.156852006912231445e-01
1.910000000000000142e+01,8.839102387428283691e-01,4.051905870437622070e-01,8.220083713531494141e-01,3.903463482856750488e-01,7.424975633621215820e-01,3.957924842834472656e-01,6.653214097023010254e-01,4.298389554023742676e-01,6.131594181060791016e-01,4.962953329086303711e-01
1.919999999999999929e+01,8.909353613853454590e-01,4.045543670654296875e-01,8.313275575637817383e-01,3.869320154190063477e-01,7.513824105262756348e-01,3.884176313877105713e-01,6.711205244064331055e-01,4.178043007850646973e-01,6.135438680648803711e-01,4.778797924518585205e-01
1.930000000000000071e+01,8.980639576911926270e-01,4.042669236660003662e-01,8.411113023757934570e-01,3.840202391147613525e-01,7.610507607460021973e-01,3.816141188144683838e-01,6.783168911933898926e-01,4.064021706581115723e-01,6.151099801063537598e-01,4.604754745960235596e-01
1.940000000000000213e+01,9.052361845970153809e-01,4.043284058570861816e-01,8.512889742851257324e-01,3.816258907318115234e-01,7.716547846794128418e-01,3.753811419010162354e-01,6.867824196815490723e-01,3.956001102924346924e-01,6.177569627761840820e-01,4.441345036029815674e-01
1.950000000000000000e+01,9.123917818069458008e-01,4.047361910343170166e-01,8.617882728576660156e-01,3.797602653503417969e-01,7.831141352653503418e-01,3.697553575038909912e-01,6.963341832160949707e-01,3.854668736457824707e-01,6.219130158424377441e-01,4.287192225456237793e-01
1.960000000000000142e+01,9.194712042808532715e-01,4.054845869541168213e-01,8.725351095199584961e-01,3.784309625625610352e-01,7.953432202339172363e-01,3.647690415382385254e-01,7.067080736160278320e-01,3.760490119457244873e-01,6.278198957443237305e-01,4.141909182071685791e-01
1.969999999999999929e+01,9.264159798622131348e-01,4.065653085708618164e-01,8.834546804428100586e-01,3.776417970657348633e-01,8.082517981529235840e-01,3.604499697685241699e-01,7.179141044616699219e-01,3.673737049102783203e-01,6.353787779808044434e-01,4.006178081035614014e-01
1.980000000000000071e+01,9.331690669059753418e-01,4.079671204090118408e-01,8.944716453552246094e-01,3.773930370807647705e-01,8.217200636863708496e-01,3.568294048309326172e-01,7.301332950592041016e-01,3.594247102737426758e-01,6.444900631904602051e-01,3.880494534969329834e-01
1.990000000000000213e+01,9.396752715110778809e-01,4.096763134002685547e-01,9.055106043815612793e-01,3.776812851428985596e-01,8.356529474258422852e-01,3.539228141307830811e-01,7.433073520660400391e-01,3.522174656391143799e-01,6.547700762748718262e-01,3.763924837112426758e-01
2.000000000000000000e+01,9.458820819854736328e-01,4.116767048835754395e-01,9.164968132972717285e-01,3.784994781017303467e-01,8.499742746353149414e-01,3.517342805862426758e-01,7.573562860488891602e-01,3.457817733287811279e-01,6.657938361167907715e-01,3.656005561351776123e-01
2.010000000000000142e+01,9.517394304275512695e-01,4.139497876167297363e-01,9.273566007614135742e-01,3.798370659351348877e-01,8.646071553230285645e-01,3.502643704414367676e-01,7.721818089485168457e-01,3.401557207107543945e-01,6.775776147842407227e-01,3.556612432003021240e-01
2.019999999999999929e+01,9.572009444236755371e-01,4.164748489856719971e-01,9.380179047584533691e-01,3.816801011562347412e-01,8.794547915458679199e-01,3.495163917541503906e-01,7.876989245414733887e-01,3.353556394577026367e-01,6.904556751251220703e-01,3.465191721916198730e-01
2.030000000000000071e+01,9.622234106063842773e-01,4.192292690277099609e-01,9.484176635742187500e-01,3.839972317218780518e-01,8.943905234336853027e-01,3.494974374771118164e-01,8.038201928138732910e-01,3.313934504985809326e-01,7.044167518615722656e-01,3.381841778755187988e-01
2.040000000000000213e+01,9.667678475379943848e-01,4.221886694431304932e-01,9.585078358650207520e-01,3.867374658584594727e-01,9.093450307846069336e-01,3.501389026641845703e-01,8.204566836357116699e-01,3.282767236232757568e-01,7.193937897682189941e-01,3.306720256805419922e-01
2.050000000000000000e+01,9.707992076873779297e-01,4.253270328044891357e-01,9.682273268699645996e-01,3.898847401142120361e-01,9.242466688156127930e-01,3.513974249362945557e-01,8.375182747840881348e-01,3.260088264942169189e-01,7.353171706199645996e-01,3.239952325820922852e-01
2.060000000000000142e+01,9.742873311042785645e-01,4.286170601844787598e-01,9.775159358978271484e-01,3.934220075607299805e-01,9.390056133270263672e-01,3.532683253288269043e-01,8.549137115478515625e-01,3.245886564254760742e-01,7.521151900291442871e-01,3.181632757186889648e-01
2.069999999999999929e+01,9.772066473960876465e-01,4.320303201675415039e-01,9.863159656524658203e-01,3.973298072814941406e-01,9.535554647445678711e-01,3.557136058807373047e-01,8.725637197494506836e-01,3.239870965480804443e-01,7.697141170501708984e-01,3.131823837757110596e-01
2.080000000000000071e+01,9.795362949371337891e-01,4.355376362800598145e-01,9.945722222328186035e-01,4.015864729881286621e-01,9.679017663002014160e-01,3.586358428001403809e-01,8.904367089271545410e-01,3.240943849086761475e-01,7.880389690399169922e-01,3.090558946132659912e-01
2.090000000000000213e+01,9.812604188919067383e-01,4.391091465950012207e-01,1.002212882041931152e+00,4.061702191829681396e-01,9.819736480712890625e-01,3.620286285877227783e-01,9.085772633552551270e-01,3.248114585876464844e-01,8.070112466812133789e-01,3.057858049869537354e-01
2.100000000000000000e+01,9.823687672615051270e-01,4.427146315574645996e-01,1.009072184562683105e+00,4.110661447048187256e-01,9.956851601600646973e-01,3.658939003944396973e-01,9.270131587982177734e-01,3.260271549224853516e-01,8.264752030372619629e-01,3.034427464008331299e-01
2.110000000000000142e+01,9.829131364822387695e-01,4.463152885437011719e-01,1.015074014663696289e+00,4.162431955337524414e-01,1.008949160575866699e+00,3.702309429645538330e-01,9.456966519355773926e-01,3.277282118797302246e-01,8.463024497032165527e-01,3.020423054695129395e-01
2.119999999999999929e+01,9.830191135406494141e-01,4.498674869537353516e-01,1.020165085792541504e+00,4.216657578945159912e-01,1.021677017211914062e+00,3.750367164611816406e-01,9.645667672157287598e-01,3.299245536327362061e-01,8.665664196014404297e-01,3.013821840286254883e-01
2.130000000000000071e+01,9.827018976211547852e-01,4.533498585224151611e-01,1.024298667907714844e+00,4.272959530353546143e-01,1.033779144287109375e+00,3.803054988384246826e-01,9.836049675941467285e-01,3.326504230499267578e-01,8.873224258422851562e-01,3.013453781604766846e-01
2.140000000000000213e+01,9.819748401641845703e-01,4.567427933216094971e-01,1.027434587478637695e+00,4.330939650535583496e-01,1.045165777206420898e+00,3.860289752483367920e-01,1.002593278884887695e+00,3.359841406345367432e-01,9.087001681327819824e-01,3.018732368946075439e-01
2.150000000000000000e+01,9.808532595634460449e-01,4.600277245044708252e-01,1.029543399810791016e+00,4.390105605125427246e-01,1.055746793746948242e+00,3.921959400177001953e-01,1.021380543708801270e+00,3.399401307106018066e-01,9.307169914245605469e-01,3.029910624027252197e-01
2.160000000000000142e+01,9.793546199798583984e-01,4.631872773170471191e-01,1.030628204345703125e+00,4.449541568756103516e-01,1.065432906150817871e+00,3.987925350666046143e-01,1.039829969406127930e+00,3.445216417312622070e-01,9.532930254936218262e-01,3.047176301479339600e-01
2.169999999999999929e+01,9.774984717369079590e-01,4.662052392959594727e-01,1.030689716339111328e+00,4.508679509162902832e-01,1.074135422706604004e+00,4.058019518852233887e-01,1.057800769805908203e+00,3.497277200222015381e-01,9.763420224189758301e-01,3.070695400238037109e-01
2.180000000000000071e+01,9.753057956695556641e-01,4.690667986869812012e-01,1.029753446578979492e+00,4.566997289657592773e-01,1.081648349761962891e+00,4.132274091243743896e-01,1.075148105621337891e+00,3.555532693862915039e-01,9.997761845588684082e-01,3.100345432758331299e-01
2.190000000000000213e+01,9.727992415428161621e-01,4.717584550380706787e-01,1.028053641319274902e+00,4.623779058456420898e-01,1.087729215621948242e+00,4.210617244243621826e-01,1.091724872589111328e+00,3.619887530803680420e-01,1.023524403572082520e+00,3.135217130184173584e-01
2.200000000000000000e+01,9.700026512145996094e-01,4.742681682109832764e-01,1.025403738021850586e+00,4.679998755455017090e-01,1.092375159263610840e+00,4.292018413543701172e-01,1.107381582260131836e+00,3.690199851989746094e-01,1.047508835792541504e+00,3.175356388092041016e-01
2.210000000000000142e+01,9.669411778450012207e-01,4.765852987766265869e-01,1.021756649017333984e+00,4.735491573810577393e-01,1.095533132553100586e+00,4.375913441181182861e-01,1.121968150138854980e+00,3.766281902790069580e-01,1.071469783782958984e+00,3.221586942672729492e-01
2.219999999999999929e+01,9.636407494544982910e-01,4.787007272243499756e-01,1.017186045646667480e+00,4.789510667324066162e-01,1.096911191940307617e+00,4.463035166263580322e-01,1.135402321815490723e+00,3.847991526126861572e-01,1.095111846923828125e+00,3.274714946746826172e-01
2.230000000000000071e+01,9.601281881332397461e-01,4.806067347526550293e-01,1.011776924133300781e+00,4.841347038745880127e-01,1.095468044281005859e+00,4.557588100433349609e-01,1.147641181945800781e+00,3.935225605964660645e-01,1.118282318115234375e+00,3.334784209728240967e-01
2.240000000000000213e+01,9.564309716224670410e-01,4.822972714900970459e-01,1.005623579025268555e+00,4.890339076519012451e-01,1.091069579124450684e+00,4.658020734786987305e-01,1.158570408821105957e+00,4.027756154537200928e-01,1.140825152397155762e+00,3.401792347431182861e-01
2.250000000000000000e+01,9.525767564773559570e-01,4.837675690650939941e-01,9.988281130790710449e-01,4.935879707336425781e-01,1.084050178527832031e+00,4.760870635509490967e-01,1.168057441711425781e+00,4.125356972217559814e-01,1.162570714950561523e+00,3.475881516933441162e-01
2.260000000000000142e+01,9.485936760902404785e-01,4.850144684314727783e-01,9.914995431900024414e-01,4.977424442768096924e-01,1.075277686119079590e+00,4.861105978488922119e-01,1.175715684890747070e+00,4.228236377239227295e-01,1.183341979980468750e+00,3.557164669036865234e-01
2.269999999999999929e+01,9.445097446441650391e-01,4.860363006591796875e-01,9.837514758110046387e-01,5.014494657516479492e-01,1.064966320991516113e+00,4.957077205181121826e-01,1.181013226509094238e+00,4.337767362594604492e-01,1.202953934669494629e+00,3.645726144313812256e-01
2.280000000000000071e+01,9.403528571128845215e-01,4.868327677249908447e-01,9.757003784179687500e-01,5.046686530113220215e-01,1.053294658660888672e+00,5.047564506530761719e-01,1.182456016540527344e+00,4.459995031356811523e-01,1.221214294433593750e+00,3.741614222526550293e-01
2.290000000000000213e+01,9.361507892608642578e-01,4.874049425125122070e-01,9.674643278121948242e-01,5.073671340942382812e-01,1.040455460548400879e+00,5.131452083587646484e-01,1.179504275321960449e+00,4.595130980014801025e-01,1.237924218177795410e+00,3.844842314720153809e-01
2.300000000000000000e+01,9.319306015968322754e-01,4.877553582191467285e-01,9.591611027717590332e-01,5.095203518867492676e-01,1.026653170585632324e+00,5.207743048667907715e-01,1.172028779983520508e+00,4.740656316280364990e-01,1.252878546714782715e+00,3.955383300781250000e-01
2.310000000000000142e+01,9.277188181877136230e-01,4.878878295421600342e-01,9.509066343307495117e-01,5.111113190650939941e-01,1.012128233909606934e+00,5.275444984436035156e-01,1.159899234771728516e+00,4.894567728042602539e-01,1.265866994857788086e+00,4.073169827461242676e-01
2.319999999999999929e+01,9.235414266586303711e-01,4.878073632717132568e-01,9.428134560585021973e-01,5.121317505836486816e-01,9.976605176925659180e-01,5.331559777259826660e-01,1.144093751907348633e+00,5.051367282867431641e-01,1.276170015335083008e+00,4.200694561004638672e-01
2.330000000000000071e+01,9.194231629371643066e-01,4.875201880931854248e-01,9.350280165672302246e-01,5.125644207000732422e-01,9.836099743843078613e-01,5.375420451164245605e-01,1.125810980796813965e+00,5.201901197433471680e-01,1.281643986701965332e+00,4.346928000450134277e-01
2.340000000000000213e+01,9.153879284858703613e-01,4.870335757732391357e-01,9.277435541152954102e-01,5.123836398124694824e-01,9.700821042060852051e-01,5.407555699348449707e-01,1.105518698692321777e+00,5.342286825180053711e-01,1.281690716743469238e+00,4.512446224689483643e-01
2.350000000000000000e+01,9.114585518836975098e-01,4.863559007644653320e-01,9.207997918128967285e-01,5.117380619049072266e-01,9.571690559387207031e-01,5.428567528724670410e-01,1.083773851394653320e+00,5.469856858253479004e-01,1.275778293609619141e+00,4.694914221763610840e-01
2.360000000000000142e+01,9.076562523841857910e-01,4.854964613914489746e-01,9.140371680259704590e-01,5.107524991035461426e-01,9.449495673179626465e-01,5.439121127128601074e-01,1.062021136283874512e+00,5.578888058662414551e-01,1.263366937637329102e+00,4.893426597118377686e-01
2.369999999999999929e+01,9.040011167526245117e-01,4.844655096530914307e-01,9.074738621711730957e-01,5.094498395919799805e-01,9.334896206855773926e-01,5.439930558204650879e-01,1.040623068809509277e+00,5.669090151786804199e-01,1.244348406791687012e+00,5.104251503944396973e-01
2.380000000000000071e+01,9.005119204521179199e-01,4.832739830017089844e-01,9.011263251304626465e-01,5.078530907630920410e-01,9.228422641754150391e-01,5.431751012802124023e-01,1.019762277603149414e+00,5.741051435470581055e-01,1.220124840736389160e+00,5.319619774818420410e-01
2.390000000000000213e+01,8.972058296203613281e-01,4.819335639476776123e-01,8.950090408325195312e-01,5.059849619865417480e-01,9.130486249923706055e-01,5.415367484092712402e-01,9.996018409729003906e-01,5.795491337776184082e-01,1.191897392272949219e+00,5.531164407730102539e-01
2.400000000000000000e+01,8.940982222557067871e-01,4.804565310478210449e-01,8.891349434852600098e-01,5.038684606552124023e-01,9.041383266448974609e-01,5.391584038734436035e-01,9.802852869033813477e-01,5.833246707916259766e-01,1.161746859550476074e+00,5.723752975463867188e-01
2.410000000000000142e+01,8.912030458450317383e-01,4.788556098937988281e-01,8.835255503654479980e-01,5.015225410461425781e-01,8.959378004074096680e-01,5.362201929092407227e-01,9.619364738464355469e-01,5.855252742767333984e-01,1.131597995758056641e+00,5.889677405357360840e-01
2.419999999999999929e+01,8.885324597358703613e-01,4.771440923213958740e-01,8.782531023025512695e-01,4.989488124847412109e-01,8.880994915962219238e-01,5.329622030258178711e-01,9.446600079536437988e-01,5.862525701522827148e-01,1.101777076721191406e+00,6.029263138771057129e-01
2.430000000000000071e+01,8.860968947410583496e-01,4.753354787826538086e-01,8.733490705490112305e-01,4.961664676666259766e-01,8.806283473968505859e-01,5.294198989868164062e-01,9.285416603088378906e-01,5.856148600578308105e-01,1.072551608085632324e+00,6.143199801445007324e-01
2.440000000000000213e+01,8.839051723480224609e-01,4.734435379505157471e-01,8.688338398933410645e-01,4.931982457637786865e-01,8.735352754592895508e-01,5.256237983703613281e-01,9.136494398117065430e-01,5.837252736091613770e-01,1.044162273406982422e+00,6.232373118400573730e-01
2.450000000000000000e+01,8.819642663002014160e-01,4.714822769165039062e-01,8.647248744964599609e-01,4.900674223899841309e-01,8.668290972709655762e-01,5.216038823127746582e-01,9.000337719917297363e-01,5.807004570960998535e-01,1.016822934150695801e+00,6.297847032546997070e-01
2.460000000000000142e+01,8.802793622016906738e-01,4.694656133651733398e-01,8.610366582870483398e-01,4.867978096008300781e-01,8.605164885520935059e-01,5.173892378807067871e-01,8.877285718917846680e-01,5.766589641571044922e-01,9.907202720642089844e-01,6.340832710266113281e-01
2.469999999999999929e+01,8.788540363311767578e-01,4.674075543880462646e-01,8.577806949615478516e-01,4.834132790565490723e-01,8.546018600463867188e-01,5.130082368850708008e-01,8.767522573471069336e-01,5.717201232910156250e-01,9.660139679908752441e-01,6.362668275833129883e-01
2.480000000000000071e+01,8.776900768280029297e-01,4.653218984603881836e-01,8.549655079841613770e-01,4.799378216266632080e-01,8.490880727767944336e-01,5.084884166717529297e-01,8.669589161872863770e-01,5.660808086395263672e-01,9.428375959396362305e-01,6.364794969558715820e-01
2.490000000000000213e+01,8.767878413200378418e-01,4.632222056388854980e-01,8.525967001914978027e-01,4.763953089714050293e-01,8.439760208129882812e-01,5.038563609123229980e-01,8.577815294265747070e-01,5.601218938827514648e-01,9.212995171546936035e-01,6.348735690116882324e-01
2.500000000000000000e+01,8.761457800865173340e-01,4.611218571662902832e-01,8.506768941879272461e-01,4.728095531463623047e-01,8.392648696899414062e-01,4.991376399993896484e-01,8.491719961166381836e-01,5.539144277572631836e-01,9.014831185340881348e-01,6.316070556640625000e-01
2.510000000000000142e+01,8.757607936859130859e-01,4.590338766574859619e-01,8.492059111595153809e-01,4.692037403583526611e-01,8.349519968032836914e-01,4.943567514419555664e-01,8.411350250244140625e-01,5.474982857704162598e-01,8.834484219551086426e-01,6.268422007560729980e-01
2.519999999999999929e+01,8.756284117698669434e-01,4.569708406925201416e-01,8.481807112693786621e-01,4.656007289886474609e-01,8.311110138893127441e-01,4.895099401473999023e-01,8.336724638938903809e-01,5.409117937088012695e-01,8.672333359718322754e-01,6.207432150840759277e-01
2.530000000000000071e+01,8.757427334785461426e-01,4.549447596073150635e-01,8.475958108901977539e-01,4.620227813720703125e-01,8.278882503509521484e-01,4.845749139785766602e-01,8.267837762832641602e-01,5.341919064521789551e-01,8.528547286987304688e-01,6.134745478630065918e-01
2.540000000000000213e+01,8.760964274406433105e-01,4.529672563076019287e-01,8.474428653717041016e-01,4.584912359714508057e-01,8.252901434898376465e-01,4.795833826065063477e-01,8.204659819602966309e-01,5.273739695549011230e-01,8.403103351593017578e-01,6.051992177963256836e-01
2.550000000000000000e+01,8.766808509826660156e-01,4.510492086410522461e-01,8.477113842964172363e-01,4.550267159938812256e-01,8.233158588409423828e-01,4.745677113533020020e-01,8.147139549255371094e-01,5.204918980598449707e-01,8.291487097740173340e-01,5.962986946105957031e-01
2.560000000000000142e+01,8.774861693382263184e-01,4.492008090019226074e-01,8.483882546424865723e-01,4.516488015651702881e-01,8.219609260559082031e-01,4.695595800876617432e-01,8.095204234123229980e-01,5.135780572891235352e-01,8.187866806983947754e-01,5.871599316596984863e-01
2.569999999999999929e+01,8.785015940666198730e-01,4.474317133426666260e-01,8.494583368301391602e-01,4.483760595321655273e-01,8.212170004844665527e-01,4.645896852016448975e-01,8.048761487007141113e-01,5.066631436347961426e-01,8.092207908630371094e-01,5.778263807296752930e-01
2.580000000000000071e+01,8.797152042388916016e-01,4.457506835460662842e-01,8.509047031402587891e-01,4.452259540557861328e-01,8.210723996162414551e-01,4.596877098083496094e-01,8.007702231407165527e-01,4.997759163379669189e-01,8.004476428031921387e-01,5.683435797691345215e-01
2.590000000000000213e+01,8.811140060424804688e-01,4.441656768321990967e-01,8.527079820632934570e-01,4.422145485877990723e-01,8.215118646621704102e-01,4.548821449279785156e-01,7.971900701522827148e-01,4.929437935352325439e-01,7.924610972404479980e-01,5.587730407714843750e-01
2.600000000000000000e+01,8.826845288276672363e-01,4.426840543746948242e-01,8.548477292060852051e-01,4.393567740917205811e-01,8.225171566009521484e-01,4.502000808715820312e-01,7.941215634346008301e-01,4.861922264099121094e-01,7.852513194084167480e-01,5.491725802421569824e-01
2.610000000000000142e+01,8.844124078750610352e-01,4.413120150566101074e-01,8.573015332221984863e-01,4.366661310195922852e-01,8.240667581558227539e-01,4.456671774387359619e-01,7.917323708534240723e-01,4.794816970825195312e-01,7.788042426109313965e-01,5.395789146423339844e-01
2.619999999999999929e+01,8.862828612327575684e-01,4.400552809238433838e-01,8.600459098815917969e-01,4.341548085212707520e-01,8.261365294456481934e-01,4.413073956966400146e-01,7.901688218116760254e-01,4.727938473224639893e-01,7.731041908264160156e-01,5.300234556198120117e-01
2.630000000000000071e+01,8.882803320884704590e-01,4.389183521270751953e-01,8.630560636520385742e-01,4.318335354328155518e-01,8.286996483802795410e-01,4.371430277824401855e-01,7.894182205200195312e-01,4.661693274974822998e-01,7.681335806846618652e-01,5.205442309379577637e-01
2.640000000000000213e+01,8.903891444206237793e-01,4.379051625728607178e-01,8.663061857223510742e-01,4.297115206718444824e-01,8.317270278930664062e-01,4.331945478916168213e-01,7.894636392593383789e-01,4.596473872661590576e-01,7.638730406761169434e-01,5.111765861511230469e-01
2.650000000000000000e+01,8.925933241844177246e-01,4.370185732841491699e-01,8.697698712348937988e-01,4.277965724468231201e-01,8.351874351501464844e-01,4.294806420803070068e-01,7.902833223342895508e-01,4.532655477523803711e-01,7.603008151054382324e-01,5.019535422325134277e-01
2.660000000000000142e+01,8.948765993118286133e-01,4.362607300281524658e-01,8.734198808670043945e-01,4.260948896408081055e-01,8.390480279922485352e-01,4.260178506374359131e-01,7.918514609336853027e-01,4.470595121383666992e-01,7.573940157890319824e-01,4.929056465625762939e-01
2.669999999999999929e+01,8.972228765487670898e-01,4.356327950954437256e-01,8.772286772727966309e-01,4.246112406253814697e-01,8.432742357254028320e-01,4.228209257125854492e-01,7.941383719444274902e-01,4.410628974437713623e-01,7.551277279853820801e-01,4.840610325336456299e-01
2.680000000000000071e+01,8.996158242225646973e-01,4.351352155208587646e-01,8.811686038970947266e-01,4.233489930629730225e-01,8.478301167488098145e-01,4.199023544788360596e-01,7.971104979515075684e-01,4.353071153163909912e-01,7.535230517387390137e-01,4.754285514354705811e-01
2.690000000000000213e+01,9.020394086837768555e-01,4.347675740718841553e-01,8.852116465568542480e-01,4.223100244998931885e-01,8.526785373687744141e-01,4.172728061676025391e-01,8.007311224937438965e-01,4.298213124275207520e-01,7.528947591781616211e-01,4.669199287891387939e-01
2.700000000000000000e+01,9.044778943061828613e-01,4.345286488533020020e-01,8.893302083015441895e-01,4.214947223663330078e-01,8.577817678451538086e-01,4.149408042430877686e-01,8.049605488777160645e-01,4.246321320533752441e-01,7.532848715782165527e-01,4.585597515106201172e-01
2.710000000000000142e+01,9.069159626960754395e-01,4.344164431095123291e-01,8.935458064079284668e-01,4.208950996398925781e-01,8.631552457809448242e-01,4.129046499729156494e-01,8.097561597824096680e-01,4.197636544704437256e-01,7.546635270118713379e-01,4.503957629203796387e-01
2.719999999999999929e+01,9.093383550643920898e-01,4.344282448291778564e-01,8.978609442710876465e-01,4.205077588558197021e-01,8.688704967498779297e-01,4.111571907997131348e-01,8.150732517242431641e-01,4.152373671531677246e-01,7.569956779479980469e-01,4.424730837345123291e-01
2.730000000000000071e+01,9.117304682731628418e-01,4.345606565475463867e-01,9.022391438484191895e-01,4.203346073627471924e-01,8.748817443847656250e-01,4.097104668617248535e-01,8.208650350570678711e-01,4.110720455646514893e-01,7.602413296699523926e-01,4.348342716693878174e-01
2.740000000000000213e+01,9.140785336494445801e-01,4.348095953464508057e-01,9.066435098648071289e-01,4.203757345676422119e-01,8.811368346214294434e-01,4.085747003555297852e-01,8.270828127861022949e-01,4.072837233543395996e-01,7.643561363220214844e-01,4.275188446044921875e-01
2.750000000000000000e+01,9.163690209388732910e-01,4.351704418659210205e-01,9.110371470451354980e-01,4.206294417381286621e-01,8.875820636749267578e-01,4.077574014663696289e-01,8.337953090667724609e-01,4.038683176040649414e-01,7.692910432815551758e-01,4.205634593963623047e-01
2.760000000000000142e+01,9.185895919799804688e-01,4.356379508972167969e-01,9.153834581375122070e-01,4.210923016071319580e-01,8.941624760627746582e-01,4.072633087635040283e-01,8.410897850990295410e-01,4.008250534534454346e-01,7.749937176704406738e-01,4.140012562274932861e-01
2.769999999999999929e+01,9.207281470298767090e-01,4.362064003944396973e-01,9.196464419364929199e-01,4.217590987682342529e-01,9.008224010467529297e-01,4.070945382118225098e-01,8.488995432853698730e-01,3.981770575046539307e-01,7.814082503318786621e-01,4.078622162342071533e-01
2.780000000000000071e+01,9.227737188339233398e-01,4.368695616722106934e-01,9.237911701202392578e-01,4.226229488849639893e-01,9.075058698654174805e-01,4.072504639625549316e-01,8.570982217788696289e-01,3.959462046623229980e-01,7.884759902954101562e-01,4.021730422973632812e-01
2.790000000000000213e+01,9.247162938117980957e-01,4.376207590103149414e-01,9.277839064598083496e-01,4.236754477024078369e-01,9.141567945480346680e-01,4.077275991439819336e-01,8.655980229377746582e-01,3.941458463668823242e-01,7.961660027503967285e-01,3.969520330429077148e-01
2.800000000000000000e+01,9.265465736389160156e-01,4.384529590606689453e-01,9.315921664237976074e-01,4.249066114425659180e-01,9.207201004028320312e-01,4.085200428962707520e-01,8.743386268615722656e-01,3.927840292453765869e-01,8.045954704284667969e-01,3.921873271465301514e-01
2.810000000000000142e+01,9.282561540603637695e-01,4.393588900566101074e-01,9.351854324340820312e-01,4.263050258159637451e-01,9.271416664123535156e-01,4.096190929412841797e-01,8.832587003707885742e-01,3.918657600879669189e-01,8.136783838272094727e-01,3.879024386405944824e-01
2.819999999999999929e+01,9.298378825187683105e-01,4.403309226036071777e-01,9.385350346565246582e-01,4.278579354286193848e-01,9.333686828613281250e-01,4.110137224197387695e-01,8.922964334487915039e-01,3.913930952548980713e-01,8.233472108840942383e-01,3.841218352317810059e-01
2.830000000000000071e+01,9.312852621078491211e-01,4.413613975048065186e-01,9.416147470474243164e-01,4.295514523983001709e-01,9.393507242202758789e-01,4.126903712749481201e-01,9.013895988464355469e-01,3.913650214672088623e-01,8.335310816764831543e-01,3.808661699295043945e-01
2.840000000000000213e+01,9.325931668281555176e-01,4.424422681331634521e-01,9.444005489349365234e-01,4.313705861568450928e-01,9.450391530990600586e-01,4.146333634853363037e-01,9.104763269424438477e-01,3.917773962020874023e-01,8.441563248634338379e-01,3.781525194644927979e-01
2.850000000000000000e+01,9.337570667266845703e-01,4.435656368732452393e-01,9.468709826469421387e-01,4.332993924617767334e-01,9.503885507583618164e-01,4.168247282505035400e-01,9.194952249526977539e-01,3.926234245300292969e-01,8.551471233367919922e-01,3.759940564632415771e-01
2.860000000000000142e+01,9.347736239433288574e-01,4.447232186794281006e-01,9.490075111389160156e-01,4.353210330009460449e-01,9.553565382957458496e-01,4.192446470260620117e-01,9.283861517906188965e-01,3.938931524753570557e-01,8.664257526397705078e-01,3.744000792503356934e-01
2.869999999999999929e+01,9.356406331062316895e-01,4.459070563316345215e-01,9.508239030838012695e-01,4.374137520790100098e-01,9.599041342735290527e-01,4.218714833259582520e-01,9.370900988578796387e-01,3.955740928649902344e-01,8.779132366180419922e-01,3.733760118484497070e-01
2.880000000000000071e+01,9.363566637039184570e-01,4.471091926097869873e-01,9.523686766624450684e-01,4.395529627799987793e-01,9.639958739280700684e-01,4.246821403503417969e-01,9.455502033233642578e-01,3.976509869098663330e-01,8.895301222801208496e-01,3.729234039783477783e-01
2.890000000000000213e+01,9.369213581085205078e-01,4.483215808868408203e-01,9.536409378051757812e-01,4.417240619659423828e-01,9.676007628440856934e-01,4.276518821716308594e-01,9.537116289138793945e-01,4.001060128211975098e-01,9.011967182159423828e-01,3.730399012565612793e-01
2.900000000000000000e+01,9.373353123664855957e-01,4.495365619659423828e-01,9.546401500701904297e-01,4.439127445220947266e-01,9.706915616989135742e-01,4.307548999786376953e-01,9.615213274955749512e-01,4.029190540313720703e-01,9.128338098526000977e-01,3.737192749977111816e-01
2.910000000000000142e+01,9.375999569892883301e-01,4.507465064525604248e-01,9.553674459457397461e-01,4.461049735546112061e-01,9.732459783554077148e-01,4.339645802974700928e-01,9.688723683357238770e-01,4.060702621936798096e-01,9.243630766868591309e-01,3.749516606330871582e-01
2.919999999999999929e+01,9.377177953720092773e-01,4.519440829753875732e-01,9.558257460594177246e-01,4.482871890068054199e-01,9.752460122108459473e-01,4.372534155845642090e-01,9.756750464439392090e-01,4.095335900783538818e-01,9.357097148895263672e-01,3.767192661762237549e-01
2.930000000000000071e+01,9.376919269561767578e-01,4.531221985816955566e-01,9.560192227363586426e-01,4.504462182521820068e-01,9.766785502433776855e-01,4.405935406684875488e-01,9.818763136863708496e-01,4.132782518863677979e-01,9.468226432800292969e-01,3.789624571800231934e-01
2.940000000000000213e+01,9.375264644622802734e-01,4.542741775512695312e-01,9.559539556503295898e-01,4.525691866874694824e-01,9.775577187538146973e-01,4.439533054828643799e-01,9.874281287193298340e-01,4.172711372375488281e-01,9.576396346092224121e-01,3.816570341587066650e-01
2.950000000000000000e+01,9.372260570526123047e-01,4.553935825824737549e-01,9.556372165679931641e-01,4.546440541744232178e-01,9.780080318450927734e-01,4.472882151603698730e-01,9.922883510589599609e-01,4.214774370193481445e-01,9.680945277214050293e-01,3.847889304161071777e-01
2.960000000000000142e+01,9.367962479591369629e-01,4.564743041992187500e-01,9.550777673721313477e-01,4.566592574119567871e-01,9.780566692352294922e-01,4.505750834941864014e-01,9.964209198951721191e-01,4.258606731891632080e-01,9.781226515769958496e-01,3.883414268493652344e-01
2.969999999999999929e+01,9.362431168556213379e-01,4.575107693672180176e-01,9.542855620384216309e-01,4.586039483547210693e-01,9.777143597602844238e-01,4.537948966026306152e-01,9.997957348823547363e-01,4.303832948207855225e-01,9.876619577407836914e-01,3.922950625419616699e-01
2.980000000000000071e+01,9.355733990669250488e-01,4.584976732730865479e-01,9.532716274261474609e-01,4.604680240154266357e-01,9.769936800003051758e-01,4.569295942783355713e-01,1.002389788627624512e+00,4.350065886974334717e-01,9.966527819633483887e-01,3.966279327869415283e-01
2.990000000000000213e+01,9.347943663597106934e-01,4.594303369522094727e-01,9.520483613014221191e-01,4.622420966625213623e-01,9.759090542793273926e-01,4.599620699882507324e-01,1.004186272621154785e+00,4.396914541721343994e-01,1.005038499832153320e+00,4.013158082962036133e-01
3.000000000000000000e+01,9.339138269424438477e-01,4.603044390678405762e-01,9.506288766860961914e-01,4.639175832271575928e-01,9.744770526885986328e-01,4.628763794898986816e-01,1.005175471305847168e+00,4.443984031677246094e-01,1.012751221656799316e+00,4.063338637351989746e-01
3.010000000000000142e+01,9.329398870468139648e-01,4.611161351203918457e-01,9.490271210670471191e-01,4.654868543148040771e-01,9.727158546447753906e-01,4.656576216220855713e-01,1.005354046821594238e+00,4.490880370140075684e-01,1.019614100456237793e+00,4.116659462451934814e-01
3.019999999999999929e+01,9.318810701370239258e-01,4.618620872497558594e-01,9.472579956054687500e-01,4.669430553913116455e-01,9.706450700759887695e-01,4.682921171188354492e-01,1.004864096641540527e+00,4.537012577056884766e-01,1.025540947914123535e+00,4.172791242599487305e-01
3.030000000000000071e+01,9.307461977005004883e-01,4.625394046306610107e-01,9.453368782997131348e-01,4.682802259922027588e-01,9.682859778404235840e-01,4.707676768302917480e-01,1.003831982612609863e+00,4.581925570964813232e-01,1.030478715896606445e+00,4.231344461441040039e-01
3.040000000000000213e+01,9.295443296432495117e-01,4.631457924842834473e-01,9.432797431945800781e-01,4.694932401180267334e-01,9.656606912612915039e-01,4.730731844902038574e-01,1.002278685569763184e+00,4.625374972820281982e-01,1.034380674362182617e+00,4.291907846927642822e-01
3.050000000000000000e+01,9.282848238945007324e-01,4.636794030666351318e-01,9.411028623580932617e-01,4.705780148506164551e-01,9.627927541732788086e-01,4.751989543437957764e-01,1.000227570533752441e+00,4.667130410671234131e-01,1.037207961082458496e+00,4.354051649570465088e-01
3.060000000000000142e+01,9.269767403602600098e-01,4.641388058662414551e-01,9.388229250907897949e-01,4.715312123298645020e-01,9.597063660621643066e-01,4.771366715431213379e-01,9.977046847343444824e-01,4.706979691982269287e-01,1.038928508758544922e+00,4.417329728603363037e-01
3.069999999999999929e+01,9.256295561790466309e-01,4.645232856273651123e-01,9.364569783210754395e-01,4.723504781723022461e-01,9.564263820648193359e-01,4.788794815540313721e-01,9.947383999824523926e-01,4.744728505611419678e-01,1.039537310600280762e+00,4.480930268764495850e-01
3.080000000000000071e+01,9.242528080940246582e-01,4.648324549198150635e-01,9.340217709541320801e-01,4.730344116687774658e-01,9.529782533645629883e-01,4.804218113422393799e-01,9.913586974143981934e-01,4.780198633670806885e-01,1.039051294326782227e+00,4.543944895267486572e-01
3.090000000000000213e+01,9.228556752204895020e-01,4.650663733482360840e-01,9.315342307090759277e-01,4.735823571681976318e-01,9.493878483772277832e-01,4.817594587802886963e-01,9.875978231430053711e-01,4.813232719898223877e-01,1.037401795387268066e+00,4.606519937515258789e-01
3.100000000000000000e+01,9.214472770690917969e-01,4.652256667613983154e-01,9.290109872817993164e-01,4.739946424961090088e-01,9.456811547279357910e-01,4.828897714614868164e-01,9.834499955177307129e-01,4.843892753124237061e-01,1.034553766250610352e+00,4.669219553470611572e-01
3.110000000000000142e+01,9.200367927551269531e-01,4.653112590312957764e-01,9.264687895774841309e-01,4.742723107337951660e-01,9.418842792510986328e-01,4.838111698627471924e-01,9.789181351661682129e-01,4.872173964977264404e-01,1.030587315559387207e+00,4.731187522411346436e-01
3.119999999999999929e+01,9.186328053474426270e-01,4.653246998786926270e-01,9.239239096641540527e-01,4.744172394275665283e-01,9.380229115486145020e-01,4.845237433910369873e-01,9.740736484527587891e-01,4.897744655609130859e-01,1.025583267211914062e+00,4.791587293148040771e-01
3.130000000000000071e+01,9.172439575195312500e-01,4.652678072452545166e-01,9.213919639587402344e-01,4.744321405887603760e-01,9.341228008270263672e-01,4.850285053253173828e-01,9.689906835556030273e-01,4.920316934585571289e-01,1.019635081291198730e+00,4.849624335765838623e-01
3.140000000000000213e+01,9.158782958984375000e-01,4.651427865028381348e-01,9.188883304595947266e-01,4.743204116821289062e-01,9.302089810371398926e-01,4.853279888629913330e-01,9.637447595596313477e-01,4.939651191234588623e-01,1.012847423553466797e+00,4.904556274414062500e-01
3.150000000000000000e+01,9.145436882972717285e-01,4.649522900581359863e-01,9.164277315139770508e-01,4.740861058235168457e-01,9.263060688972473145e-01,4.854258596897125244e-01,9.584023356437683105e-01,4.955608248710632324e-01,1.005333662033081055e+00,4.955699443817138672e-01
3.160000000000000142e+01,9.132477045059204102e-01,4.646992385387420654e-01,9.140241146087646484e-01,4.737339913845062256e-01,9.224380254745483398e-01,4.853269457817077637e-01,9.529489278793334961e-01,4.968491196632385254e-01,9.972139596939086914e-01,5.002440810203552246e-01
3.169999999999999929e+01,9.119970202445983887e-01,4.643868505954742432e-01,9.116909503936767578e-01,4.732694327831268311e-01,9.186275005340576172e-01,4.850371181964874268e-01,9.474072456359863281e-01,4.978381097316741943e-01,9.886147975921630859e-01,5.044240951538085938e-01
3.180000000000000071e+01,9.107984304428100586e-01,4.640186727046966553e-01,9.094406366348266602e-01,4.726982116699218750e-01,9.148967862129211426e-01,4.845633208751678467e-01,9.418138861656188965e-01,4.985296726226806641e-01,9.796658158302307129e-01,5.080640912055969238e-01
3.190000000000000213e+01,9.096578359603881836e-01,4.635984599590301514e-01,9.072849154472351074e-01,4.720267951488494873e-01,9.112666249275207520e-01,4.839133918285369873e-01,9.362047910690307617e-01,4.989275038242340088e-01,9.704986214637756348e-01,5.111267566680908203e-01
3.200000000000000000e+01,9.085806012153625488e-01,4.631302058696746826e-01,9.052345752716064453e-01,4.712620377540588379e-01,9.077567458152770996e-01,4.830960631370544434e-01,9.306151270866394043e-01,4.990371465682983398e-01,9.612445235252380371e-01,5.135836005210876465e-01
3.210000000000000142e+01,9.075717926025390625e-01,4.626181423664093018e-01,9.032994508743286133e-01,4.704111814498901367e-01,9.043857455253601074e-01,4.821209013462066650e-01,9.250786900520324707e-01,4.988654553890228271e-01,9.520465135574340820e-01,5.154093503952026367e-01
3.220000000000000284e+01,9.066358804702758789e-01,4.620665609836578369e-01,9.014884233474731445e-01,4.694817364215850830e-01,9.011706113815307617e-01,4.809981286525726318e-01,9.196283817291259766e-01,4.984212517738342285e-01,9.432274103164672852e-01,5.165146589279174805e-01
3.229999999999999716e+01,9.057765007019042969e-01,4.614799022674560547e-01,8.998093605041503906e-01,4.684816002845764160e-01,8.981270194053649902e-01,4.797386527061462402e-01,9.142955541610717773e-01,4.977144896984100342e-01,9.349185228347778320e-01,5.169110298156738281e-01
3.239999999999999858e+01,9.049970507621765137e-01,4.608628451824188232e-01,8.982689380645751953e-01,4.674187600612640381e-01,8.952692151069641113e-01,4.783539175987243652e-01,9.091101288795471191e-01,4.967565536499023438e-01,9.271615743637084961e-01,5.166502594947814941e-01
3.250000000000000000e+01,9.043002724647521973e-01,4.602198898792266846e-01,8.968731760978698730e-01,4.663015902042388916e-01,8.926098942756652832e-01,4.768558740615844727e-01,9.041001796722412109e-01,4.955601394176483154e-01,9.199194312095642090e-01,5.158228874206542969e-01
3.260000000000000142e+01,9.036881327629089355e-01,4.595558047294616699e-01,8.956266641616821289e-01,4.651383459568023682e-01,8.901600837707519531e-01,4.752568602561950684e-01,8.992918133735656738e-01,4.941390752792358398e-01,9.129115939140319824e-01,5.146301984786987305e-01
3.270000000000000284e+01,9.031621217727661133e-01,4.588752090930938721e-01,8.945330977439880371e-01,4.639374911785125732e-01,8.879294395446777344e-01,4.735693335533142090e-01,8.947092890739440918e-01,4.925080835819244385e-01,9.061214327812194824e-01,5.131155848503112793e-01
3.279999999999999716e+01,9.027232527732849121e-01,4.581826925277709961e-01,8.935952782630920410e-01,4.627074301242828369e-01,8.859257698059082031e-01,4.718062281608581543e-01,8.903749585151672363e-01,4.906828999519348145e-01,8.995652794837951660e-01,5.113032460212707520e-01
3.289999999999999858e+01,9.023717641830444336e-01,4.574829041957855225e-01,8.928147554397583008e-01,4.614566266536712646e-01,8.841553330421447754e-01,4.699803590774536133e-01,8.863090872764587402e-01,4.886800944805145264e-01,8.932574391365051270e-01,5.092172622680664062e-01
3.300000000000000000e+01,9.021076560020446777e-01,4.567804038524627686e-01,8.921921253204345703e-01,4.601932764053344727e-01,8.826227784156799316e-01,4.681048393249511719e-01,8.825293779373168945e-01,4.865167438983917236e-01,8.872106671333312988e-01,5.068813562393188477e-01
3.310000000000000142e+01,9.019301533699035645e-01,4.560795426368713379e-01,8.917269110679626465e-01,4.589255154132843018e-01,8.813312649726867676e-01,4.661924242973327637e-01,8.790515065193176270e-01,4.842105209827423096e-01,8.814356327056884766e-01,5.043191909790039062e-01
3.320000000000000284e+01,9.018380045890808105e-01,4.553846418857574463e-01,8.914179205894470215e-01,4.576614201068878174e-01,8.802823424339294434e-01,4.642560184001922607e-01,8.758889436721801758e-01,4.817794859409332275e-01,8.759416937828063965e-01,5.015539526939392090e-01
3.329999999999999716e+01,9.018294811248779297e-01,4.546998739242553711e-01,8.912627100944519043e-01,4.564086198806762695e-01,8.794759511947631836e-01,4.623081982135772705e-01,8.730529546737670898e-01,4.792420864105224609e-01,8.707613348960876465e-01,4.985994696617126465e-01
3.339999999999999858e+01,9.019024372100830078e-01,4.540291428565979004e-01,8.912581801414489746e-01,4.551745355129241943e-01,8.789104819297790527e-01,4.603613317012786865e-01,8.705518841743469238e-01,4.766167998313903809e-01,8.659878969192504883e-01,4.954506456851959229e-01
3.350000000000000000e+01,9.020541310310363770e-01,4.533762335777282715e-01,8.914002776145935059e-01,4.539663195610046387e-01,8.785830140113830566e-01,4.584273695945739746e-01,8.683924674987792969e-01,4.739222228527069092e-01,8.616451621055603027e-01,4.921302199363708496e-01
3.360000000000000142e+01,9.022816419601440430e-01,4.527446627616882324e-01,8.916843533515930176e-01,4.527907371520996094e-01,8.784893155097961426e-01,4.565179646015167236e-01,8.665788769721984863e-01,4.711768627166748047e-01,8.577485084533691406e-01,4.886633157730102539e-01
3.370000000000000284e+01,9.025815725326538086e-01,4.521378576755523682e-01,8.921046257019042969e-01,4.516541659832000732e-01,8.786235451698303223e-01,4.546442031860351562e-01,8.651129603385925293e-01,4.683990478515625000e-01,8.543099164962768555e-01,4.850752949714660645e-01
3.379999999999999716e+01,9.029499888420104980e-01,4.515587985515594482e-01,8.926549553871154785e-01,4.505625963211059570e-01,8.789787292480468750e-01,4.528167545795440674e-01,8.639945387840270996e-01,4.656067788600921631e-01,8.513385057449340820e-01,4.813915789127349854e-01
3.389999999999999858e+01,9.033828377723693848e-01,4.510103464126586914e-01,8.933283090591430664e-01,4.495215713977813721e-01,8.795468211174011230e-01,4.510457217693328857e-01,8.632210493087768555e-01,4.628177583217620850e-01,8.488400578498840332e-01,4.776374399662017822e-01
3.400000000000000000e+01,9.038757681846618652e-01,4.504951536655426025e-01,8.941174745559692383e-01,4.485361576080322266e-01,8.803185820579528809e-01,4.493404626846313477e-01,8.627880811691284180e-01,4.600490927696228027e-01,8.468173146247863770e-01,4.738379418849945068e-01
3.410000000000000142e+01,9.044240117073059082e-01,4.500153660774230957e-01,8.950143456459045410e-01,4.476108849048614502e-01,8.812837600708007812e-01,4.477097392082214355e-01,8.626892566680908203e-01,4.573173224925994873e-01,8.452699780464172363e-01,4.700178205966949463e-01
3.420000000000000284e+01,9.050227403640747070e-01,4.495730400085449219e-01,8.960105776786804199e-01,4.467499852180480957e-01,8.824311494827270508e-01,4.461615979671478271e-01,8.629160523414611816e-01,4.546383917331695557e-01,8.441947698593139648e-01,4.662012457847595215e-01
3.430000000000000426e+01,9.056669473648071289e-01,4.491700232028961182e-01,8.970971107482910156e-01,4.459570050239562988e-01,8.837488889694213867e-01,4.447034895420074463e-01,8.634585738182067871e-01,4.520273506641387939e-01,8.435858488082885742e-01,4.624117314815521240e-01
3.439999999999999858e+01,9.063512682914733887e-01,4.488076865673065186e-01,8.982650041580200195e-01,4.452348947525024414e-01,8.852242231369018555e-01,4.433419704437255859e-01,8.643049001693725586e-01,4.494985640048980713e-01,8.434343934059143066e-01,4.586719274520874023e-01
3.450000000000000000e+01,9.070705771446228027e-01,4.484871327877044678e-01,8.995047211647033691e-01,4.445863366127014160e-01,8.868438005447387695e-01,4.420828223228454590e-01,8.654415011405944824e-01,4.470654726028442383e-01,8.437290191650390625e-01,4.550035893917083740e-01
3.460000000000000142e+01,9.078193902969360352e-01,4.482092559337615967e-01,9.008069038391113281e-01,4.440133571624755859e-01,8.885937929153442383e-01,4.409310519695281982e-01,8.668536543846130371e-01,4.447405040264129639e-01,8.444559574127197266e-01,4.514274895191192627e-01
3.470000000000000284e+01,9.085922837257385254e-01,4.479745924472808838e-01,9.021617174148559570e-01,4.435174763202667236e-01,8.904597163200378418e-01,4.398909807205200195e-01,8.685252666473388672e-01,4.425351917743682861e-01,8.455990552902221680e-01,4.479632973670959473e-01
3.480000000000000426e+01,9.093839526176452637e-01,4.477834403514862061e-01,9.035593271255493164e-01,4.430997073650360107e-01,8.924270868301391602e-01,4.389659464359283447e-01,8.704389929771423340e-01,4.404598772525787354e-01,8.471401929855346680e-01,4.446292817592620850e-01
3.489999999999999858e+01,9.101889133453369141e-01,4.476358294486999512e-01,9.049898386001586914e-01,4.427604675292968750e-01,8.944810628890991211e-01,4.381586611270904541e-01,8.725765347480773926e-01,4.385238885879516602e-01,8.490591049194335938e-01,4.414426386356353760e-01
3.500000000000000000e+01,9.110018610954284668e-01,4.475315213203430176e-01,9.064436554908752441e-01,4.424997866153717041e-01,8.966065645217895508e-01,4.374709129333496094e-01,8.749188780784606934e-01,4.367355108261108398e-01,8.513337969779968262e-01,4.384190440177917480e-01
3.510000000000000142e+01,9.118175506591796875e-01,4.474699497222900391e-01,9.079113006591796875e-01,4.423170983791351318e-01,8.987884521484375000e-01,4.369037449359893799e-01,8.774456381797790527e-01,4.351017773151397705e-01,8.539407253265380859e-01,4.355729222297668457e-01
3.520000000000000284e+01,9.126308560371398926e-01,4.474503993988037109e-01,9.093831777572631836e-01,4.422115683555603027e-01,9.010117650032043457e-01,4.364574551582336426e-01,8.801366090774536133e-01,4.336286783218383789e-01,8.568547964096069336e-01,4.329170584678649902e-01
3.530000000000000426e+01,9.134367704391479492e-01,4.474718272686004639e-01,9.108500480651855469e-01,4.421817064285278320e-01,9.032617211341857910e-01,4.361315071582794189e-01,8.829705715179443359e-01,4.323209524154663086e-01,8.600498437881469727e-01,4.304627776145935059e-01
3.539999999999999858e+01,9.142305254936218262e-01,4.475330114364624023e-01,9.123031497001647949e-01,4.422256648540496826e-01,9.055236577987670898e-01,4.359247088432312012e-01,8.859263062477111816e-01,4.311822354793548584e-01,8.634985685348510742e-01,4.282197058200836182e-01
3.550000000000000000e+01,9.150077700614929199e-01,4.476324915885925293e-01,9.137336611747741699e-01,4.423411786556243896e-01,9.077832698822021484e-01,4.358351230621337891e-01,8.889821767807006836e-01,4.302150607109069824e-01,8.671727180480957031e-01,4.261961877346038818e-01
3.560000000000000142e+01,9.157639741897583008e-01,4.477686882019042969e-01,9.151335358619689941e-01,4.425255954265594482e-01,9.100267887115478516e-01,4.358602166175842285e-01,8.921167254447937012e-01,4.294208586215972900e-01,8.710436224937438965e-01,4.243987202644348145e-01
3.570000000000000284e+01,9.164948463439941406e-01,4.479397237300872803e-01,9.164949059486389160e-01,4.427759647369384766e-01,9.122406840324401855e-01,4.359967112541198730e-01,8.953083157539367676e-01,4.287997782230377197e-01,8.750821352005004883e-01,4.228324294090270996e-01
3.580000000000000426e+01,9.171968102455139160e-01,4.481436312198638916e-01,9.178104400634765625e-01,4.430890381336212158e-01,9.144121408462524414e-01,4.362407922744750977e-01,8.985357880592346191e-01,4.283511340618133545e-01,8.792588114738464355e-01,4.215007722377777100e-01
3.589999999999999858e+01,9.178662300109863281e-01,4.483782052993774414e-01,9.190729856491088867e-01,4.434610903263092041e-01,9.165287613868713379e-01,4.365880191326141357e-01,9.017782211303710938e-01,4.280730187892913818e-01,8.835440874099731445e-01,4.204055666923522949e-01
3.600000000000000000e+01,9.184997677803039551e-01,4.486412703990936279e-01,9.202763438224792480e-01,4.438883066177368164e-01,9.185789227485656738e-01,4.370335340499877930e-01,9.050152301788330078e-01,4.279625415802001953e-01,8.879520893096923828e-01,4.195410013198852539e-01
3.610000000000000142e+01,9.190945029258728027e-01,4.489303827285766602e-01,9.214146137237548828e-01,4.443665444850921631e-01,9.205518960952758789e-01,4.375718533992767334e-01,9.082269072532653809e-01,4.280159473419189453e-01,8.925049304962158203e-01,4.189017117023468018e-01
3.620000000000000284e+01,9.196478128433227539e-01,4.492430388927459717e-01,9.224824905395507812e-01,4.448913931846618652e-01,9.224374294281005859e-01,4.381973147392272949e-01,9.113940000534057617e-01,4.282284080982208252e-01,8.971638679504394531e-01,4.184915721416473389e-01
3.630000000000000426e+01,9.201574325561523438e-01,4.495767056941986084e-01,9.234755039215087891e-01,4.454584419727325439e-01,9.242262244224548340e-01,4.389036297798156738e-01,9.144982695579528809e-01,4.285944402217864990e-01,9.018896222114562988e-01,4.183126091957092285e-01
3.639999999999999858e+01,9.206213951110839844e-01,4.499287307262420654e-01,9.243893623352050781e-01,4.460631012916564941e-01,9.259099364280700684e-01,4.396842420101165771e-01,9.175223112106323242e-01,4.291076064109802246e-01,9.066421985626220703e-01,4.183648228645324707e-01
3.650000000000000000e+01,9.210380315780639648e-01,4.502964913845062256e-01,9.252205491065979004e-01,4.467005729675292969e-01,9.274808764457702637e-01,4.405323863029479980e-01,9.204493761062622070e-01,4.297607839107513428e-01,9.113817811012268066e-01,4.186463654041290283e-01
3.660000000000000142e+01,9.214059710502624512e-01,4.506772458553314209e-01,9.259660840034484863e-01,4.473659992218017578e-01,9.289323687553405762e-01,4.414409697055816650e-01,9.232640266418457031e-01,4.305461645126342773e-01,9.160689711570739746e-01,4.191533029079437256e-01
3.670000000000000284e+01,9.217243194580078125e-01,4.510683417320251465e-01,9.266237020492553711e-01,4.480545818805694580e-01,9.302586913108825684e-01,4.424028098583221436e-01,9.259520769119262695e-01,4.314554631710052490e-01,9.206650257110595703e-01,4.198800623416900635e-01
3.680000000000000426e+01,9.219924807548522949e-01,4.514670372009277344e-01,9.271917343139648438e-01,4.487614333629608154e-01,9.314548969268798828e-01,4.434104561805725098e-01,9.285000562667846680e-01,4.324795603752136230e-01,9.251321554183959961e-01,4.208191931247711182e-01
3.689999999999999858e+01,9.222100377082824707e-01,4.518706202507019043e-01,9.276689887046813965e-01,4.494816660881042480e-01,9.325172901153564453e-01,4.444564878940582275e-01,9.308961033821105957e-01,4.336092472076416016e-01,9.294340610504150391e-01,4.219615757465362549e-01
3.700000000000000000e+01,9.223770499229431152e-01,4.522765576839447021e-01,9.280550479888916016e-01,4.502105116844177246e-01,9.334428310394287109e-01,4.455334246158599854e-01,9.331296086311340332e-01,4.348345696926116943e-01,9.335358142852783203e-01,4.232963621616363525e-01
3.710000000000000142e+01,9.224938750267028809e-01,4.526822566986083984e-01,9.283499121665954590e-01,4.509431719779968262e-01,9.342293739318847656e-01,4.466338157653808594e-01,9.351908564567565918e-01,4.361454248428344727e-01,9.374044537544250488e-01,4.248111248016357422e-01
3.720000000000000284e+01,9.225611090660095215e-01,4.530852437019348145e-01,9.285542368888854980e-01,4.516750872135162354e-01,9.348758459091186523e-01,4.477501809597015381e-01,9.370719790458679199e-01,4.375314414501190186e-01,9.410091638565063477e-01,4.264921247959136963e-01
3.730000000000000426e+01,9.225796461105346680e-01,4.534830451011657715e-01,9.286691546440124512e-01,4.524017572402954102e-01,9.353818893432617188e-01,4.488751888275146484e-01,9.387661218643188477e-01,4.389820396900177002e-01,9.443217515945434570e-01,4.283243119716644287e-01
3.739999999999999858e+01,9.225506782531738281e-01,4.538733661174774170e-01,9.286963343620300293e-01,4.531187117099761963e-01,9.357483386993408203e-01,4.500016868114471436e-01,9.402678608894348145e-01,4.404864907264709473e-01,9.473163485527038574e-01,4.302914440631866455e-01
3.750000000000000000e+01,9.224757552146911621e-01,4.542539715766906738e-01,9.286381006240844727e-01,4.538219273090362549e-01,9.359766244888305664e-01,4.511226117610931396e-01,9.415729641914367676e-01,4.420341253280639648e-01,9.499701261520385742e-01,4.323762953281402588e-01
3.760000000000000142e+01,9.223564267158508301e-01,4.546228051185607910e-01,9.284970164299011230e-01,4.545074105262756348e-01,9.360690712928771973e-01,4.522312581539154053e-01,9.426786899566650391e-01,4.436141252517700195e-01,9.522629380226135254e-01,4.345606863498687744e-01
3.770000000000000284e+01,9.221947193145751953e-01,4.549778699874877930e-01,9.282762408256530762e-01,4.551712870597839355e-01,9.360286593437194824e-01,4.533210992813110352e-01,9.435834884643554688e-01,4.452158808708190918e-01,9.541780948638916016e-01,4.368258118629455566e-01
3.780000000000000426e+01,9.219927787780761719e-01,4.553173780441284180e-01,9.279791116714477539e-01,4.558101594448089600e-01,9.358593225479125977e-01,4.543858468532562256e-01,9.442873001098632812e-01,4.468289613723754883e-01,9.557529091835021973e-01,4.391448497772216797e-01
3.789999999999999858e+01,9.217529296875000000e-01,4.556396603584289551e-01,9.276096820831298828e-01,4.564207196235656738e-01,9.355654120445251465e-01,4.554196894168853760e-01,9.447910785675048828e-01,4.484430849552154541e-01,9.570334553718566895e-01,4.414933919906616211e-01
3.800000000000000000e+01,9.214776158332824707e-01,4.559431374073028564e-01,9.271720051765441895e-01,4.569998681545257568e-01,9.351521730422973633e-01,4.564170241355895996e-01,9.450972080230712891e-01,4.500482082366943359e-01,9.580197930335998535e-01,4.438561201095581055e-01
3.810000000000000142e+01,9.211695790290832520e-01,4.562264084815979004e-01,9.266707301139831543e-01,4.575449824333190918e-01,9.346253275871276855e-01,4.573726654052734375e-01,9.452090263366699219e-01,4.516346454620361328e-01,9.587136507034301758e-01,4.462181627750396729e-01
3.820000000000000284e+01,9.208315610885620117e-01,4.564884006977081299e-01,9.261106252670288086e-01,4.580535888671875000e-01,9.339911341667175293e-01,4.582817852497100830e-01,9.451308846473693848e-01,4.531931579113006592e-01,9.591186046600341797e-01,4.485649764537811279e-01
3.830000000000000426e+01,9.204663634300231934e-01,4.567279517650604248e-01,9.254968166351318359e-01,4.585234522819519043e-01,9.332566261291503906e-01,4.591400623321533203e-01,9.448686242103576660e-01,4.547148346900939941e-01,9.592400789260864258e-01,4.508823752403259277e-01
3.839999999999999858e+01,9.200770258903503418e-01,4.569442868232727051e-01,9.248344898223876953e-01,4.589528143405914307e-01,9.324288368225097656e-01,4.599435627460479736e-01,9.444286823272705078e-01,4.561912715435028076e-01,9.590847492218017578e-01,4.531568586826324463e-01
3.850000000000000000e+01,9.196666479110717773e-01,4.571366012096405029e-01,9.241288900375366211e-01,4.593400061130523682e-01,9.315155148506164551e-01,4.606887698173522949e-01,9.438185691833496094e-01,4.576145112514495850e-01,9.586610198020935059e-01,4.553755521774291992e-01
3.860000000000000142e+01,9.192382693290710449e-01,4.573043286800384521e-01,9.233857989311218262e-01,4.596838355064392090e-01,9.305243492126464844e-01,4.613726437091827393e-01,9.430466890335083008e-01,4.589772224426269531e-01,9.579787254333496094e-01,4.575261771678924561e-01
3.870000000000000284e+01,9.187951087951660156e-01,4.574471414089202881e-01,9.226107597351074219e-01,4.599831998348236084e-01,9.294638633728027344e-01,4.619926214218139648e-01,9.421219229698181152e-01,4.602726399898529053e-01,9.570490121841430664e-01,4.595973193645477295e-01
3.880000000000000426e+01,9.183401465415954590e-01,4.575648605823516846e-01,9.218092560768127441e-01,4.602376818656921387e-01,9.283421635627746582e-01,4.625465571880340576e-01,9.410543441772460938e-01,4.614944756031036377e-01,9.558843970298767090e-01,4.615782201290130615e-01
3.889999999999999858e+01,9.178766012191772461e-01,4.576573669910430908e-01,9.209871292114257812e-01,4.604468047618865967e-01,9.271681308746337891e-01,4.630327820777893066e-01,9.398542642593383789e-01,4.626372456550598145e-01,9.544982314109802246e-01,4.634592235088348389e-01
3.900000000000000000e+01,9.174076318740844727e-01,4.577248096466064453e-01,9.201498627662658691e-01,4.606105089187622070e-01,9.259501695632934570e-01,4.634501934051513672e-01,9.385325908660888672e-01,4.636960029602050781e-01,9.529049396514892578e-01,4.652312695980072021e-01
3.910000000000000142e+01,9.169362783432006836e-01,4.577673971652984619e-01,9.193029403686523438e-01,4.607289731502532959e-01,9.246971607208251953e-01,4.637980163097381592e-01,9.371008872985839844e-01,4.646664559841156006e-01,9.511201381683349609e-01,4.668863713741302490e-01
3.920000000000000284e+01,9.164654016494750977e-01,4.577856063842773438e-01,9.184520840644836426e-01,4.608026146888732910e-01,9.234176278114318848e-01,4.640759527683258057e-01,9.355709552764892578e-01,4.655449092388153076e-01,9.491598606109619141e-01,4.684174060821533203e-01
3.930000000000000426e+01,9.159979820251464844e-01,4.577799439430236816e-01,9.176025986671447754e-01,4.608322679996490479e-01,9.221203327178955078e-01,4.642841815948486328e-01,9.339547753334045410e-01,4.663285017013549805e-01,9.470410943031311035e-01,4.698182642459869385e-01
3.939999999999999858e+01,9.155367612838745117e-01,4.577510356903076172e-01,9.167596697807312012e-01,4.608189165592193604e-01,9.208136796951293945e-01,4.644232690334320068e-01,9.322647452354431152e-01,4.670149087905883789e-01,9.447810053825378418e-01,4.710838198661804199e-01
3.950000000000000000e+01,9.150844216346740723e-01,4.576997160911560059e-01,9.159283638000488281e-01,4.607637822628021240e-01,9.195060133934020996e-01,4.644941985607147217e-01,9.305131435394287109e-01,4.676024317741394043e-01,9.423973560333251953e-01,4.722098708152770996e-01
3.960000000000000142e+01,9.146435260772705078e-01,4.576268792152404785e-01,9.151134490966796875e-01,4.606683254241943359e-01,9.182054400444030762e-01,4.644984304904937744e-01,9.287126064300537109e-01,4.680901765823364258e-01,9.399082660675048828e-01,4.731931686401367188e-01
3.970000000000000284e+01,9.142165780067443848e-01,4.575336277484893799e-01,9.143196344375610352e-01,4.605342745780944824e-01,9.169197678565979004e-01,4.644376635551452637e-01,9.268754720687866211e-01,4.684777557849884033e-01,9.373317956924438477e-01,4.740315377712249756e-01
3.980000000000000426e+01,9.138057827949523926e-01,4.574210643768310547e-01,9.135511517524719238e-01,4.603634476661682129e-01,9.156566858291625977e-01,4.643140733242034912e-01,9.250141382217407227e-01,4.687654674053192139e-01,9.346864819526672363e-01,4.747235774993896484e-01
3.989999999999999858e+01,9.134131669998168945e-01,4.572903513908386230e-01,9.128121137619018555e-01,4.601578712463378906e-01,9.144231677055358887e-01,4.641300141811370850e-01,9.231407642364501953e-01,4.689542651176452637e-01,9.319903850555419922e-01,4.752689898014068604e-01
4.000000000000000000e+01,9.130408167839050293e-01,4.571428596973419189e-01,9.121061563491821289e-01,4.599197506904602051e-01,9.132262468338012695e-01,4.638882875442504883e-01,9.212670922279357910e-01,4.690455794334411621e-01,9.292613267898559570e-01,4.756683409214019775e-01
4.010000000000000142e+01,9.126904606819152832e-01,4.569798707962036133e-01,9.114369153976440430e-01,4.596514403820037842e-01,9.120721817016601562e-01,4.635919332504272461e-01,9.194048643112182617e-01,4.690414667129516602e-01,9.265173673629760742e-01,4.759230911731719971e-01
4.020000000000000284e+01,9.123635292053222656e-01,4.568028450012207031e-01,9.108073711395263672e-01,4.593554139137268066e-01,9.109671711921691895e-01,4.632442891597747803e-01,9.175652861595153809e-01,4.689444899559020996e-01,9.237756729125976562e-01,4.760355651378631592e-01
4.030000000000000426e+01,9.120615124702453613e-01,4.566133022308349609e-01,9.102206230163574219e-01,4.590342044830322266e-01,9.099165201187133789e-01,4.628489017486572266e-01,9.157590866088867188e-01,4.687577784061431885e-01,9.210532903671264648e-01,4.760088920593261719e-01
4.039999999999999858e+01,9.117856025695800781e-01,4.564126431941986084e-01,9.096790552139282227e-01,4.586905241012573242e-01,9.089252948760986328e-01,4.624094367027282715e-01,9.139964580535888672e-01,4.684849381446838379e-01,9.183663129806518555e-01,4.758469462394714355e-01
4.050000000000000000e+01,9.115368723869323730e-01,4.562024474143981934e-01,9.091846346855163574e-01,4.583270847797393799e-01,9.079982042312622070e-01,4.619297683238983154e-01,9.122872352600097656e-01,4.681299328804016113e-01,9.157305359840393066e-01,4.755543470382690430e-01
4.060000000000000142e+01,9.113160371780395508e-01,4.559843242168426514e-01,9.087393283843994141e-01,4.579466879367828369e-01,9.071390032768249512e-01,4.614140689373016357e-01,9.106404781341552734e-01,4.676971137523651123e-01,9.131608009338378906e-01,4.751363992691040039e-01
4.070000000000000284e+01,9.111237525939941406e-01,4.557597339153289795e-01,9.083445072174072266e-01,4.575520753860473633e-01,9.063512682914733887e-01,4.608663618564605713e-01,9.090647101402282715e-01,4.671912789344787598e-01,9.106712937355041504e-01,4.745990931987762451e-01
4.080000000000000426e+01,9.109604358673095703e-01,4.555303454399108887e-01,9.080012440681457520e-01,4.571461081504821777e-01,9.056379199028015137e-01,4.602908790111541748e-01,9.075676798820495605e-01,4.666174650192260742e-01,9.082751274108886719e-01,4.739489257335662842e-01
4.089999999999999858e+01,9.108262658119201660e-01,4.552976191043853760e-01,9.077103137969970703e-01,4.567316472530364990e-01,9.050014019012451172e-01,4.596919417381286621e-01,9.061566591262817383e-01,4.659810960292816162e-01,9.059846997261047363e-01,4.731929302215576172e-01
4.100000000000000000e+01,9.107213616371154785e-01,4.550631642341613770e-01,9.074720144271850586e-01,4.563113749027252197e-01,9.044436216354370117e-01,4.590739607810974121e-01,9.048379063606262207e-01,4.652878344058990479e-01,9.038112759590148926e-01,4.723386466503143311e-01
4.110000000000000142e+01,9.106456041336059570e-01,4.548284113407135010e-01,9.072865843772888184e-01,4.558881223201751709e-01,9.039658904075622559e-01,4.584411978721618652e-01,9.036172628402709961e-01,4.645434021949768066e-01,9.017651081085205078e-01,4.713939726352691650e-01
4.120000000000000284e+01,9.105986356735229492e-01,4.545948505401611328e-01,9.071536064147949219e-01,4.554646015167236328e-01,9.035690426826477051e-01,4.577980041503906250e-01,9.024996161460876465e-01,4.637537896633148193e-01,8.998554348945617676e-01,4.703672230243682861e-01
4.130000000000000426e+01,9.105799198150634766e-01,4.543638229370117188e-01,9.070725440979003906e-01,4.550433158874511719e-01,9.032532572746276855e-01,4.571485817432403564e-01,9.014890193939208984e-01,4.629251360893249512e-01,8.980905413627624512e-01,4.692668616771697998e-01
4.139999999999999858e+01,9.105889201164245605e-01,4.541367888450622559e-01,9.070423841476440430e-01,4.546269774436950684e-01,9.030184149742126465e-01,4.564971625804901123e-01,9.005889296531677246e-01,4.620634913444519043e-01,8.964772820472717285e-01,4.681016802787780762e-01
4.150000000000000000e+01,9.106248021125793457e-01,4.539150595664978027e-01,9.070621132850646973e-01,4.542178809642791748e-01,9.028638005256652832e-01,4.558477699756622314e-01,8.998017907142639160e-01,4.611752331256866455e-01,8.950216174125671387e-01,4.668806195259094238e-01
4.160000000000000142e+01,9.106866121292114258e-01,4.536997377872467041e-01,9.071300625801086426e-01,4.538184404373168945e-01,9.027881622314453125e-01,4.552043974399566650e-01,8.991295695304870605e-01,4.602665007114410400e-01,8.937283158302307129e-01,4.656127691268920898e-01
4.170000000000000284e+01,9.107732176780700684e-01,4.534920752048492432e-01,9.072448015213012695e-01,4.534308016300201416e-01,9.027898907661437988e-01,4.545708596706390381e-01,8.985731601715087891e-01,4.593434333801269531e-01,8.926009535789489746e-01,4.643071591854095459e-01
4.180000000000000426e+01,9.108833670616149902e-01,4.532931745052337646e-01,9.074042439460754395e-01,4.530570805072784424e-01,9.028667807579040527e-01,4.539507329463958740e-01,8.981332182884216309e-01,4.584120512008666992e-01,8.916420936584472656e-01,4.629728794097900391e-01
4.189999999999999858e+01,9.110159873962402344e-01,4.531039297580718994e-01,9.076061248779296875e-01,4.526992142200469971e-01,9.030163884162902832e-01,4.533476233482360840e-01,8.978090882301330566e-01,4.574784040451049805e-01,8.908531665802001953e-01,4.616189599037170410e-01
4.200000000000000000e+01,9.111694693565368652e-01,4.529252946376800537e-01,9.078481793403625488e-01,4.523590207099914551e-01,9.032359123229980469e-01,4.527647495269775391e-01,8.975996971130371094e-01,4.565483331680297852e-01,8.902344703674316406e-01,4.602542817592620850e-01
4.210000000000000142e+01,9.113423824310302734e-01,4.527581036090850830e-01,9.081276655197143555e-01,4.520381093025207520e-01,9.035221338272094727e-01,4.522050619125366211e-01,8.975032567977905273e-01,4.556274712085723877e-01,8.897852897644042969e-01,4.588875770568847656e-01
4.220000000000000284e+01,9.115331172943115234e-01,4.526030421257019043e-01,9.084420800209045410e-01,4.517379403114318848e-01,9.038714170455932617e-01,4.516715705394744873e-01,8.975174427032470703e-01,4.547212719917297363e-01,8.895038366317749023e-01,4.575274288654327393e-01
4.230000000000000426e+01,9.117398858070373535e-01,4.524607956409454346e-01,9.087885022163391113e-01,4.514597952365875244e-01,9.042798876762390137e-01,4.511667490005493164e-01,8.976391553878784180e-01,4.538349807262420654e-01,8.893872499465942383e-01,4.561819434165954590e-01
4.239999999999999858e+01,9.119611978530883789e-01,4.523319005966186523e-01,9.091638326644897461e-01,4.512047469615936279e-01,9.047435522079467773e-01,4.506929516792297363e-01,8.978646397590637207e-01,4.529734253883361816e-01,8.894318938255310059e-01,4.548591375350952148e-01
4.250000000000000000e+01,9.121952652931213379e-01,4.522167742252349854e-01,9.095649123191833496e-01,4.509738087654113770e-01,9.052578210830688477e-01,4.502522945404052734e-01,8.981898427009582520e-01,4.521413743495941162e-01,8.896331191062927246e-01,4.535664916038513184e-01
4.260000000000000142e+01,9.124401211738586426e-01,4.521157741546630859e-01,9.099887013435363770e-01,4.507677853107452393e-01,9.058184623718261719e-01,4.498466849327087402e-01,8.986099958419799805e-01,4.513430893421173096e-01,8.899855613708496094e-01,4.523111879825592041e-01
4.270000000000000284e+01,9.126941561698913574e-01,4.520290791988372803e-01,9.104318618774414062e-01,4.505872726440429688e-01,9.064205884933471680e-01,4.494775831699371338e-01,8.991199731826782227e-01,4.505826532840728760e-01,8.904829621315002441e-01,4.510999917984008789e-01
4.280000000000000426e+01,9.129554033279418945e-01,4.519568979740142822e-01,9.108912348747253418e-01,4.504326879978179932e-01,9.070594906806945801e-01,4.491463601589202881e-01,8.997142910957336426e-01,4.498637616634368896e-01,8.911184668540954590e-01,4.499392211437225342e-01
4.289999999999999858e+01,9.132221341133117676e-01,4.518992900848388672e-01,9.113636612892150879e-01,4.503042995929718018e-01,9.077302217483520508e-01,4.488539695739746094e-01,9.003869891166687012e-01,4.491897225379943848e-01,8.918842673301696777e-01,4.488346874713897705e-01
4.300000000000000000e+01,9.134925603866577148e-01,4.518561661243438721e-01,9.118455648422241211e-01,4.502021670341491699e-01,9.084275364875793457e-01,4.486012160778045654e-01,9.011317491531372070e-01,4.485634863376617432e-01,8.927721381187438965e-01,4.477916955947875977e-01
4.310000000000000142e+01,9.137647747993469238e-01,4.518274962902069092e-01,9.123338460922241211e-01,4.501262605190277100e-01,9.091467857360839844e-01,4.483886063098907471e-01,9.019420742988586426e-01,4.479876458644866943e-01,8.937734365463256836e-01,4.468150436878204346e-01
4.320000000000000284e+01,9.140371084213256836e-01,4.518130123615264893e-01,9.128254055976867676e-01,4.500762820243835449e-01,9.098826646804809570e-01,4.482163786888122559e-01,9.028110504150390625e-01,4.474643766880035400e-01,8.948789238929748535e-01,4.459090232849121094e-01
4.330000000000000426e+01,9.143081307411193848e-01,4.518123865127563477e-01,9.133171439170837402e-01,4.500519335269927979e-01,9.106302857398986816e-01,4.480845034122467041e-01,9.037319421768188477e-01,4.469955861568450928e-01,8.960788249969482422e-01,4.450773298740386963e-01
4.339999999999999858e+01,9.145759344100952148e-01,4.518253207206726074e-01,9.138058423995971680e-01,4.500526487827301025e-01,9.113847017288208008e-01,4.479927122592926025e-01,9.046976566314697266e-01,4.465826749801635742e-01,8.973633646965026855e-01,4.443231225013732910e-01
4.350000000000000000e+01,9.148390293121337891e-01,4.518513679504394531e-01,9.142886400222778320e-01,4.500776827335357666e-01,9.121410250663757324e-01,4.479405283927917480e-01,9.057009816169738770e-01,4.462266266345977783e-01,8.987222313880920410e-01,4.436489045619964600e-01
4.360000000000000142e+01,9.150959253311157227e-01,4.518899917602539062e-01,9.147627353668212891e-01,4.501263201236724854e-01,9.128945469856262207e-01,4.479271769523620605e-01,9.067346453666687012e-01,4.459281563758850098e-01,9.001450538635253906e-01,4.430567026138305664e-01
4.370000000000000284e+01,9.153451919555664062e-01,4.519405961036682129e-01,9.152255058288574219e-01,4.501975774765014648e-01,9.136407375335693359e-01,4.479517042636871338e-01,9.077914357185363770e-01,4.456875622272491455e-01,9.016212224960327148e-01,4.425480067729949951e-01
4.380000000000000426e+01,9.155854582786560059e-01,4.520025551319122314e-01,9.156742691993713379e-01,4.502904117107391357e-01,9.143751263618469238e-01,4.480129778385162354e-01,9.088642597198486328e-01,4.455047845840454102e-01,9.031403660774230957e-01,4.421237409114837646e-01
4.389999999999999858e+01,9.158155322074890137e-01,4.520752131938934326e-01,9.161066412925720215e-01,4.504036903381347656e-01,9.150936007499694824e-01,4.481095373630523682e-01,9.099460840225219727e-01,4.453793764114379883e-01,9.046918749809265137e-01,4.417842328548431396e-01
4.400000000000000000e+01,9.160342812538146973e-01,4.521577954292297363e-01,9.165204763412475586e-01,4.505361318588256836e-01,9.157919883728027344e-01,4.482398927211761475e-01,9.110299348831176758e-01,4.453105926513671875e-01,9.062652587890625000e-01,4.415293335914611816e-01
4.410000000000000142e+01,9.162405729293823242e-01,4.522495567798614502e-01,9.169136881828308105e-01,4.506864249706268311e-01,9.164666533470153809e-01,4.484023749828338623e-01,9.121091365814208984e-01,4.452973902225494385e-01,9.078502058982849121e-01,4.413582682609558105e-01
4.420000000000000284e+01,9.164335131645202637e-01,4.523496925830841064e-01,9.172843694686889648e-01,4.508531689643859863e-01,9.171140193939208984e-01,4.485950767993927002e-01,9.131770730018615723e-01,4.453383088111877441e-01,9.094365835189819336e-01,4.412699639797210693e-01
4.430000000000000426e+01,9.166122674942016602e-01,4.524573087692260742e-01,9.176307916641235352e-01,4.510349035263061523e-01,9.177307486534118652e-01,4.488160014152526855e-01,9.142274260520935059e-01,4.454316198825836182e-01,9.110147356986999512e-01,4.412626028060913086e-01
4.439999999999999858e+01,9.167760610580444336e-01,4.525716006755828857e-01,9.179515838623046875e-01,4.512300491333007812e-01,9.183139801025390625e-01,4.490630328655242920e-01,9.152542352676391602e-01,4.455753564834594727e-01,9.125750064849853516e-01,4.413341879844665527e-01
4.450000000000000000e+01,9.169244170188903809e-01,4.526916146278381348e-01,9.182453751564025879e-01,4.514370858669281006e-01,9.188608527183532715e-01,4.493339657783508301e-01,9.162517786026000977e-01,4.457673728466033936e-01,9.141083359718322754e-01,4.414820969104766846e-01
4.460000000000000142e+01,9.170566797256469727e-01,4.528164565563201904e-01,9.185110330581665039e-01,4.516544044017791748e-01,9.193689823150634766e-01,4.496264159679412842e-01,9.172146320343017578e-01,4.460049867630004883e-01,9.156059026718139648e-01,4.417034089565277100e-01
4.470000000000000284e+01,9.171726107597351074e-01,4.529452621936798096e-01,9.187477231025695801e-01,4.518803656101226807e-01,9.198365807533264160e-01,4.499380588531494141e-01,9.181379079818725586e-01,4.462856650352478027e-01,9.170593023300170898e-01,4.419947862625122070e-01
4.480000000000000426e+01,9.172717928886413574e-01,4.530771076679229736e-01,9.189548492431640625e-01,4.521133601665496826e-01,9.202614426612854004e-01,4.502664804458618164e-01,9.190168380737304688e-01,4.466064572334289551e-01,9.184609055519104004e-01,4.423524737358093262e-01
4.489999999999999858e+01,9.173541069030761719e-01,4.532111585140228271e-01,9.191316962242126465e-01,4.523517489433288574e-01,9.206422567367553711e-01,4.506091475486755371e-01,9.198472499847412109e-01,4.469643235206604004e-01,9.198033213615417480e-01,4.427725374698638916e-01
4.500000000000000000e+01,9.174196124076843262e-01,4.533464908599853516e-01,9.192781448364257812e-01,4.525938928127288818e-01,9.209777116775512695e-01,4.509635567665100098e-01,9.206252694129943848e-01,4.473561346530914307e-01,9.210798740386962891e-01,4.432507455348968506e-01
4.510000000000000142e+01,9.174681901931762695e-01,4.534822404384613037e-01,9.193941354751586914e-01,4.528382718563079834e-01,9.212672114372253418e-01,4.513272047042846680e-01,9.213474988937377930e-01,4.477784633636474609e-01,9.222844839096069336e-01,4.437825083732604980e-01
4.520000000000000284e+01,9.175000786781311035e-01,4.536175727844238281e-01,9.194796681404113770e-01,4.530832469463348389e-01,9.215100407600402832e-01,4.516975879669189453e-01,9.220108389854431152e-01,4.482279121875762939e-01,9.234116077423095703e-01,4.443630576133728027e-01
4.530000000000000426e+01,9.175155162811279297e-01,4.537516236305236816e-01,9.195349812507629395e-01,4.533273577690124512e-01,9.217059612274169922e-01,4.520722627639770508e-01,9.226130843162536621e-01,4.487009644508361816e-01,9.244562387466430664e-01,4.449876248836517334e-01
4.539999999999999858e+01,9.175149202346801758e-01,4.538835883140563965e-01,9.195607900619506836e-01,4.535690844058990479e-01,9.218550920486450195e-01,4.524488151073455811e-01,9.231519103050231934e-01,4.491940438747406006e-01,9.254142642021179199e-01,4.456511139869689941e-01
4.550000000000000000e+01,9.174985885620117188e-01,4.540127515792846680e-01,9.195575118064880371e-01,4.538069665431976318e-01,9.219576120376586914e-01,4.528248608112335205e-01,9.236258268356323242e-01,4.497036039829254150e-01,9.262821674346923828e-01,4.463484585285186768e-01
4.560000000000000142e+01,9.174669981002807617e-01,4.541383385658264160e-01,9.195259809494018555e-01,4.540396928787231445e-01,9.220143556594848633e-01,4.531980454921722412e-01,9.240335226058959961e-01,4.502260386943817139e-01,9.270568490028381348e-01,4.470743536949157715e-01
4.570000000000000284e+01,9.174209833145141602e-01,4.542597234249114990e-01,9.194672703742980957e-01,4.542658925056457520e-01,9.220259785652160645e-01,4.535662233829498291e-01,9.243742823600769043e-01,4.507577717304229736e-01,9.277361631393432617e-01,4.478235542774200439e-01
4.580000000000000426e+01,9.173610806465148926e-01,4.543762505054473877e-01,9.193823933601379395e-01,4.544843435287475586e-01,9.219937920570373535e-01,4.539271295070648193e-01,9.246478080749511719e-01,4.512952864170074463e-01,9.283183217048645020e-01,4.485908150672912598e-01
4.589999999999999858e+01,9.172880053520202637e-01,4.544873237609863281e-01,9.192724823951721191e-01,4.546939432621002197e-01,9.219189882278442383e-01,4.542788267135620117e-01,9.248542785644531250e-01,4.518350660800933838e-01,9.288026094436645508e-01,4.493708610534667969e-01
4.600000000000000000e+01,9.172027707099914551e-01,4.545924067497253418e-01,9.191390275955200195e-01,4.548936486244201660e-01,9.218034148216247559e-01,4.546194076538085938e-01,9.249941706657409668e-01,4.523736834526062012e-01,9.291882514953613281e-01,4.501585960388183594e-01
4.610000000000000142e+01,9.171059131622314453e-01,4.546909928321838379e-01,9.189833998680114746e-01,4.550824761390686035e-01,9.216486811637878418e-01,4.549469947814941406e-01,9.250684380531311035e-01,4.529079198837280273e-01,9.294757843017578125e-01,4.509489238262176514e-01
4.620000000000000284e+01,9.169985651969909668e-01,4.547826647758483887e-01,9.188072085380554199e-01,4.552595019340515137e-01,9.214568138122558594e-01,4.552599191665649414e-01,9.250782728195190430e-01,4.534345865249633789e-01,9.296659827232360840e-01,4.517368674278259277e-01
4.630000000000000426e+01,9.168815016746520996e-01,4.548670053482055664e-01,9.186120033264160156e-01,4.554240405559539795e-01,9.212301373481750488e-01,4.555566608905792236e-01,9.250254034996032715e-01,4.539506435394287109e-01,9.297602772712707520e-01,4.525176584720611572e-01
4.639999999999999858e+01,9.167557954788208008e-01,4.549437463283538818e-01,9.183996319770812988e-01,4.555753767490386963e-01,9.209709763526916504e-01,4.558358192443847656e-01,9.249119162559509277e-01,4.544531404972076416e-01,9.297606945037841797e-01,4.532867074012756348e-01
4.650000000000000000e+01,9.166225194931030273e-01,4.550125896930694580e-01,9.181717634201049805e-01,4.557129144668579102e-01,9.206817150115966797e-01,4.560961425304412842e-01,9.247400760650634766e-01,4.549393355846405029e-01,9.296698570251464844e-01,4.540394842624664307e-01
4.660000000000000142e+01,9.164827466011047363e-01,4.550733268260955811e-01,9.179303050041198730e-01,4.558361768722534180e-01,9.203648567199707031e-01,4.563365578651428223e-01,9.245123863220214844e-01,4.554066359996795654e-01,9.294906258583068848e-01,4.547718167304992676e-01
4.670000000000000284e+01,9.163373112678527832e-01,4.551258385181427002e-01,9.176771640777587891e-01,4.559448063373565674e-01,9.200233221054077148e-01,4.565560519695281982e-01,9.242320656776428223e-01,4.558527171611785889e-01,9.292266368865966797e-01,4.554796814918518066e-01
4.680000000000000426e+01,9.161874055862426758e-01,4.551699757575988770e-01,9.174140095710754395e-01,4.560385346412658691e-01,9.196597337722778320e-01,4.567538797855377197e-01,9.239019751548767090e-01,4.562754034996032715e-01,9.288815855979919434e-01,4.561594128608703613e-01
4.689999999999999858e+01,9.160339832305908203e-01,4.552057087421417236e-01,9.171428680419921875e-01,4.561170935630798340e-01,9.192768335342407227e-01,4.569293856620788574e-01,9.235256910324096680e-01,4.566726684570312500e-01,9.284598827362060547e-01,4.568076133728027344e-01
4.700000000000000000e+01,9.158781170845031738e-01,4.552330374717712402e-01,9.168655872344970703e-01,4.561804831027984619e-01,9.188777208328247070e-01,4.570820927619934082e-01,9.231065511703491211e-01,4.570427536964416504e-01,9.279662370681762695e-01,4.574210941791534424e-01
4.710000000000000142e+01,9.157209396362304688e-01,4.552519917488098145e-01,9.165840148925781250e-01,4.562286734580993652e-01,9.184652566909790039e-01,4.572116434574127197e-01,9.226484894752502441e-01,4.573841691017150879e-01,9.274054169654846191e-01,4.579969346523284912e-01
4.720000000000000284e+01,9.155635833740234375e-01,4.552627205848693848e-01,9.163001179695129395e-01,4.562619030475616455e-01,9.180421829223632812e-01,4.573178589344024658e-01,9.221553206443786621e-01,4.576954543590545654e-01,9.267829060554504395e-01,4.585326313972473145e-01
4.730000000000000426e+01,9.154065251350402832e-01,4.552653431892395020e-01,9.160158038139343262e-01,4.562802314758300781e-01,9.176115989685058594e-01,4.574007391929626465e-01,9.216310381889343262e-01,4.579755961894989014e-01,9.261041879653930664e-01,4.590259194374084473e-01
4.739999999999999858e+01,9.152510762214660645e-01,4.552600979804992676e-01,9.157325029373168945e-01,4.562839269638061523e-01,9.171762466430664062e-01,4.574603438377380371e-01,9.210796356201171875e-01,4.582236409187316895e-01,9.253748655319213867e-01,4.594749808311462402e-01
4.750000000000000000e+01,9.150981903076171875e-01,4.552471637725830078e-01,9.154522418975830078e-01,4.562734067440032959e-01,9.167389273643493652e-01,4.574969708919525146e-01,9.205053448677062988e-01,4.584389328956604004e-01,9.246010184288024902e-01,4.598781168460845947e-01
4.760000000000000142e+01,9.149485826492309570e-01,4.552269279956817627e-01,9.151765704154968262e-01,4.562491178512573242e-01,9.163025021553039551e-01,4.575110077857971191e-01,9.199122786521911621e-01,4.586210250854492188e-01,9.237882494926452637e-01,4.602341353893280029e-01
4.770000000000000284e+01,9.148031473159790039e-01,4.551996588706970215e-01,9.149070382118225098e-01,4.562116265296936035e-01,9.158696532249450684e-01,4.575029909610748291e-01,9.193045496940612793e-01,4.587696492671966553e-01,9.229429364204406738e-01,4.605420529842376709e-01
4.780000000000000426e+01,9.146626591682434082e-01,4.551656842231750488e-01,9.146450757980346680e-01,4.561614096164703369e-01,9.154428839683532715e-01,4.574736356735229492e-01,9.186863899230957031e-01,4.588848054409027100e-01,9.220710992813110352e-01,4.608013033866882324e-01
4.789999999999999858e+01,9.145277142524719238e-01,4.551254510879516602e-01,9.143922328948974609e-01,4.560992121696472168e-01,9.150246381759643555e-01,4.574235379695892334e-01,9.180619716644287109e-01,4.589667022228240967e-01,9.211787581443786621e-01,4.610115587711334229e-01
4.800000000000000000e+01,9.143993854522705078e-01,4.550793170928955078e-01,9.141498208045959473e-01,4.560257196426391602e-01,9.146173596382141113e-01,4.573536217212677002e-01,9.174351692199707031e-01,4.590157270431518555e-01,9.202719926834106445e-01,4.611728489398956299e-01
4.810000000000000142e+01,9.142779707908630371e-01,4.550277590751647949e-01,9.139191508293151855e-01,4.559417366981506348e-01,9.142231941223144531e-01,4.572648704051971436e-01,9.168100357055664062e-01,4.590324461460113525e-01,9.193568825721740723e-01,4.612855017185211182e-01
4.820000000000000284e+01,9.141641259193420410e-01,4.549712240695953369e-01,9.137009978294372559e-01,4.558479785919189453e-01,9.138442277908325195e-01,4.571583271026611328e-01,9.161903262138366699e-01,4.590175747871398926e-01,9.184392094612121582e-01,4.613501727581024170e-01
4.830000000000000426e+01,9.140583276748657227e-01,4.549101889133453369e-01,9.134965538978576660e-01,4.557453393936157227e-01,9.134823679924011230e-01,4.570351541042327881e-01,9.155797362327575684e-01,4.589720666408538818e-01,9.175248146057128906e-01,4.613676071166992188e-01
4.839999999999999858e+01,9.139610528945922852e-01,4.548451602458953857e-01,9.133067131042480469e-01,4.556346535682678223e-01,9.131394624710083008e-01,4.568964540958404541e-01,9.149817824363708496e-01,4.588971138000488281e-01,9.166192412376403809e-01,4.613390564918518066e-01
4.850000000000000000e+01,9.138726592063903809e-01,4.547766447067260742e-01,9.131323099136352539e-01,4.555168449878692627e-01,9.128171205520629883e-01,4.567435979843139648e-01,9.143998622894287109e-01,4.587939083576202393e-01,9.157277345657348633e-01,4.612659215927124023e-01
4.860000000000000142e+01,9.137934446334838867e-01,4.547051787376403809e-01,9.129739999771118164e-01,4.553928673267364502e-01,9.125167727470397949e-01,4.565779268741607666e-01,9.138371944427490234e-01,4.586638212203979492e-01,9.148556590080261230e-01,4.611498117446899414e-01
4.870000000000000284e+01,9.137237071990966797e-01,4.546312689781188965e-01,9.128322601318359375e-01,4.552635550498962402e-01,9.122396111488342285e-01,4.564006924629211426e-01,9.132966399192810059e-01,4.585084319114685059e-01,9.140076637268066406e-01,4.609926939010620117e-01
4.880000000000000426e+01,9.136635661125183105e-01,4.545554518699645996e-01,9.127075672149658203e-01,4.551298916339874268e-01,9.119868874549865723e-01,4.562134444713592529e-01,9.127809405326843262e-01,4.583293199539184570e-01,9.131883382797241211e-01,4.607966244220733643e-01
4.889999999999999858e+01,9.136132001876831055e-01,4.544782340526580811e-01,9.126002192497253418e-01,4.549928605556488037e-01,9.117593765258789062e-01,4.560174942016601562e-01,9.122926592826843262e-01,4.581283330917358398e-01,9.124022126197814941e-01,4.605637788772583008e-01
4.900000000000000000e+01,9.135725498199462891e-01,4.544001221656799316e-01,9.125105142593383789e-01,4.548533260822296143e-01,9.115579128265380859e-01,4.558143913745880127e-01,9.118341207504272461e-01,4.579071998596191406e-01,9.116529822349548340e-01,4.602966606616973877e-01
4.910000000000000142e+01,9.135416746139526367e-01,4.543217420578002930e-01,9.124383926391601562e-01,4.547123014926910400e-01,9.113829731941223145e-01,4.556054770946502686e-01,9.114071726799011230e-01,4.576678276062011719e-01,9.109442234039306641e-01,4.599978029727935791e-01
4.920000000000000284e+01,9.135204553604125977e-01,4.542434215545654297e-01,9.123838543891906738e-01,4.545706808567047119e-01,9.112348556518554688e-01,4.553922712802886963e-01,9.110137820243835449e-01,4.574123024940490723e-01,9.102795124053955078e-01,4.596698284149169922e-01
4.930000000000000426e+01,9.135087728500366211e-01,4.541656374931335449e-01,9.123468399047851562e-01,4.544292986392974854e-01,9.111138582229614258e-01,4.551761746406555176e-01,9.106555581092834473e-01,4.571425020694732666e-01,9.096615910530090332e-01,4.593156874179840088e-01
4.939999999999999858e+01,9.135065078735351562e-01,4.540889561176300049e-01,9.123271107673645020e-01,4.542890787124633789e-01,9.110199809074401855e-01,4.549585878849029541e-01,9.103335142135620117e-01,4.568604826927185059e-01,9.090931415557861328e-01,4.589382112026214600e-01
4.950000000000000000e+01,9.135133624076843262e-01,4.540137648582458496e-01,9.123241901397705078e-01,4.541508257389068604e-01,9.109531044960021973e-01,4.547409415245056152e-01,9.100487828254699707e-01,4.565683603286743164e-01,9.085763096809387207e-01,4.585403203964233398e-01
4.960000000000000142e+01,9.135290980339050293e-01,4.539404809474945068e-01,9.123377203941345215e-01,4.540153741836547852e-01,9.109128117561340332e-01,4.545245468616485596e-01,9.098021388053894043e-01,4.562682509422302246e-01,9.081129431724548340e-01,4.581250250339508057e-01
4.970000000000000284e+01,9.135533571243286133e-01,4.538695514202117920e-01,9.123672246932983398e-01,4.538834095001220703e-01,9.108988046646118164e-01,4.543107450008392334e-01,9.095941185951232910e-01,4.559621512889862061e-01,9.077043533325195312e-01,4.576954543590545654e-01
4.980000000000000426e+01,9.135857224464416504e-01,4.538014233112335205e-01,9.124119281768798828e-01,4.537557363510131836e-01,9.109102487564086914e-01,4.541007280349731445e-01,9.094248414039611816e-01,4.556521475315093994e-01,9.073516726493835449e-01,4.572544991970062256e-01
4.989999999999999858e+01,9.136258363723754883e-01,4.537363052368164062e-01,9.124713540077209473e-01,4.536329507827758789e-01,9.109465479850769043e-01,4.538957476615905762e-01,9.092946052551269531e-01,4.553402960300445557e-01,9.070554971694946289e-01,4.568052887916564941e-01
5.000000000000000000e+01,9.136732220649719238e-01,4.536745250225067139e-01,9.125446677207946777e-01,4.535158276557922363e-01,9.110067486763000488e-01,4.536969065666198730e-01,9.092028141021728516e-01,4.550285339355468750e-01,9.068163037300109863e-01,4.563508331775665283e-01
5.010000000000000142e+01,9.137273430824279785e-01,4.536164104938507080e-01,9.126309752464294434e-01,4.534047544002532959e-01,9.110898375511169434e-01,4.535052776336669922e-01,9.091491699218750000e-01,4.547187387943267822e-01,9.066339135169982910e-01,4.558939635753631592e-01
5.020000000000000284e+01,9.137878417968750000e-01,4.535622000694274902e-01,9.127293229103088379e-01,4.533003270626068115e-01,9.111947417259216309e-01,4.533218741416931152e-01,9.091330170631408691e-01,4.544127881526947021e-01,9.065079689025878906e-01,4.554377496242523193e-01
5.030000000000000426e+01,9.138539433479309082e-01,4.535121917724609375e-01,9.128391146659851074e-01,4.532030522823333740e-01,9.113202095031738281e-01,4.531475603580474854e-01,9.091532826423645020e-01,4.541125297546386719e-01,9.064377546310424805e-01,4.549848437309265137e-01
5.039999999999999858e+01,9.139252305030822754e-01,4.534665644168853760e-01,9.129592180252075195e-01,4.531132876873016357e-01,9.114649295806884766e-01,4.529832005500793457e-01,9.092090725898742676e-01,4.538196325302124023e-01,9.064219594001770020e-01,4.545380175113677979e-01
5.050000000000000000e+01,9.140010476112365723e-01,4.534254372119903564e-01,9.130885004997253418e-01,4.530314207077026367e-01,9.116274118423461914e-01,4.528295099735260010e-01,9.092988967895507812e-01,4.535356760025024414e-01,9.064595699310302734e-01,4.540998637676239014e-01
5.060000000000000142e+01,9.140808582305908203e-01,4.533889591693878174e-01,9.132259488105773926e-01,4.529577493667602539e-01,9.118062257766723633e-01,4.526871442794799805e-01,9.094214439392089844e-01,4.532622396945953369e-01,9.065488576889038086e-01,4.536728560924530029e-01
5.070000000000000284e+01,9.141640067100524902e-01,4.533572196960449219e-01,9.133704900741577148e-01,4.528924822807312012e-01,9.119998216629028320e-01,4.525567293167114258e-01,9.095749258995056152e-01,4.530007243156433105e-01,9.066877961158752441e-01,4.532593488693237305e-01
5.080000000000000426e+01,9.142500162124633789e-01,4.533302783966064453e-01,9.135209918022155762e-01,4.528357684612274170e-01,9.122065901756286621e-01,4.524387419223785400e-01,9.097577929496765137e-01,4.527523815631866455e-01,9.068741798400878906e-01,4.528614580631256104e-01
5.089999999999999858e+01,9.143381118774414062e-01,4.533082246780395508e-01,9.136765599250793457e-01,4.527877867221832275e-01,9.124249815940856934e-01,4.523335993289947510e-01,9.099680185317993164e-01,4.525183737277984619e-01,9.071056246757507324e-01,4.524813294410705566e-01
5.100000000000000000e+01,9.144278168678283691e-01,4.532910287380218506e-01,9.138360023498535156e-01,4.527485966682434082e-01,9.126532673835754395e-01,4.522415399551391602e-01,9.102034568786621094e-01,4.522998332977294922e-01,9.073794484138488770e-01,4.521207213401794434e-01
5.110000000000000142e+01,9.145185947418212891e-01,4.532786905765533447e-01,9.139981865882873535e-01,4.527181684970855713e-01,9.128897190093994141e-01,4.521628618240356445e-01,9.104621410369873047e-01,4.520976245403289795e-01,9.076928496360778809e-01,4.517814218997955322e-01
5.120000000000000284e+01,9.146097898483276367e-01,4.532711207866668701e-01,9.141620993614196777e-01,4.526965022087097168e-01,9.131326079368591309e-01,4.520975947380065918e-01,9.107417464256286621e-01,4.519126415252685547e-01,9.080429673194885254e-01,4.514649808406829834e-01
5.130000000000000426e+01,9.147007465362548828e-01,4.532682597637176514e-01,9.143266081809997559e-01,4.526834487915039062e-01,9.133805036544799805e-01,4.520458579063415527e-01,9.110400080680847168e-01,4.517455101013183594e-01,9.084265232086181641e-01,4.511726498603820801e-01
5.139999999999999858e+01,9.147909283638000488e-01,4.532700479030609131e-01,9.144907593727111816e-01,4.526788890361785889e-01,9.136316180229187012e-01,4.520075619220733643e-01,9.113546013832092285e-01,4.515967965126037598e-01,9.088401794433593750e-01,4.509056210517883301e-01
5.150000000000000000e+01,9.148798584938049316e-01,4.532762467861175537e-01,9.146534204483032227e-01,4.526826143264770508e-01,9.138842225074768066e-01,4.519826173782348633e-01,9.116831421852111816e-01,4.514669477939605713e-01,9.092807173728942871e-01,4.506649672985076904e-01
5.160000000000000142e+01,9.149670004844665527e-01,4.532867670059204102e-01,9.148137569427490234e-01,4.526943564414978027e-01,9.141368269920349121e-01,4.519708156585693359e-01,9.120231270790100098e-01,4.513562023639678955e-01,9.097445607185363770e-01,4.504513144493103027e-01
5.170000000000000284e+01,9.150518178939819336e-01,4.533013999462127686e-01,9.149708151817321777e-01,4.527138769626617432e-01,9.143878221511840820e-01,4.519718587398529053e-01,9.123723506927490234e-01,4.512647092342376709e-01,9.102282524108886719e-01,4.502652883529663086e-01
5.180000000000000426e+01,9.151338338851928711e-01,4.533199369907379150e-01,9.151237010955810547e-01,4.527407884597778320e-01,9.146357774734497070e-01,4.519854187965393066e-01,9.127283096313476562e-01,4.511925876140594482e-01,9.107283353805541992e-01,4.501073360443115234e-01
5.189999999999999858e+01,9.152127504348754883e-01,4.533421993255615234e-01,9.152715802192687988e-01,4.527747929096221924e-01,9.148791432380676270e-01,4.520110487937927246e-01,9.130885004997253418e-01,4.511398077011108398e-01,9.112412929534912109e-01,4.499776959419250488e-01
5.200000000000000000e+01,9.152880311012268066e-01,4.533679187297821045e-01,9.154137372970581055e-01,4.528154730796813965e-01,9.151165485382080078e-01,4.520482718944549561e-01,9.134507179260253906e-01,4.511060714721679688e-01,9.117634296417236328e-01,4.498763680458068848e-01
5.210000000000000142e+01,9.153593778610229492e-01,4.533969163894653320e-01,9.155492186546325684e-01,4.528622627258300781e-01,9.153468012809753418e-01,4.520965516567230225e-01,9.138126373291015625e-01,4.510911703109741211e-01,9.122914075851440430e-01,4.498032629489898682e-01
5.220000000000000284e+01,9.154264330863952637e-01,4.534288346767425537e-01,9.156775474548339844e-01,4.529149234294891357e-01,9.155685305595397949e-01,4.521553218364715576e-01,9.141719937324523926e-01,4.510946273803710938e-01,9.128217697143554688e-01,4.497580230236053467e-01
5.230000000000000426e+01,9.154888987541198730e-01,4.534634053707122803e-01,9.157981276512145996e-01,4.529728591442108154e-01,9.157806038856506348e-01,4.522238969802856445e-01,9.145268201828002930e-01,4.511159658432006836e-01,9.133512973785400391e-01,4.497402012348175049e-01
5.239999999999999858e+01,9.155465364456176758e-01,4.535003602504730225e-01,9.159104228019714355e-01,4.530355930328369141e-01,9.159819483757019043e-01,4.523015320301055908e-01,9.148747920989990234e-01,4.511545300483703613e-01,9.138766527175903320e-01,4.497492015361785889e-01
5.250000000000000000e+01,9.155991077423095703e-01,4.535394012928009033e-01,9.160138368606567383e-01,4.531026482582092285e-01,9.161717891693115234e-01,4.523876309394836426e-01,9.152140021324157715e-01,4.512096047401428223e-01,9.143947958946228027e-01,4.497841894626617432e-01
5.260000000000000142e+01,9.156464338302612305e-01,4.535802006721496582e-01,9.161081314086914062e-01,4.531733989715576172e-01,9.163491725921630859e-01,4.524813592433929443e-01,9.155427813529968262e-01,4.512804746627807617e-01,9.149025678634643555e-01,4.498443007469177246e-01
5.270000000000000284e+01,9.156883955001831055e-01,4.536225199699401855e-01,9.161928296089172363e-01,4.532474279403686523e-01,9.165132641792297363e-01,4.525819718837738037e-01,9.158591628074645996e-01,4.513662457466125488e-01,9.153971672058105469e-01,4.499285221099853516e-01
5.280000000000000426e+01,9.157248139381408691e-01,4.536660611629486084e-01,9.162678122520446777e-01,4.533240497112274170e-01,9.166634678840637207e-01,4.526886343955993652e-01,9.161615967750549316e-01,4.514659941196441650e-01,9.158759117126464844e-01,4.500356018543243408e-01
5.289999999999999858e+01,9.157555103302001953e-01,4.537104666233062744e-01,9.163327813148498535e-01,4.534027874469757080e-01,9.167992472648620605e-01,4.528005719184875488e-01,9.164485335350036621e-01,4.515787363052368164e-01,9.163362383842468262e-01,4.501642882823944092e-01
5.300000000000000000e+01,9.157807230949401855e-01,4.537554979324340820e-01,9.163876175880432129e-01,4.534830749034881592e-01,9.169200658798217773e-01,4.529168903827667236e-01,9.167187213897705078e-01,4.517034292221069336e-01,9.167758226394653320e-01,4.503132402896881104e-01
5.310000000000000142e+01,9.158000946044921875e-01,4.538007974624633789e-01,9.164322614669799805e-01,4.535644352436065674e-01,9.170256257057189941e-01,4.530368149280548096e-01,9.169709086418151855e-01,4.518389701843261719e-01,9.171924591064453125e-01,4.504809975624084473e-01
5.320000000000000284e+01,9.158140420913696289e-01,4.538460969924926758e-01,9.164667129516601562e-01,4.536463320255279541e-01,9.171156883239746094e-01,4.531594514846801758e-01,9.172039031982421875e-01,4.519841969013214111e-01,9.175842404365539551e-01,4.506660103797912598e-01
5.330000000000000426e+01,9.158223271369934082e-01,4.538911879062652588e-01,9.164910316467285156e-01,4.537282288074493408e-01,9.171901345252990723e-01,4.532839953899383545e-01,9.174169301986694336e-01,4.521379768848419189e-01,9.179493784904479980e-01,4.508666396141052246e-01
5.339999999999999858e+01,9.158251881599426270e-01,4.539357125759124756e-01,9.165052175521850586e-01,4.538095891475677490e-01,9.172489047050476074e-01,4.534095823764801025e-01,9.176090955734252930e-01,4.522991180419921875e-01,9.182862639427185059e-01,4.510812759399414062e-01
5.350000000000000000e+01,9.158227443695068359e-01,4.539794623851776123e-01,9.165096879005432129e-01,4.538899362087249756e-01,9.172920584678649902e-01,4.535354971885681152e-01,9.177798628807067871e-01,4.524664878845214844e-01,9.185935258865356445e-01,4.513081908226013184e-01
5.360000000000000142e+01,9.158150553703308105e-01,4.540221393108367920e-01,9.165045619010925293e-01,4.539688229560852051e-01,9.173197150230407715e-01,4.536608755588531494e-01,9.179287552833557129e-01,4.526388347148895264e-01,9.188703894615173340e-01,4.515456259250640869e-01
5.370000000000000284e+01,9.158024787902832031e-01,4.540635645389556885e-01,9.164900779724121094e-01,4.540457725524902344e-01,9.173322319984436035e-01,4.537850022315979004e-01,9.180554151535034180e-01,4.528149664402008057e-01,9.191157221794128418e-01,4.517918527126312256e-01
5.380000000000000426e+01,9.157850742340087891e-01,4.541034698486328125e-01,9.164665937423706055e-01,4.541203379631042480e-01,9.173298478126525879e-01,4.539071023464202881e-01,9.181596040725708008e-01,4.529936313629150391e-01,9.193288683891296387e-01,4.520451128482818604e-01
5.389999999999999858e+01,9.157631993293762207e-01,4.541416466236114502e-01,9.164345860481262207e-01,4.541922509670257568e-01,9.173129200935363770e-01,4.540264606475830078e-01,9.182413220405578613e-01,4.531737267971038818e-01,9.195094704627990723e-01,4.523035883903503418e-01
5.400000000000000000e+01,9.157370328903198242e-01,4.541779160499572754e-01,9.163944721221923828e-01,4.542609751224517822e-01,9.172820448875427246e-01,4.541425406932830811e-01,9.183006882667541504e-01,4.533541798591613770e-01,9.196571707725524902e-01,4.525656402111053467e-01
5.410000000000000142e+01,9.157068133354187012e-01,4.542121291160583496e-01,9.163466095924377441e-01,4.543262124061584473e-01,9.172376990318298340e-01,4.542545676231384277e-01,9.183379411697387695e-01,4.535337090492248535e-01,9.197719097137451172e-01,4.528295695781707764e-01
5.420000000000000284e+01,9.156728982925415039e-01,4.542441368103027344e-01,9.162915945053100586e-01,4.543876945972442627e-01,9.171805977821350098e-01,4.543620645999908447e-01,9.183533787727355957e-01,4.537113010883331299e-01,9.198539257049560547e-01,4.530936181545257568e-01
5.430000000000000426e+01,9.156356453895568848e-01,4.542737603187561035e-01,9.162299036979675293e-01,4.544451534748077393e-01,9.171114563941955566e-01,4.544644057750701904e-01,9.183474779129028320e-01,4.538859128952026367e-01,9.199036359786987305e-01,4.533561766147613525e-01
5.439999999999999858e+01,9.155953526496887207e-01,4.543009102344512939e-01,9.161622524261474609e-01,4.544983506202697754e-01,9.170308709144592285e-01,4.545612037181854248e-01,9.183210134506225586e-01,4.540565311908721924e-01,9.199215769767761230e-01,4.536156654357910156e-01
5.450000000000000000e+01,9.155522584915161133e-01,4.543254375457763672e-01,9.160889387130737305e-01,4.545470178127288818e-01,9.169397950172424316e-01,4.546518921852111816e-01,9.182745814323425293e-01,4.542222619056701660e-01,9.199084639549255371e-01,4.538705646991729736e-01
5.460000000000000142e+01,9.155067205429077148e-01,4.543473422527313232e-01,9.160107374191284180e-01,4.545910060405731201e-01,9.168390035629272461e-01,4.547361135482788086e-01,9.182089567184448242e-01,4.543821811676025391e-01,9.198652505874633789e-01,4.541194438934326172e-01
5.470000000000000284e+01,9.154591560363769531e-01,4.543665051460266113e-01,9.159283041954040527e-01,4.546301662921905518e-01,9.167294502258300781e-01,4.548135399818420410e-01,9.181252121925354004e-01,4.545353949069976807e-01,9.197929501533508301e-01,4.543609023094177246e-01
5.480000000000000426e+01,9.154098033905029297e-01,4.543828666210174561e-01,9.158421158790588379e-01,4.546643793582916260e-01,9.166119694709777832e-01,4.548838436603546143e-01,9.180241227149963379e-01,4.546811878681182861e-01,9.196928739547729492e-01,4.545936584472656250e-01
5.489999999999999858e+01,9.153591990470886230e-01,4.543964266777038574e-01,9.157528281211853027e-01,4.546935558319091797e-01,9.164875149726867676e-01,4.549467861652374268e-01,9.179069995880126953e-01,4.548189043998718262e-01,9.195662736892700195e-01,4.548164606094360352e-01
5.500000000000000000e+01,9.153075814247131348e-01,4.544071853160858154e-01,9.156612157821655273e-01,4.547176659107208252e-01,9.163570404052734375e-01,4.550021886825561523e-01,9.177748560905456543e-01,4.549477994441986084e-01,9.194148778915405273e-01,4.550282657146453857e-01
5.510000000000000142e+01,9.152552485466003418e-01,4.544150829315185547e-01,9.155677556991577148e-01,4.547367095947265625e-01,9.162215590476989746e-01,4.550499022006988525e-01,9.176290631294250488e-01,4.550674259662628174e-01,9.192399978637695312e-01,4.552280008792877197e-01
5.520000000000000284e+01,9.152027964591979980e-01,4.544202983379364014e-01,9.154732227325439453e-01,4.547506570816040039e-01,9.160820245742797852e-01,4.550898671150207520e-01,9.174705743789672852e-01,4.551772475242614746e-01,9.190434813499450684e-01,4.554148018360137939e-01
5.530000000000000426e+01,9.151503443717956543e-01,4.544227421283721924e-01,9.153780341148376465e-01,4.547596573829650879e-01,9.159393906593322754e-01,4.551220238208770752e-01,9.173011183738708496e-01,4.552767872810363770e-01,9.188270568847656250e-01,4.555878639221191406e-01
5.539999999999999858e+01,9.150980114936828613e-01,4.544225037097930908e-01,9.152829647064208984e-01,4.547636806964874268e-01,9.157946109771728516e-01,4.551463723182678223e-01,9.171217679977416992e-01,4.553658366203308105e-01,9.185926914215087891e-01,4.557465016841888428e-01
5.550000000000000000e+01,9.150463938713073730e-01,4.544197022914886475e-01,9.151885509490966797e-01,4.547628462314605713e-01,9.156486988067626953e-01,4.551629722118377686e-01,9.169340133666992188e-01,4.554440677165985107e-01,9.183421730995178223e-01,4.558900594711303711e-01
5.560000000000000142e+01,9.149956703186035156e-01,4.544143378734588623e-01,9.150954484939575195e-01,4.547573626041412354e-01,9.155026674270629883e-01,4.551719725131988525e-01,9.167391657829284668e-01,4.555112421512603760e-01,9.180777072906494141e-01,4.560180902481079102e-01
5.570000000000000284e+01,9.149461984634399414e-01,4.544065892696380615e-01,9.150039553642272949e-01,4.547473788261413574e-01,9.153571724891662598e-01,4.551734626293182373e-01,9.165387749671936035e-01,4.555672705173492432e-01,9.178011417388916016e-01,4.561302065849304199e-01
5.580000000000000426e+01,9.148982167243957520e-01,4.543965458869934082e-01,9.149147868156433105e-01,4.547329843044281006e-01,9.152132272720336914e-01,4.551677107810974121e-01,9.163339734077453613e-01,4.556121230125427246e-01,9.175144433975219727e-01,4.562261402606964111e-01
5.589999999999999858e+01,9.148520231246948242e-01,4.543842971324920654e-01,9.148283600807189941e-01,4.547144472599029541e-01,9.150716662406921387e-01,4.551548659801483154e-01,9.161263108253479004e-01,4.556457996368408203e-01,9.172198772430419922e-01,4.563057124614715576e-01
5.600000000000000000e+01,9.148077964782714844e-01,4.543699920177459717e-01,9.147452116012573242e-01,4.546919763088226318e-01,9.149333238601684570e-01,4.551352262496948242e-01,9.159172177314758301e-01,4.556684195995330811e-01,9.169193506240844727e-01,4.563688933849334717e-01
5.610000000000000142e+01,9.147658348083496094e-01,4.543538093566894531e-01,9.146657586097717285e-01,4.546658694744110107e-01,9.147989153861999512e-01,4.551091194152832031e-01,9.157078266143798828e-01,4.556801319122314453e-01,9.166148304939270020e-01,4.564158022403717041e-01
5.620000000000000284e+01,9.147263169288635254e-01,4.543358385562896729e-01,9.145902991294860840e-01,4.546363055706024170e-01,9.146692752838134766e-01,4.550769329071044922e-01,9.154995679855346680e-01,4.556811451911926270e-01,9.163082838058471680e-01,4.564465284347534180e-01
5.630000000000000426e+01,9.146893620491027832e-01,4.543163180351257324e-01,9.145192503929138184e-01,4.546036720275878906e-01,9.145449995994567871e-01,4.550388753414154053e-01,9.152936339378356934e-01,4.556717574596405029e-01,9.160017371177673340e-01,4.564612805843353271e-01
5.639999999999999858e+01,9.146551489830017090e-01,4.542953372001647949e-01,9.144529700279235840e-01,4.545681178569793701e-01,9.144266843795776367e-01,4.549954235553741455e-01,9.150912165641784668e-01,4.556522965431213379e-01,9.156971573829650879e-01,4.564604461193084717e-01
5.650000000000000000e+01,9.146238565444946289e-01,4.542731046676635742e-01,9.143916368484497070e-01,4.545300304889678955e-01,9.143149852752685547e-01,4.549469649791717529e-01,9.148935079574584961e-01,4.556231200695037842e-01,9.153962731361389160e-01,4.564445018768310547e-01
5.660000000000000142e+01,9.145955443382263184e-01,4.542497992515563965e-01,9.143356084823608398e-01,4.544897079467773438e-01,9.142103195190429688e-01,4.548939764499664307e-01,9.147016406059265137e-01,4.555848240852355957e-01,9.151009321212768555e-01,4.564138054847717285e-01
5.670000000000000284e+01,9.145703911781311035e-01,4.542255401611328125e-01,9.142850637435913086e-01,4.544474184513092041e-01,9.141132235527038574e-01,4.548368752002716064e-01,9.145165681838989258e-01,4.555376768112182617e-01,9.148127436637878418e-01,4.563690423965454102e-01
5.680000000000000426e+01,9.145483970642089844e-01,4.542005360126495361e-01,9.142400622367858887e-01,4.544034600257873535e-01,9.140240550041198730e-01,4.547761082649230957e-01,9.143394231796264648e-01,4.554822444915771484e-01,9.145331978797912598e-01,4.563108384609222412e-01
5.689999999999999858e+01,9.145296216011047363e-01,4.541749954223632812e-01,9.142010211944580078e-01,4.543582499027252197e-01,9.139431715011596680e-01,4.547121822834014893e-01,9.141708016395568848e-01,4.554191529750823975e-01,9.142639636993408203e-01,4.562399685382843018e-01
5.700000000000000000e+01,9.145141243934631348e-01,4.541490375995635986e-01,9.141676425933837891e-01,4.543120265007019043e-01,9.138708114624023438e-01,4.546456336975097656e-01,9.140117764472961426e-01,4.553489983081817627e-01,9.140064716339111328e-01,4.561571478843688965e-01
5.710000000000000142e+01,9.145019054412841797e-01,4.541228115558624268e-01,9.141399264335632324e-01,4.542650878429412842e-01,9.138073325157165527e-01,4.545768499374389648e-01,9.138629436492919922e-01,4.552724063396453857e-01,9.137616753578186035e-01,4.560631811618804932e-01
5.720000000000000284e+01,9.144929051399230957e-01,4.540965855121612549e-01,9.141181707382202148e-01,4.542177617549896240e-01,9.137527942657470703e-01,4.545063674449920654e-01,9.137249588966369629e-01,4.551899731159210205e-01,9.135310053825378418e-01,4.559589922428131104e-01
5.730000000000000426e+01,9.144871830940246582e-01,4.540704190731048584e-01,9.141023755073547363e-01,4.541703760623931885e-01,9.137071967124938965e-01,4.544346332550048828e-01,9.135985970497131348e-01,4.551024436950683594e-01,9.133154153823852539e-01,4.558455944061279297e-01
5.739999999999999858e+01,9.144845604896545410e-01,4.540445506572723389e-01,9.140925407409667969e-01,4.541231691837310791e-01,9.136705398559570312e-01,4.543621242046356201e-01,9.134841561317443848e-01,4.550104141235351562e-01,9.131159186363220215e-01,4.557237029075622559e-01
5.750000000000000000e+01,9.144851565361022949e-01,4.540190696716308594e-01,9.140884280204772949e-01,4.540764689445495605e-01,9.136431217193603516e-01,4.542894065380096436e-01,9.133818149566650391e-01,4.549146592617034912e-01,9.129332900047302246e-01,4.555944800376892090e-01
5.760000000000000142e+01,9.144887328147888184e-01,4.539942145347595215e-01,9.140899181365966797e-01,4.540305733680725098e-01,9.136246442794799805e-01,4.542168080806732178e-01,9.132920503616333008e-01,4.548158645629882812e-01,9.127678871154785156e-01,4.554588794708251953e-01
5.770000000000000284e+01,9.144952893257141113e-01,4.539700448513031006e-01,9.140967726707458496e-01,4.539857208728790283e-01,9.136149287223815918e-01,4.541448056697845459e-01,9.132151007652282715e-01,4.547145962715148926e-01,9.126208424568176270e-01,4.553178846836090088e-01
5.780000000000000426e+01,9.145045280456542969e-01,4.539467096328735352e-01,9.141088724136352539e-01,4.539422094821929932e-01,9.136139154434204102e-01,4.540738165378570557e-01,9.131510853767395020e-01,4.546116590499877930e-01,9.124922156333923340e-01,4.551725387573242188e-01
5.789999999999999858e+01,9.145164489746093750e-01,4.539242982864379883e-01,9.141260385513305664e-01,4.539001882076263428e-01,9.136213660240173340e-01,4.540042877197265625e-01,9.131001234054565430e-01,4.545076787471771240e-01,9.123824238777160645e-01,4.550238251686096191e-01
5.800000000000000000e+01,9.145308732986450195e-01,4.539029896259307861e-01,9.141479730606079102e-01,4.538598954677581787e-01,9.136368632316589355e-01,4.539366364479064941e-01,9.130620956420898438e-01,4.544033706188201904e-01,9.122915863990783691e-01,4.548727869987487793e-01
5.810000000000000142e+01,9.145476818084716797e-01,4.538828432559967041e-01,9.141744971275329590e-01,4.538215398788452148e-01,9.136602878570556641e-01,4.538711607456207275e-01,9.130368828773498535e-01,4.542993605136871338e-01,9.122197628021240234e-01,4.547204077243804932e-01
5.820000000000000284e+01,9.145666360855102539e-01,4.538639783859252930e-01,9.142052531242370605e-01,4.537853300571441650e-01,9.136912226676940918e-01,4.538082182407379150e-01,9.130243062973022461e-01,4.541962742805480957e-01,9.121668934822082520e-01,4.545676112174987793e-01
5.830000000000000426e+01,9.145876169204711914e-01,4.538464248180389404e-01,9.142398834228515625e-01,4.537514150142669678e-01,9.137293100357055664e-01,4.537481665611267090e-01,9.130242466926574707e-01,4.540947675704956055e-01,9.121328592300415039e-01,4.544154703617095947e-01
5.839999999999999858e+01,9.146104454994201660e-01,4.538303315639495850e-01,9.142782092094421387e-01,4.537199437618255615e-01,9.137740731239318848e-01,4.536912739276885986e-01,9.130361676216125488e-01,4.539954066276550293e-01,9.121172428131103516e-01,4.542648494243621826e-01
5.850000000000000000e+01,9.146348834037780762e-01,4.538157284259796143e-01,9.143197536468505859e-01,4.536910355091094971e-01,9.138250350952148438e-01,4.536378383636474609e-01,9.130597710609436035e-01,4.538986980915069580e-01,9.121199250221252441e-01,4.541166126728057861e-01
5.860000000000000142e+01,9.146608114242553711e-01,4.538026154041290283e-01,9.143642187118530273e-01,4.536648392677307129e-01,9.138817191123962402e-01,4.535880684852600098e-01,9.130945801734924316e-01,4.538052380084991455e-01,9.121399521827697754e-01,4.539716243743896484e-01
5.870000000000000284e+01,9.146879911422729492e-01,4.537910819053649902e-01,9.144113063812255859e-01,4.536414444446563721e-01,9.139437079429626465e-01,4.535421729087829590e-01,9.131399989128112793e-01,4.537155032157897949e-01,9.121770262718200684e-01,4.538307189941406250e-01
5.880000000000000426e+01,9.147162437438964844e-01,4.537811279296875000e-01,9.144605994224548340e-01,4.536208212375640869e-01,9.140102863311767578e-01,4.535003602504730225e-01,9.131955504417419434e-01,4.536299407482147217e-01,9.122303724288940430e-01,4.536946415901184082e-01
5.889999999999999858e+01,9.147452712059020996e-01,4.537728130817413330e-01,9.145117998123168945e-01,4.536030888557434082e-01,9.140811562538146973e-01,4.534627497196197510e-01,9.132606387138366699e-01,4.535489380359649658e-01,9.122992157936096191e-01,4.535641074180603027e-01
5.900000000000000000e+01,9.147750139236450195e-01,4.537661075592041016e-01,9.145644307136535645e-01,4.535883367061614990e-01,9.141556024551391602e-01,4.534294903278350830e-01,9.133346080780029297e-01,4.534729123115539551e-01,9.123827815055847168e-01,4.534397423267364502e-01
5.910000000000000142e+01,9.148052334785461426e-01,4.537610411643981934e-01,9.146181941032409668e-01,4.535765647888183594e-01,9.142330884933471680e-01,4.534005820751190186e-01,9.134167432785034180e-01,4.534021317958831787e-01,9.124801158905029297e-01,4.533222019672393799e-01
5.920000000000000284e+01,9.148356318473815918e-01,4.537576138973236084e-01,9.146727323532104492e-01,4.535677731037139893e-01,9.143131375312805176e-01,4.533761441707611084e-01,9.135062098503112793e-01,4.533369541168212891e-01,9.125903248786926270e-01,4.532119929790496826e-01
5.930000000000000426e+01,9.148660302162170410e-01,4.537557363510131836e-01,9.147275686264038086e-01,4.535617232322692871e-01,9.143950939178466797e-01,4.533562958240509033e-01,9.136024713516235352e-01,4.532776474952697754e-01,9.127122759819030762e-01,4.531096220016479492e-01
5.939999999999999858e+01,9.148964285850524902e-01,4.537554383277893066e-01,9.147824048995971680e-01,4.535585939884185791e-01,9.144784808158874512e-01,4.533409476280212402e-01,9.137046337127685547e-01,4.532243609428405762e-01,9.128448963165283203e-01,4.530155062675476074e-01
5.950000000000000000e+01,9.149263501167297363e-01,4.537566304206848145e-01,9.148371815681457520e-01,4.535582661628723145e-01,9.145627021789550781e-01,4.533300697803497314e-01,9.138118624687194824e-01,4.531773328781127930e-01,9.129871129989624023e-01,4.529299736022949219e-01
5.960000000000000142e+01,9.149558544158935547e-01,4.537593126296997070e-01,9.148912429809570312e-01,4.535606801509857178e-01,9.146473407745361328e-01,4.533236622810363770e-01,9.139234423637390137e-01,4.531366527080535889e-01,9.131378531455993652e-01,4.528533220291137695e-01
5.970000000000000284e+01,9.149847030639648438e-01,4.537634253501892090e-01,9.149444699287414551e-01,4.535657465457916260e-01,9.147315621376037598e-01,4.533215463161468506e-01,9.140384793281555176e-01,4.531023800373077393e-01,9.132959246635437012e-01,4.527858495712280273e-01
5.980000000000000426e+01,9.150126576423645020e-01,4.537688493728637695e-01,9.149964451789855957e-01,4.535733461380004883e-01,9.148150682449340820e-01,4.533237218856811523e-01,9.141562581062316895e-01,4.530745744705200195e-01,9.134601354598999023e-01,4.527277052402496338e-01
5.989999999999999858e+01,9.150397181510925293e-01,4.537755846977233887e-01,9.150468707084655762e-01,4.535833895206451416e-01,9.148973226547241211e-01,4.533299803733825684e-01,9.142759442329406738e-01,4.530532658100128174e-01,9.136292338371276855e-01,4.526789784431457520e-01
6.000000000000000000e+01,9.150656461715698242e-01,4.537835121154785156e-01,9.150954484939575195e-01,4.535957574844360352e-01,9.149779081344604492e-01,4.533402025699615479e-01,9.143967032432556152e-01,4.530383348464965820e-01,9.138020873069763184e-01,4.526396989822387695e-01
6.010000000000000142e+01,9.150902628898620605e-01,4.537925720214843750e-01,9.151420593261718750e-01,4.536102712154388428e-01,9.150562286376953125e-01,4.533542394638061523e-01,9.145177006721496582e-01,4.530297815799713135e-01,9.139776229858398438e-01,4.526098966598510742e-01
6.020000000000000284e+01,9.151135087013244629e-01,4.538026452064514160e-01,9.151864051818847656e-01,4.536267817020416260e-01,9.151319265365600586e-01,4.533719122409820557e-01,9.146384000778198242e-01,4.530273973941802979e-01,9.141545891761779785e-01,4.525894522666931152e-01
6.030000000000000426e+01,9.151352643966674805e-01,4.538137018680572510e-01,9.152282476425170898e-01,4.536451697349548340e-01,9.152046442031860352e-01,4.533929824829101562e-01,9.147579073905944824e-01,4.530310928821563721e-01,9.143319725990295410e-01,4.525782763957977295e-01
6.039999999999999858e+01,9.151555299758911133e-01,4.538256227970123291e-01,9.152674078941345215e-01,4.536652863025665283e-01,9.152740240097045898e-01,4.534172713756561279e-01,9.148756265640258789e-01,4.530406296253204346e-01,9.145085215568542480e-01,4.525762796401977539e-01
6.050000000000000000e+01,9.151740670204162598e-01,4.538382589817047119e-01,9.153037667274475098e-01,4.536868929862976074e-01,9.153397083282470703e-01,4.534445106983184814e-01,9.149907231330871582e-01,4.530559182167053223e-01,9.146832227706909180e-01,4.525830149650573730e-01
6.060000000000000142e+01,9.151909351348876953e-01,4.538515806198120117e-01,9.153371453285217285e-01,4.537098705768585205e-01,9.154013395309448242e-01,4.534743726253509521e-01,9.151026606559753418e-01,4.530766010284423828e-01,9.148550629615783691e-01,4.525983631610870361e-01
6.070000000000000284e+01,9.152060151100158691e-01,4.538654386997222900e-01,9.153672456741333008e-01,4.537340402603149414e-01,9.154587388038635254e-01,4.535067081451416016e-01,9.152109026908874512e-01,4.531024694442749023e-01,9.150229692459106445e-01,4.526219666004180908e-01
6.080000000000000426e+01,9.152192473411560059e-01,4.538797736167907715e-01,9.153941869735717773e-01,4.537591934204101562e-01,9.155116081237792969e-01,4.535412490367889404e-01,9.153147339820861816e-01,4.531331658363342285e-01,9.151861667633056641e-01,4.526534676551818848e-01
6.089999999999999858e+01,9.152306914329528809e-01,4.538944661617279053e-01,9.154177904129028320e-01,4.537851810455322266e-01,9.155597686767578125e-01,4.535776972770690918e-01,9.154136776924133301e-01,4.531684219837188721e-01,9.153437614440917969e-01,4.526924490928649902e-01
6.100000000000000000e+01,9.152401685714721680e-01,4.539093673229217529e-01,9.154380559921264648e-01,4.538117945194244385e-01,9.156029820442199707e-01,4.536157250404357910e-01,9.155072569847106934e-01,4.532078504562377930e-01,9.154946804046630859e-01,4.527384340763092041e-01
6.110000000000000142e+01,9.152477979660034180e-01,4.539245367050170898e-01,9.154549241065979004e-01,4.538388252258300781e-01,9.156411886215209961e-01,4.536551535129547119e-01,9.155951738357543945e-01,4.532511234283447266e-01,9.156384468078613281e-01,4.527910053730010986e-01
6.120000000000000284e+01,9.152535200119018555e-01,4.539397358894348145e-01,9.154683947563171387e-01,4.538661837577819824e-01,9.156742691993713379e-01,4.536956250667572021e-01,9.156767725944519043e-01,4.532978832721710205e-01,9.157741665840148926e-01,4.528496563434600830e-01
6.130000000000000426e+01,9.152573943138122559e-01,4.539549350738525391e-01,9.154784083366394043e-01,4.538936018943786621e-01,9.157021641731262207e-01,4.537368714809417725e-01,9.157518744468688965e-01,4.533477723598480225e-01,9.159014225006103516e-01,4.529137909412384033e-01
6.139999999999999858e+01,9.152594208717346191e-01,4.539698958396911621e-01,9.154850840568542480e-01,4.539209604263305664e-01,9.157248139381408691e-01,4.537787139415740967e-01,9.158201217651367188e-01,4.534002542495727539e-01,9.160194993019104004e-01,4.529829323291778564e-01
6.150000000000000000e+01,9.152595996856689453e-01,4.539846777915954590e-01,9.154884219169616699e-01,4.539480209350585938e-01,9.157421588897705078e-01,4.538207352161407471e-01,9.158813357353210449e-01,4.534550607204437256e-01,9.161278605461120605e-01,4.530565142631530762e-01
6.160000000000000142e+01,9.152580499649047852e-01,4.539991617202758789e-01,9.154884815216064453e-01,4.539746940135955811e-01,9.157543182373046875e-01,4.538627564907073975e-01,9.159352779388427734e-01,4.535117745399475098e-01,9.162262678146362305e-01,4.531339406967163086e-01
6.170000000000000284e+01,9.152548313140869141e-01,4.540132880210876465e-01,9.154853820800781250e-01,4.540008306503295898e-01,9.157614111900329590e-01,4.539045095443725586e-01,9.159819483757019043e-01,4.535699784755706787e-01,9.163143634796142578e-01,4.532145559787750244e-01
6.180000000000000426e+01,9.152499437332153320e-01,4.540269374847412109e-01,9.154791235923767090e-01,4.540262222290039062e-01,9.157633781433105469e-01,4.539456963539123535e-01,9.160210490226745605e-01,4.536292850971221924e-01,9.163917899131774902e-01,4.532979428768157959e-01
6.189999999999999858e+01,9.152435064315795898e-01,4.540400505065917969e-01,9.154700040817260742e-01,4.540507793426513672e-01,9.157604575157165527e-01,4.539861381053924561e-01,9.160526394844055176e-01,4.536892771720886230e-01,9.164583086967468262e-01,4.533834159374237061e-01
6.200000000000000000e+01,9.152356386184692383e-01,4.540525674819946289e-01,9.154580831527709961e-01,4.540743827819824219e-01,9.157527685165405273e-01,4.540255963802337646e-01,9.160767793655395508e-01,4.537494778633117676e-01,9.165139794349670410e-01,4.534704089164733887e-01
6.210000000000000142e+01,9.152262806892395020e-01,4.540644288063049316e-01,9.154435396194458008e-01,4.540968835353851318e-01,9.157405495643615723e-01,4.540638327598571777e-01,9.160934686660766602e-01,4.538096785545349121e-01,9.165586233139038086e-01,4.535583555698394775e-01
6.220000000000000284e+01,9.152156114578247070e-01,4.540755152702331543e-01,9.154264926910400391e-01,4.541181623935699463e-01,9.157239198684692383e-01,4.541006386280059814e-01,9.161027669906616211e-01,4.538694918155670166e-01,9.165922999382019043e-01,4.536465704441070557e-01
6.230000000000000426e+01,9.152037501335144043e-01,4.540858864784240723e-01,9.154071211814880371e-01,4.541381597518920898e-01,9.157030582427978516e-01,4.541358649730682373e-01,9.161049127578735352e-01,4.539284408092498779e-01,9.166150689125061035e-01,4.537346959114074707e-01
6.239999999999999858e+01,9.151908755302429199e-01,4.540954530239105225e-01,9.153855443000793457e-01,4.541567862033843994e-01,9.156782627105712891e-01,4.541692733764648438e-01,9.161000251770019531e-01,4.539862871170043945e-01,9.166271090507507324e-01,4.538221061229705811e-01
6.250000000000000000e+01,9.151769280433654785e-01,4.541041851043701172e-01,9.153620004653930664e-01,4.541739225387573242e-01,9.156498312950134277e-01,4.542007744312286377e-01,9.160882830619812012e-01,4.540426731109619141e-01,9.166285991668701172e-01,4.539082348346710205e-01
6.260000000000000142e+01,9.151622056961059570e-01,4.541120231151580811e-01,9.153367280960083008e-01,4.541895389556884766e-01,9.156179428100585938e-01,4.542301595211029053e-01,9.160700440406799316e-01,4.540972709655761719e-01,9.166198372840881348e-01,4.539926648139953613e-01
6.270000000000000284e+01,9.151466488838195801e-01,4.541189372539520264e-01,9.153099060058593750e-01,4.542035460472106934e-01,9.155830740928649902e-01,4.542573690414428711e-01,9.160453081130981445e-01,4.541498124599456787e-01,9.166011214256286621e-01,4.540748596191406250e-01
6.280000000000000426e+01,9.151304960250854492e-01,4.541249573230743408e-01,9.152817130088806152e-01,4.542159140110015869e-01,9.155452847480773926e-01,4.542822241783142090e-01,9.160146117210388184e-01,4.541999995708465576e-01,9.165729284286499023e-01,4.541542828083038330e-01
6.289999999999999858e+01,9.151138067245483398e-01,4.541300535202026367e-01,9.152523875236511230e-01,4.542266130447387695e-01,9.155049920082092285e-01,4.543046653270721436e-01,9.159785509109497070e-01,4.542476236820220947e-01,9.165356755256652832e-01,4.542306959629058838e-01
6.300000000000000000e+01,9.150966405868530273e-01,4.541341662406921387e-01,9.152221679687500000e-01,4.542356431484222412e-01,9.154625535011291504e-01,4.543246328830718994e-01,9.159372448921203613e-01,4.542924761772155762e-01,9.164897203445434570e-01,4.543036222457885742e-01
6.310000000000000142e+01,9.150793552398681641e-01,4.541373848915100098e-01,9.151912331581115723e-01,4.542429745197296143e-01,9.154182076454162598e-01,4.543420374393463135e-01,9.158910512924194336e-01,4.543343186378479004e-01,9.164356589317321777e-01,4.543727636337280273e-01
6.320000000000000284e+01,9.150618910789489746e-01,4.541396498680114746e-01,9.151597619056701660e-01,4.542485773563385010e-01,9.153723120689392090e-01,4.543568789958953857e-01,9.158404469490051270e-01,4.543729126453399658e-01,9.163740277290344238e-01,4.544377028942108154e-01
6.330000000000000426e+01,9.150440096855163574e-01,4.541409909725189209e-01,9.151281714439392090e-01,4.542525112628936768e-01,9.153251647949218750e-01,4.543691277503967285e-01,9.157858490943908691e-01,4.544081389904022217e-01,9.163054227828979492e-01,4.544982016086578369e-01
6.339999999999999858e+01,9.150264859199523926e-01,4.541414082050323486e-01,9.150965809822082520e-01,4.542547762393951416e-01,9.152771234512329102e-01,4.543787539005279541e-01,9.157277345657348633e-01,4.544399380683898926e-01,9.162306189537048340e-01,4.545540213584899902e-01
6.350000000000000000e+01,9.150092005729675293e-01,4.541409313678741455e-01,9.150649905204772949e-01,4.542554318904876709e-01,9.152284860610961914e-01,4.543857872486114502e-01,9.156665802001953125e-01,4.544681608676910400e-01,9.161499142646789551e-01,4.546049237251281738e-01
6.360000000000000142e+01,9.149919152259826660e-01,4.541396200656890869e-01,9.150335192680358887e-01,4.542544782161712646e-01,9.151796102523803711e-01,4.543902277946472168e-01,9.156027436256408691e-01,4.544927477836608887e-01,9.160640835762023926e-01,4.546507298946380615e-01
6.370000000000000284e+01,9.149752259254455566e-01,4.541374742984771729e-01,9.150025844573974609e-01,4.542519450187683105e-01,9.151307344436645508e-01,4.543921649456024170e-01,9.155367016792297363e-01,4.545136094093322754e-01,9.159739017486572266e-01,4.546912908554077148e-01
6.380000000000000426e+01,9.149588942527770996e-01,4.541345536708831787e-01,9.149723649024963379e-01,4.542479217052459717e-01,9.150823354721069336e-01,4.543915987014770508e-01,9.154690504074096680e-01,4.545307457447052002e-01,9.158799052238464355e-01,4.547264873981475830e-01
6.389999999999999858e+01,9.149430990219116211e-01,4.541308581829071045e-01,9.149429202079772949e-01,4.542425274848937988e-01,9.150344729423522949e-01,4.543886184692382812e-01,9.154001474380493164e-01,4.545441567897796631e-01,9.157828092575073242e-01,4.547562301158905029e-01
6.400000000000000000e+01,9.149278998374938965e-01,4.541264474391937256e-01,9.149145483970642090e-01,4.542357623577117920e-01,9.149876236915588379e-01,4.543833434581756592e-01,9.153304696083068848e-01,4.545538425445556641e-01,9.156833887100219727e-01,4.547805190086364746e-01
6.409999999999999432e+01,9.149134159088134766e-01,4.541213810443878174e-01,9.148873090744018555e-01,4.542277157306671143e-01,9.149419069290161133e-01,4.543758332729339600e-01,9.152604341506958008e-01,4.545598328113555908e-01,9.155822396278381348e-01,4.547993540763854980e-01
6.420000000000000284e+01,9.148997068405151367e-01,4.541156888008117676e-01,9.148612618446350098e-01,4.542184770107269287e-01,9.148976802825927734e-01,4.543662071228027344e-01,9.151906967163085938e-01,4.545622169971466064e-01,9.154800176620483398e-01,4.548127055168151855e-01
6.429999999999999716e+01,9.148868918418884277e-01,4.541094601154327393e-01,9.148367047309875488e-01,4.542081356048583984e-01,9.148551225662231445e-01,4.543545842170715332e-01,9.151213169097900391e-01,4.545610547065734863e-01,9.153774976730346680e-01,4.548206925392150879e-01
6.440000000000000568e+01,9.148749113082885742e-01,4.541027247905731201e-01,9.148135781288146973e-01,4.541967809200286865e-01,9.148144721984863281e-01,4.543410837650299072e-01,9.150529503822326660e-01,4.545564949512481689e-01,9.152752161026000977e-01,4.548233747482299805e-01
6.450000000000000000e+01,9.148638844490051270e-01,4.540955126285552979e-01,9.147921204566955566e-01,4.541845321655273438e-01,9.147759079933166504e-01,4.543257951736450195e-01,9.149858951568603516e-01,4.545485973358154297e-01,9.151738286018371582e-01,4.548209011554718018e-01
6.459999999999999432e+01,9.148538708686828613e-01,4.540879130363464355e-01,9.147723913192749023e-01,4.541714787483215332e-01,9.147395491600036621e-01,4.543089568614959717e-01,9.149206280708312988e-01,4.545374214649200439e-01,9.150739908218383789e-01,4.548134207725524902e-01
6.470000000000000284e+01,9.148448705673217773e-01,4.540799558162689209e-01,9.147543907165527344e-01,4.541577100753784180e-01,9.147056341171264648e-01,4.542906284332275391e-01,9.148574471473693848e-01,4.545232653617858887e-01,9.149761795997619629e-01,4.548011124134063721e-01
6.479999999999999716e+01,9.148368835449218750e-01,4.540717303752899170e-01,9.147382378578186035e-01,4.541433155536651611e-01,9.146742820739746094e-01,4.542710185050964355e-01,9.147967100143432617e-01,4.545063078403472900e-01,9.148811101913452148e-01,4.547841846942901611e-01
6.490000000000000568e+01,9.148300290107727051e-01,4.540632963180541992e-01,9.147240519523620605e-01,4.541284441947937012e-01,9.146456718444824219e-01,4.542502462863922119e-01,9.147385954856872559e-01,4.544866681098937988e-01,9.147890806198120117e-01,4.547629058361053467e-01
6.500000000000000000e+01,9.148242473602294922e-01,4.540546536445617676e-01,9.147118330001831055e-01,4.541131556034088135e-01,9.146198034286499023e-01,4.542284607887268066e-01,9.146835207939147949e-01,4.544645547866821289e-01,9.147006869316101074e-01,4.547374844551086426e-01
6.509999999999999432e+01,9.148195385932922363e-01,4.540460109710693359e-01,9.147015810012817383e-01,4.540976285934448242e-01,9.145968556404113770e-01,4.542058706283569336e-01,9.146317839622497559e-01,4.544401466846466064e-01,9.146163463592529297e-01,4.547081291675567627e-01
6.520000000000000284e+01,9.148159027099609375e-01,4.540373682975769043e-01,9.146931171417236328e-01,4.540818333625793457e-01,9.145768880844116211e-01,4.541825950145721436e-01,9.145835638046264648e-01,4.544136822223663330e-01,9.145364761352539062e-01,4.546752274036407471e-01
6.529999999999999716e+01,9.148133397102355957e-01,4.540287256240844727e-01,9.146866798400878906e-01,4.540660381317138672e-01,9.145599007606506348e-01,4.541588425636291504e-01,9.145390391349792480e-01,4.543853700160980225e-01,9.144614338874816895e-01,4.546390175819396973e-01
6.540000000000000568e+01,9.148118495941162109e-01,4.540200829505920410e-01,9.146822094917297363e-01,4.540502429008483887e-01,9.145458936691284180e-01,4.541347324848175049e-01,9.144985079765319824e-01,4.543554186820983887e-01,9.143915772438049316e-01,4.545998275279998779e-01
6.550000000000000000e+01,9.148114323616027832e-01,4.540114402770996094e-01,9.146797060966491699e-01,4.540344774723052979e-01,9.145348668098449707e-01,4.541103839874267578e-01,9.144619703292846680e-01,4.543240964412689209e-01,9.143272638320922852e-01,4.545580148696899414e-01
6.559999999999999432e+01,9.148120284080505371e-01,4.540030360221862793e-01,9.146791100502014160e-01,4.540189802646636963e-01,9.145270586013793945e-01,4.540859460830688477e-01,9.144295454025268555e-01,4.542915821075439453e-01,9.142685532569885254e-01,4.545138478279113770e-01
6.570000000000000284e+01,9.148135781288146973e-01,4.539947807788848877e-01,9.146803617477416992e-01,4.540037810802459717e-01,9.145222902297973633e-01,4.540618062019348145e-01,9.144014120101928711e-01,4.542581737041473389e-01,9.142158031463623047e-01,4.544676840305328369e-01
6.579999999999999716e+01,9.148161411285400391e-01,4.539867937564849854e-01,9.146834015846252441e-01,4.539889693260192871e-01,9.145202040672302246e-01,4.540378749370574951e-01,9.143775701522827148e-01,4.542240500450134277e-01,9.141691923141479492e-01,4.544198513031005859e-01
6.590000000000000568e+01,9.148195385932922363e-01,4.539791047573089600e-01,9.146881699562072754e-01,4.539746046066284180e-01,9.145210981369018555e-01,4.540143311023712158e-01,9.143580794334411621e-01,4.541894793510437012e-01,9.141289591789245605e-01,4.543707668781280518e-01
6.600000000000000000e+01,9.148238897323608398e-01,4.539717733860015869e-01,9.146946072578430176e-01,4.539608061313629150e-01,9.145247936248779297e-01,4.539913535118103027e-01,9.143428802490234375e-01,4.541546106338500977e-01,9.140949249267578125e-01,4.543206691741943359e-01
6.609999999999999432e+01,9.148290157318115234e-01,4.539647698402404785e-01,9.147025942802429199e-01,4.539476037025451660e-01,9.145311713218688965e-01,4.539690017700195312e-01,9.143320322036743164e-01,4.541197419166564941e-01,9.140672087669372559e-01,4.542699456214904785e-01
6.620000000000000284e+01,9.148349165916442871e-01,4.539581835269927979e-01,9.147120714187622070e-01,4.539350867271423340e-01,9.145401716232299805e-01,4.539474546909332275e-01,9.143254160881042480e-01,4.540850818157196045e-01,9.140459895133972168e-01,4.542189836502075195e-01
6.629999999999999716e+01,9.148415923118591309e-01,4.539520442485809326e-01,9.147229194641113281e-01,4.539233148097991943e-01,9.145516157150268555e-01,4.539268314838409424e-01,9.143230319023132324e-01,4.540508687496185303e-01,9.140309095382690430e-01,4.541680216789245605e-01
6.640000000000000568e+01,9.148488640785217285e-01,4.539463520050048828e-01,9.147350192070007324e-01,4.539123177528381348e-01,9.145653247833251953e-01,4.539072215557098389e-01,9.143247604370117188e-01,4.540172219276428223e-01,9.140222668647766113e-01,4.541173279285430908e-01
6.650000000000000000e+01,9.148567318916320801e-01,4.539411365985870361e-01,9.147483110427856445e-01,4.539021551609039307e-01,9.145811796188354492e-01,4.538887143135070801e-01,9.143304824829101562e-01,4.539843797683715820e-01,9.140195846557617188e-01,4.540672600269317627e-01
6.659999999999999432e+01,9.148650765419006348e-01,4.539364278316497803e-01,9.147626161575317383e-01,4.538928568363189697e-01,9.145991206169128418e-01,4.538713693618774414e-01,9.143400192260742188e-01,4.539525210857391357e-01,9.140228629112243652e-01,4.540181457996368408e-01
6.670000000000000284e+01,9.148740172386169434e-01,4.539322555065155029e-01,9.147778749465942383e-01,4.538844823837280273e-01,9.146188497543334961e-01,4.538553059101104736e-01,9.143531918525695801e-01,4.539217948913574219e-01,9.140321016311645508e-01,4.539701938629150391e-01
6.679999999999999716e+01,9.148833155632019043e-01,4.539285898208618164e-01,9.147939085960388184e-01,4.538770914077758789e-01,9.146403074264526367e-01,4.538405537605285645e-01,9.143698811531066895e-01,4.538923799991607666e-01,9.140468239784240723e-01,4.539237320423126221e-01
6.690000000000000568e+01,9.148928523063659668e-01,4.539254605770111084e-01,9.148106575012207031e-01,4.538705945014953613e-01,9.146631956100463867e-01,4.538271725177764893e-01,9.143898487091064453e-01,4.538643956184387207e-01,9.140669703483581543e-01,4.538789987564086914e-01
6.700000000000000000e+01,9.149026870727539062e-01,4.539228975772857666e-01,9.148279428482055664e-01,4.538650810718536377e-01,9.146874547004699707e-01,4.538152515888214111e-01,9.144127964973449707e-01,4.538380205631256104e-01,9.140920639038085938e-01,4.538362026214599609e-01
6.709999999999999432e+01,9.149128198623657227e-01,4.539209008216857910e-01,9.148458242416381836e-01,4.538605511188507080e-01,9.147127866744995117e-01,4.538048207759857178e-01,9.144387245178222656e-01,4.538133740425109863e-01,9.141220450401306152e-01,4.537955820560455322e-01
6.720000000000000284e+01,9.149229526519775391e-01,4.539194405078887939e-01,9.148638248443603516e-01,4.538570344448089600e-01,9.147390723228454590e-01,4.537958800792694092e-01,9.144672751426696777e-01,4.537905454635620117e-01,9.141564369201660156e-01,4.537572860717773438e-01
6.729999999999999716e+01,9.149330854415893555e-01,4.539184868335723877e-01,9.148823022842407227e-01,4.538545012474060059e-01,9.147661328315734863e-01,4.537884294986724854e-01,9.144982099533081055e-01,4.537695944309234619e-01,9.141950011253356934e-01,4.537215232849121094e-01
6.740000000000000568e+01,9.149432182312011719e-01,4.539180696010589600e-01,9.149007797241210938e-01,4.538528919219970703e-01,9.147937297821044922e-01,4.537824690341949463e-01,9.145312905311584473e-01,4.537506103515625000e-01,9.142373800277709961e-01,4.536884427070617676e-01
6.750000000000000000e+01,9.149533510208129883e-01,4.539181888103485107e-01,9.149192571640014648e-01,4.538522362709045410e-01,9.148217439651489258e-01,4.537779986858367920e-01,9.145662188529968262e-01,4.537337124347686768e-01,9.142831563949584961e-01,4.536581933498382568e-01
6.759999999999999432e+01,9.149634838104248047e-01,4.539187848567962646e-01,9.149375557899475098e-01,4.538525342941284180e-01,9.148497581481933594e-01,4.537750184535980225e-01,9.146026968955993652e-01,4.537189304828643799e-01,9.143320322036743164e-01,4.536309242248535156e-01
6.770000000000000284e+01,9.149731993675231934e-01,4.539198577404022217e-01,9.149554371833801270e-01,4.538537561893463135e-01,9.148777723312377930e-01,4.537735283374786377e-01,9.146405458450317383e-01,4.537062644958496094e-01,9.143834710121154785e-01,4.536066353321075439e-01
6.779999999999999716e+01,9.149827361106872559e-01,4.539214372634887695e-01,9.149730801582336426e-01,4.538558423519134521e-01,9.149057865142822266e-01,4.537733793258666992e-01,9.146794080734252930e-01,4.536957442760467529e-01,9.144372344017028809e-01,4.535853266716003418e-01
6.790000000000000568e+01,9.149919748306274414e-01,4.539234340190887451e-01,9.149902462959289551e-01,4.538587629795074463e-01,9.149335622787475586e-01,4.537746906280517578e-01,9.147191047668457031e-01,4.536873996257781982e-01,9.144929051399230957e-01,4.535672664642333984e-01
6.800000000000000000e+01,9.150009155273437500e-01,4.539258480072021484e-01,9.150068163871765137e-01,4.538624882698059082e-01,9.149608612060546875e-01,4.537773430347442627e-01,9.147592782974243164e-01,4.536812007427215576e-01,9.145500659942626953e-01,4.535523056983947754e-01
6.809999999999999432e+01,9.150093793869018555e-01,4.539286792278289795e-01,9.150227308273315430e-01,4.538669586181640625e-01,9.149874448776245117e-01,4.537813067436218262e-01,9.147998094558715820e-01,4.536771476268768311e-01,9.146082401275634766e-01,4.535405337810516357e-01
6.820000000000000284e+01,9.150174260139465332e-01,4.539318680763244629e-01,9.150379896163940430e-01,4.538720846176147461e-01,9.150133132934570312e-01,4.537864923477172852e-01,9.148403406143188477e-01,4.536752104759216309e-01,9.146671891212463379e-01,4.535319209098815918e-01
6.829999999999999716e+01,9.150250554084777832e-01,4.539353847503662109e-01,9.150524735450744629e-01,4.538778960704803467e-01,9.150382280349731445e-01,4.537928700447082520e-01,9.148805141448974609e-01,4.536752998828887939e-01,9.147263765335083008e-01,4.535264074802398682e-01
6.840000000000000568e+01,9.150321483612060547e-01,4.539391994476318359e-01,9.150660037994384766e-01,4.538843035697937012e-01,9.150620698928833008e-01,4.538003802299499512e-01,9.149202108383178711e-01,4.536773860454559326e-01,9.147853851318359375e-01,4.535238742828369141e-01
6.850000000000000000e+01,9.150387048721313477e-01,4.539433121681213379e-01,9.150786995887756348e-01,4.538912773132324219e-01,9.150847792625427246e-01,4.538088738918304443e-01,9.149591922760009766e-01,4.536814391613006592e-01,9.148442149162292480e-01,4.535243213176727295e-01
6.860000000000000853e+01,9.150446653366088867e-01,4.539476633071899414e-01,9.150903820991516113e-01,4.538986980915069580e-01,9.151061773300170898e-01,4.538183510303497314e-01,9.149972200393676758e-01,4.536873698234558105e-01,9.149023294448852539e-01,4.535277485847473145e-01
6.870000000000000284e+01,9.150500297546386719e-01,4.539521634578704834e-01,9.151009917259216309e-01,4.539065659046173096e-01,9.151262044906616211e-01,4.538286924362182617e-01,9.150341153144836426e-01,4.536950588226318359e-01,9.149592518806457520e-01,4.535340964794158936e-01
6.879999999999999716e+01,9.150548577308654785e-01,4.539569318294525146e-01,9.151105880737304688e-01,4.539147913455963135e-01,9.151448011398315430e-01,4.538397789001464844e-01,9.150695800781250000e-01,4.537044167518615723e-01,9.150148034095764160e-01,4.535430967807769775e-01
6.890000000000000568e+01,9.150590300559997559e-01,4.539617002010345459e-01,9.151191115379333496e-01,4.539233148097991943e-01,9.151617884635925293e-01,4.538516104221343994e-01,9.151035547256469727e-01,4.537152945995330811e-01,9.150686264038085938e-01,4.535547196865081787e-01
6.900000000000000000e+01,9.150625467300415039e-01,4.539667665958404541e-01,9.151265621185302734e-01,4.539320766925811768e-01,9.151772260665893555e-01,4.538640081882476807e-01,9.151358604431152344e-01,4.537276625633239746e-01,9.151203632354736328e-01,4.535687863826751709e-01
6.910000000000000853e+01,9.150654077529907227e-01,4.539718329906463623e-01,9.151328206062316895e-01,4.539410173892974854e-01,9.151909947395324707e-01,4.538769423961639404e-01,9.151663780212402344e-01,4.537414014339447021e-01,9.151698350906372070e-01,4.535850882530212402e-01
6.920000000000000284e+01,9.150676727294921875e-01,4.539768993854522705e-01,9.151379466056823730e-01,4.539500772953033447e-01,9.152030944824218750e-01,4.538902640342712402e-01,9.151948690414428711e-01,4.537563621997833252e-01,9.152168035507202148e-01,4.536035358905792236e-01
6.929999999999999716e+01,9.150692820549011230e-01,4.539819657802581787e-01,9.151419401168823242e-01,4.539593160152435303e-01,9.152134060859680176e-01,4.539039433002471924e-01,9.152212142944335938e-01,4.537723958492279053e-01,9.152610301971435547e-01,4.536239504814147949e-01
6.940000000000000568e+01,9.150702953338623047e-01,4.539870321750640869e-01,9.151447415351867676e-01,4.539685547351837158e-01,9.152219891548156738e-01,4.539178609848022461e-01,9.152453541755676270e-01,4.537894427776336670e-01,9.153023362159729004e-01,4.536461234092712402e-01
6.950000000000000000e+01,9.150707125663757324e-01,4.539920985698699951e-01,9.151464700698852539e-01,4.539776742458343506e-01,9.152287840843200684e-01,4.539318680763244629e-01,9.152671694755554199e-01,4.538073241710662842e-01,9.153404831886291504e-01,4.536699056625366211e-01
6.960000000000000853e+01,9.150705337524414062e-01,4.539969861507415771e-01,9.151470661163330078e-01,4.539866149425506592e-01,9.152339100837707520e-01,4.539458751678466797e-01,9.152866005897521973e-01,4.538259208202362061e-01,9.153753519058227539e-01,4.536950588226318359e-01
6.970000000000000284e+01,9.150697588920593262e-01,4.540017545223236084e-01,9.151466488838195801e-01,4.539954662322998047e-01,9.152373075485229492e-01,4.539598822593688965e-01,9.153035879135131836e-01,4.538451135158538818e-01,9.154068231582641602e-01,4.537214338779449463e-01
6.979999999999999716e+01,9.150684475898742676e-01,4.540064334869384766e-01,9.151451587677001953e-01,4.540041089057922363e-01,9.152389168739318848e-01,4.539737999439239502e-01,9.153180718421936035e-01,4.538647234439849854e-01,9.154347777366638184e-01,4.537488222122192383e-01
6.990000000000000568e+01,9.150665998458862305e-01,4.540109038352966309e-01,9.151426553726196289e-01,4.540124535560607910e-01,9.152389168739318848e-01,4.539874792098999023e-01,9.153300523757934570e-01,4.538846909999847412e-01,9.154591560363769531e-01,4.537770450115203857e-01
7.000000000000000000e+01,9.150642156600952148e-01,4.540151953697204590e-01,9.151391983032226562e-01,4.540205299854278564e-01,9.152372479438781738e-01,4.540008604526519775e-01,9.153395295143127441e-01,4.539048075675964355e-01,9.154798984527587891e-01,4.538058340549468994e-01
7.010000000000000853e+01,9.150612950325012207e-01,4.540193080902099609e-01,9.151347875595092773e-01,4.540282189846038818e-01,9.152340292930603027e-01,4.540138840675354004e-01,9.153465032577514648e-01,4.539250731468200684e-01,9.154969453811645508e-01,4.538350999355316162e-01
7.020000000000000284e+01,9.150579571723937988e-01,4.540231823921203613e-01,9.151296019554138184e-01,4.540355503559112549e-01,9.152292609214782715e-01,4.540264904499053955e-01,9.153510332107543945e-01,4.539451003074645996e-01,9.155103564262390137e-01,4.538646042346954346e-01
7.029999999999999716e+01,9.150542616844177246e-01,4.540267884731292725e-01,9.151235222816467285e-01,4.540424942970275879e-01,9.152231216430664062e-01,4.540385603904724121e-01,9.153530597686767578e-01,4.539649784564971924e-01,9.155200719833374023e-01,4.538941085338592529e-01
7.040000000000000568e+01,9.150500893592834473e-01,4.540301263332366943e-01,9.151167273521423340e-01,4.540489614009857178e-01,9.152155518531799316e-01,4.540500938892364502e-01,9.153527021408081055e-01,4.539845287799835205e-01,9.155262112617492676e-01,4.539235234260559082e-01
7.050000000000000000e+01,9.150456190109252930e-01,4.540331959724426270e-01,9.151092171669006348e-01,4.540549814701080322e-01,9.152067899703979492e-01,4.540610015392303467e-01,9.153500795364379883e-01,4.540036618709564209e-01,9.155287742614746094e-01,4.539526104927062988e-01
7.060000000000000853e+01,9.150408506393432617e-01,4.540359675884246826e-01,9.151011109352111816e-01,4.540604948997497559e-01,9.151968359947204590e-01,4.540712237358093262e-01,9.153451919555664062e-01,4.540222585201263428e-01,9.155278205871582031e-01,4.539811909198760986e-01
7.070000000000000284e+01,9.150357842445373535e-01,4.540384411811828613e-01,9.150924086570739746e-01,4.540654420852661133e-01,9.151857495307922363e-01,4.540807604789733887e-01,9.153381586074829102e-01,4.540401995182037354e-01,9.155234694480895996e-01,4.540091454982757568e-01
7.079999999999999716e+01,9.150304198265075684e-01,4.540406167507171631e-01,9.150832891464233398e-01,4.540698826313018799e-01,9.151735901832580566e-01,4.540895521640777588e-01,9.153290987014770508e-01,4.540574252605438232e-01,9.155158996582031250e-01,4.540362954139709473e-01
7.090000000000000568e+01,9.150250554084777832e-01,4.540424942970275879e-01,9.150737524032592773e-01,4.540737569332122803e-01,9.151606559753417969e-01,4.540975391864776611e-01,9.153180718421936035e-01,4.540738463401794434e-01,9.155051708221435547e-01,4.540624618530273438e-01
7.100000000000000000e+01,9.150195121765136719e-01,4.540440738201141357e-01,9.150637388229370117e-01,4.540770649909973145e-01,9.151468276977539062e-01,4.541046917438507080e-01,9.153051972389221191e-01,4.540893733501434326e-01,9.154914617538452148e-01,4.540875554084777832e-01
7.110000000000000853e+01,9.150135517120361328e-01,4.540453255176544189e-01,9.150536060333251953e-01,4.540798366069793701e-01,9.151323437690734863e-01,4.541110098361968994e-01,9.152906537055969238e-01,4.541039168834686279e-01,9.154748916625976562e-01,4.541114270687103271e-01
7.120000000000000284e+01,9.150075912475585938e-01,4.540462493896484375e-01,9.150431752204895020e-01,4.540820419788360596e-01,9.151173233985900879e-01,4.541164636611938477e-01,9.152745604515075684e-01,4.541174471378326416e-01,9.154556989669799805e-01,4.541339874267578125e-01
7.129999999999999716e+01,9.150016307830810547e-01,4.540468752384185791e-01,9.150324463844299316e-01,4.540836811065673828e-01,9.151018261909484863e-01,4.541210532188415527e-01,9.152570366859436035e-01,4.541298747062683105e-01,9.154341220855712891e-01,4.541551470756530762e-01
7.140000000000000568e+01,9.149956703186035156e-01,4.540471732616424561e-01,9.150217175483703613e-01,4.540847241878509521e-01,9.150858521461486816e-01,4.541247785091400146e-01,9.152382612228393555e-01,4.541411399841308594e-01,9.154102206230163574e-01,4.541747272014617920e-01
7.150000000000000000e+01,9.149897098541259766e-01,4.540471732616424561e-01,9.150109887123107910e-01,4.540852308273315430e-01,9.150697588920593262e-01,4.541276395320892334e-01,9.152183532714843750e-01,4.541512727737426758e-01,9.153842926025390625e-01,4.541927278041839600e-01
7.160000000000000853e+01,9.149837493896484375e-01,4.540468752384185791e-01,9.150002598762512207e-01,4.540851712226867676e-01,9.150536656379699707e-01,4.541296362876892090e-01,9.151974916458129883e-01,4.541601538658142090e-01,9.153565168380737305e-01,4.542090296745300293e-01
7.170000000000000284e+01,9.149780273437500000e-01,4.540462791919708252e-01,9.149898886680603027e-01,4.540845751762390137e-01,9.150375723838806152e-01,4.541307985782623291e-01,9.151757955551147461e-01,4.541678428649902344e-01,9.153271913528442383e-01,4.542236030101776123e-01
7.179999999999999716e+01,9.149726629257202148e-01,4.540453851222991943e-01,9.149797558784484863e-01,4.540835022926330566e-01,9.150214791297912598e-01,4.541311264038085938e-01,9.151534438133239746e-01,4.541742801666259766e-01,9.152964353561401367e-01,4.542363882064819336e-01
7.190000000000000568e+01,9.149672985076904297e-01,4.540442526340484619e-01,9.149696230888366699e-01,4.540818929672241211e-01,9.150053858757019043e-01,4.541306197643280029e-01,9.151306748390197754e-01,4.541794359683990479e-01,9.152645468711853027e-01,4.542473852634429932e-01
7.200000000000000000e+01,9.149619936943054199e-01,4.540428817272186279e-01,9.149600863456726074e-01,4.540798664093017578e-01,9.149894118309020996e-01,4.541293382644653320e-01,9.151074290275573730e-01,4.541833698749542236e-01,9.152317047119140625e-01,4.542565643787384033e-01
7.210000000000000853e+01,9.149572253227233887e-01,4.540413022041320801e-01,9.149507284164428711e-01,4.540773630142211914e-01,9.149739146232604980e-01,4.541272521018981934e-01,9.150841832160949707e-01,4.541860520839691162e-01,9.151981472969055176e-01,4.542638957500457764e-01
7.220000000000000284e+01,9.149524569511413574e-01,4.540395140647888184e-01,9.149417877197265625e-01,4.540745019912719727e-01,9.149588346481323242e-01,4.541244804859161377e-01,9.150609374046325684e-01,4.541875422000885010e-01,9.151641726493835449e-01,4.542694091796875000e-01
7.229999999999999716e+01,9.149481058120727539e-01,4.540374577045440674e-01,9.149333834648132324e-01,4.540712237358093262e-01,9.149442315101623535e-01,4.541209936141967773e-01,9.150376915931701660e-01,4.541878402233123779e-01,9.151299595832824707e-01,4.542731344699859619e-01
7.240000000000000568e+01,9.149439334869384766e-01,4.540353119373321533e-01,9.149254560470581055e-01,4.540675878524780273e-01,9.149302244186401367e-01,4.541168510913848877e-01,9.150145053863525391e-01,4.541869461536407471e-01,9.150955080986022949e-01,4.542750418186187744e-01
7.250000000000000000e+01,9.149401783943176270e-01,4.540329277515411377e-01,9.149180054664611816e-01,4.540636539459228516e-01,9.149168729782104492e-01,4.541121125221252441e-01,9.149918556213378906e-01,4.541849493980407715e-01,9.150615334510803223e-01,4.542752206325531006e-01
7.260000000000000853e+01,9.149366021156311035e-01,4.540305137634277344e-01,9.149111509323120117e-01,4.540594220161437988e-01,9.149042367935180664e-01,4.541068077087402344e-01,9.149696826934814453e-01,4.541818201541900635e-01,9.150277972221374512e-01,4.542736709117889404e-01
7.270000000000000284e+01,9.149335026741027832e-01,4.540278315544128418e-01,9.149048328399658203e-01,4.540549516677856445e-01,9.148924350738525391e-01,4.541009962558746338e-01,9.149481058120727539e-01,4.541777074337005615e-01,9.149946570396423340e-01,4.542704820632934570e-01
7.279999999999999716e+01,9.149305820465087891e-01,4.540251493453979492e-01,9.148991703987121582e-01,4.540502130985260010e-01,9.148814082145690918e-01,4.540947079658508301e-01,9.149273633956909180e-01,4.541725814342498779e-01,9.149622321128845215e-01,4.542657136917114258e-01
7.290000000000000568e+01,9.149281978607177734e-01,4.540224671363830566e-01,9.148941040039062500e-01,4.540453553199768066e-01,9.148712754249572754e-01,4.540880024433135986e-01,9.149073958396911621e-01,4.541665017604827881e-01,9.149308800697326660e-01,4.542594552040100098e-01
7.300000000000000000e+01,9.149260520935058594e-01,4.540195763111114502e-01,9.148896932601928711e-01,4.540402889251708984e-01,9.148620367050170898e-01,4.540809392929077148e-01,9.148884415626525879e-01,4.541595876216888428e-01,9.149005413055419922e-01,4.542517066001892090e-01
7.310000000000000853e+01,9.149242639541625977e-01,4.540165960788726807e-01,9.148858785629272461e-01,4.540352225303649902e-01,9.148538112640380859e-01,4.540735483169555664e-01,9.148705005645751953e-01,4.541518390178680420e-01,9.148715138435363770e-01,4.542426466941833496e-01
7.320000000000000284e+01,9.149229526519775391e-01,4.540136158466339111e-01,9.148827195167541504e-01,4.540299177169799805e-01,9.148464798927307129e-01,4.540658891201019287e-01,9.148537516593933105e-01,4.541433751583099365e-01,9.148439764976501465e-01,4.542323350906372070e-01
7.329999999999999716e+01,9.149218797683715820e-01,4.540106356143951416e-01,9.148802161216735840e-01,4.540245532989501953e-01,9.148402214050292969e-01,4.540580809116363525e-01,9.148381948471069336e-01,4.541342556476593018e-01,9.148179292678833008e-01,4.542208611965179443e-01
7.340000000000000568e+01,9.149212837219238281e-01,4.540076553821563721e-01,9.148784875869750977e-01,4.540191888809204102e-01,9.148349761962890625e-01,4.540500342845916748e-01,9.148238897323608398e-01,4.541245698928833008e-01,9.147935509681701660e-01,4.542082846164703369e-01
7.350000000000000000e+01,9.149210453033447266e-01,4.540046751499176025e-01,9.148774147033691406e-01,4.540138244628906250e-01,9.148306846618652344e-01,4.540419876575469971e-01,9.148108959197998047e-01,4.541143476963043213e-01,9.147709608078002930e-01,4.541947841644287109e-01
7.360000000000000853e+01,9.149210453033447266e-01,4.540018439292907715e-01,9.148769378662109375e-01,4.540086388587951660e-01,9.148274064064025879e-01,4.540339410305023193e-01,9.147992730140686035e-01,4.541037082672119141e-01,9.147502183914184570e-01,4.541804492473602295e-01
7.370000000000000284e+01,9.149215817451477051e-01,4.539991617202758789e-01,9.148770570755004883e-01,4.540035724639892578e-01,9.148251414299011230e-01,4.540258944034576416e-01,9.147890210151672363e-01,4.540927112102508545e-01,9.147314429283142090e-01,4.541653692722320557e-01
7.379999999999999716e+01,9.149221777915954590e-01,4.539964795112609863e-01,9.148777723312377930e-01,4.539985060691833496e-01,9.148238301277160645e-01,4.540178477764129639e-01,9.147801995277404785e-01,4.540814161300659180e-01,9.147146344184875488e-01,4.541496932506561279e-01
7.390000000000000568e+01,9.149233698844909668e-01,4.539937973022460938e-01,9.148790836334228516e-01,4.539937078952789307e-01,9.148235321044921875e-01,4.540098309516906738e-01,9.147729277610778809e-01,4.540699124336242676e-01,9.146999716758728027e-01,4.541334807872772217e-01
7.400000000000000000e+01,9.149245619773864746e-01,4.539913833141326904e-01,9.148809313774108887e-01,4.539889693260192871e-01,9.148241281509399414e-01,4.540020823478698730e-01,9.147669672966003418e-01,4.540582895278930664e-01,9.146873354911804199e-01,4.541169106960296631e-01
7.410000000000000853e+01,9.149263501167297363e-01,4.539889991283416748e-01,9.148833155632019043e-01,4.539844989776611328e-01,9.148256778717041016e-01,4.539944529533386230e-01,9.147624969482421875e-01,4.540466666221618652e-01,9.146769046783447266e-01,4.541000425815582275e-01
7.420000000000000284e+01,9.149281382560729980e-01,4.539867639541625977e-01,9.148862957954406738e-01,4.539802372455596924e-01,9.148281216621398926e-01,4.539870619773864746e-01,9.147595167160034180e-01,4.540350437164306641e-01,9.146685600280761719e-01,4.540830552577972412e-01
7.429999999999999716e+01,9.149302840232849121e-01,4.539846777915954590e-01,9.148897528648376465e-01,4.539761841297149658e-01,9.148313999176025391e-01,4.539799690246582031e-01,9.147578477859497070e-01,4.540234506130218506e-01,9.146623015403747559e-01,4.540660679340362549e-01
7.440000000000000568e+01,9.149326682090759277e-01,4.539827108383178711e-01,9.148935675621032715e-01,4.539723694324493408e-01,9.148354530334472656e-01,4.539732038974761963e-01,9.147576689720153809e-01,4.540121257305145264e-01,9.146581888198852539e-01,4.540490806102752686e-01
7.450000000000000000e+01,9.149350523948669434e-01,4.539809226989746094e-01,9.148977398872375488e-01,4.539688527584075928e-01,9.148403406143188477e-01,4.539667665958404541e-01,9.147588014602661133e-01,4.540009796619415283e-01,9.146561026573181152e-01,4.540321826934814453e-01
7.460000000000000853e+01,9.149379730224609375e-01,4.539793133735656738e-01,9.149024486541748047e-01,4.539656043052673340e-01,9.148458838462829590e-01,4.539606869220733643e-01,9.147612452507019043e-01,4.539901316165924072e-01,9.146559834480285645e-01,4.540155529975891113e-01
7.470000000000000284e+01,9.149409532546997070e-01,4.539778232574462891e-01,9.149072766304016113e-01,4.539626538753509521e-01,9.148520827293395996e-01,4.539550542831420898e-01,9.147650003433227539e-01,4.539796113967895508e-01,9.146578907966613770e-01,4.539992809295654297e-01
7.479999999999999716e+01,9.149439334869384766e-01,4.539766013622283936e-01,9.149126410484313965e-01,4.539600312709808350e-01,9.148588776588439941e-01,4.539498388767242432e-01,9.147699475288391113e-01,4.539695382118225098e-01,9.146617650985717773e-01,4.539834260940551758e-01
7.490000000000000568e+01,9.149469137191772461e-01,4.539754688739776611e-01,9.149180054664611816e-01,4.539577364921569824e-01,9.148662090301513672e-01,4.539450705051422119e-01,9.147760272026062012e-01,4.539598822593688965e-01,9.146674275398254395e-01,4.539681077003479004e-01
7.500000000000000000e+01,9.149500131607055664e-01,4.539745748043060303e-01,9.149237871170043945e-01,4.539557397365570068e-01,9.148739576339721680e-01,4.539407491683959961e-01,9.147831797599792480e-01,4.539507627487182617e-01,9.146748185157775879e-01,4.539534151554107666e-01
7.510000000000000853e+01,9.149535894393920898e-01,4.539738297462463379e-01,9.149297475814819336e-01,4.539541006088256836e-01,9.148823022842407227e-01,4.539369344711303711e-01,9.147912859916687012e-01,4.539422094821929932e-01,9.146838784217834473e-01,4.539394080638885498e-01
7.520000000000000284e+01,9.149571657180786133e-01,4.539732336997985840e-01,9.149357080459594727e-01,4.539527893066406250e-01,9.148908853530883789e-01,4.539335966110229492e-01,9.148004055023193359e-01,4.539342224597930908e-01,9.146946072578430176e-01,4.539261162281036377e-01
7.529999999999999716e+01,9.149607419967651367e-01,4.539729356765747070e-01,9.149416685104370117e-01,4.539517760276794434e-01,9.148998260498046875e-01,4.539307653903961182e-01,9.148102998733520508e-01,4.539268612861633301e-01,9.147067070007324219e-01,4.539136290550231934e-01
7.540000000000000568e+01,9.149643182754516602e-01,4.539727270603179932e-01,9.149476289749145508e-01,4.539510905742645264e-01,9.149087667465209961e-01,4.539284408092498779e-01,9.148209095001220703e-01,4.539201259613037109e-01,9.147201776504516602e-01,4.539020359516143799e-01
7.550000000000000000e+01,9.149678945541381836e-01,4.539727270603179932e-01,9.149535894393920898e-01,4.539507031440734863e-01,9.149181842803955078e-01,4.539265930652618408e-01,9.148322343826293945e-01,4.539141058921813965e-01,9.147348403930664062e-01,4.538913667201995850e-01
7.560000000000000853e+01,9.149714708328247070e-01,4.539729356765747070e-01,9.149595499038696289e-01,4.539506435394287109e-01,9.149277210235595703e-01,4.539252519607543945e-01,9.148441553115844727e-01,4.539087414741516113e-01,9.147506356239318848e-01,4.538816809654235840e-01
7.570000000000000284e+01,9.149745702743530273e-01,4.539732336997985840e-01,9.149655103683471680e-01,4.539508819580078125e-01,9.149372577667236328e-01,4.539244771003723145e-01,9.148566126823425293e-01,4.539041221141815186e-01,9.147673845291137695e-01,4.538729786872863770e-01
7.579999999999999716e+01,9.149775505065917969e-01,4.539737999439239502e-01,9.149714708328247070e-01,4.539514183998107910e-01,9.149467945098876953e-01,4.539241492748260498e-01,9.148694276809692383e-01,4.539001882076263428e-01,9.147849678993225098e-01,4.538652896881103516e-01
7.590000000000000568e+01,9.149805307388305664e-01,4.539743959903717041e-01,9.149774312973022461e-01,4.539522230625152588e-01,9.149563312530517578e-01,4.539242982864379883e-01,9.148825407028198242e-01,4.538969695568084717e-01,9.148032069206237793e-01,4.538585841655731201e-01
7.600000000000000000e+01,9.149835109710693359e-01,4.539752006530761719e-01,9.149830937385559082e-01,4.539533257484436035e-01,9.149655103683471680e-01,4.539249241352081299e-01,9.148956537246704102e-01,4.538945257663726807e-01,9.148220419883728027e-01,4.538529813289642334e-01
7.610000000000000853e+01,9.149864912033081055e-01,4.539760947227478027e-01,9.149884581565856934e-01,4.539546668529510498e-01,9.149744510650634766e-01,4.539259970188140869e-01,9.149093627929687500e-01,4.538927376270294189e-01,9.148412942886352539e-01,4.538483917713165283e-01
7.620000000000000284e+01,9.149892330169677734e-01,4.539771378040313721e-01,9.149938225746154785e-01,4.539562463760375977e-01,9.149833917617797852e-01,4.539275169372558594e-01,9.149230718612670898e-01,4.538916945457458496e-01,9.148609638214111328e-01,4.538448750972747803e-01
7.629999999999999716e+01,9.149916172027587891e-01,4.539783298969268799e-01,9.149987101554870605e-01,4.539580345153808594e-01,9.149917364120483398e-01,4.539294242858886719e-01,9.149367809295654297e-01,4.538913667201995850e-01,9.148806333541870117e-01,4.538424313068389893e-01
7.640000000000000568e+01,9.149940013885498047e-01,4.539795219898223877e-01,9.150034785270690918e-01,4.539601206779479980e-01,9.150000214576721191e-01,4.539316892623901367e-01,9.149500131607055664e-01,4.538916945457458496e-01,9.149003028869628906e-01,4.538410007953643799e-01
7.650000000000000000e+01,9.149963855743408203e-01,4.539808928966522217e-01,9.150078296661376953e-01,4.539623260498046875e-01,9.150077700614929199e-01,4.539343118667602539e-01,9.149631261825561523e-01,4.538926780223846436e-01,9.149199724197387695e-01,4.538405537605285645e-01
7.660000000000000853e+01,9.149982333183288574e-01,4.539823830127716064e-01,9.150120019912719727e-01,4.539647102355957031e-01,9.150151610374450684e-01,4.539372920989990234e-01,9.149760603904724121e-01,4.538943171501159668e-01,9.149396419525146484e-01,4.538410902023315430e-01
7.670000000000000284e+01,9.150000214576721191e-01,4.539838731288909912e-01,9.150156974792480469e-01,4.539673030376434326e-01,9.150221347808837891e-01,4.539405703544616699e-01,9.149885773658752441e-01,4.538965523242950439e-01,9.149588942527770996e-01,4.538426399230957031e-01
7.679999999999999716e+01,9.150018095970153809e-01,4.539853632450103760e-01,9.150191545486450195e-01,4.539699852466583252e-01,9.150286912918090820e-01,4.539441466331481934e-01,9.150006771087646484e-01,4.538993835449218750e-01,9.149777889251708984e-01,4.538451135158538818e-01
7.690000000000000568e+01,9.150030612945556641e-01,4.539868533611297607e-01,9.150221347808837891e-01,4.539726972579956055e-01,9.150346517562866211e-01,4.539479911327362061e-01,9.150123596191406250e-01,4.539027512073516846e-01,9.149961471557617188e-01,4.538484811782836914e-01
7.700000000000000000e+01,9.150042533874511719e-01,4.539884626865386963e-01,9.150248169898986816e-01,4.539756774902343750e-01,9.150400757789611816e-01,4.539520442485809326e-01,9.150235056877136230e-01,4.539066255092620850e-01,9.150138497352600098e-01,4.538526833057403564e-01
7.710000000000000853e+01,9.150054454803466797e-01,4.539902508258819580e-01,9.150272011756896973e-01,4.539786577224731445e-01,9.150449633598327637e-01,4.539562165737152100e-01,9.150339961051940918e-01,4.539109766483306885e-01,9.150308966636657715e-01,4.538576900959014893e-01
7.720000000000000284e+01,9.150060415267944336e-01,4.539920389652252197e-01,9.150290489196777344e-01,4.539816379547119141e-01,9.150493144989013672e-01,4.539606273174285889e-01,9.150438904762268066e-01,4.539157748222351074e-01,9.150471687316894531e-01,4.538634121417999268e-01
7.729999999999999716e+01,9.150066375732421875e-01,4.539938271045684814e-01,9.150305986404418945e-01,4.539846181869506836e-01,9.150531291961669922e-01,4.539650976657867432e-01,9.150530695915222168e-01,4.539209604263305664e-01,9.150624871253967285e-01,4.538698792457580566e-01
7.740000000000000568e+01,9.150070548057556152e-01,4.539956152439117432e-01,9.150317907333374023e-01,4.539875984191894531e-01,9.150563478469848633e-01,4.539696276187896729e-01,9.150615930557250977e-01,4.539264738559722900e-01,9.150769114494323730e-01,4.538769423961639404e-01
7.750000000000000000e+01,9.150070548057556152e-01,4.539973139762878418e-01,9.150325655937194824e-01,4.539905786514282227e-01,9.150589704513549805e-01,4.539743959903717041e-01,9.150692820549011230e-01,4.539323151111602783e-01,9.150903224945068359e-01,4.538845717906951904e-01
7.760000000000000853e+01,9.150070548057556152e-01,4.539988040924072266e-01,9.150331020355224609e-01,4.539935588836669922e-01,9.150609970092773438e-01,4.539791643619537354e-01,9.150761961936950684e-01,4.539383947849273682e-01,9.151026606559753418e-01,4.538927376270294189e-01
7.770000000000000284e+01,9.150069355964660645e-01,4.540002942085266113e-01,9.150331020355224609e-01,4.539965391159057617e-01,9.150624275207519531e-01,4.539839327335357666e-01,9.150823354721069336e-01,4.539446532726287842e-01,9.151139259338378906e-01,4.539013206958770752e-01
7.779999999999999716e+01,9.150063395500183105e-01,4.540017843246459961e-01,9.150328040122985840e-01,4.539995193481445312e-01,9.150632619857788086e-01,4.539887011051177979e-01,9.150876402854919434e-01,4.539512097835540771e-01,9.151239991188049316e-01,4.539103209972381592e-01
7.790000000000000568e+01,9.150057435035705566e-01,4.540032744407653809e-01,9.150322079658508301e-01,4.540024101734161377e-01,9.150635600090026855e-01,4.539932310581207275e-01,9.150921106338500977e-01,4.539577662944793701e-01,9.151328802108764648e-01,4.539196193218231201e-01
7.800000000000000000e+01,9.150051474571228027e-01,4.540047645568847656e-01,9.150311946868896484e-01,4.540050923824310303e-01,9.150633215904235840e-01,4.539977014064788818e-01,9.150957465171813965e-01,4.539644420146942139e-01,9.151405692100524902e-01,4.539291560649871826e-01
7.810000000000000853e+01,9.150041341781616211e-01,4.540061950683593750e-01,9.150300025939941406e-01,4.540077745914459229e-01,9.150625467300415039e-01,4.540021717548370361e-01,9.150984883308410645e-01,4.539712965488433838e-01,9.151470661163330078e-01,4.539389014244079590e-01
7.820000000000000284e+01,9.150029420852661133e-01,4.540073871612548828e-01,9.150283336639404297e-01,4.540103375911712646e-01,9.150612950325012207e-01,4.540064036846160889e-01,9.151004552841186523e-01,4.539781510829925537e-01,9.151522517204284668e-01,4.539487361907958984e-01
7.829999999999999716e+01,9.150017499923706055e-01,4.540085792541503906e-01,9.150265455245971680e-01,4.540127217769622803e-01,9.150595068931579590e-01,4.540105760097503662e-01,9.151015281677246094e-01,4.539847373962402344e-01,9.151562452316284180e-01,4.539585709571838379e-01
7.840000000000000568e+01,9.150005578994750977e-01,4.540097713470458984e-01,9.150243401527404785e-01,4.540150165557861328e-01,9.150571823120117188e-01,4.540144801139831543e-01,9.151018261909484863e-01,4.539912939071655273e-01,9.151590466499328613e-01,4.539684057235717773e-01
7.850000000000000000e+01,9.149991869926452637e-01,4.540107548236846924e-01,9.150219559669494629e-01,4.540171027183532715e-01,9.150545001029968262e-01,4.540182352066040039e-01,9.151014089584350586e-01,4.539978206157684326e-01,9.151606559753417969e-01,4.539782404899597168e-01
7.860000000000000853e+01,9.149973988533020020e-01,4.540116488933563232e-01,9.150195121765136719e-01,4.540190398693084717e-01,9.150514602661132812e-01,4.540218114852905273e-01,9.151000976562500000e-01,4.540040791034698486e-01,9.151610732078552246e-01,4.539879262447357178e-01
7.870000000000000284e+01,9.149956107139587402e-01,4.540125429630279541e-01,9.150165319442749023e-01,4.540208280086517334e-01,9.150478839874267578e-01,4.540250897407531738e-01,9.150981307029724121e-01,4.540101885795593262e-01,9.151602983474731445e-01,4.539974629878997803e-01
7.879999999999999716e+01,9.149938225746154785e-01,4.540132284164428711e-01,9.150135517120361328e-01,4.540223777294158936e-01,9.150440692901611328e-01,4.540281593799591064e-01,9.150954484939575195e-01,4.540160894393920898e-01,9.151583909988403320e-01,4.540067017078399658e-01
7.890000000000000568e+01,9.149920344352722168e-01,4.540138244628906250e-01,9.150105714797973633e-01,4.540238380432128906e-01,9.150398969650268555e-01,4.540309607982635498e-01,9.150921106338500977e-01,4.540217220783233643e-01,9.151554107666015625e-01,4.540156722068786621e-01
7.900000000000000000e+01,9.149902462959289551e-01,4.540144205093383789e-01,9.150074124336242676e-01,4.540250301361083984e-01,9.150354862213134766e-01,4.540334939956665039e-01,9.150881171226501465e-01,4.540270566940307617e-01,9.151514768600463867e-01,4.540242850780487061e-01
7.910000000000000853e+01,9.149884581565856934e-01,4.540147781372070312e-01,9.150038361549377441e-01,4.540260732173919678e-01,9.150307178497314453e-01,4.540357589721679688e-01,9.150835275650024414e-01,4.540320634841918945e-01,9.151464700698852539e-01,4.540325105190277100e-01
7.920000000000000284e+01,9.149866700172424316e-01,4.540150761604309082e-01,9.150002598762512207e-01,4.540269672870635986e-01,9.150259494781494141e-01,4.540377557277679443e-01,9.150784015655517578e-01,4.540367424488067627e-01,9.151405692100524902e-01,4.540403485298156738e-01
7.929999999999999716e+01,9.149848818778991699e-01,4.540153741836547852e-01,9.149966835975646973e-01,4.540275633335113525e-01,9.150208234786987305e-01,4.540394544601440430e-01,9.150727987289428711e-01,4.540410935878753662e-01,9.151337742805480957e-01,4.540476799011230469e-01
7.940000000000000568e+01,9.149830937385559082e-01,4.540154635906219482e-01,9.149931073188781738e-01,4.540280103683471680e-01,9.150154590606689453e-01,4.540408551692962646e-01,9.150668382644653320e-01,4.540450870990753174e-01,9.151262640953063965e-01,4.540545642375946045e-01
7.950000000000000000e+01,9.149813055992126465e-01,4.540154635906219482e-01,9.149895310401916504e-01,4.540283083915710449e-01,9.150100946426391602e-01,4.540419578552246094e-01,9.150602817535400391e-01,4.540486633777618408e-01,9.151180386543273926e-01,4.540609419345855713e-01
7.960000000000000853e+01,9.149795174598693848e-01,4.540154635906219482e-01,9.149859547615051270e-01,4.540283679962158203e-01,9.150047302246093750e-01,4.540427923202514648e-01,9.150535464286804199e-01,4.540518522262573242e-01,9.151090979576110840e-01,4.540667533874511719e-01
7.970000000000000284e+01,9.149777293205261230e-01,4.540153443813323975e-01,9.149823784828186035e-01,4.540283083915710449e-01,9.149993658065795898e-01,4.540433287620544434e-01,9.150463938713073730e-01,4.540546536445617676e-01,9.150995612144470215e-01,4.540719687938690186e-01
7.979999999999999716e+01,9.149759411811828613e-01,4.540150463581085205e-01,9.149788022041320801e-01,4.540280103683471680e-01,9.149940013885498047e-01,4.540435969829559326e-01,9.150392413139343262e-01,4.540570080280303955e-01,9.150894880294799805e-01,4.540766179561614990e-01
7.990000000000000568e+01,9.149741530418395996e-01,4.540147483348846436e-01,9.149752259254455566e-01,4.540275633335113525e-01,9.149886369705200195e-01,4.540435969829559326e-01,9.150314927101135254e-01,4.540589451789855957e-01,9.150789976119995117e-01,4.540806710720062256e-01
8.000000000000000000e+01,9.149723649024963379e-01,4.540144503116607666e-01,9.149720072746276855e-01,4.540269672870635986e-01,9.149832725524902344e-01,4.540432989597320557e-01,9.150237441062927246e-01,4.540604948997497559e-01,9.150682687759399414e-01,4.540840983390808105e-01
8.010000000000000853e+01,9.149705767631530762e-01,4.540138840675354004e-01,9.149690270423889160e-01,4.540261924266815186e-01,9.149779081344604492e-01,4.540427327156066895e-01,9.150159955024719238e-01,4.540615975856781006e-01,9.150570631027221680e-01,4.540869295597076416e-01
8.020000000000000284e+01,9.149687886238098145e-01,4.540132880210876465e-01,9.149660468101501465e-01,4.540252983570098877e-01,9.149726629257202148e-01,4.540419280529022217e-01,9.150082468986511230e-01,4.540623128414154053e-01,9.150457382202148438e-01,4.540891647338867188e-01
8.029999999999999716e+01,9.149671196937561035e-01,4.540126919746398926e-01,9.149630665779113770e-01,4.540242850780487061e-01,9.149678945541381836e-01,4.540408849716186523e-01,9.150004982948303223e-01,4.540626108646392822e-01,9.150344133377075195e-01,4.540907442569732666e-01
8.040000000000000568e+01,9.149659276008605957e-01,4.540120959281921387e-01,9.149602055549621582e-01,4.540230929851531982e-01,9.149631261825561523e-01,4.540396630764007568e-01,9.149927496910095215e-01,4.540625214576721191e-01,9.150230884552001953e-01,4.540917873382568359e-01
8.050000000000000000e+01,9.149647355079650879e-01,4.540113210678100586e-01,9.149578213691711426e-01,4.540219008922576904e-01,9.149584174156188965e-01,4.540381729602813721e-01,9.149850010871887207e-01,4.540620446205139160e-01,9.150117635726928711e-01,4.540922343730926514e-01
8.060000000000000853e+01,9.149635434150695801e-01,4.540104269981384277e-01,9.149554371833801270e-01,4.540205001831054688e-01,9.149542450904846191e-01,4.540364742279052734e-01,9.149774312973022461e-01,4.540612101554870605e-01,9.150004386901855469e-01,4.540920853614807129e-01
8.070000000000000284e+01,9.149623513221740723e-01,4.540095329284667969e-01,9.149530529975891113e-01,4.540190100669860840e-01,9.149500727653503418e-01,4.540346860885620117e-01,9.149702787399291992e-01,4.540599882602691650e-01,9.149891138076782227e-01,4.540913701057434082e-01
8.079999999999999716e+01,9.149611592292785645e-01,4.540086388587951660e-01,9.149512648582458496e-01,4.540175199508666992e-01,9.149463176727294922e-01,4.540325999259948730e-01,9.149631261825561523e-01,4.540584385395050049e-01,9.149780869483947754e-01,4.540900886058807373e-01
8.090000000000000568e+01,9.149604439735412598e-01,4.540077447891235352e-01,9.149494767189025879e-01,4.540160298347473145e-01,9.149427413940429688e-01,4.540305137634277344e-01,9.149563908576965332e-01,4.540565609931945801e-01,9.149673581123352051e-01,4.540883004665374756e-01
8.100000000000000000e+01,9.149598479270935059e-01,4.540068507194519043e-01,9.149476885795593262e-01,4.540143013000488281e-01,9.149395227432250977e-01,4.540281593799591064e-01,9.149498343467712402e-01,4.540543854236602783e-01,9.149569869041442871e-01,4.540860354900360107e-01
8.110000000000000853e+01,9.149592518806457520e-01,4.540059566497802734e-01,9.149464964866638184e-01,4.540125131607055664e-01,9.149365425109863281e-01,4.540257751941680908e-01,9.149437546730041504e-01,4.540519416332244873e-01,9.149469137191772461e-01,4.540832638740539551e-01
8.120000000000000284e+01,9.149586558341979980e-01,4.540050625801086426e-01,9.149453043937683105e-01,4.540107250213623047e-01,9.149339795112609863e-01,4.540233314037322998e-01,9.149378538131713867e-01,4.540492594242095947e-01,9.149373769760131836e-01,4.540800750255584717e-01
8.129999999999999716e+01,9.149580597877502441e-01,4.540041685104370117e-01,9.149443507194519043e-01,4.540089368820190430e-01,9.149315953254699707e-01,4.540206491947174072e-01,9.149324893951416016e-01,4.540462791919708252e-01,9.149283766746520996e-01,4.540764391422271729e-01
8.140000000000000568e+01,9.149577617645263672e-01,4.540032744407653809e-01,9.149437546730041504e-01,4.540071487426757812e-01,9.149297475814819336e-01,4.540179669857025146e-01,9.149275422096252441e-01,4.540431499481201172e-01,9.149198532104492188e-01,4.540724456310272217e-01
8.150000000000000000e+01,9.149577617645263672e-01,4.540023803710937500e-01,9.149431586265563965e-01,4.540053606033325195e-01,9.149280786514282227e-01,4.540152847766876221e-01,9.149229526519775391e-01,4.540398716926574707e-01,9.149118661880493164e-01,4.540681242942810059e-01
8.160000000000000853e+01,9.149577617645263672e-01,4.540014863014221191e-01,9.149429798126220703e-01,4.540035724639892578e-01,9.149268865585327148e-01,4.540126025676727295e-01,9.149187803268432617e-01,4.540363252162933350e-01,9.149045348167419434e-01,4.540635049343109131e-01
8.170000000000000284e+01,9.149577617645263672e-01,4.540005922317504883e-01,9.149429798126220703e-01,4.540017843246459961e-01,9.149259328842163086e-01,4.540099203586578369e-01,9.149152040481567383e-01,4.540327489376068115e-01,9.148977994918823242e-01,4.540586173534393311e-01
8.179999999999999716e+01,9.149577617645263672e-01,4.539996981620788574e-01,9.149429798126220703e-01,4.539999961853027344e-01,9.149253368377685547e-01,4.540072381496429443e-01,9.149120450019836426e-01,4.540290534496307373e-01,9.148917198181152344e-01,4.540535211563110352e-01
8.190000000000000568e+01,9.149577617645263672e-01,4.539988040924072266e-01,9.149435162544250488e-01,4.539983868598937988e-01,9.149250984191894531e-01,4.540045559406280518e-01,9.149093627929687500e-01,4.540251791477203369e-01,9.148863554000854492e-01,4.540481567382812500e-01
8.200000000000000000e+01,9.149583578109741211e-01,4.539979100227355957e-01,9.149441123008728027e-01,4.539968967437744141e-01,9.149250984191894531e-01,4.540018737316131592e-01,9.149070978164672852e-01,4.540213048458099365e-01,9.148817062377929688e-01,4.540427029132843018e-01
8.210000000000000853e+01,9.149589538574218750e-01,4.539970159530639648e-01,9.149447083473205566e-01,4.539954066276550293e-01,9.149255156517028809e-01,4.539991915225982666e-01,9.149053096771240234e-01,4.540174305438995361e-01,9.148777723312377930e-01,4.540370404720306396e-01
8.220000000000000284e+01,9.149595499038696289e-01,4.539961218833923340e-01,9.149456620216369629e-01,4.539939165115356445e-01,9.149261116981506348e-01,4.539968073368072510e-01,9.149041175842285156e-01,4.540135562419891357e-01,9.148744940757751465e-01,4.540313780307769775e-01
8.229999999999999716e+01,9.149601459503173828e-01,4.539954662322998047e-01,9.149468541145324707e-01,4.539924860000610352e-01,9.149271249771118164e-01,4.539944231510162354e-01,9.149033427238464355e-01,4.540096819400787354e-01,9.148719310760498047e-01,4.540257155895233154e-01
8.240000000000000568e+01,9.149607419967651367e-01,4.539948701858520508e-01,9.149480462074279785e-01,4.539912939071655273e-01,9.149283170700073242e-01,4.539920389652252197e-01,9.149030447006225586e-01,4.540058076381683350e-01,9.148700833320617676e-01,4.540200531482696533e-01
8.250000000000000000e+01,9.149613380432128906e-01,4.539942741394042969e-01,9.149492383003234863e-01,4.539901018142700195e-01,9.149298667907714844e-01,4.539898633956909180e-01,9.149031639099121094e-01,4.540019631385803223e-01,9.148689508438110352e-01,4.540143907070159912e-01
8.260000000000000853e+01,9.149619340896606445e-01,4.539936780929565430e-01,9.149506688117980957e-01,4.539889097213745117e-01,9.149316549301147461e-01,4.539877772331237793e-01,9.149037599563598633e-01,4.539983868598937988e-01,9.148685336112976074e-01,4.540087282657623291e-01
8.270000000000000284e+01,9.149628877639770508e-01,4.539930820465087891e-01,9.149524569511413574e-01,4.539879262447357178e-01,9.149334430694580078e-01,4.539858102798461914e-01,9.149048328399658203e-01,4.539948105812072754e-01,9.148687720298767090e-01,4.540031552314758301e-01
8.279999999999999716e+01,9.149640798568725586e-01,4.539924860000610352e-01,9.149542450904846191e-01,4.539870321750640869e-01,9.149358272552490234e-01,4.539840221405029297e-01,9.149062633514404297e-01,4.539913535118103027e-01,9.148696660995483398e-01,4.539977908134460449e-01
8.290000000000000568e+01,9.149652719497680664e-01,4.539921581745147705e-01,9.149560332298278809e-01,4.539861381053924561e-01,9.149382114410400391e-01,4.539823532104492188e-01,9.149080514907836914e-01,4.539880752563476562e-01,9.148711562156677246e-01,4.539925158023834229e-01
8.300000000000000000e+01,9.149664640426635742e-01,4.539918601512908936e-01,9.149578213691711426e-01,4.539855420589447021e-01,9.149405956268310547e-01,4.539808630943298340e-01,9.149103760719299316e-01,4.539849460124969482e-01,9.148733019828796387e-01,4.539874494075775146e-01
8.310000000000000853e+01,9.149676561355590820e-01,4.539915621280670166e-01,9.149596095085144043e-01,4.539849460124969482e-01,9.149433374404907227e-01,4.539795219898223877e-01,9.149128198623657227e-01,4.539819657802581787e-01,9.148759841918945312e-01,4.539826214313507080e-01
8.320000000000000284e+01,9.149688482284545898e-01,4.539912641048431396e-01,9.149613976478576660e-01,4.539843499660491943e-01,9.149463176727294922e-01,4.539783298969268799e-01,9.149158000946044922e-01,4.539792537689208984e-01,9.148792624473571777e-01,4.539780020713806152e-01
8.329999999999999716e+01,9.149700403213500977e-01,4.539910852909088135e-01,9.149631857872009277e-01,4.539840519428253174e-01,9.149492979049682617e-01,4.539773464202880859e-01,9.149188399314880371e-01,4.539766907691955566e-01,9.148829579353332520e-01,4.539736509323120117e-01
8.340000000000000568e+01,9.149712324142456055e-01,4.539910852909088135e-01,9.149649739265441895e-01,4.539837539196014404e-01,9.149522781372070312e-01,4.539764523506164551e-01,9.149224162101745605e-01,4.539743065834045410e-01,9.148871302604675293e-01,4.539695680141448975e-01
8.350000000000000000e+01,9.149724245071411133e-01,4.539910852909088135e-01,9.149667620658874512e-01,4.539834558963775635e-01,9.149552583694458008e-01,4.539758265018463135e-01,9.149259924888610840e-01,4.539722204208374023e-01,9.148918986320495605e-01,4.539657831192016602e-01
8.360000000000000853e+01,9.149736166000366211e-01,4.539910852909088135e-01,9.149685502052307129e-01,4.539834260940551758e-01,9.149582386016845703e-01,4.539752602577209473e-01,9.149298667907714844e-01,4.539703428745269775e-01,9.148969650268554688e-01,4.539623260498046875e-01
8.370000000000000284e+01,9.149748086929321289e-01,4.539910852909088135e-01,9.149703383445739746e-01,4.539834260940551758e-01,9.149612188339233398e-01,4.539749622344970703e-01,9.149340391159057617e-01,4.539686739444732666e-01,9.149023294448852539e-01,4.539591968059539795e-01
8.379999999999999716e+01,9.149760007858276367e-01,4.539912045001983643e-01,9.149721264839172363e-01,4.539834260940551758e-01,9.149641990661621094e-01,4.539747238159179688e-01,9.149382114410400391e-01,4.539672434329986572e-01,9.149081110954284668e-01,4.539563953876495361e-01
8.390000000000000568e+01,9.149771928787231445e-01,4.539915025234222412e-01,9.149739146232604980e-01,4.539836347103118896e-01,9.149671792984008789e-01,4.539747238159179688e-01,9.149423837661743164e-01,4.539660513401031494e-01,9.149140715599060059e-01,4.539539217948913574e-01
8.400000000000000000e+01,9.149783849716186523e-01,4.539918005466461182e-01,9.149757027626037598e-01,4.539839327335357666e-01,9.149701595306396484e-01,4.539747834205627441e-01,9.149465560913085938e-01,4.539651274681091309e-01,9.149201512336730957e-01,4.539518058300018311e-01
8.410000000000000853e+01,9.149795770645141602e-01,4.539920985698699951e-01,9.149774909019470215e-01,4.539842307567596436e-01,9.149731397628784180e-01,4.539750814437866211e-01,9.149512052536010742e-01,4.539644122123718262e-01,9.149267077445983887e-01,4.539500772953033447e-01
8.420000000000000284e+01,9.149803519248962402e-01,4.539923965930938721e-01,9.149792790412902832e-01,4.539845883846282959e-01,9.149761199951171875e-01,4.539754092693328857e-01,9.149559736251831055e-01,4.539639353752136230e-01,9.149332642555236816e-01,4.539487063884735107e-01
8.429999999999999716e+01,9.149809479713439941e-01,4.539926946163177490e-01,9.149810671806335449e-01,4.539851844310760498e-01,9.149791002273559570e-01,4.539760053157806396e-01,9.149607419967651367e-01,4.539636969566345215e-01,9.149398207664489746e-01,4.539476633071899414e-01
8.440000000000000568e+01,9.149815440177917480e-01,4.539929926395416260e-01,9.149828553199768066e-01,4.539857804775238037e-01,9.149820804595947266e-01,4.539766013622283936e-01,9.149653911590576172e-01,4.539636969566345215e-01,9.149463772773742676e-01,4.539469778537750244e-01
8.450000000000000000e+01,9.149821400642395020e-01,4.539932906627655029e-01,9.149846434593200684e-01,4.539863765239715576e-01,9.149848222732543945e-01,4.539774954319000244e-01,9.149695634841918945e-01,4.539639949798583984e-01,9.149529337882995605e-01,4.539466202259063721e-01
8.460000000000000853e+01,9.149827361106872559e-01,4.539937973022460938e-01,9.149862527847290039e-01,4.539870917797088623e-01,9.149872064590454102e-01,4.539783895015716553e-01,9.149737358093261719e-01,4.539644420146942139e-01,9.149594902992248535e-01,4.539465904235839844e-01
8.470000000000000284e+01,9.149833321571350098e-01,4.539943933486938477e-01,9.149874448776245117e-01,4.539879858493804932e-01,9.149895906448364258e-01,4.539793729782104492e-01,9.149779081344604492e-01,4.539650380611419678e-01,9.149660468101501465e-01,4.539469182491302490e-01
8.479999999999999716e+01,9.149839282035827637e-01,4.539949893951416016e-01,9.149886369705200195e-01,4.539888799190521240e-01,9.149919748306274414e-01,4.539805650711059570e-01,9.149820804595947266e-01,4.539659321308135986e-01,9.149726033210754395e-01,4.539475739002227783e-01
8.490000000000000568e+01,9.149845242500305176e-01,4.539955854415893555e-01,9.149898290634155273e-01,4.539897739887237549e-01,9.149941205978393555e-01,4.539817571640014648e-01,9.149862527847290039e-01,4.539669752120971680e-01,9.149788618087768555e-01,4.539485275745391846e-01
8.500000000000000000e+01,9.149851202964782715e-01,4.539961814880371094e-01,9.149910211563110352e-01,4.539906680583953857e-01,9.149959087371826172e-01,4.539829492568969727e-01,9.149898290634155273e-01,4.539681673049926758e-01,9.149848222732543945e-01,4.539497494697570801e-01
8.510000000000000853e+01,9.149856567382812500e-01,4.539967775344848633e-01,9.149920344352722168e-01,4.539915621280670166e-01,9.149976968765258789e-01,4.539843797683715820e-01,9.149934053421020508e-01,4.539695680141448975e-01,9.149907827377319336e-01,4.539512395858764648e-01
8.520000000000000284e+01,9.149856567382812500e-01,4.539973735809326172e-01,9.149926304817199707e-01,4.539924561977386475e-01,9.149994850158691406e-01,4.539858698844909668e-01,9.149969816207885742e-01,4.539710581302642822e-01,9.149963259696960449e-01,4.539530277252197266e-01
8.529999999999999716e+01,9.149856567382812500e-01,4.539979696273803711e-01,9.149932265281677246e-01,4.539933502674102783e-01,9.150006771087646484e-01,4.539873600006103516e-01,9.149999618530273438e-01,4.539727568626403809e-01,9.150016903877258301e-01,4.539550542831420898e-01
8.540000000000000568e+01,9.149856567382812500e-01,4.539985656738281250e-01,9.149938225746154785e-01,4.539942443370819092e-01,9.150018692016601562e-01,4.539888501167297363e-01,9.150029420852661133e-01,4.539745450019836426e-01,9.150066971778869629e-01,4.539573192596435547e-01
8.550000000000000000e+01,9.149856567382812500e-01,4.539991617202758789e-01,9.149944186210632324e-01,4.539951384067535400e-01,9.150030612945556641e-01,4.539903402328491211e-01,9.150056242942810059e-01,4.539763629436492920e-01,9.150114655494689941e-01,4.539597034454345703e-01
8.560000000000000853e+01,9.149856567382812500e-01,4.539997577667236328e-01,9.149949550628662109e-01,4.539961218833923340e-01,9.150037169456481934e-01,4.539918303489685059e-01,9.150080084800720215e-01,4.539784491062164307e-01,9.150157570838928223e-01,4.539623856544494629e-01
8.570000000000000284e+01,9.149856567382812500e-01,4.540003538131713867e-01,9.149949550628662109e-01,4.539970159530639648e-01,9.150043129920959473e-01,4.539933204650878906e-01,9.150102734565734863e-01,4.539805352687835693e-01,9.150198101997375488e-01,4.539651572704315186e-01
8.579999999999999716e+01,9.149856567382812500e-01,4.540009498596191406e-01,9.149949550628662109e-01,4.539979100227355957e-01,9.150049090385437012e-01,4.539948105812072754e-01,9.150120615959167480e-01,4.539826214313507080e-01,9.150233864784240723e-01,4.539681375026702881e-01
8.590000000000000568e+01,9.149856567382812500e-01,4.540015459060668945e-01,9.149949550628662109e-01,4.539988040924072266e-01,9.150050878524780273e-01,4.539963006973266602e-01,9.150138497352600098e-01,4.539847075939178467e-01,9.150265455245971680e-01,4.539711177349090576e-01
8.600000000000000000e+01,9.149851799011230469e-01,4.540020227432250977e-01,9.149949550628662109e-01,4.539996981620788574e-01,9.150050878524780273e-01,4.539977908134460449e-01,9.150150418281555176e-01,4.539867937564849854e-01,9.150294065475463867e-01,4.539743065834045410e-01
8.610000000000000853e+01,9.149845838546752930e-01,4.540023207664489746e-01,9.149949550628662109e-01,4.540005922317504883e-01,9.150050878524780273e-01,4.539992809295654297e-01,9.150162339210510254e-01,4.539890885353088379e-01,9.150317907333374023e-01,4.539775848388671875e-01
8.620000000000000284e+01,9.149839878082275391e-01,4.540026187896728516e-01,9.149945974349975586e-01,4.540014863014221191e-01,9.150048494338989258e-01,4.540007710456848145e-01,9.150169491767883301e-01,4.539914727210998535e-01,9.150337576866149902e-01,4.539808630943298340e-01
8.629999999999999716e+01,9.149833917617797852e-01,4.540029168128967285e-01,9.149940013885498047e-01,4.540023803710937500e-01,9.150042533874511719e-01,4.540022611618041992e-01,9.150175452232360840e-01,4.539936482906341553e-01,9.150353670120239258e-01,4.539841413497924805e-01
8.640000000000000568e+01,9.149827957153320312e-01,4.540032148361206055e-01,9.149934053421020508e-01,4.540032744407653809e-01,9.150036573410034180e-01,4.540037512779235840e-01,9.150177836418151855e-01,4.539957344532012939e-01,9.150365591049194336e-01,4.539874196052551270e-01
8.650000000000000000e+01,9.149821996688842773e-01,4.540035128593444824e-01,9.149928092956542969e-01,4.540041685104370117e-01,9.150030612945556641e-01,4.540049433708190918e-01,9.150177836418151855e-01,4.539978206157684326e-01,9.150372743606567383e-01,4.539906978607177734e-01
8.660000000000000853e+01,9.149816036224365234e-01,4.540038108825683594e-01,9.149922132492065430e-01,4.540050029754638672e-01,9.150021076202392578e-01,4.540061354637145996e-01,9.150176048278808594e-01,4.539999067783355713e-01,9.150376915931701660e-01,4.539939761161804199e-01
8.670000000000000284e+01,9.149810075759887695e-01,4.540041089057922363e-01,9.149916172027587891e-01,4.540055990219116211e-01,9.150009155273437500e-01,4.540073275566101074e-01,9.150170087814331055e-01,4.540019929409027100e-01,9.150376915931701660e-01,4.539972543716430664e-01
8.679999999999999716e+01,9.149804115295410156e-01,4.540044069290161133e-01,9.149910211563110352e-01,4.540061950683593750e-01,9.149997234344482422e-01,4.540085196495056152e-01,9.150164127349853516e-01,4.540040791034698486e-01,9.150372147560119629e-01,4.540004134178161621e-01
8.690000000000000568e+01,9.149798154830932617e-01,4.540044367313385010e-01,9.149898290634155273e-01,4.540067911148071289e-01,9.149985313415527344e-01,4.540094733238220215e-01,9.150152802467346191e-01,4.540060162544250488e-01,9.150364995002746582e-01,4.540033936500549316e-01
8.700000000000000000e+01,9.149792194366455078e-01,4.540044367313385010e-01,9.149886369705200195e-01,4.540073871612548828e-01,9.149973392486572266e-01,4.540103673934936523e-01,9.150140881538391113e-01,4.540078043937683105e-01,9.150353074073791504e-01,4.540063738822937012e-01
8.710000000000000853e+01,9.149786233901977539e-01,4.540044367313385010e-01,9.149874448776245117e-01,4.540079534053802490e-01,9.149957895278930664e-01,4.540112614631652832e-01,9.150128960609436035e-01,4.540095925331115723e-01,9.150338172912597656e-01,4.540092051029205322e-01
8.720000000000000284e+01,9.149780273437500000e-01,4.540044367313385010e-01,9.149862527847290039e-01,4.540082514286041260e-01,9.149940013885498047e-01,4.540120363235473633e-01,9.150111079216003418e-01,4.540112316608428955e-01,9.150320291519165039e-01,4.540118873119354248e-01
8.729999999999999716e+01,9.149774312973022461e-01,4.540044367313385010e-01,9.149850606918334961e-01,4.540085494518280029e-01,9.149922132492065430e-01,4.540126323699951172e-01,9.150093197822570801e-01,4.540127217769622803e-01,9.150298833847045898e-01,4.540144801139831543e-01
8.740000000000000568e+01,9.149768352508544922e-01,4.540044367313385010e-01,9.149838685989379883e-01,4.540088474750518799e-01,9.149904251098632812e-01,4.540132284164428711e-01,9.150075316429138184e-01,4.540142118930816650e-01,9.150274991989135742e-01,4.540168642997741699e-01
8.750000000000000000e+01,9.149762392044067383e-01,4.540044367313385010e-01,9.149826765060424805e-01,4.540091454982757568e-01,9.149886369705200195e-01,4.540136754512786865e-01,9.150055050849914551e-01,4.540154039859771729e-01,9.150249361991882324e-01,4.540190696716308594e-01
8.760000000000000853e+01,9.149756431579589844e-01,4.540044367313385010e-01,9.149814844131469727e-01,4.540092945098876953e-01,9.149868488311767578e-01,4.540139734745025635e-01,9.150031208992004395e-01,4.540165960788726807e-01,9.150219559669494629e-01,4.540211558341979980e-01
8.770000000000000284e+01,9.149750471115112305e-01,4.540044367313385010e-01,9.149802923202514648e-01,4.540092945098876953e-01,9.149850606918334961e-01,4.540142714977264404e-01,9.150007367134094238e-01,4.540175497531890869e-01,9.150189757347106934e-01,4.540229737758636475e-01
8.779999999999999716e+01,9.149744510650634766e-01,4.540044367313385010e-01,9.149791002273559570e-01,4.540092945098876953e-01,9.149832725524902344e-01,4.540144503116607666e-01,9.149983525276184082e-01,4.540184438228607178e-01,9.150157570838928223e-01,4.540246725082397461e-01
8.790000000000000568e+01,9.149738550186157227e-01,4.540041685104370117e-01,9.149779081344604492e-01,4.540092945098876953e-01,9.149814844131469727e-01,4.540144503116607666e-01,9.149959683418273926e-01,4.540191888809204102e-01,9.150121808052062988e-01,4.540261626243591309e-01
8.800000000000000000e+01,9.149732589721679688e-01,4.540038704872131348e-01,9.149767160415649414e-01,4.540092945098876953e-01,9.149796962738037109e-01,4.540144503116607666e-01,9.149935841560363770e-01,4.540197849273681641e-01,9.150086045265197754e-01,4.540273845195770264e-01
8.810000000000000853e+01,9.149726629257202148e-01,4.540035724639892578e-01,9.149755239486694336e-01,4.540090858936309814e-01,9.149779081344604492e-01,4.540144503116607666e-01,9.149911999702453613e-01,4.540202915668487549e-01,9.150050282478332520e-01,4.540284574031829834e-01
8.820000000000000284e+01,9.149720668792724609e-01,4.540032744407653809e-01,9.149743318557739258e-01,4.540087878704071045e-01,9.149761199951171875e-01,4.540141522884368896e-01,9.149888157844543457e-01,4.540205895900726318e-01,9.150014519691467285e-01,4.540293514728546143e-01
8.829999999999999716e+01,9.149714708328247070e-01,4.540029764175415039e-01,9.149731397628784180e-01,4.540084898471832275e-01,9.149743318557739258e-01,4.540138542652130127e-01,9.149864315986633301e-01,4.540208876132965088e-01,9.149978756904602051e-01,4.540299475193023682e-01
8.840000000000000568e+01,9.149710536003112793e-01,4.540026783943176270e-01,9.149719476699829102e-01,4.540081918239593506e-01,9.149725437164306641e-01,4.540135562419891357e-01,9.149840474128723145e-01,4.540208876132965088e-01,9.149942994117736816e-01,4.540304243564605713e-01
8.850000000000000000e+01,9.149710536003112793e-01,4.540023803710937500e-01,9.149707555770874023e-01,4.540078938007354736e-01,9.149707555770874023e-01,4.540130794048309326e-01,9.149816632270812988e-01,4.540208876132965088e-01,9.149907231330871582e-01,4.540307223796844482e-01
8.860000000000000853e+01,9.149710536003112793e-01,4.540020823478698730e-01,9.149699211120605469e-01,4.540075957775115967e-01,9.149692058563232422e-01,4.540124833583831787e-01,9.149792790412902832e-01,4.540207684040069580e-01,9.149871468544006348e-01,4.540307819843292236e-01
8.870000000000000284e+01,9.149710536003112793e-01,4.540017843246459961e-01,9.149693250656127930e-01,4.540070891380310059e-01,9.149680137634277344e-01,4.540118873119354248e-01,9.149768948554992676e-01,4.540204703807830811e-01,9.149835705757141113e-01,4.540307521820068359e-01
8.879999999999999716e+01,9.149710536003112793e-01,4.540014863014221191e-01,9.149687290191650391e-01,4.540064930915832520e-01,9.149668216705322266e-01,4.540112912654876709e-01,9.149745106697082520e-01,4.540201723575592041e-01,9.149799942970275879e-01,4.540304541587829590e-01
8.890000000000000568e+01,9.149710536003112793e-01,4.540011882781982422e-01,9.149681329727172852e-01,4.540058970451354980e-01,9.149656295776367188e-01,4.540106952190399170e-01,9.149721264839172363e-01,4.540196061134338379e-01,9.149764180183410645e-01,4.540300369262695312e-01
8.900000000000000000e+01,9.149710536003112793e-01,4.540008902549743652e-01,9.149675369262695312e-01,4.540053009986877441e-01,9.149644374847412109e-01,4.540100097656250000e-01,9.149697422981262207e-01,4.540190100669860840e-01,9.149728417396545410e-01,4.540294408798217773e-01
8.910000000000000853e+01,9.149710536003112793e-01,4.540005922317504883e-01,9.149669408798217773e-01,4.540047049522399902e-01,9.149632453918457031e-01,4.540091156959533691e-01,9.149673581123352051e-01,4.540183544158935547e-01,9.149692654609680176e-01,4.540286362171173096e-01
8.920000000000000284e+01,9.149710536003112793e-01,4.540002942085266113e-01,9.149663448333740234e-01,4.540041089057922363e-01,9.149621129035949707e-01,4.540082216262817383e-01,9.149652719497680664e-01,4.540174603462219238e-01,9.149657487869262695e-01,4.540277421474456787e-01
8.929999999999999716e+01,9.149710536003112793e-01,4.539999961853027344e-01,9.149657487869262695e-01,4.540035128593444824e-01,9.149615168571472168e-01,4.540073275566101074e-01,9.149634838104248047e-01,4.540165662765502930e-01,9.149627685546875000e-01,4.540266096591949463e-01
8.940000000000000568e+01,9.149710536003112793e-01,4.539996981620788574e-01,9.149653911590576172e-01,4.540029168128967285e-01,9.149609208106994629e-01,4.540064334869384766e-01,9.149616956710815430e-01,4.540156722068786621e-01,9.149597883224487305e-01,4.540254175662994385e-01
8.950000000000000000e+01,9.149710536003112793e-01,4.539994001388549805e-01,9.149653911590576172e-01,4.540023207664489746e-01,9.149603247642517090e-01,4.540055394172668457e-01,9.149599075317382812e-01,4.540146589279174805e-01,9.149568080902099609e-01,4.540240764617919922e-01
8.960000000000000853e+01,9.149710536003112793e-01,4.539991021156311035e-01,9.149653911590576172e-01,4.540017247200012207e-01,9.149597287178039551e-01,4.540046453475952148e-01,9.149581193923950195e-01,4.540134668350219727e-01,9.149542450904846191e-01,4.540225863456726074e-01
8.970000000000000284e+01,9.149710536003112793e-01,4.539988040924072266e-01,9.149653911590576172e-01,4.540011286735534668e-01,9.149591326713562012e-01,4.540037512779235840e-01,9.149569272994995117e-01,4.540122747421264648e-01,9.149518609046936035e-01,4.540210962295532227e-01
8.979999999999999716e+01,9.149710536003112793e-01,4.539985060691833496e-01,9.149653911590576172e-01,4.540005326271057129e-01,9.149590730667114258e-01,4.540028572082519531e-01,9.149557352066040039e-01,4.540110826492309570e-01,9.149494767189025879e-01,4.540194571018218994e-01
8.990000000000000568e+01,9.149710536003112793e-01,4.539982080459594727e-01,9.149653911590576172e-01,4.539999365806579590e-01,9.149590730667114258e-01,4.540019631385803223e-01,9.149545431137084961e-01,4.540098905563354492e-01,9.149475693702697754e-01,4.540176689624786377e-01
9.000000000000000000e+01,9.149710536003112793e-01,4.539979100227355957e-01,9.149653911590576172e-01,4.539993405342102051e-01,9.149590730667114258e-01,4.540010690689086914e-01,9.149534702301025391e-01,4.540086984634399414e-01,9.149457812309265137e-01,4.540158808231353760e-01
9.010000000000000853e+01,9.149713516235351562e-01,4.539976119995117188e-01,9.149653911590576172e-01,4.539987444877624512e-01,9.149590730667114258e-01,4.540001749992370605e-01,9.149528741836547852e-01,4.540075063705444336e-01,9.149441719055175781e-01,4.540140926837921143e-01
9.020000000000000284e+01,9.149719476699829102e-01,4.539973437786102295e-01,9.149653911590576172e-01,4.539981484413146973e-01,9.149590730667114258e-01,4.539992809295654297e-01,9.149522781372070312e-01,4.540063142776489258e-01,9.149429798126220703e-01,4.540123045444488525e-01
9.029999999999999716e+01,9.149725437164306641e-01,4.539973437786102295e-01,9.149659872055053711e-01,4.539975523948669434e-01,9.149592518806457520e-01,4.539983868598937988e-01,9.149516820907592773e-01,4.540051221847534180e-01,9.149417877197265625e-01,4.540105164051055908e-01
9.040000000000000568e+01,9.149731397628784180e-01,4.539973437786102295e-01,9.149665832519531250e-01,4.539972245693206787e-01,9.149598479270935059e-01,4.539974927902221680e-01,9.149512052536010742e-01,4.540039300918579102e-01,9.149410128593444824e-01,4.540087282657623291e-01
9.050000000000000000e+01,9.149737358093261719e-01,4.539973437786102295e-01,9.149671792984008789e-01,4.539969265460968018e-01,9.149604439735412598e-01,4.539967775344848633e-01,9.149512052536010742e-01,4.540027379989624023e-01,9.149404168128967285e-01,4.540069401264190674e-01
9.060000000000000853e+01,9.149743318557739258e-01,4.539973437786102295e-01,9.149677753448486328e-01,4.539966285228729248e-01,9.149610400199890137e-01,4.539961814880371094e-01,9.149512052536010742e-01,4.540015459060668945e-01,9.149398207664489746e-01,4.540051519870758057e-01
9.070000000000000284e+01,9.149749279022216797e-01,4.539973437786102295e-01,9.149683713912963867e-01,4.539963304996490479e-01,9.149616360664367676e-01,4.539955854415893555e-01,9.149512052536010742e-01,4.540003538131713867e-01,9.149397611618041992e-01,4.540033638477325439e-01
9.079999999999999716e+01,9.149755239486694336e-01,4.539973437786102295e-01,9.149689674377441406e-01,4.539960324764251709e-01,9.149622321128845215e-01,4.539949893951416016e-01,9.149512648582458496e-01,4.539991617202758789e-01,9.149397611618041992e-01,4.540015757083892822e-01
9.090000000000000568e+01,9.149761199951171875e-01,4.539973437786102295e-01,9.149695634841918945e-01,4.539957344532012939e-01,9.149628281593322754e-01,4.539943933486938477e-01,9.149518609046936035e-01,4.539979696273803711e-01,9.149398803710937500e-01,4.539997875690460205e-01
9.100000000000000000e+01,9.149767160415649414e-01,4.539973437786102295e-01,9.149701595306396484e-01,4.539954364299774170e-01,9.149634242057800293e-01,4.539937973022460938e-01,9.149524569511413574e-01,4.539967775344848633e-01,9.149404764175415039e-01,4.539979994297027588e-01
9.110000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149707555770874023e-01,4.539951384067535400e-01,9.149641990661621094e-01,4.539932012557983398e-01,9.149530529975891113e-01,4.539955854415893555e-01,9.149410724639892578e-01,4.539962112903594971e-01
9.120000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149713516235351562e-01,4.539950489997863770e-01,9.149653911590576172e-01,4.539928138256072998e-01,9.149536490440368652e-01,4.539945423603057861e-01,9.149419069290161133e-01,4.539945125579833984e-01
9.129999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149719476699829102e-01,4.539950489997863770e-01,9.149665832519531250e-01,4.539925158023834229e-01,9.149545431137084961e-01,4.539936482906341553e-01,9.149430990219116211e-01,4.539930224418640137e-01
9.140000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149725437164306641e-01,4.539950489997863770e-01,9.149677753448486328e-01,4.539922177791595459e-01,9.149557352066040039e-01,4.539927542209625244e-01,9.149442911148071289e-01,4.539915323257446289e-01
9.150000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149731397628784180e-01,4.539950489997863770e-01,9.149689674377441406e-01,4.539919197559356689e-01,9.149569272994995117e-01,4.539918601512908936e-01,9.149454832077026367e-01,4.539900422096252441e-01
9.160000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149737358093261719e-01,4.539950489997863770e-01,9.149701595306396484e-01,4.539916813373565674e-01,9.149581193923950195e-01,4.539910256862640381e-01,9.149471521377563477e-01,4.539888203144073486e-01
9.170000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149743318557739258e-01,4.539950489997863770e-01,9.149713516235351562e-01,4.539916813373565674e-01,9.149593114852905273e-01,4.539904296398162842e-01,9.149489402770996094e-01,4.539876282215118408e-01
9.179999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149749279022216797e-01,4.539950489997863770e-01,9.149725437164306641e-01,4.539916813373565674e-01,9.149605035781860352e-01,4.539898335933685303e-01,9.149507284164428711e-01,4.539864957332611084e-01
9.190000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149755239486694336e-01,4.539950489997863770e-01,9.149737358093261719e-01,4.539916813373565674e-01,9.149616956710815430e-01,4.539892375469207764e-01,9.149525165557861328e-01,4.539856016635894775e-01
9.200000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149761199951171875e-01,4.539950489997863770e-01,9.149749279022216797e-01,4.539916813373565674e-01,9.149628877639770508e-01,4.539886415004730225e-01,9.149543046951293945e-01,4.539847075939178467e-01
9.210000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149767160415649414e-01,4.539950489997863770e-01,9.149761199951171875e-01,4.539917707443237305e-01,9.149643182754516602e-01,4.539883434772491455e-01,9.149562716484069824e-01,4.539839327335357666e-01
9.220000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149773120880126953e-01,4.539952874183654785e-01,9.149773120880126953e-01,4.539920687675476074e-01,9.149661064147949219e-01,4.539880454540252686e-01,9.149586558341979980e-01,4.539833366870880127e-01
9.229999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149779081344604492e-01,4.539955854415893555e-01,9.149785041809082031e-01,4.539923667907714844e-01,9.149678945541381836e-01,4.539877474308013916e-01,9.149610400199890137e-01,4.539827704429626465e-01
9.240000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149785041809082031e-01,4.539958834648132324e-01,9.149791002273559570e-01,4.539926648139953613e-01,9.149696826934814453e-01,4.539876580238342285e-01,9.149634242057800293e-01,4.539824724197387695e-01
9.250000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149791002273559570e-01,4.539961814880371094e-01,9.149796962738037109e-01,4.539929628372192383e-01,9.149714708328247070e-01,4.539876580238342285e-01,9.149658083915710449e-01,4.539821743965148926e-01
9.260000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149796962738037109e-01,4.539964795112609863e-01,9.149802923202514648e-01,4.539932608604431152e-01,9.149732589721679688e-01,4.539876580238342285e-01,9.149681925773620605e-01,4.539821147918701172e-01
9.270000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149802923202514648e-01,4.539967775344848633e-01,9.149808883666992188e-01,4.539935588836669922e-01,9.149747490882873535e-01,4.539878070354461670e-01,9.149705767631530762e-01,4.539821147918701172e-01
9.279999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808287620544434e-01,4.539970755577087402e-01,9.149814844131469727e-01,4.539938569068908691e-01,9.149759411811828613e-01,4.539881050586700439e-01,9.149729609489440918e-01,4.539822041988372803e-01
9.290000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539973735809326172e-01,9.149820804595947266e-01,4.539941549301147461e-01,9.149771332740783691e-01,4.539884030818939209e-01,9.149753451347351074e-01,4.539825022220611572e-01
9.300000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539976716041564941e-01,9.149826765060424805e-01,4.539944529533386230e-01,9.149783253669738770e-01,4.539887011051177979e-01,9.149772524833679199e-01,4.539828002452850342e-01
9.310000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539979696273803711e-01,9.149832725524902344e-01,4.539950489997863770e-01,9.149795174598693848e-01,4.539889991283416748e-01,9.149790406227111816e-01,4.539832174777984619e-01
9.320000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539982676506042480e-01,9.149838685989379883e-01,4.539956450462341309e-01,9.149807095527648926e-01,4.539892971515655518e-01,9.149808287620544434e-01,4.539838135242462158e-01
9.329999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539985656738281250e-01,9.149844646453857422e-01,4.539962410926818848e-01,9.149819016456604004e-01,4.539898633956909180e-01,9.149826169013977051e-01,4.539844095706939697e-01
9.340000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539988636970520020e-01,9.149850010871887207e-01,4.539968371391296387e-01,9.149830937385559082e-01,4.539904594421386719e-01,9.149844050407409668e-01,4.539850056171417236e-01
9.350000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539991617202758789e-01,9.149850010871887207e-01,4.539974331855773926e-01,9.149842858314514160e-01,4.539910554885864258e-01,9.149861931800842285e-01,4.539857506752014160e-01
9.360000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539994597434997559e-01,9.149850010871887207e-01,4.539980292320251465e-01,9.149854779243469238e-01,4.539916515350341797e-01,9.149879813194274902e-01,4.539866447448730469e-01
9.370000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.539997577667236328e-01,9.149850010871887207e-01,4.539986252784729004e-01,9.149861931800842285e-01,4.539922475814819336e-01,9.149891734123229980e-01,4.539875388145446777e-01
9.379999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.540000557899475098e-01,9.149850010871887207e-01,4.539992213249206543e-01,9.149867892265319824e-01,4.539928436279296875e-01,9.149903655052185059e-01,4.539884328842163086e-01
9.390000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.540003538131713867e-01,9.149850010871887207e-01,4.539998173713684082e-01,9.149873852729797363e-01,4.539934396743774414e-01,9.149915575981140137e-01,4.539893269538879395e-01
9.400000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.540006518363952637e-01,9.149850010871887207e-01,4.540004134178161621e-01,9.149879813194274902e-01,4.539940357208251953e-01,9.149927496910095215e-01,4.539902210235595703e-01
9.410000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.540009498596191406e-01,9.149850010871887207e-01,4.540009498596191406e-01,9.149885773658752441e-01,4.539946615695953369e-01,9.149938225746154785e-01,4.539913833141326904e-01
9.420000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.540012478828430176e-01,9.149850010871887207e-01,4.540012776851654053e-01,9.149891734123229980e-01,4.539955258369445801e-01,9.149944186210632324e-01,4.539925754070281982e-01
9.429999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.540015459060668945e-01,9.149850010871887207e-01,4.540015757083892822e-01,9.149897694587707520e-01,4.539964199066162109e-01,9.149950146675109863e-01,4.539937674999237061e-01
9.440000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149808883666992188e-01,4.540018439292907715e-01,9.149847030639648438e-01,4.540018737316131592e-01,9.149897694587707520e-01,4.539973139762878418e-01,9.149956107139587402e-01,4.539949595928192139e-01
9.450000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149806499481201172e-01,4.540021419525146484e-01,9.149841070175170898e-01,4.540021717548370361e-01,9.149897694587707520e-01,4.539980888366699219e-01,9.149960875511169434e-01,4.539961516857147217e-01
9.460000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149800539016723633e-01,4.540024399757385254e-01,9.149835109710693359e-01,4.540024697780609131e-01,9.149897694587707520e-01,4.539986848831176758e-01,9.149960875511169434e-01,4.539973437786102295e-01
9.470000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149794578552246094e-01,4.540026187896728516e-01,9.149829149246215820e-01,4.540027678012847900e-01,9.149897694587707520e-01,4.539992809295654297e-01,9.149960875511169434e-01,4.539985358715057373e-01
9.479999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149788618087768555e-01,4.540026187896728516e-01,9.149823188781738281e-01,4.540030658245086670e-01,9.149897694587707520e-01,4.539998769760131836e-01,9.149960875511169434e-01,4.539995491504669189e-01
9.490000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149782657623291016e-01,4.540026187896728516e-01,9.149817228317260742e-01,4.540033638477325439e-01,9.149897694587707520e-01,4.540004730224609375e-01,9.149960875511169434e-01,4.540004432201385498e-01
9.500000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149776697158813477e-01,4.540026187896728516e-01,9.149811267852783203e-01,4.540036618709564209e-01,9.149897694587707520e-01,4.540010690689086914e-01,9.149958491325378418e-01,4.540013372898101807e-01
9.510000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149770736694335938e-01,4.540026187896728516e-01,9.149805307388305664e-01,4.540039598941802979e-01,9.149894118309020996e-01,4.540016651153564453e-01,9.149952530860900879e-01,4.540022313594818115e-01
9.520000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149764776229858398e-01,4.540026187896728516e-01,9.149799346923828125e-01,4.540040791034698486e-01,9.149888157844543457e-01,4.540022611618041992e-01,9.149946570396423340e-01,4.540031254291534424e-01
9.529999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149758815765380859e-01,4.540026187896728516e-01,9.149793386459350586e-01,4.540040791034698486e-01,9.149882197380065918e-01,4.540028572082519531e-01,9.149940609931945801e-01,4.540040194988250732e-01
9.540000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149752855300903320e-01,4.540026187896728516e-01,9.149787425994873047e-01,4.540040791034698486e-01,9.149876236915588379e-01,4.540034532546997070e-01,9.149934649467468262e-01,4.540049135684967041e-01
9.550000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149746894836425781e-01,4.540026187896728516e-01,9.149781465530395508e-01,4.540040791034698486e-01,9.149870276451110840e-01,4.540040493011474609e-01,9.149928689002990723e-01,4.540058076381683350e-01
9.560000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149740934371948242e-01,4.540026187896728516e-01,9.149775505065917969e-01,4.540040791034698486e-01,9.149864315986633301e-01,4.540046453475952148e-01,9.149919152259826660e-01,4.540064632892608643e-01
9.570000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540024697780609131e-01,9.149769544601440430e-01,4.540040791034698486e-01,9.149858355522155762e-01,4.540050327777862549e-01,9.149907231330871582e-01,4.540070593357086182e-01
9.579999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149763584136962891e-01,4.540040791034698486e-01,9.149852395057678223e-01,4.540053308010101318e-01,9.149895310401916504e-01,4.540076553821563721e-01
9.590000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149757623672485352e-01,4.540040791034698486e-01,9.149846434593200684e-01,4.540056288242340088e-01,9.149883389472961426e-01,4.540082514286041260e-01
9.600000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149751663208007812e-01,4.540040791034698486e-01,9.149840474128723145e-01,4.540059268474578857e-01,9.149871468544006348e-01,4.540086984634399414e-01
9.610000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149745702743530273e-01,4.540040791034698486e-01,9.149834513664245605e-01,4.540062248706817627e-01,9.149859547615051270e-01,4.540089964866638184e-01
9.620000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149739742279052734e-01,4.540039002895355225e-01,9.149828553199768066e-01,4.540065228939056396e-01,9.149847626686096191e-01,4.540092945098876953e-01
9.629999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149733781814575195e-01,4.540036022663116455e-01,9.149822592735290527e-01,4.540068209171295166e-01,9.149835705757141113e-01,4.540095925331115723e-01
9.640000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149727821350097656e-01,4.540033042430877686e-01,9.149812459945678711e-01,4.540071189403533936e-01,9.149823784828186035e-01,4.540098905563354492e-01
9.650000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149721860885620117e-01,4.540030062198638916e-01,9.149800539016723633e-01,4.540071189403533936e-01,9.149811863899230957e-01,4.540099203586578369e-01
9.660000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715900421142578e-01,4.540027081966400146e-01,9.149788618087768555e-01,4.540071189403533936e-01,9.149799942970275879e-01,4.540099203586578369e-01
9.670000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540024101734161377e-01,9.149780273437500000e-01,4.540071189403533936e-01,9.149788022041320801e-01,4.540099203586578369e-01
9.679999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540021121501922607e-01,9.149774312973022461e-01,4.540071189403533936e-01,9.149776101112365723e-01,4.540099203586578369e-01
9.690000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540018141269683838e-01,9.149768352508544922e-01,4.540071189403533936e-01,9.149764180183410645e-01,4.540099203586578369e-01
9.700000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540015161037445068e-01,9.149762392044067383e-01,4.540071189403533936e-01,9.149752259254455566e-01,4.540096223354339600e-01
9.710000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540012180805206299e-01,9.149756431579589844e-01,4.540071189403533936e-01,9.149740338325500488e-01,4.540093243122100830e-01
9.720000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540009200572967529e-01,9.149750471115112305e-01,4.540069401264190674e-01,9.149728417396545410e-01,4.540090262889862061e-01
9.729999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540006220340728760e-01,9.149744510650634766e-01,4.540066421031951904e-01,9.149716496467590332e-01,4.540087282657623291e-01
9.740000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540003240108489990e-01,9.149738550186157227e-01,4.540063440799713135e-01,9.149704575538635254e-01,4.540084302425384521e-01
9.750000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.540000259876251221e-01,9.149732589721679688e-01,4.540060460567474365e-01,9.149692654609680176e-01,4.540079236030578613e-01
9.760000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.539997279644012451e-01,9.149726629257202148e-01,4.540057480335235596e-01,9.149686098098754883e-01,4.540073275566101074e-01
9.770000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.539994299411773682e-01,9.149720668792724609e-01,4.540054500102996826e-01,9.149680137634277344e-01,4.540067315101623535e-01
9.779999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.539991319179534912e-01,9.149714708328247070e-01,4.540051519870758057e-01,9.149674177169799805e-01,4.540061354637145996e-01
9.790000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.539988338947296143e-01,9.149708747863769531e-01,4.540048539638519287e-01,9.149668216705322266e-01,4.540055394172668457e-01
9.800000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.539985358715057373e-01,9.149702787399291992e-01,4.540045559406280518e-01,9.149662256240844727e-01,4.540049433708190918e-01
9.810000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.539982378482818604e-01,9.149696826934814453e-01,4.540042579174041748e-01,9.149656295776367188e-01,4.540043473243713379e-01
9.820000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149715304374694824e-01,4.539979398250579834e-01,9.149690866470336914e-01,4.540039598941802979e-01,9.149650335311889648e-01,4.540037512779235840e-01
9.829999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149717688560485840e-01,4.539976418018341064e-01,9.149684906005859375e-01,4.540036618709564209e-01,9.149645566940307617e-01,4.540031552314758301e-01
9.840000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149723649024963379e-01,4.539974927902221680e-01,9.149678945541381836e-01,4.540031850337982178e-01,9.149645566940307617e-01,4.540025591850280762e-01
9.850000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149729609489440918e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540025889873504639e-01,9.149645566940307617e-01,4.540019631385803223e-01
9.860000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149735569953918457e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540019929409027100e-01,9.149645566940307617e-01,4.540013670921325684e-01
9.870000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540016055107116699e-01,9.149645566940307617e-01,4.540007710456848145e-01
9.879999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540013074874877930e-01,9.149645566940307617e-01,4.540001749992370605e-01
9.890000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540010094642639160e-01,9.149645566940307617e-01,4.539995789527893066e-01
9.900000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540007114410400391e-01,9.149645566940307617e-01,4.539989829063415527e-01
9.910000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540004134178161621e-01,9.149645566940307617e-01,4.539983868598937988e-01
9.920000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.540001153945922852e-01,9.149650335311889648e-01,4.539977908134460449e-01
9.929999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.539998173713684082e-01,9.149656295776367188e-01,4.539971947669982910e-01
9.940000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.539995193481445312e-01,9.149662256240844727e-01,4.539967775344848633e-01
9.950000000000000000e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.539992213249206543e-01,9.149668216705322266e-01,4.539964795112609863e-01
9.960000000000000853e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.539989233016967773e-01,9.149674177169799805e-01,4.539961814880371094e-01
9.970000000000000284e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.539986252784729004e-01,9.149680137634277344e-01,4.539958834648132324e-01
9.979999999999999716e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149676561355590820e-01,4.539983272552490234e-01,9.149686098098754883e-01,4.539955854415893555e-01
9.990000000000000568e+01,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149677157402038574e-01,4.539980292320251465e-01,9.149692058563232422e-01,4.539952874183654785e-01
1.000000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149683117866516113e-01,4.539977312088012695e-01,9.149698019027709961e-01,4.539949893951416016e-01
1.001000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149689078330993652e-01,4.539974331855773926e-01,9.149703979492187500e-01,4.539946913719177246e-01
1.002000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149695038795471191e-01,4.539971351623535156e-01,9.149709939956665039e-01,4.539944827556610107e-01
1.002999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149700999259948730e-01,4.539968371391296387e-01,9.149715900421142578e-01,4.539944827556610107e-01
1.004000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149706959724426270e-01,4.539965391159057617e-01,9.149721860885620117e-01,4.539944827556610107e-01
1.005000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149712920188903809e-01,4.539962410926818848e-01,9.149727821350097656e-01,4.539944827556610107e-01
1.006000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149718880653381348e-01,4.539961516857147217e-01,9.149733781814575195e-01,4.539944827556610107e-01
1.007000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149724841117858887e-01,4.539961516857147217e-01,9.149739742279052734e-01,4.539944827556610107e-01
1.007999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149730801582336426e-01,4.539961516857147217e-01,9.149745702743530273e-01,4.539944827556610107e-01
1.009000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149736762046813965e-01,4.539961516857147217e-01,9.149751663208007812e-01,4.539944827556610107e-01
1.010000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149742722511291504e-01,4.539961516857147217e-01,9.149757623672485352e-01,4.539944827556610107e-01
1.011000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149748682975769043e-01,4.539961516857147217e-01,9.149763584136962891e-01,4.539944827556610107e-01
1.012000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149754643440246582e-01,4.539961516857147217e-01,9.149769544601440430e-01,4.539945721626281738e-01
1.012999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149760603904724121e-01,4.539961516857147217e-01,9.149775505065917969e-01,4.539948701858520508e-01
1.014000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149766564369201660e-01,4.539961516857147217e-01,9.149781465530395508e-01,4.539951682090759277e-01
1.015000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149772524833679199e-01,4.539961516857147217e-01,9.149787425994873047e-01,4.539954662322998047e-01
1.016000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149778485298156738e-01,4.539964199066162109e-01,9.149793386459350586e-01,4.539957642555236816e-01
1.017000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149784445762634277e-01,4.539967179298400879e-01,9.149799346923828125e-01,4.539960622787475586e-01
1.017999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149790406227111816e-01,4.539970159530639648e-01,9.149805307388305664e-01,4.539963603019714355e-01
1.019000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539973139762878418e-01,9.149811267852783203e-01,4.539966583251953125e-01
1.020000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539976119995117188e-01,9.149817228317260742e-01,4.539969563484191895e-01
1.021000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539979100227355957e-01,9.149818420410156250e-01,4.539972543716430664e-01
1.022000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539982080459594727e-01,9.149818420410156250e-01,4.539975523948669434e-01
1.022999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539985060691833496e-01,9.149818420410156250e-01,4.539978504180908203e-01
1.024000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539988040924072266e-01,9.149818420410156250e-01,4.539981484413146973e-01
1.025000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539991021156311035e-01,9.149818420410156250e-01,4.539984464645385742e-01
1.026000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539994001388549805e-01,9.149818420410156250e-01,4.539987444877624512e-01
1.027000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539996981620788574e-01,9.149818420410156250e-01,4.539990425109863281e-01
1.027999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.539999961853027344e-01,9.149818420410156250e-01,4.539993405342102051e-01
1.029000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540002942085266113e-01,9.149818420410156250e-01,4.539996385574340820e-01
1.030000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540005922317504883e-01,9.149818420410156250e-01,4.539999365806579590e-01
1.031000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540008902549743652e-01,9.149818420410156250e-01,4.540002346038818359e-01
1.032000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540011882781982422e-01,9.149818420410156250e-01,4.540005326271057129e-01
1.032999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540014863014221191e-01,9.149818420410156250e-01,4.540008306503295898e-01
1.034000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149818420410156250e-01,4.540011286735534668e-01
1.035000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149818420410156250e-01,4.540014266967773438e-01
1.036000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149818420410156250e-01,4.540017247200012207e-01
1.037000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149816632270812988e-01,4.540020227432250977e-01
1.037999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149810671806335449e-01,4.540023207664489746e-01
1.039000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149804711341857910e-01,4.540026187896728516e-01
1.040000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149798750877380371e-01,4.540029168128967285e-01
1.041000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149792790412902832e-01,4.540029168128967285e-01
1.042000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149786829948425293e-01,4.540029168128967285e-01
1.042999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149780869483947754e-01,4.540029168128967285e-01
1.044000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149774909019470215e-01,4.540029168128967285e-01
1.045000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149768948554992676e-01,4.540029168128967285e-01
1.046000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149762988090515137e-01,4.540029168128967285e-01
1.047000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149757027626037598e-01,4.540029168128967285e-01
1.047999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149751067161560059e-01,4.540029168128967285e-01
1.049000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149745106697082520e-01,4.540029168128967285e-01
1.050000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149739146232604980e-01,4.540029168128967285e-01
1.051000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149733185768127441e-01,4.540026187896728516e-01
1.052000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540023207664489746e-01
1.052999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540020227432250977e-01
1.054000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540017247200012207e-01
1.055000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540014266967773438e-01
1.056000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540011286735534668e-01
1.057000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.057999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.059000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.060000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.061000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.062000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.062999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.064000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.065000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.066000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.067000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.067999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.069000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.070000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.071000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.072000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.072999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.074000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.075000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.076000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.077000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.077999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.079000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.080000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.081000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.082000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.082999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.084000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.085000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.086000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.087000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.087999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.089000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.090000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.091000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.092000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.092999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.094000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.095000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.096000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.097000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.097999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.099000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.100000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.101000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.102000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.102999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.104000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.105000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.106000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.107000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.107999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.109000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.110000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.111000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.112000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.112999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.114000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.115000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.116000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.117000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.117999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.119000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.120000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.121000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.122000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.122999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.124000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.125000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.126000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.127000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.127999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.129000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.130000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.131000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.132000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.132999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.134000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.135000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.136000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.137000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.137999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.139000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.140000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.141000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.142000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.142999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.144000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.145000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.146000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.147000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.147999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.149000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.150000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.151000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.152000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.152999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.154000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.155000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.156000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.157000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.157999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.159000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.160000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.161000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.162000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.162999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.164000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.165000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.166000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.167000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.167999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.169000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.170000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.171000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.172000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.172999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.174000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.175000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.176000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.177000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.177999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.179000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.180000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.181000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.182000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.182999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.184000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.185000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.186000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.187000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.187999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.189000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.190000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.191000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.192000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.192999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.194000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.195000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.196000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.197000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.197999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.199000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.200000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.201000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.202000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.202999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.204000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.205000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.206000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.207000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.207999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.209000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.210000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.211000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.212000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.212999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.214000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.215000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.216000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.217000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.217999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.219000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.220000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.221000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.222000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.222999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.224000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.225000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.226000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.227000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.227999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.229000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.230000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.231000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.232000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.232999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.234000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.235000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.236000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.237000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.237999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.239000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.240000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.241000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.242000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.242999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.244000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.245000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.246000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.247000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.247999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.249000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.250000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.251000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.252000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.252999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.254000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.255000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.256000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.257000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.257999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.259000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.260000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.261000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.262000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.262999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.264000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.265000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.266000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.267000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.267999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.269000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.270000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.271000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.272000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.272999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.274000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.275000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.276000000000000085e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.277000000000000028e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.277999999999999972e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.279000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.280000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.280999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.281999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.283000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.284000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.285000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.285999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.286999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.288000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.289000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.290000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.290999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.291999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.293000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.294000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.295000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.295999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.296999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.298000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.299000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.300000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.300999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.301999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.303000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.304000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.305000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.305999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.306999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.308000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.309000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.310000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.310999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.311999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.313000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.314000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.315000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.315999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.316999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.318000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.319000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.320000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.320999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.321999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.323000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.324000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.325000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.325999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.326999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.328000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.329000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.330000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.330999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.331999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.333000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.334000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.335000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.335999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.336999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.338000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.339000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.340000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.340999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.341999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.343000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.344000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.345000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.345999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.346999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.348000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.349000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.350000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.350999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.351999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.353000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.354000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.355000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.355999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.356999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.358000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.359000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.360000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.360999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.361999999999999886e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.363000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.364000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.365000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.365999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.367000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.368000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.369000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.370000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.370999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.372000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.373000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.374000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.375000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.375999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.377000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.378000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.379000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.380000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.380999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.382000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.383000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.384000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.385000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.385999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.387000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.388000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.389000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.390000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.390999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.392000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.393000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.394000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.395000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.395999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.397000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.398000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.399000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.400000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.400999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.402000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.403000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.404000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.405000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.405999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.407000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.408000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.409000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.410000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.410999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.412000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.413000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.414000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.415000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.415999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.417000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.418000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.419000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.420000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.420999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.422000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.423000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.424000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.425000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.425999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.427000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.428000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.429000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.430000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.430999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.432000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.433000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.434000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.435000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.435999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.437000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.438000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.439000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.440000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.440999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.442000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.443000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.444000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.445000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.445999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.447000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.448000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.449000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.450000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.450999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.452000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.453000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.454000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.455000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.455999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.457000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.458000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.459000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.460000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.460999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.462000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.463000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.464000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.465000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.465999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.467000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.468000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.469000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.470000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.470999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.472000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.473000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.474000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.475000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.475999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.477000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.478000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.479000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.480000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.480999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.482000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.483000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.484000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.485000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.485999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.487000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.488000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.489000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.490000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.490999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.492000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.493000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.494000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.495000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.495999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.497000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.498000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.499000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.500000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.500999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.502000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.503000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.504000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.505000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.505999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.507000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.508000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.509000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.510000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.510999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.512000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.513000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.514000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.515000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.515999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.517000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.518000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.519000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.520000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.520999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.522000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.523000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.524000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.525000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.525999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.527000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.528000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.529000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.530000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.530999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.532000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.533000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.534000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.535000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.535999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.537000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.538000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.539000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.540000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.540999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.542000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.543000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.544000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.545000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.545999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.547000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.548000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.549000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.550000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.550999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.552000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.553000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.554000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.555000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.555999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.557000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.558000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.559000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.560000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.560999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.562000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.563000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.564000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.565000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.565999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.567000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.568000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.569000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.570000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.570999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.572000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.573000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.574000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.575000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.575999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.577000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.578000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.579000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.580000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.580999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.582000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.583000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.584000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.585000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.585999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.587000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.588000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.589000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.590000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.590999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.592000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.593000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.594000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.595000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.595999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.597000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.598000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.599000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.600000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.600999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.602000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.603000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.604000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.605000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.605999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.607000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.608000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.609000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.610000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.610999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.612000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.613000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.614000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.615000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.615999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.617000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.618000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.619000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.620000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.620999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.622000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.623000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.624000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.625000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.625999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.627000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.628000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.629000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.630000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.630999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.632000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.633000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.634000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.635000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.635999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.637000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.638000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.639000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.640000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.640999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.642000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.643000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.644000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.645000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.645999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.647000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.648000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.649000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.650000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.650999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.652000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.653000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.654000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.655000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.655999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.657000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.658000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.659000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.660000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.660999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.662000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.663000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.664000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.665000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.665999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.667000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.668000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.669000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.670000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.670999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.672000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.673000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.674000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.675000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.675999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.677000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.678000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.679000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.680000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.680999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.682000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.683000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.684000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.685000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.685999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.687000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.688000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.689000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.690000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.690999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.692000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.693000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.694000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.695000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.695999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.697000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.698000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.699000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.700000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.700999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.702000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.703000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.704000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.705000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.705999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.707000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.708000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.709000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.710000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.710999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.712000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.713000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.714000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.715000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.715999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.717000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.718000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.719000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.720000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.720999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.722000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.723000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.724000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.725000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.725999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.727000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.728000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.729000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.730000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.730999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.732000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.733000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.734000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.735000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.735999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.737000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.738000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.739000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.740000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.740999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.742000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.743000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.744000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.745000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.745999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.747000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.748000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.749000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.750000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.750999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.752000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.753000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.754000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.755000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.755999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.757000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.758000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.759000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.760000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.760999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.762000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.763000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.764000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.765000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.765999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.767000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.768000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.769000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.770000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.770999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.772000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.773000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.774000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.775000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.775999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.777000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.778000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.779000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.780000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.780999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.782000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.783000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.784000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.785000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.785999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.787000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.788000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.789000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.790000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.790999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.792000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.793000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.794000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.795000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.795999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.797000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.798000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.799000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.800000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.800999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.802000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.803000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.804000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.805000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.805999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.807000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.808000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.809000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.810000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.810999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.812000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.813000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.814000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.815000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.815999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.817000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.818000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.819000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.820000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.820999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.822000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.823000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.824000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.825000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.825999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.827000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.828000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.829000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.830000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.830999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.832000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.833000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.834000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.835000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.835999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.837000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.838000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.839000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.840000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.840999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.842000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.843000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.844000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.845000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.845999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.847000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.848000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.849000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.850000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.850999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.852000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.853000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.854000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.855000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.855999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.857000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.858000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.859000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.860000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.860999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.862000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.863000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.864000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.865000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.865999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.867000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.868000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.869000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.870000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.870999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.872000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.873000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.874000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.875000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.875999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.877000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.878000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.879000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.880000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.880999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.882000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.883000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.884000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.885000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.885999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.887000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.888000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.889000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.890000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.890999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.892000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.893000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.894000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.895000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.895999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.897000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.898000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.899000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.900000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.900999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.902000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.903000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.904000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.905000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.905999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.907000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.908000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.909000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.910000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.910999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.912000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.913000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.914000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.915000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.915999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.917000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.918000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.919000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.920000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.920999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.922000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.923000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.924000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.925000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.925999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.927000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.928000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.929000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.930000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.930999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.932000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.933000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.934000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.935000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.935999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.937000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.938000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.939000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.940000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.940999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.942000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.943000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.944000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.945000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.945999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.947000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.948000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.949000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.950000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.950999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.952000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.953000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.954000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.955000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.955999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.957000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.958000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.959000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.960000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.960999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.962000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.963000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.964000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.965000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.965999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.967000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.968000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.969000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.970000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.970999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.972000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.973000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.974000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.975000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.975999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.977000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.978000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.979000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.980000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.980999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.982000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.983000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.984000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.985000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.985999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.987000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.988000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.989000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.990000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.990999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.992000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.993000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.994000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.995000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.995999999999999943e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.997000000000000171e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.998000000000000114e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
1.999000000000000057e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01
2.000000000000000000e+02,9.149768352508544922e-01,4.539973437786102295e-01,9.149736166000366211e-01,4.540023207664489746e-01,9.149740934371948242e-01,4.539974927902221680e-01,9.149793982505798340e-01,4.540017247200012207e-01,9.149731993675231934e-01,4.540010690689086914e-01


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_10/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.667404651641845703e-01,9.910902976989746094e-01,8.238221406936645508e-01,1.180887579917907715e+00,7.909223437309265137e-01,1.363901853561401367e+00,7.602685689926147461e-01,1.547053217887878418e+00,7.296147942543029785e-01,1.730204463005065918e+00
4.000000000000000222e-01,7.562860250473022461e-01,9.572175741195678711e-01,6.864996552467346191e-01,1.123582601547241211e+00,6.326778531074523926e-01,1.283771872520446777e+00,5.805944204330444336e-01,1.444592356681823730e+00,5.285111069679260254e-01,1.605412721633911133e+00
6.000000000000000888e-01,6.705592870712280273e-01,9.037657976150512695e-01,5.877135992050170898e-01,1.040187716484069824e+00,5.210013389587402344e-01,1.174764275550842285e+00,4.553064107894897461e-01,1.310708284378051758e+00,3.863323926925659180e-01,1.452069044113159180e+00
8.000000000000000444e-01,6.103342175483703613e-01,8.354141116142272949e-01,5.228415131568908691e-01,9.417222738265991211e-01,4.468348622322082520e-01,1.051610708236694336e+00,3.714600205421447754e-01,1.165492653846740723e+00,2.925781905651092529e-01,1.288219451904296875e+00
1.000000000000000000e+00,5.660191178321838379e-01,7.636301517486572266e-01,4.723750054836273193e-01,8.448265194892883301e-01,3.907152414321899414e-01,9.324165582656860352e-01,3.090323805809020996e-01,1.027121782302856445e+00,2.226654291152954102e-01,1.131937742233276367e+00
1.200000000000000178e+00,5.327935218811035156e-01,6.938110589981079102e-01,4.353942573070526123e-01,7.518212199211120605e-01,3.507148027420043945e-01,8.205742835998535156e-01,2.645689845085144043e-01,8.983556032180786133e-01,1.727241426706314087e-01,9.865999817848205566e-01
1.400000000000000133e+00,5.099706053733825684e-01,6.267505884170532227e-01,4.094574749469757080e-01,6.665803790092468262e-01,3.231700360774993896e-01,7.191772460937500000e-01,2.343817949295043945e-01,7.815881371498107910e-01,1.390046328306198120e-01,8.541417121887207031e-01
1.600000000000000089e+00,4.959934949874877930e-01,5.646791458129882812e-01,3.933722078800201416e-01,5.899785757064819336e-01,3.064348697662353516e-01,6.280269622802734375e-01,2.166083008050918579e-01,6.764006614685058594e-01,1.194951757788658142e-01,7.339805960655212402e-01
1.800000000000000044e+00,4.898135662078857422e-01,5.083305835723876953e-01,3.862608671188354492e-01,5.225514769554138184e-01,2.976629436016082764e-01,5.476509332656860352e-01,2.074865847826004028e-01,5.838125348091125488e-01,1.095551103353500366e-01,6.284766793251037598e-01
2.000000000000000000e+00,4.899778068065643311e-01,4.581934809684753418e-01,3.860319256782531738e-01,4.633474647998809814e-01,2.958388924598693848e-01,4.785838723182678223e-01,2.050289362668991089e-01,5.031961202621459961e-01,1.071940287947654724e-01,5.366386771202087402e-01
2.200000000000000178e+00,4.954550564289093018e-01,4.142484068870544434e-01,3.916310071945190430e-01,4.117019474506378174e-01,3.006279468536376953e-01,4.198588430881500244e-01,2.084265500307083130e-01,4.334123432636260986e-01,1.112266704440116882e-01,4.570313096046447754e-01
2.400000000000000355e+00,5.055434703826904297e-01,3.761669993400573730e-01,4.021269679069519043e-01,3.670085966587066650e-01,3.108050525188446045e-01,3.689879775047302246e-01,2.180403172969818115e-01,3.747351169586181641e-01,1.204471811652183533e-01,3.883804082870483398e-01
2.600000000000000089e+00,5.214117765426635742e-01,3.431353867053985596e-01,4.157637059688568115e-01,3.294556438922882080e-01,3.242540955543518066e-01,3.255358338356018066e-01,2.313306331634521484e-01,3.253316581249237061e-01,1.334073841571807861e-01,3.306031227111816406e-01
2.800000000000000266e+00,5.428195595741271973e-01,3.148025870323181152e-01,4.344852566719055176e-01,2.970531880855560303e-01,3.401842117309570312e-01,2.888074815273284912e-01,2.475145012140274048e-01,2.830985784530639648e-01,1.495112627744674683e-01,2.820172905921936035e-01
3.000000000000000000e+00,5.688934326171875000e-01,2.909578084945678711e-01,4.577718079090118408e-01,2.692198753356933594e-01,3.605078160762786865e-01,2.568182349205017090e-01,2.650286257266998291e-01,2.466563284397125244e-01,1.674495935440063477e-01,2.401007115840911865e-01
3.200000000000000178e+00,6.010047197341918945e-01,2.707755863666534424e-01,4.852539300918579102e-01,2.456553429365158081e-01,3.850255012512207031e-01,2.292207628488540649e-01,2.867372632026672363e-01,2.150387465953826904e-01,1.866994500160217285e-01,2.040397822856903076e-01
3.400000000000000355e+00,6.389516592025756836e-01,2.533782124519348145e-01,5.183045864105224609e-01,2.259540408849716187e-01,4.134452044963836670e-01,2.057831734418869019e-01,3.126571178436279297e-01,1.878480315208435059e-01,2.097196280956268311e-01,1.726681888103485107e-01
3.600000000000000089e+00,6.823700070381164551e-01,2.386351376771926880e-01,5.576204061508178711e-01,2.094452381134033203e-01,4.468557238578796387e-01,1.862936615943908691e-01,3.424931168556213379e-01,1.648495793342590332e-01,2.369719445705413818e-01,1.457729488611221313e-01
3.800000000000000266e+00,7.304718494415283203e-01,2.274403572082519531e-01,6.023374795913696289e-01,1.955570429563522339e-01,4.870662093162536621e-01,1.703481227159500122e-01,3.765597045421600342e-01,1.457210034132003784e-01,2.681634426116943359e-01,1.231101378798484802e-01
4.000000000000000000e+00,7.837134599685668945e-01,2.204624563455581665e-01,6.524170637130737305e-01,1.842565536499023438e-01,5.330674052238464355e-01,1.572807580232620239e-01,4.174045622348785400e-01,1.301303207874298096e-01,3.033368587493896484e-01,1.043977960944175720e-01
4.200000000000000178e+00,8.436488509178161621e-01,2.162680625915527344e-01,7.099318504333496094e-01,1.752480566501617432e-01,5.844278335571289062e-01,1.467823684215545654e-01,4.649316370487213135e-01,1.180032342672348022e-01,3.446705937385559082e-01,8.908684551715850830e-02
4.400000000000000355e+00,9.103817939758300781e-01,2.139251232147216797e-01,7.756124734878540039e-01,1.686476171016693115e-01,6.440590023994445801e-01,1.383947432041168213e-01,5.186089277267456055e-01,1.084698215126991272e-01,3.928050398826599121e-01,7.731764763593673706e-02
4.600000000000000533e+00,9.839845895767211914e-01,2.131768167018890381e-01,8.494337201118469238e-01,1.636569947004318237e-01,7.128141522407531738e-01,1.310984790325164795e-01,5.808461904525756836e-01,1.006826534867286682e-01,4.489704072475433350e-01,6.849905848503112793e-02
4.800000000000000711e+00,1.063525676727294922e+00,2.147083580493927002e-01,9.317229986190795898e-01,1.602386832237243652e-01,7.910918593406677246e-01,1.242318078875541687e-01,6.524965167045593262e-01,9.332011640071868896e-02,5.138669610023498535e-01,6.116709113121032715e-02
5.000000000000000000e+00,1.147174239158630371e+00,2.190005183219909668e-01,1.022747993469238281e+00,1.584801822900772095e-01,8.790785074234008789e-01,1.185169368982315063e-01,7.346783280372619629e-01,8.565615862607955933e-02,5.882064700126647949e-01,5.376486480236053467e-02
5.200000000000000178e+00,1.233632445335388184e+00,2.263500690460205078e-01,1.120232224464416504e+00,1.589944958686828613e-01,9.766715764999389648e-01,1.145341917872428894e-01,8.275313377380371094e-01,7.835084199905395508e-02,6.724759340286254883e-01,4.605457559227943420e-02
5.400000000000000355e+00,1.322269201278686523e+00,2.367547899484634399e-01,1.224421620368957520e+00,1.628591418266296387e-01,1.081871032714843750e+00,1.126490458846092224e-01,9.298762679100036621e-01,7.248313724994659424e-02,7.679274082183837891e-01,3.779268264770507812e-02
5.600000000000000533e+00,1.413478374481201172e+00,2.503940165042877197e-01,1.337232470512390137e+00,1.705054044723510742e-01,1.197767496109008789e+00,1.140279322862625122e-01,1.040658950805664062e+00,6.892065703868865967e-02,8.737102746963500977e-01,3.047697618603706360e-02
5.800000000000000711e+00,1.506392002105712891e+00,2.680857479572296143e-01,1.457214832305908203e+00,1.824585348367691040e-01,1.324485898017883301e+00,1.191092059016227722e-01,1.163402915000915527e+00,6.831612437963485718e-02,9.897522926330566406e-01,2.533214166760444641e-02
6.000000000000000000e+00,1.597228169441223145e+00,2.907445132732391357e-01,1.583129763603210449e+00,1.990763098001480103e-01,1.461825966835021973e+00,1.282233148813247681e-01,1.297833323478698730e+00,7.078096270561218262e-02,1.117933750152587891e+00,2.274294011294841766e-02
6.200000000000000178e+00,1.683496952056884766e+00,3.188686966896057129e-01,1.713406920433044434e+00,2.198569625616073608e-01,1.608412265777587891e+00,1.410371959209442139e-01,1.444587707519531250e+00,7.701148837804794312e-02,1.256600618362426758e+00,2.404395863413810730e-02
6.400000000000000355e+00,1.760967016220092773e+00,3.571114540100097656e-01,1.845045089721679688e+00,2.491398304700851440e-01,1.763395786285400391e+00,1.588510870933532715e-01,1.603845119476318359e+00,8.653092384338378906e-02,1.406773924827575684e+00,2.929531596601009369e-02
6.600000000000000533e+00,1.812975645065307617e+00,4.120337665081024170e-01,1.974032521247863770e+00,2.885006070137023926e-01,1.926889657974243164e+00,1.840726137161254883e-01,1.776073694229125977e+00,1.011974811553955078e-01,1.568260908126831055e+00,3.827535733580589294e-02
6.800000000000000711e+00,1.825052261352539062e+00,4.848080277442932129e-01,2.080231904983520508e+00,3.488044440746307373e-01,2.093139410018920898e+00,2.209147810935974121e-01,1.960872292518615723e+00,1.232403218746185303e-01,1.744099140167236328e+00,5.214812606573104858e-02
7.000000000000000000e+00,1.778814673423767090e+00,5.792696475982666016e-01,2.146530628204345703e+00,4.336172938346862793e-01,2.249569177627563477e+00,2.770842909812927246e-01,2.155077695846557617e+00,1.545686274766921997e-01,1.936581969261169434e+00,7.182922959327697754e-02
7.200000000000000178e+00,1.664559125900268555e+00,6.957211494445800781e-01,2.147068023681640625e+00,5.474883317947387695e-01,2.371942043304443359e+00,3.624051213264465332e-01,2.353201866149902344e+00,2.001935690641403198e-01,2.144170284271240234e+00,9.867186099290847778e-02
7.400000000000000355e+00,1.500614285469055176e+00,8.186528086662292480e-01,2.047917366027832031e+00,6.950631141662597656e-01,2.437048435211181641e+00,4.796054363250732422e-01,2.530562877655029297e+00,2.771386504173278809e-01,2.362621307373046875e+00,1.365515142679214478e-01
7.600000000000000533e+00,1.327245831489562988e+00,9.141238331794738770e-01,1.842487573623657227e+00,8.720279335975646973e-01,2.404381990432739258e+00,6.367784738540649414e-01,2.661089658737182617e+00,3.906594216823577881e-01,2.578205108642578125e+00,1.973035931587219238e-01
7.800000000000000711e+00,1.163842082023620605e+00,9.698317050933837891e-01,1.593241691589355469e+00,1.042573332786560059e+00,2.233307123184204102e+00,8.370550870895385742e-01,2.711746931076049805e+00,5.444626212120056152e-01,2.764163732528686523e+00,2.961465716361999512e-01
8.000000000000000000e+00,1.011862754821777344e+00,9.958940148353576660e-01,1.343964815139770508e+00,1.161387681961059570e+00,1.956320524215698242e+00,1.058924436569213867e+00,2.628971338272094727e+00,7.488955855369567871e-01,2.887948513031005859e+00,4.374680519104003906e-01
8.200000000000001066e+00,8.776579499244689941e-01,9.896491765975952148e-01,1.113754510879516602e+00,1.222887992858886719e+00,1.630900263786315918e+00,1.262475609779357910e+00,2.365190267562866211e+00,1.005272507667541504e+00,2.903136253356933594e+00,6.283050179481506348e-01
8.400000000000000355e+00,7.657997608184814453e-01,9.579250216484069824e-01,9.148193001747131348e-01,1.224243879318237305e+00,1.317677378654479980e+00,1.391764163970947266e+00,2.012125015258789062e+00,1.267458558082580566e+00,2.751603603363037109e+00,8.770875334739685059e-01
8.599999999999999645e+00,6.782969236373901367e-01,9.065402746200561523e-01,7.511354684829711914e-01,1.183773994445800781e+00,1.039811491966247559e+00,1.436447620391845703e+00,1.621813178062438965e+00,1.485823869705200195e+00,2.414847373962402344e+00,1.171703696250915527e+00
8.800000000000000711e+00,6.161757111549377441e-01,8.397135138511657715e-01,6.291195154190063477e-01,1.109860777854919434e+00,8.165216445922851562e-01,1.406242370605468750e+00,1.253055334091186523e+00,1.614694952964782715e+00,1.993123292922973633e+00,1.461780905723571777e+00
9.000000000000000000e+00,5.710643529891967773e-01,7.683143615722656250e-01,5.448691248893737793e-01,1.014702916145324707e+00,6.462411880493164062e-01,1.328309059143066406e+00,9.469239711761474609e-01,1.628629446029663086e+00,1.556700229644775391e+00,1.677191615104675293e+00
9.200000000000001066e+00,5.370258688926696777e-01,6.987065672874450684e-01,4.854684770107269287e-01,9.128636121749877930e-01,5.247997641563415527e-01,1.218603253364562988e+00,7.143045067787170410e-01,1.561321020126342773e+00,1.158443808555603027e+00,1.779043912887573242e+00
9.400000000000000355e+00,5.133959054946899414e-01,6.317179799079895020e-01,4.404729306697845459e-01,8.138051033020019531e-01,4.458976686000823975e-01,1.091111540794372559e+00,5.424025058746337891e-01,1.447309613227844238e+00,8.522046804428100586e-01,1.752351164817810059e+00
9.600000000000001421e+00,4.987481236457824707e-01,5.693964958190917969e-01,4.085792005062103271e-01,7.212527990341186523e-01,3.858071267604827881e-01,9.673846960067749023e-01,4.240203499794006348e-01,1.306128740310668945e+00,6.211451292037963867e-01,1.653294324874877930e+00
9.800000000000000711e+00,4.919413924217224121e-01,5.127655863761901855e-01,3.869259953498840332e-01,6.374518871307373047e-01,3.428507447242736816e-01,8.509071469306945801e-01,3.429556787014007568e-01,1.158412575721740723e+00,4.539895653724670410e-01,1.512716174125671387e+00
1.000000000000000000e+01,4.916173219680786133e-01,4.622560143470764160e-01,3.749813437461853027e-01,5.625922679901123047e-01,3.129518330097198486e-01,7.450944185256958008e-01,2.833679020404815674e-01,1.018059730529785156e+00,3.408615887165069580e-01,1.352590560913085938e+00


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_25/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.664875030517578125e-01,9.889972805976867676e-01,8.255695104598999023e-01,1.173002958297729492e+00,7.827500700950622559e-01,1.361491203308105469e+00,7.417833805084228516e-01,1.549581766128540039e+00,7.033357620239257812e-01,1.737131237983703613e+00
4.000000000000000222e-01,7.546478509902954102e-01,9.520519971847534180e-01,6.970348358154296875e-01,1.109703302383422852e+00,6.378890872001647949e-01,1.270950794219970703e+00,5.790155529975891113e-01,1.434095621109008789e+00,5.172827243804931641e-01,1.599813938140869141e+00
6.000000000000000888e-01,6.682538986206054688e-01,8.972430229187011719e-01,6.005193591117858887e-01,1.027919054031372070e+00,5.321950912475585938e-01,1.161481618881225586e+00,4.657492637634277344e-01,1.296715736389160156e+00,3.947339951992034912e-01,1.437273859977722168e+00
8.000000000000000444e-01,6.049948334693908691e-01,8.312417268753051758e-01,5.303073525428771973e-01,9.373959302902221680e-01,4.544164538383483887e-01,1.046950936317443848e+00,3.817010521888732910e-01,1.158504605293273926e+00,3.030756711959838867e-01,1.277935028076171875e+00
1.000000000000000000e+00,5.574100017547607422e-01,7.631773948669433594e-01,4.781174361705780029e-01,8.475639820098876953e-01,3.976458311080932617e-01,9.347991347312927246e-01,3.217341601848602295e-01,1.024796128273010254e+00,2.384932935237884521e-01,1.124691605567932129e+00
1.200000000000000178e+00,5.263410806655883789e-01,6.948542594909667969e-01,4.419712722301483154e-01,7.607517838478088379e-01,3.597252368927001953e-01,8.275502920150756836e-01,2.826811075210571289e-01,8.979335427284240723e-01,1.974693834781646729e-01,9.796279072761535645e-01
1.400000000000000133e+00,5.072886943817138672e-01,6.288425326347351074e-01,4.208557605743408203e-01,6.783328056335449219e-01,3.383919000625610352e-01,7.271615862846374512e-01,2.612015902996063232e-01,7.798752188682556152e-01,1.762344986200332642e-01,8.446963429450988770e-01
1.600000000000000089e+00,4.946554899215698242e-01,5.684091448783874512e-01,4.082851707935333252e-01,6.033326387405395508e-01,3.250086903572082520e-01,6.389591693878173828e-01,2.479326575994491577e-01,6.772767901420593262e-01,1.634849458932876587e-01,7.266274094581604004e-01
1.800000000000000044e+00,4.878184199333190918e-01,5.127267241477966309e-01,4.008519351482391357e-01,5.364544391632080078e-01,3.183448314666748047e-01,5.605301856994628906e-01,2.413216680288314819e-01,5.876012444496154785e-01,1.575769782066345215e-01,6.242697238922119141e-01
2.000000000000000000e+00,4.862827360630035400e-01,4.615857601165771484e-01,3.976691067218780518e-01,4.764466881752014160e-01,3.150960803031921387e-01,4.910053014755249023e-01,2.385073006153106689e-01,5.088325738906860352e-01,1.549824476242065430e-01,5.346322059631347656e-01
2.200000000000000178e+00,4.894770681858062744e-01,4.151318073272705078e-01,3.999912142753601074e-01,4.222328662872314453e-01,3.159564435482025146e-01,4.294508993625640869e-01,2.384694218635559082e-01,4.399496018886566162e-01,1.555291563272476196e-01,4.562003612518310547e-01
2.400000000000000355e+00,4.980767667293548584e-01,3.748008012771606445e-01,4.069528877735137939e-01,3.735872805118560791e-01,3.221196830272674561e-01,3.745254576206207275e-01,2.433789372444152832e-01,3.788276016712188721e-01,1.587812304496765137e-01,3.878622055053710938e-01
2.600000000000000089e+00,5.115224123001098633e-01,3.408983647823333740e-01,4.188425838947296143e-01,3.312751650810241699e-01,3.330390751361846924e-01,3.258684873580932617e-01,2.535724043846130371e-01,3.245536386966705322e-01,1.678148955106735229e-01,3.270822763442993164e-01
2.800000000000000266e+00,5.314539670944213867e-01,3.135632276535034180e-01,4.358696639537811279e-01,2.959773540496826172e-01,3.487819731235504150e-01,2.839020490646362305e-01,2.680565118789672852e-01,2.765768766403198242e-01,1.814822852611541748e-01,2.731362283229827881e-01
3.000000000000000000e+00,5.580813288688659668e-01,2.926009297370910645e-01,4.604534804821014404e-01,2.683643996715545654e-01,3.695808053016662598e-01,2.492238730192184448e-01,2.872336506843566895e-01,2.357432246208190918e-01,1.991782188415527344e-01,2.255832105875015259e-01
3.200000000000000178e+00,5.910122990608215332e-01,2.768274843692779541e-01,4.908120632171630859e-01,2.471034377813339233e-01,3.974553644657135010e-01,2.221906036138534546e-01,3.118396103382110596e-01,2.025816589593887329e-01,2.210547327995300293e-01,1.854442059993743896e-01
3.400000000000000355e+00,6.298015713691711426e-01,2.634893059730529785e-01,5.256458520889282227e-01,2.306532859802246094e-01,4.294978082180023193e-01,2.006834894418716431e-01,3.415419161319732666e-01,1.760109812021255493e-01,2.476061135530471802e-01,1.526188105344772339e-01
3.600000000000000089e+00,6.751869916915893555e-01,2.509219050407409668e-01,5.681011676788330078e-01,2.170641124248504639e-01,4.652248620986938477e-01,1.837259829044342041e-01,3.748772144317626953e-01,1.547378152608871460e-01,2.785015702247619629e-01,1.259167790412902832e-01
3.800000000000000266e+00,7.286930084228515625e-01,2.403628528118133545e-01,6.161108016967773438e-01,2.043196707963943481e-01,5.072347521781921387e-01,1.697109192609786987e-01,4.110271632671356201e-01,1.378130167722702026e-01,3.120928704738616943e-01,1.039941236376762390e-01
4.000000000000000000e+00,7.905390262603759766e-01,2.325281202793121338e-01,6.707488894462585449e-01,1.927106678485870361e-01,5.562717318534851074e-01,1.569270789623260498e-01,4.539961516857147217e-01,1.236845031380653381e-01,3.482644855976104736e-01,8.668668568134307861e-02
4.200000000000000178e+00,8.596119284629821777e-01,2.269522398710250854e-01,7.331010103225708008e-01,1.830675005912780762e-01,6.118962764739990234e-01,1.451323777437210083e-01,5.049772858619689941e-01,1.110713407397270203e-01,3.913352489471435547e-01,7.217139750719070435e-02
4.400000000000000355e+00,9.353678226470947266e-01,2.231045365333557129e-01,8.032554388046264648e-01,1.758236587047576904e-01,6.748999357223510742e-01,1.347574144601821899e-01,5.623686909675598145e-01,9.936631470918655396e-02,4.427129924297332764e-01,5.953752994537353516e-02
4.600000000000000533e+00,1.017989039421081543e+00,2.216850370168685913e-01,8.804818987846374512e-01,1.704670488834381104e-01,7.459441423416137695e-01,1.263830810785293579e-01,6.269608736038208008e-01,8.874667435884475708e-02,5.019899606704711914e-01,4.810055717825889587e-02
4.800000000000000711e+00,1.106723070144653320e+00,2.238480895757675171e-01,9.650436043739318848e-01,1.669965535402297974e-01,8.246716856956481934e-01,1.197341158986091614e-01,6.995698809623718262e-01,7.992029190063476562e-02,5.683320760726928711e-01,3.767665103077888489e-02
5.000000000000000000e+00,1.199435114860534668e+00,2.299058735370635986e-01,1.058279275894165039e+00,1.670946478843688965e-01,9.106112122535705566e-01,1.146566048264503479e-01,7.800835371017456055e-01,7.277002930641174316e-02,6.409094333648681641e-01,2.821951545774936676e-02
5.200000000000000178e+00,1.294621467590332031e+00,2.400512844324111938e-01,1.161772251129150391e+00,1.707694679498672485e-01,1.005242586135864258e+00,1.127540841698646545e-01,8.674665093421936035e-01,6.696265935897827148e-02,7.207946777343750000e-01,2.061332575976848602e-02
5.400000000000000355e+00,1.390849709510803223e+00,2.543831169605255127e-01,1.277594566345214844e+00,1.780793517827987671e-01,1.112407088279724121e+00,1.140798479318618774e-01,9.632212519645690918e-01,6.330795586109161377e-02,8.077870011329650879e-01,1.426630653440952301e-02
5.600000000000000533e+00,1.486634016036987305e+00,2.729288637638092041e-01,1.404433488845825195e+00,1.897231936454772949e-01,1.233140945434570312e+00,1.190879866480827332e-01,1.071445465087890625e+00,6.288547813892364502e-02,9.045177698135375977e-01,9.051735512912273407e-03
5.800000000000000711e+00,1.579056262969970703e+00,2.961784899234771729e-01,1.537530422210693359e+00,2.065517008304595947e-01,1.368482232093811035e+00,1.282792389392852783e-01,1.193405270576477051e+00,6.618209183216094971e-02,1.012627720832824707e+00,6.507844664156436920e-03
6.000000000000000000e+00,1.661594748497009277e+00,3.284052908420562744e-01,1.672944784164428711e+00,2.283509969711303711e-01,1.519137382507324219e+00,1.422005891799926758e-01,1.330372214317321777e+00,7.369209825992584229e-02,1.134199619293212891e+00,7.448492571711540222e-03
6.200000000000000178e+00,1.730014324188232422e+00,3.693988025188446045e-01,1.805430769920349121e+00,2.577945888042449951e-01,1.683325886726379395e+00,1.604886054992675781e-01,1.483716845512390137e+00,8.595649152994155884e-02,1.271024227142333984e+00,1.257528178393840790e-02
6.400000000000000355e+00,1.775049090385437012e+00,4.207227826118469238e-01,1.926599740982055664e+00,2.993796169757843018e-01,1.854391574859619141e+00,1.843745708465576172e-01,1.654752373695373535e+00,1.022069603204727173e-01,1.424503326416015625e+00,2.243680879473686218e-02
6.600000000000000533e+00,1.785599827766418457e+00,4.833636581897735596e-01,2.025932073593139648e+00,3.539146780967712402e-01,2.024986028671264648e+00,2.187553942203521729e-01,1.844062209129333496e+00,1.229224875569343567e-01,1.595615625381469727e+00,3.661558777093887329e-02
6.800000000000000711e+00,1.754520297050476074e+00,5.558336377143859863e-01,2.083069086074829102e+00,4.259212613105773926e-01,2.183838605880737305e+00,2.684997320175170898e-01,2.045166015625000000e+00,1.497373133897781372e-01,1.786020040512084961e+00,5.510263890027999878e-02
7.000000000000000000e+00,1.690736889839172363e+00,6.353648900985717773e-01,2.087233543395996094e+00,5.147781968116760254e-01,2.314644336700439453e+00,3.368999063968658447e-01,2.247974157333374023e+00,1.910717338323593140e-01,1.996023178100585938e+00,7.885190844535827637e-02
7.200000000000000178e+00,1.598599791526794434e+00,7.202550768852233887e-01,2.027732372283935547e+00,6.246358752250671387e-01,2.392677307128906250e+00,4.276849031448364258e-01,2.437100410461425781e+00,2.506158649921417236e-01,2.222535371780395508e+00,1.102457940578460693e-01
7.400000000000000355e+00,1.474618077278137207e+00,8.149610161781311035e-01,1.914143800735473633e+00,7.533072233200073242e-01,2.389495849609375000e+00,5.532240867614746094e-01,2.588655471801757812e+00,3.349493145942687988e-01,2.454770088195800781e+00,1.577912718057632446e-01
7.600000000000000533e+00,1.325023651123046875e+00,9.063196182250976562e-01,1.736448526382446289e+00,9.012833833694458008e-01,2.287221670150756836e+00,7.135403752326965332e-01,2.667060852050781250e+00,4.570304751396179199e-01,2.676750183105468750e+00,2.253466248512268066e-01
7.800000000000000711e+00,1.165092706680297852e+00,9.681641459465026855e-01,1.510985493659973145e+00,1.054716825485229492e+00,2.098204612731933594e+00,9.077367782592773438e-01,2.634122848510742188e+00,6.259029507637023926e-01,2.853255748748779297e+00,3.253190517425537109e-01
8.000000000000000000e+00,1.011539816856384277e+00,9.975698590278625488e-01,1.264385342597961426e+00,1.166400909423828125e+00,1.824555158615112305e+00,1.120463728904724121e+00,2.471541166305541992e+00,8.409842848777770996e-01,2.937273979187011719e+00,4.777094721794128418e-01
8.200000000000001066e+00,8.770099878311157227e-01,9.896366596221923828e-01,1.034266710281372070e+00,1.214763402938842773e+00,1.501289248466491699e+00,1.311096668243408203e+00,2.199630022048950195e+00,1.094148516654968262e+00,2.882467508316040039e+00,6.867688298225402832e-01
8.400000000000000355e+00,7.633016109466552734e-01,9.544394612312316895e-01,8.459669351577758789e-01,1.195823669433593750e+00,1.181416153907775879e+00,1.411174416542053223e+00,1.826835751533508301e+00,1.360966801643371582e+00,2.659347057342529297e+00,9.581311941146850586e-01
8.599999999999999645e+00,6.749985218048095703e-01,9.010632634162902832e-01,7.106702923774719238e-01,1.134173750877380371e+00,9.059451818466186523e-01,1.420291900634765625e+00,1.431326270103454590e+00,1.543889045715332031e+00,2.310459613800048828e+00,1.267725467681884766e+00
8.800000000000000711e+00,6.099936962127685547e-01,8.359817862510681152e-01,6.084222197532653809e-01,1.052566528320312500e+00,7.137432098388671875e-01,1.356167197227478027e+00,1.061210870742797852e+00,1.619915008544921875e+00,1.861552715301513672e+00,1.571360707283020020e+00
9.000000000000000000e+00,5.613260269165039062e-01,7.680577635765075684e-01,5.344836711883544922e-01,9.603584408760070801e-01,5.830982923507690430e-01,1.252786874771118164e+00,7.788370251655578613e-01,1.584425449371337891e+00,1.394879817962646484e+00,1.751007199287414551e+00
9.200000000000001066e+00,5.289742946624755859e-01,6.998395323753356934e-01,4.791572988033294678e-01,8.685315251350402832e-01,4.898807406425476074e-01,1.134871363639831543e+00,5.970649719238281250e-01,1.476557731628417969e+00,9.819974899291992188e-01,1.798696279525756836e+00
9.400000000000000355e+00,5.093790888786315918e-01,6.335299015045166016e-01,4.404391646385192871e-01,7.795274853706359863e-01,4.198411703109741211e-01,1.017643690109252930e+00,4.752551913261413574e-01,1.338383436203002930e+00,6.915626525878906250e-01,1.731153488159179688e+00
9.600000000000001421e+00,4.962542355060577393e-01,5.727766156196594238e-01,4.162495136260986328e-01,6.952491402626037598e-01,3.701760470867156982e-01,9.041338562965393066e-01,3.857148289680480957e-01,1.196967720985412598e+00,5.105482339859008789e-01,1.591124653816223145e+00
9.800000000000000711e+00,4.889253079891204834e-01,5.168656110763549805e-01,4.025122821331024170e-01,6.178184151649475098e-01,3.387483954429626465e-01,7.966274023056030273e-01,3.212097287178039551e-01,1.059745669364929199e+00,3.898707032203674316e-01,1.428586006164550781e+00
1.000000000000000000e+01,4.869984984397888184e-01,4.654167592525482178e-01,3.946224451065063477e-01,5.486980676651000977e-01,3.207711279392242432e-01,6.984795331954956055e-01,2.784987390041351318e-01,9.292038679122924805e-01,2.996745705604553223e-01,1.269592761993408203e+00
1.020000000000000107e+01,4.898334145545959473e-01,4.186553657054901123e-01,3.903148770332336426e-01,4.869997501373291016e-01,3.101374506950378418e-01,6.123237609863281250e-01,2.544381022453308105e-01,8.071932792663574219e-01,2.363625913858413696e-01,1.116805911064147949e+00
1.040000000000000036e+01,4.980291128158569336e-01,3.778681755065917969e-01,3.917062878608703613e-01,4.311521947383880615e-01,3.050113618373870850e-01,5.357903242111206055e-01,2.397490739822387695e-01,6.999236941337585449e-01,1.964253783226013184e-01,9.722803831100463867e-01
1.060000000000000142e+01,5.111174583435058594e-01,3.435338735580444336e-01,3.979269564151763916e-01,3.810676932334899902e-01,3.028637170791625977e-01,4.684221446514129639e-01,2.317583113908767700e-01,6.066945791244506836e-01,1.757705062627792358e-01,8.381993770599365234e-01
1.080000000000000071e+01,5.304843187332153320e-01,3.157315850257873535e-01,4.087794721126556396e-01,3.368636369705200195e-01,3.056129217147827148e-01,4.084778726100921631e-01,2.284521907567977905e-01,5.247639417648315430e-01,1.633929312229156494e-01,7.209801077842712402e-01
1.100000000000000000e+01,5.566131472587585449e-01,2.943231165409088135e-01,4.249698519706726074e-01,2.998398244380950928e-01,3.135349452495574951e-01,3.551143407821655273e-01,2.280407100915908813e-01,4.530875384807586670e-01,1.577356755733489990e-01,6.193487048149108887e-01
1.120000000000000107e+01,5.890382528305053711e-01,2.782305479049682617e-01,4.482166469097137451e-01,2.705574631690979004e-01,3.260532617568969727e-01,3.078805506229400635e-01,2.317721396684646606e-01,3.898796439170837402e-01,1.553062200546264648e-01,5.303249359130859375e-01
1.140000000000000036e+01,6.273088455200195312e-01,2.648485600948333740e-01,4.775906801223754883e-01,2.478066235780715942e-01,3.434388935565948486e-01,2.677623033523559570e-01,2.409617602825164795e-01,3.336653113365173340e-01,1.559963077306747437e-01,4.524693489074707031e-01
1.160000000000000142e+01,6.720791459083557129e-01,2.521778941154479980e-01,5.114669799804687500e-01,2.303207367658615112e-01,3.670136034488677979e-01,2.354418337345123291e-01,2.546894550323486328e-01,2.839225232601165771e-01,1.594555974006652832e-01,3.846084475517272949e-01
1.180000000000000071e+01,7.249352335929870605e-01,2.414442151784896851e-01,5.519124269485473633e-01,2.163646221160888672e-01,3.962870836257934570e-01,2.098612487316131592e-01,2.728197276592254639e-01,2.409472614526748657e-01,1.687724143266677856e-01,3.242201209068298340e-01
1.200000000000000000e+01,7.861390709877014160e-01,2.334245592355728149e-01,5.984635353088378906e-01,2.033861130475997925e-01,4.294527769088745117e-01,1.896407455205917358e-01,2.955600619316101074e-01,2.053469568490982056e-01,1.826552599668502808e-01,2.706287503242492676e-01
1.220000000000000107e+01,8.547031283378601074e-01,2.277203500270843506e-01,6.513909101486206055e-01,1.913624554872512817e-01,4.659758806228637695e-01,1.735021770000457764e-01,3.241954743862152100e-01,1.770835667848587036e-01,2.005424201488494873e-01,2.234086990356445312e-01
1.240000000000000036e+01,9.299519062042236328e-01,2.237606048583984375e-01,7.118954658508300781e-01,1.811832189559936523e-01,5.097539424896240234e-01,1.598133891820907593e-01,3.567654192447662354e-01,1.543249934911727905e-01,2.225889265537261963e-01,1.836385726928710938e-01
1.260000000000000142e+01,1.011986017227172852e+00,2.221080511808395386e-01,7.801490426063537598e-01,1.731335371732711792e-01,5.604746341705322266e-01,1.472540646791458130e-01,3.920118808746337891e-01,1.362683027982711792e-01,2.494401782751083374e-01,1.512223929166793823e-01
1.280000000000000071e+01,1.100205063819885254e+00,2.240102887153625488e-01,8.556940555572509766e-01,1.671842336654663086e-01,6.179124712944030762e-01,1.357053667306900024e-01,4.328964352607727051e-01,1.213032156229019165e-01,2.804856300354003906e-01,1.247886419296264648e-01
1.300000000000000000e+01,1.192485451698303223e+00,2.297835052013397217e-01,9.384659528732299805e-01,1.630105674266815186e-01,6.828863024711608887e-01,1.256889402866363525e-01,4.814927577972412109e-01,1.082894429564476013e-01,3.142189085483551025e-01,1.031249240040779114e-01
1.320000000000000107e+01,1.287340998649597168e+00,2.396240830421447754e-01,1.029628872871398926e+00,1.620162129402160645e-01,7.560548186302185059e-01,1.177221387624740601e-01,5.372585654258728027e-01,9.635175764560699463e-02,3.505593836307525635e-01,8.602289855480194092e-02
1.340000000000000036e+01,1.383209347724914551e+00,2.536540627479553223e-01,1.130408048629760742e+00,1.646602153778076172e-01,8.367643952369689941e-01,1.113486364483833313e-01,5.998694300651550293e-01,8.540531992912292480e-02,3.940303623676300049e-01,7.165761291980743408e-02
1.360000000000000142e+01,1.478784084320068359e+00,2.718757987022399902e-01,1.243677735328674316e+00,1.707808971405029297e-01,9.247670173645019531e-01,1.065191105008125305e-01,6.701330542564392090e-01,7.587358355522155762e-02,4.459109604358673096e-01,5.910618230700492859e-02
1.380000000000000071e+01,1.571466445922851562e+00,2.944574058055877686e-01,1.369497060775756836e+00,1.809961795806884766e-01,1.022727131843566895e+00,1.050297766923904419e-01,7.485422492027282715e-01,6.826982647180557251e-02,5.055561065673828125e-01,4.772078618407249451e-02
1.400000000000000000e+01,1.654673814773559570e+00,3.259703814983367920e-01,1.503269314765930176e+00,1.962231397628784180e-01,1.133258461952209473e+00,1.069002598524093628e-01,8.339625000953674316e-01,6.193514168262481689e-02,5.722364783287048340e-01,3.735028952360153198e-02
1.420000000000000107e+01,1.724140405654907227e+00,3.662617802619934082e-01,1.641651630401611328e+00,2.164283543825149536e-01,1.257530331611633301e+00,1.125827282667160034e-01,9.267532229423522949e-01,5.736615508794784546e-02,6.451935768127441406e-01,2.800146862864494324e-02
1.440000000000000036e+01,1.771315097808837891e+00,4.166141450405120850e-01,1.779819488525390625e+00,2.422586083412170410e-01,1.396803379058837891e+00,1.225722059607505798e-01,1.031109690666198730e+00,5.565449595451354980e-02,7.254510521888732910e-01,2.046955376863479614e-02
1.460000000000000142e+01,1.784627676010131836e+00,4.783374965190887451e-01,1.909743428230285645e+00,2.802467048168182373e-01,1.552243590354919434e+00,1.371092647314071655e-01,1.148873805999755859e+00,5.752129480242729187e-02,8.128262162208557129e-01,1.418370380997657776e-02
1.480000000000000071e+01,1.756889820098876953e+00,5.500075817108154297e-01,2.021817922592163086e+00,3.310466110706329346e-01,1.721648454666137695e+00,1.561511904001235962e-01,1.281293392181396484e+00,6.344876438379287720e-02,9.101227521896362305e-01,9.107975289225578308e-03
1.500000000000000000e+01,1.695280432701110840e+00,6.289404034614562988e-01,2.097556591033935547e+00,3.985718488693237305e-01,1.898073554039001465e+00,1.809762865304946899e-01,1.429713606834411621e+00,7.396488636732101440e-02,1.018840789794921875e+00,6.718275602906942368e-03
1.520000000000000107e+01,1.605459094047546387e+00,7.133432626724243164e-01,2.119906187057495117e+00,4.841490387916564941e-01,2.073326587677001953e+00,2.175635099411010742e-01,1.595497012138366699e+00,8.880653977394104004e-02,1.141171932220458984e+00,7.873816415667533875e-03
1.540000000000000036e+01,1.484630107879638672e+00,8.066005110740661621e-01,2.081660509109497070e+00,5.900242328643798828e-01,2.235720872879028320e+00,2.701132297515869141e-01,1.779556751251220703e+00,1.078463420271873474e-01,1.278824806213378906e+00,1.324287615716457367e-02
1.560000000000000142e+01,1.336980819702148438e+00,8.990345001220703125e-01,1.981615304946899414e+00,7.179418802261352539e-01,2.366461753845214844e+00,3.427396416664123535e-01,1.979919672012329102e+00,1.321652829647064209e-01,1.433173060417175293e+00,2.336971834301948547e-02
1.580000000000000071e+01,1.177499532699584961e+00,9.631264805793762207e-01,1.816332340240478516e+00,8.673892021179199219e-01,2.440422296524047852e+00,4.392793476581573486e-01,2.186654090881347656e+00,1.675682961940765381e-01,1.605243563652038574e+00,3.776428848505020142e-02
1.600000000000000000e+01,1.023171067237854004e+00,9.952961206436157227e-01,1.595033407211303711e+00,1.028249025344848633e+00,2.426194190979003906e+00,5.743224024772644043e-01,2.387002229690551758e+00,2.200120985507965088e-01,1.796689510345458984e+00,5.650021135807037354e-02
1.619999999999999929e+01,8.875849843025207520e-01,9.904336929321289062e-01,1.340945363044738770e+00,1.161848068237304688e+00,2.309501171112060547e+00,7.451297044754028320e-01,2.561216115951538086e+00,2.945344150066375732e-01,2.007712841033935547e+00,8.055549114942550659e-02
1.640000000000000213e+01,7.719760537147521973e-01,9.569807052612304688e-01,1.096346139907836914e+00,1.227937221527099609e+00,2.101303339004516602e+00,9.508556723594665527e-01,2.676499128341674805e+00,4.009390473365783691e-01,2.234793901443481445e+00,1.125480532646179199e-01
1.660000000000000142e+01,6.817397475242614746e-01,9.050258994102478027e-01,8.877906203269958496e-01,1.225243926048278809e+00,1.806619524955749512e+00,1.173358440399169922e+00,2.694186687469482422e+00,5.540211200714111328e-01,2.467029094696044922e+00,1.610613763332366943e-01
1.680000000000000071e+01,6.149710416793823242e-01,8.408493399620056152e-01,7.409144639968872070e-01,1.168722152709960938e+00,1.471240639686584473e+00,1.358570694923400879e+00,2.577034950256347656e+00,7.549039721488952637e-01,2.687663078308105469e+00,2.298339456319808960e-01
1.700000000000000000e+01,5.652077794075012207e-01,7.730485796928405762e-01,6.285465359687805176e-01,1.089489698410034180e+00,1.144118666648864746e+00,1.450788259506225586e+00,2.340503692626953125e+00,1.003404617309570312e+00,2.859956026077270508e+00,3.325348496437072754e-01
1.719999999999999929e+01,5.315543413162231445e-01,7.049224376678466797e-01,5.473141670227050781e-01,9.964983463287353516e-01,8.709577918052673340e-01,1.446817517280578613e+00,1.995656490325927734e+00,1.274485826492309570e+00,2.937368869781494141e+00,4.879503846168518066e-01
1.740000000000000213e+01,5.114107728004455566e-01,6.382982730865478516e-01,4.863928556442260742e-01,9.023667573928833008e-01,6.850448846817016602e-01,1.371849536895751953e+00,1.596101284027099609e+00,1.506182432174682617e+00,2.873298168182373047e+00,7.001209259033203125e-01
1.760000000000000142e+01,4.977903962135314941e-01,5.772097110748291016e-01,4.429394006729125977e-01,8.105674982070922852e-01,5.582095384597778320e-01,1.261319756507873535e+00,1.201477527618408203e+00,1.624246954917907715e+00,2.642365694046020508e+00,9.747940301895141602e-01
1.780000000000000071e+01,4.899641275405883789e-01,5.210583209991455078e-01,4.148411452770233154e-01,7.231726050376892090e-01,4.670440554618835449e-01,1.139114141464233398e+00,8.732548952102661133e-01,1.625201702117919922e+00,2.286330461502075195e+00,1.285810947418212891e+00
1.800000000000000000e+01,4.876418411731719971e-01,4.692915678024291992e-01,3.988484442234039307e-01,6.424040794372558594e-01,3.992580771446228027e-01,1.018351078033447266e+00,6.522870063781738281e-01,1.539735555648803711e+00,1.834430336952209473e+00,1.585294246673583984e+00
1.819999999999999929e+01,4.901139140129089355e-01,4.222133755683898926e-01,3.897198140621185303e-01,5.699732899665832520e-01,3.519463837146759033e-01,9.020030498504638672e-01,5.121790170669555664e-01,1.405878663063049316e+00,1.368322968482971191e+00,1.756698250770568848e+00
1.840000000000000213e+01,4.978766143321990967e-01,3.809807598590850830e-01,3.842109143733978271e-01,5.054743885993957520e-01,3.226879239082336426e-01,7.923004031181335449e-01,4.113386273384094238e-01,1.261783361434936523e+00,9.608992338180541992e-01,1.795067429542541504e+00
1.860000000000000142e+01,5.106005072593688965e-01,3.461984694004058838e-01,3.839809298515319824e-01,4.472622275352478027e-01,3.057403266429901123e-01,6.933584213256835938e-01,3.370802402496337891e-01,1.120840787887573242e+00,6.781689524650573730e-01,1.722177505493164062e+00
1.880000000000000071e+01,5.293907523155212402e-01,3.179133832454681396e-01,3.888370990753173828e-01,3.950763940811157227e-01,2.960063517093658447e-01,6.065410375595092773e-01,2.860970199108123779e-01,9.858359098434448242e-01,5.031422972679138184e-01,1.579407930374145508e+00
1.900000000000000000e+01,5.550116896629333496e-01,2.960445284843444824e-01,3.981163203716278076e-01,3.483528494834899902e-01,2.915101647377014160e-01,5.294717550277709961e-01,2.551658749580383301e-01,8.588490486145019531e-01,3.845259249210357666e-01,1.417251944541931152e+00
1.920000000000000284e+01,5.869219899177551270e-01,2.796229124069213867e-01,4.127710163593292236e-01,3.087407946586608887e-01,2.898201048374176025e-01,4.619044661521911621e-01,2.372852116823196411e-01,7.442703843116760254e-01,2.961320877075195312e-01,1.258807778358459473e+00
1.940000000000000213e+01,6.246654987335205078e-01,2.661953866481781006e-01,4.333786964416503906e-01,2.765597403049468994e-01,2.930715084075927734e-01,4.018017351627349854e-01,2.274046689271926880e-01,6.448291540145874023e-01,2.343725413084030151e-01,1.106695175170898438e+00
1.960000000000000142e+01,6.688567996025085449e-01,2.534378170967102051e-01,4.611162841320037842e-01,2.515651583671569824e-01,3.015116155147552490e-01,3.483295738697052002e-01,2.228554785251617432e-01,5.576853156089782715e-01,1.957505643367767334e-01,9.629326462745666504e-01
1.980000000000000071e+01,7.210516333580017090e-01,2.425317764282226562e-01,4.935426414012908936e-01,2.324515879154205322e-01,3.145819902420043945e-01,3.010909557342529297e-01,2.214034050703048706e-01,4.813710153102874756e-01,1.756312698125839233e-01,8.300736546516418457e-01
2.000000000000000000e+01,7.815983295440673828e-01,2.343211770057678223e-01,5.307198762893676758e-01,2.173437774181365967e-01,3.323819935321807861e-01,2.609125673770904541e-01,2.226700335741043091e-01,4.147083461284637451e-01,1.636763513088226318e-01,7.139794826507568359e-01
2.020000000000000284e+01,8.496407866477966309e-01,2.284844964742660522e-01,5.753667354583740234e-01,2.040612250566482544e-01,3.562470376491546631e-01,2.285179197788238525e-01,2.296811193227767944e-01,3.552466630935668945e-01,1.582847833633422852e-01,6.132870912551879883e-01
2.040000000000000213e+01,9.243706464767456055e-01,2.244089692831039429e-01,6.259696483612060547e-01,1.916721612215042114e-01,3.856531977653503418e-01,2.028016299009323120e-01,2.417543083429336548e-01,3.025591075420379639e-01,1.560521125793457031e-01,5.250416994094848633e-01
2.060000000000000142e+01,1.005806446075439453e+00,2.225162684917449951e-01,6.835975646972656250e-01,1.806729435920715332e-01,4.189711213111877441e-01,1.824719458818435669e-01,2.577526271343231201e-01,2.560304999351501465e-01,1.569119095802307129e-01,4.479190111160278320e-01
2.080000000000000071e+01,1.093504667282104492e+00,2.241499125957489014e-01,7.490035295486450195e-01,1.716347634792327881e-01,4.554561972618103027e-01,1.662169992923736572e-01,2.786312103271484375e-01,2.170572876930236816e-01,1.607670485973358154e-01,3.806039690971374512e-01
2.100000000000000000e+01,1.185353279113769531e+00,2.296304553747177124e-01,8.219951391220092773e-01,1.648256033658981323e-01,4.991115331649780273e-01,1.524762213230133057e-01,3.051415383815765381e-01,1.857896447181701660e-01,1.704345196485519409e-01,3.207291364669799805e-01
2.120000000000000284e+01,1.279881358146667480e+00,2.391580641269683838e-01,9.021738171577453613e-01,1.598610281944274902e-01,5.498746633529663086e-01,1.398922950029373169e-01,3.361220955848693848e-01,1.605377644300460815e-01,1.845837980508804321e-01,2.676032781600952148e-01
2.140000000000000213e+01,1.375464200973510742e+00,2.528693377971649170e-01,9.902111291885375977e-01,1.573617458343505859e-01,6.073626279830932617e-01,1.283200979232788086e-01,3.701628148555755615e-01,1.402581632137298584e-01,2.027054578065872192e-01,2.208191752433776855e-01
2.160000000000000142e+01,1.470853924751281738e+00,2.707614004611968994e-01,1.087113857269287109e+00,1.585631668567657471e-01,6.722902655601501465e-01,1.181497797369956970e-01,4.076813161373138428e-01,1.240090206265449524e-01,2.249693572521209717e-01,1.815475076436996460e-01
2.180000000000000071e+01,1.563597083091735840e+00,2.929258048534393311e-01,1.195977687835693359e+00,1.631416082382202148e-01,7.454296946525573730e-01,1.100308373570442200e-01,4.525572359561920166e-01,1.103615090250968933e-01,2.522058486938476562e-01,1.496688127517700195e-01
2.200000000000000000e+01,1.647369503974914551e+00,3.237194716930389404e-01,1.317697167396545410e+00,1.715463995933532715e-01,8.262791633605957031e-01,1.034537255764007568e-01,5.054705142974853516e-01,9.801831096410751343e-02,2.834482192993164062e-01,1.235944777727127075e-01
2.220000000000000284e+01,1.717778563499450684e+00,3.633022606372833252e-01,1.450954079627990723e+00,1.845084428787231445e-01,9.143984317779541016e-01,9.838508069515228271e-02,5.649214982986450195e-01,8.660150319337844849e-02,3.173674941062927246e-01,1.022772938013076782e-01
2.240000000000000213e+01,1.766980528831481934e+00,4.126643836498260498e-01,1.590517163276672363e+00,2.026025205850601196e-01,1.012064576148986816e+00,9.649111330509185791e-02,6.315207481384277344e-01,7.621353119611740112e-02,3.540812730789184570e-01,8.540982007980346680e-02
2.260000000000000142e+01,1.782955884933471680e+00,4.734389185905456543e-01,1.732503056526184082e+00,2.257825583219528198e-01,1.122315406799316406e+00,9.794445335865020752e-02,7.063909769058227539e-01,6.776587665081024170e-02,3.981073200702667236e-01,7.125445455312728882e-02
2.280000000000000071e+01,1.758482217788696289e+00,5.442643761634826660e-01,1.870043396949768066e+00,2.585268020629882812e-01,1.246323466300964355e+00,1.031976640224456787e-01,7.884619832038879395e-01,6.085503846406936646e-02,4.506853520870208740e-01,5.881756544113159180e-02
2.300000000000000000e+01,1.699256420135498047e+00,6.225690841674804688e-01,1.994482636451721191e+00,3.041898012161254883e-01,1.385352969169616699e+00,1.127462834119796753e-01,8.774459362030029297e-01,5.525313317775726318e-02,5.108345150947570801e-01,4.750253632664680481e-02
2.320000000000000284e+01,1.611753940582275391e+00,7.064412236213684082e-01,2.091522932052612305e+00,3.647465705871582031e-01,1.540804982185363770e+00,1.268609613180160522e-01,9.759723544120788574e-01,5.189150571823120117e-02,5.779767036437988281e-01,3.720108047127723694e-02
2.340000000000000213e+01,1.494146585464477539e+00,7.981713414192199707e-01,2.141388177871704102e+00,4.436990916728973389e-01,1.712923884391784668e+00,1.451614201068878174e-01,1.087235927581787109e+00,5.184001103043556213e-02,6.514585018157958984e-01,2.800423279404640198e-02
2.360000000000000142e+01,1.348547220230102539e+00,8.915722370147705078e-01,2.132229089736938477e+00,5.414456129074096680e-01,1.893353819847106934e+00,1.692613065242767334e-01,1.212572932243347168e+00,5.561430379748344421e-02,7.322340011596679688e-01,2.057764306664466858e-02
2.380000000000000071e+01,1.189918518066406250e+00,9.582332372665405273e-01,2.053034067153930664e+00,6.644268035888671875e-01,2.075693368911743164e+00,2.038995325565338135e-01,1.353284358978271484e+00,6.372095644474029541e-02,8.201416730880737305e-01,1.437859795987606049e-02
2.400000000000000000e+01,1.035197496414184570e+00,9.929333329200744629e-01,1.915881395339965820e+00,8.073865175247192383e-01,2.246808052062988281e+00,2.546602785587310791e-01,1.510785102844238281e+00,7.662481069564819336e-02,9.182144999504089355e-01,9.503914043307304382e-03
2.420000000000000284e+01,8.985213637351989746e-01,9.912474751472473145e-01,1.710436940193176270e+00,9.687009453773498535e-01,2.390454053878784180e+00,3.253093957901000977e-01,1.686230659484863281e+00,9.342093765735626221e-02,1.027765393257141113e+00,7.336306385695934296e-03
2.440000000000000213e+01,7.809484601020812988e-01,9.595991969108581543e-01,1.460479974746704102e+00,1.125492572784423828e+00,2.479798793792724609e+00,4.197265505790710449e-01,1.880466699600219727e+00,1.147828623652458191e-01,1.151147603988647461e+00,8.802402764558792114e-03
2.460000000000000142e+01,6.887139081954956055e-01,9.091155529022216797e-01,1.201550602912902832e+00,1.219836473464965820e+00,2.482795715332031250e+00,5.537963509559631348e-01,2.087492704391479492e+00,1.423105299472808838e-01,1.289945602416992188e+00,1.451999880373477936e-02
2.480000000000000071e+01,6.201217174530029297e-01,8.458760976791381836e-01,9.703778028488159180e-01,1.249602437019348145e+00,2.375721693038940430e+00,7.266236543655395508e-01,2.296775341033935547e+00,1.853324621915817261e-01,1.445495486259460449e+00,2.502762340009212494e-02
2.500000000000000000e+01,5.692259669303894043e-01,7.782040238380432129e-01,7.945845723152160645e-01,1.212050557136535645e+00,2.171342134475708008e+00,9.379277229309082031e-01,2.492326259613037109e+00,2.470665276050567627e-01,1.618889331817626953e+00,3.973238170146942139e-02
2.520000000000000284e+01,5.342271924018859863e-01,7.101740837097167969e-01,6.666238903999328613e-01,1.138838648796081543e+00,1.875392198562622070e+00,1.168466567993164062e+00,2.648119449615478516e+00,3.349382281303405762e-01,1.811784386634826660e+00,5.881420522928237915e-02
2.540000000000000213e+01,5.135167241096496582e-01,6.432256698608398438e-01,5.718806982040405273e-01,1.048249125480651855e+00,1.528806924819946289e+00,1.371263980865478516e+00,2.725838661193847656e+00,4.644824266433715820e-01,2.024153947830200195e+00,8.335816115140914917e-02
2.560000000000000142e+01,4.993839561939239502e-01,5.817914009094238281e-01,5.022956728935241699e-01,9.516440033912658691e-01,1.186234712600708008e+00,1.476492047309875488e+00,2.685472011566162109e+00,6.429904699325561523e-01,2.251684427261352539e+00,1.164482831954956055e-01
2.580000000000000071e+01,4.910435676574707031e-01,5.253921151161193848e-01,4.513809680938720703e-01,8.564898371696472168e-01,8.944092988967895508e-01,1.481989264488220215e+00,2.507472753524780273e+00,8.712642192840576172e-01,2.483653783798217773e+00,1.663686931133270264e-01
2.600000000000000000e+01,4.883124232292175293e-01,4.732971787452697754e-01,4.170008599758148193e-01,7.651171684265136719e-01,6.939466595649719238e-01,1.411026239395141602e+00,2.216762065887451172e+00,1.137108325958251953e+00,2.701093435287475586e+00,2.373164594173431396e-01
2.620000000000000284e+01,4.904093742370605469e-01,4.258918762207031250e-01,3.968061208724975586e-01,6.794302463531494141e-01,5.607554912567138672e-01,1.298260688781738281e+00,1.826280832290649414e+00,1.411674022674560547e+00,2.866493701934814453e+00,3.439680337905883789e-01
2.640000000000000213e+01,4.977244734764099121e-01,3.841992914676666260e-01,3.849807083606719971e-01,6.022153496742248535e-01,4.654713869094848633e-01,1.172266244888305664e+00,1.415144324302673340e+00,1.591250896453857422e+00,2.933488368988037109e+00,5.036645531654357910e-01
2.660000000000000142e+01,5.100715756416320801e-01,3.489542603492736816e-01,3.782333135604858398e-01,5.334346890449523926e-01,3.944439589977264404e-01,1.047585844993591309e+00,1.036478042602539062e+00,1.659545660018920898e+00,2.855249166488647461e+00,7.201035022735595703e-01
2.680000000000000071e+01,5.282657146453857422e-01,3.201704323291778564e-01,3.754611015319824219e-01,4.719527959823608398e-01,3.446778357028961182e-01,9.273240566253662109e-01,7.546997070312500000e-01,1.615056037902832031e+00,2.612996578216552734e+00,9.991173744201660156e-01
2.700000000000000000e+01,5.533615350723266602e-01,2.978259325027465820e-01,3.781499266624450684e-01,4.165802597999572754e-01,3.132107257843017578e-01,8.138368129730224609e-01,5.750555992126464844e-01,1.498905777931213379e+00,2.246925830841064453e+00,1.311518549919128418e+00
2.720000000000000284e+01,5.847395658493041992e-01,2.810643017292022705e-01,3.856258094310760498e-01,3.670106530189514160e-01,2.953383326530456543e-01,7.108411192893981934e-01,4.548714160919189453e-01,1.354355096817016602e+00,1.791547060012817383e+00,1.604026198387145996e+00
2.740000000000000213e+01,6.219380497932434082e-01,2.675897479057312012e-01,3.978736400604248047e-01,3.236706852912902832e-01,2.846556007862091064e-01,6.209493279457092285e-01,3.659085035324096680e-01,1.208907961845397949e+00,1.328970193862915039e+00,1.765181303024291992e+00
2.760000000000000142e+01,6.655536293983459473e-01,2.547784745693206787e-01,4.153466820716857910e-01,2.875641584396362305e-01,2.798387408256530762e-01,5.412005186080932617e-01,3.022589981555938721e-01,1.068387508392333984e+00,9.307322502136230469e-01,1.791163802146911621e+00
2.780000000000000071e+01,7.170627117156982422e-01,2.437032461166381836e-01,4.402386248111724854e-01,2.592345476150512695e-01,2.779491543769836426e-01,4.712576866149902344e-01,2.606783509254455566e-01,9.349321722984313965e-01,6.587712168693542480e-01,1.710548400878906250e+00
2.800000000000000000e+01,7.769227027893066406e-01,2.352962344884872437e-01,4.706590175628662109e-01,2.371800690889358521e-01,2.803417444229125977e-01,4.093787074089050293e-01,2.379530221223831177e-01,8.102968335151672363e-01,4.921396374702453613e-01,1.563741207122802734e+00
2.820000000000000284e+01,8.444216251373291016e-01,2.293231934309005737e-01,5.052636861801147461e-01,2.200823277235031128e-01,2.880721092224121094e-01,3.542636930942535400e-01,2.238277941942214966e-01,7.013178467750549316e-01,3.763950467109680176e-01,1.401988744735717773e+00
2.840000000000000213e+01,9.186059832572937012e-01,2.251292318105697632e-01,5.467128157615661621e-01,2.062370330095291138e-01,3.005820214748382568e-01,3.055400252342224121e-01,2.164653688669204712e-01,6.066192388534545898e-01,2.905263900756835938e-01,1.244192242622375488e+00
2.860000000000000142e+01,9.994115829467773438e-01,2.229884564876556396e-01,5.942372083663940430e-01,1.933694928884506226e-01,3.176095187664031982e-01,2.635555267333984375e-01,2.134324312210083008e-01,5.235553979873657227e-01,2.309554219245910645e-01,1.092914223670959473e+00
2.880000000000000071e+01,1.086553692817687988e+00,2.243443727493286133e-01,6.482155323028564453e-01,1.814695596694946289e-01,3.399897217750549316e-01,2.291073203086853027e-01,2.133285105228424072e-01,4.509114325046539307e-01,1.942003220319747925e-01,9.501223564147949219e-01
2.900000000000000000e+01,1.177932620048522949e+00,2.295215427875518799e-01,7.098228931427001953e-01,1.714076995849609375e-01,3.685384690761566162e-01,2.019447684288024902e-01,2.171808332204818726e-01,3.869722187519073486e-01,1.748488843441009521e-01,8.189001083374023438e-01
2.920000000000000284e+01,1.272097945213317871e+00,2.387237697839736938e-01,7.792652249336242676e-01,1.634117513895034790e-01,4.010952413082122803e-01,1.802586019039154053e-01,2.265548557043075562e-01,3.301125764846801758e-01,1.635017246007919312e-01,7.043276429176330566e-01
2.940000000000000213e+01,1.367440462112426758e+00,2.520922422409057617e-01,8.559433221817016602e-01,1.574253290891647339e-01,4.367915391921997070e-01,1.630601286888122559e-01,2.404349446296691895e-01,2.797712087631225586e-01,1.584615707397460938e-01,6.049070358276367188e-01
2.960000000000000142e+01,1.462616920471191406e+00,2.696437537670135498e-01,9.399337172508239746e-01,1.532195657491683960e-01,4.786848723888397217e-01,1.487685143947601318e-01,2.586811780929565430e-01,2.362212836742401123e-01,1.565140783786773682e-01,5.177278518676757812e-01
2.980000000000000071e+01,1.555332660675048828e+00,2.914502620697021484e-01,1.032499670982360840e+00,1.523430496454238892e-01,5.280190110206604004e-01,1.359423398971557617e-01,2.811524271965026855e-01,1.998578459024429321e-01,1.576188653707504272e-01,4.415771365165710449e-01
3.000000000000000000e+01,1.639631032943725586e+00,3.214994072914123535e-01,1.135520935058593750e+00,1.549904644489288330e-01,5.839754939079284668e-01,1.241106316447257996e-01,3.096036911010742188e-01,1.709884107112884521e-01,1.620231568813323975e-01,3.749855458736419678e-01
3.020000000000000284e+01,1.710954666137695312e+00,3.603480756282806396e-01,1.251321196556091309e+00,1.611913442611694336e-01,6.470478177070617676e-01,1.133558377623558044e-01,3.419479429721832275e-01,1.476255208253860474e-01,1.721600890159606934e-01,3.157851994037628174e-01
3.040000000000000213e+01,1.762185096740722656e+00,4.086793065071105957e-01,1.380237460136413574e+00,1.715289205312728882e-01,7.182415127754211426e-01,1.046130433678627014e-01,3.769956827163696289e-01,1.290022283792495728e-01,1.866820603609085083e-01,2.632767260074615479e-01
3.060000000000000142e+01,1.780851364135742188e+00,4.684586524963378906e-01,1.519082903861999512e+00,1.868663728237152100e-01,7.974300384521484375e-01,9.754673391580581665e-02,4.172525405883789062e-01,1.137150898575782776e-01,2.051912099123001099e-01,2.171455472707748413e-01
3.080000000000000071e+01,1.759700536727905273e+00,5.383891463279724121e-01,1.663781404495239258e+00,2.070599496364593506e-01,8.840007185935974121e-01,9.196119010448455811e-02,4.650767147541046143e-01,1.005502566695213318e-01,2.277526557445526123e-01,1.785321831703186035e-01
3.100000000000000000e+01,1.702927350997924805e+00,6.160141825675964355e-01,1.809112906455993652e+00,2.329253256320953369e-01,9.786268472671508789e-01,8.898393064737319946e-02,5.206012725830078125e-01,8.857514709234237671e-02,2.555038332939147949e-01,1.473601609468460083e-01
3.120000000000000284e+01,1.617827892303466797e+00,6.993027925491333008e-01,1.946592330932617188e+00,2.713942825794219971e-01,1.085588693618774414e+00,8.924303203821182251e-02,5.828352570533752441e-01,7.755102217197418213e-02,2.870052158832550049e-01,1.217516809701919556e-01
3.140000000000000213e+01,1.503607153892517090e+00,7.893927097320556641e-01,2.066796541213989258e+00,3.233731091022491455e-01,1.206041216850280762e+00,9.318184107542037964e-02,6.524441838264465332e-01,6.769000738859176636e-02,3.211725950241088867e-01,1.008840650320053101e-01
3.160000000000000142e+01,1.360324859619140625e+00,8.834421634674072266e-01,2.149898052215576172e+00,3.929080665111541748e-01,1.341230034828186035e+00,1.012860238552093506e-01,7.300587296485900879e-01,5.987275764346122742e-02,3.585925102233886719e-01,8.427992463111877441e-02
3.180000000000000071e+01,1.202768683433532715e+00,9.526970386505126953e-01,2.178145170211791992e+00,4.814193844795227051e-01,1.492497563362121582e+00,1.140869557857513428e-01,8.146715164184570312e-01,5.336035415530204773e-02,4.033797383308410645e-01,7.041066884994506836e-02
3.200000000000000000e+01,1.047827363014221191e+00,9.899963736534118652e-01,2.139199972152709961e+00,5.942666530609130859e-01,1.660904169082641602e+00,1.309584975242614746e-01,9.065679907798767090e-01,4.827386513352394104e-02,4.569142162799835205e-01,5.813067406415939331e-02
3.220000000000000284e+01,9.100865125656127930e-01,9.917063713073730469e-01,2.032874107360839844e+00,7.314229011535644531e-01,1.842551231384277344e+00,1.528699547052383423e-01,1.009509205818176270e+00,4.581432044506072998e-02,5.177607536315917969e-01,4.691325128078460693e-02
3.239999999999999858e+01,7.904949784278869629e-01,9.619992375373840332e-01,1.855836391448974609e+00,8.920584917068481445e-01,2.030270576477050781e+00,1.824819892644882202e-01,1.125772714614868164e+00,4.688013717532157898e-02,5.855001807212829590e-01,3.669038042426109314e-02
3.260000000000000142e+01,6.961850523948669434e-01,9.131196737289428711e-01,1.617868781089782715e+00,1.064259886741638184e+00,2.212215185165405273e+00,2.274158000946044922e-01,1.256602048873901367e+00,5.195028707385063171e-02,6.597176790237426758e-01,2.770462818443775177e-02
3.280000000000000426e+01,6.256889700889587402e-01,8.509220480918884277e-01,1.348935365676879883e+00,1.203189492225646973e+00,2.376158237457275391e+00,2.900453209877014160e-01,1.403338193893432617e+00,6.154934689402580261e-02,7.412009239196777344e-01,2.042000554502010345e-02
3.300000000000000000e+01,5.736145377159118652e-01,7.834321260452270508e-01,1.090988039970397949e+00,1.270302414894104004e+00,2.493995428085327148e+00,3.769492805004119873e-01,1.567316174507141113e+00,7.563431560993194580e-02,8.298363685607910156e-01,1.433789543807506561e-02
3.320000000000000284e+01,5.372257232666015625e-01,7.155385017395019531e-01,8.730720877647399902e-01,1.262909650802612305e+00,2.535519361495971680e+00,4.998555481433868408e-01,1.749792814254760742e+00,9.377296268939971924e-02,9.289807677268981934e-01,9.730120189487934113e-03
3.339999999999999858e+01,5.158552527427673340e-01,6.483273506164550781e-01,7.239534854888916016e-01,1.199758648872375488e+00,2.466104030609130859e+00,6.650315523147583008e-01,1.951367735862731934e+00,1.167429164052009583e-01,1.039682865142822266e+00,7.858498021960258484e-03
3.360000000000000142e+01,5.011843442916870117e-01,5.865514278411865234e-01,6.106286644935607910e-01,1.114129543304443359e+00,2.292754650115966797e+00,8.697779774665832520e-01,2.162576913833618164e+00,1.486819982528686523e-01,1.164506554603576660e+00,9.737485088407993317e-03
3.380000000000000426e+01,4.923065900802612305e-01,5.299085378646850586e-01,5.292277336120605469e-01,1.015372991561889648e+00,2.021492481231689453e+00,1.102814078330993652e+00,2.373398303985595703e+00,1.969705075025558472e-01,1.304876685142517090e+00,1.591999270021915436e-02
3.400000000000000000e+01,4.891481697559356689e-01,4.774816334247589111e-01,4.679935872554779053e-01,9.167295098304748535e-01,1.670517683029174805e+00,1.336371660232543945e+00,2.564709186553955078e+00,2.657287418842315674e-01,1.462076187133789062e+00,2.693642303347587585e-02
3.420000000000000284e+01,4.908520877361297607e-01,4.297444522380828857e-01,4.247901141643524170e-01,8.208780884742736816e-01,1.309337496757507324e+00,1.476058363914489746e+00,2.706006765365600586e+00,3.638542294502258301e-01,1.637287974357604980e+00,4.205518960952758789e-02
3.439999999999999858e+01,4.977000951766967773e-01,3.875834345817565918e-01,3.973914086818695068e-01,7.299148440361022949e-01,9.857224225997924805e-01,1.520454645156860352e+00,2.756892919540405273e+00,5.094180107116699219e-01,1.832155823707580566e+00,6.161134690046310425e-02
3.460000000000000142e+01,5.096535682678222656e-01,3.518646359443664551e-01,3.816852867603302002e-01,6.465727090835571289e-01,7.475391030311584473e-01,1.471217036247253418e+00,2.675517320632934570e+00,7.054244875907897949e-01,2.046306133270263672e+00,8.687908202409744263e-02
3.480000000000000426e+01,5.272256731986999512e-01,3.225677609443664551e-01,3.728354871273040771e-01,5.721400380134582520e-01,5.967215299606323242e-01,1.362755060195922852e+00,2.458160400390625000e+00,9.538528323173522949e-01,2.274317264556884766e+00,1.216101199388504028e-01
3.500000000000000000e+01,5.517719984054565430e-01,2.997331023216247559e-01,3.676971793174743652e-01,5.059057474136352539e-01,4.883496165275573730e-01,1.236021637916564941e+00,2.128989696502685547e+00,1.232015848159790039e+00,2.505954027175903320e+00,1.734095066785812378e-01
3.520000000000000284e+01,5.825923681259155273e-01,2.826208174228668213e-01,3.674101829528808594e-01,4.464402794837951660e-01,4.080349206924438477e-01,1.107280015945434570e+00,1.718616962432861328e+00,1.495374679565429688e+00,2.718653202056884766e+00,2.475105524063110352e-01
3.539999999999999858e+01,6.192171573638916016e-01,2.690588831901550293e-01,3.723188042640686035e-01,3.931270837783813477e-01,3.504961431026458740e-01,9.821661114692687988e-01,1.301817297935485840e+00,1.641875982284545898e+00,2.874627113342285156e+00,3.594520688056945801e-01
3.560000000000000142e+01,6.622381806373596191e-01,2.561930716037750244e-01,3.817596435546875000e-01,3.455369174480438232e-01,3.126733005046844482e-01,8.633273839950561523e-01,9.393749237060546875e-01,1.669071078300476074e+00,2.927520990371704102e+00,5.248559713363647461e-01
3.580000000000000426e+01,7.130435705184936523e-01,2.449468225240707397e-01,3.964128196239471436e-01,3.049519658088684082e-01,2.916606962680816650e-01,7.529406547546386719e-01,6.880143880844116211e-01,1.598339200019836426e+00,2.830183506011962891e+00,7.469590306282043457e-01
3.600000000000000000e+01,7.721980810165405273e-01,2.363416105508804321e-01,4.165199995040893555e-01,2.716443538665771484e-01,2.786744236946105957e-01,6.570780277252197266e-01,5.337308645248413086e-01,1.465614914894104004e+00,2.575974941253662109e+00,1.029677867889404297e+00
3.620000000000000284e+01,8.391402959823608398e-01,2.302308529615402222e-01,4.439710974693298340e-01,2.457272559404373169e-01,2.725109159946441650e-01,5.724266767501831055e-01,4.241319298744201660e-01,1.317849874496459961e+00,2.197306156158447266e+00,1.343799948692321777e+00
3.639999999999999858e+01,9.127615690231323242e-01,2.259178906679153442e-01,4.760704934597015381e-01,2.256162911653518677e-01,2.696700394153594971e-01,4.979338347911834717e-01,3.424382805824279785e-01,1.172724962234497070e+00,1.740524649620056152e+00,1.625705718994140625e+00
3.660000000000000142e+01,9.929141998291015625e-01,2.235255539417266846e-01,5.123288631439208984e-01,2.098974138498306274e-01,2.697287797927856445e-01,4.326641559600830078e-01,2.852168977260589600e-01,1.033327460289001465e+00,1.282320380210876465e+00,1.774678826332092285e+00
3.680000000000000426e+01,1.079471230506896973e+00,2.245994806289672852e-01,5.563826560974121094e-01,1.964845210313796997e-01,2.754066288471221924e-01,3.743676245212554932e-01,2.492647618055343628e-01,9.015206694602966309e-01,8.967621922492980957e-01,1.787959814071655273e+00
3.700000000000000000e+01,1.170346617698669434e+00,2.294678092002868652e-01,6.062588691711425781e-01,1.839479655027389526e-01,2.861286699771881104e-01,3.226677179336547852e-01,2.294852286577224731e-01,7.804386615753173828e-01,6.366989612579345703e-01,1.698570847511291504e+00
3.720000000000000284e+01,1.264115929603576660e+00,2.383376955986022949e-01,6.628478765487670898e-01,1.724984794855117798e-01,3.011166453361511230e-01,2.771559655666351318e-01,2.176618725061416626e-01,6.750627756118774414e-01,4.793664813041687012e-01,1.547106742858886719e+00
3.739999999999999858e+01,1.359186172485351562e+00,2.513549029827117920e-01,7.272578477859497070e-01,1.630315333604812622e-01,3.210054039955139160e-01,2.390791177749633789e-01,2.121168226003646851e-01,5.833316445350646973e-01,3.667859435081481934e-01,1.385675668716430664e+00
3.760000000000000142e+01,1.454106092453002930e+00,2.685576379299163818e-01,7.995783686637878418e-01,1.557524949312210083e-01,3.475168347358703613e-01,2.090582251548767090e-01,2.099669277667999268e-01,5.029276609420776367e-01,2.837130725383758545e-01,1.228481054306030273e+00
3.780000000000000426e+01,1.546752572059631348e+00,2.899961471557617188e-01,8.789526224136352539e-01,1.502326726913452148e-01,3.783566057682037354e-01,1.847880780696868896e-01,2.106383591890335083e-01,4.326686263084411621e-01,2.265776395797729492e-01,1.078022718429565430e+00
3.800000000000000000e+01,1.631557464599609375e+00,3.192788064479827881e-01,9.659699201583862305e-01,1.468142271041870117e-01,4.126557707786560059e-01,1.656482070684432983e-01,2.160489857196807861e-01,3.705011010169982910e-01,1.919119656085968018e-01,9.362123012542724609e-01
3.820000000000000284e+01,1.703787326812744141e+00,3.573646247386932373e-01,1.061890721321105957e+00,1.470661014318466187e-01,4.511372148990631104e-01,1.500400304794311523e-01,2.268358170986175537e-01,3.153260648250579834e-01,1.734271645545959473e-01,8.067304491996765137e-01
3.840000000000000568e+01,1.757069230079650879e+00,4.046299755573272705e-01,1.169724822044372559e+00,1.506680995225906372e-01,4.969691634178161621e-01,1.366329938173294067e-01,2.417945563793182373e-01,2.665061950683593750e-01,1.627704650163650513e-01,6.937853097915649414e-01
3.860000000000000142e+01,1.778472304344177246e+00,4.633763134479522705e-01,1.290774226188659668e+00,1.579977422952651978e-01,5.498323440551757812e-01,1.243141442537307739e-01,2.613710165023803711e-01,2.247902154922485352e-01,1.581328958272933960e-01,5.957186222076416016e-01
3.880000000000000426e+01,1.760714769363403320e+00,5.323727130889892578e-01,1.425227880477905273e+00,1.696851849555969238e-01,6.095841526985168457e-01,1.130341216921806335e-01,2.858512699604034424e-01,1.906151622533798218e-01,1.565092951059341431e-01,5.096925497055053711e-01
3.900000000000000000e+01,1.706460952758789062e+00,6.092806458473205566e-01,1.568929910659790039e+00,1.863915771245956421e-01,6.769217848777770996e-01,1.032305657863616943e-01,3.154192566871643066e-01,1.631834357976913452e-01,1.578923314809799194e-01,4.345713853836059570e-01
3.920000000000000284e+01,1.623840093612670898e+00,6.919485926628112793e-01,1.718221902847290039e+00,2.080390304327011108e-01,7.525836229324340820e-01,9.548966586589813232e-02,3.484649658203125000e-01,1.410050988197326660e-01,1.629009544849395752e-01,3.687457740306854248e-01
3.940000000000000568e+01,1.512326240539550781e+00,7.808454036712646484e-01,1.866083502769470215e+00,2.373924851417541504e-01,8.359000682830810547e-01,8.908564597368240356e-02,3.842059075832366943e-01,1.234647333621978760e-01,1.734986752271652222e-01,3.102380633354187012e-01
3.960000000000000142e+01,1.371514797210693359e+00,8.750972747802734375e-01,2.004048109054565430e+00,2.799990177154541016e-01,9.259951114654541016e-01,8.430640399456024170e-02,4.262844920158386230e-01,1.088377013802528381e-01,1.884343922138214111e-01,2.583825290203094482e-01
3.980000000000000426e+01,1.215215921401977539e+00,9.467911720275878906e-01,2.121102333068847656e+00,3.368700146675109863e-01,1.026887536048889160e+00,8.272796869277954102e-02,4.763620495796203613e-01,9.603887796401977539e-02,2.075016200542449951e-01,2.131086885929107666e-01
4.000000000000000000e+01,1.060274839401245117e+00,9.865862131118774414e-01,2.194479465484619141e+00,4.129815399646759033e-01,1.140733003616333008e+00,8.460965752601623535e-02,5.335712432861328125e-01,8.430195599794387817e-02,2.303822338581085205e-01,1.751834303140640259e-01
4.020000000000000284e+01,9.215752482414245605e-01,9.917106628417968750e-01,2.206918001174926758e+00,5.091847777366638184e-01,1.268736720085144043e+00,9.041734784841537476e-02,5.976004600524902344e-01,7.353187352418899536e-02,2.586759626865386963e-01,1.447476297616958618e-01
4.040000000000000568e+01,8.000403046607971191e-01,9.640133976936340332e-01,2.145967245101928711e+00,6.333748698234558105e-01,1.412197709083557129e+00,1.006611436605453491e-01,6.693200469017028809e-01,6.417123973369598389e-02,2.904472947120666504e-01,1.196193099021911621e-01
4.060000000000000142e+01,7.037059664726257324e-01,9.167764782905578613e-01,2.019462585449218750e+00,7.810351848602294922e-01,1.572596073150634766e+00,1.153375431895256042e-01,7.486181259155273438e-01,5.667389184236526489e-02,3.248742222785949707e-01,9.921530634164810181e-02
4.080000000000000426e+01,6.313425302505493164e-01,8.556651473045349121e-01,1.817911028861999512e+00,9.515210986137390137e-01,1.750365495681762695e+00,1.342157721519470215e-01,8.349655270576477051e-01,5.042437091469764709e-02,3.630267679691314697e-01,8.288302272558212280e-02
4.100000000000000000e+01,5.781159400939941406e-01,7.884025573730468750e-01,1.558864712715148926e+00,1.127490997314453125e+00,1.938623666763305664e+00,1.588782668113708496e-01,9.295127391815185547e-01,4.590108245611190796e-02,4.086030721664428711e-01,6.928975135087966919e-02
4.120000000000000284e+01,5.403785109519958496e-01,7.206792831420898438e-01,1.281521677970886230e+00,1.248318195343017578e+00,2.129821062088012695e+00,1.948910206556320190e-01,1.035651445388793945e+00,4.421652480959892273e-02,4.631332755088806152e-01,5.717295035719871521e-02
4.140000000000000568e+01,5.179783105850219727e-01,6.534757018089294434e-01,1.024685502052307129e+00,1.299009799957275391e+00,2.309721946716308594e+00,2.477065622806549072e-01,1.155419826507568359e+00,4.617187008261680603e-02,5.247109532356262207e-01,4.605806991457939148e-02
4.160000000000000142e+01,5.027757883071899414e-01,5.913305282592773438e-01,8.213430047035217285e-01,1.272730469703674316e+00,2.460576057434082031e+00,3.218559026718139648e-01,1.290086030960083008e+00,5.225733667612075806e-02,5.930717587471008301e-01,3.591801226139068604e-02
4.180000000000000426e+01,4.933632910251617432e-01,5.344222784042358398e-01,6.804670691490173340e-01,1.198594212532043457e+00,2.552324533462524414e+00,4.238925278186798096e-01,1.441017150878906250e+00,6.300964206457138062e-02,6.680951118469238281e-01,2.716253139078617096e-02
4.200000000000000000e+01,4.897796213626861572e-01,4.816486537456512451e-01,5.753107666969299316e-01,1.104676723480224609e+00,2.550704002380371094e+00,5.683296322822570801e-01,1.609459877014160156e+00,7.800531387329101562e-02,7.503156065940856934e-01,2.002434805035591125e-02
4.220000000000000284e+01,4.910938739776611328e-01,4.335663616657257080e-01,4.987376928329467773e-01,1.002257108688354492e+00,2.429634094238281250e+00,7.540927529335021973e-01,1.796632528305053711e+00,9.722601622343063354e-02,8.399224877357482910e-01,1.401480566710233688e-02
4.240000000000000568e+01,4.974760115146636963e-01,3.909209072589874268e-01,4.422533810138702393e-01,9.010021686553955078e-01,2.206345558166503906e+00,9.801212549209594727e-01,2.001990795135498047e+00,1.215984150767326355e-01,9.402218461036682129e-01,9.685155004262924194e-03
4.260000000000000142e+01,5.090375542640686035e-01,3.547160327434539795e-01,4.036064743995666504e-01,8.034635782241821289e-01,1.886401176452636719e+00,1.225166916847229004e+00,2.214904546737670898e+00,1.570641994476318359e-01,1.052242279052734375e+00,8.154719136655330658e-03
4.280000000000000426e+01,5.259892344474792480e-01,3.248964548110961914e-01,3.804828226566314697e-01,7.116088271141052246e-01,1.521278262138366699e+00,1.429849863052368164e+00,2.423483371734619141e+00,2.097589075565338135e-01,1.178616762161254883e+00,1.046735793352127075e-02
4.300000000000000000e+01,5.499897599220275879e-01,3.015637099742889404e-01,3.668141067028045654e-01,6.289790272712707520e-01,1.163673162460327148e+00,1.532186031341552734e+00,2.606439352035522461e+00,2.849794924259185791e-01,1.320679545402526855e+00,1.713939197361469269e-02
4.320000000000000284e+01,5.802571773529052734e-01,2.840955257415771484e-01,3.594285547733306885e-01,5.554004311561584473e-01,8.669743537902832031e-01,1.528613090515136719e+00,2.729835510253906250e+00,3.941708207130432129e-01,1.479655265808105469e+00,2.869226038455963135e-02
4.340000000000000568e+01,6.163121461868286133e-01,2.703867256641387939e-01,3.553679287433624268e-01,4.900025725364685059e-01,6.666601896286010742e-01,1.447500824928283691e+00,2.753020524978637695e+00,5.519015789031982422e-01,1.656825542449951172e+00,4.424714669585227966e-02
4.360000000000000142e+01,6.587606668472290039e-01,2.574656605720520020e-01,3.564561009407043457e-01,4.312857389450073242e-01,5.345577001571655273e-01,1.325757026672363281e+00,2.634687662124633789e+00,7.600008249282836914e-01,1.853703737258911133e+00,6.433136761188507080e-02
4.380000000000000426e+01,7.088752985000610352e-01,2.460437119007110596e-01,3.626442551612854004e-01,3.788171410560607910e-01,4.395198225975036621e-01,1.193176746368408203e+00,2.390502452850341797e+00,1.018435239791870117e+00,2.069750785827636719e+00,9.037563204765319824e-02
4.400000000000000000e+01,7.673395872116088867e-01,2.372338920831680298e-01,3.732610940933227539e-01,3.320983350276947021e-01,3.693903684616088867e-01,1.062679886817932129e+00,2.033529043197631836e+00,1.300687551498413086e+00,2.298341274261474609e+00,1.268224418163299561e-01
4.420000000000000284e+01,8.337320685386657715e-01,2.309813052415847778e-01,3.892979919910430908e-01,2.927258014678955078e-01,3.209877908229827881e-01,9.374552369117736816e-01,1.619385719299316406e+00,1.541601061820983887e+00,2.529325008392333984e+00,1.806684881448745728e-01
4.440000000000000568e+01,9.067986607551574707e-01,2.265457808971405029e-01,4.114566445350646973e-01,2.609447240829467773e-01,2.912653386592864990e-01,8.196598291397094727e-01,1.209940195083618164e+00,1.664329767227172852e+00,2.737146854400634766e+00,2.580496072769165039e-01
4.460000000000000142e+01,9.863275885581970215e-01,2.238969355821609497e-01,4.400562047958374023e-01,2.360211908817291260e-01,2.740533947944641113e-01,7.138324975967407227e-01,8.704913854598999023e-01,1.665177226066589355e+00,2.883371353149414062e+00,3.755027651786804199e-01
4.480000000000000426e+01,1.072351694107055664e+00,2.246843427419662476e-01,4.728763103485107422e-01,2.165922373533248901e-01,2.638792693614959717e-01,6.217291355133056641e-01,6.427564620971679688e-01,1.576492547988891602e+00,2.921644449234008789e+00,5.468621253967285156e-01
4.500000000000000000e+01,1.162796139717102051e+00,2.292414009571075439e-01,5.105260610580444336e-01,2.012440860271453857e-01,2.594844400882720947e-01,5.402719974517822266e-01,5.002070069313049316e-01,1.437071204185485840e+00,2.804470777511596680e+00,7.748872637748718262e-01
4.520000000000000284e+01,1.256246924400329590e+00,2.377796620130538940e-01,5.555407404899597168e-01,1.879517585039138794e-01,2.579871118068695068e-01,4.689270257949829102e-01,3.973864018917083740e-01,1.288350105285644531e+00,2.537931919097900391e+00,1.061424970626831055e+00
4.540000000000000568e+01,1.351126313209533691e+00,2.504496872425079346e-01,6.065780520439147949e-01,1.755627393722534180e-01,2.604902088642120361e-01,4.059893488883972168e-01,3.217349052429199219e-01,1.143392324447631836e+00,2.146150350570678711e+00,1.376228570938110352e+00
4.560000000000000142e+01,1.445906639099121094e+00,2.673071026802062988e-01,6.644570827484130859e-01,1.643187552690505981e-01,2.684226930141448975e-01,3.499359190464019775e-01,2.699011862277984619e-01,1.004740357398986816e+00,1.689318656921386719e+00,1.644588470458984375e+00
4.580000000000000426e+01,1.538608431816101074e+00,2.883858084678649902e-01,7.302004694938659668e-01,1.550600528717041016e-01,2.811683416366577148e-01,3.003686964511871338e-01,2.386879175901412964e-01,8.741381764411926270e-01,1.236316442489624023e+00,1.781392455101013184e+00
4.600000000000000000e+01,1.624011039733886719e+00,3.169219493865966797e-01,8.038212060928344727e-01,1.478915512561798096e-01,2.982628941535949707e-01,2.574226558208465576e-01,2.209382802248001099e-01,7.561486363410949707e-01,8.647459745407104492e-01,1.782103776931762695e+00
4.620000000000000284e+01,1.697233557701110840e+00,3.542448878288269043e-01,8.845227956771850586e-01,1.424396485090255737e-01,3.202218711376190186e-01,2.218748629093170166e-01,2.110502719879150391e-01,6.536106467247009277e-01,6.164414286613464355e-01,1.684622526168823242e+00
4.640000000000000568e+01,1.752650856971740723e+00,4.004801213741302490e-01,9.730850458145141602e-01,1.392997056245803833e-01,3.484893739223480225e-01,1.938472092151641846e-01,2.064864486455917358e-01,5.641190409660339355e-01,4.657171368598937988e-01,1.530343532562255859e+00
4.660000000000000142e+01,1.776850104331970215e+00,4.582417309284210205e-01,1.070964574813842773e+00,1.397847831249237061e-01,3.808338940143585205e-01,1.713692992925643921e-01,2.051012516021728516e-01,4.857568144798278809e-01,3.564069271087646484e-01,1.369159698486328125e+00
4.680000000000000426e+01,1.762512803077697754e+00,5.263645648956298828e-01,1.181378126144409180e+00,1.436260491609573364e-01,4.160974621772766113e-01,1.535761803388595581e-01,2.064531892538070679e-01,4.173350036144256592e-01,2.762329578399658203e-01,1.212510585784912109e+00
4.700000000000000000e+01,1.710748076438903809e+00,6.026273965835571289e-01,1.305293440818786621e+00,1.512856185436248779e-01,4.570366144180297852e-01,1.388110965490341187e-01,2.131649255752563477e-01,3.565306365489959717e-01,2.216315567493438721e-01,1.062831044197082520e+00
4.720000000000000284e+01,1.630542993545532227e+00,6.847532391548156738e-01,1.443034172058105469e+00,1.633839011192321777e-01,5.056923627853393555e-01,1.258558034896850586e-01,2.250227928161621094e-01,3.026124536991119385e-01,1.891480237245559692e-01,9.219747185707092285e-01
4.740000000000000568e+01,1.521542072296142578e+00,7.726182341575622559e-01,1.591096162796020508e+00,1.803436428308486938e-01,5.609653592109680176e-01,1.138727366924285889e-01,2.408938258886337280e-01,2.549639344215393066e-01,1.715731024742126465e-01,7.942487001419067383e-01
4.760000000000000142e+01,1.382990598678588867e+00,8.672121763229370117e-01,1.745155692100524902e+00,2.023714929819107056e-01,6.233103275299072266e-01,1.029589921236038208e-01,2.615318596363067627e-01,2.147088944911956787e-01,1.616444289684295654e-01,6.829516887664794922e-01
4.780000000000000426e+01,1.227722644805908203e+00,9.414350986480712891e-01,1.898133754730224609e+00,2.325796186923980713e-01,6.935135126113891602e-01,9.374646097421646118e-02,2.872561514377593994e-01,1.820041239261627197e-01,1.574335694313049316e-01,5.862519741058349609e-01
4.800000000000000000e+01,1.072554588317871094e+00,9.837611317634582520e-01,2.040973424911499023e+00,2.764765918254852295e-01,7.718852758407592773e-01,8.636648207902908325e-02,3.177180886268615723e-01,1.556595116853713989e-01,1.561500132083892822e-01,5.013870596885681152e-01
4.820000000000000284e+01,9.328356981277465820e-01,9.920593500137329102e-01,2.161801099777221680e+00,3.355038464069366455e-01,8.575399518013000488e-01,8.035009354352951050e-02,3.513062894344329834e-01,1.343586891889572144e-01,1.578269004821777344e-01,4.273036122322082520e-01
4.840000000000000568e+01,8.093408346176147461e-01,9.663698077201843262e-01,2.237279653549194336e+00,4.144507348537445068e-01,9.502888321876525879e-01,7.640113681554794312e-02,3.876786231994628906e-01,1.174890622496604919e-01,1.634608954191207886e-01,3.622497320175170898e-01
4.860000000000000142e+01,7.109822630882263184e-01,9.206938147544860840e-01,2.247888088226318359e+00,5.164726972579956055e-01,1.055241107940673828e+00,7.561136782169342041e-02,4.311919212341308594e-01,1.033652350306510925e-01,1.745356917381286621e-01,3.044395148754119873e-01
4.880000000000000426e+01,6.367622613906860352e-01,8.605953454971313477e-01,2.179594516754150391e+00,6.480655670166015625e-01,1.173561096191406250e+00,7.842598855495452881e-02,4.830448627471923828e-01,9.085027873516082764e-02,1.899012327194213867e-01,2.532423734664916992e-01
4.900000000000000000e+01,5.823861360549926758e-01,7.935080528259277344e-01,2.041941165924072266e+00,8.048634529113769531e-01,1.306488275527954102e+00,8.532600104808807373e-02,5.416404604911804199e-01,7.930879294872283936e-02,2.095442861318588257e-01,2.088343650102615356e-01
4.920000000000000284e+01,5.432925224304199219e-01,7.259160280227661133e-01,1.826099991798400879e+00,9.844512939453125000e-01,1.455358743667602539e+00,9.683787822723388672e-02,6.071548461914062500e-01,6.874962151050567627e-02,2.327347695827484131e-01,1.715842634439468384e-01
4.940000000000000568e+01,5.198678970336914062e-01,6.586833000183105469e-01,1.551786065101623535e+00,1.166513323783874512e+00,1.621646046638488770e+00,1.125282570719718933e-01,6.804796457290649414e-01,5.975552275776863098e-02,2.614974975585937500e-01,1.417649388313293457e-01
4.960000000000000142e+01,5.041401982307434082e-01,5.961380004882812500e-01,1.263553380966186523e+00,1.282860398292541504e+00,1.805629491806030273e+00,1.325805187225341797e-01,7.610616683959960938e-01,5.249114707112312317e-02,2.935439050197601318e-01,1.171175986528396606e-01
4.980000000000000426e+01,4.941950142383575439e-01,5.389401316642761230e-01,1.001294374465942383e+00,1.326955080032348633e+00,1.999440431594848633e+00,1.587616354227066040e-01,8.487339019775390625e-01,4.643268138170242310e-02,3.282339572906494141e-01,9.717836230993270874e-02
5.000000000000000000e+01,4.901875853538513184e-01,4.858030378818511963e-01,7.992786765098571777e-01,1.292987108230590820e+00,2.194504737854003906e+00,1.984402686357498169e-01,9.453655481338500977e-01,4.229462891817092896e-02,3.671275079250335693e-01,8.111893385648727417e-02
5.020000000000000284e+01,4.911152124404907227e-01,4.373605847358703613e-01,6.598047018051147461e-01,1.212550759315490723e+00,2.375912904739379883e+00,2.557379603385925293e-01,1.053959369659423828e+00,4.113388806581497192e-02,4.134960472583770752e-01,6.765905767679214478e-02
5.040000000000000568e+01,4.970320761203765869e-01,3.942123949527740479e-01,5.566556453704833984e-01,1.113235592842102051e+00,2.521799802780151367e+00,3.363680839538574219e-01,1.176427841186523438e+00,4.370057582855224609e-02,4.688734114170074463e-01,5.567259341478347778e-02
5.060000000000000142e+01,5.082029104232788086e-01,3.575071692466735840e-01,4.810411036014556885e-01,1.007374882698059082e+00,2.599704742431640625e+00,4.504840672016143799e-01,1.314059019088745117e+00,5.049384012818336487e-02,5.312050580978393555e-01,4.466388374567031860e-02
5.080000000000000426e+01,5.245348811149597168e-01,3.271534144878387451e-01,4.258185923099517822e-01,9.031892418861389160e-01,2.573476791381835938e+00,6.089179515838623047e-01,1.468241453170776367e+00,6.206008419394493103e-02,6.001963019371032715e-01,3.461012244224548340e-02
5.100000000000000000e+01,5.479927659034729004e-01,3.033130466938018799e-01,3.886448144912719727e-01,8.032140731811523438e-01,2.427045106887817383e+00,8.095225691795349121e-01,1.640142202377319336e+00,7.769279927015304565e-02,6.760320663452148438e-01,2.608262747526168823e-02
5.120000000000000284e+01,5.777115821838378906e-01,2.854826450347900391e-01,3.671253919601440430e-01,7.093902230262756348e-01,2.175290107727050781e+00,1.048429846763610840e+00,1.831007838249206543e+00,9.767004102468490601e-02,7.589973807334899902e-01,1.908899471163749695e-02
5.140000000000000568e+01,6.132027506828308105e-01,2.716245651245117188e-01,3.540819585323333740e-01,6.258822679519653320e-01,1.826248407363891602e+00,1.302731513977050781e+00,2.039248943328857422e+00,1.230587437748908997e-01,8.496800065040588379e-01,1.310412585735321045e-02
5.160000000000000142e+01,6.550859808921813965e-01,2.586466670036315918e-01,3.471766114234924316e-01,5.515625476837158203e-01,1.448895335197448730e+00,1.489145040512084961e+00,2.254145383834838867e+00,1.609175652265548706e-01,9.511822462081909180e-01,9.044481441378593445e-03
5.180000000000000426e+01,7.045074105262756348e-01,2.470418810844421387e-01,3.436144888401031494e-01,4.855544269084930420e-01,1.089414715766906738e+00,1.573635339736938477e+00,2.462570667266845703e+00,2.165721356868743896e-01,1.064668536186218262e+00,7.887160405516624451e-03
5.200000000000000000e+01,7.622809410095214844e-01,2.380184084177017212e-01,3.450728654861450195e-01,4.264500439167022705e-01,8.070477247238159180e-01,1.548374414443969727e+00,2.641406059265136719e+00,2.961872816085815430e-01,1.192647457122802734e+00,1.062552165240049362e-02
5.220000000000000284e+01,8.280897736549377441e-01,2.316192984580993652e-01,3.516259193420410156e-01,3.737521767616271973e-01,6.228370666503906250e-01,1.450202584266662598e+00,2.754255056381225586e+00,4.131609797477722168e-01,1.336464405059814453e+00,1.778097450733184814e-02
5.240000000000000568e+01,9.005954265594482422e-01,2.270553708076477051e-01,3.626458942890167236e-01,3.268812596797943115e-01,4.990479946136474609e-01,1.319689631462097168e+00,2.759977102279663086e+00,5.797051191329956055e-01,1.497288942337036133e+00,2.981883473694324493e-02
5.260000000000000142e+01,9.795481562614440918e-01,2.242006063461303711e-01,3.789764642715454102e-01,2.873164415359497070e-01,4.088234603404998779e-01,1.183027744293212891e+00,2.619896888732910156e+00,7.965835928916931152e-01,1.676497340202331543e+00,4.580456018447875977e-02
5.280000000000000426e+01,1.065051198005676270e+00,2.246928066015243530e-01,4.014668762683868408e-01,2.553999722003936768e-01,3.432205915451049805e-01,1.049944758415222168e+00,2.358062267303466797e+00,1.061540484428405762e+00,1.875444412231445312e+00,6.643480062484741211e-02
5.300000000000000000e+01,1.155088186264038086e+00,2.289303094148635864e-01,4.302595257759094238e-01,2.303428947925567627e-01,2.990942299365997314e-01,9.229854345321655273e-01,1.982835292816162109e+00,1.347586989402770996e+00,2.093440771102905273e+00,9.329195320606231689e-02
5.320000000000000284e+01,1.248248934745788574e+00,2.371296435594558716e-01,4.631373882293701172e-01,2.107040882110595703e-01,2.733952999114990234e-01,8.040213584899902344e-01,1.564341783523559570e+00,1.574838280677795410e+00,2.322806835174560547e+00,1.314164996147155762e-01
5.340000000000000568e+01,1.342970728874206543e+00,2.494464516639709473e-01,5.004374384880065918e-01,1.951305717229843140e-01,2.580175995826721191e-01,6.989212632179260254e-01,1.156825423240661621e+00,1.684230208396911621e+00,2.553173065185546875e+00,1.872369796037673950e-01
5.360000000000000142e+01,1.437662124633789062e+00,2.659521996974945068e-01,5.453050136566162109e-01,1.817816197872161865e-01,2.495093792676925659e-01,6.072877645492553711e-01,8.303332328796386719e-01,1.669993042945861816e+00,2.756653308868408203e+00,2.677933573722839355e-01
5.380000000000000426e+01,1.530478000640869141e+00,2.866666018962860107e-01,5.962540507316589355e-01,1.693522632122039795e-01,2.458686828613281250e-01,5.266076922416687012e-01,6.150094866752624512e-01,1.570400953292846680e+00,2.893836021423339844e+00,3.906445801258087158e-01
5.400000000000000000e+01,1.616533875465393066e+00,3.144482970237731934e-01,6.539233326911926270e-01,1.579345762729644775e-01,2.450852543115615845e-01,4.559965729713439941e-01,4.786284565925598145e-01,1.426237821578979492e+00,2.918290376663208008e+00,5.679004192352294922e-01
5.420000000000000284e+01,1.690810203552246094e+00,3.510040044784545898e-01,7.194795012474060059e-01,1.485025733709335327e-01,2.486432194709777832e-01,3.935945034027099609e-01,3.793435692787170410e-01,1.276194453239440918e+00,2.780172586441040039e+00,8.026621341705322266e-01
5.440000000000000568e+01,1.748441815376281738e+00,3.962035775184631348e-01,7.930760383605957031e-01,1.411143243312835693e-01,2.575892210006713867e-01,3.380886018276214600e-01,3.069211542606353760e-01,1.130615234375000000e+00,2.501261472702026367e+00,1.093178629875183105e+00
5.460000000000000142e+01,1.775519132614135742e+00,4.529812932014465332e-01,8.736899495124816895e-01,1.353868246078491211e-01,2.711175084114074707e-01,2.890038192272186279e-01,2.580445110797882080e-01,9.917181134223937988e-01,2.096180677413940430e+00,1.407843947410583496e+00
5.480000000000000426e+01,1.764682412147521973e+00,5.202387571334838867e-01,9.621060490608215332e-01,1.318327784538269043e-01,2.891186773777008057e-01,2.467419803142547607e-01,2.295037508010864258e-01,8.611847758293151855e-01,1.639317750930786133e+00,1.662972927093505859e+00
5.500000000000000000e+01,1.715443730354309082e+00,5.958742499351501465e-01,1.060013890266418457e+00,1.318686753511428833e-01,3.121141791343688965e-01,2.119639962911605835e-01,2.129505127668380737e-01,7.443435788154602051e-01,1.191410541534423828e+00,1.787895202636718750e+00
5.520000000000000284e+01,1.637676358222961426e+00,6.774806380271911621e-01,1.170546293258666992e+00,1.352573335170745850e-01,3.409314453601837158e-01,1.843620687723159790e-01,2.041345983743667603e-01,6.430003046989440918e-01,8.335037231445312500e-01,1.776340126991271973e+00
5.540000000000000568e+01,1.531175255775451660e+00,7.643494009971618652e-01,1.294683456420898438e+00,1.424639225006103516e-01,3.737430870532989502e-01,1.622700691223144531e-01,2.000604271888732910e-01,5.543518662452697754e-01,5.966830253601074219e-01,1.670965194702148438e+00
5.560000000000000142e+01,1.395041942596435547e+00,8.590937256813049316e-01,1.433119416236877441e+00,1.540489643812179565e-01,4.092881977558135986e-01,1.447144448757171631e-01,1.991270333528518677e-01,4.767612814903259277e-01,4.512664675712585449e-01,1.514576196670532227e+00
5.580000000000000426e+01,1.240794301033020020e+00,9.359792470932006836e-01,1.584356546401977539e+00,1.703192442655563354e-01,4.508803486824035645e-01,1.301150470972061157e-01,2.008960396051406860e-01,4.090459942817687988e-01,3.452020585536956787e-01,1.353466510772705078e+00
5.600000000000000000e+01,1.085333108901977539e+00,9.809564352035522461e-01,1.742179274559020996e+00,1.917213350534439087e-01,5.003470182418823242e-01,1.172722578048706055e-01,2.082962542772293091e-01,3.487626910209655762e-01,2.679240703582763672e-01,1.197203636169433594e+00
5.620000000000000284e+01,9.445875883102416992e-01,9.917356967926025391e-01,1.901675701141357422e+00,2.202384769916534424e-01,5.563753247261047363e-01,1.053755059838294983e-01,2.206837683916091919e-01,2.953096926212310791e-01,2.158715277910232544e-01,1.048158526420593262e+00
5.640000000000000568e+01,8.194621801376342773e-01,9.686107635498046875e-01,2.052472591400146484e+00,2.626061141490936279e-01,6.195150017738342285e-01,9.455138444900512695e-02,2.370544672012329102e-01,2.481143474578857422e-01,1.855990141630172729e-01,9.081270694732666016e-01
5.660000000000000142e+01,7.189431786537170410e-01,9.246659874916076660e-01,2.184785604476928711e+00,3.200318515300750732e-01,6.905211806297302246e-01,8.539766073226928711e-02,2.580897212028503418e-01,2.083767503499984741e-01,1.689557582139968872e-01,7.820565104484558105e-01
5.680000000000000426e+01,6.427332758903503418e-01,8.657071590423583984e-01,2.273472547531127930e+00,3.978996574878692627e-01,7.697005867958068848e-01,7.804280519485473633e-02,2.843225896358489990e-01,1.761977076530456543e-01,1.597786545753479004e-01,6.723266839981079102e-01
5.700000000000000000e+01,5.871282815933227539e-01,7.988486289978027344e-01,2.298628091812133789e+00,4.994570612907409668e-01,8.558918237686157227e-01,7.201990485191345215e-02,3.151960968971252441e-01,1.502567082643508911e-01,1.557836383581161499e-01,5.768671035766601562e-01
5.720000000000000284e+01,5.465934276580810547e-01,7.314279079437255859e-01,2.240614891052246094e+00,6.331533789634704590e-01,9.496508836746215820e-01,6.803866475820541382e-02,3.490051627159118652e-01,1.292524933815002441e-01,1.548541635274887085e-01,4.930817484855651855e-01
5.740000000000000568e+01,5.220712423324584961e-01,6.641935110092163086e-01,2.107226610183715820e+00,7.943556308746337891e-01,1.055567979812622070e+00,6.717750430107116699e-02,3.857685625553131104e-01,1.125925779342651367e-01,1.568414717912673950e-01,4.199659526348114014e-01
5.760000000000000142e+01,5.057778954505920410e-01,6.012458801269531250e-01,1.891144990921020508e+00,9.812949895858764648e-01,1.174983739852905273e+00,6.995349377393722534e-02,4.298710823059082031e-01,9.865021705627441406e-02,1.631026864051818848e-01,3.556310236454010010e-01
5.780000000000000426e+01,4.952625930309295654e-01,5.437582731246948242e-01,1.608611106872558594e+00,1.175082683563232422e+00,1.309150099754333496e+00,7.685232907533645630e-02,4.824542999267578125e-01,8.624520152807235718e-02,1.746567338705062866e-01,2.984696328639984131e-01
5.800000000000000000e+01,4.908057451248168945e-01,4.902633130550384521e-01,1.308014154434204102e+00,1.307170271873474121e+00,1.459416508674621582e+00,8.840562403202056885e-02,5.417096018791198730e-01,7.479586452245712280e-02,1.904578357934951782e-01,2.478872835636138916e-01
5.820000000000000284e+01,4.913167357444763184e-01,4.414472877979278564e-01,1.029062271118164062e+00,1.362802028656005859e+00,1.627179861068725586e+00,1.041042283177375793e-01,6.079022884368896484e-01,6.432429701089859009e-02,2.106013298034667969e-01,2.042604684829711914e-01
5.840000000000000568e+01,4.967347383499145508e-01,3.977754116058349609e-01,8.106943368911743164e-01,1.333988666534423828e+00,1.812953829765319824e+00,1.241646707057952881e-01,6.817123889923095703e-01,5.543756484985351562e-02,2.343761175870895386e-01,1.677534878253936768e-01
5.860000000000000142e+01,5.074861049652099609e-01,3.605457842350006104e-01,6.637220382690429688e-01,1.251639366149902344e+00,2.010802507400512695e+00,1.501405984163284302e-01,7.627491354942321777e-01,4.823823273181915283e-02,2.635841965675354004e-01,1.385001540184020996e-01
5.880000000000000426e+01,5.231537222862243652e-01,3.296291530132293701e-01,5.552091002464294434e-01,1.149131059646606445e+00,2.211114406585693359e+00,1.894725114107131958e-01,8.508937954902648926e-01,4.223242774605751038e-02,2.958902716636657715e-01,1.142951548099517822e-01
5.900000000000000000e+01,5.460277795791625977e-01,3.052527904510498047e-01,4.759940207004547119e-01,1.039066076278686523e+00,2.399115800857543945e+00,2.465224415063858032e-01,9.483635425567626953e-01,3.816042095422744751e-02,3.308267295360565186e-01,9.478387236595153809e-02
5.920000000000000284e+01,5.751554965972900391e-01,2.870395183563232422e-01,4.175808429718017578e-01,9.306842088699340820e-01,2.553100109100341797e+00,3.272307515144348145e-01,1.057853341102600098e+00,3.707833215594291687e-02,3.704119622707366943e-01,7.897613942623138428e-02
5.940000000000000568e+01,6.102439761161804199e-01,2.729673385620117188e-01,3.780450820922851562e-01,8.265534043312072754e-01,2.638903617858886719e+00,4.425115585327148438e-01,1.181321144104003906e+00,3.975493833422660828e-02,4.175205230712890625e-01,6.564054638147354126e-02
5.960000000000000142e+01,6.515466570854187012e-01,2.599332928657531738e-01,3.549004197120666504e-01,7.287205457687377930e-01,2.619427919387817383e+00,6.034545898437500000e-01,1.320064187049865723e+00,4.669314622879028320e-02,4.735504686832427979e-01,5.374660342931747437e-02
5.980000000000000426e+01,7.002669572830200195e-01,2.481498271226882935e-01,3.408328294754028320e-01,6.417506933212280273e-01,2.472567319869995117e+00,8.086950778961181641e-01,1.475481033325195312e+00,5.844342708587646484e-02,5.365866422653198242e-01,4.283756390213966370e-02
6.000000000000000000e+01,7.573400139808654785e-01,2.389182299375534058e-01,3.336170315742492676e-01,5.643696784973144531e-01,2.217280387878417969e+00,1.054284334182739258e+00,1.648691177368164062e+00,7.421036064624786377e-02,6.061565279960632324e-01,3.286536782979965210e-02
6.020000000000000284e+01,8.225383758544921875e-01,2.323772460222244263e-01,3.298828601837158203e-01,4.956403672695159912e-01,1.860795736312866211e+00,1.316600084304809570e+00,1.841042041778564453e+00,9.434634447097778320e-02,6.827119588851928711e-01,2.452927455306053162e-02
6.040000000000000568e+01,8.944761753082275391e-01,2.276874780654907227e-01,3.304109871387481689e-01,4.345595836639404297e-01,1.473240971565246582e+00,1.512038946151733398e+00,2.051069498062133789e+00,1.199215129017829895e-01,7.663553357124328613e-01,1.766204833984375000e-02
6.060000000000000142e+01,9.728665351867675781e-01,2.246887683868408203e-01,3.361997008323669434e-01,3.800354301929473877e-01,1.102265477180480957e+00,1.601685166358947754e+00,2.267971992492675781e+00,1.581612676382064819e-01,8.580314517021179199e-01,1.169312745332717896e-02
6.080000000000000426e+01,1.057790279388427734e+00,2.248907387256622314e-01,3.466808795928955078e-01,3.316406011581420898e-01,8.098772764205932617e-01,1.578150033950805664e+00,2.478927612304687500e+00,2.142762690782546997e-01,9.606534838676452637e-01,7.865563035011291504e-03
6.100000000000000000e+01,1.147338867187500000e+00,2.288113087415695190e-01,3.621620833873748779e-01,2.900589108467102051e-01,6.190028190612792969e-01,1.478872060775756836e+00,2.659939050674438477e+00,2.946759462356567383e-01,1.075484633445739746e+00,7.026965729892253876e-03
6.120000000000000284e+01,1.240123152732849121e+00,2.366708219051361084e-01,3.827143311500549316e-01,2.557192742824554443e-01,4.926006793975830078e-01,1.344716787338256836e+00,2.773938179016113281e+00,4.135192930698394775e-01,1.204938650131225586e+00,1.013218797743320465e-02
6.140000000000000568e+01,1.334596514701843262e+00,2.486297190189361572e-01,4.104408025741577148e-01,2.289684116840362549e-01,4.004501402378082275e-01,1.204668998718261719e+00,2.779105663299560547e+00,5.826433300971984863e-01,1.350371241569519043e+00,1.770739257335662842e-02
6.160000000000000142e+01,1.429068803787231445e+00,2.647798359394073486e-01,4.424738585948944092e-01,2.078017741441726685e-01,3.334808647632598877e-01,1.068368792533874512e+00,2.634970664978027344e+00,8.032683730125427246e-01,1.512914538383483887e+00,3.007496148347854614e-02
6.180000000000000426e+01,1.521860003471374512e+00,2.851206958293914795e-01,4.783749580383300781e-01,1.911190301179885864e-01,2.884827852249145508e-01,9.383658766746520996e-01,2.368364572525024414e+00,1.072103857994079590e+00,1.694014906883239746e+00,4.643470793962478638e-02
6.200000000000000000e+01,1.608468055725097656e+00,3.121254742145538330e-01,5.209429860115051270e-01,1.773084849119186401e-01,2.623331546783447266e-01,8.165715932846069336e-01,1.986966252326965332e+00,1.362020015716552734e+00,1.894856095314025879e+00,6.756784021854400635e-02
6.220000000000000284e+01,1.683705806732177734e+00,3.478819131851196289e-01,5.701951384544372559e-01,1.645911782979965210e-01,2.466766685247421265e-01,7.086132764816284180e-01,1.563510060310363770e+00,1.590089440345764160e+00,2.114634275436401367e+00,9.518498927354812622e-02
6.240000000000000568e+01,1.742824435234069824e+00,3.922529518604278564e-01,6.260458827018737793e-01,1.528650373220443726e-01,2.380117475986480713e-01,6.147628426551818848e-01,1.151847958564758301e+00,1.698988318443298340e+00,2.344914436340332031e+00,1.347454488277435303e-01
6.260000000000000142e+01,1.772578358650207520e+00,4.479666650295257568e-01,6.894211173057556152e-01,1.427396088838577271e-01,2.343157231807708740e-01,5.322654247283935547e-01,8.241716027259826660e-01,1.682517647743225098e+00,2.575025081634521484e+00,1.922790855169296265e-01
6.280000000000000426e+01,1.765095949172973633e+00,5.142493247985839844e-01,7.608400583267211914e-01,1.346204280853271484e-01,2.335408478975296021e-01,4.600657522678375244e-01,6.084864139556884766e-01,1.580518364906311035e+00,2.775267362594604492e+00,2.755449116230010986e-01
6.300000000000000000e+01,1.718386054039001465e+00,5.891170501708984375e-01,8.397169709205627441e-01,1.282812803983688354e-01,2.366963922977447510e-01,3.964729905128479004e-01,4.720640182495117188e-01,1.434315204620361328e+00,2.905220746994018555e+00,4.030793011188507080e-01
6.320000000000000284e+01,1.643131136894226074e+00,6.700466275215148926e-01,9.258948564529418945e-01,1.235859766602516174e-01,2.453406453132629395e-01,3.398771882057189941e-01,3.725870549678802490e-01,1.282860517501831055e+00,2.918294429779052734e+00,5.855278372764587402e-01
6.340000000000000568e+01,1.539390683174133301e+00,7.556578516960144043e-01,1.020876169204711914e+00,1.222781613469123840e-01,2.586483657360076904e-01,2.897947430610656738e-01,3.001470267772674561e-01,1.135984897613525391e+00,2.762011289596557617e+00,8.268568515777587891e-01
6.360000000000000142e+01,1.406147480010986328e+00,8.501227498054504395e-01,1.128214836120605469e+00,1.242326349020004272e-01,2.762860655784606934e-01,2.463723719120025635e-01,2.513964474201202393e-01,9.959125518798828125e-01,2.472143411636352539e+00,1.120540261268615723e+00
6.380000000000000426e+01,1.253412485122680664e+00,9.294004440307617188e-01,1.249023675918579102e+00,1.298816204071044922e-01,2.984149456024169922e-01,2.102521955966949463e-01,2.230969816446304321e-01,8.643278479576110840e-01,2.057762384414672852e+00,1.436212062835693359e+00
6.400000000000000000e+01,1.098184227943420410e+00,9.768836498260498047e-01,1.384325742721557617e+00,1.397225856781005859e-01,3.267211914062500000e-01,1.816798001527786255e-01,2.067412436008453369e-01,7.465583086013793945e-01,1.599474310874938965e+00,1.680560469627380371e+00
6.420000000000000284e+01,9.559445381164550781e-01,9.907037615776062012e-01,1.534348130226135254e+00,1.542792767286300659e-01,3.591186404228210449e-01,1.586992889642715454e-01,1.980533599853515625e-01,6.444716453552246094e-01,1.154795289039611816e+00,1.795956730842590332e+00
6.440000000000000568e+01,8.295791149139404297e-01,9.704211354255676270e-01,1.694643616676330566e+00,1.735292971134185791e-01,3.941988945007324219e-01,1.404273509979248047e-01,1.940358281135559082e-01,5.551801323890686035e-01,8.074991703033447266e-01,1.774228096008300781e+00
6.460000000000000853e+01,7.269572019577026367e-01,9.282499551773071289e-01,1.861044406890869141e+00,1.983041316270828247e-01,4.346525669097900391e-01,1.253355294466018677e-01,1.931803375482559204e-01,4.770331680774688721e-01,5.797208547592163086e-01,1.662115693092346191e+00
6.479999999999999716e+01,6.487986445426940918e-01,8.704800605773925781e-01,2.023272991180419922e+00,2.350664585828781128e-01,4.827145934104919434e-01,1.122429370880126953e-01,1.950451582670211792e-01,4.088385999202728271e-01,4.383686184883117676e-01,1.503906250000000000e+00
6.500000000000000000e+01,5.919946432113647461e-01,8.039004802703857422e-01,2.171780109405517578e+00,2.870147228240966797e-01,5.379766225814819336e-01,1.002350524067878723e-01,2.024368047714233398e-01,3.481942117214202881e-01,3.348290324211120605e-01,1.342540025711059570e+00
6.520000000000000284e+01,5.500652194023132324e-01,7.366889715194702148e-01,2.287153244018554688e+00,3.578768372535705566e-01,6.000913381576538086e-01,8.922658860683441162e-02,2.148224711418151855e-01,2.944086790084838867e-01,2.598381638526916504e-01,1.186293244361877441e+00
6.540000000000000568e+01,5.244689583778381348e-01,6.694926023483276367e-01,2.347367048263549805e+00,4.504030942916870117e-01,6.698334813117980957e-01,7.962530106306076050e-02,2.312155514955520630e-01,2.469144761562347412e-01,2.098301500082015991e-01,1.037487506866455078e+00
6.560000000000000853e+01,5.076181292533874512e-01,6.061868667602539062e-01,2.324166774749755859e+00,5.771284699440002441e-01,7.479018568992614746e-01,7.197827100753784180e-02,2.522242963314056396e-01,2.068346738815307617e-01,1.813607364892959595e-01,8.978737592697143555e-01
6.579999999999999716e+01,4.967421293258666992e-01,5.483620166778564453e-01,2.213299036026000977e+00,7.350885868072509766e-01,8.329764604568481445e-01,6.560839712619781494e-02,2.782713472843170166e-01,1.742651164531707764e-01,1.654946804046630859e-01,7.729310989379882812e-01
6.600000000000000000e+01,4.918519854545593262e-01,4.945585727691650391e-01,2.018667697906494141e+00,9.238709211349487305e-01,9.251334667205810547e-01,6.100649386644363403e-02,3.090318143367767334e-01,1.480276733636856079e-01,1.569553911685943604e-01,6.642948985099792480e-01
6.620000000000000284e+01,4.919579327106475830e-01,4.454155564308166504e-01,1.745758295059204102e+00,1.127785205841064453e+00,1.028830051422119141e+00,5.926065891981124878e-02,3.427248597145080566e-01,1.267362833023071289e-01,1.531463414430618286e-01,5.696749687194824219e-01
6.640000000000000568e+01,4.968971610069274902e-01,4.012796878814697266e-01,1.434832215309143066e+00,1.298241972923278809e+00,1.145855188369750977e+00,6.107038632035255432e-02,3.791928589344024658e-01,1.099018454551696777e-01,1.525124758481979370e-01,4.866143465042114258e-01
6.660000000000000853e+01,5.072444081306457520e-01,3.635771274566650391e-01,1.132286310195922852e+00,1.383264422416687012e+00,1.277449488639831543e+00,6.691504269838333130e-02,4.229377806186676025e-01,9.579095989465713501e-02,1.547651141881942749e-01,4.141525030136108398e-01
6.679999999999999716e+01,5.222744345664978027e-01,3.321448862552642822e-01,8.772797584533691406e-01,1.380104541778564453e+00,1.424950361251831055e+00,7.731947302818298340e-02,4.750804305076599121e-01,8.330383151769638062e-02,1.615173965692520142e-01,3.503023386001586914e-01
6.700000000000000000e+01,5.445832014083862305e-01,3.072747290134429932e-01,7.026398181915283203e-01,1.310841798782348633e+00,1.589759230613708496e+00,9.208302199840545654e-02,5.341446995735168457e-01,7.182612270116806030e-02,1.734477281570434570e-01,2.935769259929656982e-01
6.720000000000000284e+01,5.732066035270690918e-01,2.886080145835876465e-01,5.795068144798278809e-01,1.209892034530639648e+00,1.772696018218994141e+00,1.110306754708290100e-01,6.001513004302978516e-01,6.133277714252471924e-02,1.895961463451385498e-01,2.434113025665283203e-01
6.740000000000000568e+01,6.079467535018920898e-01,2.743183374404907227e-01,4.911465346813201904e-01,1.096290946006774902e+00,1.971406936645507812e+00,1.352831870317459106e-01,6.734893918037414551e-01,5.228393524885177612e-02,2.100438475608825684e-01,2.002817094326019287e-01
6.760000000000000853e+01,6.487187743186950684e-01,2.612368464469909668e-01,4.249456822872161865e-01,9.835463166236877441e-01,2.176158189773559570e+00,1.705531477928161621e-01,7.541036009788513184e-01,4.497868567705154419e-02,2.342315763235092163e-01,1.642617285251617432e-01
6.779999999999999716e+01,6.968188285827636719e-01,2.493290454149246216e-01,3.784264326095581055e-01,8.745226263999938965e-01,2.374024868011474609e+00,2.227737605571746826e-01,8.418175578117370605e-01,3.888490423560142517e-02,2.637454867362976074e-01,1.353661566972732544e-01
6.800000000000000000e+01,7.532625198364257812e-01,2.399268746376037598e-01,3.496079742908477783e-01,7.714086771011352539e-01,2.545799970626831055e+00,2.968662381172180176e-01,9.387683868408203125e-01,3.456833958625793457e-02,2.962245941162109375e-01,1.114310473203659058e-01
6.820000000000000284e+01,8.178640604019165039e-01,2.332473695278167725e-01,3.327248394489288330e-01,6.779863238334655762e-01,2.659154415130615234e+00,4.020409286022186279e-01,1.047494173049926758e+00,3.313505277037620544e-02,3.313211798667907715e-01,9.218205511569976807e-02
6.840000000000000568e+01,8.892952799797058105e-01,2.284525483846664429e-01,3.232114911079406738e-01,5.954136848449707031e-01,2.676048278808593750e+00,5.532786846160888672e-01,1.170145273208618164e+00,3.543210774660110474e-02,3.713507652282714844e-01,7.652957737445831299e-02
6.860000000000000853e+01,9.671563506126403809e-01,2.253352701663970947e-01,3.184449076652526855e-01,5.220511555671691895e-01,2.560299396514892578e+00,7.515580654144287109e-01,1.308015823364257812e+00,4.196044802665710449e-02,4.189359247684478760e-01,6.327333301305770874e-02
6.879999999999999716e+01,1.051496863365173340e+00,2.252902090549468994e-01,3.166477382183074951e-01,4.574011266231536865e-01,2.326955795288085938e+00,9.967283010482788086e-01,1.462501049041748047e+00,5.326844006776809692e-02,4.754079580307006836e-01,5.144293606281280518e-02
6.900000000000000000e+01,1.140522241592407227e+00,2.289371788501739502e-01,3.204079568386077881e-01,3.995365202426910400e-01,1.986769437789916992e+00,1.264281153678894043e+00,1.634714484214782715e+00,6.867276132106781006e-02,5.389212965965270996e-01,4.060226678848266602e-02
6.920000000000000284e+01,1.232874274253845215e+00,2.364988774061203003e-01,3.291665017604827881e-01,3.480968177318572998e-01,1.591818928718566895e+00,1.493880629539489746e+00,1.826146364212036133e+00,8.837707340717315674e-02,6.088629364967346191e-01,3.068707138299942017e-02
6.940000000000000568e+01,1.327021956443786621e+00,2.481396049261093140e-01,3.424719870090484619e-01,3.027175366878509521e-01,1.201559305191040039e+00,1.611201763153076172e+00,2.036368131637573242e+00,1.133399307727813721e-01,6.858406066894531250e-01,2.244524471461772919e-02
6.960000000000000853e+01,1.421277523040771484e+00,2.639574408531188965e-01,3.607580959796905518e-01,2.647099792957305908e-01,8.761040568351745605e-01,1.612928628921508789e+00,2.254667997360229492e+00,1.500329226255416870e-01,7.698991298675537109e-01,1.563355699181556702e-02
6.979999999999999716e+01,1.513902306556701660e+00,2.839658260345458984e-01,3.860662579536437988e-01,2.347894310951232910e-01,6.565492153167724609e-01,1.528979063034057617e+00,2.469961166381835938e+00,2.041785866022109985e-01,8.622266054153442383e-01,9.661803022027015686e-03
7.000000000000000000e+01,1.600881814956665039e+00,3.102756142616271973e-01,4.163409173488616943e-01,2.108994722366333008e-01,5.168655514717102051e-01,1.397036194801330566e+00,2.658385038375854492e+00,2.818217277526855469e-01,9.656003713607788086e-01,5.952904000878334045e-03
7.020000000000000284e+01,1.676853895187377930e+00,3.453078866004943848e-01,4.503951966762542725e-01,1.922645568847656250e-01,4.164422452449798584e-01,1.254402995109558105e+00,2.784029245376586914e+00,3.965797722339630127e-01,1.081296086311340332e+00,5.273108370602130890e-03
7.040000000000000568e+01,1.737094163894653320e+00,3.889505565166473389e-01,4.890469014644622803e-01,1.769979149103164673e-01,3.423988223075866699e-01,1.114819884300231934e+00,2.804400920867919922e+00,5.618442893028259277e-01,1.211704134941101074e+00,8.567798882722854614e-03
7.060000000000000853e+01,1.769096136093139648e+00,4.436820149421691895e-01,5.353435277938842773e-01,1.638091653585433960e-01,2.914655804634094238e-01,9.810485839843750000e-01,2.676262140274047852e+00,7.794452309608459473e-01,1.358187675476074219e+00,1.636639237403869629e-02
7.079999999999999716e+01,1.764489650726318359e+00,5.090447664260864258e-01,5.879489779472351074e-01,1.515655070543289185e-01,2.604441046714782715e-01,8.551836609840393066e-01,2.418395280838012695e+00,1.048818111419677734e+00,1.521847605705261230e+00,2.890570461750030518e-02
7.100000000000000000e+01,1.720010280609130859e+00,5.831580162048339844e-01,6.474072337150573730e-01,1.403553336858749390e-01,2.424570322036743164e-01,7.415226101875305176e-01,2.043037652969360352e+00,1.341539978981018066e+00,1.704182147979736328e+00,4.546550661325454712e-02
7.120000000000000284e+01,1.647011637687683105e+00,6.634039282798767090e-01,7.147902250289916992e-01,1.310867369174957275e-01,2.325083315372467041e-01,6.429534554481506348e-01,1.615248441696166992e+00,1.584213376045227051e+00,1.906202435493469238e+00,6.691824644804000854e-02
7.140000000000000568e+01,1.545765399932861328e+00,7.482840418815612793e-01,7.902575731277465820e-01,1.237256005406379700e-01,2.279337942600250244e-01,5.564314723014831543e-01,1.194592952728271484e+00,1.705147027969360352e+00,2.127051830291748047e+00,9.500461071729660034e-02
7.160000000000000853e+01,1.415117979049682617e+00,8.422715067863464355e-01,8.728971481323242188e-01,1.179684326052665710e-01,2.264352589845657349e-01,4.806573987007141113e-01,8.515365123748779297e-01,1.699583888053894043e+00,2.358264684677124023e+00,1.352893114089965820e-01
7.179999999999999716e+01,1.263837337493896484e+00,9.234564900398254395e-01,9.634780287742614746e-01,1.144811511039733887e-01,2.277860343456268311e-01,4.144005179405212402e-01,6.234824061393737793e-01,1.603750467300415039e+00,2.588804721832275391e+00,1.937213242053985596e-01
7.200000000000000000e+01,1.109001636505126953e+00,9.729894399642944336e-01,1.064920067787170410e+00,1.143938153982162476e-01,2.348467111587524414e-01,3.553068339824676514e-01,4.814247488975524902e-01,1.458019495010375977e+00,2.788321495056152344e+00,2.783397436141967773e-01
7.220000000000000284e+01,9.656361341476440430e-01,9.893784523010253906e-01,1.179466605186462402e+00,1.177790462970733643e-01,2.469536215066909790e-01,3.029572367668151855e-01,3.783698976039886475e-01,1.305237650871276855e+00,2.915593862533569336e+00,4.083591103553771973e-01
7.240000000000000568e+01,8.382905721664428711e-01,9.715797305107116699e-01,1.308136343955993652e+00,1.251196116209030151e-01,2.629917562007904053e-01,2.567737102508544922e-01,3.028738498687744141e-01,1.156808853149414062e+00,2.923770427703857422e+00,5.937080383300781250e-01
7.260000000000000853e+01,7.339105010032653809e-01,9.309759736061096191e-01,1.451986193656921387e+00,1.369379013776779175e-01,2.839169204235076904e-01,2.181483954191207886e-01,2.515588700771331787e-01,1.015030264854431152e+00,2.759439229965209961e+00,8.387116193771362305e-01
7.279999999999999716e+01,6.541116237640380859e-01,8.742762207984924316e-01,1.610993385314941406e+00,1.531806141138076782e-01,3.106286823749542236e-01,1.872741878032684326e-01,2.211516499519348145e-01,8.816488385200500488e-01,2.463658809661865234e+00,1.134844422340393066e+00
7.300000000000000000e+01,5.963025093078613281e-01,8.079837560653686523e-01,1.778702735900878906e+00,1.746324002742767334e-01,3.417373895645141602e-01,1.623212248086929321e-01,2.039931714534759521e-01,7.613155245780944824e-01,2.044941663742065430e+00,1.451228022575378418e+00
7.320000000000000284e+01,5.532151460647583008e-01,7.409876585006713867e-01,1.951044321060180664e+00,2.029771804809570312e-01,3.758985698223114014e-01,1.423260122537612915e-01,1.945088803768157959e-01,6.568774580955505371e-01,1.584187984466552734e+00,1.690960049629211426e+00
7.340000000000000568e+01,5.267153978347778320e-01,6.738611459732055664e-01,2.115536928176879883e+00,2.459383606910705566e-01,4.137759804725646973e-01,1.262395083904266357e-01,1.901246160268783569e-01,5.657309889793395996e-01,1.139713883399963379e+00,1.802629470825195312e+00
7.360000000000000853e+01,5.093919038772583008e-01,6.102880835533142090e-01,2.262545108795166016e+00,3.051024377346038818e-01,4.590234160423278809e-01,1.126630976796150208e-01,1.889730840921401978e-01,4.859393835067749023e-01,7.961437702178955078e-01,1.776501655578613281e+00
7.379999999999999716e+01,4.982006847858428955e-01,5.521932244300842285e-01,2.365321397781372070e+00,3.861413598060607910e-01,5.121470689773559570e-01,1.003507748246192932e-01,1.906040310859680176e-01,4.162888526916503906e-01,5.716996788978576660e-01,1.661248207092285156e+00
7.400000000000000000e+01,4.929379522800445557e-01,4.981589019298553467e-01,2.400037288665771484e+00,4.956729412078857422e-01,5.718220472335815430e-01,8.896679431200027466e-02,1.973342597484588623e-01,3.545580506324768066e-01,4.318405985832214355e-01,1.501913309097290039e+00
7.420000000000000284e+01,4.927026331424713135e-01,4.487569928169250488e-01,2.340085268020629883e+00,6.417723894119262695e-01,6.387091875076293945e-01,7.862380146980285645e-02,2.092189639806747437e-01,2.997858524322509766e-01,3.292064070701599121e-01,1.340094208717346191e+00
7.440000000000000568e+01,4.972413182258605957e-01,4.042508602142333984e-01,2.192543268203735352e+00,8.205944895744323730e-01,7.139845490455627441e-01,7.033304870128631592e-02,2.251791954040527344e-01,2.513719201087951660e-01,2.550750672817230225e-01,1.183526396751403809e+00
7.460000000000000853e+01,5.072497725486755371e-01,3.661667406558990479e-01,1.955457687377929688e+00,1.026710152626037598e+00,7.964739799499511719e-01,6.352356821298599243e-02,2.457707375288009644e-01,2.102403044700622559e-01,2.058711200952529907e-01,1.034514665603637695e+00
7.479999999999999716e+01,5.218693614006042480e-01,3.343307673931121826e-01,1.643904328346252441e+00,1.239202737808227539e+00,8.858151435852050781e-01,5.806024745106697083e-02,2.710326910018920898e-01,1.765313595533370972e-01,1.781436502933502197e-01,8.947935104370117188e-01
7.500000000000000000e+01,5.437060594558715820e-01,3.090664148330688477e-01,1.317397832870483398e+00,1.377371549606323242e+00,9.849089980125427246e-01,5.494492128491401672e-02,3.012194633483886719e-01,1.494247317314147949e-01,1.626165062189102173e-01,7.700716853141784668e-01
7.520000000000000284e+01,5.719134211540222168e-01,2.900236845016479492e-01,1.017705559730529785e+00,1.430889129638671875e+00,1.096920728683471680e+00,5.521878227591514587e-02,3.345132172107696533e-01,1.273800581693649292e-01,1.543669998645782471e-01,6.616833209991455078e-01
7.540000000000000568e+01,6.063383817672729492e-01,2.755525708198547363e-01,7.883093953132629395e-01,1.395204663276672363e+00,1.223059773445129395e+00,5.934609100222587585e-02,3.704987764358520508e-01,1.099886223673820496e-01,1.506696194410324097e-01,5.672262310981750488e-01
7.560000000000000853e+01,6.466642618179321289e-01,2.624342739582061768e-01,6.383925676345825195e-01,1.302333116531372070e+00,1.364630579948425293e+00,6.783544272184371948e-02,4.131160080432891846e-01,9.544002264738082886e-02,1.501643657684326172e-01,4.842943847179412842e-01
7.579999999999999716e+01,6.941921710968017578e-01,2.504321038722991943e-01,5.289124250411987305e-01,1.189788103103637695e+00,1.523065567016601562e+00,8.105514198541641235e-02,4.639122784137725830e-01,8.272515237331390381e-02,1.525388509035110474e-01,4.119544029235839844e-01
7.600000000000000000e+01,7.500858306884765625e-01,2.408861070871353149e-01,4.485948383808135986e-01,1.071652650833129883e+00,1.699508190155029297e+00,9.818945080041885376e-02,5.220885276794433594e-01,7.112071663141250610e-02,1.594703197479248047e-01,3.481931090354919434e-01
7.620000000000000284e+01,8.141512274742126465e-01,2.340713441371917725e-01,3.899571895599365234e-01,9.559587836265563965e-01,1.894683361053466797e+00,1.199539378285408020e-01,5.871489644050598145e-01,6.049231812357902527e-02,1.715380400419235229e-01,2.915473878383636475e-01
7.640000000000000568e+01,8.851621747016906738e-01,2.291914820671081543e-01,3.503609001636505127e-01,8.453317880630493164e-01,2.100819587707519531e+00,1.488178968429565430e-01,6.593054533004760742e-01,5.109021067619323730e-02,1.878201365470886230e-01,2.414608299732208252e-01
7.660000000000000853e+01,9.625713229179382324e-01,2.259814739227294922e-01,3.279249370098114014e-01,7.417168021202087402e-01,2.307801246643066406e+00,1.933655738830566406e-01,7.388438582420349121e-01,4.355868697166442871e-02,2.083680480718612671e-01,1.984208226203918457e-01
7.680000000000001137e+01,1.046375155448913574e+00,2.257387638092041016e-01,3.139453530311584473e-01,6.507681608200073242e-01,2.498942852020263672e+00,2.569153308868408203e-01,8.254533410072326660e-01,3.727816417813301086e-02,2.326598614454269409e-01,1.624796092510223389e-01
7.700000000000000000e+01,1.134920835494995117e+00,2.291636615991592407e-01,3.070834279060363770e-01,5.699558854103088379e-01,2.646842002868652344e+00,3.470842242240905762e-01,9.208350777626037598e-01,3.251370042562484741e-02,2.622242271900177002e-01,1.336094737052917480e-01
7.720000000000000284e+01,1.226863861083984375e+00,2.364812195301055908e-01,3.037164509296417236e-01,4.983634352684020996e-01,2.713589906692504883e+00,4.801439046859741211e-01,1.027550458908081055e+00,3.045158460736274719e-02,2.947336733341217041e-01,1.096902713179588318e-01
7.740000000000000568e+01,1.320686817169189453e+00,2.478587478399276733e-01,3.038919568061828613e-01,4.352779686450958252e-01,2.659200429916381836e+00,6.618537306785583496e-01,1.148015618324279785e+00,3.204696625471115112e-02,3.298580050468444824e-01,9.045837819576263428e-02
7.760000000000000853e+01,1.414715051651000977e+00,2.633978724479675293e-01,3.094990849494934082e-01,3.789400756359100342e-01,2.471308708190917969e+00,8.929142951965332031e-01,1.283511638641357422e+00,3.779429942369461060e-02,3.699451386928558350e-01,7.481760531663894653e-02
7.780000000000001137e+01,1.507136821746826172e+00,2.831274569034576416e-01,3.199814558029174805e-01,3.289850354194641113e-01,2.172537326812744141e+00,1.158475756645202637e+00,1.435419678688049316e+00,4.823500663042068481e-02,4.175935685634613037e-01,6.157100945711135864e-02
7.800000000000000000e+01,1.594359397888183594e+00,3.088581860065460205e-01,3.351075649261474609e-01,2.854746282100677490e-01,1.780096530914306641e+00,1.426850318908691406e+00,1.604885697364807129e+00,6.294309347867965698e-02,4.741526544094085693e-01,4.975419119000434875e-02
7.820000000000000284e+01,1.670874834060668945e+00,3.432821035385131836e-01,3.549528121948242188e-01,2.491814047098159790e-01,1.372144341468811035e+00,1.592242717742919922e+00,1.793489098548889160e+00,8.183235675096511841e-02,5.377598404884338379e-01,3.892803192138671875e-02
7.840000000000000568e+01,1.731981992721557617e+00,3.863072693347930908e-01,3.820345103740692139e-01,2.208661139011383057e-01,1.003630876541137695e+00,1.647376179695129395e+00,2.001602649688720703e+00,1.057563051581382751e-01,6.077497601509094238e-01,2.902621775865554810e-02
7.860000000000000853e+01,1.765788674354553223e+00,4.402054548263549805e-01,4.134440422058105469e-01,1.981988549232482910e-01,7.351009249687194824e-01,1.594967722892761230e+00,2.220287084579467773e+00,1.395979523658752441e-01,6.847715377807617188e-01,2.078333869576454163e-02
7.880000000000001137e+01,1.763520717620849609e+00,5.047786235809326172e-01,4.484986066818237305e-01,1.804309636354446411e-01,5.658274888992309570e-01,1.474891066551208496e+00,2.439782619476318359e+00,1.902286261320114136e-01,7.688767910003662109e-01,1.396990381181240082e-02
7.900000000000000000e+01,1.720885992050170898e+00,5.782306790351867676e-01,4.889096319675445557e-01,1.657349169254302979e-01,4.503089785575866699e-01,1.330931425094604492e+00,2.637972354888916016e+00,2.626986503601074219e-01,8.613063097000122070e-01,7.981335744261741638e-03
7.920000000000000284e+01,1.649772405624389648e+00,6.578694581985473633e-01,5.367591977119445801e-01,1.527459770441055298e-01,3.643463253974914551e-01,1.187376856803894043e+00,2.781152963638305664e+00,3.691062331199645996e-01,9.648191928863525391e-01,4.249745514243841171e-03
7.940000000000000568e+01,1.550569415092468262e+00,7.422265410423278809e-01,5.911117196083068848e-01,1.407318860292434692e-01,3.032159209251403809e-01,1.048744320869445801e+00,2.826408863067626953e+00,5.256950259208679199e-01,1.080629110336303711e+00,3.533015027642250061e-03
7.960000000000000853e+01,1.422166705131530762e+00,8.356298804283142090e-01,6.524798870086669922e-01,1.298047006130218506e-01,2.636826932430267334e-01,9.172455668449401855e-01,2.729496240615844727e+00,7.353562116622924805e-01,1.211170315742492676e+00,6.794479675590991974e-03
7.980000000000001137e+01,1.272210240364074707e+00,9.182941317558288574e-01,7.218949198722839355e-01,1.208900660276412964e-01,2.422661185264587402e-01,7.950155138969421387e-01,2.489988327026367188e+00,1.000672221183776855e+00,1.357807993888854980e+00,1.456423848867416382e-02
8.000000000000000000e+01,1.117842435836791992e+00,9.694576263427734375e-01,7.993133664131164551e-01,1.137385144829750061e-01,2.289199233055114746e-01,6.885313391685485840e-01,2.133813858032226562e+00,1.294854402542114258e+00,1.521630048751831055e+00,2.707566693425178528e-02
8.020000000000000284e+01,9.736557006835937500e-01,9.879530668258666992e-01,8.839644193649291992e-01,1.081616804003715515e-01,2.220605015754699707e-01,5.959363579750061035e-01,1.702987909317016602e+00,1.561304092407226562e+00,1.704087495803833008e+00,4.366457462310791016e-02
8.040000000000000568e+01,8.455568552017211914e-01,9.722529053688049316e-01,9.768843054771423340e-01,1.051951721310615540e-01,2.192983627319335938e-01,5.146598815917968750e-01,1.270745158195495605e+00,1.702902436256408691e+00,1.906234264373779297e+00,6.515613943338394165e-02
8.060000000000000853e+01,7.397489547729492188e-01,9.329859614372253418e-01,1.081599116325378418e+00,1.054902151226997375e-01,2.193985879421234131e-01,4.435944557189941406e-01,9.040362834930419922e-01,1.717334985733032227e+00,2.127227306365966797e+00,9.335990995168685913e-02
8.080000000000001137e+01,6.586095094680786133e-01,8.772127628326416016e-01,1.199516057968139648e+00,1.093878969550132751e-01,2.239081859588623047e-01,3.808341324329376221e-01,6.551340222358703613e-01,1.634263992309570312e+00,2.358958959579467773e+00,1.335057318210601807e-01
8.100000000000000000e+01,5.997632741928100586e-01,8.113597631454467773e-01,1.331853866577148438e+00,1.173635125160217285e-01,2.338409721851348877e-01,3.250705599784851074e-01,5.033595561981201172e-01,1.491400480270385742e+00,2.590659618377685547e+00,1.917279362678527832e-01
8.120000000000000284e+01,5.557268261909484863e-01,7.445292472839355469e-01,1.479925870895385742e+00,1.299370825290679932e-01,2.481419146060943604e-01,2.757269442081451416e-01,3.943446278572082520e-01,1.337610363960266113e+00,2.791736364364624023e+00,2.760803401470184326e-01
8.140000000000000568e+01,5.284694433212280273e-01,6.774485111236572266e-01,1.643967151641845703e+00,1.467596739530563354e-01,2.669406831264495850e-01,2.333008646965026855e-01,3.136263191699981689e-01,1.187682986259460449e+00,2.920942306518554688e+00,4.058450460433959961e-01
8.160000000000000853e+01,5.107622146606445312e-01,6.136465668678283691e-01,1.817460894584655762e+00,1.689046919345855713e-01,2.904711961746215820e-01,1.983246654272079468e-01,2.578028440475463867e-01,1.044034242630004883e+00,2.931330204010009766e+00,5.911046266555786133e-01
8.180000000000001137e+01,4.992249310016632080e-01,5.553092956542968750e-01,1.995635390281677246e+00,1.988240778446197510e-01,3.195284307003021240e-01,1.704185754060745239e-01,2.235663533210754395e-01,9.085167646408081055e-01,2.768929481506347656e+00,8.362542390823364258e-01
8.200000000000000000e+01,4.936209917068481445e-01,5.011193752288818359e-01,2.165313005447387695e+00,2.439407110214233398e-01,3.523079454898834229e-01,1.479015201330184937e-01,2.048427760601043701e-01,7.846998572349548340e-01,2.473595380783081055e+00,1.133232951164245605e+00
8.220000000000000284e+01,4.931068718433380127e-01,4.514893293380737305e-01,2.315483570098876953e+00,3.063572943210601807e-01,3.877580165863037109e-01,1.300808489322662354e-01,1.938742548227310181e-01,6.768864989280700684e-01,2.054431915283203125e+00,1.450925588607788086e+00
8.240000000000000568e+01,4.973154067993164062e-01,4.066599905490875244e-01,2.418513774871826172e+00,3.916370868682861328e-01,4.291602373123168945e-01,1.152557507157325745e-01,1.887927949428558350e-01,5.831257700920104980e-01,1.592150926589965820e+00,1.693395256996154785e+00
8.260000000000000853e+01,5.070453286170959473e-01,3.682472109794616699e-01,2.447635889053344727e+00,5.095108151435852051e-01,4.783990085124969482e-01,1.023334413766860962e-01,1.870626807212829590e-01,5.010050535202026367e-01,1.145347237586975098e+00,1.806850910186767578e+00
8.280000000000001137e+01,5.214194059371948242e-01,3.361021578311920166e-01,2.375157356262207031e+00,6.656677722930908203e-01,5.348141193389892578e-01,9.048588573932647705e-02,1.882058978080749512e-01,4.292807579040527344e-01,7.990944981575012207e-01,1.781948447227478027e+00
8.300000000000000000e+01,5.428671240806579590e-01,3.105065524578094482e-01,2.209214687347412109e+00,8.576935529708862305e-01,5.980433225631713867e-01,7.961238175630569458e-02,1.938068568706512451e-01,3.660056591033935547e-01,5.726233124732971191e-01,1.667135357856750488e+00
8.320000000000000284e+01,5.707330107688903809e-01,2.911485731601715088e-01,1.951475381851196289e+00,1.075210571289062500e+00,6.689423918724060059e-01,7.014364004135131836e-02,2.048320621252059937e-01,3.098350763320922852e-01,4.318441748619079590e-01,1.507468581199645996e+00
8.340000000000000568e+01,6.048747897148132324e-01,2.765035331249237061e-01,1.620873332023620605e+00,1.292579293251037598e+00,7.477212548255920410e-01,6.257865577936172485e-02,2.200282812118530273e-01,2.601076066493988037e-01,3.286020755767822266e-01,1.345123052597045898e+00
8.360000000000000853e+01,6.448392271995544434e-01,2.633538842201232910e-01,1.281751751899719238e+00,1.420796036720275879e+00,8.335280418395996094e-01,5.627468600869178772e-02,2.397790253162384033e-01,2.174989134073257446e-01,2.539843916893005371e-01,1.188019037246704102e+00
8.380000000000001137e+01,6.918910741806030273e-01,2.512713074684143066e-01,9.790786504745483398e-01,1.460544228553771973e+00,9.270805716514587402e-01,5.170263350009918213e-02,2.638458907604217529e-01,1.821622848510742188e-01,2.044039666652679443e-01,1.038474082946777344e+00
8.400000000000000000e+01,7.473235726356506348e-01,2.415967136621475220e-01,7.554043531417846680e-01,1.413112521171569824e+00,1.032186508178710938e+00,4.996874183416366577e-02,2.931392788887023926e-01,1.538127064704895020e-01,1.763979792594909668e-01,8.982332348823547363e-01
8.420000000000000284e+01,8.109350800514221191e-01,2.346464395523071289e-01,6.098641753196716309e-01,1.312050819396972656e+00,1.150797605514526367e+00,5.183894932270050049e-02,3.258441984653472900e-01,1.307175755500793457e-01,1.607819497585296631e-01,7.729405760765075684e-01
8.440000000000000568e+01,8.815841078758239746e-01,2.296726703643798828e-01,5.048608779907226562e-01,1.192992448806762695e+00,1.284170866012573242e+00,5.779897049069404602e-02,3.612512052059173584e-01,1.123661696910858154e-01,1.524784415960311890e-01,6.640538573265075684e-01
8.460000000000000853e+01,9.586386680603027344e-01,2.263801097869873047e-01,4.270474612712860107e-01,1.071274757385253906e+00,1.433661222457885742e+00,6.838063150644302368e-02,4.022991359233856201e-01,9.722798317670822144e-02,1.488096714019775391e-01,5.691692829132080078e-01
8.480000000000001137e+01,1.042050242424011230e+00,2.259671241044998169e-01,3.709890842437744141e-01,9.527348279953002930e-01,1.600576996803283691e+00,8.325768262147903442e-02,4.511337876319885254e-01,8.419080823659896851e-02,1.482700407505035400e-01,4.858493804931640625e-01
8.500000000000000000e+01,1.130256652832031250e+00,2.292037606239318848e-01,3.337925672531127930e-01,8.399335741996765137e-01,1.785986900329589844e+00,1.023384854197502136e-01,5.079652667045593262e-01,7.239539176225662231e-02,1.506242156028747559e-01,4.131685197353363037e-01
8.520000000000000284e+01,1.221924066543579102e+00,2.363173216581344604e-01,3.131854236125946045e-01,7.350372076034545898e-01,1.988725543022155762e+00,1.266149431467056274e-01,5.715927481651306152e-01,6.156338378787040710e-02,1.574425101280212402e-01,3.491521775722503662e-01
8.540000000000000568e+01,1.315545558929443359e+00,2.474778145551681519e-01,3.002012073993682861e-01,6.436485648155212402e-01,2.198553800582885742e+00,1.618741005659103394e-01,6.421417593955993652e-01,5.169821530580520630e-02,1.694216281175613403e-01,2.922798395156860352e-01
8.560000000000000853e+01,1.409456253051757812e+00,2.627900540828704834e-01,2.940179407596588135e-01,5.624892711639404297e-01,2.403166532516479492e+00,2.142438292503356934e-01,7.202106714248657227e-01,4.387182369828224182e-02,1.856309473514556885e-01,2.419838309288024902e-01
8.580000000000001137e+01,1.501853466033935547e+00,2.822865247726440430e-01,2.911405861377716064e-01,4.908774197101593018e-01,2.582182407379150391e+00,2.888245582580566406e-01,8.053088784217834473e-01,3.734840825200080872e-02,2.060903757810592651e-01,1.986779570579528809e-01
8.600000000000000000e+01,1.589360356330871582e+00,3.075497448444366455e-01,2.919037640094757080e-01,4.277675449848175049e-01,2.702384710311889648e+00,3.961337506771087646e-01,8.984661102294921875e-01,3.202937170863151550e-02,2.302099019289016724e-01,1.624616235494613647e-01
8.620000000000000284e+01,1.666405200958251953e+00,3.414890766143798828e-01,2.981033027172088623e-01,3.714463412761688232e-01,2.724115848541259766e+00,5.510118007659912109e-01,1.002624630928039551e+00,2.928280830383300781e-02,2.596362233161926270e-01,1.333660930395126343e-01
8.640000000000000568e+01,1.728301882743835449e+00,3.840297460556030273e-01,3.091793060302734375e-01,3.215450346469879150e-01,2.607800006866455078e+00,7.550417780876159668e-01,1.120084524154663086e+00,3.001413494348526001e-02,2.920514941215515137e-01,1.092494055628776550e-01
8.660000000000000853e+01,1.763656139373779297e+00,4.372749030590057373e-01,3.248006105422973633e-01,2.781203687191009521e-01,2.368520975112915039e+00,1.008225083351135254e+00,1.252303361892700195e+00,3.478896245360374451e-02,3.270882666110992432e-01,8.982828259468078613e-02
8.680000000000001137e+01,1.763352632522583008e+00,5.012412071228027344e-01,3.451440036296844482e-01,2.419436872005462646e-01,2.018781185150146484e+00,1.284872293472290039e+00,1.400641560554504395e+00,4.413872212171554565e-02,3.669008910655975342e-01,7.407803088426589966e-02
8.700000000000000000e+01,1.722225666046142578e+00,5.742024779319763184e-01,3.726541101932525635e-01,2.137385159730911255e-01,1.611953258514404297e+00,1.522287487983703613e+00,1.566305041313171387e+00,5.797746777534484863e-02,4.142573773860931396e-01,6.078137457370758057e-02
8.720000000000000284e+01,1.652627229690551758e+00,6.534007191658020020e-01,4.042841196060180664e-01,1.910761147737503052e-01,1.209505558013916016e+00,1.643685579299926758e+00,1.750738859176635742e+00,7.589791715145111084e-02,4.705914556980133057e-01,4.893392696976661682e-02
8.740000000000000568e+01,1.555047869682312012e+00,7.373915314674377441e-01,4.393675029277801514e-01,1.732703745365142822e-01,8.746124505996704102e-01,1.645608305931091309e+00,1.954764842987060547e+00,9.863447397947311401e-02,5.339555144309997559e-01,3.807464987039566040e-02
8.760000000000000853e+01,1.428354859352111816e+00,8.304263949394226074e-01,4.798587262630462646e-01,1.585320532321929932e-01,6.492707133293151855e-01,1.559230327606201172e+00,2.172689914703369141e+00,1.289729773998260498e-01,6.037158966064453125e-01,2.814731374382972717e-02
8.780000000000001137e+01,1.279429674148559570e+00,9.141665697097778320e-01,5.278845429420471191e-01,1.455402821302413940e-01,5.074664354324340820e-01,1.422817349433898926e+00,2.394109487533569336e+00,1.755512356758117676e-01,6.804597377777099609e-01,1.982479169964790344e-02
8.800000000000000000e+01,1.125338077545166016e+00,9.667490720748901367e-01,5.824307203292846680e-01,1.335261166095733643e-01,4.053510129451751709e-01,1.276418685913085938e+00,2.601428270339965820e+00,2.418889403343200684e-01,7.642971873283386230e-01,1.296263933181762695e-02
8.820000000000000284e+01,9.803740978240966797e-01,9.870247244834899902e-01,6.439834237098693848e-01,1.225707530975341797e-01,3.301656842231750488e-01,1.133375406265258789e+00,2.763859510421752930e+00,3.374100923538208008e-01,8.563526868820190430e-01,6.949288304895162582e-03
8.840000000000000568e+01,8.515975475311279297e-01,9.730477333068847656e-01,7.135445475578308105e-01,1.135577186942100525e-01,2.785397469997406006e-01,9.965021610260009766e-01,2.837987899780273438e+00,4.822349846363067627e-01,9.594686627388000488e-01,3.082974813878536224e-03
8.860000000000000853e+01,7.445830106735229492e-01,9.348523020744323730e-01,7.911592125892639160e-01,1.063330918550491333e-01,2.473178505897521973e-01,8.675304651260375977e-01,2.780250549316406250e+00,6.801972389221191406e-01,1.074747920036315918e+00,2.175359288230538368e-03
8.880000000000001137e+01,6.623070240020751953e-01,8.798259496688842773e-01,8.761245012283325195e-01,1.006181836128234863e-01,2.294263839721679688e-01,7.511285543441772461e-01,2.570144414901733398e+00,9.347787499427795410e-01,1.204715371131896973e+00,5.226559937000274658e-03
8.900000000000000000e+01,6.024354696273803711e-01,8.144251108169555664e-01,9.690124988555908203e-01,9.736348688602447510e-02,2.194787263870239258e-01,6.499630212783813477e-01,2.241104841232299805e+00,1.225300550460815430e+00,1.350733041763305664e+00,1.276508532464504242e-02
8.920000000000000284e+01,5.575758218765258789e-01,7.476868033409118652e-01,1.073711156845092773e+00,9.734152257442474365e-02,2.148920744657516479e-01,5.615688562393188477e-01,1.816256999969482422e+00,1.511904835700988770e+00,1.513893365859985352e+00,2.508956566452980042e-02
8.940000000000000568e+01,5.295446515083312988e-01,6.805892586708068848e-01,1.191649556159973145e+00,1.009197756648063660e-01,2.134464532136917114e-01,4.841616749763488770e-01,1.375756144523620605e+00,1.682311534881591797e+00,1.695599079132080078e+00,4.149982333183288574e-02
8.960000000000000853e+01,5.115237832069396973e-01,6.165392994880676270e-01,1.324051499366760254e+00,1.085748076438903809e-01,2.147059589624404907e-01,4.165679812431335449e-01,9.844632744789123535e-01,1.730150341987609863e+00,1.896955966949462891e+00,6.278872489929199219e-02
8.980000000000001137e+01,4.997087419033050537e-01,5.579500198364257812e-01,1.472235798835754395e+00,1.208280920982360840e-01,2.215209901332855225e-01,3.563860952854156494e-01,7.063866853713989258e-01,1.667526006698608398e+00,2.117198705673217773e+00,9.071301668882369995e-02
9.000000000000000000e+01,4.938257336616516113e-01,5.035955905914306641e-01,1.637245178222656250e+00,1.372837126255035400e-01,2.334510236978530884e-01,3.030391931533813477e-01,5.327010750770568848e-01,1.535347700119018555e+00,2.349036931991577148e+00,1.300203949213027954e-01
9.020000000000000284e+01,4.930814504623413086e-01,4.537481069564819336e-01,1.814249873161315918e+00,1.588238924741744995e-01,2.493531405925750732e-01,2.559087276458740234e-01,4.157907366752624512e-01,1.380275726318359375e+00,2.581842660903930664e+00,1.872470676898956299e-01
9.040000000000000568e+01,4.970125257968902588e-01,4.086156487464904785e-01,1.997155308723449707e+00,1.874186545610427856e-01,2.700838446617126465e-01,2.162467092275619507e-01,3.281484842300415039e-01,1.228411674499511719e+00,2.786079645156860352e+00,2.700050473213195801e-01
9.060000000000000853e+01,5.065096020698547363e-01,3.699018657207489014e-01,2.174085617065429688e+00,2.310139983892440796e-01,2.961599230766296387e-01,1.842101514339447021e-01,2.663418948650360107e-01,1.082329154014587402e+00,2.920633554458618164e+00,3.972220420837402344e-01
9.080000000000001137e+01,5.206814408302307129e-01,3.374758362770080566e-01,2.333851575851440430e+00,2.916672527790069580e-01,3.268492519855499268e-01,1.583733856678009033e-01,2.270184308290481567e-01,9.440203309059143066e-01,2.938824892044067383e+00,5.798332095146179199e-01
9.100000000000000000e+01,5.418066978454589844e-01,3.115855753421783447e-01,2.449339151382446289e+00,3.756606578826904297e-01,3.606444299221038818e-01,1.375521719455718994e-01,2.062124907970428467e-01,8.156160116195678711e-01,2.786614418029785156e+00,8.220225572586059570e-01
9.120000000000000284e+01,5.693936944007873535e-01,2.919494509696960449e-01,2.492551326751708984e+00,4.925698041915893555e-01,3.974450528621673584e-01,1.209925040602684021e-01,1.933587044477462769e-01,7.034931182861328125e-01,2.497108459472656250e+00,1.118267059326171875e+00
9.140000000000000568e+01,6.032550930976867676e-01,2.771065831184387207e-01,2.430570602416992188e+00,6.500790715217590332e-01,4.415724575519561768e-01,1.071465834975242615e-01,1.872077882289886475e-01,6.061693429946899414e-01,2.081237554550170898e+00,1.437282681465148926e+00
9.160000000000000853e+01,6.429358720779418945e-01,2.639278471469879150e-01,2.269904613494873047e+00,8.446159362792968750e-01,4.940209984779357910e-01,9.473591297864913940e-02,1.847080439329147339e-01,5.209766626358032227e-01,1.618544220924377441e+00,1.688132047653198242e+00
9.180000000000001137e+01,6.896079778671264648e-01,2.517706453800201416e-01,2.013654947280883789e+00,1.068174600601196289e+00,5.529769659042358398e-01,8.324729651212692261e-02,1.852015703916549683e-01,4.465165734291076660e-01,1.167794108390808105e+00,1.807771801948547363e+00
9.200000000000000000e+01,7.446564435958862305e-01,2.419710010290145874e-01,1.675681471824645996e+00,1.297651886940002441e+00,6.189753413200378418e-01,7.277008146047592163e-02,1.893052011728286743e-01,3.812042772769927979e-01,8.139094114303588867e-01,1.788741230964660645e+00
9.220000000000000284e+01,8.078967332839965820e-01,2.348914146423339844e-01,1.325624346733093262e+00,1.441251039505004883e+00,6.930297017097473145e-01,6.403343379497528076e-02,1.990498602390289307e-01,3.231346309185028076e-01,5.812122821807861328e-01,1.677418470382690430e+00
9.240000000000000568e+01,8.782410025596618652e-01,2.298285812139511108e-01,1.007256507873535156e+00,1.492621898651123047e+00,7.743003964424133301e-01,5.693621188402175903e-02,2.132351100444793701e-01,2.716703414916992188e-01,4.376251101493835449e-01,1.518210768699645996e+00
9.260000000000000853e+01,9.550320506095886230e-01,2.264546453952789307e-01,7.679088711738586426e-01,1.450668215751647949e+00,8.625862598419189453e-01,5.108607187867164612e-02,2.316021919250488281e-01,2.268066704273223877e-01,3.325996398925781250e-01,1.355415225028991699e+00
9.280000000000001137e+01,1.038211584091186523e+00,2.258841246366500854e-01,6.154794096946716309e-01,1.348240613937377930e+00,9.600751399993896484e-01,4.732199013233184814e-02,2.539938092231750488e-01,1.892225593328475952e-01,2.564354538917541504e-01,1.197728395462036133e+00
9.300000000000000000e+01,1.126242041587829590e+00,2.289523184299468994e-01,5.051184296607971191e-01,1.226611495018005371e+00,1.069900155067443848e+00,4.669680818915367126e-02,2.821256220340728760e-01,1.592431068420410156e-01,2.055352181196212769e-01,1.047503829002380371e+00
9.320000000000000284e+01,1.217797636985778809e+00,2.358889430761337280e-01,4.237995445728302002e-01,1.101169705390930176e+00,1.193688511848449707e+00,4.984455555677413940e-02,3.140608072280883789e-01,1.347669064998626709e-01,1.764226406812667847e-01,9.065181016921997070e-01
9.340000000000000568e+01,1.311378598213195801e+00,2.468667477369308472e-01,3.650339245796203613e-01,9.788520932197570801e-01,1.332733750343322754e+00,5.726771056652069092e-02,3.487494885921478271e-01,1.151002496480941772e-01,1.603630185127258301e-01,7.801074981689453125e-01
9.360000000000000853e+01,1.405326604843139648e+00,2.619936466217041016e-01,3.258397877216339111e-01,8.623325824737548828e-01,1.488430261611938477e+00,6.951620429754257202e-02,3.877458274364471436e-01,9.918901324272155762e-02,1.517158448696136475e-01,6.701959967613220215e-01
9.380000000000001137e+01,1.497844219207763672e+00,2.813055515289306641e-01,3.039883971214294434e-01,7.535551786422729492e-01,1.661950111389160156e+00,8.570669591426849365e-02,4.342040419578552246e-01,8.575601130723953247e-02,1.479945033788681030e-01,5.744765400886535645e-01
9.400000000000000000e+01,1.585740804672241211e+00,3.061857819557189941e-01,2.903839051723480225e-01,6.587049365043640137e-01,1.854333758354187012e+00,1.063479110598564148e-01,4.892856180667877197e-01,7.371279597282409668e-02,1.472855806350708008e-01,4.904154539108276367e-01
9.420000000000000284e+01,1.663380146026611328e+00,3.397400081157684326e-01,2.837678492069244385e-01,5.748729109764099121e-01,2.061811208724975586e+00,1.327690631151199341e-01,5.510747432708740234e-01,6.261943280696868896e-02,1.494991034269332886e-01,4.170757830142974854e-01
9.440000000000000568e+01,1.726083040237426758e+00,3.819086849689483643e-01,2.806431651115417480e-01,5.009077787399291992e-01,2.273905277252197266e+00,1.731567680835723877e-01,6.198121309280395508e-01,5.245207995176315308e-02,1.559759527444839478e-01,3.525685369968414307e-01
9.460000000000000853e+01,1.762866139411926270e+00,4.346540868282318115e-01,2.804954648017883301e-01,4.360392987728118896e-01,2.475783586502075195e+00,2.317598909139633179e-01,6.958841681480407715e-01,4.413497075438499451e-02,1.676938980817794800e-01,2.952538132667541504e-01
9.480000000000001137e+01,1.764307975769042969e+00,4.981779456138610840e-01,2.859313786029815674e-01,3.780876100063323975e-01,2.643462657928466797e+00,3.155001401901245117e-01,7.790167331695556641e-01,3.728993237018585205e-02,1.836716085672378540e-01,2.445441186428070068e-01
9.500000000000000000e+01,1.724448680877685547e+00,5.708138346672058105e-01,2.963806986808776855e-01,3.266798853874206543e-01,2.738818645477294922e+00,4.385769367218017578e-01,8.694890737533569336e-01,3.156175091862678528e-02,2.039003372192382812e-01,2.007313370704650879e-01
9.520000000000000284e+01,1.656079053878784180e+00,6.497395038604736328e-01,3.111886680126190186e-01,2.814588546752929688e-01,2.721732139587402344e+00,6.108747720718383789e-01,9.705290794372558594e-01,2.801834419369697571e-02,2.276508361101150513e-01,1.640027314424514771e-01
9.540000000000000568e+01,1.559783458709716797e+00,7.335296869277954102e-01,3.308800458908081055e-01,2.436604648828506470e-01,2.561303138732910156e+00,8.332015872001647949e-01,1.084089279174804688e+00,2.763850800693035126e-02,2.568105161190032959e-01,1.345219463109970093e-01
9.560000000000000853e+01,1.434337973594665527e+00,8.262436389923095703e-01,3.573760688304901123e-01,2.139603644609451294e-01,2.285611629486083984e+00,1.098069190979003906e+00,1.212054252624511719e+00,3.116150014102458954e-02,2.890475094318389893e-01,1.100733503699302673e-01
9.580000000000001137e+01,1.286236047744750977e+00,9.107194542884826660e-01,3.882321119308471680e-01,1.899761408567428589e-01,1.901080727577209473e+00,1.379918932914733887e+00,1.355757236480712891e+00,3.910575062036514282e-02,3.239162564277648926e-01,9.033250063657760620e-02
9.600000000000000000e+01,1.132230281829833984e+00,9.646579027175903320e-01,4.226205050945281982e-01,1.711472421884536743e-01,1.487012147903442383e+00,1.582919478416442871e+00,1.516483783721923828e+00,5.182518810033798218e-02,3.632359206676483154e-01,7.439558207988739014e-02
9.620000000000000284e+01,9.864386320114135742e-01,9.865626692771911621e-01,4.614043831825256348e-01,1.557148545980453491e-01,1.093585252761840820e+00,1.673118352890014648e+00,1.695503354072570801e+00,6.849729269742965698e-02,4.100663363933563232e-01,6.100980192422866821e-02
9.640000000000000568e+01,8.569842576980590820e-01,9.740917682647705078e-01,5.075416564941406250e-01,1.423771381378173828e-01,7.902319431304931641e-01,1.642868280410766602e+00,1.894192099571228027e+00,8.970728516578674316e-02,4.659611582756042480e-01,4.910105094313621521e-02
9.660000000000000853e+01,7.489091157913208008e-01,9.367329478263854980e-01,5.605876445770263672e-01,1.301117688417434692e-01,5.934406518936157227e-01,1.534372210502624512e+00,2.110058784484863281e+00,1.166972666978836060e-01,5.288508534431457520e-01,3.817564994096755981e-02
9.680000000000001137e+01,6.655883193016052246e-01,8.823538422584533691e-01,6.205320954322814941e-01,1.188870146870613098e-01,4.654869735240936279e-01,1.389766931533813477e+00,2.332197666168212891e+00,1.581490337848663330e-01,5.981989502906799316e-01,2.819539234042167664e-02
9.700000000000000000e+01,6.047793626785278320e-01,8.173332810401916504e-01,6.881757974624633789e-01,1.092791110277175903e-01,3.715732395648956299e-01,1.241892218589782715e+00,2.546871662139892578e+00,2.182137966156005859e-01,6.744397282600402832e-01,1.973596587777137756e-02
9.720000000000000284e+01,5.591544508934020996e-01,7.506588101387023926e-01,7.640672326087951660e-01,1.016710773110389709e-01,3.037202060222625732e-01,1.098801374435424805e+00,2.726711034774780273e+00,3.046327829360961914e-01,7.577918767929077148e-01,1.278068125247955322e-02
9.740000000000000568e+01,5.304082632064819336e-01,6.835253834724426270e-01,8.474917411804199219e-01,9.546782821416854858e-02,2.586597204208374023e-01,9.626060128211975098e-01,2.830922126770019531e+00,4.348735213279724121e-01,8.491551876068115234e-01,6.741926539689302444e-03
9.760000000000000853e+01,5.121011137962341309e-01,6.192289590835571289e-01,9.380386471748352051e-01,9.103885293006896973e-02,2.332378625869750977e-01,8.348934650421142578e-01,2.816107034683227539e+00,6.176152229309082031e-01,9.515095949172973633e-01,2.677829004824161530e-03
9.780000000000001137e+01,5.000342130661010742e-01,5.603918433189392090e-01,1.039612054824829102e+00,8.991438150405883789e-02,2.178490161895751953e-01,7.220666408538818359e-01,2.643228769302368164e+00,8.556680083274841309e-01,1.065833210945129395e+00,1.494114985689520836e-03
9.800000000000000000e+01,4.938963949680328369e-01,5.058749318122863770e-01,1.154167890548706055e+00,9.227613359689712524e-02,2.098507285118103027e-01,6.240732669830322266e-01,2.348780870437622070e+00,1.138296365737915039e+00,1.194758653640747070e+00,4.234724212437868118e-03
9.820000000000000284e+01,4.929412901401519775e-01,4.558186829090118408e-01,1.282911658287048340e+00,9.859114885330200195e-02,2.063305974006652832e-01,5.382779240608215332e-01,1.941427230834960938e+00,1.436350584030151367e+00,1.339641451835632324e+00,1.142499409615993500e-02
9.840000000000000568e+01,4.966165423393249512e-01,4.103966951370239258e-01,1.427142858505249023e+00,1.093707233667373657e-01,2.058426737785339355e-01,4.632161855697631836e-01,1.502969503402709961e+00,1.647363185882568359e+00,1.501592993736267090e+00,2.347186952829360962e-02
9.860000000000000853e+01,5.058993101119995117e-01,3.713975250720977783e-01,1.588249564170837402e+00,1.245161220431327820e-01,2.086019068956375122e-01,3.974727690219879150e-01,1.088924884796142578e+00,1.737973093986511230e+00,1.681980133056640625e+00,3.956719860434532166e-02
9.880000000000001137e+01,5.198860168457031250e-01,3.387056589126586914e-01,1.765951275825500488e+00,1.440184265375137329e-01,2.170332223176956177e-01,3.389299809932708740e-01,7.746516466140747070e-01,1.702454686164855957e+00,1.881963610649108887e+00,6.049694865942001343e-02
9.900000000000000000e+01,5.407154560089111328e-01,3.125385344028472900e-01,1.951642274856567383e+00,1.696180105209350586e-01,2.302010953426361084e-01,2.870582640171051025e-01,5.715799927711486816e-01,1.586133837699890137e+00,2.100908756256103516e+00,8.789926767349243164e-02
9.920000000000000284e+01,5.680478811264038086e-01,2.926417589187622070e-01,2.137125253677368164e+00,2.078929245471954346e-01,2.474332600831985474e-01,2.415808290243148804e-01,4.412868022918701172e-01,1.433071851730346680e+00,2.332462787628173828e+00,1.259796023368835449e-01
9.940000000000000568e+01,6.016540527343750000e-01,2.776136994361877441e-01,2.309280395507812500e+00,2.629986703395843506e-01,2.691085040569305420e-01,2.035131901502609253e-01,3.451863527297973633e-01,1.278708815574645996e+00,2.566142320632934570e+00,1.817643344402313232e-01
9.960000000000000853e+01,6.410775184631347656e-01,2.644073069095611572e-01,2.447618246078491211e+00,3.399027287960052490e-01,2.965735793113708496e-01,1.731472462415695190e-01,2.760854661464691162e-01,1.129532575607299805e+00,2.774115324020385742e+00,2.621945738792419434e-01
9.980000000000001137e+01,6.874034404754638672e-01,2.521791458129882812e-01,2.523194551467895508e+00,4.457740485668182373e-01,3.282620906829833984e-01,1.485437899827957153e-01,2.305739670991897583e-01,9.877061843872070312e-01,2.915727376937866211e+00,3.855462670326232910e-01
1.000000000000000000e+02,7.420973777770996094e-01,2.422592937946319580e-01,2.502122640609741211e+00,5.931757688522338867e-01,3.627016842365264893e-01,1.287418901920318604e-01,2.053643912076950073e-01,8.548521995544433594e-01,2.944537162780761719e+00,5.640078783035278320e-01
1.002000000000000028e+02,8.049967288970947266e-01,2.350559830665588379e-01,2.370504379272460938e+00,7.790706157684326172e-01,4.012399315834045410e-01,1.127754449844360352e-01,1.904926449060440063e-01,7.371805310249328613e-01,2.809863328933715820e+00,8.007938265800476074e-01
1.004000000000000057e+02,8.750588297843933105e-01,2.299080789089202881e-01,2.139430761337280273e+00,1.002142071723937988e+00,4.472069442272186279e-01,9.928637742996215820e-02,1.829896569252014160e-01,6.352916955947875977e-01,2.529371500015258789e+00,1.095027208328247070e+00
1.006000000000000085e+02,9.516149759292602539e-01,2.264556735754013062e-01,1.816053152084350586e+00,1.241594791412353516e+00,5.013628005981445312e-01,8.711580187082290649e-02,1.795564144849777222e-01,5.460510849952697754e-01,2.121243715286254883e+00,1.414523363113403320e+00
1.008000000000000114e+02,1.034605026245117188e+00,2.257355749607086182e-01,1.459065675735473633e+00,1.428105235099792480e+00,5.621384382247924805e-01,7.588337361812591553e-02,1.792730987071990967e-01,4.679921269416809082e-01,1.657831907272338867e+00,1.675924181938171387e+00
1.010000000000000000e+02,1.122501015663146973e+00,2.286451756954193115e-01,1.114768505096435547e+00,1.516144394874572754e+00,6.299738883972167969e-01,6.562721729278564453e-02,1.816969364881515503e-01,3.999170660972595215e-01,1.202445149421691895e+00,1.804855585098266602e+00
1.012000000000000028e+02,1.213984251022338867e+00,2.354165613651275635e-01,8.367871046066284180e-01,1.500782728195190430e+00,7.058013677597045898e-01,5.734256282448768616e-02,1.897963285446166992e-01,3.393509685993194580e-01,8.376131653785705566e-01,1.795159459114074707e+00
1.014000000000000057e+02,1.307561159133911133e+00,2.462251633405685425e-01,6.518485546112060547e-01,1.413429260253906250e+00,7.886751890182495117e-01,5.052876845002174377e-02,2.027326226234436035e-01,2.856222093105316162e-01,5.958098769187927246e-01,1.689698457717895508e+00
1.016000000000000085e+02,1.401579022407531738e+00,2.611819207668304443e-01,5.266661047935485840e-01,1.292259216308593750e+00,8.785364627838134766e-01,4.497335851192474365e-02,2.196762263774871826e-01,2.382156997919082642e-01,4.481220841407775879e-01,1.531685471534729004e+00
1.018000000000000114e+02,1.494244933128356934e+00,2.803258597850799561e-01,4.360211789608001709e-01,1.162366271018981934e+00,9.786529541015625000e-01,4.165789857506752014e-02,2.410655170679092407e-01,1.982347369194030762e-01,3.405177593231201172e-01,1.368644356727600098e+00
1.020000000000000000e+02,1.582541704177856445e+00,3.048541247844696045e-01,3.694890141487121582e-01,1.034845113754272461e+00,1.091534972190856934e+00,4.163807258009910583e-02,2.674038708209991455e-01,1.657103896141052246e-01,2.620732188224792480e-01,1.210481762886047363e+00
1.022000000000000028e+02,1.660770654678344727e+00,3.380576074123382568e-01,3.239818215370178223e-01,9.126626849174499512e-01,1.218690991401672363e+00,4.549987614154815674e-02,2.983574867248535156e-01,1.394611299037933350e-01,2.091846764087677002e-01,1.059602260589599609e+00
1.024000000000000057e+02,1.724256992340087891e+00,3.798910975456237793e-01,2.964691817760467529e-01,7.980404496192932129e-01,1.361440539360046387e+00,5.375711992383003235e-02,3.321248292922973633e-01,1.180994212627410889e-01,1.783647984266281128e-01,9.178282022476196289e-01
1.026000000000000085e+02,1.762396216392517090e+00,4.321866333484649658e-01,2.803880274295806885e-01,6.958965659141540527e-01,1.521168708801269531e+00,6.676489114761352539e-02,3.685630261898040771e-01,1.011772155761718750e-01,1.615961492061614990e-01,7.900074720382690430e-01
1.028000000000000114e+02,1.765478491783142090e+00,4.953184127807617188e-01,2.713364064693450928e-01,6.065725684165954590e-01,1.699033498764038086e+00,8.370461314916610718e-02,4.122076928615570068e-01,8.697063475847244263e-02,1.523834466934204102e-01,6.787762045860290527e-01
1.030000000000000000e+02,1.726792931556701660e+00,5.676757097244262695e-01,2.673343122005462646e-01,5.276153683662414551e-01,1.896098732948303223e+00,1.052352935075759888e-01,4.643056094646453857e-01,7.446428388357162476e-02,1.485359370708465576e-01,5.820046067237854004e-01
1.032000000000000028e+02,1.659549236297607422e+00,6.463744640350341797e-01,2.661362290382385254e-01,4.584792852401733398e-01,2.107640266418457031e+00,1.328191608190536499e-01,5.237799882888793945e-01,6.304188817739486694e-02,1.475568413734436035e-01,4.970191121101379395e-01
1.034000000000000057e+02,1.564420938491821289e+00,7.300069332122802734e-01,2.695755362510681152e-01,3.971909582614898682e-01,2.322862863540649414e+00,1.759616434574127197e-01,5.902364253997802734e-01,5.260915309190750122e-02,1.495369672775268555e-01,4.228532910346984863e-01
1.036000000000000085e+02,1.440075278282165527e+00,8.224606513977050781e-01,2.783064544200897217e-01,3.426721096038818359e-01,2.525807619094848633e+00,2.379739880561828613e-01,6.634276509284973145e-01,4.344823956489562988e-02,1.555166244506835938e-01,3.577316105365753174e-01
1.038000000000000114e+02,1.292667865753173828e+00,9.076679348945617676e-01,2.916538715362548828e-01,2.945014536380767822e-01,2.689846277236938477e+00,3.267252743244171143e-01,7.439314126968383789e-01,3.606444969773292542e-02,1.668564826250076294e-01,2.998596727848052979e-01
1.040000000000000000e+02,1.138662099838256836e+00,9.628959298133850098e-01,3.095813989639282227e-01,2.532530426979064941e-01,2.774505853652954102e+00,4.590232372283935547e-01,8.315420150756835938e-01,2.990402467548847198e-02,1.824928522109985352e-01,2.486258000135421753e-01
1.042000000000000028e+02,9.920444488525390625e-01,9.863170981407165527e-01,3.330185413360595703e-01,2.196340411901473999e-01,2.738507270812988281e+00,6.419898271560668945e-01,9.286476373672485352e-01,2.531873807311058044e-02,2.023987472057342529e-01,2.041813582181930542e-01
1.044000000000000057e+02,8.619316220283508301e-01,9.752145409584045410e-01,3.621311187744140625e-01,1.929445117712020874e-01,2.556596279144287109e+00,8.774467706680297852e-01,1.037250280380249023e+00,2.348273433744907379e-02,2.256681323051452637e-01,1.668223291635513306e-01
1.046000000000000085e+02,7.528586983680725098e-01,9.386107325553894043e-01,3.952341973781585693e-01,1.717260479927062988e-01,2.258411884307861328e+00,1.152195453643798828e+00,1.159812927246093750e+00,2.537046372890472412e-02,2.544936537742614746e-01,1.368869394063949585e-01
1.048000000000000114e+02,6.685628890991210938e-01,8.848063349723815918e-01,4.312363266944885254e-01,1.547991484403610229e-01,1.857169032096862793e+00,1.436084866523742676e+00,1.297635197639465332e+00,3.148400411009788513e-02,2.865092456340789795e-01,1.120502874255180359e-01
1.050000000000000000e+02,6.068830490112304688e-01,8.201143145561218262e-01,4.738361239433288574e-01,1.407004594802856445e-01,1.433187365531921387e+00,1.622976422309875488e+00,1.452117919921875000e+00,4.237307980656623840e-02,3.211680054664611816e-01,9.193450212478637695e-02
1.052000000000000028e+02,5.605376958847045898e-01,7.534837722778320312e-01,5.239250659942626953e-01,1.279669404029846191e-01,1.041977882385253906e+00,1.694588780403137207e+00,1.624316573143005371e+00,5.741667002439498901e-02,3.598908782005310059e-01,7.577759027481079102e-02
1.054000000000000057e+02,5.311214923858642578e-01,6.863017678260803223e-01,5.806480646133422852e-01,1.162226274609565735e-01,7.516362667083740234e-01,1.649370431900024414e+00,1.815949797630310059e+00,7.670988142490386963e-02,4.060832858085632324e-01,6.228435784578323364e-02
1.056000000000000085e+02,5.125485658645629883e-01,6.217616796493530273e-01,6.445475816726684570e-01,1.055650413036346436e-01,5.664130449295043945e-01,1.530274868011474609e+00,2.027120590209960938e+00,1.011926084756851196e-01,4.614087045192718506e-01,5.029416829347610474e-02
1.058000000000000114e+02,5.002491474151611328e-01,5.626811981201171875e-01,7.165912389755249023e-01,9.690570831298828125e-02,4.439599215984344482e-01,1.381391525268554688e+00,2.249229907989501953e+00,1.361035108566284180e-01,5.237000584602355957e-01,3.928449377417564392e-02
1.060000000000000000e+02,4.938748180866241455e-01,5.080043077468872070e-01,7.966250777244567871e-01,8.988109230995178223e-02,3.532297611236572266e-01,1.232191443443298340e+00,2.472375392913818359e+00,1.880661696195602417e-01,5.925478935241699219e-01,2.923574671149253845e-02
1.062000000000000028e+02,4.927234947681427002e-01,4.577466845512390137e-01,8.837772607803344727e-01,8.431207388639450073e-02,2.883689701557159424e-01,1.088216662406921387e+00,2.673072814941406250e+00,2.625936865806579590e-01,6.681439280509948730e-01,2.059542015194892883e-02
1.064000000000000057e+02,4.962174594402313232e-01,4.121211469173431396e-01,9.793314337730407715e-01,8.128190040588378906e-02,2.460823506116867065e-01,9.515154361724853516e-01,2.815937280654907227e+00,3.733768165111541748e-01,7.509050369262695312e-01,1.352544873952865601e-02
1.066000000000000085e+02,5.052924752235412598e-01,3.728441596031188965e-01,1.087345242500305176e+00,8.151970058679580688e-02,2.231392562389373779e-01,8.236786723136901855e-01,2.856922864913940430e+00,5.356256365776062012e-01,8.414146304130554199e-01,7.467139977961778641e-03
1.068000000000000114e+02,5.190998315811157227e-01,3.398936092853546143e-01,1.208985447883605957e+00,8.547324687242507935e-02,2.089075744152069092e-01,7.116844654083251953e-01,2.750670671463012695e+00,7.521235942840576172e-01,9.428144097328186035e-01,3.188842907547950745e-03
1.070000000000000000e+02,5.396425127983093262e-01,3.134572803974151611e-01,1.345510244369506836e+00,9.363309293985366821e-02,2.017434388399124146e-01,6.143800020217895508e-01,2.500611305236816406e+00,1.024931907653808594e+00,1.055974841117858887e+00,1.709146075882017612e-03
1.072000000000000028e+02,5.667284131050109863e-01,2.933071851730346680e-01,1.498275637626647949e+00,1.065359488129615784e-01,1.987022906541824341e-01,5.292212367057800293e-01,2.130955457687377930e+00,1.326527476310729980e+00,1.183627128601074219e+00,4.112029448151588440e-03
1.074000000000000057e+02,6.000874042510986328e-01,2.780992090702056885e-01,1.668384552001953125e+00,1.234351322054862976e-01,1.986628472805023193e-01,4.547502398490905762e-01,1.691391587257385254e+00,1.591822981834411621e+00,1.327117919921875000e+00,1.091878488659858704e-02
1.076000000000000085e+02,6.392618417739868164e-01,2.648659348487854004e-01,1.853723764419555664e+00,1.451901644468307495e-01,2.021184414625167847e-01,3.894405066967010498e-01,1.252898454666137695e+00,1.730147004127502441e+00,1.487592458724975586e+00,2.263723686337471008e-02
1.078000000000000114e+02,6.852524876594543457e-01,2.525686621665954590e-01,2.045942068099975586e+00,1.746013611555099487e-01,2.112119346857070923e-01,3.313307166099548340e-01,8.859337568283081055e-01,1.738372445106506348e+00,1.666397929191589355e+00,3.835388645529747009e-02
1.080000000000000000e+02,7.396024465560913086e-01,2.425316274166107178e-01,2.233742713928222656e+00,2.193835973739624023e-01,2.248901426792144775e-01,2.798435688018798828e-01,6.389992833137512207e-01,1.649210214614868164e+00,1.864741206169128418e+00,5.885066837072372437e-02
1.082000000000000028e+02,8.021712899208068848e-01,2.352077215909957886e-01,2.404261350631713867e+00,2.820605933666229248e-01,2.427273094654083252e-01,2.348987758159637451e-01,4.884703755378723145e-01,1.502024769783020020e+00,2.082140922546386719e+00,8.560811728239059448e-02
1.084000000000000057e+02,8.719595074653625488e-01,2.299769073724746704e-01,2.529307842254638672e+00,3.696385622024536133e-01,2.647722065448760986e-01,1.972554326057434082e-01,3.798613548278808594e-01,1.345763206481933594e+00,2.313074588775634766e+00,1.223610341548919678e-01
1.086000000000000085e+02,9.482632875442504883e-01,2.264499664306640625e-01,2.577030897140502930e+00,4.947662949562072754e-01,2.926657199859619141e-01,1.672880500555038452e-01,2.997764647006988525e-01,1.193638682365417480e+00,2.547101974487304688e+00,1.765607595443725586e-01
1.088000000000000114e+02,1.031066417694091797e+00,2.255831509828567505e-01,2.511013984680175781e+00,6.637547612190246582e-01,3.245463371276855469e-01,1.429125219583511353e-01,2.447600066661834717e-01,1.048063397407531738e+00,2.758510351181030273e+00,2.544641792774200439e-01
1.090000000000000000e+02,1.118833422660827637e+00,2.283371090888977051e-01,2.334628582000732422e+00,8.744355440139770508e-01,3.591721951961517334e-01,1.233328878879547119e-01,2.114562094211578369e-01,9.108814001083374023e-01,2.907254934310913086e+00,3.735171556472778320e-01
1.092000000000000028e+02,1.210248708724975586e+00,2.349464595317840576e-01,2.057312965393066406e+00,1.114915490150451660e+00,3.981862962245941162e-01,1.074980124831199646e-01,1.932632923126220703e-01,7.860093712806701660e-01,2.947044372558593750e+00,5.472745299339294434e-01
1.094000000000000057e+02,1.303825020790100098e+00,2.455893009901046753e-01,1.696569919586181641e+00,1.356639981269836426e+00,4.446625113487243652e-01,9.408279508352279663e-02,1.827081739902496338e-01,6.772236227989196777e-01,2.829200267791748047e+00,7.786137461662292480e-01
1.096000000000000085e+02,1.397914886474609375e+00,2.603794336318969727e-01,1.324655175209045410e+00,1.502516269683837891e+00,4.993995428085327148e-01,8.199294656515121460e-02,1.779492795467376709e-01,5.826517343521118164e-01,2.558594226837158203e+00,1.069660186767578125e+00
1.098000000000000114e+02,1.490729689598083496e+00,2.793591618537902832e-01,9.905157089233398438e-01,1.549758791923522949e+00,5.607947111129760742e-01,7.084674388170242310e-02,1.764274090528488159e-01,4.997814297676086426e-01,2.161022424697875977e+00,1.389314055442810059e+00
1.100000000000000000e+02,1.579422235488891602e+00,3.035428524017333984e-01,7.451071739196777344e-01,1.499962925910949707e+00,6.292079091072082520e-01,6.065210700035095215e-02,1.778011471033096313e-01,4.274191558361053467e-01,1.697647571563720703e+00,1.661248207092285156e+00
1.102000000000000028e+02,1.658232688903808594e+00,3.364032506942749023e-01,5.907741189002990723e-01,1.388443708419799805e+00,7.054128646850585938e-01,5.243527516722679138e-02,1.835153847932815552e-01,3.636612892150878906e-01,1.238214135169982910e+00,1.799641609191894531e+00
1.104000000000000057e+02,1.722490310668945312e+00,3.779092729091644287e-01,4.805555045604705811e-01,1.257959723472595215e+00,7.886504530906677246e-01,4.565860703587532043e-02,1.946353763341903687e-01,3.070434331893920898e-01,8.625053167343139648e-01,1.799718141555786133e+00
1.106000000000000085e+02,1.761961460113525391e+00,4.297653436660766602e-01,3.988919556140899658e-01,1.125720620155334473e+00,8.789335489273071289e-01,4.011950641870498657e-02,2.099596112966537476e-01,2.569204866886138916e-01,6.115587353706359863e-01,1.700548410415649414e+00
1.108000000000000114e+02,1.766653180122375488e+00,4.925147891044616699e-01,3.404918313026428223e-01,9.974116086959838867e-01,9.797878861427307129e-01,3.682260960340499878e-02,2.297726422548294067e-01,2.138480693101882935e-01,4.597569108009338379e-01,1.544015645980834961e+00
1.110000000000000000e+02,1.729703068733215332e+00,5.645833015441894531e-01,3.022563755512237549e-01,8.755723237991333008e-01,1.093417882919311523e+00,3.681321069598197937e-02,2.536385953426361084e-01,1.779871135950088501e-01,3.495790958404541016e-01,1.380949497222900391e+00
1.112000000000000028e+02,1.663543820381164551e+00,6.431121826171875000e-01,2.809713184833526611e-01,7.624081969261169434e-01,1.221415162086486816e+00,4.071123525500297546e-02,2.828289866447448730e-01,1.492403447628021240e-01,2.688347995281219482e-01,1.222511172294616699e+00
1.114000000000000057e+02,1.569521069526672363e+00,7.266480922698974609e-01,2.678848505020141602e-01,6.641794443130493164e-01,1.365107774734497070e+00,4.903383553028106689e-02,3.153902888298034668e-01,1.257427185773849487e-01,2.139188051223754883e-01,1.071156024932861328e+00
1.116000000000000085e+02,1.446138739585876465e+00,8.189482688903808594e-01,2.616279423236846924e-01,5.777332782745361328e-01,1.525834083557128906e+00,6.207934394478797913e-02,3.506027460098266602e-01,1.069340556859970093e-01,1.813369542360305786e-01,9.287520051002502441e-01
1.118000000000000114e+02,1.299262762069702148e+00,9.049842357635498047e-01,2.587959170341491699e-01,5.017469525337219238e-01,1.704815506935119629e+00,7.908093184232711792e-02,3.910336196422576904e-01,9.152545034885406494e-02,1.638239622116088867e-01,7.996358275413513184e-01
1.120000000000000000e+02,1.145062685012817383e+00,9.615323543548583984e-01,2.586443722248077393e-01,4.352883994579315186e-01,1.903190135955810547e+00,1.006842032074928284e-01,4.390932917594909668e-01,7.835727185010910034e-02,1.540096551179885864e-01,6.871753931045532227e-01
1.122000000000000028e+02,9.975125789642333984e-01,9.864549636840820312e-01,2.640462517738342285e-01,3.759856224060058594e-01,2.116758108139038086e+00,1.283010840415954590e-01,4.956021606922149658e-01,6.651897728443145752e-02,1.499126702547073364e-01,5.894171595573425293e-01
1.124000000000000057e+02,8.666911721229553223e-01,9.766376018524169922e-01,2.745776772499084473e-01,3.233688473701477051e-01,2.334633350372314453e+00,1.714433878660202026e-01,5.590553879737854004e-01,5.565981566905975342e-02,1.486526131629943848e-01,5.035844445228576660e-01
1.126000000000000085e+02,7.566086053848266602e-01,9.407323002815246582e-01,2.893030047416687012e-01,2.769116461277008057e-01,2.541096687316894531e+00,2.335402220487594604e-01,6.290906071662902832e-01,4.568536579608917236e-02,1.503860801458358765e-01,4.286590218544006348e-01
1.128000000000000114e+02,6.713424921035766602e-01,8.874396085739135742e-01,3.089412152767181396e-01,2.378547787666320801e-01,2.709130764007568359e+00,3.226418495178222656e-01,7.065598964691162109e-01,3.768664970993995667e-02,1.558697819709777832e-01,3.629730343818664551e-01
1.130000000000000000e+02,6.088038682937622070e-01,8.230202794075012207e-01,3.347771465778350830e-01,2.067173570394515991e-01,2.797258138656616211e+00,4.561254084110260010e-01,7.910605072975158691e-01,3.103186562657356262e-02,1.668335497379302979e-01,3.045873641967773438e-01
1.132000000000000028e+02,5.617836713790893555e-01,7.563781738281250000e-01,3.652134537696838379e-01,1.816289126873016357e-01,2.763614416122436523e+00,6.410717964172363281e-01,8.835707902908325195e-01,2.535603381693363190e-02,1.821274757385253906e-01,2.528684735298156738e-01
1.134000000000000057e+02,5.316950678825378418e-01,6.891251802444458008e-01,3.991700410842895508e-01,1.617298126220703125e-01,2.580137729644775391e+00,8.797757625579833984e-01,9.870463013648986816e-01,2.220996655523777008e-02,2.015951126813888550e-01,2.077935039997100830e-01
1.136000000000000085e+02,5.128593444824218750e-01,6.243215203285217285e-01,4.366486370563507080e-01,1.456864029169082642e-01,2.278699636459350586e+00,1.158640027046203613e+00,1.103420853614807129e+00,2.236377261579036713e-02,2.246965467929840088e-01,1.699927598237991333e-01
1.138000000000000114e+02,5.003317594528198242e-01,5.649805068969726562e-01,4.814388155937194824e-01,1.320853531360626221e-01,1.872538447380065918e+00,1.446981430053710938e+00,1.234489321708679199e+00,2.652034349739551544e-02,2.532030940055847168e-01,1.396495401859283447e-01
1.140000000000000000e+02,4.937233626842498779e-01,5.101315975189208984e-01,5.335239768028259277e-01,1.196327805519104004e-01,1.442552804946899414e+00,1.637591123580932617e+00,1.381609082221984863e+00,3.520862013101577759e-02,2.850186228752136230e-01,1.144784986972808838e-01
1.142000000000000028e+02,4.923771023750305176e-01,4.596633613109588623e-01,5.923854708671569824e-01,1.081917062401771545e-01,1.045316696166992188e+00,1.711041569709777832e+00,1.545966506004333496e+00,4.850164055824279785e-02,3.194867968559265137e-01,9.403888136148452759e-02
1.144000000000000057e+02,4.956972002983093262e-01,4.138327836990356445e-01,6.586220264434814453e-01,9.799439460039138794e-02,7.507035136222839355e-01,1.665680885314941406e+00,1.728996872901916504e+00,6.583961844444274902e-02,3.576808273792266846e-01,7.769118249416351318e-02
1.146000000000000085e+02,5.045588016510009766e-01,3.742730021476745605e-01,7.332105636596679688e-01,8.988627791404724121e-02,5.626544952392578125e-01,1.545323491096496582e+00,1.931746959686279297e+00,8.788966387510299683e-02,4.033070802688598633e-01,6.410305202007293701e-02
1.148000000000000114e+02,5.181864500045776367e-01,3.410543203353881836e-01,8.156381845474243164e-01,8.319967985153198242e-02,4.390411972999572754e-01,1.394428253173828125e+00,2.151291131973266602e+00,1.159691512584686279e-01,4.578965604305267334e-01,5.199285224080085754e-02
1.150000000000000000e+02,5.384412407875061035e-01,3.143408596515655518e-01,9.047243595123291016e-01,7.801310718059539795e-02,3.474032580852508545e-01,1.243508458137512207e+00,2.376532077789306641e+00,1.598201841115951538e-01,5.196264982223510742e-01,4.090362042188644409e-02
1.152000000000000028e+02,5.652809739112854004e-01,2.939306795597076416e-01,1.003714323043823242e+00,7.566601037979125977e-02,2.819183468818664551e-01,1.097887754440307617e+00,2.592717647552490234e+00,2.228491902351379395e-01,5.880165696144104004e-01,3.078958392143249512e-02
1.154000000000000057e+02,5.983939170837402344e-01,2.785382270812988281e-01,1.115512967109680176e+00,7.670906186103820801e-02,2.392533421516418457e-01,9.596352577209472656e-01,2.770267009735107422e+00,3.137350380420684814e-01,6.630401015281677246e-01,2.199380844831466675e-02
1.156000000000000085e+02,6.373213529586791992e-01,2.652769088745117188e-01,1.241315841674804688e+00,8.160278201103210449e-02,2.161569595336914062e-01,8.303408026695251465e-01,2.865734815597534180e+00,4.521994590759277344e-01,7.452647686004638672e-01,1.482365652918815613e-02
1.158000000000000114e+02,6.829776763916015625e-01,2.529076933860778809e-01,1.382412075996398926e+00,9.085150808095932007e-02,2.019711732864379883e-01,7.168751955032348633e-01,2.834840297698974609e+00,6.445558667182922363e-01,8.349864482879638672e-01,8.754730224609375000e-03
1.160000000000000000e+02,7.369800209999084473e-01,2.427472621202468872e-01,1.540233612060546875e+00,1.047071591019630432e-01,1.948737949132919312e-01,6.184015870094299316e-01,2.643000364303588867e+00,8.945746421813964844e-01,9.354954957962036133e-01,4.297484178096055984e-03
1.162000000000000028e+02,7.992166280746459961e-01,2.352969497442245483e-01,1.715580821037292480e+00,1.226194202899932861e-01,1.918149739503860474e-01,5.322139263153076172e-01,2.328433513641357422e+00,1.186482667922973633e+00,1.047690749168395996e+00,2.613715128973126411e-03
1.164000000000000057e+02,8.687270879745483398e-01,2.299793809652328491e-01,1.905428171157836914e+00,1.457001715898513794e-01,1.917937695980072021e-01,4.568446278572082520e-01,1.905903100967407227e+00,1.486932277679443359e+00,1.174182534217834473e+00,4.737067501991987228e-03
1.166000000000000085e+02,9.447708129882812500e-01,2.263747155666351318e-01,2.100870609283447266e+00,1.782532632350921631e-01,1.950380802154541016e-01,3.908613324165344238e-01,1.457831025123596191e+00,1.684589624404907227e+00,1.316401124000549316e+00,1.122274436056613922e-02
1.168000000000000114e+02,1.027351260185241699e+00,2.253564298152923584e-01,2.289550542831420898e+00,2.269320487976074219e-01,2.039772868156433105e-01,3.321360349655151367e-01,1.044848799705505371e+00,1.759359598159790039e+00,1.475540518760681152e+00,2.258631773293018341e-02
1.170000000000000000e+02,1.115012049674987793e+00,2.279466688632965088e-01,2.455922126770019531e+00,2.953955531120300293e-01,2.175434976816177368e-01,2.800851464271545410e-01,7.411023378372192383e-01,1.710867404937744141e+00,1.652912139892578125e+00,3.797953575849533081e-02
1.172000000000000028e+02,1.206387042999267578e+00,2.343868613243103027e-01,2.571312904357910156e+00,3.893201649188995361e-01,2.351529300212860107e-01,2.344255596399307251e-01,5.475555062294006348e-01,1.585160970687866211e+00,1.849789261817932129e+00,5.808669328689575195e-02
1.174000000000000057e+02,1.299994826316833496e+00,2.448579668998718262e-01,2.600741624832153320e+00,5.256785154342651367e-01,2.570893466472625732e-01,1.962055861949920654e-01,4.216890931129455566e-01,1.428297996520996094e+00,2.065810680389404297e+00,8.425377309322357178e-02
1.176000000000000085e+02,1.394193172454833984e+00,2.594769597053527832e-01,2.509056806564331055e+00,7.064974308013916016e-01,2.846456468105316162e-01,1.656163483858108521e-01,3.281742334365844727e-01,1.272460579872131348e+00,2.296007871627807617e+00,1.199097633361816406e-01
1.178000000000000114e+02,1.487210273742675781e+00,2.782877683639526367e-01,2.305309534072875977e+00,9.316657781600952148e-01,3.163019120693206787e-01,1.407539099454879761e-01,2.615478634834289551e-01,1.122204065322875977e+00,2.529758691787719727e+00,1.728381961584091187e-01
1.180000000000000000e+02,1.576351642608642578e+00,3.021179735660552979e-01,2.000920772552490234e+00,1.181415557861328125e+00,3.507234752178192139e-01,1.207143291831016541e-01,2.183685153722763062e-01,9.796431064605712891e-01,2.743525505065917969e+00,2.486484348773956299e-01
1.182000000000000028e+02,1.655802488327026367e+00,3.346295952796936035e-01,1.628020882606506348e+00,1.414779782295227051e+00,3.891368508338928223e-01,1.046159565448760986e-01,1.952582746744155884e-01,8.464239835739135742e-01,2.897762298583984375e+00,3.640595078468322754e-01
1.184000000000000057e+02,1.720894813537597656e+00,3.758064806461334229e-01,1.252695322036743164e+00,1.542003393173217773e+00,4.349896311759948730e-01,9.108385443687438965e-02,1.813845783472061157e-01,7.292771935462951660e-01,2.946217536926269531e+00,5.337626934051513672e-01
1.186000000000000085e+02,1.761776208877563477e+00,4.272212684154510498e-01,9.271306395530700684e-01,1.562365055084228516e+00,4.893433451652526855e-01,7.893821597099304199e-02,1.746093928813934326e-01,6.277937889099121094e-01,2.840604782104492188e+00,7.609088420867919922e-01
1.188000000000000114e+02,1.768156051635742188e+00,4.895933568477630615e-01,7.003495693206787109e-01,1.495041608810424805e+00,5.503302812576293945e-01,6.773266196250915527e-02,1.715839505195617676e-01,5.388879179954528809e-01,2.578236579895019531e+00,1.048839092254638672e+00
1.190000000000000000e+02,1.733126997947692871e+00,5.613823533058166504e-01,5.560266971588134766e-01,1.375021934509277344e+00,6.182578802108764648e-01,5.746747925877571106e-02,1.716896444559097290e-01,4.611512720584869385e-01,2.189695835113525391e+00,1.367759466171264648e+00
1.192000000000000028e+02,1.668073177337646484e+00,6.397721767425537109e-01,4.533654451370239258e-01,1.239811539649963379e+00,6.937113404273986816e-01,4.900857806205749512e-02,1.744844168424606323e-01,3.933863043785095215e-01,1.727333068847656250e+00,1.647340774536132812e+00
1.194000000000000057e+02,1.575163841247558594e+00,7.232485413551330566e-01,3.767510354518890381e-01,1.106046557426452637e+00,7.762659788131713867e-01,4.207699745893478394e-02,1.831134408712387085e-01,3.330451250076293945e-01,1.265721917152404785e+00,1.792847394943237305e+00
1.196000000000000085e+02,1.452696323394775391e+00,8.154601454734802246e-01,3.229151666164398193e-01,9.771912097930908203e-01,8.659343719482421875e-01,3.632472828030586243e-02,1.964595615863800049e-01,2.795120775699615479e-01,8.821835517883300781e-01,1.800612926483154297e+00
1.198000000000000114e+02,1.306265830993652344e+00,9.024277329444885254e-01,2.887924313545227051e-01,8.553946614265441895e-01,9.659024477005004883e-01,3.267599642276763916e-02,2.138017714023590088e-01,2.323087006807327271e-01,6.245296001434326172e-01,1.706585407257080078e+00
1.200000000000000000e+02,1.151584148406982422e+00,9.602223634719848633e-01,2.694234251976013184e-01,7.440278530120849609e-01,1.078295350074768066e+00,3.216459974646568298e-02,2.354859560728073120e-01,1.925591975450515747e-01,4.693718850612640381e-01,1.551825761795043945e+00
1.202000000000000028e+02,1.003231883049011230e+00,9.865799546241760254e-01,2.580486536026000977e-01,6.475004553794860840e-01,1.204961895942687988e+00,3.551511093974113464e-02,2.621265053749084473e-01,1.602487862110137939e-01,3.573275804519653320e-01,1.388964414596557617e+00
1.204000000000000057e+02,8.716726899147033691e-01,9.781093597412109375e-01,2.527711987495422363e-01,5.623684525489807129e-01,1.347223997116088867e+00,4.324119910597801208e-02,2.931931316852569580e-01,1.340813189744949341e-01,2.748909592628479004e-01,1.230527997016906738e+00
1.206000000000000085e+02,7.605359554290771484e-01,9.429365396499633789e-01,2.506277561187744141e-01,4.876895844936370850e-01,1.506422042846679688e+00,5.580110847949981689e-02,3.270065784454345703e-01,1.127255335450172424e-01,2.184605896472930908e-01,1.079008102416992188e+00
1.208000000000000114e+02,6.742559671401977539e-01,8.901814818382263184e-01,2.514823973178863525e-01,4.222664535045623779e-01,1.683743476867675781e+00,7.227569818496704102e-02,3.634844720363616943e-01,9.582415223121643066e-02,1.845418363809585571e-01,9.363061785697937012e-01
1.210000000000000000e+02,6.108195781707763672e-01,8.260498046875000000e-01,2.579729557037353516e-01,3.638849854469299316e-01,1.880525112152099609e+00,9.325180202722549438e-02,4.072372019290924072e-01,8.162671327590942383e-02,1.664517968893051147e-01,8.063639998435974121e-01
1.212000000000000028e+02,5.632314085960388184e-01,7.593399882316589355e-01,2.695186734199523926e-01,3.121624588966369629e-01,2.094233036041259766e+00,1.199554204940795898e-01,4.594712257385253906e-01,6.913951039314270020e-02,1.561634540557861328e-01,6.931012868881225586e-01
1.214000000000000057e+02,5.324405431747436523e-01,6.920357346534729004e-01,2.851947247982025146e-01,2.667097449302673340e-01,2.314091205596923828e+00,1.607872992753982544e-01,5.191557407379150391e-01,5.775094032287597656e-02,1.517796814441680908e-01,5.946954488754272461e-01
1.216000000000000085e+02,5.133263468742370605e-01,6.269763708114624023e-01,3.057612180709838867e-01,2.286885231733322144e-01,2.526061534881591797e+00,2.201115638017654419e-01,5.860158205032348633e-01,4.737051576375961304e-02,1.503039002418518066e-01,5.083257555961608887e-01
1.218000000000000114e+02,5.005551576614379883e-01,5.673800706863403320e-01,3.326190710067749023e-01,1.986014246940612793e-01,2.703907966613769531e+00,3.053227961063385010e-01,6.592867970466613770e-01,3.819156438112258911e-02,1.518440246582031250e-01,4.329160451889038086e-01
1.220000000000000000e+02,4.936957359313964844e-01,5.123550891876220703e-01,3.637263476848602295e-01,1.742419898509979248e-01,2.807761907577514648e+00,4.329091608524322510e-01,7.398775219917297363e-01,3.079208172857761383e-02,1.569678336381912231e-01,3.668709993362426758e-01
1.222000000000000028e+02,4.921446442604064941e-01,4.616762101650238037e-01,3.980641961097717285e-01,1.549051553010940552e-01,2.794994831085205078e+00,6.121482849121093750e-01,8.275835514068603516e-01,2.461758255958557129e-02,1.676582694053649902e-01,3.081586360931396484e-01
1.224000000000000057e+02,4.952810704708099365e-01,4.156398773193359375e-01,4.365559518337249756e-01,1.391902416944503784e-01,2.627451658248901367e+00,8.453153967857360840e-01,9.250101447105407715e-01,1.993165165185928345e-02,1.827014535665512085e-01,2.561267316341400146e-01
1.226000000000000085e+02,5.039156675338745117e-01,3.757980763912200928e-01,4.824207127094268799e-01,1.257581859827041626e-01,2.339735269546508789e+00,1.123080730438232422e+00,1.033826351165771484e+00,1.793870329856872559e-02,2.018455415964126587e-01,2.106422185897827148e-01
1.228000000000000114e+02,5.173541307449340820e-01,3.423063755035400391e-01,5.355691909790039062e-01,1.134545803070068359e-01,1.939123392105102539e+00,1.417581200599670410e+00,1.156649351119995117e+00,1.967590861022472382e-02,2.247807383537292480e-01,1.725337356328964233e-01
1.230000000000000000e+02,5.373065471649169922e-01,3.153088688850402832e-01,5.955272912979125977e-01,1.021608710289001465e-01,1.506878852844238281e+00,1.629113316535949707e+00,1.294783592224121094e+00,2.564698085188865662e-02,2.530203461647033691e-01,1.418714672327041626e-01
1.232000000000000028e+02,5.638862848281860352e-01,2.946313917636871338e-01,6.629506349563598633e-01,9.217278659343719482e-02,1.096678018569946289e+00,1.722018003463745117e+00,1.449635505676269531e+00,3.640348836779594421e-02,2.847103476524353027e-01,1.165033355355262756e-01
1.234000000000000057e+02,5.967386364936828613e-01,2.790490686893463135e-01,7.387634515762329102e-01,8.427100628614425659e-02,7.828971147537231445e-01,1.689540743827819824e+00,1.622220516204833984e+00,5.132563784718513489e-02,3.190582692623138428e-01,9.587220847606658936e-02
1.236000000000000085e+02,6.354035139083862305e-01,2.657593488693237305e-01,8.221325874328613281e-01,7.769387960433959961e-02,5.795695781707763672e-01,1.576201796531677246e+00,1.814301729202270508e+00,7.050531357526779175e-02,3.569285869598388672e-01,7.941103726625442505e-02
1.238000000000000114e+02,6.807063221931457520e-01,2.533172070980072021e-01,9.121484160423278809e-01,7.265120744705200195e-02,4.490239024162292480e-01,1.425415396690368652e+00,2.025934696197509766e+00,9.493672847747802734e-02,4.022049307823181152e-01,6.570053845643997192e-02
1.240000000000000000e+02,7.343458533287048340e-01,2.430330216884613037e-01,1.012747406959533691e+00,7.052771002054214478e-02,3.529461622238159180e-01,1.272539019584655762e+00,2.250025749206542969e+00,1.291843205690383911e-01,4.563542604446411133e-01,5.351886898279190063e-02
1.242000000000000028e+02,7.962338924407958984e-01,2.354554086923599243e-01,1.126330494880676270e+00,7.185101509094238281e-02,2.837029099464416504e-01,1.124710798263549805e+00,2.476619243621826172e+00,1.804165542125701904e-01,5.177375674247741699e-01,4.238010197877883911e-02
1.244000000000000057e+02,8.654555082321166992e-01,2.300503253936767578e-01,1.254108428955078125e+00,7.708799093961715698e-02,2.379166781902313232e-01,9.840905666351318359e-01,2.683226585388183594e+00,2.537025511264801025e-01,5.858545899391174316e-01,3.222491592168807983e-02
1.246000000000000085e+02,9.412260055541992188e-01,2.263675183057785034e-01,1.397386431694030762e+00,8.674992620944976807e-02,2.123293429613113403e-01,8.523013591766357422e-01,2.834014415740966797e+00,3.630697727203369141e-01,6.605405807495117188e-01,2.334157004952430725e-02
1.248000000000000114e+02,1.023527145385742188e+00,2.251970469951629639e-01,1.557636260986328125e+00,1.009413525462150574e-01,1.972109824419021606e-01,7.354294061660766602e-01,2.884111404418945312e+00,5.244690179824829102e-01,7.424483299255371094e-01,1.611555740237236023e-02
1.250000000000000000e+02,1.111046314239501953e+00,2.276191115379333496e-01,1.735560297966003418e+00,1.192277148365974426e-01,1.895024925470352173e-01,6.342248916625976562e-01,2.787632226943969727e+00,7.410044074058532715e-01,8.316936492919921875e-01,1.004637312144041061e-02
1.252000000000000028e+02,1.202345371246337891e+00,2.338841408491134644e-01,1.928293824195861816e+00,1.427455544471740723e-01,1.859909594058990479e-01,5.456076860427856445e-01,2.540183544158935547e+00,1.016087532043457031e+00,9.316559433937072754e-01,5.496452562510967255e-03
1.254000000000000057e+02,1.295949816703796387e+00,2.441759109497070312e-01,2.126715183258056641e+00,1.763291507959365845e-01,1.856091618537902832e-01,4.680864214897155762e-01,2.171663045883178711e+00,1.321546673774719238e+00,1.043257594108581543e+00,3.705116920173168182e-03
1.256000000000000085e+02,1.390223264694213867e+00,2.586145699024200439e-01,2.318096876144409180e+00,2.263256013393402100e-01,1.879176348447799683e-01,4.004727602005004883e-01,1.726076126098632812e+00,1.597278118133544922e+00,1.169052481651306152e+00,5.682483315467834473e-03
1.258000000000000114e+02,1.483421087265014648e+00,2.772445380687713623e-01,2.485689401626586914e+00,2.968549430370330811e-01,1.959972828626632690e-01,3.402547836303710938e-01,1.278894662857055664e+00,1.743484497070312500e+00,1.310504317283630371e+00,1.199732907116413116e-02
1.260000000000000000e+02,1.572989821434020996e+00,3.007032275199890137e-01,2.599757671356201172e+00,3.944785892963409424e-01,2.089135348796844482e-01,2.868472039699554443e-01,9.009505510330200195e-01,1.757699608802795410e+00,1.468839168548583984e+00,2.317043580114841461e-02
1.262000000000000028e+02,1.653068065643310547e+00,3.328450024127960205e-01,2.624187469482421875e+00,5.359697341918945312e-01,2.258135527372360229e-01,2.397278994321823120e-01,6.453135013580322266e-01,1.671300768852233887e+00,1.645318984985351562e+00,3.841051831841468811e-02
1.264000000000000057e+02,1.718992471694946289e+00,3.736688792705535889e-01,2.523747205734252930e+00,7.226854562759399414e-01,2.472135275602340698e-01,2.000758945941925049e-01,4.908029437065124512e-01,1.523245215415954590e+00,1.841326475143432617e+00,5.828411132097244263e-02
1.266000000000000085e+02,1.761310338973999023e+00,4.246099293231964111e-01,2.308531761169433594e+00,9.553923010826110840e-01,2.737210690975189209e-01,1.679296195507049561e-01,3.796277046203613281e-01,1.365200996398925781e+00,2.056532621383666992e+00,8.408813178539276123e-02
1.268000000000000114e+02,1.769425988197326660e+00,4.865698814392089844e-01,1.991581082344055176e+00,1.211309194564819336e+00,3.047974705696105957e-01,1.419806629419326782e-01,2.974418103694915771e-01,1.211210370063781738e+00,2.286125421524047852e+00,1.191756948828697205e-01
1.270000000000000000e+02,1.736387848854064941e+00,5.580440163612365723e-01,1.611176371574401855e+00,1.442989826202392578e+00,3.386806547641754150e-01,1.209084093570709229e-01,2.407495081424713135e-01,1.063739538192749023e+00,2.519465208053588867e+00,1.714372634887695312e-01
1.272000000000000028e+02,1.672499775886535645e+00,6.362610459327697754e-01,1.231335043907165527e+00,1.565775752067565918e+00,3.754993975162506104e-01,1.041942611336708069e-01,2.061536610126495361e-01,9.246768951416015625e-01,2.734019041061401367e+00,2.461708188056945801e-01
1.274000000000000057e+02,1.580775022506713867e+00,7.196449041366577148e-01,9.063003063201904297e-01,1.577857017517089844e+00,4.196219444274902344e-01,9.018989652395248413e-02,1.875120103359222412e-01,7.976188063621520996e-01,2.890717506408691406e+00,3.596378564834594727e-01
1.276000000000000085e+02,1.459381818771362305e+00,8.116599917411804199e-01,6.834591627120971680e-01,1.504066944122314453e+00,4.723201394081115723e-01,7.778429985046386719e-02,1.766052991151809692e-01,6.867416501045227051e-01,2.943254947662353516e+00,5.271183252334594727e-01
1.278000000000000114e+02,1.313507080078125000e+00,8.995495438575744629e-01,5.414024591445922852e-01,1.379860162734985352e+00,5.319954752922058105e-01,6.639145314693450928e-02,1.717395186424255371e-01,5.905119776725769043e-01,2.843687057495117188e+00,7.518815994262695312e-01
1.280000000000000000e+02,1.158413767814636230e+00,9.586175680160522461e-01,4.399651885032653809e-01,1.242148518562316895e+00,5.986313819885253906e-01,5.597802251577377319e-02,1.700554192066192627e-01,5.061701536178588867e-01,2.585753917694091797e+00,1.037834882736206055e+00
1.282000000000000171e+02,1.009418606758117676e+00,9.864107370376586914e-01,3.645984530448913574e-01,1.106578230857849121e+00,6.723217964172363281e-01,4.699018225073814392e-02,1.713207364082336426e-01,4.325128197669982910e-01,2.202012062072753906e+00,1.355387687683105469e+00
1.284000000000000057e+02,8.771148324012756348e-01,9.794369935989379883e-01,3.120628893375396729e-01,9.762500524520874023e-01,7.532719373703002930e-01,3.971961885690689087e-02,1.765672117471694946e-01,3.677865862846374512e-01,1.740990877151489258e+00,1.638304114341735840e+00
1.285999999999999943e+02,7.648670673370361328e-01,9.450871944427490234e-01,2.792519330978393555e-01,8.532848358154296875e-01,8.413372635841369629e-01,3.365327790379524231e-02,1.873355805873870850e-01,3.102866709232330322e-01,1.279124498367309570e+00,1.787135601043701172e+00
1.288000000000000114e+02,6.775058507919311523e-01,8.929532170295715332e-01,2.604652941226959229e-01,7.413777112960815430e-01,9.389835000038146973e-01,2.933170646429061890e-02,2.023698240518569946e-01,2.593478858470916748e-01,8.922330141067504883e-01,1.798796892166137695e+00
1.290000000000000000e+02,6.131058335304260254e-01,8.291712403297424316e-01,2.496799081563949585e-01,6.444426178932189941e-01,1.048391103744506836e+00,2.787486463785171509e-02,2.217207700014114380e-01,2.152277231216430664e-01,6.315906047821044922e-01,1.707536935806274414e+00
1.292000000000000171e+02,5.649104118347167969e-01,7.624195814132690430e-01,2.447173297405242920e-01,5.590354204177856445e-01,1.171813249588012695e+00,3.017167374491691589e-02,2.448603361845016479e-01,1.783008873462677002e-01,4.740397930145263672e-01,1.554410457611083984e+00
1.294000000000000057e+02,5.333751440048217773e-01,6.950834989547729492e-01,2.428317368030548096e-01,4.841818809509277344e-01,1.310552358627319336e+00,3.672626614570617676e-02,2.735881805419921875e-01,1.487737149000167847e-01,3.612214028835296631e-01,1.391763091087341309e+00
1.295999999999999943e+02,5.139619708061218262e-01,6.297722458839416504e-01,2.439531385898590088e-01,4.186226725578308105e-01,1.466012716293334961e+00,4.809052869677543640e-02,3.057940006256103516e-01,1.245691031217575073e-01,2.780687212944030762e-01,1.233444213867187500e+00
1.298000000000000114e+02,5.009272098541259766e-01,5.699219703674316406e-01,2.507233917713165283e-01,3.601371049880981445e-01,1.639257788658142090e+00,6.352412700653076172e-02,3.406442105770111084e-01,1.050499975681304932e-01,2.209847867488861084e-01,1.081960320472717285e+00
1.300000000000000000e+02,4.937938153743743896e-01,5.147101879119873047e-01,2.625589966773986816e-01,3.083399236202239990e-01,1.831922173500061035e+00,8.326224982738494873e-02,3.800324797630310059e-01,8.922868967056274414e-02,1.864773929119110107e-01,9.392266273498535156e-01
1.302000000000000171e+02,4.920246601104736328e-01,4.638174474239349365e-01,2.784667909145355225e-01,2.628374397754669189e-01,2.043727874755859375e+00,1.082669049501419067e-01,4.269196689128875732e-01,7.586211711168289185e-02,1.681264936923980713e-01,8.090074062347412109e-01
1.304000000000000057e+02,4.949645698070526123e-01,4.175714850425720215e-01,2.992648780345916748e-01,2.247658371925354004e-01,2.264390468597412109e+00,1.448886692523956299e-01,4.825578331947326660e-01,6.390485912561416626e-02,1.576196700334548950e-01,6.954634785652160645e-01
1.305999999999999943e+02,5.033581852912902832e-01,3.774410188198089600e-01,3.261689543724060059e-01,1.945542991161346436e-01,2.483476877212524414e+00,1.989041715860366821e-01,5.451720356941223145e-01,5.292835831642150879e-02,1.531008332967758179e-01,5.968384146690368652e-01
1.308000000000000114e+02,5.165954232215881348e-01,3.436679542064666748e-01,3.573460578918457031e-01,1.701022237539291382e-01,2.676257848739624023e+00,2.765036821365356445e-01,6.144465804100036621e-01,4.287162423133850098e-02,1.515274792909622192e-01,5.102927684783935547e-01
1.310000000000000000e+02,5.362268090248107910e-01,3.163757324218750000e-01,3.916732966899871826e-01,1.506371498107910156e-01,2.806503057479858398e+00,3.918964266777038574e-01,6.908748745918273926e-01,3.457822650671005249e-02,1.529778838157653809e-01,4.347223639488220215e-01
1.312000000000000171e+02,5.625291466712951660e-01,2.954202294349670410e-01,4.300959110260009766e-01,1.348509937524795532e-01,2.830847740173339844e+00,5.585653781890869141e-01,7.743712067604064941e-01,2.774346433579921722e-02,1.579513102769851685e-01,3.685587346553802490e-01
1.314000000000000057e+02,5.951027870178222656e-01,2.796401679515838623e-01,4.758970141410827637e-01,1.213955432176589966e-01,2.704151153564453125e+00,7.787317037582397461e-01,8.656294345855712891e-01,2.188311144709587097e-02,1.685261279344558716e-01,3.097403347492218018e-01
1.315999999999999943e+02,6.334858536720275879e-01,2.663213014602661133e-01,5.291484594345092773e-01,1.091048866510391235e-01,2.444238185882568359e+00,1.052050709724426270e+00,9.676293730735778809e-01,1.824867539107799530e-02,1.834613978862762451e-01,2.576041519641876221e-01
1.318000000000000114e+02,6.784191131591796875e-01,2.538054585456848145e-01,5.891209244728088379e-01,9.779488295316696167e-02,2.065008878707885742e+00,1.349672794342041016e+00,1.082044363021850586e+00,1.771135255694389343e-02,2.024725824594497681e-01,2.119802236557006836e-01
1.320000000000000000e+02,7.316765785217285156e-01,2.433960884809494019e-01,6.564992666244506836e-01,8.771099895238876343e-02,1.630815386772155762e+00,1.597807526588439941e+00,1.210991859436035156e+00,2.110531926155090332e-02,2.253319919109344482e-01,1.737656295299530029e-01
1.322000000000000171e+02,7.931956052780151367e-01,2.356891036033630371e-01,7.322959899902343750e-01,7.972554862499237061e-02,1.203105449676513672e+00,1.722058653831481934e+00,1.355817794799804688e+00,2.895356714725494385e-02,2.534675598144531250e-01,1.429924517869949341e-01
1.324000000000000057e+02,8.621138930320739746e-01,2.301949560642242432e-01,8.155102729797363281e-01,7.309790700674057007e-02,8.539710044860839844e-01,1.717691183090209961e+00,1.517727971076965332e+00,4.156823828816413879e-02,2.851165533065795898e-01,1.175701916217803955e-01
1.325999999999999943e+02,9.375946521759033203e-01,2.264329046010971069e-01,9.054303169250488281e-01,6.795053184032440186e-02,6.216273903846740723e-01,1.621373653411865234e+00,1.698088884353637695e+00,5.816260725259780884e-02,3.194246590137481689e-01,9.688591957092285156e-02
1.328000000000000114e+02,1.019592165946960449e+00,2.251064479351043701e-01,1.005767583847045898e+00,6.556820869445800781e-02,4.777404665946960449e-01,1.473724842071533203e+00,1.898269891738891602e+00,7.931444793939590454e-02,3.571957647800445557e-01,8.039271831512451172e-02
1.330000000000000000e+02,1.106933355331420898e+00,2.273558229207992554e-01,1.119088292121887207e+00,6.662216782569885254e-02,3.733559846878051758e-01,1.319091677665710449e+00,2.116862297058105469e+00,1.065236106514930725e-01,4.023644626140594482e-01,6.664672493934631348e-02
1.332000000000000171e+02,1.198120236396789551e+00,2.334395349025726318e-01,1.246604323387145996e+00,7.157918810844421387e-02,2.968727946281433105e-01,1.168856382369995117e+00,2.343192100524902344e+00,1.473553627729415894e-01,4.563784599304199219e-01,5.444335564970970154e-02
1.334000000000000057e+02,1.291685819625854492e+00,2.435442358255386353e-01,1.389622330665588379e+00,8.095051348209381104e-02,2.448721528053283691e-01,1.025345444679260254e+00,2.565281629562377930e+00,2.065683454275131226e-01,5.176455974578857422e-01,4.328761622309684753e-02
1.335999999999999943e+02,1.386000037193298340e+00,2.577931880950927734e-01,1.549606919288635254e+00,9.490042179822921753e-02,2.140409201383590698e-01,8.903285264968872070e-01,2.754436254501342773e+00,2.920139729976654053e-01,5.856794118881225586e-01,3.311791270971298218e-02
1.338000000000000114e+02,1.479332447052001953e+00,2.762332558631896973e-01,1.727387309074401855e+00,1.128949448466300964e-01,1.968048959970474243e-01,7.683904767036437988e-01,2.869736671447753906e+00,4.219169616699218750e-01,6.602592468261718750e-01,2.421039715409278870e-02
1.340000000000000000e+02,1.569304108619689941e+00,2.993004918098449707e-01,1.921473741531372070e+00,1.359133720397949219e-01,1.871894896030426025e-01,6.624296307563781738e-01,2.866186618804931641e+00,6.056110858917236328e-01,7.420727610588073730e-01,1.697073504328727722e-02
1.342000000000000171e+02,1.649994850158691406e+00,3.310489654541015625e-01,2.122509241104125977e+00,1.682647913694381714e-01,1.827425211668014526e-01,5.700244903564453125e-01,2.696737766265869141e+00,8.466262817382812500e-01,8.311597704887390137e-01,1.090432889759540558e-02
1.344000000000000057e+02,1.716747999191284180e+00,3.714933395385742188e-01,2.318713903427124023e+00,2.168606817722320557e-01,1.815729588270187378e-01,4.891308844089508057e-01,2.402315139770507812e+00,1.135177254676818848e+00,9.309406876564025879e-01,6.338374223560094833e-03
1.345999999999999943e+02,1.760531067848205566e+00,4.219245612621307373e-01,2.493494987487792969e+00,2.854983210563659668e-01,1.832243502140045166e-01,4.185182750225067139e-01,1.990030527114868164e+00,1.441692829132080078e+00,1.042343378067016602e+00,4.526024218648672104e-03
1.348000000000000114e+02,1.770434737205505371e+00,4.834338724613189697e-01,2.617744445800781250e+00,3.806650936603546143e-01,1.897293329238891602e-01,3.560660481452941895e-01,1.541613578796386719e+00,1.666293382644653320e+00,1.167919993400573730e+00,6.476811133325099945e-03
1.350000000000000000e+02,1.739464998245239258e+00,5.545537471771240234e-01,2.654458284378051758e+00,5.202341079711914062e-01,2.014481425285339355e-01,3.006340265274047852e-01,1.113506317138671875e+00,1.767083406448364258e+00,1.309129357337951660e+00,1.275740750133991241e-02
1.352000000000000171e+02,1.676809668540954590e+00,6.325604915618896484e-01,2.564498662948608398e+00,7.066521644592285156e-01,2.172892987728118896e-01,2.516162991523742676e-01,7.854732275009155273e-01,1.736245870590209961e+00,1.467209577560424805e+00,2.389067411422729492e-02
1.354000000000000057e+02,1.586348056793212891e+00,7.158150076866149902e-01,2.355888843536376953e+00,9.397444128990173340e-01,2.377388775348663330e-01,2.098549008369445801e-01,5.723116397857666016e-01,1.620679855346679688e+00,1.643405556678771973e+00,3.909956663846969604e-02
1.355999999999999943e+02,1.466481447219848633e+00,8.072722554206848145e-01,2.042918205261230469e+00,1.199072718620300293e+00,2.625499665737152100e-01,1.753710955381393433e-01,4.375914335250854492e-01,1.464671373367309570e+00,1.839153885841369629e+00,5.890149623155593872e-02
1.358000000000000114e+02,1.321343660354614258e+00,8.961005210876464844e-01,1.657338857650756836e+00,1.442435264587402344e+00,2.924299240112304688e-01,1.476748138666152954e-01,3.384244740009307861e-01,1.306948900222778320e+00,2.054119348526000977e+00,8.458630740642547607e-02
1.360000000000000000e+02,1.165928125381469727e+00,9.565245509147644043e-01,1.268146276473999023e+00,1.575866222381591797e+00,3.254728913307189941e-01,1.250889599323272705e-01,2.669472098350524902e-01,1.154430270195007324e+00,2.283388376235961914e+00,1.195751652121543884e-01
1.362000000000000171e+02,1.016354084014892578e+00,9.858840703964233398e-01,9.303880929946899414e-01,1.598146438598632812e+00,3.611617088317871094e-01,1.071810275316238403e-01,2.196751236915588379e-01,1.009344696998596191e+00,2.516393661499023438e+00,1.717129498720169067e-01
1.364000000000000057e+02,8.832747936248779297e-01,9.806324839591979980e-01,6.956467032432556152e-01,1.529456019401550293e+00,4.029530584812164307e-01,9.229753166437149048e-02,1.932467520236968994e-01,8.733673095703125000e-01,2.730656623840332031e+00,2.462672889232635498e-01
1.365999999999999943e+02,7.698140144348144531e-01,9.472392797470092773e-01,5.482068657875061035e-01,1.405044674873352051e+00,4.527220427989959717e-01,7.941114157438278198e-02,1.780440211296081543e-01,7.524579167366027832e-01,2.887404680252075195e+00,3.593408763408660889e-01
1.368000000000000114e+02,6.812578439712524414e-01,8.958452939987182617e-01,4.433641433715820312e-01,1.265429496765136719e+00,5.104288458824157715e-01,6.773859262466430664e-02,1.702163517475128174e-01,6.475718617439270020e-01,2.940249443054199219e+00,5.263154506683349609e-01
1.370000000000000000e+02,6.157857775688171387e-01,8.324979543685913086e-01,3.651422262191772461e-01,1.127845644950866699e+00,5.749912858009338379e-01,5.703792348504066467e-02,1.665900647640228271e-01,5.558744668960571289e-01,2.841442823410034180e+00,7.504584789276123047e-01
1.372000000000000171e+02,5.669175386428833008e-01,7.657341957092285156e-01,3.102844357490539551e-01,9.953792095184326172e-01,6.462918519973754883e-01,4.735743626952171326e-02,1.661961078643798828e-01,4.755873978137969971e-01,2.584443807601928711e+00,1.035712361335754395e+00
1.374000000000000057e+02,5.345645546913146973e-01,6.983886361122131348e-01,2.756378650665283203e-01,8.702262043952941895e-01,7.250587344169616699e-01,3.964537754654884338e-02,1.685883551836013794e-01,4.055615365505218506e-01,2.201914548873901367e+00,1.352559089660644531e+00
1.375999999999999943e+02,5.148184895515441895e-01,6.328223943710327148e-01,2.560056447982788086e-01,7.555723190307617188e-01,8.108794093132019043e-01,3.321525081992149353e-02,1.761426329612731934e-01,3.435341119766235352e-01,1.741735219955444336e+00,1.635496497154235840e+00
1.378000000000000114e+02,5.014882683753967285e-01,5.727119445800781250e-01,2.445267587900161743e-01,6.561254262924194336e-01,9.052401185035705566e-01,2.805603295564651489e-02,1.886736452579498291e-01,2.884707450866699219e-01,1.280510187149047852e+00,1.784554958343505859e+00
1.380000000000000000e+02,4.940508306026458740e-01,5.173098444938659668e-01,2.392113953828811646e-01,5.688627362251281738e-01,1.010711550712585449e+00,2.550216764211654663e-02,2.053061425685882568e-01,2.398382723331451416e-01,8.936545848846435547e-01,1.796743035316467285e+00
1.382000000000000171e+02,4.920397102832794189e-01,4.661918878555297852e-01,2.370830327272415161e-01,4.923381209373474121e-01,1.129666566848754883e+00,2.648922987282276154e-02,2.263413816690444946e-01,1.985234320163726807e-01,6.329349279403686523e-01,1.705986499786376953e+00
1.384000000000000057e+02,4.947605133056640625e-01,4.197242259979248047e-01,2.376413345336914062e-01,4.254628419876098633e-01,1.263537526130676270e+00,3.157271444797515869e-02,2.517399191856384277e-01,1.644401550292968750e-01,4.752781093120574951e-01,1.553257226943969727e+00
1.385999999999999943e+02,5.028873682022094727e-01,3.792869448661804199e-01,2.437942177057266235e-01,3.658334910869598389e-01,1.413698196411132812e+00,4.128976911306381226e-02,2.821342051029205322e-01,1.370548605918884277e-01,3.624553978443145752e-01,1.390841007232666016e+00
1.388000000000000114e+02,5.159013867378234863e-01,3.452123701572418213e-01,2.551081776618957520e-01,3.129741847515106201e-01,1.581297397613525391e+00,5.540899187326431274e-02,3.153105974197387695e-01,1.145266145467758179e-01,2.792736291885375977e-01,1.232730865478515625e+00
1.390000000000000000e+02,5.351774692535400391e-01,3.176020383834838867e-01,2.704467177391052246e-01,2.662765681743621826e-01,1.767872691154479980e+00,7.365886867046356201e-02,3.510889708995819092e-01,9.662836045026779175e-02,2.221408486366271973e-01,1.081433176994323730e+00
1.392000000000000171e+02,5.611711144447326660e-01,2.963455617427825928e-01,2.907133102416992188e-01,2.270493507385253906e-01,1.974063634872436523e+00,9.681711345911026001e-02,3.930852413177490234e-01,8.175977319478988647e-02,1.875693798065185547e-01,9.388631582260131836e-01
1.394000000000000057e+02,5.934337973594665527e-01,2.803511917591094971e-01,3.168307542800903320e-01,1.956380903720855713e-01,2.193911552429199219e+00,1.281416714191436768e-01,4.431123435497283936e-01,6.890944391489028931e-02,1.691786348819732666e-01,8.087593913078308105e-01
1.395999999999999943e+02,6.315013766288757324e-01,2.670012414455413818e-01,3.474439978599548340e-01,1.702715158462524414e-01,2.417162895202636719e+00,1.758920997381210327e-01,5.012262463569641113e-01,5.730258300900459290e-02,1.586316972970962524e-01,6.953057646751403809e-01
1.398000000000000114e+02,6.760793924331665039e-01,2.544144392013549805e-01,3.813608288764953613e-01,1.499993503093719482e-01,2.625599622726440430e+00,2.436963915824890137e-01,5.665133595466613770e-01,4.670361429452896118e-02,1.540834009647369385e-01,5.967675447463989258e-01
1.400000000000000000e+02,7.289218902587890625e-01,2.438761740922927856e-01,4.186193346977233887e-01,1.337483227252960205e-01,2.786113023757934570e+00,3.427995741367340088e-01,6.380133032798767090e-01,3.700083121657371521e-02,1.524951159954071045e-01,5.103044509887695312e-01
1.402000000000000171e+02,7.900373935699462891e-01,2.360351681709289551e-01,4.632031321525573730e-01,1.200774610042572021e-01,2.855105876922607422e+00,4.920497238636016846e-01,7.169415354728698730e-01,2.925582788884639740e-02,1.539279818534851074e-01,4.348048865795135498e-01
1.404000000000000057e+02,8.586274981498718262e-01,2.304485589265823364e-01,5.155472755432128906e-01,1.076570302248001099e-01,2.788290262222290039e+00,6.951317191123962402e-01,8.029400110244750977e-01,2.279630489647388458e-02,1.588985919952392578e-01,3.686946630477905273e-01
1.405999999999999943e+02,9.337909817695617676e-01,2.266046255826950073e-01,5.744196176528930664e-01,9.616653621196746826e-02,2.567874193191528320e+00,9.560136795043945312e-01,8.979180455207824707e-01,1.743492111563682556e-02,1.694705039262771606e-01,3.099255561828613281e-01
1.408000000000000114e+02,1.015445590019226074e+00,2.251147180795669556e-01,6.405413150787353516e-01,8.574358373880386353e-02,2.228040456771850586e+00,1.251276016235351562e+00,1.004103541374206543e+00,1.469620782881975174e-02,1.843992620706558228e-01,2.578334808349609375e-01
1.410000000000000000e+02,1.102553844451904297e+00,2.271826118230819702e-01,7.149927616119384766e-01,7.736366242170333862e-02,1.795972943305969238e+00,1.536505818367004395e+00,1.123574018478393555e+00,1.539213862270116806e-02,2.034124135971069336e-01,2.122638523578643799e-01
1.412000000000000171e+02,1.193574428558349609e+00,2.330737709999084473e-01,7.969911098480224609e-01,7.049898803234100342e-02,1.351597070693969727e+00,1.700014591217041016e+00,1.258062124252319336e+00,2.020050771534442902e-02,2.262725830078125000e-01,1.740966737270355225e-01
1.414000000000000057e+02,1.287048816680908203e+00,2.429777085781097412e-01,8.857875466346740723e-01,6.501660495996475220e-02,9.622313976287841797e-01,1.738194346427917480e+00,1.408952236175537109e+00,2.966203168034553528e-02,2.544300854206085205e-01,1.433771401643753052e-01
1.415999999999999943e+02,1.381354808807373047e+00,2.570209801197052002e-01,9.840082526206970215e-01,6.194146722555160522e-02,6.899919509887695312e-01,1.669196724891662598e+00,1.577314972877502441e+00,4.354683309793472290e-02,2.860984802246093750e-01,1.180042624473571777e-01
1.418000000000000114e+02,1.474756717681884766e+00,2.752555608749389648e-01,1.095031380653381348e+00,6.222572177648544312e-02,5.214301347732543945e-01,1.532583832740783691e+00,1.764774799346923828e+00,6.157796829938888550e-02,3.204241693019866943e-01,9.736696630716323853e-02
1.420000000000000000e+02,1.565101146697998047e+00,2.978973388671875000e-01,1.220055580139160156e+00,6.632949411869049072e-02,4.060088396072387695e-01,1.376665711402893066e+00,1.971990823745727539e+00,8.452144265174865723e-02,3.582574129104614258e-01,8.090057969093322754e-02
1.422000000000000171e+02,1.646390676498413086e+00,3.292134702205657959e-01,1.360373377799987793e+00,7.475682348012924194e-02,3.197913765907287598e-01,1.224182128906250000e+00,2.195478439331054688e+00,1.146059930324554443e-01,4.034925401210784912e-01,6.718323379755020142e-02
1.424000000000000057e+02,1.713978171348571777e+00,3.692350983619689941e-01,1.517396330833435059e+00,8.793002367019653320e-02,2.593273222446441650e-01,1.077678918838500977e+00,2.424256801605224609e+00,1.609693616628646851e-01,4.575899839401245117e-01,5.499392747879028320e-02
1.425999999999999943e+02,1.759286761283874512e+00,4.190977215766906738e-01,1.692280650138854980e+00,1.050184518098831177e-01,2.212510108947753906e-01,9.391212463378906250e-01,2.642477512359619141e+00,2.270973324775695801e-01,5.189049839973449707e-01,4.384437948465347290e-02
1.428000000000000114e+02,1.771077036857604980e+00,4.800945520401000977e-01,1.885336995124816895e+00,1.267572790384292603e-01,2.010194361209869385e-01,8.110285401344299316e-01,2.817756414413452148e+00,3.232770264148712158e-01,5.869917869567871094e-01,3.367901593446731567e-02
1.430000000000000000e+02,1.742314100265502930e+00,5.507985353469848633e-01,2.087992906570434570e+00,1.558327078819274902e-01,1.886989921331405640e-01,6.991663575172424316e-01,2.904037237167358398e+00,4.705920517444610596e-01,6.616348028182983398e-01,2.479427307844161987e-02
1.432000000000000171e+02,1.681004285812377930e+00,6.285377144813537598e-01,2.290013313293457031e+00,2.005448490381240845e-01,1.829327791929244995e-01,6.020868420600891113e-01,2.856057882308959961e+00,6.733239889144897461e-01,7.435143589973449707e-01,1.757175475358963013e-02
1.434000000000000057e+02,1.591936349868774414e+00,7.116077542304992676e-01,2.475617408752441406e+00,2.640166878700256348e-01,1.806499809026718140e-01,5.170978903770446777e-01,2.643866062164306641e+00,9.362926483154296875e-01,8.326852321624755859e-01,1.151642575860023499e-02
1.435999999999999943e+02,1.473813652992248535e+00,8.023779392242431641e-01,2.617145061492919922e+00,3.537126183509826660e-01,1.813495606184005737e-01,4.428316950798034668e-01,2.307629585266113281e+00,1.238318920135498047e+00,9.325463175773620605e-01,6.991494912654161453e-03
1.438000000000000114e+02,1.329588294029235840e+00,8.921342492103576660e-01,2.678245067596435547e+00,4.850495159626007080e-01,1.857530176639556885e-01,3.776605427265167236e-01,1.869279265403747559e+00,1.539765238761901855e+00,1.044032096862792969e+00,5.222317297011613846e-03
1.440000000000000000e+02,1.174046277999877930e+00,9.541031718254089355e-01,2.619832038879394531e+00,6.638059616088867188e-01,1.957867145538330078e-01,3.197365999221801758e-01,1.411082744598388672e+00,1.723610639572143555e+00,1.169735193252563477e+00,7.235282566398382187e-03
1.442000000000000171e+02,1.023910045623779297e+00,9.851483106613159180e-01,2.434065103530883789e+00,8.899521827697753906e-01,2.101952880620956421e-01,2.684003114700317383e-01,1.000673651695251465e+00,1.779241085052490234e+00,1.311079144477844238e+00,1.358279027044773102e-02
1.444000000000000057e+02,8.900144100189208984e-01,9.817941784858703613e-01,2.140067100524902344e+00,1.149175524711608887e+00,2.288191467523574829e-01,2.237194478511810303e-01,7.077763080596923828e-01,1.717842578887939453e+00,1.469300746917724609e+00,2.478756010532379150e-02
1.445999999999999943e+02,7.752476334571838379e-01,9.494593739509582520e-01,1.755223035812377930e+00,1.410195589065551758e+00,2.513702213764190674e-01,1.862803697586059570e-01,5.239565372467041016e-01,1.582898974418640137e+00,1.645650029182434082e+00,4.005552828311920166e-02
1.448000000000000114e+02,6.853978633880615234e-01,8.988925814628601074e-01,1.356683731079101562e+00,1.569509029388427734e+00,2.796545624732971191e-01,1.564089208841323853e-01,4.024454057216644287e-01,1.422701835632324219e+00,1.841580748558044434e+00,5.990256369113922119e-02
1.450000000000000000e+02,6.187617778778076172e-01,8.360393047332763672e-01,9.976667165756225586e-01,1.621671676635742188e+00,3.116592168807983398e-01,1.319965571165084839e-01,3.115687370300292969e-01,1.265502929687500000e+00,2.056721448898315430e+00,8.564295619726181030e-02
1.452000000000000171e+02,5.691643953323364258e-01,7.692791223526000977e-01,7.360588312149047852e-01,1.569288015365600586e+00,3.463901877403259277e-01,1.123630031943321228e-01,2.474516630172729492e-01,1.114273309707641602e+00,2.285848855972290039e+00,1.208829581737518311e-01
1.454000000000000057e+02,5.359286665916442871e-01,7.019358277320861816e-01,5.714039206504821777e-01,1.451063036918640137e+00,3.854731917381286621e-01,9.646853804588317871e-02,2.066238075494766235e-01,9.710782766342163086e-01,2.518544912338256836e+00,1.733004599809646606e-01
1.455999999999999943e+02,5.158211588859558105e-01,6.361050009727478027e-01,4.576433002948760986e-01,1.310491800308227539e+00,4.320268332958221436e-01,8.304999023675918579e-02,1.853742301464080811e-01,8.378426432609558105e-01,2.731662273406982422e+00,2.483451068401336670e-01
1.458000000000000114e+02,5.021690726280212402e-01,5.757228732109069824e-01,3.730352818965911865e-01,1.169908881187438965e+00,4.872425496578216553e-01,7.102776318788528442e-02,1.724947243928909302e-01,7.212549448013305664e-01,2.886617422103881836e+00,3.621732592582702637e-01
1.460000000000000000e+02,4.944018125534057617e-01,5.201227068901062012e-01,3.128232657909393311e-01,1.034008741378784180e+00,5.492676496505737305e-01,5.996695905923843384e-02,1.664433628320693970e-01,6.202073097229003906e-01,2.936909437179565430e+00,5.299062132835388184e-01
1.462000000000000171e+02,4.921282827854156494e-01,4.687663316726684570e-01,2.737854421138763428e-01,9.051529169082641602e-01,6.181619167327880859e-01,4.982846975326538086e-02,1.638250201940536499e-01,5.316635370254516602e-01,2.834893941879272461e+00,7.547165751457214355e-01
1.464000000000000057e+02,4.946108758449554443e-01,4.220635294914245605e-01,2.524307668209075928e-01,7.854000926017761230e-01,6.943188309669494629e-01,4.151551052927970886e-02,1.643180698156356812e-01,4.542730152606964111e-01,2.576241016387939453e+00,1.040179491043090820e+00
1.465999999999999943e+02,5.024488568305969238e-01,3.813000023365020752e-01,2.392223775386810303e-01,6.811940670013427734e-01,7.775359153747558594e-01,3.467103093862533569e-02,1.676596701145172119e-01,3.867646157741546631e-01,2.192119836807250977e+00,1.356852293014526367e+00
1.468000000000000114e+02,5.152208209037780762e-01,3.469036817550659180e-01,2.325874865055084229e-01,5.903405547142028809e-01,8.682146668434143066e-01,2.889763750135898590e-02,1.768279224634170532e-01,3.266834318637847900e-01,1.732488989830017090e+00,1.637226819992065430e+00
1.470000000000000000e+02,5.341120958328247070e-01,3.189527094364166260e-01,2.298328131437301636e-01,5.105680227279663086e-01,9.694955945014953613e-01,2.532333135604858398e-02,1.905908435583114624e-01,2.733782827854156494e-01,1.272678494453430176e+00,1.784121155738830566e+00
1.472000000000000171e+02,5.597706437110900879e-01,2.973735332489013672e-01,2.298883199691772461e-01,4.408143460750579834e-01,1.083261966705322266e+00,2.489201724529266357e-02,2.083363533020019531e-01,2.264073789119720459e-01,8.885073661804199219e-01,1.794267416000366211e+00
1.474000000000000057e+02,5.916954278945922852e-01,2.811492383480072021e-01,2.346846312284469604e-01,3.790379762649536133e-01,1.211465716361999512e+00,2.837031334638595581e-02,2.303226292133331299e-01,1.869229078292846680e-01,6.299730539321899414e-01,1.702305316925048828e+00
1.475999999999999943e+02,6.294195652008056641e-01,2.677661776542663574e-01,2.448207139968872070e-01,3.241720497608184814e-01,1.355443358421325684e+00,3.627780452370643616e-02,2.572865188121795654e-01,1.548638939857482910e-01,4.739829897880554199e-01,1.549054384231567383e+00
1.478000000000000114e+02,6.736114025115966797e-01,2.551040351390838623e-01,2.592680752277374268e-01,2.756510972976684570e-01,1.516458988189697266e+00,4.896019026637077332e-02,2.884666025638580322e-01,1.287914216518402100e-01,3.617562353610992432e-01,1.386909246444702148e+00
1.480000000000000000e+02,7.260056734085083008e-01,2.444294393062591553e-01,2.783335149288177490e-01,2.341896295547485352e-01,1.695807337760925293e+00,6.560172885656356812e-02,3.223408460617065430e-01,1.074709892272949219e-01,2.790780365467071533e-01,1.229103207588195801e+00
1.482000000000000171e+02,7.866843342781066895e-01,2.364463359117507935e-01,3.025444149971008301e-01,2.003121525049209595e-01,1.894885420799255371e+00,8.678123354911804199e-02,3.589558601379394531e-01,9.059698134660720825e-02,2.223626077175140381e-01,1.078130245208740234e+00
1.484000000000000057e+02,8.549206256866455078e-01,2.307616174221038818e-01,3.320061266422271729e-01,1.732075214385986328e-01,2.111609458923339844e+00,1.137155741453170776e-01,4.028710424900054932e-01,7.643038779497146606e-02,1.881289631128311157e-01,9.358952045440673828e-01
1.485999999999999943e+02,9.297403097152709961e-01,2.268309891223907471e-01,3.651234209537506104e-01,1.514306664466857910e-01,2.334946155548095703e+00,1.549590229988098145e-01,4.553094804286956787e-01,6.397367268800735474e-02,1.698662638664245605e-01,8.062264323234558105e-01
1.488000000000000114e+02,1.011019468307495117e+00,2.251669764518737793e-01,4.009947776794433594e-01,1.341472566127777100e-01,2.551782846450805664e+00,2.147412300109863281e-01,5.152495503425598145e-01,5.262511223554611206e-02,1.594137251377105713e-01,6.931635141372680664e-01
1.490000000000000000e+02,1.097859978675842285e+00,2.270413488149642944e-01,4.433441758155822754e-01,1.197370141744613647e-01,2.734384536743164062e+00,3.008255958557128906e-01,5.823122262954711914e-01,4.229137301445007324e-02,1.549149155616760254e-01,5.949609875679016113e-01
1.492000000000000171e+02,1.188682794570922852e+00,2.327263504266738892e-01,4.937513768672943115e-01,1.070238947868347168e-01,2.841949462890625000e+00,4.308775663375854492e-01,6.556981801986694336e-01,3.310599550604820251e-02,1.533744633197784424e-01,5.087915658950805664e-01
1.494000000000000057e+02,1.282038807868957520e+00,2.424144893884658813e-01,5.507855415344238281e-01,9.526637941598892212e-02,2.830619812011718750e+00,6.137945055961608887e-01,7.364075779914855957e-01,2.569835446774959564e-02,1.548441350460052490e-01,4.335516095161437988e-01
1.495999999999999943e+02,1.376314401626586914e+00,2.562357485294342041e-01,6.148581504821777344e-01,8.454691618680953979e-02,2.658955574035644531e+00,8.525876402854919434e-01,8.242413997650146484e-01,1.951602473855018616e-02,1.599267721176147461e-01,3.676352202892303467e-01
1.498000000000000114e+02,1.469760298728942871e+00,2.742487192153930664e-01,6.868052482604980469e-01,7.545917481184005737e-02,2.364733934402465820e+00,1.136855363845825195e+00,9.220302104949951172e-01,1.474611368030309677e-02,1.705833971500396729e-01,3.090422749519348145e-01
1.500000000000000000e+02,1.560473203659057617e+00,2.964397966861724854e-01,7.666274905204772949e-01,6.814003735780715942e-02,1.956084132194519043e+00,1.437372088432312012e+00,1.031250834465026855e+00,1.267529744654893875e-02,1.855846792459487915e-01,2.571140825748443604e-01
1.502000000000000171e+02,1.642377734184265137e+00,3.272870779037475586e-01,8.534228205680847168e-01,6.210053339600563049e-02,1.514805912971496582e+00,1.652519345283508301e+00,1.154406189918518066e+00,1.429281197488307953e-02,2.047054469585418701e-01,2.117564082145690918e-01
1.504000000000000057e+02,1.710834741592407227e+00,3.668476343154907227e-01,9.483290910720825195e-01,5.806691944599151611e-02,1.096621513366699219e+00,1.746287584304809570e+00,1.292929768562316895e+00,2.015491575002670288e-02,2.276262491941452026e-01,1.737621277570724487e-01
1.505999999999999943e+02,1.757758140563964844e+00,4.160897731781005859e-01,1.055325746536254883e+00,5.710133910179138184e-02,7.781938314437866211e-01,1.712284564971923828e+00,1.448191285133361816e+00,3.080645948648452759e-02,2.559066116809844971e-01,1.432310342788696289e-01
1.508000000000000114e+02,1.771557927131652832e+00,4.765229821205139160e-01,1.175970554351806641e+00,5.980942025780677795e-02,5.720560550689697266e-01,1.596287369728088379e+00,1.621247172355651855e+00,4.563573375344276428e-02,2.876438796520233154e-01,1.179941371083259583e-01
1.510000000000000000e+02,1.745157480239868164e+00,5.467635989189147949e-01,1.311529874801635742e+00,6.668221205472946167e-02,4.404234290122985840e-01,1.442386150360107422e+00,1.813867807388305664e+00,6.473276019096374512e-02,3.220340609550476074e-01,9.748747944831848145e-02
1.512000000000000171e+02,1.685329318046569824e+00,6.241993904113769531e-01,1.463368654251098633e+00,7.825721800327301025e-02,3.433953225612640381e-01,1.287055134773254395e+00,2.026049375534057617e+00,8.914942294359207153e-02,3.600626587867736816e-01,8.109702169895172119e-02
1.514000000000000057e+02,1.597772717475891113e+00,7.070527672767639160e-01,1.632793664932250977e+00,9.394358098506927490e-02,2.735702395439147949e-01,1.136911392211914062e+00,2.251930475234985352e+00,1.228783801198005676e-01,4.055079221725463867e-01,6.746174395084381104e-02
1.515999999999999943e+02,1.481564879417419434e+00,7.970492839813232422e-01,1.820600986480712891e+00,1.139875650405883789e-01,2.275166511535644531e-01,9.941380620002746582e-01,2.481530666351318359e+00,1.734713315963745117e-01,4.598693847656250000e-01,5.531605705618858337e-02
1.518000000000000114e+02,1.338368654251098633e+00,8.877688646316528320e-01,2.022585391998291016e+00,1.397494077682495117e-01,2.019256353378295898e-01,8.603735566139221191e-01,2.693531513214111328e+00,2.457112967967987061e-01,5.213660001754760742e-01,4.419149458408355713e-02
1.520000000000000000e+02,1.182974696159362793e+00,9.517414569854736328e-01,2.228783369064331055e+00,1.786153614521026611e-01,1.869456917047500610e-01,7.417469620704650879e-01,2.851427078247070312e+00,3.539539575576782227e-01,5.896184444427490234e-01,3.404571488499641418e-02
1.522000000000000171e+02,1.032101511955261230e+00,9.846527576446533203e-01,2.424625873565673828e+00,2.352152019739151001e-01,1.793920397758483887e-01,6.390243768692016602e-01,2.909565687179565430e+00,5.147808790206909180e-01,6.644818186759948730e-01,2.522850781679153442e-02
1.524000000000000057e+02,8.972676992416381836e-01,9.833160638809204102e-01,2.588322639465332031e+00,3.157384991645812988e-01,1.758932322263717651e-01,5.490364432334899902e-01,2.821551561355590820e+00,7.315803170204162598e-01,7.465614676475524902e-01,1.804940588772296906e-02
1.525999999999999943e+02,7.810560464859008789e-01,9.520983099937438965e-01,2.684108734130859375e+00,4.319638907909393311e-01,1.755713969469070435e-01,4.703210890293121338e-01,2.576092720031738281e+00,1.008959650993347168e+00,8.360099792480468750e-01,1.201054267585277557e-02
1.528000000000000114e+02,6.897884607315063477e-01,9.023891091346740723e-01,2.673644542694091797e+00,5.953907966613769531e-01,1.779800951480865479e-01,4.016708731651306152e-01,2.208137989044189453e+00,1.318139553070068359e+00,9.361658692359924316e-01,7.576352450996637344e-03
1.530000000000000000e+02,6.218831539154052734e-01,8.400331735610961914e-01,2.527319908142089844e+00,8.055422306060791016e-01,1.859117299318313599e-01,3.406740427017211914e-01,1.757335424423217773e+00,1.602083325386047363e+00,1.047965884208679199e+00,5.905883852392435074e-03
1.532000000000000171e+02,5.714881420135498047e-01,7.732456326484680176e-01,2.268901824951171875e+00,1.058651924133300781e+00,1.987230479717254639e-01,2.865520715713500977e-01,1.302355289459228516e+00,1.755395650863647461e+00,1.174080848693847656e+00,8.058163337409496307e-03
1.534000000000000057e+02,5.372803807258605957e-01,7.058812975883483887e-01,1.904583215713500977e+00,1.330283761024475098e+00,2.155693769454956055e-01,2.387839853763580322e-01,9.145296812057495117e-01,1.775023221969604492e+00,1.315871357917785645e+00,1.455997209995985031e-02
1.536000000000000227e+02,5.167788267135620117e-01,6.397390961647033691e-01,1.505305647850036621e+00,1.537406802177429199e+00,2.368434220552444458e-01,1.983893215656280518e-01,6.510525941848754883e-01,1.691132783889770508e+00,1.474561452865600586e+00,2.593220397830009460e-02
1.538000000000000114e+02,5.027777552604675293e-01,5.790404081344604492e-01,1.120544910430908203e+00,1.633938312530517578e+00,2.629041075706481934e-01,1.654079854488372803e-01,4.907480478286743164e-01,1.543455481529235840e+00,1.651425004005432129e+00,4.133715853095054626e-02
1.540000000000000000e+02,4.946502447128295898e-01,5.232083201408386230e-01,8.157697916030883789e-01,1.613248586654663086e+00,2.936939001083374023e-01,1.388269364833831787e-01,3.773683905601501465e-01,1.383489727973937988e+00,1.847906231880187988e+00,6.132628768682479858e-02
1.542000000000000171e+02,4.920900166034698486e-01,4.715804755687713623e-01,6.161910891532897949e-01,1.513342142105102539e+00,3.272884190082550049e-01,1.171251982450485229e-01,2.934203445911407471e-01,1.227542996406555176e+00,2.063569068908691406e+00,8.726595342159271240e-02
1.544000000000000057e+02,4.943133592605590820e-01,4.246108531951904297e-01,4.862928986549377441e-01,1.375156164169311523e+00,3.635103106498718262e-01,9.995160251855850220e-02,2.353653758764266968e-01,1.078128099441528320e+00,2.292680501937866211e+00,1.230617314577102661e-01
1.546000000000000227e+02,5.018350481986999512e-01,3.834786415100097656e-01,3.916097581386566162e-01,1.231221318244934082e+00,4.066652655601501465e-01,8.554910868406295776e-02,1.997628509998321533e-01,9.371718168258666992e-01,2.525000333786010742e+00,1.761209666728973389e-01
1.548000000000000114e+02,5.143424272537231445e-01,3.487209975719451904e-01,3.228040337562561035e-01,1.091140985488891602e+00,4.581479728221893311e-01,7.294064760208129883e-02,1.808009594678878784e-01,8.080372214317321777e-01,2.736152648925781250e+00,2.522386908531188965e-01
1.550000000000000000e+02,5.328123569488525391e-01,3.203897178173065186e-01,2.765719294548034668e-01,9.575483798980712891e-01,5.172154903411865234e-01,6.146296858787536621e-02,1.697081029415130615e-01,6.952991485595703125e-01,2.887645006179809570e+00,3.678084015846252441e-01
1.552000000000000171e+02,5.581054091453552246e-01,2.984510660171508789e-01,2.497123479843139648e-01,8.323786854743957520e-01,5.833413600921630859e-01,5.098251625895500183e-02,1.647755503654479980e-01,5.974828004837036133e-01,2.932827949523925781e+00,5.373758077621459961e-01
1.554000000000000057e+02,5.896623730659484863e-01,2.819708883762359619e-01,2.336310595273971558e-01,7.211486101150512695e-01,6.560161113739013672e-01,4.165725037455558777e-02,1.629733741283416748e-01,5.117270350456237793e-01,2.824103832244873047e+00,7.639342546463012695e-01
1.556000000000000227e+02,6.270136833190917969e-01,2.685505151748657227e-01,2.249898910522460938e-01,6.245489716529846191e-01,7.360531091690063477e-01,3.416720777750015259e-02,1.641716212034225464e-01,4.368281960487365723e-01,2.561579465866088867e+00,1.050330400466918945e+00
1.558000000000000114e+02,6.707853674888610840e-01,2.558031082153320312e-01,2.211854755878448486e-01,5.398240685462951660e-01,8.231859803199768066e-01,2.791882306337356567e-02,1.690143197774887085e-01,3.711729049682617188e-01,2.173617124557495117e+00,1.366943359375000000e+00
1.560000000000000000e+02,7.226864695549011230e-01,2.449731081724166870e-01,2.203812301158905029e-01,4.656743109226226807e-01,9.196569919586181641e-01,2.310665696859359741e-02,1.794804185628890991e-01,3.128257393836975098e-01,1.714445352554321289e+00,1.642445087432861328e+00
1.562000000000000171e+02,7.828864455223083496e-01,2.368286848068237305e-01,2.229945063591003418e-01,4.006207287311553955e-01,1.027421116828918457e+00,2.095738239586353302e-02,1.942718625068664551e-01,2.611056566238403320e-01,1.256874442100524902e+00,1.785079717636108398e+00
1.564000000000000057e+02,8.507229089736938477e-01,2.310331612825393677e-01,2.312197983264923096e-01,3.426845371723175049e-01,1.149056911468505859e+00,2.249217405915260315e-02,2.132164090871810913e-01,2.159858047962188721e-01,8.777676820755004883e-01,1.790991783142089844e+00
1.566000000000000227e+02,9.251655340194702148e-01,2.270036935806274414e-01,2.442189604043960571e-01,2.913761734962463379e-01,1.285879135131835938e+00,2.821882069110870361e-02,2.360064536333084106e-01,1.781868785619735718e-01,6.234297752380371094e-01,1.696396827697753906e+00
1.568000000000000114e+02,1.006040453910827637e+00,2.251431196928024292e-01,2.613879442214965820e-01,2.465839684009552002e-01,1.439283728599548340e+00,3.868431597948074341e-02,2.643089890480041504e-01,1.479209512472152710e-01,4.699625372886657715e-01,1.542252063751220703e+00
1.570000000000000000e+02,1.092615962028503418e+00,2.267993986606597900e-01,2.829804122447967529e-01,2.090725749731063843e-01,1.610331416130065918e+00,5.338431522250175476e-02,2.961502075195312500e-01,1.230063140392303467e-01,3.589030504226684570e-01,1.380356550216674805e+00
1.572000000000000171e+02,1.183254718780517578e+00,2.322536706924438477e-01,3.106392323970794678e-01,1.793226003646850586e-01,1.800711870193481445e+00,7.230298966169357300e-02,3.306558728218078613e-01,1.028045937418937683e-01,2.772417962551116943e-01,1.222891211509704590e+00
1.574000000000000057e+02,1.276517510414123535e+00,2.417019158601760864e-01,3.425100445747375488e-01,1.552642732858657837e-01,2.010694980621337891e+00,9.632742404937744141e-02,3.690502345561981201e-01,8.658713847398757935e-02,2.213990241289138794e-01,1.072326660156250000e+00
1.576000000000000227e+02,1.370799899101257324e+00,2.552780807018280029e-01,3.771241009235382080e-01,1.359815448522567749e-01,2.233281135559082031e+00,1.297923326492309570e-01,4.148803353309631348e-01,7.303935289382934570e-02,1.879015415906906128e-01,9.305471181869506836e-01
1.578000000000000114e+02,1.464352846145629883e+00,2.730460166931152344e-01,4.162212610244750977e-01,1.203098148107528687e-01,2.458456277847290039e+00,1.800950765609741211e-01,4.697029888629913330e-01,6.097107753157615662e-02,1.699366569519042969e-01,8.015871047973632812e-01
1.580000000000000000e+02,1.555293560028076172e+00,2.949946522712707520e-01,4.627585113048553467e-01,1.069415435194969177e-01,2.664822816848754883e+00,2.519217729568481445e-01,5.314360857009887695e-01,4.987454041838645935e-02,1.597166359424591064e-01,6.891769170761108398e-01
1.582000000000000171e+02,1.637791872024536133e+00,3.253325223922729492e-01,5.170928835868835449e-01,9.479942172765731812e-02,2.817436933517456055e+00,3.584392368793487549e-01,5.999920368194580078e-01,3.974237293004989624e-02,1.553499698638916016e-01,5.915240645408630371e-01
1.584000000000000057e+02,1.707117199897766113e+00,3.643864989280700684e-01,5.780583024024963379e-01,8.359706401824951172e-02,2.871916532516479492e+00,5.163556337356567383e-01,6.753291487693786621e-01,3.110919147729873657e-02,1.539207994937896729e-01,5.058276653289794922e-01
1.586000000000000227e+02,1.755710244178771973e+00,4.129462242126464844e-01,6.463080048561096191e-01,7.347994297742843628e-02,2.782918930053710938e+00,7.289042472839355469e-01,7.578256130218505859e-01,2.405216172337532043e-02,1.554834246635437012e-01,4.310084283351898193e-01
1.588000000000000114e+02,1.771614909172058105e+00,4.727499783039093018e-01,7.229159474372863770e-01,6.546643376350402832e-02,2.542176008224487305e+00,1.000081419944763184e+00,8.477394580841064453e-01,1.810187287628650665e-02,1.607878804206848145e-01,3.654054701328277588e-01
1.590000000000000000e+02,1.747714757919311523e+00,5.424606800079345703e-01,8.065146207809448242e-01,5.882118269801139832e-02,2.181767463684082031e+00,1.302009701728820801e+00,9.483135938644409180e-01,1.398096047341823578e-02,1.716132014989852905e-01,3.070964813232421875e-01
1.592000000000000171e+02,1.689625501632690430e+00,6.195492148399353027e-01,8.969751000404357910e-01,5.356465652585029602e-02,1.740486145019531250e+00,1.579548597335815430e+00,1.060819983482360840e+00,1.275418139994144440e-02,1.867637485265731812e-01,2.554346323013305664e-01
1.594000000000000057e+02,1.603703022003173828e+00,7.021399140357971191e-01,9.980419874191284180e-01,5.080651864409446716e-02,1.295355200767517090e+00,1.729424834251403809e+00,1.187703847885131836e+00,1.538898423314094543e-02,2.060919404029846191e-01,2.104246765375137329e-01
1.596000000000000227e+02,1.489606380462646484e+00,7.912512421607971191e-01,1.112231492996215820e+00,5.150754004716873169e-02,9.152773618698120117e-01,1.748727679252624512e+00,1.330300211906433105e+00,2.240259386599063873e-02,2.291299551725387573e-01,1.727101206779479980e-01
1.598000000000000114e+02,1.347590208053588867e+00,8.829394578933715820e-01,1.240770339965820312e+00,5.613940954208374023e-02,6.566069126129150391e-01,1.666671752929687500e+00,1.489835500717163086e+00,3.431767970323562622e-02,2.576037943363189697e-01,1.424526572227478027e-01
1.600000000000000000e+02,1.192445516586303711e+00,9.490064978599548340e-01,1.384981155395507812e+00,6.521880626678466797e-02,4.995110034942626953e-01,1.521534681320190430e+00,1.667606115341186523e+00,5.017334595322608948e-02,2.894525825977325439e-01,1.174219921231269836e-01
1.602000000000000171e+02,1.040881037712097168e+00,9.838880300521850586e-01,1.546276450157165527e+00,7.890589535236358643e-02,3.876059055328369141e-01,1.364508986473083496e+00,1.865268468856811523e+00,7.044477760791778564e-02,3.239479660987854004e-01,9.711405634880065918e-02
1.604000000000000057e+02,9.050828218460083008e-01,9.847443103790283203e-01,1.725810050964355469e+00,9.657262265682220459e-02,3.046555519104003906e-01,1.211368560791015625e+00,2.082021713256835938e+00,9.674924612045288086e-02,3.622840642929077148e-01,8.083968609571456909e-02
1.606000000000000227e+02,7.873449921607971191e-01,9.547473788261413574e-01,1.924277544021606445e+00,1.189728081226348877e-01,2.471864223480224609e-01,1.064592003822326660e+00,2.309516429901123047e+00,1.345065981149673462e-01,4.080583751201629639e-01,6.727872788906097412e-02
1.608000000000000114e+02,6.945697069168090820e-01,9.059875607490539551e-01,2.132807731628417969e+00,1.495124995708465576e-01,2.118195891380310059e-01,9.260814189910888672e-01,2.537477731704711914e+00,1.898823976516723633e-01,4.628444314002990723e-01,5.520281195640563965e-02
1.610000000000000000e+02,6.253097057342529297e-01,8.441942334175109863e-01,2.341387510299682617e+00,1.960870474576950073e-01,1.927956193685531616e-01,7.991777062416076660e-01,2.738534927368164062e+00,2.697766125202178955e-01,5.246465802192687988e-01,4.412085562944412231e-02
1.612000000000000171e+02,5.740653276443481445e-01,7.774015069007873535e-01,2.532514333724975586e+00,2.622084319591522217e-01,1.815345287322998047e-01,6.884276270866394043e-01,2.874135971069335938e+00,3.909530639648437500e-01,5.931644439697265625e-01,3.400917723774909973e-02
1.614000000000000057e+02,5.388274192810058594e-01,7.100328207015991211e-01,2.676896810531616211e+00,3.558867275714874268e-01,1.764373332262039185e-01,5.922946929931640625e-01,2.898542165756225586e+00,5.658286809921264648e-01,6.683748364448547363e-01,2.529348246753215790e-02
1.616000000000000227e+02,5.179052352905273438e-01,6.435757875442504883e-01,2.735330581665039062e+00,4.953841269016265869e-01,1.746084094047546387e-01,5.080754756927490234e-01,2.763437509536743164e+00,7.971162199974060059e-01,7.507711648941040039e-01,1.817918196320533752e-02
1.618000000000000114e+02,5.035301446914672852e-01,5.825548768043518066e-01,2.666901350021362305e+00,6.844360232353210449e-01,1.757272183895111084e-01,4.345141947269439697e-01,2.488853454589843750e+00,1.083772540092468262e+00,8.406660556793212891e-01,1.215685624629259109e-02
1.620000000000000000e+02,4.950185716152191162e-01,5.264874696731567383e-01,2.463803052902221680e+00,9.243908524513244629e-01,1.808213144540786743e-01,3.698628842830657959e-01,2.089490413665771484e+00,1.394697308540344238e+00,9.413128495216369629e-01,7.850594818592071533e-03
1.622000000000000171e+02,4.921527802944183350e-01,4.745786786079406738e-01,2.149391651153564453e+00,1.196353435516357422e+00,1.914698779582977295e-01,3.124353289604187012e-01,1.637685656547546387e+00,1.648335933685302734e+00,1.053700685501098633e+00,6.346822716295719147e-03
1.624000000000000057e+02,4.940990507602691650e-01,4.273322820663452148e-01,1.747237801551818848e+00,1.461939334869384766e+00,2.063781917095184326e-01,2.615535259246826172e-01,1.194257736206054688e+00,1.773171424865722656e+00,1.180485606193542480e+00,8.698920719325542450e-03
1.626000000000000227e+02,5.012841224670410156e-01,3.858165442943572998e-01,1.334019303321838379e+00,1.615713596343994141e+00,2.256099283695220947e-01,2.174914181232452393e-01,8.382357954978942871e-01,1.763285040855407715e+00,1.323005795478820801e+00,1.542476937174797058e-02
1.628000000000000114e+02,5.135096311569213867e-01,3.506813049316406250e-01,9.696305394172668457e-01,1.656025171279907227e+00,2.486704885959625244e-01,1.806148290634155273e-01,6.023532152175903320e-01,1.659972786903381348e+00,1.482461452484130859e+00,2.704166248440742493e-02
1.630000000000000000e+02,5.315312147140502930e-01,3.219509124755859375e-01,7.107297182083129883e-01,1.594097256660461426e+00,2.773644030094146729e-01,1.511510014533996582e-01,4.572711586952209473e-01,1.505506277084350586e+00,1.660168051719665527e+00,4.264597594738006592e-02
1.632000000000000171e+02,5.564342737197875977e-01,2.996343970298767090e-01,5.497176647186279297e-01,1.467637300491333008e+00,3.095906376838684082e-01,1.270404011011123657e-01,3.515664041042327881e-01,1.345847010612487793e+00,1.857526302337646484e+00,6.286416947841644287e-02
1.634000000000000057e+02,5.875981450080871582e-01,2.828850746154785156e-01,4.380708634853363037e-01,1.321564197540283203e+00,3.444823026657104492e-01,1.076382622122764587e-01,2.744515836238861084e-01,1.190932393074035645e+00,2.074018001556396484e+00,8.913565427064895630e-02
1.636000000000000227e+02,6.245502829551696777e-01,2.694258093833923340e-01,3.544707894325256348e-01,1.177551627159118652e+00,3.840011954307556152e-01,9.188291430473327637e-02,2.223975509405136108e-01,1.043123722076416016e+00,2.303291797637939453e+00,1.257243752479553223e-01
1.638000000000000114e+02,6.678961515426635742e-01,2.566263675689697266e-01,2.954546809196472168e-01,1.038879632949829102e+00,4.310247600078582764e-01,7.854120433330535889e-02,1.919885128736495972e-01,9.042112827301025391e-01,2.535145282745361328e+00,1.797420084476470947e-01
1.640000000000000000e+02,7.192690372467041016e-01,2.456366568803787231e-01,2.578173875808715820e-01,9.075530767440795898e-01,4.867208302021026611e-01,6.658968329429626465e-02,1.752076745033264160e-01,7.790579199790954590e-01,2.743824243545532227e+00,2.573798894882202148e-01
1.642000000000000171e+02,7.789537906646728516e-01,2.373256385326385498e-01,2.372391372919082642e-01,7.862579822540283203e-01,5.493858456611633301e-01,5.561827868223190308e-02,1.658696830272674561e-01,6.700781583786010742e-01,2.890576362609863281e+00,3.754687905311584473e-01
1.644000000000000057e+02,8.463486433029174805e-01,2.314161658287048340e-01,2.246854752302169800e-01,6.806392073631286621e-01,6.187107563018798828e-01,4.555486142635345459e-02,1.617156416177749634e-01,5.753077864646911621e-01,2.928796052932739258e+00,5.477225780487060547e-01
1.646000000000000227e+02,9.203835725784301758e-01,2.272844910621643066e-01,2.185255885124206543e-01,5.887330770492553711e-01,6.952834129333496094e-01,3.731977194547653198e-02,1.607351899147033691e-01,4.921656250953674316e-01,2.810760259628295898e+00,7.769060134887695312e-01
1.648000000000000114e+02,1.000811815261840820e+00,2.252183705568313599e-01,2.160753309726715088e-01,5.081157088279724121e-01,7.789136767387390137e-01,3.052203357219696045e-02,1.626501828432083130e-01,4.196067750453948975e-01,2.542629241943359375e+00,1.064877033233642578e+00
1.650000000000000000e+02,1.087065100669860840e+00,2.266461104154586792e-01,2.164591103792190552e-01,4.376482367515563965e-01,8.702885508537292480e-01,2.471533045172691345e-02,1.689685285091400146e-01,3.556906878948211670e-01,2.148726940155029297e+00,1.381071448326110840e+00
1.652000000000000171e+02,1.177464008331298828e+00,2.318566441535949707e-01,2.214673459529876709e-01,3.753302991390228271e-01,9.723955988883972168e-01,2.120467834174633026e-02,1.805615127086639404e-01,2.989139556884765625e-01,1.690011262893676758e+00,1.650009036064147949e+00
1.654000000000000057e+02,1.270580410957336426e+00,2.410494983196258545e-01,2.318629175424575806e-01,3.199945092201232910e-01,1.087043642997741699e+00,2.084873616695404053e-02,1.963738203048706055e-01,2.486797571182250977e-01,1.235332012176513672e+00,1.786865472793579102e+00
1.656000000000000227e+02,1.364820122718811035e+00,2.543626129627227783e-01,2.465188503265380859e-01,2.710350453853607178e-01,1.216230988502502441e+00,2.443317137658596039e-02,2.165966629981994629e-01,2.054878622293472290e-01,8.630364537239074707e-01,1.786976099014282227e+00
1.658000000000000114e+02,1.458440303802490234e+00,2.718648314476013184e-01,2.657507359981536865e-01,2.291081100702285767e-01,1.361303329467773438e+00,3.248125314712524414e-02,2.406023889780044556e-01,1.694307029247283936e-01,6.143630146980285645e-01,1.688739895820617676e+00
1.660000000000000000e+02,1.549571275711059570e+00,2.935489714145660400e-01,2.898611724376678467e-01,1.946965456008911133e-01,1.523479461669921875e+00,4.526318609714508057e-02,2.699669003486633301e-01,1.405340731143951416e-01,4.635153412818908691e-01,1.533729910850524902e+00
1.662000000000000171e+02,1.632648944854736328e+00,3.233364522457122803e-01,3.192358314990997314e-01,1.671464741230010986e-01,1.704119563102722168e+00,6.203289702534675598e-02,3.024318218231201172e-01,1.166988834738731384e-01,3.540666103363037109e-01,1.372008562088012695e+00
1.664000000000000057e+02,1.702848672866821289e+00,3.618384599685668945e-01,3.521990180015563965e-01,1.449077576398849487e-01,1.904531121253967285e+00,8.338782936334609985e-02,3.375338017940521240e-01,9.754076600074768066e-02,2.738275527954101562e-01,1.214859247207641602e+00
1.666000000000000227e+02,1.753174662590026855e+00,4.096540510654449463e-01,3.878559768199920654e-01,1.273084729909896851e-01,2.122923612594604492e+00,1.106032580137252808e-01,3.776044845581054688e-01,8.193658292293548584e-02,2.192226648330688477e-01,1.064720511436462402e+00
1.668000000000000114e+02,1.771287679672241211e+00,4.687635600566864014e-01,4.297372400760650635e-01,1.126433908939361572e-01,2.348177194595336914e+00,1.522107571363449097e-01,4.252275228500366211e-01,6.869026273488998413e-02,1.867861151695251465e-01,9.234482049942016602e-01
1.670000000000000000e+02,1.750033259391784668e+00,5.378795862197875977e-01,4.795691668987274170e-01,9.981374442577362061e-02,2.567504644393920898e+00,2.124178856611251831e-01,4.816201329231262207e-01,5.684414133429527283e-02,1.692606657743453979e-01,7.953796386718750000e-01
1.672000000000000171e+02,1.693809151649475098e+00,6.145619153976440430e-01,5.364758968353271484e-01,8.803522586822509766e-02,2.752285957336425781e+00,2.992324233055114746e-01,5.450482964515686035e-01,4.598696157336235046e-02,1.593903899192810059e-01,6.838021278381347656e-01
1.674000000000000057e+02,1.609657049179077148e+00,6.968330144882202148e-01,6.002220511436462402e-01,7.723315805196762085e-02,2.861082315444946289e+00,4.310500323772430420e-01,6.149870753288269043e-01,3.604716807603836060e-02,1.552273333072662354e-01,5.868425965309143066e-01
1.676000000000000227e+02,1.497513890266418457e+00,7.851758003234863281e-01,6.716871857643127441e-01,6.787371635437011719e-02,2.849372625350952148e+00,6.164215207099914551e-01,6.920438408851623535e-01,2.786685898900032043e-02,1.539623737335205078e-01,5.017370581626892090e-01
1.678000000000000114e+02,1.356943607330322266e+00,8.774666786193847656e-01,7.508785724639892578e-01,6.037818640470504761e-02,2.674405336380004883e+00,8.587843179702758789e-01,7.761664986610412598e-01,2.109590917825698853e-02,1.556658297777175903e-01,4.274452626705169678e-01
1.680000000000000000e+02,1.202272653579711914e+00,9.456343054771423340e-01,8.371120095252990723e-01,5.413096025586128235e-02,2.375632286071777344e+00,1.146870613098144531e+00,8.684793114662170410e-01,1.519006956368684769e-02,1.612778604030609131e-01,3.622347116470336914e-01
1.682000000000000171e+02,1.050200939178466797e+00,9.825384616851806641e-01,9.313650727272033691e-01,4.966092109680175781e-02,1.962089180946350098e+00,1.450488805770874023e+00,9.717497825622558594e-01,1.164459530264139175e-02,1.723376512527465820e-01,3.042806088924407959e-01
1.684000000000000057e+02,9.134733676910400391e-01,9.857932925224304199e-01,1.037267923355102539e+00,4.806228727102279663e-02,1.515718221664428711e+00,1.666532039642333984e+00,1.087511301040649414e+00,1.120991911739110947e-02,1.876985579729080200e-01,2.529532015323638916e-01
1.686000000000000227e+02,7.941656708717346191e-01,9.571654796600341797e-01,1.156759858131408691e+00,5.009595677256584167e-02,1.093659043312072754e+00,1.759689569473266602e+00,1.217962861061096191e+00,1.475343480706214905e-02,2.073109894990921021e-01,2.083822339773178101e-01
1.688000000000000114e+02,6.998150944709777832e-01,9.094810485839843750e-01,1.291104793548583984e+00,5.625071004033088684e-02,7.736388444900512695e-01,1.724069714546203613e+00,1.364464282989501953e+00,2.280382812023162842e-02,2.304662317037582397e-01,1.709881126880645752e-01
1.690000000000000000e+02,6.291286349296569824e-01,8.483506441116333008e-01,1.441665410995483398e+00,6.706164777278900146e-02,5.667482614517211914e-01,1.606135725975036621e+00,1.528150320053100586e+00,3.555964305996894836e-02,2.591705620288848877e-01,1.410371810197830200e-01
1.692000000000000171e+02,5.769941210746765137e-01,7.816056013107299805e-01,1.609718441963195801e+00,8.211512118577957153e-02,4.348660111427307129e-01,1.450458526611328125e+00,1.710489034652709961e+00,5.233884230256080627e-02,2.911593317985534668e-01,1.162539049983024597e-01
1.694000000000000057e+02,5.406876206398010254e-01,7.142722606658935547e-01,1.796369671821594238e+00,1.014052405953407288e-01,3.375402688980102539e-01,1.293815612792968750e+00,1.912649631500244141e+00,7.381382584571838379e-02,3.257884085178375244e-01,9.618490934371948242e-02
1.696000000000000227e+02,5.192209482192993164e-01,6.475836038589477539e-01,2.000334024429321289e+00,1.259434819221496582e-01,2.675923407077789307e-01,1.142455220222473145e+00,2.133217334747314453e+00,1.017901822924613953e-01,3.645032346248626709e-01,8.005067706108093262e-02
1.698000000000000114e+02,5.044484138488769531e-01,5.862404108047485352e-01,2.211261510848999023e+00,1.618175655603408813e-01,2.215619385242462158e-01,9.985684156417846680e-01,2.362404108047485352e+00,1.431245058774948120e-01,4.106823205947875977e-01,6.655794382095336914e-02
1.700000000000000000e+02,4.955312609672546387e-01,5.299386382102966309e-01,2.416643857955932617e+00,2.149611413478851318e-01,1.961133480072021484e-01,8.637983798980712891e-01,2.588261365890502930e+00,2.029205113649368286e-01,4.659257233142852783e-01,5.455379188060760498e-02
1.702000000000000171e+02,4.923427999019622803e-01,4.777432978153228760e-01,2.595475435256958008e+00,2.907227873802185059e-01,1.812658905982971191e-01,7.443559765815734863e-01,2.780792951583862305e+00,2.893818318843841553e-01,5.281125307083129883e-01,4.352590069174766541e-02
1.704000000000000057e+02,4.939955770969390869e-01,4.302137792110443115e-01,2.713805198669433594e+00,4.002755284309387207e-01,1.738023161888122559e-01,6.408762335777282715e-01,2.898165702819824219e+00,4.217976927757263184e-01,5.969544053077697754e-01,3.345803916454315186e-02
1.706000000000000227e+02,5.008257627487182617e-01,3.883042633533477783e-01,2.731656074523925781e+00,5.578410625457763672e-01,1.703382879495620728e-01,5.502331852912902832e-01,2.894390583038330078e+00,6.090253591537475586e-01,6.725835204124450684e-01,2.486081235110759735e-02
1.708000000000000114e+02,5.127537250518798828e-01,3.527792990207672119e-01,2.609905958175659180e+00,7.647223472595214844e-01,1.700733006000518799e-01,4.709492921829223633e-01,2.720319509506225586e+00,8.552237749099731445e-01,7.553633451461791992e-01,1.782172545790672302e-02
1.710000000000000000e+02,5.303026437759399414e-01,3.236349225044250488e-01,2.365432739257812500e+00,1.020541667938232422e+00,1.725575178861618042e-01,4.018076658248901367e-01,2.419395208358764648e+00,1.149397134780883789e+00,8.458095788955688477e-01,1.181352883577346802e-02
1.712000000000000171e+02,5.547931790351867676e-01,3.009257614612579346e-01,2.009445905685424805e+00,1.299050331115722656e+00,1.804528683423995972e-01,3.404410481452941895e-01,2.000131607055664062e+00,1.460509657859802246e+00,9.470708966255187988e-01,7.649374194443225861e-03
1.714000000000000057e+02,5.855406522750854492e-01,2.838964760303497314e-01,1.600202798843383789e+00,1.533859968185424805e+00,1.932408660650253296e-01,2.859791517257690430e-01,1.544155001640319824e+00,1.686821341514587402e+00,1.060211777687072754e+00,6.342416629195213318e-03
1.716000000000000227e+02,6.220676302909851074e-01,2.703662812709808350e-01,1.196899533271789551e+00,1.652322530746459961e+00,2.100884765386581421e-01,2.379041165113449097e-01,1.110086679458618164e+00,1.787071228027343750e+00,1.187820434570312500e+00,8.918395265936851501e-03
1.718000000000000114e+02,6.649745702743530273e-01,2.575220763683319092e-01,8.640966415405273438e-01,1.650471329689025879e+00,2.313266396522521973e-01,1.971746981143951416e-01,7.793469429016113281e-01,1.754086136817932129e+00,1.331240534782409668e+00,1.589776203036308289e-02
1.720000000000000000e+02,7.158007025718688965e-01,2.463736385107040405e-01,6.413124799728393555e-01,1.561012983322143555e+00,2.571857273578643799e-01,1.637932658195495605e-01,5.647903680801391602e-01,1.635791301727294922e+00,1.491640686988830566e+00,2.779177203774452209e-02
1.722000000000000171e+02,7.749489545822143555e-01,2.378932237625122070e-01,5.008660554885864258e-01,1.422876954078674316e+00,2.878408133983612061e-01,1.369040310382843018e-01,4.294116497039794922e-01,1.477457523345947266e+00,1.670389294624328613e+00,4.362207278609275818e-02
1.724000000000000057e+02,8.418817520141601562e-01,2.318679988384246826e-01,3.994812965393066406e-01,1.275702118873596191e+00,3.212756812572479248e-01,1.148676648736000061e-01,3.297076821327209473e-01,1.317718386650085449e+00,1.868811130523681641e+00,6.412029266357421875e-02
1.726000000000000227e+02,9.154915213584899902e-01,2.276324182748794556e-01,3.249924182891845703e-01,1.132149577140808105e+00,3.572989106178283691e-01,9.744279086589813232e-02,2.579705119132995605e-01,1.163321495056152344e+00,2.086305618286132812e+00,9.080618619918823242e-02
1.728000000000000114e+02,9.954482913017272949e-01,2.253559678792953491e-01,2.740452289581298828e-01,9.948838949203491211e-01,3.999978303909301758e-01,8.284957706928253174e-02,2.106712758541107178e-01,1.016510248184204102e+00,2.315932989120483398e+00,1.282794773578643799e-01
1.730000000000000000e+02,1.081344723701477051e+00,2.265495508909225464e-01,2.434735149145126343e-01,8.656237125396728516e-01,4.509077072143554688e-01,7.014519721269607544e-02,1.844073086977005005e-01,8.789681792259216309e-01,2.547378540039062500e+00,1.833376586437225342e-01
1.732000000000000171e+02,1.171469449996948242e+00,2.315092086791992188e-01,2.258989512920379639e-01,7.492033243179321289e-01,5.096256136894226074e-01,5.862129107117652893e-02,1.693851053714752197e-01,7.567650675773620605e-01,2.753659009933471680e+00,2.626506686210632324e-01
1.734000000000000057e+02,1.264406561851501465e+00,2.404379695653915405e-01,2.162288129329681396e-01,6.480328440666198730e-01,5.755261778831481934e-01,4.810762405395507812e-02,1.616604775190353394e-01,6.506634354591369629e-01,2.895528554916381836e+00,3.835695981979370117e-01
1.736000000000000227e+02,1.358572721481323242e+00,2.534779012203216553e-01,2.117664515972137451e-01,5.596432089805603027e-01,6.477118730545043945e-01,3.861614316701889038e-02,1.580882966518402100e-01,5.580459833145141602e-01,2.926362752914428711e+00,5.588968396186828613e-01
1.738000000000000114e+02,1.452234864234924316e+00,2.707023918628692627e-01,2.104427814483642578e-01,4.822492599487304688e-01,7.273104190826416016e-01,3.101765923202037811e-02,1.577695608139038086e-01,4.768452048301696777e-01,2.798053264617919922e+00,7.912353277206420898e-01
1.740000000000000000e+02,1.543531894683837891e+00,2.921093404293060303e-01,2.118216305971145630e-01,4.146762192249298096e-01,8.139960765838623047e-01,2.467924170196056366e-02,1.602673530578613281e-01,4.060283899307250977e-01,2.523554086685180664e+00,1.081234693527221680e+00
1.742000000000000171e+02,1.627177357673645020e+00,3.213230669498443604e-01,2.187864929437637329e-01,3.545073866844177246e-01,9.099202156066894531e-01,1.961921527981758118e-02,1.677438616752624512e-01,3.434060811996459961e-01,2.122799634933471680e+00,1.397320389747619629e+00
1.744000000000000057e+02,1.698251485824584961e+00,3.592468798160552979e-01,2.308331429958343506e-01,3.011692762374877930e-01,1.017112731933593750e+00,1.720742881298065186e-02,1.802222281694412231e-01,2.877962887287139893e-01,1.664113044738769531e+00,1.659395456314086914e+00
1.746000000000000227e+02,1.750342726707458496e+00,4.062827229499816895e-01,2.468520998954772949e-01,2.540544569492340088e-01,1.137914061546325684e+00,1.836556941270828247e-02,1.968414932489395142e-01,2.386694103479385376e-01,1.212111234664916992e+00,1.790100336074829102e+00
1.748000000000000114e+02,1.770719528198242188e+00,4.646602272987365723e-01,2.676631510257720947e-01,2.144100368022918701e-01,1.273843407630920410e+00,2.368463017046451569e-02,2.178000658750534058e-01,1.968067735433578491e-01,8.469055294990539551e-01,1.783875942230224609e+00
1.750000000000000000e+02,1.752190828323364258e+00,5.331434607505798340e-01,2.937991321086883545e-01,1.823792755603790283e-01,1.426293134689331055e+00,3.370945155620574951e-02,2.428671717643737793e-01,1.620801985263824463e-01,6.041852235794067383e-01,1.681571841239929199e+00
1.752000000000000171e+02,1.697903275489807129e+00,6.093842387199401855e-01,3.245474994182586670e-01,1.565478891134262085e-01,1.596319556236267090e+00,4.804869368672370911e-02,2.730414867401123047e-01,1.341926157474517822e-01,4.561022818088531494e-01,1.525461077690124512e+00
1.754000000000000057e+02,1.615599513053894043e+00,6.913012266159057617e-01,3.583587110042572021e-01,1.357110291719436646e-01,1.785594940185546875e+00,6.657855212688446045e-02,3.059675395488739014e-01,1.111343726515769958e-01,3.483383357524871826e-01,1.363794803619384766e+00
1.756000000000000227e+02,1.505300045013427734e+00,7.789534926414489746e-01,3.951876163482666016e-01,1.191435009241104126e-01,1.994539141654968262e+00,9.014791250228881836e-02,3.415074348449707031e-01,9.272836893796920776e-02,2.696006596088409424e-01,1.206861019134521484e+00
1.758000000000000114e+02,1.366321802139282227e+00,8.716489672660827637e-01,4.393481314182281494e-01,1.052915453910827637e-01,2.217886924743652344e+00,1.220881715416908264e-01,3.828045725822448730e-01,7.756706327199935913e-02,2.163154482841491699e-01,1.057065010070800781e+00
1.760000000000000000e+02,1.212252616882324219e+00,9.419091939926147461e-01,4.918885529041290283e-01,9.289322793483734131e-02,2.445468187332153320e+00,1.705515235662460327e-01,4.319535195827484131e-01,6.456966698169708252e-02,1.850222051143646240e-01,9.162327051162719727e-01
1.762000000000000171e+02,1.059783935546875000e+00,9.808552265167236328e-01,5.509425401687622070e-01,8.141784369945526123e-02,2.658720016479492188e+00,2.394266128540039062e-01,4.895325899124145508e-01,5.289215222001075745e-02,1.679775714874267578e-01,7.890319228172302246e-01
1.764000000000000057e+02,9.221526980400085449e-01,9.866150617599487305e-01,6.170127987861633301e-01,7.094475626945495605e-02,2.822707891464233398e+00,3.413962423801422119e-01,5.542416572570800781e-01,4.221656918525695801e-02,1.584945768117904663e-01,6.782745718955993652e-01
1.766000000000000227e+02,8.012546300888061523e-01,9.594846367835998535e-01,6.910880804061889648e-01,6.218817085027694702e-02,2.892541408538818359e+00,4.948166012763977051e-01,6.252253651618957520e-01,3.242617845535278320e-02,1.544655263423919678e-01,5.819704532623291016e-01
1.768000000000000114e+02,7.052922844886779785e-01,9.129374027252197266e-01,7.723488807678222656e-01,5.507723614573478699e-02,2.822784900665283203e+00,7.034364938735961914e-01,7.034695148468017578e-01,2.451307699084281921e-02,1.533827185630798340e-01,4.974324703216552734e-01
1.770000000000000000e+02,6.331415176391601562e-01,8.525183796882629395e-01,8.606486320495605469e-01,4.919831827282905579e-02,2.594056367874145508e+00,9.720841646194458008e-01,7.887700200080871582e-01,1.791401766240596771e-02,1.552454680204391479e-01,4.236490726470947266e-01
1.772000000000000171e+02,5.800951123237609863e-01,7.858456373214721680e-01,9.581944942474365234e-01,4.538386315107345581e-02,2.243626356124877930e+00,1.275151014328002930e+00,8.828886151313781738e-01,1.217028778046369553e-02,1.611824035644531250e-01,3.588163256645202637e-01
1.774000000000000057e+02,5.426988601684570312e-01,7.185661792755126953e-01,1.068024039268493652e+00,4.468253999948501587e-02,1.801190614700317383e+00,1.564982414245605469e+00,9.881749153137207031e-01,9.026165120303630829e-03,1.724903881549835205e-01,3.012032806873321533e-01
1.776000000000000227e+02,5.204234123229980469e-01,6.518068313598632812e-01,1.191826939582824707e+00,4.775386303663253784e-02,1.347679495811462402e+00,1.729130506515502930e+00,1.106340408325195312e+00,9.140829555690288544e-03,1.880764961242675781e-01,2.501988112926483154e-01
1.778000000000000114e+02,5.052409768104553223e-01,5.901050567626953125e-01,1.330898284912109375e+00,5.510063469409942627e-02,9.522596001625061035e-01,1.763270258903503418e+00,1.239431142807006836e+00,1.331960037350654602e-02,2.079862356185913086e-01,2.060539871454238892e-01
1.780000000000000000e+02,4.959023296833038330e-01,5.335411429405212402e-01,1.486633777618408203e+00,6.727318465709686279e-02,6.785113215446472168e-01,1.690077662467956543e+00,1.388826012611389160e+00,2.209976315498352051e-02,2.313944995403289795e-01,1.690256297588348389e-01
1.782000000000000171e+02,4.923784434795379639e-01,4.810347557067871094e-01,1.660192608833312988e+00,8.339752256870269775e-02,5.097482204437255859e-01,1.549132347106933594e+00,1.555589675903320312e+00,3.542717173695564270e-02,2.603314220905303955e-01,1.393722444772720337e-01
1.784000000000000057e+02,4.937273263931274414e-01,4.331989884376525879e-01,1.852677345275878906e+00,1.039597243070602417e-01,3.937471508979797363e-01,1.390496492385864258e+00,1.741318345069885254e+00,5.285707116127014160e-02,2.924566268920898438e-01,1.148226708173751831e-01
1.786000000000000227e+02,5.001878738403320312e-01,3.908654451370239258e-01,2.060791254043579102e+00,1.302338093519210815e-01,3.073082566261291504e-01,1.235495805740356445e+00,1.946780920028686523e+00,7.521974295377731323e-02,3.272154033184051514e-01,9.497971832752227783e-02
1.788000000000000114e+02,5.118063688278198242e-01,3.549236059188842773e-01,2.273952007293701172e+00,1.702533960342407227e-01,2.469212859869003296e-01,1.086692452430725098e+00,2.170034170150756836e+00,1.043881103396415710e-01,3.662945032119750977e-01,7.897837460041046143e-02
1.790000000000000000e+02,5.288628935813903809e-01,3.253391385078430176e-01,2.477657079696655273e+00,2.284483462572097778e-01,2.091654837131500244e-01,9.460603594779968262e-01,2.400801897048950195e+00,1.481929719448089600e-01,4.128632545471191406e-01,6.555111706256866455e-02
1.792000000000000171e+02,5.529254674911499023e-01,3.022135198116302490e-01,2.647895574569702148e+00,3.116539120674133301e-01,1.892190575599670410e-01,8.162959814071655273e-01,2.625693559646606445e+00,2.110689878463745117e-01,4.684491157531738281e-01,5.359547212719917297e-02
1.794000000000000057e+02,5.832417607307434082e-01,2.848876416683197021e-01,2.746678590774536133e+00,4.341232776641845703e-01,1.772811263799667358e-01,7.028530836105346680e-01,2.813048601150512695e+00,3.020714223384857178e-01,5.310056805610656738e-01,4.261984303593635559e-02
1.796000000000000227e+02,6.193277239799499512e-01,2.712354362010955811e-01,2.733528375625610352e+00,6.060601472854614258e-01,1.718154251575469971e-01,6.045255064964294434e-01,2.918565511703491211e+00,4.423776865005493164e-01,6.001522541046142578e-01,3.259469941258430481e-02
1.798000000000000114e+02,6.617939472198486328e-01,2.583439052104949951e-01,2.575186967849731445e+00,8.283984661102294922e-01,1.696448922157287598e-01,5.183931589126586914e-01,2.895936489105224609e+00,6.383951306343078613e-01,6.761718392372131348e-01,2.410517632961273193e-02
1.800000000000000000e+02,7.120650410652160645e-01,2.470406889915466309e-01,2.300773859024047852e+00,1.094214558601379395e+00,1.704943478107452393e-01,4.431384801864624023e-01,2.702816009521484375e+00,8.949587941169738770e-01,7.593103051185607910e-01,1.713418960571289062e-02
1.802000000000000171e+02,7.706626653671264648e-01,2.383784651756286621e-01,1.916331648826599121e+00,1.377826929092407227e+00,1.748223602771759033e-01,3.772235512733459473e-01,2.382846593856811523e+00,1.195999264717102051e+00,8.502793908119201660e-01,1.113515533506870270e-02
1.804000000000000057e+02,8.371255993843078613e-01,2.322288006544113159e-01,1.500306367874145508e+00,1.585327863693237305e+00,1.848443001508712769e-01,3.186303079128265381e-01,1.950856685638427734e+00,1.507036328315734863e+00,9.521291255950927734e-01,7.095098495483398438e-03
1.806000000000000227e+02,9.103003144264221191e-01,2.278816401958465576e-01,1.103127956390380859e+00,1.679442167282104492e+00,1.992526948451995850e-01,2.666775882244110107e-01,1.488872051239013672e+00,1.716308355331420898e+00,1.065978884696960449e+00,5.958813242614269257e-03
1.808000000000000114e+02,9.897856116294860840e-01,2.253821194171905518e-01,7.953895330429077148e-01,1.651319146156311035e+00,2.177542597055435181e-01,2.212278097867965698e-01,1.060201406478881836e+00,1.798355340957641602e+00,1.194364666938781738e+00,8.730838075280189514e-03
1.810000000000000000e+02,1.075357317924499512e+00,2.263279408216476440e-01,5.952607393264770508e-01,1.543659448623657227e+00,2.402700483798980713e-01,1.831669062376022339e-01,7.438597679138183594e-01,1.751490831375122070e+00,1.338635563850402832e+00,1.593413576483726501e-02
1.812000000000000171e+02,1.165247917175292969e+00,2.310244292020797729e-01,4.658259153366088867e-01,1.398524761199951172e+00,2.682741284370422363e-01,1.526564210653305054e-01,5.415878295898437500e-01,1.623983740806579590e+00,1.499940991401672363e+00,2.800427004694938660e-02
1.814000000000000057e+02,1.258053302764892578e+00,2.396785169839859009e-01,3.709197640419006348e-01,1.249850153923034668e+00,3.000428974628448486e-01,1.276804208755493164e-01,4.117301106452941895e-01,1.463136076927185059e+00,1.679685831069946289e+00,4.403404891490936279e-02
1.816000000000000227e+02,1.352200746536254883e+00,2.524366974830627441e-01,3.022652566432952881e-01,1.105940461158752441e+00,3.344823718070983887e-01,1.074236258864402771e-01,3.154540359973907471e-01,1.303016185760498047e+00,1.879107713699340820e+00,6.479746103286743164e-02
1.818000000000000114e+02,1.445966601371765137e+00,2.693772614002227783e-01,2.565772533416748047e-01,9.689251184463500977e-01,3.727100193500518799e-01,9.116999804973602295e-02,2.468255162239074707e-01,1.148611783981323242e+00,2.097543001174926758e+00,9.188298135995864868e-02
1.820000000000000000e+02,1.537497401237487793e+00,2.905034720897674561e-01,2.306835949420928955e-01,8.404086828231811523e-01,4.183572530746459961e-01,7.759411633014678955e-02,2.023083865642547607e-01,1.002099394798278809e+00,2.327632665634155273e+00,1.301242411136627197e-01
1.822000000000000171e+02,1.621795177459716797e+00,3.191300928592681885e-01,2.151505798101425171e-01,7.266064882278442383e-01,4.729357361793518066e-01,6.548795104026794434e-02,1.785009503364562988e-01,8.651013970375061035e-01,2.558955669403076172e+00,1.860870420932769775e-01
1.824000000000000057e+02,1.693837165832519531e+00,3.564676642417907715e-01,2.070732861757278442e-01,6.277804374694824219e-01,5.344056487083435059e-01,5.435090512037277222e-02,1.645393073558807373e-01,7.444131374359130859e-01,2.763461589813232422e+00,2.668514847755432129e-01
1.826000000000000227e+02,1.747816085815429688e+00,4.027134776115417480e-01,2.034739702939987183e-01,5.413023829460144043e-01,6.027467250823974609e-01,4.417011886835098267e-02,1.577864438295364380e-01,6.397981643676757812e-01,2.901416540145874023e+00,3.902725577354431152e-01
1.828000000000000114e+02,1.770584821701049805e+00,4.603582024574279785e-01,2.029318809509277344e-01,4.656395018100738525e-01,6.779376864433288574e-01,3.552906960248947144e-02,1.546576619148254395e-01,5.482687950134277344e-01,2.926118850708007812e+00,5.683676600456237793e-01
1.830000000000000000e+02,1.754909157752990723e+00,5.282192826271057129e-01,2.054693549871444702e-01,3.994466662406921387e-01,7.602888345718383789e-01,2.847054973244667053e-02,1.547380685806274414e-01,4.680648446083068848e-01,2.787203550338745117e+00,8.043683767318725586e-01
1.832000000000000171e+02,1.702618718147277832e+00,6.040438413619995117e-01,2.137165814638137817e-01,3.404879271984100342e-01,8.498936295509338379e-01,2.256005257368087769e-02,1.575934439897537231e-01,3.981468677520751953e-01,2.506799459457397461e+00,1.096339702606201172e+00
1.834000000000000057e+02,1.622200846672058105e+00,6.856396794319152832e-01,2.267465591430664062e-01,2.882369458675384521e-01,9.500669836997985840e-01,1.849143393337726593e-02,1.657363623380661011e-01,3.361909687519073486e-01,2.099730730056762695e+00,1.412478685379028320e+00
1.836000000000000227e+02,1.513730287551879883e+00,7.726529836654663086e-01,2.437607049942016602e-01,2.422721534967422485e-01,1.062231183052062988e+00,1.735161989927291870e-02,1.787252426147460938e-01,2.811807394027709961e-01,1.640865802764892578e+00,1.668436527252197266e+00
1.838000000000000114e+02,1.376285672187805176e+00,8.658558130264282227e-01,2.653203606605529785e-01,2.038121223449707031e-01,1.188718795776367188e+00,2.006213553249835968e-02,1.958151310682296753e-01,2.326264977455139160e-01,1.191093087196350098e+00,1.793607473373413086e+00
1.840000000000000000e+02,1.222706913948059082e+00,9.383552670478820801e-01,2.925180792808532715e-01,1.730138510465621948e-01,1.330859184265136719e+00,2.713828720152378082e-02,2.171749025583267212e-01,1.914217025041580200e-01,8.321936130523681641e-01,1.781612873077392578e+00
1.842000000000000171e+02,1.069685459136962891e+00,9.794543981552124023e-01,3.240506052970886230e-01,1.480985283851623535e-01,1.489915728569030762e+00,3.910934552550315857e-02,2.428090423345565796e-01,1.573678851127624512e-01,5.947944521903991699e-01,1.675563573837280273e+00
1.844000000000000057e+02,9.310849905014038086e-01,9.876184463500976562e-01,3.583465516567230225e-01,1.280010640621185303e-01,1.667140960693359375e+00,5.501705035567283630e-02,2.732538878917694092e-01,1.298744380474090576e-01,4.491086602210998535e-01,1.518526554107666016e+00
1.846000000000000227e+02,8.085273504257202148e-01,9.620146751403808594e-01,3.964725732803344727e-01,1.118646934628486633e-01,1.864231467247009277e+00,7.532282173633575439e-02,3.064179718494415283e-01,1.071872413158416748e-01,3.428394794464111328e-01,1.356830120086669922e+00
1.848000000000000114e+02,7.108916640281677246e-01,9.166190028190612793e-01,4.420095682144165039e-01,9.829805791378021240e-02,2.080382347106933594e+00,1.014213562011718750e-01,3.421780467033386230e-01,8.914183080196380615e-02,2.654424607753753662e-01,1.200016021728515625e+00
1.850000000000000000e+02,6.372244358062744141e-01,8.569124341011047363e-01,4.958632588386535645e-01,8.608404546976089478e-02,2.306070566177368164e+00,1.395496875047683716e-01,3.840862810611724854e-01,7.419399172067642212e-02,2.133436799049377441e-01,1.050460219383239746e+00
1.852000000000000171e+02,5.832322239875793457e-01,7.902961969375610352e-01,5.563169717788696289e-01,7.480535656213760376e-02,2.530918836593627930e+00,1.953736543655395508e-01,4.340032339096069336e-01,6.132093071937561035e-02,1.830856502056121826e-01,9.099619388580322266e-01
1.854000000000000057e+02,5.447018146514892578e-01,7.230587005615234375e-01,6.237824559211730957e-01,6.449716538190841675e-02,2.727640151977539062e+00,2.758896350860595703e-01,4.921995103359222412e-01,4.973207414150238037e-02,1.664807945489883423e-01,7.834907770156860352e-01
1.856000000000000227e+02,5.215885639190673828e-01,6.562129259109497070e-01,6.991153955459594727e-01,5.605849996209144592e-02,2.857839345932006836e+00,3.975481986999511719e-01,5.575610399246215820e-01,3.915138542652130127e-02,1.573547720909118652e-01,6.734294295310974121e-01
1.858000000000000114e+02,5.059828162193298340e-01,5.941278338432312012e-01,7.815410494804382324e-01,4.914544895291328430e-02,2.876470804214477539e+00,5.723735094070434570e-01,6.290873885154724121e-01,2.944392710924148560e-02,1.534204781055450439e-01,5.776690244674682617e-01
1.860000000000000000e+02,4.962072074413299561e-01,5.372831225395202637e-01,8.710013031959533691e-01,4.346254840493202209e-02,2.735368967056274414e+00,8.031247854232788086e-01,7.078946232795715332e-01,2.162636816501617432e-02,1.525050550699234009e-01,4.936042726039886475e-01
1.862000000000000171e+02,4.923356175422668457e-01,4.844477772712707520e-01,9.705055356025695801e-01,3.994205966591835022e-02,2.460103034973144531e+00,1.087100028991699219e+00,7.937774062156677246e-01,1.510541420429944992e-02,1.545158475637435913e-01,4.202459454536437988e-01
1.864000000000000057e+02,4.933700859546661377e-01,4.362886250019073486e-01,1.082571983337402344e+00,3.963191062211990356e-02,2.061952829360961914e+00,1.394298791885375977e+00,8.888481855392456055e-01,9.503927081823348999e-03,1.607424467802047729e-01,3.557288050651550293e-01
1.866000000000000227e+02,4.994470179080963135e-01,3.935082852840423584e-01,1.208845615386962891e+00,4.317363351583480835e-02,1.615321874618530273e+00,1.640934228897094727e+00,9.951709508895874023e-01,6.528029218316078186e-03,1.722719669342041016e-01,2.984002530574798584e-01
1.868000000000000114e+02,5.107446908950805664e-01,3.571285009384155273e-01,1.350641131401062012e+00,5.107857286930084229e-02,1.178595542907714844e+00,1.760764122009277344e+00,1.114533305168151855e+00,6.868494208902120590e-03,1.880605369806289673e-01,2.476661056280136108e-01
1.870000000000000000e+02,5.272902250289916992e-01,3.270829916000366211e-01,1.509351491928100586e+00,6.380167603492736816e-02,8.301604986190795898e-01,1.747512936592102051e+00,1.248944044113159180e+00,1.131557486951351166e-02,2.081646323204040527e-01,2.038502097129821777e-01
1.872000000000000171e+02,5.509095788002014160e-01,3.035215735435485840e-01,1.686106324195861816e+00,8.042957633733749390e-02,5.999918580055236816e-01,1.643049478530883789e+00,1.399792194366455078e+00,2.041101828217506409e-02,2.318322807550430298e-01,1.671428978443145752e-01
1.874000000000000057e+02,5.807797908782958984e-01,2.858855128288269043e-01,1.882073402404785156e+00,1.015892922878265381e-01,4.574320912361145020e-01,1.489712119102478027e+00,1.568100214004516602e+00,3.398135304450988770e-02,2.609694004058837891e-01,1.377355903387069702e-01
1.876000000000000227e+02,6.163817048072814941e-01,2.721040546894073486e-01,2.093568325042724609e+00,1.286158710718154907e-01,3.534376025199890137e-01,1.331566214561462402e+00,1.755475759506225586e+00,5.174414068460464478e-02,2.932078838348388672e-01,1.133734881877899170e-01
1.878000000000000114e+02,6.583911180496215820e-01,2.591624557971954346e-01,2.309707880020141602e+00,1.704054176807403564e-01,2.776875197887420654e-01,1.178189635276794434e+00,1.962511777877807617e+00,7.459823787212371826e-02,3.280735611915588379e-01,9.371215850114822388e-02
1.880000000000000000e+02,7.080820202827453613e-01,2.476947158575057983e-01,2.515383005142211914e+00,2.308217585086822510e-01,2.266862988471984863e-01,1.031907320022583008e+00,2.187129497528076172e+00,1.044130250811576843e-01,3.674507737159729004e-01,7.781787216663360596e-02
1.882000000000000171e+02,7.661048173904418945e-01,2.388388961553573608e-01,2.684828996658325195e+00,3.174078464508056641e-01,1.970522850751876831e-01,8.944801092147827148e-01,2.419063806533813477e+00,1.492456942796707153e-01,4.143387675285339355e-01,6.444407999515533447e-02
1.884000000000000057e+02,8.320792913436889648e-01,2.325566262006759644e-01,2.777975082397460938e+00,4.462559819221496582e-01,1.805161833763122559e-01,7.709491848945617676e-01,2.644349336624145508e+00,2.133943140506744385e-01,4.702109694480895996e-01,5.252922326326370239e-02
1.886000000000000227e+02,9.048004150390625000e-01,2.280906587839126587e-01,2.753484249114990234e+00,6.257942914962768555e-01,1.714379489421844482e-01,6.635153293609619141e-01,2.830439805984497070e+00,3.063043653964996338e-01,5.330766439437866211e-01,4.159751534461975098e-02
1.888000000000000114e+02,9.838002324104309082e-01,2.253560423851013184e-01,2.580718040466308594e+00,8.577826023101806641e-01,1.672443151473999023e-01,5.699391961097717285e-01,2.931924343109130859e+00,4.500753879547119141e-01,6.024726629257202148e-01,3.160854429006576538e-02
1.890000000000000000e+02,1.069052338600158691e+00,2.260397076606750488e-01,2.290613651275634766e+00,1.131469368934631348e+00,1.663518846035003662e-01,4.878982901573181152e-01,2.902176141738891602e+00,6.500998139381408691e-01,6.788091063499450684e-01,2.320418134331703186e-02
1.892000000000000171e+02,1.158720493316650391e+00,2.304587960243225098e-01,1.892887949943542480e+00,1.418716907501220703e+00,1.683152318000793457e-01,4.163061380386352539e-01,2.700980663299560547e+00,9.115926027297973633e-01,7.622393369674682617e-01,1.628678664565086365e-02
1.894000000000000057e+02,1.251412510871887207e+00,2.388244271278381348e-01,1.468189358711242676e+00,1.616932392120361328e+00,1.749432981014251709e-01,3.531135320663452148e-01,2.372560739517211914e+00,1.216337919235229492e+00,8.536399006843566895e-01,1.029191073030233383e-02
1.896000000000000227e+02,1.345566749572753906e+00,2.512878179550170898e-01,1.070299029350280762e+00,1.699220180511474609e+00,1.867679953575134277e-01,2.969967126846313477e-01,1.934390783309936523e+00,1.527683258056640625e+00,9.559795856475830078e-01,6.345673929899930954e-03
1.898000000000000114e+02,1.439468979835510254e+00,2.679325044155120850e-01,7.696614265441894531e-01,1.661194324493408203e+00,2.027656733989715576e-01,2.473707944154739380e-01,1.468817234039306641e+00,1.730940818786621094e+00,1.070409774780273438e+00,5.337369628250598907e-03
1.900000000000000000e+02,1.531273365020751953e+00,2.887673974037170410e-01,5.761787891387939453e-01,1.546123862266540527e+00,2.232310473918914795e-01,2.049271315336227417e-01,1.041761636734008789e+00,1.804975628852844238e+00,1.199433445930480957e+00,8.258088491857051849e-03
1.902000000000000171e+02,1.616284370422363281e+00,3.167819380760192871e-01,4.499671459197998047e-01,1.397482872009277344e+00,2.477092593908309937e-01,1.696322858333587646e-01,7.302713394165039062e-01,1.752828240394592285e+00,1.344404220581054688e+00,1.563289947807788849e-02
1.904000000000000057e+02,1.689369440078735352e+00,3.535108268260955811e-01,3.568447530269622803e-01,1.247347712516784668e+00,2.774076759815216064e-01,1.413212716579437256e-01,5.322551727294921875e-01,1.621648550033569336e+00,1.506453990936279297e+00,2.783697843551635742e-02
1.906000000000000227e+02,1.745354294776916504e+00,3.989366888999938965e-01,2.899459004402160645e-01,1.102291345596313477e+00,3.101597130298614502e-01,1.180469915270805359e-01,4.043060541152954102e-01,1.459597110748291016e+00,1.687019109725952148e+00,4.401978105306625366e-02
1.908000000000000114e+02,1.770651817321777344e+00,4.558250606060028076e-01,2.459541112184524536e-01,9.644106626510620117e-01,3.455329537391662598e-01,9.942805022001266479e-02,3.091986775398254395e-01,1.299082875251770020e+00,1.887253165245056152e+00,6.499989330768585205e-02
1.910000000000000000e+02,1.757980227470397949e+00,5.230493545532226562e-01,2.216726839542388916e-01,8.352776765823364258e-01,3.863866329193115234e-01,8.413667976856231689e-02,2.416588962078094482e-01,1.144436359405517578e+00,2.106451272964477539e+00,9.241684526205062866e-02
1.912000000000000171e+02,1.707779049873352051e+00,5.984566211700439453e-01,2.069170773029327393e-01,7.215260863304138184e-01,4.349780082702636719e-01,7.105150818824768066e-02,1.981424093246459961e-01,9.978117942810058594e-01,2.337005853652954102e+00,1.312379240989685059e-01
1.914000000000000057e+02,1.629324674606323242e+00,6.797367930412292480e-01,1.994087994098663330e-01,6.227856874465942383e-01,4.920214712619781494e-01,5.929388850927352905e-02,1.751326322555541992e-01,8.609253764152526855e-01,2.568409442901611328e+00,1.878844797611236572e-01
1.916000000000000227e+02,1.522734045982360840e+00,7.661151885986328125e-01,1.961179673671722412e-01,5.363750457763671875e-01,5.561528205871582031e-01,4.853241518139839172e-02,1.615766137838363647e-01,7.405967116355895996e-01,2.771805286407470703e+00,2.697424590587615967e-01
1.918000000000000114e+02,1.386921405792236328e+00,8.597897887229919434e-01,1.958766132593154907e-01,4.607939720153808594e-01,6.266650557518005371e-01,3.865230828523635864e-02,1.551382094621658325e-01,6.362969875335693359e-01,2.907047510147094727e+00,3.950861096382141113e-01
1.920000000000000000e+02,1.233820915222167969e+00,9.346843361854553223e-01,1.987993568181991577e-01,3.946564197540283203e-01,7.045195698738098145e-01,3.069952875375747681e-02,1.521784067153930664e-01,5.450298190116882324e-01,2.927329778671264648e+00,5.753450393676757812e-01
1.922000000000000171e+02,1.080169677734375000e+00,9.780767560005187988e-01,2.074288427829742432e-01,3.357722759246826172e-01,7.894124388694763184e-01,2.406911738216876984e-02,1.524148136377334595e-01,4.650557041168212891e-01,2.780551910400390625e+00,8.142315149307250977e-01
1.924000000000000057e+02,9.406305551528930664e-01,9.881526231765747070e-01,2.207557559013366699e-01,2.835817337036132812e-01,8.827213644981384277e-01,1.833339221775531769e-02,1.554154455661773682e-01,3.953498005867004395e-01,2.495606184005737305e+00,1.107694625854492188e+00
1.926000000000000227e+02,8.166299462318420410e-01,9.645549058914184570e-01,2.380895763635635376e-01,2.377231270074844360e-01,9.871078729629516602e-01,1.517497561872005463e-02,1.637893170118331909e-01,3.335499167442321777e-01,2.084572315216064453e+00,1.424403071403503418e+00
1.928000000000000114e+02,7.171666026115417480e-01,9.204701781272888184e-01,2.598550021648406982e-01,1.993452310562133789e-01,1.104369759559631348e+00,1.528930664062500000e-02,1.769561320543289185e-01,2.786784172058105469e-01,1.625018119812011719e+00,1.676309585571289062e+00
1.930000000000000000e+02,6.418361663818359375e-01,8.615895509719848633e-01,2.872243821620941162e-01,1.686045527458190918e-01,1.236442685127258301e+00,1.943667046725749969e-02,1.942151635885238647e-01,2.302606552839279175e-01,1.176280975341796875e+00,1.797674298286437988e+00
1.932000000000000171e+02,5.868092179298400879e-01,7.950689196586608887e-01,3.188063502311706543e-01,1.436726897954940796e-01,1.384695053100585938e+00,2.815023623406887054e-02,2.157053351402282715e-01,1.892067790031433105e-01,8.215190172195434570e-01,1.781514048576354980e+00
1.934000000000000057e+02,5.470450520515441895e-01,7.279027700424194336e-01,3.531547486782073975e-01,1.235641613602638245e-01,1.550249695777893066e+00,4.144275560975074768e-02,2.414963990449905396e-01,1.553019881248474121e-01,5.876839160919189453e-01,1.672651290893554688e+00
1.936000000000000227e+02,5.230132937431335449e-01,6.609864830970764160e-01,3.913879096508026123e-01,1.074242219328880310e-01,1.734624624252319336e+00,5.880868434906005859e-02,2.719966173171997070e-01,1.278672665357589722e-01,4.435988068580627441e-01,1.514787554740905762e+00
1.938000000000000114e+02,5.069410800933837891e-01,5.985028147697448730e-01,4.370461702346801758e-01,9.386616200208663940e-02,1.938803911209106445e+00,8.092336356639862061e-02,3.052152395248413086e-01,1.052386462688446045e-01,3.383187055587768555e-01,1.352903842926025391e+00
1.940000000000000000e+02,4.966869354248046875e-01,5.413672327995300293e-01,4.911500811576843262e-01,8.168604224920272827e-02,2.160370111465454102e+00,1.094874143600463867e-01,3.410213887691497803e-01,8.725149929523468018e-02,2.618271112442016602e-01,1.196017503738403320e+00
1.942000000000000171e+02,4.924345910549163818e-01,4.881835281848907471e-01,5.518707036972045898e-01,7.044363021850585938e-02,2.388607263565063477e+00,1.532279849052429199e-01,3.830519914627075195e-01,7.233928889036178589e-02,2.105462253093719482e-01,1.046485304832458496e+00
1.944000000000000057e+02,4.931236505508422852e-01,4.396810531616210938e-01,6.195436716079711914e-01,6.015002727508544922e-02,2.609631538391113281e+00,2.160665988922119141e-01,4.331228137016296387e-01,5.949042737483978271e-02,1.810174286365509033e-01,9.060888290405273438e-01
1.946000000000000227e+02,4.987812340259552002e-01,3.964246809482574463e-01,6.948714256286621094e-01,5.167546495795249939e-02,2.792771339416503906e+00,3.068605661392211914e-01,4.914677739143371582e-01,4.792383313179016113e-02,1.647314876317977905e-01,7.800153493881225586e-01
1.948000000000000114e+02,5.097276568412780762e-01,3.595758974552154541e-01,7.773041129112243652e-01,4.473602026700973511e-02,2.894193887710571289e+00,4.460701644420623779e-01,5.569264888763427734e-01,3.736465051770210266e-02,1.558700203895568848e-01,6.703477501869201660e-01
1.950000000000000000e+02,5.257146358489990234e-01,3.290343284606933594e-01,8.668256998062133789e-01,3.899218142032623291e-02,2.868510484695434570e+00,6.401448845863342285e-01,6.285634636878967285e-01,2.767929621040821075e-02,1.520193666219711304e-01,5.748830437660217285e-01
1.952000000000000171e+02,5.488478541374206543e-01,3.050031661987304688e-01,9.665102362632751465e-01,3.536378592252731323e-02,2.676619052886962891e+00,8.934196233749389648e-01,7.074715495109558105e-01,1.987103931605815887e-02,1.512251794338226318e-01,4.910706579685211182e-01
1.954000000000000057e+02,5.782279968261718750e-01,2.870324254035949707e-01,1.078643918037414551e+00,3.488917648792266846e-02,2.359725475311279297e+00,1.190132141113281250e+00,7.934600114822387695e-01,1.335736177861690521e-02,1.533463150262832642e-01,4.179414212703704834e-01
1.956000000000000227e+02,6.133999824523925781e-01,2.730790674686431885e-01,1.205013990402221680e+00,3.826778754591941833e-02,1.932179212570190430e+00,1.496653318405151367e+00,8.887458443641662598e-01,7.749878335744142532e-03,1.597660332918167114e-01,3.535937368869781494e-01
1.958000000000000114e+02,6.549221873283386230e-01,2.600856423377990723e-01,1.346938490867614746e+00,4.601194709539413452e-02,1.476604461669921875e+00,1.701227188110351562e+00,9.953082203865051270e-01,4.773912020027637482e-03,1.714438050985336304e-01,2.964171469211578369e-01
1.960000000000000000e+02,7.040017247200012207e-01,2.484486401081085205e-01,1.505780458450317383e+00,5.859404429793357849e-02,1.054751634597778320e+00,1.780638098716735840e+00,1.114907264709472656e+00,5.108727142214775085e-03,1.873706430196762085e-01,2.458293884992599487e-01
1.962000000000000171e+02,7.614176273345947266e-01,2.393940985202789307e-01,1.682699441909790039e+00,7.508260756731033325e-02,7.436258196830749512e-01,1.733437061309814453e+00,1.249585270881652832e+00,9.558260440826416016e-03,2.075918018817901611e-01,2.021870017051696777e-01
1.964000000000000057e+02,8.268733620643615723e-01,2.329758554697036743e-01,1.878979682922363281e+00,9.607582539319992065e-02,5.449021458625793457e-01,1.606992125511169434e+00,1.400734186172485352e+00,1.866536214947700500e-02,2.314106971025466919e-01,1.656474769115447998e-01
1.966000000000000227e+02,8.991085290908813477e-01,2.283889800310134888e-01,2.091766357421875000e+00,1.228268742561340332e-01,4.166703820228576660e-01,1.447993040084838867e+00,1.569360256195068359e+00,3.223982825875282288e-02,2.606552541255950928e-01,1.363573074340820312e-01
1.968000000000000114e+02,9.776521325111389160e-01,2.255162894725799561e-01,2.310377597808837891e+00,1.638074517250061035e-01,3.215301036834716797e-01,1.289794802665710449e+00,1.757024049758911133e+00,5.007316172122955322e-02,2.929539084434509277e-01,1.120815426111221313e-01
1.970000000000000000e+02,1.062493920326232910e+00,2.259315699338912964e-01,2.520236253738403320e+00,2.233308404684066772e-01,2.537076175212860107e-01,1.137241363525390625e+00,1.964344978332519531e+00,7.302758097648620605e-02,3.278776705265045166e-01,9.250456839799880981e-02
1.972000000000000171e+02,1.151846647262573242e+00,2.300630211830139160e-01,2.695487976074218750e+00,3.087546527385711670e-01,2.097093462944030762e-01,9.924836754798889160e-01,2.189397811889648438e+00,1.029778867959976196e-01,3.674048781394958496e-01,7.666069269180297852e-02
1.974000000000000057e+02,1.244331836700439453e+00,2.381258457899093628e-01,2.796336412429809570e+00,4.363223910331726074e-01,1.861647963523864746e-01,8.571349382400512695e-01,2.422013282775878906e+00,1.478015631437301636e-01,4.144541025161743164e-01,6.331353634595870972e-02
1.976000000000000227e+02,1.338400483131408691e+00,2.502759099006652832e-01,2.780615806579589844e+00,6.151598691940307617e-01,1.722126603126525879e-01,7.379885911941528320e-01,2.648376464843750000e+00,2.119272053241729736e-01,4.704825878143310547e-01,5.142140015959739685e-02
1.978000000000000114e+02,1.432349681854248047e+00,2.666020393371582031e-01,2.612368106842041016e+00,8.473260998725891113e-01,1.654417514801025391e-01,6.347510218620300293e-01,2.835643529891967773e+00,3.048466145992279053e-01,5.335169434547424316e-01,4.051411524415016174e-02
1.980000000000000000e+02,1.524343132972717285e+00,2.871189117431640625e-01,2.324923038482666016e+00,1.123293042182922363e+00,1.623424440622329712e-01,5.443247556686401367e-01,2.938385725021362305e+00,4.488297700881958008e-01,6.030384302139282227e-01,3.054580837488174438e-02
1.982000000000000171e+02,1.610003948211669922e+00,3.144753277301788330e-01,1.926040053367614746e+00,1.415299892425537109e+00,1.624234318733215332e-01,4.652006030082702637e-01,2.909688711166381836e+00,6.492884755134582520e-01,6.795187592506408691e-01,2.217234671115875244e-02
1.984000000000000057e+02,1.684090375900268555e+00,3.505409359931945801e-01,1.496737718582153320e+00,1.623227238655090332e+00,1.652419716119766235e-01,3.962241113185882568e-01,2.708370208740234375e+00,9.115675687789916992e-01,7.630919814109802246e-01,1.527747511863708496e-02
1.986000000000000227e+02,1.741869688034057617e+00,3.951597809791564941e-01,1.090466976165771484e+00,1.713517904281616211e+00,1.735849678516387939e-01,3.349745273590087891e-01,2.379320383071899414e+00,1.217423677444458008e+00,8.547164797782897949e-01,9.277828037738800049e-03
1.988000000000000114e+02,1.769706606864929199e+00,4.512000679969787598e-01,7.803828120231628418e-01,1.679929256439208984e+00,1.867203116416931152e-01,2.806107103824615479e-01,1.940093517303466797e+00,1.530049800872802734e+00,9.573195576667785645e-01,5.362815223634243011e-03
1.990000000000000000e+02,1.760110497474670410e+00,5.176837444305419922e-01,5.797380208969116211e-01,1.566524386405944824e+00,2.039106786251068115e-01,2.326469570398330688e-01,1.472812056541442871e+00,1.734792232513427734e+00,1.072042107582092285e+00,4.394776187837123871e-03
1.992000000000000171e+02,1.712114095687866211e+00,5.925623178482055664e-01,4.503540396690368652e-01,1.416644930839538574e+00,2.253971397876739502e-01,1.920539587736129761e-01,1.043793439865112305e+00,1.809785366058349609e+00,1.201389908790588379e+00,7.366052828729152679e-03
1.994000000000000057e+02,1.635777473449707031e+00,6.734101772308349609e-01,3.550953269004821777e-01,1.264730930328369141e+00,2.514737248420715332e-01,1.587731689214706421e-01,7.307038307189941406e-01,1.757875204086303711e+00,1.346719622611999512e+00,1.480286195874214172e-02
1.996000000000000227e+02,1.531334042549133301e+00,7.589541077613830566e-01,2.864796519279479980e-01,1.117854356765747070e+00,2.822005152702331543e-01,1.318903118371963501e-01,5.315737128257751465e-01,1.626495718955993652e+00,1.509150266647338867e+00,2.705327421426773071e-02
1.998000000000000114e+02,1.397657155990600586e+00,8.527030944824218750e-01,2.411508560180664062e-01,9.781572818756103516e-01,3.156419992446899414e-01,1.097899302840232849e-01,4.031153917312622070e-01,1.463956236839294434e+00,1.690137863159179688e+00,4.329195618629455566e-02
2.000000000000000000e+02,1.245409607887268066e+00,9.299755692481994629e-01,2.158718705177307129e-01,8.472486138343811035e-01,3.516753911972045898e-01,9.230683743953704834e-02,3.076566457748413086e-01,1.302911520004272461e+00,1.890767097473144531e+00,6.438015401363372803e-02


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_25/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.353837966918945312e-01,9.912071228027343750e-01,9.193993806838989258e-01,1.181856632232666016e+00,8.997564315795898438e-01,1.374979615211486816e+00,8.813429474830627441e-01,1.567900657653808594e+00,8.637766838073730469e-01,1.760687470436096191e+00
2.000000000000000111e-01,8.762286901473999023e-01,9.764943718910217285e-01,8.495864272117614746e-01,1.156284213066101074e+00,8.171277642250061035e-01,1.338862419128417969e+00,7.844145298004150391e-01,1.522639036178588867e+00,7.527148723602294922e-01,1.706352710723876953e+00
2.999999999999999889e-01,8.230654597282409668e-01,9.575808644294738770e-01,7.877108454704284668e-01,1.125715136528015137e+00,7.469663023948669434e-01,1.295890092849731445e+00,7.062142491340637207e-01,1.467666625976562500e+00,6.641243100166320801e-01,1.640574097633361816e+00
4.000000000000000222e-01,7.758542299270629883e-01,9.349089860916137695e-01,7.333573698997497559e-01,1.091127276420593262e+00,6.859176158905029297e-01,1.248791098594665527e+00,6.396751403808593750e-01,1.407969832420349121e+00,5.921135544776916504e-01,1.568173885345458984e+00
5.000000000000000000e-01,7.343422770500183105e-01,9.091368913650512695e-01,6.860883831977844238e-01,1.053409814834594727e+00,6.333524584770202637e-01,1.198605537414550781e+00,5.828414559364318848e-01,1.345342159271240234e+00,5.308507680892944336e-01,1.493314504623413086e+00
5.999999999999999778e-01,6.982012391090393066e-01,8.809411525726318359e-01,6.454511880874633789e-01,1.013366460800170898e+00,5.885149836540222168e-01,1.146340608596801758e+00,5.342153906822204590e-01,1.281345486640930176e+00,4.779032468795776367e-01,1.418160676956176758e+00
7.000000000000000666e-01,6.670911908149719238e-01,8.509339690208435059e-01,6.106563210487365723e-01,9.719617962837219238e-01,5.494248270988464355e-01,1.093809366226196289e+00,4.916501045227050781e-01,1.217800736427307129e+00,4.316934347152709961e-01,1.344023823738098145e+00
8.000000000000000444e-01,6.403935551643371582e-01,8.198940157890319824e-01,5.801376700401306152e-01,9.305838346481323242e-01,5.153461694717407227e-01,1.041731238365173340e+00,4.547086656093597412e-01,1.155107140541076660e+00,3.917867541313171387e-01,1.271242856979370117e+00
9.000000000000000222e-01,6.176875829696655273e-01,7.885557413101196289e-01,5.535522699356079102e-01,8.895801305770874023e-01,4.859877228736877441e-01,9.903992414474487305e-01,4.230181276798248291e-01,1.093574762344360352e+00,3.577809631824493408e-01,1.200049757957458496e+00
1.000000000000000000e+00,5.989318490028381348e-01,7.571444511413574219e-01,5.306702852249145508e-01,8.491795063018798828e-01,4.610573053359985352e-01,9.400715231895446777e-01,3.962122499942779541e-01,1.033472537994384766e+00,3.292829096317291260e-01,1.130645990371704102e+00
1.100000000000000089e+00,5.838558673858642578e-01,7.258901000022888184e-01,5.112613439559936523e-01,8.095836639404296875e-01,4.402635991573333740e-01,8.909733295440673828e-01,3.739332258701324463e-01,9.750313162803649902e-01,3.059094548225402832e-01,1.063205003738403320e+00
1.199999999999999956e+00,5.717504024505615234e-01,6.949514150619506836e-01,4.952563941478729248e-01,7.709023356437683105e-01,4.233183264732360840e-01,8.432984948158264160e-01,3.558574318885803223e-01,9.184449911117553711e-01,2.872821390628814697e-01,9.978926777839660645e-01
1.300000000000000044e+00,5.617972016334533691e-01,6.648283600807189941e-01,4.833937883377075195e-01,7.329202890396118164e-01,4.099374711513519287e-01,7.972121238708496094e-01,3.418577611446380615e-01,8.638731837272644043e-01,2.730043828487396240e-01,9.349265694618225098e-01
1.400000000000000133e+00,5.533004403114318848e-01,6.359162330627441406e-01,4.741238057613372803e-01,6.962479948997497559e-01,3.996400237083435059e-01,7.529742717742919922e-01,3.313523828983306885e-01,8.116421699523925781e-01,2.623017728328704834e-01,8.747431635856628418e-01
1.500000000000000000e+00,5.461895465850830078e-01,6.081980466842651367e-01,4.665559232234954834e-01,6.611914038658142090e-01,3.916234672069549561e-01,7.109934091567993164e-01,3.228635489940643311e-01,7.626045346260070801e-01,2.535679340362548828e-01,8.182663321495056152e-01
1.600000000000000089e+00,5.407240390777587891e-01,5.814028382301330566e-01,4.605827927589416504e-01,6.277439594268798828e-01,3.853473067283630371e-01,6.711961030960083008e-01,3.160471916198730469e-01,7.167045474052429199e-01,2.467330247163772583e-01,7.654209136962890625e-01
1.699999999999999956e+00,5.366832613945007324e-01,5.554808974266052246e-01,4.559336304664611816e-01,5.959107875823974609e-01,3.806172609329223633e-01,6.335730552673339844e-01,3.109084367752075195e-01,6.734076142311096191e-01,2.416208684444427490e-01,7.160674929618835449e-01
1.800000000000000044e+00,5.339813828468322754e-01,5.304712653160095215e-01,4.521273076534271240e-01,5.657052993774414062e-01,3.770042061805725098e-01,5.980070829391479492e-01,3.073548376560211182e-01,6.325371265411376953e-01,2.378478944301605225e-01,6.697621345520019531e-01
1.900000000000000133e+00,5.325548648834228516e-01,5.063949823379516602e-01,4.496327042579650879e-01,5.368662476539611816e-01,3.741717934608459473e-01,5.643790960311889648e-01,3.047902584075927734e-01,5.939357280731201172e-01,2.353847771883010864e-01,6.262184977531433105e-01
2.000000000000000000e+00,5.323382616043090820e-01,4.832714200019836426e-01,4.484803676605224609e-01,5.093410015106201172e-01,3.721460998058319092e-01,5.325770378112792969e-01,3.030035495758056641e-01,5.575487017631530762e-01,2.336913347244262695e-01,5.853003859519958496e-01
2.100000000000000089e+00,5.333550572395324707e-01,4.613823294639587402e-01,4.485889673233032227e-01,4.830751419067382812e-01,3.714367151260375977e-01,5.023226737976074219e-01,3.018452525138854980e-01,5.233708024024963379e-01,2.326986491680145264e-01,5.468804836273193359e-01
2.200000000000000178e+00,5.356835126876831055e-01,4.409853219985961914e-01,4.498770833015441895e-01,4.580212533473968506e-01,3.720222413539886475e-01,4.735960960388183594e-01,3.015052676200866699e-01,4.911940097808837891e-01,2.323584556579589844e-01,5.108278393745422363e-01
2.300000000000000266e+00,5.392411351203918457e-01,4.220457971096038818e-01,4.522597789764404297e-01,4.342002272605895996e-01,3.738339543342590332e-01,4.463672637939453125e-01,3.024937212467193604e-01,4.607122540473937988e-01,2.326526343822479248e-01,4.770066142082214355e-01
2.399999999999999911e+00,5.439469814300537109e-01,4.045274257659912109e-01,4.557280540466308594e-01,4.117548167705535889e-01,3.768060803413391113e-01,4.205988347530364990e-01,3.047658801078796387e-01,4.318697750568389893e-01,2.341252863407135010e-01,4.450697004795074463e-01
2.500000000000000000e+00,5.497195124626159668e-01,3.883877098560333252e-01,4.604795575141906738e-01,3.909921646118164062e-01,3.808435499668121338e-01,3.961767852306365967e-01,3.082548081874847412e-01,4.046211838722229004e-01,2.369436025619506836e-01,4.148642718791961670e-01
2.600000000000000089e+00,5.565806031227111816e-01,3.735083639621734619e-01,4.664433002471923828e-01,3.718737065792083740e-01,3.859250247478485107e-01,3.731401860713958740e-01,3.128954768180847168e-01,3.789213597774505615e-01,2.410369366407394409e-01,3.863420784473419189e-01
2.700000000000000178e+00,5.650742650032043457e-01,3.601008057594299316e-01,4.735362231731414795e-01,3.543418943881988525e-01,3.922874033451080322e-01,3.518567383289337158e-01,3.186195492744445801e-01,3.547119200229644775e-01,2.463366091251373291e-01,3.594551682472229004e-01
2.800000000000000266e+00,5.751411914825439453e-01,3.481617867946624756e-01,4.819366037845611572e-01,3.384523987770080566e-01,3.999032378196716309e-01,3.323343992233276367e-01,3.254209160804748535e-01,3.319926261901855469e-01,2.527103126049041748e-01,3.341303169727325439e-01
2.899999999999999911e+00,5.866625905036926270e-01,3.376558125019073486e-01,4.921549260616302490e-01,3.242917358875274658e-01,4.086762666702270508e-01,3.144960701465606689e-01,3.334169685840606689e-01,3.110668361186981201e-01,2.600074410438537598e-01,3.102848529815673828e-01
3.000000000000000000e+00,5.995311141014099121e-01,3.285297155380249023e-01,5.040494799613952637e-01,3.117540180683135986e-01,4.191624224185943604e-01,2.985792458057403564e-01,3.425227105617523193e-01,2.918756902217864990e-01,2.683713734149932861e-01,2.881029546260833740e-01
3.100000000000000089e+00,6.135755777359008789e-01,3.203327655792236328e-01,5.174985527992248535e-01,3.007881343364715576e-01,4.314680099487304688e-01,2.845051288604736328e-01,3.529344797134399414e-01,2.744789719581604004e-01,2.779015302658081055e-01,2.677292227745056152e-01
3.200000000000000178e+00,6.285500526428222656e-01,3.128239810466766357e-01,5.323684811592102051e-01,2.913095653057098389e-01,4.452897310256958008e-01,2.720606029033660889e-01,3.652725815773010254e-01,2.591470181941986084e-01,2.884812355041503906e-01,2.490977644920349121e-01
3.300000000000000266e+00,6.443482637405395508e-01,3.061167597770690918e-01,5.486780405044555664e-01,2.830080687999725342e-01,4.603177607059478760e-01,2.611011266708374023e-01,3.790158033370971680e-01,2.454634904861450195e-01,3.005696237087249756e-01,2.324046492576599121e-01
3.399999999999999911e+00,6.609104871749877930e-01,3.001960217952728271e-01,5.663276910781860352e-01,2.757329940795898438e-01,4.764445722103118896e-01,2.515389919281005859e-01,3.938997387886047363e-01,2.332157790660858154e-01,3.141664862632751465e-01,2.175700515508651733e-01
3.500000000000000000e+00,6.789200305938720703e-01,2.947424948215484619e-01,5.856242775917053223e-01,2.689763009548187256e-01,4.936081469058990479e-01,2.430429905652999878e-01,4.097197949886322021e-01,2.222733646631240845e-01,3.288118839263916016e-01,2.041628062725067139e-01
3.600000000000000089e+00,6.985619664192199707e-01,2.897557318210601807e-01,6.065427660942077637e-01,2.624014019966125488e-01,5.120617747306823730e-01,2.354922741651535034e-01,4.264397621154785156e-01,2.125970423221588135e-01,3.444416821002960205e-01,1.921149790287017822e-01
3.700000000000000178e+00,7.199687957763671875e-01,2.853055298328399658e-01,6.290341019630432129e-01,2.560217976570129395e-01,5.327419638633728027e-01,2.286040186882019043e-01,4.441162347793579102e-01,2.039628475904464722e-01,3.609639406204223633e-01,1.813632696866989136e-01
3.800000000000000266e+00,7.432000041007995605e-01,2.814479470252990723e-01,6.534660458564758301e-01,2.500214874744415283e-01,5.550357103347778320e-01,2.219757586717605591e-01,4.629240632057189941e-01,1.961553543806076050e-01,3.781513571739196777e-01,1.717665344476699829e-01
3.899999999999999911e+00,7.680861353874206543e-01,2.781805098056793213e-01,6.800183057785034180e-01,2.445426285266876221e-01,5.787740349769592285e-01,2.155655920505523682e-01,4.836373627185821533e-01,1.890651136636734009e-01,3.960521817207336426e-01,1.631664037704467773e-01
4.000000000000000000e+00,7.945266366004943848e-01,2.755254805088043213e-01,7.087520360946655273e-01,2.397520244121551514e-01,6.041494607925415039e-01,2.094013392925262451e-01,5.062945485115051270e-01,1.824023127555847168e-01,4.153045415878295898e-01,1.553356498479843140e-01
4.099999999999999645e+00,8.222477436065673828e-01,2.733515202999114990e-01,7.395376563072204590e-01,2.356912344694137573e-01,6.312961578369140625e-01,2.035738527774810791e-01,5.305752754211425781e-01,1.759936362504959106e-01,4.364283680915832520e-01,1.481955498456954956e-01
4.200000000000000178e+00,8.510856628417968750e-01,2.716172337532043457e-01,7.722948789596557617e-01,2.323424518108367920e-01,6.604189276695251465e-01,1.982560157775878906e-01,5.565204024314880371e-01,1.698351949453353882e-01,4.594874382019042969e-01,1.415096819400787354e-01
4.299999999999999822e+00,8.809573054313659668e-01,2.703271210193634033e-01,8.067957758903503418e-01,2.295116037130355835e-01,6.915392875671386719e-01,1.934515982866287231e-01,5.841929912567138672e-01,1.639375239610671997e-01,4.845371544361114502e-01,1.351423114538192749e-01
4.400000000000000355e+00,9.117470383644104004e-01,2.694360613822937012e-01,8.430236577987670898e-01,2.271614968776702881e-01,7.246377468109130859e-01,1.892442405223846436e-01,6.136969923973083496e-01,1.583549827337265015e-01,5.112528800964355469e-01,1.290187984704971313e-01
4.500000000000000000e+00,9.433853626251220703e-01,2.689567506313323975e-01,8.809577226638793945e-01,2.252404242753982544e-01,7.597003579139709473e-01,1.856853216886520386e-01,6.452412009239196777e-01,1.532822251319885254e-01,5.397310256958007812e-01,1.231616958975791931e-01
4.600000000000000533e+00,9.758067727088928223e-01,2.689141333103179932e-01,9.205996990203857422e-01,2.238084822893142700e-01,7.965971231460571289e-01,1.826579868793487549e-01,6.788261532783508301e-01,1.487223803997039795e-01,5.700383782386779785e-01,1.175821721553802490e-01
4.700000000000000178e+00,1.009036421775817871e+00,2.695111930370330811e-01,9.620163440704345703e-01,2.231786102056503296e-01,8.353176116943359375e-01,1.801137924194335938e-01,7.145162224769592285e-01,1.446966975927352905e-01,6.022562384605407715e-01,1.123224496841430664e-01
4.799999999999999822e+00,1.042991518974304199e+00,2.708452045917510986e-01,1.004984021186828613e+00,2.234600782394409180e-01,8.758729696273803711e-01,1.780237257480621338e-01,7.521666884422302246e-01,1.411563754081726074e-01,6.365443468093872070e-01,1.075623407959938049e-01
4.900000000000000355e+00,1.077527046203613281e+00,2.729324102401733398e-01,1.049053192138671875e+00,2.246945947408676147e-01,9.184140563011169434e-01,1.765722930431365967e-01,7.916280031204223633e-01,1.380650997161865234e-01,6.729897856712341309e-01,1.033489480614662170e-01
5.000000000000000000e+00,1.112491011619567871e+00,2.757859230041503906e-01,1.093986272811889648e+00,2.269065380096435547e-01,9.631379842758178711e-01,1.760348230600357056e-01,8.329255580902099609e-01,1.353909969329833984e-01,7.115164399147033691e-01,9.959450364112854004e-02
5.100000000000000533e+00,1.147724270820617676e+00,2.794153094291687012e-01,1.139588117599487305e+00,2.301153242588043213e-01,1.010093331336975098e+00,1.764570921659469604e-01,8.761989474296569824e-01,1.332367211580276489e-01,7.520377039909362793e-01,9.618589282035827637e-02
5.200000000000000178e+00,1.183061599731445312e+00,2.838267683982849121e-01,1.185655117034912109e+00,2.343359887599945068e-01,1.059355974197387695e+00,1.778647899627685547e-01,9.216967225074768066e-01,1.319460272789001465e-01,7.944482564926147461e-01,9.315372258424758911e-02
5.299999999999999822e+00,1.218332052230834961e+00,2.890227138996124268e-01,1.231974601745605469e+00,2.395790368318557739e-01,1.111501455307006836e+00,1.801814883947372437e-01,9.695687890052795410e-01,1.316113919019699097e-01,8.385736346244812012e-01,9.052915126085281372e-02
5.400000000000000355e+00,1.253360152244567871e+00,2.950018048286437988e-01,1.278326272964477539e+00,2.458502799272537231e-01,1.166623830795288086e+00,1.834642589092254639e-01,1.020469784736633301e+00,1.321444213390350342e-01,8.846635818481445312e-01,8.856914192438125610e-02
5.500000000000000000e+00,1.287965536117553711e+00,3.017588853836059570e-01,1.324483036994934082e+00,2.531506717205047607e-01,1.224541068077087402e+00,1.877941340208053589e-01,1.074658393859863281e+00,1.335786432027816772e-01,9.336429834365844727e-01,8.745466917753219604e-02
5.600000000000000533e+00,1.321964740753173828e+00,3.092847466468811035e-01,1.370211124420166016e+00,2.614760696887969971e-01,1.284156560897827148e+00,1.933056116104125977e-01,1.132261037826538086e+00,1.359758377075195312e-01,9.858554601669311523e-01,8.720497786998748779e-02
5.700000000000000178e+00,1.355171561241149902e+00,3.175661265850067139e-01,1.415272116661071777e+00,2.708171904087066650e-01,1.345142245292663574e+00,2.000568658113479614e-01,1.193405628204345703e+00,1.394003033638000488e-01,1.041453957557678223e+00,8.787947893142700195e-02
5.799999999999999822e+00,1.387142777442932129e+00,3.268536925315856934e-01,1.459423542022705078e+00,2.811594903469085693e-01,1.406953454017639160e+00,2.081153690814971924e-01,1.258219361305236816e+00,1.439193487167358398e-01,1.100597620010375977e+00,8.954042941331863403e-02
5.900000000000000355e+00,1.417016029357910156e+00,3.377044200897216797e-01,1.501832485198974609e+00,2.930859327316284180e-01,1.468852162361145020e+00,2.175453901290893555e-01,1.326630115509033203e+00,1.496364474296569824e-01,1.163451552391052246e+00,9.225304424762725830e-02
6.000000000000000000e+00,1.444344758987426758e+00,3.501148223876953125e-01,1.541532635688781738e+00,3.070961833000183105e-01,1.530475020408630371e+00,2.282566577196121216e-01,1.398567557334899902e+00,1.566341966390609741e-01,1.230187654495239258e+00,9.608565270900726318e-02
6.100000000000000533e+00,1.468700170516967773e+00,3.640452325344085693e-01,1.577957749366760254e+00,3.231638371944427490e-01,1.591435074806213379e+00,2.402390986680984497e-01,1.472777128219604492e+00,1.648826599121093750e-01,1.300984144210815430e+00,1.011097729206085205e-01
6.200000000000000178e+00,1.489660382270812988e+00,3.794378936290740967e-01,1.610543012619018555e+00,3.412396311759948730e-01,1.650365114212036133e+00,2.545399367809295654e-01,1.548449635505676270e+00,1.744180321693420410e-01,1.376027941703796387e+00,1.073915734887123108e-01
6.299999999999999822e+00,1.506814002990722656e+00,3.962166011333465576e-01,1.638731837272644043e+00,3.612507283687591553e-01,1.705752253532409668e+00,2.715863287448883057e-01,1.625347614288330078e+00,1.852895915508270264e-01,1.455503582954406738e+00,1.147738471627235413e-01
6.400000000000000355e+00,1.518869519233703613e+00,4.146136045455932617e-01,1.661116003990173340e+00,3.834178745746612549e-01,1.756513595581054688e+00,2.914118468761444092e-01,1.702524065971374512e+00,1.976173669099807739e-01,1.539425253868103027e+00,1.232464909553527832e-01
6.500000000000000000e+00,1.524511337280273438e+00,4.347857832908630371e-01,1.675692319869995117e+00,4.080817103385925293e-01,1.801557898521423340e+00,3.140311837196350098e-01,1.778236985206604004e+00,2.125847935676574707e-01,1.627158284187316895e+00,1.329455971717834473e-01
6.600000000000000533e+00,1.523210644721984863e+00,4.565551280975341797e-01,1.681689023971557617e+00,4.350523352622985840e-01,1.839204788208007812e+00,3.396476507186889648e-01,1.850914120674133301e+00,2.310111671686172485e-01,1.716875433921813965e+00,1.441657841205596924e-01
6.700000000000000178e+00,1.514700412750244141e+00,4.797019362449645996e-01,1.678422093391418457e+00,4.640870988368988037e-01,1.866800069808959961e+00,3.688749074935913086e-01,1.919341087341308594e+00,2.530344128608703613e-01,1.808100819587707520e+00,1.569858640432357788e-01
6.799999999999999822e+00,1.500805258750915527e+00,5.039574503898620605e-01,1.665425658226013184e+00,4.948917925357818604e-01,1.884021520614624023e+00,4.015200436115264893e-01,1.981895804405212402e+00,2.786275148391723633e-01,1.899432063102722168e+00,1.726222485303878784e-01
6.900000000000000355e+00,1.482295513153076172e+00,5.291982889175415039e-01,1.644990682601928711e+00,5.270934104919433594e-01,1.889839887619018555e+00,4.374145269393920898e-01,2.035717725753784180e+00,3.082363307476043701e-01,1.988222956657409668e+00,1.922041177749633789e-01
7.000000000000000000e+00,1.459214806556701660e+00,5.553030371665954590e-01,1.618319749832153320e+00,5.604860782623291016e-01,1.883286714553833008e+00,4.761975705623626709e-01,2.077162504196166992e+00,3.425679504871368408e-01,2.072788238525390625e+00,2.159814238548278809e-01
7.100000000000000533e+00,1.431503653526306152e+00,5.821216702461242676e-01,1.585655689239501953e+00,5.949220061302185059e-01,1.863729596138000488e+00,5.172511935234069824e-01,2.104134082794189453e+00,3.815513253211975098e-01,2.151646614074707031e+00,2.441059648990631104e-01
7.200000000000000178e+00,1.399134397506713867e+00,6.094909906387329102e-01,1.546938180923461914e+00,6.301983594894409180e-01,1.834193706512451172e+00,5.600638985633850098e-01,2.114905595779418945e+00,4.249769151210784912e-01,2.221071243286132812e+00,2.774011194705963135e-01
7.299999999999999822e+00,1.362158536911010742e+00,6.372582912445068359e-01,1.502252459526062012e+00,6.661460399627685547e-01,1.796253323554992676e+00,6.043865680694580078e-01,2.109914064407348633e+00,4.726228713989257812e-01,2.276622056961059570e+00,3.163744211196899414e-01
7.400000000000000355e+00,1.321398019790649414e+00,6.654328107833862305e-01,1.452586174011230469e+00,7.030601501464843750e-01,1.749379873275756836e+00,6.509668827056884766e-01,2.086770296096801758e+00,5.259411931037902832e-01,2.315784931182861328e+00,3.609653413295745850e-01
7.500000000000000000e+00,1.277435421943664551e+00,6.929565668106079102e-01,1.398399829864501953e+00,7.400257587432861328e-01,1.693038225173950195e+00,6.998293995857238770e-01,2.046791553497314453e+00,5.843978524208068848e-01,2.334529399871826172e+00,4.128848016262054443e-01
7.600000000000000533e+00,1.231255173683166504e+00,7.180364727973937988e-01,1.341207981109619141e+00,7.739385962486267090e-01,1.626561403274536133e+00,7.518471479415893555e-01,1.993261456489562988e+00,6.469426751136779785e-01,2.328165531158447266e+00,4.737058579921722412e-01
7.700000000000000178e+00,1.184217095375061035e+00,7.390307188034057617e-01,1.282239317893981934e+00,8.028684854507446289e-01,1.551767587661743164e+00,8.052716255187988281e-01,1.924552202224731445e+00,7.137084603309631348e-01,2.297061681747436523e+00,5.423323512077331543e-01
7.799999999999999822e+00,1.137802124023437500e+00,7.561267614364624023e-01,1.222827792167663574e+00,8.260564208030700684e-01,1.471014380455017090e+00,8.558488488197326660e-01,1.839208841323852539e+00,7.847452759742736816e-01,2.243807792663574219e+00,6.178271770477294922e-01
7.900000000000000355e+00,1.092252612113952637e+00,7.697205543518066406e-01,1.164219617843627930e+00,8.445936441421508789e-01,1.387263655662536621e+00,8.994008898735046387e-01,1.741607308387756348e+00,8.580561876296997070e-01,2.171447038650512695e+00,6.998118162155151367e-01
8.000000000000000000e+00,1.047656416893005371e+00,7.795675396919250488e-01,1.106578588485717773e+00,8.580319285392761230e-01,1.303367614746093750e+00,9.334925413131713867e-01,1.634329795837402344e+00,9.298674464225769043e-01,2.076873540878295898e+00,7.882974743843078613e-01
8.099999999999999645e+00,1.004272818565368652e+00,7.855698466300964355e-01,1.050418019294738770e+00,8.664802908897399902e-01,1.221359133720397949e+00,9.589742422103881836e-01,1.521559953689575195e+00,9.936426877975463867e-01,1.963377952575683594e+00,8.799615502357482910e-01
8.199999999999999289e+00,9.625059366226196289e-01,7.879347205162048340e-01,9.962671399116516113e-01,8.702005147933959961e-01,1.142815232276916504e+00,9.759253263473510742e-01,1.407678723335266113e+00,1.044164180755615234e+00,1.834417462348937988e+00,9.727303385734558105e-01
8.300000000000000711e+00,9.227126240730285645e-01,7.868888974189758301e-01,9.446321129798889160e-01,8.689633607864379883e-01,1.070019721984863281e+00,9.841232299804687500e-01,1.297860860824584961e+00,1.080136775970458984e+00,1.695665836334228516e+00,1.059630513191223145e+00
8.400000000000000355e+00,8.852580785751342773e-01,7.820277214050292969e-01,8.960881233215332031e-01,8.621997833251953125e-01,1.002144455909729004e+00,9.842782616615295410e-01,1.194772481918334961e+00,1.103500008583068848e+00,1.555603742599487305e+00,1.130595088005065918e+00
8.500000000000000000e+00,8.505240082740783691e-01,7.733443975448608398e-01,8.511255979537963867e-01,8.505066037178039551e-01,9.386898875236511230e-01,9.767985939979553223e-01,1.099678039550781250e+00,1.114481091499328613e+00,1.418794155120849609e+00,1.181685805320739746e+00
8.599999999999999645e+00,8.188133239746093750e-01,7.613347172737121582e-01,8.102502822875976562e-01,8.346911668777465820e-01,8.802744746208190918e-01,9.630743861198425293e-01,1.014491558074951172e+00,1.111633777618408203e+00,1.289340734481811523e+00,1.216544508934020996e+00
8.700000000000001066e+00,7.903203368186950684e-01,7.465045452117919922e-01,7.741006016731262207e-01,8.159700632095336914e-01,8.276715874671936035e-01,9.450861811637878418e-01,9.399464130401611328e-01,1.098377227783203125e+00,1.169180035591125488e+00,1.235771059989929199e+00
8.800000000000000711e+00,7.648468017578125000e-01,7.293739914894104004e-01,7.426725625991821289e-01,7.948962450027465820e-01,7.808115482330322266e-01,9.234782457351684570e-01,8.734069466590881348e-01,1.078992486000061035e+00,1.060903906822204590e+00,1.237532019615173340e+00
8.900000000000000355e+00,7.423974871635437012e-01,7.104734182357788086e-01,7.158591747283935547e-01,7.719336748123168945e-01,7.395524382591247559e-01,8.987475037574768066e-01,8.141251206398010254e-01,1.054586648941040039e+00,9.674150943756103516e-01,1.225359559059143066e+00
9.000000000000000000e+00,7.230637073516845703e-01,6.903889775276184082e-01,6.935127377510070801e-01,7.475221753120422363e-01,7.035770416259765625e-01,8.715621829032897949e-01,7.617490887641906738e-01,1.026077151298522949e+00,8.890550732612609863e-01,1.202558040618896484e+00
9.099999999999999645e+00,7.067051529884338379e-01,6.694329977035522461e-01,6.750987768173217773e-01,7.221454977989196777e-01,6.725552678108215332e-01,8.425279855728149414e-01,7.159028649330139160e-01,9.943022131919860840e-01,8.207310438156127930e-01,1.173164963722229004e+00
9.200000000000001066e+00,6.931593418121337891e-01,6.478806734085083008e-01,6.594636440277099609e-01,6.965391039848327637e-01,6.462365984916687012e-01,8.122396469116210938e-01,6.761923432350158691e-01,9.600224494934082031e-01,7.604442238807678223e-01,1.139107823371887207e+00
9.300000000000000711e+00,6.824110746383666992e-01,6.259573101997375488e-01,6.463629007339477539e-01,6.709668636322021484e-01,6.240063309669494629e-01,7.815627455711364746e-01,6.422073245048522949e-01,9.239277839660644531e-01,7.077497243881225586e-01,1.101356267929077148e+00
9.400000000000000355e+00,6.735069751739501953e-01,6.044245958328247070e-01,6.355010867118835449e-01,6.456822156906127930e-01,6.056429743766784668e-01,7.508141398429870605e-01,6.126986145973205566e-01,8.872389793395996094e-01,6.621835231781005859e-01,1.060789465904235840e+00
9.500000000000000000e+00,6.663497686386108398e-01,5.835416316986083984e-01,6.261004209518432617e-01,6.211865544319152832e-01,5.907896161079406738e-01,7.202107310295104980e-01,5.868073105812072754e-01,8.507264256477355957e-01,6.232576966285705566e-01,1.018207907676696777e+00
9.599999999999999645e+00,6.607822775840759277e-01,5.635284781455993652e-01,6.184927821159362793e-01,5.973638296127319336e-01,5.787994265556335449e-01,6.899051070213317871e-01,5.643313527107238770e-01,8.146100044250488281e-01,5.894850492477416992e-01,9.750455021858215332e-01
9.700000000000001066e+00,6.564928889274597168e-01,5.443908572196960449e-01,6.125663518905639648e-01,5.742289423942565918e-01,5.688725113868713379e-01,6.604188084602355957e-01,5.454232692718505859e-01,7.789412140846252441e-01,5.599180459976196289e-01,9.321504235267639160e-01
9.800000000000000711e+00,6.534232497215270996e-01,5.261522531509399414e-01,6.078922748565673828e-01,5.518066883087158203e-01,5.603761076927185059e-01,6.321074962615966797e-01,5.306836366653442383e-01,7.436133623123168945e-01,5.343184471130371094e-01,8.897747993469238281e-01
9.900000000000000355e+00,6.515138745307922363e-01,5.088315606117248535e-01,6.044687032699584961e-01,5.302206277847290039e-01,5.532872676849365234e-01,6.048859953880310059e-01,5.194920301437377930e-01,7.088581323623657227e-01,5.124466419219970703e-01,8.481415510177612305e-01
1.000000000000000000e+01,6.507040262222290039e-01,4.924427270889282227e-01,6.024110913276672363e-01,5.097243189811706543e-01,5.478963851928710938e-01,5.785335898399353027e-01,5.102857351303100586e-01,6.753458380699157715e-01,4.940631985664367676e-01,8.074460625648498535e-01
1.009999999999999964e+01,6.509324908256530762e-01,4.769952595233917236e-01,6.016542911529541016e-01,4.903426766395568848e-01,5.438989996910095215e-01,5.530517101287841797e-01,5.026531815528869629e-01,6.432735919952392578e-01,4.790553152561187744e-01,7.678060531616210938e-01
1.020000000000000107e+01,6.521372199058532715e-01,4.624944031238555908e-01,6.021248698234558105e-01,4.720862805843353271e-01,5.412180423736572266e-01,5.284654498100280762e-01,4.964973628520965576e-01,6.126381754875183105e-01,4.680448770523071289e-01,7.290498614311218262e-01
1.030000000000000071e+01,6.541821956634521484e-01,4.488826394081115723e-01,6.037489175796508789e-01,4.549607038497924805e-01,5.397912263870239258e-01,5.047957301139831543e-01,4.915809929370880127e-01,5.833709836006164551e-01,4.593133330345153809e-01,6.918326616287231445e-01
1.040000000000000036e+01,6.569144725799560547e-01,4.361371099948883057e-01,6.064523458480834961e-01,4.389666318893432617e-01,5.395671725273132324e-01,4.820740520954132080e-01,4.880905449390411377e-01,5.552144646644592285e-01,4.522922337055206299e-01,6.562889218330383301e-01
1.050000000000000000e+01,6.604145169258117676e-01,4.243312776088714600e-01,6.101408004760742188e-01,4.240688979625701904e-01,5.406853556632995605e-01,4.606237709522247314e-01,4.859375059604644775e-01,5.282234549522399902e-01,4.468637704849243164e-01,6.224185228347778320e-01
1.059999999999999964e+01,6.651157736778259277e-01,4.137029945850372314e-01,6.146444678306579590e-01,4.101037085056304932e-01,5.430956482887268066e-01,4.406329095363616943e-01,4.850057661533355713e-01,5.023885965347290039e-01,4.425508379936218262e-01,5.903081297874450684e-01
1.070000000000000107e+01,6.708109974861145020e-01,4.039888978004455566e-01,6.203112602233886719e-01,3.972527086734771729e-01,5.467112660408020020e-01,4.220767617225646973e-01,4.852427840232849121e-01,4.777265191078186035e-01,4.390505254268646240e-01,5.598651766777038574e-01
1.080000000000000071e+01,6.773746013641357422e-01,3.951164186000823975e-01,6.274247765541076660e-01,3.857021629810333252e-01,5.514525771141052246e-01,4.049193859100341797e-01,4.865899085998535156e-01,4.542239308357238770e-01,4.368726909160614014e-01,5.308113694190979004e-01
1.090000000000000036e+01,6.847226023674011230e-01,3.870854675769805908e-01,6.358630657196044922e-01,3.754407465457916260e-01,5.572295188903808594e-01,3.891004621982574463e-01,4.891166388988494873e-01,4.320317506790161133e-01,4.360459446907043457e-01,5.030939579010009766e-01
1.100000000000000000e+01,6.927745342254638672e-01,3.798874914646148682e-01,6.453066468238830566e-01,3.662748038768768311e-01,5.641406178474426270e-01,3.745236098766326904e-01,4.929754734039306641e-01,4.114206433296203613e-01,4.364968538284301758e-01,4.766814112663269043e-01
1.109999999999999964e+01,7.015378475189208984e-01,3.733971416950225830e-01,6.555477976799011230e-01,3.581150770187377930e-01,5.726898908615112305e-01,3.614155650138854980e-01,4.980489611625671387e-01,3.923869729042053223e-01,4.381187260150909424e-01,4.515057206153869629e-01
1.120000000000000107e+01,7.109824419021606445e-01,3.675641119480133057e-01,6.665954589843750000e-01,3.508076071739196777e-01,5.827826261520385742e-01,3.497555553913116455e-01,5.042394995689392090e-01,3.748933374881744385e-01,4.407892525196075439e-01,4.276109635829925537e-01
1.130000000000000071e+01,7.210395932197570801e-01,3.623929023742675781e-01,6.784104704856872559e-01,3.442937135696411133e-01,5.943014621734619141e-01,3.395081460475921631e-01,5.115216970443725586e-01,3.588986694812774658e-01,4.445399641990661621e-01,4.050972759723663330e-01
1.140000000000000036e+01,7.316396236419677734e-01,3.578833639621734619e-01,6.909093260765075684e-01,3.385764658451080322e-01,6.071282029151916504e-01,3.305854499340057373e-01,5.204172134399414062e-01,3.444942533969879150e-01,4.495767951011657715e-01,3.842796385288238525e-01
1.150000000000000000e+01,7.427119612693786621e-01,3.538811206817626953e-01,7.040069103240966797e-01,3.335889279842376709e-01,6.210067868232727051e-01,3.224814236164093018e-01,5.309806466102600098e-01,3.316697776317596436e-01,4.558313190937042236e-01,3.651229143142700195e-01
1.159999999999999964e+01,7.542057633399963379e-01,3.502896726131439209e-01,7.176290154457092285e-01,3.291092813014984131e-01,6.357766985893249512e-01,3.151158094406127930e-01,5.430946350097656250e-01,3.203771710395812988e-01,4.632195234298706055e-01,3.475688397884368896e-01
1.170000000000000107e+01,7.660778760910034180e-01,3.471155166625976562e-01,7.317230701446533203e-01,3.251277804374694824e-01,6.513371467590332031e-01,3.086316883563995361e-01,5.566433072090148926e-01,3.105665445327758789e-01,4.720099568367004395e-01,3.317166566848754883e-01
1.180000000000000071e+01,7.782846093177795410e-01,3.443639576435089111e-01,7.466237545013427734e-01,3.215813636779785156e-01,6.676172018051147461e-01,3.028931617736816406e-01,5.716369748115539551e-01,3.020250797271728516e-01,4.826595485210418701e-01,3.176276981830596924e-01
1.190000000000000036e+01,7.907863855361938477e-01,3.420377671718597412e-01,7.626764774322509766e-01,3.184226453304290771e-01,6.852633357048034668e-01,2.976208329200744629e-01,5.880262851715087891e-01,2.944871485233306885e-01,4.949887990951538086e-01,3.051764070987701416e-01
1.200000000000000000e+01,8.038662075996398926e-01,3.400609195232391357e-01,7.798135280609130859e-01,3.156673312187194824e-01,7.044939994812011719e-01,2.928058505058288574e-01,6.054184436798095703e-01,2.876255512237548828e-01,5.088309049606323242e-01,2.942930161952972412e-01
1.209999999999999964e+01,8.176635503768920898e-01,3.383898735046386719e-01,7.980845570564270020e-01,3.133354485034942627e-01,7.254099249839782715e-01,2.885121405124664307e-01,6.244130134582519531e-01,2.810755074024200439e-01,5.240383744239807129e-01,2.848728895187377930e-01
1.220000000000000107e+01,8.321344256401062012e-01,3.370430767536163330e-01,8.174895048141479492e-01,3.114635944366455078e-01,7.480901479721069336e-01,2.847944796085357666e-01,6.452503204345703125e-01,2.747279107570648193e-01,5.406025052070617676e-01,2.765969932079315186e-01
1.230000000000000071e+01,8.472477793693542480e-01,3.360295295715332031e-01,8.379099965095520020e-01,3.100154697895050049e-01,7.723723649978637695e-01,2.816515862941741943e-01,6.679983139038085938e-01,2.688457965850830078e-01,5.585481524467468262e-01,2.693318128585815430e-01
1.240000000000000036e+01,8.630273342132568359e-01,3.353262245655059814e-01,8.591501712799072266e-01,3.089122772216796875e-01,7.981601357460021973e-01,2.791050672531127930e-01,6.928818821907043457e-01,2.636116743087768555e-01,5.782737731933593750e-01,2.625726461410522461e-01
1.250000000000000000e+01,8.793550729751586914e-01,3.348968625068664551e-01,8.811238408088684082e-01,3.081516325473785400e-01,8.251884579658508301e-01,2.770278155803680420e-01,7.198752760887145996e-01,2.590720355510711670e-01,5.995046496391296387e-01,2.559949457645416260e-01
1.259999999999999964e+01,8.961557745933532715e-01,3.347351551055908203e-01,9.037736654281616211e-01,3.077491521835327148e-01,8.532963395118713379e-01,2.753796279430389404e-01,7.488346099853515625e-01,2.552202343940734863e-01,6.223247647285461426e-01,2.496119588613510132e-01
1.270000000000000107e+01,9.133822321891784668e-01,3.348515927791595459e-01,9.270244836807250977e-01,3.077014684677124023e-01,8.824063539505004883e-01,2.741700112819671631e-01,7.796700596809387207e-01,2.520563304424285889e-01,6.470997333526611328e-01,2.435837835073471069e-01
1.280000000000000071e+01,9.309839606285095215e-01,3.352560698986053467e-01,9.507832527160644531e-01,3.079756796360015869e-01,9.124028682708740234e-01,2.733534574508666992e-01,8.120831251144409180e-01,2.494025528430938721e-01,6.740021705627441406e-01,2.380481511354446411e-01
1.290000000000000036e+01,9.489068984985351562e-01,3.359573483467102051e-01,9.749906659126281738e-01,3.085812330245971680e-01,9.432151317596435547e-01,2.729387581348419189e-01,8.458784818649291992e-01,2.472478300333023071e-01,7.029128074645996094e-01,2.331457436084747314e-01
1.300000000000000000e+01,9.670736789703369141e-01,3.369340598583221436e-01,9.995852112770080566e-01,3.095290660858154297e-01,9.747743606567382812e-01,2.729428410530090332e-01,8.808681368827819824e-01,2.455458045005798340e-01,7.338126897811889648e-01,2.289624214172363281e-01
1.309999999999999964e+01,9.854189753532409668e-01,3.381750583648681641e-01,1.024502038955688477e+00,3.108293116092681885e-01,1.007083535194396973e+00,2.735179066658020020e-01,9.169701337814331055e-01,2.443019002676010132e-01,7.667185664176940918e-01,2.255114614963531494e-01
1.320000000000000107e+01,1.003890037536621094e+00,3.396865725517272949e-01,1.049693822860717773e+00,3.125283420085906982e-01,1.040099024772644043e+00,2.748094499111175537e-01,9.541509747505187988e-01,2.436075061559677124e-01,8.014000654220581055e-01,2.225958853960037231e-01
1.330000000000000071e+01,1.022431373596191406e+00,3.414740860462188721e-01,1.075152754783630371e+00,3.147729933261871338e-01,1.073680400848388672e+00,2.768334150314331055e-01,9.924374222755432129e-01,2.437190562486648560e-01,8.378260731697082520e-01,2.201690822839736938e-01
1.340000000000000036e+01,1.040985465049743652e+00,3.435425162315368652e-01,1.100770831108093262e+00,3.175826668739318848e-01,1.107679128646850586e+00,2.796024084091186523e-01,1.031687378883361816e+00,2.446796000003814697e-01,8.759831786155700684e-01,2.181735038757324219e-01
1.350000000000000000e+01,1.059492111206054688e+00,3.458960354328155518e-01,1.126426935195922852e+00,3.209609985351562500e-01,1.141941070556640625e+00,2.831259369850158691e-01,1.071737408638000488e+00,2.465106695890426636e-01,9.159301519393920898e-01,2.166553586721420288e-01
1.359999999999999964e+01,1.077889442443847656e+00,3.485380411148071289e-01,1.151995539665222168e+00,3.249089419841766357e-01,1.176305651664733887e+00,2.874098718166351318e-01,1.112414717674255371e+00,2.492302358150482178e-01,9.578215479850769043e-01,2.159356474876403809e-01
1.370000000000000107e+01,1.096113204956054688e+00,3.514711558818817139e-01,1.177347898483276367e+00,3.294247090816497803e-01,1.210606455802917480e+00,2.924568057060241699e-01,1.153538703918457031e+00,2.528523504734039307e-01,1.001643061637878418e+00,2.161311507225036621e-01
1.380000000000000071e+01,1.114128947257995605e+00,3.547533154487609863e-01,1.202352762222290039e+00,3.345035910606384277e-01,1.244672894477844238e+00,2.982653379440307617e-01,1.194920420646667480e+00,2.573871314525604248e-01,1.047014832496643066e+00,2.172897607088088989e-01
1.390000000000000036e+01,1.131881237030029297e+00,3.584356009960174561e-01,1.226876020431518555e+00,3.401379585266113281e-01,1.278329849243164062e+00,3.048305213451385498e-01,1.236364126205444336e+00,2.628404498100280762e-01,1.093498468399047852e+00,2.194547057151794434e-01
1.400000000000000000e+01,1.149274826049804688e+00,3.625123798847198486e-01,1.250782012939453125e+00,3.463173210620880127e-01,1.311398744583129883e+00,3.121434152126312256e-01,1.277667403221130371e+00,2.692139744758605957e-01,1.140741348266601562e+00,2.226511090993881226e-01
1.409999999999999964e+01,1.166212797164916992e+00,3.669756948947906494e-01,1.273933768272399902e+00,3.530280888080596924e-01,1.343698501586914062e+00,3.201910555362701416e-01,1.318622589111328125e+00,2.765046656131744385e-01,1.188494324684143066e+00,2.268957644701004028e-01
1.420000000000000107e+01,1.182597637176513672e+00,3.718154728412628174e-01,1.295961141586303711e+00,3.604963123798370361e-01,1.374858617782592773e+00,3.291554450988769531e-01,1.359017252922058105e+00,2.847050428390502930e-01,1.236538052558898926e+00,2.322002053260803223e-01
1.430000000000000071e+01,1.198331236839294434e+00,3.770196139812469482e-01,1.316255927085876465e+00,3.690899908542633057e-01,1.404021024703979492e+00,3.396184444427490234e-01,1.398634910583496094e+00,2.938028275966644287e-01,1.284662604331970215e+00,2.385688424110412598e-01
1.440000000000000036e+01,1.213302373886108398e+00,3.825888037681579590e-01,1.334504604339599609e+00,3.787890672683715820e-01,1.430732965469360352e+00,3.515991866588592529e-01,1.437101721763610840e+00,3.039467632770538330e-01,1.332741022109985352e+00,2.459911108016967773e-01
1.450000000000000000e+01,1.227097868919372559e+00,3.888211846351623535e-01,1.350400924682617188e+00,3.895560503005981445e-01,1.454577684402465820e+00,3.650600016117095947e-01,1.473385334014892578e+00,3.158663511276245117e-01,1.380482435226440430e+00,2.544731497764587402e-01
1.459999999999999964e+01,1.239401102066040039e+00,3.958196341991424561e-01,1.363646149635314941e+00,4.013402462005615234e-01,1.475144505500793457e+00,3.799457252025604248e-01,1.506905555725097656e+00,3.296331167221069336e-01,1.427548050880432129e+00,2.640188634395599365e-01
1.470000000000000107e+01,1.249999046325683594e+00,4.035553038120269775e-01,1.373951554298400879e+00,4.140774607658386230e-01,1.492032766342163086e+00,3.961833119392395020e-01,1.537157297134399414e+00,3.452095985412597656e-01,1.473587632179260254e+00,2.746249139308929443e-01
1.480000000000000071e+01,1.258684515953063965e+00,4.119900465011596680e-01,1.381031870841979980e+00,4.276940822601318359e-01,1.504259228706359863e+00,4.139020740985870361e-01,1.563639998435974121e+00,3.625376522541046143e-01,1.517824411392211914e+00,2.868529260158538818e-01
1.490000000000000036e+01,1.265258550643920898e+00,4.210762381553649902e-01,1.383860468864440918e+00,4.423773288726806641e-01,1.510317683219909668e+00,4.333534538745880127e-01,1.585829138755798340e+00,3.815508782863616943e-01,1.559290885925292969e+00,3.012465536594390869e-01
1.500000000000000000e+01,1.269532322883605957e+00,4.307568371295928955e-01,1.381657004356384277e+00,4.581640064716339111e-01,1.509674549102783203e+00,4.543733596801757812e-01,1.601940512657165527e+00,4.026194214820861816e-01,1.597398877143859863e+00,3.177801370620727539e-01
1.509999999999999964e+01,1.271330118179321289e+00,4.409653842449188232e-01,1.375282764434814453e+00,4.748763144016265869e-01,1.502011179924011230e+00,4.767529070377349854e-01,1.610678791999816895e+00,4.258272647857666016e-01,1.631561636924743652e+00,3.364043235778808594e-01
1.520000000000000107e+01,1.270783305168151855e+00,4.516221880912780762e-01,1.365657925605773926e+00,4.924150407314300537e-01,1.489024043083190918e+00,5.002304911613464355e-01,1.611403226852416992e+00,4.509761333465576172e-01,1.661199688911437988e+00,3.570451736450195312e-01
1.530000000000000071e+01,1.268365025520324707e+00,4.628135859966278076e-01,1.352777242660522461e+00,5.107020735740661621e-01,1.471546649932861328e+00,5.246809124946594238e-01,1.603547930717468262e+00,4.778252542018890381e-01,1.684759378433227539e+00,3.799663186073303223e-01
1.540000000000000036e+01,1.263777494430541992e+00,4.746524095535278320e-01,1.336571812629699707e+00,5.296391844749450684e-01,1.449630260467529297e+00,5.499889850616455078e-01,1.588148593902587891e+00,5.060618519783020020e-01,1.700229883193969727e+00,4.054916501045227051e-01
1.550000000000000000e+01,1.256944775581359863e+00,4.870834946632385254e-01,1.316994309425354004e+00,5.491186976432800293e-01,1.423213720321655273e+00,5.760101079940795898e-01,1.567090749740600586e+00,5.354386568069458008e-01,1.706816434860229492e+00,4.334221184253692627e-01
1.559999999999999964e+01,1.247805118560791016e+00,5.000444650650024414e-01,1.294019699096679688e+00,5.690232515335083008e-01,1.392265915870666504e+00,6.025869846343994141e-01,1.540677666664123535e+00,5.658386945724487305e-01,1.703805088996887207e+00,4.635075032711029053e-01
1.570000000000000107e+01,1.236309170722961426e+00,5.134657621383666992e-01,1.267653346061706543e+00,5.892050862312316895e-01,1.356792449951171875e+00,6.295526623725891113e-01,1.508860826492309570e+00,5.970912575721740723e-01,1.690648078918457031e+00,4.954457581043243408e-01
1.580000000000000071e+01,1.222423791885375977e+00,5.272710323333740234e-01,1.237996459007263184e+00,6.093204021453857422e-01,1.317465066909790039e+00,6.568914651870727539e-01,1.471603751182556152e+00,6.290073394775390625e-01,1.669551968574523926e+00,5.288485288619995117e-01
1.590000000000000036e+01,1.206135869026184082e+00,5.413601994514465332e-01,1.205620050430297852e+00,6.292161941528320312e-01,1.274944186210632324e+00,6.838309764862060547e-01,1.429129481315612793e+00,6.614937186241149902e-01,1.641930460929870605e+00,5.634825825691223145e-01
1.600000000000000000e+01,1.187496900558471680e+00,5.555030703544616699e-01,1.171302556991577148e+00,6.478279829025268555e-01,1.230138182640075684e+00,7.085738778114318848e-01,1.382364034652709961e+00,6.947072148323059082e-01,1.608087539672851562e+00,5.991997122764587402e-01
1.610000000000000142e+01,1.166569709777832031e+00,5.695563554763793945e-01,1.135854363441467285e+00,6.641476154327392578e-01,1.184074044227600098e+00,7.297010421752929688e-01,1.331863403320312500e+00,7.271535992622375488e-01,1.567965269088745117e+00,6.357901692390441895e-01
1.619999999999999929e+01,1.143436074256896973e+00,5.833605527877807617e-01,1.100250363349914551e+00,6.780318617820739746e-01,1.138504505157470703e+00,7.469290494918823242e-01,1.279326319694519043e+00,7.562222480773925781e-01,1.521693587303161621e+00,6.730998754501342773e-01
1.630000000000000071e+01,1.118386983871459961e+00,5.963003039360046387e-01,1.064882874488830566e+00,6.895356178283691406e-01,1.093936920166015625e+00,7.606989741325378418e-01,1.225603222846984863e+00,7.802476286888122559e-01,1.470305204391479492e+00,7.114491462707519531e-01
1.639999999999999858e+01,1.092411041259765625e+00,6.082407236099243164e-01,1.030038475990295410e+00,6.986550092697143555e-01,1.050348281860351562e+00,7.709327340126037598e-01,1.172100543975830078e+00,7.997004985809326172e-01,1.414176940917968750e+00,7.497705817222595215e-01
1.650000000000000000e+01,1.066276788711547852e+00,6.185913681983947754e-01,9.959821105003356934e-01,7.054000496864318848e-01,1.007874131202697754e+00,7.773986458778381348e-01,1.119484066963195801e+00,8.149939775466918945e-01,1.354993700981140137e+00,7.848060727119445801e-01
1.660000000000000142e+01,1.040296077728271484e+00,6.271960139274597168e-01,9.628801345825195312e-01,7.095210552215576172e-01,9.669104814529418945e-01,7.802865505218505859e-01,1.067882061004638672e+00,8.257121443748474121e-01,1.293998479843139648e+00,8.146229386329650879e-01
1.669999999999999929e+01,1.014680147171020508e+00,6.340503096580505371e-01,9.311255812644958496e-01,7.108806967735290527e-01,9.278126358985900879e-01,7.798199653625488281e-01,1.017765641212463379e+00,8.320009112358093262e-01,1.232555747032165527e+00,8.384864330291748047e-01
1.680000000000000071e+01,9.896295666694641113e-01,6.391649246215820312e-01,9.009098410606384277e-01,7.096669077873229980e-01,8.909164071083068848e-01,7.758692502975463867e-01,9.695957303047180176e-01,8.341064453125000000e-01,1.171923160552978516e+00,8.574841022491455078e-01
1.689999999999999858e+01,9.653318524360656738e-01,6.425645947456359863e-01,8.723884820938110352e-01,7.060821652412414551e-01,8.565976023674011230e-01,7.681233882904052734e-01,9.238093495368957520e-01,8.318542838096618652e-01,1.112290263175964355e+00,8.711664080619812012e-01
1.700000000000000000e+01,9.419610500335693359e-01,6.442872285842895508e-01,8.457329869270324707e-01,7.000634074211120605e-01,8.251660466194152832e-01,7.570474147796630859e-01,8.809021115303039551e-01,8.247632980346679688e-01,1.054215908050537109e+00,8.796927928924560547e-01
1.710000000000000142e+01,9.196769595146179199e-01,6.443833708763122559e-01,8.211386203765869141e-01,6.914751529693603516e-01,7.967498302459716797e-01,7.431386113166809082e-01,8.412938714027404785e-01,8.133732080459594727e-01,9.982450008392333984e-01,8.833359479904174805e-01
1.719999999999999929e+01,8.985715508460998535e-01,6.428650617599487305e-01,7.987130284309387207e-01,6.806750893592834473e-01,7.712010145187377930e-01,7.268897891044616699e-01,8.053117394447326660e-01,7.982677221298217773e-01,9.449181556701660156e-01,8.816561102867126465e-01
1.730000000000000071e+01,8.787048459053039551e-01,6.397183537483215332e-01,7.785399556159973145e-01,6.680092811584472656e-01,7.485473752021789551e-01,7.087396383285522461e-01,7.734066843986511230e-01,7.803305387496948242e-01,8.948363065719604492e-01,8.742604851722717285e-01
1.740000000000000213e+01,8.602384924888610840e-01,6.350423097610473633e-01,7.609796524047851562e-01,6.536293029785156250e-01,7.288728952407836914e-01,6.892215013504028320e-01,7.458190321922302246e-01,7.603631019592285156e-01,8.484995365142822266e-01,8.618009686470031738e-01
1.750000000000000000e+01,8.433152437210083008e-01,6.289504170417785645e-01,7.462508082389831543e-01,6.377883553504943848e-01,7.121573090553283691e-01,6.687839031219482422e-01,7.223879694938659668e-01,7.387916445732116699e-01,8.065800666809082031e-01,8.453342318534851074e-01
1.760000000000000142e+01,8.280549049377441406e-01,6.215668916702270508e-01,7.344207763671875000e-01,6.208142042160034180e-01,6.982508897781372070e-01,6.476983428001403809e-01,7.024723291397094727e-01,7.160576581954956055e-01,7.695765495300292969e-01,8.259647488594055176e-01
1.769999999999999929e+01,8.145545125007629395e-01,6.130250096321105957e-01,7.249662280082702637e-01,6.034504175186157227e-01,6.873015761375427246e-01,6.261025667190551758e-01,6.857737898826599121e-01,6.924987435340881348e-01,7.374293208122253418e-01,8.041970133781433105e-01
1.780000000000000071e+01,8.028879761695861816e-01,6.034648418426513672e-01,7.171646356582641602e-01,5.864232778549194336e-01,6.783028244972229004e-01,6.047821640968322754e-01,6.719111800193786621e-01,6.685528159141540527e-01,7.100339531898498535e-01,7.805309295654296875e-01
1.790000000000000213e+01,7.931064367294311523e-01,5.930321216583251953e-01,7.109145522117614746e-01,5.698537230491638184e-01,6.710842251777648926e-01,5.841578841209411621e-01,6.603599190711975098e-01,6.446977853775024414e-01,6.872276067733764648e-01,7.554018497467041016e-01
1.800000000000000000e+01,7.849292159080505371e-01,5.821180343627929688e-01,7.058134675025939941e-01,5.538837909698486328e-01,6.654659509658813477e-01,5.643906593322753906e-01,6.505314111709594727e-01,6.213728785514831543e-01,6.685195565223693848e-01,7.293473482131958008e-01
1.810000000000000142e+01,7.778375148773193359e-01,5.712248682975769043e-01,7.017333507537841797e-01,5.385739803314208984e-01,6.611115932464599609e-01,5.454813241958618164e-01,6.424933075904846191e-01,5.986251831054687500e-01,6.526126265525817871e-01,7.031177282333374023e-01
1.819999999999999929e+01,7.717193961143493652e-01,5.604312419891357422e-01,6.986210346221923828e-01,5.239623785018920898e-01,6.579626798629760742e-01,5.274534225463867188e-01,6.361324191093444824e-01,5.765025615692138672e-01,6.392968297004699707e-01,6.769263148307800293e-01
1.830000000000000071e+01,7.663350105285644531e-01,5.498177409172058105e-01,6.964216232299804688e-01,5.100803971290588379e-01,6.559608578681945801e-01,5.103258490562438965e-01,6.310855150222778320e-01,5.551168322563171387e-01,6.283181905746459961e-01,6.510073542594909668e-01
1.840000000000000213e+01,7.616505026817321777e-01,5.394179821014404297e-01,6.950791478157043457e-01,4.969525933265686035e-01,6.550467014312744141e-01,4.941128790378570557e-01,6.273943185806274414e-01,5.347098708152770996e-01,6.188008189201354980e-01,6.259129047393798828e-01
1.850000000000000000e+01,7.576276659965515137e-01,5.292299985885620117e-01,6.945233941078186035e-01,4.845685064792633057e-01,6.551597714424133301e-01,4.788244366645812988e-01,6.250018477439880371e-01,5.153144001960754395e-01,6.109867095947265625e-01,6.015620231628417969e-01
1.860000000000000142e+01,7.542102932929992676e-01,5.192067623138427734e-01,6.946416497230529785e-01,4.728162884712219238e-01,6.562328338623046875e-01,4.644792973995208740e-01,6.238411664962768555e-01,4.969472587108612061e-01,6.049314737319946289e-01,5.779145359992980957e-01
1.869999999999999929e+01,7.513764500617980957e-01,5.093679428100585938e-01,6.953817605972290039e-01,4.616953730583190918e-01,6.581003665924072266e-01,4.510532915592193604e-01,6.238446831703186035e-01,4.796199202537536621e-01,6.001800298690795898e-01,5.549972057342529297e-01
1.880000000000000071e+01,7.491049766540527344e-01,4.997344613075256348e-01,6.966861486434936523e-01,4.510872662067413330e-01,6.606475114822387695e-01,4.384729266166687012e-01,6.249440312385559082e-01,4.633392691612243652e-01,5.966367721557617188e-01,5.328446626663208008e-01
1.890000000000000213e+01,7.473739385604858398e-01,4.903253912925720215e-01,6.987019181251525879e-01,4.409984648227691650e-01,6.639428138732910156e-01,4.268032610416412354e-01,6.270703673362731934e-01,4.481077492237091064e-01,5.944308042526245117e-01,5.117210745811462402e-01
1.900000000000000000e+01,7.461610436439514160e-01,4.811583161354064941e-01,7.016425728797912598e-01,4.315741062164306641e-01,6.684052348136901855e-01,4.162570834159851074e-01,6.301120519638061523e-01,4.338561892509460449e-01,5.935655832290649414e-01,4.917411804199218750e-01
1.910000000000000142e+01,7.454432249069213867e-01,4.722490012645721436e-01,7.054419517517089844e-01,4.228279292583465576e-01,6.738418936729431152e-01,4.065779447555541992e-01,6.339262723922729492e-01,4.204539954662322998e-01,5.939658880233764648e-01,4.729162454605102539e-01
1.919999999999999929e+01,7.452325820922851562e-01,4.636287391185760498e-01,7.100315690040588379e-01,4.147683680057525635e-01,6.801452636718750000e-01,3.977246582508087158e-01,6.387773752212524414e-01,4.080533683300018311e-01,5.955557227134704590e-01,4.552521705627441406e-01
1.930000000000000071e+01,7.457706928253173828e-01,4.554448723793029785e-01,7.153425216674804688e-01,4.073998332023620605e-01,6.872329115867614746e-01,3.896979987621307373e-01,6.450034976005554199e-01,3.969129025936126709e-01,5.982590913772583008e-01,4.387501478195190430e-01
1.940000000000000213e+01,7.470673918724060059e-01,4.477419257164001465e-01,7.213057875633239746e-01,4.007226824760437012e-01,6.950234174728393555e-01,3.824933171272277832e-01,6.523844003677368164e-01,3.870377242565155029e-01,6.019953489303588867e-01,4.233996570110321045e-01
1.950000000000000000e+01,7.490731477737426758e-01,4.405340254306793213e-01,7.278859019279479980e-01,3.946889340877532959e-01,7.035132646560668945e-01,3.760007321834564209e-01,6.606432795524597168e-01,3.781154453754425049e-01,6.065953969955444336e-01,4.090443849563598633e-01
1.960000000000000142e+01,7.517371773719787598e-01,4.338317811489105225e-01,7.350963354110717773e-01,3.891988396644592285e-01,7.126847505569458008e-01,3.701530992984771729e-01,6.696804165840148926e-01,3.701282739639282227e-01,6.122644543647766113e-01,3.957698047161102295e-01
1.969999999999999929e+01,7.550083398818969727e-01,4.276424050331115723e-01,7.428832054138183594e-01,3.842555284500122070e-01,7.224702239036560059e-01,3.649555146694183350e-01,6.794676780700683594e-01,3.629807531833648682e-01,6.194180846214294434e-01,3.838233053684234619e-01
1.980000000000000071e+01,7.588349580764770508e-01,4.219701588153839111e-01,7.511891126632690430e-01,3.798632919788360596e-01,7.328014373779296875e-01,3.604098260402679443e-01,6.900052428245544434e-01,3.565635383129119873e-01,6.279442310333251953e-01,3.732040524482727051e-01
1.990000000000000213e+01,7.631868720054626465e-01,4.167869985103607178e-01,7.599563002586364746e-01,3.760236203670501709e-01,7.436084151268005371e-01,3.564033806324005127e-01,7.012164592742919922e-01,3.508810698986053467e-01,6.376290321350097656e-01,3.637712895870208740e-01
2.000000000000000000e+01,7.680787444114685059e-01,4.120137095451354980e-01,7.691253423690795898e-01,3.726185858249664307e-01,7.548372149467468262e-01,3.527996540069580078e-01,7.130243778228759766e-01,3.459320366382598877e-01,6.481490731239318848e-01,3.553429543972015381e-01
2.010000000000000142e+01,7.734717130661010742e-01,4.076533019542694092e-01,7.786529660224914551e-01,3.695551156997680664e-01,7.664457559585571289e-01,3.496052324771881104e-01,7.253504991531372070e-01,3.415376245975494385e-01,6.594875454902648926e-01,3.478108048439025879e-01
2.019999999999999929e+01,7.793224453926086426e-01,4.037121236324310303e-01,7.885033488273620605e-01,3.668390214443206787e-01,7.783909440040588379e-01,3.468254208564758301e-01,7.381393909454345703e-01,3.375995159149169922e-01,6.716168522834777832e-01,3.410944342613220215e-01
2.030000000000000071e+01,7.855870127677917480e-01,4.001940190792083740e-01,7.986400127410888672e-01,3.644748628139495850e-01,7.906293272972106934e-01,3.444641232490539551e-01,7.513432502746582031e-01,3.341248631477355957e-01,6.844513416290283203e-01,3.351970016956329346e-01
2.040000000000000213e+01,7.922210097312927246e-01,3.971008658409118652e-01,8.090260624885559082e-01,3.624659180641174316e-01,8.032412528991699219e-01,3.424889445304870605e-01,7.650220990180969238e-01,3.310990333557128906e-01,6.979036331176757812e-01,3.300565183162689209e-01
2.050000000000000000e+01,7.991786599159240723e-01,3.943685889244079590e-01,8.196253180503845215e-01,3.608081042766571045e-01,8.165359497070312500e-01,3.408135175704956055e-01,7.796418070793151855e-01,3.284401893615722656e-01,7.118961215019226074e-01,3.254420757293701172e-01
2.060000000000000142e+01,8.064240813255310059e-01,3.918990492820739746e-01,8.304072022438049316e-01,3.594732880592346191e-01,8.304927349090576172e-01,3.394502103328704834e-01,7.951778769493103027e-01,3.261361420154571533e-01,7.264016270637512207e-01,3.213345110416412354e-01
2.069999999999999929e+01,8.139296174049377441e-01,3.896959125995635986e-01,8.413386344909667969e-01,3.584590554237365723e-01,8.450633883476257324e-01,3.384128808975219727e-01,8.115840554237365723e-01,3.241990804672241211e-01,7.419302463531494141e-01,3.176418244838714600e-01
2.080000000000000071e+01,8.216673135757446289e-01,3.877629935741424561e-01,8.524169921875000000e-01,3.577597737312316895e-01,8.602445125579833984e-01,3.376786708831787109e-01,8.289502859115600586e-01,3.226708471775054932e-01,7.586586475372314453e-01,3.143531382083892822e-01
2.090000000000000213e+01,8.296088576316833496e-01,3.861033618450164795e-01,8.638486266136169434e-01,3.573267161846160889e-01,8.759966492652893066e-01,3.372267484664916992e-01,8.471940755844116211e-01,3.215208053588867188e-01,7.765502929687500000e-01,3.114887475967407227e-01
2.100000000000000000e+01,8.377254009246826172e-01,3.847189843654632568e-01,8.756268620491027832e-01,3.571214377880096436e-01,8.922132849693298340e-01,3.370325863361358643e-01,8.661516904830932617e-01,3.206883966922760010e-01,7.956688404083251953e-01,3.090731501579284668e-01
2.110000000000000142e+01,8.459904789924621582e-01,3.835993111133575439e-01,8.877069354057312012e-01,3.571425974369049072e-01,9.088491797447204590e-01,3.371065557003021240e-01,8.857308626174926758e-01,3.201633095741271973e-01,8.159670233726501465e-01,3.071368932723999023e-01
2.119999999999999929e+01,8.543803095817565918e-01,3.827268481254577637e-01,9.000043869018554688e-01,3.573638796806335449e-01,9.258558154106140137e-01,3.374582529067993164e-01,9.058793783187866211e-01,3.199589252471923828e-01,8.373047113418579102e-01,3.056280314922332764e-01
2.130000000000000071e+01,8.628689646720886230e-01,3.821017444133758545e-01,9.124734997749328613e-01,3.577826619148254395e-01,9.431815743446350098e-01,3.380967080593109131e-01,9.265407919883728027e-01,3.200880587100982666e-01,8.594835996627807617e-01,3.044704496860504150e-01
2.140000000000000213e+01,8.714303374290466309e-01,3.817238211631774902e-01,9.250845909118652344e-01,3.584050536155700684e-01,9.607652425765991211e-01,3.390214145183563232e-01,9.476329684257507324e-01,3.205313384532928467e-01,8.824295997619628906e-01,3.036704957485198975e-01
2.150000000000000000e+01,8.800383806228637695e-01,3.815920054912567139e-01,9.378436207771301270e-01,3.592422604560852051e-01,9.785283803939819336e-01,3.402051031589508057e-01,9.690806269645690918e-01,3.212715983390808105e-01,9.060826301574707031e-01,3.032442927360534668e-01
2.160000000000000142e+01,8.886662721633911133e-01,3.816890716552734375e-01,9.507176280021667480e-01,3.603003323078155518e-01,9.964170455932617188e-01,3.416503965854644775e-01,9.908275604248046875e-01,3.223180174827575684e-01,9.303500056266784668e-01,3.031666278839111328e-01
2.169999999999999929e+01,8.972898125648498535e-01,3.819892406463623047e-01,9.636611938476562500e-01,3.615835011005401611e-01,1.014377832412719727e+00,3.433628380298614502e-01,1.012814760208129883e+00,3.236790299415588379e-01,9.551522731781005859e-01,3.034223318099975586e-01
2.180000000000000071e+01,9.058876037597656250e-01,3.824905157089233398e-01,9.766271114349365234e-01,3.630951642990112305e-01,1.032354950904846191e+00,3.453470766544342041e-01,1.034979343414306641e+00,3.253624439239501953e-01,9.804294705390930176e-01,3.040235340595245361e-01
2.190000000000000213e+01,9.144378304481506348e-01,3.831891715526580811e-01,9.895638227462768555e-01,3.648347556591033936e-01,1.050290226936340332e+00,3.476072549819946289e-01,1.057256340980529785e+00,3.273752927780151367e-01,1.006117582321166992e+00,3.049816489219665527e-01
2.200000000000000000e+01,9.229143857955932617e-01,3.840577900409698486e-01,1.002406239509582520e+00,3.667816519737243652e-01,1.068124055862426758e+00,3.501466810703277588e-01,1.079616069793701172e+00,3.297910988330841064e-01,1.032153010368347168e+00,3.063138723373413086e-01
2.210000000000000142e+01,9.312978386878967285e-01,3.850857317447662354e-01,1.015105485916137695e+00,3.689331710338592529e-01,1.085794091224670410e+00,3.529679775238037109e-01,1.102016687393188477e+00,3.327028453350067139e-01,1.058538198471069336e+00,3.081682622432708740e-01
2.219999999999999929e+01,9.395715594291687012e-01,3.862707018852233887e-01,1.027614712715148926e+00,3.712902665138244629e-01,1.103236556053161621e+00,3.560728430747985840e-01,1.124349355697631836e+00,3.361119329929351807e-01,1.085193037986755371e+00,3.106081187725067139e-01
2.230000000000000071e+01,9.477190971374511719e-01,3.876103758811950684e-01,1.039885640144348145e+00,3.738532066345214844e-01,1.120414972305297852e+00,3.595138788223266602e-01,1.146502256393432617e+00,3.400169909000396729e-01,1.111994266510009766e+00,3.136395215988159180e-01
2.240000000000000213e+01,9.557244181632995605e-01,3.891019225120544434e-01,1.051868915557861328e+00,3.766216039657592773e-01,1.137273311614990234e+00,3.633365929126739502e-01,1.168360352516174316e+00,3.444140553474426270e-01,1.138814687728881836e+00,3.172658979892730713e-01
2.250000000000000000e+01,9.635714888572692871e-01,3.907423615455627441e-01,1.063514709472656250e+00,3.795945048332214355e-01,1.153718709945678711e+00,3.675338625907897949e-01,1.189806938171386719e+00,3.492967784404754639e-01,1.165522813796997070e+00,3.214877247810363770e-01
2.260000000000000142e+01,9.712449312210083008e-01,3.925282955169677734e-01,1.074771404266357422e+00,3.827701210975646973e-01,1.169656991958618164e+00,3.720967471599578857e-01,1.210723757743835449e+00,3.546560704708099365e-01,1.191983580589294434e+00,3.263026773929595947e-01
2.269999999999999929e+01,9.787295460700988770e-01,3.944561779499053955e-01,1.085587739944458008e+00,3.861459791660308838e-01,1.184994459152221680e+00,3.770140409469604492e-01,1.230991125106811523e+00,3.604803383350372314e-01,1.218058824539184570e+00,3.317054212093353271e-01
2.280000000000000071e+01,9.860104918479919434e-01,3.965220451354980469e-01,1.095910787582397461e+00,3.897188007831573486e-01,1.199636578559875488e+00,3.822724223136901855e-01,1.250483512878417969e+00,3.667616546154022217e-01,1.243608355522155762e+00,3.376874625682830811e-01
2.290000000000000213e+01,9.930733442306518555e-01,3.987217247486114502e-01,1.105688214302062988e+00,3.934845924377441406e-01,1.213374137878417969e+00,3.879787325859069824e-01,1.268732666969299316e+00,3.738352954387664795e-01,1.268489956855773926e+00,3.442373573780059814e-01
2.300000000000000000e+01,9.999042153358459473e-01,4.010507464408874512e-01,1.114866971969604492e+00,3.974385559558868408e-01,1.225769877433776855e+00,3.944160044193267822e-01,1.285311579704284668e+00,3.818784356117248535e-01,1.292545437812805176e+00,3.513571023941040039e-01
2.310000000000000142e+01,1.006489634513854980e+00,4.035044014453887939e-01,1.123393893241882324e+00,4.015751779079437256e-01,1.236607193946838379e+00,4.015729725360870361e-01,1.299953341484069824e+00,3.908628821372985840e-01,1.315183162689208984e+00,3.594762384891510010e-01
2.319999999999999929e+01,1.012816786766052246e+00,4.060777723789215088e-01,1.131215929985046387e+00,4.058879911899566650e-01,1.245684742927551270e+00,4.094165265560150146e-01,1.312395453453063965e+00,4.007493555545806885e-01,1.335919618606567383e+00,3.687734007835388184e-01
2.330000000000000071e+01,1.018872737884521484e+00,4.087656736373901367e-01,1.138280272483825684e+00,4.103701710700988770e-01,1.252808094024658203e+00,4.179045557975769043e-01,1.322383284568786621e+00,4.114866554737091064e-01,1.354431271553039551e+00,3.792193531990051270e-01
2.340000000000000213e+01,1.024646282196044922e+00,4.115627110004425049e-01,1.144410967826843262e+00,4.151613116264343262e-01,1.257791399955749512e+00,4.269857704639434814e-01,1.329673528671264648e+00,4.230120778083801270e-01,1.370399475097656250e+00,3.907714486122131348e-01
2.350000000000000000e+01,1.030125498771667480e+00,4.144632518291473389e-01,1.149424552917480469e+00,4.203685522079467773e-01,1.260461330413818359e+00,4.365998506546020508e-01,1.334036469459533691e+00,4.352509975433349609e-01,1.383512496948242188e+00,4.033730030059814453e-01
2.360000000000000142e+01,1.035299897193908691e+00,4.174614548683166504e-01,1.153365373611450195e+00,4.259566664695739746e-01,1.260774135589599609e+00,4.466757476329803467e-01,1.334843158721923828e+00,4.482703506946563721e-01,1.393472552299499512e+00,4.169530570507049561e-01
2.369999999999999929e+01,1.040159106254577637e+00,4.205513298511505127e-01,1.156421780586242676e+00,4.318669438362121582e-01,1.259437203407287598e+00,4.571554660797119141e-01,1.331665635108947754e+00,4.621775150299072266e-01,1.399730205535888672e+00,4.315257668495178223e-01
2.380000000000000071e+01,1.044693708419799805e+00,4.237267076969146729e-01,1.158564090728759766e+00,4.380836784839630127e-01,1.256196498870849609e+00,4.682034254074096680e-01,1.325644850730895996e+00,4.768642783164978027e-01,1.401029706001281738e+00,4.473251700401306152e-01
2.390000000000000213e+01,1.048894882202148438e+00,4.269811213016510010e-01,1.159761428833007812e+00,4.445905983448028564e-01,1.250835180282592773e+00,4.798515737056732178e-01,1.316847324371337891e+00,4.922706782817840576e-01,1.397039890289306641e+00,4.642285108566284180e-01
2.400000000000000000e+01,1.052754282951354980e+00,4.303081333637237549e-01,1.159985780715942383e+00,4.513697028160095215e-01,1.243286371231079102e+00,4.920437335968017578e-01,1.305198311805725098e+00,5.083186030387878418e-01,1.389045000076293945e+00,4.820482432842254639e-01
2.410000000000000142e+01,1.056264758110046387e+00,4.337010383605957031e-01,1.159212350845336914e+00,4.584016799926757812e-01,1.233495473861694336e+00,5.047168731689453125e-01,1.290640234947204590e+00,5.249214172363281250e-01,1.377652645111083984e+00,5.007011890411376953e-01
2.419999999999999929e+01,1.059419512748718262e+00,4.371531009674072266e-01,1.157419204711914062e+00,4.656656384468078613e-01,1.221421718597412109e+00,5.178010463714599609e-01,1.273134231567382812e+00,5.419836640357971191e-01,1.362825989723205566e+00,5.200970172882080078e-01
2.430000000000000071e+01,1.062212228775024414e+00,4.406573176383972168e-01,1.154588103294372559e+00,4.731393754482269287e-01,1.207039594650268555e+00,5.312198400497436523e-01,1.252661466598510742e+00,5.594020485877990723e-01,1.344501852989196777e+00,5.401293635368347168e-01
2.440000000000000213e+01,1.064563632011413574e+00,4.442712962627410889e-01,1.150703907012939453e+00,4.807993769645690918e-01,1.190369367599487305e+00,5.447992682456970215e-01,1.229254364967346191e+00,5.769707560539245605e-01,1.322639703750610352e+00,5.606815814971923828e-01
2.450000000000000000e+01,1.066355705261230469e+00,4.480758607387542725e-01,1.145551443099975586e+00,4.887129366397857666e-01,1.171469449996948242e+00,5.583545565605163574e-01,1.203010797500610352e+00,5.944167375564575195e-01,1.297223210334777832e+00,5.816270112991333008e-01
2.460000000000000142e+01,1.067570447921752930e+00,4.520586431026458740e-01,1.138973236083984375e+00,4.968823492527008057e-01,1.150403618812561035e+00,5.717719793319702148e-01,1.174194097518920898e+00,6.115123629570007324e-01,1.268282413482666016e+00,6.027622222900390625e-01
2.469999999999999929e+01,1.068192124366760254e+00,4.562056660652160645e-01,1.130978465080261230e+00,5.052411556243896484e-01,1.127272486686706543e+00,5.847521424293518066e-01,1.143665909767150879e+00,6.274554729461669922e-01,1.236099958419799805e+00,6.238007545471191406e-01
2.480000000000000071e+01,1.068207859992980957e+00,4.605019390583038330e-01,1.121574878692626953e+00,5.137431621551513672e-01,1.102606415748596191e+00,5.968105792999267578e-01,1.112274050712585449e+00,6.415533423423767090e-01,1.201486945152282715e+00,6.442922949790954590e-01
2.490000000000000213e+01,1.067606806755065918e+00,4.649315774440765381e-01,1.110777735710144043e+00,5.223399400711059570e-01,1.077363371849060059e+00,6.077516674995422363e-01,1.080833077430725098e+00,6.535865664482116699e-01,1.165189146995544434e+00,6.629137396812438965e-01
2.500000000000000000e+01,1.066380620002746582e+00,4.694778919219970703e-01,1.098612666130065918e+00,5.309809446334838867e-01,1.052130103111267090e+00,6.170413494110107422e-01,1.049629569053649902e+00,6.635156869888305664e-01,1.128111362457275391e+00,6.788628101348876953e-01
2.510000000000000142e+01,1.064523577690124512e+00,4.741233885288238525e-01,1.085122108459472656e+00,5.395874381065368652e-01,1.027133822441101074e+00,6.246392130851745605e-01,1.018915653228759766e+00,6.713392734527587891e-01,1.091084957122802734e+00,6.923303604125976562e-01
2.519999999999999929e+01,1.062032461166381836e+00,4.788497984409332275e-01,1.070406436920166016e+00,5.479590296745300293e-01,1.002574443817138672e+00,6.305471062660217285e-01,9.889291524887084961e-01,6.770734190940856934e-01,1.054426789283752441e+00,7.033140659332275391e-01
2.530000000000000071e+01,1.058906793594360352e+00,4.836381673812866211e-01,1.054561376571655273e+00,5.559483170509338379e-01,9.786405563354492188e-01,6.347813606262207031e-01,9.598833918571472168e-01,6.807425618171691895e-01,1.018444418907165527e+00,7.118085026741027832e-01
2.540000000000000213e+01,1.055148959159851074e+00,4.884689748287200928e-01,1.037725448608398438e+00,5.631213188171386719e-01,9.555081725120544434e-01,6.373713612556457520e-01,9.318140745162963867e-01,6.822229027748107910e-01,9.835683703422546387e-01,7.175235748291015625e-01
2.550000000000000000e+01,1.050763726234436035e+00,4.933221936225891113e-01,1.020357012748718262e+00,5.692306160926818848e-01,9.333399534225463867e-01,6.383592486381530762e-01,9.049071073532104492e-01,6.815227866172790527e-01,9.499959945678710938e-01,7.202840447425842285e-01
2.560000000000000142e+01,1.045759081840515137e+00,4.981773197650909424e-01,1.003158926963806152e+00,5.741840600967407227e-01,9.122838973999023438e-01,6.377988457679748535e-01,8.794062137603759766e-01,6.787393093109130859e-01,9.179292321205139160e-01,7.202829122543334961e-01
2.569999999999999929e+01,1.040149450302124023e+00,5.029999613761901855e-01,9.862959980964660645e-01,5.779724717140197754e-01,8.924413323402404785e-01,6.357246637344360352e-01,8.555299043655395508e-01,6.739885210990905762e-01,8.875426054000854492e-01,7.177256941795349121e-01
2.580000000000000071e+01,1.033972382545471191e+00,5.077039003372192383e-01,9.698963761329650879e-01,5.806093811988830566e-01,8.738566040992736816e-01,6.321265101432800293e-01,8.334655165672302246e-01,6.673450469970703125e-01,8.590047955513000488e-01,7.126759290695190430e-01
2.590000000000000213e+01,1.027205348014831543e+00,5.122780203819274902e-01,9.540793299674987793e-01,5.821175575256347656e-01,8.566721677780151367e-01,6.270997524261474609e-01,8.133746981620788574e-01,6.586472988128662109e-01,8.325409889221191406e-01,7.048496603965759277e-01
2.600000000000000000e+01,1.019780755043029785e+00,5.167340040206909180e-01,9.389544725418090820e-01,5.825278759002685547e-01,8.410166501998901367e-01,6.207575798034667969e-01,7.954487204551696777e-01,6.480891108512878418e-01,8.082867860794067383e-01,6.945668458938598633e-01
2.610000000000000142e+01,1.011741757392883301e+00,5.210348367691040039e-01,9.246217012405395508e-01,5.818795561790466309e-01,8.269968628883361816e-01,6.132228970527648926e-01,7.798420190811157227e-01,6.359391212463378906e-01,7.863303422927856445e-01,6.822009086608886719e-01
2.619999999999999929e+01,1.003146886825561523e+00,5.250936150550842285e-01,9.111702442169189453e-01,5.802190303802490234e-01,8.146975636482238770e-01,6.046264767646789551e-01,7.666643857955932617e-01,6.224752664566040039e-01,7.667217850685119629e-01,6.681144833564758301e-01
2.630000000000000071e+01,9.940719008445739746e-01,5.287158489227294922e-01,8.986784219741821289e-01,5.775996446609497070e-01,8.041810989379882812e-01,5.951052904129028320e-01,7.559821009635925293e-01,6.079803109169006348e-01,7.497128844261169434e-01,6.525118350982666016e-01
2.640000000000000213e+01,9.846508502960205078e-01,5.317312479019165039e-01,8.872136473655700684e-01,5.740803480148315430e-01,7.954370379447937012e-01,5.848416090011596680e-01,7.472285628318786621e-01,5.931871533393859863e-01,7.356770038604736328e-01,6.355357766151428223e-01
2.650000000000000000e+01,9.750205874443054199e-01,5.340965986251831055e-01,8.768319487571716309e-01,5.697253942489624023e-01,7.878959178924560547e-01,5.744223594665527344e-01,7.398948669433593750e-01,5.786247849464416504e-01,7.246114611625671387e-01,6.175682544708251953e-01
2.660000000000000142e+01,9.653123021125793457e-01,5.357960462570190430e-01,8.675784468650817871e-01,5.646039247512817383e-01,7.813671231269836426e-01,5.640448927879333496e-01,7.338521480560302734e-01,5.644072294235229492e-01,7.156139016151428223e-01,5.996125340461730957e-01
2.669999999999999929e+01,9.557024836540222168e-01,5.367612838745117188e-01,8.594865798950195312e-01,5.587882399559020996e-01,7.756206393241882324e-01,5.537956953048706055e-01,7.287632822990417480e-01,5.506538748741149902e-01,7.083099484443664551e-01,5.820694565773010254e-01
2.680000000000000071e+01,9.463475942611694336e-01,5.369734764099121094e-01,8.523711562156677246e-01,5.525186061859130859e-01,7.705585360527038574e-01,5.437222719192504883e-01,7.245630621910095215e-01,5.374128818511962891e-01,7.025017142295837402e-01,5.650708675384521484e-01
2.690000000000000213e+01,9.373705387115478516e-01,5.364665389060974121e-01,8.458477258682250977e-01,5.461118817329406738e-01,7.661365270614624023e-01,5.338047146797180176e-01,7.212090492248535156e-01,5.247215628623962402e-01,6.978000998497009277e-01,5.487430691719055176e-01
2.700000000000000000e+01,9.289312362670898438e-01,5.353091359138488770e-01,8.397865891456604004e-01,5.396205782890319824e-01,7.623128294944763184e-01,5.240210890769958496e-01,7.186568379402160645e-01,5.126114487648010254e-01,6.941353082656860352e-01,5.331316590309143066e-01
2.710000000000000142e+01,9.210965633392333984e-01,5.335545539855957031e-01,8.341808915138244629e-01,5.330694317817687988e-01,7.590685486793518066e-01,5.143947601318359375e-01,7.168498039245605469e-01,5.010847449302673340e-01,6.914505958557128906e-01,5.182722806930541992e-01
2.719999999999999929e+01,9.137855172157287598e-01,5.312917828559875488e-01,8.290245532989501953e-01,5.264816880226135254e-01,7.563840150833129883e-01,5.049473047256469727e-01,7.156929373741149902e-01,4.900531768798828125e-01,6.896877884864807129e-01,5.041934847831726074e-01
2.730000000000000071e+01,9.069893956184387207e-01,5.285711884498596191e-01,8.243103623390197754e-01,5.198795199394226074e-01,7.542386651039123535e-01,4.956987500190734863e-01,7.151320576667785645e-01,4.794192016124725342e-01,6.887877583503723145e-01,4.909173250198364258e-01
2.740000000000000213e+01,9.005976319313049316e-01,5.255301594734191895e-01,8.200300335884094238e-01,5.132839679718017578e-01,7.526114583015441895e-01,4.866672456264495850e-01,7.151284813880920410e-01,4.691236615180969238e-01,6.886684894561767578e-01,4.784119427204132080e-01
2.750000000000000000e+01,8.944907188415527344e-01,5.222956538200378418e-01,8.161747455596923828e-01,5.067151784896850586e-01,7.514808177947998047e-01,4.778696000576019287e-01,7.156536579132080078e-01,4.591809809207916260e-01,6.892179846763610840e-01,4.665674269199371338e-01
2.760000000000000142e+01,8.886728286743164062e-01,5.188875198364257812e-01,8.127343058586120605e-01,5.001919865608215332e-01,7.508247494697570801e-01,4.693209826946258545e-01,7.168045639991760254e-01,4.496650993824005127e-01,6.903866529464721680e-01,4.553903937339782715e-01
2.769999999999999929e+01,8.831600546836853027e-01,5.153313875198364258e-01,8.096981644630432129e-01,4.937321245670318604e-01,7.507974505424499512e-01,4.611219465732574463e-01,7.188233733177185059e-01,4.407309591770172119e-01,6.921424269676208496e-01,4.447786211967468262e-01
2.780000000000000071e+01,8.780085444450378418e-01,5.116742253303527832e-01,8.070700764656066895e-01,4.873595833778381348e-01,7.515336275100708008e-01,4.533744454383850098e-01,7.216612100601196289e-01,4.323985576629638672e-01,6.947727799415588379e-01,4.347943365573883057e-01
2.790000000000000213e+01,8.732303977012634277e-01,5.079432725906372070e-01,8.050061464309692383e-01,4.811747074127197266e-01,7.529866099357604980e-01,4.460944235324859619e-01,7.252568006515502930e-01,4.246783852577209473e-01,6.983160972595214844e-01,4.255024790763854980e-01
2.800000000000000000e+01,8.688299059867858887e-01,5.041627883911132812e-01,8.035311698913574219e-01,4.752210974693298340e-01,7.551081776618957520e-01,4.392943978309631348e-01,7.295483946800231934e-01,4.175772368907928467e-01,7.027020454406738281e-01,4.169136583805084229e-01
2.810000000000000142e+01,8.648092746734619141e-01,5.003554821014404297e-01,8.026198744773864746e-01,4.695174694061279297e-01,7.578493356704711914e-01,4.329836666584014893e-01,7.344739437103271484e-01,4.110982120037078857e-01,7.078597545623779297e-01,4.090341925621032715e-01
2.819999999999999929e+01,8.611686229705810547e-01,4.965433478355407715e-01,8.022454977035522461e-01,4.640802145004272461e-01,7.611607313156127930e-01,4.271683692932128906e-01,7.399803996086120605e-01,4.052281677722930908e-01,7.137183547019958496e-01,4.018661677837371826e-01
2.830000000000000071e+01,8.579060435295104980e-01,4.927469789981842041e-01,8.023796081542968750e-01,4.589232802391052246e-01,7.649937868118286133e-01,4.218498170375823975e-01,7.460849285125732422e-01,3.998648226261138916e-01,7.202103734016418457e-01,3.954032361507415771e-01
2.840000000000000213e+01,8.550176620483398438e-01,4.889856874942779541e-01,8.029931187629699707e-01,4.540584981441497803e-01,7.693542242050170898e-01,4.169558286666870117e-01,7.527525424957275391e-01,3.949930667877197266e-01,7.273457050323486328e-01,3.895363509654998779e-01
2.850000000000000000e+01,8.524978756904602051e-01,4.852776229381561279e-01,8.040555715560913086e-01,4.494953453540802002e-01,7.742285132408142090e-01,4.124554991722106934e-01,7.599316835403442383e-01,3.906187415122985840e-01,7.350970506668090820e-01,3.842279911041259766e-01
2.860000000000000142e+01,8.503392934799194336e-01,4.816395342350006104e-01,8.055369257926940918e-01,4.452401101589202881e-01,7.795752286911010742e-01,4.083563983440399170e-01,7.675701379776000977e-01,3.867451250553131104e-01,7.434056997299194336e-01,3.794836699962615967e-01
2.869999999999999929e+01,8.485331535339355469e-01,4.780868887901306152e-01,8.074433207511901855e-01,4.412489235401153564e-01,7.853524684906005859e-01,4.046638906002044678e-01,7.756148576736450195e-01,3.833626210689544678e-01,7.522124648094177246e-01,3.753061294555664062e-01
2.880000000000000071e+01,8.470692634582519531e-01,4.746339023113250732e-01,8.097686171531677246e-01,4.375040233135223389e-01,7.915171980857849121e-01,4.013812243938446045e-01,7.840142846107482910e-01,3.803308308124542236e-01,7.614567875862121582e-01,3.716535270214080811e-01
2.890000000000000213e+01,8.459361791610717773e-01,4.712933003902435303e-01,8.124871253967285156e-01,4.340144395828247070e-01,7.980265617370605469e-01,3.985065817832946777e-01,7.927330732345581055e-01,3.776105344295501709e-01,7.710850834846496582e-01,3.683653473854064941e-01
2.900000000000000000e+01,8.451215028762817383e-01,4.680763483047485352e-01,8.155719637870788574e-01,4.307879209518432617e-01,8.048370480537414551e-01,3.959348201751708984e-01,8.017383813858032227e-01,3.752067387104034424e-01,7.810598015785217285e-01,3.654312193393707275e-01
2.910000000000000142e+01,8.446319103240966797e-01,4.649667143821716309e-01,8.189954161643981934e-01,4.278303682804107666e-01,8.119183778762817383e-01,3.936175107955932617e-01,8.109971880912780762e-01,3.731234073638916016e-01,7.913436293601989746e-01,3.628563582897186279e-01
2.919999999999999929e+01,8.444685339927673340e-01,4.619593322277069092e-01,8.227294683456420898e-01,4.251464605331420898e-01,8.192437887191772461e-01,3.915590047836303711e-01,8.204757571220397949e-01,3.713633716106414795e-01,8.018988966941833496e-01,3.606447279453277588e-01
2.930000000000000071e+01,8.446207642555236816e-01,4.590649604797363281e-01,8.267452716827392578e-01,4.227393865585327148e-01,8.267862796783447266e-01,3.897627890110015869e-01,8.301415443420410156e-01,3.699203729629516602e-01,8.126876354217529297e-01,3.587983548641204834e-01
2.940000000000000213e+01,8.450769186019897461e-01,4.562932848930358887e-01,8.310137987136840820e-01,4.206108152866363525e-01,8.345181345939636230e-01,3.882315456867218018e-01,8.399670720100402832e-01,3.687697052955627441e-01,8.236769437789916992e-01,3.572927117347717285e-01
2.950000000000000000e+01,8.458240628242492676e-01,4.536532461643218994e-01,8.355051875114440918e-01,4.187184870243072510e-01,8.424116373062133789e-01,3.869667053222656250e-01,8.499220013618469238e-01,3.679103553295135498e-01,8.348340392112731934e-01,3.561155498027801514e-01
2.960000000000000142e+01,8.468482494354248047e-01,4.511527717113494873e-01,8.401957154273986816e-01,4.169977903366088867e-01,8.504423499107360840e-01,3.859516978263854980e-01,8.599756360054016113e-01,3.673424422740936279e-01,8.461939096450805664e-01,3.552546799182891846e-01
2.969999999999999929e+01,8.481349945068359375e-01,4.487988948822021484e-01,8.450675606727600098e-01,4.154515266418457031e-01,8.585867285728454590e-01,3.851757347583770752e-01,8.700968623161315918e-01,3.670632243156433105e-01,8.579784035682678223e-01,3.546662032604217529e-01
2.980000000000000071e+01,8.496686816215515137e-01,4.465975463390350342e-01,8.501022458076477051e-01,4.140825271606445312e-01,8.668194413185119629e-01,3.846390545368194580e-01,8.802545666694641113e-01,3.670375645160675049e-01,8.701527714729309082e-01,3.543215692043304443e-01
2.990000000000000213e+01,8.514336347579956055e-01,4.445539116859436035e-01,8.552812337875366211e-01,4.128931164741516113e-01,8.751153945922851562e-01,3.843412697315216064e-01,8.904808163642883301e-01,3.672407865524291992e-01,8.826686739921569824e-01,3.542122542858123779e-01
3.000000000000000000e+01,8.534131050109863281e-01,4.426721036434173584e-01,8.605856299400329590e-01,4.118849039077758789e-01,8.834492564201354980e-01,3.842810988426208496e-01,9.008804559707641602e-01,3.676410019397735596e-01,8.954420089721679688e-01,3.543138206005096436e-01
3.010000000000000142e+01,8.555901050567626953e-01,4.409553408622741699e-01,8.659964203834533691e-01,4.110589325428009033e-01,8.917952179908752441e-01,3.844382762908935547e-01,9.113878011703491211e-01,3.682140111923217773e-01,9.084203243255615234e-01,3.546190559864044189e-01
3.019999999999999929e+01,8.579472899436950684e-01,4.394060969352722168e-01,8.714954853057861328e-01,4.104109108448028564e-01,9.001302719116210938e-01,3.847910761833190918e-01,9.219679832458496094e-01,3.689610064029693604e-01,9.216140508651733398e-01,3.551405072212219238e-01
3.030000000000000071e+01,8.604671359062194824e-01,4.380257427692413330e-01,8.770670294761657715e-01,4.099268317222595215e-01,9.084337353706359863e-01,3.853378593921661377e-01,9.325886964797973633e-01,3.698855340480804443e-01,9.350014328956604004e-01,3.558869659900665283e-01
3.040000000000000213e+01,8.631315231323242188e-01,4.367785453796386719e-01,8.826941847801208496e-01,4.096059203147888184e-01,9.166848659515380859e-01,3.860758244991302490e-01,9.432166218757629395e-01,3.709905743598937988e-01,9.485378861427307129e-01,3.568638563156127930e-01
3.050000000000000000e+01,8.659272193908691406e-01,4.356346726417541504e-01,8.883596658706665039e-01,4.094476699829101562e-01,9.248588085174560547e-01,3.869807422161102295e-01,9.538170695304870605e-01,3.722787797451019287e-01,9.621770381927490234e-01,3.580760657787322998e-01
3.060000000000000142e+01,8.688434362411499023e-01,4.345967173576354980e-01,8.940463066101074219e-01,4.094511866569519043e-01,9.329358339309692383e-01,3.880390822887420654e-01,9.643543362617492676e-01,3.737522363662719727e-01,9.758700132369995117e-01,3.595276474952697754e-01
3.069999999999999929e+01,8.718689084053039551e-01,4.336666166782379150e-01,8.997368812561035156e-01,4.096150398254394531e-01,9.409000277519226074e-01,3.892485499382019043e-01,9.747918844223022461e-01,3.754124641418457031e-01,9.895579814910888672e-01,3.612101376056671143e-01
3.080000000000000071e+01,8.749923706054687500e-01,4.328461289405822754e-01,9.054145812988281250e-01,4.099373817443847656e-01,9.487358331680297852e-01,3.906067609786987305e-01,9.850918054580688477e-01,3.772604167461395264e-01,1.003177642822265625e+00,3.631055355072021484e-01
3.090000000000000213e+01,8.782022595405578613e-01,4.321365952491760254e-01,9.110622406005859375e-01,4.104127883911132812e-01,9.564273953437805176e-01,3.921109139919281006e-01,9.952156543731689453e-01,3.792965114116668701e-01,1.016681790351867676e+00,3.652155399322509766e-01
3.100000000000000000e+01,8.814870715141296387e-01,4.315389096736907959e-01,9.166635870933532715e-01,4.110207855701446533e-01,9.639595150947570801e-01,3.937579393386840820e-01,1.005124092102050781e+00,3.815205097198486328e-01,1.030021667480468750e+00,3.675416111946105957e-01
3.110000000000000142e+01,8.848349452018737793e-01,4.310536980628967285e-01,9.222044348716735840e-01,4.117562472820281982e-01,9.713174104690551758e-01,3.955444693565368652e-01,1.014774441719055176e+00,3.839258849620819092e-01,1.043147802352905273e+00,3.700845539569854736e-01
3.119999999999999929e+01,8.882341384887695312e-01,4.306811094284057617e-01,9.276712536811828613e-01,4.126167893409729004e-01,9.784864187240600586e-01,3.974669575691223145e-01,1.024121999740600586e+00,3.864997923374176025e-01,1.056008815765380859e+00,3.728444874286651611e-01
3.130000000000000071e+01,8.916732072830200195e-01,4.304183125495910645e-01,9.330507516860961914e-01,4.135996997356414795e-01,9.854524135589599609e-01,3.995214700698852539e-01,1.033129572868347168e+00,3.892408311367034912e-01,1.068552851676940918e+00,3.758208453655242920e-01
3.140000000000000213e+01,8.951426744461059570e-01,4.302564263343811035e-01,9.383299946784973145e-01,4.147019684314727783e-01,9.922016859054565430e-01,4.017037749290466309e-01,1.041759967803955078e+00,3.921474516391754150e-01,1.080726265907287598e+00,3.790123164653778076e-01
3.150000000000000000e+01,8.986318707466125488e-01,4.301943778991699219e-01,9.434962868690490723e-01,4.159203171730041504e-01,9.987208247184753418e-01,4.040095210075378418e-01,1.049975633621215820e+00,3.952177464962005615e-01,1.092475652694702148e+00,3.824169039726257324e-01
3.160000000000000142e+01,9.021304249763488770e-01,4.302315413951873779e-01,9.485372900962829590e-01,4.172511994838714600e-01,1.004997134208679199e+00,4.064340591430664062e-01,1.057738661766052246e+00,3.984491527080535889e-01,1.103745818138122559e+00,3.860317468643188477e-01
3.169999999999999929e+01,9.056277275085449219e-01,4.303669035434722900e-01,9.534407258033752441e-01,4.186893105506896973e-01,1.011018037796020508e+00,4.089724719524383545e-01,1.065011143684387207e+00,4.018386304378509521e-01,1.114481449127197266e+00,3.898532092571258545e-01
3.180000000000000071e+01,9.091133475303649902e-01,4.305992424488067627e-01,9.581927657127380371e-01,4.202197492122650146e-01,1.016771793365478516e+00,4.116197526454925537e-01,1.071755051612854004e+00,4.053825736045837402e-01,1.124626755714416504e+00,3.938768506050109863e-01
3.190000000000000213e+01,9.125772118568420410e-01,4.309270381927490234e-01,9.627834558486938477e-01,4.218371808528900146e-01,1.022247076034545898e+00,4.143704473972320557e-01,1.077956080436706543e+00,4.090723693370819092e-01,1.134126067161560059e+00,3.980974256992340088e-01
3.200000000000000000e+01,9.160088896751403809e-01,4.313485026359558105e-01,9.672036170959472656e-01,4.235382378101348877e-01,1.027433276176452637e+00,4.172190725803375244e-01,1.083742856979370117e+00,4.128731489181518555e-01,1.142923116683959961e+00,4.025088846683502197e-01
3.210000000000000142e+01,9.193987250328063965e-01,4.318615496158599854e-01,9.714447855949401855e-01,4.253195524215698242e-01,1.032319903373718262e+00,4.201599061489105225e-01,1.089131474494934082e+00,4.167736768722534180e-01,1.150948643684387207e+00,4.071162939071655273e-01
3.220000000000000284e+01,9.227368235588073730e-01,4.324638545513153076e-01,9.754984378814697266e-01,4.271774888038635254e-01,1.036897540092468262e+00,4.231870174407958984e-01,1.094110727310180664e+00,4.207679927349090576e-01,1.157919645309448242e+00,4.121050834655761719e-01
3.229999999999999716e+01,9.260138273239135742e-01,4.331529140472412109e-01,9.793567657470703125e-01,4.291083216667175293e-01,1.041157364845275879e+00,4.262944161891937256e-01,1.098669528961181641e+00,4.248498082160949707e-01,1.163650751113891602e+00,4.175318181514739990e-01
3.239999999999999858e+01,9.292202591896057129e-01,4.339258968830108643e-01,9.830120801925659180e-01,4.311081767082214355e-01,1.045090913772583008e+00,4.294758439064025879e-01,1.102723360061645508e+00,4.290786385536193848e-01,1.168088793754577637e+00,4.233916997909545898e-01
3.250000000000000000e+01,9.323473572731018066e-01,4.347792267799377441e-01,9.864569902420043945e-01,4.331730902194976807e-01,1.048690557479858398e+00,4.327248632907867432e-01,1.106099247932434082e+00,4.335790574550628662e-01,1.171305418014526367e+00,4.296499490737915039e-01
3.260000000000000142e+01,9.353862404823303223e-01,4.357023239135742188e-01,9.896851181983947754e-01,4.352988898754119873e-01,1.051949262619018555e+00,4.360350668430328369e-01,1.108762979507446289e+00,4.383443892002105713e-01,1.173544526100158691e+00,4.362338483333587646e-01
3.270000000000000284e+01,9.383296966552734375e-01,4.366900026798248291e-01,9.926899075508117676e-01,4.374812543392181396e-01,1.054860830307006836e+00,4.393997788429260254e-01,1.110686779022216797e+00,4.433628022670745850e-01,1.174783229827880859e+00,4.431241750717163086e-01
3.279999999999999716e+01,9.411706924438476562e-01,4.377394914627075195e-01,9.954655766487121582e-01,4.397158324718475342e-01,1.057419657707214355e+00,4.428122639656066895e-01,1.111845135688781738e+00,4.486213028430938721e-01,1.174992084503173828e+00,4.503018856048583984e-01
3.289999999999999858e+01,9.439027309417724609e-01,4.388480186462402344e-01,9.980067610740661621e-01,4.419982135295867920e-01,1.059546470642089844e+00,4.463305771350860596e-01,1.112213969230651855e+00,4.541054964065551758e-01,1.174144625663757324e+00,4.577464461326599121e-01
3.300000000000000000e+01,9.465192556381225586e-01,4.400124847888946533e-01,1.000308394432067871e+00,4.443237781524658203e-01,1.061131358146667480e+00,4.500293135643005371e-01,1.111772537231445312e+00,4.597998857498168945e-01,1.172218322753906250e+00,4.654357433319091797e-01
3.310000000000000142e+01,9.490144848823547363e-01,4.412296712398529053e-01,1.002366185188293457e+00,4.466878473758697510e-01,1.062157511711120605e+00,4.538959860801696777e-01,1.110507607460021973e+00,4.656788706779479980e-01,1.169193625450134277e+00,4.733462929725646973e-01
3.320000000000000284e+01,9.513827562332153320e-01,4.424964487552642822e-01,1.004176139831542969e+00,4.490857720375061035e-01,1.062610745429992676e+00,4.579168856143951416e-01,1.108420372009277344e+00,4.716981649398803711e-01,1.164978265762329102e+00,4.814882278442382812e-01
3.329999999999999716e+01,9.536187052726745605e-01,4.438093304634094238e-01,1.005734682083129883e+00,4.515126645565032959e-01,1.062479019165039062e+00,4.620774686336517334e-01,1.105506062507629395e+00,4.778330624103546143e-01,1.159266591072082520e+00,4.899637699127197266e-01
3.339999999999999858e+01,9.557173252105712891e-01,4.451648592948913574e-01,1.007038712501525879e+00,4.539637863636016846e-01,1.061752438545227051e+00,4.663622379302978516e-01,1.101762533187866211e+00,4.840591847896575928e-01,1.152012467384338379e+00,4.987417757511138916e-01
3.350000000000000000e+01,9.576739668846130371e-01,4.465595185756683350e-01,1.008086085319519043e+00,4.564341902732849121e-01,1.060423851013183594e+00,4.707549512386322021e-01,1.097191333770751953e+00,4.903514087200164795e-01,1.143236160278320312e+00,5.077254176139831543e-01
3.360000000000000142e+01,9.594843387603759766e-01,4.479896724224090576e-01,1.008874654769897461e+00,4.589189291000366211e-01,1.058488249778747559e+00,4.752385914325714111e-01,1.091771125793457031e+00,4.966957569122314453e-01,1.132951259613037109e+00,5.168554782867431641e-01
3.370000000000000284e+01,9.611448645591735840e-01,4.494515359401702881e-01,1.009403228759765625e+00,4.614130556583404541e-01,1.055943131446838379e+00,4.797955453395843506e-01,1.085304856300354004e+00,5.031556487083435059e-01,1.121176004409790039e+00,5.260799527168273926e-01
3.379999999999999716e+01,9.626519083976745605e-01,4.509413242340087891e-01,1.009668827056884766e+00,4.639130532741546631e-01,1.052788496017456055e+00,4.844074249267578125e-01,1.077758550643920898e+00,5.097147822380065918e-01,1.107939004898071289e+00,5.353443026542663574e-01
3.389999999999999858e+01,9.640024304389953613e-01,4.524552822113037109e-01,1.009606599807739258e+00,4.664698541164398193e-01,1.049027681350708008e+00,4.890552461147308350e-01,1.069146633148193359e+00,5.163353681564331055e-01,1.093284726142883301e+00,5.445708632469177246e-01
3.400000000000000000e+01,9.651936888694763184e-01,4.539894163608551025e-01,1.009178757667541504e+00,4.691036045551300049e-01,1.044666051864624023e+00,4.937197268009185791e-01,1.059504389762878418e+00,5.229344964027404785e-01,1.077320814132690430e+00,5.535439848899841309e-01
3.410000000000000142e+01,9.662235379219055176e-01,4.555399119853973389e-01,1.008383393287658691e+00,4.717943370342254639e-01,1.039711713790893555e+00,4.983802139759063721e-01,1.048904418945312500e+00,5.293734669685363770e-01,1.060153245925903320e+00,5.620485544204711914e-01
3.420000000000000284e+01,9.670901894569396973e-01,4.571028053760528564e-01,1.007225871086120605e+00,4.745111167430877686e-01,1.034192085266113281e+00,5.029658675193786621e-01,1.037411808967590332e+00,5.355974435806274414e-01,1.041967630386352539e+00,5.696377754211425781e-01
3.430000000000000426e+01,9.677921533584594727e-01,4.586741328239440918e-01,1.005710124969482422e+00,4.772391617298126221e-01,1.028139352798461914e+00,5.074235200881958008e-01,1.025101542472839355e+00,5.414679646492004395e-01,1.023513436317443848e+00,5.761119127273559570e-01
3.439999999999999858e+01,9.683284163475036621e-01,4.602499902248382568e-01,1.003841757774353027e+00,4.799639880657196045e-01,1.021579623222351074e+00,5.117298364639282227e-01,1.012101173400878906e+00,5.466269254684448242e-01,1.005271911621093750e+00,5.813465118408203125e-01
3.450000000000000000e+01,9.686984419822692871e-01,4.618264138698577881e-01,1.001628279685974121e+00,4.826709926128387451e-01,1.014453768730163574e+00,5.158977508544921875e-01,9.986155033111572266e-01,5.509068965911865234e-01,9.873883724212646484e-01,5.853452682495117188e-01
3.460000000000000142e+01,9.689019322395324707e-01,4.633994400501251221e-01,9.990792274475097656e-01,4.853456318378448486e-01,1.006759762763977051e+00,5.199040174484252930e-01,9.849687814712524414e-01,5.541926622390747070e-01,9.699985384941101074e-01,5.881226062774658203e-01
3.470000000000000284e+01,9.689391851425170898e-01,4.649651944637298584e-01,9.962056279182434082e-01,4.879733026027679443e-01,9.985579848289489746e-01,5.236579179763793945e-01,9.716400504112243652e-01,5.565310120582580566e-01,9.532287120819091797e-01,5.897027850151062012e-01
3.480000000000000426e+01,9.688109755516052246e-01,4.665197730064392090e-01,9.930208325386047363e-01,4.905396401882171631e-01,9.899244308471679688e-01,5.269702076911926270e-01,9.587602019309997559e-01,5.579535961151123047e-01,9.371953606605529785e-01,5.901188254356384277e-01
3.489999999999999858e+01,9.685182571411132812e-01,4.680594205856323242e-01,9.895395040512084961e-01,4.930304288864135742e-01,9.809907674789428711e-01,5.296968817710876465e-01,9.464195966720581055e-01,5.584839582443237305e-01,9.220041632652282715e-01,5.894125103950500488e-01
3.500000000000000000e+01,9.680624604225158691e-01,4.695803225040435791e-01,9.857789874076843262e-01,4.954264760017395020e-01,9.718837738037109375e-01,5.318069458007812500e-01,9.347007274627685547e-01,5.581521391868591309e-01,9.077494144439697266e-01,5.876332521438598633e-01
3.510000000000000142e+01,9.674454927444458008e-01,4.710788130760192871e-01,9.817620515823364258e-01,4.976892471313476562e-01,9.627261161804199219e-01,5.332880020141601562e-01,9.236773848533630371e-01,5.569946765899658203e-01,8.945140242576599121e-01,5.848376154899597168e-01
3.520000000000000284e+01,9.666696190834045410e-01,4.725503921508789062e-01,9.775131344795227051e-01,4.998016655445098877e-01,9.536671042442321777e-01,5.340982079505920410e-01,9.134148955345153809e-01,5.550529360771179199e-01,8.823693394660949707e-01,5.810884237289428711e-01
3.530000000000000426e+01,9.657374620437622070e-01,4.739837646484375000e-01,9.730582237243652344e-01,5.017504692077636719e-01,9.448654651641845703e-01,5.342004895210266113e-01,9.039695858955383301e-01,5.523736476898193359e-01,8.713747859001159668e-01,5.764539241790771484e-01
3.539999999999999858e+01,9.646527171134948730e-01,4.753732085227966309e-01,9.684246182441711426e-01,5.035229921340942383e-01,9.364335536956787109e-01,5.336266756057739258e-01,8.953888416290283203e-01,5.490080714225769043e-01,8.615776896476745605e-01,5.710071921348571777e-01
3.550000000000000000e+01,9.634200930595397949e-01,4.767148494720458984e-01,9.636514782905578613e-01,5.050527453422546387e-01,9.284671545028686523e-01,5.324181318283081055e-01,8.877111077308654785e-01,5.450108051300048828e-01,8.530135154724121094e-01,5.648255348205566406e-01
3.560000000000000142e+01,9.620445966720581055e-01,4.780051708221435547e-01,9.587838053703308105e-01,5.062519311904907227e-01,9.209356307983398438e-01,5.306548476219177246e-01,8.808333277702331543e-01,5.405248999595642090e-01,8.455863595008850098e-01,5.580846667289733887e-01
3.570000000000000284e+01,9.605314731597900391e-01,4.792407751083374023e-01,9.538689255714416504e-01,5.071168541908264160e-01,9.138750433921813965e-01,5.284081101417541504e-01,8.743544220924377441e-01,5.358553528785705566e-01,8.388780355453491211e-01,5.511758327484130859e-01
3.580000000000000426e+01,9.588863253593444824e-01,4.804184734821319580e-01,9.489533901214599609e-01,5.076496005058288574e-01,9.073016643524169922e-01,5.257320404052734375e-01,8.682458400726318359e-01,5.310440063476562500e-01,8.326972126960754395e-01,5.441861152648925781e-01
3.589999999999999858e+01,9.571152329444885254e-01,4.815352261066436768e-01,9.440822601318359375e-01,5.078547000885009766e-01,9.010493159294128418e-01,5.228028893470764160e-01,8.625071644783020020e-01,5.261129736900329590e-01,8.269998431205749512e-01,5.371481180191040039e-01
3.600000000000000000e+01,9.552245736122131348e-01,4.825882911682128906e-01,9.392993450164794922e-01,5.077399611473083496e-01,8.950890302658081055e-01,5.196906328201293945e-01,8.571374416351318359e-01,5.210835933685302734e-01,8.217785954475402832e-01,5.300858616828918457e-01
3.610000000000000142e+01,9.532209634780883789e-01,4.835749268531799316e-01,9.346320629119873047e-01,5.073276758193969727e-01,8.894559741020202637e-01,5.164310932159423828e-01,8.521342277526855469e-01,5.159766077995300293e-01,8.170252442359924316e-01,5.230224132537841797e-01
3.620000000000000284e+01,9.511114954948425293e-01,4.844928979873657227e-01,9.300245046615600586e-01,5.067071914672851562e-01,8.841621875762939453e-01,5.130501389503479004e-01,8.474940061569213867e-01,5.108115077018737793e-01,8.127303719520568848e-01,5.159797072410583496e-01
3.630000000000000426e+01,9.489032626152038574e-01,4.853397905826568604e-01,9.254819750785827637e-01,5.059025883674621582e-01,8.792167901992797852e-01,5.095726251602172852e-01,8.432123661041259766e-01,5.056072473526000977e-01,8.088836073875427246e-01,5.089783668518066406e-01
3.639999999999999858e+01,9.466050863265991211e-01,4.861068427562713623e-01,9.210237860679626465e-01,5.049241781234741211e-01,8.746266365051269531e-01,5.060223937034606934e-01,8.392850756645202637e-01,5.003822445869445801e-01,8.054738044738769531e-01,5.020378828048706055e-01
3.650000000000000000e+01,9.442261457443237305e-01,4.867896139621734619e-01,9.166682958602905273e-01,5.037827491760253906e-01,8.703960776329040527e-01,5.024226307868957520e-01,8.358041048049926758e-01,4.952023327350616455e-01,8.024891614913940430e-01,4.951764345169067383e-01
3.660000000000000142e+01,9.417753219604492188e-01,4.873869717121124268e-01,9.124325513839721680e-01,5.024894475936889648e-01,8.665275573730468750e-01,4.987953305244445801e-01,8.328273892402648926e-01,4.901222884654998779e-01,7.999168634414672852e-01,4.884111285209655762e-01
3.670000000000000284e+01,9.392610192298889160e-01,4.878864586353302002e-01,9.083323478698730469e-01,5.010556578636169434e-01,8.630213141441345215e-01,4.951613843441009521e-01,8.303427100181579590e-01,4.851635992527008057e-01,7.978096008300781250e-01,4.817900359630584717e-01
3.680000000000000426e+01,9.366941452026367188e-01,4.882541000843048096e-01,9.043825268745422363e-01,4.994933009147644043e-01,8.598756194114685059e-01,4.915405213832855225e-01,8.283354640007019043e-01,4.803458750247955322e-01,7.963230609893798828e-01,4.754171967506408691e-01
3.689999999999999858e+01,9.340887069702148438e-01,4.884906113147735596e-01,9.005967378616333008e-01,4.978143274784088135e-01,8.570871353149414062e-01,4.879513382911682129e-01,8.267894983291625977e-01,4.756868481636047363e-01,7.954394221305847168e-01,4.693168699741363525e-01
3.700000000000000000e+01,9.314584136009216309e-01,4.885995090007781982e-01,8.969869613647460938e-01,4.960308372974395752e-01,8.546505570411682129e-01,4.844112694263458252e-01,8.256871700286865234e-01,4.712025225162506104e-01,7.951292395591735840e-01,4.635062813758850098e-01
3.710000000000000142e+01,9.288164973258972168e-01,4.885846972465515137e-01,8.935643434524536133e-01,4.941549897193908691e-01,8.525589108467102051e-01,4.809362888336181641e-01,8.250093460083007812e-01,4.669069647789001465e-01,7.953619360923767090e-01,4.580001831054687500e-01
3.720000000000000284e+01,9.261761903762817383e-01,4.884506464004516602e-01,8.903384804725646973e-01,4.921989142894744873e-01,8.508042693138122559e-01,4.775413572788238525e-01,8.247357606887817383e-01,4.628123939037322998e-01,7.961058616638183594e-01,4.528107643127441406e-01
3.730000000000000426e+01,9.235498309135437012e-01,4.882021248340606689e-01,8.873178958892822266e-01,4.901748001575469971e-01,8.493768572807312012e-01,4.742400348186492920e-01,8.248450756072998047e-01,4.589294493198394775e-01,7.973282933235168457e-01,4.479478895664215088e-01
3.739999999999999858e+01,9.209496378898620605e-01,4.878444373607635498e-01,8.845096826553344727e-01,4.880946576595306396e-01,8.482657670974731445e-01,4.710447490215301514e-01,8.253210186958312988e-01,4.552590847015380859e-01,7.989957332611083984e-01,4.434191286563873291e-01
3.750000000000000000e+01,9.183868169784545898e-01,4.873831272125244141e-01,8.819197416305541992e-01,4.859704375267028809e-01,8.474661707878112793e-01,4.679569900035858154e-01,8.261761069297790527e-01,4.517643451690673828e-01,8.010944128036499023e-01,4.392026662826538086e-01
3.760000000000000142e+01,9.158722758293151855e-01,4.868240058422088623e-01,8.795526623725891113e-01,4.838137626647949219e-01,8.469890952110290527e-01,4.649584889411926270e-01,8.273981213569641113e-01,4.484483003616333008e-01,8.036344051361083984e-01,4.352516531944274902e-01
3.770000000000000284e+01,9.134163856506347656e-01,4.861732423305511475e-01,8.774119615554809570e-01,4.816360771656036377e-01,8.468266725540161133e-01,4.620584249496459961e-01,8.289682269096374512e-01,4.453203976154327393e-01,8.065891265869140625e-01,4.315739274024963379e-01
3.780000000000000426e+01,9.110288619995117188e-01,4.854371249675750732e-01,8.754998445510864258e-01,4.794484078884124756e-01,8.469686508178710938e-01,4.592670202255249023e-01,8.308666944503784180e-01,4.423888623714447021e-01,8.099299669265747070e-01,4.281774759292602539e-01
3.789999999999999858e+01,9.087184667587280273e-01,4.846222102642059326e-01,8.738172054290771484e-01,4.772616028785705566e-01,8.474037051200866699e-01,4.565938413143157959e-01,8.330729007720947266e-01,4.396607875823974609e-01,8.136274218559265137e-01,4.250685572624206543e-01
3.800000000000000000e+01,9.064936041831970215e-01,4.837351143360137939e-01,8.723641037940979004e-01,4.750859737396240234e-01,8.481191992759704590e-01,4.540472924709320068e-01,8.355655074119567871e-01,4.371419250965118408e-01,8.176512718200683594e-01,4.222517609596252441e-01
3.810000000000000142e+01,9.043617844581604004e-01,4.827826321125030518e-01,8.711393475532531738e-01,4.729315340518951416e-01,8.491020798683166504e-01,4.516351521015167236e-01,8.383225202560424805e-01,4.348370134830474854e-01,8.219707012176513672e-01,4.197302162647247314e-01
3.820000000000000284e+01,9.023299813270568848e-01,4.817715287208557129e-01,8.701406717300415039e-01,4.708077907562255859e-01,8.503381609916687012e-01,4.493642151355743408e-01,8.413215279579162598e-01,4.327493607997894287e-01,8.265548944473266602e-01,4.175055027008056641e-01
3.830000000000000426e+01,9.004040956497192383e-01,4.807087182998657227e-01,8.693648576736450195e-01,4.687236845493316650e-01,8.518126010894775391e-01,4.472401738166809082e-01,8.445397615432739258e-01,4.308813512325286865e-01,8.313720822334289551e-01,4.155238270759582520e-01
3.839999999999999858e+01,8.985897302627563477e-01,4.796011149883270264e-01,8.688077926635742188e-01,4.666878283023834229e-01,8.535101413726806641e-01,4.452680647373199463e-01,8.479539155960083008e-01,4.292293190956115723e-01,8.363978862762451172e-01,4.137247204780578613e-01
3.850000000000000000e+01,8.968917131423950195e-01,4.784555435180664062e-01,8.684644103050231934e-01,4.647081792354583740e-01,8.554146885871887207e-01,4.434518218040466309e-01,8.515413403511047363e-01,4.277306795120239258e-01,8.416131734848022461e-01,4.121117889881134033e-01
3.860000000000000142e+01,8.953137397766113281e-01,4.772788286209106445e-01,8.683286905288696289e-01,4.627921879291534424e-01,8.575099110603332520e-01,4.417946636676788330e-01,8.552864789962768555e-01,4.263682961463928223e-01,8.469983935356140137e-01,4.106879234313964844e-01
3.870000000000000284e+01,8.938592076301574707e-01,4.760776162147521973e-01,8.683942556381225586e-01,4.609467089176177979e-01,8.597790598869323730e-01,4.402988851070404053e-01,8.591752052307128906e-01,4.251450896263122559e-01,8.525336384773254395e-01,4.094555079936981201e-01
3.880000000000000426e+01,8.925309181213378906e-01,4.748584926128387451e-01,8.686534166336059570e-01,4.591780602931976318e-01,8.622053265571594238e-01,4.389657080173492432e-01,8.631928563117980957e-01,4.240631461143493652e-01,8.581989407539367676e-01,4.084161520004272461e-01
3.889999999999999858e+01,8.913304805755615234e-01,4.736279547214508057e-01,8.690981864929199219e-01,4.574919939041137695e-01,8.647711277008056641e-01,4.377579092979431152e-01,8.673245906829833984e-01,4.231243431568145752e-01,8.639740347862243652e-01,4.075708389282226562e-01
3.900000000000000000e+01,8.902591466903686523e-01,4.723921418190002441e-01,8.697199821472167969e-01,4.558935761451721191e-01,8.674640059471130371e-01,4.366497397422790527e-01,8.715552091598510742e-01,4.223299324512481689e-01,8.698403835296630859e-01,4.069097042083740234e-01
3.910000000000000142e+01,8.893175125122070312e-01,4.711572229862213135e-01,8.705096244812011719e-01,4.543873667716979980e-01,8.702736496925354004e-01,4.356436729431152344e-01,8.758696913719177246e-01,4.216807186603546143e-01,8.757813572883605957e-01,4.064221680164337158e-01
3.920000000000000284e+01,8.885055184364318848e-01,4.699290096759796143e-01,8.714573979377746582e-01,4.529772400856018066e-01,8.731892704963684082e-01,4.347416460514068604e-01,8.802528381347656250e-01,4.211765527725219727e-01,8.817784786224365234e-01,4.061082303524017334e-01
3.930000000000000426e+01,8.878223896026611328e-01,4.687131345272064209e-01,8.725531101226806641e-01,4.516665935516357422e-01,8.761998414993286133e-01,4.339453577995300293e-01,8.846916556358337402e-01,4.208066463470458984e-01,8.878135085105895996e-01,4.059672653675079346e-01
3.939999999999999858e+01,8.872667551040649414e-01,4.675149023532867432e-01,8.737864494323730469e-01,4.504580497741699219e-01,8.792943954467773438e-01,4.332560896873474121e-01,8.891730904579162598e-01,4.205664396286010742e-01,8.938680291175842285e-01,4.059983193874359131e-01
3.950000000000000000e+01,8.868370652198791504e-01,4.663394987583160400e-01,8.751466274261474609e-01,4.493537843227386475e-01,8.824616670608520508e-01,4.326747953891754150e-01,8.936834335327148438e-01,4.204556643962860107e-01,8.999239802360534668e-01,4.061997830867767334e-01
3.960000000000000142e+01,8.865306377410888672e-01,4.651916325092315674e-01,8.766227364540100098e-01,4.483554363250732422e-01,8.856903314590454102e-01,4.322019815444946289e-01,8.982089161872863770e-01,4.204733967781066895e-01,9.059633016586303711e-01,4.065690040588378906e-01
3.970000000000000284e+01,8.863446116447448730e-01,4.640757739543914795e-01,8.782034516334533691e-01,4.474486708641052246e-01,8.889688849449157715e-01,4.318377971649169922e-01,9.027361273765563965e-01,4.206186234951019287e-01,9.119675755500793457e-01,4.070861637592315674e-01
3.980000000000000426e+01,8.862757682800292969e-01,4.629961252212524414e-01,8.798795938491821289e-01,4.466065168380737305e-01,8.922863602638244629e-01,4.315806925296783447e-01,9.072514176368713379e-01,4.208897650241851807e-01,9.179213047027587891e-01,4.077410697937011719e-01
3.989999999999999858e+01,8.863202333450317383e-01,4.619565606117248535e-01,8.816443085670471191e-01,4.458302855491638184e-01,8.956332802772521973e-01,4.314217567443847656e-01,9.117415547370910645e-01,4.212848842144012451e-01,9.238097667694091797e-01,4.085313975811004639e-01
4.000000000000000000e+01,8.864738941192626953e-01,4.609606266021728516e-01,8.834907412528991699e-01,4.451217353343963623e-01,8.989996314048767090e-01,4.313591718673706055e-01,9.161933064460754395e-01,4.218018054962158203e-01,9.296187758445739746e-01,4.094545841217041016e-01
4.010000000000000142e+01,8.867320418357849121e-01,4.600115418434143066e-01,8.854117393493652344e-01,4.444823265075683594e-01,9.023751616477966309e-01,4.313922524452209473e-01,9.205937385559082031e-01,4.224375486373901367e-01,9.353340268135070801e-01,4.105077087879180908e-01
4.020000000000000284e+01,8.870897889137268066e-01,4.591121375560760498e-01,8.874000310897827148e-01,4.439132809638977051e-01,9.057497978210449219e-01,4.315201938152313232e-01,9.249299168586730957e-01,4.231781065464019775e-01,9.409419298171997070e-01,4.116875231266021729e-01
4.030000000000000426e+01,8.875419497489929199e-01,4.582649469375610352e-01,8.894482851028442383e-01,4.434156119823455811e-01,9.091134667396545410e-01,4.317417144775390625e-01,9.291906952857971191e-01,4.240152239799499512e-01,9.464287757873535156e-01,4.129902124404907227e-01
4.039999999999999858e+01,8.880829811096191406e-01,4.574721753597259521e-01,8.915491104125976562e-01,4.429900348186492920e-01,9.124562740325927734e-01,4.320554137229919434e-01,9.333658218383789062e-01,4.249464571475982666e-01,9.517790079116821289e-01,4.144001603126525879e-01
4.050000000000000000e+01,8.887072801589965820e-01,4.567357003688812256e-01,8.936948776245117188e-01,4.426370859146118164e-01,9.157685041427612305e-01,4.324595034122467041e-01,9.374453425407409668e-01,4.259690642356872559e-01,9.569802880287170410e-01,4.159087240695953369e-01
4.060000000000000142e+01,8.894088864326477051e-01,4.560570120811462402e-01,8.958780169486999512e-01,4.423569440841674805e-01,9.190405607223510742e-01,4.329520165920257568e-01,9.414196014404296875e-01,4.270800650119781494e-01,9.620222449302673340e-01,4.175127744674682617e-01
4.070000000000000284e+01,8.901816010475158691e-01,4.554280042648315430e-01,8.980907201766967773e-01,4.421496987342834473e-01,9.222628474235534668e-01,4.335307776927947998e-01,9.452790617942810059e-01,4.282762408256530762e-01,9.668952226638793945e-01,4.192090928554534912e-01
4.080000000000000426e+01,8.910203576087951660e-01,4.548335373401641846e-01,9.003254175186157227e-01,4.420150220394134521e-01,9.254264831542968750e-01,4.341933131217956543e-01,9.490146636962890625e-01,4.295543134212493896e-01,9.715894460678100586e-01,4.209942817687988281e-01
4.089999999999999858e+01,8.919218182563781738e-01,4.542748630046844482e-01,9.025745391845703125e-01,4.419522285461425781e-01,9.285224676132202148e-01,4.349368512630462646e-01,9.526177048683166504e-01,4.309107065200805664e-01,9.760956764221191406e-01,4.228647053241729736e-01
4.100000000000000000e+01,8.928819298744201660e-01,4.537532925605773926e-01,9.048316478729248047e-01,4.419554769992828369e-01,9.315420389175415039e-01,4.357585608959197998e-01,9.560797214508056641e-01,4.323417246341705322e-01,9.804049730300903320e-01,4.248166382312774658e-01
4.110000000000000142e+01,8.938971161842346191e-01,4.532701373100280762e-01,9.070901274681091309e-01,4.420223534107208252e-01,9.344769120216369629e-01,4.366539418697357178e-01,9.593927264213562012e-01,4.338434338569641113e-01,9.845088720321655273e-01,4.268461167812347412e-01
4.120000000000000284e+01,8.949631452560424805e-01,4.528265297412872314e-01,9.093433022499084473e-01,4.421521127223968506e-01,9.373191595077514648e-01,4.376128613948822021e-01,9.625492691993713379e-01,4.354117214679718018e-01,9.883994460105895996e-01,4.289490878582000732e-01
4.130000000000000426e+01,8.960757851600646973e-01,4.524233937263488770e-01,9.115844368934631348e-01,4.423438012599945068e-01,9.400619268417358398e-01,4.386314451694488525e-01,9.655420184135437012e-01,4.370424747467041016e-01,9.920688867568969727e-01,4.311212897300720215e-01
4.139999999999999858e+01,8.972308635711669922e-01,4.520615935325622559e-01,9.138070344924926758e-01,4.425963461399078369e-01,9.426988959312438965e-01,4.397068917751312256e-01,9.683643579483032227e-01,4.387312829494476318e-01,9.955101609230041504e-01,4.333583712577819824e-01
4.150000000000000000e+01,8.984240889549255371e-01,4.517416656017303467e-01,9.160045385360717773e-01,4.429084658622741699e-01,9.452238082885742188e-01,4.408363103866577148e-01,9.710100293159484863e-01,4.404737353324890137e-01,9.987164735794067383e-01,4.356558322906494141e-01
4.160000000000000142e+01,8.996510505676269531e-01,4.514642655849456787e-01,9.181708097457885742e-01,4.432787001132965088e-01,9.476310014724731445e-01,4.420166015625000000e-01,9.734731912612915039e-01,4.422652423381805420e-01,1.001681566238403320e+00,4.380091428756713867e-01
4.170000000000000284e+01,9.009073376655578613e-01,4.512296915054321289e-01,9.202993512153625488e-01,4.437054693698883057e-01,9.499151706695556641e-01,4.432446658611297607e-01,9.757486581802368164e-01,4.441010653972625732e-01,1.004399895668029785e+00,4.404135346412658691e-01
4.180000000000000426e+01,9.021884202957153320e-01,4.510382115840911865e-01,9.223845601081848145e-01,4.441870152950286865e-01,9.520709514617919922e-01,4.445172250270843506e-01,9.778315424919128418e-01,4.459764957427978516e-01,1.006865739822387695e+00,4.428641796112060547e-01
4.189999999999999858e+01,9.034896492958068848e-01,4.508899450302124023e-01,9.244202971458435059e-01,4.447214007377624512e-01,9.540936350822448730e-01,4.458308815956115723e-01,9.797175526618957520e-01,4.478866457939147949e-01,1.009074687957763672e+00,4.453562200069427490e-01
4.200000000000000000e+01,9.048065543174743652e-01,4.507848024368286133e-01,9.264010787010192871e-01,4.453066289424896240e-01,9.559788107872009277e-01,4.471821486949920654e-01,9.814028143882751465e-01,4.498266577720642090e-01,1.011022210121154785e+00,4.478847086429595947e-01
4.210000000000000142e+01,9.061346054077148438e-01,4.507225751876831055e-01,9.283214211463928223e-01,4.459404945373535156e-01,9.577221870422363281e-01,4.485675394535064697e-01,9.828841090202331543e-01,4.517914950847625732e-01,1.012704610824584961e+00,4.504445195198059082e-01
4.220000000000000284e+01,9.074693918228149414e-01,4.507029652595520020e-01,9.301761984825134277e-01,4.466206729412078857e-01,9.593203663825988770e-01,4.499833881855010986e-01,9.841585755348205566e-01,4.537761807441711426e-01,1.014118671417236328e+00,4.530305862426757812e-01
4.230000000000000426e+01,9.088063240051269531e-01,4.507254958152770996e-01,9.319604039192199707e-01,4.473448395729064941e-01,9.607699513435363770e-01,4.514260888099670410e-01,9.852240085601806641e-01,4.557757377624511719e-01,1.015261888504028320e+00,4.556377232074737549e-01
4.239999999999999858e+01,9.101409316062927246e-01,4.507894814014434814e-01,9.336693286895751953e-01,4.481103718280792236e-01,9.620679616928100586e-01,4.528918862342834473e-01,9.860786795616149902e-01,4.577850103378295898e-01,1.016131520271301270e+00,4.582606554031372070e-01
4.250000000000000000e+01,9.114690423011779785e-01,4.508942663669586182e-01,9.352985024452209473e-01,4.489146471023559570e-01,9.632117748260498047e-01,4.543770849704742432e-01,9.867215156555175781e-01,4.597990214824676514e-01,1.016725659370422363e+00,4.608954191207885742e-01
4.260000000000000142e+01,9.127864241600036621e-01,4.510378241539001465e-01,9.368438124656677246e-01,4.497549533843994141e-01,9.641993045806884766e-01,4.558778405189514160e-01,9.871517419815063477e-01,4.618127644062042236e-01,1.016972541809082031e+00,4.635973572731018066e-01
4.270000000000000284e+01,9.140896797180175781e-01,4.512169659137725830e-01,9.383013844490051270e-01,4.506283998489379883e-01,9.650287628173828125e-01,4.573903977870941162e-01,9.873694181442260742e-01,4.638212323188781738e-01,1.016827344894409180e+00,4.663912057876586914e-01
4.280000000000000426e+01,9.153749346733093262e-01,4.514306187629699707e-01,9.396676421165466309e-01,4.515322744846343994e-01,9.656988382339477539e-01,4.589108526706695557e-01,9.873747825622558594e-01,4.658194184303283691e-01,1.016283750534057617e+00,4.692665636539459229e-01
4.289999999999999858e+01,9.166384935379028320e-01,4.516779184341430664e-01,9.409393668174743652e-01,4.524634778499603271e-01,9.662087559700012207e-01,4.604354798793792725e-01,9.871688485145568848e-01,4.678023457527160645e-01,1.015337228775024414e+00,4.722124338150024414e-01
4.300000000000000000e+01,9.178769588470458984e-01,4.519577622413635254e-01,9.421134591102600098e-01,4.534190297126770020e-01,9.665577411651611328e-01,4.619604349136352539e-01,9.867531061172485352e-01,4.697652161121368408e-01,1.013984918594360352e+00,4.752158522605895996e-01
4.310000000000000142e+01,9.190865755081176758e-01,4.522691071033477783e-01,9.431872367858886719e-01,4.543959200382232666e-01,9.667457938194274902e-01,4.634819328784942627e-01,9.861294031143188477e-01,4.717032611370086670e-01,1.012234449386596680e+00,4.782377779483795166e-01
4.320000000000000284e+01,9.202643632888793945e-01,4.526106417179107666e-01,9.441584348678588867e-01,4.553910493850708008e-01,9.667729139328002930e-01,4.649961590766906738e-01,9.853003025054931641e-01,4.736117124557495117e-01,1.010095000267028809e+00,4.812532663345336914e-01
4.330000000000000426e+01,9.214068055152893066e-01,4.529812633991241455e-01,9.450250864028930664e-01,4.564013481140136719e-01,9.666398763656616211e-01,4.664994180202484131e-01,9.842687845230102539e-01,4.754859507083892822e-01,1.007574915885925293e+00,4.842459857463836670e-01
4.339999999999999858e+01,9.225109815597534180e-01,4.533795416355133057e-01,9.457855224609375000e-01,4.574235975742340088e-01,9.663478136062622070e-01,4.679879844188690186e-01,9.830383658409118652e-01,4.773214459419250488e-01,1.004685163497924805e+00,4.871999621391296387e-01
4.350000000000000000e+01,9.235738515853881836e-01,4.538040459156036377e-01,9.464383125305175781e-01,4.584546685218811035e-01,9.658981561660766602e-01,4.694582223892211914e-01,9.816089868545532227e-01,4.791174530982971191e-01,1.001438617706298828e+00,4.900989234447479248e-01
4.360000000000000142e+01,9.245926141738891602e-01,4.542532861232757568e-01,9.469824433326721191e-01,4.594913721084594727e-01,9.652925729751586914e-01,4.709059894084930420e-01,9.799607992172241211e-01,4.808897078037261963e-01,9.978502392768859863e-01,4.929270744323730469e-01
4.370000000000000284e+01,9.255646467208862305e-01,4.547257125377655029e-01,9.474172592163085938e-01,4.605306684970855713e-01,9.645333290100097656e-01,4.723208546638488770e-01,9.780967831611633301e-01,4.826325774192810059e-01,9.939368963241577148e-01,4.956687986850738525e-01
4.380000000000000426e+01,9.264873266220092773e-01,4.552196860313415527e-01,9.477424025535583496e-01,4.615694284439086914e-01,9.636236429214477539e-01,4.736968576908111572e-01,9.760261774063110352e-01,4.843310415744781494e-01,9.897172451019287109e-01,4.983068108558654785e-01
4.389999999999999858e+01,9.273584485054016113e-01,4.557336568832397461e-01,9.479578137397766113e-01,4.626045227050781250e-01,9.625676870346069336e-01,4.750301837921142578e-01,9.737615585327148438e-01,4.859612286090850830e-01,9.852159619331359863e-01,5.007991790771484375e-01
4.400000000000000000e+01,9.281758069992065430e-01,4.562658369541168213e-01,9.480638504028320312e-01,4.636329114437103271e-01,9.613697528839111328e-01,4.763172566890716553e-01,9.713166952133178711e-01,4.875124394893646240e-01,9.804607033729553223e-01,5.031223893165588379e-01
4.410000000000000142e+01,9.289375543594360352e-01,4.568144977092742920e-01,9.480611085891723633e-01,4.646516144275665283e-01,9.600346684455871582e-01,4.775546789169311523e-01,9.687064290046691895e-01,4.889748692512512207e-01,9.754805564880371094e-01,5.052618384361267090e-01
4.420000000000000284e+01,9.296417236328125000e-01,4.573778510093688965e-01,9.479505419731140137e-01,4.656576514244079590e-01,9.585676193237304688e-01,4.787391424179077148e-01,9.659464955329895020e-01,4.903394281864166260e-01,9.703077673912048340e-01,5.071943402290344238e-01
4.430000000000000426e+01,9.302867054939270020e-01,4.579541385173797607e-01,9.477334618568420410e-01,4.666481018066406250e-01,9.569739699363708496e-01,4.798676371574401855e-01,9.630538225173950195e-01,4.915976226329803467e-01,9.649905562400817871e-01,5.087955594062805176e-01
4.439999999999999858e+01,9.308714270591735840e-01,4.585414826869964600e-01,9.474112987518310547e-01,4.676202535629272461e-01,9.552596211433410645e-01,4.809372425079345703e-01,9.600459933280944824e-01,4.927416145801544189e-01,9.595821499824523926e-01,5.100275874137878418e-01
4.450000000000000000e+01,9.313943386077880859e-01,4.591381251811981201e-01,9.469861388206481934e-01,4.685713052749633789e-01,9.534307718276977539e-01,4.819452464580535889e-01,9.569424390792846680e-01,4.937617778778076172e-01,9.541349411010742188e-01,5.108901262283325195e-01
4.460000000000000142e+01,9.318545460700988770e-01,4.597421288490295410e-01,9.464599490165710449e-01,4.694986343383789062e-01,9.514937996864318848e-01,4.828892946243286133e-01,9.537588357925415039e-01,4.946470856666564941e-01,9.487001299858093262e-01,5.113855600357055664e-01
4.470000000000000284e+01,9.322511553764343262e-01,4.603516459465026855e-01,9.458351135253906250e-01,4.703996479511260986e-01,9.494554996490478516e-01,4.837670028209686279e-01,9.504828453063964844e-01,4.953995645046234131e-01,9.433273077011108398e-01,5.115202069282531738e-01
4.480000000000000426e+01,9.325835108757019043e-01,4.609647989273071289e-01,9.451143741607666016e-01,4.712719321250915527e-01,9.473229050636291504e-01,4.845752418041229248e-01,9.471277594566345215e-01,4.959755241870880127e-01,9.380639195442199707e-01,5.113033056259155273e-01
4.489999999999999858e+01,9.328512549400329590e-01,4.615797400474548340e-01,9.443007707595825195e-01,4.721131324768066406e-01,9.451048970222473145e-01,4.853049516677856445e-01,9.437121748924255371e-01,4.963762164115905762e-01,9.329552054405212402e-01,5.107470154762268066e-01
4.500000000000000000e+01,9.330540895462036133e-01,4.621946513652801514e-01,9.433975219726562500e-01,4.729209840297698975e-01,9.428099989891052246e-01,4.859535694122314453e-01,9.402544498443603516e-01,4.966059327125549316e-01,9.279880523681640625e-01,5.099142193794250488e-01
4.510000000000000142e+01,9.331920146942138672e-01,4.628077745437622070e-01,9.424082040786743164e-01,4.736933708190917969e-01,9.404467940330505371e-01,4.865199029445648193e-01,9.367724061012268066e-01,4.966696500778198242e-01,9.231089353561401367e-01,5.088888406753540039e-01
4.520000000000000284e+01,9.332652091979980469e-01,4.634171724319458008e-01,9.413362741470336914e-01,4.744283556938171387e-01,9.380236268043518066e-01,4.869933128356933594e-01,9.332836270332336426e-01,4.965728819370269775e-01,9.183372259140014648e-01,5.076832175254821777e-01
4.530000000000000426e+01,9.332739114761352539e-01,4.640211462974548340e-01,9.401857256889343262e-01,4.751240313053131104e-01,9.355505704879760742e-01,4.873405396938323975e-01,9.298049807548522949e-01,4.963217377662658691e-01,9.136921167373657227e-01,5.063094496726989746e-01
4.539999999999999858e+01,9.332186579704284668e-01,4.646179080009460449e-01,9.389605522155761719e-01,4.757786691188812256e-01,9.330409169197082520e-01,4.875617325305938721e-01,9.263525605201721191e-01,4.959228038787841797e-01,9.091911315917968750e-01,5.047798752784729004e-01
4.550000000000000000e+01,9.331001639366149902e-01,4.652057290077209473e-01,9.376659393310546875e-01,4.763869941234588623e-01,9.305080175399780273e-01,4.876602590084075928e-01,9.229419231414794922e-01,4.953832626342773438e-01,9.048567414283752441e-01,5.030990839004516602e-01
4.560000000000000142e+01,9.329193830490112305e-01,4.657829105854034424e-01,9.363073110580444336e-01,4.769450128078460693e-01,9.279647469520568848e-01,4.876399636268615723e-01,9.195878505706787109e-01,4.947105944156646729e-01,9.007064700126647949e-01,5.012792348861694336e-01
4.570000000000000284e+01,9.326773881912231445e-01,4.663478732109069824e-01,9.348898530006408691e-01,4.774515926837921143e-01,9.254235625267028809e-01,4.875050783157348633e-01,9.163043498992919922e-01,4.939127266407012939e-01,8.967520594596862793e-01,4.993377029895782471e-01
4.580000000000000426e+01,9.323753118515014648e-01,4.668990075588226318e-01,9.334190487861633301e-01,4.779056608676910400e-01,9.228964447975158691e-01,4.872603118419647217e-01,9.131045341491699219e-01,4.929978549480438232e-01,8.930034637451171875e-01,4.972917139530181885e-01
4.589999999999999858e+01,9.320147633552551270e-01,4.674348831176757812e-01,9.319005012512207031e-01,4.783065021038055420e-01,9.203950166702270508e-01,4.869107007980346680e-01,9.100006818771362305e-01,4.919744133949279785e-01,8.894692063331604004e-01,4.951581060886383057e-01
4.600000000000000000e+01,9.315972924232482910e-01,4.679539501667022705e-01,9.303396940231323242e-01,4.786532819271087646e-01,9.179301857948303223e-01,4.864616096019744873e-01,9.070041179656982422e-01,4.908512234687805176e-01,8.861559629440307617e-01,4.929531812667846680e-01
4.610000000000000142e+01,9.311245083808898926e-01,4.684548377990722656e-01,9.287422299385070801e-01,4.789456725120544434e-01,9.155123829841613770e-01,4.859187304973602295e-01,9.041255116462707520e-01,4.896370172500610352e-01,8.830690383911132812e-01,4.906927645206451416e-01
4.620000000000000284e+01,9.305986166000366211e-01,4.689346253871917725e-01,9.271138906478881836e-01,4.791831076145172119e-01,9.131515622138977051e-01,4.852878749370574951e-01,9.013741016387939453e-01,4.883408844470977783e-01,8.802121281623840332e-01,4.883919954299926758e-01
4.630000000000000426e+01,9.300222396850585938e-01,4.693903326988220215e-01,9.254603385925292969e-01,4.793480932712554932e-01,9.108569622039794922e-01,4.845752120018005371e-01,8.987587094306945801e-01,4.869717657566070557e-01,8.775909543037414551e-01,4.860607981681823730e-01
4.639999999999999858e+01,9.293979406356811523e-01,4.698207378387451172e-01,9.237893819808959961e-01,4.794314503669738770e-01,9.086370468139648438e-01,4.837870001792907715e-01,8.962870240211486816e-01,4.855388402938842773e-01,8.752143383026123047e-01,4.837041795253753662e-01
4.650000000000000000e+01,9.287284016609191895e-01,4.702247083187103271e-01,9.221097230911254883e-01,4.794356822967529297e-01,9.064998030662536621e-01,4.829296171665191650e-01,8.939656615257263184e-01,4.840511977672576904e-01,8.730849623680114746e-01,4.813340604305267334e-01
4.660000000000000142e+01,9.280164837837219238e-01,4.706012606620788574e-01,9.204294681549072266e-01,4.793635606765747070e-01,9.044524431228637695e-01,4.820096194744110107e-01,8.918004631996154785e-01,4.825178086757659912e-01,8.712043762207031250e-01,4.789622426033020020e-01
4.670000000000000284e+01,9.272647500038146973e-01,4.709495007991790771e-01,9.187567234039306641e-01,4.792181551456451416e-01,9.025017023086547852e-01,4.810335636138916016e-01,8.897960782051086426e-01,4.809475541114807129e-01,8.695726394653320312e-01,4.766000509262084961e-01
4.680000000000000426e+01,9.264763593673706055e-01,4.712686240673065186e-01,9.170992374420166016e-01,4.790026247501373291e-01,9.006533026695251465e-01,4.800080955028533936e-01,8.879563808441162109e-01,4.793492257595062256e-01,8.681888580322265625e-01,4.742584526538848877e-01
4.689999999999999858e+01,9.256544113159179688e-01,4.715579450130462646e-01,9.154643416404724121e-01,4.787206053733825684e-01,8.989125490188598633e-01,4.789398014545440674e-01,8.862844705581665039e-01,4.777313768863677979e-01,8.670507073402404785e-01,4.719476997852325439e-01
4.700000000000000000e+01,9.248019456863403320e-01,4.718169271945953369e-01,9.138590693473815918e-01,4.783756732940673828e-01,8.972839713096618652e-01,4.778353571891784668e-01,8.847823143005371094e-01,4.761024415493011475e-01,8.661552667617797852e-01,4.696778953075408936e-01
4.710000000000000142e+01,9.239221811294555664e-01,4.720450639724731445e-01,9.122899770736694336e-01,4.779717922210693359e-01,8.957711458206176758e-01,4.767012298107147217e-01,8.834511041641235352e-01,4.744705855846405029e-01,8.654980063438415527e-01,4.674582779407501221e-01
4.720000000000000284e+01,9.230183959007263184e-01,4.722419977188110352e-01,9.107631444931030273e-01,4.775128662586212158e-01,8.943773508071899414e-01,4.755438268184661865e-01,8.822911381721496582e-01,4.728436470031738281e-01,8.650737404823303223e-01,4.652976989746093750e-01
4.730000000000000426e+01,9.220939278602600098e-01,4.724074900150299072e-01,9.092845320701599121e-01,4.770030379295349121e-01,8.931050300598144531e-01,4.743695259094238281e-01,8.813019394874572754e-01,4.712291955947875977e-01,8.648760914802551270e-01,4.632043540477752686e-01
4.739999999999999858e+01,9.211518764495849609e-01,4.725413620471954346e-01,9.078593254089355469e-01,4.764465689659118652e-01,8.919559121131896973e-01,4.731844961643218994e-01,8.804821968078613281e-01,4.696344733238220215e-01,8.648982644081115723e-01,4.611858129501342773e-01
4.750000000000000000e+01,9.201958775520324707e-01,4.726436138153076172e-01,9.064925312995910645e-01,4.758477210998535156e-01,8.909311294555664062e-01,4.719948172569274902e-01,8.798298835754394531e-01,4.680664837360382080e-01,8.651323318481445312e-01,4.592490792274475098e-01
4.760000000000000142e+01,9.192288517951965332e-01,4.727142453193664551e-01,9.051885604858398438e-01,4.752108156681060791e-01,8.900313377380371094e-01,4.708062708377838135e-01,8.793420195579528809e-01,4.665316343307495117e-01,8.655696511268615723e-01,4.574004411697387695e-01
4.770000000000000284e+01,9.182543158531188965e-01,4.727534353733062744e-01,9.039514660835266113e-01,4.745402038097381592e-01,8.892561197280883789e-01,4.696244299411773682e-01,8.790152668952941895e-01,4.650360941886901855e-01,8.662009835243225098e-01,4.556456804275512695e-01
4.780000000000000426e+01,9.172756075859069824e-01,4.727615118026733398e-01,9.027845859527587891e-01,4.738404154777526855e-01,8.886049985885620117e-01,4.684547781944274902e-01,8.788453340530395508e-01,4.635855555534362793e-01,8.670165538787841797e-01,4.539897441864013672e-01
4.789999999999999858e+01,9.162958264350891113e-01,4.727362096309661865e-01,9.016911983489990234e-01,4.731156527996063232e-01,8.880765438079833984e-01,4.673024117946624756e-01,8.788276910781860352e-01,4.621853828430175781e-01,8.680059313774108887e-01,4.524371027946472168e-01
4.800000000000000000e+01,9.153187870979309082e-01,4.726685285568237305e-01,9.006740450859069824e-01,4.723703265190124512e-01,8.876692056655883789e-01,4.661722481250762939e-01,8.789571523666381836e-01,4.608404636383056641e-01,8.691583275794982910e-01,4.509914815425872803e-01
4.810000000000000142e+01,9.143487215042114258e-01,4.725592434406280518e-01,8.997349143028259277e-01,4.716086685657501221e-01,8.873803615570068359e-01,4.650688469409942627e-01,8.792278170585632324e-01,4.595552384853363037e-01,8.704624772071838379e-01,4.496559798717498779e-01
4.820000000000000284e+01,9.133901000022888184e-01,4.724103510379791260e-01,8.988757729530334473e-01,4.708348810672760010e-01,8.872073292732238770e-01,4.639964699745178223e-01,8.796333670616149902e-01,4.583337604999542236e-01,8.719068765640258789e-01,4.484330415725708008e-01
4.830000000000000426e+01,9.124470353126525879e-01,4.722239375114440918e-01,8.980978131294250488e-01,4.700531065464019775e-01,8.871468305587768555e-01,4.629591405391693115e-01,8.801670074462890625e-01,4.571795165538787842e-01,8.734795451164245605e-01,4.473246335983276367e-01
4.839999999999999858e+01,9.115235805511474609e-01,4.720021784305572510e-01,8.974018692970275879e-01,4.692673385143280029e-01,8.871951699256896973e-01,4.619605541229248047e-01,8.808218240737915039e-01,4.560956656932830811e-01,8.751685619354248047e-01,4.463278949260711670e-01
4.850000000000000000e+01,9.106233716011047363e-01,4.717474281787872314e-01,8.967883586883544922e-01,4.684814512729644775e-01,8.873483538627624512e-01,4.610041677951812744e-01,8.815905451774597168e-01,4.550849497318267822e-01,8.769621253013610840e-01,4.454085528850555420e-01
4.860000000000000142e+01,9.097498655319213867e-01,4.714620113372802734e-01,8.962573409080505371e-01,4.676992595195770264e-01,8.876019716262817383e-01,4.600930213928222656e-01,8.824653625488281250e-01,4.541495144367218018e-01,8.788524270057678223e-01,4.445601105690002441e-01
4.870000000000000284e+01,9.089062809944152832e-01,4.711484014987945557e-01,8.958083987236022949e-01,4.669242799282073975e-01,8.879511952400207520e-01,4.592298567295074463e-01,8.834382891654968262e-01,4.532912671566009521e-01,8.808320760726928711e-01,4.437844157218933105e-01
4.880000000000000426e+01,9.080955982208251953e-01,4.708091020584106445e-01,8.954408168792724609e-01,4.661599099636077881e-01,8.883910179138183594e-01,4.584170281887054443e-01,8.845013976097106934e-01,4.525103271007537842e-01,8.828933238983154297e-01,4.430831074714660645e-01
4.889999999999999858e+01,9.073204994201660156e-01,4.704465866088867188e-01,8.951535224914550781e-01,4.654094576835632324e-01,8.889161944389343262e-01,4.576567709445953369e-01,8.856462836265563965e-01,4.517845809459686279e-01,8.850285410881042480e-01,4.424575269222259521e-01
4.900000000000000000e+01,9.065835475921630859e-01,4.700634181499481201e-01,8.949449658393859863e-01,4.646759629249572754e-01,8.895212411880493164e-01,4.569506943225860596e-01,8.868675231933593750e-01,4.511062204837799072e-01,8.872296810150146484e-01,4.419088661670684814e-01
4.910000000000000142e+01,9.058866500854492188e-01,4.696621894836425781e-01,8.948132991790771484e-01,4.639624059200286865e-01,8.902004361152648926e-01,4.563002586364746094e-01,8.881601691246032715e-01,4.504769742488861084e-01,8.894886374473571777e-01,4.414378702640533447e-01
4.920000000000000284e+01,9.052318930625915527e-01,4.692453145980834961e-01,8.947565555572509766e-01,4.632714092731475830e-01,8.909475803375244141e-01,4.556924998760223389e-01,8.895189762115478516e-01,4.498982429504394531e-01,8.917973041534423828e-01,4.410451352596282959e-01
4.930000000000000426e+01,9.046209454536437988e-01,4.688155055046081543e-01,8.947724103927612305e-01,4.626055955886840820e-01,8.917587399482727051e-01,4.551178216934204102e-01,8.909387588500976562e-01,4.493713676929473877e-01,8.941475152969360352e-01,4.407310187816619873e-01
4.939999999999999858e+01,9.040549993515014648e-01,4.683752357959747314e-01,8.948581218719482422e-01,4.619670808315277100e-01,8.926303982734680176e-01,4.545776844024658203e-01,8.924140334129333496e-01,4.488973319530487061e-01,8.965309262275695801e-01,4.404955208301544189e-01
4.950000000000000000e+01,9.035353660583496094e-01,4.679268896579742432e-01,8.950108885765075684e-01,4.613580405712127686e-01,8.935589194297790527e-01,4.540735185146331787e-01,8.939391970634460449e-01,4.484770894050598145e-01,8.989391922950744629e-01,4.403384625911712646e-01
4.960000000000000142e+01,9.030627012252807617e-01,4.674729108810424805e-01,8.952274918556213379e-01,4.607802629470825195e-01,8.945404887199401855e-01,4.536064565181732178e-01,8.955087065696716309e-01,4.481113255023956299e-01,9.013644456863403320e-01,4.402581751346588135e-01
4.970000000000000284e+01,9.026377201080322266e-01,4.670155942440032959e-01,8.955047130584716797e-01,4.602354466915130615e-01,8.955709934234619141e-01,4.531776010990142822e-01,8.971167206764221191e-01,4.478006064891815186e-01,9.037998914718627930e-01,4.402481913566589355e-01
4.980000000000000426e+01,9.022607207298278809e-01,4.665573239326477051e-01,8.958391547203063965e-01,4.597248733043670654e-01,8.966467976570129395e-01,4.527878761291503906e-01,8.987576365470886230e-01,4.475451707839965820e-01,9.062381982803344727e-01,4.403070509433746338e-01
4.989999999999999858e+01,9.019317030906677246e-01,4.661002755165100098e-01,8.962270617485046387e-01,4.592389762401580811e-01,8.977637290954589844e-01,4.524380564689636230e-01,9.004254937171936035e-01,4.473452270030975342e-01,9.086722135543823242e-01,4.404339194297790527e-01
5.000000000000000000e+01,9.016509056091308594e-01,4.656466543674468994e-01,8.966661691665649414e-01,4.587730467319488525e-01,8.989174365997314453e-01,4.521288275718688965e-01,9.021145105361938477e-01,4.472007453441619873e-01,9.110946655273437500e-01,4.406278729438781738e-01
5.010000000000000142e+01,9.014176130294799805e-01,4.651984870433807373e-01,8.971542716026306152e-01,4.583282470703125000e-01,9.001037478446960449e-01,4.518606960773468018e-01,9.038189053535461426e-01,4.471114575862884521e-01,9.134984612464904785e-01,4.408877193927764893e-01
5.020000000000000284e+01,9.012313485145568848e-01,4.647576808929443359e-01,8.976890444755554199e-01,4.579058587551116943e-01,9.013183712959289551e-01,4.516339302062988281e-01,9.055327177047729492e-01,4.470770061016082764e-01,9.158766865730285645e-01,4.412122070789337158e-01
5.030000000000000426e+01,9.010913372039794922e-01,4.643260240554809570e-01,8.982682824134826660e-01,4.575069248676300049e-01,9.025569558143615723e-01,4.514488577842712402e-01,9.072504043579101562e-01,4.470967352390289307e-01,9.182223677635192871e-01,4.415997266769409180e-01
5.039999999999999858e+01,9.009965658187866211e-01,4.639052748680114746e-01,8.988894820213317871e-01,4.571325182914733887e-01,9.038150906562805176e-01,4.513055086135864258e-01,9.089665412902832031e-01,4.471681416034698486e-01,9.205287694931030273e-01,4.420486390590667725e-01
5.050000000000000000e+01,9.009460210800170898e-01,4.634970724582672119e-01,8.995500802993774414e-01,4.567835628986358643e-01,9.050884246826171875e-01,4.512038826942443848e-01,9.106764197349548340e-01,4.472872614860534668e-01,9.227893352508544922e-01,4.425570964813232422e-01
5.060000000000000142e+01,9.009383320808410645e-01,4.631029367446899414e-01,9.002473950386047363e-01,4.564609527587890625e-01,9.063724279403686523e-01,4.511438012123107910e-01,9.123749732971191406e-01,4.474531710147857666e-01,9.249979257583618164e-01,4.431230723857879639e-01
5.070000000000000284e+01,9.009719491004943848e-01,4.627222120761871338e-01,9.009786844253540039e-01,4.561652839183807373e-01,9.076628088951110840e-01,4.511248767375946045e-01,9.140571951866149902e-01,4.476649463176727295e-01,9.271483421325683594e-01,4.437443315982818604e-01
5.080000000000000426e+01,9.010454416275024414e-01,4.623492062091827393e-01,9.017411470413208008e-01,4.558972120285034180e-01,9.089554548263549805e-01,4.511466920375823975e-01,9.157183170318603516e-01,4.479215741157531738e-01,9.292345643043518066e-01,4.444185793399810791e-01
5.089999999999999858e+01,9.011580944061279297e-01,4.619844555854797363e-01,9.025317430496215820e-01,4.556573033332824707e-01,9.102458357810974121e-01,4.512086808681488037e-01,9.173536896705627441e-01,4.482218325138092041e-01,9.312511086463928223e-01,4.451433420181274414e-01
5.100000000000000000e+01,9.013091921806335449e-01,4.616290628910064697e-01,9.033477306365966797e-01,4.554460048675537109e-01,9.115298390388488770e-01,4.513100683689117432e-01,9.189584851264953613e-01,4.485645592212677002e-01,9.331925511360168457e-01,4.459160566329956055e-01
5.110000000000000142e+01,9.014976024627685547e-01,4.612840712070465088e-01,9.041859507560729980e-01,4.552636146545410156e-01,9.128034710884094238e-01,4.514497518539428711e-01,9.205281734466552734e-01,4.489482641220092773e-01,9.350536465644836426e-01,4.467339813709259033e-01
5.120000000000000284e+01,9.017223119735717773e-01,4.609505832195281982e-01,9.050433635711669922e-01,4.551104009151458740e-01,9.140630960464477539e-01,4.516242444515228271e-01,9.220584630966186523e-01,4.493715465068817139e-01,9.368296265602111816e-01,4.475942552089691162e-01
5.130000000000000426e+01,9.019821286201477051e-01,4.606293737888336182e-01,9.059169888496398926e-01,4.549865126609802246e-01,9.153051972389221191e-01,4.518321156501770020e-01,9.235451221466064453e-01,4.498327374458312988e-01,9.385159015655517578e-01,4.484940171241760254e-01
5.139999999999999858e+01,9.022756218910217285e-01,4.603214561939239502e-01,9.068037867546081543e-01,4.548919498920440674e-01,9.165262579917907715e-01,4.520725011825561523e-01,9.249840974807739258e-01,4.503301978111267090e-01,9.401083588600158691e-01,4.494302272796630859e-01
5.150000000000000000e+01,9.026015996932983398e-01,4.600276052951812744e-01,9.077005386352539062e-01,4.548266828060150146e-01,9.177228808403015137e-01,4.523443281650543213e-01,9.263716936111450195e-01,4.508621096611022949e-01,9.416028857231140137e-01,4.503998756408691406e-01
5.160000000000000142e+01,9.029583334922790527e-01,4.597486555576324463e-01,9.086042642593383789e-01,4.547905623912811279e-01,9.188915491104125977e-01,4.526465237140655518e-01,9.277040362358093262e-01,4.514265954494476318e-01,9.429959058761596680e-01,4.513996541500091553e-01
5.170000000000000284e+01,9.033445119857788086e-01,4.594853818416595459e-01,9.095118641853332520e-01,4.547833204269409180e-01,9.200292229652404785e-01,4.529779851436614990e-01,9.289776086807250977e-01,4.520216882228851318e-01,9.442842006683349609e-01,4.524263739585876465e-01
5.180000000000000426e+01,9.037583470344543457e-01,4.592383801937103271e-01,9.104201793670654297e-01,4.548046290874481201e-01,9.211325049400329590e-01,4.533374607563018799e-01,9.301891326904296875e-01,4.526453912258148193e-01,9.454647898674011230e-01,4.534767568111419678e-01
5.189999999999999858e+01,9.041981697082519531e-01,4.590083062648773193e-01,9.113264679908752441e-01,4.548540413379669189e-01,9.221987128257751465e-01,4.537236094474792480e-01,9.313355088233947754e-01,4.532954990863800049e-01,9.465350508689880371e-01,4.545474648475646973e-01
5.200000000000000000e+01,9.046622514724731445e-01,4.587956368923187256e-01,9.122277498245239258e-01,4.549309909343719482e-01,9.232248067855834961e-01,4.541350305080413818e-01,9.324141144752502441e-01,4.539699852466583252e-01,9.474927783012390137e-01,4.556351900100708008e-01
5.210000000000000142e+01,9.051486849784851074e-01,4.586009383201599121e-01,9.131208658218383789e-01,4.550350308418273926e-01,9.242081642150878906e-01,4.545702934265136719e-01,9.334220290184020996e-01,4.546665251255035400e-01,9.483361840248107910e-01,4.567365050315856934e-01
5.220000000000000284e+01,9.056556820869445801e-01,4.584245979785919189e-01,9.140031337738037109e-01,4.551653563976287842e-01,9.251462221145629883e-01,4.550279974937438965e-01,9.343571066856384277e-01,4.553828835487365723e-01,9.490635991096496582e-01,4.578479826450347900e-01
5.230000000000000426e+01,9.061810970306396484e-01,4.582669436931610107e-01,9.148718118667602539e-01,4.553211927413940430e-01,9.260365962982177734e-01,4.555064737796783447e-01,9.352170228958129883e-01,4.561167955398559570e-01,9.496739506721496582e-01,4.589662551879882812e-01
5.239999999999999858e+01,9.067232608795166016e-01,4.581282734870910645e-01,9.157243371009826660e-01,4.555017352104187012e-01,9.268769621849060059e-01,4.560041129589080811e-01,9.359999299049377441e-01,4.568659067153930664e-01,9.501664638519287109e-01,4.600879549980163574e-01
5.250000000000000000e+01,9.072800278663635254e-01,4.580087661743164062e-01,9.165579080581665039e-01,4.557060897350311279e-01,9.276654124259948730e-01,4.565193355083465576e-01,9.367041587829589844e-01,4.576278626918792725e-01,9.505405426025390625e-01,4.612097144126892090e-01
5.260000000000000142e+01,9.078492522239685059e-01,4.579086303710937500e-01,9.173700213432312012e-01,4.559333026409149170e-01,9.283998608589172363e-01,4.570505023002624512e-01,9.373282194137573242e-01,4.584002494812011719e-01,9.507961869239807129e-01,4.623281657695770264e-01
5.270000000000000284e+01,9.084291458129882812e-01,4.578279256820678711e-01,9.181585311889648438e-01,4.561812877655029297e-01,9.290786981582641602e-01,4.575957953929901123e-01,9.378710389137268066e-01,4.591807425022125244e-01,9.509336948394775391e-01,4.634400606155395508e-01
5.280000000000000426e+01,9.090175628662109375e-01,4.577666819095611572e-01,9.189214706420898438e-01,4.564484059810638428e-01,9.297003746032714844e-01,4.581535458564758301e-01,9.383316636085510254e-01,4.599668681621551514e-01,9.509536623954772949e-01,4.645420312881469727e-01
5.289999999999999858e+01,9.096125364303588867e-01,4.577248096466064453e-01,9.196567535400390625e-01,4.567338228225708008e-01,9.302635192871093750e-01,4.587218761444091797e-01,9.387095570564270020e-01,4.607563018798828125e-01,9.508568644523620605e-01,4.656310081481933594e-01
5.300000000000000000e+01,9.102119803428649902e-01,4.577022492885589600e-01,9.203624129295349121e-01,4.570364058017730713e-01,9.307669401168823242e-01,4.592990875244140625e-01,9.390040040016174316e-01,4.615465998649597168e-01,9.506448507308959961e-01,4.667038023471832275e-01
5.310000000000000142e+01,9.108137488365173340e-01,4.576988518238067627e-01,9.210364818572998047e-01,4.573552012443542480e-01,9.312096238136291504e-01,4.598834216594696045e-01,9.392150044441223145e-01,4.623355269432067871e-01,9.503191113471984863e-01,4.677573740482330322e-01
5.320000000000000284e+01,9.114160537719726562e-01,4.577143490314483643e-01,9.216773509979248047e-01,4.576890468597412109e-01,9.315907955169677734e-01,4.604730010032653809e-01,9.393426775932312012e-01,4.631205797195434570e-01,9.498815536499023438e-01,4.687887430191040039e-01
5.330000000000000426e+01,9.120167493820190430e-01,4.577484726905822754e-01,9.222835302352905273e-01,4.580368399620056152e-01,9.319097995758056641e-01,4.610660672187805176e-01,9.393875002861022949e-01,4.638995826244354248e-01,9.493345618247985840e-01,4.697950482368469238e-01
5.339999999999999858e+01,9.126138687133789062e-01,4.578008949756622314e-01,9.228532910346984863e-01,4.583974182605743408e-01,9.321663975715637207e-01,4.616607725620269775e-01,9.393498301506042480e-01,4.646702706813812256e-01,9.486805200576782227e-01,4.707735478878021240e-01
5.350000000000000000e+01,9.132054448127746582e-01,4.578711688518524170e-01,9.233852028846740723e-01,4.587696492671966553e-01,9.323601126670837402e-01,4.622553586959838867e-01,9.392305612564086914e-01,4.654304087162017822e-01,9.479224085807800293e-01,4.717214703559875488e-01
5.360000000000000142e+01,9.137897491455078125e-01,4.579588472843170166e-01,9.238781929016113281e-01,4.591522514820098877e-01,9.324910640716552734e-01,4.628481268882751465e-01,9.390307664871215820e-01,4.661777317523956299e-01,9.470633864402770996e-01,4.726363122463226318e-01
5.370000000000000284e+01,9.143649339675903320e-01,4.580634236335754395e-01,9.243310689926147461e-01,4.595440924167633057e-01,9.325593113899230957e-01,4.634372591972351074e-01,9.387517571449279785e-01,4.669101834297180176e-01,9.461068511009216309e-01,4.735155999660491943e-01
5.380000000000000426e+01,9.149293303489685059e-01,4.581843316555023193e-01,9.247426390647888184e-01,4.599438309669494629e-01,9.325653314590454102e-01,4.640210270881652832e-01,9.383950233459472656e-01,4.676257371902465820e-01,9.450565576553344727e-01,4.743570387363433838e-01
5.389999999999999858e+01,9.154808521270751953e-01,4.583209753036499023e-01,9.251123666763305664e-01,4.603503048419952393e-01,9.325096011161804199e-01,4.645977616310119629e-01,9.379621744155883789e-01,4.683223962783813477e-01,9.439163804054260254e-01,4.751585125923156738e-01
5.400000000000000000e+01,9.160181879997253418e-01,4.584727585315704346e-01,9.254394173622131348e-01,4.607621133327484131e-01,9.323927164077758789e-01,4.651657938957214355e-01,9.374553561210632324e-01,4.689982533454895020e-01,9.426904916763305664e-01,4.759179651737213135e-01
5.410000000000000142e+01,9.165396094322204590e-01,4.586389362812042236e-01,9.257231354713439941e-01,4.611781239509582520e-01,9.322156906127929688e-01,4.657235145568847656e-01,9.368766546249389648e-01,4.696514606475830078e-01,9.413833618164062500e-01,4.766334295272827148e-01
5.420000000000000284e+01,9.170435667037963867e-01,4.588187634944915771e-01,9.259630441665649414e-01,4.615969955921173096e-01,9.319794178009033203e-01,4.662693440914154053e-01,9.362282156944274902e-01,4.702803492546081543e-01,9.399995207786560059e-01,4.773026406764984131e-01
5.430000000000000426e+01,9.175286889076232910e-01,4.590114951133728027e-01,9.261587262153625488e-01,4.620174467563629150e-01,9.316852092742919922e-01,4.668018221855163574e-01,9.355127215385437012e-01,4.708831012248992920e-01,9.385448694229125977e-01,4.779191613197326660e-01
5.439999999999999858e+01,9.179936051368713379e-01,4.592163860797882080e-01,9.263100624084472656e-01,4.624381959438323975e-01,9.313343763351440430e-01,4.673194289207458496e-01,9.347328543663024902e-01,4.714582860469818115e-01,9.370253086090087891e-01,4.784802794456481934e-01
5.450000000000000000e+01,9.184371232986450195e-01,4.594325423240661621e-01,9.264169931411743164e-01,4.628580808639526367e-01,9.309284687042236328e-01,4.678207039833068848e-01,9.338918924331665039e-01,4.720030426979064941e-01,9.354466795921325684e-01,4.789848625659942627e-01
5.460000000000000142e+01,9.188578724861145020e-01,4.596590995788574219e-01,9.264795780181884766e-01,4.632757306098937988e-01,9.304692745208740234e-01,4.683040380477905273e-01,9.329934120178222656e-01,4.725129306316375732e-01,9.338148832321166992e-01,4.794318675994873047e-01
5.470000000000000284e+01,9.192548394203186035e-01,4.598952531814575195e-01,9.264979958534240723e-01,4.636900424957275391e-01,9.299591779708862305e-01,4.687657952308654785e-01,9.320412874221801758e-01,4.729865193367004395e-01,9.321360588073730469e-01,4.798206388950347900e-01
5.480000000000000426e+01,9.196271300315856934e-01,4.601400792598724365e-01,9.264725446701049805e-01,4.640997350215911865e-01,9.294006228446960449e-01,4.692041873931884766e-01,9.310393929481506348e-01,4.734227061271667480e-01,9.304161071777343750e-01,4.801506400108337402e-01
5.489999999999999858e+01,9.199737310409545898e-01,4.603926241397857666e-01,9.264037609100341797e-01,4.645033478736877441e-01,9.287957549095153809e-01,4.696180820465087891e-01,9.299915432929992676e-01,4.738205671310424805e-01,9.286612868309020996e-01,4.804197549819946289e-01
5.500000000000000000e+01,9.202938079833984375e-01,4.606520533561706543e-01,9.262925982475280762e-01,4.648984968662261963e-01,9.281475543975830078e-01,4.700064361095428467e-01,9.289017319679260254e-01,4.741792380809783936e-01,9.268779158592224121e-01,4.806054532527923584e-01
5.510000000000000142e+01,9.205865859985351562e-01,4.609173238277435303e-01,9.261398911476135254e-01,4.652838110923767090e-01,9.274584054946899414e-01,4.703683257102966309e-01,9.277741909027099609e-01,4.744980633258819580e-01,9.250749945640563965e-01,4.807028770446777344e-01
5.520000000000000284e+01,9.208515882492065430e-01,4.611875116825103760e-01,9.259466528892517090e-01,4.656582176685333252e-01,9.267310500144958496e-01,4.707027971744537354e-01,9.266131520271301270e-01,4.747764468193054199e-01,9.232618808746337891e-01,4.807145297527313232e-01
5.530000000000000426e+01,9.210882186889648438e-01,4.614617228507995605e-01,9.257141351699829102e-01,4.660205841064453125e-01,9.259686470031738281e-01,4.710091352462768555e-01,9.254227280616760254e-01,4.750140309333801270e-01,9.214473962783813477e-01,4.806435108184814453e-01
5.539999999999999858e+01,9.212961196899414062e-01,4.617389440536499023e-01,9.254434704780578613e-01,4.663698375225067139e-01,9.251739382743835449e-01,4.712866842746734619e-01,9.242070913314819336e-01,4.752105176448822021e-01,9.196403622627258301e-01,4.804930686950683594e-01
5.550000000000000000e+01,9.214748740196228027e-01,4.620182514190673828e-01,9.251359701156616211e-01,4.667051136493682861e-01,9.243499040603637695e-01,4.715349376201629639e-01,9.229707717895507812e-01,4.753657877445220947e-01,9.178491234779357910e-01,4.802666008472442627e-01
5.560000000000000142e+01,9.216242432594299316e-01,4.622986912727355957e-01,9.247933030128479004e-01,4.670253694057464600e-01,9.234997034072875977e-01,4.717533886432647705e-01,9.217180013656616211e-01,4.754798412322998047e-01,9.160816073417663574e-01,4.799680113792419434e-01
5.570000000000000284e+01,9.217443466186523438e-01,4.625793397426605225e-01,9.244169592857360840e-01,4.673297703266143799e-01,9.226266145706176758e-01,4.719417393207550049e-01,9.204530715942382812e-01,4.755475223064422607e-01,9.143454432487487793e-01,4.796011447906494141e-01
5.580000000000000426e+01,9.218347668647766113e-01,4.628592729568481445e-01,9.240086674690246582e-01,4.676174819469451904e-01,9.217335581779479980e-01,4.720997214317321777e-01,9.191808700561523438e-01,4.755559265613555908e-01,9.126477241516113281e-01,4.791702032089233398e-01
5.589999999999999858e+01,9.218958616256713867e-01,4.631375372409820557e-01,9.235700964927673340e-01,4.678877890110015869e-01,9.208238124847412109e-01,4.722272157669067383e-01,9.179077744483947754e-01,4.755062460899353027e-01,9.109951853752136230e-01,4.786795079708099365e-01
5.600000000000000000e+01,9.219277501106262207e-01,4.634133577346801758e-01,9.231030344963073730e-01,4.681400954723358154e-01,9.199005365371704102e-01,4.723241627216339111e-01,9.166399240493774414e-01,4.754007756710052490e-01,9.093941450119018555e-01,4.781334996223449707e-01
5.610000000000000142e+01,9.219306707382202148e-01,4.636856913566589355e-01,9.226094484329223633e-01,4.683737456798553467e-01,9.189670681953430176e-01,4.723906517028808594e-01,9.153830409049987793e-01,4.752420485019683838e-01,9.078504443168640137e-01,4.775367677211761475e-01
5.620000000000000284e+01,9.219049215316772461e-01,4.639537334442138672e-01,9.220913052558898926e-01,4.685881733894348145e-01,9.180263876914978027e-01,4.724268317222595215e-01,9.141427874565124512e-01,4.750326871871948242e-01,9.063692092895507812e-01,4.768939018249511719e-01
5.630000000000000426e+01,9.218510985374450684e-01,4.642167389392852783e-01,9.215505123138427734e-01,4.687829911708831787e-01,9.170818924903869629e-01,4.724330902099609375e-01,9.129245877265930176e-01,4.747754335403442383e-01,9.049553871154785156e-01,4.762095808982849121e-01
5.639999999999999858e+01,9.217696189880371094e-01,4.644738435745239258e-01,9.209892153739929199e-01,4.689577519893646240e-01,9.161367416381835938e-01,4.724092483520507812e-01,9.117334485054016113e-01,4.744731783866882324e-01,9.036133885383605957e-01,4.754884541034698486e-01
5.650000000000000000e+01,9.216611385345458984e-01,4.647243022918701172e-01,9.204096198081970215e-01,4.691121280193328857e-01,9.151939153671264648e-01,4.723474085330963135e-01,9.105738997459411621e-01,4.741290509700775146e-01,9.023470878601074219e-01,4.747353494167327881e-01
5.660000000000000142e+01,9.215263128280639648e-01,4.649673402309417725e-01,9.198136329650878906e-01,4.692457914352416992e-01,9.142575263977050781e-01,4.722452759742736816e-01,9.094504714012145996e-01,4.737460613250732422e-01,9.011598229408264160e-01,4.739549160003662109e-01
5.670000000000000284e+01,9.213659167289733887e-01,4.652022421360015869e-01,9.192035794258117676e-01,4.693587720394134521e-01,9.133319854736328125e-01,4.721048176288604736e-01,9.083672165870666504e-01,4.733274877071380615e-01,9.000542759895324707e-01,4.731518626213073730e-01
5.680000000000000426e+01,9.211807847023010254e-01,4.654283821582794189e-01,9.185816049575805664e-01,4.694507122039794922e-01,9.124211072921752930e-01,4.719279408454895020e-01,9.073278307914733887e-01,4.728764891624450684e-01,8.990331888198852539e-01,4.723308682441711426e-01
5.689999999999999858e+01,9.209718704223632812e-01,4.656451344490051270e-01,9.179499149322509766e-01,4.695217907428741455e-01,9.115287065505981445e-01,4.717168509960174561e-01,9.063357114791870117e-01,4.723964035511016846e-01,8.980981707572937012e-01,4.714963436126708984e-01
5.700000000000000000e+01,9.207401871681213379e-01,4.658519029617309570e-01,9.173107147216796875e-01,4.695720076560974121e-01,9.106584787368774414e-01,4.714737236499786377e-01,9.053940176963806152e-01,4.718905091285705566e-01,8.972507715225219727e-01,4.706528484821319580e-01
5.710000000000000142e+01,9.204867482185363770e-01,4.660481214523315430e-01,9.166661500930786133e-01,4.696013629436492920e-01,9.098137021064758301e-01,4.712008535861968994e-01,9.045053124427795410e-01,4.713621437549591064e-01,8.964918255805969238e-01,4.698046743869781494e-01
5.720000000000000284e+01,9.202126860618591309e-01,4.662332236766815186e-01,9.160184264183044434e-01,4.696100354194641113e-01,9.089975357055664062e-01,4.709005653858184814e-01,9.036720991134643555e-01,4.708146452903747559e-01,8.958219885826110840e-01,4.689560830593109131e-01
5.730000000000000426e+01,9.199191927909851074e-01,4.664067924022674561e-01,9.153699278831481934e-01,4.695982933044433594e-01,9.082129001617431641e-01,4.705752730369567871e-01,9.028964042663574219e-01,4.702512919902801514e-01,8.952411413192749023e-01,4.681110382080078125e-01
5.739999999999999858e+01,9.196073412895202637e-01,4.665683805942535400e-01,9.147224426269531250e-01,4.695664346218109131e-01,9.074624776840209961e-01,4.702274501323699951e-01,9.021799564361572266e-01,4.696752429008483887e-01,8.947489261627197266e-01,4.672734439373016357e-01
5.750000000000000000e+01,9.192785024642944336e-01,4.667176604270935059e-01,9.140782356262207031e-01,4.695147871971130371e-01,9.067484736442565918e-01,4.698594808578491211e-01,9.015237092971801758e-01,4.690897464752197266e-01,8.943446874618530273e-01,4.664470255374908447e-01
5.760000000000000142e+01,9.189340472221374512e-01,4.668542444705963135e-01,9.134393930435180664e-01,4.694437980651855469e-01,9.060730338096618652e-01,4.694738984107971191e-01,9.009290337562561035e-01,4.684979617595672607e-01,8.940271735191345215e-01,4.656353294849395752e-01
5.770000000000000284e+01,9.185751676559448242e-01,4.669778347015380859e-01,9.128079414367675781e-01,4.693539440631866455e-01,9.054380059242248535e-01,4.690730869770050049e-01,9.003963470458984375e-01,4.679029285907745361e-01,8.937948942184448242e-01,4.648417830467224121e-01
5.780000000000000426e+01,9.182032942771911621e-01,4.670882225036621094e-01,9.121858477592468262e-01,4.692457616329193115e-01,9.048450589179992676e-01,4.686594903469085693e-01,8.999260663986206055e-01,4.673075079917907715e-01,8.936458230018615723e-01,4.640694260597229004e-01
5.789999999999999858e+01,9.178197383880615234e-01,4.671852290630340576e-01,9.115750193595886230e-01,4.691197872161865234e-01,9.042955040931701660e-01,4.682355821132659912e-01,8.995183706283569336e-01,4.667145609855651855e-01,8.935777544975280762e-01,4.633212387561798096e-01
5.800000000000000000e+01,9.174259305000305176e-01,4.672686159610748291e-01,9.109773635864257812e-01,4.689767062664031982e-01,9.037904739379882812e-01,4.678036868572235107e-01,8.991728425025939941e-01,4.661268293857574463e-01,8.935881853103637695e-01,4.625999331474304199e-01
5.810000000000000142e+01,9.170233607292175293e-01,4.673383831977844238e-01,9.103947281837463379e-01,4.688170254230499268e-01,9.033308029174804688e-01,4.673661887645721436e-01,8.988890051841735840e-01,4.655470550060272217e-01,8.936744332313537598e-01,4.619079232215881348e-01
5.820000000000000284e+01,9.166133999824523926e-01,4.673943817615509033e-01,9.098287820816040039e-01,4.686385393142700195e-01,9.029170274734497070e-01,4.669253826141357422e-01,8.986659646034240723e-01,4.649775922298431396e-01,8.938333988189697266e-01,4.612475037574768066e-01
5.830000000000000426e+01,9.161975383758544922e-01,4.674366712570190430e-01,9.092815518379211426e-01,4.684415459632873535e-01,9.025494456291198730e-01,4.664834141731262207e-01,8.985026478767395020e-01,4.644207656383514404e-01,8.940615653991699219e-01,4.606207907199859619e-01
5.839999999999999858e+01,9.157772064208984375e-01,4.674652516841888428e-01,9.087550640106201172e-01,4.682275950908660889e-01,9.022282958030700684e-01,4.660424590110778809e-01,8.983979225158691406e-01,4.638788104057312012e-01,8.943555951118469238e-01,4.600294530391693115e-01
5.850000000000000000e+01,9.153538346290588379e-01,4.674802124500274658e-01,9.082509279251098633e-01,4.679983258247375488e-01,9.019533991813659668e-01,4.656046032905578613e-01,8.983501195907592773e-01,4.633537828922271729e-01,8.947117328643798828e-01,4.594751298427581787e-01
5.860000000000000142e+01,9.149289131164550781e-01,4.674817025661468506e-01,9.077708125114440918e-01,4.677553772926330566e-01,9.017243981361389160e-01,4.651717841625213623e-01,8.983573913574218750e-01,4.628476202487945557e-01,8.951259851455688477e-01,4.589562416076660156e-01
5.870000000000000284e+01,9.145036935806274414e-01,4.674698114395141602e-01,9.073162078857421875e-01,4.675003886222839355e-01,9.015409350395202637e-01,4.647458791732788086e-01,8.984177112579345703e-01,4.623620808124542236e-01,8.955946564674377441e-01,4.584602713584899902e-01
5.880000000000000426e+01,9.140796661376953125e-01,4.674448370933532715e-01,9.068883657455444336e-01,4.672349095344543457e-01,9.014021158218383789e-01,4.643287062644958496e-01,8.985289931297302246e-01,4.618986546993255615e-01,8.961154818534851074e-01,4.579868912696838379e-01
5.889999999999999858e+01,9.136583209037780762e-01,4.674069583415985107e-01,9.064884185791015625e-01,4.669606983661651611e-01,9.013071060180664062e-01,4.639219343662261963e-01,8.986889719963073730e-01,4.614585041999816895e-01,8.966861367225646973e-01,4.575374126434326172e-01
5.900000000000000000e+01,9.132408499717712402e-01,4.673564732074737549e-01,9.061172604560852051e-01,4.666793048381805420e-01,9.012548327445983887e-01,4.635271430015563965e-01,8.988950848579406738e-01,4.610341489315032959e-01,8.973040580749511719e-01,4.571129679679870605e-01
5.910000000000000142e+01,9.128286838531494141e-01,4.672937095165252686e-01,9.057754278182983398e-01,4.663923680782318115e-01,9.012439846992492676e-01,4.631457626819610596e-01,8.991457819938659668e-01,4.606230556964874268e-01,8.979666233062744141e-01,4.567146897315979004e-01
5.920000000000000284e+01,9.124230146408081055e-01,4.672190546989440918e-01,9.054639339447021484e-01,4.661014080047607422e-01,9.012730717658996582e-01,4.627745151519775391e-01,8.994397521018981934e-01,4.602263569831848145e-01,8.986710906028747559e-01,4.563435018062591553e-01
5.930000000000000426e+01,9.120252132415771484e-01,4.671328961849212646e-01,9.051829576492309570e-01,4.658079147338867188e-01,9.013411402702331543e-01,4.624100923538208008e-01,8.997753858566284180e-01,4.598452448844909668e-01,8.994145393371582031e-01,4.560003280639648438e-01
5.939999999999999858e+01,9.116364121437072754e-01,4.670356214046478271e-01,9.049327373504638672e-01,4.655134975910186768e-01,9.014475345611572266e-01,4.620536267757415771e-01,9.001511335372924805e-01,4.594807028770446777e-01,9.001942276954650879e-01,4.556859135627746582e-01
5.950000000000000000e+01,9.112577438354492188e-01,4.669277369976043701e-01,9.047133922576904297e-01,4.652191996574401855e-01,9.015913605690002441e-01,4.617061913013458252e-01,9.005652070045471191e-01,4.591338038444519043e-01,9.010069370269775391e-01,4.554010033607482910e-01
5.960000000000000142e+01,9.108905792236328125e-01,4.668097198009490967e-01,9.045249819755554199e-01,4.649235010147094727e-01,9.017717838287353516e-01,4.613688290119171143e-01,9.010157585144042969e-01,4.588053822517395020e-01,9.018496274948120117e-01,4.551460146903991699e-01
5.970000000000000284e+01,9.105355739593505859e-01,4.666821062564849854e-01,9.043675661087036133e-01,4.646266102790832520e-01,9.019876122474670410e-01,4.610425531864166260e-01,9.015007615089416504e-01,4.584963023662567139e-01,9.027192592620849609e-01,4.549215137958526611e-01
5.980000000000000426e+01,9.101939797401428223e-01,4.665454626083374023e-01,9.042413830757141113e-01,4.643295407295227051e-01,9.022377729415893555e-01,4.607282280921936035e-01,9.020183682441711426e-01,4.582073986530303955e-01,9.036125540733337402e-01,4.547278583049774170e-01
5.989999999999999858e+01,9.098667502403259277e-01,4.664002358913421631e-01,9.041463732719421387e-01,4.640332460403442383e-01,9.025208950042724609e-01,4.604267179965972900e-01,9.025663137435913086e-01,4.579393267631530762e-01,9.045262932777404785e-01,4.545652568340301514e-01
6.000000000000000000e+01,9.095547199249267578e-01,4.662470817565917969e-01,9.040824770927429199e-01,4.637387394905090332e-01,9.028357863426208496e-01,4.601389169692993164e-01,9.031425714492797852e-01,4.576926827430725098e-01,9.054571986198425293e-01,4.544338285923004150e-01
6.010000000000000142e+01,9.092587828636169434e-01,4.660865962505340576e-01,9.040495157241821289e-01,4.634468853473663330e-01,9.031810164451599121e-01,4.598655104637145996e-01,9.037448167800903320e-01,4.574680030345916748e-01,9.064018726348876953e-01,4.543336927890777588e-01
6.020000000000000284e+01,9.089796543121337891e-01,4.659194648265838623e-01,9.040471911430358887e-01,4.631586968898773193e-01,9.035549163818359375e-01,4.596073329448699951e-01,9.043706655502319336e-01,4.572657644748687744e-01,9.073572158813476562e-01,4.542647600173950195e-01
6.030000000000000426e+01,9.087182879447937012e-01,4.657461941242218018e-01,9.040752053260803223e-01,4.628750383853912354e-01,9.039559960365295410e-01,4.593649804592132568e-01,9.050177931785583496e-01,4.570863544940948486e-01,9.083200097084045410e-01,4.542268216609954834e-01
6.039999999999999858e+01,9.084748625755310059e-01,4.655675292015075684e-01,9.041329622268676758e-01,4.625967442989349365e-01,9.043825864791870117e-01,4.591390490531921387e-01,9.056838750839233398e-01,4.569301009178161621e-01,9.092867970466613770e-01,4.542196691036224365e-01
6.050000000000000000e+01,9.082501530647277832e-01,4.653840959072113037e-01,9.042199850082397461e-01,4.623247683048248291e-01,9.048329591751098633e-01,4.589301049709320068e-01,9.063664078712463379e-01,4.567972123622894287e-01,9.102545380592346191e-01,4.542428851127624512e-01
6.060000000000000142e+01,9.080446958541870117e-01,4.651965498924255371e-01,9.043356180191040039e-01,4.620598554611206055e-01,9.053052663803100586e-01,4.587385952472686768e-01,9.070630073547363281e-01,4.566878378391265869e-01,9.112198352813720703e-01,4.542961120605468750e-01
6.070000000000000284e+01,9.078589081764221191e-01,4.650056064128875732e-01,9.044790863990783691e-01,4.618027806282043457e-01,9.057977795600891113e-01,4.585649073123931885e-01,9.077711701393127441e-01,4.566020071506500244e-01,9.121795892715454102e-01,4.543786942958831787e-01
6.080000000000000426e+01,9.076932072639465332e-01,4.648118615150451660e-01,9.046495556831359863e-01,4.615543782711029053e-01,9.063086509704589844e-01,4.584094583988189697e-01,9.084883928298950195e-01,4.565397500991821289e-01,9.131308197975158691e-01,4.544899761676788330e-01
6.089999999999999858e+01,9.075478911399841309e-01,4.646160006523132324e-01,9.048461318016052246e-01,4.613152146339416504e-01,9.068357944488525391e-01,4.582725167274475098e-01,9.092121720314025879e-01,4.565009176731109619e-01,9.140704274177551270e-01,4.546293020248413086e-01
6.100000000000000000e+01,9.074230790138244629e-01,4.644187390804290771e-01,9.050678014755249023e-01,4.610860645771026611e-01,9.073773622512817383e-01,4.581542611122131348e-01,9.099401235580444336e-01,4.564853906631469727e-01,9.149954915046691895e-01,4.547957479953765869e-01
6.110000000000000142e+01,9.073190689086914062e-01,4.642206728458404541e-01,9.053136706352233887e-01,4.608674645423889160e-01,9.079315066337585449e-01,4.580548703670501709e-01,9.106696844100952148e-01,4.564929008483886719e-01,9.159032106399536133e-01,4.549885988235473633e-01
6.120000000000000284e+01,9.072358608245849609e-01,4.640225172042846680e-01,9.055824875831604004e-01,4.606600999832153320e-01,9.084961414337158203e-01,4.579744040966033936e-01,9.113986492156982422e-01,4.565231204032897949e-01,9.167906641960144043e-01,4.552065730094909668e-01
6.130000000000000426e+01,9.071732759475708008e-01,4.638249278068542480e-01,9.058730602264404297e-01,4.604643881320953369e-01,9.090692400932312012e-01,4.579128921031951904e-01,9.121245145797729492e-01,4.565756916999816895e-01,9.176555275917053223e-01,4.554471671581268311e-01
6.139999999999999858e+01,9.071315526962280273e-01,4.636285305023193359e-01,9.061843156814575195e-01,4.602809548377990723e-01,9.096488356590270996e-01,4.578703343868255615e-01,9.128447771072387695e-01,4.566501975059509277e-01,9.184957742691040039e-01,4.557092487812042236e-01
6.150000000000000000e+01,9.071104526519775391e-01,4.634339809417724609e-01,9.065147638320922852e-01,4.601102173328399658e-01,9.102329015731811523e-01,4.578466117382049561e-01,9.135573506355285645e-01,4.567460119724273682e-01,9.193089008331298828e-01,4.559917449951171875e-01
6.160000000000000142e+01,9.071097970008850098e-01,4.632419049739837646e-01,9.068631529808044434e-01,4.599525630474090576e-01,9.108195900917053223e-01,4.578415453433990479e-01,9.142599105834960938e-01,4.568626284599304199e-01,9.200928211212158203e-01,4.562936723232269287e-01
6.170000000000000284e+01,9.071293473243713379e-01,4.630528688430786133e-01,9.072282314300537109e-01,4.598083496093750000e-01,9.114066958427429199e-01,4.578549265861511230e-01,9.149503111839294434e-01,4.569994211196899414e-01,9.208452701568603516e-01,4.566140472888946533e-01
6.180000000000000426e+01,9.071687459945678711e-01,4.628674387931823730e-01,9.076084494590759277e-01,4.596778154373168945e-01,9.119926095008850098e-01,4.578865170478820801e-01,9.156264662742614746e-01,4.571556746959686279e-01,9.215644598007202148e-01,4.569516181945800781e-01
6.189999999999999858e+01,9.072275757789611816e-01,4.626862406730651855e-01,9.080024957656860352e-01,4.595613181591033936e-01,9.125752449035644531e-01,4.579359591007232666e-01,9.162862896919250488e-01,4.573305547237396240e-01,9.222485423088073730e-01,4.573053419589996338e-01
6.200000000000000000e+01,9.073054790496826172e-01,4.625097513198852539e-01,9.084088802337646484e-01,4.594590365886688232e-01,9.131525158882141113e-01,4.580028355121612549e-01,9.169276952743530273e-01,4.575233161449432373e-01,9.228956699371337891e-01,4.576739966869354248e-01
6.210000000000000142e+01,9.074019193649291992e-01,4.623385071754455566e-01,9.088259935379028320e-01,4.593710899353027344e-01,9.137230515480041504e-01,4.580867290496826172e-01,9.175489544868469238e-01,4.577330946922302246e-01,9.235042929649353027e-01,4.580563008785247803e-01
6.220000000000000284e+01,9.075164794921875000e-01,4.621731042861938477e-01,9.092524051666259766e-01,4.592976272106170654e-01,9.142848253250122070e-01,4.581871330738067627e-01,9.181482195854187012e-01,4.579589962959289551e-01,9.240729212760925293e-01,4.584511220455169678e-01
6.230000000000000426e+01,9.076483249664306641e-01,4.620138406753540039e-01,9.096864461898803711e-01,4.592386782169342041e-01,9.148360490798950195e-01,4.583035409450531006e-01,9.187238216400146484e-01,4.582000970840454102e-01,9.246001243591308594e-01,4.588570892810821533e-01
6.239999999999999858e+01,9.077969193458557129e-01,4.618612825870513916e-01,9.101268053054809570e-01,4.591942727565765381e-01,9.153751134872436523e-01,4.584353864192962646e-01,9.192741513252258301e-01,4.584553241729736328e-01,9.250847697257995605e-01,4.592729210853576660e-01
6.250000000000000000e+01,9.079615473747253418e-01,4.617157876491546631e-01,9.105718731880187988e-01,4.591643810272216797e-01,9.159004092216491699e-01,4.585820138454437256e-01,9.197977185249328613e-01,4.587237238883972168e-01,9.255257844924926758e-01,4.596973061561584473e-01
6.260000000000000142e+01,9.081415534019470215e-01,4.615778028964996338e-01,9.110201001167297363e-01,4.591488838195800781e-01,9.164103865623474121e-01,4.587427079677581787e-01,9.202930927276611328e-01,4.590042829513549805e-01,9.259222745895385742e-01,4.601288735866546631e-01
6.270000000000000284e+01,9.083359837532043457e-01,4.614476561546325684e-01,9.114699363708496094e-01,4.591476619243621826e-01,9.169035553932189941e-01,4.589168429374694824e-01,9.207589030265808105e-01,4.592958688735961914e-01,9.262733459472656250e-01,4.605662822723388672e-01
6.280000000000000426e+01,9.085441231727600098e-01,4.613256454467773438e-01,9.119199514389038086e-01,4.591605663299560547e-01,9.173784255981445312e-01,4.591036140918731689e-01,9.211943149566650391e-01,4.595973789691925049e-01,9.265784025192260742e-01,4.610081911087036133e-01
6.289999999999999858e+01,9.087651371955871582e-01,4.612121284008026123e-01,9.123686552047729492e-01,4.591873586177825928e-01,9.178336858749389648e-01,4.593023061752319336e-01,9.215980768203735352e-01,4.599076807498931885e-01,9.268368482589721680e-01,4.614532291889190674e-01
6.300000000000000000e+01,9.089981317520141602e-01,4.611073732376098633e-01,9.128146171569824219e-01,4.592277407646179199e-01,9.182681441307067871e-01,4.595120847225189209e-01,9.219692945480346680e-01,4.602257013320922852e-01,9.270484447479248047e-01,4.619000852108001709e-01
6.310000000000000142e+01,9.092420339584350586e-01,4.610115587711334229e-01,9.132564067840576172e-01,4.592814743518829346e-01,9.186806082725524902e-01,4.597321152687072754e-01,9.223071336746215820e-01,4.605502486228942871e-01,9.272129535675048828e-01,4.623473882675170898e-01
6.320000000000000284e+01,9.094960689544677734e-01,4.609248936176300049e-01,9.136924147605895996e-01,4.593482017517089844e-01,9.190698266029357910e-01,4.599614441394805908e-01,9.226109385490417480e-01,4.608801901340484619e-01,9.273302555084228516e-01,4.627937972545623779e-01
6.330000000000000426e+01,9.097592234611511230e-01,4.608476161956787109e-01,9.141216874122619629e-01,4.594275355339050293e-01,9.194350838661193848e-01,4.601993858814239502e-01,9.228800535202026367e-01,4.612143933773040771e-01,9.274003505706787109e-01,4.632380008697509766e-01
6.339999999999999858e+01,9.100305438041687012e-01,4.607797861099243164e-01,9.145426154136657715e-01,4.595190286636352539e-01,9.197754263877868652e-01,4.604449868202209473e-01,9.231141209602355957e-01,4.615516960620880127e-01,9.274234175682067871e-01,4.636787176132202148e-01
6.350000000000000000e+01,9.103090167045593262e-01,4.607215225696563721e-01,9.149539470672607422e-01,4.596222639083862305e-01,9.200899600982666016e-01,4.606973230838775635e-01,9.233126044273376465e-01,4.618909358978271484e-01,9.273999333381652832e-01,4.641146361827850342e-01
6.360000000000000142e+01,9.105936288833618164e-01,4.606729447841644287e-01,9.153544902801513672e-01,4.597367346286773682e-01,9.203780889511108398e-01,4.609554708003997803e-01,9.234753251075744629e-01,4.622309505939483643e-01,9.273303151130676270e-01,4.645445346832275391e-01
6.370000000000000284e+01,9.108834266662597656e-01,4.606340527534484863e-01,9.157429933547973633e-01,4.598619043827056885e-01,9.206390380859375000e-01,4.612185359001159668e-01,9.236028790473937988e-01,4.625706672668457031e-01,9.272150993347167969e-01,4.649671912193298340e-01
6.380000000000000426e+01,9.111773371696472168e-01,4.606048464775085449e-01,9.161184430122375488e-01,4.599972367286682129e-01,9.208724498748779297e-01,4.614855945110321045e-01,9.236946702003479004e-01,4.629089534282684326e-01,9.270552396774291992e-01,4.653803110122680664e-01
6.389999999999999858e+01,9.114743471145629883e-01,4.605853259563446045e-01,9.164796471595764160e-01,4.601421654224395752e-01,9.210777878761291504e-01,4.617556631565093994e-01,9.237506985664367676e-01,4.632446765899658203e-01,9.268519282341003418e-01,4.657818377017974854e-01
6.400000000000000000e+01,9.117733836174011230e-01,4.605754017829895020e-01,9.168257117271423340e-01,4.602960944175720215e-01,9.212547540664672852e-01,4.620278775691986084e-01,9.237715005874633789e-01,4.635767936706542969e-01,9.266066551208496094e-01,4.661705791950225830e-01
6.409999999999999432e+01,9.120735526084899902e-01,4.605750143527984619e-01,9.171556830406188965e-01,4.604583978652954102e-01,9.214031696319580078e-01,4.623012542724609375e-01,9.237574338912963867e-01,4.639042913913726807e-01,9.263202548027038574e-01,4.665454328060150146e-01
6.420000000000000284e+01,9.123737812042236328e-01,4.605840146541595459e-01,9.174686670303344727e-01,4.606284201145172119e-01,9.215229153633117676e-01,4.625748395919799805e-01,9.237089157104492188e-01,4.642260968685150146e-01,9.259945154190063477e-01,4.669053256511688232e-01
6.429999999999999716e+01,9.126730561256408691e-01,4.606023132801055908e-01,9.177638292312622070e-01,4.608055353164672852e-01,9.216138720512390137e-01,4.628478586673736572e-01,9.236266016960144043e-01,4.645411968231201172e-01,9.256309270858764648e-01,4.672492444515228271e-01
6.440000000000000568e+01,9.129704236984252930e-01,4.606295824050903320e-01,9.180403947830200195e-01,4.609891176223754883e-01,9.216761589050292969e-01,4.631194174289703369e-01,9.235112667083740234e-01,4.648487269878387451e-01,9.252310991287231445e-01,4.675762951374053955e-01
6.450000000000000000e+01,9.132649898529052734e-01,4.606657922267913818e-01,9.182976484298706055e-01,4.611784219741821289e-01,9.217098951339721680e-01,4.633886218070983887e-01,9.233634471893310547e-01,4.651477932929992676e-01,9.247969985008239746e-01,4.678855836391448975e-01
6.459999999999999432e+01,9.135558009147644043e-01,4.607106745243072510e-01,9.185349941253662109e-01,4.613727927207946777e-01,9.217153787612915039e-01,4.636545181274414062e-01,9.231842756271362305e-01,4.654373824596405029e-01,9.243303537368774414e-01,4.681763648986816406e-01
6.470000000000000284e+01,9.138419032096862793e-01,4.607639312744140625e-01,9.187519550323486328e-01,4.615714251995086670e-01,9.216929078102111816e-01,4.639163315296173096e-01,9.229747653007507324e-01,4.657167196273803711e-01,9.238330125808715820e-01,4.684478342533111572e-01
6.479999999999999716e+01,9.141223430633544922e-01,4.608253240585327148e-01,9.189480543136596680e-01,4.617737233638763428e-01,9.216429591178894043e-01,4.641732871532440186e-01,9.227357506752014160e-01,4.659850597381591797e-01,9.233071804046630859e-01,4.686994254589080811e-01
6.490000000000000568e+01,9.143964648246765137e-01,4.608945250511169434e-01,9.191229343414306641e-01,4.619788825511932373e-01,9.215660691261291504e-01,4.644245207309722900e-01,9.224686026573181152e-01,4.662416279315948486e-01,9.227548241615295410e-01,4.689305424690246582e-01
6.500000000000000000e+01,9.146632552146911621e-01,4.609712064266204834e-01,9.192762970924377441e-01,4.621862769126892090e-01,9.214627146720886230e-01,4.646694064140319824e-01,9.221743941307067871e-01,4.664857387542724609e-01,9.221780896186828613e-01,4.691406786441802979e-01
6.509999999999999432e+01,9.149220585823059082e-01,4.610550105571746826e-01,9.194079041481018066e-01,4.623951315879821777e-01,9.213336110115051270e-01,4.649070799350738525e-01,9.218545556068420410e-01,4.667167067527770996e-01,9.215793013572692871e-01,4.693293571472167969e-01
6.520000000000000284e+01,9.151720404624938965e-01,4.611455798149108887e-01,9.195175170898437500e-01,4.626048207283020020e-01,9.211795330047607422e-01,4.651369452476501465e-01,9.215104579925537109e-01,4.669339656829833984e-01,9.209605455398559570e-01,4.694962501525878906e-01
6.529999999999999716e+01,9.154125452041625977e-01,4.612425267696380615e-01,9.196051359176635742e-01,4.628145694732666016e-01,9.210013151168823242e-01,4.653582274913787842e-01,9.211434721946716309e-01,4.671369791030883789e-01,9.203242659568786621e-01,4.696411490440368652e-01
6.540000000000000568e+01,9.156429171562194824e-01,4.613454639911651611e-01,9.196707606315612793e-01,4.630237221717834473e-01,9.207997918128967285e-01,4.655704796314239502e-01,9.207551479339599609e-01,4.673251807689666748e-01,9.196727275848388672e-01,4.697637856006622314e-01
6.550000000000000000e+01,9.158625006675720215e-01,4.614539742469787598e-01,9.197143912315368652e-01,4.632315933704376221e-01,9.205759763717651367e-01,4.657730162143707275e-01,9.203469157218933105e-01,4.674983322620391846e-01,9.190081954002380371e-01,4.698640704154968262e-01
6.559999999999999432e+01,9.160705208778381348e-01,4.615676403045654297e-01,9.197361469268798828e-01,4.634374976158142090e-01,9.203308224678039551e-01,4.659653306007385254e-01,9.199205040931701660e-01,4.676558971405029297e-01,9.183331131935119629e-01,4.699418842792510986e-01
6.570000000000000284e+01,9.162666201591491699e-01,4.616859555244445801e-01,9.197363257408142090e-01,4.636408686637878418e-01,9.200654625892639160e-01,4.661468565464019775e-01,9.194775223731994629e-01,4.677976071834564209e-01,9.176497459411621094e-01,4.699973165988922119e-01
6.579999999999999716e+01,9.164505004882812500e-01,4.618085324764251709e-01,9.197151064872741699e-01,4.638409316539764404e-01,9.197810292243957520e-01,4.663172066211700439e-01,9.190195798873901367e-01,4.679231643676757812e-01,9.169605374336242676e-01,4.700304865837097168e-01
6.590000000000000568e+01,9.166215062141418457e-01,4.619349241256713867e-01,9.196727871894836426e-01,4.640370905399322510e-01,9.194786548614501953e-01,4.664759635925292969e-01,9.185483455657958984e-01,4.680323898792266846e-01,9.162677526473999023e-01,4.700415432453155518e-01
6.600000000000000000e+01,9.167792797088623047e-01,4.620647132396697998e-01,9.196099638938903809e-01,4.642288088798522949e-01,9.191595911979675293e-01,4.666226506233215332e-01,9.180656075477600098e-01,4.681250751018524170e-01,9.155739545822143555e-01,4.700307250022888184e-01
6.609999999999999432e+01,9.169234037399291992e-01,4.621973335742950439e-01,9.195269346237182617e-01,4.644154906272888184e-01,9.188250303268432617e-01,4.667569994926452637e-01,9.175730943679809570e-01,4.682011604309082031e-01,9.148809909820556641e-01,4.699983298778533936e-01
6.620000000000000284e+01,9.170536398887634277e-01,4.623323380947113037e-01,9.194243550300598145e-01,4.645966589450836182e-01,9.184763431549072266e-01,4.668787121772766113e-01,9.170725941658020020e-01,4.682606160640716553e-01,9.141914844512939453e-01,4.699448347091674805e-01
6.629999999999999716e+01,9.171696305274963379e-01,4.624692499637603760e-01,9.193027019500732422e-01,4.647717177867889404e-01,9.181147217750549316e-01,4.669876098632812500e-01,9.165657758712768555e-01,4.683034718036651611e-01,9.135075807571411133e-01,4.698705375194549561e-01
6.640000000000000568e+01,9.172712564468383789e-01,4.626076221466064453e-01,9.191626310348510742e-01,4.649401307106018066e-01,9.177417755126953125e-01,4.670834243297576904e-01,9.160544276237487793e-01,4.683297276496887207e-01,9.128312468528747559e-01,4.697759747505187988e-01
6.650000000000000000e+01,9.173583388328552246e-01,4.627469778060913086e-01,9.190049171447753906e-01,4.651014506816864014e-01,9.173586964607238770e-01,4.671660065650939941e-01,9.155402779579162598e-01,4.683395624160766602e-01,9.121648073196411133e-01,4.696617424488067627e-01
6.659999999999999432e+01,9.174308180809020996e-01,4.628868401050567627e-01,9.188301563262939453e-01,4.652552604675292969e-01,9.169669151306152344e-01,4.672352969646453857e-01,9.150249958038330078e-01,4.683331251144409180e-01,9.115103483200073242e-01,4.695281982421875000e-01
6.670000000000000284e+01,9.174886345863342285e-01,4.630267322063446045e-01,9.186392426490783691e-01,4.654011428356170654e-01,9.165679216384887695e-01,4.672911763191223145e-01,9.145104289054870605e-01,4.683106839656829834e-01,9.108697772026062012e-01,4.693717956542968750e-01
6.679999999999999716e+01,9.175317287445068359e-01,4.631662070751190186e-01,9.184330105781555176e-01,4.655387401580810547e-01,9.161630272865295410e-01,4.673336446285247803e-01,9.139981269836425781e-01,4.682724475860595703e-01,9.102455377578735352e-01,4.691926240921020508e-01
6.690000000000000568e+01,9.175602197647094727e-01,4.633048176765441895e-01,9.182122349739074707e-01,4.656676352024078369e-01,9.157535433769226074e-01,4.673628211021423340e-01,9.134897589683532715e-01,4.682187736034393311e-01,9.096402525901794434e-01,4.689923524856567383e-01
6.700000000000000000e+01,9.175741076469421387e-01,4.634420573711395264e-01,9.179779291152954102e-01,4.657875895500183105e-01,9.153409004211425781e-01,4.673786759376525879e-01,9.129869937896728516e-01,4.681500792503356934e-01,9.090559482574462891e-01,4.687726199626922607e-01
6.709999999999999432e+01,9.175736308097839355e-01,4.635775685310363770e-01,9.177311658859252930e-01,4.658982753753662109e-01,9.149265885353088379e-01,4.673813581466674805e-01,9.124913811683654785e-01,4.680666923522949219e-01,9.084945321083068848e-01,4.685351848602294922e-01
6.720000000000000284e+01,9.175589084625244141e-01,4.637109041213989258e-01,9.174726605415344238e-01,4.659994840621948242e-01,9.145118594169616699e-01,4.673710167407989502e-01,9.120044708251953125e-01,4.679691493511199951e-01,9.079582095146179199e-01,4.682817757129669189e-01
6.729999999999999716e+01,9.175301790237426758e-01,4.638415873050689697e-01,9.172034263610839844e-01,4.660909473896026611e-01,9.140982627868652344e-01,4.673478603363037109e-01,9.115278124809265137e-01,4.678578972816467285e-01,9.074484705924987793e-01,4.680142104625701904e-01
6.740000000000000568e+01,9.174876809120178223e-01,4.639692902565002441e-01,9.169245362281799316e-01,4.661725163459777832e-01,9.136870503425598145e-01,4.673120975494384766e-01,9.110628962516784668e-01,4.677334725856781006e-01,9.069667458534240723e-01,4.677341580390930176e-01
6.750000000000000000e+01,9.174317717552185059e-01,4.640936553478240967e-01,9.166371226310729980e-01,4.662440717220306396e-01,9.132795929908752441e-01,4.672640562057495117e-01,9.106108546257019043e-01,4.675964713096618652e-01,9.065146446228027344e-01,4.674434959888458252e-01
6.759999999999999432e+01,9.173628091812133789e-01,4.642143249511718750e-01,9.163420796394348145e-01,4.663054645061492920e-01,9.128770232200622559e-01,4.672039747238159180e-01,9.101731777191162109e-01,4.674475193023681641e-01,9.060927629470825195e-01,4.671439826488494873e-01
6.770000000000000284e+01,9.172811508178710938e-01,4.643308818340301514e-01,9.160407781600952148e-01,4.663566350936889648e-01,9.124807715415954590e-01,4.671322703361511230e-01,9.097511768341064453e-01,4.672872424125671387e-01,9.057023525238037109e-01,4.668373465538024902e-01
6.779999999999999716e+01,9.171870350837707520e-01,4.644430279731750488e-01,9.157338738441467285e-01,4.663975536823272705e-01,9.120920300483703613e-01,4.670493006706237793e-01,9.093459248542785645e-01,4.671163260936737061e-01,9.053441286087036133e-01,4.665252268314361572e-01
6.790000000000000568e+01,9.170813560485839844e-01,4.645504355430603027e-01,9.154226183891296387e-01,4.664281904697418213e-01,9.117121100425720215e-01,4.669554829597473145e-01,9.089585542678833008e-01,4.669354259967803955e-01,9.050186872482299805e-01,4.662093818187713623e-01
6.800000000000000000e+01,9.169642925262451172e-01,4.646528065204620361e-01,9.151082634925842285e-01,4.664486348628997803e-01,9.113419055938720703e-01,4.668512642383575439e-01,9.085901975631713867e-01,4.667452573776245117e-01,9.047263264656066895e-01,4.658914208412170410e-01
6.809999999999999432e+01,9.168365001678466797e-01,4.647498428821563721e-01,9.147916436195373535e-01,4.664588570594787598e-01,9.109826087951660156e-01,4.667371213436126709e-01,9.082418084144592285e-01,4.665465950965881348e-01,9.044673442840576172e-01,4.655728936195373535e-01
6.820000000000000284e+01,9.166985154151916504e-01,4.648413360118865967e-01,9.144739508628845215e-01,4.664590358734130859e-01,9.106352329254150391e-01,4.666135907173156738e-01,9.079142808914184570e-01,4.663402438163757324e-01,9.042418003082275391e-01,4.652554094791412354e-01
6.829999999999999716e+01,9.165508747100830078e-01,4.649271667003631592e-01,9.141562581062316895e-01,4.664492309093475342e-01,9.103008508682250977e-01,4.664811491966247559e-01,9.076083898544311523e-01,4.661268889904022217e-01,9.040495753288269043e-01,4.649403393268585205e-01
6.840000000000000568e+01,9.163942337036132812e-01,4.650069475173950195e-01,9.138394594192504883e-01,4.664296507835388184e-01,9.099803566932678223e-01,4.663403034210205078e-01,9.073249101638793945e-01,4.659073352813720703e-01,9.038904309272766113e-01,4.646280407905578613e-01
6.850000000000000000e+01,9.162291288375854492e-01,4.650804996490478516e-01,9.135246872901916504e-01,4.664004445075988770e-01,9.096746444702148438e-01,4.661916494369506836e-01,9.070644378662109375e-01,4.656824469566345215e-01,9.037640690803527832e-01,4.643160104751586914e-01
6.860000000000000853e+01,9.160563349723815918e-01,4.651477038860321045e-01,9.132130146026611328e-01,4.663618803024291992e-01,9.093845486640930176e-01,4.660358130931854248e-01,9.068278074264526367e-01,4.654530286788940430e-01,9.036704897880554199e-01,4.640050232410430908e-01
6.870000000000000284e+01,9.158764481544494629e-01,4.652084112167358398e-01,9.129052758216857910e-01,4.663140773773193359e-01,9.091107249259948730e-01,4.658734202384948730e-01,9.066150188446044922e-01,4.652198553085327148e-01,9.036095142364501953e-01,4.636960327625274658e-01
6.879999999999999716e+01,9.156901836395263672e-01,4.652625322341918945e-01,9.126025438308715820e-01,4.662574827671051025e-01,9.088539481163024902e-01,4.657050371170043945e-01,9.064267277717590332e-01,4.649837315082550049e-01,9.035810232162475586e-01,4.633900821208953857e-01
6.890000000000000568e+01,9.154981970787048340e-01,4.653099477291107178e-01,9.123057723045349121e-01,4.661922752857208252e-01,9.086146354675292969e-01,4.655312597751617432e-01,9.062631726264953613e-01,4.647454917430877686e-01,9.035845994949340820e-01,4.630881249904632568e-01
6.900000000000000000e+01,9.153012633323669434e-01,4.653505980968475342e-01,9.120157957077026367e-01,4.661188125610351562e-01,9.083938002586364746e-01,4.653527736663818359e-01,9.061246514320373535e-01,4.645059108734130859e-01,9.036199450492858887e-01,4.627911150455474854e-01
6.910000000000000853e+01,9.150999784469604492e-01,4.653844237327575684e-01,9.117335081100463867e-01,4.660374820232391357e-01,9.081916809082031250e-01,4.651702046394348145e-01,9.060112833976745605e-01,4.642657637596130371e-01,9.036864638328552246e-01,4.624999761581420898e-01
6.920000000000000284e+01,9.148952364921569824e-01,4.654114246368408203e-01,9.114597439765930176e-01,4.659485816955566406e-01,9.080086946487426758e-01,4.649841785430908203e-01,9.059231281280517578e-01,4.640259444713592529e-01,9.037836790084838867e-01,4.622155725955963135e-01
6.929999999999999716e+01,9.146876335144042969e-01,4.654315710067749023e-01,9.111952781677246094e-01,4.658525586128234863e-01,9.078452587127685547e-01,4.647954702377319336e-01,9.058601260185241699e-01,4.637872278690338135e-01,9.039108157157897949e-01,4.619387388229370117e-01
6.940000000000000568e+01,9.144778251647949219e-01,4.654448926448822021e-01,9.109408855438232422e-01,4.657497704029083252e-01,9.077016115188598633e-01,4.646046161651611328e-01,9.058222770690917969e-01,4.635503292083740234e-01,9.040669798851013184e-01,4.616703689098358154e-01
6.950000000000000000e+01,9.142665266990661621e-01,4.654514491558074951e-01,9.106972813606262207e-01,4.656406939029693604e-01,9.075779914855957031e-01,4.644123613834381104e-01,9.058092832565307617e-01,4.633159339427947998e-01,9.042513370513916016e-01,4.614111185073852539e-01
6.960000000000000853e+01,9.140545129776000977e-01,4.654512405395507812e-01,9.104650616645812988e-01,4.655256867408752441e-01,9.074745774269104004e-01,4.642193019390106201e-01,9.058209061622619629e-01,4.630849659442901611e-01,9.044629335403442383e-01,4.611617624759674072e-01
6.970000000000000284e+01,9.138424992561340332e-01,4.654444158077239990e-01,9.102450609207153320e-01,4.654052257537841797e-01,9.073914289474487305e-01,4.640260338783264160e-01,9.058566689491271973e-01,4.628580212593078613e-01,9.047008156776428223e-01,4.609230458736419678e-01
6.979999999999999716e+01,9.136312007904052734e-01,4.654310643672943115e-01,9.100376367568969727e-01,4.652798175811767578e-01,9.073285460472106934e-01,4.638333022594451904e-01,9.059162735939025879e-01,4.626358747482299805e-01,9.049636721611022949e-01,4.606955349445343018e-01
6.990000000000000568e+01,9.134213328361511230e-01,4.654113054275512695e-01,9.098433256149291992e-01,4.651499390602111816e-01,9.072859287261962891e-01,4.636416733264923096e-01,9.059993624687194824e-01,4.624191224575042725e-01,9.052505493164062500e-01,4.604799151420593262e-01
7.000000000000000000e+01,9.132135510444641113e-01,4.653853178024291992e-01,9.096626043319702148e-01,4.650160074234008789e-01,9.072634577751159668e-01,4.634517431259155273e-01,9.061052799224853516e-01,4.622084796428680420e-01,9.055601358413696289e-01,4.602767527103424072e-01
7.010000000000000853e+01,9.130085110664367676e-01,4.653531312942504883e-01,9.094959497451782227e-01,4.648785591125488281e-01,9.072608947753906250e-01,4.632641673088073730e-01,9.062333106994628906e-01,4.620044827461242676e-01,9.058910608291625977e-01,4.600865244865417480e-01
7.020000000000000284e+01,9.128067493438720703e-01,4.653150737285614014e-01,9.093437790870666504e-01,4.647380709648132324e-01,9.072781205177307129e-01,4.630795419216156006e-01,9.063827991485595703e-01,4.618077278137207031e-01,9.062419533729553223e-01,4.599096775054931641e-01
7.029999999999999716e+01,9.126090407371520996e-01,4.652713537216186523e-01,9.092063903808593750e-01,4.645951092243194580e-01,9.073147177696228027e-01,4.628983438014984131e-01,9.065529108047485352e-01,4.616188108921051025e-01,9.066115021705627441e-01,4.597466886043548584e-01
7.040000000000000568e+01,9.124158620834350586e-01,4.652221500873565674e-01,9.090839028358459473e-01,4.644501209259033203e-01,9.073703289031982422e-01,4.627211987972259521e-01,9.067428708076477051e-01,4.614382088184356689e-01,9.069981575012207031e-01,4.595978558063507080e-01
7.050000000000000000e+01,9.122278094291687012e-01,4.651676416397094727e-01,9.089767336845397949e-01,4.643035829067230225e-01,9.074445366859436035e-01,4.625486135482788086e-01,9.069518446922302246e-01,4.612664282321929932e-01,9.074004888534545898e-01,4.594635069370269775e-01
7.060000000000000853e+01,9.120457172393798828e-01,4.651081264019012451e-01,9.088848829269409180e-01,4.641560316085815430e-01,9.075369834899902344e-01,4.623810946941375732e-01,9.071789383888244629e-01,4.611039757728576660e-01,9.078170657157897949e-01,4.593438506126403809e-01
7.070000000000000284e+01,9.118696451187133789e-01,4.650438427925109863e-01,9.088085293769836426e-01,4.640079736709594727e-01,9.076469540596008301e-01,4.622192680835723877e-01,9.074230790138244629e-01,4.609512388706207275e-01,9.082462191581726074e-01,4.592391848564147949e-01
7.079999999999999716e+01,9.117003083229064941e-01,4.649750888347625732e-01,9.087477326393127441e-01,4.638598859310150146e-01,9.077739715576171875e-01,4.620634019374847412e-01,9.076833128929138184e-01,4.608085751533508301e-01,9.086863398551940918e-01,4.591496586799621582e-01
7.090000000000000568e+01,9.115381836891174316e-01,4.649021029472351074e-01,9.087024927139282227e-01,4.637122750282287598e-01,9.079173803329467773e-01,4.619139730930328369e-01,9.079585671424865723e-01,4.606763422489166260e-01,9.091359972953796387e-01,4.590753614902496338e-01
7.100000000000000000e+01,9.113836884498596191e-01,4.648252129554748535e-01,9.086727499961853027e-01,4.635655879974365234e-01,9.080764651298522949e-01,4.617713987827301025e-01,9.082477688789367676e-01,4.605548381805419922e-01,9.095934629440307617e-01,4.590163230895996094e-01
7.110000000000000853e+01,9.112372994422912598e-01,4.647447168827056885e-01,9.086584448814392090e-01,4.634203314781188965e-01,9.082505702972412109e-01,4.616360962390899658e-01,9.085497856140136719e-01,4.604443609714508057e-01,9.100572466850280762e-01,4.589725434780120850e-01
7.120000000000000284e+01,9.110993146896362305e-01,4.646609127521514893e-01,9.086593389511108398e-01,4.632769227027893066e-01,9.084389209747314453e-01,4.615083932876586914e-01,9.088633656501770020e-01,4.603450894355773926e-01,9.105256199836730957e-01,4.589439928531646729e-01
7.129999999999999716e+01,9.109702110290527344e-01,4.645741283893585205e-01,9.086754322052001953e-01,4.631358683109283447e-01,9.086406826972961426e-01,4.613886773586273193e-01,9.091874361038208008e-01,4.602572619915008545e-01,9.109969735145568848e-01,4.589305818080902100e-01
7.140000000000000568e+01,9.108501672744750977e-01,4.644847214221954346e-01,9.087062478065490723e-01,4.629974365234375000e-01,9.088551402091979980e-01,4.612771868705749512e-01,9.095208048820495605e-01,4.601809680461883545e-01,9.114698767662048340e-01,4.589322209358215332e-01
7.150000000000000000e+01,9.107394218444824219e-01,4.643929600715637207e-01,9.087516665458679199e-01,4.628623127937316895e-01,9.090812802314758301e-01,4.611741900444030762e-01,9.098621606826782227e-01,4.601162970066070557e-01,9.119426012039184570e-01,4.589485526084899902e-01
7.160000000000000853e+01,9.106383919715881348e-01,4.642992019653320312e-01,9.088111519813537598e-01,4.627307355403900146e-01,9.093182086944580078e-01,4.610798656940460205e-01,9.102104306221008301e-01,4.600633382797241211e-01,9.124136567115783691e-01,4.589794576168060303e-01
7.170000000000000284e+01,9.105470776557922363e-01,4.642038345336914062e-01,9.088845252990722656e-01,4.626031219959259033e-01,9.095650911331176758e-01,4.609944820404052734e-01,9.105641841888427734e-01,4.600222110748291016e-01,9.128815531730651855e-01,4.590246081352233887e-01
7.179999999999999716e+01,9.104658961296081543e-01,4.641070663928985596e-01,9.089713692665100098e-01,4.624798893928527832e-01,9.098209738731384277e-01,4.609182476997375488e-01,9.109223484992980957e-01,4.599927365779876709e-01,9.133447408676147461e-01,4.590836763381958008e-01
7.190000000000000568e+01,9.103949069976806641e-01,4.640093147754669189e-01,9.090711474418640137e-01,4.623613357543945312e-01,9.100848436355590820e-01,4.608512222766876221e-01,9.112835526466369629e-01,4.599750041961669922e-01,9.138017296791076660e-01,4.591563642024993896e-01
7.200000000000000000e+01,9.103341102600097656e-01,4.639108777046203613e-01,9.091832041740417480e-01,4.622477889060974121e-01,9.103557467460632324e-01,4.607935249805450439e-01,9.116466641426086426e-01,4.599688649177551270e-01,9.142511487007141113e-01,4.592421352863311768e-01
7.210000000000000853e+01,9.102836251258850098e-01,4.638121426105499268e-01,9.093071818351745605e-01,4.621395468711853027e-01,9.106327891349792480e-01,4.607452452182769775e-01,9.120102524757385254e-01,4.599741697311401367e-01,9.146915674209594727e-01,4.593406617641448975e-01
7.220000000000000284e+01,9.102435708045959473e-01,4.637134373188018799e-01,9.094427824020385742e-01,4.620369374752044678e-01,9.109149575233459473e-01,4.607064127922058105e-01,9.123736023902893066e-01,4.599907994270324707e-01,9.151216745376586914e-01,4.594514667987823486e-01
7.229999999999999716e+01,9.102138280868530273e-01,4.636150002479553223e-01,9.095891118049621582e-01,4.619401097297668457e-01,9.112011790275573730e-01,4.606770575046539307e-01,9.127352237701416016e-01,4.600185453891754150e-01,9.155400991439819336e-01,4.595738649368286133e-01
7.240000000000000568e+01,9.101944565773010254e-01,4.635172188282012939e-01,9.097455739974975586e-01,4.618495106697082520e-01,9.114904999732971191e-01,4.606571197509765625e-01,9.130939245223999023e-01,4.600571691989898682e-01,9.159457683563232422e-01,4.597074687480926514e-01
7.250000000000000000e+01,9.101853370666503906e-01,4.634203612804412842e-01,9.099115729331970215e-01,4.617652893066406250e-01,9.117820262908935547e-01,4.606465697288513184e-01,9.134485721588134766e-01,4.601064324378967285e-01,9.163374900817871094e-01,4.598516523838043213e-01
7.260000000000000853e+01,9.101864099502563477e-01,4.633247852325439453e-01,9.100864529609680176e-01,4.616875648498535156e-01,9.120746254920959473e-01,4.606453180313110352e-01,9.137981534004211426e-01,4.601659774780273438e-01,9.167141318321228027e-01,4.600057601928710938e-01
7.270000000000000284e+01,9.101974368095397949e-01,4.632307887077331543e-01,9.102695584297180176e-01,4.616165757179260254e-01,9.123672842979431152e-01,4.606532156467437744e-01,9.141414761543273926e-01,4.602355659008026123e-01,9.170745611190795898e-01,4.601692259311676025e-01
7.279999999999999716e+01,9.102184176445007324e-01,4.631386101245880127e-01,9.104601740837097168e-01,4.615524411201477051e-01,9.126592874526977539e-01,4.606700539588928223e-01,9.144775867462158203e-01,4.603147804737091064e-01,9.174178838729858398e-01,4.603413641452789307e-01
7.290000000000000568e+01,9.102490544319152832e-01,4.630485773086547852e-01,9.106575846672058105e-01,4.614953100681304932e-01,9.129495620727539062e-01,4.606958329677581787e-01,9.148053526878356934e-01,4.604031443595886230e-01,9.177430868148803711e-01,4.605214893817901611e-01
7.300000000000000000e+01,9.102891683578491211e-01,4.629609286785125732e-01,9.108610153198242188e-01,4.614453017711639404e-01,9.132371544837951660e-01,4.607303738594055176e-01,9.151238799095153809e-01,4.605004489421844482e-01,9.180493950843811035e-01,4.607089459896087646e-01
7.310000000000000853e+01,9.103385806083679199e-01,4.628759026527404785e-01,9.110696315765380859e-01,4.614024460315704346e-01,9.135210514068603516e-01,4.607733488082885742e-01,9.154321551322937012e-01,4.606061875820159912e-01,9.183360934257507324e-01,4.609029591083526611e-01
7.320000000000000284e+01,9.103968739509582520e-01,4.627937972545623779e-01,9.112827777862548828e-01,4.613667726516723633e-01,9.138005971908569336e-01,4.608245491981506348e-01,9.157294034957885742e-01,4.607199132442474365e-01,9.186024069786071777e-01,4.611028730869293213e-01
7.329999999999999716e+01,9.104638099670410156e-01,4.627148509025573730e-01,9.114996790885925293e-01,4.613383710384368896e-01,9.140745401382446289e-01,4.608836770057678223e-01,9.160147309303283691e-01,4.608411490917205811e-01,9.188477396965026855e-01,4.613079428672790527e-01
7.340000000000000568e+01,9.105390310287475586e-01,4.626392424106597900e-01,9.117195606231689453e-01,4.613172411918640137e-01,9.143424034118652344e-01,4.609504342079162598e-01,9.162873029708862305e-01,4.609693586826324463e-01,9.190715551376342773e-01,4.615174531936645508e-01
7.350000000000000000e+01,9.106222391128540039e-01,4.625672101974487305e-01,9.119417667388916016e-01,4.613032937049865723e-01,9.146032929420471191e-01,4.610245227813720703e-01,9.165464639663696289e-01,4.611040353775024414e-01,9.192733764648437500e-01,4.617305994033813477e-01
7.360000000000000853e+01,9.107130169868469238e-01,4.624989330768585205e-01,9.121654629707336426e-01,4.612965583801269531e-01,9.148565530776977539e-01,4.611056149005889893e-01,9.167914986610412598e-01,4.612447023391723633e-01,9.194528460502624512e-01,4.619466960430145264e-01
7.370000000000000284e+01,9.108109474182128906e-01,4.624345898628234863e-01,9.123898744583129883e-01,4.612969458103179932e-01,9.151012301445007324e-01,4.611933231353759766e-01,9.170218110084533691e-01,4.613907933235168457e-01,9.196096062660217285e-01,4.621649086475372314e-01
7.379999999999999716e+01,9.109156131744384766e-01,4.623743593692779541e-01,9.126142263412475586e-01,4.613043367862701416e-01,9.153367877006530762e-01,4.612872004508972168e-01,9.172367453575134277e-01,4.615417420864105225e-01,9.197434782981872559e-01,4.623845815658569336e-01
7.390000000000000568e+01,9.110267758369445801e-01,4.623183906078338623e-01,9.128378033638000488e-01,4.613186419010162354e-01,9.155625104904174805e-01,4.613870382308959961e-01,9.174358248710632324e-01,4.616970121860504150e-01,9.198542237281799316e-01,4.626049697399139404e-01
7.400000000000000000e+01,9.111437797546386719e-01,4.622668325901031494e-01,9.130599498748779297e-01,4.613397419452667236e-01,9.157777428627014160e-01,4.614923596382141113e-01,9.176186323165893555e-01,4.618560671806335449e-01,9.199419021606445312e-01,4.628252685070037842e-01
7.410000000000000853e+01,9.112660884857177734e-01,4.622197449207305908e-01,9.132798314094543457e-01,4.613674283027648926e-01,9.159819483757019043e-01,4.616027474403381348e-01,9.177847504615783691e-01,4.620183408260345459e-01,9.200064539909362793e-01,4.630448222160339355e-01
7.420000000000000284e+01,9.113934040069580078e-01,4.621771872043609619e-01,9.134968519210815430e-01,4.614015817642211914e-01,9.161744713783264160e-01,4.617177844047546387e-01,9.179338216781616211e-01,4.621832072734832764e-01,9.200478792190551758e-01,4.632628560066223145e-01
7.429999999999999716e+01,9.115251898765563965e-01,4.621393084526062012e-01,9.137103557586669922e-01,4.614419937133789062e-01,9.163550734519958496e-01,4.618369936943054199e-01,9.180656075477600098e-01,4.623501002788543701e-01,9.200664758682250977e-01,4.634786844253540039e-01
7.440000000000000568e+01,9.116610288619995117e-01,4.621061682701110840e-01,9.139195680618286133e-01,4.614884853363037109e-01,9.165230393409729004e-01,4.619599580764770508e-01,9.181797504425048828e-01,4.625184535980224609e-01,9.200623631477355957e-01,4.636916220188140869e-01
7.450000000000000000e+01,9.118003249168395996e-01,4.620777964591979980e-01,9.141240119934082031e-01,4.615407288074493408e-01,9.166781902313232422e-01,4.620861709117889404e-01,9.182763695716857910e-01,4.626877009868621826e-01,9.200358986854553223e-01,4.639011025428771973e-01
7.460000000000000853e+01,9.119426012039184570e-01,4.620542526245117188e-01,9.143227934837341309e-01,4.615985453128814697e-01,9.168200492858886719e-01,4.622152745723724365e-01,9.183553457260131836e-01,4.628572762012481689e-01,9.199873208999633789e-01,4.641063809394836426e-01
7.470000000000000284e+01,9.120873808860778809e-01,4.620355665683746338e-01,9.145156145095825195e-01,4.616616666316986084e-01,9.169483780860900879e-01,4.623467624187469482e-01,9.184164404869079590e-01,4.630265831947326660e-01,9.199172258377075195e-01,4.643068611621856689e-01
7.479999999999999716e+01,9.122340679168701172e-01,4.620216786861419678e-01,9.147018194198608398e-01,4.617298245429992676e-01,9.170629382133483887e-01,4.624801874160766602e-01,9.184596538543701172e-01,4.631951153278350830e-01,9.198260307312011719e-01,4.645019769668579102e-01
7.490000000000000568e+01,9.123823046684265137e-01,4.620126187801361084e-01,9.148809313774108887e-01,4.618026912212371826e-01,9.171634316444396973e-01,4.626150727272033691e-01,9.184850454330444336e-01,4.633622765541076660e-01,9.197143912315368652e-01,4.646911025047302246e-01
7.500000000000000000e+01,9.125314950942993164e-01,4.620083272457122803e-01,9.150524139404296875e-01,4.618800282478332520e-01,9.172497391700744629e-01,4.627509713172912598e-01,9.184930920600891113e-01,4.635275900363922119e-01,9.195828437805175781e-01,4.648737013339996338e-01
7.510000000000000853e+01,9.126811027526855469e-01,4.620088040828704834e-01,9.152157902717590332e-01,4.619614779949188232e-01,9.173218011856079102e-01,4.628873765468597412e-01,9.184836745262145996e-01,4.636905193328857422e-01,9.194320440292358398e-01,4.650492370128631592e-01
7.520000000000000284e+01,9.128307104110717773e-01,4.620139300823211670e-01,9.153705835342407227e-01,4.620467722415924072e-01,9.173794984817504883e-01,4.630238711833953857e-01,9.184571504592895508e-01,4.638505876064300537e-01,9.192630648612976074e-01,4.652172625064849854e-01
7.529999999999999716e+01,9.129797816276550293e-01,4.620236754417419434e-01,9.155164957046508789e-01,4.621355533599853516e-01,9.174228906631469727e-01,4.631599485874176025e-01,9.184138178825378418e-01,4.640072286128997803e-01,9.190762639045715332e-01,4.653773009777069092e-01
7.540000000000000568e+01,9.131278395652770996e-01,4.620379805564880371e-01,9.156530499458312988e-01,4.622274935245513916e-01,9.174519777297973633e-01,4.632951915264129639e-01,9.183539748191833496e-01,4.641599953174591064e-01,9.188725948333740234e-01,4.655289649963378906e-01
7.550000000000000000e+01,9.132744669914245605e-01,4.620566368103027344e-01,9.157798886299133301e-01,4.623222351074218750e-01,9.174668788909912109e-01,4.634292423725128174e-01,9.182780981063842773e-01,4.643084406852722168e-01,9.186529517173767090e-01,4.656718671321868896e-01
7.560000000000000853e+01,9.134190678596496582e-01,4.620796144008636475e-01,9.158968329429626465e-01,4.624194502830505371e-01,9.174677133560180664e-01,4.635616242885589600e-01,9.181866645812988281e-01,4.644521474838256836e-01,9.184182286262512207e-01,4.658055603504180908e-01
7.570000000000000284e+01,9.135613441467285156e-01,4.621067345142364502e-01,9.160035848617553711e-01,4.625187516212463379e-01,9.174546599388122559e-01,4.636918902397155762e-01,9.180799722671508789e-01,4.645906984806060791e-01,9.181694984436035156e-01,4.659297466278076172e-01
7.579999999999999716e+01,9.137008190155029297e-01,4.621379077434539795e-01,9.160999655723571777e-01,4.626197814941406250e-01,9.174278378486633301e-01,4.638196825981140137e-01,9.179588556289672852e-01,4.647237062454223633e-01,9.179076552391052246e-01,4.660441875457763672e-01
7.590000000000000568e+01,9.138369560241699219e-01,4.621729254722595215e-01,9.161857366561889648e-01,4.627222418785095215e-01,9.173876643180847168e-01,4.639446139335632324e-01,9.178237318992614746e-01,4.648507833480834961e-01,9.176337122917175293e-01,4.661485850811004639e-01
7.600000000000000000e+01,9.139694571495056152e-01,4.622116386890411377e-01,9.162607192993164062e-01,4.628257751464843750e-01,9.173343181610107422e-01,4.640662372112274170e-01,9.176752567291259766e-01,4.649716317653656006e-01,9.173488020896911621e-01,4.662427306175231934e-01
7.610000000000000853e+01,9.140979051589965820e-01,4.622539281845092773e-01,9.163247942924499512e-01,4.629299640655517578e-01,9.172682166099548340e-01,4.641842544078826904e-01,9.175140261650085449e-01,4.650858640670776367e-01,9.170539975166320801e-01,4.663264751434326172e-01
7.620000000000000284e+01,9.142218232154846191e-01,4.622995555400848389e-01,9.163779616355895996e-01,4.630345702171325684e-01,9.171895980834960938e-01,4.642983078956604004e-01,9.173406958580017090e-01,4.651932120323181152e-01,9.167503714561462402e-01,4.663996100425720215e-01
7.629999999999999716e+01,9.143410325050354004e-01,4.623482823371887207e-01,9.164201021194458008e-01,4.631391465663909912e-01,9.170989990234375000e-01,4.644081294536590576e-01,9.171561598777770996e-01,4.652934372425079346e-01,9.164390563964843750e-01,4.664620757102966309e-01
7.640000000000000568e+01,9.144551157951354980e-01,4.623999893665313721e-01,9.164513349533081055e-01,4.632433354854583740e-01,9.169969558715820312e-01,4.645133316516876221e-01,9.169610738754272461e-01,4.653862714767456055e-01,9.161210656166076660e-01,4.665137827396392822e-01
7.650000000000000000e+01,9.145638346672058105e-01,4.624544680118560791e-01,9.164716005325317383e-01,4.633468687534332275e-01,9.168838262557983398e-01,4.646136462688446045e-01,9.167561531066894531e-01,4.654715359210968018e-01,9.157977104187011719e-01,4.665547311305999756e-01
7.660000000000000853e+01,9.146666526794433594e-01,4.625114500522613525e-01,9.164809584617614746e-01,4.634493887424468994e-01,9.167601466178894043e-01,4.647088348865509033e-01,9.165422916412353516e-01,4.655490219593048096e-01,9.154699444770812988e-01,4.665848910808563232e-01
7.670000000000000284e+01,9.147635102272033691e-01,4.625707566738128662e-01,9.164795875549316406e-01,4.635505676269531250e-01,9.166263937950134277e-01,4.647986292839050293e-01,9.163203239440917969e-01,4.656185507774353027e-01,9.151390194892883301e-01,4.666042923927307129e-01
7.679999999999999716e+01,9.148543477058410645e-01,4.626321494579315186e-01,9.164675474166870117e-01,4.636500775814056396e-01,9.164833426475524902e-01,4.648827910423278809e-01,9.160910248756408691e-01,4.656800329685211182e-01,9.148060679435729980e-01,4.666129946708679199e-01
7.690000000000000568e+01,9.149386286735534668e-01,4.626954197883605957e-01,9.164450168609619141e-01,4.637475907802581787e-01,9.163314104080200195e-01,4.649611711502075195e-01,9.158552885055541992e-01,4.657333493232727051e-01,9.144722819328308105e-01,4.666112065315246582e-01
7.700000000000000000e+01,9.150162935256958008e-01,4.627602994441986084e-01,9.164122939109802246e-01,4.638428390026092529e-01,9.161711335182189941e-01,4.650335311889648438e-01,9.156138300895690918e-01,4.657784402370452881e-01,9.141385555267333984e-01,4.665989875793457031e-01
7.710000000000000853e+01,9.150871634483337402e-01,4.628265500068664551e-01,9.163695573806762695e-01,4.639355540275573730e-01,9.160032868385314941e-01,4.650996625423431396e-01,9.153676629066467285e-01,4.658152163028717041e-01,9.138060808181762695e-01,4.665764570236206055e-01
7.720000000000000284e+01,9.151510596275329590e-01,4.628940224647521973e-01,9.163171052932739258e-01,4.640254080295562744e-01,9.158284664154052734e-01,4.651594758033752441e-01,9.151176214218139648e-01,4.658437073230743408e-01,9.134758710861206055e-01,4.665438830852508545e-01
7.729999999999999716e+01,9.152079224586486816e-01,4.629623889923095703e-01,9.162551760673522949e-01,4.641122519969940186e-01,9.156475663185119629e-01,4.652128815650939941e-01,9.148645401000976562e-01,4.658639132976531982e-01,9.131490588188171387e-01,4.665014743804931641e-01
7.740000000000000568e+01,9.152576327323913574e-01,4.630314409732818604e-01,9.161842465400695801e-01,4.641957283020019531e-01,9.154608249664306641e-01,4.652597606182098389e-01,9.146093726158142090e-01,4.658758640289306641e-01,9.128267168998718262e-01,4.664495289325714111e-01
7.750000000000000000e+01,9.153000712394714355e-01,4.631009697914123535e-01,9.161044359207153320e-01,4.642756879329681396e-01,9.152691364288330078e-01,4.653000235557556152e-01,9.143528342247009277e-01,4.658796191215515137e-01,9.125099182128906250e-01,4.663882851600646973e-01
7.760000000000000853e+01,9.153351783752441406e-01,4.631707072257995605e-01,9.160162210464477539e-01,4.643518626689910889e-01,9.150732159614562988e-01,4.653336703777313232e-01,9.140959382057189941e-01,4.658752977848052979e-01,9.121993780136108398e-01,4.663181006908416748e-01
7.770000000000000284e+01,9.153629541397094727e-01,4.632404446601867676e-01,9.159199595451354980e-01,4.644240438938140869e-01,9.148737192153930664e-01,4.653606414794921875e-01,9.138393998146057129e-01,4.658629894256591797e-01,9.118962287902832031e-01,4.662393331527709961e-01
7.779999999999999716e+01,9.153833985328674316e-01,4.633099436759948730e-01,9.158160686492919922e-01,4.644920825958251953e-01,9.146713614463806152e-01,4.653809070587158203e-01,9.135842323303222656e-01,4.658428430557250977e-01,9.116013050079345703e-01,4.661523401737213135e-01
7.790000000000000568e+01,9.153965711593627930e-01,4.633789360523223877e-01,9.157050848007202148e-01,4.645557105541229248e-01,9.144668579101562500e-01,4.653945267200469971e-01,9.133310914039611816e-01,4.658150076866149902e-01,9.113154411315917969e-01,4.660574495792388916e-01
7.800000000000000000e+01,9.154024720191955566e-01,4.634472429752349854e-01,9.155873656272888184e-01,4.646148681640625000e-01,9.142609238624572754e-01,4.654015302658081055e-01,9.130808711051940918e-01,4.657796919345855713e-01,9.110394716262817383e-01,4.659551382064819336e-01
7.810000000000000853e+01,9.154012203216552734e-01,4.635146558284759521e-01,9.154636859893798828e-01,4.646694362163543701e-01,9.140541553497314453e-01,4.654019773006439209e-01,9.128343462944030762e-01,4.657371342182159424e-01,9.107743501663208008e-01,4.658458530902862549e-01
7.820000000000000284e+01,9.153928756713867188e-01,4.635809361934661865e-01,9.153340458869934082e-01,4.647192358970642090e-01,9.138473272323608398e-01,4.653958976268768311e-01,9.125922918319702148e-01,4.656875133514404297e-01,9.105204939842224121e-01,4.657300114631652832e-01
7.829999999999999716e+01,9.153775572776794434e-01,4.636459052562713623e-01,9.151991605758666992e-01,4.647641777992248535e-01,9.136412739753723145e-01,4.653834700584411621e-01,9.123553633689880371e-01,4.656311273574829102e-01,9.102789163589477539e-01,4.656081199645996094e-01
7.840000000000000568e+01,9.153554439544677734e-01,4.637093544006347656e-01,9.150595068931579590e-01,4.648041725158691406e-01,9.134364128112792969e-01,4.653647541999816895e-01,9.121243953704833984e-01,4.655682146549224854e-01,9.100501537322998047e-01,4.654805362224578857e-01
7.850000000000000000e+01,9.153266549110412598e-01,4.637711048126220703e-01,9.149156808853149414e-01,4.648391604423522949e-01,9.132335186004638672e-01,4.653400182723999023e-01,9.118999838829040527e-01,4.654990732669830322e-01,9.098347425460815430e-01,4.653477966785430908e-01
7.860000000000000853e+01,9.152913093566894531e-01,4.638310074806213379e-01,9.147680997848510742e-01,4.648690819740295410e-01,9.130332469940185547e-01,4.653093218803405762e-01,9.116827845573425293e-01,4.654239714145660400e-01,9.096332788467407227e-01,4.652104377746582031e-01
7.870000000000000284e+01,9.152498841285705566e-01,4.638887941837310791e-01,9.146173000335693359e-01,4.648939073085784912e-01,9.128361344337463379e-01,4.652727544307708740e-01,9.114735126495361328e-01,4.653433263301849365e-01,9.094461798667907715e-01,4.650689959526062012e-01
7.879999999999999716e+01,9.152024984359741211e-01,4.639443755149841309e-01,9.144639968872070312e-01,4.649136066436767578e-01,9.126428365707397461e-01,4.652306139469146729e-01,9.112726449966430664e-01,4.652573764324188232e-01,9.092739224433898926e-01,4.649239182472229004e-01
7.890000000000000568e+01,9.151491522789001465e-01,4.639975726604461670e-01,9.143085479736328125e-01,4.649282097816467285e-01,9.124539494514465332e-01,4.651831090450286865e-01,9.110807776451110840e-01,4.651665091514587402e-01,9.091169238090515137e-01,4.647757411003112793e-01
7.900000000000000000e+01,9.150900244712829590e-01,4.640482664108276367e-01,9.141516089439392090e-01,4.649377167224884033e-01,9.122700691223144531e-01,4.651304185390472412e-01,9.108985066413879395e-01,4.650711119174957275e-01,9.089754819869995117e-01,4.646250307559967041e-01
7.910000000000000853e+01,9.150255918502807617e-01,4.640963077545166016e-01,9.139936566352844238e-01,4.649421274662017822e-01,9.120915532112121582e-01,4.650728404521942139e-01,9.107261896133422852e-01,4.649715125560760498e-01,9.088498950004577637e-01,4.644723236560821533e-01
7.920000000000000284e+01,9.149560928344726562e-01,4.641414582729339600e-01,9.138351082801818848e-01,4.649415016174316406e-01,9.119191169738769531e-01,4.650105535984039307e-01,9.105643630027770996e-01,4.648681282997131348e-01,9.087402820587158203e-01,4.643181562423706055e-01
7.929999999999999716e+01,9.148818254470825195e-01,4.641838967800140381e-01,9.136766195297241211e-01,4.649359583854675293e-01,9.117532968521118164e-01,4.649438858032226562e-01,9.104133248329162598e-01,4.647612869739532471e-01,9.086468815803527832e-01,4.641629755496978760e-01
7.940000000000000568e+01,9.148030877113342285e-01,4.642232060432434082e-01,9.135188460350036621e-01,4.649255275726318359e-01,9.115944504737854004e-01,4.648730754852294922e-01,9.102734923362731934e-01,4.646514654159545898e-01,9.085697531700134277e-01,4.640074074268341064e-01
7.950000000000000000e+01,9.147202372550964355e-01,4.642594158649444580e-01,9.133620858192443848e-01,4.649103283882141113e-01,9.114429950714111328e-01,4.647984206676483154e-01,9.101453423500061035e-01,4.645389914512634277e-01,9.085089564323425293e-01,4.638518691062927246e-01
7.960000000000000853e+01,9.146335721015930176e-01,4.642924964427947998e-01,9.132068753242492676e-01,4.648904502391815186e-01,9.112993478775024414e-01,4.647202491760253906e-01,9.100291132926940918e-01,4.644242823123931885e-01,9.084645509719848633e-01,4.636968970298767090e-01
7.970000000000000284e+01,9.145433902740478516e-01,4.643223285675048828e-01,9.130538105964660645e-01,4.648660123348236084e-01,9.111639857292175293e-01,4.646387398242950439e-01,9.099248051643371582e-01,4.643077850341796875e-01,9.084364175796508789e-01,4.635429978370666504e-01
7.979999999999999716e+01,9.144501090049743652e-01,4.643488526344299316e-01,9.129033088684082031e-01,4.648371934890747070e-01,9.110371470451354980e-01,4.645543396472930908e-01,9.098325371742248535e-01,4.641898572444915771e-01,9.084244370460510254e-01,4.633906781673431396e-01
7.990000000000000568e+01,9.143540263175964355e-01,4.643720388412475586e-01,9.127557873725891113e-01,4.648041427135467529e-01,9.109191298484802246e-01,4.644673168659210205e-01,9.097526669502258301e-01,4.640709459781646729e-01,9.084284305572509766e-01,4.632404148578643799e-01
8.000000000000000000e+01,9.142554402351379395e-01,4.643918275833129883e-01,9.126117229461669922e-01,4.647669792175292969e-01,9.108102321624755859e-01,4.643779993057250977e-01,9.096853733062744141e-01,4.639514386653900146e-01,9.084482192993164062e-01,4.630927443504333496e-01
8.010000000000000853e+01,9.141548275947570801e-01,4.644082188606262207e-01,9.124715328216552734e-01,4.647258818149566650e-01,9.107107520103454590e-01,4.642867147922515869e-01,9.096305966377258301e-01,4.638316333293914795e-01,9.084835648536682129e-01,4.629480540752410889e-01
8.020000000000000284e+01,9.140524268150329590e-01,4.644212126731872559e-01,9.123356342315673828e-01,4.646810591220855713e-01,9.106208086013793945e-01,4.641937315464019775e-01,9.095883965492248535e-01,4.637121260166168213e-01,9.085341095924377441e-01,4.628067314624786377e-01
8.029999999999999716e+01,9.139486551284790039e-01,4.644307792186737061e-01,9.122044444084167480e-01,4.646327197551727295e-01,9.105406403541564941e-01,4.640994369983673096e-01,9.095587730407714844e-01,4.635931849479675293e-01,9.085994958877563477e-01,4.626692533493041992e-01
8.040000000000000568e+01,9.138439297676086426e-01,4.644369781017303467e-01,9.120783209800720215e-01,4.645810127258300781e-01,9.104704260826110840e-01,4.640041589736938477e-01,9.095416069030761719e-01,4.634752571582794189e-01,9.086793661117553711e-01,4.625360369682312012e-01
8.050000000000000000e+01,9.137384891510009766e-01,4.644397497177124023e-01,9.119576215744018555e-01,4.645262956619262695e-01,9.104101657867431641e-01,4.639081954956054688e-01,9.095368385314941406e-01,4.633586108684539795e-01,9.087731838226318359e-01,4.624074101448059082e-01
8.060000000000000853e+01,9.136329889297485352e-01,4.644391834735870361e-01,9.118428826332092285e-01,4.644686281681060791e-01,9.103599786758422852e-01,4.638119339942932129e-01,9.095444083213806152e-01,4.632436931133270264e-01,9.088805317878723145e-01,4.622837901115417480e-01
8.070000000000000284e+01,9.135274887084960938e-01,4.644353091716766357e-01,9.117341041564941406e-01,4.644082188606262207e-01,9.103199243545532227e-01,4.637156724929809570e-01,9.095640778541564941e-01,4.631308913230895996e-01,9.090008139610290527e-01,4.621655046939849854e-01
8.079999999999999716e+01,9.134222269058227539e-01,4.644282162189483643e-01,9.116315245628356934e-01,4.643453657627105713e-01,9.102900028228759766e-01,4.636195898056030273e-01,9.095956683158874512e-01,4.630205333232879639e-01,9.091337323188781738e-01,4.620528519153594971e-01
8.090000000000000568e+01,9.133176803588867188e-01,4.644179344177246094e-01,9.115355610847473145e-01,4.642803072929382324e-01,9.102701544761657715e-01,4.635241329669952393e-01,9.096385836601257324e-01,4.629127979278564453e-01,9.092784523963928223e-01,4.619461596012115479e-01
8.100000000000000000e+01,9.132142663002014160e-01,4.644045531749725342e-01,9.114463925361633301e-01,4.642132818698883057e-01,9.102603197097778320e-01,4.634295403957366943e-01,9.096930027008056641e-01,4.628081917762756348e-01,9.094343185424804688e-01,4.618457257747650146e-01
8.110000000000000853e+01,9.131122231483459473e-01,4.643880128860473633e-01,9.113642573356628418e-01,4.641445577144622803e-01,9.102604389190673828e-01,4.633361697196960449e-01,9.097583293914794922e-01,4.627069830894470215e-01,9.096007347106933594e-01,4.617517888545989990e-01
8.120000000000000284e+01,9.130119085311889648e-01,4.643686711788177490e-01,9.112893342971801758e-01,4.640743434429168701e-01,9.102703332901000977e-01,4.632442593574523926e-01,9.098343253135681152e-01,4.626094102859497070e-01,9.097770452499389648e-01,4.616645574569702148e-01
8.129999999999999716e+01,9.129136204719543457e-01,4.643464684486389160e-01,9.112218022346496582e-01,4.640029072761535645e-01,9.102898836135864258e-01,4.631541669368743896e-01,9.099205732345581055e-01,4.625158011913299561e-01,9.099625349044799805e-01,4.615842401981353760e-01
8.140000000000000568e+01,9.128176569938659668e-01,4.643215537071228027e-01,9.111617803573608398e-01,4.639304876327514648e-01,9.103189706802368164e-01,4.630661010742187500e-01,9.100166559219360352e-01,4.624263942241668701e-01,9.101564288139343262e-01,4.615109860897064209e-01
8.150000000000000000e+01,9.127243161201477051e-01,4.642940759658813477e-01,9.111093878746032715e-01,4.638573527336120605e-01,9.103572368621826172e-01,4.629803597927093506e-01,9.101221561431884766e-01,4.623414576053619385e-01,9.103581309318542480e-01,4.614450037479400635e-01
8.160000000000000853e+01,9.126337170600891113e-01,4.642640650272369385e-01,9.110646247863769531e-01,4.637837707996368408e-01,9.104046225547790527e-01,4.628971815109252930e-01,9.102365374565124512e-01,4.622611105442047119e-01,9.105667471885681152e-01,4.613864421844482422e-01
8.170000000000000284e+01,9.125463962554931641e-01,4.642316997051239014e-01,9.110276103019714355e-01,4.637098610401153564e-01,9.104607105255126953e-01,4.628168642520904541e-01,9.103593826293945312e-01,4.621856510639190674e-01,9.107816219329833984e-01,4.613353312015533447e-01
8.179999999999999716e+01,9.124624729156494141e-01,4.641970992088317871e-01,9.109983444213867188e-01,4.636359810829162598e-01,9.105252027511596680e-01,4.627395272254943848e-01,9.104902148246765137e-01,4.621152579784393311e-01,9.110018014907836914e-01,4.612917304039001465e-01
8.190000000000000568e+01,9.123821258544921875e-01,4.641604423522949219e-01,9.109768271446228027e-01,4.635624587535858154e-01,9.105979204177856445e-01,4.626654684543609619e-01,9.106284379959106445e-01,4.620500802993774414e-01,9.112266302108764648e-01,4.612557291984558105e-01
8.200000000000000000e+01,9.123056530952453613e-01,4.641218483448028564e-01,9.109630584716796875e-01,4.634894132614135742e-01,9.106783270835876465e-01,4.625948667526245117e-01,9.107735157012939453e-01,4.619902968406677246e-01,9.114551544189453125e-01,4.612273275852203369e-01
8.210000000000000853e+01,9.122332334518432617e-01,4.640814960002899170e-01,9.109569787979125977e-01,4.634170830249786377e-01,9.107661843299865723e-01,4.625279009342193604e-01,9.109246134757995605e-01,4.619359672069549561e-01,9.116866588592529297e-01,4.612065553665161133e-01
8.220000000000000284e+01,9.121649861335754395e-01,4.640394747257232666e-01,9.109584689140319824e-01,4.633457064628601074e-01,9.108610153198242188e-01,4.624647796154022217e-01,9.110816717147827148e-01,4.618872404098510742e-01,9.119204878807067871e-01,4.611933529376983643e-01
8.229999999999999716e+01,9.121012091636657715e-01,4.639959931373596191e-01,9.109674096107482910e-01,4.632755517959594727e-01,9.109625816345214844e-01,4.624056220054626465e-01,9.112438559532165527e-01,4.618442356586456299e-01,9.121556878089904785e-01,4.611876904964447021e-01
8.240000000000000568e+01,9.120419621467590332e-01,4.639512300491333008e-01,9.109838008880615234e-01,4.632067680358886719e-01,9.110701680183410645e-01,4.623505771160125732e-01,9.114106297492980957e-01,4.618069827556610107e-01,9.123916029930114746e-01,4.611894786357879639e-01
8.250000000000000000e+01,9.119874238967895508e-01,4.639053344726562500e-01,9.110074043273925781e-01,4.631396234035491943e-01,9.111837148666381836e-01,4.622997939586639404e-01,9.115812778472900391e-01,4.617755711078643799e-01,9.126272797584533691e-01,4.611986577510833740e-01
8.260000000000000853e+01,9.119377136230468750e-01,4.638584554195404053e-01,9.110379815101623535e-01,4.630742967128753662e-01,9.113025665283203125e-01,4.622534215450286865e-01,9.117553234100341797e-01,4.617499411106109619e-01,9.128620028495788574e-01,4.612150490283966064e-01
8.270000000000000284e+01,9.118929505348205566e-01,4.638107717037200928e-01,9.110755324363708496e-01,4.630109667778015137e-01,9.114263653755187988e-01,4.622114896774291992e-01,9.119319915771484375e-01,4.617302715778350830e-01,9.130949378013610840e-01,4.612385332584381104e-01
8.279999999999999716e+01,9.118531346321105957e-01,4.637624621391296387e-01,9.111196994781494141e-01,4.629497826099395752e-01,9.115545749664306641e-01,4.621740877628326416e-01,9.121108055114746094e-01,4.617163836956024170e-01,9.133255481719970703e-01,4.612689614295959473e-01
8.290000000000000568e+01,9.118184447288513184e-01,4.637136757373809814e-01,9.111702442169189453e-01,4.628909826278686523e-01,9.116866588592529297e-01,4.621413052082061768e-01,9.122911095619201660e-01,4.617083370685577393e-01,9.135529398918151855e-01,4.613061249256134033e-01
8.300000000000000000e+01,9.117888212203979492e-01,4.636645317077636719e-01,9.112271666526794434e-01,4.628346860408782959e-01,9.118222594261169434e-01,4.621132016181945801e-01,9.124722480773925781e-01,4.617060422897338867e-01,9.137763977050781250e-01,4.613498151302337646e-01
8.310000000000000853e+01,9.117643833160400391e-01,4.636153578758239746e-01,9.112900495529174805e-01,4.627811014652252197e-01,9.119607806205749512e-01,4.620897769927978516e-01,9.126534461975097656e-01,4.617094695568084717e-01,9.139953255653381348e-01,4.613998234272003174e-01
8.320000000000000284e+01,9.117451310157775879e-01,4.635661840438842773e-01,9.113582968711853027e-01,4.627302885055541992e-01,9.121018052101135254e-01,4.620710611343383789e-01,9.128344655036926270e-01,4.617185294628143311e-01,9.142090082168579102e-01,4.614558517932891846e-01
8.329999999999999716e+01,9.117309451103210449e-01,4.635171294212341309e-01,9.114320278167724609e-01,4.626824557781219482e-01,9.122448563575744629e-01,4.620570540428161621e-01,9.130145907402038574e-01,4.617331326007843018e-01,9.144167304039001465e-01,4.615176916122436523e-01
8.340000000000000568e+01,9.117220044136047363e-01,4.634684026241302490e-01,9.115107059478759766e-01,4.626376628875732422e-01,9.123893380165100098e-01,4.620477557182312012e-01,9.131932258605957031e-01,4.617531299591064453e-01,9.146181344985961914e-01,4.615850448608398438e-01
8.350000000000000000e+01,9.117181897163391113e-01,4.634202122688293457e-01,9.115941524505615234e-01,4.625960886478424072e-01,9.125347733497619629e-01,4.620431363582611084e-01,9.133697748184204102e-01,4.617784023284912109e-01,9.148123860359191895e-01,4.616576135158538818e-01
8.360000000000000853e+01,9.117193818092346191e-01,4.633726775646209717e-01,9.116819500923156738e-01,4.625578224658966064e-01,9.126808047294616699e-01,4.620431363582611084e-01,9.135436415672302246e-01,4.618088006973266602e-01,9.149991273880004883e-01,4.617351293563842773e-01
8.370000000000000284e+01,9.117256402969360352e-01,4.633259177207946777e-01,9.117737412452697754e-01,4.625229239463806152e-01,9.128268361091613770e-01,4.620477557182312012e-01,9.137143492698669434e-01,4.618441462516784668e-01,9.151777029037475586e-01,4.618172347545623779e-01
8.379999999999999716e+01,9.117367863655090332e-01,4.632800817489624023e-01,9.118692874908447266e-01,4.624914228916168213e-01,9.129723906517028809e-01,4.620568454265594482e-01,9.138813614845275879e-01,4.618842899799346924e-01,9.153475761413574219e-01,4.619036316871643066e-01
8.390000000000000568e+01,9.117527604103088379e-01,4.632353484630584717e-01,9.119681119918823242e-01,4.624634087085723877e-01,9.131169319152832031e-01,4.620703458786010742e-01,9.140442013740539551e-01,4.619289934635162354e-01,9.155084490776062012e-01,4.619939923286437988e-01
8.400000000000000000e+01,9.117733836174011230e-01,4.631918072700500488e-01,9.120699167251586914e-01,4.624389708042144775e-01,9.132601022720336914e-01,4.620881676673889160e-01,9.142023324966430664e-01,4.619781076908111572e-01,9.156598448753356934e-01,4.620879292488098145e-01
8.410000000000000853e+01,9.117985963821411133e-01,4.631496369838714600e-01,9.121742248535156250e-01,4.624181091785430908e-01,9.134014248847961426e-01,4.621101915836334229e-01,9.143552780151367188e-01,4.620314240455627441e-01,9.158014059066772461e-01,4.621851742267608643e-01
8.420000000000000284e+01,9.118282198905944824e-01,4.631089568138122559e-01,9.122807979583740234e-01,4.624008238315582275e-01,9.135404229164123535e-01,4.621362984180450439e-01,9.145027995109558105e-01,4.620886445045471191e-01,9.159327745437622070e-01,4.622852206230163574e-01
8.429999999999999716e+01,9.118621349334716797e-01,4.630697965621948242e-01,9.123892188072204590e-01,4.623871743679046631e-01,9.136766195297241211e-01,4.621663391590118408e-01,9.146443009376525879e-01,4.621495604515075684e-01,9.160536527633666992e-01,4.623878002166748047e-01
8.440000000000000568e+01,9.119002223014831543e-01,4.630323350429534912e-01,9.124990105628967285e-01,4.623771309852600098e-01,9.138097763061523438e-01,4.622001647949218750e-01,9.147792458534240723e-01,4.622139632701873779e-01,9.161636829376220703e-01,4.624924957752227783e-01
8.450000000000000000e+01,9.119422435760498047e-01,4.629966914653778076e-01,9.126099348068237305e-01,4.623706936836242676e-01,9.139394164085388184e-01,4.622375965118408203e-01,9.149074554443359375e-01,4.622814655303955078e-01,9.162628054618835449e-01,4.625990092754364014e-01
8.460000000000000853e+01,9.119879603385925293e-01,4.629629254341125488e-01,9.127214550971984863e-01,4.623678326606750488e-01,9.140651226043701172e-01,4.622784852981567383e-01,9.150286316871643066e-01,4.623519480228424072e-01,9.163507223129272461e-01,4.627068936824798584e-01
8.470000000000000284e+01,9.120372533798217773e-01,4.629311263561248779e-01,9.128335118293762207e-01,4.623684883117675781e-01,9.141865372657775879e-01,4.623227119445800781e-01,9.151424169540405273e-01,4.624251425266265869e-01,9.164273142814636230e-01,4.628158211708068848e-01
8.479999999999999716e+01,9.120899438858032227e-01,4.629013836383819580e-01,9.129454493522644043e-01,4.623726606369018555e-01,9.143033027648925781e-01,4.623699486255645752e-01,9.152485132217407227e-01,4.625007510185241699e-01,9.164924621582031250e-01,4.629254043102264404e-01
8.490000000000000568e+01,9.121456742286682129e-01,4.628737568855285645e-01,9.130568504333496094e-01,4.623802900314331055e-01,9.144151210784912109e-01,4.624201655387878418e-01,9.153466820716857910e-01,4.625784456729888916e-01,9.165461063385009766e-01,4.630353450775146484e-01
8.500000000000000000e+01,9.122043848037719727e-01,4.628482758998870850e-01,9.131674766540527344e-01,4.623912870883941650e-01,9.145216345787048340e-01,4.624730050563812256e-01,9.154366850852966309e-01,4.626579582691192627e-01,9.165882468223571777e-01,4.631451666355133057e-01
8.510000000000000853e+01,9.122657179832458496e-01,4.628250896930694580e-01,9.132769703865051270e-01,4.624055624008178711e-01,9.146226644515991211e-01,4.625283777713775635e-01,9.155183434486389160e-01,4.627390205860137939e-01,9.166187644004821777e-01,4.632545411586761475e-01
8.520000000000000284e+01,9.123294949531555176e-01,4.628041684627532959e-01,9.133849143981933594e-01,4.624229967594146729e-01,9.147177338600158691e-01,4.625860452651977539e-01,9.155914783477783203e-01,4.628213942050933838e-01,9.166378378868103027e-01,4.633631408214569092e-01
8.529999999999999716e+01,9.123955368995666504e-01,4.627856016159057617e-01,9.134911298751831055e-01,4.624436199665069580e-01,9.148068428039550781e-01,4.626457393169403076e-01,9.156559705734252930e-01,4.629047214984893799e-01,9.166455268859863281e-01,4.634705483913421631e-01
8.540000000000000568e+01,9.124634861946105957e-01,4.627693891525268555e-01,9.135951399803161621e-01,4.624672830104827881e-01,9.148897528648376465e-01,4.627072811126708984e-01,9.157117009162902832e-01,4.629887342453002930e-01,9.166419506072998047e-01,4.635764956474304199e-01
8.550000000000000000e+01,9.125332236289978027e-01,4.627555608749389648e-01,9.136966466903686523e-01,4.624936580657958984e-01,9.149661660194396973e-01,4.627704620361328125e-01,9.157586097717285156e-01,4.630731344223022461e-01,9.166272282600402832e-01,4.636806547641754150e-01
8.560000000000000853e+01,9.126043319702148438e-01,4.627441465854644775e-01,9.137952923774719238e-01,4.625228643417358398e-01,9.150359630584716797e-01,4.628350138664245605e-01,9.157967567443847656e-01,4.631577730178833008e-01,9.166015386581420898e-01,4.637826979160308838e-01
8.570000000000000284e+01,9.126766920089721680e-01,4.627351462841033936e-01,9.138909578323364258e-01,4.625547230243682861e-01,9.150990247726440430e-01,4.629007279872894287e-01,9.158259630203247070e-01,4.632421433925628662e-01,9.165651202201843262e-01,4.638822972774505615e-01
8.579999999999999716e+01,9.127499461174011230e-01,4.627285301685333252e-01,9.139833450317382812e-01,4.625890254974365234e-01,9.151551127433776855e-01,4.629673659801483154e-01,9.158462285995483398e-01,4.633260667324066162e-01,9.165182113647460938e-01,4.639792144298553467e-01
8.590000000000000568e+01,9.128239154815673828e-01,4.627243578433990479e-01,9.140720963478088379e-01,4.626256823539733887e-01,9.152042269706726074e-01,4.630346894264221191e-01,9.158577919006347656e-01,4.634093046188354492e-01,9.164611101150512695e-01,4.640730619430541992e-01
8.600000000000000000e+01,9.128984212875366211e-01,4.627225697040557861e-01,9.141569137573242188e-01,4.626645445823669434e-01,9.152463078498840332e-01,4.631024897098541260e-01,9.158605337142944336e-01,4.634915888309478760e-01,9.163941740989685059e-01,4.641636610031127930e-01
8.610000000000000853e+01,9.129729270935058594e-01,4.627231061458587646e-01,9.142377376556396484e-01,4.627054631710052490e-01,9.152812361717224121e-01,4.631704390048980713e-01,9.158546924591064453e-01,4.635726511478424072e-01,9.163177609443664551e-01,4.642506539821624756e-01
8.620000000000000284e+01,9.130474328994750977e-01,4.627259671688079834e-01,9.143143296241760254e-01,4.627482295036315918e-01,9.153090119361877441e-01,4.632383882999420166e-01,9.158402681350708008e-01,4.636522233486175537e-01,9.162322282791137695e-01,4.643338918685913086e-01
8.629999999999999716e+01,9.131217598915100098e-01,4.627311229705810547e-01,9.143863916397094727e-01,4.627927243709564209e-01,9.153296351432800293e-01,4.633062183856964111e-01,9.158174991607666016e-01,4.637300670146942139e-01,9.161378741264343262e-01,4.644131362438201904e-01
8.640000000000000568e+01,9.131954908370971680e-01,4.627385139465332031e-01,9.144537448883056641e-01,4.628387689590454102e-01,9.153431653976440430e-01,4.633736014366149902e-01,9.157865047454833984e-01,4.638059437274932861e-01,9.160352349281311035e-01,4.644881486892700195e-01
8.650000000000000000e+01,9.132685065269470215e-01,4.627481102943420410e-01,9.145163297653198242e-01,4.628861844539642334e-01,9.153496623039245605e-01,4.634403586387634277e-01,9.157475829124450684e-01,4.638796746730804443e-01,9.159246683120727539e-01,4.645587801933288574e-01
8.660000000000000853e+01,9.133404493331909180e-01,4.627598524093627930e-01,9.145739674568176270e-01,4.629347920417785645e-01,9.153490662574768066e-01,4.635062217712402344e-01,9.157009124755859375e-01,4.639509618282318115e-01,9.158067107200622559e-01,4.646247923374176025e-01
8.670000000000000284e+01,9.134112000465393066e-01,4.627736508846282959e-01,9.146264791488647461e-01,4.629844129085540771e-01,9.153416156768798828e-01,4.635710120201110840e-01,9.156467318534851074e-01,4.640196561813354492e-01,9.156817197799682617e-01,4.646860659122467041e-01
8.679999999999999716e+01,9.134804606437683105e-01,4.627894461154937744e-01,9.146737456321716309e-01,4.630349278450012207e-01,9.153273105621337891e-01,4.636345207691192627e-01,9.155853390693664551e-01,4.640856385231018066e-01,9.155502915382385254e-01,4.647424519062042236e-01
8.690000000000000568e+01,9.135481119155883789e-01,4.628071784973144531e-01,9.147157073020935059e-01,4.630860984325408936e-01,9.153063297271728516e-01,4.636965990066528320e-01,9.155170321464538574e-01,4.641486704349517822e-01,9.154129028320312500e-01,4.647938013076782227e-01
8.700000000000000000e+01,9.136139750480651855e-01,4.628266990184783936e-01,9.147523045539855957e-01,4.631377756595611572e-01,9.152788519859313965e-01,4.637570083141326904e-01,9.154421091079711914e-01,4.642084240913391113e-01,9.152702093124389648e-01,4.648400247097015381e-01
8.710000000000000853e+01,9.136777520179748535e-01,4.628479778766632080e-01,9.147835373878479004e-01,4.631897807121276855e-01,9.152451753616333008e-01,4.638155996799468994e-01,9.153607487678527832e-01,4.642648994922637939e-01,9.151225686073303223e-01,4.648810625076293945e-01
8.720000000000000284e+01,9.137392640113830566e-01,4.628709256649017334e-01,9.148092865943908691e-01,4.632419347763061523e-01,9.152050018310546875e-01,4.638721942901611328e-01,9.152734279632568359e-01,4.643179476261138916e-01,9.149705767631530762e-01,4.649167954921722412e-01
8.729999999999999716e+01,9.137983918190002441e-01,4.628954827785491943e-01,9.148295521736145020e-01,4.632940888404846191e-01,9.151589274406433105e-01,4.639266431331634521e-01,9.151807427406311035e-01,4.643673896789550781e-01,9.148148298263549805e-01,4.649472236633300781e-01
8.740000000000000568e+01,9.138549566268920898e-01,4.629214406013488770e-01,9.148442745208740234e-01,4.633459746837615967e-01,9.151073694229125977e-01,4.639787673950195312e-01,9.150828123092651367e-01,4.644131362438201904e-01,9.146559834480285645e-01,4.649722874164581299e-01
8.750000000000000000e+01,9.139087796211242676e-01,4.629487991333007812e-01,9.148535728454589844e-01,4.633975028991699219e-01,9.150502085685729980e-01,4.640284478664398193e-01,9.149800539016723633e-01,4.644550979137420654e-01,9.144944548606872559e-01,4.649919271469116211e-01
8.760000000000000853e+01,9.139597415924072266e-01,4.629774093627929688e-01,9.148574471473693848e-01,4.634484946727752686e-01,9.149878621101379395e-01,4.640755355358123779e-01,9.148728251457214355e-01,4.644931554794311523e-01,9.143308401107788086e-01,4.650062024593353271e-01
8.770000000000000284e+01,9.140077233314514160e-01,4.630071222782135010e-01,9.148560166358947754e-01,4.634988009929656982e-01,9.149205088615417480e-01,4.641199111938476562e-01,9.147616028785705566e-01,4.645272195339202881e-01,9.141656756401062012e-01,4.650151431560516357e-01
8.779999999999999716e+01,9.140526056289672852e-01,4.630378782749176025e-01,9.148492813110351562e-01,4.635482728481292725e-01,9.148485660552978516e-01,4.641614854335784912e-01,9.146468043327331543e-01,4.645573198795318604e-01,9.139995574951171875e-01,4.650187492370605469e-01
8.790000000000000568e+01,9.140942096710205078e-01,4.630695581436157227e-01,9.148373603820800781e-01,4.635967314243316650e-01,9.147722125053405762e-01,4.642000794410705566e-01,9.145287871360778809e-01,4.645833075046539307e-01,9.138332605361938477e-01,4.650171101093292236e-01
8.800000000000000000e+01,9.141325354576110840e-01,4.631020426750183105e-01,9.148203134536743164e-01,4.636440575122833252e-01,9.146917462348937988e-01,4.642356932163238525e-01,9.144080877304077148e-01,4.646052122116088867e-01,9.136669635772705078e-01,4.650102853775024414e-01
8.810000000000000853e+01,9.141674041748046875e-01,4.631351828575134277e-01,9.147982597351074219e-01,4.636900722980499268e-01,9.146075844764709473e-01,4.642682969570159912e-01,9.142850041389465332e-01,4.646229743957519531e-01,9.135013222694396973e-01,4.649983644485473633e-01
8.820000000000000284e+01,9.141988158226013184e-01,4.631688892841339111e-01,9.147714376449584961e-01,4.637346267700195312e-01,9.145200252532958984e-01,4.642976522445678711e-01,9.141600728034973145e-01,4.646365940570831299e-01,9.133369326591491699e-01,4.649814367294311523e-01
8.829999999999999716e+01,9.142266511917114258e-01,4.632030427455902100e-01,9.147399067878723145e-01,4.637776911258697510e-01,9.144294261932373047e-01,4.643238186836242676e-01,9.140337705612182617e-01,4.646461009979248047e-01,9.131743311882019043e-01,4.649596512317657471e-01
8.840000000000000568e+01,9.142509102821350098e-01,4.632375240325927734e-01,9.147038459777832031e-01,4.638190567493438721e-01,9.143359661102294922e-01,4.643467366695404053e-01,9.139064550399780273e-01,4.646514952182769775e-01,9.130139350891113281e-01,4.649330973625183105e-01
8.850000000000000000e+01,9.142715930938720703e-01,4.632721841335296631e-01,9.146634340286254883e-01,4.638586640357971191e-01,9.142400622367858887e-01,4.643663763999938965e-01,9.137784838676452637e-01,4.646528065204620361e-01,9.128562808036804199e-01,4.649019539356231689e-01
8.860000000000000853e+01,9.142885804176330566e-01,4.633070528507232666e-01,9.146189093589782715e-01,4.638963043689727783e-01,9.141420722007751465e-01,4.643827080726623535e-01,9.136503338813781738e-01,4.646501243114471436e-01,9.127019643783569336e-01,4.648663699626922607e-01
8.870000000000000284e+01,9.143019318580627441e-01,4.633418917655944824e-01,9.145704507827758789e-01,4.639319777488708496e-01,9.140424132347106934e-01,4.643957018852233887e-01,9.135224819183349609e-01,4.646434783935546875e-01,9.125513434410095215e-01,4.648265242576599121e-01
8.879999999999999716e+01,9.143116474151611328e-01,4.633764624595642090e-01,9.145181775093078613e-01,4.639655947685241699e-01,9.139413833618164062e-01,4.644053578376770020e-01,9.133952856063842773e-01,4.646328985691070557e-01,9.124048948287963867e-01,4.647826254367828369e-01
8.890000000000000568e+01,9.143176674842834473e-01,4.634108245372772217e-01,9.144623279571533203e-01,4.639970362186431885e-01,9.138392806053161621e-01,4.644116759300231934e-01,9.132692813873291016e-01,4.646185040473937988e-01,9.122630357742309570e-01,4.647347927093505859e-01
8.900000000000000000e+01,9.143201112747192383e-01,4.634448289871215820e-01,9.144032001495361328e-01,4.640262126922607422e-01,9.137365221977233887e-01,4.644147157669067383e-01,9.131447076797485352e-01,4.646004140377044678e-01,9.121262431144714355e-01,4.646832942962646484e-01
8.910000000000000853e+01,9.143189787864685059e-01,4.634783565998077393e-01,9.143409132957458496e-01,4.640530943870544434e-01,9.136334061622619629e-01,4.644145071506500244e-01,9.130221009254455566e-01,4.645786583423614502e-01,9.119948148727416992e-01,4.646283686161041260e-01
8.920000000000000284e+01,9.143143892288208008e-01,4.635113477706909180e-01,9.142759442329406738e-01,4.640775620937347412e-01,9.135302901268005371e-01,4.644110798835754395e-01,9.129017591476440430e-01,4.645534157752990723e-01,9.118693470954895020e-01,4.645701348781585693e-01
8.929999999999999716e+01,9.143062829971313477e-01,4.635436534881591797e-01,9.142083525657653809e-01,4.640996158123016357e-01,9.134275913238525391e-01,4.644044041633605957e-01,9.127840399742126465e-01,4.645248055458068848e-01,9.117498397827148438e-01,4.645088911056518555e-01
8.940000000000000568e+01,9.142947793006896973e-01,4.635751843452453613e-01,9.141383767127990723e-01,4.641191959381103516e-01,9.133255481719970703e-01,4.643947184085845947e-01,9.126693010330200195e-01,4.644930362701416016e-01,9.116367101669311523e-01,4.644449353218078613e-01
8.950000000000000000e+01,9.142799973487854004e-01,4.636058509349822998e-01,9.140663743019104004e-01,4.641362428665161133e-01,9.132245182991027832e-01,4.643820524215698242e-01,9.125578999519348145e-01,4.644580185413360596e-01,9.115302562713623047e-01,4.643784463405609131e-01
8.960000000000000853e+01,9.142619371414184570e-01,4.636355936527252197e-01,9.139925837516784668e-01,4.641508162021636963e-01,9.131248593330383301e-01,4.643664062023162842e-01,9.124501943588256836e-01,4.644201993942260742e-01,9.114308357238769531e-01,4.643096923828125000e-01
8.970000000000000284e+01,9.142407774925231934e-01,4.636642634868621826e-01,9.139172434806823730e-01,4.641627967357635498e-01,9.130268096923828125e-01,4.643477797508239746e-01,9.123464226722717285e-01,4.643795788288116455e-01,9.113386273384094238e-01,4.642389118671417236e-01
8.979999999999999716e+01,9.142166376113891602e-01,4.636918008327484131e-01,9.138406515121459961e-01,4.641722738742828369e-01,9.129307270050048828e-01,4.643264114856719971e-01,9.122468829154968262e-01,4.643363654613494873e-01,9.112538099288940430e-01,4.641663730144500732e-01
8.990000000000000568e+01,9.141895174980163574e-01,4.637181460857391357e-01,9.137630462646484375e-01,4.641791582107543945e-01,9.128369092941284180e-01,4.643023312091827393e-01,9.121518731117248535e-01,4.642907083034515381e-01,9.111766219139099121e-01,4.640923440456390381e-01
9.000000000000000000e+01,9.141597151756286621e-01,4.637432396411895752e-01,9.136847257614135742e-01,4.641835391521453857e-01,9.127455353736877441e-01,4.642757475376129150e-01,9.120616912841796875e-01,4.642428457736968994e-01,9.111071825027465820e-01,4.640170931816101074e-01
9.010000000000000853e+01,9.141272306442260742e-01,4.637669920921325684e-01,9.136060476303100586e-01,4.641853570938110352e-01,9.126570224761962891e-01,4.642467200756072998e-01,9.119765162467956543e-01,4.641928672790527344e-01,9.110456109046936035e-01,4.639408588409423828e-01
9.020000000000000284e+01,9.140923023223876953e-01,4.637893438339233398e-01,9.135269522666931152e-01,4.641847312450408936e-01,9.125714898109436035e-01,4.642153382301330566e-01,9.118965864181518555e-01,4.641410708427429199e-01,9.109920263290405273e-01,4.638639092445373535e-01
9.029999999999999716e+01,9.140549898147583008e-01,4.638102054595947266e-01,9.134480953216552734e-01,4.641816020011901855e-01,9.124892354011535645e-01,4.641818106174468994e-01,9.118220806121826172e-01,4.640875756740570068e-01,9.109465479850769043e-01,4.637865126132965088e-01
9.040000000000000568e+01,9.140154719352722168e-01,4.638295769691467285e-01,9.133694171905517578e-01,4.641760587692260742e-01,9.124104976654052734e-01,4.641462564468383789e-01,9.117532372474670410e-01,4.640326201915740967e-01,9.109092354774475098e-01,4.637090265750885010e-01
9.050000000000000000e+01,9.139738678932189941e-01,4.638474583625793457e-01,9.132914543151855469e-01,4.641681313514709473e-01,9.123355150222778320e-01,4.641087949275970459e-01,9.116903543472290039e-01,4.639763832092285156e-01,9.108800292015075684e-01,4.636315405368804932e-01
9.060000000000000853e+01,9.139304161071777344e-01,4.638637006282806396e-01,9.132142663002014160e-01,4.641579091548919678e-01,9.122644066810607910e-01,4.640695750713348389e-01,9.116334319114685059e-01,4.639190733432769775e-01,9.108589887619018555e-01,4.635543525218963623e-01
9.070000000000000284e+01,9.138852357864379883e-01,4.638783633708953857e-01,9.131381511688232422e-01,4.641453921794891357e-01,9.121974706649780273e-01,4.640287458896636963e-01,9.115824699401855469e-01,4.638608992099761963e-01,9.108460545539855957e-01,4.634777605533599854e-01
9.079999999999999716e+01,9.138386249542236328e-01,4.638913571834564209e-01,9.130633473396301270e-01,4.641307294368743896e-01,9.121348261833190918e-01,4.639864563941955566e-01,9.115374684333801270e-01,4.638020396232604980e-01,9.108411073684692383e-01,4.634019434452056885e-01
9.090000000000000568e+01,9.137905240058898926e-01,4.639026820659637451e-01,9.129900336265563965e-01,4.641139507293701172e-01,9.120765924453735352e-01,4.639428853988647461e-01,9.114984273910522461e-01,4.637427330017089844e-01,9.108440876007080078e-01,4.633271992206573486e-01
9.100000000000000000e+01,9.137412905693054199e-01,4.639123380184173584e-01,9.129184484481811523e-01,4.640951752662658691e-01,9.120228886604309082e-01,4.638982415199279785e-01,9.114658832550048828e-01,4.636831283569335938e-01,9.108549952507019043e-01,4.632537364959716797e-01
9.110000000000000853e+01,9.136909842491149902e-01,4.639202952384948730e-01,9.128488898277282715e-01,4.640744328498840332e-01,9.119738936424255371e-01,4.638526141643524170e-01,9.114393591880798340e-01,4.636235237121582031e-01,9.108735918998718262e-01,4.631817936897277832e-01
9.120000000000000284e+01,9.136399030685424805e-01,4.639265537261962891e-01,9.127814769744873047e-01,4.640518128871917725e-01,9.119297266006469727e-01,4.638061225414276123e-01,9.114192724227905273e-01,4.635639488697052002e-01,9.108998179435729980e-01,4.631115794181823730e-01
9.129999999999999716e+01,9.135881066322326660e-01,4.639311134815216064e-01,9.127164483070373535e-01,4.640274643898010254e-01,9.118903875350952148e-01,4.637590050697326660e-01,9.114052653312683105e-01,4.635047316551208496e-01,9.109334349632263184e-01,4.630433320999145508e-01
9.140000000000000568e+01,9.135357737541198730e-01,4.639339745044708252e-01,9.126539826393127441e-01,4.640014767646789551e-01,9.118559956550598145e-01,4.637114405632019043e-01,9.113976955413818359e-01,4.634460210800170898e-01,9.109742045402526855e-01,4.629772305488586426e-01
9.150000000000000000e+01,9.134833216667175293e-01,4.639351069927215576e-01,9.125942587852478027e-01,4.639739096164703369e-01,9.118266701698303223e-01,4.636635184288024902e-01,9.113962054252624512e-01,4.633879959583282471e-01,9.110218882560729980e-01,4.629134535789489746e-01
9.160000000000000853e+01,9.134308695793151855e-01,4.639346301555633545e-01,9.125373363494873047e-01,4.639449417591094971e-01,9.118022918701171875e-01,4.636155366897583008e-01,9.114006757736206055e-01,4.633308351039886475e-01,9.110763072967529297e-01,4.628521800041198730e-01
9.170000000000000284e+01,9.133784174919128418e-01,4.639324843883514404e-01,9.124834537506103516e-01,4.639146625995635986e-01,9.117830395698547363e-01,4.635675549507141113e-01,9.114111065864562988e-01,4.632747471332550049e-01,9.111372232437133789e-01,4.627936184406280518e-01
9.179999999999999716e+01,9.133259654045104980e-01,4.639287590980529785e-01,9.124327898025512695e-01,4.638831913471221924e-01,9.117687940597534180e-01,4.635196626186370850e-01,9.114274978637695312e-01,4.632198810577392578e-01,9.112042784690856934e-01,4.627377986907958984e-01
9.190000000000000568e+01,9.132739305496215820e-01,4.639233946800231934e-01,9.123854637145996094e-01,4.638506472110748291e-01,9.117595553398132324e-01,4.634720981121063232e-01,9.114498496055603027e-01,4.631663858890533447e-01,9.112772941589355469e-01,4.626850187778472900e-01
9.200000000000000000e+01,9.132224321365356445e-01,4.639165401458740234e-01,9.123415350914001465e-01,4.638171195983886719e-01,9.117553830146789551e-01,4.634250104427337646e-01,9.114776849746704102e-01,4.631144702434539795e-01,9.113556742668151855e-01,4.626353979110717773e-01
9.210000000000000853e+01,9.131715893745422363e-01,4.639081954956054688e-01,9.123011231422424316e-01,4.637827575206756592e-01,9.117560386657714844e-01,4.633785188198089600e-01,9.115110039710998535e-01,4.630642533302307129e-01,9.114392399787902832e-01,4.625889956951141357e-01
9.220000000000000284e+01,9.131217598915100098e-01,4.638983607292175293e-01,9.122642874717712402e-01,4.637476503849029541e-01,9.117616415023803711e-01,4.633328020572662354e-01,9.115496277809143066e-01,4.630158841609954834e-01,9.115278124809265137e-01,4.625460207462310791e-01
9.229999999999999716e+01,9.130728840827941895e-01,4.638871252536773682e-01,9.122311472892761230e-01,4.637119770050048828e-01,9.117720127105712891e-01,4.632879793643951416e-01,9.115933179855346680e-01,4.629694819450378418e-01,9.116209149360656738e-01,4.625064432621002197e-01
9.240000000000000568e+01,9.130251407623291016e-01,4.638745486736297607e-01,9.122017621994018555e-01,4.636757969856262207e-01,9.117871522903442383e-01,4.632442295551300049e-01,9.116418361663818359e-01,4.629252254962921143e-01,9.117180705070495605e-01,4.624704420566558838e-01
9.250000000000000000e+01,9.129787683486938477e-01,4.638606607913970947e-01,9.121761322021484375e-01,4.636392891407012939e-01,9.118068814277648926e-01,4.632016420364379883e-01,9.116950631141662598e-01,4.628831744194030762e-01,9.118191003799438477e-01,4.624380469322204590e-01
9.260000000000000853e+01,9.129338264465332031e-01,4.638455212116241455e-01,9.121543765068054199e-01,4.636026322841644287e-01,9.118310213088989258e-01,4.631603658199310303e-01,9.117527008056640625e-01,4.628434777259826660e-01,9.119235277175903320e-01,4.624093472957611084e-01
9.270000000000000284e+01,9.128904938697814941e-01,4.638292491436004639e-01,9.121364951133728027e-01,4.635657668113708496e-01,9.118595719337463379e-01,4.631204307079315186e-01,9.118145108222961426e-01,4.628062248229980469e-01,9.120309948921203613e-01,4.623844027519226074e-01
9.279999999999999716e+01,9.128488302230834961e-01,4.638118743896484375e-01,9.121224284172058105e-01,4.635290205478668213e-01,9.118922948837280273e-01,4.630821049213409424e-01,9.118802547454833984e-01,4.627714753150939941e-01,9.121410250663757324e-01,4.623631834983825684e-01
9.290000000000000568e+01,9.128090143203735352e-01,4.637934565544128418e-01,9.121122956275939941e-01,4.634923636913299561e-01,9.119290709495544434e-01,4.630453884601593018e-01,9.119496345520019531e-01,4.627393484115600586e-01,9.122533798217773438e-01,4.623457491397857666e-01
9.300000000000000000e+01,9.127711653709411621e-01,4.637740850448608398e-01,9.121059775352478027e-01,4.634559750556945801e-01,9.119696617126464844e-01,4.630104303359985352e-01,9.120224118232727051e-01,4.627099037170410156e-01,9.123675227165222168e-01,4.623321294784545898e-01
9.310000000000000853e+01,9.127352833747863770e-01,4.637538492679595947e-01,9.121034741401672363e-01,4.634200036525726318e-01,9.120139479637145996e-01,4.629772901535034180e-01,9.120984077453613281e-01,4.626832306385040283e-01,9.124830961227416992e-01,4.623222947120666504e-01
9.320000000000000284e+01,9.127016067504882812e-01,4.637328386306762695e-01,9.121047258377075195e-01,4.633845090866088867e-01,9.120617508888244629e-01,4.629460871219635010e-01,9.121770858764648438e-01,4.626592993736267090e-01,9.125997424125671387e-01,4.623162150382995605e-01
9.329999999999999716e+01,9.126700758934020996e-01,4.637110829353332520e-01,9.121097326278686523e-01,4.633496403694152832e-01,9.121127724647521973e-01,4.629168808460235596e-01,9.122582674026489258e-01,4.626382887363433838e-01,9.127171039581298828e-01,4.623139202594757080e-01
9.340000000000000568e+01,9.126408696174621582e-01,4.636887013912200928e-01,9.121183753013610840e-01,4.633154571056365967e-01,9.121670126914978027e-01,4.628897011280059814e-01,9.123415946960449219e-01,4.626201689243316650e-01,9.128345251083374023e-01,4.623153209686279297e-01
9.350000000000000000e+01,9.126139283180236816e-01,4.636657536029815674e-01,9.121305942535400391e-01,4.632821083068847656e-01,9.122239947319030762e-01,4.628646969795227051e-01,9.124268889427185059e-01,4.626048207283020020e-01,9.129519462585449219e-01,4.623203575611114502e-01
9.360000000000000853e+01,9.125894308090209961e-01,4.636423289775848389e-01,9.121463298797607422e-01,4.632496833801269531e-01,9.122836589813232422e-01,4.628418385982513428e-01,9.125139117240905762e-01,4.625924527645111084e-01,9.130688905715942383e-01,4.623290002346038818e-01
9.370000000000000284e+01,9.125674366950988770e-01,4.636185169219970703e-01,9.121655225753784180e-01,4.632182419300079346e-01,9.123457074165344238e-01,4.628212153911590576e-01,9.126021862030029297e-01,4.625830650329589844e-01,9.131848812103271484e-01,4.623411893844604492e-01
9.379999999999999716e+01,9.125478863716125488e-01,4.635943770408630371e-01,9.121879935264587402e-01,4.631879329681396484e-01,9.124099612236022949e-01,4.628028869628906250e-01,9.126914143562316895e-01,4.625766575336456299e-01,9.132996201515197754e-01,4.623567759990692139e-01
9.390000000000000568e+01,9.125308990478515625e-01,4.635699987411499023e-01,9.122136235237121582e-01,4.631587862968444824e-01,9.124761223793029785e-01,4.627868533134460449e-01,9.127813577651977539e-01,4.625729918479919434e-01,9.134127497673034668e-01,4.623757302761077881e-01
9.400000000000000000e+01,9.125164747238159180e-01,4.635455608367919922e-01,9.122422337532043457e-01,4.631309211254119873e-01,9.125439524650573730e-01,4.627731442451477051e-01,9.128717780113220215e-01,4.625722467899322510e-01,9.135239124298095703e-01,4.623979330062866211e-01
9.410000000000000853e+01,9.125046133995056152e-01,4.635211229324340820e-01,9.122738242149353027e-01,4.631043970584869385e-01,9.126132130622863770e-01,4.627617597579956055e-01,9.129623770713806152e-01,4.625743925571441650e-01,9.136327505111694336e-01,4.624232649803161621e-01
9.420000000000000284e+01,9.124952554702758789e-01,4.634966850280761719e-01,9.123082756996154785e-01,4.630792737007141113e-01,9.126837253570556641e-01,4.627527594566345215e-01,9.130525588989257812e-01,4.625793099403381348e-01,9.137388467788696289e-01,4.624516963958740234e-01
9.429999999999999716e+01,9.124885201454162598e-01,4.634722471237182617e-01,9.123453497886657715e-01,4.630555808544158936e-01,9.127551317214965820e-01,4.627460837364196777e-01,9.131422638893127441e-01,4.625869691371917725e-01,9.138419628143310547e-01,4.624828398227691650e-01
9.440000000000000568e+01,9.124844074249267578e-01,4.634479880332946777e-01,9.123849272727966309e-01,4.630335271358489990e-01,9.128272533416748047e-01,4.627417623996734619e-01,9.132311940193176270e-01,4.625973403453826904e-01,9.139418601989746094e-01,4.625167846679687500e-01
9.450000000000000000e+01,9.124827980995178223e-01,4.634239673614501953e-01,9.124268889427185059e-01,4.630130231380462646e-01,9.128999710083007812e-01,4.627397954463958740e-01,9.133189916610717773e-01,4.626103043556213379e-01,9.140381813049316406e-01,4.625532925128936768e-01
9.460000000000000853e+01,9.124836921691894531e-01,4.634002745151519775e-01,9.124708771705627441e-01,4.629941582679748535e-01,9.129726886749267578e-01,4.627401232719421387e-01,9.134054183959960938e-01,4.626258015632629395e-01,9.141307473182678223e-01,4.625922441482543945e-01
9.470000000000000284e+01,9.124870896339416504e-01,4.633769989013671875e-01,9.125168919563293457e-01,4.629769623279571533e-01,9.130454063415527344e-01,4.627427160739898682e-01,9.134902954101562500e-01,4.626437723636627197e-01,9.142192006111145020e-01,4.626334905624389648e-01
9.479999999999999716e+01,9.124929308891296387e-01,4.633542001247406006e-01,9.125647544860839844e-01,4.629615247249603271e-01,9.131180047988891602e-01,4.627475738525390625e-01,9.135732650756835938e-01,4.626641273498535156e-01,9.143033623695373535e-01,4.626767933368682861e-01
9.490000000000000568e+01,9.125011563301086426e-01,4.633319675922393799e-01,9.126142263412475586e-01,4.629477858543395996e-01,9.131900072097778320e-01,4.627545773983001709e-01,9.136540889739990234e-01,4.626867771148681641e-01,9.143829345703125000e-01,4.627220928668975830e-01
9.500000000000000000e+01,9.125117063522338867e-01,4.633103311061859131e-01,9.126651287078857422e-01,4.629358351230621338e-01,9.132612943649291992e-01,4.627637565135955811e-01,9.137325882911682129e-01,4.627115726470947266e-01,9.144577980041503906e-01,4.627691209316253662e-01
9.510000000000000853e+01,9.125245213508605957e-01,4.632894098758697510e-01,9.127172827720642090e-01,4.629256725311279297e-01,9.133316278457641602e-01,4.627749919891357422e-01,9.138084650039672852e-01,4.627383947372436523e-01,9.145276546478271484e-01,4.628177583217620850e-01
9.520000000000000284e+01,9.125396013259887695e-01,4.632692039012908936e-01,9.127705693244934082e-01,4.629172980785369873e-01,9.134008288383483887e-01,4.627883136272430420e-01,9.138814806938171387e-01,4.627671837806701660e-01,9.145925045013427734e-01,4.628678262233734131e-01
9.529999999999999716e+01,9.125567674636840820e-01,4.632498025894165039e-01,9.128246903419494629e-01,4.629107117652893066e-01,9.134686589241027832e-01,4.628035426139831543e-01,9.139515161514282227e-01,4.627977907657623291e-01,9.146520495414733887e-01,4.629191160202026367e-01
9.540000000000000568e+01,9.125759601593017578e-01,4.632312357425689697e-01,9.128795266151428223e-01,4.629059731960296631e-01,9.135348200798034668e-01,4.628206789493560791e-01,9.140183925628662109e-01,4.628301262855529785e-01,9.147061705589294434e-01,4.629714190959930420e-01
9.550000000000000000e+01,9.125971198081970215e-01,4.632135629653930664e-01,9.129349589347839355e-01,4.629030227661132812e-01,9.135992527008056641e-01,4.628396034240722656e-01,9.140818119049072266e-01,4.628640711307525635e-01,9.147547483444213867e-01,4.630246162414550781e-01
9.560000000000000853e+01,9.126201272010803223e-01,4.631968140602111816e-01,9.129905700683593750e-01,4.629018306732177734e-01,9.136616587638854980e-01,4.628602564334869385e-01,9.141417145729064941e-01,4.628994166851043701e-01,9.147979617118835449e-01,4.630784690380096436e-01
9.570000000000000284e+01,9.126449227333068848e-01,4.631810784339904785e-01,9.130465984344482422e-01,4.629023969173431396e-01,9.137219190597534180e-01,4.628824889659881592e-01,9.141978621482849121e-01,4.629360735416412354e-01,9.148352146148681641e-01,4.631328582763671875e-01
9.579999999999999716e+01,9.126713871955871582e-01,4.631663560867309570e-01,9.131024479866027832e-01,4.629047214984893799e-01,9.137798547744750977e-01,4.629063308238983154e-01,9.142501354217529297e-01,4.629739224910736084e-01,9.148671030998229980e-01,4.631875157356262207e-01
9.590000000000000568e+01,9.126994013786315918e-01,4.631527066230773926e-01,9.131578803062438965e-01,4.629087746143341064e-01,9.138352274894714355e-01,4.629315435886383057e-01,9.142984151840209961e-01,4.630128145217895508e-01,9.148930311203002930e-01,4.632423520088195801e-01
9.600000000000000000e+01,9.127287864685058594e-01,4.631401598453521729e-01,9.132129549980163574e-01,4.629144966602325439e-01,9.138879776000976562e-01,4.629580974578857422e-01,9.143427014350891113e-01,4.630525708198547363e-01,9.149131178855895996e-01,4.632970988750457764e-01
9.610000000000000853e+01,9.127595424652099609e-01,4.631287157535552979e-01,9.132674336433410645e-01,4.629217982292175293e-01,9.139380455017089844e-01,4.629858732223510742e-01,9.143828153610229492e-01,4.630931019783020020e-01,9.149277210235595703e-01,4.633515775203704834e-01
9.620000000000000284e+01,9.127914905548095703e-01,4.631184339523315430e-01,9.133211970329284668e-01,4.629307389259338379e-01,9.139851331710815430e-01,4.630147814750671387e-01,9.144186377525329590e-01,4.631342291831970215e-01,9.149363636970520020e-01,4.634056687355041504e-01
9.629999999999999716e+01,9.128245711326599121e-01,4.631093144416809082e-01,9.133740067481994629e-01,4.629411697387695312e-01,9.140292406082153320e-01,4.630447328090667725e-01,9.144501686096191406e-01,4.631758332252502441e-01,9.149394631385803223e-01,4.634591341018676758e-01
9.640000000000000568e+01,9.128585457801818848e-01,4.631013870239257812e-01,9.134256839752197266e-01,4.629530906677246094e-01,9.140700697898864746e-01,4.630755484104156494e-01,9.144772887229919434e-01,4.632177650928497314e-01,9.149368405342102051e-01,4.635118544101715088e-01
9.650000000000000000e+01,9.128934144973754883e-01,4.630946516990661621e-01,9.134761691093444824e-01,4.629665017127990723e-01,9.141077399253845215e-01,4.631071388721466064e-01,9.145001173019409180e-01,4.632597863674163818e-01,9.149287939071655273e-01,4.635636508464813232e-01
9.660000000000000853e+01,9.129289388656616211e-01,4.630891084671020508e-01,9.135251641273498535e-01,4.629812240600585938e-01,9.141420722007751465e-01,4.631394147872924805e-01,9.145184159278869629e-01,4.633018076419830322e-01,9.149152636528015137e-01,4.636143743991851807e-01
9.670000000000000284e+01,9.129650592803955078e-01,4.630847573280334473e-01,9.135726690292358398e-01,4.629972875118255615e-01,9.141730666160583496e-01,4.631722569465637207e-01,9.145323634147644043e-01,4.633438289165496826e-01,9.148963689804077148e-01,4.636638462543487549e-01
9.679999999999999716e+01,9.130015969276428223e-01,4.630815982818603516e-01,9.136185050010681152e-01,4.630145728588104248e-01,9.142006039619445801e-01,4.632055461406707764e-01,9.145419001579284668e-01,4.633856415748596191e-01,9.148722887039184570e-01,4.637119770050048828e-01
9.690000000000000568e+01,9.130385518074035645e-01,4.630796313285827637e-01,9.136624932289123535e-01,4.630330204963684082e-01,9.142246246337890625e-01,4.632391631603240967e-01,9.145469665527343750e-01,4.634270966053009033e-01,9.148431420326232910e-01,4.637585580348968506e-01
9.700000000000000000e+01,9.130755066871643066e-01,4.630788564682006836e-01,9.137045145034790039e-01,4.630525410175323486e-01,9.142450690269470215e-01,4.632730185985565186e-01,9.145477414131164551e-01,4.634680151939392090e-01,9.148091673851013184e-01,4.638034701347351074e-01
9.710000000000000853e+01,9.131124615669250488e-01,4.630792737007141113e-01,9.137445688247680664e-01,4.630730450153350830e-01,9.142619967460632324e-01,4.633069932460784912e-01,9.145442247390747070e-01,4.635083079338073730e-01,9.147704839706420898e-01,4.638465940952301025e-01
9.720000000000000284e+01,9.131494164466857910e-01,4.630808234214782715e-01,9.137824177742004395e-01,4.630945026874542236e-01,9.142754077911376953e-01,4.633409678936004639e-01,9.145364761352539062e-01,4.635478556156158447e-01,9.147272109985351562e-01,4.638878107070922852e-01
9.729999999999999716e+01,9.131863713264465332e-01,4.630835056304931641e-01,9.138180613517761230e-01,4.631168246269226074e-01,9.142852425575256348e-01,4.633747637271881104e-01,9.145245552062988281e-01,4.635865390300750732e-01,9.146795868873596191e-01,4.639270305633544922e-01
9.740000000000000568e+01,9.132231473922729492e-01,4.630872905254364014e-01,9.138513207435607910e-01,4.631398618221282959e-01,9.142915010452270508e-01,4.634083509445190430e-01,9.145085811614990234e-01,4.636242389678955078e-01,9.146278500556945801e-01,4.639641344547271729e-01
9.750000000000000000e+01,9.132595062255859375e-01,4.630922079086303711e-01,9.138821959495544434e-01,4.631636142730712891e-01,9.142941832542419434e-01,4.634415805339813232e-01,9.144886732101440430e-01,4.636608064174652100e-01,9.145722389221191406e-01,4.639990031719207764e-01
9.760000000000000853e+01,9.132953286170959473e-01,4.630981683731079102e-01,9.139106273651123047e-01,4.631879329681396484e-01,9.142934083938598633e-01,4.634743630886077881e-01,9.144648909568786621e-01,4.636961817741394043e-01,9.145129323005676270e-01,4.640316069126129150e-01
9.770000000000000284e+01,9.133305549621582031e-01,4.631051719188690186e-01,9.139364361763000488e-01,4.632127881050109863e-01,9.142891764640808105e-01,4.635065793991088867e-01,9.144374132156372070e-01,4.637302458286285400e-01,9.144501686096191406e-01,4.640618264675140381e-01
9.779999999999999716e+01,9.133650064468383789e-01,4.631131589412689209e-01,9.139596819877624512e-01,4.632380008697509766e-01,9.142816066741943359e-01,4.635381698608398438e-01,9.144062995910644531e-01,4.637628793716430664e-01,9.143843054771423340e-01,4.640895724296569824e-01
9.790000000000000568e+01,9.133986830711364746e-01,4.631220698356628418e-01,9.139803051948547363e-01,4.632635712623596191e-01,9.142706394195556641e-01,4.635690152645111084e-01,9.143717885017395020e-01,4.637940227985382080e-01,9.143154621124267578e-01,4.641148447990417480e-01
9.800000000000000000e+01,9.134313464164733887e-01,4.631319046020507812e-01,9.139981865882873535e-01,4.632893800735473633e-01,9.142564535140991211e-01,4.635990262031555176e-01,9.143339395523071289e-01,4.638236165046691895e-01,9.142439961433410645e-01,4.641375243663787842e-01
9.810000000000000853e+01,9.134630560874938965e-01,4.631426334381103516e-01,9.140133857727050781e-01,4.633153080940246582e-01,9.142391681671142578e-01,4.636280834674835205e-01,9.142931103706359863e-01,4.638515412807464600e-01,9.141700863838195801e-01,4.641576111316680908e-01
9.820000000000000284e+01,9.134936332702636719e-01,4.631541669368743896e-01,9.140259027481079102e-01,4.633412361145019531e-01,9.142189025878906250e-01,4.636561572551727295e-01,9.142493009567260742e-01,4.638777375221252441e-01,9.140940904617309570e-01,4.641750752925872803e-01
9.829999999999999716e+01,9.135230183601379395e-01,4.631664454936981201e-01,9.140356183052062988e-01,4.633671641349792480e-01,9.141956567764282227e-01,4.636831581592559814e-01,9.142026901245117188e-01,4.639021456241607666e-01,9.140161871910095215e-01,4.641898870468139648e-01
9.840000000000000568e+01,9.135510921478271484e-01,4.631794989109039307e-01,9.140426516532897949e-01,4.633930921554565430e-01,9.141694307327270508e-01,4.637089967727661133e-01,9.141535162925720215e-01,4.639247059822082520e-01,9.139367938041687012e-01,4.642020165920257568e-01
9.850000000000000000e+01,9.135777950286865234e-01,4.631931781768798828e-01,9.140469431877136230e-01,4.634187221527099609e-01,9.141405820846557617e-01,4.637335836887359619e-01,9.141019582748413086e-01,4.639453589916229248e-01,9.138560295104980469e-01,4.642114639282226562e-01
9.860000000000000853e+01,9.136029481887817383e-01,4.632075130939483643e-01,9.140485525131225586e-01,4.634441435337066650e-01,9.141091108322143555e-01,4.637568891048431396e-01,9.140481948852539062e-01,4.639640450477600098e-01,9.137743115425109863e-01,4.642182290554046631e-01
9.870000000000000284e+01,9.136266708374023438e-01,4.632223844528198242e-01,9.140474796295166016e-01,4.634692072868347168e-01,9.140751361846923828e-01,4.637788236141204834e-01,9.139924645423889160e-01,4.639807343482971191e-01,9.136918783187866211e-01,4.642223417758941650e-01
9.879999999999999716e+01,9.136488437652587891e-01,4.632377624511718750e-01,9.140437841415405273e-01,4.634938240051269531e-01,9.140389561653137207e-01,4.637993872165679932e-01,9.139350056648254395e-01,4.639954268932342529e-01,9.136090278625488281e-01,4.642238020896911621e-01
9.890000000000000568e+01,9.136694073677062988e-01,4.632535874843597412e-01,9.140375256538391113e-01,4.635179340839385986e-01,9.140005111694335938e-01,4.638184607028961182e-01,9.138759970664978027e-01,4.640081226825714111e-01,9.135261774063110352e-01,4.642226397991180420e-01
9.900000000000000000e+01,9.136883020401000977e-01,4.632697999477386475e-01,9.140287041664123535e-01,4.635414481163024902e-01,9.139600992202758789e-01,4.638360440731048584e-01,9.138156175613403320e-01,4.640187621116638184e-01,9.134433269500732422e-01,4.642188847064971924e-01
9.910000000000000853e+01,9.137055277824401855e-01,4.632863402366638184e-01,9.140173792839050293e-01,4.635643362998962402e-01,9.139178395271301270e-01,4.638520479202270508e-01,9.137541055679321289e-01,4.640273451805114746e-01,9.133607745170593262e-01,4.642125964164733887e-01
9.920000000000000284e+01,9.137210249900817871e-01,4.633031785488128662e-01,9.140036702156066895e-01,4.635864496231079102e-01,9.138739109039306641e-01,4.638665020465850830e-01,9.136917591094970703e-01,4.640338420867919922e-01,9.132788777351379395e-01,4.642038345336914062e-01
9.929999999999999716e+01,9.137347340583801270e-01,4.633201658725738525e-01,9.139876365661621094e-01,4.636078178882598877e-01,9.138284921646118164e-01,4.638793170452117920e-01,9.136286973953247070e-01,4.640383124351501465e-01,9.131979346275329590e-01,4.641926288604736328e-01
9.940000000000000568e+01,9.137466549873352051e-01,4.633374512195587158e-01,9.139693975448608398e-01,4.636283516883850098e-01,9.137817025184631348e-01,4.638905227184295654e-01,9.135650992393493652e-01,4.640406966209411621e-01,9.131181240081787109e-01,4.641790688037872314e-01
9.950000000000000000e+01,9.137567877769470215e-01,4.633547365665435791e-01,9.139489531517028809e-01,4.636479616165161133e-01,9.137337207794189453e-01,4.639000892639160156e-01,9.135013222694396973e-01,4.640410840511322021e-01,9.130397439002990723e-01,4.641632437705993652e-01
9.960000000000000853e+01,9.137650728225708008e-01,4.633720219135284424e-01,9.139264225959777832e-01,4.636665880680084229e-01,9.136847257614135742e-01,4.639079868793487549e-01,9.134375452995300293e-01,4.640395045280456543e-01,9.129630327224731445e-01,4.641452133655548096e-01
9.970000000000000284e+01,9.137715697288513184e-01,4.633893072605133057e-01,9.139019846916198730e-01,4.636842310428619385e-01,9.136348962783813477e-01,4.639142155647277832e-01,9.133737683296203613e-01,4.640359282493591309e-01,9.128882288932800293e-01,4.641250669956207275e-01
9.979999999999999716e+01,9.137762188911437988e-01,4.634065926074981689e-01,9.138756990432739258e-01,4.637008607387542725e-01,9.135844111442565918e-01,4.639188051223754883e-01,9.133105278015136719e-01,4.640303850173950195e-01,9.128155112266540527e-01,4.641029238700866699e-01
9.990000000000000568e+01,9.137790799140930176e-01,4.634236991405487061e-01,9.138476848602294922e-01,4.637163877487182617e-01,9.135333895683288574e-01,4.639217257499694824e-01,9.132477641105651855e-01,4.640229344367980957e-01,9.127450585365295410e-01,4.640788137912750244e-01
1.000000000000000000e+02,9.137801527976989746e-01,4.634406566619873047e-01,9.138180017471313477e-01,4.637308120727539062e-01,9.134821295738220215e-01,4.639230072498321533e-01,9.131858348846435547e-01,4.640136659145355225e-01,9.126771688461303711e-01,4.640529155731201172e-01
1.001000000000000085e+02,9.137794375419616699e-01,4.634573459625244141e-01,9.137868881225585938e-01,4.637440443038940430e-01,9.134308695793151855e-01,4.639226496219635010e-01,9.131248593330383301e-01,4.640026092529296875e-01,9.126120209693908691e-01,4.640252888202667236e-01
1.002000000000000028e+02,9.137769937515258789e-01,4.634737670421600342e-01,9.137542843818664551e-01,4.637560844421386719e-01,9.133796095848083496e-01,4.639207124710083008e-01,9.130650758743286133e-01,4.639897942543029785e-01,9.125497341156005859e-01,4.639960825443267822e-01
1.002999999999999972e+02,9.137728214263916016e-01,4.634898304939270020e-01,9.137203693389892578e-01,4.637669324874877930e-01,9.133283495903015137e-01,4.639171957969665527e-01,9.130065441131591797e-01,4.639753401279449463e-01,9.124904870986938477e-01,4.639653861522674561e-01
1.004000000000000057e+02,9.137669205665588379e-01,4.635055065155029297e-01,9.136853814125061035e-01,4.637765288352966309e-01,9.132775664329528809e-01,4.639121294021606445e-01,9.129495620727539062e-01,4.639592468738555908e-01,9.124345183372497559e-01,4.639332890510559082e-01
1.005000000000000000e+02,9.137593507766723633e-01,4.635207653045654297e-01,9.136493206024169922e-01,4.637849032878875732e-01,9.132272601127624512e-01,4.639055728912353516e-01,9.128942489624023438e-01,4.639416635036468506e-01,9.123818874359130859e-01,4.638999700546264648e-01
1.006000000000000085e+02,9.137502312660217285e-01,4.635355174541473389e-01,9.136124253273010254e-01,4.637919962406158447e-01,9.131776094436645508e-01,4.638975262641906738e-01,9.128407835960388184e-01,4.639225900173187256e-01,9.123327732086181641e-01,4.638655483722686768e-01
1.007000000000000028e+02,9.137395024299621582e-01,4.635497629642486572e-01,9.135747551918029785e-01,4.637978374958038330e-01,9.131288528442382812e-01,4.638880491256713867e-01,9.127893447875976562e-01,4.639021754264831543e-01,9.122872948646545410e-01,4.638301432132720947e-01
1.007999999999999972e+02,9.137272834777832031e-01,4.635634422302246094e-01,9.135364890098571777e-01,4.638023972511291504e-01,9.130810499191284180e-01,4.638772010803222656e-01,9.127400517463684082e-01,4.638804793357849121e-01,9.122455120086669922e-01,4.637938439846038818e-01
1.009000000000000057e+02,9.137136340141296387e-01,4.635765254497528076e-01,9.134977459907531738e-01,4.638057053089141846e-01,9.130343794822692871e-01,4.638650119304656982e-01,9.126929640769958496e-01,4.638575911521911621e-01,9.122075438499450684e-01,4.637568295001983643e-01
1.010000000000000000e+02,9.136986136436462402e-01,4.635889828205108643e-01,9.134585857391357422e-01,4.638077318668365479e-01,9.129890203475952148e-01,4.638515710830688477e-01,9.126483798027038574e-01,4.638336002826690674e-01,9.121734499931335449e-01,4.637192189693450928e-01
1.011000000000000085e+02,9.136823415756225586e-01,4.636007547378540039e-01,9.134192466735839844e-01,4.638085067272186279e-01,9.129450321197509766e-01,4.638369083404541016e-01,9.126062393188476562e-01,4.638085961341857910e-01,9.121432304382324219e-01,4.636811614036560059e-01
1.012000000000000028e+02,9.136647582054138184e-01,4.636118412017822266e-01,9.133799076080322266e-01,4.638080298900604248e-01,9.129025936126708984e-01,4.638211131095886230e-01,9.125667810440063477e-01,4.637826383113861084e-01,9.121170043945312500e-01,4.636427462100982666e-01
1.012999999999999972e+02,9.136459827423095703e-01,4.636222124099731445e-01,9.133405685424804688e-01,4.638063013553619385e-01,9.128618240356445312e-01,4.638042747974395752e-01,9.125300049781799316e-01,4.637558758258819580e-01,9.120949506759643555e-01,4.636040925979614258e-01
1.014000000000000057e+02,9.136261343955993652e-01,4.636318087577819824e-01,9.133012294769287109e-01,4.638033807277679443e-01,9.128227829933166504e-01,4.637864530086517334e-01,9.124960303306579590e-01,4.637283980846405029e-01,9.120768904685974121e-01,4.635653495788574219e-01
1.015000000000000000e+02,9.136052727699279785e-01,4.636406302452087402e-01,9.132624268531799316e-01,4.637992680072784424e-01,9.127856492996215820e-01,4.637676477432250977e-01,9.124650359153747559e-01,4.637002944946289062e-01,9.120629429817199707e-01,4.635266363620758057e-01
1.016000000000000085e+02,9.135835170745849609e-01,4.636486768722534180e-01,9.132239818572998047e-01,4.637940227985382080e-01,9.127504229545593262e-01,4.637479782104492188e-01,9.124370217323303223e-01,4.636716544628143311e-01,9.120529890060424805e-01,4.634881913661956787e-01
1.017000000000000028e+02,9.135609269142150879e-01,4.636558890342712402e-01,9.131860733032226562e-01,4.637876451015472412e-01,9.127173423767089844e-01,4.637274742126464844e-01,9.124119877815246582e-01,4.636425971984863281e-01,9.120470285415649414e-01,4.634500443935394287e-01
1.017999999999999972e+02,9.135375618934631348e-01,4.636622667312622070e-01,9.131488204002380371e-01,4.637801945209503174e-01,9.126863479614257812e-01,4.637062847614288330e-01,9.123899340629577637e-01,4.636132121086120605e-01,9.120452404022216797e-01,4.634123146533966064e-01
1.019000000000000057e+02,9.135135412216186523e-01,4.636678397655487061e-01,9.131122827529907227e-01,4.637717008590698242e-01,9.126575589179992676e-01,4.636844992637634277e-01,9.123708605766296387e-01,4.635836482048034668e-01,9.120473265647888184e-01,4.633751511573791504e-01
1.020000000000000000e+02,9.134889245033264160e-01,4.636725783348083496e-01,9.130767583847045898e-01,4.637622237205505371e-01,9.126310944557189941e-01,4.636621475219726562e-01,9.123550653457641602e-01,4.635538458824157715e-01,9.120532870292663574e-01,4.633386433124542236e-01
1.021000000000000085e+02,9.134638905525207520e-01,4.636764526367187500e-01,9.130421876907348633e-01,4.637517333030700684e-01,9.126070141792297363e-01,4.636393189430236816e-01,9.123422503471374512e-01,4.635240435600280762e-01,9.120631217956542969e-01,4.633028805255889893e-01
1.022000000000000028e+02,9.134382605552673340e-01,4.636794626712799072e-01,9.130087494850158691e-01,4.637403488159179688e-01,9.125853180885314941e-01,4.636161029338836670e-01,9.123326539993286133e-01,4.634943306446075439e-01,9.120767116546630859e-01,4.632679820060729980e-01
1.022999999999999972e+02,9.134125113487243652e-01,4.636816382408142090e-01,9.129765033721923828e-01,4.637281000614166260e-01,9.125660657882690430e-01,4.635925590991973877e-01,9.123260974884033203e-01,4.634648263454437256e-01,9.120939373970031738e-01,4.632340669631958008e-01
1.024000000000000057e+02,9.133862853050231934e-01,4.636829495429992676e-01,9.129455089569091797e-01,4.637150168418884277e-01,9.125492572784423828e-01,4.635687768459320068e-01,9.123227596282958984e-01,4.634355902671813965e-01,9.121147394180297852e-01,4.632012546062469482e-01
1.025000000000000000e+02,9.133600592613220215e-01,4.636834561824798584e-01,9.129158258438110352e-01,4.637011587619781494e-01,9.125349521636962891e-01,4.635449349880218506e-01,9.123224616050720215e-01,4.634067416191101074e-01,9.121389985084533691e-01,4.631696045398712158e-01
1.026000000000000085e+02,9.133338332176208496e-01,4.636831283569335938e-01,9.128876924514770508e-01,4.636866152286529541e-01,9.125231504440307617e-01,4.635210931301116943e-01,9.123251438140869141e-01,4.633783102035522461e-01,9.121665954589843750e-01,4.631392359733581543e-01
1.027000000000000028e+02,9.133076071739196777e-01,4.636819660663604736e-01,9.128609895706176758e-01,4.636714458465576172e-01,9.125137925148010254e-01,4.634972512722015381e-01,9.123308062553405762e-01,4.633504450321197510e-01,9.121972918510437012e-01,4.631102085113525391e-01
1.027999999999999972e+02,9.132813811302185059e-01,4.636799991130828857e-01,9.128359556198120117e-01,4.636556804180145264e-01,9.125069975852966309e-01,4.634734094142913818e-01,9.123394489288330078e-01,4.633232057094573975e-01,9.122312664985656738e-01,4.630826413631439209e-01
1.029000000000000057e+02,9.132554531097412109e-01,4.636772572994232178e-01,9.128125309944152832e-01,4.636394083499908447e-01,9.125027060508728027e-01,4.634496867656707764e-01,9.123508930206298828e-01,4.632966816425323486e-01,9.122679233551025391e-01,4.630565643310546875e-01
1.030000000000000000e+02,9.132298231124877930e-01,4.636737406253814697e-01,9.127908349037170410e-01,4.636225998401641846e-01,9.125009179115295410e-01,4.634262323379516602e-01,9.123651981353759766e-01,4.632709026336669922e-01,9.123073816299438477e-01,4.630320072174072266e-01
1.031000000000000085e+02,9.132045507431030273e-01,4.636695086956024170e-01,9.127709269523620605e-01,4.636054039001464844e-01,9.125015735626220703e-01,4.634031057357788086e-01,9.123821258544921875e-01,4.632459878921508789e-01,9.123494625091552734e-01,4.630091190338134766e-01
1.032000000000000028e+02,9.131796956062316895e-01,4.636645019054412842e-01,9.127528071403503418e-01,4.635878801345825195e-01,9.125046730041503906e-01,4.633803367614746094e-01,9.124017357826232910e-01,4.632219970226287842e-01,9.123939275741577148e-01,4.629878699779510498e-01
1.032999999999999972e+02,9.131553769111633301e-01,4.636588096618652344e-01,9.127364754676818848e-01,4.635700285434722900e-01,9.125101566314697266e-01,4.633580446243286133e-01,9.124238491058349609e-01,4.631989896297454834e-01,9.124406576156616211e-01,4.629683792591094971e-01
1.034000000000000057e+02,9.131316542625427246e-01,4.636524617671966553e-01,9.127220511436462402e-01,4.635519683361053467e-01,9.125180244445800781e-01,4.633362889289855957e-01,9.124484062194824219e-01,4.631770849227905273e-01,9.124894142150878906e-01,4.629506468772888184e-01
1.035000000000000000e+02,9.131086468696594238e-01,4.636454582214355469e-01,9.127095341682434082e-01,4.635337889194488525e-01,9.125281572341918945e-01,4.633150994777679443e-01,9.124752283096313477e-01,4.631562829017639160e-01,9.125400781631469727e-01,4.629347324371337891e-01
1.036000000000000085e+02,9.130863547325134277e-01,4.636378586292266846e-01,9.126989245414733887e-01,4.635154604911804199e-01,9.125404953956604004e-01,4.632945954799652100e-01,9.125042557716369629e-01,4.631366729736328125e-01,9.125924110412597656e-01,4.629206657409667969e-01
1.037000000000000028e+02,9.130648374557495117e-01,4.636296629905700684e-01,9.126902818679809570e-01,4.634969830513000488e-01,9.125550389289855957e-01,4.632747769355773926e-01,9.125353693962097168e-01,4.631182551383972168e-01,9.126461744308471680e-01,4.629084467887878418e-01
1.037999999999999972e+02,9.130442142486572266e-01,4.636209309101104736e-01,9.126836061477661133e-01,4.634785950183868408e-01,9.125716090202331543e-01,4.632557332515716553e-01,9.125683903694152832e-01,4.631011188030242920e-01,9.127012491226196289e-01,4.628981351852416992e-01
1.039000000000000057e+02,9.130244255065917969e-01,4.636116921901702881e-01,9.126787185668945312e-01,4.634604156017303467e-01,9.125902056694030762e-01,4.632375240325927734e-01,9.126031994819641113e-01,4.630852937698364258e-01,9.127574563026428223e-01,4.628897011280059814e-01
1.040000000000000000e+02,9.130056500434875488e-01,4.636019766330718994e-01,9.126758575439453125e-01,4.634422361850738525e-01,9.126107096672058105e-01,4.632202088832855225e-01,9.126396775245666504e-01,4.630708098411560059e-01,9.128144979476928711e-01,4.628831446170806885e-01
1.041000000000000085e+02,9.129878878593444824e-01,4.635918140411376953e-01,9.126748442649841309e-01,4.634243547916412354e-01,9.126330018043518066e-01,4.632037878036499023e-01,9.126777052879333496e-01,4.630576968193054199e-01,9.128722548484802246e-01,4.628784954547882080e-01
1.042000000000000028e+02,9.129711985588073730e-01,4.635812640190124512e-01,9.126757383346557617e-01,4.634066820144653320e-01,9.126570224761962891e-01,4.631883502006530762e-01,9.127171039581298828e-01,4.630459845066070557e-01,9.129306077957153320e-01,4.628757536411285400e-01
1.042999999999999972e+02,9.129556417465209961e-01,4.635703861713409424e-01,9.126784801483154297e-01,4.633893072605133057e-01,9.126826524734497070e-01,4.631738960742950439e-01,9.127576947212219238e-01,4.630357027053833008e-01,9.129890203475952148e-01,4.628748595714569092e-01
1.044000000000000057e+02,9.129411578178405762e-01,4.635591804981231689e-01,9.126830697059631348e-01,4.633723199367523193e-01,9.127098917961120605e-01,4.631604850292205811e-01,9.127994179725646973e-01,4.630268514156341553e-01,9.130474328994750977e-01,4.628758132457733154e-01
1.045000000000000000e+02,9.129278659820556641e-01,4.635477066040039062e-01,9.126894474029541016e-01,4.633557498455047607e-01,9.127385020256042480e-01,4.631481170654296875e-01,9.128420948982238770e-01,4.630194008350372314e-01,9.131058454513549805e-01,4.628785848617553711e-01
1.046000000000000085e+02,9.129157662391662598e-01,4.635360240936279297e-01,9.126975536346435547e-01,4.633396565914154053e-01,9.127683639526367188e-01,4.631368815898895264e-01,9.128854870796203613e-01,4.630134403705596924e-01,9.131641983985900879e-01,4.628831446170806885e-01
1.047000000000000028e+02,9.129049777984619141e-01,4.635241031646728516e-01,9.127073287963867188e-01,4.633240401744842529e-01,9.127994775772094727e-01,4.631267488002777100e-01,9.129295945167541504e-01,4.630089700222015381e-01,9.132220149040222168e-01,4.628894627094268799e-01
1.047999999999999972e+02,9.128953814506530762e-01,4.635120928287506104e-01,9.127187132835388184e-01,4.633089900016784668e-01,9.128316640853881836e-01,4.631177484989166260e-01,9.129741787910461426e-01,4.630059599876403809e-01,9.132791161537170410e-01,4.628974497318267822e-01
1.049000000000000057e+02,9.128870964050292969e-01,4.634998738765716553e-01,9.127317070960998535e-01,4.632945358753204346e-01,9.128647446632385254e-01,4.631098806858062744e-01,9.130188822746276855e-01,4.630043208599090576e-01,9.133354425430297852e-01,4.629071354866027832e-01
1.050000000000000000e+02,9.128800630569458008e-01,4.634876549243927002e-01,9.127461910247802734e-01,4.632807374000549316e-01,9.128986597061157227e-01,4.631032049655914307e-01,9.130641222000122070e-01,4.630041718482971191e-01,9.133906960487365723e-01,4.629184305667877197e-01
1.051000000000000085e+02,9.128742814064025879e-01,4.634754359722137451e-01,9.127621650695800781e-01,4.632676243782043457e-01,9.129332900047302246e-01,4.630976617336273193e-01,9.131094217300415039e-01,4.630053937435150146e-01,9.134448170661926270e-01,4.629312455654144287e-01
1.052000000000000028e+02,9.128698110580444336e-01,4.634632170200347900e-01,9.127795100212097168e-01,4.632551670074462891e-01,9.129684567451477051e-01,4.630933105945587158e-01,9.131542444229125977e-01,4.630080461502075195e-01,9.134975671768188477e-01,4.629455506801605225e-01
1.052999999999999972e+02,9.128666520118713379e-01,4.634509980678558350e-01,9.127981662750244141e-01,4.632434844970703125e-01,9.130042195320129395e-01,4.630901515483856201e-01,9.131989479064941406e-01,4.630120396614074707e-01,9.135488271713256836e-01,4.629613161087036133e-01
1.054000000000000057e+02,9.128647446632385254e-01,4.634388983249664307e-01,9.128180146217346191e-01,4.632325768470764160e-01,9.130402207374572754e-01,4.630881547927856445e-01,9.132431745529174805e-01,4.630173742771148682e-01,9.135984778404235840e-01,4.629784226417541504e-01
1.055000000000000000e+02,9.128640890121459961e-01,4.634269773960113525e-01,9.128390550613403320e-01,4.632224440574645996e-01,9.130765795707702637e-01,4.630873203277587891e-01,9.132868647575378418e-01,4.630240201950073242e-01,9.136462807655334473e-01,4.629968106746673584e-01
1.056000000000000085e+02,9.128647446632385254e-01,4.634152054786682129e-01,9.128611683845520020e-01,4.632131457328796387e-01,9.131129384040832520e-01,4.630876183509826660e-01,9.133298993110656738e-01,4.630319178104400635e-01,9.136921167373657227e-01,4.630163908004760742e-01
1.057000000000000028e+02,9.128665924072265625e-01,4.634036123752593994e-01,9.128842353820800781e-01,4.632046818733215332e-01,9.131492972373962402e-01,4.630890786647796631e-01,9.133720397949218750e-01,4.630410373210906982e-01,9.137359261512756348e-01,4.630371034145355225e-01
1.057999999999999972e+02,9.128696322441101074e-01,4.633922874927520752e-01,9.129082560539245605e-01,4.631971120834350586e-01,9.131855964660644531e-01,4.630916416645050049e-01,9.134132862091064453e-01,4.630513489246368408e-01,9.137775897979736328e-01,4.630588889122009277e-01
1.059000000000000057e+02,9.128738641738891602e-01,4.633812308311462402e-01,9.129330515861511230e-01,4.631903767585754395e-01,9.132213592529296875e-01,4.630953073501586914e-01,9.134534001350402832e-01,4.630627930164337158e-01,9.138169288635253906e-01,4.630815982818603516e-01
1.060000000000000000e+02,9.128792881965637207e-01,4.633704721927642822e-01,9.129585027694702148e-01,4.631845355033874512e-01,9.132568836212158203e-01,4.631000161170959473e-01,9.134923219680786133e-01,4.630752801895141602e-01,9.138539433479309082e-01,4.631051719188690186e-01
1.061000000000000085e+02,9.128858447074890137e-01,4.633601009845733643e-01,9.129846096038818359e-01,4.631795883178710938e-01,9.132919311523437500e-01,4.631057381629943848e-01,9.135299324989318848e-01,4.630888402462005615e-01,9.138884544372558594e-01,4.631295502185821533e-01
1.062000000000000028e+02,9.128934741020202637e-01,4.633500874042510986e-01,9.130112528800964355e-01,4.631755352020263672e-01,9.133263230323791504e-01,4.631125032901763916e-01,9.135661721229553223e-01,4.631032943725585938e-01,9.139204621315002441e-01,4.631546139717102051e-01
1.062999999999999972e+02,9.129021763801574707e-01,4.633404314517974854e-01,9.130382537841796875e-01,4.631723761558532715e-01,9.133599996566772461e-01,4.631201922893524170e-01,9.136008620262145996e-01,4.631186723709106445e-01,9.139497876167297363e-01,4.631802737712860107e-01
1.064000000000000057e+02,9.129119515419006348e-01,4.633312225341796875e-01,9.130656719207763672e-01,4.631701111793518066e-01,9.133929610252380371e-01,4.631288349628448486e-01,9.136339426040649414e-01,4.631348848342895508e-01,9.139764308929443359e-01,4.632064104080200195e-01
1.065000000000000000e+02,9.129226207733154297e-01,4.633224606513977051e-01,9.130930900573730469e-01,4.631687402725219727e-01,9.134249091148376465e-01,4.631383717060089111e-01,9.136653542518615723e-01,4.631518721580505371e-01,9.140002727508544922e-01,4.632330238819122314e-01
1.066000000000000085e+02,9.129342436790466309e-01,4.633142054080963135e-01,9.131211042404174805e-01,4.631682634353637695e-01,9.134559035301208496e-01,4.631487727165222168e-01,9.136949777603149414e-01,4.631695747375488281e-01,9.140214323997497559e-01,4.632599353790283203e-01
1.067000000000000028e+02,9.129467010498046875e-01,4.633063971996307373e-01,9.131491184234619141e-01,4.631686806678771973e-01,9.134858250617980957e-01,4.631599485874176025e-01,9.137226939201354980e-01,4.631879627704620361e-01,9.140396714210510254e-01,4.632870554924011230e-01
1.067999999999999972e+02,9.129600524902343750e-01,4.632991254329681396e-01,9.131771326065063477e-01,4.631699621677398682e-01,9.135145545005798340e-01,4.631719291210174561e-01,9.137484431266784668e-01,4.632068872451782227e-01,9.140551686286926270e-01,4.633143842220306396e-01
1.069000000000000057e+02,9.129741191864013672e-01,4.632924199104309082e-01,9.132046699523925781e-01,4.631720781326293945e-01,9.135420322418212891e-01,4.631845951080322266e-01,9.137721657752990723e-01,4.632263183593750000e-01,9.140676856040954590e-01,4.633418023586273193e-01
1.070000000000000000e+02,9.129888415336608887e-01,4.632862508296966553e-01,9.132320880889892578e-01,4.631750583648681641e-01,9.135681986808776855e-01,4.631979167461395264e-01,9.137939214706420898e-01,4.632461667060852051e-01,9.140773415565490723e-01,4.633691012859344482e-01
1.071000000000000085e+02,9.130042791366577148e-01,4.632806181907653809e-01,9.132592082023620605e-01,4.631788432598114014e-01,9.135929346084594727e-01,4.632118344306945801e-01,9.138136506080627441e-01,4.632663726806640625e-01,9.140841960906982422e-01,4.633962213993072510e-01
1.072000000000000028e+02,9.130203127861022949e-01,4.632755815982818604e-01,9.132860302925109863e-01,4.631833732128143311e-01,9.136161804199218750e-01,4.632263183593750000e-01,9.138312339782714844e-01,4.632869064807891846e-01,9.140881299972534180e-01,4.634231626987457275e-01
1.072999999999999972e+02,9.130368828773498535e-01,4.632711410522460938e-01,9.133122563362121582e-01,4.631887078285217285e-01,9.136379361152648926e-01,4.632413387298583984e-01,9.138466715812683105e-01,4.633076786994934082e-01,9.140893220901489258e-01,4.634498059749603271e-01
1.074000000000000057e+02,9.130539298057556152e-01,4.632672667503356934e-01,9.133379459381103516e-01,4.631947576999664307e-01,9.136581420898437500e-01,4.632567465305328369e-01,9.138599634170532227e-01,4.633285403251647949e-01,9.140876531600952148e-01,4.634760618209838867e-01
1.075000000000000000e+02,9.130712747573852539e-01,4.632639586925506592e-01,9.133630394935607910e-01,4.632015526294708252e-01,9.136766791343688965e-01,4.632725715637207031e-01,9.138709902763366699e-01,4.633494019508361816e-01,9.140832424163818359e-01,4.635018408298492432e-01
1.076000000000000085e+02,9.130891561508178711e-01,4.632613062858581543e-01,9.133873581886291504e-01,4.632090032100677490e-01,9.136936068534851074e-01,4.632887244224548340e-01,9.138798713684082031e-01,4.633702933788299561e-01,9.140760898590087891e-01,4.635270535945892334e-01
1.077000000000000028e+02,9.131070375442504883e-01,4.632592499256134033e-01,9.134109020233154297e-01,4.632170796394348145e-01,9.137088656425476074e-01,4.633051156997680664e-01,9.138865470886230469e-01,4.633911550045013428e-01,9.140663743019104004e-01,4.635516107082366943e-01
1.077999999999999972e+02,9.131255149841308594e-01,4.632577896118164062e-01,9.134336709976196289e-01,4.632257819175720215e-01,9.137223958969116211e-01,4.633218050003051758e-01,9.138910174369812012e-01,4.634120166301727295e-01,9.140539765357971191e-01,4.635755121707916260e-01
1.079000000000000057e+02,9.131439924240112305e-01,4.632569253444671631e-01,9.134554862976074219e-01,4.632350504398345947e-01,9.137341380119323730e-01,4.633385241031646729e-01,9.138932824134826660e-01,4.634326100349426270e-01,9.140391349792480469e-01,4.635986387729644775e-01
1.080000000000000000e+02,9.131624698638916016e-01,4.632566571235656738e-01,9.134763479232788086e-01,4.632448852062225342e-01,9.137441515922546387e-01,4.633555114269256592e-01,9.138934016227722168e-01,4.634529650211334229e-01,9.140218496322631836e-01,4.636209309101104736e-01
1.081000000000000085e+02,9.131809473037719727e-01,4.632569253444671631e-01,9.134961962699890137e-01,4.632551968097686768e-01,9.137523770332336426e-01,4.633724987506866455e-01,9.138913750648498535e-01,4.634730219841003418e-01,9.140021800994873047e-01,4.636423289775848389e-01
1.082000000000000028e+02,9.131994247436523438e-01,4.632577896118164062e-01,9.135149717330932617e-01,4.632659554481506348e-01,9.137588143348693848e-01,4.633894860744476318e-01,9.138873219490051270e-01,4.634926915168762207e-01,9.139803051948547363e-01,4.636627435684204102e-01
1.082999999999999972e+02,9.132179021835327148e-01,4.632592201232910156e-01,9.135325551033020020e-01,4.632771313190460205e-01,9.137634634971618652e-01,4.634063541889190674e-01,9.138810634613037109e-01,4.635119140148162842e-01,9.139562249183654785e-01,4.636821746826171875e-01
1.084000000000000057e+02,9.132363796234130859e-01,4.632612168788909912e-01,9.135489463806152344e-01,4.632886648178100586e-01,9.137663245201110840e-01,4.634230434894561768e-01,9.138728380203247070e-01,4.635306298732757568e-01,9.139301180839538574e-01,4.637005329132080078e-01
1.085000000000000000e+02,9.132542610168457031e-01,4.632637500762939453e-01,9.135641455650329590e-01,4.633005559444427490e-01,9.137674570083618164e-01,4.634396135807037354e-01,9.138625860214233398e-01,4.635487794876098633e-01,9.139021039009094238e-01,4.637177884578704834e-01
1.086000000000000085e+02,9.132721424102783203e-01,4.632667899131774902e-01,9.135780930519104004e-01,4.633127450942993164e-01,9.137668609619140625e-01,4.634559452533721924e-01,9.138505458831787109e-01,4.635663330554962158e-01,9.138723015785217285e-01,4.637338817119598389e-01
1.087000000000000028e+02,9.132895469665527344e-01,4.632703661918640137e-01,9.135907888412475586e-01,4.633251726627349854e-01,9.137645363807678223e-01,4.634719789028167725e-01,9.138365983963012695e-01,4.635832309722900391e-01,9.138407707214355469e-01,4.637487828731536865e-01
1.087999999999999972e+02,9.133067131042480469e-01,4.632744193077087402e-01,9.136021733283996582e-01,4.633377492427825928e-01,9.137605428695678711e-01,4.634876847267150879e-01,9.138209223747253418e-01,4.635993838310241699e-01,9.138076901435852051e-01,4.637624621391296387e-01
1.089000000000000057e+02,9.133234024047851562e-01,4.632789492607116699e-01,9.136122465133666992e-01,4.633505642414093018e-01,9.137548804283142090e-01,4.635030329227447510e-01,9.138035774230957031e-01,4.636148214340209961e-01,9.137731194496154785e-01,4.637748897075653076e-01
1.090000000000000000e+02,9.133396148681640625e-01,4.632838964462280273e-01,9.136210083961486816e-01,4.633633792400360107e-01,9.137476086616516113e-01,4.635179638862609863e-01,9.137845039367675781e-01,4.636294543743133545e-01,9.137372970581054688e-01,4.637860059738159180e-01
1.091000000000000085e+02,9.133552908897399902e-01,4.632892906665802002e-01,9.136283993721008301e-01,4.633762240409851074e-01,9.137387275695800781e-01,4.635324180126190186e-01,9.137639403343200684e-01,4.636432826519012451e-01,9.137002825736999512e-01,4.637958407402038574e-01
1.092000000000000028e+02,9.133704304695129395e-01,4.632951021194458008e-01,9.136344194412231445e-01,4.633893072605133057e-01,9.137282967567443848e-01,4.635463356971740723e-01,9.137418866157531738e-01,4.636562168598175049e-01,9.136622548103332520e-01,4.638043642044067383e-01
1.092999999999999972e+02,9.133849740028381348e-01,4.633012712001800537e-01,9.136390686035156250e-01,4.634021818637847900e-01,9.137164354324340820e-01,4.635597169399261475e-01,9.137185215950012207e-01,4.636682868003845215e-01,9.136232733726501465e-01,4.638115465641021729e-01
1.094000000000000057e+02,9.133988618850708008e-01,4.633077979087829590e-01,9.136424064636230469e-01,4.634149968624114990e-01,9.137032032012939453e-01,4.635725021362304688e-01,9.136939048767089844e-01,4.636794328689575195e-01,9.135835766792297363e-01,4.638174176216125488e-01
1.095000000000000000e+02,9.134120941162109375e-01,4.633146822452545166e-01,9.136443138122558594e-01,4.634278118610382080e-01,9.136886596679687500e-01,4.635846912860870361e-01,9.136680960655212402e-01,4.636896252632141113e-01,9.135432243347167969e-01,4.638219177722930908e-01
1.096000000000000085e+02,9.134244918823242188e-01,4.633218646049499512e-01,9.136449098587036133e-01,4.634404480457305908e-01,9.136727452278137207e-01,4.635962247848510742e-01,9.136411547660827637e-01,4.636988043785095215e-01,9.135023951530456543e-01,4.638251066207885742e-01
1.097000000000000028e+02,9.134361743927001953e-01,4.633293151855468750e-01,9.136441946029663086e-01,4.634529650211334229e-01,9.136556386947631836e-01,4.636070728302001953e-01,9.136133193969726562e-01,4.637070000171661377e-01,9.134612679481506348e-01,4.638269543647766113e-01
1.097999999999999972e+02,9.134471416473388672e-01,4.633370339870452881e-01,9.136421680450439453e-01,4.634651839733123779e-01,9.136374592781066895e-01,4.636172056198120117e-01,9.135845303535461426e-01,4.637142121791839600e-01,9.134201407432556152e-01,4.638274908065795898e-01
1.099000000000000057e+02,9.134572744369506836e-01,4.633449614048004150e-01,9.136388301849365234e-01,4.634771645069122314e-01,9.136181473731994629e-01,4.636265933513641357e-01,9.135550260543823242e-01,4.637204110622406006e-01,9.133790135383605957e-01,4.638267457485198975e-01
1.100000000000000000e+02,9.134665727615356445e-01,4.633530080318450928e-01,9.136342406272888184e-01,4.634888470172882080e-01,9.135978817939758301e-01,4.636352360248565674e-01,9.135248661041259766e-01,4.637256264686584473e-01,9.133378863334655762e-01,4.638247191905975342e-01
1.101000000000000085e+02,9.134750962257385254e-01,4.633613526821136475e-01,9.136284589767456055e-01,4.635002315044403076e-01,9.135767221450805664e-01,4.636431336402893066e-01,9.134941697120666504e-01,4.637297391891479492e-01,9.132967591285705566e-01,4.638214409351348877e-01
1.102000000000000028e+02,9.134826064109802246e-01,4.633696973323822021e-01,9.136214852333068848e-01,4.635111987590789795e-01,9.135547280311584473e-01,4.636502265930175781e-01,9.134631156921386719e-01,4.637328684329986572e-01,9.132559895515441895e-01,4.638169109821319580e-01
1.102999999999999972e+02,9.134893417358398438e-01,4.633782505989074707e-01,9.136133193969726562e-01,4.635217785835266113e-01,9.135319590568542480e-01,4.636564850807189941e-01,9.134315252304077148e-01,4.637349843978881836e-01,9.132156968116760254e-01,4.638111889362335205e-01
1.104000000000000057e+02,9.134950637817382812e-01,4.633868932723999023e-01,9.136040806770324707e-01,4.635319709777832031e-01,9.135085344314575195e-01,4.636619687080383301e-01,9.133999347686767578e-01,4.637360274791717529e-01,9.131760001182556152e-01,4.638042747974395752e-01
1.105000000000000000e+02,9.135000109672546387e-01,4.633955359458923340e-01,9.135937094688415527e-01,4.635416865348815918e-01,9.134845733642578125e-01,4.636666178703308105e-01,9.133683443069458008e-01,4.637360870838165283e-01,9.131370186805725098e-01,4.637962281703948975e-01
1.106000000000000085e+02,9.135039448738098145e-01,4.634041786193847656e-01,9.135823845863342285e-01,4.635509252548217773e-01,9.134601354598999023e-01,4.636704623699188232e-01,9.133367538452148438e-01,4.637351334095001221e-01,9.130988717079162598e-01,4.637871086597442627e-01
1.107000000000000028e+02,9.135070443153381348e-01,4.634128212928771973e-01,9.135701060295104980e-01,4.635596871376037598e-01,9.134351611137390137e-01,4.636734724044799805e-01,9.133051633834838867e-01,4.637332260608673096e-01,9.130616784095764160e-01,4.637769162654876709e-01
1.107999999999999972e+02,9.135091900825500488e-01,4.634214639663696289e-01,9.135568141937255859e-01,4.635678827762603760e-01,9.134100675582885742e-01,4.636756479740142822e-01,9.132735729217529297e-01,4.637303948402404785e-01,9.130255579948425293e-01,4.637657403945922852e-01
1.109000000000000057e+02,9.135104417800903320e-01,4.634300172328948975e-01,9.135427474975585938e-01,4.635755419731140137e-01,9.133844375610351562e-01,4.636770188808441162e-01,9.132423996925354004e-01,4.637265801429748535e-01,9.129905700683593750e-01,4.637536108493804932e-01
1.110000000000000000e+02,9.135107994079589844e-01,4.634383618831634521e-01,9.135278463363647461e-01,4.635826647281646729e-01,9.133588075637817383e-01,4.636775553226470947e-01,9.132115244865417480e-01,4.637218713760375977e-01,9.129568934440612793e-01,4.637405872344970703e-01
1.111000000000000085e+02,9.135103225708007812e-01,4.634467065334320068e-01,9.135121703147888184e-01,4.635891914367675781e-01,9.133331775665283203e-01,4.636772572994232178e-01,9.131811857223510742e-01,4.637162685394287109e-01,9.129245877265930176e-01,4.637266993522644043e-01
1.112000000000000028e+02,9.135088920593261719e-01,4.634548127651214600e-01,9.134957790374755859e-01,4.635951220989227295e-01,9.133075475692749023e-01,4.636761546134948730e-01,9.131514430046081543e-01,4.637098014354705811e-01,9.128937125205993652e-01,4.637120366096496582e-01
1.112999999999999972e+02,9.135066866874694824e-01,4.634628295898437500e-01,9.134787917137145996e-01,4.636004567146301270e-01,9.132819175720214844e-01,4.636743068695068359e-01,9.131224155426025391e-01,4.637024998664855957e-01,9.128643870353698730e-01,4.636965990066528320e-01
1.114000000000000057e+02,9.135035276412963867e-01,4.634705781936645508e-01,9.134612679481506348e-01,4.636051654815673828e-01,9.132565855979919434e-01,4.636716544628143311e-01,9.130941033363342285e-01,4.636944234371185303e-01,9.128367304801940918e-01,4.636805355548858643e-01
1.115000000000000000e+02,9.134996533393859863e-01,4.634781181812286377e-01,9.134432673454284668e-01,4.636092483997344971e-01,9.132315516471862793e-01,4.636682868003845215e-01,9.130666255950927734e-01,4.636855423450469971e-01,9.128106832504272461e-01,4.636638760566711426e-01
1.116000000000000085e+02,9.134950041770935059e-01,4.634854197502136230e-01,9.134247899055480957e-01,4.636127054691314697e-01,9.132068753242492676e-01,4.636641740798950195e-01,9.130401015281677246e-01,4.636759757995605469e-01,9.127864241600036621e-01,4.636466503143310547e-01
1.117000000000000028e+02,9.134895205497741699e-01,4.634924829006195068e-01,9.134058952331542969e-01,4.636155366897583008e-01,9.131825566291809082e-01,4.636593461036682129e-01,9.130145907402038574e-01,4.636657536029815674e-01,9.127639532089233398e-01,4.636289179325103760e-01
1.117999999999999972e+02,9.134833216667175293e-01,4.634992480278015137e-01,9.133868217468261719e-01,4.636177122592926025e-01,9.131587743759155273e-01,4.636538326740264893e-01,9.129901528358459473e-01,4.636548757553100586e-01,9.127433896064758301e-01,4.636107981204986572e-01
1.119000000000000057e+02,9.134764075279235840e-01,4.635057151317596436e-01,9.133674502372741699e-01,4.636192619800567627e-01,9.131355881690979004e-01,4.636476635932922363e-01,9.129668474197387695e-01,4.636434018611907959e-01,9.127246737480163574e-01,4.635922908782958984e-01
1.120000000000000000e+02,9.134688377380371094e-01,4.635118544101715088e-01,9.133477807044982910e-01,4.636201858520507812e-01,9.131130576133728027e-01,4.636408388614654541e-01,9.129447340965270996e-01,4.636313617229461670e-01,9.127078652381896973e-01,4.635735154151916504e-01
1.121000000000000085e+02,9.134606122970581055e-01,4.635176658630371094e-01,9.133281111717224121e-01,4.636204540729522705e-01,9.130912423133850098e-01,4.636334478855133057e-01,9.129238724708557129e-01,4.636188447475433350e-01,9.126930832862854004e-01,4.635544717311859131e-01
1.122000000000000028e+02,9.134517908096313477e-01,4.635231494903564453e-01,9.133084416389465332e-01,4.636201262474060059e-01,9.130701422691345215e-01,4.636254906654357910e-01,9.129043221473693848e-01,4.636058807373046875e-01,9.126802682876586914e-01,4.635353684425354004e-01
1.122999999999999972e+02,9.134423732757568359e-01,4.635282754898071289e-01,9.132887721061706543e-01,4.636192023754119873e-01,9.130499362945556641e-01,4.636169970035552979e-01,9.128861427307128906e-01,4.635925292968750000e-01,9.126694202423095703e-01,4.635159969329833984e-01
1.124000000000000057e+02,9.134323596954345703e-01,4.635329842567443848e-01,9.132691025733947754e-01,4.636176824569702148e-01,9.130305647850036621e-01,4.636079967021942139e-01,9.128693938255310059e-01,4.635787904262542725e-01,9.126606583595275879e-01,4.634966254234313965e-01
1.125000000000000000e+02,9.134218692779541016e-01,4.635373055934906006e-01,9.132496714591979980e-01,4.636155664920806885e-01,9.130122065544128418e-01,4.635985791683197021e-01,9.128540158271789551e-01,4.635647535324096680e-01,9.126539826393127441e-01,4.634772539138793945e-01
1.126000000000000085e+02,9.134109616279602051e-01,4.635412693023681641e-01,9.132305979728698730e-01,4.636128544807434082e-01,9.129948019981384277e-01,4.635886549949645996e-01,9.128401875495910645e-01,4.635504484176635742e-01,9.126493334770202637e-01,4.634581804275512695e-01
1.127000000000000028e+02,9.133996367454528809e-01,4.635447561740875244e-01,9.132116436958312988e-01,4.636096060276031494e-01,9.129784107208251953e-01,4.635783731937408447e-01,9.128277897834777832e-01,4.635359346866607666e-01,9.126466512680053711e-01,4.634391367435455322e-01
1.127999999999999972e+02,9.133878946304321289e-01,4.635478854179382324e-01,9.131931662559509277e-01,4.636057913303375244e-01,9.129631519317626953e-01,4.635677635669708252e-01,9.128169417381286621e-01,4.635213315486907959e-01,9.126459360122680664e-01,4.634203612804412842e-01
1.129000000000000057e+02,9.133759737014770508e-01,4.635505974292755127e-01,9.131750464439392090e-01,4.636014699935913086e-01,9.129490256309509277e-01,4.635568261146545410e-01,9.128076434135437012e-01,4.635065197944641113e-01,9.126472473144531250e-01,4.634018540382385254e-01
1.130000000000000000e+02,9.133635163307189941e-01,4.635528624057769775e-01,9.131573438644409180e-01,4.635966420173645020e-01,9.129359722137451172e-01,4.635456204414367676e-01,9.127998948097229004e-01,4.634916186332702637e-01,9.126505255699157715e-01,4.633837044239044189e-01
1.131000000000000085e+02,9.133509993553161621e-01,4.635547399520874023e-01,9.131401181221008301e-01,4.635913670063018799e-01,9.129241108894348145e-01,4.635342061519622803e-01,9.127937555313110352e-01,4.634767174720764160e-01,9.126556515693664551e-01,4.633659422397613525e-01
1.132000000000000028e+02,9.133384227752685547e-01,4.635561406612396240e-01,9.131234884262084961e-01,4.635855853557586670e-01,9.129134416580200195e-01,4.635225832462310791e-01,9.127891063690185547e-01,4.634618759155273438e-01,9.126626849174499512e-01,4.633485972881317139e-01
1.132999999999999972e+02,9.133253097534179688e-01,4.635571539402008057e-01,9.131074547767639160e-01,4.635794162750244141e-01,9.129039645195007324e-01,4.635108411312103271e-01,9.127860665321350098e-01,4.634472727775573730e-01,9.126715064048767090e-01,4.633317589759826660e-01
1.134000000000000057e+02,9.133121967315673828e-01,4.635577201843261719e-01,9.130920767784118652e-01,4.635728001594543457e-01,9.128957986831665039e-01,4.634989202022552490e-01,9.127845764160156250e-01,4.634326696395874023e-01,9.126821160316467285e-01,4.633154571056365967e-01
1.135000000000000000e+02,9.132990837097167969e-01,4.635578691959381104e-01,9.130774140357971191e-01,4.635658264160156250e-01,9.128888249397277832e-01,4.634869992733001709e-01,9.127845764160156250e-01,4.634183645248413086e-01,9.126944541931152344e-01,4.632997512817382812e-01
1.136000000000000085e+02,9.132859706878662109e-01,4.635576605796813965e-01,9.130634665489196777e-01,4.635585248470306396e-01,9.128831624984741211e-01,4.634750783443450928e-01,9.127860665321350098e-01,4.634042382240295410e-01,9.127084016799926758e-01,4.632846713066101074e-01
1.137000000000000028e+02,9.132728576660156250e-01,4.635569751262664795e-01,9.130502343177795410e-01,4.635508954524993896e-01,9.128787517547607422e-01,4.634631574153900146e-01,9.127890467643737793e-01,4.633903801441192627e-01,9.127239584922790527e-01,4.632703065872192383e-01
1.137999999999999972e+02,9.132597446441650391e-01,4.635559320449829102e-01,9.130378961563110352e-01,4.635429680347442627e-01,9.128755927085876465e-01,4.634512364864349365e-01,9.127935171127319336e-01,4.633768200874328613e-01,9.127410650253295898e-01,4.632566571235656738e-01
1.139000000000000057e+02,9.132466316223144531e-01,4.635545015335083008e-01,9.130263328552246094e-01,4.635347723960876465e-01,9.128736853599548340e-01,4.634393751621246338e-01,9.127994179725646973e-01,4.633636176586151123e-01,9.127595424652099609e-01,4.632437825202941895e-01
1.140000000000000000e+02,9.132340550422668457e-01,4.635526537895202637e-01,9.130156636238098145e-01,4.635263979434967041e-01,9.128730297088623047e-01,4.634277522563934326e-01,9.128066897392272949e-01,4.633508324623107910e-01,9.127793908119201660e-01,4.632316529750823975e-01
1.141000000000000085e+02,9.132215380668640137e-01,4.635504484176635742e-01,9.130058288574218750e-01,4.635177552700042725e-01,9.128735661506652832e-01,4.634162187576293945e-01,9.128152728080749512e-01,4.633384644985198975e-01,9.128005504608154297e-01,4.632203280925750732e-01
1.142000000000000028e+02,9.132090806961059570e-01,4.635478854179382324e-01,9.129969477653503418e-01,4.635089635848999023e-01,9.128752946853637695e-01,4.634048938751220703e-01,9.128252267837524414e-01,4.633266031742095947e-01,9.128229022026062012e-01,4.632098674774169922e-01
1.142999999999999972e+02,9.131971597671508789e-01,4.635449945926666260e-01,9.129889607429504395e-01,4.635000228881835938e-01,9.128782153129577637e-01,4.633938372135162354e-01,9.128363728523254395e-01,4.633152186870574951e-01,9.128463268280029297e-01,4.632002711296081543e-01
1.144000000000000057e+02,9.131852984428405762e-01,4.635417759418487549e-01,9.129819273948669434e-01,4.634910821914672852e-01,9.128823280334472656e-01,4.633830487728118896e-01,9.128487110137939453e-01,4.633043408393859863e-01,9.128707647323608398e-01,4.631915688514709473e-01
1.145000000000000000e+02,9.131739735603332520e-01,4.635382294654846191e-01,9.129758477210998535e-01,4.634819030761718750e-01,9.128875732421875000e-01,4.633725285530090332e-01,9.128621816635131836e-01,4.632940590381622314e-01,9.128960967063903809e-01,4.631837606430053711e-01
1.146000000000000085e+02,9.131629467010498047e-01,4.635343849658966064e-01,9.129707217216491699e-01,4.634726643562316895e-01,9.128938913345336914e-01,4.633623361587524414e-01,9.128767848014831543e-01,4.632843434810638428e-01,9.129222035408020020e-01,4.631768465042114258e-01
1.147000000000000028e+02,9.131522178649902344e-01,4.635302424430847168e-01,9.129665493965148926e-01,4.634634256362915039e-01,9.129013419151306152e-01,4.633525609970092773e-01,9.128924012184143066e-01,4.632752537727355957e-01,9.129491448402404785e-01,4.631708860397338867e-01
1.147999999999999972e+02,9.131420850753784180e-01,4.635258316993713379e-01,9.129633307456970215e-01,4.634541869163513184e-01,9.129098057746887207e-01,4.633431434631347656e-01,9.129089117050170898e-01,4.632667899131774902e-01,9.129766821861267090e-01,4.631658792495727539e-01
1.149000000000000057e+02,9.131323695182800293e-01,4.635211825370788574e-01,9.129611849784851074e-01,4.634450376033782959e-01,9.129192233085632324e-01,4.633341133594512939e-01,9.129264354705810547e-01,4.632589817047119141e-01,9.130046963691711426e-01,4.631617963314056396e-01
1.150000000000000000e+02,9.131231307983398438e-01,4.635163247585296631e-01,9.129598736763000488e-01,4.634360969066619873e-01,9.129295945167541504e-01,4.633255600929260254e-01,9.129446744918823242e-01,4.632518291473388672e-01,9.130333065986633301e-01,4.631586670875549316e-01
1.151000000000000085e+02,9.131143689155578613e-01,4.635112583637237549e-01,9.129595756530761719e-01,4.634271562099456787e-01,9.129408597946166992e-01,4.633174538612365723e-01,9.129636883735656738e-01,4.632453620433807373e-01,9.130620360374450684e-01,4.631564617156982422e-01
1.152000000000000028e+02,9.131061434745788574e-01,4.635059237480163574e-01,9.129601716995239258e-01,4.634183645248413086e-01,9.129530191421508789e-01,4.633098542690277100e-01,9.129834175109863281e-01,4.632396399974822998e-01,9.130912423133850098e-01,4.631552100181579590e-01
1.152999999999999972e+02,9.130984544754028320e-01,4.635004997253417969e-01,9.129617214202880859e-01,4.634097218513488770e-01,9.129659533500671387e-01,4.633027613162994385e-01,9.130037426948547363e-01,4.632345736026763916e-01,9.131204485893249512e-01,4.631548821926116943e-01
1.154000000000000057e+02,9.130913615226745605e-01,4.634948372840881348e-01,9.129641652107238770e-01,4.634013175964355469e-01,9.129796624183654785e-01,4.632961452007293701e-01,9.130246043205261230e-01,4.632302522659301758e-01,9.131496548652648926e-01,4.631554782390594482e-01
1.155000000000000000e+02,9.130848646163940430e-01,4.634891748428344727e-01,9.129675030708312988e-01,4.633930623531341553e-01,9.129940867424011230e-01,4.632900655269622803e-01,9.130459427833557129e-01,4.632266759872436523e-01,9.131788611412048340e-01,4.631569683551788330e-01
1.156000000000000085e+02,9.130789637565612793e-01,4.634832441806793213e-01,9.129717350006103516e-01,4.633850455284118652e-01,9.130091071128845215e-01,4.632845520973205566e-01,9.130675792694091797e-01,4.632237553596496582e-01,9.132080674171447754e-01,4.631593525409698486e-01
1.157000000000000028e+02,9.130737185478210449e-01,4.634772837162017822e-01,9.129768013954162598e-01,4.633772969245910645e-01,9.130246639251708984e-01,4.632795751094818115e-01,9.130896329879760742e-01,4.632216095924377441e-01,9.132366776466369629e-01,4.631626307964324951e-01
1.157999999999999972e+02,9.130690693855285645e-01,4.634713232517242432e-01,9.129825830459594727e-01,4.633698463439941406e-01,9.130407571792602539e-01,4.632751941680908203e-01,9.131116867065429688e-01,4.632201790809631348e-01,9.132651686668395996e-01,4.631667733192443848e-01
1.159000000000000057e+02,9.130650758743286133e-01,4.634653627872467041e-01,9.129892587661743164e-01,4.633626937866210938e-01,9.130573868751525879e-01,4.632713794708251953e-01,9.131341576576232910e-01,4.632194340229034424e-01,9.132931828498840332e-01,4.631717205047607422e-01
1.160000000000000000e+02,9.130616784095764160e-01,4.634594023227691650e-01,9.129966497421264648e-01,4.633558690547943115e-01,9.130743741989135742e-01,4.632681310176849365e-01,9.131568074226379395e-01,4.632194340229034424e-01,9.133206605911254883e-01,4.631774425506591797e-01
1.161000000000000085e+02,9.130589365959167480e-01,4.634534120559692383e-01,9.130047559738159180e-01,4.633494019508361816e-01,9.130916595458984375e-01,4.632654786109924316e-01,9.131794571876525879e-01,4.632201492786407471e-01,9.133475422859191895e-01,4.631839394569396973e-01
1.162000000000000028e+02,9.130567908287048340e-01,4.634474515914916992e-01,9.130135178565979004e-01,4.633432626724243164e-01,9.131093025207519531e-01,4.632634222507476807e-01,9.132019877433776855e-01,4.632215797901153564e-01,9.133737683296203613e-01,4.631911516189575195e-01
1.162999999999999972e+02,9.130553007125854492e-01,4.634414911270141602e-01,9.130229353904724121e-01,4.633374810218811035e-01,9.131271839141845703e-01,4.632619619369506836e-01,9.132240414619445801e-01,4.632236659526824951e-01,9.133991599082946777e-01,4.631991088390350342e-01
1.164000000000000057e+02,9.130544066429138184e-01,4.634355306625366211e-01,9.130330085754394531e-01,4.633321166038513184e-01,9.131450653076171875e-01,4.632610380649566650e-01,9.132460951805114746e-01,4.632264077663421631e-01,9.134238362312316895e-01,4.632077217102050781e-01
1.165000000000000000e+02,9.130541682243347168e-01,4.634295701980590820e-01,9.130436182022094727e-01,4.633271694183349609e-01,9.131629467010498047e-01,4.632607102394104004e-01,9.132677912712097168e-01,4.632297754287719727e-01,9.134474992752075195e-01,4.632169902324676514e-01
1.166000000000000085e+02,9.130545258522033691e-01,4.634236097335815430e-01,9.130547642707824707e-01,4.633225798606872559e-01,9.131808280944824219e-01,4.632609486579895020e-01,9.132892489433288574e-01,4.632337987422943115e-01,9.134702682495117188e-01,4.632268548011779785e-01
1.167000000000000028e+02,9.130555391311645508e-01,4.634179472923278809e-01,9.130663871765136719e-01,4.633184373378753662e-01,9.131987094879150391e-01,4.632617235183715820e-01,9.133101105690002441e-01,4.632384181022644043e-01,9.134920239448547363e-01,4.632372558116912842e-01
1.167999999999999972e+02,9.130571484565734863e-01,4.634122848510742188e-01,9.130783677101135254e-01,4.633147120475769043e-01,9.132165908813476562e-01,4.632630646228790283e-01,9.133305549621582031e-01,4.632436335086822510e-01,9.135125875473022461e-01,4.632481634616851807e-01
1.169000000000000057e+02,9.130593538284301758e-01,4.634068012237548828e-01,9.130908846855163574e-01,4.633114635944366455e-01,9.132344722747802734e-01,4.632649719715118408e-01,9.133504629135131836e-01,4.632494151592254639e-01,9.135320782661437988e-01,4.632595777511596680e-01
1.170000000000000000e+02,9.130620956420898438e-01,4.634014368057250977e-01,9.131036400794982910e-01,4.633086323738098145e-01,9.132522940635681152e-01,4.632673859596252441e-01,9.133697748184204102e-01,4.632557332515716553e-01,9.135503768920898438e-01,4.632713794708251953e-01
1.171000000000000085e+02,9.130654335021972656e-01,4.633963108062744141e-01,9.131167531013488770e-01,4.633062481880187988e-01,9.132695794105529785e-01,4.632703065872192383e-01,9.133884310722351074e-01,4.632625281810760498e-01,9.135674238204956055e-01,4.632835686206817627e-01
1.172000000000000028e+02,9.130693078041076660e-01,4.633913040161132812e-01,9.131299257278442383e-01,4.633043110370635986e-01,9.132868051528930664e-01,4.632737338542938232e-01,9.134064316749572754e-01,4.632697999477386475e-01,9.135831594467163086e-01,4.632961153984069824e-01
1.172999999999999972e+02,9.130736589431762695e-01,4.633865356445312500e-01,9.131436347961425781e-01,4.633028209209442139e-01,9.133034944534301758e-01,4.632776677608489990e-01,9.134235382080078125e-01,4.632775187492370605e-01,9.135975837707519531e-01,4.633089303970336914e-01
1.174000000000000057e+02,9.130784869194030762e-01,4.633820056915283203e-01,9.131573438644409180e-01,4.633017778396606445e-01,9.133198261260986328e-01,4.632820188999176025e-01,9.134399294853210449e-01,4.632856547832489014e-01,9.136106967926025391e-01,4.633220434188842773e-01
1.175000000000000000e+02,9.130838513374328613e-01,4.633776545524597168e-01,9.131710529327392578e-01,4.633011817932128906e-01,9.133357405662536621e-01,4.632868468761444092e-01,9.134554862976074219e-01,4.632941782474517822e-01,9.136224389076232910e-01,4.633353352546691895e-01
1.176000000000000085e+02,9.130897521972656250e-01,4.633735418319702148e-01,9.131847620010375977e-01,4.633010327816009521e-01,9.133511781692504883e-01,4.632920622825622559e-01,9.134700894355773926e-01,4.633030295372009277e-01,9.136327505111694336e-01,4.633487462997436523e-01
1.177000000000000028e+02,9.130960106849670410e-01,4.633696675300598145e-01,9.131984710693359375e-01,4.633013010025024414e-01,9.133660197257995605e-01,4.632976651191711426e-01,9.134837985038757324e-01,4.633122086524963379e-01,9.136416912078857422e-01,4.633622765541076660e-01
1.177999999999999972e+02,9.131025671958923340e-01,4.633660912513732910e-01,9.132121801376342773e-01,4.633020162582397461e-01,9.133802652359008789e-01,4.633036851882934570e-01,9.134965538978576660e-01,4.633216857910156250e-01,9.136491417884826660e-01,4.633759856224060059e-01
1.179000000000000057e+02,9.131097197532653809e-01,4.633627533912658691e-01,9.132258892059326172e-01,4.633031189441680908e-01,9.133938550949096680e-01,4.633100628852844238e-01,9.135082364082336426e-01,4.633314013481140137e-01,9.136552214622497559e-01,4.633896946907043457e-01
1.180000000000000000e+02,9.131170511245727539e-01,4.633597135543823242e-01,9.132395982742309570e-01,4.633046686649322510e-01,9.134067893028259277e-01,4.633167386054992676e-01,9.135189652442932129e-01,4.633412957191467285e-01,9.136598706245422363e-01,4.634034037590026855e-01
1.181000000000000085e+02,9.131247997283935547e-01,4.633569419384002686e-01,9.132533073425292969e-01,4.633066058158874512e-01,9.134190678596496582e-01,4.633237123489379883e-01,9.135286808013916016e-01,4.633514285087585449e-01,9.136630296707153320e-01,4.634168446063995361e-01
1.182000000000000028e+02,9.131327867507934570e-01,4.633544385433197021e-01,9.132664203643798828e-01,4.633089303970336914e-01,9.134306311607360840e-01,4.633309543132781982e-01,9.135373234748840332e-01,4.633616209030151367e-01,9.136648178100585938e-01,4.634302556514739990e-01
1.182999999999999972e+02,9.131411314010620117e-01,4.633522331714630127e-01,9.132795333862304688e-01,4.633116722106933594e-01,9.134414196014404297e-01,4.633384346961975098e-01,9.135448336601257324e-01,4.633720517158508301e-01,9.136651754379272461e-01,4.634434878826141357e-01
1.184000000000000057e+02,9.131494760513305664e-01,4.633503258228302002e-01,9.132922887802124023e-01,4.633147716522216797e-01,9.134513735771179199e-01,4.633461833000183105e-01,9.135512709617614746e-01,4.633824825286865234e-01,9.136641025543212891e-01,4.634565711021423340e-01
1.185000000000000000e+02,9.131582975387573242e-01,4.633487164974212646e-01,9.133048057556152344e-01,4.633181989192962646e-01,9.134605526924133301e-01,4.633541107177734375e-01,9.135566353797912598e-01,4.633929133415222168e-01,9.136617183685302734e-01,4.634693861007690430e-01
1.186000000000000085e+02,9.131672382354736328e-01,4.633474051952362061e-01,9.133168458938598633e-01,4.633219540119171143e-01,9.134688377380371094e-01,4.633621573448181152e-01,9.135609269142150879e-01,4.634033441543579102e-01,9.136579632759094238e-01,4.634819030761718750e-01
1.187000000000000028e+02,9.131761789321899414e-01,4.633463919162750244e-01,9.133285880088806152e-01,4.633260369300842285e-01,9.134763479232788086e-01,4.633703529834747314e-01,9.135640859603881836e-01,4.634137749671936035e-01,9.136528968811035156e-01,4.634940922260284424e-01
1.187999999999999972e+02,9.131851196289062500e-01,4.633456766605377197e-01,9.133399128913879395e-01,4.633304178714752197e-01,9.134829640388488770e-01,4.633786976337432861e-01,9.135661721229553223e-01,4.634242057800292969e-01,9.136465191841125488e-01,4.635059237480163574e-01
1.189000000000000057e+02,9.131940603256225586e-01,4.633452594280242920e-01,9.133506417274475098e-01,4.633350968360900879e-01,9.134886860847473145e-01,4.633870422840118408e-01,9.135671257972717285e-01,4.634344279766082764e-01,9.136389493942260742e-01,4.635173976421356201e-01
1.190000000000000000e+02,9.132033586502075195e-01,4.633451104164123535e-01,9.133609533309936523e-01,4.633400440216064453e-01,9.134936332702636719e-01,4.633953869342803955e-01,9.135670065879821777e-01,4.634445607662200928e-01,9.136301875114440918e-01,4.635284543037414551e-01
1.191000000000000085e+02,9.132128953933715820e-01,4.633452594280242920e-01,9.133707284927368164e-01,4.633451998233795166e-01,9.134975671768188477e-01,4.634037315845489502e-01,9.135658740997314453e-01,4.634545147418975830e-01,9.136202335357666016e-01,4.635390341281890869e-01
1.192000000000000028e+02,9.132223129272460938e-01,4.633457064628601074e-01,9.133799672126770020e-01,4.633505642414093018e-01,9.135007262229919434e-01,4.634120762348175049e-01,9.135637283325195312e-01,4.634643197059631348e-01,9.136091470718383789e-01,4.635491669178009033e-01
1.192999999999999972e+02,9.132312536239624023e-01,4.633464515209197998e-01,9.133886694908142090e-01,4.633561968803405762e-01,9.135029315948486328e-01,4.634204208850860596e-01,9.135604500770568848e-01,4.634738564491271973e-01,9.135969877243041992e-01,4.635587632656097412e-01
1.194000000000000057e+02,9.132401943206787109e-01,4.633474647998809814e-01,9.133967757225036621e-01,4.633619785308837891e-01,9.135043621063232422e-01,4.634287655353546143e-01,9.135561585426330566e-01,4.634831249713897705e-01,9.135838747024536133e-01,4.635678529739379883e-01
1.195000000000000000e+02,9.132491350173950195e-01,4.633487164974212646e-01,9.134042859077453613e-01,4.633679389953613281e-01,9.135047793388366699e-01,4.634371101856231689e-01,9.135509729385375977e-01,4.634921252727508545e-01,9.135698080062866211e-01,4.635763466358184814e-01
1.196000000000000085e+02,9.132580757141113281e-01,4.633502364158630371e-01,9.134111404418945312e-01,4.633739888668060303e-01,9.135044217109680176e-01,4.634451568126678467e-01,9.135447740554809570e-01,4.635008275508880615e-01,9.135547280311584473e-01,4.635843038558959961e-01
1.197000000000000028e+02,9.132669568061828613e-01,4.633520245552062988e-01,9.134173989295959473e-01,4.633802473545074463e-01,9.135031700134277344e-01,4.634532034397125244e-01,9.135377407073974609e-01,4.635092020034790039e-01,9.135388731956481934e-01,4.635916650295257568e-01
1.197999999999999972e+02,9.132753014564514160e-01,4.633540809154510498e-01,9.134230017662048340e-01,4.633865058422088623e-01,9.135010838508605957e-01,4.634609818458557129e-01,9.135297536849975586e-01,4.635171890258789062e-01,9.135223031044006348e-01,4.635984003543853760e-01
1.199000000000000057e+02,9.132836461067199707e-01,4.633563458919525146e-01,9.134279489517211914e-01,4.633927643299102783e-01,9.134982228279113770e-01,4.634686410427093506e-01,9.135209918022155762e-01,4.635248184204101562e-01,9.135049581527709961e-01,4.636045098304748535e-01
1.200000000000000000e+02,9.132918119430541992e-01,4.633588194847106934e-01,9.134322404861450195e-01,4.633993208408355713e-01,9.134944677352905273e-01,4.634760916233062744e-01,9.135113954544067383e-01,4.635320603847503662e-01,9.134869575500488281e-01,4.636099636554718018e-01
1.201000000000000085e+02,9.132995605468750000e-01,4.633615016937255859e-01,9.134358167648315430e-01,4.634058773517608643e-01,9.134899973869323730e-01,4.634832441806793213e-01,9.135010242462158203e-01,4.635388851165771484e-01,9.134684205055236816e-01,4.636147618293762207e-01
1.202000000000000028e+02,9.133071899414062500e-01,4.633644521236419678e-01,9.134386777877807617e-01,4.634124338626861572e-01,9.134848117828369141e-01,4.634901583194732666e-01,9.134899377822875977e-01,4.635452926158905029e-01,9.134493470191955566e-01,4.636189043521881104e-01
1.202999999999999972e+02,9.133143424987792969e-01,4.633675217628479004e-01,9.134408831596374512e-01,4.634189903736114502e-01,9.134788513183593750e-01,4.634968042373657227e-01,9.134781956672668457e-01,4.635512232780456543e-01,9.134297966957092285e-01,4.636223912239074707e-01
1.204000000000000057e+02,9.133213162422180176e-01,4.633708000183105469e-01,9.134423732757568359e-01,4.634254574775695801e-01,9.134721755981445312e-01,4.635031521320343018e-01,9.134657979011535645e-01,4.635567069053649902e-01,9.134100079536437988e-01,4.636251926422119141e-01
1.205000000000000000e+02,9.133278727531433105e-01,4.633742570877075195e-01,9.134432077407836914e-01,4.634317159652709961e-01,9.134648442268371582e-01,4.635092020034790039e-01,9.134528636932373047e-01,4.635616838932037354e-01,9.133897423744201660e-01,4.636273384094238281e-01
1.206000000000000085e+02,9.133340716361999512e-01,4.633778333663940430e-01,9.134433865547180176e-01,4.634379744529724121e-01,9.134568572044372559e-01,4.635149240493774414e-01,9.134393930435180664e-01,4.635662138462066650e-01,9.133694767951965332e-01,4.636288285255432129e-01
1.207000000000000028e+02,9.133399724960327148e-01,4.633815884590148926e-01,9.134429097175598145e-01,4.634442329406738281e-01,9.134482741355895996e-01,4.635203182697296143e-01,9.134254455566406250e-01,4.635702371597290039e-01,9.133490324020385742e-01,4.636296629905700684e-01
1.207999999999999972e+02,9.133453369140625000e-01,4.633854627609252930e-01,9.134417772293090820e-01,4.634502530097961426e-01,9.134391546249389648e-01,4.635253250598907471e-01,9.134111404418945312e-01,4.635737538337707520e-01,9.133281707763671875e-01,4.636298418045043945e-01
1.209000000000000057e+02,9.133503437042236328e-01,4.633893370628356934e-01,9.134400486946105957e-01,4.634562134742736816e-01,9.134295582771301270e-01,4.635299742221832275e-01,9.133962988853454590e-01,4.635767936706542969e-01,9.133073091506958008e-01,4.636293351650238037e-01
1.210000000000000000e+02,9.133549928665161133e-01,4.633934795856475830e-01,9.134376645088195801e-01,4.634619951248168945e-01,9.134194254875183105e-01,4.635342657566070557e-01,9.133813977241516113e-01,4.635792970657348633e-01,9.132865667343139648e-01,4.636282026767730713e-01
1.211000000000000085e+02,9.133591651916503906e-01,4.633976519107818604e-01,9.134346842765808105e-01,4.634676575660705566e-01,9.134087562561035156e-01,4.635381996631622314e-01,9.133659005165100098e-01,4.635812640190124512e-01,9.132663011550903320e-01,4.636264443397521973e-01
1.212000000000000028e+02,9.133628606796264648e-01,4.634018242359161377e-01,9.134311079978942871e-01,4.634730517864227295e-01,9.133977890014648438e-01,4.635416865348815918e-01,9.133504033088684082e-01,4.635827541351318359e-01,9.132460355758666992e-01,4.636240899562835693e-01
1.212999999999999972e+02,9.133661985397338867e-01,4.634059965610504150e-01,9.134269356727600098e-01,4.634783267974853516e-01,9.133864641189575195e-01,4.635447859764099121e-01,9.133349061012268066e-01,4.635837674140930176e-01,9.132258892059326172e-01,4.636211395263671875e-01
1.214000000000000057e+02,9.133691191673278809e-01,4.634101688861846924e-01,9.134221673011779785e-01,4.634833931922912598e-01,9.133746623992919922e-01,4.635474979877471924e-01,9.133190512657165527e-01,4.635842144489288330e-01,9.132062196731567383e-01,4.636175930500030518e-01
1.215000000000000000e+02,9.133715033531188965e-01,4.634143412113189697e-01,9.134169220924377441e-01,4.634881615638732910e-01,9.133627414703369141e-01,4.635497629642486572e-01,9.133029580116271973e-01,4.635841548442840576e-01,9.131868481636047363e-01,4.636135101318359375e-01
1.216000000000000085e+02,9.133734703063964844e-01,4.634186029434204102e-01,9.134111404418945312e-01,4.634927213191986084e-01,9.133504629135131836e-01,4.635516703128814697e-01,9.132868647575378418e-01,4.635836184024810791e-01,9.131678342819213867e-01,4.636088907718658447e-01
1.217000000000000028e+02,9.133750200271606445e-01,4.634227752685546875e-01,9.134048819541931152e-01,4.634970426559448242e-01,9.133379459381103516e-01,4.635531306266784668e-01,9.132710695266723633e-01,4.635825753211975098e-01,9.131493568420410156e-01,4.636037051677703857e-01
1.217999999999999972e+02,9.133762121200561523e-01,4.634269475936889648e-01,9.133982658386230469e-01,4.635010957717895508e-01,9.133254289627075195e-01,4.635541737079620361e-01,9.132555723190307617e-01,4.635810554027557373e-01,9.131314754486083984e-01,4.635980427265167236e-01
1.219000000000000057e+02,9.133768081665039062e-01,4.634311199188232422e-01,9.133911132812500000e-01,4.635048806667327881e-01,9.133129119873046875e-01,4.635548293590545654e-01,9.132400751113891602e-01,4.635790884494781494e-01,9.131141304969787598e-01,4.635919034481048584e-01
1.220000000000000000e+02,9.133770465850830078e-01,4.634352922439575195e-01,9.133836030960083008e-01,4.635083675384521484e-01,9.133003950119018555e-01,4.635550379753112793e-01,9.132245779037475586e-01,4.635766446590423584e-01,9.130975008010864258e-01,4.635853171348571777e-01
1.221000000000000085e+02,9.133768677711486816e-01,4.634394645690917969e-01,9.133758544921875000e-01,4.635115563869476318e-01,9.132878780364990234e-01,4.635548889636993408e-01,9.132096767425537109e-01,4.635737836360931396e-01,9.130815267562866211e-01,4.635783135890960693e-01
1.222000000000000028e+02,9.133762717247009277e-01,4.634436368942260742e-01,9.133675098419189453e-01,4.635144472122192383e-01,9.132753610610961914e-01,4.635543823242187500e-01,9.131947755813598633e-01,4.635704755783081055e-01,9.130662679672241211e-01,4.635709524154663086e-01
1.222999999999999972e+02,9.133751392364501953e-01,4.634475708007812500e-01,9.133591651916503906e-01,4.635170400142669678e-01,9.132628440856933594e-01,4.635534286499023438e-01,9.131804704666137695e-01,4.635667502880096436e-01,9.130517244338989258e-01,4.635632336139678955e-01
1.224000000000000057e+02,9.133736491203308105e-01,4.634514451026916504e-01,9.133502244949340820e-01,4.635193347930908203e-01,9.132503271102905273e-01,4.635521173477172852e-01,9.131664037704467773e-01,4.635626673698425293e-01,9.130380749702453613e-01,4.635551571846008301e-01
1.225000000000000000e+02,9.133718013763427734e-01,4.634553194046020508e-01,9.133412837982177734e-01,4.635213017463684082e-01,9.132378101348876953e-01,4.635504484176635742e-01,9.131527543067932129e-01,4.635581970214843750e-01,9.130252599716186523e-01,4.635467827320098877e-01
1.226000000000000085e+02,9.133694171905517578e-01,4.634589254856109619e-01,9.133320450782775879e-01,4.635229706764221191e-01,9.132253527641296387e-01,4.635484218597412109e-01,9.131396412849426270e-01,4.635533690452575684e-01,9.130132794380187988e-01,4.635381400585174561e-01
1.227000000000000028e+02,9.133667349815368652e-01,4.634625017642974854e-01,9.133225083351135254e-01,4.635243117809295654e-01,9.132134318351745605e-01,4.635460078716278076e-01,9.131270051002502441e-01,4.635482132434844971e-01,9.130022525787353516e-01,4.635292291641235352e-01
1.227999999999999972e+02,9.133637547492980957e-01,4.634658694267272949e-01,9.133129715919494629e-01,4.635253548622131348e-01,9.132015109062194824e-01,4.635432660579681396e-01,9.131149053573608398e-01,4.635427296161651611e-01,9.129921197891235352e-01,4.635201394557952881e-01
1.229000000000000057e+02,9.133602380752563477e-01,4.634691476821899414e-01,9.133034348487854004e-01,4.635260701179504395e-01,9.131900072097778320e-01,4.635401964187622070e-01,9.131034016609191895e-01,4.635369479656219482e-01,9.129829406738281250e-01,4.635109007358551025e-01
1.230000000000000000e+02,9.133565425872802734e-01,4.634722173213958740e-01,9.132938981056213379e-01,4.635264873504638672e-01,9.131786823272705078e-01,4.635368287563323975e-01,9.130924940109252930e-01,4.635309278964996338e-01,9.129748344421386719e-01,4.635014832019805908e-01
1.231000000000000085e+02,9.133523702621459961e-01,4.634751975536346436e-01,9.132843613624572754e-01,4.635265767574310303e-01,9.131678938865661621e-01,4.635331630706787109e-01,9.130821824073791504e-01,4.635246694087982178e-01,9.129676818847656250e-01,4.634919464588165283e-01
1.232000000000000028e+02,9.133480787277221680e-01,4.634778797626495361e-01,9.132748246192932129e-01,4.635263681411743164e-01,9.131573438644409180e-01,4.635291993618011475e-01,9.130725264549255371e-01,4.635181128978729248e-01,9.129614830017089844e-01,4.634824097156524658e-01
1.232999999999999972e+02,9.133433103561401367e-01,4.634804725646972656e-01,9.132652878761291504e-01,4.635258615016937256e-01,9.131472110748291016e-01,4.635249972343444824e-01,9.130635857582092285e-01,4.635114073753356934e-01,9.129563570022583008e-01,4.634728729724884033e-01
1.234000000000000057e+02,9.133385419845581055e-01,4.634828567504882812e-01,9.132557511329650879e-01,4.635250866413116455e-01,9.131376147270202637e-01,4.635205268859863281e-01,9.130553603172302246e-01,4.635045528411865234e-01,9.129521846771240234e-01,4.634633362293243408e-01
1.235000000000000000e+02,9.133331775665283203e-01,4.634850323200225830e-01,9.132462143898010254e-01,4.635240137577056885e-01,9.131284356117248535e-01,4.635157883167266846e-01,9.130478501319885254e-01,4.634974896907806396e-01,9.129489660263061523e-01,4.634537994861602783e-01
1.236000000000000085e+02,9.133278131484985352e-01,4.634870290756225586e-01,9.132366776466369629e-01,4.635226428508758545e-01,9.131197333335876465e-01,4.635108709335327148e-01,9.130410552024841309e-01,4.634903371334075928e-01,9.129468202590942383e-01,4.634442627429962158e-01
1.237000000000000028e+02,9.133222103118896484e-01,4.634888172149658203e-01,9.132271409034729004e-01,4.635210037231445312e-01,9.131115674972534180e-01,4.635058045387268066e-01,9.130349755287170410e-01,4.634831845760345459e-01,9.129456281661987305e-01,4.634347259998321533e-01
1.237999999999999972e+02,9.133162498474121094e-01,4.634903669357299805e-01,9.132179617881774902e-01,4.635190963745117188e-01,9.131039381027221680e-01,4.635004699230194092e-01,9.130297303199768066e-01,4.634757936000823975e-01,9.129453897476196289e-01,4.634254276752471924e-01
1.239000000000000057e+02,9.133102893829345703e-01,4.634917676448822021e-01,9.132090210914611816e-01,4.635169506072998047e-01,9.130968451499938965e-01,4.634951055049896240e-01,9.130252599716186523e-01,4.634683430194854736e-01,9.129462242126464844e-01,4.634161889553070068e-01
1.240000000000000000e+02,9.133043289184570312e-01,4.634929597377777100e-01,9.132000803947448730e-01,4.635145664215087891e-01,9.130903482437133789e-01,4.634894430637359619e-01,9.130215048789978027e-01,4.634608924388885498e-01,9.129480123519897461e-01,4.634071886539459229e-01
1.241000000000000085e+02,9.132980108261108398e-01,4.634938836097717285e-01,9.131916761398315430e-01,4.635118842124938965e-01,9.130844473838806152e-01,4.634837806224822998e-01,9.130185842514038086e-01,4.634534418582916260e-01,9.129506945610046387e-01,4.633983373641967773e-01
1.242000000000000028e+02,9.132914543151855469e-01,4.634946286678314209e-01,9.131833314895629883e-01,4.635089933872222900e-01,9.130791425704956055e-01,4.634780883789062500e-01,9.130164384841918945e-01,4.634459912776947021e-01,9.129543304443359375e-01,4.633896946907043457e-01
1.242999999999999972e+02,9.132848978042602539e-01,4.634951949119567871e-01,9.131754636764526367e-01,4.635059237480163574e-01,9.130744338035583496e-01,4.634721279144287109e-01,9.130150675773620605e-01,4.634386599063873291e-01,9.129588603973388672e-01,4.633813500404357910e-01
1.244000000000000057e+02,9.132783412933349609e-01,4.634954929351806641e-01,9.131677150726318359e-01,4.635026454925537109e-01,9.130703210830688477e-01,4.634661674499511719e-01,9.130144715309143066e-01,4.634315073490142822e-01,9.129642844200134277e-01,4.633732736110687256e-01
1.245000000000000000e+02,9.132717847824096680e-01,4.634955823421478271e-01,9.131605029106140137e-01,4.634991586208343506e-01,9.130668640136718750e-01,4.634602069854736328e-01,9.130146503448486328e-01,4.634243547916412354e-01,9.129705429077148438e-01,4.633654952049255371e-01
1.246000000000000085e+02,9.132652282714843750e-01,4.634954929351806641e-01,9.131535291671752930e-01,4.634955823421478271e-01,9.130640029907226562e-01,4.634542465209960938e-01,9.130155444145202637e-01,4.634173214435577393e-01,9.129776358604431152e-01,4.633580148220062256e-01
1.247000000000000028e+02,9.132586717605590820e-01,4.634951949119567871e-01,9.131469726562500000e-01,4.634917080402374268e-01,9.130617976188659668e-01,4.634482860565185547e-01,9.130171537399291992e-01,4.634104669094085693e-01,9.129855632781982422e-01,4.633509218692779541e-01
1.247999999999999972e+02,9.132521152496337891e-01,4.634946584701538086e-01,9.131408929824829102e-01,4.634878337383270264e-01,9.130601882934570312e-01,4.634423255920410156e-01,9.130195379257202148e-01,4.634037315845489502e-01,9.129942059516906738e-01,4.633441865444183350e-01
1.249000000000000057e+02,9.132455587387084961e-01,4.634939730167388916e-01,9.131351113319396973e-01,4.634836912155151367e-01,9.130592346191406250e-01,4.634363651275634766e-01,9.130226373672485352e-01,4.633971750736236572e-01,9.130035042762756348e-01,4.633378088474273682e-01
1.250000000000000000e+02,9.132390022277832031e-01,4.634930789470672607e-01,9.131297469139099121e-01,4.634795188903808594e-01,9.130588769912719727e-01,4.634305238723754883e-01,9.130263924598693848e-01,4.633908867835998535e-01,9.130135178565979004e-01,4.633318185806274414e-01
1.251000000000000085e+02,9.132325649261474609e-01,4.634919464588165283e-01,9.131249189376831055e-01,4.634752869606018066e-01,9.130591154098510742e-01,4.634248614311218262e-01,9.130308032035827637e-01,4.633847773075103760e-01,9.130241274833679199e-01,4.633262455463409424e-01
1.252000000000000028e+02,9.132266044616699219e-01,4.634907245635986328e-01,9.131205081939697266e-01,4.634708166122436523e-01,9.130600094795227051e-01,4.634191989898681641e-01,9.130358695983886719e-01,4.633788764476776123e-01,9.130353331565856934e-01,4.633210599422454834e-01
1.252999999999999972e+02,9.132206439971923828e-01,4.634892344474792480e-01,9.131165146827697754e-01,4.634663462638854980e-01,9.130614995956420898e-01,4.634136855602264404e-01,9.130415320396423340e-01,4.633732438087463379e-01,9.130471348762512207e-01,4.633163511753082275e-01
1.254000000000000057e+02,9.132146835327148438e-01,4.634876549243927002e-01,9.131129384040832520e-01,4.634618759155273438e-01,9.130635261535644531e-01,4.634083211421966553e-01,9.130477905273437500e-01,4.633678793907165527e-01,9.130594134330749512e-01,4.633120596408843994e-01
1.255000000000000000e+02,9.132088422775268555e-01,4.634858667850494385e-01,9.131099581718444824e-01,4.634574055671691895e-01,9.130661487579345703e-01,4.634030759334564209e-01,9.130546450614929199e-01,4.633628129959106445e-01,9.130721092224121094e-01,4.633082449436187744e-01
1.256000000000000085e+02,9.132034778594970703e-01,4.634839892387390137e-01,9.131074547767639160e-01,4.634529352188110352e-01,9.130693078041076660e-01,4.633980095386505127e-01,9.130620360374450684e-01,4.633580148220062256e-01,9.130852222442626953e-01,4.633048474788665771e-01
1.257000000000000028e+02,9.131981134414672852e-01,4.634819030761718750e-01,9.131053686141967773e-01,4.634484648704528809e-01,9.130729436874389648e-01,4.633931517601013184e-01,9.130699038505554199e-01,4.633535444736480713e-01,9.130987524986267090e-01,4.633019864559173584e-01
1.257999999999999972e+02,9.131929278373718262e-01,4.634797573089599609e-01,9.131036996841430664e-01,4.634439945220947266e-01,9.130771160125732422e-01,4.633884131908416748e-01,9.130782485008239746e-01,4.633494019508361816e-01,9.131124615669250488e-01,4.632995426654815674e-01
1.259000000000000057e+02,9.131881594657897949e-01,4.634773731231689453e-01,9.131025075912475586e-01,4.634395241737365723e-01,9.130818843841552734e-01,4.633839428424835205e-01,9.130871295928955078e-01,4.633455872535705566e-01,9.131265282630920410e-01,4.632975757122039795e-01
1.260000000000000000e+02,9.131833910942077637e-01,4.634749889373779297e-01,9.131019115447998047e-01,4.634350538253784180e-01,9.130870699882507324e-01,4.633796811103820801e-01,9.130963087081909180e-01,4.633421003818511963e-01,9.131408333778381348e-01,4.632960855960845947e-01
1.261000000000000085e+02,9.131790995597839355e-01,4.634724259376525879e-01,9.131017327308654785e-01,4.634305834770202637e-01,9.130926728248596191e-01,4.633756279945373535e-01,9.131058454513549805e-01,4.633389413356781006e-01,9.131551384925842285e-01,4.632950723171234131e-01
1.262000000000000028e+02,9.131749272346496582e-01,4.634697437286376953e-01,9.131019711494445801e-01,4.634261131286621094e-01,9.130986332893371582e-01,4.633718132972717285e-01,9.131157994270324707e-01,4.633361399173736572e-01,9.131694436073303223e-01,4.632945358753204346e-01
1.262999999999999972e+02,9.131711125373840332e-01,4.634670615196228027e-01,9.131026864051818848e-01,4.634218215942382812e-01,9.131051898002624512e-01,4.633682370185852051e-01,9.131259322166442871e-01,4.633336961269378662e-01,9.131837487220764160e-01,4.632944166660308838e-01
1.264000000000000057e+02,9.131675362586975098e-01,4.634643495082855225e-01,9.131038784980773926e-01,4.634176492691040039e-01,9.131119847297668457e-01,4.633649587631225586e-01,9.131364226341247559e-01,4.633316099643707275e-01,9.131980538368225098e-01,4.632947742938995361e-01
1.265000000000000000e+02,9.131642580032348633e-01,4.634613692760467529e-01,9.131055474281311035e-01,4.634134769439697266e-01,9.131191372871398926e-01,4.633619487285614014e-01,9.131471514701843262e-01,4.633299112319946289e-01,9.132123589515686035e-01,4.632955491542816162e-01
1.266000000000000085e+02,9.131612777709960938e-01,4.634583890438079834e-01,9.131075739860534668e-01,4.634095132350921631e-01,9.131266474723815918e-01,4.633592069149017334e-01,9.131578803062438965e-01,4.633285403251647949e-01,9.132266640663146973e-01,4.632967710494995117e-01
1.267000000000000028e+02,9.131586551666259766e-01,4.634554088115692139e-01,9.131099581718444824e-01,4.634056389331817627e-01,9.131343960762023926e-01,4.633567333221435547e-01,9.131687283515930176e-01,4.633275270462036133e-01,9.132409691810607910e-01,4.632984101772308350e-01
1.267999999999999972e+02,9.131562709808349609e-01,4.634524285793304443e-01,9.131129384040832520e-01,4.634019136428833008e-01,9.131423830986022949e-01,4.633545279502868652e-01,9.131800532341003418e-01,4.633268713951110840e-01,9.132552742958068848e-01,4.633004665374755859e-01
1.269000000000000057e+02,9.131543040275573730e-01,4.634494483470916748e-01,9.131162166595458984e-01,4.633983373641967773e-01,9.131507277488708496e-01,4.633526206016540527e-01,9.131913781166076660e-01,4.633266031742095947e-01,9.132691621780395508e-01,4.633029699325561523e-01
1.270000000000000000e+02,9.131525158882141113e-01,4.634464681148529053e-01,9.131197929382324219e-01,4.633949100971221924e-01,9.131590723991394043e-01,4.633510112762451172e-01,9.132027029991149902e-01,4.633266925811767578e-01,9.132828712463378906e-01,4.633058607578277588e-01
1.271000000000000085e+02,9.131512045860290527e-01,4.634434878826141357e-01,9.131239056587219238e-01,4.633916318416595459e-01,9.131677150726318359e-01,4.633496999740600586e-01,9.132140278816223145e-01,4.633271396160125732e-01,9.132962226867675781e-01,4.633091390132904053e-01
1.272000000000000028e+02,9.131500124931335449e-01,4.634405076503753662e-01,9.131281971931457520e-01,4.633885920047760010e-01,9.131766557693481445e-01,4.633486568927764893e-01,9.132253527641296387e-01,4.633279144763946533e-01,9.133093357086181641e-01,4.633128046989440918e-01
1.272999999999999972e+02,9.131493568420410156e-01,4.634375274181365967e-01,9.131329655647277832e-01,4.633856713771820068e-01,9.131855964660644531e-01,4.633479118347167969e-01,9.132366180419921875e-01,4.633290171623229980e-01,9.133219122886657715e-01,4.633167982101440430e-01
1.274000000000000057e+02,9.131487607955932617e-01,4.634345471858978271e-01,9.131378531455993652e-01,4.633829891681671143e-01,9.131945371627807617e-01,4.633474647998809814e-01,9.132473468780517578e-01,4.633304476737976074e-01,9.133341908454895020e-01,4.633211195468902588e-01
1.275000000000000000e+02,9.131487607955932617e-01,4.634315669536590576e-01,9.131432175636291504e-01,4.633805155754089355e-01,9.132034778594970703e-01,4.633473157882690430e-01,9.132580757141113281e-01,4.633322060108184814e-01,9.133460521697998047e-01,4.633257687091827393e-01
1.276000000000000085e+02,9.131488204002380371e-01,4.634285867214202881e-01,9.131485819816589355e-01,4.633781909942626953e-01,9.132124185562133789e-01,4.633474349975585938e-01,9.132688045501708984e-01,4.633342921733856201e-01,9.133573770523071289e-01,4.633307158946990967e-01
1.277000000000000028e+02,9.131494164466857910e-01,4.634256064891815186e-01,9.131545424461364746e-01,4.633761048316955566e-01,9.132213592529296875e-01,4.633478522300720215e-01,9.132791757583618164e-01,4.633366763591766357e-01,9.133681058883666992e-01,4.633359313011169434e-01
1.277999999999999972e+02,9.131500720977783203e-01,4.634228348731994629e-01,9.131605029106140137e-01,4.633742570877075195e-01,9.132302999496459961e-01,4.633485376834869385e-01,9.132893085479736328e-01,4.633393585681915283e-01,9.133782982826232910e-01,4.633413851261138916e-01
1.279000000000000057e+02,9.131512641906738281e-01,4.634201526641845703e-01,9.131665825843811035e-01,4.633725881576538086e-01,9.132392406463623047e-01,4.633494615554809570e-01,9.132992029190063477e-01,4.633423089981079102e-01,9.133879542350769043e-01,4.633470475673675537e-01
1.280000000000000000e+02,9.131525158882141113e-01,4.634174704551696777e-01,9.131731390953063965e-01,4.633711278438568115e-01,9.132481813430786133e-01,4.633506536483764648e-01,9.133087396621704102e-01,4.633455276489257812e-01,9.133970141410827637e-01,4.633530080318450928e-01
1.280999999999999943e+02,9.131543040275573730e-01,4.634147882461547852e-01,9.131796956062316895e-01,4.633699357509613037e-01,9.132569432258605957e-01,4.633521437644958496e-01,9.133179783821105957e-01,4.633489847183227539e-01,9.134054780006408691e-01,4.633590877056121826e-01
1.281999999999999886e+02,9.131560921669006348e-01,4.634123742580413818e-01,9.131862521171569824e-01,4.633689820766448975e-01,9.132652878761291504e-01,4.633538722991943359e-01,9.133269190788269043e-01,4.633526504039764404e-01,9.134132862091064453e-01,4.633653461933135986e-01
1.283000000000000114e+02,9.131584167480468750e-01,4.634099900722503662e-01,9.131928086280822754e-01,4.633682072162628174e-01,9.132736325263977051e-01,4.633558392524719238e-01,9.133353233337402344e-01,4.633565247058868408e-01,9.134203791618347168e-01,4.633717536926269531e-01
1.284000000000000057e+02,9.131608009338378906e-01,4.634076058864593506e-01,9.131994843482971191e-01,4.633676409721374512e-01,9.132819175720214844e-01,4.633580148220062256e-01,9.133434295654296875e-01,4.633606672286987305e-01,9.134268164634704590e-01,4.633783102035522461e-01
1.285000000000000000e+02,9.131634831428527832e-01,4.634055197238922119e-01,9.132066369056701660e-01,4.633673429489135742e-01,9.132896661758422852e-01,4.633603990077972412e-01,9.133511185646057129e-01,4.633649587631225586e-01,9.134325981140136719e-01,4.633848667144775391e-01
1.285999999999999943e+02,9.131664633750915527e-01,4.634034335613250732e-01,9.132137894630432129e-01,4.633672833442687988e-01,9.132974147796630859e-01,4.633630514144897461e-01,9.133582711219787598e-01,4.633694291114807129e-01,9.134377241134643555e-01,4.633915722370147705e-01
1.286999999999999886e+02,9.131694436073303223e-01,4.634015262126922607e-01,9.132209420204162598e-01,4.633674025535583496e-01,9.133047461509704590e-01,4.633658528327941895e-01,9.133649468421936035e-01,4.633740484714508057e-01,9.134421348571777344e-01,4.633984267711639404e-01
1.288000000000000114e+02,9.131729006767272949e-01,4.633997380733489990e-01,9.132280945777893066e-01,4.633677303791046143e-01,9.133118987083435059e-01,4.633688330650329590e-01,9.133711457252502441e-01,4.633788168430328369e-01,9.134458303451538086e-01,4.634052813053131104e-01
1.289000000000000057e+02,9.131764769554138184e-01,4.633980393409729004e-01,9.132352471351623535e-01,4.633683264255523682e-01,9.133186340332031250e-01,4.633720517158508301e-01,9.133768677711486816e-01,4.633836150169372559e-01,9.134488105773925781e-01,4.634121358394622803e-01
1.290000000000000000e+02,9.131800532341003418e-01,4.633965492248535156e-01,9.132418036460876465e-01,4.633691310882568359e-01,9.133251905441284180e-01,4.633753299713134766e-01,9.133821129798889160e-01,4.633886814117431641e-01,9.134510159492492676e-01,4.634189903736114502e-01
1.290999999999999943e+02,9.131838679313659668e-01,4.633950889110565186e-01,9.132483601570129395e-01,4.633700847625732422e-01,9.133311510086059570e-01,4.633788764476776123e-01,9.133868217468261719e-01,4.633937478065490723e-01,9.134525060653686523e-01,4.634258449077606201e-01
1.291999999999999886e+02,9.131880402565002441e-01,4.633938968181610107e-01,9.132549166679382324e-01,4.633712768554687500e-01,9.133369326591491699e-01,4.633824527263641357e-01,9.133909940719604492e-01,4.633988142013549805e-01,9.134533405303955078e-01,4.634324014186859131e-01
1.293000000000000114e+02,9.131922125816345215e-01,4.633927345275878906e-01,9.132614731788635254e-01,4.633726477622985840e-01,9.133422970771789551e-01,4.633862078189849854e-01,9.133946299552917480e-01,4.634038805961608887e-01,9.134534597396850586e-01,4.634389579296112061e-01
1.294000000000000057e+02,9.131963849067687988e-01,4.633918404579162598e-01,9.132680296897888184e-01,4.633741378784179688e-01,9.133471846580505371e-01,4.633900821208953857e-01,9.133977293968200684e-01,4.634089767932891846e-01,9.134528636932373047e-01,4.634455144405364990e-01
1.295000000000000000e+02,9.132005572319030762e-01,4.633909463882446289e-01,9.132741093635559082e-01,4.633758962154388428e-01,9.133517742156982422e-01,4.633939564228057861e-01,9.134002923965454102e-01,4.634143412113189697e-01,9.134515523910522461e-01,4.634518325328826904e-01
1.295999999999999943e+02,9.132047295570373535e-01,4.633903503417968750e-01,9.132800698280334473e-01,4.633777141571044922e-01,9.133559465408325195e-01,4.633979797363281250e-01,9.134022593498229980e-01,4.634196460247039795e-01,9.134495854377746582e-01,4.634580910205841064e-01
1.296999999999999886e+02,9.132094979286193848e-01,4.633897542953491211e-01,9.132860302925109863e-01,4.633798003196716309e-01,9.133595824241638184e-01,4.634021520614624023e-01,9.134036898612976074e-01,4.634247124195098877e-01,9.134470224380493164e-01,4.634641110897064209e-01
1.298000000000000114e+02,9.132142663002014160e-01,4.633894562721252441e-01,9.132915735244750977e-01,4.633819460868835449e-01,9.133628606796264648e-01,4.634063243865966797e-01,9.134045839309692383e-01,4.634297788143157959e-01,9.134438037872314453e-01,4.634700417518615723e-01
1.299000000000000057e+02,9.132190346717834473e-01,4.633891880512237549e-01,9.132969379425048828e-01,4.633843302726745605e-01,9.133657813072204590e-01,4.634104967117309570e-01,9.134050011634826660e-01,4.634348452091217041e-01,9.134399890899658203e-01,4.634757041931152344e-01
1.300000000000000000e+02,9.132238030433654785e-01,4.633891880512237549e-01,9.133021831512451172e-01,4.633867144584655762e-01,9.133681654930114746e-01,4.634146690368652344e-01,9.134048819541931152e-01,4.634399116039276123e-01,9.134355187416076660e-01,4.634811878204345703e-01
1.300999999999999943e+02,9.132285714149475098e-01,4.633892476558685303e-01,9.133069515228271484e-01,4.633893668651580811e-01,9.133700728416442871e-01,4.634188413619995117e-01,9.134042263031005859e-01,4.634449481964111328e-01,9.134305119514465332e-01,4.634864628314971924e-01
1.301999999999999886e+02,9.132333397865295410e-01,4.633895456790924072e-01,9.133117198944091797e-01,4.633920490741729736e-01,9.133716225624084473e-01,4.634230136871337891e-01,9.134030342102050781e-01,4.634497165679931641e-01,9.134249687194824219e-01,4.634914994239807129e-01
1.303000000000000114e+02,9.132381081581115723e-01,4.633898735046386719e-01,9.133158922195434570e-01,4.633947610855102539e-01,9.133727550506591797e-01,4.634271860122680664e-01,9.134013056755065918e-01,4.634544849395751953e-01,9.134188890457153320e-01,4.634962677955627441e-01
1.304000000000000057e+02,9.132428765296936035e-01,4.633904695510864258e-01,9.133200645446777344e-01,4.633977413177490234e-01,9.133733510971069336e-01,4.634313583374023438e-01,9.133990406990051270e-01,4.634590744972229004e-01,9.134123325347900391e-01,4.635007381439208984e-01
1.305000000000000000e+02,9.132476449012756348e-01,4.633910655975341797e-01,9.133237004280090332e-01,4.634007215499877930e-01,9.133735299110412598e-01,4.634355306625366211e-01,9.133963584899902344e-01,4.634635448455810547e-01,9.134051799774169922e-01,4.635049402713775635e-01
1.305999999999999943e+02,9.132518172264099121e-01,4.633919596672058105e-01,9.133272767066955566e-01,4.634037017822265625e-01,9.133732914924621582e-01,4.634396433830261230e-01,9.133931994438171387e-01,4.634678363800048828e-01,9.133976101875305176e-01,4.635088741779327393e-01
1.306999999999999886e+02,9.132559895515441895e-01,4.633928537368774414e-01,9.133302569389343262e-01,4.634066820144653320e-01,9.133726954460144043e-01,4.634435176849365234e-01,9.133896231651306152e-01,4.634720087051391602e-01,9.133897423744201660e-01,4.635125100612640381e-01
1.308000000000000114e+02,9.132601618766784668e-01,4.633938968181610107e-01,9.133331179618835449e-01,4.634099602699279785e-01,9.133715629577636719e-01,4.634473919868469238e-01,9.133855104446411133e-01,4.634759426116943359e-01,9.133813977241516113e-01,4.635158479213714600e-01
1.309000000000000057e+02,9.132643342018127441e-01,4.633950889110565186e-01,9.133355021476745605e-01,4.634132385253906250e-01,9.133700728416442871e-01,4.634512662887573242e-01,9.133810400962829590e-01,4.634797275066375732e-01,9.133726954460144043e-01,4.635188579559326172e-01
1.310000000000000000e+02,9.132685065269470215e-01,4.633962810039520264e-01,9.133376479148864746e-01,4.634165167808532715e-01,9.133682847023010254e-01,4.634548723697662354e-01,9.133762717247009277e-01,4.634833037853240967e-01,9.133637547492980957e-01,4.635215699672698975e-01
1.310999999999999943e+02,9.132724404335021973e-01,4.633977413177490234e-01,9.133394360542297363e-01,4.634197950363159180e-01,9.133659601211547852e-01,4.634584486484527588e-01,9.133709073066711426e-01,4.634866416454315186e-01,9.133544564247131348e-01,4.635239243507385254e-01
1.311999999999999886e+02,9.132760167121887207e-01,4.633992314338684082e-01,9.133408069610595703e-01,4.634230732917785645e-01,9.133633375167846680e-01,4.634619057178497314e-01,9.133653640747070312e-01,4.634898006916046143e-01,9.133449196815490723e-01,4.635259509086608887e-01
1.313000000000000114e+02,9.132795929908752441e-01,4.634007215499877930e-01,9.133419990539550781e-01,4.634263515472412109e-01,9.133603572845458984e-01,4.634651839733123779e-01,9.133594036102294922e-01,4.634927511215209961e-01,9.133353829383850098e-01,4.635276496410369873e-01
1.314000000000000057e+02,9.132831692695617676e-01,4.634024202823638916e-01,9.133425951004028320e-01,4.634296298027038574e-01,9.133569598197937012e-01,4.634683728218078613e-01,9.133532047271728516e-01,4.634954333305358887e-01,9.133253097534179688e-01,4.635290205478668213e-01
1.315000000000000000e+02,9.132863283157348633e-01,4.634042084217071533e-01,9.133430123329162598e-01,4.634329080581665039e-01,9.133533835411071777e-01,4.634713530540466309e-01,9.133466482162475586e-01,4.634978771209716797e-01,9.133151769638061523e-01,4.635300636291503906e-01
1.315999999999999943e+02,9.132893085479736328e-01,4.634059965610504150e-01,9.133430123329162598e-01,4.634360074996948242e-01,9.133492708206176758e-01,4.634741842746734619e-01,9.133399724960327148e-01,4.635000824928283691e-01,9.133050441741943359e-01,4.635307788848876953e-01
1.316999999999999886e+02,9.132922887802124023e-01,4.634077847003936768e-01,9.133427739143371582e-01,4.634389877319335938e-01,9.133450984954833984e-01,4.634768664836883545e-01,9.133328199386596680e-01,4.635020494461059570e-01,9.132949113845825195e-01,4.635311663150787354e-01
1.318000000000000114e+02,9.132949709892272949e-01,4.634097814559936523e-01,9.133421778678894043e-01,4.634419679641723633e-01,9.133403897285461426e-01,4.634793400764465332e-01,9.133256673812866211e-01,4.635037779808044434e-01,9.132847785949707031e-01,4.635312259197235107e-01
1.319000000000000057e+02,9.132973551750183105e-01,4.634118676185607910e-01,9.133412837982177734e-01,4.634449481964111328e-01,9.133356213569641113e-01,4.634816944599151611e-01,9.133183956146240234e-01,4.635052680969238281e-01,9.132746458053588867e-01,4.635309576988220215e-01
1.320000000000000000e+02,9.132997393608093262e-01,4.634139537811279297e-01,9.133400917053222656e-01,4.634479284286499023e-01,9.133305549621582031e-01,4.634837806224822998e-01,9.133106470108032227e-01,4.635064601898193359e-01,9.132645130157470703e-01,4.635303914546966553e-01
1.320999999999999943e+02,9.133016467094421387e-01,4.634160399436950684e-01,9.133385419845581055e-01,4.634506404399871826e-01,9.133251905441284180e-01,4.634856879711151123e-01,9.133028984069824219e-01,4.635073840618133545e-01,9.132543802261352539e-01,4.635294973850250244e-01
1.321999999999999886e+02,9.133034348487854004e-01,4.634181261062622070e-01,9.133367538452148438e-01,4.634533226490020752e-01,9.133198261260986328e-01,4.634874761104583740e-01,9.132951498031616211e-01,4.635080695152282715e-01,9.132442474365234375e-01,4.635283052921295166e-01
1.323000000000000114e+02,9.133052229881286621e-01,4.634202122688293457e-01,9.133346080780029297e-01,4.634560048580169678e-01,9.133140444755554199e-01,4.634889662265777588e-01,9.132874011993408203e-01,4.635084867477416992e-01,9.132341146469116211e-01,4.635268151760101318e-01
1.324000000000000057e+02,9.133064150810241699e-01,4.634222984313964844e-01,9.133322238922119141e-01,4.634584486484527588e-01,9.133080840110778809e-01,4.634902775287628174e-01,9.132796525955200195e-01,4.635086655616760254e-01,9.132242798805236816e-01,4.635250270366668701e-01
1.325000000000000000e+02,9.133076071739196777e-01,4.634243845939636230e-01,9.133296608924865723e-01,4.634608328342437744e-01,9.133021235466003418e-01,4.634914398193359375e-01,9.132719039916992188e-01,4.635086059570312500e-01,9.132147431373596191e-01,4.635229408740997314e-01
1.325999999999999943e+02,9.133086204528808594e-01,4.634264707565307617e-01,9.133266806602478027e-01,4.634631276130676270e-01,9.132961630821228027e-01,4.634923338890075684e-01,9.132641553878784180e-01,4.635083079338073730e-01,9.132052063941955566e-01,4.635206162929534912e-01
1.326999999999999886e+02,9.133092164993286133e-01,4.634285569190979004e-01,9.133237004280090332e-01,4.634652137756347656e-01,9.132902026176452637e-01,4.634930193424224854e-01,9.132564067840576172e-01,4.635077416896820068e-01,9.131960868835449219e-01,4.635180234909057617e-01
1.328000000000000114e+02,9.133098125457763672e-01,4.634306430816650391e-01,9.133202433586120605e-01,4.634672999382019043e-01,9.132837653160095215e-01,4.634935557842254639e-01,9.132486581802368164e-01,4.635069668292999268e-01,9.131871461868286133e-01,4.635151922702789307e-01
1.329000000000000057e+02,9.133100509643554688e-01,4.634327292442321777e-01,9.133166670799255371e-01,4.634690880775451660e-01,9.132772088050842285e-01,4.634938538074493408e-01,9.132409095764160156e-01,4.635059535503387451e-01,9.131785631179809570e-01,4.635121524333953857e-01
1.330000000000000000e+02,9.133100509643554688e-01,4.634348154067993164e-01,9.133130908012390137e-01,4.634708762168884277e-01,9.132706522941589355e-01,4.634939134120941162e-01,9.132331609725952148e-01,4.635047614574432373e-01,9.131702184677124023e-01,4.635088741779327393e-01
1.330999999999999943e+02,9.133100509643554688e-01,4.634369015693664551e-01,9.133089780807495117e-01,4.634723961353302002e-01,9.132640957832336426e-01,4.634938240051269531e-01,9.132254719734191895e-01,4.635032713413238525e-01,9.131623506546020508e-01,4.635053277015686035e-01
1.331999999999999886e+02,9.133095145225524902e-01,4.634389877319335938e-01,9.133048057556152344e-01,4.634738862514495850e-01,9.132575392723083496e-01,4.634935259819030762e-01,9.132183194160461426e-01,4.635015726089477539e-01,9.131547212600708008e-01,4.635016620159149170e-01
1.333000000000000114e+02,9.133089184761047363e-01,4.634410738945007324e-01,9.133006334304809570e-01,4.634751081466674805e-01,9.132509827613830566e-01,4.634929597377777100e-01,9.132111668586730957e-01,4.634997248649597168e-01,9.131475687026977539e-01,4.634977877140045166e-01
1.334000000000000057e+02,9.133082628250122070e-01,4.634429812431335449e-01,9.132964611053466797e-01,4.634763002395629883e-01,9.132445454597473145e-01,4.634922444820404053e-01,9.132040143013000488e-01,4.634976387023925781e-01,9.131407737731933594e-01,4.634937345981597900e-01
1.335000000000000000e+02,9.133070707321166992e-01,4.634447693824768066e-01,9.132917523384094238e-01,4.634772241115570068e-01,9.132385849952697754e-01,4.634913504123687744e-01,9.131973981857299805e-01,4.634953737258911133e-01,9.131343960762023926e-01,4.634895622730255127e-01
1.335999999999999943e+02,9.133058786392211914e-01,4.634465575218200684e-01,9.132869839668273926e-01,4.634780883789062500e-01,9.132326245307922363e-01,4.634902477264404297e-01,9.131908416748046875e-01,4.634929895401000977e-01,9.131284356117248535e-01,4.634852707386016846e-01
1.336999999999999886e+02,9.133046865463256836e-01,4.634483456611633301e-01,9.132822155952453613e-01,4.634786844253540039e-01,9.132266640663146973e-01,4.634890556335449219e-01,9.131845235824584961e-01,4.634903371334075928e-01,9.131230115890502930e-01,4.634808003902435303e-01
1.338000000000000114e+02,9.133028984069824219e-01,4.634501338005065918e-01,9.132774472236633301e-01,4.634792208671569824e-01,9.132207036018371582e-01,4.634875953197479248e-01,9.131785631179809570e-01,4.634876549243927002e-01,9.131180047988891602e-01,4.634763300418853760e-01
1.339000000000000057e+02,9.133011102676391602e-01,4.634516239166259766e-01,9.132726788520812988e-01,4.634795188903808594e-01,9.132148027420043945e-01,4.634860754013061523e-01,9.131727814674377441e-01,4.634846746921539307e-01,9.131134152412414551e-01,4.634717404842376709e-01
1.340000000000000000e+02,9.132993221282958984e-01,4.634531140327453613e-01,9.132679104804992676e-01,4.634797275066375732e-01,9.132094383239746094e-01,4.634842872619628906e-01,9.131674170494079590e-01,4.634816944599151611e-01,9.131093025207519531e-01,4.634669721126556396e-01
1.340999999999999943e+02,9.132972359657287598e-01,4.634546041488647461e-01,9.132631421089172363e-01,4.634797275066375732e-01,9.132040739059448242e-01,4.634824693202972412e-01,9.131622910499572754e-01,4.634785056114196777e-01,9.131057262420654297e-01,4.634622037410736084e-01
1.341999999999999886e+02,9.132948517799377441e-01,4.634559750556945801e-01,9.132583737373352051e-01,4.634796380996704102e-01,9.131987094879150391e-01,4.634803831577301025e-01,9.131575226783752441e-01,4.634752273559570312e-01,9.131026864051818848e-01,4.634574353694915771e-01
1.343000000000000114e+02,9.132924675941467285e-01,4.634571671485900879e-01,9.132536053657531738e-01,4.634793400764465332e-01,9.131939411163330078e-01,4.634782969951629639e-01,9.131531715393066406e-01,4.634719491004943848e-01,9.131001830101013184e-01,4.634526669979095459e-01
1.344000000000000057e+02,9.132900834083557129e-01,4.634583592414855957e-01,9.132488369941711426e-01,4.634789526462554932e-01,9.131891727447509766e-01,4.634760022163391113e-01,9.131489992141723633e-01,4.634684622287750244e-01,9.130981564521789551e-01,4.634478986263275146e-01
1.345000000000000000e+02,9.132875800132751465e-01,4.634594917297363281e-01,9.132440686225891113e-01,4.634783565998077393e-01,9.131846427917480469e-01,4.634736180305480957e-01,9.131454229354858398e-01,4.634648859500885010e-01,9.130966067314147949e-01,4.634431302547454834e-01
1.345999999999999943e+02,9.132845997810363770e-01,4.634603857994079590e-01,9.132393002510070801e-01,4.634777009487152100e-01,9.131804704666137695e-01,4.634712338447570801e-01,9.131420254707336426e-01,4.634613096714019775e-01,9.130955338478088379e-01,4.634383618831634521e-01
1.346999999999999886e+02,9.132816195487976074e-01,4.634612798690795898e-01,9.132345318794250488e-01,4.634768068790435791e-01,9.131763577461242676e-01,4.634685814380645752e-01,9.131390452384948730e-01,4.634577333927154541e-01,9.130949378013610840e-01,4.634335935115814209e-01
1.348000000000000114e+02,9.132786393165588379e-01,4.634620547294616699e-01,9.132297635078430176e-01,4.634759128093719482e-01,9.131727814674377441e-01,4.634658992290496826e-01,9.131365418434143066e-01,4.634541571140289307e-01,9.130949378013610840e-01,4.634288251399993896e-01
1.349000000000000057e+02,9.132756590843200684e-01,4.634626507759094238e-01,9.132252335548400879e-01,4.634747207164764404e-01,9.131692051887512207e-01,4.634632170200347900e-01,9.131342768669128418e-01,4.634505808353424072e-01,9.130954146385192871e-01,4.634243547916412354e-01
1.350000000000000000e+02,9.132726788520812988e-01,4.634632468223571777e-01,9.132210612297058105e-01,4.634735286235809326e-01,9.131661653518676758e-01,4.634605348110198975e-01,9.131324887275695801e-01,4.634470045566558838e-01,9.130963683128356934e-01,4.634198844432830811e-01
1.350999999999999943e+02,9.132696986198425293e-01,4.634636938571929932e-01,9.132168889045715332e-01,4.634721875190734863e-01,9.131631851196289062e-01,4.634575843811035156e-01,9.131310582160949707e-01,4.634434282779693604e-01,9.130977392196655273e-01,4.634154140949249268e-01
1.351999999999999886e+02,9.132667183876037598e-01,4.634639918804168701e-01,9.132127165794372559e-01,4.634706974029541016e-01,9.131607413291931152e-01,4.634546041488647461e-01,9.131298661231994629e-01,4.634398519992828369e-01,9.130995273590087891e-01,4.634112119674682617e-01
1.353000000000000114e+02,9.132637381553649902e-01,4.634642899036407471e-01,9.132086038589477539e-01,4.634692072868347168e-01,9.131583571434020996e-01,4.634516239166259766e-01,9.131292700767517090e-01,4.634362757205963135e-01,9.131019115447998047e-01,4.634070396423339844e-01
1.354000000000000057e+02,9.132607579231262207e-01,4.634644389152526855e-01,9.132050275802612305e-01,4.634675085544586182e-01,9.131565690040588379e-01,4.634486436843872070e-01,9.131289124488830566e-01,4.634326994419097900e-01,9.131046533584594727e-01,4.634030461311340332e-01
1.355000000000000000e+02,9.132577776908874512e-01,4.634644389152526855e-01,9.132014513015747070e-01,4.634657204151153564e-01,9.131548404693603516e-01,4.634456634521484375e-01,9.131289124488830566e-01,4.634291231632232666e-01,9.131077527999877930e-01,4.633991718292236328e-01
1.355999999999999943e+02,9.132546186447143555e-01,4.634644389152526855e-01,9.131978750228881836e-01,4.634639322757720947e-01,9.131536483764648438e-01,4.634426832199096680e-01,9.131293892860412598e-01,4.634255468845367432e-01,9.131113290786743164e-01,4.633954763412475586e-01
1.356999999999999886e+02,9.132512807846069336e-01,4.634642899036407471e-01,9.131947159767150879e-01,4.634620845317840576e-01,9.131525754928588867e-01,4.634397029876708984e-01,9.131301641464233398e-01,4.634220302104949951e-01,9.131153225898742676e-01,4.633919000625610352e-01
1.358000000000000114e+02,9.132483005523681641e-01,4.634639918804168701e-01,9.131917357444763184e-01,4.634599983692169189e-01,9.131519794464111328e-01,4.634367227554321289e-01,9.131313562393188477e-01,4.634187519550323486e-01,9.131195545196533203e-01,4.633885920047760010e-01
1.359000000000000057e+02,9.132453203201293945e-01,4.634636938571929932e-01,9.131887555122375488e-01,4.634579122066497803e-01,9.131515622138977051e-01,4.634337425231933594e-01,9.131329059600830078e-01,4.634154736995697021e-01,9.131243228912353516e-01,4.633854031562805176e-01
1.360000000000000000e+02,9.132423400878906250e-01,4.634633362293243408e-01,9.131863117218017578e-01,4.634558260440826416e-01,9.131515622138977051e-01,4.634307622909545898e-01,9.131346940994262695e-01,4.634122252464294434e-01,9.131292700767517090e-01,4.633824229240417480e-01
1.360999999999999943e+02,9.132393598556518555e-01,4.634627401828765869e-01,9.131839275360107422e-01,4.634537398815155029e-01,9.131518006324768066e-01,4.634279310703277588e-01,9.131369590759277344e-01,4.634092450141906738e-01,9.131346344947814941e-01,4.633797109127044678e-01
1.361999999999999886e+02,9.132363796234130859e-01,4.634621441364288330e-01,9.131816625595092773e-01,4.634516537189483643e-01,9.131523966789245605e-01,4.634252488613128662e-01,9.131393432617187500e-01,4.634062647819519043e-01,9.131402373313903809e-01,4.633771479129791260e-01
1.363000000000000114e+02,9.132333993911743164e-01,4.634615480899810791e-01,9.131798744201660156e-01,4.634495675563812256e-01,9.131531715393066406e-01,4.634225666522979736e-01,9.131423234939575195e-01,4.634034633636474609e-01,9.131461977958679199e-01,4.633747935295104980e-01
1.364000000000000057e+02,9.132304191589355469e-01,4.634607434272766113e-01,9.131780862808227539e-01,4.634472131729125977e-01,9.131543636322021484e-01,4.634198844432830811e-01,9.131453037261962891e-01,4.634007811546325684e-01,9.131521582603454590e-01,4.633727073669433594e-01
1.365000000000000000e+02,9.132274389266967773e-01,4.634598493576049805e-01,9.131766557693481445e-01,4.634448289871215820e-01,9.131556749343872070e-01,4.634172022342681885e-01,9.131488204002380371e-01,4.633982181549072266e-01,9.131587147712707520e-01,4.633708298206329346e-01
1.365999999999999943e+02,9.132244586944580078e-01,4.634589552879333496e-01,9.131754636764526367e-01,4.634424448013305664e-01,9.131574630737304688e-01,4.634148180484771729e-01,9.131523966789245605e-01,4.633958339691162109e-01,9.131652712821960449e-01,4.633691608905792236e-01
1.367000000000000171e+02,9.132215976715087891e-01,4.634580612182617188e-01,9.131743907928466797e-01,4.634400606155395508e-01,9.131592512130737305e-01,4.634124338626861572e-01,9.131563901901245117e-01,4.633935689926147461e-01,9.131718277931213379e-01,4.633677303791046143e-01
1.368000000000000114e+02,9.132192134857177734e-01,4.634568691253662109e-01,9.131737947463989258e-01,4.634376764297485352e-01,9.131615757942199707e-01,4.634100496768951416e-01,9.131605625152587891e-01,4.633914828300476074e-01,9.131787419319152832e-01,4.633665382862091064e-01
1.369000000000000057e+02,9.132168292999267578e-01,4.634556770324707031e-01,9.131731986999511719e-01,4.634352922439575195e-01,9.131639599800109863e-01,4.634079337120056152e-01,9.131647348403930664e-01,4.633895754814147949e-01,9.131858944892883301e-01,4.633656144142150879e-01
1.370000000000000000e+02,9.132144451141357422e-01,4.634544849395751953e-01,9.131730794906616211e-01,4.634331166744232178e-01,9.131665825843811035e-01,4.634058475494384766e-01,9.131695032119750977e-01,4.633877873420715332e-01,9.131930470466613770e-01,4.633648991584777832e-01
1.370999999999999943e+02,9.132120609283447266e-01,4.634532928466796875e-01,9.131730794906616211e-01,4.634310305118560791e-01,9.131695628166198730e-01,4.634038507938385010e-01,9.131742715835571289e-01,4.633862376213073730e-01,9.132001996040344238e-01,4.633644223213195801e-01
1.372000000000000171e+02,9.132097959518432617e-01,4.634521007537841797e-01,9.131731986999511719e-01,4.634289443492889404e-01,9.131725430488586426e-01,4.634020626544952393e-01,9.131790399551391602e-01,4.633847475051879883e-01,9.132073521614074707e-01,4.633641541004180908e-01
1.373000000000000114e+02,9.132080078125000000e-01,4.634507000446319580e-01,9.131737947463989258e-01,4.634268581867218018e-01,9.131758213043212891e-01,4.634002745151519775e-01,9.131841659545898438e-01,4.633835554122924805e-01,9.132145047187805176e-01,4.633641541004180908e-01
1.374000000000000057e+02,9.132062196731567383e-01,4.634492099285125732e-01,9.131743907928466797e-01,4.634247720241546631e-01,9.131793975830078125e-01,4.633987545967102051e-01,9.131895303726196289e-01,4.633824825286865234e-01,9.132216572761535645e-01,4.633643627166748047e-01
1.375000000000000000e+02,9.132044315338134766e-01,4.634477198123931885e-01,9.131752252578735352e-01,4.634226858615875244e-01,9.131829738616943359e-01,4.633972644805908203e-01,9.131948947906494141e-01,4.633815884590148926e-01,9.132288098335266113e-01,4.633647799491882324e-01
1.375999999999999943e+02,9.132028222084045410e-01,4.634462296962738037e-01,9.131764173507690430e-01,4.634206295013427734e-01,9.131865501403808594e-01,4.633959829807281494e-01,9.132002592086791992e-01,4.633809328079223633e-01,9.132359623908996582e-01,4.633653759956359863e-01
1.377000000000000171e+02,9.132016301155090332e-01,4.634447395801544189e-01,9.131776094436645508e-01,4.634188413619995117e-01,9.131906032562255859e-01,4.633947908878326416e-01,9.132056236267089844e-01,4.633803665637969971e-01,9.132431149482727051e-01,4.633662700653076172e-01
1.378000000000000114e+02,9.132004380226135254e-01,4.634432494640350342e-01,9.131791591644287109e-01,4.634170532226562500e-01,9.131947755813598633e-01,4.633937776088714600e-01,9.132109880447387695e-01,4.633800685405731201e-01,9.132502675056457520e-01,4.633673429489135742e-01
1.379000000000000057e+02,9.131992459297180176e-01,4.634417593479156494e-01,9.131809473037719727e-01,4.634152650833129883e-01,9.131989479064941406e-01,4.633928835391998291e-01,9.132163524627685547e-01,4.633798897266387939e-01,9.132574200630187988e-01,4.633685946464538574e-01
1.380000000000000000e+02,9.131983518600463867e-01,4.634402692317962646e-01,9.131827354431152344e-01,4.634135365486145020e-01,9.132031202316284180e-01,4.633921384811401367e-01,9.132217168807983398e-01,4.633798897266387939e-01,9.132640361785888672e-01,4.633700847625732422e-01
1.380999999999999943e+02,9.131977558135986328e-01,4.634387791156768799e-01,9.131847620010375977e-01,4.634120464324951172e-01,9.132072925567626953e-01,4.633915424346923828e-01,9.132270812988281250e-01,4.633800685405731201e-01,9.132705926895141602e-01,4.633717536926269531e-01
1.382000000000000171e+02,9.131971597671508789e-01,4.634372889995574951e-01,9.131871461868286133e-01,4.634105563163757324e-01,9.132114648818969727e-01,4.633910655975341797e-01,9.132324457168579102e-01,4.633803665637969971e-01,9.132771492004394531e-01,4.633735418319702148e-01
1.383000000000000114e+02,9.131965637207031250e-01,4.634357988834381104e-01,9.131895303726196289e-01,4.634090662002563477e-01,9.132156372070312500e-01,4.633907675743103027e-01,9.132378101348876953e-01,4.633809030055999756e-01,9.132834672927856445e-01,4.633756279945373535e-01
1.384000000000000057e+02,9.131963849067687988e-01,4.634343087673187256e-01,9.131919145584106445e-01,4.634078443050384521e-01,9.132199883460998535e-01,4.633905291557312012e-01,9.132431745529174805e-01,4.633814990520477295e-01,9.132894277572631836e-01,4.633777439594268799e-01
1.385000000000000000e+02,9.131963849067687988e-01,4.634328186511993408e-01,9.131944775581359863e-01,4.634066522121429443e-01,9.132247567176818848e-01,4.633905291557312012e-01,9.132485389709472656e-01,4.633823931217193604e-01,9.132953882217407227e-01,4.633801281452178955e-01
1.385999999999999943e+02,9.131963849067687988e-01,4.634313285350799561e-01,9.131974577903747559e-01,4.634054601192474365e-01,9.132295250892639160e-01,4.633905887603759766e-01,9.132539033889770508e-01,4.633833169937133789e-01,9.133008718490600586e-01,4.633825421333312988e-01
1.387000000000000171e+02,9.131963849067687988e-01,4.634298384189605713e-01,9.132004380226135254e-01,4.634045660495758057e-01,9.132341742515563965e-01,4.633908867835998535e-01,9.132592678070068359e-01,4.633845090866088867e-01,9.133062362670898438e-01,4.633852243423461914e-01
1.388000000000000114e+02,9.131968617439270020e-01,4.634283483028411865e-01,9.132034182548522949e-01,4.634036719799041748e-01,9.132383465766906738e-01,4.633912146091461182e-01,9.132646322250366211e-01,4.633857309818267822e-01,9.133112430572509766e-01,4.633879065513610840e-01
1.389000000000000057e+02,9.131974577903747559e-01,4.634268581867218018e-01,9.132063984870910645e-01,4.634028375148773193e-01,9.132425189018249512e-01,4.633918106555938721e-01,9.132694005966186523e-01,4.633872210979461670e-01,9.133160114288330078e-01,4.633907973766326904e-01
1.390000000000000000e+02,9.131980538368225098e-01,4.634255766868591309e-01,9.132093787193298340e-01,4.634022414684295654e-01,9.132466912269592285e-01,4.633924067020416260e-01,9.132741689682006836e-01,4.633887112140655518e-01,9.133204817771911621e-01,4.633937776088714600e-01
1.390999999999999943e+02,9.131986498832702637e-01,4.634243845939636230e-01,9.132124781608581543e-01,4.634016454219818115e-01,9.132508635520935059e-01,4.633931815624237061e-01,9.132789373397827148e-01,4.633904397487640381e-01,9.133246541023254395e-01,4.633967578411102295e-01
1.392000000000000171e+02,9.131996631622314453e-01,4.634231925010681152e-01,9.132160544395446777e-01,4.634011685848236084e-01,9.132550358772277832e-01,4.633940756320953369e-01,9.132835268974304199e-01,4.633922278881072998e-01,9.133284687995910645e-01,4.633999168872833252e-01
1.393000000000000114e+02,9.132008552551269531e-01,4.634220004081726074e-01,9.132196307182312012e-01,4.634008705615997314e-01,9.132592082023620605e-01,4.633949995040893555e-01,9.132876992225646973e-01,4.633941054344177246e-01,9.133320450782775879e-01,4.634031951427459717e-01
1.394000000000000057e+02,9.132020473480224609e-01,4.634208083152770996e-01,9.132232069969177246e-01,4.634005725383758545e-01,9.132633805274963379e-01,4.633961915969848633e-01,9.132918715476989746e-01,4.633961915969848633e-01,9.133351445198059082e-01,4.634064733982086182e-01
1.395000000000000000e+02,9.132032394409179688e-01,4.634196162223815918e-01,9.132267832756042480e-01,4.634005427360534668e-01,9.132673740386962891e-01,4.633973836898803711e-01,9.132958054542541504e-01,4.633982777595520020e-01,9.133380651473999023e-01,4.634097516536712646e-01
1.395999999999999943e+02,9.132044315338134766e-01,4.634185731410980225e-01,9.132303595542907715e-01,4.634005427360534668e-01,9.132709503173828125e-01,4.633986651897430420e-01,9.132993817329406738e-01,4.634003937244415283e-01,9.133404493331909180e-01,4.634130299091339111e-01
1.397000000000000171e+02,9.132062196731567383e-01,4.634176790714263916e-01,9.132339358329772949e-01,4.634006321430206299e-01,9.132745265960693359e-01,4.634001553058624268e-01,9.133029580116271973e-01,4.634027779102325439e-01,9.133426547050476074e-01,4.634163081645965576e-01
1.398000000000000114e+02,9.132080078125000000e-01,4.634167850017547607e-01,9.132375121116638184e-01,4.634009301662445068e-01,9.132781028747558594e-01,4.634016454219818115e-01,9.133060574531555176e-01,4.634051620960235596e-01,9.133444428443908691e-01,4.634195864200592041e-01
1.399000000000000057e+02,9.132097959518432617e-01,4.634158909320831299e-01,9.132410883903503418e-01,4.634012281894683838e-01,9.132815599441528320e-01,4.634031355381011963e-01,9.133090376853942871e-01,4.634075462818145752e-01,9.133458733558654785e-01,4.634228646755218506e-01
1.400000000000000000e+02,9.132115840911865234e-01,4.634150266647338867e-01,9.132446646690368652e-01,4.634016752243041992e-01,9.132845401763916016e-01,4.634049236774444580e-01,9.133117794990539551e-01,4.634099304676055908e-01,9.133470654487609863e-01,4.634261429309844971e-01
1.400999999999999943e+02,9.132133722305297852e-01,4.634144306182861328e-01,9.132482409477233887e-01,4.634022712707519531e-01,9.132875204086303711e-01,4.634067118167877197e-01,9.133141636848449707e-01,4.634123444557189941e-01,9.133477210998535156e-01,4.634294211864471436e-01
1.402000000000000171e+02,9.132151603698730469e-01,4.634138345718383789e-01,9.132513403892517090e-01,4.634028673171997070e-01,9.132905006408691406e-01,4.634084999561309814e-01,9.133164882659912109e-01,4.634150266647338867e-01,9.133481979370117188e-01,4.634326994419097900e-01
1.403000000000000114e+02,9.132169485092163086e-01,4.634132385253906250e-01,9.132543206214904785e-01,4.634035825729370117e-01,9.132929444313049316e-01,4.634102880954742432e-01,9.133182764053344727e-01,4.634177088737487793e-01,9.133481979370117188e-01,4.634359776973724365e-01
1.404000000000000057e+02,9.132192134857177734e-01,4.634126424789428711e-01,9.132573008537292480e-01,4.634044766426086426e-01,9.132953286170959473e-01,4.634121358394622803e-01,9.133200645446777344e-01,4.634203910827636719e-01,9.133478999137878418e-01,4.634392559528350830e-01
1.405000000000000000e+02,9.132215976715087891e-01,4.634122848510742188e-01,9.132602810859680176e-01,4.634053707122802734e-01,9.132977128028869629e-01,4.634142220020294189e-01,9.133212566375732422e-01,4.634230732917785645e-01,9.133473038673400879e-01,4.634425342082977295e-01
1.405999999999999943e+02,9.132239818572998047e-01,4.634119868278503418e-01,9.132632613182067871e-01,4.634062647819519043e-01,9.132995605468750000e-01,4.634163081645965576e-01,9.133224487304687500e-01,4.634257555007934570e-01,9.133462905883789062e-01,4.634456038475036621e-01
1.407000000000000171e+02,9.132263660430908203e-01,4.634116888046264648e-01,9.132662415504455566e-01,4.634073972702026367e-01,9.133013486862182617e-01,4.634183943271636963e-01,9.133231043815612793e-01,4.634284377098083496e-01,9.133450984954833984e-01,4.634485840797424316e-01
1.408000000000000114e+02,9.132287502288818359e-01,4.634114205837249756e-01,9.132690429687500000e-01,4.634085893630981445e-01,9.133030176162719727e-01,4.634204804897308350e-01,9.133237004280090332e-01,4.634311199188232422e-01,9.133433699607849121e-01,4.634515643119812012e-01
1.409000000000000057e+02,9.132311344146728516e-01,4.634114205837249756e-01,9.132714271545410156e-01,4.634097814559936523e-01,9.133042097091674805e-01,4.634225666522979736e-01,9.133238196372985840e-01,4.634338021278381348e-01,9.133415818214416504e-01,4.634544253349304199e-01
1.410000000000000000e+02,9.132335186004638672e-01,4.634114205837249756e-01,9.132738113403320312e-01,4.634109735488891602e-01,9.133054018020629883e-01,4.634246528148651123e-01,9.133238196372985840e-01,4.634361863136291504e-01,9.133392572402954102e-01,4.634571075439453125e-01
1.410999999999999943e+02,9.132359027862548828e-01,4.634114205837249756e-01,9.132761955261230469e-01,4.634121656417846680e-01,9.133063554763793945e-01,4.634267389774322510e-01,9.133235216140747070e-01,4.634385704994201660e-01,9.133368730545043945e-01,4.634597897529602051e-01
1.412000000000000171e+02,9.132382869720458984e-01,4.634114503860473633e-01,9.132785797119140625e-01,4.634136557579040527e-01,9.133069515228271484e-01,4.634288251399993896e-01,9.133229255676269531e-01,4.634409546852111816e-01,9.133339524269104004e-01,4.634622633457183838e-01
1.413000000000000114e+02,9.132406711578369141e-01,4.634117484092712402e-01,9.132805466651916504e-01,4.634151458740234375e-01,9.133075475692749023e-01,4.634309113025665283e-01,9.133222699165344238e-01,4.634433388710021973e-01,9.133309721946716309e-01,4.634646475315093994e-01
1.414000000000000057e+02,9.132430553436279297e-01,4.634120464324951172e-01,9.132823348045349121e-01,4.634166359901428223e-01,9.133077263832092285e-01,4.634329974651336670e-01,9.133210778236389160e-01,4.634457230567932129e-01,9.133276343345642090e-01,4.634669125080108643e-01
1.415000000000000000e+02,9.132454395294189453e-01,4.634123444557189941e-01,9.132841229438781738e-01,4.634181261062622070e-01,9.133077263832092285e-01,4.634350836277008057e-01,9.133198857307434082e-01,4.634479880332946777e-01,9.133240580558776855e-01,4.634689986705780029e-01
1.415999999999999943e+02,9.132478237152099609e-01,4.634126424789428711e-01,9.132859110832214355e-01,4.634196162223815918e-01,9.133077263832092285e-01,4.634371697902679443e-01,9.133182764053344727e-01,4.634500741958618164e-01,9.133204817771911621e-01,4.634709954261779785e-01
1.417000000000000171e+02,9.132502079010009766e-01,4.634132385253906250e-01,9.132872223854064941e-01,4.634211063385009766e-01,9.133071303367614746e-01,4.634391963481903076e-01,9.133164882659912109e-01,4.634521603584289551e-01,9.133163690567016602e-01,4.634727835655212402e-01
1.418000000000000114e+02,9.132524132728576660e-01,4.634138345718383789e-01,9.132884144783020020e-01,4.634225964546203613e-01,9.133065342903137207e-01,4.634409844875335693e-01,9.133146405220031738e-01,4.634542465209960938e-01,9.133121967315673828e-01,4.634744524955749512e-01
1.419000000000000057e+02,9.132542014122009277e-01,4.634144306182861328e-01,9.132896065711975098e-01,4.634240865707397461e-01,9.133059382438659668e-01,4.634427726268768311e-01,9.133122563362121582e-01,4.634560644626617432e-01,9.133080244064331055e-01,4.634759426116943359e-01
1.420000000000000000e+02,9.132559895515441895e-01,4.634150266647338867e-01,9.132907986640930176e-01,4.634255766868591309e-01,9.133047461509704590e-01,4.634445607662200928e-01,9.133098721504211426e-01,4.634578526020050049e-01,9.133034944534301758e-01,4.634773135185241699e-01
1.420999999999999943e+02,9.132577776908874512e-01,4.634156227111816406e-01,9.132913947105407715e-01,4.634270668029785156e-01,9.133035540580749512e-01,4.634463489055633545e-01,9.133074879646301270e-01,4.634596407413482666e-01,9.132987260818481445e-01,4.634785056114196777e-01
1.422000000000000171e+02,9.132595658302307129e-01,4.634163081645965576e-01,9.132919907569885254e-01,4.634285569190979004e-01,9.133023619651794434e-01,4.634481370449066162e-01,9.133045077323913574e-01,4.634611308574676514e-01,9.132939577102661133e-01,4.634794890880584717e-01
1.423000000000000114e+02,9.132613539695739746e-01,4.634172022342681885e-01,9.132925868034362793e-01,4.634300470352172852e-01,9.133006334304809570e-01,4.634496569633483887e-01,9.133015275001525879e-01,4.634626209735870361e-01,9.132891893386840820e-01,4.634803831577301025e-01
1.424000000000000057e+02,9.132631421089172363e-01,4.634180963039398193e-01,9.132930636405944824e-01,4.634315371513366699e-01,9.132988452911376953e-01,4.634511470794677734e-01,9.132985472679138184e-01,4.634639918804168701e-01,9.132844209671020508e-01,4.634810090065002441e-01
1.425000000000000000e+02,9.132649302482604980e-01,4.634189903736114502e-01,9.132930636405944824e-01,4.634330272674560547e-01,9.132970571517944336e-01,4.634526371955871582e-01,9.132955670356750488e-01,4.634651839733123779e-01,9.132796525955200195e-01,4.634816050529479980e-01
1.425999999999999943e+02,9.132664799690246582e-01,4.634198844432830811e-01,9.132930636405944824e-01,4.634345173835754395e-01,9.132951498031616211e-01,4.634540975093841553e-01,9.132919907569885254e-01,4.634663760662078857e-01,9.132745265960693359e-01,4.634819030761718750e-01
1.427000000000000171e+02,9.132676720619201660e-01,4.634207785129547119e-01,9.132930636405944824e-01,4.634360074996948242e-01,9.132927656173706055e-01,4.634552896022796631e-01,9.132884144783020020e-01,4.634672999382019043e-01,9.132691621780395508e-01,4.634821414947509766e-01
1.428000000000000114e+02,9.132688641548156738e-01,4.634216725826263428e-01,9.132928252220153809e-01,4.634374976158142090e-01,9.132903814315795898e-01,4.634564816951751709e-01,9.132848381996154785e-01,4.634681940078735352e-01,9.132637977600097656e-01,4.634821414947509766e-01
1.429000000000000057e+02,9.132700562477111816e-01,4.634225666522979736e-01,9.132922291755676270e-01,4.634389877319335938e-01,9.132879972457885742e-01,4.634576737880706787e-01,9.132812619209289551e-01,4.634689390659332275e-01,9.132584333419799805e-01,4.634820222854614258e-01
1.430000000000000000e+02,9.132712483406066895e-01,4.634234607219696045e-01,9.132916331291198730e-01,4.634404778480529785e-01,9.132856130599975586e-01,4.634586274623870850e-01,9.132776856422424316e-01,4.634695351123809814e-01,9.132530689239501953e-01,4.634817242622375488e-01
1.430999999999999943e+02,9.132724404335021973e-01,4.634244143962860107e-01,9.132910370826721191e-01,4.634419679641723633e-01,9.132830500602722168e-01,4.634595215320587158e-01,9.132741093635559082e-01,4.634701311588287354e-01,9.132477045059204102e-01,4.634812176227569580e-01
1.432000000000000171e+02,9.132734537124633789e-01,4.634256064891815186e-01,9.132900238037109375e-01,4.634433984756469727e-01,9.132800698280334473e-01,4.634604156017303467e-01,9.132704138755798340e-01,4.634704291820526123e-01,9.132429361343383789e-01,4.634806215763092041e-01
1.433000000000000114e+02,9.132740497589111328e-01,4.634267985820770264e-01,9.132888317108154297e-01,4.634445905685424805e-01,9.132770895957946777e-01,4.634610712528228760e-01,9.132662415504455566e-01,4.634707272052764893e-01,9.132381677627563477e-01,4.634798467159271240e-01
1.434000000000000057e+02,9.132746458053588867e-01,4.634279906749725342e-01,9.132876396179199219e-01,4.634457826614379883e-01,9.132741093635559082e-01,4.634616672992706299e-01,9.132620692253112793e-01,4.634708166122436523e-01,9.132333993911743164e-01,4.634789526462554932e-01
1.435000000000000000e+02,9.132752418518066406e-01,4.634291827678680420e-01,9.132864475250244141e-01,4.634469747543334961e-01,9.132711291313171387e-01,4.634622633457183838e-01,9.132578969001770020e-01,4.634708166122436523e-01,9.132286310195922852e-01,4.634779095649719238e-01
1.435999999999999943e+02,9.132758378982543945e-01,4.634303748607635498e-01,9.132851362228393555e-01,4.634481668472290039e-01,9.132681488990783691e-01,4.634625911712646484e-01,9.132537245750427246e-01,4.634706676006317139e-01,9.132238626480102539e-01,4.634767174720764160e-01
1.437000000000000171e+02,9.132761359214782715e-01,4.634315669536590576e-01,9.132833480834960938e-01,4.634493291378021240e-01,9.132651686668395996e-01,4.634628891944885254e-01,9.132495522499084473e-01,4.634703695774078369e-01,9.132190942764282227e-01,4.634754657745361328e-01
1.438000000000000114e+02,9.132761359214782715e-01,4.634327590465545654e-01,9.132815599441528320e-01,4.634502232074737549e-01,9.132621884346008301e-01,4.634631872177124023e-01,9.132453799247741699e-01,4.634700417518615723e-01,9.132148027420043945e-01,4.634739756584167480e-01
1.439000000000000057e+02,9.132761359214782715e-01,4.634336829185485840e-01,9.132797718048095703e-01,4.634511172771453857e-01,9.132592082023620605e-01,4.634632468223571777e-01,9.132416248321533203e-01,4.634694457054138184e-01,9.132106304168701172e-01,4.634724855422973633e-01
1.440000000000000000e+02,9.132761359214782715e-01,4.634345769882202148e-01,9.132779836654663086e-01,4.634520113468170166e-01,9.132562279701232910e-01,4.634632468223571777e-01,9.132380485534667969e-01,4.634688496589660645e-01,9.132064580917358398e-01,4.634708166122436523e-01
1.440999999999999943e+02,9.132761359214782715e-01,4.634354710578918457e-01,9.132761955261230469e-01,4.634529054164886475e-01,9.132532477378845215e-01,4.634632468223571777e-01,9.132344722747802734e-01,4.634681642055511475e-01,9.132023453712463379e-01,4.634690284729003906e-01
1.442000000000000171e+02,9.132761359214782715e-01,4.634363651275634766e-01,9.132744073867797852e-01,4.634535312652587891e-01,9.132502675056457520e-01,4.634630382061004639e-01,9.132308959960937500e-01,4.634672701358795166e-01,9.131987690925598145e-01,4.634672403335571289e-01
1.443000000000000114e+02,9.132756590843200684e-01,4.634372591972351074e-01,9.132720232009887695e-01,4.634541273117065430e-01,9.132472872734069824e-01,4.634627401828765869e-01,9.132273197174072266e-01,4.634663760662078857e-01,9.131951928138732910e-01,4.634653031826019287e-01
1.444000000000000057e+02,9.132750630378723145e-01,4.634381532669067383e-01,9.132696390151977539e-01,4.634547233581542969e-01,9.132443070411682129e-01,4.634624421596527100e-01,9.132237434387207031e-01,4.634653627872467041e-01,9.131916761398315430e-01,4.634632170200347900e-01
1.445000000000000000e+02,9.132744669914245605e-01,4.634390473365783691e-01,9.132672548294067383e-01,4.634552896022796631e-01,9.132413268089294434e-01,4.634620547294616699e-01,9.132201671600341797e-01,4.634641706943511963e-01,9.131886959075927734e-01,4.634611308574676514e-01
1.445999999999999943e+02,9.132738709449768066e-01,4.634399414062500000e-01,9.132648706436157227e-01,4.634555876255035400e-01,9.132383465766906738e-01,4.634614586830139160e-01,9.132170081138610840e-01,4.634629786014556885e-01,9.131857156753540039e-01,4.634590446949005127e-01
1.447000000000000171e+02,9.132732748985290527e-01,4.634408354759216309e-01,9.132624864578247070e-01,4.634558856487274170e-01,9.132353663444519043e-01,4.634608626365661621e-01,9.132140278816223145e-01,4.634617865085601807e-01,9.131829142570495605e-01,4.634568691253662109e-01
1.448000000000000114e+02,9.132726788520812988e-01,4.634417295455932617e-01,9.132601022720336914e-01,4.634561836719512939e-01,9.132323861122131348e-01,4.634602665901184082e-01,9.132110476493835449e-01,4.634603261947631836e-01,9.131805300712585449e-01,4.634544849395751953e-01
1.449000000000000057e+02,9.132717847824096680e-01,4.634426236152648926e-01,9.132577180862426758e-01,4.634563624858856201e-01,9.132294058799743652e-01,4.634594023227691650e-01,9.132080674171447754e-01,4.634588360786437988e-01,9.131781458854675293e-01,4.634521007537841797e-01
1.450000000000000000e+02,9.132705926895141602e-01,4.634433388710021973e-01,9.132553339004516602e-01,4.634563624858856201e-01,9.132264256477355957e-01,4.634585082530975342e-01,9.132053256034851074e-01,4.634573459625244141e-01,9.131762981414794922e-01,4.634497165679931641e-01
1.450999999999999943e+02,9.132694005966186523e-01,4.634439349174499512e-01,9.132529497146606445e-01,4.634563624858856201e-01,9.132239222526550293e-01,4.634576141834259033e-01,9.132029414176940918e-01,4.634558558464050293e-01,9.131745100021362305e-01,4.634473323822021484e-01
1.452000000000000171e+02,9.132682085037231445e-01,4.634445309638977051e-01,9.132505655288696289e-01,4.634563624858856201e-01,9.132215380668640137e-01,4.634567201137542725e-01,9.132005572319030762e-01,4.634543061256408691e-01,9.131730198860168457e-01,4.634449481964111328e-01
1.453000000000000114e+02,9.132670164108276367e-01,4.634451270103454590e-01,9.132481813430786133e-01,4.634562432765960693e-01,9.132191538810729980e-01,4.634556174278259277e-01,9.131981730461120605e-01,4.634525179862976074e-01,9.131718277931213379e-01,4.634425640106201172e-01
1.454000000000000057e+02,9.132658243179321289e-01,4.634457230567932129e-01,9.132457971572875977e-01,4.634559452533721924e-01,9.132167696952819824e-01,4.634544253349304199e-01,9.131962656974792480e-01,4.634507298469543457e-01,9.131706953048706055e-01,4.634401798248291016e-01
1.455000000000000000e+02,9.132646322250366211e-01,4.634463191032409668e-01,9.132434129714965820e-01,4.634556472301483154e-01,9.132143855094909668e-01,4.634532332420349121e-01,9.131944775581359863e-01,4.634489417076110840e-01,9.131700992584228516e-01,4.634377956390380859e-01
1.455999999999999943e+02,9.132634401321411133e-01,4.634468555450439453e-01,9.132410287857055664e-01,4.634553492069244385e-01,9.132122397422790527e-01,4.634520411491394043e-01,9.131926894187927246e-01,4.634471535682678223e-01,9.131695032119750977e-01,4.634354114532470703e-01
1.457000000000000171e+02,9.132622480392456055e-01,4.634471535682678223e-01,9.132386445999145508e-01,4.634549915790557861e-01,9.132104516029357910e-01,4.634508490562438965e-01,9.131912589073181152e-01,4.634453654289245605e-01,9.131693840026855469e-01,4.634330272674560547e-01
1.458000000000000114e+02,9.132610559463500977e-01,4.634474515914916992e-01,9.132362604141235352e-01,4.634543955326080322e-01,9.132086634635925293e-01,4.634496569633483887e-01,9.131900668144226074e-01,4.634435772895812988e-01,9.131693840026855469e-01,4.634306430816650391e-01
1.459000000000000057e+02,9.132596254348754883e-01,4.634477496147155762e-01,9.132338762283325195e-01,4.634537994861602783e-01,9.132068753242492676e-01,4.634482562541961670e-01,9.131888747215270996e-01,4.634417891502380371e-01,9.131696224212646484e-01,4.634282588958740234e-01
1.460000000000000000e+02,9.132578372955322266e-01,4.634480476379394531e-01,9.132314920425415039e-01,4.634532034397125244e-01,9.132050871849060059e-01,4.634467661380767822e-01,9.131879210472106934e-01,4.634400010108947754e-01,9.131702184677124023e-01,4.634260833263397217e-01
1.460999999999999943e+02,9.132560491561889648e-01,4.634483456611633301e-01,9.132292866706848145e-01,4.634526073932647705e-01,9.132038950920104980e-01,4.634452760219573975e-01,9.131873250007629395e-01,4.634382128715515137e-01,9.131708145141601562e-01,4.634239971637725830e-01
1.462000000000000171e+02,9.132542610168457031e-01,4.634485244750976562e-01,9.132274985313415527e-01,4.634518623352050781e-01,9.132027029991149902e-01,4.634437859058380127e-01,9.131867289543151855e-01,4.634364247322082520e-01,9.131718873977661133e-01,4.634219110012054443e-01
1.463000000000000114e+02,9.132524728775024414e-01,4.634485244750976562e-01,9.132257103919982910e-01,4.634509682655334473e-01,9.132015109062194824e-01,4.634422957897186279e-01,9.131863117218017578e-01,4.634346365928649902e-01,9.131730794906616211e-01,4.634198248386383057e-01
1.464000000000000057e+02,9.132506847381591797e-01,4.634485244750976562e-01,9.132239222526550293e-01,4.634500741958618164e-01,9.132003784179687500e-01,4.634408056735992432e-01,9.131863117218017578e-01,4.634328484535217285e-01,9.131743311882019043e-01,4.634177386760711670e-01
1.465000000000000000e+02,9.132488965988159180e-01,4.634485244750976562e-01,9.132221341133117676e-01,4.634491801261901855e-01,9.131997823715209961e-01,4.634393155574798584e-01,9.131863117218017578e-01,4.634310603141784668e-01,9.131761193275451660e-01,4.634158909320831299e-01
1.465999999999999943e+02,9.132471084594726562e-01,4.634485244750976562e-01,9.132203459739685059e-01,4.634482860565185547e-01,9.131991863250732422e-01,4.634378254413604736e-01,9.131863713264465332e-01,4.634292721748352051e-01,9.131779074668884277e-01,4.634141027927398682e-01
1.467000000000000171e+02,9.132453203201293945e-01,4.634484946727752686e-01,9.132185578346252441e-01,4.634473919868469238e-01,9.131985902786254883e-01,4.634363353252410889e-01,9.131869673728942871e-01,4.634274840354919434e-01,9.131797552108764648e-01,4.634123146533966064e-01
1.468000000000000114e+02,9.132435321807861328e-01,4.634481966495513916e-01,9.132170677185058594e-01,4.634464979171752930e-01,9.131981730461120605e-01,4.634348452091217041e-01,9.131875634193420410e-01,4.634256958961486816e-01,9.131821393966674805e-01,4.634106457233428955e-01
1.469000000000000057e+02,9.132417440414428711e-01,4.634478986263275146e-01,9.132158756256103516e-01,4.634456038475036621e-01,9.131981730461120605e-01,4.634333550930023193e-01,9.131881594657897949e-01,4.634241461753845215e-01,9.131845235824584961e-01,4.634091556072235107e-01
1.470000000000000000e+02,9.132399559020996094e-01,4.634476006031036377e-01,9.132146835327148438e-01,4.634444415569305420e-01,9.131981730461120605e-01,4.634318649768829346e-01,9.131892323493957520e-01,4.634226560592651367e-01,9.131869077682495117e-01,4.634076654911041260e-01
1.470999999999999943e+02,9.132381677627563477e-01,4.634473025798797607e-01,9.132134914398193359e-01,4.634432494640350342e-01,9.131981730461120605e-01,4.634303748607635498e-01,9.131904244422912598e-01,4.634211659431457520e-01,9.131895899772644043e-01,4.634062647819519043e-01
1.472000000000000171e+02,9.132368564605712891e-01,4.634470045566558838e-01,9.132122993469238281e-01,4.634420573711395264e-01,9.131984710693359375e-01,4.634288847446441650e-01,9.131916165351867676e-01,4.634196758270263672e-01,9.131925702095031738e-01,4.634050726890563965e-01
1.473000000000000114e+02,9.132356643676757812e-01,4.634467065334320068e-01,9.132112264633178711e-01,4.634408652782440186e-01,9.131990671157836914e-01,4.634276330471038818e-01,9.131928682327270508e-01,4.634181857109069824e-01,9.131955504417419434e-01,4.634038805961608887e-01
1.474000000000000057e+02,9.132344722747802734e-01,4.634462296962738037e-01,9.132106304168701172e-01,4.634396731853485107e-01,9.131996631622314453e-01,4.634264409542083740e-01,9.131946563720703125e-01,4.634168744087219238e-01,9.131985306739807129e-01,4.634028673171997070e-01
1.475000000000000000e+02,9.132332801818847656e-01,4.634456336498260498e-01,9.132100343704223633e-01,4.634384810924530029e-01,9.132002592086791992e-01,4.634252488613128662e-01,9.131964445114135742e-01,4.634156823158264160e-01,9.132015109062194824e-01,4.634019732475280762e-01
1.475999999999999943e+02,9.132320880889892578e-01,4.634450376033782959e-01,9.132094383239746094e-01,4.634372889995574951e-01,9.132008552551269531e-01,4.634240567684173584e-01,9.131982326507568359e-01,4.634144902229309082e-01,9.132048487663269043e-01,4.634010791778564453e-01
1.477000000000000171e+02,9.132308959960937500e-01,4.634444415569305420e-01,9.132088422775268555e-01,4.634360969066619873e-01,9.132020473480224609e-01,4.634228646755218506e-01,9.132000207901000977e-01,4.634132981300354004e-01,9.132084250450134277e-01,4.634004831314086914e-01
1.478000000000000114e+02,9.132297039031982422e-01,4.634438455104827881e-01,9.132085442543029785e-01,4.634349048137664795e-01,9.132032394409179688e-01,4.634216725826263428e-01,9.132021665573120117e-01,4.634122848510742188e-01,9.132120013236999512e-01,4.633998870849609375e-01
1.479000000000000057e+02,9.132285118103027344e-01,4.634432494640350342e-01,9.132085442543029785e-01,4.634337127208709717e-01,9.132044315338134766e-01,4.634204804897308350e-01,9.132045507431030273e-01,4.634113907814025879e-01,9.132155776023864746e-01,4.633994400501251221e-01
1.480000000000000000e+02,9.132273197174072266e-01,4.634426534175872803e-01,9.132085442543029785e-01,4.634325206279754639e-01,9.132056236267089844e-01,4.634195864200592041e-01,9.132069349288940430e-01,4.634104967117309570e-01,9.132191538810729980e-01,4.633991420269012451e-01
1.480999999999999943e+02,9.132261276245117188e-01,4.634420573711395264e-01,9.132085442543029785e-01,4.634313285350799561e-01,9.132068157196044922e-01,4.634186923503875732e-01,9.132093191146850586e-01,4.634096622467041016e-01,9.132227301597595215e-01,4.633988440036773682e-01
1.482000000000000171e+02,9.132249355316162109e-01,4.634414613246917725e-01,9.132085442543029785e-01,4.634301364421844482e-01,9.132085442543029785e-01,4.634177982807159424e-01,9.132117033004760742e-01,4.634090662002563477e-01,9.132263064384460449e-01,4.633988440036773682e-01
1.483000000000000114e+02,9.132242798805236816e-01,4.634408652782440186e-01,9.132090210914611816e-01,4.634291231632232666e-01,9.132103323936462402e-01,4.634169042110443115e-01,9.132140874862670898e-01,4.634084701538085938e-01,9.132298827171325684e-01,4.633988440036773682e-01
1.484000000000000057e+02,9.132236838340759277e-01,4.634402692317962646e-01,9.132096171379089355e-01,4.634282290935516357e-01,9.132121205329895020e-01,4.634160697460174561e-01,9.132164716720581055e-01,4.634078741073608398e-01,9.132334589958190918e-01,4.633989334106445312e-01
1.485000000000000000e+02,9.132230877876281738e-01,4.634396731853485107e-01,9.132102131843566895e-01,4.634273350238800049e-01,9.132139086723327637e-01,4.634154736995697021e-01,9.132189154624938965e-01,4.634074866771697998e-01,9.132370352745056152e-01,4.633992314338684082e-01
1.485999999999999943e+02,9.132224917411804199e-01,4.634390771389007568e-01,9.132108092308044434e-01,4.634264409542083740e-01,9.132156968116760254e-01,4.634148776531219482e-01,9.132218360900878906e-01,4.634071886539459229e-01,9.132406115531921387e-01,4.633995294570922852e-01
1.487000000000000171e+02,9.132218956947326660e-01,4.634383916854858398e-01,9.132114052772521973e-01,4.634255468845367432e-01,9.132174849510192871e-01,4.634142816066741943e-01,9.132248163223266602e-01,4.634068906307220459e-01,9.132441878318786621e-01,4.634000062942504883e-01
1.488000000000000114e+02,9.132212996482849121e-01,4.634374976158142090e-01,9.132120013236999512e-01,4.634246528148651123e-01,9.132192730903625488e-01,4.634136855602264404e-01,9.132277965545654297e-01,4.634067416191101074e-01,9.132477641105651855e-01,4.634006023406982422e-01
1.489000000000000057e+02,9.132207036018371582e-01,4.634366035461425781e-01,9.132129549980163574e-01,4.634237587451934814e-01,9.132210612297058105e-01,4.634132683277130127e-01,9.132307767868041992e-01,4.634067416191101074e-01,9.132513403892517090e-01,4.634011983871459961e-01
1.490000000000000000e+02,9.132201075553894043e-01,4.634357094764709473e-01,9.132141470909118652e-01,4.634228646755218506e-01,9.132232666015625000e-01,4.634129703044891357e-01,9.132337570190429688e-01,4.634067416191101074e-01,9.132549166679382324e-01,4.634020030498504639e-01
1.490999999999999943e+02,9.132201075553894043e-01,4.634348154067993164e-01,9.132153391838073730e-01,4.634221196174621582e-01,9.132256507873535156e-01,4.634126722812652588e-01,9.132367372512817383e-01,4.634068310260772705e-01,9.132581949234008789e-01,4.634028971195220947e-01
1.492000000000000171e+02,9.132201075553894043e-01,4.634340107440948486e-01,9.132165312767028809e-01,4.634215235710144043e-01,9.132280349731445312e-01,4.634123742580413818e-01,9.132397174835205078e-01,4.634071290493011475e-01,9.132611751556396484e-01,4.634037911891937256e-01
1.493000000000000114e+02,9.132201075553894043e-01,4.634334146976470947e-01,9.132177233695983887e-01,4.634209275245666504e-01,9.132304191589355469e-01,4.634122550487518311e-01,9.132426977157592773e-01,4.634074270725250244e-01,9.132641553878784180e-01,4.634047746658325195e-01
1.494000000000000057e+02,9.132201075553894043e-01,4.634328186511993408e-01,9.132189154624938965e-01,4.634203314781188965e-01,9.132328033447265625e-01,4.634122550487518311e-01,9.132456779479980469e-01,4.634077250957489014e-01,9.132671356201171875e-01,4.634059667587280273e-01
1.495000000000000000e+02,9.132201075553894043e-01,4.634322226047515869e-01,9.132201075553894043e-01,4.634197354316711426e-01,9.132351875305175781e-01,4.634122550487518311e-01,9.132483005523681641e-01,4.634083211421966553e-01,9.132701158523559570e-01,4.634071588516235352e-01
1.495999999999999943e+02,9.132201075553894043e-01,4.634316265583038330e-01,9.132212996482849121e-01,4.634191393852233887e-01,9.132375717163085938e-01,4.634122550487518311e-01,9.132506847381591797e-01,4.634089171886444092e-01,9.132730960845947266e-01,4.634083509445190430e-01
1.497000000000000171e+02,9.132201075553894043e-01,4.634310305118560791e-01,9.132227897644042969e-01,4.634186029434204102e-01,9.132399559020996094e-01,4.634124636650085449e-01,9.132530689239501953e-01,4.634095132350921631e-01,9.132754802703857422e-01,4.634096324443817139e-01
1.498000000000000114e+02,9.132201075553894043e-01,4.634304344654083252e-01,9.132245779037475586e-01,4.634183049201965332e-01,9.132423400878906250e-01,4.634127616882324219e-01,9.132554531097412109e-01,4.634101092815399170e-01,9.132778644561767578e-01,4.634111225605010986e-01
1.499000000000000057e+02,9.132203459739685059e-01,4.634298384189605713e-01,9.132263660430908203e-01,4.634180068969726562e-01,9.132447242736816406e-01,4.634130597114562988e-01,9.132578372955322266e-01,4.634108841419219971e-01,9.132802486419677734e-01,4.634126126766204834e-01
1.500000000000000000e+02,9.132209420204162598e-01,4.634292423725128174e-01,9.132281541824340820e-01,4.634177088737487793e-01,9.132471084594726562e-01,4.634133577346801758e-01,9.132602214813232422e-01,4.634117782115936279e-01,9.132826328277587891e-01,4.634141027927398682e-01
1.500999999999999943e+02,9.132215380668640137e-01,4.634286463260650635e-01,9.132299423217773438e-01,4.634174108505249023e-01,9.132493734359741211e-01,4.634137749671936035e-01,9.132626056671142578e-01,4.634126722812652588e-01,9.132844805717468262e-01,4.634155929088592529e-01
1.502000000000000171e+02,9.132221341133117676e-01,4.634280502796173096e-01,9.132317304611206055e-01,4.634172022342681885e-01,9.132511615753173828e-01,4.634143710136413574e-01,9.132649898529052734e-01,4.634135663509368896e-01,9.132862687110900879e-01,4.634170830249786377e-01
1.503000000000000114e+02,9.132227301597595215e-01,4.634274542331695557e-01,9.132335186004638672e-01,4.634172022342681885e-01,9.132529497146606445e-01,4.634149670600891113e-01,9.132669568061828613e-01,4.634144604206085205e-01,9.132880568504333496e-01,4.634185731410980225e-01
1.504000000000000057e+02,9.132233262062072754e-01,4.634268581867218018e-01,9.132353067398071289e-01,4.634172022342681885e-01,9.132547378540039062e-01,4.634155631065368652e-01,9.132687449455261230e-01,4.634154438972473145e-01,9.132897257804870605e-01,4.634202122688293457e-01
1.505000000000000000e+02,9.132239222526550293e-01,4.634262621402740479e-01,9.132370948791503906e-01,4.634172022342681885e-01,9.132565259933471680e-01,4.634161591529846191e-01,9.132705330848693848e-01,4.634166359901428223e-01,9.132909178733825684e-01,4.634220004081726074e-01
1.505999999999999943e+02,9.132245182991027832e-01,4.634256660938262939e-01,9.132388830184936523e-01,4.634172022342681885e-01,9.132583141326904297e-01,4.634167551994323730e-01,9.132723212242126465e-01,4.634178280830383301e-01,9.132921099662780762e-01,4.634237885475158691e-01
1.507000000000000171e+02,9.132251143455505371e-01,4.634250700473785400e-01,9.132406711578369141e-01,4.634172022342681885e-01,9.132601022720336914e-01,4.634174406528472900e-01,9.132741093635559082e-01,4.634190201759338379e-01,9.132933020591735840e-01,4.634255766868591309e-01
1.508000000000000114e+02,9.132257103919982910e-01,4.634246826171875000e-01,9.132424592971801758e-01,4.634175002574920654e-01,9.132618904113769531e-01,4.634183347225189209e-01,9.132756590843200684e-01,4.634202122688293457e-01,9.132938981056213379e-01,4.634273648262023926e-01
1.509000000000000057e+02,9.132265448570251465e-01,4.634243845939636230e-01,9.132442474365234375e-01,4.634177982807159424e-01,9.132636785507202148e-01,4.634192287921905518e-01,9.132768511772155762e-01,4.634214043617248535e-01,9.132944941520690918e-01,4.634291529655456543e-01
1.510000000000000000e+02,9.132277369499206543e-01,4.634240865707397461e-01,9.132460355758666992e-01,4.634180963039398193e-01,9.132650494575500488e-01,4.634201228618621826e-01,9.132780432701110840e-01,4.634225964546203613e-01,9.132950901985168457e-01,4.634309411048889160e-01
1.510999999999999943e+02,9.132289290428161621e-01,4.634237885475158691e-01,9.132478237152099609e-01,4.634183943271636963e-01,9.132662415504455566e-01,4.634210169315338135e-01,9.132792353630065918e-01,4.634237885475158691e-01,9.132952094078063965e-01,4.634327292442321777e-01
1.512000000000000171e+02,9.132301211357116699e-01,4.634234905242919922e-01,9.132496118545532227e-01,4.634186923503875732e-01,9.132674336433410645e-01,4.634219110012054443e-01,9.132804274559020996e-01,4.634249806404113770e-01,9.132952094078063965e-01,4.634343087673187256e-01
1.513000000000000114e+02,9.132313132286071777e-01,4.634231925010681152e-01,9.132513999938964844e-01,4.634190797805786133e-01,9.132686257362365723e-01,4.634228050708770752e-01,9.132812619209289551e-01,4.634261727333068848e-01,9.132952094078063965e-01,4.634357988834381104e-01
1.514000000000000057e+02,9.132325053215026855e-01,4.634228944778442383e-01,9.132528305053710938e-01,4.634196758270263672e-01,9.132698178291320801e-01,4.634236991405487061e-01,9.132818579673767090e-01,4.634273648262023926e-01,9.132950901985168457e-01,4.634372889995574951e-01
1.515000000000000000e+02,9.132336974143981934e-01,4.634225964546203613e-01,9.132540225982666016e-01,4.634202718734741211e-01,9.132710099220275879e-01,4.634245932102203369e-01,9.132824540138244629e-01,4.634285569190979004e-01,9.132944941520690918e-01,4.634387791156768799e-01
1.515999999999999943e+02,9.132348895072937012e-01,4.634225666522979736e-01,9.132552146911621094e-01,4.634208679199218750e-01,9.132720232009887695e-01,4.634254872798919678e-01,9.132830500602722168e-01,4.634297490119934082e-01,9.132938981056213379e-01,4.634402692317962646e-01
1.517000000000000171e+02,9.132360816001892090e-01,4.634225666522979736e-01,9.132564067840576172e-01,4.634214639663696289e-01,9.132726192474365234e-01,4.634263813495635986e-01,9.132836461067199707e-01,4.634309411048889160e-01,9.132933020591735840e-01,4.634417593479156494e-01
1.518000000000000114e+02,9.132372736930847168e-01,4.634225666522979736e-01,9.132575988769531250e-01,4.634220600128173828e-01,9.132732152938842773e-01,4.634272754192352295e-01,9.132837057113647461e-01,4.634321331977844238e-01,9.132924079895019531e-01,4.634432494640350342e-01
1.519000000000000057e+02,9.132384657859802246e-01,4.634225666522979736e-01,9.132587909698486328e-01,4.634226560592651367e-01,9.132738113403320312e-01,4.634281694889068604e-01,9.132837057113647461e-01,4.634333252906799316e-01,9.132912158966064453e-01,4.634447395801544189e-01
1.520000000000000000e+02,9.132396578788757324e-01,4.634225666522979736e-01,9.132599830627441406e-01,4.634232521057128906e-01,9.132744073867797852e-01,4.634290635585784912e-01,9.132837057113647461e-01,4.634345173835754395e-01,9.132900238037109375e-01,4.634459614753723145e-01
1.520999999999999943e+02,9.132408499717712402e-01,4.634225666522979736e-01,9.132611751556396484e-01,4.634238481521606445e-01,9.132750034332275391e-01,4.634301066398620605e-01,9.132837057113647461e-01,4.634357094764709473e-01,9.132888317108154297e-01,4.634471535682678223e-01
1.522000000000000171e+02,9.132420420646667480e-01,4.634225666522979736e-01,9.132623672485351562e-01,4.634244441986083984e-01,9.132754802703857422e-01,4.634312987327575684e-01,9.132836461067199707e-01,4.634369015693664551e-01,9.132875204086303711e-01,4.634483456611633301e-01
1.523000000000000114e+02,9.132432341575622559e-01,4.634225964546203613e-01,9.132635593414306641e-01,4.634251296520233154e-01,9.132754802703857422e-01,4.634321928024291992e-01,9.132830500602722168e-01,4.634380936622619629e-01,9.132857322692871094e-01,4.634495377540588379e-01
1.524000000000000057e+02,9.132444262504577637e-01,4.634228944778442383e-01,9.132641553878784180e-01,4.634260237216949463e-01,9.132754802703857422e-01,4.634330868721008301e-01,9.132824540138244629e-01,4.634392857551574707e-01,9.132839441299438477e-01,4.634506702423095703e-01
1.525000000000000000e+02,9.132456183433532715e-01,4.634231925010681152e-01,9.132647514343261719e-01,4.634269177913665771e-01,9.132754802703857422e-01,4.634339809417724609e-01,9.132818579673767090e-01,4.634404778480529785e-01,9.132821559906005859e-01,4.634515643119812012e-01
1.525999999999999943e+02,9.132468104362487793e-01,4.634234905242919922e-01,9.132653474807739258e-01,4.634278118610382080e-01,9.132754802703857422e-01,4.634348750114440918e-01,9.132812619209289551e-01,4.634416699409484863e-01,9.132803678512573242e-01,4.634524583816528320e-01
1.527000000000000171e+02,9.132480025291442871e-01,4.634237885475158691e-01,9.132659435272216797e-01,4.634287059307098389e-01,9.132754802703857422e-01,4.634357690811157227e-01,9.132804274559020996e-01,4.634428024291992188e-01,9.132785797119140625e-01,4.634533524513244629e-01
1.528000000000000114e+02,9.132491946220397949e-01,4.634240865707397461e-01,9.132665395736694336e-01,4.634296000003814697e-01,9.132754802703857422e-01,4.634366631507873535e-01,9.132792353630065918e-01,4.634436964988708496e-01,9.132763147354125977e-01,4.634542167186737061e-01
1.529000000000000057e+02,9.132503867149353027e-01,4.634243845939636230e-01,9.132671356201171875e-01,4.634304940700531006e-01,9.132748842239379883e-01,4.634375572204589844e-01,9.132780432701110840e-01,4.634445905685424805e-01,9.132739305496215820e-01,4.634548127651214600e-01
1.530000000000000000e+02,9.132515788078308105e-01,4.634246826171875000e-01,9.132673740386962891e-01,4.634313881397247314e-01,9.132742881774902344e-01,4.634384512901306152e-01,9.132768511772155762e-01,4.634454846382141113e-01,9.132715463638305664e-01,4.634554088115692139e-01
1.530999999999999943e+02,9.132527112960815430e-01,4.634249806404113770e-01,9.132673740386962891e-01,4.634322822093963623e-01,9.132736921310424805e-01,4.634393453598022461e-01,9.132756590843200684e-01,4.634463787078857422e-01,9.132691621780395508e-01,4.634560048580169678e-01
1.532000000000000171e+02,9.132533073425292969e-01,4.634252786636352539e-01,9.132673740386962891e-01,4.634331762790679932e-01,9.132730960845947266e-01,4.634402394294738770e-01,9.132744669914245605e-01,4.634472727775573730e-01,9.132667779922485352e-01,4.634564518928527832e-01
1.533000000000000114e+02,9.132539033889770508e-01,4.634256064891815186e-01,9.132673740386962891e-01,4.634340703487396240e-01,9.132725000381469727e-01,4.634411334991455078e-01,9.132730960845947266e-01,4.634480774402618408e-01,9.132643938064575195e-01,4.634567499160766602e-01
1.534000000000000057e+02,9.132544994354248047e-01,4.634262025356292725e-01,9.132673740386962891e-01,4.634347259998321533e-01,9.132719039916992188e-01,4.634420275688171387e-01,9.132713079452514648e-01,4.634486734867095947e-01,9.132620096206665039e-01,4.634570479393005371e-01
1.535000000000000000e+02,9.132550954818725586e-01,4.634267985820770264e-01,9.132673740386962891e-01,4.634353220462799072e-01,9.132708311080932617e-01,4.634428024291992188e-01,9.132695198059082031e-01,4.634492695331573486e-01,9.132596254348754883e-01,4.634573459625244141e-01
1.535999999999999943e+02,9.132556915283203125e-01,4.634273946285247803e-01,9.132673740386962891e-01,4.634359180927276611e-01,9.132696390151977539e-01,4.634433984756469727e-01,9.132677316665649414e-01,4.634498655796051025e-01,9.132572412490844727e-01,4.634574353694915771e-01
1.537000000000000171e+02,9.132562875747680664e-01,4.634279906749725342e-01,9.132673144340515137e-01,4.634365141391754150e-01,9.132684469223022461e-01,4.634439945220947266e-01,9.132659435272216797e-01,4.634504616260528564e-01,9.132548570632934570e-01,4.634574353694915771e-01
1.538000000000000114e+02,9.132568836212158203e-01,4.634285867214202881e-01,9.132667183876037598e-01,4.634371101856231689e-01,9.132672548294067383e-01,4.634445905685424805e-01,9.132641553878784180e-01,4.634508490562438965e-01,9.132524728775024414e-01,4.634574353694915771e-01
1.539000000000000057e+02,9.132574796676635742e-01,4.634291827678680420e-01,9.132661223411560059e-01,4.634377062320709229e-01,9.132660627365112305e-01,4.634451866149902344e-01,9.132623672485351562e-01,4.634511470794677734e-01,9.132500886917114258e-01,4.634574353694915771e-01
1.540000000000000000e+02,9.132580757141113281e-01,4.634297788143157959e-01,9.132655262947082520e-01,4.634383022785186768e-01,9.132648706436157227e-01,4.634457826614379883e-01,9.132605791091918945e-01,4.634514451026916504e-01,9.132477045059204102e-01,4.634571969509124756e-01
1.540999999999999943e+02,9.132586717605590820e-01,4.634303748607635498e-01,9.132649302482604980e-01,4.634388983249664307e-01,9.132636785507202148e-01,4.634463787078857422e-01,9.132587909698486328e-01,4.634517431259155273e-01,9.132453203201293945e-01,4.634568989276885986e-01
1.542000000000000171e+02,9.132590293884277344e-01,4.634309709072113037e-01,9.132643342018127441e-01,4.634394943714141846e-01,9.132624864578247070e-01,4.634467065334320068e-01,9.132570028305053711e-01,4.634520411491394043e-01,9.132429361343383789e-01,4.634566009044647217e-01
1.543000000000000114e+02,9.132590293884277344e-01,4.634315669536590576e-01,9.132637381553649902e-01,4.634400904178619385e-01,9.132612943649291992e-01,4.634470045566558838e-01,9.132552146911621094e-01,4.634521007537841797e-01,9.132405519485473633e-01,4.634563028812408447e-01
1.544000000000000057e+02,9.132590293884277344e-01,4.634321630001068115e-01,9.132631421089172363e-01,4.634406864643096924e-01,9.132601022720336914e-01,4.634473025798797607e-01,9.132534265518188477e-01,4.634521007537841797e-01,9.132381677627563477e-01,4.634558260440826416e-01
1.545000000000000000e+02,9.132590293884277344e-01,4.634327590465545654e-01,9.132625460624694824e-01,4.634412825107574463e-01,9.132589101791381836e-01,4.634476006031036377e-01,9.132516384124755859e-01,4.634521007537841797e-01,9.132357835769653320e-01,4.634552299976348877e-01
1.545999999999999943e+02,9.132590293884277344e-01,4.634333550930023193e-01,9.132619500160217285e-01,4.634418785572052002e-01,9.132571220397949219e-01,4.634478986263275146e-01,9.132498502731323242e-01,4.634521007537841797e-01,9.132333993911743164e-01,4.634546339511871338e-01
1.547000000000000171e+02,9.132590293884277344e-01,4.634339511394500732e-01,9.132609367370605469e-01,4.634423255920410156e-01,9.132553339004516602e-01,4.634481966495513916e-01,9.132480621337890625e-01,4.634521007537841797e-01,9.132310152053833008e-01,4.634540379047393799e-01
1.548000000000000114e+02,9.132590293884277344e-01,4.634345471858978271e-01,9.132597446441650391e-01,4.634426236152648926e-01,9.132535457611083984e-01,4.634482860565185547e-01,9.132462739944458008e-01,4.634519517421722412e-01,9.132286310195922852e-01,4.634533822536468506e-01
1.549000000000000057e+02,9.132590293884277344e-01,4.634351432323455811e-01,9.132585525512695312e-01,4.634429216384887695e-01,9.132517576217651367e-01,4.634482860565185547e-01,9.132444858551025391e-01,4.634516537189483643e-01,9.132263660430908203e-01,4.634524881839752197e-01
1.550000000000000000e+02,9.132590293884277344e-01,4.634357392787933350e-01,9.132573604583740234e-01,4.634432196617126465e-01,9.132499694824218750e-01,4.634482860565185547e-01,9.132426977157592773e-01,4.634513556957244873e-01,9.132245779037475586e-01,4.634515941143035889e-01
1.550999999999999943e+02,9.132590293884277344e-01,4.634363353252410889e-01,9.132561683654785156e-01,4.634435176849365234e-01,9.132481813430786133e-01,4.634482860565185547e-01,9.132409095764160156e-01,4.634510576725006104e-01,9.132227897644042969e-01,4.634507000446319580e-01
1.552000000000000171e+02,9.132584333419799805e-01,4.634366929531097412e-01,9.132549762725830078e-01,4.634438157081604004e-01,9.132463932037353516e-01,4.634482860565185547e-01,9.132391214370727539e-01,4.634507596492767334e-01,9.132210016250610352e-01,4.634498059749603271e-01
1.553000000000000114e+02,9.132578372955322266e-01,4.634369909763336182e-01,9.132537841796875000e-01,4.634441137313842773e-01,9.132446050643920898e-01,4.634481668472290039e-01,9.132373332977294922e-01,4.634504616260528564e-01,9.132192134857177734e-01,4.634489119052886963e-01
1.554000000000000057e+02,9.132572412490844727e-01,4.634372889995574951e-01,9.132525920867919922e-01,4.634442925453186035e-01,9.132428169250488281e-01,4.634478688240051270e-01,9.132355451583862305e-01,4.634499251842498779e-01,9.132174253463745117e-01,4.634480178356170654e-01
1.555000000000000000e+02,9.132566452026367188e-01,4.634375870227813721e-01,9.132513999938964844e-01,4.634442925453186035e-01,9.132410287857055664e-01,4.634475708007812500e-01,9.132337570190429688e-01,4.634493291378021240e-01,9.132156372070312500e-01,4.634469449520111084e-01
1.555999999999999943e+02,9.132560491561889648e-01,4.634378850460052490e-01,9.132502079010009766e-01,4.634442925453186035e-01,9.132392406463623047e-01,4.634472727775573730e-01,9.132319688796997070e-01,4.634487330913543701e-01,9.132143855094909668e-01,4.634457528591156006e-01
1.557000000000000171e+02,9.132554531097412109e-01,4.634381830692291260e-01,9.132490158081054688e-01,4.634442925453186035e-01,9.132380485534667969e-01,4.634469747543334961e-01,9.132301807403564453e-01,4.634481370449066162e-01,9.132131934165954590e-01,4.634445607662200928e-01
1.558000000000000114e+02,9.132548570632934570e-01,4.634384810924530029e-01,9.132478237152099609e-01,4.634442925453186035e-01,9.132368564605712891e-01,4.634466767311096191e-01,9.132283926010131836e-01,4.634475409984588623e-01,9.132120013236999512e-01,4.634433686733245850e-01
1.559000000000000057e+02,9.132542610168457031e-01,4.634387791156768799e-01,9.132466316223144531e-01,4.634442925453186035e-01,9.132356643676757812e-01,4.634463787078857422e-01,9.132267236709594727e-01,4.634469449520111084e-01,9.132108092308044434e-01,4.634421765804290771e-01
1.560000000000000000e+02,9.132536649703979492e-01,4.634390771389007568e-01,9.132454395294189453e-01,4.634442925453186035e-01,9.132344722747802734e-01,4.634459316730499268e-01,9.132255315780639648e-01,4.634462893009185791e-01,9.132096767425537109e-01,4.634409844875335693e-01
1.560999999999999943e+02,9.132530689239501953e-01,4.634393751621246338e-01,9.132442474365234375e-01,4.634442925453186035e-01,9.132332801818847656e-01,4.634453356266021729e-01,9.132243394851684570e-01,4.634453952312469482e-01,9.132090806961059570e-01,4.634397923946380615e-01
1.562000000000000171e+02,9.132524728775024414e-01,4.634396731853485107e-01,9.132430553436279297e-01,4.634441435337066650e-01,9.132320880889892578e-01,4.634447395801544189e-01,9.132231473922729492e-01,4.634445011615753174e-01,9.132084846496582031e-01,4.634386003017425537e-01
1.563000000000000114e+02,9.132518768310546875e-01,4.634399712085723877e-01,9.132418632507324219e-01,4.634438455104827881e-01,9.132308959960937500e-01,4.634441435337066650e-01,9.132219552993774414e-01,4.634436070919036865e-01,9.132078886032104492e-01,4.634374082088470459e-01
1.564000000000000057e+02,9.132512807846069336e-01,4.634402394294738770e-01,9.132406711578369141e-01,4.634435474872589111e-01,9.132297039031982422e-01,4.634435474872589111e-01,9.132207632064819336e-01,4.634427130222320557e-01,9.132072925567626953e-01,4.634362161159515381e-01
1.565000000000000000e+02,9.132506847381591797e-01,4.634402394294738770e-01,9.132394790649414062e-01,4.634432494640350342e-01,9.132285118103027344e-01,4.634429514408111572e-01,9.132195711135864258e-01,4.634418189525604248e-01,9.132069349288940430e-01,4.634350240230560303e-01
1.565999999999999943e+02,9.132500886917114258e-01,4.634402394294738770e-01,9.132382869720458984e-01,4.634429514408111572e-01,9.132273197174072266e-01,4.634423553943634033e-01,9.132186174392700195e-01,4.634409248828887939e-01,9.132069349288940430e-01,4.634338319301605225e-01
1.567000000000000171e+02,9.132494926452636719e-01,4.634402394294738770e-01,9.132370948791503906e-01,4.634426534175872803e-01,9.132261276245117188e-01,4.634417593479156494e-01,9.132180213928222656e-01,4.634400308132171631e-01,9.132069349288940430e-01,4.634326398372650146e-01
1.568000000000000114e+02,9.132488965988159180e-01,4.634402394294738770e-01,9.132359027862548828e-01,4.634423553943634033e-01,9.132251143455505371e-01,4.634411633014678955e-01,9.132174253463745117e-01,4.634391367435455322e-01,9.132069349288940430e-01,4.634314477443695068e-01
1.569000000000000057e+02,9.132483005523681641e-01,4.634402394294738770e-01,9.132347106933593750e-01,4.634420573711395264e-01,9.132245182991027832e-01,4.634405672550201416e-01,9.132168292999267578e-01,4.634382426738739014e-01,9.132069349288940430e-01,4.634302556514739990e-01
1.570000000000000000e+02,9.132477045059204102e-01,4.634402394294738770e-01,9.132335186004638672e-01,4.634417593479156494e-01,9.132239222526550293e-01,4.634399712085723877e-01,9.132162332534790039e-01,4.634373486042022705e-01,9.132072925567626953e-01,4.634290635585784912e-01
1.570999999999999943e+02,9.132471084594726562e-01,4.634402394294738770e-01,9.132325649261474609e-01,4.634412825107574463e-01,9.132233262062072754e-01,4.634393751621246338e-01,9.132156372070312500e-01,4.634364545345306396e-01,9.132078886032104492e-01,4.634279012680053711e-01
1.572000000000000171e+02,9.132465124130249023e-01,4.634402394294738770e-01,9.132319688796997070e-01,4.634406864643096924e-01,9.132227301597595215e-01,4.634387791156768799e-01,9.132151007652282715e-01,4.634355604648590088e-01,9.132084846496582031e-01,4.634270071983337402e-01
1.573000000000000114e+02,9.132459163665771484e-01,4.634402394294738770e-01,9.132313728332519531e-01,4.634400904178619385e-01,9.132221341133117676e-01,4.634381830692291260e-01,9.132151007652282715e-01,4.634346663951873779e-01,9.132090806961059570e-01,4.634261131286621094e-01
1.574000000000000057e+02,9.132453203201293945e-01,4.634402394294738770e-01,9.132307767868041992e-01,4.634394943714141846e-01,9.132215380668640137e-01,4.634374678134918213e-01,9.132151007652282715e-01,4.634337723255157471e-01,9.132096767425537109e-01,4.634252190589904785e-01
1.575000000000000000e+02,9.132447242736816406e-01,4.634402394294738770e-01,9.132301807403564453e-01,4.634388983249664307e-01,9.132209420204162598e-01,4.634365737438201904e-01,9.132151007652282715e-01,4.634328782558441162e-01,9.132102727890014648e-01,4.634243249893188477e-01
1.575999999999999943e+02,9.132441282272338867e-01,4.634402394294738770e-01,9.132295846939086914e-01,4.634383022785186768e-01,9.132203459739685059e-01,4.634356796741485596e-01,9.132151007652282715e-01,4.634319841861724854e-01,9.132114052772521973e-01,4.634234309196472168e-01
1.577000000000000171e+02,9.132435321807861328e-01,4.634402394294738770e-01,9.132289886474609375e-01,4.634377062320709229e-01,9.132202863693237305e-01,4.634347856044769287e-01,9.132151007652282715e-01,4.634310901165008545e-01,9.132125973701477051e-01,4.634225368499755859e-01
1.578000000000000114e+02,9.132429361343383789e-01,4.634402394294738770e-01,9.132283926010131836e-01,4.634371101856231689e-01,9.132202863693237305e-01,4.634341001510620117e-01,9.132151007652282715e-01,4.634301960468292236e-01,9.132137894630432129e-01,4.634216427803039551e-01
1.579000000000000057e+02,9.132423400878906250e-01,4.634402394294738770e-01,9.132277965545654297e-01,4.634365141391754150e-01,9.132202863693237305e-01,4.634335041046142578e-01,9.132155776023864746e-01,4.634293019771575928e-01,9.132149815559387207e-01,4.634209573268890381e-01
1.580000000000000000e+02,9.132417440414428711e-01,4.634402096271514893e-01,9.132272005081176758e-01,4.634359180927276611e-01,9.132202863693237305e-01,4.634329080581665039e-01,9.132161736488342285e-01,4.634284079074859619e-01,9.132161736488342285e-01,4.634203612804412842e-01
1.580999999999999943e+02,9.132411479949951172e-01,4.634399116039276123e-01,9.132270812988281250e-01,4.634353220462799072e-01,9.132202863693237305e-01,4.634323120117187500e-01,9.132167696952819824e-01,4.634275138378143311e-01,9.132173657417297363e-01,4.634197652339935303e-01
1.582000000000000171e+02,9.132405519485473633e-01,4.634396135807037354e-01,9.132270812988281250e-01,4.634347259998321533e-01,9.132202863693237305e-01,4.634317159652709961e-01,9.132173657417297363e-01,4.634268581867218018e-01,9.132185578346252441e-01,4.634191691875457764e-01
1.583000000000000114e+02,9.132399559020996094e-01,4.634393155574798584e-01,9.132270812988281250e-01,4.634341299533843994e-01,9.132202863693237305e-01,4.634311199188232422e-01,9.132179617881774902e-01,4.634262621402740479e-01,9.132198691368103027e-01,4.634185731410980225e-01
1.584000000000000057e+02,9.132393598556518555e-01,4.634390175342559814e-01,9.132270812988281250e-01,4.634335339069366455e-01,9.132202863693237305e-01,4.634305238723754883e-01,9.132185578346252441e-01,4.634256660938262939e-01,9.132216572761535645e-01,4.634179770946502686e-01
1.585000000000000000e+02,9.132387638092041016e-01,4.634387195110321045e-01,9.132270812988281250e-01,4.634329378604888916e-01,9.132204651832580566e-01,4.634299278259277344e-01,9.132191538810729980e-01,4.634250700473785400e-01,9.132234454154968262e-01,4.634175896644592285e-01
1.585999999999999943e+02,9.132381677627563477e-01,4.634384214878082275e-01,9.132270812988281250e-01,4.634323418140411377e-01,9.132210612297058105e-01,4.634293317794799805e-01,9.132197499275207520e-01,4.634244740009307861e-01,9.132252335548400879e-01,4.634172916412353516e-01
1.587000000000000171e+02,9.132375717163085938e-01,4.634381234645843506e-01,9.132270812988281250e-01,4.634317457675933838e-01,9.132216572761535645e-01,4.634287357330322266e-01,9.132208824157714844e-01,4.634238779544830322e-01,9.132270216941833496e-01,4.634169936180114746e-01
1.588000000000000114e+02,9.132369756698608398e-01,4.634378254413604736e-01,9.132270812988281250e-01,4.634311497211456299e-01,9.132222533226013184e-01,4.634281396865844727e-01,9.132220745086669922e-01,4.634232819080352783e-01,9.132288098335266113e-01,4.634166955947875977e-01
1.589000000000000057e+02,9.132363796234130859e-01,4.634375274181365967e-01,9.132270812988281250e-01,4.634305536746978760e-01,9.132228493690490723e-01,4.634275436401367188e-01,9.132232666015625000e-01,4.634226858615875244e-01,9.132305979728698730e-01,4.634163975715637207e-01
1.590000000000000000e+02,9.132357835769653320e-01,4.634372293949127197e-01,9.132273197174072266e-01,4.634299576282501221e-01,9.132234454154968262e-01,4.634269475936889648e-01,9.132244586944580078e-01,4.634221792221069336e-01,9.132323861122131348e-01,4.634163677692413330e-01
1.590999999999999943e+02,9.132351875305175781e-01,4.634369313716888428e-01,9.132279157638549805e-01,4.634295701980590820e-01,9.132240414619445801e-01,4.634263515472412109e-01,9.132256507873535156e-01,4.634218811988830566e-01,9.132341742515563965e-01,4.634163677692413330e-01
1.592000000000000171e+02,9.132345914840698242e-01,4.634366333484649658e-01,9.132285118103027344e-01,4.634292721748352051e-01,9.132246375083923340e-01,4.634257555007934570e-01,9.132268428802490234e-01,4.634215831756591797e-01,9.132359623908996582e-01,4.634163677692413330e-01
1.593000000000000114e+02,9.132339954376220703e-01,4.634363353252410889e-01,9.132291078567504883e-01,4.634289741516113281e-01,9.132252335548400879e-01,4.634251594543457031e-01,9.132280349731445312e-01,4.634212851524353027e-01,9.132377505302429199e-01,4.634163677692413330e-01
1.594000000000000057e+02,9.132333993911743164e-01,4.634360373020172119e-01,9.132297039031982422e-01,4.634286761283874512e-01,9.132258296012878418e-01,4.634247422218322754e-01,9.132292270660400391e-01,4.634209871292114258e-01,9.132395386695861816e-01,4.634163677692413330e-01
1.595000000000000000e+02,9.132331609725952148e-01,4.634357392787933350e-01,9.132302999496459961e-01,4.634283781051635742e-01,9.132266640663146973e-01,4.634244441986083984e-01,9.132304191589355469e-01,4.634206891059875488e-01,9.132413268089294434e-01,4.634165465831756592e-01
1.595999999999999943e+02,9.132331609725952148e-01,4.634354412555694580e-01,9.132308959960937500e-01,4.634280800819396973e-01,9.132278561592102051e-01,4.634241461753845215e-01,9.132316112518310547e-01,4.634203910827636719e-01,9.132431149482727051e-01,4.634168446063995361e-01
1.597000000000000171e+02,9.132331609725952148e-01,4.634351432323455811e-01,9.132314920425415039e-01,4.634277820587158203e-01,9.132290482521057129e-01,4.634238481521606445e-01,9.132328033447265625e-01,4.634201526641845703e-01,9.132449030876159668e-01,4.634171426296234131e-01
1.598000000000000114e+02,9.132331609725952148e-01,4.634348452091217041e-01,9.132320880889892578e-01,4.634274840354919434e-01,9.132302403450012207e-01,4.634235501289367676e-01,9.132339954376220703e-01,4.634201526641845703e-01,9.132466912269592285e-01,4.634174406528472900e-01
1.599000000000000057e+02,9.132331609725952148e-01,4.634345471858978271e-01,9.132326841354370117e-01,4.634271860122680664e-01,9.132314324378967285e-01,4.634232521057128906e-01,9.132351875305175781e-01,4.634201526641845703e-01,9.132484793663024902e-01,4.634177386760711670e-01
1.600000000000000000e+02,9.132331609725952148e-01,4.634342491626739502e-01,9.132332801818847656e-01,4.634268879890441895e-01,9.132326245307922363e-01,4.634229540824890137e-01,9.132363796234130859e-01,4.634201526641845703e-01,9.132502675056457520e-01,4.634180366992950439e-01
1.600999999999999943e+02,9.132331609725952148e-01,4.634339511394500732e-01,9.132338762283325195e-01,4.634265899658203125e-01,9.132338166236877441e-01,4.634226858615875244e-01,9.132375717163085938e-01,4.634201526641845703e-01,9.132520556449890137e-01,4.634186029434204102e-01
1.602000000000000171e+02,9.132331609725952148e-01,4.634336531162261963e-01,9.132344722747802734e-01,4.634262919425964355e-01,9.132350087165832520e-01,4.634226858615875244e-01,9.132387638092041016e-01,4.634201526641845703e-01,9.132538437843322754e-01,4.634191989898681641e-01
1.603000000000000114e+02,9.132331609725952148e-01,4.634333550930023193e-01,9.132350683212280273e-01,4.634259939193725586e-01,9.132362008094787598e-01,4.634226858615875244e-01,9.132399559020996094e-01,4.634201526641845703e-01,9.132551550865173340e-01,4.634197950363159180e-01
1.604000000000000057e+02,9.132331609725952148e-01,4.634330570697784424e-01,9.132356643676757812e-01,4.634259641170501709e-01,9.132373929023742676e-01,4.634226858615875244e-01,9.132411479949951172e-01,4.634201526641845703e-01,9.132563471794128418e-01,4.634203910827636719e-01
1.605000000000000000e+02,9.132331609725952148e-01,4.634327590465545654e-01,9.132362604141235352e-01,4.634259641170501709e-01,9.132385849952697754e-01,4.634226858615875244e-01,9.132423400878906250e-01,4.634202122688293457e-01,9.132575392723083496e-01,4.634209871292114258e-01
1.605999999999999943e+02,9.132331609725952148e-01,4.634324610233306885e-01,9.132368564605712891e-01,4.634259641170501709e-01,9.132397770881652832e-01,4.634226858615875244e-01,9.132435321807861328e-01,4.634205102920532227e-01,9.132587313652038574e-01,4.634215831756591797e-01
1.607000000000000171e+02,9.132331609725952148e-01,4.634321630001068115e-01,9.132374525070190430e-01,4.634259641170501709e-01,9.132409691810607910e-01,4.634226858615875244e-01,9.132447242736816406e-01,4.634208083152770996e-01,9.132599234580993652e-01,4.634221792221069336e-01
1.608000000000000114e+02,9.132331609725952148e-01,4.634318649768829346e-01,9.132380485534667969e-01,4.634259641170501709e-01,9.132421612739562988e-01,4.634226858615875244e-01,9.132459163665771484e-01,4.634211063385009766e-01,9.132611155509948730e-01,4.634227752685546875e-01
1.609000000000000057e+02,9.132331609725952148e-01,4.634315669536590576e-01,9.132386445999145508e-01,4.634259641170501709e-01,9.132433533668518066e-01,4.634227156639099121e-01,9.132471084594726562e-01,4.634214043617248535e-01,9.132623076438903809e-01,4.634233713150024414e-01
1.610000000000000000e+02,9.132331609725952148e-01,4.634312689304351807e-01,9.132392406463623047e-01,4.634259641170501709e-01,9.132445454597473145e-01,4.634230136871337891e-01,9.132483005523681641e-01,4.634217023849487305e-01,9.132634997367858887e-01,4.634242057800292969e-01
1.610999999999999943e+02,9.132331609725952148e-01,4.634309709072113037e-01,9.132398366928100586e-01,4.634259641170501709e-01,9.132457375526428223e-01,4.634233117103576660e-01,9.132494926452636719e-01,4.634220004081726074e-01,9.132646918296813965e-01,4.634250998497009277e-01
1.612000000000000171e+02,9.132331609725952148e-01,4.634306728839874268e-01,9.132404327392578125e-01,4.634259641170501709e-01,9.132469296455383301e-01,4.634236097335815430e-01,9.132506847381591797e-01,4.634222984313964844e-01,9.132653474807739258e-01,4.634259939193725586e-01
1.613000000000000114e+02,9.132331609725952148e-01,4.634303748607635498e-01,9.132410287857055664e-01,4.634259641170501709e-01,9.132481217384338379e-01,4.634239077568054199e-01,9.132518768310546875e-01,4.634225964546203613e-01,9.132659435272216797e-01,4.634268879890441895e-01
1.614000000000000057e+02,9.132334589958190918e-01,4.634300768375396729e-01,9.132416248321533203e-01,4.634259641170501709e-01,9.132493138313293457e-01,4.634242057800292969e-01,9.132530689239501953e-01,4.634229838848114014e-01,9.132665395736694336e-01,4.634277820587158203e-01
1.615000000000000000e+02,9.132340550422668457e-01,4.634297788143157959e-01,9.132422208786010742e-01,4.634259641170501709e-01,9.132505059242248535e-01,4.634245038032531738e-01,9.132542610168457031e-01,4.634235799312591553e-01,9.132671356201171875e-01,4.634286761283874512e-01
1.615999999999999943e+02,9.132346510887145996e-01,4.634294807910919189e-01,9.132428169250488281e-01,4.634259641170501709e-01,9.132516980171203613e-01,4.634248018264770508e-01,9.132554531097412109e-01,4.634241759777069092e-01,9.132677316665649414e-01,4.634295701980590820e-01
1.617000000000000171e+02,9.132352471351623535e-01,4.634291827678680420e-01,9.132434129714965820e-01,4.634259641170501709e-01,9.132525324821472168e-01,4.634250998497009277e-01,9.132566452026367188e-01,4.634247720241546631e-01,9.132683277130126953e-01,4.634304642677307129e-01
1.618000000000000114e+02,9.132358431816101074e-01,4.634288847446441650e-01,9.132440090179443359e-01,4.634259641170501709e-01,9.132531285285949707e-01,4.634253978729248047e-01,9.132574796676635742e-01,4.634253680706024170e-01,9.132685661315917969e-01,4.634313583374023438e-01
1.619000000000000057e+02,9.132364392280578613e-01,4.634286165237426758e-01,9.132446050643920898e-01,4.634259641170501709e-01,9.132537245750427246e-01,4.634256958961486816e-01,9.132580757141113281e-01,4.634259641170501709e-01,9.132685661315917969e-01,4.634322524070739746e-01
1.620000000000000000e+02,9.132370352745056152e-01,4.634286165237426758e-01,9.132452011108398438e-01,4.634262025356292725e-01,9.132543206214904785e-01,4.634260833263397217e-01,9.132586717605590820e-01,4.634265601634979248e-01,9.132685661315917969e-01,4.634331464767456055e-01
1.620999999999999943e+02,9.132376313209533691e-01,4.634286165237426758e-01,9.132457971572875977e-01,4.634265005588531494e-01,9.132549166679382324e-01,4.634266793727874756e-01,9.132592678070068359e-01,4.634271562099456787e-01,9.132685661315917969e-01,4.634340405464172363e-01
1.622000000000000171e+02,9.132382273674011230e-01,4.634286165237426758e-01,9.132463932037353516e-01,4.634267985820770264e-01,9.132555127143859863e-01,4.634272754192352295e-01,9.132598638534545898e-01,4.634277522563934326e-01,9.132685661315917969e-01,4.634349346160888672e-01
1.623000000000000114e+02,9.132388234138488770e-01,4.634286165237426758e-01,9.132469892501831055e-01,4.634270966053009033e-01,9.132561087608337402e-01,4.634278714656829834e-01,9.132604598999023438e-01,4.634283483028411865e-01,9.132685661315917969e-01,4.634358286857604980e-01
1.624000000000000057e+02,9.132394194602966309e-01,4.634286165237426758e-01,9.132475852966308594e-01,4.634273946285247803e-01,9.132567048072814941e-01,4.634284675121307373e-01,9.132610559463500977e-01,4.634289443492889404e-01,9.132683873176574707e-01,4.634366631507873535e-01
1.625000000000000000e+02,9.132400155067443848e-01,4.634286165237426758e-01,9.132481813430786133e-01,4.634276926517486572e-01,9.132573008537292480e-01,4.634290635585784912e-01,9.132616519927978516e-01,4.634295403957366943e-01,9.132677912712097168e-01,4.634372591972351074e-01
1.625999999999999943e+02,9.132406115531921387e-01,4.634286165237426758e-01,9.132487773895263672e-01,4.634279906749725342e-01,9.132578969001770020e-01,4.634296596050262451e-01,9.132622480392456055e-01,4.634301364421844482e-01,9.132671952247619629e-01,4.634378552436828613e-01
1.627000000000000171e+02,9.132412075996398926e-01,4.634286165237426758e-01,9.132493734359741211e-01,4.634282886981964111e-01,9.132584929466247559e-01,4.634302556514739990e-01,9.132628440856933594e-01,4.634307324886322021e-01,9.132665991783142090e-01,4.634384512901306152e-01
1.628000000000000114e+02,9.132418036460876465e-01,4.634286165237426758e-01,9.132499694824218750e-01,4.634285867214202881e-01,9.132589101791381836e-01,4.634308516979217529e-01,9.132628440856933594e-01,4.634313285350799561e-01,9.132660031318664551e-01,4.634390473365783691e-01
1.629000000000000057e+02,9.132423996925354004e-01,4.634286165237426758e-01,9.132505655288696289e-01,4.634288847446441650e-01,9.132589101791381836e-01,4.634314477443695068e-01,9.132628440856933594e-01,4.634319245815277100e-01,9.132654070854187012e-01,4.634396433830261230e-01
1.630000000000000000e+02,9.132429957389831543e-01,4.634286165237426758e-01,9.132511615753173828e-01,4.634291827678680420e-01,9.132589101791381836e-01,4.634320437908172607e-01,9.132628440856933594e-01,4.634325206279754639e-01,9.132648110389709473e-01,4.634402394294738770e-01
1.630999999999999943e+02,9.132435917854309082e-01,4.634286165237426758e-01,9.132517576217651367e-01,4.634294807910919189e-01,9.132589101791381836e-01,4.634326398372650146e-01,9.132628440856933594e-01,4.634331166744232178e-01,9.132642149925231934e-01,4.634408354759216309e-01
1.632000000000000171e+02,9.132441878318786621e-01,4.634286165237426758e-01,9.132523536682128906e-01,4.634297788143157959e-01,9.132589101791381836e-01,4.634332358837127686e-01,9.132628440856933594e-01,4.634337127208709717e-01,9.132636189460754395e-01,4.634414315223693848e-01
1.633000000000000114e+02,9.132447838783264160e-01,4.634286165237426758e-01,9.132529497146606445e-01,4.634300768375396729e-01,9.132589101791381836e-01,4.634338319301605225e-01,9.132628440856933594e-01,4.634343087673187256e-01,9.132630228996276855e-01,4.634420275688171387e-01
1.634000000000000057e+02,9.132453799247741699e-01,4.634286165237426758e-01,9.132535457611083984e-01,4.634303748607635498e-01,9.132589101791381836e-01,4.634344279766082764e-01,9.132628440856933594e-01,4.634349048137664795e-01,9.132618308067321777e-01,4.634426236152648926e-01
1.635000000000000000e+02,9.132459759712219238e-01,4.634286463260650635e-01,9.132540225982666016e-01,4.634306728839874268e-01,9.132589101791381836e-01,4.634350240230560303e-01,9.132628440856933594e-01,4.634355008602142334e-01,9.132606387138366699e-01,4.634429514408111572e-01
1.635999999999999943e+02,9.132465720176696777e-01,4.634289443492889404e-01,9.132540225982666016e-01,4.634309709072113037e-01,9.132589101791381836e-01,4.634356200695037842e-01,9.132628440856933594e-01,4.634360969066619873e-01,9.132594466209411621e-01,4.634432494640350342e-01
1.637000000000000171e+02,9.132471680641174316e-01,4.634292423725128174e-01,9.132540225982666016e-01,4.634312689304351807e-01,9.132589101791381836e-01,4.634362161159515381e-01,9.132626056671142578e-01,4.634366929531097412e-01,9.132582545280456543e-01,4.634435474872589111e-01
1.638000000000000114e+02,9.132477641105651855e-01,4.634295403957366943e-01,9.132540225982666016e-01,4.634315669536590576e-01,9.132583737373352051e-01,4.634365737438201904e-01,9.132620096206665039e-01,4.634372889995574951e-01,9.132570624351501465e-01,4.634438455104827881e-01
1.639000000000000057e+02,9.132483601570129395e-01,4.634298384189605713e-01,9.132540225982666016e-01,4.634318649768829346e-01,9.132577776908874512e-01,4.634368717670440674e-01,9.132614135742187500e-01,4.634378850460052490e-01,9.132558703422546387e-01,4.634441435337066650e-01
1.640000000000000000e+02,9.132489562034606934e-01,4.634301364421844482e-01,9.132540225982666016e-01,4.634321630001068115e-01,9.132571816444396973e-01,4.634371697902679443e-01,9.132608175277709961e-01,4.634384810924530029e-01,9.132546782493591309e-01,4.634444415569305420e-01
1.640999999999999943e+02,9.132495522499084473e-01,4.634304344654083252e-01,9.132540225982666016e-01,4.634324610233306885e-01,9.132565855979919434e-01,4.634374678134918213e-01,9.132602214813232422e-01,4.634390771389007568e-01,9.132534861564636230e-01,4.634447395801544189e-01
1.642000000000000171e+02,9.132497310638427734e-01,4.634307324886322021e-01,9.132540225982666016e-01,4.634327590465545654e-01,9.132559895515441895e-01,4.634377658367156982e-01,9.132596254348754883e-01,4.634394347667694092e-01,9.132522940635681152e-01,4.634447693824768066e-01
1.643000000000000114e+02,9.132497310638427734e-01,4.634310305118560791e-01,9.132540225982666016e-01,4.634330570697784424e-01,9.132553935050964355e-01,4.634380638599395752e-01,9.132590293884277344e-01,4.634397327899932861e-01,9.132511019706726074e-01,4.634447693824768066e-01
1.644000000000000057e+02,9.132497310638427734e-01,4.634313285350799561e-01,9.132540225982666016e-01,4.634333550930023193e-01,9.132547974586486816e-01,4.634383618831634521e-01,9.132584333419799805e-01,4.634400308132171631e-01,9.132499098777770996e-01,4.634447693824768066e-01
1.645000000000000000e+02,9.132497310638427734e-01,4.634316265583038330e-01,9.132540225982666016e-01,4.634336531162261963e-01,9.132542014122009277e-01,4.634386599063873291e-01,9.132578372955322266e-01,4.634403288364410400e-01,9.132487177848815918e-01,4.634447693824768066e-01
1.645999999999999943e+02,9.132497310638427734e-01,4.634319245815277100e-01,9.132540225982666016e-01,4.634339511394500732e-01,9.132536053657531738e-01,4.634389579296112061e-01,9.132572412490844727e-01,4.634406268596649170e-01,9.132475256919860840e-01,4.634447693824768066e-01
1.647000000000000171e+02,9.132497310638427734e-01,4.634322226047515869e-01,9.132540225982666016e-01,4.634342491626739502e-01,9.132530093193054199e-01,4.634392559528350830e-01,9.132566452026367188e-01,4.634409248828887939e-01,9.132463335990905762e-01,4.634447693824768066e-01
1.648000000000000114e+02,9.132497310638427734e-01,4.634325206279754639e-01,9.132540225982666016e-01,4.634345471858978271e-01,9.132524132728576660e-01,4.634395539760589600e-01,9.132560491561889648e-01,4.634412229061126709e-01,9.132451415061950684e-01,4.634447693824768066e-01
1.649000000000000057e+02,9.132497310638427734e-01,4.634328186511993408e-01,9.132540225982666016e-01,4.634348452091217041e-01,9.132518172264099121e-01,4.634398519992828369e-01,9.132554531097412109e-01,4.634415209293365479e-01,9.132439494132995605e-01,4.634447693824768066e-01
1.650000000000000000e+02,9.132497310638427734e-01,4.634331166744232178e-01,9.132540225982666016e-01,4.634351432323455811e-01,9.132512211799621582e-01,4.634401500225067139e-01,9.132548570632934570e-01,4.634418189525604248e-01,9.132427573204040527e-01,4.634445011615753174e-01
1.650999999999999943e+02,9.132497310638427734e-01,4.634334146976470947e-01,9.132540225982666016e-01,4.634354412555694580e-01,9.132506251335144043e-01,4.634401798248291016e-01,9.132537245750427246e-01,4.634421169757843018e-01,9.132415652275085449e-01,4.634442031383514404e-01
1.652000000000000171e+02,9.132497310638427734e-01,4.634337127208709717e-01,9.132540225982666016e-01,4.634357392787933350e-01,9.132500290870666504e-01,4.634401798248291016e-01,9.132525324821472168e-01,4.634424149990081787e-01,9.132403731346130371e-01,4.634439051151275635e-01
1.653000000000000114e+02,9.132497310638427734e-01,4.634340107440948486e-01,9.132540225982666016e-01,4.634360373020172119e-01,9.132494330406188965e-01,4.634401798248291016e-01,9.132513403892517090e-01,4.634425044059753418e-01,9.132391810417175293e-01,4.634436070919036865e-01
1.654000000000000057e+02,9.132497310638427734e-01,4.634343087673187256e-01,9.132538437843322754e-01,4.634363353252410889e-01,9.132488369941711426e-01,4.634401798248291016e-01,9.132501482963562012e-01,4.634425044059753418e-01,9.132379889488220215e-01,4.634433090686798096e-01
1.655000000000000000e+02,9.132497310638427734e-01,4.634346067905426025e-01,9.132532477378845215e-01,4.634366333484649658e-01,9.132482409477233887e-01,4.634401798248291016e-01,9.132489562034606934e-01,4.634425044059753418e-01,9.132367968559265137e-01,4.634430110454559326e-01
1.655999999999999943e+02,9.132497310638427734e-01,4.634349048137664795e-01,9.132526516914367676e-01,4.634369313716888428e-01,9.132476449012756348e-01,4.634401798248291016e-01,9.132477641105651855e-01,4.634425044059753418e-01,9.132356047630310059e-01,4.634427130222320557e-01
1.657000000000000171e+02,9.132497310638427734e-01,4.634352028369903564e-01,9.132520556449890137e-01,4.634372293949127197e-01,9.132470488548278809e-01,4.634401798248291016e-01,9.132465720176696777e-01,4.634425044059753418e-01,9.132344126701354980e-01,4.634424149990081787e-01
1.658000000000000114e+02,9.132497310638427734e-01,4.634355008602142334e-01,9.132514595985412598e-01,4.634375274181365967e-01,9.132464528083801270e-01,4.634401798248291016e-01,9.132453799247741699e-01,4.634425044059753418e-01,9.132332205772399902e-01,4.634421169757843018e-01
1.659000000000000057e+02,9.132497310638427734e-01,4.634357988834381104e-01,9.132508635520935059e-01,4.634378254413604736e-01,9.132458567619323730e-01,4.634401798248291016e-01,9.132441878318786621e-01,4.634425044059753418e-01,9.132320284843444824e-01,4.634415209293365479e-01
1.660000000000000000e+02,9.132497310638427734e-01,4.634360969066619873e-01,9.132502675056457520e-01,4.634381234645843506e-01,9.132452607154846191e-01,4.634401798248291016e-01,9.132429957389831543e-01,4.634425044059753418e-01,9.132314324378967285e-01,4.634409248828887939e-01
1.660999999999999943e+02,9.132491946220397949e-01,4.634363055229187012e-01,9.132496714591979980e-01,4.634381234645843506e-01,9.132446646690368652e-01,4.634401798248291016e-01,9.132418036460876465e-01,4.634422361850738525e-01,9.132308363914489746e-01,4.634403288364410400e-01
1.662000000000000171e+02,9.132485985755920410e-01,4.634363055229187012e-01,9.132490754127502441e-01,4.634381234645843506e-01,9.132440686225891113e-01,4.634401798248291016e-01,9.132406115531921387e-01,4.634419381618499756e-01,9.132302403450012207e-01,4.634397327899932861e-01
1.663000000000000114e+02,9.132480025291442871e-01,4.634363055229187012e-01,9.132484793663024902e-01,4.634381234645843506e-01,9.132434725761413574e-01,4.634401798248291016e-01,9.132394790649414062e-01,4.634416401386260986e-01,9.132296442985534668e-01,4.634391367435455322e-01
1.664000000000000057e+02,9.132474064826965332e-01,4.634363055229187012e-01,9.132478833198547363e-01,4.634381234645843506e-01,9.132428765296936035e-01,4.634401798248291016e-01,9.132388830184936523e-01,4.634413421154022217e-01,9.132290482521057129e-01,4.634385406970977783e-01
1.665000000000000000e+02,9.132468104362487793e-01,4.634363055229187012e-01,9.132472872734069824e-01,4.634381234645843506e-01,9.132422804832458496e-01,4.634401798248291016e-01,9.132382869720458984e-01,4.634410440921783447e-01,9.132284522056579590e-01,4.634379446506500244e-01
1.665999999999999943e+02,9.132462143898010254e-01,4.634363055229187012e-01,9.132466912269592285e-01,4.634381234645843506e-01,9.132416844367980957e-01,4.634401202201843262e-01,9.132376909255981445e-01,4.634407460689544678e-01,9.132278561592102051e-01,4.634373486042022705e-01
1.667000000000000171e+02,9.132456183433532715e-01,4.634363055229187012e-01,9.132460951805114746e-01,4.634381234645843506e-01,9.132410883903503418e-01,4.634398519992828369e-01,9.132370948791503906e-01,4.634404480457305908e-01,9.132272601127624512e-01,4.634367525577545166e-01
1.668000000000000114e+02,9.132450222969055176e-01,4.634363055229187012e-01,9.132454991340637207e-01,4.634381234645843506e-01,9.132404923439025879e-01,4.634395539760589600e-01,9.132364988327026367e-01,4.634401500225067139e-01,9.132266640663146973e-01,4.634361565113067627e-01
1.669000000000000057e+02,9.132444262504577637e-01,4.634363055229187012e-01,9.132449030876159668e-01,4.634381234645843506e-01,9.132398962974548340e-01,4.634392559528350830e-01,9.132359027862548828e-01,4.634398519992828369e-01,9.132263064384460449e-01,4.634355604648590088e-01
1.670000000000000000e+02,9.132438302040100098e-01,4.634363055229187012e-01,9.132443070411682129e-01,4.634381234645843506e-01,9.132393002510070801e-01,4.634389579296112061e-01,9.132353067398071289e-01,4.634395539760589600e-01,9.132263064384460449e-01,4.634349644184112549e-01
1.670999999999999943e+02,9.132432341575622559e-01,4.634363055229187012e-01,9.132437109947204590e-01,4.634381234645843506e-01,9.132387042045593262e-01,4.634386599063873291e-01,9.132347106933593750e-01,4.634392559528350830e-01,9.132263064384460449e-01,4.634343683719635010e-01
1.672000000000000171e+02,9.132426381111145020e-01,4.634363055229187012e-01,9.132431149482727051e-01,4.634381234645843506e-01,9.132381081581115723e-01,4.634383618831634521e-01,9.132341146469116211e-01,4.634389579296112061e-01,9.132263064384460449e-01,4.634337723255157471e-01
1.673000000000000114e+02,9.132420420646667480e-01,4.634363055229187012e-01,9.132425189018249512e-01,4.634381234645843506e-01,9.132375121116638184e-01,4.634380638599395752e-01,9.132335186004638672e-01,4.634386599063873291e-01,9.132263064384460449e-01,4.634331762790679932e-01
1.674000000000000057e+02,9.132414460182189941e-01,4.634363055229187012e-01,9.132419228553771973e-01,4.634381234645843506e-01,9.132369160652160645e-01,4.634377658367156982e-01,9.132329225540161133e-01,4.634383618831634521e-01,9.132263064384460449e-01,4.634325802326202393e-01
1.675000000000000000e+02,9.132408499717712402e-01,4.634363055229187012e-01,9.132413268089294434e-01,4.634381234645843506e-01,9.132363200187683105e-01,4.634374678134918213e-01,9.132323265075683594e-01,4.634380638599395752e-01,9.132263064384460449e-01,4.634319841861724854e-01
1.675999999999999943e+02,9.132402539253234863e-01,4.634363055229187012e-01,9.132407307624816895e-01,4.634380638599395752e-01,9.132357239723205566e-01,4.634371697902679443e-01,9.132317304611206055e-01,4.634377658367156982e-01,9.132263064384460449e-01,4.634313881397247314e-01
1.677000000000000171e+02,9.132396578788757324e-01,4.634361565113067627e-01,9.132401347160339355e-01,4.634377658367156982e-01,9.132351279258728027e-01,4.634368717670440674e-01,9.132311344146728516e-01,4.634374678134918213e-01,9.132263064384460449e-01,4.634307920932769775e-01
1.678000000000000114e+02,9.132393002510070801e-01,4.634358584880828857e-01,9.132395386695861816e-01,4.634374678134918213e-01,9.132345318794250488e-01,4.634365737438201904e-01,9.132305383682250977e-01,4.634369909763336182e-01,9.132263064384460449e-01,4.634301960468292236e-01
1.679000000000000057e+02,9.132393002510070801e-01,4.634355604648590088e-01,9.132389426231384277e-01,4.634371697902679443e-01,9.132339358329772949e-01,4.634362757205963135e-01,9.132299423217773438e-01,4.634363949298858643e-01,9.132268428802490234e-01,4.634296000003814697e-01
1.680000000000000000e+02,9.132393002510070801e-01,4.634352624416351318e-01,9.132383465766906738e-01,4.634368717670440674e-01,9.132333397865295410e-01,4.634359776973724365e-01,9.132293462753295898e-01,4.634357988834381104e-01,9.132274389266967773e-01,4.634290933609008789e-01
1.680999999999999943e+02,9.132393002510070801e-01,4.634349644184112549e-01,9.132377505302429199e-01,4.634365737438201904e-01,9.132332205772399902e-01,4.634356796741485596e-01,9.132293462753295898e-01,4.634352028369903564e-01,9.132280349731445312e-01,4.634287953376770020e-01
1.682000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132371544837951660e-01,4.634362757205963135e-01,9.132332205772399902e-01,4.634353816509246826e-01,9.132293462753295898e-01,4.634346067905426025e-01,9.132286310195922852e-01,4.634284973144531250e-01
1.683000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132365584373474121e-01,4.634359776973724365e-01,9.132332205772399902e-01,4.634350836277008057e-01,9.132293462753295898e-01,4.634340107440948486e-01,9.132292270660400391e-01,4.634281992912292480e-01
1.684000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634356796741485596e-01,9.132332205772399902e-01,4.634347856044769287e-01,9.132293462753295898e-01,4.634335339069366455e-01,9.132298231124877930e-01,4.634279012680053711e-01
1.685000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634353816509246826e-01,9.132332205772399902e-01,4.634344875812530518e-01,9.132293462753295898e-01,4.634332060813903809e-01,9.132304191589355469e-01,4.634276032447814941e-01
1.685999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634350836277008057e-01,9.132332205772399902e-01,4.634341895580291748e-01,9.132293462753295898e-01,4.634329080581665039e-01,9.132310152053833008e-01,4.634273052215576172e-01
1.687000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634347856044769287e-01,9.132332205772399902e-01,4.634338915348052979e-01,9.132293462753295898e-01,4.634326100349426270e-01,9.132316112518310547e-01,4.634270071983337402e-01
1.688000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634344875812530518e-01,9.132332205772399902e-01,4.634335935115814209e-01,9.132293462753295898e-01,4.634323120117187500e-01,9.132322072982788086e-01,4.634267091751098633e-01
1.689000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634341895580291748e-01,9.132332205772399902e-01,4.634332954883575439e-01,9.132293462753295898e-01,4.634320139884948730e-01,9.132328033447265625e-01,4.634264111518859863e-01
1.690000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634338915348052979e-01,9.132332205772399902e-01,4.634329974651336670e-01,9.132293462753295898e-01,4.634317159652709961e-01,9.132333993911743164e-01,4.634261131286621094e-01
1.690999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634335935115814209e-01,9.132332205772399902e-01,4.634326994419097900e-01,9.132293462753295898e-01,4.634314179420471191e-01,9.132339954376220703e-01,4.634258151054382324e-01
1.692000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634332954883575439e-01,9.132332205772399902e-01,4.634324014186859131e-01,9.132293462753295898e-01,4.634311199188232422e-01,9.132345914840698242e-01,4.634255170822143555e-01
1.693000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634329974651336670e-01,9.132332205772399902e-01,4.634321033954620361e-01,9.132293462753295898e-01,4.634308218955993652e-01,9.132351875305175781e-01,4.634253680706024170e-01
1.694000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634326994419097900e-01,9.132332205772399902e-01,4.634318053722381592e-01,9.132293462753295898e-01,4.634305238723754883e-01,9.132357835769653320e-01,4.634253680706024170e-01
1.695000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634324014186859131e-01,9.132332205772399902e-01,4.634315073490142822e-01,9.132294654846191406e-01,4.634302258491516113e-01,9.132363796234130859e-01,4.634253680706024170e-01
1.695999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634321033954620361e-01,9.132332205772399902e-01,4.634312093257904053e-01,9.132300615310668945e-01,4.634299278259277344e-01,9.132369756698608398e-01,4.634253680706024170e-01
1.697000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634318053722381592e-01,9.132332205772399902e-01,4.634309113025665283e-01,9.132306575775146484e-01,4.634296298027038574e-01,9.132375717163085938e-01,4.634253680706024170e-01
1.698000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634315073490142822e-01,9.132332205772399902e-01,4.634306132793426514e-01,9.132312536239624023e-01,4.634293317794799805e-01,9.132381677627563477e-01,4.634253680706024170e-01
1.699000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634312093257904053e-01,9.132332205772399902e-01,4.634303152561187744e-01,9.132318496704101562e-01,4.634290337562561035e-01,9.132387638092041016e-01,4.634253680706024170e-01
1.700000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634309113025665283e-01,9.132336974143981934e-01,4.634300172328948975e-01,9.132324457168579102e-01,4.634287357330322266e-01,9.132393598556518555e-01,4.634253680706024170e-01
1.700999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364392280578613e-01,4.634306132793426514e-01,9.132342934608459473e-01,4.634297192096710205e-01,9.132330417633056641e-01,4.634284377098083496e-01,9.132399559020996094e-01,4.634253680706024170e-01
1.702000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132364988327026367e-01,4.634303152561187744e-01,9.132348895072937012e-01,4.634294211864471436e-01,9.132336378097534180e-01,4.634281396865844727e-01,9.132405519485473633e-01,4.634253680706024170e-01
1.703000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132370948791503906e-01,4.634300172328948975e-01,9.132354855537414551e-01,4.634291231632232666e-01,9.132342338562011719e-01,4.634278416633605957e-01,9.132411479949951172e-01,4.634253680706024170e-01
1.704000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132376909255981445e-01,4.634299874305725098e-01,9.132360816001892090e-01,4.634288251399993896e-01,9.132348299026489258e-01,4.634275436401367188e-01,9.132417440414428711e-01,4.634253680706024170e-01
1.705000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132382869720458984e-01,4.634299874305725098e-01,9.132366776466369629e-01,4.634286463260650635e-01,9.132354259490966797e-01,4.634272456169128418e-01,9.132423400878906250e-01,4.634253680706024170e-01
1.705999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132388830184936523e-01,4.634299874305725098e-01,9.132372736930847168e-01,4.634286463260650635e-01,9.132360219955444336e-01,4.634270966053009033e-01,9.132429361343383789e-01,4.634253680706024170e-01
1.707000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132394790649414062e-01,4.634299874305725098e-01,9.132378697395324707e-01,4.634286463260650635e-01,9.132366180419921875e-01,4.634270966053009033e-01,9.132435321807861328e-01,4.634253680706024170e-01
1.708000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132400751113891602e-01,4.634299874305725098e-01,9.132384657859802246e-01,4.634286463260650635e-01,9.132372140884399414e-01,4.634270966053009033e-01,9.132441282272338867e-01,4.634253680706024170e-01
1.709000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132406711578369141e-01,4.634299874305725098e-01,9.132390618324279785e-01,4.634286463260650635e-01,9.132378101348876953e-01,4.634270966053009033e-01,9.132447242736816406e-01,4.634255170822143555e-01
1.710000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132412672042846680e-01,4.634299874305725098e-01,9.132396578788757324e-01,4.634286463260650635e-01,9.132384061813354492e-01,4.634270966053009033e-01,9.132453203201293945e-01,4.634258151054382324e-01
1.710999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132418632507324219e-01,4.634299874305725098e-01,9.132402539253234863e-01,4.634286463260650635e-01,9.132390022277832031e-01,4.634270966053009033e-01,9.132459163665771484e-01,4.634261131286621094e-01
1.712000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132424592971801758e-01,4.634299874305725098e-01,9.132408499717712402e-01,4.634286463260650635e-01,9.132395982742309570e-01,4.634270966053009033e-01,9.132465124130249023e-01,4.634264111518859863e-01
1.713000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132430553436279297e-01,4.634299874305725098e-01,9.132414460182189941e-01,4.634286463260650635e-01,9.132401943206787109e-01,4.634270966053009033e-01,9.132471084594726562e-01,4.634267091751098633e-01
1.714000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132436513900756836e-01,4.634299874305725098e-01,9.132420420646667480e-01,4.634286463260650635e-01,9.132407903671264648e-01,4.634270966053009033e-01,9.132477045059204102e-01,4.634270071983337402e-01
1.715000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132442474365234375e-01,4.634299874305725098e-01,9.132426381111145020e-01,4.634286463260650635e-01,9.132413864135742188e-01,4.634270966053009033e-01,9.132483005523681641e-01,4.634273052215576172e-01
1.715999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132448434829711914e-01,4.634299874305725098e-01,9.132432341575622559e-01,4.634286463260650635e-01,9.132419824600219727e-01,4.634270966053009033e-01,9.132488965988159180e-01,4.634276032447814941e-01
1.717000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132454395294189453e-01,4.634299874305725098e-01,9.132438302040100098e-01,4.634286463260650635e-01,9.132425785064697266e-01,4.634270966053009033e-01,9.132494926452636719e-01,4.634279012680053711e-01
1.718000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132460355758666992e-01,4.634299874305725098e-01,9.132444262504577637e-01,4.634286463260650635e-01,9.132431745529174805e-01,4.634270966053009033e-01,9.132500886917114258e-01,4.634281992912292480e-01
1.719000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132466316223144531e-01,4.634300470352172852e-01,9.132450222969055176e-01,4.634286463260650635e-01,9.132437705993652344e-01,4.634270966053009033e-01,9.132506847381591797e-01,4.634284973144531250e-01
1.720000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132472276687622070e-01,4.634303450584411621e-01,9.132456183433532715e-01,4.634286463260650635e-01,9.132443666458129883e-01,4.634270966053009033e-01,9.132512807846069336e-01,4.634287953376770020e-01
1.720999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634306430816650391e-01,9.132462143898010254e-01,4.634287655353546143e-01,9.132449626922607422e-01,4.634270966053009033e-01,9.132518768310546875e-01,4.634290933609008789e-01
1.722000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634309411048889160e-01,9.132468104362487793e-01,4.634290635585784912e-01,9.132455587387084961e-01,4.634273052215576172e-01,9.132524728775024414e-01,4.634293913841247559e-01
1.723000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634312391281127930e-01,9.132474064826965332e-01,4.634293615818023682e-01,9.132461547851562500e-01,4.634276032447814941e-01,9.132530689239501953e-01,4.634296894073486328e-01
1.724000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634315371513366699e-01,9.132480025291442871e-01,4.634296596050262451e-01,9.132467508316040039e-01,4.634279012680053711e-01,9.132536649703979492e-01,4.634299874305725098e-01
1.725000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634318351745605469e-01,9.132485985755920410e-01,4.634299576282501221e-01,9.132473468780517578e-01,4.634281992912292480e-01,9.132542610168457031e-01,4.634302854537963867e-01
1.725999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321331977844238e-01,9.132491946220397949e-01,4.634302556514739990e-01,9.132479429244995117e-01,4.634284973144531250e-01,9.132548570632934570e-01,4.634305834770202637e-01
1.727000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634305536746978760e-01,9.132485389709472656e-01,4.634287953376770020e-01,9.132549166679382324e-01,4.634308815002441406e-01
1.728000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634308516979217529e-01,9.132491350173950195e-01,4.634290933609008789e-01,9.132549166679382324e-01,4.634311795234680176e-01
1.729000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634311497211456299e-01,9.132497310638427734e-01,4.634293913841247559e-01,9.132549166679382324e-01,4.634314775466918945e-01
1.730000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634314477443695068e-01,9.132503271102905273e-01,4.634296894073486328e-01,9.132549166679382324e-01,4.634317755699157715e-01
1.730999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634317457675933838e-01,9.132509231567382812e-01,4.634299874305725098e-01,9.132549166679382324e-01,4.634320735931396484e-01
1.732000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634320437908172607e-01,9.132515192031860352e-01,4.634302854537963867e-01,9.132549166679382324e-01,4.634323716163635254e-01
1.733000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634323418140411377e-01,9.132521152496337891e-01,4.634305834770202637e-01,9.132549166679382324e-01,4.634326696395874023e-01
1.734000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634326398372650146e-01,9.132521152496337891e-01,4.634308815002441406e-01,9.132549166679382324e-01,4.634329676628112793e-01
1.735000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634329378604888916e-01,9.132521152496337891e-01,4.634311795234680176e-01,9.132549166679382324e-01,4.634332656860351562e-01
1.735999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634332358837127686e-01,9.132521152496337891e-01,4.634314775466918945e-01,9.132549166679382324e-01,4.634335637092590332e-01
1.737000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634335339069366455e-01,9.132521152496337891e-01,4.634317755699157715e-01,9.132549166679382324e-01,4.634338617324829102e-01
1.738000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634338319301605225e-01,9.132521152496337891e-01,4.634320735931396484e-01,9.132549166679382324e-01,4.634341597557067871e-01
1.739000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634341299533843994e-01,9.132521152496337891e-01,4.634323716163635254e-01,9.132549166679382324e-01,4.634344577789306641e-01
1.740000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634344279766082764e-01,9.132521152496337891e-01,4.634326696395874023e-01,9.132549166679382324e-01,4.634347558021545410e-01
1.740999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634347259998321533e-01,9.132521152496337891e-01,4.634329676628112793e-01,9.132549166679382324e-01,4.634350538253784180e-01
1.742000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634350240230560303e-01,9.132521152496337891e-01,4.634332656860351562e-01,9.132549166679382324e-01,4.634353518486022949e-01
1.743000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634353220462799072e-01,9.132521152496337891e-01,4.634335637092590332e-01,9.132549166679382324e-01,4.634356498718261719e-01
1.744000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634356200695037842e-01,9.132521152496337891e-01,4.634338617324829102e-01,9.132549166679382324e-01,4.634359478950500488e-01
1.745000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132497310638427734e-01,4.634359180927276611e-01,9.132521152496337891e-01,4.634341597557067871e-01,9.132548570632934570e-01,4.634362459182739258e-01
1.745999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132495522499084473e-01,4.634362161159515381e-01,9.132521152496337891e-01,4.634344577789306641e-01,9.132543206214904785e-01,4.634365439414978027e-01
1.747000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132489562034606934e-01,4.634363055229187012e-01,9.132521152496337891e-01,4.634347558021545410e-01,9.132537245750427246e-01,4.634368419647216797e-01
1.748000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132483601570129395e-01,4.634363055229187012e-01,9.132521152496337891e-01,4.634350538253784180e-01,9.132531285285949707e-01,4.634371399879455566e-01
1.749000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132477641105651855e-01,4.634363055229187012e-01,9.132521152496337891e-01,4.634353518486022949e-01,9.132525324821472168e-01,4.634374380111694336e-01
1.750000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132471680641174316e-01,4.634363055229187012e-01,9.132521152496337891e-01,4.634356498718261719e-01,9.132519364356994629e-01,4.634377360343933105e-01
1.750999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132465720176696777e-01,4.634363055229187012e-01,9.132521152496337891e-01,4.634359478950500488e-01,9.132513403892517090e-01,4.634380340576171875e-01
1.752000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132459759712219238e-01,4.634363055229187012e-01,9.132521152496337891e-01,4.634362459182739258e-01,9.132507443428039551e-01,4.634383320808410645e-01
1.753000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132453799247741699e-01,4.634363055229187012e-01,9.132515192031860352e-01,4.634365439414978027e-01,9.132501482963562012e-01,4.634384810924530029e-01
1.754000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132447838783264160e-01,4.634363055229187012e-01,9.132509231567382812e-01,4.634368419647216797e-01,9.132495522499084473e-01,4.634384810924530029e-01
1.755000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132441878318786621e-01,4.634363055229187012e-01,9.132503271102905273e-01,4.634371399879455566e-01,9.132489562034606934e-01,4.634384810924530029e-01
1.755999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132435917854309082e-01,4.634363055229187012e-01,9.132497310638427734e-01,4.634373784065246582e-01,9.132483601570129395e-01,4.634384810924530029e-01
1.757000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132429957389831543e-01,4.634363055229187012e-01,9.132491350173950195e-01,4.634373784065246582e-01,9.132477641105651855e-01,4.634384810924530029e-01
1.758000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132423996925354004e-01,4.634363055229187012e-01,9.132485389709472656e-01,4.634373784065246582e-01,9.132471680641174316e-01,4.634384810924530029e-01
1.759000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132418036460876465e-01,4.634363055229187012e-01,9.132479429244995117e-01,4.634373784065246582e-01,9.132465720176696777e-01,4.634384810924530029e-01
1.760000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132412075996398926e-01,4.634363055229187012e-01,9.132473468780517578e-01,4.634373784065246582e-01,9.132459759712219238e-01,4.634384810924530029e-01
1.760999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132406115531921387e-01,4.634363055229187012e-01,9.132467508316040039e-01,4.634373784065246582e-01,9.132453799247741699e-01,4.634384810924530029e-01
1.762000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132400155067443848e-01,4.634363055229187012e-01,9.132461547851562500e-01,4.634373784065246582e-01,9.132447838783264160e-01,4.634384810924530029e-01
1.763000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132394194602966309e-01,4.634360373020172119e-01,9.132455587387084961e-01,4.634373784065246582e-01,9.132441878318786621e-01,4.634384810924530029e-01
1.764000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634357392787933350e-01,9.132449626922607422e-01,4.634373784065246582e-01,9.132435917854309082e-01,4.634384810924530029e-01
1.765000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634354412555694580e-01,9.132443666458129883e-01,4.634373784065246582e-01,9.132429957389831543e-01,4.634384810924530029e-01
1.765999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634351432323455811e-01,9.132437705993652344e-01,4.634373784065246582e-01,9.132423996925354004e-01,4.634384810924530029e-01
1.767000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132431745529174805e-01,4.634373784065246582e-01,9.132418036460876465e-01,4.634384810924530029e-01
1.768000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132425785064697266e-01,4.634373784065246582e-01,9.132412075996398926e-01,4.634384810924530029e-01
1.769000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132419824600219727e-01,4.634373784065246582e-01,9.132406115531921387e-01,4.634383022785186768e-01
1.770000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132413864135742188e-01,4.634373784065246582e-01,9.132400155067443848e-01,4.634380042552947998e-01
1.770999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132407903671264648e-01,4.634373784065246582e-01,9.132394194602966309e-01,4.634377062320709229e-01
1.772000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132401943206787109e-01,4.634372293949127197e-01,9.132388234138488770e-01,4.634374082088470459e-01
1.773000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132395982742309570e-01,4.634369313716888428e-01,9.132382273674011230e-01,4.634371101856231689e-01
1.774000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132390022277832031e-01,4.634366333484649658e-01,9.132376313209533691e-01,4.634368121623992920e-01
1.775000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132384061813354492e-01,4.634363353252410889e-01,9.132370352745056152e-01,4.634365141391754150e-01
1.775999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132378101348876953e-01,4.634360373020172119e-01,9.132364392280578613e-01,4.634362161159515381e-01
1.777000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634357392787933350e-01,9.132358431816101074e-01,4.634359180927276611e-01
1.778000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634354412555694580e-01,9.132358431816101074e-01,4.634356200695037842e-01
1.779000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634351432323455811e-01,9.132358431816101074e-01,4.634353220462799072e-01
1.780000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634348452091217041e-01,9.132358431816101074e-01,4.634350240230560303e-01
1.780999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634345471858978271e-01,9.132358431816101074e-01,4.634347259998321533e-01
1.782000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634342491626739502e-01,9.132358431816101074e-01,4.634344279766082764e-01
1.783000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634339511394500732e-01,9.132358431816101074e-01,4.634341299533843994e-01
1.784000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634336531162261963e-01,9.132358431816101074e-01,4.634338319301605225e-01
1.785000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634333550930023193e-01,9.132358431816101074e-01,4.634335339069366455e-01
1.785999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634330570697784424e-01,9.132358431816101074e-01,4.634332358837127686e-01
1.787000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634327590465545654e-01,9.132358431816101074e-01,4.634329378604888916e-01
1.788000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634324610233306885e-01,9.132358431816101074e-01,4.634326398372650146e-01
1.789000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634321630001068115e-01,9.132358431816101074e-01,4.634323418140411377e-01
1.790000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634318649768829346e-01,9.132358431816101074e-01,4.634320437908172607e-01
1.790999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634315669536590576e-01,9.132358431816101074e-01,4.634317457675933838e-01
1.792000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312689304351807e-01,9.132358431816101074e-01,4.634314477443695068e-01
1.793000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132358431816101074e-01,4.634311497211456299e-01
1.794000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132358431816101074e-01,4.634308516979217529e-01
1.795000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132358431816101074e-01,4.634305536746978760e-01
1.795999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132358431816101074e-01,4.634302556514739990e-01
1.797000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132364392280578613e-01,4.634299576282501221e-01
1.798000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132370352745056152e-01,4.634296894073486328e-01
1.799000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132376313209533691e-01,4.634296894073486328e-01
1.800000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132382273674011230e-01,4.634296894073486328e-01
1.800999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132388234138488770e-01,4.634296894073486328e-01
1.802000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132394194602966309e-01,4.634296894073486328e-01
1.803000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132400155067443848e-01,4.634296894073486328e-01
1.804000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132406115531921387e-01,4.634296894073486328e-01
1.805000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132412075996398926e-01,4.634296894073486328e-01
1.805999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132418036460876465e-01,4.634296894073486328e-01
1.807000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132423996925354004e-01,4.634296894073486328e-01
1.808000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132429957389831543e-01,4.634296894073486328e-01
1.809000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132435917854309082e-01,4.634296894073486328e-01
1.810000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132441878318786621e-01,4.634296894073486328e-01
1.810999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132447838783264160e-01,4.634296894073486328e-01
1.812000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132453799247741699e-01,4.634296894073486328e-01
1.813000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132459759712219238e-01,4.634296894073486328e-01
1.814000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132465720176696777e-01,4.634298086166381836e-01
1.815000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132471680641174316e-01,4.634301066398620605e-01
1.815999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132477641105651855e-01,4.634304046630859375e-01
1.817000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634307026863098145e-01
1.818000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634310007095336914e-01
1.819000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634312987327575684e-01
1.820000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634315967559814453e-01
1.820999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634318947792053223e-01
1.822000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634321928024291992e-01
1.823000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634324908256530762e-01
1.824000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634327888488769531e-01
1.825000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.825999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.827000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.828000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.829000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.830000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.830999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.832000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.833000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.834000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.835000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.835999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.837000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.838000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.839000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.840000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.840999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.842000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.843000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.844000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.845000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.845999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.847000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.848000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.849000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.850000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.850999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.852000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.853000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.854000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.855000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.855999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.857000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.858000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.859000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.860000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.860999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.862000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.863000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.864000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.865000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.865999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.867000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.868000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.869000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.870000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.870999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.872000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.873000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.874000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.875000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.875999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.877000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.878000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.879000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.880000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.880999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.882000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.883000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.884000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.885000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.885999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.887000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.888000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.889000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.890000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.890999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.892000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.893000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.894000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.895000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.895999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.897000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.898000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.899000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.900000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.900999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.902000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.903000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.904000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.905000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.905999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.907000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.908000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.909000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.910000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.910999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.912000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.913000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.914000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.915000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.915999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.917000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.918000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.919000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.920000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.920999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.922000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.923000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.924000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.925000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.925999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.927000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.928000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.929000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.930000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.930999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.932000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.933000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.934000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.935000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.935999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.937000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.938000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.939000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.940000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.940999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.942000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.943000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.944000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.945000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.945999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.947000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.948000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.949000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.950000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.950999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.952000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.953000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.954000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.955000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.955999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.957000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.958000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.959000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.960000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.960999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.962000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.963000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.964000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.965000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.965999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.967000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.968000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.969000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.970000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.970999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.972000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.973000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.974000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.975000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.975999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.977000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.978000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.979000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.980000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.980999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.982000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.983000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.984000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.985000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.985999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.987000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.988000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.989000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.990000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.990999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.992000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.993000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.994000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.995000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.995999999999999943e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.997000000000000171e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.998000000000000114e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
1.999000000000000057e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01
2.000000000000000000e+02,9.132393002510070801e-01,4.634349048137664795e-01,9.132475852966308594e-01,4.634321928024291992e-01,9.132393002510070801e-01,4.634349048137664795e-01,9.132375717163085938e-01,4.634312391281127930e-01,9.132479429244995117e-01,4.634329676628112793e-01


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_25/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.664875030517578125e-01,9.889972805976867676e-01,8.255695104598999023e-01,1.173002958297729492e+00,7.827500700950622559e-01,1.361491203308105469e+00,7.417833805084228516e-01,1.549581766128540039e+00,7.033357620239257812e-01,1.737131237983703613e+00
4.000000000000000222e-01,7.546478509902954102e-01,9.520519971847534180e-01,6.970348358154296875e-01,1.109703302383422852e+00,6.378890872001647949e-01,1.270950794219970703e+00,5.790155529975891113e-01,1.434095621109008789e+00,5.172827243804931641e-01,1.599813938140869141e+00
6.000000000000000888e-01,6.682538986206054688e-01,8.972430229187011719e-01,6.005193591117858887e-01,1.027919054031372070e+00,5.321950912475585938e-01,1.161481618881225586e+00,4.657492637634277344e-01,1.296715736389160156e+00,3.947339951992034912e-01,1.437273859977722168e+00
8.000000000000000444e-01,6.049948334693908691e-01,8.312417268753051758e-01,5.303073525428771973e-01,9.373959302902221680e-01,4.544164538383483887e-01,1.046950936317443848e+00,3.817010521888732910e-01,1.158504605293273926e+00,3.030756711959838867e-01,1.277935028076171875e+00
1.000000000000000000e+00,5.574100017547607422e-01,7.631773948669433594e-01,4.781174361705780029e-01,8.475639820098876953e-01,3.976458311080932617e-01,9.347991347312927246e-01,3.217341601848602295e-01,1.024796128273010254e+00,2.384932935237884521e-01,1.124691605567932129e+00
1.200000000000000178e+00,5.263410806655883789e-01,6.948542594909667969e-01,4.419712722301483154e-01,7.607517838478088379e-01,3.597252368927001953e-01,8.275502920150756836e-01,2.826811075210571289e-01,8.979335427284240723e-01,1.974693834781646729e-01,9.796279072761535645e-01
1.400000000000000133e+00,5.072886943817138672e-01,6.288425326347351074e-01,4.208557605743408203e-01,6.783328056335449219e-01,3.383919000625610352e-01,7.271615862846374512e-01,2.612015902996063232e-01,7.798752188682556152e-01,1.762344986200332642e-01,8.446963429450988770e-01
1.600000000000000089e+00,4.946554899215698242e-01,5.684091448783874512e-01,4.082851707935333252e-01,6.033326387405395508e-01,3.250086903572082520e-01,6.389591693878173828e-01,2.479326575994491577e-01,6.772767901420593262e-01,1.634849458932876587e-01,7.266274094581604004e-01
1.800000000000000044e+00,4.878184199333190918e-01,5.127267241477966309e-01,4.008519351482391357e-01,5.364544391632080078e-01,3.183448314666748047e-01,5.605301856994628906e-01,2.413216680288314819e-01,5.876012444496154785e-01,1.575769782066345215e-01,6.242697238922119141e-01
2.000000000000000000e+00,4.862827360630035400e-01,4.615857601165771484e-01,3.976691067218780518e-01,4.764466881752014160e-01,3.150960803031921387e-01,4.910053014755249023e-01,2.385073006153106689e-01,5.088325738906860352e-01,1.549824476242065430e-01,5.346322059631347656e-01
2.200000000000000178e+00,4.894770681858062744e-01,4.151318073272705078e-01,3.999912142753601074e-01,4.222328662872314453e-01,3.159564435482025146e-01,4.294508993625640869e-01,2.384694218635559082e-01,4.399496018886566162e-01,1.555291563272476196e-01,4.562003612518310547e-01
2.400000000000000355e+00,4.980767667293548584e-01,3.748008012771606445e-01,4.069528877735137939e-01,3.735872805118560791e-01,3.221196830272674561e-01,3.745254576206207275e-01,2.433789372444152832e-01,3.788276016712188721e-01,1.587812304496765137e-01,3.878622055053710938e-01
2.600000000000000089e+00,5.115224123001098633e-01,3.408983647823333740e-01,4.188425838947296143e-01,3.312751650810241699e-01,3.330390751361846924e-01,3.258684873580932617e-01,2.535724043846130371e-01,3.245536386966705322e-01,1.678148955106735229e-01,3.270822763442993164e-01
2.800000000000000266e+00,5.314539670944213867e-01,3.135632276535034180e-01,4.358696639537811279e-01,2.959773540496826172e-01,3.487819731235504150e-01,2.839020490646362305e-01,2.680565118789672852e-01,2.765768766403198242e-01,1.814822852611541748e-01,2.731362283229827881e-01
3.000000000000000000e+00,5.580813288688659668e-01,2.926009297370910645e-01,4.604534804821014404e-01,2.683643996715545654e-01,3.695808053016662598e-01,2.492238730192184448e-01,2.872336506843566895e-01,2.357432246208190918e-01,1.991782188415527344e-01,2.255832105875015259e-01
3.200000000000000178e+00,5.910122990608215332e-01,2.768274843692779541e-01,4.908120632171630859e-01,2.471034377813339233e-01,3.974553644657135010e-01,2.221906036138534546e-01,3.118396103382110596e-01,2.025816589593887329e-01,2.210547327995300293e-01,1.854442059993743896e-01
3.400000000000000355e+00,6.298015713691711426e-01,2.634893059730529785e-01,5.256458520889282227e-01,2.306532859802246094e-01,4.294978082180023193e-01,2.006834894418716431e-01,3.415419161319732666e-01,1.760109812021255493e-01,2.476061135530471802e-01,1.526188105344772339e-01
3.600000000000000089e+00,6.751869916915893555e-01,2.509219050407409668e-01,5.681011676788330078e-01,2.170641124248504639e-01,4.652248620986938477e-01,1.837259829044342041e-01,3.748772144317626953e-01,1.547378152608871460e-01,2.785015702247619629e-01,1.259167790412902832e-01
3.800000000000000266e+00,7.286930084228515625e-01,2.403628528118133545e-01,6.161108016967773438e-01,2.043196707963943481e-01,5.072347521781921387e-01,1.697109192609786987e-01,4.110271632671356201e-01,1.378130167722702026e-01,3.120928704738616943e-01,1.039941236376762390e-01
4.000000000000000000e+00,7.905390262603759766e-01,2.325281202793121338e-01,6.707488894462585449e-01,1.927106678485870361e-01,5.562717318534851074e-01,1.569270789623260498e-01,4.539961516857147217e-01,1.236845031380653381e-01,3.482644855976104736e-01,8.668668568134307861e-02
4.200000000000000178e+00,8.596119284629821777e-01,2.269522398710250854e-01,7.331010103225708008e-01,1.830675005912780762e-01,6.118962764739990234e-01,1.451323777437210083e-01,5.049772858619689941e-01,1.110713407397270203e-01,3.913352489471435547e-01,7.217139750719070435e-02
4.400000000000000355e+00,9.353678226470947266e-01,2.231045365333557129e-01,8.032554388046264648e-01,1.758236587047576904e-01,6.748999357223510742e-01,1.347574144601821899e-01,5.623686909675598145e-01,9.936631470918655396e-02,4.427129924297332764e-01,5.953752994537353516e-02
4.600000000000000533e+00,1.017989039421081543e+00,2.216850370168685913e-01,8.804818987846374512e-01,1.704670488834381104e-01,7.459441423416137695e-01,1.263830810785293579e-01,6.269608736038208008e-01,8.874667435884475708e-02,5.019899606704711914e-01,4.810055717825889587e-02
4.800000000000000711e+00,1.106723070144653320e+00,2.238480895757675171e-01,9.650436043739318848e-01,1.669965535402297974e-01,8.246716856956481934e-01,1.197341158986091614e-01,6.995698809623718262e-01,7.992029190063476562e-02,5.683320760726928711e-01,3.767665103077888489e-02
5.000000000000000000e+00,1.199435114860534668e+00,2.299058735370635986e-01,1.058279275894165039e+00,1.670946478843688965e-01,9.106112122535705566e-01,1.146566048264503479e-01,7.800835371017456055e-01,7.277002930641174316e-02,6.409094333648681641e-01,2.821951545774936676e-02
5.200000000000000178e+00,1.294621467590332031e+00,2.400512844324111938e-01,1.161772251129150391e+00,1.707694679498672485e-01,1.005242586135864258e+00,1.127540841698646545e-01,8.674665093421936035e-01,6.696265935897827148e-02,7.207946777343750000e-01,2.061332575976848602e-02
5.400000000000000355e+00,1.390849709510803223e+00,2.543831169605255127e-01,1.277594566345214844e+00,1.780793517827987671e-01,1.112407088279724121e+00,1.140798479318618774e-01,9.632212519645690918e-01,6.330795586109161377e-02,8.077870011329650879e-01,1.426630653440952301e-02
5.600000000000000533e+00,1.486634016036987305e+00,2.729288637638092041e-01,1.404433488845825195e+00,1.897231936454772949e-01,1.233140945434570312e+00,1.190879866480827332e-01,1.071445465087890625e+00,6.288547813892364502e-02,9.045177698135375977e-01,9.051735512912273407e-03
5.800000000000000711e+00,1.579056262969970703e+00,2.961784899234771729e-01,1.537530422210693359e+00,2.065517008304595947e-01,1.368482232093811035e+00,1.282792389392852783e-01,1.193405270576477051e+00,6.618209183216094971e-02,1.012627720832824707e+00,6.507844664156436920e-03
6.000000000000000000e+00,1.661594748497009277e+00,3.284052908420562744e-01,1.672944784164428711e+00,2.283509969711303711e-01,1.519137382507324219e+00,1.422005891799926758e-01,1.330372214317321777e+00,7.369209825992584229e-02,1.134199619293212891e+00,7.448492571711540222e-03
6.200000000000000178e+00,1.730014324188232422e+00,3.693988025188446045e-01,1.805430769920349121e+00,2.577945888042449951e-01,1.683325886726379395e+00,1.604886054992675781e-01,1.483716845512390137e+00,8.595649152994155884e-02,1.271024227142333984e+00,1.257528178393840790e-02
6.400000000000000355e+00,1.775049090385437012e+00,4.207227826118469238e-01,1.926599740982055664e+00,2.993796169757843018e-01,1.854391574859619141e+00,1.843745708465576172e-01,1.654752373695373535e+00,1.022069603204727173e-01,1.424503326416015625e+00,2.243680879473686218e-02
6.600000000000000533e+00,1.785599827766418457e+00,4.833636581897735596e-01,2.025932073593139648e+00,3.539146780967712402e-01,2.024986028671264648e+00,2.187553942203521729e-01,1.844062209129333496e+00,1.229224875569343567e-01,1.595615625381469727e+00,3.661558777093887329e-02
6.800000000000000711e+00,1.754520297050476074e+00,5.558336377143859863e-01,2.083069086074829102e+00,4.259212613105773926e-01,2.183838605880737305e+00,2.684997320175170898e-01,2.045166015625000000e+00,1.497373133897781372e-01,1.786020040512084961e+00,5.510263890027999878e-02
7.000000000000000000e+00,1.690736889839172363e+00,6.353648900985717773e-01,2.087233543395996094e+00,5.147781968116760254e-01,2.314644336700439453e+00,3.368999063968658447e-01,2.247974157333374023e+00,1.910717338323593140e-01,1.996023178100585938e+00,7.885190844535827637e-02
7.200000000000000178e+00,1.598599791526794434e+00,7.202550768852233887e-01,2.027732372283935547e+00,6.246358752250671387e-01,2.392677307128906250e+00,4.276849031448364258e-01,2.437100410461425781e+00,2.506158649921417236e-01,2.222535371780395508e+00,1.102457940578460693e-01
7.400000000000000355e+00,1.474618077278137207e+00,8.149610161781311035e-01,1.914143800735473633e+00,7.533072233200073242e-01,2.389495849609375000e+00,5.532240867614746094e-01,2.588655471801757812e+00,3.349493145942687988e-01,2.454770088195800781e+00,1.577912718057632446e-01
7.600000000000000533e+00,1.325023651123046875e+00,9.063196182250976562e-01,1.736448526382446289e+00,9.012833833694458008e-01,2.287221670150756836e+00,7.135403752326965332e-01,2.667060852050781250e+00,4.570304751396179199e-01,2.676750183105468750e+00,2.253466248512268066e-01
7.800000000000000711e+00,1.165092706680297852e+00,9.681641459465026855e-01,1.510985493659973145e+00,1.054716825485229492e+00,2.098204612731933594e+00,9.077367782592773438e-01,2.634122848510742188e+00,6.259029507637023926e-01,2.853255748748779297e+00,3.253190517425537109e-01
8.000000000000000000e+00,1.011539816856384277e+00,9.975698590278625488e-01,1.264385342597961426e+00,1.166400909423828125e+00,1.824555158615112305e+00,1.120463728904724121e+00,2.471541166305541992e+00,8.409842848777770996e-01,2.937273979187011719e+00,4.777094721794128418e-01
8.200000000000001066e+00,8.770099878311157227e-01,9.896366596221923828e-01,1.034266710281372070e+00,1.214763402938842773e+00,1.501289248466491699e+00,1.311096668243408203e+00,2.199630022048950195e+00,1.094148516654968262e+00,2.882467508316040039e+00,6.867688298225402832e-01
8.400000000000000355e+00,7.633016109466552734e-01,9.544394612312316895e-01,8.459669351577758789e-01,1.195823669433593750e+00,1.181416153907775879e+00,1.411174416542053223e+00,1.826835751533508301e+00,1.360966801643371582e+00,2.659347057342529297e+00,9.581311941146850586e-01
8.599999999999999645e+00,6.749985218048095703e-01,9.010632634162902832e-01,7.106702923774719238e-01,1.134173750877380371e+00,9.059451818466186523e-01,1.420291900634765625e+00,1.431326270103454590e+00,1.543889045715332031e+00,2.310459613800048828e+00,1.267725467681884766e+00
8.800000000000000711e+00,6.099936962127685547e-01,8.359817862510681152e-01,6.084222197532653809e-01,1.052566528320312500e+00,7.137432098388671875e-01,1.356167197227478027e+00,1.061210870742797852e+00,1.619915008544921875e+00,1.861552715301513672e+00,1.571360707283020020e+00
9.000000000000000000e+00,5.613260269165039062e-01,7.680577635765075684e-01,5.344836711883544922e-01,9.603584408760070801e-01,5.830982923507690430e-01,1.252786874771118164e+00,7.788370251655578613e-01,1.584425449371337891e+00,1.394879817962646484e+00,1.751007199287414551e+00
9.200000000000001066e+00,5.289742946624755859e-01,6.998395323753356934e-01,4.791572988033294678e-01,8.685315251350402832e-01,4.898807406425476074e-01,1.134871363639831543e+00,5.970649719238281250e-01,1.476557731628417969e+00,9.819974899291992188e-01,1.798696279525756836e+00
9.400000000000000355e+00,5.093790888786315918e-01,6.335299015045166016e-01,4.404391646385192871e-01,7.795274853706359863e-01,4.198411703109741211e-01,1.017643690109252930e+00,4.752551913261413574e-01,1.338383436203002930e+00,6.915626525878906250e-01,1.731153488159179688e+00
9.600000000000001421e+00,4.962542355060577393e-01,5.727766156196594238e-01,4.162495136260986328e-01,6.952491402626037598e-01,3.701760470867156982e-01,9.041338562965393066e-01,3.857148289680480957e-01,1.196967720985412598e+00,5.105482339859008789e-01,1.591124653816223145e+00
9.800000000000000711e+00,4.889253079891204834e-01,5.168656110763549805e-01,4.025122821331024170e-01,6.178184151649475098e-01,3.387483954429626465e-01,7.966274023056030273e-01,3.212097287178039551e-01,1.059745669364929199e+00,3.898707032203674316e-01,1.428586006164550781e+00
1.000000000000000000e+01,4.869984984397888184e-01,4.654167592525482178e-01,3.946224451065063477e-01,5.486980676651000977e-01,3.207711279392242432e-01,6.984795331954956055e-01,2.784987390041351318e-01,9.292038679122924805e-01,2.996745705604553223e-01,1.269592761993408203e+00


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_5/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.526571989059448242e-01,9.898759126663208008e-01,8.077276945114135742e-01,1.185472607612609863e+00,7.640122771263122559e-01,1.384110212326049805e+00,7.211556434631347656e-01,1.582586526870727539e+00,6.776746511459350586e-01,1.782998681068420410e+00
4.000000000000000222e-01,7.386822104454040527e-01,9.519240260124206543e-01,6.592967510223388672e-01,1.134667992591857910e+00,5.816788673400878906e-01,1.324707865715026855e+00,5.095499753952026367e-01,1.511189222335815430e+00,4.366007745265960693e-01,1.700461983680725098e+00
6.000000000000000888e-01,6.573466658592224121e-01,8.932645916938781738e-01,5.533291697502136230e-01,1.056249380111694336e+00,4.553465843200683594e-01,1.227883696556091309e+00,3.634722530841827393e-01,1.397556424140930176e+00,2.704191803932189941e-01,1.569821834564208984e+00
8.000000000000000444e-01,6.033347249031066895e-01,8.226684927940368652e-01,4.850362837314605713e-01,9.616722464561462402e-01,3.764584958553314209e-01,1.108047008514404297e+00,2.735421061515808105e-01,1.256728768348693848e+00,1.692404597997665405e-01,1.407717704772949219e+00
1.000000000000000000e+00,5.698097348213195801e-01,7.480688095092773438e-01,4.439472556114196777e-01,8.618115186691284180e-01,3.296852111816406250e-01,9.810150861740112305e-01,2.206406444311141968e-01,1.107379555702209473e+00,1.102927476167678833e-01,1.236169457435607910e+00
1.200000000000000178e+00,5.474219918251037598e-01,6.763513088226318359e-01,4.264180958271026611e-01,7.615224123001098633e-01,3.116608262062072754e-01,8.539053797721862793e-01,2.002376019954681396e-01,9.563340544700622559e-01,8.807539939880371094e-02,1.062556505203247070e+00
1.400000000000000133e+00,5.269131660461425781e-01,6.137762069702148438e-01,4.141809046268463135e-01,6.718666553497314453e-01,3.076466619968414307e-01,7.369359135627746582e-01,2.037096768617630005e-01,8.129345178604125977e-01,9.761621803045272827e-02,8.944916725158691406e-01
1.600000000000000089e+00,5.078927278518676758e-01,5.595968961715698242e-01,4.034197926521301270e-01,5.947797298431396484e-01,3.048480451107025146e-01,6.366461515426635742e-01,2.086764872074127197e-01,6.891512274742126465e-01,1.090334728360176086e-01,7.503627538681030273e-01
1.800000000000000044e+00,4.953257441520690918e-01,5.098654031753540039e-01,3.934310078620910645e-01,5.296992063522338867e-01,3.021604418754577637e-01,5.529016256332397461e-01,2.140533477067947388e-01,5.840634107589721680e-01,1.205683350563049316e-01,6.277950406074523926e-01
2.000000000000000000e+00,4.952539503574371338e-01,4.611410498619079590e-01,3.940015137195587158e-01,4.694931805133819580e-01,3.021247684955596924e-01,4.820532202720642090e-01,2.177590876817703247e-01,4.990080595016479492e-01,1.305856853723526001e-01,5.255849957466125488e-01
2.200000000000000178e+00,5.019722580909729004e-01,4.185079634189605713e-01,4.028886556625366211e-01,4.168722927570343018e-01,3.116437196731567383e-01,4.201008975505828857e-01,2.265041023492813110e-01,4.289385974407196045e-01,1.379759162664413452e-01,4.449291229248046875e-01
2.400000000000000355e+00,5.141524076461791992e-01,3.818048238754272461e-01,4.180322587490081787e-01,3.718689084053039551e-01,3.283305168151855469e-01,3.673399090766906738e-01,2.433642446994781494e-01,3.694151341915130615e-01,1.543044745922088623e-01,3.762241005897521973e-01
2.600000000000000089e+00,5.279909372329711914e-01,3.522487282752990723e-01,4.378242790699005127e-01,3.339017927646636963e-01,3.507376313209533691e-01,3.227399289608001709e-01,2.666166722774505615e-01,3.193401992321014404e-01,1.777023822069168091e-01,3.200202584266662598e-01
2.800000000000000266e+00,5.424818396568298340e-01,3.292667567729949951e-01,4.580861926078796387e-01,3.040255606174468994e-01,3.754039406776428223e-01,2.866778969764709473e-01,2.937539219856262207e-01,2.779915928840637207e-01,2.053646892309188843e-01,2.734631597995758057e-01
3.000000000000000000e+00,5.583913922309875488e-01,3.091265857219696045e-01,4.780133962631225586e-01,2.799540460109710693e-01,3.981852233409881592e-01,2.590592503547668457e-01,3.193425536155700684e-01,2.463105916976928711e-01,2.338836044073104858e-01,2.363634854555130005e-01
3.200000000000000178e+00,5.786486864089965820e-01,2.879447937011718750e-01,5.018851757049560547e-01,2.562271058559417725e-01,4.208686351776123047e-01,2.331170290708541870e-01,3.425465822219848633e-01,2.192825376987457275e-01,2.598139345645904541e-01,2.049277871847152710e-01
3.400000000000000355e+00,6.100372672080993652e-01,2.689186930656433105e-01,5.337322950363159180e-01,2.349373251199722290e-01,4.494092464447021484e-01,2.094051688909530640e-01,3.663561046123504639e-01,1.931762993335723877e-01,2.831508219242095947e-01,1.777643561363220215e-01
3.600000000000000089e+00,6.496083736419677734e-01,2.524137496948242188e-01,5.740624070167541504e-01,2.164095938205718994e-01,4.849117100238800049e-01,1.884416788816452026e-01,3.952637314796447754e-01,1.694217622280120850e-01,3.070034384727478027e-01,1.518995314836502075e-01
3.800000000000000266e+00,6.970849633216857910e-01,2.387582361698150635e-01,6.208305358886718750e-01,2.008180469274520874e-01,5.268498659133911133e-01,1.703973263502120972e-01,4.309369325637817383e-01,1.484883725643157959e-01,3.361585140228271484e-01,1.283438652753829956e-01
4.000000000000000000e+00,7.515835762023925781e-01,2.284056842327117920e-01,6.741126179695129395e-01,1.882858574390411377e-01,5.751030445098876953e-01,1.553661972284317017e-01,4.726832509040832520e-01,1.304625272750854492e-01,3.713192939758300781e-01,1.072869524359703064e-01
4.200000000000000178e+00,8.123840093612670898e-01,2.212604880332946777e-01,7.341115474700927734e-01,1.789359301328659058e-01,6.299023628234863281e-01,1.434485912322998047e-01,5.207237005233764648e-01,1.154400706291198730e-01,4.125029742717742920e-01,8.911172300577163696e-02
4.400000000000000355e+00,8.783013224601745605e-01,2.168582826852798462e-01,7.995370030403137207e-01,1.719259321689605713e-01,6.912084817886352539e-01,1.345291137695312500e-01,5.752887129783630371e-01,1.035209521651268005e-01,4.599281251430511475e-01,7.391277700662612915e-02
4.600000000000000533e+00,9.491296410560607910e-01,2.153968364000320435e-01,8.704239726066589355e-01,1.678082495927810669e-01,7.581166028976440430e-01,1.278098225593566895e-01,6.363927125930786133e-01,9.463233500719070435e-02,5.138404965400695801e-01,6.180018186569213867e-02
4.800000000000000711e+00,1.027323484420776367e+00,2.162766605615615845e-01,9.510481357574462891e-01,1.655870676040649414e-01,8.332038521766662598e-01,1.226799935102462769e-01,7.030801177024841309e-01,8.793660253286361694e-02,5.742693543434143066e-01,5.275731161236763000e-02
5.000000000000000000e+00,1.113777399063110352e+00,2.195416986942291260e-01,1.042251586914062500e+00,1.655411869287490845e-01,9.191939234733581543e-01,1.188449263572692871e-01,7.789604663848876953e-01,8.252313733100891113e-02,6.400402188301086426e-01,4.580378904938697815e-02
5.200000000000000178e+00,1.208566188812255859e+00,2.255259752273559570e-01,1.144872307777404785e+00,1.679899543523788452e-01,1.016837954521179199e+00,1.172847822308540344e-01,8.659322857856750488e-01,7.822995632886886597e-02,7.151266932487487793e-01,3.994135186076164246e-02
5.400000000000000355e+00,1.311656832695007324e+00,2.345777750015258789e-01,1.259781956672668457e+00,1.732800602912902832e-01,1.127042531967163086e+00,1.183746829628944397e-01,9.649866819381713867e-01,7.517899572849273682e-02,8.009743690490722656e-01,3.516757115721702576e-02
5.600000000000000533e+00,1.421771407127380371e+00,2.473172098398208618e-01,1.386662602424621582e+00,1.820024400949478149e-01,1.250787496566772461e+00,1.224947199225425720e-01,1.077273964881896973e+00,7.442039251327514648e-02,8.988015651702880859e-01,3.162054717540740967e-02
5.800000000000000711e+00,1.537545561790466309e+00,2.642855346202850342e-01,1.524407982826232910e+00,1.948563754558563232e-01,1.388076782226562500e+00,1.306999921798706055e-01,1.202923417091369629e+00,7.714053988456726074e-02,1.009951114654541016e+00,2.946082130074501038e-02
6.000000000000000000e+00,1.657751441001892090e+00,2.858920693397521973e-01,1.672770738601684570e+00,2.123168557882308960e-01,1.539372563362121582e+00,1.436206400394439697e-01,1.342149138450622559e+00,8.423385024070739746e-02,1.134119987487792969e+00,3.063254244625568390e-02
6.200000000000000178e+00,1.777234792709350586e+00,3.127698600292205811e-01,1.828660011291503906e+00,2.354847788810729980e-01,1.703890085220336914e+00,1.617972105741500854e-01,1.495813488960266113e+00,9.613227099180221558e-02,1.272274613380432129e+00,3.594991937279701233e-02
6.400000000000000355e+00,1.886483907699584961e+00,3.472940027713775635e-01,1.990380406379699707e+00,2.649152576923370361e-01,1.879743576049804688e+00,1.858065426349639893e-01,1.664397954940795898e+00,1.132744997739791870e-01,1.424422264099121094e+00,4.594564437866210938e-02
6.600000000000000533e+00,1.971252918243408203e+00,3.960601687431335449e-01,2.152496337890625000e+00,3.025957047939300537e-01,2.064396619796752930e+00,2.163157165050506592e-01,1.847988843917846680e+00,1.361480653285980225e-01,1.589834690093994141e+00,6.110266596078872681e-02
6.800000000000000711e+00,2.008477210998535156e+00,4.689811468124389648e-01,2.290246963500976562e+00,3.653885126113891602e-01,2.255641222000122070e+00,2.537813484668731689e-01,2.044000387191772461e+00,1.654617935419082642e-01,1.769296407699584961e+00,8.173646032810211182e-02
7.000000000000000000e+00,1.969988226890563965e+00,5.603958368301391602e-01,2.366207599639892578e+00,4.646582007408142090e-01,2.439649343490600586e+00,3.123326599597930908e-01,2.249813318252563477e+00,2.018885612487792969e-01,1.963154196739196777e+00,1.081827580928802490e-01
7.200000000000000178e+00,1.840015888214111328e+00,6.649873852729797363e-01,2.324782609939575195e+00,5.975667238235473633e-01,2.578076124191284180e+00,4.091388881206512451e-01,2.460117101669311523e+00,2.490449845790863037e-01,2.170228958129882812e+00,1.410932093858718872e-01
7.400000000000000355e+00,1.637562274932861328e+00,7.832642793655395508e-01,2.143505334854125977e+00,7.501446008682250977e-01,2.603082895278930664e+00,5.549136400222778320e-01,2.654163360595703125e+00,3.279940485954284668e-01,2.389104127883911133e+00,1.809197217226028442e-01
7.600000000000000533e+00,1.410830259323120117e+00,9.010080099105834961e-01,1.857998728752136230e+00,9.181739687919616699e-01,2.458166837692260742e+00,7.319644689559936523e-01,2.782756805419921875e+00,4.537714719772338867e-01,2.611802577972412109e+00,2.355863600969314575e-01
7.800000000000000711e+00,1.199338555335998535e+00,9.750781655311584473e-01,1.556619882583618164e+00,1.070722103118896484e+00,2.161353111267089844e+00,9.304718375205993652e-01,2.744295597076416016e+00,6.339486837387084961e-01,2.815032482147216797e+00,3.245428204536437988e-01
8.000000000000000000e+00,1.015607357025146484e+00,1.003651261329650879e+00,1.275901079177856445e+00,1.167463064193725586e+00,1.804008603096008301e+00,1.129141449928283691e+00,2.510170459747314453e+00,8.418304324150085449e-01,2.949533700942993164e+00,4.643621146678924561e-01
8.200000000000001066e+00,8.641453981399536133e-01,9.964047670364379883e-01,1.032410621643066406e+00,1.205412507057189941e+00,1.457904815673828125e+00,1.273396730422973633e+00,2.148978233337402344e+00,1.064036607742309570e+00,2.895956516265869141e+00,6.661404371261596680e-01
8.400000000000000355e+00,7.462675571441650391e-01,9.604666829109191895e-01,8.321003317832946777e-01,1.196979999542236328e+00,1.152741551399230957e+00,1.345000982284545898e+00,1.756728410720825195e+00,1.264751791954040527e+00,2.625720024108886719e+00,8.971115350723266602e-01
8.599999999999999645e+00,6.613957285881042480e-01,9.030219316482543945e-01,6.759991049766540527e-01,1.150708079338073730e+00,8.964685201644897461e-01,1.358384013175964355e+00,1.390189170837402344e+00,1.395072340965270996e+00,2.229202747344970703e+00,1.140120863914489746e+00
8.800000000000000711e+00,6.050460934638977051e-01,8.324712514877319336e-01,5.630117654800415039e-01,1.075274586677551270e+00,6.916211247444152832e-01,1.323118209838867188e+00,1.072750806808471680e+00,1.453037381172180176e+00,1.802138566970825195e+00,1.354848146438598633e+00
9.000000000000000000e+00,5.695132613182067871e-01,7.575668692588806152e-01,4.899320900440216064e-01,9.810723662376403809e-01,5.384178161621093750e-01,1.250094532966613770e+00,8.097941875457763672e-01,1.450544834136962891e+00,1.406317591667175293e+00,1.492593765258789062e+00
9.200000000000001066e+00,5.470305085182189941e-01,6.844667792320251465e-01,4.448034763336181641e-01,8.807496428489685059e-01,4.374621510505676270e-01,1.145322322845458984e+00,6.033998727798461914e-01,1.399338960647583008e+00,1.064150691032409668e+00,1.552946567535400391e+00
9.400000000000000355e+00,5.265519022941589355e-01,6.204528212547302246e-01,4.239137768745422363e-01,7.794555425643920898e-01,3.744412958621978760e-01,1.025928497314453125e+00,4.569070041179656982e-01,1.306080102920532227e+00,7.816830873489379883e-01,1.547896385192871094e+00
9.600000000000001421e+00,5.075591802597045898e-01,5.650852918624877930e-01,4.116370975971221924e-01,6.869720816612243652e-01,3.414966166019439697e-01,9.032019376754760742e-01,3.645277321338653564e-01,1.184083580970764160e+00,5.622550249099731445e-01,1.489416956901550293e+00
9.800000000000000711e+00,4.936993122100830078e-01,5.150685310363769531e-01,4.010650515556335449e-01,6.069988608360290527e-01,3.343549966812133789e-01,7.828879952430725098e-01,3.076939880847930908e-01,1.051784873008728027e+00,4.077517688274383545e-01,1.386756420135498047e+00
1.000000000000000000e+01,4.925197958946228027e-01,4.658918678760528564e-01,3.912509381771087646e-01,5.395494699478149414e-01,3.290303051471710205e-01,6.791905164718627930e-01,2.817513942718505859e-01,9.173019528388977051e-01,3.111799657344818115e-01,1.253835916519165039e+00
1.020000000000000107e+01,4.986937940120697021e-01,4.224226474761962891e-01,3.896695077419281006e-01,4.785874485969543457e-01,3.245900869369506836e-01,5.908947587013244629e-01,2.795362770557403564e-01,7.877689003944396973e-01,2.524187564849853516e-01,1.110475897789001465e+00
1.040000000000000036e+01,5.104587078094482422e-01,3.849399089813232422e-01,3.974854946136474609e-01,4.244455993175506592e-01,3.203681111335754395e-01,5.174401402473449707e-01,2.786429524421691895e-01,6.764943003654479980e-01,2.261514216661453247e-01,9.641613960266113281e-01
1.060000000000000142e+01,5.243708491325378418e-01,3.545053303241729736e-01,4.118343591690063477e-01,3.779964148998260498e-01,3.251993954181671143e-01,4.523432850837707520e-01,2.784117460250854492e-01,5.820637345314025879e-01,2.275530993938446045e-01,8.224204778671264648e-01
1.080000000000000071e+01,5.389721393585205078e-01,3.307115733623504639e-01,4.313111305236816406e-01,3.386725485324859619e-01,3.377940356731414795e-01,3.962187469005584717e-01,2.775666713714599609e-01,5.048295259475708008e-01,2.305617928504943848e-01,6.997758746147155762e-01
1.100000000000000000e+01,5.548520684242248535e-01,3.104573190212249756e-01,4.517369568347930908e-01,3.073664307594299316e-01,3.568932116031646729e-01,3.485297560691833496e-01,2.847627103328704834e-01,4.381020069122314453e-01,2.343288213014602661e-01,5.952981114387512207e-01
1.120000000000000107e+01,5.743995308876037598e-01,2.890695631504058838e-01,4.715880155563354492e-01,2.830685675144195557e-01,3.808189332485198975e-01,3.081487417221069336e-01,2.997131943702697754e-01,3.810964226722717285e-01,2.369760125875473022e-01,5.101550817489624023e-01
1.140000000000000036e+01,6.049919724464416504e-01,2.697546780109405518e-01,4.944893121719360352e-01,2.589460611343383789e-01,4.044999480247497559e-01,2.772468626499176025e-01,3.211197853088378906e-01,3.329280018806457520e-01,2.441237419843673706e-01,4.400492906570434570e-01
1.160000000000000142e+01,6.438401341438293457e-01,2.529364526271820068e-01,5.248716473579406738e-01,2.371472269296646118e-01,4.262540936470031738e-01,2.518299221992492676e-01,3.466451168060302734e-01,2.927499413490295410e-01,2.594243884086608887e-01,3.801308274269104004e-01
1.180000000000000071e+01,6.907002329826354980e-01,2.389450967311859131e-01,5.638848543167114258e-01,2.180740386247634888e-01,4.514323770999908447e-01,2.272723317146301270e-01,3.711157143115997314e-01,2.621252536773681641e-01,2.815379202365875244e-01,3.294941186904907227e-01
1.200000000000000000e+01,7.446179389953613281e-01,2.281990498304367065e-01,6.094668507575988770e-01,2.019158303737640381e-01,4.842197597026824951e-01,2.053373008966445923e-01,3.936008810997009277e-01,2.359537184238433838e-01,3.078505992889404297e-01,2.874792516231536865e-01
1.220000000000000107e+01,8.050273060798645020e-01,2.207497358322143555e-01,6.615264415740966797e-01,1.887945532798767090e-01,5.239663124084472656e-01,1.862208843231201172e-01,4.189009666442871094e-01,2.108231186866760254e-01,3.335511982440948486e-01,2.551176548004150391e-01
1.240000000000000036e+01,8.705872893333435059e-01,2.160292416810989380e-01,7.202700972557067871e-01,1.788359880447387695e-01,5.699535608291625977e-01,1.700831502676010132e-01,4.508366584777832031e-01,1.883691251277923584e-01,3.565035164356231689e-01,2.282569706439971924e-01
1.260000000000000142e+01,9.410967230796813965e-01,2.142369449138641357e-01,7.847214937210083008e-01,1.713126599788665771e-01,6.224071979522705078e-01,1.570245176553726196e-01,4.894945323467254639e-01,1.687852442264556885e-01,3.803722560405731201e-01,2.021349072456359863e-01
1.280000000000000071e+01,1.018814206123352051e+00,2.148334383964538574e-01,8.546272516250610352e-01,1.665680408477783203e-01,6.815646290779113770e-01,1.471480727195739746e-01,5.343441367149353027e-01,1.521608978509902954e-01,4.094283580780029297e-01,1.784592419862747192e-01
1.300000000000000000e+01,1.104838013648986816e+00,2.177906334400177002e-01,9.335523247718811035e-01,1.638976037502288818e-01,7.464696764945983887e-01,1.396162509918212891e-01,5.856114625930786133e-01,1.385941207408905029e-01,4.453337192535400391e-01,1.576102823019027710e-01
1.320000000000000107e+01,1.199256777763366699e+00,2.234431207180023193e-01,1.022944331169128418e+00,1.633498072624206543e-01,8.176398873329162598e-01,1.341819316148757935e-01,6.435319185256958008e-01,1.281871199607849121e-01,4.873239994049072266e-01,1.396741569042205811e-01
1.340000000000000036e+01,1.302052259445190430e+00,2.321400940418243408e-01,1.123638987541198730e+00,1.652402132749557495e-01,8.991617560386657715e-01,1.300542056560516357e-01,7.074115872383117676e-01,1.203089877963066101e-01,5.356207489967346191e-01,1.247469484806060791e-01
1.360000000000000142e+01,1.412236928939819336e+00,2.444394081830978394e-01,1.236506104469299316e+00,1.699115782976150513e-01,9.918003082275390625e-01,1.281001120805740356e-01,7.773306965827941895e-01,1.145648211240768433e-01,5.904547572135925293e-01,1.129288300871849060e-01
1.380000000000000071e+01,1.528275251388549805e+00,2.609462141990661621e-01,1.362008929252624512e+00,1.778126955032348633e-01,1.096461296081542969e+00,1.286537200212478638e-01,8.576223850250244141e-01,1.098620668053627014e-01,6.517828702926635742e-01,1.041015014052391052e-01
1.400000000000000000e+01,1.648967862129211426e+00,2.820749580860137939e-01,1.498511314392089844e+00,1.897744834423065186e-01,1.214088916778564453e+00,1.320784091949462891e-01,9.494146704673767090e-01,1.065821647644042969e-01,7.187055349349975586e-01,9.747119992971420288e-02
1.420000000000000107e+01,1.770014405250549316e+00,3.084061443805694580e-01,1.645805358886718750e+00,2.062734663486480713e-01,1.345557212829589844e+00,1.388366073369979858e-01,1.053573369979858398e+00,1.056802272796630859e-01,7.947210669517517090e-01,9.215982258319854736e-02
1.440000000000000036e+01,1.882164120674133301e+00,3.420265913009643555e-01,1.801551222801208496e+00,2.282487601041793823e-01,1.490632057189941406e+00,1.501276642084121704e-01,1.170960545539855957e+00,1.076156273484230042e-01,8.818252682685852051e-01,8.796938508749008179e-02
1.460000000000000142e+01,1.972310185432434082e+00,3.886347413063049316e-01,1.963620543479919434e+00,2.564179301261901855e-01,1.648469328880310059e+00,1.664845794439315796e-01,1.301888346672058105e+00,1.132393255829811096e-01,9.812775850296020508e-01,8.519361913204193115e-02
1.480000000000000071e+01,2.015626430511474609e+00,4.599256217479705811e-01,2.128564834594726562e+00,2.919936180114746094e-01,1.817484378814697266e+00,1.884457617998123169e-01,1.446561813354492188e+00,1.233947798609733582e-01,1.093896985054016113e+00,8.491636812686920166e-02
1.500000000000000000e+01,1.986859917640686035e+00,5.505642890930175781e-01,2.275204181671142578e+00,3.488206565380096436e-01,1.995482921600341797e+00,2.166309356689453125e-01,1.605728983879089355e+00,1.384953111410140991e-01,1.219840407371520996e+00,8.811429888010025024e-02
1.520000000000000107e+01,1.863731741905212402e+00,6.547405123710632324e-01,2.370595455169677734e+00,4.405751526355743408e-01,2.180255413055419922e+00,2.515198588371276855e-01,1.778298377990722656e+00,1.591204255819320679e-01,1.359321951866149902e+00,9.569092839956283569e-02
1.540000000000000036e+01,1.666265964508056641e+00,7.718120217323303223e-01,2.355339527130126953e+00,5.696915984153747559e-01,2.362582683563232422e+00,3.015415668487548828e-01,1.962323069572448730e+00,1.858517676591873169e-01,1.513198852539062500e+00,1.080768257379531860e-01
1.560000000000000142e+01,1.437641501426696777e+00,8.938597440719604492e-01,2.199606180191040039e+00,7.201153039932250977e-01,2.508818387985229492e+00,3.864333331584930420e-01,2.154586791992187500e+00,2.194493263959884644e-01,1.682147860527038574e+00,1.257184296846389771e-01
1.580000000000000071e+01,1.222121834754943848e+00,9.736104011535644531e-01,1.927747249603271484e+00,8.869004845619201660e-01,2.563680648803710938e+00,5.170472264289855957e-01,2.352215766906738281e+00,2.611299157142639160e-01,1.865157246589660645e+00,1.491813957691192627e-01
1.600000000000000000e+01,1.033922672271728516e+00,1.006820559501647949e+00,1.622610807418823242e+00,1.049642562866210938e+00,2.460901260375976562e+00,6.826649904251098633e-01,2.534117937088012695e+00,3.321273922920227051e-01,2.060155153274536133e+00,1.791209429502487183e-01
1.619999999999999929e+01,8.778797984123229980e-01,1.002981305122375488e+00,1.332768917083740234e+00,1.160502314567565918e+00,2.203242540359497070e+00,8.701253533363342285e-01,2.655100107192993164e+00,4.462540745735168457e-01,2.263400554656982422e+00,2.162956744432449341e-01
1.640000000000000213e+01,7.556146979331970215e-01,9.694840908050537109e-01,1.078863859176635742e+00,1.209487199783325195e+00,1.861108064651489258e+00,1.065726518630981445e+00,2.627566814422607422e+00,6.100026369094848633e-01,2.469169616699218750e+00,2.668954133987426758e-01
1.660000000000000142e+01,6.667274832725524902e-01,9.135771989822387695e-01,8.678380250930786133e-01,1.209815502166748047e+00,1.519030809402465820e+00,1.221769094467163086e+00,2.422051668167114258e+00,7.998063564300537109e-01,2.650798797607421875e+00,3.520629405975341797e-01
1.680000000000000071e+01,6.077114343643188477e-01,8.432171940803527832e-01,7.013725638389587402e-01,1.170217514038085938e+00,1.212214469909667969e+00,1.305623531341552734e+00,2.087753057479858398e+00,1.006083726882934570e+00,2.753662109375000000e+00,4.859912991523742676e-01
1.700000000000000000e+01,5.698634386062622070e-01,7.680960893630981445e-01,5.787704586982727051e-01,1.099395275115966797e+00,9.519704580307006836e-01,1.330526232719421387e+00,1.722041845321655273e+00,1.196107745170593262e+00,2.680686712265014648e+00,6.684976816177368164e-01
1.719999999999999929e+01,5.472264885902404785e-01,6.935392022132873535e-01,4.975078105926513672e-01,1.007226586341857910e+00,7.413247823715209961e-01,1.306023716926574707e+00,1.378016471862792969e+00,1.321219205856323242e+00,2.421015739440917969e+00,8.770354986190795898e-01
1.740000000000000213e+01,5.267353653907775879e-01,6.279894113540649414e-01,4.467683732509613037e-01,9.064464569091796875e-01,5.807338953018188477e-01,1.242466449737548828e+00,1.079296112060546875e+00,1.377383947372436523e+00,2.048873186111450195e+00,1.096526145935058594e+00
1.760000000000000142e+01,5.077306628227233887e-01,5.713484287261962891e-01,4.212921559810638428e-01,8.037736415863037109e-01,4.708296060562133789e-01,1.146952390670776367e+00,8.314782977104187012e-01,1.376651406288146973e+00,1.665389537811279297e+00,1.282357811927795410e+00
1.780000000000000071e+01,4.923660755157470703e-01,5.210635662078857422e-01,4.089061915874481201e-01,7.075421214103698730e-01,4.019600749015808105e-01,1.032703757286071777e+00,6.365935206413269043e-01,1.329110622406005859e+00,1.314352154731750488e+00,1.394218087196350098e+00
1.800000000000000000e+01,4.898258149623870850e-01,4.714744091033935547e-01,3.985379636287689209e-01,6.237224936485290527e-01,3.632437288761138916e-01,9.139802455902099609e-01,4.959043860435485840e-01,1.243850708007812500e+00,1.013139963150024414e+00,1.437841415405273438e+00
1.819999999999999929e+01,4.953434169292449951e-01,4.270684421062469482e-01,3.889119923114776611e-01,5.531107187271118164e-01,3.506410419940948486e-01,7.966371774673461914e-01,4.064969420433044434e-01,1.130500316619873047e+00,7.662393450736999512e-01,1.424112200736999512e+00
1.840000000000000213e+01,5.065979957580566406e-01,3.887082934379577637e-01,3.842164874076843262e-01,4.912860393524169922e-01,3.438844084739685059e-01,6.929581165313720703e-01,3.509781956672668457e-01,1.006853103637695312e+00,5.747887492179870605e-01,1.365130662918090820e+00
1.860000000000000142e+01,5.205606222152709961e-01,3.572807013988494873e-01,3.905175030231475830e-01,4.350730478763580322e-01,3.382706344127655029e-01,6.041857600212097168e-01,3.251211345195770264e-01,8.815773725509643555e-01,4.420572221279144287e-01,1.266442179679870605e+00
1.880000000000000071e+01,5.352617502212524414e-01,3.325627446174621582e-01,4.037373661994934082e-01,3.866460025310516357e-01,3.330503106117248535e-01,5.300173163414001465e-01,3.197996318340301514e-01,7.622275352478027344e-01,3.593873977661132812e-01,1.143020033836364746e+00
1.900000000000000000e+01,5.510845184326171875e-01,3.121945559978485107e-01,4.224692881107330322e-01,3.456411063671112061e-01,3.357650339603424072e-01,4.644376933574676514e-01,3.158183097839355469e-01,6.597434282302856445e-01,3.098159432411193848e-01,1.011527776718139648e+00
1.920000000000000284e+01,5.698447823524475098e-01,2.907129824161529541e-01,4.430973529815673828e-01,3.123153448104858398e-01,3.466605544090270996e-01,4.075980186462402344e-01,3.123710751533508301e-01,5.732104778289794922e-01,2.901282608509063721e-01,8.796356916427612305e-01
1.940000000000000213e+01,5.994089841842651367e-01,2.710646092891693115e-01,4.637369811534881592e-01,2.864377498626708984e-01,3.641851246356964111e-01,3.591469526290893555e-01,3.090396523475646973e-01,5.013918876647949219e-01,2.876738607883453369e-01,7.561919689178466797e-01
1.960000000000000142e+01,6.373545527458190918e-01,2.538837790489196777e-01,4.852712750434875488e-01,2.617978155612945557e-01,3.867974579334259033e-01,3.181189596652984619e-01,3.160652816295623779e-01,4.374674558639526367e-01,2.863570451736450195e-01,6.505742073059082031e-01
1.980000000000000071e+01,6.834435462951660156e-01,2.395007610321044922e-01,5.139653682708740234e-01,2.393966168165206909e-01,4.101569652557373047e-01,2.858815789222717285e-01,3.306441605091094971e-01,3.825855553150177002e-01,2.853609621524810791e-01,5.617107152938842773e-01
2.000000000000000000e+01,7.366254925727844238e-01,2.282965779304504395e-01,5.513747334480285645e-01,2.196791023015975952e-01,4.315453767776489258e-01,2.605098187923431396e-01,3.514301776885986328e-01,3.362181484699249268e-01,2.841144204139709473e-01,4.887108802795410156e-01
2.020000000000000284e+01,7.965068817138671875e-01,2.204965651035308838e-01,5.955577492713928223e-01,2.028496414422988892e-01,4.557505249977111816e-01,2.358021438121795654e-01,3.760386109352111816e-01,2.975126802921295166e-01,2.931150496006011963e-01,4.246445298194885254e-01
2.040000000000000213e+01,8.615462183952331543e-01,2.154083102941513062e-01,6.461757421493530273e-01,1.890308260917663574e-01,4.875817894935607910e-01,2.135675847530364990e-01,3.996007740497589111e-01,2.680995464324951172e-01,3.095310330390930176e-01,3.700484633445739746e-01
2.060000000000000142e+01,9.316151738166809082e-01,2.132247835397720337e-01,7.034348249435424805e-01,1.783479750156402588e-01,5.265216827392578125e-01,1.941338479518890381e-01,4.217828810214996338e-01,2.424377351999282837e-01,3.319393098354339600e-01,3.238996565341949463e-01
2.080000000000000071e+01,1.008646130561828613e+00,2.134996205568313599e-01,7.667073607444763184e-01,1.702721118927001953e-01,5.717616081237792969e-01,1.776238381862640381e-01,4.488272070884704590e-01,2.182197421789169312e-01,3.571654558181762695e-01,2.862851321697235107e-01
2.100000000000000000e+01,1.094020128250122070e+00,2.161029875278472900e-01,8.354541659355163574e-01,1.647703051567077637e-01,6.234425902366638184e-01,1.641820371150970459e-01,4.828411340713500977e-01,1.966953426599502563e-01,3.806925415992736816e-01,2.574920952320098877e-01
2.120000000000000284e+01,1.187841057777404785e+00,2.213694006204605103e-01,9.123821258544921875e-01,1.615505814552307129e-01,6.818009614944458008e-01,1.539110541343688965e-01,5.235427021980285645e-01,1.780481040477752686e-01,4.033198356628417969e-01,2.314143329858779907e-01
2.140000000000000213e+01,1.290107607841491699e+00,2.296485006809234619e-01,9.996497631072998047e-01,1.603913009166717529e-01,7.460477352142333984e-01,1.461050361394882202e-01,5.705156326293945312e-01,1.623952388763427734e-01,4.302634894847869873e-01,2.069799453020095825e-01
2.160000000000000142e+01,1.400149822235107422e+00,2.414294779300689697e-01,1.098090648651123047e+00,1.616036891937255859e-01,8.160052299499511719e-01,1.405437588691711426e-01,6.239892244338989258e-01,1.498362421989440918e-01,4.640416502952575684e-01,1.852900832891464233e-01
2.180000000000000071e+01,1.516251802444458008e+00,2.573855221271514893e-01,1.208573460578918457e+00,1.655260473489761353e-01,8.959037661552429199e-01,1.364587843418121338e-01,6.842021346092224121e-01,1.404746770858764648e-01,5.043610334396362305e-01,1.664944440126419067e-01
2.200000000000000000e+01,1.637248516082763672e+00,2.779359817504882812e-01,1.331999778747558594e+00,1.725251078605651855e-01,9.867064952850341797e-01,1.345036327838897705e-01,7.499772906303405762e-01,1.332990825176239014e-01,5.509335398674011230e-01,1.506850272417068481e-01
2.220000000000000284e+01,1.759784936904907227e+00,3.036027252674102783e-01,1.467054486274719238e+00,1.833942532539367676e-01,1.089302182197570801e+00,1.350059211254119873e-01,8.228843808174133301e-01,1.279898136854171753e-01,6.039876341819763184e-01,1.379609704017639160e-01
2.240000000000000213e+01,1.874950170516967773e+00,3.361276388168334961e-01,1.613122463226318359e+00,1.987178772687911987e-01,1.204617738723754883e+00,1.383220851421356201e-01,9.064431786537170410e-01,1.239204257726669312e-01,6.637615561485290527e-01,1.284256875514984131e-01
2.260000000000000142e+01,1.971022486686706543e+00,3.800652921199798584e-01,1.768725991249084473e+00,2.192773818969726562e-01,1.333616495132446289e+00,1.448388397693634033e-01,1.001360416412353516e+00,1.220812126994132996e-01,7.291715145111083984e-01,1.211412549018859863e-01
2.280000000000000071e+01,2.021403789520263672e+00,4.491747021675109863e-01,1.931306838989257812e+00,2.459079921245574951e-01,1.476288676261901855e+00,1.556133478879928589e-01,1.108559370040893555e+00,1.228136047720909119e-01,8.017901182174682617e-01,1.156895533204078674e-01
2.300000000000000000e+01,2.004237651824951172e+00,5.385717153549194336e-01,2.098920345306396484e+00,2.792025506496429443e-01,1.631162643432617188e+00,1.714072525501251221e-01,1.229002594947814941e+00,1.264889836311340332e-01,8.850780129432678223e-01,1.113132536411285400e-01
2.320000000000000284e+01,1.889949679374694824e+00,6.419411301612854004e-01,2.256256341934204102e+00,3.287496268749237061e-01,1.797075986862182617e+00,1.927022039890289307e-01,1.363135337829589844e+00,1.338621079921722412e-01,9.800980091094970703e-01,1.087372303009033203e-01
2.340000000000000213e+01,1.700228810310363770e+00,7.576443552970886230e-01,2.372783660888671875e+00,4.113304018974304199e-01,1.971730351448059082e+00,2.201312333345413208e-01,1.511065959930419922e+00,1.458523869514465332e-01,1.087613701820373535e+00,1.087044030427932739e-01
2.360000000000000142e+01,1.470665216445922852e+00,8.830866813659667969e-01,2.389441490173339844e+00,5.354570150375366211e-01,2.153109073638916016e+00,2.541376948356628418e-01,1.672136068344116211e+00,1.629840880632400513e-01,1.208583950996398926e+00,1.116127073764801025e-01
2.380000000000000071e+01,1.250630974769592285e+00,9.699116945266723633e-01,2.270312070846557617e+00,6.837825775146484375e-01,2.332465648651123047e+00,3.020085990428924561e-01,1.844490051269531250e+00,1.858314573764801025e-01,1.343041777610778809e+00,1.185009256005287170e-01
2.400000000000000000e+01,1.057263493537902832e+00,1.009008288383483887e+00,2.023336887359619141e+00,8.503686189651489258e-01,2.477194547653198242e+00,3.838340044021606445e-01,2.025878906250000000e+00,2.150222510099411011e-01,1.491419672966003418e+00,1.300254464149475098e-01
2.420000000000000284e+01,8.958023190498352051e-01,1.009561419486999512e+00,1.713962793350219727e+00,1.023784399032592773e+00,2.534537076950073242e+00,5.100710391998291016e-01,2.214010000228881836e+00,2.510452270507812500e-01,1.654466867446899414e+00,1.466040909290313721e-01
2.440000000000000213e+01,7.682658433914184570e-01,9.793038368225097656e-01,1.410737872123718262e+00,1.154058218002319336e+00,2.439988613128662109e+00,6.709966659545898438e-01,2.398114919662475586e+00,3.044871985912322998e-01,1.829633593559265137e+00,1.689361631870269775e-01
2.460000000000000142e+01,6.744845509529113770e-01,9.255431294441223145e-01,1.141851782798767090e+00,1.218140006065368652e+00,2.192939758300781250e+00,8.534247279167175293e-01,2.542914390563964844e+00,3.941213190555572510e-01,2.015443563461303711e+00,1.975432187318801880e-01
2.480000000000000071e+01,6.121981143951416016e-01,8.556538820266723633e-01,9.156125187873840332e-01,1.230326175689697266e+00,1.858386039733886719e+00,1.045544266700744629e+00,2.588667869567871094e+00,5.311592817306518555e-01,2.208604097366333008e+00,2.331468611955642700e-01
2.500000000000000000e+01,5.714679956436157227e-01,7.804904580116271973e-01,7.345591783523559570e-01,1.199627041816711426e+00,1.522279500961303711e+00,1.200752258300781250e+00,2.469964742660522461e+00,7.022551894187927246e-01,2.403982639312744141e+00,2.814016342163085938e-01
2.520000000000000284e+01,5.485638380050659180e-01,7.043519616127014160e-01,5.985093712806701660e-01,1.134883284568786621e+00,1.219362258911132812e+00,1.285624861717224121e+00,2.196075439453125000e+00,8.952760100364685059e-01,2.570211410522460938e+00,3.642377853393554688e-01
2.540000000000000213e+01,5.279769301414489746e-01,6.370983123779296875e-01,5.051633715629577637e-01,1.045790910720825195e+00,9.619779586791992188e-01,1.312016010284423828e+00,1.845742464065551758e+00,1.093676805496215820e+00,2.655249357223510742e+00,4.936826825141906738e-01
2.560000000000000142e+01,5.088831782341003418e-01,5.790351629257202148e-01,4.467449784278869629e-01,9.437401294708251953e-01,7.532618045806884766e-01,1.289532899856567383e+00,1.498890876770019531e+00,1.247733116149902344e+00,2.575991153717041016e+00,6.659377813339233398e-01
2.580000000000000071e+01,4.916217923164367676e-01,5.285193920135498047e-01,4.150983989238739014e-01,8.385787606239318848e-01,5.937484502792358398e-01,1.228043079376220703e+00,1.190668821334838867e+00,1.327266216278076172e+00,2.324729204177856445e+00,8.622707128524780273e-01
2.600000000000000000e+01,4.873406589031219482e-01,4.785123467445373535e-01,4.027690887451171875e-01,7.368050813674926758e-01,4.834205806255340576e-01,1.135726928710937500e+00,9.302508234977722168e-01,1.347945332527160645e+00,1.968246936798095703e+00,1.069846272468566895e+00
2.620000000000000284e+01,4.920012056827545166e-01,4.330059587955474854e-01,3.925359547138214111e-01,6.480178236961364746e-01,4.141407012939453125e-01,1.024097800254821777e+00,7.203912138938903809e-01,1.319215178489685059e+00,1.606204271316528320e+00,1.242612004280090332e+00
2.640000000000000213e+01,5.025731325149536133e-01,3.936073780059814453e-01,3.833538591861724854e-01,5.725446343421936035e-01,3.747394084930419922e-01,9.080358743667602539e-01,5.613300800323486328e-01,1.251999855041503906e+00,1.276376366615295410e+00,1.343417406082153320e+00
2.660000000000000142e+01,5.165362358093261719e-01,3.609969317913055420e-01,3.748288750648498535e-01,5.089817643165588379e-01,3.611774146556854248e-01,7.930388450622558594e-01,4.543916285037994385e-01,1.151997804641723633e+00,9.943006038665771484e-01,1.380201816558837891e+00
2.680000000000000071e+01,5.313109159469604492e-01,3.351659178733825684e-01,3.790766894817352295e-01,4.497246444225311279e-01,3.535892367362976074e-01,6.912068724632263184e-01,3.874917924404144287e-01,1.034985303878784180e+00,7.638434171676635742e-01,1.363369822502136230e+00
2.700000000000000000e+01,5.468487739562988281e-01,3.146464526653289795e-01,3.907811343669891357e-01,3.984184861183166504e-01,3.472650945186614990e-01,6.038484573364257812e-01,3.508599698543548584e-01,9.137639403343200684e-01,5.860545635223388672e-01,1.303894996643066406e+00
2.720000000000000284e+01,5.648098587989807129e-01,2.933031320571899414e-01,4.084273874759674072e-01,3.548395633697509766e-01,3.413866162300109863e-01,5.307695865631103516e-01,3.403867483139038086e-01,7.943346500396728516e-01,4.628164470195770264e-01,1.208199262619018555e+00
2.740000000000000213e+01,5.928644537925720215e-01,2.732385993003845215e-01,4.294536709785461426e-01,3.186045587062835693e-01,3.436824977397918701e-01,4.658322930335998535e-01,3.344834446907043457e-01,6.897105574607849121e-01,3.857440650463104248e-01,1.090299963951110840e+00
2.760000000000000142e+01,6.295818686485290527e-01,2.556062936782836914e-01,4.508100450038909912e-01,2.903106510639190674e-01,3.542320430278778076e-01,4.094663858413696289e-01,3.296566605567932129e-01,6.002119183540344238e-01,3.403209447860717773e-01,9.656990170478820801e-01
2.780000000000000071e+01,6.746196150779724121e-01,2.407309561967849731e-01,4.716695249080657959e-01,2.658985555171966553e-01,3.713610768318176270e-01,3.613980114459991455e-01,3.250657916069030762e-01,5.257380604743957520e-01,3.230228722095489502e-01,8.410907387733459473e-01
2.800000000000000000e+01,7.267850041389465332e-01,2.289521545171737671e-01,4.978998601436614990e-01,2.426149398088455200e-01,3.935645222663879395e-01,3.206956386566162109e-01,3.286941051483154297e-01,4.599885344505310059e-01,3.181798756122589111e-01,7.274255752563476562e-01
2.820000000000000284e+01,7.858913540840148926e-01,2.207173556089401245e-01,5.328150391578674316e-01,2.219523489475250244e-01,4.166014194488525391e-01,2.885923683643341064e-01,3.402860164642333984e-01,4.031475186347961426e-01,3.145948648452758789e-01,6.298509836196899414e-01
2.840000000000000213e+01,8.501510620117187500e-01,2.151684761047363281e-01,5.749369859695434570e-01,2.041332274675369263e-01,4.377847015857696533e-01,2.633900940418243408e-01,3.584915399551391602e-01,3.547531366348266602e-01,3.111117780208587646e-01,5.485587120056152344e-01
2.860000000000000142e+01,9.195615649223327637e-01,2.124864906072616577e-01,6.234313249588012695e-01,1.892860680818557739e-01,4.619017243385314941e-01,2.388024032115936279e-01,3.817093670368194580e-01,3.137729167938232422e-01,3.116375207901000977e-01,4.788406491279602051e-01
2.880000000000000071e+01,9.955289363861083984e-01,2.123720794916152954e-01,6.785033941268920898e-01,1.775355041027069092e-01,4.938929975032806396e-01,2.166796624660491943e-01,4.053338468074798584e-01,2.818915545940399170e-01,3.213318586349487305e-01,4.181011617183685303e-01
2.900000000000000000e+01,1.079858303070068359e+00,2.145402282476425171e-01,7.399954199790954590e-01,1.687213629484176636e-01,5.329914689064025879e-01,1.973586529493331909e-01,4.269490242004394531e-01,2.564243674278259277e-01,3.381159901618957520e-01,3.662475645542144775e-01
2.920000000000000284e+01,1.172671556472778320e+00,2.193243950605392456e-01,8.070221543312072754e-01,1.621797382831573486e-01,5.784224867820739746e-01,1.809578537940979004e-01,4.515271186828613281e-01,2.317121028900146484e-01,3.604894280433654785e-01,3.224138617515563965e-01
2.940000000000000213e+01,1.273987770080566406e+00,2.270736396312713623e-01,8.809717893600463867e-01,1.581465005874633789e-01,6.303276419639587402e-01,1.676122397184371948e-01,4.835861921310424805e-01,2.095202505588531494e-01,3.848645389080047607e-01,2.871021926403045654e-01
2.960000000000000142e+01,1.383503198623657227e+00,2.381974160671234131e-01,9.650700688362121582e-01,1.560810357332229614e-01,6.889197826385498047e-01,1.574416607618331909e-01,5.227127671241760254e-01,1.901346594095230103e-01,4.071353971958160400e-01,2.602434158325195312e-01
2.980000000000000071e+01,1.499304652214050293e+00,2.534440159797668457e-01,1.060147285461425781e+00,1.562880575656890869e-01,7.533603310585021973e-01,1.497012376785278320e-01,5.680873394012451172e-01,1.736987233161926270e-01,4.299089014530181885e-01,2.345114946365356445e-01
3.000000000000000000e+01,1.620272159576416016e+00,2.732372283935546875e-01,1.167069911956787109e+00,1.590992063283920288e-01,8.234764337539672852e-01,1.442314237356185913e-01,6.199066638946533203e-01,1.603325158357620239e-01,4.591861665248870850e-01,2.111413925886154175e-01
3.020000000000000284e+01,1.743833661079406738e+00,2.980566024780273438e-01,1.286738634109497070e+00,1.648743748664855957e-01,9.034869670867919922e-01,1.404015719890594482e-01,6.784071922302246094e-01,1.501387357711791992e-01,4.954873025417327881e-01,1.905191987752914429e-01
3.040000000000000213e+01,1.862158775329589844e+00,3.291337490081787109e-01,1.419497132301330566e+00,1.741071343421936035e-01,9.943587779998779297e-01,1.387081146240234375e-01,7.427705526351928711e-01,1.423883289098739624e-01,5.381854176521301270e-01,1.728259027004241943e-01
3.060000000000000142e+01,1.964985609054565430e+00,3.696037232875823975e-01,1.563539266586303711e+00,1.876967698335647583e-01,1.096973776817321777e+00,1.394775807857513428e-01,8.128939270973205566e-01,1.368691176176071167e-01,5.872278213500976562e-01,1.581586152315139771e-01
3.080000000000000071e+01,2.026301383972167969e+00,4.348391890525817871e-01,1.718155860900878906e+00,2.064111679792404175e-01,1.212251543998718262e+00,1.430651247501373291e-01,8.932228684425354004e-01,1.326484978199005127e-01,6.428468227386474609e-01,1.466181725263595581e-01
3.100000000000000000e+01,2.024663686752319336e+00,5.222490429878234863e-01,1.880821347236633301e+00,2.309115380048751831e-01,1.341147303581237793e+00,1.498559564352035522e-01,9.845400452613830566e-01,1.305676102638244629e-01,7.048303484916687012e-01,1.379531174898147583e-01
3.120000000000000284e+01,1.927739024162292480e+00,6.251103878021240234e-01,2.049730777740478516e+00,2.617754042148590088e-01,1.483782410621643066e+00,1.608167588710784912e-01,1.087742567062377930e+00,1.309565007686614990e-01,7.724425196647644043e-01,1.314978897571563721e-01
3.140000000000000213e+01,1.748535871505737305e+00,7.400653958320617676e-01,2.218795776367187500e+00,3.016710579395294189e-01,1.637950420379638672e+00,1.768426448106765747e-01,1.203766107559204102e+00,1.341743171215057373e-01,8.486734032630920410e-01,1.265227049589157104e-01
3.160000000000000142e+01,1.518560409545898438e+00,8.682149052619934082e-01,2.359768390655517578e+00,3.712475001811981201e-01,1.803022623062133789e+00,1.983421444892883301e-01,1.333583354949951172e+00,1.406107395887374878e-01,9.357848763465881348e-01,1.231387183070182800e-01
3.180000000000000071e+01,1.291807889938354492e+00,9.652703404426574707e-01,2.430090427398681641e+00,4.801907539367675781e-01,1.976292252540588379e+00,2.260029464960098267e-01,1.476997494697570801e+00,1.514510810375213623e-01,1.034546375274658203e+00,1.220915392041206360e-01
3.200000000000000000e+01,1.090816497802734375e+00,1.012841463088989258e+00,2.370360612869262695e+00,6.234273910522460938e-01,2.156078815460205078e+00,2.601897716522216797e-01,1.633104801177978516e+00,1.673028022050857544e-01,1.145893692970275879e+00,1.237320378422737122e-01
3.220000000000000284e+01,9.214105010032653809e-01,1.019690036773681641e+00,2.165615797042846680e+00,7.870729565620422363e-01,2.331115484237670898e+00,3.100716769695281982e-01,1.800358414649963379e+00,1.886998713016510010e-01,1.270801663398742676e+00,1.284414976835250854e-01
3.239999999999999858e+01,7.861774563789367676e-01,9.940416216850280762e-01,1.860911488533020020e+00,9.648295044898986816e-01,2.468384742736816406e+00,3.943460583686828613e-01,1.976688146591186523e+00,2.162449955940246582e-01,1.409295082092285156e+00,1.372589170932769775e-01
3.260000000000000142e+01,6.852778792381286621e-01,9.432967901229858398e-01,1.546324729919433594e+00,1.118782281875610352e+00,2.511963129043579102e+00,5.233465433120727539e-01,2.159857273101806641e+00,2.504303753376007080e-01,1.561822533607482910e+00,1.508244723081588745e-01
3.280000000000000426e+01,6.171603798866271973e-01,8.746858835220336914e-01,1.256871104240417480e+00,1.211556553840637207e+00,2.403420209884643555e+00,6.839810609817504883e-01,2.342058658599853516e+00,2.980160415172576904e-01,1.726567625999450684e+00,1.697605848312377930e-01
3.300000000000000000e+01,5.722949504852294922e-01,7.991746068000793457e-01,1.007744193077087402e+00,1.245548129081726074e+00,2.148200035095214844e+00,8.653734326362609863e-01,2.490800619125366211e+00,3.795819282531738281e-01,1.902459144592285156e+00,1.945318728685379028e-01
3.320000000000000284e+01,5.474768280982971191e-01,7.213000059127807617e-01,8.038777112960815430e-01,1.232175827026367188e+00,1.815615057945251465e+00,1.054370522499084473e+00,2.553974151611328125e+00,5.057964920997619629e-01,2.086218118667602539e+00,2.259050905704498291e-01
3.339999999999999858e+01,5.269727706909179688e-01,6.510106921195983887e-01,6.460521817207336426e-01,1.180324912071228027e+00,1.484629511833190918e+00,1.203116059303283691e+00,2.463671445846557617e+00,6.682536005973815918e-01,2.275702238082885742e+00,2.646717429161071777e-01
3.360000000000000142e+01,5.079551935195922852e-01,5.904427170753479004e-01,5.328032970428466797e-01,1.099736571311950684e+00,1.189170122146606445e+00,1.280466079711914062e+00,2.217379331588745117e+00,8.526699542999267578e-01,2.451772928237915039e+00,3.286057412624359131e-01
3.380000000000000426e+01,4.903172552585601807e-01,5.380968451499938965e-01,4.608218371868133545e-01,9.987624883651733398e-01,9.392991065979003906e-01,1.301180243492126465e+00,1.879635214805603027e+00,1.047315001487731934e+00,2.573997974395751953e+00,4.324921667575836182e-01
3.400000000000000000e+01,4.838183820247650146e-01,4.875167310237884521e-01,4.176858961582183838e-01,8.923231959342956543e-01,7.377481460571289062e-01,1.274480223655700684e+00,1.539309382438659668e+00,1.205859184265136719e+00,2.563206672668457031e+00,5.841948986053466797e-01
3.420000000000000284e+01,4.873935282230377197e-01,4.405721426010131836e-01,3.994646668434143066e-01,7.856580615043640137e-01,5.847663283348083496e-01,1.210228323936462402e+00,1.231670856475830078e+00,1.294024825096130371e+00,2.387211799621582031e+00,7.617750167846679688e-01
3.439999999999999858e+01,4.971067905426025391e-01,3.998195528984069824e-01,3.888541758060455322e-01,6.896148920059204102e-01,4.801456928253173828e-01,1.116354107856750488e+00,9.698470830917358398e-01,1.322687387466430664e+00,2.074788093566894531e+00,9.579432010650634766e-01
3.460000000000000142e+01,5.110687613487243652e-01,3.655748963356018066e-01,3.799495697021484375e-01,6.065745949745178223e-01,4.144695699214935303e-01,1.005273342132568359e+00,7.571339607238769531e-01,1.301620364189147949e+00,1.724457144737243652e+00,1.144971132278442383e+00
3.480000000000000426e+01,5.259625315666198730e-01,3.383138179779052734e-01,3.716802895069122314e-01,5.367761850357055664e-01,3.780921101570129395e-01,8.905375599861145020e-01,5.941792130470275879e-01,1.240837097167968750e+00,1.391525030136108398e+00,1.272583723068237305e+00
3.500000000000000000e+01,5.411901473999023438e-01,3.174093365669250488e-01,3.718010783195495605e-01,4.739029109477996826e-01,3.668603003025054932e-01,7.772750854492187500e-01,4.812494218349456787e-01,1.148316740989685059e+00,1.100578784942626953e+00,1.331635117530822754e+00
3.520000000000000284e+01,5.586657524108886719e-01,2.963406741619110107e-01,3.807448148727416992e-01,4.188091456890106201e-01,3.589286208152770996e-01,6.784698963165283203e-01,4.104087352752685547e-01,1.035691380500793457e+00,8.582599163055419922e-01,1.335240364074707031e+00
3.539999999999999858e+01,5.845475196838378906e-01,2.757320702075958252e-01,3.961502313613891602e-01,3.717120587825775146e-01,3.522113263607025146e-01,5.939115881919860840e-01,3.697622120380401611e-01,9.182052016258239746e-01,6.665693521499633789e-01,1.292895078659057617e+00
3.560000000000000142e+01,6.197758913040161133e-01,2.575371861457824707e-01,4.166676998138427734e-01,3.318366408348083496e-01,3.459690511226654053e-01,5.231068134307861328e-01,3.553580343723297119e-01,8.016864061355590820e-01,5.254886150360107422e-01,1.215070724487304688e+00
3.580000000000000426e+01,6.633458733558654785e-01,2.420411556959152222e-01,4.381864070892333984e-01,3.001186251640319824e-01,3.492704331874847412e-01,4.595327675342559814e-01,3.481785655021667480e-01,6.978558897972106934e-01,4.346571564674377441e-01,1.108068704605102539e+00
3.600000000000000000e+01,7.142674922943115234e-01,2.295419573783874512e-01,4.585913121700286865e-01,2.754447758197784424e-01,3.604565262794494629e-01,4.044603109359741211e-01,3.422515690326690674e-01,6.087347865104675293e-01,3.780718147754669189e-01,9.900187253952026367e-01
3.620000000000000284e+01,7.721690535545349121e-01,2.205318361520767212e-01,4.820202589035034180e-01,2.511508762836456299e-01,3.780514895915985107e-01,3.575679063796997070e-01,3.367408812046051025e-01,5.342416167259216309e-01,3.503749072551727295e-01,8.701243996620178223e-01
3.639999999999999858e+01,8.354755640029907227e-01,2.143956720829010010e-01,5.131001472473144531e-01,2.292339801788330078e-01,4.005128443241119385e-01,3.178651630878448486e-01,3.386700451374053955e-01,4.684596657752990723e-01,3.430818617343902588e-01,7.556172013282775879e-01
3.660000000000000142e+01,9.039903879165649414e-01,2.110898494720458984e-01,5.521683096885681152e-01,2.100746184587478638e-01,4.232695102691650391e-01,2.869382500648498535e-01,3.490141332149505615e-01,4.113316535949707031e-01,3.372529149055480957e-01,6.570177078247070312e-01
3.680000000000000426e+01,9.787378907203674316e-01,2.104567140340805054e-01,5.977121591567993164e-01,1.938325911760330200e-01,4.444070756435394287e-01,2.619827389717102051e-01,3.660345077514648438e-01,3.625844120979309082e-01,3.321173489093780518e-01,5.736579895019531250e-01
3.700000000000000000e+01,1.061894297599792480e+00,2.120508551597595215e-01,6.497411727905273438e-01,1.806305348873138428e-01,4.691254496574401855e-01,2.377119660377502441e-01,3.882334530353546143e-01,3.213049173355102539e-01,3.273412883281707764e-01,5.040273070335388184e-01
3.720000000000000284e+01,1.153605818748474121e+00,2.162051349878311157e-01,7.084622383117675781e-01,1.705944240093231201e-01,5.020720362663269043e-01,2.159920632839202881e-01,4.114999175071716309e-01,2.885954082012176514e-01,3.336382806301116943e-01,4.412755072116851807e-01
3.739999999999999858e+01,1.253918766975402832e+00,2.232687771320343018e-01,7.729511260986328125e-01,1.629623472690582275e-01,5.420820116996765137e-01,1.970912814140319824e-01,4.327653646469116211e-01,2.632245421409606934e-01,3.473822176456451416e-01,3.873089253902435303e-01
3.760000000000000142e+01,1.362763166427612305e+00,2.336048632860183716e-01,8.429891467094421387e-01,1.578556746244430542e-01,5.884092450141906738e-01,1.811267137527465820e-01,4.566070437431335449e-01,2.384469360113143921e-01,3.673439919948577881e-01,3.415892124176025391e-01
3.780000000000000426e+01,1.478430509567260742e+00,2.479371428489685059e-01,9.224016666412353516e-01,1.547470241785049438e-01,6.412572860717773438e-01,1.682232022285461426e-01,4.880901873111724854e-01,2.160968929529190063e-01,3.911918997764587402e-01,3.032523989677429199e-01
3.800000000000000000e+01,1.599639058113098145e+00,2.667625844478607178e-01,1.012439846992492676e+00,1.537683159112930298e-01,7.008277773857116699e-01,1.585101932287216187e-01,5.266638398170471191e-01,1.965381354093551636e-01,4.143106341361999512e-01,2.742023766040802002e-01
3.820000000000000284e+01,1.724610209465026855e+00,2.905263602733612061e-01,1.113957524299621582e+00,1.552395522594451904e-01,7.660530209541320801e-01,1.510928720235824585e-01,5.716057419776916504e-01,1.798914074897766113e-01,4.362683892250061035e-01,2.487991899251937866e-01
3.840000000000000568e+01,1.847221493721008301e+00,3.199148774147033691e-01,1.227844238281250000e+00,1.595084965229034424e-01,8.373521566390991211e-01,1.458515673875808716e-01,6.229867935180664062e-01,1.663026809692382812e-01,4.631917178630828857e-01,2.248794734477996826e-01
3.860000000000000142e+01,1.956244349479675293e+00,3.584876954555511475e-01,1.355022907257080078e+00,1.669520437717437744e-01,9.187368154525756836e-01,1.424236297607421875e-01,6.810348033905029297e-01,1.558802574872970581e-01,4.976369738578796387e-01,2.036365717649459839e-01
3.880000000000000426e+01,2.030226469039916992e+00,4.188304841518402100e-01,1.494539022445678711e+00,1.783146113157272339e-01,1.011065006256103516e+00,1.411752104759216309e-01,7.450257539749145508e-01,1.479694843292236328e-01,5.388811230659484863e-01,1.852388828992843628e-01
3.900000000000000000e+01,2.045962572097778320e+00,5.038387775421142578e-01,1.644892454147338867e+00,1.945962309837341309e-01,1.115219354629516602e+00,1.424356698989868164e-01,8.147047758102416992e-01,1.423072367906570435e-01,5.864315032958984375e-01,1.698375344276428223e-01
3.920000000000000284e+01,1.968659162521362305e+00,6.059215068817138672e-01,1.804843187332153320e+00,2.163370251655578613e-01,1.232119441032409668e+00,1.465630829334259033e-01,8.940473794937133789e-01,1.382109373807907104e-01,6.405066251754760742e-01,1.575406938791275024e-01
3.940000000000000568e+01,1.802328944206237793e+00,7.209520339965820312e-01,1.972110748291015625e+00,2.440958768129348755e-01,1.362719893455505371e+00,1.539455950260162354e-01,9.842271208763122559e-01,1.362290978431701660e-01,7.012178897857666016e-01,1.483515799045562744e-01
3.960000000000000142e+01,1.571725606918334961e+00,8.521817922592163086e-01,2.144430160522460938e+00,2.787532806396484375e-01,1.506729364395141602e+00,1.656292527914047241e-01,1.086127877235412598e+00,1.366872787475585938e-01,7.675124406814575195e-01,1.413561254739761353e-01
3.980000000000000426e+01,1.338656067848205566e+00,9.589238762855529785e-01,2.303807258605957031e+00,3.330164849758148193e-01,1.661842465400695801e+00,1.824511736631393433e-01,1.200671434402465820e+00,1.399397104978561401e-01,8.410931825637817383e-01,1.361982673406600952e-01
4.000000000000000000e+01,1.129232645034790039e+00,1.016178727149963379e+00,2.417346239089965820e+00,4.223005175590515137e-01,1.827522873878479004e+00,2.048056423664093018e-01,1.328815817832946777e+00,1.463707387447357178e-01,9.250987172126770020e-01,1.327399462461471558e-01
4.020000000000000284e+01,9.509685635566711426e-01,1.030263781547546387e+00,2.421019315719604492e+00,5.536699295043945312e-01,2.000838994979858398e+00,2.333934754133224487e-01,1.470677495002746582e+00,1.569515466690063477e-01,1.020382285118103027e+00,1.315324306488037109e-01
4.040000000000000568e+01,8.071051239967346191e-01,1.009965658187866211e+00,2.281353235244750977e+00,7.089864015579223633e-01,2.180358409881591797e+00,2.685106098651885986e-01,1.624617815017700195e+00,1.725314408540725708e-01,1.127852559089660645e+00,1.329152137041091919e-01
4.060000000000000142e+01,6.981821656227111816e-01,9.627798199653625488e-01,2.013518571853637695e+00,8.825919628143310547e-01,2.349626064300537109e+00,3.234702944755554199e-01,1.789564132690429688e+00,1.935801059007644653e-01,1.248456001281738281e+00,1.372573524713516235e-01
4.080000000000000426e+01,6.229265928268432617e-01,8.961008787155151367e-01,1.694823861122131348e+00,1.058070063591003418e+00,2.474172353744506836e+00,4.143826365470886230e-01,1.963223695755004883e+00,2.207296639680862427e-01,1.382879495620727539e+00,1.451464146375656128e-01
4.100000000000000000e+01,5.733816623687744141e-01,8.202253580093383789e-01,1.387852907180786133e+00,1.183139204978942871e+00,2.488406181335449219e+00,5.504055023193359375e-01,2.143611669540405273e+00,2.544189691543579102e-01,1.531042575836181641e+00,1.576547026634216309e-01
4.120000000000000284e+01,5.446259975433349609e-01,7.413115501403808594e-01,1.117235064506530762e+00,1.242104530334472656e+00,2.350858926773071289e+00,7.130998373031616211e-01,2.322366237640380859e+00,3.013671338558197021e-01,1.690808892250061035e+00,1.754207313060760498e-01
4.140000000000000568e+01,5.241326689720153809e-01,6.677392721176147461e-01,8.909639120101928711e-01,1.249470353126525879e+00,2.075525283813476562e+00,8.954348564147949219e-01,2.467323541641235352e+00,3.819075524806976318e-01,1.861551880836486816e+00,1.988501995801925659e-01
4.160000000000000142e+01,5.053261518478393555e-01,6.039721965789794922e-01,7.109391689300537109e-01,1.213977575302124023e+00,1.742761492729187012e+00,1.080171704292297363e+00,2.526872634887695312e+00,5.063827037811279297e-01,2.040052413940429688e+00,2.287007421255111694e-01
4.180000000000000426e+01,4.878832101821899414e-01,5.490009188652038574e-01,5.767428874969482422e-01,1.144881486892700195e+00,1.420674443244934082e+00,1.214023113250732422e+00,2.436510324478149414e+00,6.657426357269287109e-01,2.224630832672119141e+00,2.654414772987365723e-01
4.200000000000000000e+01,4.789098203182220459e-01,4.976695775985717773e-01,4.868595600128173828e-01,1.050770759582519531e+00,1.136363863945007324e+00,1.278987884521484375e+00,2.193877935409545898e+00,8.465632796287536621e-01,2.398095369338989258e+00,3.241819739341735840e-01
4.220000000000000284e+01,4.812914729118347168e-01,4.490205943584442139e-01,4.307111799716949463e-01,9.452832937240600586e-01,8.979845046997070312e-01,1.289721608161926270e+00,1.861705183982849121e+00,1.037809491157531738e+00,2.523294210433959961e+00,4.206403791904449463e-01
4.240000000000000568e+01,4.900769889354705811e-01,4.066715538501739502e-01,4.015198349952697754e-01,8.372992873191833496e-01,7.076763510704040527e-01,1.255283236503601074e+00,1.527119636535644531e+00,1.193374991416931152e+00,2.528665304183959961e+00,5.637897253036499023e-01
4.260000000000000142e+01,5.040935277938842773e-01,3.704793453216552734e-01,3.903070986270904541e-01,7.340142726898193359e-01,5.651853680610656738e-01,1.185697913169860840e+00,1.224788784980773926e+00,1.279343247413635254e+00,2.375661373138427734e+00,7.336363792419433594e-01
4.280000000000000426e+01,5.191769599914550781e-01,3.415668308734893799e-01,3.810046315193176270e-01,6.442306637763977051e-01,4.702168703079223633e-01,1.088092684745788574e+00,9.676299095153808594e-01,1.306803703308105469e+00,2.082329988479614258e+00,9.232750535011291504e-01
4.300000000000000000e+01,5.345948934555053711e-01,3.194297850131988525e-01,3.726654648780822754e-01,5.680853724479675293e-01,4.108299016952514648e-01,9.772403836250305176e-01,7.588577270507812500e-01,1.285425305366516113e+00,1.740252852439880371e+00,1.110519886016845703e+00
4.320000000000000284e+01,5.517020821571350098e-01,2.985262572765350342e-01,3.652573823928833008e-01,5.038853883743286133e-01,3.797089159488677979e-01,8.637548089027404785e-01,5.990617275238037109e-01,1.224912166595458984e+00,1.411808848381042480e+00,1.242670416831970215e+00
4.340000000000000568e+01,5.756279230117797852e-01,2.773634791374206543e-01,3.704943656921386719e-01,4.444208741188049316e-01,3.700731098651885986e-01,7.538542151451110840e-01,4.880232512950897217e-01,1.133837103843688965e+00,1.123111486434936523e+00,1.305762887001037598e+00
4.360000000000000142e+01,6.095372438430786133e-01,2.586083710193634033e-01,3.830323815345764160e-01,3.931004405021667480e-01,3.620574176311492920e-01,6.588914394378662109e-01,4.182464480400085449e-01,1.023086905479431152e+00,8.816823363304138184e-01,1.313807249069213867e+00
4.380000000000000426e+01,6.518067717552185059e-01,2.425024509429931641e-01,4.014952778816223145e-01,3.495783209800720215e-01,3.551073968410491943e-01,5.780548453330993652e-01,3.783072829246520996e-01,9.077936410903930664e-01,6.895571947097778320e-01,1.276120781898498535e+00
4.400000000000000000e+01,7.016216516494750977e-01,2.293542176485061646e-01,4.231224358081817627e-01,3.134715259075164795e-01,3.486501276493072510e-01,5.103058218955993652e-01,3.641822040081024170e-01,7.934179902076721191e-01,5.463425517082214355e-01,1.203388571739196777e+00
4.420000000000000284e+01,7.584143877029418945e-01,2.195903956890106201e-01,4.449223577976226807e-01,2.854589223861694336e-01,3.535699844360351562e-01,4.485709071159362793e-01,3.563462197780609131e-01,6.919063329696655273e-01,4.526097178459167480e-01,1.101227879524230957e+00
4.440000000000000568e+01,8.208529949188232422e-01,2.128786146640777588e-01,4.662814736366271973e-01,2.606908082962036133e-01,3.659852743148803711e-01,3.952987492084503174e-01,3.498204946517944336e-01,6.047439575195312500e-01,3.940997719764709473e-01,9.864811301231384277e-01
4.460000000000000142e+01,8.885050415992736816e-01,2.089698016643524170e-01,4.932838082313537598e-01,2.374661564826965332e-01,3.845642209053039551e-01,3.500716984272003174e-01,3.437552452087402344e-01,5.318043828010559082e-01,3.642772734165191650e-01,8.695420026779174805e-01
4.480000000000000426e+01,9.622106552124023438e-01,2.078092992305755615e-01,5.288596153259277344e-01,2.168933004140853882e-01,4.071086347103118896e-01,3.121484816074371338e-01,3.458055257797241211e-01,4.669468700885772705e-01,3.558554351329803467e-01,7.568601369857788086e-01
4.500000000000000000e+01,1.044477701187133789e+00,2.088111490011215210e-01,5.712844133377075195e-01,1.991811096668243408e-01,4.296274781227111816e-01,2.829129099845886230e-01,3.561727106571197510e-01,4.106105268001556396e-01,3.489758074283599854e-01,6.596766114234924316e-01
4.520000000000000284e+01,1.135408401489257812e+00,2.123251706361770630e-01,6.200959682464599609e-01,1.844487786293029785e-01,4.510923326015472412e-01,2.579327821731567383e-01,3.731199502944946289e-01,3.625526428222656250e-01,3.429830670356750488e-01,5.772047638893127441e-01
4.540000000000000568e+01,1.235077857971191406e+00,2.187021076679229736e-01,6.754999160766601562e-01,1.728211492300033569e-01,4.772206246852874756e-01,2.341614365577697754e-01,3.951582014560699463e-01,3.218593001365661621e-01,3.374127149581909180e-01,5.082111358642578125e-01
4.560000000000000142e+01,1.343447208404541016e+00,2.283075302839279175e-01,7.372773289680480957e-01,1.640900075435638428e-01,5.116251111030578613e-01,2.130299955606460571e-01,4.181139469146728516e-01,2.896820008754730225e-01,3.429758250713348389e-01,4.457459747791290283e-01
4.580000000000000426e+01,1.459423303604125977e+00,2.417334765195846558e-01,8.046301007270812988e-01,1.575884670019149780e-01,5.529358386993408203e-01,1.947413682937622070e-01,4.392321705818176270e-01,2.645122110843658447e-01,3.559700250625610352e-01,3.919661343097686768e-01
4.600000000000000000e+01,1.581356763839721680e+00,2.596138715744018555e-01,8.793045282363891602e-01,1.534266620874404907e-01,6.006050109863281250e-01,1.794140636920928955e-01,4.632557034492492676e-01,2.399326562881469727e-01,3.751762807369232178e-01,3.463462889194488525e-01
4.620000000000000284e+01,1.707953691482543945e+00,2.823797464370727539e-01,9.642468690872192383e-01,1.512506902217864990e-01,6.548380255699157715e-01,1.671726852655410767e-01,4.952040612697601318e-01,2.178068757057189941e-01,3.983942270278930664e-01,3.080541193485260010e-01
4.640000000000000568e+01,1.834320425987243652e+00,3.106603324413299561e-01,1.060298442840576172e+00,1.513687819242477417e-01,7.156785726547241211e-01,1.580150127410888672e-01,5.342555046081542969e-01,1.984809935092926025e-01,4.213342964649200439e-01,2.787928879261016846e-01
4.660000000000000142e+01,1.949682593345642090e+00,3.474231064319610596e-01,1.168337106704711914e+00,1.541164219379425049e-01,7.820703983306884766e-01,1.510739326477050781e-01,5.796558856964111328e-01,1.820743680000305176e-01,4.430747628211975098e-01,2.535737454891204834e-01
4.680000000000000426e+01,2.036340475082397461e+00,4.031295180320739746e-01,1.289275646209716797e+00,1.598577499389648438e-01,8.553761243820190430e-01,1.462053209543228149e-01,6.315398812294006348e-01,1.687157750129699707e-01,4.694844186305999756e-01,2.296874225139617920e-01
4.700000000000000000e+01,2.066853523254394531e+00,4.855149388313293457e-01,1.424057602882385254e+00,1.689872145652770996e-01,9.389362335205078125e-01,1.432753801345825195e-01,6.901103854179382324e-01,1.585320681333541870e-01,5.038042068481445312e-01,2.084565907716751099e-01
4.720000000000000284e+01,2.009085655212402344e+00,5.867863893508911133e-01,1.569984912872314453e+00,1.827818602323532104e-01,1.033600807189941406e+00,1.425913125276565552e-01,7.545300126075744629e-01,1.507835537195205688e-01,5.449869036674499512e-01,1.900680810213088989e-01
4.740000000000000568e+01,1.855615139007568359e+00,7.018501758575439453e-01,1.726617455482482910e+00,2.017681300640106201e-01,1.140257954597473145e+00,1.444878131151199341e-01,8.246165513992309570e-01,1.453094780445098877e-01,5.925200581550598145e-01,1.746455430984497070e-01
4.760000000000000142e+01,1.627610921859741211e+00,8.335601687431335449e-01,1.891656398773193359e+00,2.265772223472595215e-01,1.259831905364990234e+00,1.493285000324249268e-01,9.045292735099792480e-01,1.415256410837173462e-01,6.465790271759033203e-01,1.623280346393585205e-01
4.780000000000000426e+01,1.389519691467285156e+00,9.492788910865783691e-01,2.063430070877075195e+00,2.575997710227966309e-01,1.393281698226928711e+00,1.575072407722473145e-01,9.952807426452636719e-01,1.398761570453643799e-01,7.072779536247253418e-01,1.531210243701934814e-01
4.800000000000000000e+01,1.171566605567932129e+00,1.017156004905700684e+00,2.236106395721435547e+00,2.976316511631011963e-01,1.539345264434814453e+00,1.702730059623718262e-01,1.097750663757324219e+00,1.406869143247604370e-01,7.735610604286193848e-01,1.461080461740493774e-01
4.820000000000000284e+01,9.841533303260803223e-01,1.039288878440856934e+00,2.381411075592041016e+00,3.677577972412109375e-01,1.696415185928344727e+00,1.882432699203491211e-01,1.212855815887451172e+00,1.443123519420623779e-01,8.468987941741943359e-01,1.410123705863952637e-01
4.840000000000000568e+01,8.312456011772155762e-01,1.025075078010559082e+00,2.456803083419799805e+00,4.778270125389099121e-01,1.863302469253540039e+00,2.119003385305404663e-01,1.341548919677734375e+00,1.511368602514266968e-01,9.305567741394042969e-01,1.377790719270706177e-01
4.860000000000000142e+01,7.138064503669738770e-01,9.820830821990966797e-01,2.399079799652099609e+00,6.237968206405639648e-01,2.037490129470825195e+00,2.418380677700042725e-01,1.484003305435180664e+00,1.620915383100509644e-01,1.025399208068847656e+00,1.367901563644409180e-01
4.880000000000000426e+01,6.308799386024475098e-01,9.178597331047058105e-01,2.192294597625732422e+00,7.907129526138305664e-01,2.216654777526855469e+00,2.790831029415130615e-01,1.637837290763854980e+00,1.781156361103057861e-01,1.132324337959289551e+00,1.383825093507766724e-01
4.900000000000000000e+01,5.762775540351867676e-01,8.419256210327148438e-01,1.882736325263977051e+00,9.715424776077270508e-01,2.378312587738037109e+00,3.411662578582763672e-01,1.802542686462402344e+00,1.996012330055236816e-01,1.252267718315124512e+00,1.429221779108047485e-01
4.920000000000000284e+01,5.432061553001403809e-01,7.622045874595642090e-01,1.562484025955200195e+00,1.129021763801574707e+00,2.485680580139160156e+00,4.414712786674499512e-01,1.975336313247680664e+00,2.272461950778961182e-01,1.386121153831481934e+00,1.508560031652450562e-01
4.940000000000000568e+01,5.225590467453002930e-01,6.855052709579467773e-01,1.267302036285400391e+00,1.224646568298339844e+00,2.466986179351806641e+00,5.843460559844970703e-01,2.154608249664306641e+00,2.613993287086486816e-01,1.533328294754028320e+00,1.634130477905273438e-01
4.960000000000000142e+01,5.038711428642272949e-01,6.185061931610107422e-01,1.013107657432556152e+00,1.260522365570068359e+00,2.292884111404418945e+00,7.505843043327331543e-01,2.328612089157104492e+00,3.114882409572601318e-01,1.691714167594909668e+00,1.812177002429962158e-01
4.980000000000000426e+01,4.865374565124511719e-01,5.608716011047363281e-01,8.048335313796997070e-01,1.248062849044799805e+00,1.993589043617248535e+00,9.340505599975585938e-01,2.464489936828613281e+00,3.959508538246154785e-01,1.860576152801513672e+00,2.046872675418853760e-01
5.000000000000000000e+01,4.748008847236633301e-01,5.088582038879394531e-01,6.433330178260803223e-01,1.196284770965576172e+00,1.664041519165039062e+00,1.107980370521545410e+00,2.505661010742187500e+00,5.250521898269653320e-01,2.036985158920288086e+00,2.345110327005386353e-01
5.020000000000000284e+01,4.756299853324890137e-01,4.584467411041259766e-01,5.271856784820556641e-01,1.115250587463378906e+00,1.352233171463012695e+00,1.224884629249572754e+00,2.395392894744873047e+00,6.852473616600036621e-01,2.219100475311279297e+00,2.713268995285034180e-01
5.040000000000000568e+01,4.833432137966156006e-01,4.144178032875061035e-01,4.536445736885070801e-01,1.012264251708984375e+00,1.080023765563964844e+00,1.276826977729797363e+00,2.139646768569946289e+00,8.660440444946289062e-01,2.387602090835571289e+00,3.312474489212036133e-01
5.060000000000000142e+01,4.966720342636108398e-01,3.765813410282135010e-01,4.094867110252380371e-01,9.037079811096191406e-01,8.540327548980712891e-01,1.276916503906250000e+00,1.808029413223266602e+00,1.054214954376220703e+00,2.505319118499755859e+00,4.290587902069091797e-01
5.080000000000000426e+01,5.119147896766662598e-01,3.459332585334777832e-01,3.907667696475982666e-01,7.948935031890869141e-01,6.758195161819458008e-01,1.234250068664550781e+00,1.478420495986938477e+00,1.201779365539550781e+00,2.499740600585937500e+00,5.720322132110595703e-01
5.100000000000000000e+01,5.275606513023376465e-01,3.221957385540008545e-01,3.807525932788848877e-01,6.964920163154602051e-01,5.445936918258666992e-01,1.159013152122497559e+00,1.184567928314208984e+00,1.277919411659240723e+00,2.338366508483886719e+00,7.399365901947021484e-01
5.120000000000000284e+01,5.443963408470153809e-01,3.012988865375518799e-01,3.724420666694641113e-01,6.113412976264953613e-01,4.599486887454986572e-01,1.057505130767822266e+00,9.362269639968872070e-01,1.297780156135559082e+00,2.042216062545776367e+00,9.267300367355346680e-01
5.140000000000000568e+01,5.666399002075195312e-01,2.796404659748077393e-01,3.647229969501495361e-01,5.398631095886230469e-01,4.072866737842559814e-01,9.469815492630004883e-01,7.360690236091613770e-01,1.270521998405456543e+00,1.706107854843139648e+00,1.108062386512756348e+00
5.160000000000000142e+01,5.990513563156127930e-01,2.602946460247039795e-01,3.644763529300689697e-01,4.761244654655456543e-01,3.817743360996246338e-01,8.349108695983886719e-01,5.843004584312438965e-01,1.205966353416442871e+00,1.385416507720947266e+00,1.233434200286865234e+00
5.180000000000000426e+01,6.398319602012634277e-01,2.435397207736968994e-01,3.733155429363250732e-01,4.201300144195556641e-01,3.721892535686492920e-01,7.295057177543640137e-01,4.806266725063323975e-01,1.112089395523071289e+00,1.104319930076599121e+00,1.291596293449401855e+00
5.200000000000000000e+01,6.883773207664489746e-01,2.296961396932601929e-01,3.887276649475097656e-01,3.722421526908874512e-01,3.642453551292419434e-01,6.383376717567443848e-01,4.155610799789428711e-01,1.001380562782287598e+00,8.699618577957153320e-01,1.296181917190551758e+00
5.220000000000000284e+01,7.439332604408264160e-01,2.191216349601745605e-01,4.093599319458007812e-01,3.316943347454071045e-01,3.571312427520751953e-01,5.612823963165283203e-01,3.796435892581939697e-01,8.870892524719238281e-01,6.841683387756347656e-01,1.256397962570190430e+00
5.240000000000000568e+01,8.053976297378540039e-01,2.117948085069656372e-01,4.312891662120819092e-01,2.992490231990814209e-01,3.521731793880462646e-01,4.957754015922546387e-01,3.687203526496887207e-01,7.743197083473205566e-01,5.463736057281494141e-01,1.182676434516906738e+00
5.260000000000000142e+01,8.720775842666625977e-01,2.072396576404571533e-01,4.518377482891082764e-01,2.743612527847290039e-01,3.589117527008056641e-01,4.361719787120819092e-01,3.606594800949096680e-01,6.761814355850219727e-01,4.566718339920043945e-01,1.081006646156311035e+00
5.280000000000000426e+01,9.441144466400146484e-01,2.056059241294860840e-01,4.750347435474395752e-01,2.498491853475570679e-01,3.727067112922668457e-01,3.849759101867675781e-01,3.538151085376739502e-01,5.922147035598754883e-01,4.007523059844970703e-01,9.683269262313842773e-01
5.300000000000000000e+01,1.025165677070617676e+00,2.059841454029083252e-01,5.057211518287658691e-01,2.276828289031982422e-01,3.923374116420745850e-01,3.416162133216857910e-01,3.474551439285278320e-01,5.218853354454040527e-01,3.728107810020446777e-01,8.537257313728332520e-01
5.320000000000000284e+01,1.114964485168457031e+00,2.088156193494796753e-01,5.442567467689514160e-01,2.082688063383102417e-01,4.148001074790954590e-01,3.058402538299560547e-01,3.508710861206054688e-01,4.585954248905181885e-01,3.638134598731994629e-01,7.444350719451904297e-01
5.340000000000000568e+01,1.213615536689758301e+00,2.144514918327331543e-01,5.892934799194335938e-01,1.917640119791030884e-01,4.367507398128509521e-01,2.784383893013000488e-01,3.621346652507781982e-01,4.037792980670928955e-01,3.563795387744903564e-01,6.500725746154785156e-01
5.360000000000000142e+01,1.321112751960754395e+00,2.232586741447448730e-01,6.408025622367858887e-01,1.782907843589782715e-01,4.586541950702667236e-01,2.532763481140136719e-01,3.797743916511535645e-01,3.571159243583679199e-01,3.498432338237762451e-01,5.700994729995727539e-01
5.380000000000000426e+01,1.436988472938537598e+00,2.356944829225540161e-01,6.989907622337341309e-01,1.679749637842178345e-01,4.867601990699768066e-01,2.301376760005950928e-01,4.022445678710937500e-01,3.176078796386718750e-01,3.437695503234863281e-01,5.031130909919738770e-01
5.400000000000000000e+01,1.559232115745544434e+00,2.525283098220825195e-01,7.630534768104553223e-01,1.601484715938568115e-01,5.228559970855712891e-01,2.096902728080749512e-01,4.249272048473358154e-01,2.868891656398773193e-01,3.498058021068572998e-01,4.418475031852722168e-01
5.420000000000000284e+01,1.686615228652954102e+00,2.742013931274414062e-01,8.327144384384155273e-01,1.546751111745834351e-01,5.656768083572387695e-01,1.921131312847137451e-01,4.460398554801940918e-01,2.619891762733459473e-01,3.631184399127960205e-01,3.891480565071105957e-01
5.440000000000000568e+01,1.816094398498535156e+00,3.012286424636840820e-01,9.115512371063232422e-01,1.512416154146194458e-01,6.149038076400756836e-01,1.775264292955398560e-01,4.708424806594848633e-01,2.377799153327941895e-01,3.825053572654724121e-01,3.444927930831909180e-01
5.460000000000000142e+01,1.937522292137145996e+00,3.359224498271942139e-01,1.001014113426208496e+00,1.499178409576416016e-01,6.707429885864257812e-01,1.660553216934204102e-01,5.039617419242858887e-01,2.161365002393722534e-01,4.053938984870910645e-01,3.072486519813537598e-01
5.480000000000000426e+01,2.036326408386230469e+00,3.864759206771850586e-01,1.101961493492126465e+00,1.510235369205474854e-01,7.328965067863464355e-01,1.574295610189437866e-01,5.441312193870544434e-01,1.973149329423904419e-01,4.279931485652923584e-01,2.787745296955108643e-01
5.500000000000000000e+01,2.080535173416137695e+00,4.649198651313781738e-01,1.215288043022155762e+00,1.549063175916671753e-01,8.006421327590942383e-01,1.510410606861114502e-01,5.906224846839904785e-01,1.814324259757995605e-01,4.497993886470794678e-01,2.535821497440338135e-01
5.520000000000000284e+01,2.044934272766113281e+00,5.641216635704040527e-01,1.341922640800476074e+00,1.619430482387542725e-01,8.762780427932739258e-01,1.466801166534423828e-01,6.436404585838317871e-01,1.686131358146667480e-01,4.769062697887420654e-01,2.300103604793548584e-01
5.540000000000000568e+01,1.907426834106445312e+00,6.778903007507324219e-01,1.481623291969299316e+00,1.728100478649139404e-01,9.623464941978454590e-01,1.443285644054412842e-01,7.033919692039489746e-01,1.589840501546859741e-01,5.119675397872924805e-01,2.091084718704223633e-01
5.560000000000000142e+01,1.689360499382019043e+00,8.056544065475463867e-01,1.632225871086120605e+00,1.886651664972305298e-01,1.059704184532165527e+00,1.442994773387908936e-01,7.687580585479736328e-01,1.516281217336654663e-01,5.538356304168701172e-01,1.910605430603027344e-01
5.580000000000000426e+01,1.447623133659362793e+00,9.313825368881225586e-01,1.793040513992309570e+00,2.099223732948303223e-01,1.169245123863220215e+00,1.469336450099945068e-01,8.402806520462036133e-01,1.464390307664871216e-01,6.020827293395996094e-01,1.759859621524810791e-01
5.600000000000000000e+01,1.221486687660217285e+00,1.011664867401123047e+00,1.961417675018310547e+00,2.372291535139083862e-01,1.291899204254150391e+00,1.526010334491729736e-01,9.219006299972534180e-01,1.430992931127548218e-01,6.568964123725891113e-01,1.640190929174423218e-01
5.620000000000000284e+01,1.024790644645690918e+00,1.043468356132507324e+00,2.135747194290161133e+00,2.710267901420593262e-01,1.428506731986999512e+00,1.617802083492279053e-01,1.014473795890808105e+00,1.419467180967330933e-01,7.182188034057617188e-01,1.550496071577072144e-01
5.640000000000000568e+01,8.623656034469604492e-01,1.036891698837280273e+00,2.301250934600830078e+00,3.220036029815673828e-01,1.576891064643859863e+00,1.757919043302536011e-01,1.118882417678833008e+00,1.433110535144805908e-01,7.851220965385437012e-01,1.482972800731658936e-01
5.660000000000000142e+01,7.356848716735839844e-01,9.995142221450805664e-01,2.425915002822875977e+00,4.071130752563476562e-01,1.736165165901184082e+00,1.950827389955520630e-01,1.236045360565185547e+00,1.475507318973541260e-01,8.594288229942321777e-01,1.434739828109741211e-01
5.680000000000000426e+01,6.441928744316101074e-01,9.389902353286743164e-01,2.450057983398437500e+00,5.356660485267639160e-01,1.904378175735473633e+00,2.202377617359161377e-01,1.366916656494140625e+00,1.550542265176773071e-01,9.441049695014953613e-01,1.406173557043075562e-01
5.700000000000000000e+01,5.838709473609924316e-01,8.638302087783813477e-01,2.329404354095458984e+00,6.911911964416503906e-01,2.079500198364257812e+00,2.517255246639251709e-01,1.511035203933715820e+00,1.668817102909088135e-01,1.040008902549743652e+00,1.400381475687026978e-01
5.720000000000000284e+01,5.457679033279418945e-01,7.839887142181396484e-01,2.072909593582153320e+00,8.660526275634765625e-01,2.256952285766601562e+00,2.918151915073394775e-01,1.666228055953979492e+00,1.838502883911132812e-01,1.148036956787109375e+00,1.420748680830001831e-01
5.740000000000000568e+01,5.246696472167968750e-01,7.044807672500610352e-01,1.750756502151489258e+00,1.047035813331604004e+00,2.408349037170410156e+00,3.622970879077911377e-01,1.831833839416503906e+00,2.063710987567901611e-01,1.269122123718261719e+00,1.470952033996582031e-01
5.760000000000000142e+01,5.058310031890869141e-01,6.344645023345947266e-01,1.434502840042114258e+00,1.183802604675292969e+00,2.491486310958862305e+00,4.733714163303375244e-01,2.005011320114135742e+00,2.351227551698684692e-01,1.404136896133422852e+00,1.555577516555786133e-01
5.780000000000000426e+01,4.883570373058319092e-01,5.743137001991271973e-01,1.153873443603515625e+00,1.251589179039001465e+00,2.437880039215087891e+00,6.226417422294616699e-01,2.184232234954833984e+00,2.704860866069793701e-01,1.551828026771545410e+00,1.687326431274414062e-01
5.800000000000000000e+01,4.733138680458068848e-01,5.218760967254638672e-01,9.177799820899963379e-01,1.265822052955627441e+00,2.229662179946899414e+00,7.935917377471923828e-01,2.352056741714477539e+00,3.264504969120025635e-01,1.710573554039001465e+00,1.871679425239562988e-01
5.820000000000000284e+01,4.715920090675354004e-01,4.702659547328948975e-01,7.285092473030090332e-01,1.235291361808776855e+00,1.915083885192871094e+00,9.785691499710083008e-01,2.473641872406005859e+00,4.186824560165405273e-01,1.879137039184570312e+00,2.113527208566665649e-01
5.840000000000000568e+01,4.778615534305572510e-01,4.244009256362915039e-01,5.859881639480590820e-01,1.169332265853881836e+00,1.587230086326599121e+00,1.141215443611145020e+00,2.480945110321044922e+00,5.558738112449645996e-01,2.054974794387817383e+00,2.418817132711410522e-01
5.860000000000000142e+01,4.900380671024322510e-01,3.848307132720947266e-01,4.890381693840026855e-01,1.076682448387145996e+00,1.284066915512084961e+00,1.241343021392822266e+00,2.337594032287597656e+00,7.186653017997741699e-01,2.235662460327148438e+00,2.798818945884704590e-01
5.880000000000000426e+01,5.052952170372009277e-01,3.521927297115325928e-01,4.282861649990081787e-01,9.698144793510437012e-01,1.022677183151245117e+00,1.280276894569396973e+00,2.058591127395629883e+00,9.007386565208435059e-01,2.397266149520874023e+00,3.442520797252655029e-01
5.900000000000000000e+01,5.210561156272888184e-01,3.265987634658813477e-01,3.954434096813201904e-01,8.597847819328308105e-01,8.080610036849975586e-01,1.269493460655212402e+00,1.727095365524291992e+00,1.083375692367553711e+00,2.501862525939941406e+00,4.477195441722869873e-01
5.920000000000000284e+01,5.376994609832763672e-01,3.055259585380554199e-01,3.845551908016204834e-01,7.524363994598388672e-01,6.412109732627868652e-01,1.218171358108520508e+00,1.407582521438598633e+00,1.213946223258972168e+00,2.476008176803588867e+00,5.936245918273925781e-01
5.940000000000000568e+01,5.579740405082702637e-01,2.834337353706359863e-01,3.754408359527587891e-01,6.593925952911376953e-01,5.210063457489013672e-01,1.136519074440002441e+00,1.126057744026184082e+00,1.276434659957885742e+00,2.291594743728637695e+00,7.625895142555236816e-01
5.960000000000000142e+01,5.885154604911804199e-01,2.634522616863250732e-01,3.675117194652557373e-01,5.800049304962158203e-01,4.451788663864135742e-01,1.031260967254638672e+00,8.904163241386413574e-01,1.285236001014709473e+00,1.986345052719116211e+00,9.478445053100585938e-01
5.980000000000000426e+01,6.274100542068481445e-01,2.459846884012222290e-01,3.601472675800323486e-01,5.133436918258666992e-01,3.993071615695953369e-01,9.200029969215393066e-01,7.026892900466918945e-01,1.249396324157714844e+00,1.654318094253540039e+00,1.120930910110473633e+00
6.000000000000000000e+01,6.743420362472534180e-01,2.313663214445114136e-01,3.642897903919219971e-01,4.522439539432525635e-01,3.796104192733764648e-01,8.083761334419250488e-01,5.625258684158325195e-01,1.178920865058898926e+00,1.341620326042175293e+00,1.235366940498352051e+00
6.020000000000000284e+01,7.284033298492431641e-01,2.198984175920486450e-01,3.760208189487457275e-01,3.993782997131347656e-01,3.704032301902770996e-01,7.065979838371276855e-01,4.695401191711425781e-01,1.080889463424682617e+00,1.069364309310913086e+00,1.285230159759521484e+00
6.040000000000000568e+01,7.886745333671569824e-01,2.118898630142211914e-01,3.938816487789154053e-01,3.544473946094512939e-01,3.628518879413604736e-01,6.185244321823120117e-01,4.114390015602111816e-01,9.704114794731140137e-01,8.437910079956054688e-01,1.283245801925659180e+00
6.060000000000000142e+01,8.541556000709533691e-01,2.066134512424468994e-01,4.157296121120452881e-01,3.167820870876312256e-01,3.558358848094940186e-01,5.447124838829040527e-01,3.813456296920776367e-01,8.574841618537902832e-01,6.663603186607360840e-01,1.238598585128784180e+00
6.080000000000000426e+01,9.248997569084167480e-01,2.042460888624191284e-01,4.378249347209930420e-01,2.874611318111419678e-01,3.549034893512725830e-01,4.798270761966705322e-01,3.716240525245666504e-01,7.487094998359680176e-01,5.361762046813964844e-01,1.161705493927001953e+00
6.100000000000000000e+01,1.004210829734802246e+00,2.040163874626159668e-01,4.588557481765747070e-01,2.628202736377716064e-01,3.635093867778778076e-01,4.225502312183380127e-01,3.635210096836090088e-01,6.546965241432189941e-01,4.530992507934570312e-01,1.058284282684326172e+00
6.120000000000000284e+01,1.092398762702941895e+00,2.061466425657272339e-01,4.845409989356994629e-01,2.391204088926315308e-01,3.788485229015350342e-01,3.735294640064239502e-01,3.564630746841430664e-01,5.747483372688293457e-01,4.014819562435150146e-01,9.465401172637939453e-01
6.140000000000000568e+01,1.189506411552429199e+00,2.110076993703842163e-01,5.189049839973449707e-01,2.180403321981430054e-01,3.995708525180816650e-01,3.320184051990509033e-01,3.499059677124023438e-01,5.077227354049682617e-01,3.770240843296051025e-01,8.335141539573669434e-01
6.160000000000000142e+01,1.295560836791992188e+00,2.189658433198928833e-01,5.602340102195739746e-01,1.998014748096466064e-01,4.220288395881652832e-01,2.985166609287261963e-01,3.551292419433593750e-01,4.464220702648162842e-01,3.678368031978607178e-01,7.277197241783142090e-01
6.180000000000000426e+01,1.410464406013488770e+00,2.304012924432754517e-01,6.079165935516357422e-01,1.845219433307647705e-01,4.430122077465057373e-01,2.730019688606262207e-01,3.677694499492645264e-01,3.935623466968536377e-01,3.602279126644134521e-01,6.363189220428466797e-01
6.200000000000000000e+01,1.532290220260620117e+00,2.460969835519790649e-01,6.621578931808471680e-01,1.723262220621109009e-01,4.658930897712707520e-01,2.481862604618072510e-01,3.865183889865875244e-01,3.487120866775512695e-01,3.534073531627655029e-01,5.591495633125305176e-01
6.220000000000000284e+01,1.659697055816650391e+00,2.665573656558990479e-01,7.229889631271362305e-01,1.632022410631179810e-01,4.960542023181915283e-01,2.256910800933837891e-01,4.090106785297393799e-01,3.112064003944396973e-01,3.491564989089965820e-01,4.933521747589111328e-01
6.240000000000000568e+01,1.790592551231384277e+00,2.922554314136505127e-01,7.893669605255126953e-01,1.562933027744293213e-01,5.338853597640991211e-01,2.059410661458969116e-01,4.314543604850769043e-01,2.823245823383331299e-01,3.562556803226470947e-01,4.338173270225524902e-01
6.260000000000000142e+01,1.917156577110290527e+00,3.246203660964965820e-01,8.624212741851806641e-01,1.516960859298706055e-01,5.782520771026611328e-01,1.890895515680313110e-01,4.530123472213745117e-01,2.573065459728240967e-01,3.703948557376861572e-01,3.827107548713684082e-01
6.280000000000000426e+01,2.026243209838867188e+00,3.693614304065704346e-01,9.456380009651184082e-01,1.490343958139419556e-01,6.290740966796875000e-01,1.752584576606750488e-01,4.795005321502685547e-01,2.336625903844833374e-01,3.903232812881469727e-01,3.394269049167633057e-01
6.300000000000000000e+01,2.089790821075439453e+00,4.412015676498413086e-01,1.039856433868408203e+00,1.486128717660903931e-01,6.865581274032592773e-01,1.645734757184982300e-01,5.142322778701782227e-01,2.126673907041549683e-01,4.129878282546997070e-01,3.037936687469482422e-01
6.320000000000000284e+01,2.079857110977172852e+00,5.372517704963684082e-01,1.145953059196472168e+00,1.507633328437805176e-01,7.500573992729187012e-01,1.564904302358627319e-01,5.558382868766784668e-01,1.945202648639678955e-01,4.348893165588378906e-01,2.765800654888153076e-01
6.340000000000000568e+01,1.965391397476196289e+00,6.493197083473205566e-01,1.264839768409729004e+00,1.558461189270019531e-01,8.191908597946166992e-01,1.506659090518951416e-01,6.038118004798889160e-01,1.793400198221206665e-01,4.568828046321868896e-01,2.513524591922760010e-01
6.360000000000000142e+01,1.764523863792419434e+00,7.740795016288757324e-01,1.397462368011474609e+00,1.642514914274215698e-01,8.972303867340087891e-01,1.468072831630706787e-01,6.583582758903503418e-01,1.672513633966445923e-01,4.852967858314514160e-01,2.282458394765853882e-01
6.380000000000000426e+01,1.519817471504211426e+00,9.087817072868347168e-01,1.542059183120727539e+00,1.771170794963836670e-01,9.858910441398620605e-01,1.450307220220565796e-01,7.194541692733764648e-01,1.581992655992507935e-01,5.215504765510559082e-01,2.078411579132080078e-01
6.400000000000000000e+01,1.283596038818359375e+00,1.004491925239562988e+00,1.697488069534301758e+00,1.951331347227096558e-01,1.086036920547485352e+00,1.456554532051086426e-01,7.861090302467346191e-01,1.513677090406417847e-01,5.644952654838562012e-01,1.903095990419387817e-01
6.420000000000000284e+01,1.075436234474182129e+00,1.048864245414733887e+00,1.862111926078796387e+00,2.188417911529541016e-01,1.198568940162658691e+00,1.490287333726882935e-01,8.598544001579284668e-01,1.466136276721954346e-01,6.138518452644348145e-01,1.757716089487075806e-01
6.440000000000000568e+01,9.011074304580688477e-01,1.051800727844238281e+00,2.033809423446655273e+00,2.487465441226959229e-01,1.324423313140869141e+00,1.555272191762924194e-01,9.438835382461547852e-01,1.438118219375610352e-01,6.698263287544250488e-01,1.643524169921875000e-01
6.460000000000000853e+01,7.628766894340515137e-01,1.021407485008239746e+00,2.209141492843627930e+00,2.865310609340667725e-01,1.464170217514038086e+00,1.658083349466323853e-01,1.039047241210937500e+00,1.432704925537109375e-01,7.320955395698547363e-01,1.557618230581283569e-01
6.479999999999999716e+01,6.606871485710144043e-01,9.654750227928161621e-01,2.363684654235839844e+00,3.502071201801300049e-01,1.614987373352050781e+00,1.810837537050247192e-01,1.146234035491943359e+00,1.453253477811813354e-01,7.999616861343383789e-01,1.494107544422149658e-01
6.500000000000000000e+01,5.927278399467468262e-01,8.915713429450988770e-01,2.460277557373046875e+00,4.521165192127227783e-01,1.776584029197692871e+00,2.017168998718261719e-01,1.266368746757507324e+00,1.503410488367080688e-01,8.758760690689086914e-01,1.450087577104568481e-01
6.520000000000000284e+01,5.483623743057250977e-01,8.114642500877380371e-01,2.430517673492431641e+00,5.938950777053833008e-01,1.946254849433898926e+00,2.283945679664611816e-01,1.400410294532775879e+00,1.587125658988952637e-01,9.622669816017150879e-01,1.426232308149337769e-01
6.540000000000000568e+01,5.247972607612609863e-01,7.293303608894348145e-01,2.246782302856445312e+00,7.575335502624511719e-01,2.122447490692138672e+00,2.614620327949523926e-01,1.546848416328430176e+00,1.717278510332107544e-01,1.059995055198669434e+00,1.425685137510299683e-01
6.560000000000000853e+01,5.058771371841430664e-01,6.552440524101257324e-01,1.947934031486511230e+00,9.370183944702148438e-01,2.295150518417358398e+00,3.081537485122680664e-01,1.704260468482971191e+00,1.899593025445938110e-01,1.169958472251892090e+00,1.451868414878845215e-01
6.579999999999999716e+01,4.884038567543029785e-01,5.915293693542480469e-01,1.625609040260314941e+00,1.103918433189392090e+00,2.432896137237548828e+00,3.879700899124145508e-01,1.871283769607543945e+00,2.139126211404800415e-01,1.293091297149658203e+00,1.508497297763824463e-01
6.600000000000000000e+01,4.721965789794921875e-01,5.367543697357177734e-01,1.322820901870727539e+00,1.213243603706359863e+00,2.483723640441894531e+00,5.108355283737182617e-01,2.045518398284912109e+00,2.441521883010864258e-01,1.430141925811767578e+00,1.600987315177917480e-01
6.620000000000000284e+01,4.669812023639678955e-01,4.843486845493316650e-01,1.059376835823059082e+00,1.259700655937194824e+00,2.389428138732910156e+00,6.658941507339477539e-01,2.224292755126953125e+00,2.819677293300628662e-01,1.579159021377563477e+00,1.741827428340911865e-01
6.640000000000000568e+01,4.715240597724914551e-01,4.363136291503906250e-01,8.414964079856872559e-01,1.256000399589538574e+00,2.149534702301025391e+00,8.415291309356689453e-01,2.383572578430175781e+00,3.457944095134735107e-01,1.739108920097351074e+00,1.935683041810989380e-01
6.660000000000000853e+01,4.823189377784729004e-01,3.946925401687622070e-01,6.705065965652465820e-01,1.211104512214660645e+00,1.825497031211853027e+00,1.027283787727355957e+00,2.485937118530273438e+00,4.483126699924468994e-01,1.908113002777099609e+00,2.188308984041213989e-01
6.679999999999999716e+01,4.975518286228179932e-01,3.597147166728973389e-01,5.454288125038146973e-01,1.134884595870971680e+00,1.500144243240356445e+00,1.177011251449584961e+00,2.459776639938354492e+00,5.924422144889831543e-01,2.084062337875366211e+00,2.504560053348541260e-01
6.700000000000000000e+01,5.134391188621520996e-01,3.319143056869506836e-01,4.652811586856842041e-01,1.034124016761779785e+00,1.207210421562194824e+00,1.258192300796508789e+00,2.276999950408935547e+00,7.592777013778686523e-01,2.262638568878173828e+00,2.906053960323333740e-01
6.720000000000000284e+01,5.296688079833984375e-01,3.105953037738800049e-01,4.155369102954864502e-01,9.260852932929992676e-01,9.583926796913146973e-01,1.282471060752868652e+00,1.974614024162292480e+00,9.422883391380310059e-01,2.415350675582885742e+00,3.613055348396301270e-01
6.740000000000000568e+01,5.482380390167236328e-01,2.886248528957366943e-01,3.920893371105194092e-01,8.168062567710876465e-01,7.568930387496948242e-01,1.259510755538940430e+00,1.646162390708923340e+00,1.113439321517944336e+00,2.499951601028442383e+00,4.727928936481475830e-01
6.760000000000000853e+01,5.762659311294555664e-01,2.678742706775665283e-01,3.818009495735168457e-01,7.153514027595520020e-01,6.031438112258911133e-01,1.198598265647888184e+00,1.336882948875427246e+00,1.226528167724609375e+00,2.446795225143432617e+00,6.229598522186279297e-01
6.779999999999999716e+01,6.127676367759704590e-01,2.495470643043518066e-01,3.733389973640441895e-01,6.272686123847961426e-01,4.962213337421417236e-01,1.109035611152648926e+00,1.067560791969299316e+00,1.275555253028869629e+00,2.237781286239624023e+00,7.949724793434143066e-01
6.800000000000000000e+01,6.576504707336425781e-01,2.339888513088226318e-01,3.655574023723602295e-01,5.531575679779052734e-01,4.289850592613220215e-01,1.001192927360534668e+00,8.444837331771850586e-01,1.273295521736145020e+00,1.921769142150878906e+00,9.810090661048889160e-01
6.820000000000000284e+01,7.098189592361450195e-01,2.214926779270172119e-01,3.620917499065399170e-01,4.888989031314849854e-01,3.908291757106781006e-01,8.891912102699279785e-01,6.690815687179565430e-01,1.228847026824951172e+00,1.592075586318969727e+00,1.144743442535400391e+00
6.840000000000000568e+01,7.684503793716430664e-01,2.125333398580551147e-01,3.694278001785278320e-01,4.310307204723358154e-01,3.776669204235076904e-01,7.781789898872375488e-01,5.404458045959472656e-01,1.152412891387939453e+00,1.287090897560119629e+00,1.245707631111145020e+00
6.860000000000000853e+01,8.324202299118041992e-01,2.063755095005035400e-01,3.836088776588439941e-01,3.813847899436950684e-01,3.688474893569946289e-01,6.805933713912963867e-01,4.581192135810852051e-01,1.050147414207458496e+00,1.024107456207275391e+00,1.285183906555175781e+00
6.879999999999999716e+01,9.016480445861816406e-01,2.030769437551498413e-01,4.033741652965545654e-01,3.393428623676300049e-01,3.614048957824707031e-01,5.968079566955566406e-01,4.069653749465942383e-01,9.398121237754821777e-01,8.081160783767700195e-01,1.274637699127197266e+00
6.900000000000000000e+01,9.783117175102233887e-01,2.021950036287307739e-01,4.253194332122802734e-01,3.050625026226043701e-01,3.544905185699462891e-01,5.265601277351379395e-01,3.826943337917327881e-01,8.281645774841308594e-01,6.401544809341430664e-01,1.223278999328613281e+00
6.920000000000000284e+01,1.064296126365661621e+00,2.034804373979568481e-01,4.466022551059722900e-01,2.787238359451293945e-01,3.569596409797668457e-01,4.633068442344665527e-01,3.730854690074920654e-01,7.238655686378479004e-01,5.192165970802307129e-01,1.141275167465209961e+00
6.940000000000000568e+01,1.159252882003784180e+00,2.074000984430313110e-01,4.687725305557250977e-01,2.537765502929687500e-01,3.675171434879302979e-01,4.083759188652038574e-01,3.651461899280548096e-01,6.335989832878112793e-01,4.429652392864227295e-01,1.035475492477416992e+00
6.960000000000000853e+01,1.263248205184936523e+00,2.143183946609497070e-01,4.978028833866119385e-01,2.310820072889328003e-01,3.844804763793945312e-01,3.615542352199554443e-01,3.579652607440948486e-01,5.574609637260437012e-01,3.967863619327545166e-01,9.235541224479675293e-01
6.979999999999999716e+01,1.376229047775268555e+00,2.246147841215133667e-01,5.349247455596923828e-01,2.110967189073562622e-01,4.063632190227508545e-01,3.219120204448699951e-01,3.538754284381866455e-01,4.922152459621429443e-01,3.769278824329376221e-01,8.112630844116210938e-01
7.000000000000000000e+01,1.497071027755737305e+00,2.388976216316223145e-01,5.786996483802795410e-01,1.939977109432220459e-01,4.288240671157836914e-01,2.907559871673583984e-01,3.610063791275024414e-01,4.332219064235687256e-01,3.679174184799194336e-01,7.087251543998718262e-01
7.020000000000000284e+01,1.623995542526245117e+00,2.578375637531280518e-01,6.289069652557373047e-01,1.799059212207794189e-01,4.497295320034027100e-01,2.659228146076202393e-01,3.751111328601837158e-01,3.825882077217102051e-01,3.605353832244873047e-01,6.200320720672607422e-01
7.040000000000000568e+01,1.755635142326354980e+00,2.818805575370788574e-01,6.857529878616333008e-01,1.689467281103134155e-01,4.741576015949249268e-01,2.416942417621612549e-01,3.949435353279113770e-01,3.397064507007598877e-01,3.536891639232635498e-01,5.456954836845397949e-01
7.060000000000000853e+01,1.886768102645874023e+00,3.116863071918487549e-01,7.487183213233947754e-01,1.606759727001190186e-01,5.068391561508178711e-01,2.199743986129760742e-01,4.173406958580017090e-01,3.045027852058410645e-01,3.526360690593719482e-01,4.805416762828826904e-01
7.079999999999999716e+01,2.005394935607910156e+00,3.509030640125274658e-01,8.172973990440368652e-01,1.546555906534194946e-01,5.467672348022460938e-01,2.010660022497177124e-01,4.390442371368408203e-01,2.775535583496093750e-01,3.612063527107238770e-01,4.229824841022491455e-01
7.100000000000000000e+01,2.089773654937744141e+00,4.139270484447479248e-01,8.942102789878845215e-01,1.508000195026397705e-01,5.930058360099792480e-01,1.850904524326324463e-01,4.610169231891632080e-01,2.523763477802276611e-01,3.765448033809661865e-01,3.737135827541351318e-01
7.120000000000000284e+01,2.109215736389160156e+00,5.050026178359985352e-01,9.816027283668518066e-01,1.489957422018051147e-01,6.457597017288208008e-01,1.721717715263366699e-01,4.895989000797271729e-01,2.294021844863891602e-01,3.973006308078765869e-01,3.319915235042572021e-01
7.140000000000000568e+01,2.029290437698364258e+00,6.147673726081848145e-01,1.080327987670898438e+00,1.495576649904251099e-01,7.052362561225891113e-01,1.624363213777542114e-01,5.261211991310119629e-01,2.091311365365982056e-01,4.198854565620422363e-01,2.982610762119293213e-01
7.160000000000000853e+01,1.852196693420410156e+00,7.385782599449157715e-01,1.191275715827941895e+00,1.528283953666687012e-01,7.703667879104614258e-01,1.550086587667465210e-01,5.693259239196777344e-01,1.917372345924377441e-01,4.409733414649963379e-01,2.726002633571624756e-01
7.179999999999999716e+01,1.608060836791992188e+00,8.776829242706298828e-01,1.315370440483093262e+00,1.591795980930328369e-01,8.413318991661071777e-01,1.498785018920898438e-01,6.189486384391784668e-01,1.773410439491271973e-01,4.637947678565979004e-01,2.477158755064010620e-01
7.200000000000000000e+01,1.361661076545715332e+00,9.905884861946105957e-01,1.453194022178649902e+00,1.691039204597473145e-01,9.223162531852722168e-01,1.466148197650909424e-01,6.751954555511474609e-01,1.660678386688232422e-01,4.938579797744750977e-01,2.251505106687545776e-01
7.220000000000000284e+01,1.140205740928649902e+00,1.051228284835815430e+00,1.601995468139648438e+00,1.839554607868194580e-01,1.014157414436340332e+00,1.455219537019729614e-01,7.376813292503356934e-01,1.575788557529449463e-01,5.315437316894531250e-01,2.053293585777282715e-01
7.240000000000000568e+01,9.516819715499877930e-01,1.066454052925109863e+00,1.761493802070617676e+00,2.040948271751403809e-01,1.117729067802429199e+00,1.469268053770065308e-01,8.057693839073181152e-01,1.513322889804840088e-01,5.757706761360168457e-01,1.884045004844665527e-01
7.260000000000000853e+01,7.994637489318847656e-01,1.045308947563171387e+00,1.928955793380737305e+00,2.302121073007583618e-01,1.233941435813903809e+00,1.511846333742141724e-01,8.819816112518310547e-01,1.471156179904937744e-01,6.264495253562927246e-01,1.744977980852127075e-01
7.279999999999999716e+01,6.841400861740112305e-01,9.957054853439331055e-01,2.102927684783935547e+00,2.626356482505798340e-01,1.363739132881164551e+00,1.586805433034896851e-01,9.686663150787353516e-01,1.449260860681533813e-01,6.837869882583618164e-01,1.637349128723144531e-01
7.300000000000000000e+01,6.043816804885864258e-01,9.254537820816040039e-01,2.273925304412841797e+00,3.076064884662628174e-01,1.506527662277221680e+00,1.703647375106811523e-01,1.066681146621704102e+00,1.450781226158142090e-01,7.471693754196166992e-01,1.555976867675781250e-01
7.320000000000000284e+01,5.522465109825134277e-01,8.451466560363769531e-01,2.411414384841918945e+00,3.849799036979675293e-01,1.660297870635986328e+00,1.871428340673446655e-01,1.176921010017395020e+00,1.479138880968093872e-01,8.161830306053161621e-01,1.497174054384231567e-01
7.340000000000000568e+01,5.220710039138793945e-01,7.616689205169677734e-01,2.465499639511108398e+00,5.044376254081726074e-01,1.824226975440979004e+00,2.094473391771316528e-01,1.300316452980041504e+00,1.538047641515731812e-01,8.940578699111938477e-01,1.457634419202804565e-01
7.360000000000000853e+01,5.029509067535400391e-01,6.826834082603454590e-01,2.378571033477783203e+00,6.561978459358215332e-01,1.995647072792053223e+00,2.379196286201477051e-01,1.437659144401550293e+00,1.632619351148605347e-01,9.825545549392700195e-01,1.438857316970825195e-01
7.379999999999999716e+01,4.856970608234405518e-01,6.139200329780578613e-01,2.147098064422607422e+00,8.283741474151611328e-01,2.172978162765502930e+00,2.729854285717010498e-01,1.586542606353759766e+00,1.775944977998733521e-01,1.082538485527038574e+00,1.444034427404403687e-01
7.400000000000000000e+01,4.696922004222869873e-01,5.549887418746948242e-01,1.828225970268249512e+00,1.011998057365417480e+00,2.338348865509033203e+00,3.285050392150878906e-01,1.746276140213012695e+00,1.972218453884124756e-01,1.194912195205688477e+00,1.476637870073318481e-01
7.420000000000000284e+01,4.602555930614471436e-01,5.014898777008056641e-01,1.506552577018737793e+00,1.161837339401245117e+00,2.457455635070800781e+00,4.199663400650024414e-01,1.914689421653747559e+00,2.227585762739181519e-01,1.320613622665405273e+00,1.540434658527374268e-01
7.440000000000000568e+01,4.627328813076019287e-01,4.507152140140533447e-01,1.215711236000061035e+00,1.244906544685363770e+00,2.462816238403320312e+00,5.556570887565612793e-01,2.089899539947509766e+00,2.546361386775970459e-01,1.460198998451232910e+00,1.642132103443145752e-01
7.460000000000000853e+01,4.718940854072570801e-01,4.065150022506713867e-01,9.679998159408569336e-01,1.270883917808532715e+00,2.320089340209960938e+00,7.162677049636840820e-01,2.266196250915527344e+00,2.959975004196166992e-01,1.611065506935119629e+00,1.793567538261413574e-01
7.479999999999999716e+01,4.866467714309692383e-01,3.686566352844238281e-01,7.670010328292846680e-01,1.249819993972778320e+00,2.044068098068237305e+00,8.958394527435302734e-01,2.414079427719116211e+00,3.688117861747741699e-01,1.772753238677978516e+00,1.998608261346817017e-01
7.500000000000000000e+01,5.027715563774108887e-01,3.382443785667419434e-01,6.131785511970520020e-01,1.190842509269714355e+00,1.716430544853210449e+00,1.076170563697814941e+00,2.489004373550415039e+00,4.828237295150756836e-01,1.942706823348999023e+00,2.263921350240707397e-01
7.520000000000000284e+01,5.192410349845886230e-01,3.147917091846466064e-01,5.052732229232788086e-01,1.103666901588439941e+00,1.400799751281738281e+00,1.204877376556396484e+00,2.425143241882324219e+00,6.334925889968872070e-01,2.119258403778076172e+00,2.593235671520233154e-01
7.540000000000000568e+01,5.370594859123229980e-01,2.931976318359375000e-01,4.373611211776733398e-01,9.977323412895202637e-01,1.122691869735717773e+00,1.266144275665283203e+00,2.209014177322387695e+00,8.055534362792968750e-01,2.293562889099121094e+00,3.050343394279479980e-01
7.560000000000000853e+01,5.619740486145019531e-01,2.715603709220886230e-01,3.983621001243591309e-01,8.873820304870605469e-01,8.900117278099060059e-01,1.274378776550292969e+00,1.891011238098144531e+00,9.910548925399780273e-01,2.434118747711181641e+00,3.836778998374938965e-01
7.579999999999999716e+01,5.960766077041625977e-01,2.522911727428436279e-01,3.842258453369140625e-01,7.777681946754455566e-01,7.047436237335205078e-01,1.238536357879638672e+00,1.563993930816650391e+00,1.150217533111572266e+00,2.490492582321166992e+00,5.051538944244384766e-01
7.600000000000000000e+01,6.386954784393310547e-01,2.357031106948852539e-01,3.748748898506164551e-01,6.810637116432189941e-01,5.665096044540405273e-01,1.168400168418884277e+00,1.263684749603271484e+00,1.245311379432678223e+00,2.402248382568359375e+00,6.599953770637512207e-01
7.620000000000000284e+01,6.888387799263000488e-01,2.221034169197082520e-01,3.669914007186889648e-01,5.978888273239135742e-01,4.745848178863525391e-01,1.071490287780761719e+00,1.005738258361816406e+00,1.280362248420715332e+00,2.166297435760498047e+00,8.356802463531494141e-01
7.640000000000000568e+01,7.455012798309326172e-01,2.118571400642395020e-01,3.596684932708740234e-01,5.280960798263549805e-01,4.171479642391204834e-01,9.625112414360046387e-01,7.946859598159790039e-01,1.266373515129089355e+00,1.842024803161621094e+00,1.022409915924072266e+00
7.660000000000000853e+01,8.079194426536560059e-01,2.047234624624252319e-01,3.617126345634460449e-01,4.651080965995788574e-01,3.873973786830902100e-01,8.510786890983581543e-01,6.313765645027160645e-01,1.212527632713317871e+00,1.515091300010681152e+00,1.174604654312133789e+00
7.680000000000001137e+01,8.755985498428344727e-01,2.003991603851318359e-01,3.719458580017089844e-01,4.103346467018127441e-01,3.772311508655548096e-01,7.440022826194763184e-01,5.147178173065185547e-01,1.128845453262329102e+00,1.219553828239440918e+00,1.258890390396118164e+00
7.700000000000000000e+01,9.496013522148132324e-01,1.987676918506622314e-01,3.885731101036071777e-01,3.636227846145629883e-01,3.687469959259033203e-01,6.513381004333496094e-01,4.411430656909942627e-01,1.022896289825439453e+00,9.679728746414184570e-01,1.285499691963195801e+00
7.720000000000000284e+01,1.033223748207092285e+00,1.991384774446487427e-01,4.101380705833435059e-01,3.240741491317749023e-01,3.613060712814331055e-01,5.725661516189575195e-01,3.973384797573089600e-01,9.115110039710998535e-01,7.637850046157836914e-01,1.264331102371215820e+00
7.740000000000000568e+01,1.126287221908569336e+00,2.019673436880111694e-01,4.323385357856750488e-01,2.929248511791229248e-01,3.543941974639892578e-01,5.064708590507507324e-01,3.793804645538330078e-01,8.001159429550170898e-01,6.075399518013000488e-01,1.204641819000244141e+00
7.760000000000000853e+01,1.228561520576477051e+00,2.076987922191619873e-01,4.531063437461853027e-01,2.681730389595031738e-01,3.596387803554534912e-01,4.457232952117919922e-01,3.702547550201416016e-01,6.995223760604858398e-01,4.983459115028381348e-01,1.115904211997985840e+00
7.780000000000001137e+01,1.340045690536499023e+00,2.167140096426010132e-01,4.773754477500915527e-01,2.439793944358825684e-01,3.722624778747558594e-01,3.933300077915191650e-01,3.627128899097442627e-01,6.126471161842346191e-01,4.296304881572723389e-01,1.007956862449645996e+00
7.800000000000000000e+01,1.460606098175048828e+00,2.294078469276428223e-01,5.098069906234741211e-01,2.222736775875091553e-01,3.909388780593872070e-01,3.488833904266357422e-01,3.557059168815612793e-01,5.398287177085876465e-01,3.902456462383270264e-01,8.956140279769897461e-01
7.820000000000000284e+01,1.587896466255187988e+00,2.466642409563064575e-01,5.496800541877746582e-01,2.033695429563522339e-01,4.131792783737182617e-01,3.118040859699249268e-01,3.559466600418090820e-01,4.751527011394500732e-01,3.761186897754669189e-01,7.840749025344848633e-01
7.840000000000000568e+01,1.720654129981994629e+00,2.689450383186340332e-01,5.958859920501708984e-01,1.873967796564102173e-01,4.354334473609924316e-01,2.831925749778747559e-01,3.650944232940673828e-01,4.185779690742492676e-01,3.673806786537170410e-01,6.854294538497924805e-01
7.860000000000000853e+01,1.856196403503417969e+00,2.967614531517028809e-01,6.486037373542785645e-01,1.744792014360427856e-01,4.569395780563354492e-01,2.582442760467529297e-01,3.808783888816833496e-01,3.702118396759033203e-01,3.600463569164276123e-01,6.006451845169067383e-01
7.880000000000001137e+01,1.984287023544311523e+00,3.326278328895568848e-01,7.080405950546264648e-01,1.647431254386901855e-01,4.835962653160095215e-01,2.347282469272613525e-01,4.019113183021545410e-01,3.292571306228637695e-01,3.532321155071258545e-01,5.295824408531188965e-01
7.900000000000000000e+01,2.088415145874023438e+00,3.871140182018280029e-01,7.731314897537231445e-01,1.573159992694854736e-01,5.185895562171936035e-01,2.138623446226119995e-01,4.243535697460174561e-01,2.964363098144531250e-01,3.552808165550231934e-01,4.658399820327758789e-01
7.920000000000000284e+01,2.131380796432495117e+00,4.719447493553161621e-01,8.439270853996276855e-01,1.522886604070663452e-01,5.604480504989624023e-01,1.958484351634979248e-01,4.451189935207366943e-01,2.713644802570343018e-01,3.655695915222167969e-01,4.104361236095428467e-01
7.940000000000000568e+01,2.087031602859497070e+00,5.784115195274353027e-01,9.246985316276550293e-01,1.491291224956512451e-01,6.086800694465637207e-01,1.808054596185684204e-01,4.683940112590789795e-01,2.467186599969863892e-01,3.823274075984954834e-01,3.631814420223236084e-01
7.960000000000000853e+01,1.935529232025146484e+00,7.001711726188659668e-01,1.016276836395263672e+00,1.481360048055648804e-01,6.634911894798278809e-01,1.688581854104995728e-01,4.991906881332397461e-01,2.244283854961395264e-01,4.040846228599548340e-01,3.231711983680725098e-01
7.980000000000001137e+01,1.700009107589721680e+00,8.374969959259033203e-01,1.119530558586120605e+00,1.496347784996032715e-01,7.247977256774902344e-01,1.599044799804687500e-01,5.375679135322570801e-01,2.048997431993484497e-01,4.266343116760253906e-01,2.915666103363037109e-01
8.000000000000000000e+01,1.448081374168395996e+00,9.646215438842773438e-01,1.235364198684692383e+00,1.539791524410247803e-01,7.916684150695800781e-01,1.531741321086883545e-01,5.824225544929504395e-01,1.882784366607666016e-01,4.475447833538055420e-01,2.666481137275695801e-01
8.020000000000000284e+01,1.214306950569152832e+00,1.043686509132385254e+00,1.364716529846191406e+00,1.615524142980575562e-01,8.657062053680419922e-01,1.485970020294189453e-01,6.337479352951049805e-01,1.746869385242462158e-01,4.717246890068054199e-01,2.423022687435150146e-01
8.040000000000000568e+01,1.011865854263305664e+00,1.073250651359558105e+00,1.506800413131713867e+00,1.732499599456787109e-01,9.500249028205871582e-01,1.459825634956359863e-01,6.917508840560913086e-01,1.642511337995529175e-01,5.039976239204406738e-01,2.204321026802062988e-01
8.060000000000000853e+01,8.454148769378662109e-01,1.063399791717529297e+00,1.659791946411132812e+00,1.900157332420349121e-01,1.045472621917724609e+00,1.456391066312789917e-01,7.556741833686828613e-01,1.563401669263839722e-01,5.435545444488525391e-01,2.013639956712722778e-01
8.080000000000001137e+01,7.162995338439941406e-01,1.022069096565246582e+00,1.822689294815063477e+00,2.123061120510101318e-01,1.152934789657592773e+00,1.479023396968841553e-01,8.252448439598083496e-01,1.506944000720977783e-01,5.894491672515869141e-01,1.852226108312606812e-01
8.100000000000000000e+01,6.237825155258178711e-01,9.572349786758422852e-01,1.992987155914306641e+00,2.407256513833999634e-01,1.273332834243774414e+00,1.531368046998977661e-01,9.040352106094360352e-01,1.470018029212951660e-01,6.418486833572387695e-01,1.721316576004028320e-01
8.120000000000000284e+01,5.631349682807922363e-01,8.779995441436767578e-01,2.168750524520874023e+00,2.759509086608886719e-01,1.407621979713439941e+00,1.617372930049896240e-01,9.935035705566406250e-01,1.454140990972518921e-01,7.009604573249816895e-01,1.622174382209777832e-01
8.140000000000000568e+01,5.254852175712585449e-01,7.942667603492736816e-01,2.331564664840698242e+00,3.319120407104492188e-01,1.553934693336486816e+00,1.749911010265350342e-01,1.094516038894653320e+00,1.462523788213729858e-01,7.657942175865173340e-01,1.546661257743835449e-01
8.160000000000000853e+01,5.057202577590942383e-01,7.110315561294555664e-01,2.447014808654785156e+00,4.238374233245849609e-01,1.711142182350158691e+00,1.934546828269958496e-01,1.207975506782531738e+00,1.498658508062362671e-01,8.362848758697509766e-01,1.494286060333251953e-01
8.180000000000001137e+01,4.882692992687225342e-01,6.377167105674743652e-01,2.448377370834350586e+00,5.589874386787414551e-01,1.877602577209472656e+00,2.176711857318878174e-01,1.334819674491882324e+00,1.566332131624221802e-01,9.167383313179016113e-01,1.460206508636474609e-01
8.200000000000000000e+01,4.720808863639831543e-01,5.749930143356323242e-01,2.302327394485473633e+00,7.184880971908569336e-01,2.051131963729858398e+00,2.481533288955688477e-01,1.475294828414916992e+00,1.672832518815994263e-01,1.008014321327209473e+00,1.447670012712478638e-01
8.220000000000000284e+01,4.577403962612152100e-01,5.208296179771423340e-01,2.025590658187866211e+00,8.965348601341247559e-01,2.228270769119262695e+00,2.866244018077850342e-01,1.626809835433959961e+00,1.829511821269989014e-01,1.110985994338989258e+00,1.459933817386627197e-01
8.240000000000000568e+01,4.570960104465484619e-01,4.676456153392791748e-01,1.700823307037353516e+00,1.074331760406494141e+00,2.383412599563598633e+00,3.523735702037811279e-01,1.789064288139343262e+00,2.039991617202758789e-01,1.226563096046447754e+00,1.500539034605026245e-01
8.260000000000000853e+01,4.641844332218170166e-01,4.208283424377441406e-01,1.388898491859436035e+00,1.199968338012695312e+00,2.478110790252685547e+00,4.572050571441650391e-01,1.959105253219604492e+00,2.311473488807678223e-01,1.355690121650695801e+00,1.573323905467987061e-01
8.280000000000001137e+01,4.772801399230957031e-01,3.804973959922790527e-01,1.114380836486816406e+00,1.259016990661621094e+00,2.442420244216918945e+00,6.020014882087707520e-01,2.135540723800659180e+00,2.646999657154083252e-01,1.498052239418029785e+00,1.687347441911697388e-01
8.300000000000000000e+01,4.934352636337280273e-01,3.472340106964111328e-01,8.850163817405700684e-01,1.265727639198303223e+00,2.250447034835815430e+00,7.686553597450256348e-01,2.306140661239624023e+00,3.137548267841339111e-01,1.651432156562805176e+00,1.852177083492279053e-01
8.320000000000000284e+01,5.100603699684143066e-01,3.211348950862884521e-01,7.026958465576171875e-01,1.228999137878417969e+00,1.945899367332458496e+00,9.506996870040893555e-01,2.439131021499633789e+00,3.965463638305664062e-01,1.815202593803405762e+00,2.071874588727951050e-01
8.340000000000000568e+01,5.274063348770141602e-01,2.994992434978485107e-01,5.669654607772827148e-01,1.158482789993286133e+00,1.620209336280822754e+00,1.117563009262084961e+00,2.478814840316772461e+00,5.230826735496520996e-01,1.986564159393310547e+00,2.353184968233108521e-01
8.360000000000000853e+01,5.491660237312316895e-01,2.770805358886718750e-01,4.768611192703247070e-01,1.061904907226562500e+00,1.315463185310363770e+00,1.225263237953186035e+00,2.371268749237060547e+00,6.797533035278320312e-01,2.164105176925659180e+00,2.699049711227416992e-01
8.380000000000001137e+01,5.805276036262512207e-01,2.568754255771636963e-01,4.205921590328216553e-01,9.539655447006225586e-01,1.050947904586791992e+00,1.270246505737304688e+00,2.121385574340820312e+00,8.565973043441772461e-01,2.331616163253784180e+00,3.235570192337036133e-01
8.400000000000000000e+01,6.203833222389221191e-01,2.392387688159942627e-01,3.916740715503692627e-01,8.436865806579589844e-01,8.325449228286743164e-01,1.264879822731018066e+00,1.795820116996765137e+00,1.041459560394287109e+00,2.455562829971313477e+00,4.125328063964843750e-01
8.420000000000000284e+01,6.681630611419677734e-01,2.244995981454849243e-01,3.812153637409210205e-01,7.382312417030334473e-01,6.615074872970581055e-01,1.218229889869689941e+00,1.471829533576965332e+00,1.186867356300354004e+00,2.472316265106201172e+00,5.460044145584106445e-01
8.440000000000000568e+01,7.226303815841674805e-01,2.130158841609954834e-01,3.725152909755706787e-01,6.468323469161987305e-01,5.367711186408996582e-01,1.140440464019775391e+00,1.182627439498901367e+00,1.261962175369262695e+00,2.339912414550781250e+00,7.060098648071289062e-01
8.460000000000000853e+01,7.832896113395690918e-01,2.048779726028442383e-01,3.647977709770202637e-01,5.692664980888366699e-01,4.576465785503387451e-01,1.037676334381103516e+00,9.381850361824035645e-01,1.281564474105834961e+00,2.070918560028076172e+00,8.854824304580688477e-01
8.480000000000001137e+01,8.492012619972229004e-01,1.994911283254623413e-01,3.576298058032989502e-01,5.041384100914001465e-01,4.086049199104309082e-01,9.281058907508850098e-01,7.411574721336364746e-01,1.254787206649780273e+00,1.741928696632385254e+00,1.069010496139526367e+00
8.500000000000000000e+01,9.204193949699401855e-01,1.970337778329849243e-01,3.630802631378173828e-01,4.439685642719268799e-01,3.859947621822357178e-01,8.175163865089416504e-01,5.917407870292663574e-01,1.191094875335693359e+00,1.422549486160278320e+00,1.203133940696716309e+00
8.520000000000000284e+01,1.000778675079345703e+00,1.965823173522949219e-01,3.758390545845031738e-01,3.920920789241790771e-01,3.761977553367614746e-01,7.151945233345031738e-01,4.891168475151062012e-01,1.099200963973999023e+00,1.140222549438476562e+00,1.268527507781982422e+00
8.540000000000000568e+01,1.091177344322204590e+00,1.983430236577987671e-01,3.945850133895874023e-01,3.481054306030273438e-01,3.681408166885375977e-01,6.265077590942382812e-01,4.246931970119476318e-01,9.908156394958496094e-01,9.033136963844299316e-01,1.280062437057495117e+00
8.560000000000000853e+01,1.190866470336914062e+00,2.028878480195999146e-01,4.166556000709533691e-01,3.115244805812835693e-01,3.607394099235534668e-01,5.519312024116516113e-01,3.889809548854827881e-01,8.787772655487060547e-01,7.139897942543029785e-01,1.246698021888732910e+00
8.580000000000001137e+01,1.299895167350769043e+00,2.105961441993713379e-01,4.387589991092681885e-01,2.832859754562377930e-01,3.578226268291473389e-01,4.872268140316009521e-01,3.778552711009979248e-01,7.681453824043273926e-01,5.720390081405639648e-01,1.178206324577331543e+00
8.600000000000000000e+01,1.418185830116271973e+00,2.218623161315917969e-01,4.602966904640197754e-01,2.583511471748352051e-01,3.654683530330657959e-01,4.292180538177490234e-01,3.690966963768005371e-01,6.720572113990783691e-01,4.768271446228027344e-01,1.082282781600952148e+00
8.620000000000000284e+01,1.544416904449462891e+00,2.373479008674621582e-01,4.872751832008361816e-01,2.349860072135925293e-01,3.799573183059692383e-01,3.794820010662078857e-01,3.616342246532440186e-01,5.897665619850158691e-01,4.172535240650177002e-01,9.729523658752441406e-01
8.640000000000000568e+01,1.676761269569396973e+00,2.577286660671234131e-01,5.226197838783264160e-01,2.142774164676666260e-01,4.000122845172882080e-01,3.373633027076721191e-01,3.547016978263854980e-01,5.207544565200805664e-01,3.857564628124237061e-01,8.608421087265014648e-01
8.660000000000000853e+01,1.813753485679626465e+00,2.834643423557281494e-01,5.648041963577270508e-01,1.964263170957565308e-01,4.222253859043121338e-01,3.030538260936737061e-01,3.580334484577178955e-01,4.582461118698120117e-01,3.756498396396636963e-01,7.521261572837829590e-01
8.680000000000001137e+01,1.948849439620971680e+00,3.156967461109161377e-01,6.133711934089660645e-01,1.815519034862518311e-01,4.435381889343261719e-01,2.767836451530456543e-01,3.691788315773010254e-01,4.040706753730773926e-01,3.671926856040954590e-01,6.581150889396667480e-01
8.700000000000000000e+01,2.067272186279296875e+00,3.609527945518493652e-01,6.685264110565185547e-01,1.697790175676345825e-01,4.658364057540893555e-01,2.518004775047302246e-01,3.866255283355712891e-01,3.579538166522979736e-01,3.598667979240417480e-01,5.780008435249328613e-01
8.720000000000000284e+01,2.141917467117309570e+00,4.342952072620391846e-01,7.301106452941894531e-01,1.609462201595306396e-01,4.950669705867767334e-01,2.290865331888198853e-01,4.087307155132293701e-01,3.189841508865356445e-01,3.530612885951995850e-01,5.108069777488708496e-01
8.740000000000000568e+01,2.138400316238403320e+00,5.352682471275329590e-01,7.972667217254638672e-01,1.543408483266830444e-01,5.322276353836059570e-01,2.090904265642166138e-01,4.311143755912780762e-01,2.886013388633728027e-01,3.577714264392852783e-01,4.493989050388336182e-01
8.760000000000000853e+01,2.024845600128173828e+00,6.538983583450317383e-01,8.717445135116577148e-01,1.499329060316085815e-01,5.760158300399780273e-01,1.919815838336944580e-01,4.520633518695831299e-01,2.638783156871795654e-01,3.699924945831298828e-01,3.963666260242462158e-01
8.780000000000001137e+01,1.816701531410217285e+00,7.863156795501708984e-01,9.565204977989196777e-01,1.475020498037338257e-01,6.262390613555908203e-01,1.778811365365982056e-01,4.769183397293090820e-01,2.398225069046020508e-01,3.883525431156158447e-01,3.513316810131072998e-01
8.800000000000000000e+01,1.560109853744506836e+00,9.283761978149414062e-01,1.052441716194152832e+00,1.473571956157684326e-01,6.831036806106567383e-01,1.669145077466964722e-01,5.103487968444824219e-01,2.183437347412109375e-01,4.106352031230926514e-01,3.135961592197418213e-01
8.820000000000000284e+01,1.310952067375183105e+00,1.031428098678588867e+00,1.160392403602600098e+00,1.498347222805023193e-01,7.460905313491821289e-01,1.586377769708633423e-01,5.508273839950561523e-01,1.996913403272628784e-01,4.329849481582641602e-01,2.844105958938598633e-01
8.840000000000000568e+01,1.090916275978088379e+00,1.080247759819030762e+00,1.281292200088500977e+00,1.552997976541519165e-01,8.146941661834716797e-01,1.526110023260116577e-01,5.976343154907226562e-01,1.839825958013534546e-01,4.543153047561645508e-01,2.595435380935668945e-01
8.860000000000000853e+01,9.062083363533020020e-01,1.085284233093261719e+00,1.416094422340393066e+00,1.641477942466735840e-01,8.917374610900878906e-01,1.486561000347137451e-01,6.509745717048645020e-01,1.713417321443557739e-01,4.803666770458221436e-01,2.358268797397613525e-01
8.880000000000001137e+01,7.593112587928771973e-01,1.054954290390014648e+00,1.562579035758972168e+00,1.776906251907348633e-01,9.792988300323486328e-01,1.467546820640563965e-01,7.110558748245239258e-01,1.618953347206115723e-01,5.148311853408813477e-01,2.147449254989624023e-01
8.900000000000000000e+01,6.502686142921447754e-01,9.974304437637329102e-01,1.719894886016845703e+00,1.964472383260726929e-01,1.078235745429992676e+00,1.472227573394775391e-01,7.766810655593872070e-01,1.546672284603118896e-01,5.562157630920410156e-01,1.965064108371734619e-01
8.920000000000000284e+01,5.772622227668762207e-01,9.206715226173400879e-01,1.886137485504150391e+00,2.209960669279098511e-01,1.189442515373229980e+00,1.504041552543640137e-01,8.485113382339477539e-01,1.497005820274353027e-01,6.039590835571289062e-01,1.812297701835632324e-01
8.940000000000000568e+01,5.299067497253417969e-01,8.366050720214843750e-01,2.059315204620361328e+00,2.518029212951660156e-01,1.313848733901977539e+00,1.566718518733978271e-01,9.304333329200744629e-01,1.466308832168579102e-01,6.582665443420410156e-01,1.690395772457122803e-01
8.960000000000000853e+01,5.044949650764465332e-01,7.502930760383605957e-01,2.235019445419311523e+00,2.910257875919342041e-01,1.452209115028381348e+00,1.665611863136291504e-01,1.023286104202270508e+00,1.457603126764297485e-01,7.191618680953979492e-01,1.599180400371551514e-01
8.980000000000001137e+01,4.867786169052124023e-01,6.709593534469604492e-01,2.386357069015502930e+00,3.589113354682922363e-01,1.601622581481933594e+00,1.813965588808059692e-01,1.127946376800537109e+00,1.474181860685348511e-01,7.856087088584899902e-01,1.530134528875350952e-01
9.000000000000000000e+01,4.707057178020477295e-01,6.023548841476440430e-01,2.473246335983276367e+00,4.663818478584289551e-01,1.761798501014709473e+00,2.015420943498611450e-01,1.245326995849609375e+00,1.519623249769210815e-01,8.589244484901428223e-01,1.482683122158050537e-01
9.020000000000000284e+01,4.557954370975494385e-01,5.436905622482299805e-01,2.427652359008789062e+00,6.122460365295410156e-01,1.930163860321044922e+00,2.276665121316909790e-01,1.376375198364257812e+00,1.597804278135299683e-01,9.424682855606079102e-01,1.454638093709945679e-01
9.040000000000000568e+01,4.497952759265899658e-01,4.892604053020477295e-01,2.228376626968383789e+00,7.796445488929748535e-01,2.105120182037353516e+00,2.601310014724731445e-01,1.520117163658142090e+00,1.719148904085159302e-01,1.037086606025695801e+00,1.449064612388610840e-01
9.060000000000000853e+01,4.542407691478729248e-01,4.390927255153656006e-01,1.920631885528564453e+00,9.617325067520141602e-01,2.278223514556884766e+00,3.045825362205505371e-01,1.674810171127319336e+00,1.891744285821914673e-01,1.143663406372070312e+00,1.469301730394363403e-01
9.080000000000001137e+01,4.652255475521087646e-01,3.955973684787750244e-01,1.596383810043334961e+00,1.124896764755249023e+00,2.418646097183227539e+00,3.814424574375152588e-01,1.839382886886596680e+00,2.120250463485717773e-01,1.263118624687194824e+00,1.518976092338562012e-01
9.100000000000000000e+01,4.814163446426391602e-01,3.586530685424804688e-01,1.294994354248046875e+00,1.227510452270507812e+00,2.477471351623535156e+00,5.004349946975708008e-01,2.011318683624267578e+00,2.410684376955032349e-01,1.396406531333923340e+00,1.602015942335128784e-01
9.120000000000000284e+01,4.982433617115020752e-01,3.293005824089050293e-01,1.034317016601562500e+00,1.268605947494506836e+00,2.394651651382446289e+00,6.528933048248291016e-01,2.188537836074829102e+00,2.771144211292266846e-01,1.542029261589050293e+00,1.730600595474243164e-01
9.140000000000000568e+01,5.153297185897827148e-01,3.068847656250000000e-01,8.197901248931884766e-01,1.260104060173034668e+00,2.164846658706665039e+00,8.260843157768249512e-01,2.350999355316162109e+00,3.355614244937896729e-01,1.698588371276855469e+00,1.911062896251678467e-01
9.160000000000000853e+01,5.344589352607727051e-01,2.843408584594726562e-01,6.524942517280578613e-01,1.211073637008666992e+00,1.844295740127563477e+00,1.011294960975646973e+00,2.463290691375732422e+00,4.309004843235015869e-01,1.864694595336914062e+00,2.148493975400924683e-01
9.180000000000001137e+01,5.624275207519531250e-01,2.630228996276855469e-01,5.312071442604064941e-01,1.131682753562927246e+00,1.519987344741821289e+00,1.163615584373474121e+00,2.456602811813354492e+00,5.692377090454101562e-01,2.037999629974365234e+00,2.448440939188003540e-01
9.200000000000000000e+01,5.988324284553527832e-01,2.441631406545639038e-01,4.543778002262115479e-01,1.028404951095581055e+00,1.225911378860473633e+00,1.249320149421691895e+00,2.299198865890502930e+00,7.315449714660644531e-01,2.215781450271606445e+00,2.824042141437530518e-01
9.220000000000000284e+01,6.436229348182678223e-01,2.281260490417480469e-01,4.074237346649169922e-01,9.188976883888244629e-01,9.750778079032897949e-01,1.277197360992431641e+00,2.012153625488281250e+00,9.120815992355346680e-01,2.374355554580688477e+00,3.454622328281402588e-01
9.240000000000000568e+01,6.953752040863037109e-01,2.151376754045486450e-01,3.865377902984619141e-01,8.087212443351745605e-01,7.712020277976989746e-01,1.257429599761962891e+00,1.685319066047668457e+00,1.088446140289306641e+00,2.476813554763793945e+00,4.468561410903930664e-01
9.260000000000000853e+01,7.536012530326843262e-01,2.055716514587402344e-01,3.767633140087127686e-01,7.077593207359313965e-01,6.148501038551330566e-01,1.199184060096740723e+00,1.373459100723266602e+00,1.210404515266418457e+00,2.452436447143554688e+00,5.896469354629516602e-01
9.280000000000001137e+01,8.173236846923828125e-01,1.988952457904815674e-01,3.687468469142913818e-01,6.202157735824584961e-01,5.049026012420654297e-01,1.112180948257446289e+00,1.099925637245178223e+00,1.266461133956909180e+00,2.272865056991577148e+00,7.551147937774658203e-01
9.300000000000000000e+01,8.863466382026672363e-01,1.950764507055282593e-01,3.612998723983764648e-01,5.467894673347473145e-01,4.356707930564880371e-01,1.005604386329650879e+00,8.719912767410278320e-01,1.270386338233947754e+00,1.972918152809143066e+00,9.369685649871826172e-01
9.320000000000000284e+01,9.628808498382568359e-01,1.936658620834350586e-01,3.595811426639556885e-01,4.823781847953796387e-01,3.956542015075683594e-01,8.944429159164428711e-01,6.914072036743164062e-01,1.231161832809448242e+00,1.646212339401245117e+00,1.107747673988342285e+00
9.340000000000000568e+01,1.049301981925964355e+00,1.943298131227493286e-01,3.677737712860107422e-01,4.251538515090942383e-01,3.808067440986633301e-01,7.838993072509765625e-01,5.575780868530273438e-01,1.158662676811218262e+00,1.338213682174682617e+00,1.221070885658264160e+00
9.360000000000000853e+01,1.145800113677978516e+00,1.974704265594482422e-01,3.827025294303894043e-01,3.761443495750427246e-01,3.716879189014434814e-01,6.858663558959960938e-01,4.697728455066680908e-01,1.060017108917236328e+00,1.069802999496459961e+00,1.270386934280395508e+00
9.380000000000001137e+01,1.251776814460754395e+00,2.036281824111938477e-01,4.030537009239196777e-01,3.346431255340576172e-01,3.640385568141937256e-01,6.015010476112365723e-01,4.150227606296539307e-01,9.509975910186767578e-01,8.473814725875854492e-01,1.268586516380310059e+00
9.400000000000000000e+01,1.367220640182495117e+00,2.131964117288589478e-01,4.252105355262756348e-01,3.010799288749694824e-01,3.569324016571044922e-01,5.307492017745971680e-01,3.875376582145690918e-01,8.399716615676879883e-01,6.723958253860473633e-01,1.224718332290649414e+00
9.420000000000000284e+01,1.491981983184814453e+00,2.265822589397430420e-01,4.462016522884368896e-01,2.754123210906982422e-01,3.586667478084564209e-01,4.671877026557922363e-01,3.774443268775939941e-01,7.345443367958068848e-01,5.439615249633789062e-01,1.148859024047851562e+00
9.440000000000000568e+01,1.623628377914428711e+00,2.446968704462051392e-01,4.688858389854431152e-01,2.506142854690551758e-01,3.687167465686798096e-01,4.118875265121459961e-01,3.690606951713562012e-01,6.432477831840515137e-01,4.614537954330444336e-01,1.047449350357055664e+00
9.460000000000000853e+01,1.760815382003784180e+00,2.680222094058990479e-01,4.987370073795318604e-01,2.281141281127929688e-01,3.852285742759704590e-01,3.647030889987945557e-01,3.615952134132385254e-01,5.659013986587524414e-01,4.101680219173431396e-01,9.378659725189208984e-01
9.480000000000001137e+01,1.900732755661010742e+00,2.970851659774780273e-01,5.364525914192199707e-01,2.083472907543182373e-01,4.067545533180236816e-01,3.247527182102203369e-01,3.552969098091125488e-01,5.006483793258666992e-01,3.856777250766754150e-01,8.268913626670837402e-01
9.500000000000000000e+01,2.032030105590820312e+00,3.349619805812835693e-01,5.807401537895202637e-01,1.914766728878021240e-01,4.291144013404846191e-01,2.931478619575500488e-01,3.612879216670989990e-01,4.407093524932861328e-01,3.758353590965270996e-01,7.231526970863342285e-01
9.520000000000000284e+01,2.135645627975463867e+00,3.952983021736145020e-01,6.314781308174133301e-01,1.776239126920700073e-01,4.499258697032928467e-01,2.682859599590301514e-01,3.744809925556182861e-01,3.891131579875946045e-01,3.677069842815399170e-01,6.332947611808776855e-01
9.540000000000000568e+01,2.171229362487792969e+00,4.877195060253143311e-01,6.888730525970458984e-01,1.669146120548248291e-01,4.739854931831359863e-01,2.439625263214111328e-01,3.936176002025604248e-01,3.454059958457946777e-01,3.603386282920837402e-01,5.575026869773864746e-01
9.560000000000000853e+01,2.108825445175170898e+00,6.017180085182189941e-01,7.522922754287719727e-01,1.588157266378402710e-01,5.060688257217407227e-01,2.220990061759948730e-01,4.158531129360198975e-01,3.091565966606140137e-01,3.561126887798309326e-01,4.925022423267364502e-01
9.580000000000001137e+01,1.937344670295715332e+00,7.313139438629150391e-01,8.213411569595336914e-01,1.529738903045654297e-01,5.455704331398010254e-01,2.030299007892608643e-01,4.379675388336181641e-01,2.812818586826324463e-01,3.631587922573089600e-01,4.336569011211395264e-01
9.600000000000000000e+01,1.684759736061096191e+00,8.773955106735229492e-01,8.991348743438720703e-01,1.492058336734771729e-01,5.914328694343566895e-01,1.868863254785537720e-01,4.596749544143676758e-01,2.562413513660430908e-01,3.771627247333526611e-01,3.831446468830108643e-01
9.620000000000000284e+01,1.424947977066040039e+00,1.002206802368164062e+00,9.874988198280334473e-01,1.475143730640411377e-01,6.437974572181701660e-01,1.737918257713317871e-01,4.871285557746887207e-01,2.329732179641723633e-01,3.968876004219055176e-01,3.403662145137786865e-01
9.640000000000000568e+01,1.187520623207092285e+00,1.075132727622985840e+00,1.087291836738586426e+00,1.482172459363937378e-01,7.028714418411254883e-01,1.638726294040679932e-01,5.227922201156616211e-01,2.123762071132659912e-01,4.191498756408691406e-01,3.052567839622497559e-01
9.660000000000000853e+01,9.835996627807617188e-01,1.098733544349670410e+00,1.199409484863281250e+00,1.516600847244262695e-01,7.676692008972167969e-01,1.563185751438140869e-01,5.652474164962768555e-01,1.946420967578887939e-01,4.408056437969207764e-01,2.783392071723937988e-01
9.680000000000001137e+01,8.173328042030334473e-01,1.082799196243286133e+00,1.324782133102416992e+00,1.582177579402923584e-01,8.381021022796630859e-01,1.511106193065643311e-01,6.140952110290527344e-01,1.798905134201049805e-01,4.627483487129211426e-01,2.531946003437042236e-01
9.700000000000000000e+01,6.897417902946472168e-01,1.035585403442382812e+00,1.463813424110412598e+00,1.684911847114562988e-01,9.184076786041259766e-01,1.477755159139633179e-01,6.695413589477539062e-01,1.682464182376861572e-01,4.913010597229003906e-01,2.302526235580444336e-01
9.720000000000000284e+01,5.997613668441772461e-01,9.653186798095703125e-01,1.613845586776733398e+00,1.837329715490341187e-01,1.009501099586486816e+00,1.465916782617568970e-01,7.313675880432128906e-01,1.595019996166229248e-01,5.278642773628234863e-01,2.100113332271575928e-01
9.740000000000000568e+01,5.411350131034851074e-01,8.820506334304809570e-01,1.774588346481323242e+00,2.043042629957199097e-01,1.112251877784729004e+00,1.478838324546813965e-01,7.987742424011230469e-01,1.529891788959503174e-01,5.711161494255065918e-01,1.926476657390594482e-01
9.760000000000000853e+01,5.059384703636169434e-01,7.948157787322998047e-01,1.943187713623046875e+00,2.309115976095199585e-01,1.227565765380859375e+00,1.520049721002578735e-01,8.737420439720153809e-01,1.486039161682128906e-01,6.207864284515380859e-01,1.782821565866470337e-01
9.780000000000001137e+01,4.875729084014892578e-01,7.093178033828735352e-01,2.118233919143676758e+00,2.638685405254364014e-01,1.356383085250854492e+00,1.593377292156219482e-01,9.590642452239990234e-01,1.462094336748123169e-01,6.770812273025512695e-01,1.670400798320770264e-01
9.800000000000000000e+01,4.714493751525878906e-01,6.342158913612365723e-01,2.288831949234008789e+00,3.108353912830352783e-01,1.498254179954528809e+00,1.707497835159301758e-01,1.055591940879821777e+00,1.461164057254791260e-01,7.396031618118286133e-01,1.585730165243148804e-01
9.820000000000000284e+01,4.564909040927886963e-01,5.701643824577331543e-01,2.423886537551879883e+00,3.908393681049346924e-01,1.651091456413269043e+00,1.872245520353317261e-01,1.164213299751281738e+00,1.486630588769912720e-01,8.077275753021240234e-01,1.523486673831939697e-01
9.840000000000000568e+01,4.441319406032562256e-01,5.145980715751647949e-01,2.470784187316894531e+00,5.137386322021484375e-01,1.814142346382141113e+00,2.091848999261856079e-01,1.285852313041687012e+00,1.542165577411651611e-01,8.839580416679382324e-01,1.481995433568954468e-01
9.860000000000000853e+01,4.451898038387298584e-01,4.607595205307006836e-01,2.373599529266357422e+00,6.677880287170410156e-01,1.984721064567565918e+00,2.372796088457107544e-01,1.421466469764709473e+00,1.631744205951690674e-01,9.706481695175170898e-01,1.460790038108825684e-01
9.880000000000001137e+01,4.535814523696899414e-01,4.137526750564575195e-01,2.133151769638061523e+00,8.421081900596618652e-01,2.161372661590576172e+00,2.718300819396972656e-01,1.568758964538574219e+00,1.769197732210159302e-01,1.068653821945190430e+00,1.463011056184768677e-01
9.900000000000000000e+01,4.679634273052215576e-01,3.733710050582885742e-01,1.811226010322570801e+00,1.026180267333984375e+00,2.327224493026733398e+00,3.257700204849243164e-01,1.726906657218933105e+00,1.959066838026046753e-01,1.178867697715759277e+00,1.492076665163040161e-01
9.920000000000000284e+01,4.849284291267395020e-01,3.402887880802154541e-01,1.488683581352233887e+00,1.173668861389160156e+00,2.448796510696411133e+00,4.150488078594207764e-01,1.893982052803039551e+00,2.207168340682983398e-01,1.302218079566955566e+00,1.551696062088012695e-01
9.940000000000000568e+01,5.023113489151000977e-01,3.144183158874511719e-01,1.198923110961914062e+00,1.252673745155334473e+00,2.461336374282836914e+00,5.485020875930786133e-01,2.067979812622070312e+00,2.518166005611419678e-01,1.439534187316894531e+00,1.646722704172134399e-01
9.960000000000000853e+01,5.203807353973388672e-01,2.923271059989929199e-01,9.530645608901977539e-01,1.275422096252441406e+00,2.326443672180175781e+00,7.076572179794311523e-01,2.244407176971435547e+00,2.914166450500488281e-01,1.588210821151733398e+00,1.790620237588882446e-01
9.980000000000001137e+01,5.439920425415039062e-01,2.698291838169097900e-01,7.542326450347900391e-01,1.251501679420471191e+00,2.056949615478515625e+00,8.860192894935607910e-01,2.395721435546875000e+00,3.604304790496826172e-01,1.747700810432434082e+00,1.987386345863342285e-01
1.000000000000000000e+02,5.767383575439453125e-01,2.496987879276275635e-01,6.027834415435791016e-01,1.190104365348815918e+00,1.730016946792602539e+00,1.067756175994873047e+00,2.480913400650024414e+00,4.694630503654479980e-01,1.915725588798522949e+00,2.243311703205108643e-01
1.002000000000000028e+02,6.180404424667358398e-01,2.323061376810073853e-01,4.976068139076232910e-01,1.100660920143127441e+00,1.413432359695434570e+00,1.199530363082885742e+00,2.431795358657836914e+00,6.167846322059631348e-01,2.090492010116577148e+00,2.562501132488250732e-01
1.004000000000000057e+02,6.668431758880615234e-01,2.178393006324768066e-01,4.314940869808197021e-01,9.936237335205078125e-01,1.133821368217468262e+00,1.263223648071289062e+00,2.228635311126708984e+00,7.856979370117187500e-01,2.265702009201049805e+00,2.981066703796386719e-01
1.006000000000000085e+02,7.221246957778930664e-01,2.065945565700531006e-01,3.941671550273895264e-01,8.825519084930419922e-01,8.994257450103759766e-01,1.273583650588989258e+00,1.917953014373779297e+00,9.690110683441162109e-01,2.411628961563110352e+00,3.715465068817138672e-01
1.008000000000000114e+02,7.834926843643188477e-01,1.985459625720977783e-01,3.815397918224334717e-01,7.725482583045959473e-01,7.123403549194335938e-01,1.239527702331542969e+00,1.592195510864257812e+00,1.131907939910888672e+00,2.482974767684936523e+00,4.862611293792724609e-01
1.010000000000000000e+02,8.501530885696411133e-01,1.932773888111114502e-01,3.724474310874938965e-01,6.762744784355163574e-01,5.722949504852294922e-01,1.170730948448181152e+00,1.290097713470458984e+00,1.233402132987976074e+00,2.415494203567504883e+00,6.368328332901000977e-01
1.012000000000000028e+02,9.225617051124572754e-01,1.908518224954605103e-01,3.647406101226806641e-01,5.936438441276550293e-01,4.784770607948303223e-01,1.075038433074951172e+00,1.029168128967285156e+00,1.273531198501586914e+00,2.197277784347534180e+00,8.086004853248596191e-01
1.014000000000000057e+02,1.004567623138427734e+00,1.903739720582962036e-01,3.575815558433532715e-01,5.243220925331115723e-01,4.197981953620910645e-01,9.664817452430725098e-01,8.146535754203796387e-01,1.264021754264831543e+00,1.879410505294799805e+00,9.937664866447448730e-01
1.016000000000000085e+02,1.096936821937561035e+00,1.921332031488418579e-01,3.602835536003112793e-01,4.616217911243438721e-01,3.889421820640563965e-01,8.552342057228088379e-01,6.475876569747924805e-01,1.213992834091186523e+00,1.553695678710937500e+00,1.151182770729064941e+00
1.018000000000000114e+02,1.199417710304260254e+00,1.966290026903152466e-01,3.709703385829925537e-01,4.071887135505676270e-01,3.786184489727020264e-01,7.477406859397888184e-01,5.266966819763183594e-01,1.133744239807128906e+00,1.255337595939636230e+00,1.244164824485778809e+00
1.020000000000000000e+02,1.311560988426208496e+00,2.043705582618713379e-01,3.879998624324798584e-01,3.608100712299346924e-01,3.699887096881866455e-01,6.547004580497741699e-01,4.503221511840820312e-01,1.029594659805297852e+00,9.994072914123535156e-01,1.277644276618957520e+00
1.022000000000000028e+02,1.433295845985412598e+00,2.157649397850036621e-01,4.098812937736511230e-01,3.215445280075073242e-01,3.624575734138488770e-01,5.754933953285217285e-01,4.038567841053009033e-01,9.193201661109924316e-01,7.902882099151611328e-01,1.262476205825805664e+00
1.024000000000000057e+02,1.563637614250183105e+00,2.314093858003616333e-01,4.321903288364410400e-01,2.907820045948028564e-01,3.554620444774627686e-01,5.090273618698120117e-01,3.835039138793945312e-01,8.085105419158935547e-01,6.287568211555480957e-01,1.207826733589172363e+00
1.026000000000000085e+02,1.700438499450683594e+00,2.520898580551147461e-01,4.530405402183532715e-01,2.660596072673797607e-01,3.603314459323883057e-01,4.480541050434112549e-01,3.739783465862274170e-01,7.071998715400695801e-01,5.136660933494567871e-01,1.123678565025329590e+00
1.028000000000000114e+02,1.842208027839660645e+00,2.782848179340362549e-01,4.776442945003509521e-01,2.419548630714416504e-01,3.726577758789062500e-01,3.954114317893981934e-01,3.661655187606811523e-01,6.194329857826232910e-01,4.410677850246429443e-01,1.017814517021179199e+00
1.030000000000000000e+02,1.983166217803955078e+00,3.111224770545959473e-01,5.106217861175537109e-01,2.203827798366546631e-01,3.910736441612243652e-01,3.507235646247863770e-01,3.589072525501251221e-01,5.458450317382812500e-01,3.981173038482666016e-01,9.067550301551818848e-01
1.032000000000000028e+02,2.107021093368530273e+00,3.585725128650665283e-01,5.508531928062438965e-01,2.016261070966720581e-01,4.132307171821594238e-01,3.133643865585327148e-01,3.575412034988403320e-01,4.812276959419250488e-01,3.808150589466094971e-01,7.958089709281921387e-01
1.034000000000000057e+02,2.185703277587890625e+00,4.354129731655120850e-01,5.974035859107971191e-01,1.858076155185699463e-01,4.354681074619293213e-01,2.844616770744323730e-01,3.659186661243438721e-01,4.239854514598846436e-01,3.716051280498504639e-01,6.960276365280151367e-01
1.036000000000000085e+02,2.180030822753906250e+00,5.417596101760864258e-01,6.504777073860168457e-01,1.730514168739318848e-01,4.568242430686950684e-01,2.596033811569213867e-01,3.810302615165710449e-01,3.749757707118988037e-01,3.639637827873229980e-01,6.099075078964233398e-01
1.038000000000000114e+02,2.058506727218627930e+00,6.664704084396362305e-01,7.102831006050109863e-01,1.634839773178100586e-01,4.831212460994720459e-01,2.360006868839263916e-01,4.015461504459381104e-01,3.334742784500122070e-01,3.568647503852844238e-01,5.377031564712524414e-01
1.040000000000000000e+02,1.838255167007446289e+00,8.055438399314880371e-01,7.756783962249755859e-01,1.561728715896606445e-01,5.178520083427429199e-01,2.150376290082931519e-01,4.238346815109252930e-01,2.999429106712341309e-01,3.575290441513061523e-01,4.732659161090850830e-01
1.042000000000000028e+02,1.571560621261596680e+00,9.526568055152893066e-01,8.470475077629089355e-01,1.511994898319244385e-01,5.594833493232727051e-01,1.969221830368041992e-01,4.448202550411224365e-01,2.743463516235351562e-01,3.668695092201232910e-01,4.170709848403930664e-01
1.044000000000000057e+02,1.314480900764465332e+00,1.057057857513427734e+00,9.284521341323852539e-01,1.481103450059890747e-01,6.074802875518798828e-01,1.817729920148849487e-01,4.675932228565216064e-01,2.495417743921279907e-01,3.827959001064300537e-01,3.690506815910339355e-01
1.046000000000000085e+02,1.087886452674865723e+00,1.105578303337097168e+00,1.020727157592773438e+00,1.472059190273284912e-01,6.620483398437500000e-01,1.697146892547607422e-01,4.975843429565429688e-01,2.270451933145523071e-01,4.039095640182495117e-01,3.283899128437042236e-01
1.048000000000000114e+02,8.980751037597656250e-01,1.109348654747009277e+00,1.124745011329650879e+00,1.488136649131774902e-01,7.231540083885192871e-01,1.606846004724502563e-01,5.353541970252990723e-01,2.072872370481491089e-01,4.262769222259521484e-01,2.959125638008117676e-01
1.050000000000000000e+02,7.474378347396850586e-01,1.076813697814941406e+00,1.241413950920104980e+00,1.532894074916839600e-01,7.898170351982116699e-01,1.538745313882827759e-01,5.796797275543212891e-01,1.904265433549880981e-01,4.470309019088745117e-01,2.709126472473144531e-01
1.052000000000000028e+02,6.359437108039855957e-01,1.016431331634521484e+00,1.371676802635192871e+00,1.610187143087387085e-01,8.634670972824096680e-01,1.492563635110855103e-01,6.304578781127929688e-01,1.765848845243453979e-01,4.704936444759368896e-01,2.463615089654922485e-01
1.054000000000000057e+02,5.616507530212402344e-01,9.364240765571594238e-01,1.514604091644287109e+00,1.729730665683746338e-01,9.473586678504943848e-01,1.465897411108016968e-01,6.878952980041503906e-01,1.658879220485687256e-01,5.016000270843505859e-01,2.241909503936767578e-01
1.056000000000000085e+02,5.137233734130859375e-01,8.491379618644714355e-01,1.668451428413391113e+00,1.900242865085601807e-01,1.042337536811828613e+00,1.461816728115081787e-01,7.513524293899536133e-01,1.577971279621124268e-01,5.402749180793762207e-01,2.047892212867736816e-01
1.058000000000000114e+02,4.884005784988403320e-01,7.597049474716186523e-01,1.832145452499389648e+00,2.126385271549224854e-01,1.149286627769470215e+00,1.483665853738784790e-01,8.204414248466491699e-01,1.519638597965240479e-01,5.854005813598632812e-01,1.882995814085006714e-01
1.060000000000000000e+02,4.717267453670501709e-01,6.772351861000061035e-01,2.003202676773071289e+00,2.414122521877288818e-01,1.269124865531921387e+00,1.535076200962066650e-01,8.983478546142578125e-01,1.481572985649108887e-01,6.370049715042114258e-01,1.748447567224502563e-01
1.062000000000000028e+02,4.567563533782958984e-01,6.058263778686523438e-01,2.179542064666748047e+00,2.771431803703308105e-01,1.402804970741271973e+00,1.619980633258819580e-01,9.868472218513488770e-01,1.464298814535140991e-01,6.952950954437255859e-01,1.645507067441940308e-01
1.064000000000000057e+02,4.428673684597015381e-01,5.449658632278442383e-01,2.341655254364013672e+00,3.346386551856994629e-01,1.548564195632934570e+00,1.750749796628952026e-01,1.086800694465637207e+00,1.471000164747238159e-01,7.594516277313232422e-01,1.567378342151641846e-01
1.066000000000000085e+02,4.372496604919433594e-01,4.891313016414642334e-01,2.454619407653808594e+00,4.286306500434875488e-01,1.705212473869323730e+00,1.933429390192031860e-01,1.199106097221374512e+00,1.505140513181686401e-01,8.292508721351623535e-01,1.512134373188018799e-01
1.068000000000000114e+02,4.421189725399017334e-01,4.378717839717864990e-01,2.450592279434204102e+00,5.655370950698852539e-01,1.871163487434387207e+00,2.173375040292739868e-01,1.324696421623229980e+00,1.570476591587066650e-01,9.084265232086181641e-01,1.476375758647918701e-01
1.070000000000000000e+02,4.536592960357666016e-01,3.934586644172668457e-01,2.297352313995361328e+00,7.264718413352966309e-01,2.044212579727172852e+00,2.475782781839370728e-01,1.464046001434326172e+00,1.673269867897033691e-01,9.983023405075073242e-01,1.461787521839141846e-01
1.072000000000000028e+02,4.704968333244323730e-01,3.557537496089935303e-01,2.014496803283691406e+00,9.056947827339172363e-01,2.221102476119995117e+00,2.856867611408233643e-01,1.614426493644714355e+00,1.825861930847167969e-01,1.099744439125061035e+00,1.471588313579559326e-01
1.074000000000000057e+02,4.880481362342834473e-01,3.257432579994201660e-01,1.688987970352172852e+00,1.082292914390563965e+00,2.376849651336669922e+00,3.503687977790832520e-01,1.775547504425048828e+00,2.031874209642410278e-01,1.213655591011047363e+00,1.509278118610382080e-01
1.076000000000000085e+02,5.058487057685852051e-01,3.027701675891876221e-01,1.377750992774963379e+00,1.205232501029968262e+00,2.473673343658447266e+00,4.537733197212219238e-01,1.944618463516235352e+00,2.298287749290466309e-01,1.340973377227783203e+00,1.578651666641235352e-01
1.078000000000000114e+02,5.256271362304687500e-01,2.796559333801269531e-01,1.104440331459045410e+00,1.262136340141296387e+00,2.441820144653320312e+00,5.974311828613281250e-01,2.120168209075927734e+00,2.628374099731445312e-01,1.481718420982360840e+00,1.687291264533996582e-01
1.080000000000000000e+02,5.539494156837463379e-01,2.580776214599609375e-01,8.764964342117309570e-01,1.266945242881774902e+00,2.253986835479736328e+00,7.630379796028137207e-01,2.291673183441162109e+00,3.097001016139984131e-01,1.633470416069030762e+00,1.846191436052322388e-01
1.082000000000000028e+02,5.907378196716308594e-01,2.391163557767868042e-01,6.957117319107055664e-01,1.228596568107604980e+00,1.951807022094726562e+00,9.443110227584838867e-01,2.427872896194458008e+00,3.896424174308776855e-01,1.795787334442138672e+00,2.059161514043807983e-01
1.084000000000000057e+02,6.358216404914855957e-01,2.229945212602615356e-01,5.615360736846923828e-01,1.156849861145019531e+00,1.626816391944885254e+00,1.111961364746093750e+00,2.476416110992431641e+00,5.125524401664733887e-01,1.965791702270507812e+00,2.333189696073532104e-01
1.086000000000000085e+02,6.875539422035217285e-01,2.098848670721054077e-01,4.731001853942871094e-01,1.059116721153259277e+00,1.321948885917663574e+00,1.221212744712829590e+00,2.380404710769653320e+00,6.670549511909484863e-01,2.142100095748901367e+00,2.671252787113189697e-01
1.088000000000000114e+02,7.458122968673706055e-01,2.001383453607559204e-01,4.179273843765258789e-01,9.507256746292114258e-01,1.056947231292724609e+00,1.267450690269470215e+00,2.140130281448364258e+00,8.419592380523681641e-01,2.310998201370239258e+00,3.176052272319793701e-01
1.090000000000000000e+02,8.096115589141845703e-01,1.932207494974136353e-01,3.899962306022644043e-01,8.402105569839477539e-01,8.378865718841552734e-01,1.263238072395324707e+00,1.817269086837768555e+00,1.026761889457702637e+00,2.440411090850830078e+00,4.022236466407775879e-01
1.092000000000000028e+02,8.787447214126586914e-01,1.891682296991348267e-01,3.797006905078887939e-01,7.350558042526245117e-01,6.660782098770141602e-01,1.217609882354736328e+00,1.493505477905273438e+00,1.175200819969177246e+00,2.471953392028808594e+00,5.307555198669433594e-01
1.094000000000000057e+02,9.556457996368408203e-01,1.874684095382690430e-01,3.711484670639038086e-01,6.439387798309326172e-01,5.405163764953613281e-01,1.140623807907104492e+00,1.202381372451782227e+00,1.255116343498229980e+00,2.356186628341674805e+00,6.879888176918029785e-01
1.096000000000000085e+02,1.042544126510620117e+00,1.878491938114166260e-01,3.635303974151611328e-01,5.667132139205932617e-01,4.604710638523101807e-01,1.038649320602416992e+00,9.552573561668395996e-01,1.278502464294433594e+00,2.100628137588500977e+00,8.650754690170288086e-01
1.098000000000000114e+02,1.140226244926452637e+00,1.906127184629440308e-01,3.569354116916656494e-01,5.016246438026428223e-01,4.107908308506011963e-01,9.294931888580322266e-01,7.552883028984069824e-01,1.254975914955139160e+00,1.774900913238525391e+00,1.048905730247497559e+00
1.100000000000000000e+02,1.247978568077087402e+00,1.963571012020111084e-01,3.627432584762573242e-01,4.417081475257873535e-01,3.875814378261566162e-01,8.191820383071899414e-01,6.028620004653930664e-01,1.193771600723266602e+00,1.453135132789611816e+00,1.190460801124572754e+00
1.102000000000000028e+02,1.365536332130432129e+00,2.055506259202957153e-01,3.757829368114471436e-01,3.901012837886810303e-01,3.776424527168273926e-01,7.168141007423400879e-01,4.969507753849029541e-01,1.104259729385375977e+00,1.167108058929443359e+00,1.261777520179748535e+00
1.104000000000000057e+02,1.492773532867431641e+00,2.186119556427001953e-01,3.947708904743194580e-01,3.463720977306365967e-01,3.694617152214050293e-01,6.280587315559387207e-01,4.303655922412872314e-01,9.968660473823547363e-01,9.259883761405944824e-01,1.278444886207580566e+00
1.106000000000000085e+02,1.627886533737182617e+00,2.363239228725433350e-01,4.169026613235473633e-01,3.100868761539459229e-01,3.619639575481414795e-01,5.533672571182250977e-01,3.926926553249359131e-01,8.853867650032043457e-01,7.322223186492919922e-01,1.249381303787231445e+00
1.108000000000000114e+02,1.769060015678405762e+00,2.593365609645843506e-01,4.390085339546203613e-01,2.821437716484069824e-01,3.586391806602478027e-01,4.887248277664184570e-01,3.798452019691467285e-01,7.749441266059875488e-01,5.858579874038696289e-01,1.184104919433593750e+00
1.110000000000000000e+02,1.914347410202026367e+00,2.881477475166320801e-01,4.606589078903198242e-01,2.571455836296081543e-01,3.660854697227478027e-01,4.305866360664367676e-01,3.708727955818176270e-01,6.781063079833984375e-01,4.860598146915435791e-01,1.091081142425537109e+00
1.112000000000000028e+02,2.053794384002685547e+00,3.254281878471374512e-01,4.879834949970245361e-01,2.338694930076599121e-01,3.803951144218444824e-01,3.807216286659240723e-01,3.632815182209014893e-01,5.949803590774536133e-01,4.234780371189117432e-01,9.827266335487365723e-01
1.114000000000000057e+02,2.167026996612548828e+00,3.850224912166595459e-01,5.235896706581115723e-01,2.132598161697387695e-01,4.003063142299652100e-01,3.384933769702911377e-01,3.562294840812683105e-01,5.252617001533508301e-01,3.893104195594787598e-01,8.710210323333740234e-01
1.116000000000000085e+02,2.214424133300781250e+00,4.777982831001281738e-01,5.660020709037780762e-01,1.955119818449020386e-01,4.224565029144287109e-01,3.040337264537811279e-01,3.588356971740722656e-01,4.623244404792785645e-01,3.788367807865142822e-01,7.612546682357788086e-01
1.118000000000000114e+02,2.161915540695190430e+00,5.951247215270996094e-01,6.148048639297485352e-01,1.807454675436019897e-01,4.438295662403106689e-01,2.776170670986175537e-01,3.694699406623840332e-01,4.076786339282989502e-01,3.700505197048187256e-01,6.663014888763427734e-01
1.120000000000000000e+02,1.992486834526062012e+00,7.290746569633483887e-01,6.702037453651428223e-01,1.690852046012878418e-01,4.660101234912872314e-01,2.526046335697174072e-01,3.864738345146179199e-01,3.611108958721160889e-01,3.625171184539794922e-01,5.851088762283325195e-01
1.122000000000000028e+02,1.734069347381591797e+00,8.793730139732360840e-01,7.319887876510620117e-01,1.603299677371978760e-01,4.950529932975769043e-01,2.298507541418075562e-01,4.083582162857055664e-01,3.216845691204071045e-01,3.555190861225128174e-01,5.169981122016906738e-01
1.124000000000000057e+02,1.465046525001525879e+00,1.011882662773132324e+00,7.993523478507995605e-01,1.538054496049880981e-01,5.320850014686584473e-01,2.098090052604675293e-01,4.307331740856170654e-01,2.907553017139434814e-01,3.593247532844543457e-01,4.550321698188781738e-01
1.126000000000000085e+02,1.216974139213562012e+00,1.092501878738403320e+00,8.742104172706604004e-01,1.494472324848175049e-01,5.757634639739990234e-01,1.926523596048355103e-01,4.516078829765319824e-01,2.659851908683776855e-01,3.708298504352569580e-01,4.013871252536773682e-01
1.128000000000000114e+02,1.002904176712036133e+00,1.121248602867126465e+00,9.594031572341918945e-01,1.470771580934524536e-01,6.258729696273803711e-01,1.785017549991607666e-01,4.761389195919036865e-01,2.418276816606521606e-01,3.885640501976013184e-01,3.557606935501098633e-01
1.130000000000000000e+02,8.274621367454528809e-01,1.108384490013122559e+00,1.055779695510864258e+00,1.470053344964981079e-01,6.826198101043701172e-01,1.674825996160507202e-01,5.089923739433288574e-01,2.201926857233047485e-01,4.106523394584655762e-01,3.173400163650512695e-01
1.132000000000000028e+02,6.919348239898681641e-01,1.062407612800598145e+00,1.164226293563842773e+00,1.495693475008010864e-01,7.455089092254638672e-01,1.591697931289672852e-01,5.490950345993041992e-01,2.013714760541915894e-01,4.329665005207061768e-01,2.874459326267242432e-01
1.134000000000000057e+02,5.954113602638244629e-01,9.918305277824401855e-01,1.285664796829223633e+00,1.551356613636016846e-01,8.140113353729248047e-01,1.531052738428115845e-01,5.955131053924560547e-01,1.854861825704574585e-01,4.539368152618408203e-01,2.627939879894256592e-01
1.136000000000000085e+02,5.326527357101440430e-01,9.064034819602966309e-01,1.421050429344177246e+00,1.641010344028472900e-01,8.908590078353881836e-01,1.491384804248809814e-01,6.484513282775878906e-01,1.726608872413635254e-01,4.791172444820404053e-01,2.388652414083480835e-01
1.138000000000000114e+02,4.943090975284576416e-01,8.165183067321777344e-01,1.568042516708374023e+00,1.778241544961929321e-01,9.782028794288635254e-01,1.472196578979492188e-01,7.081171870231628418e-01,1.630220264196395874e-01,5.129425525665283203e-01,2.175458967685699463e-01
1.140000000000000000e+02,4.765143096446990967e-01,7.266371250152587891e-01,1.725866079330444336e+00,1.967780888080596924e-01,1.076899051666259766e+00,1.476641446352005005e-01,7.734001874923706055e-01,1.556613594293594360e-01,5.537734031677246094e-01,1.990593373775482178e-01
1.142000000000000028e+02,4.611006081104278564e-01,6.475369334220886230e-01,1.892546653747558594e+00,2.215507775545120239e-01,1.187840223312377930e+00,1.508150249719619751e-01,8.445984125137329102e-01,1.506186127662658691e-01,6.009438037872314453e-01,1.835232377052307129e-01
1.144000000000000057e+02,4.469018876552581787e-01,5.800104141235351562e-01,2.066125869750976562e+00,2.525982558727264404e-01,1.311954379081726074e+00,1.570445448160171509e-01,9.258262515068054199e-01,1.474544703960418701e-01,6.546587944030761719e-01,1.710619330406188965e-01
1.146000000000000085e+02,4.337288737297058105e-01,5.224539041519165039e-01,2.241941690444946289e+00,2.922029495239257812e-01,1.450033545494079590e+00,1.668612957000732422e-01,1.017919182777404785e+00,1.464691907167434692e-01,7.150647640228271484e-01,1.617538630962371826e-01
1.148000000000000114e+02,4.339530467987060547e-01,4.667138159275054932e-01,2.392445087432861328e+00,3.612064123153686523e-01,1.599146127700805664e+00,1.816153824329376221e-01,1.121750116348266602e+00,1.479899883270263672e-01,7.810057401657104492e-01,1.546546071767807007e-01
1.150000000000000000e+02,4.419156610965728760e-01,4.179692268371582031e-01,2.476551532745361328e+00,4.701564013957977295e-01,1.759013891220092773e+00,2.016693353652954102e-01,1.238228201866149902e+00,1.523724496364593506e-01,8.533797860145568848e-01,1.498060971498489380e-01
1.152000000000000028e+02,4.560524225234985352e-01,3.760619461536407471e-01,2.426770687103271484e+00,6.170866489410400391e-01,1.927078485488891602e+00,2.276898324489593506e-01,1.368297100067138672e+00,1.600019633769989014e-01,9.358871579170227051e-01,1.468710452318191528e-01
1.154000000000000057e+02,4.735660254955291748e-01,3.413277864456176758e-01,2.223674058914184570e+00,7.855129837989807129e-01,2.101741790771484375e+00,2.600389420986175537e-01,1.511171221733093262e+00,1.718414425849914551e-01,1.029368519783020020e+00,1.461530029773712158e-01
1.156000000000000085e+02,4.915412962436676025e-01,3.139635622501373291e-01,1.913550853729248047e+00,9.683095216751098633e-01,2.274788141250610352e+00,3.041039705276489258e-01,1.664992213249206543e+00,1.887767612934112549e-01,1.134701967239379883e+00,1.479827016592025757e-01
1.158000000000000114e+02,5.099089145660400391e-01,2.914217710494995117e-01,1.588758468627929688e+00,1.130508422851562500e+00,2.415527582168579102e+00,3.804430663585662842e-01,1.828794598579406738e+00,2.112595438957214355e-01,1.252801656723022461e+00,1.527194380760192871e-01
1.160000000000000000e+02,5.331373214721679688e-01,2.684522569179534912e-01,1.287702560424804688e+00,1.231365561485290527e+00,2.475551843643188477e+00,4.987403154373168945e-01,2.000015020370483398e+00,2.399056702852249146e-01,1.384615898132324219e+00,1.607524603605270386e-01
1.162000000000000028e+02,5.651069879531860352e-01,2.478956580162048340e-01,1.027724742889404297e+00,1.271055221557617188e+00,2.394621133804321289e+00,6.506685018539428711e-01,2.176788568496704102e+00,2.753527760505676270e-01,1.528908491134643555e+00,1.731786131858825684e-01
1.164000000000000057e+02,6.056607365608215332e-01,2.300658971071243286e-01,8.140567541122436523e-01,1.261289477348327637e+00,2.166598796844482422e+00,8.233388066291809082e-01,2.340397596359252930e+00,3.319880962371826172e-01,1.684125542640686035e+00,1.907475739717483521e-01
1.166000000000000085e+02,6.535915732383728027e-01,2.151543200016021729e-01,6.477143168449401855e-01,1.211166262626647949e+00,1.846805453300476074e+00,1.008348226547241211e+00,2.456021070480346680e+00,4.249052107334136963e-01,1.849019169807434082e+00,2.139492034912109375e-01
1.168000000000000114e+02,7.080554366111755371e-01,2.033169567584991455e-01,5.274112820625305176e-01,1.130934119224548340e+00,1.522857427597045898e+00,1.160998463630676270e+00,2.456026554107666016e+00,5.613104701042175293e-01,2.021185159683227539e+00,2.433561831712722778e-01
1.170000000000000000e+02,7.688034772872924805e-01,1.947414427995681763e-01,4.513457715511322021e-01,1.027046203613281250e+00,1.228770494461059570e+00,1.247384071350097656e+00,2.307279586791992188e+00,7.221307158470153809e-01,2.198189020156860352e+00,2.800490260124206543e-01
1.172000000000000028e+02,8.348616361618041992e-01,1.889065653085708618e-01,4.051292836666107178e-01,9.171150922775268555e-01,9.777553677558898926e-01,1.275815367698669434e+00,2.027316093444824219e+00,9.015308022499084473e-01,2.358298540115356445e+00,3.404706418514251709e-01
1.174000000000000057e+02,9.063324928283691406e-01,1.860025227069854736e-01,3.849263787269592285e-01,8.066682219505310059e-01,7.736153602600097656e-01,1.256563544273376465e+00,1.700791597366333008e+00,1.079856276512145996e+00,2.465805530548095703e+00,4.383434355258941650e-01
1.176000000000000085e+02,9.873901009559631348e-01,1.850139647722244263e-01,3.752988576889038086e-01,7.058061957359313965e-01,6.169301867485046387e-01,1.198786497116088867e+00,1.387620091438293457e+00,1.205268740653991699e+00,2.450947046279907227e+00,5.783100128173828125e-01
1.178000000000000114e+02,1.078806281089782715e+00,1.862295120954513550e-01,3.673891723155975342e-01,6.184301376342773438e-01,5.065429806709289551e-01,1.112249851226806641e+00,1.112214207649230957e+00,1.264039516448974609e+00,2.283770561218261719e+00,7.415727376937866211e-01
1.180000000000000000e+02,1.181355118751525879e+00,1.899681389331817627e-01,3.600411713123321533e-01,5.451548099517822266e-01,4.370194375514984131e-01,1.005948305130004883e+00,8.822101354598999023e-01,1.270306110382080078e+00,1.989768624305725098e+00,9.225155115127563477e-01
1.182000000000000028e+02,1.293837308883666992e+00,1.969274431467056274e-01,3.587796688079833984e-01,4.806870818138122559e-01,3.967179059982299805e-01,8.949927091598510742e-01,6.994822621345520020e-01,1.233015537261962891e+00,1.664031982421875000e+00,1.095616579055786133e+00
1.184000000000000057e+02,1.416220426559448242e+00,2.075217664241790771e-01,3.671947717666625977e-01,4.236188530921936035e-01,3.815995752811431885e-01,7.845929265022277832e-01,5.635538101196289062e-01,1.161941766738891602e+00,1.355030775070190430e+00,1.213006019592285156e+00
1.186000000000000085e+02,1.548324227333068848e+00,2.221793085336685181e-01,3.823221027851104736e-01,3.747633993625640869e-01,3.724108934402465820e-01,6.865572929382324219e-01,4.736233353614807129e-01,1.064533114433288574e+00,1.084826231002807617e+00,1.265558481216430664e+00
1.188000000000000114e+02,1.687507629394531250e+00,2.418710738420486450e-01,4.028309583663940430e-01,3.333930373191833496e-01,3.647087514400482178e-01,6.021562218666076660e-01,4.174811244010925293e-01,9.558631181716918945e-01,8.602827191352844238e-01,1.266633152961730957e+00
1.190000000000000000e+02,1.832319498062133789e+00,2.671008706092834473e-01,4.250517189502716064e-01,3.000065088272094727e-01,3.575536906719207764e-01,5.313687324523925781e-01,3.887748718261718750e-01,8.449299931526184082e-01,6.829954385757446289e-01,1.225219011306762695e+00
1.192000000000000028e+02,1.979646801948547363e+00,2.984263300895690918e-01,4.459639787673950195e-01,2.745214402675628662e-01,3.591699302196502686e-01,4.677846431732177734e-01,3.785430490970611572e-01,7.389291524887084961e-01,5.522254705429077148e-01,1.151226758956909180e+00
1.194000000000000057e+02,2.115045785903930664e+00,3.414172232151031494e-01,4.687784910202026367e-01,2.497579157352447510e-01,3.691364526748657227e-01,4.124476611614227295e-01,3.700266778469085693e-01,6.471323966979980469e-01,4.672011733055114746e-01,1.051578283309936523e+00
1.196000000000000085e+02,2.213960647583007812e+00,4.130567014217376709e-01,4.988375902175903320e-01,2.273039370775222778e-01,3.855711221694946289e-01,3.652243018150329590e-01,3.624912798404693604e-01,5.692296028137207031e-01,4.142617881298065186e-01,9.426940083503723145e-01
1.198000000000000114e+02,2.231937885284423828e+00,5.187095403671264648e-01,5.366986989974975586e-01,2.075895071029663086e-01,4.070329964160919189e-01,3.252408802509307861e-01,3.554920554161071777e-01,5.038433074951171875e-01,3.882800638675689697e-01,8.320921659469604492e-01
1.200000000000000000e+02,2.134440422058105469e+00,6.454277634620666504e-01,5.811110138893127441e-01,1.907737404108047485e-01,4.293572902679443359e-01,2.935867011547088623e-01,3.610511124134063721e-01,4.435215890407562256e-01,3.781860768795013428e-01,7.279152274131774902e-01
1.202000000000000028e+02,1.926418423652648926e+00,7.880282402038574219e-01,6.319781541824340820e-01,1.769784390926361084e-01,4.501484632492065430e-01,2.687258124351501465e-01,3.739094138145446777e-01,3.915354609489440918e-01,3.698302805423736572e-01,6.376433968544006348e-01
1.204000000000000057e+02,1.653634905815124512e+00,9.421507120132446289e-01,6.895068287849426270e-01,1.663292944431304932e-01,4.741506874561309814e-01,2.443920373916625977e-01,3.927659094333648682e-01,3.474618792533874512e-01,3.623074293136596680e-01,5.613479018211364746e-01
1.206000000000000085e+02,1.381676435470581055e+00,1.063449859619140625e+00,7.530369162559509277e-01,1.582717448472976685e-01,5.061413049697875977e-01,2.225105613470077515e-01,4.149637818336486816e-01,3.107969462871551514e-01,3.570586442947387695e-01,4.963769316673278809e-01
1.208000000000000114e+02,1.139472126960754395e+00,1.125249385833740234e+00,8.222007751464843750e-01,1.524727344512939453e-01,5.455822348594665527e-01,2.034206390380859375e-01,4.371486008167266846e-01,2.825407087802886963e-01,3.635616004467010498e-01,4.371281862258911133e-01
1.210000000000000000e+02,9.343225955963134766e-01,1.138324379920959473e+00,9.002137780189514160e-01,1.487213075160980225e-01,5.913934707641601562e-01,1.872552037239074707e-01,4.587500989437103271e-01,2.575523257255554199e-01,3.771367669105529785e-01,3.861923217773437500e-01
1.212000000000000028e+02,7.694724798202514648e-01,1.111915707588195801e+00,9.888206720352172852e-01,1.470526903867721558e-01,6.437049508094787598e-01,1.741377413272857666e-01,4.857721030712127686e-01,2.341624796390533447e-01,3.965337276458740234e-01,3.430539667606353760e-01
1.214000000000000057e+02,6.453739404678344727e-01,1.054782509803771973e+00,1.088881969451904297e+00,1.477853804826736450e-01,7.027238607406616211e-01,1.641944348812103271e-01,5.210925936698913574e-01,2.134318798780441284e-01,4.187047481536865234e-01,3.074792623519897461e-01
1.216000000000000085e+02,5.603981614112854004e-01,9.755319356918334961e-01,1.201294779777526855e+00,1.512657701969146729e-01,7.674756646156311035e-01,1.566238403320312500e-01,5.632456541061401367e-01,1.955585479736328125e-01,4.405387043952941895e-01,2.801430225372314453e-01
1.218000000000000114e+02,5.056286454200744629e-01,8.858287930488586426e-01,1.326991200447082520e+00,1.578695923089981079e-01,8.378594517707824707e-01,1.514012217521667480e-01,6.117812991142272949e-01,1.806617379188537598e-01,4.623596370220184326e-01,2.550629377365112305e-01
1.220000000000000000e+02,4.748869836330413818e-01,7.930992841720581055e-01,1.466340065002441406e+00,1.682258993387222290e-01,9.180698990821838379e-01,1.480634659528732300e-01,6.669051647186279297e-01,1.688662916421890259e-01,4.903939366340637207e-01,2.319910526275634766e-01
1.222000000000000028e+02,4.587762653827667236e-01,7.043745517730712891e-01,1.616698384284973145e+00,1.835614740848541260e-01,1.009056806564331055e+00,1.468743383884429932e-01,7.284666895866394043e-01,1.600175201892852783e-01,5.265707969665527344e-01,2.116049230098724365e-01
1.224000000000000057e+02,4.447586834430694580e-01,6.268188357353210449e-01,1.777773618698120117e+00,2.042376548051834106e-01,1.111688971519470215e+00,1.481582224369049072e-01,7.956001162528991699e-01,1.533960700035095215e-01,5.694869160652160645e-01,1.940899938344955444e-01
1.226000000000000085e+02,4.317515790462493896e-01,5.609765648841857910e-01,1.946690082550048828e+00,2.309640049934387207e-01,1.226871252059936523e+00,1.522677391767501831e-01,8.700801730155944824e-01,1.489295512437820435e-01,6.188098788261413574e-01,1.795663535594940186e-01
1.228000000000000114e+02,4.229012727737426758e-01,5.032536387443542480e-01,2.122041940689086914e+00,2.640520334243774414e-01,1.355543136596679688e+00,1.595851033926010132e-01,9.548717737197875977e-01,1.464393585920333862e-01,6.747456789016723633e-01,1.681591421365737915e-01
1.230000000000000000e+02,4.263541996479034424e-01,4.489591419696807861e-01,2.292639732360839844e+00,3.114784955978393555e-01,1.497261285781860352e+00,1.709647625684738159e-01,1.050823807716369629e+00,1.462347805500030518e-01,7.369713783264160156e-01,1.595784127712249756e-01
1.232000000000000028e+02,4.369283616542816162e-01,4.017658829689025879e-01,2.427239418029785156e+00,3.920959830284118652e-01,1.649939417839050293e+00,1.874018311500549316e-01,1.158822417259216309e+00,1.486525982618331909e-01,8.047897219657897949e-01,1.532354801893234253e-01
1.234000000000000057e+02,4.531361460685729980e-01,3.615779578685760498e-01,2.472614049911499023e+00,5.158074498176574707e-01,1.812823176383972168e+00,2.093193829059600830e-01,1.279789447784423828e+00,1.540584564208984375e-01,8.804549574851989746e-01,1.490181833505630493e-01
1.236000000000000085e+02,4.714086353778839111e-01,3.288561403751373291e-01,2.373134136199951172e+00,6.704432964324951172e-01,1.983233928680419922e+00,2.373649775981903076e-01,1.414680480957031250e+00,1.628482639789581299e-01,9.665243625640869141e-01,1.468130648136138916e-01
1.238000000000000114e+02,4.900119304656982422e-01,3.034179508686065674e-01,2.130589485168457031e+00,8.453292846679687500e-01,2.159699678421020508e+00,2.718721628189086914e-01,1.561387062072753906e+00,1.763497740030288696e-01,1.063850522041320801e+00,1.469324380159378052e-01
1.240000000000000000e+02,5.096117854118347168e-01,2.802165150642395020e-01,1.807847023010253906e+00,1.029582738876342773e+00,2.325452327728271484e+00,3.256470263004302979e-01,1.718958616256713867e+00,1.950734406709671021e-01,1.173322916030883789e+00,1.497162580490112305e-01
1.242000000000000028e+02,5.361250638961791992e-01,2.578543722629547119e-01,1.484972953796386719e+00,1.176616072654724121e+00,2.447098970413208008e+00,4.146887362003326416e-01,1.885585784912109375e+00,2.195849567651748657e-01,1.295866370201110840e+00,1.555334776639938354e-01
1.244000000000000057e+02,5.711168050765991211e-01,2.380714118480682373e-01,1.195325851440429688e+00,1.254757642745971680e+00,2.460176467895507812e+00,5.478547215461730957e-01,2.059196233749389648e+00,2.503688335418701172e-01,1.432403326034545898e+00,1.648062020540237427e-01
1.246000000000000085e+02,6.146081089973449707e-01,2.211012542247772217e-01,9.497725367546081543e-01,1.276811361312866211e+00,2.326014518737792969e+00,7.067570090293884277e-01,2.235725402832031250e+00,2.894305586814880371e-01,1.580331087112426758e+00,1.789360493421554565e-01
1.248000000000000114e+02,6.645859479904174805e-01,2.071179598569869995e-01,7.513332366943359375e-01,1.252258658409118652e+00,2.057266950607299805e+00,8.848621845245361328e-01,2.388554573059082031e+00,3.568784594535827637e-01,1.739070057868957520e+00,1.983275562524795532e-01
1.250000000000000000e+02,7.211661338806152344e-01,1.962506622076034546e-01,6.003285050392150879e-01,1.190352559089660645e+00,1.730617165565490723e+00,1.066596865653991699e+00,2.478114604949951172e+00,4.638677239418029785e-01,1.906438708305358887e+00,2.235966175794601440e-01
1.252000000000000028e+02,7.836655378341674805e-01,1.883397400379180908e-01,4.957138895988464355e-01,1.100363731384277344e+00,1.414169073104858398e+00,1.198537707328796387e+00,2.435158252716064453e+00,6.098571419715881348e-01,2.080599546432495117e+00,2.551670372486114502e-01
1.254000000000000057e+02,8.515217304229736328e-01,1.832551360130310059e-01,4.299731850624084473e-01,9.930239915847778320e-01,1.134619474411010742e+00,1.262377023696899414e+00,2.237338542938232422e+00,7.775324583053588867e-01,2.256130933761596680e+00,2.956933677196502686e-01
1.256000000000000085e+02,9.263367652893066406e-01,1.807291954755783081e-01,3.930026292800903320e-01,8.817341327667236328e-01,9.002400636672973633e-01,1.272893786430358887e+00,1.929761052131652832e+00,9.600685834884643555e-01,2.403933525085449219e+00,3.673348128795623779e-01
1.258000000000000114e+02,1.011072397232055664e+00,1.802154332399368286e-01,3.807075023651123047e-01,7.715874314308166504e-01,7.131332159042358398e-01,1.238996624946594238e+00,1.604360103607177734e+00,1.124616742134094238e+00,2.480480194091796875e+00,4.797143340110778809e-01
1.260000000000000000e+02,1.106520771980285645e+00,1.820129305124282837e-01,3.716902732849121094e-01,6.753506064414978027e-01,5.730367302894592285e-01,1.170338273048400879e+00,1.301353335380554199e+00,1.228847622871398926e+00,2.420192241668701172e+00,6.288195252418518066e-01
1.262000000000000028e+02,1.213506221771240234e+00,1.864465773105621338e-01,3.640386760234832764e-01,5.927917957305908203e-01,4.791110754013061523e-01,1.074817895889282227e+00,1.039038777351379395e+00,1.271137118339538574e+00,2.208104372024536133e+00,7.992447018623352051e-01
1.264000000000000057e+02,1.330735921859741211e+00,1.942475438117980957e-01,3.569308221340179443e-01,5.235358476638793945e-01,4.203596115112304688e-01,9.663842916488647461e-01,8.229598999023437500e-01,1.263511300086975098e+00,1.892927408218383789e+00,9.832890629768371582e-01
1.266000000000000085e+02,1.458093762397766113e+00,2.058565765619277954e-01,3.597777485847473145e-01,4.608764052391052246e-01,3.894248306751251221e-01,8.552384972572326660e-01,6.542487740516662598e-01,1.215057373046875000e+00,1.567686200141906738e+00,1.142590761184692383e+00
1.268000000000000114e+02,1.595139980316162109e+00,2.217670381069183350e-01,3.705660104751586914e-01,4.064994752407073975e-01,3.790617585182189941e-01,7.478047609329223633e-01,5.317270159721374512e-01,1.135983586311340332e+00,1.268329381942749023e+00,1.238728523254394531e+00
1.270000000000000000e+02,1.739206552505493164e+00,2.429436594247817993e-01,3.876879215240478516e-01,3.601779937744140625e-01,3.703993558883666992e-01,6.548050045967102051e-01,4.541487693786621094e-01,1.032580733299255371e+00,1.010839581489562988e+00,1.274702906608581543e+00
1.272000000000000028e+02,1.888761520385742188e+00,2.698952853679656982e-01,4.096425175666809082e-01,3.209623992443084717e-01,3.628381788730621338e-01,5.756270885467529297e-01,4.065420925617218018e-01,9.227564334869384766e-01,7.999454140663146973e-01,1.261717796325683594e+00
1.274000000000000057e+02,2.039252519607543945e+00,3.037336766719818115e-01,4.319674968719482422e-01,2.902883291244506836e-01,3.558148145675659180e-01,5.091817378997802734e-01,3.851663470268249512e-01,8.121734261512756348e-01,6.365013122558593750e-01,1.208918333053588867e+00
1.276000000000000085e+02,2.171905517578125000e+00,3.547975718975067139e-01,4.528397321701049805e-01,2.655664682388305664e-01,3.606522083282470703e-01,4.482203125953674316e-01,3.754774332046508789e-01,7.105327248573303223e-01,5.192720293998718262e-01,1.126447081565856934e+00
1.278000000000000114e+02,2.257048845291137695e+00,4.373873472213745117e-01,4.775013327598571777e-01,2.414735406637191772e-01,3.729512691497802734e-01,3.955823779106140137e-01,3.675293922424316406e-01,6.224277615547180176e-01,4.452866911888122559e-01,1.021393895149230957e+00
1.280000000000000000e+02,2.247697591781616211e+00,5.525171756744384766e-01,5.105870962142944336e-01,2.199235409498214722e-01,3.913398683071136475e-01,3.508963882923126221e-01,3.601719141006469727e-01,5.484818816184997559e-01,4.010303318500518799e-01,9.108116030693054199e-01
1.282000000000000171e+02,2.112995147705078125e+00,6.871485114097595215e-01,5.508767366409301758e-01,2.011915743350982666e-01,4.134750664234161377e-01,3.135369420051574707e-01,3.581089675426483154e-01,4.838758707046508789e-01,3.825640082359313965e-01,8.000894188880920410e-01
1.284000000000000057e+02,1.872855544090270996e+00,8.369596600532531738e-01,5.974875092506408691e-01,1.853990852832794189e-01,4.357000589370727539e-01,2.846239805221557617e-01,3.661534786224365234e-01,4.263320863246917725e-01,3.731790184974670410e-01,6.998981237411499023e-01
1.285999999999999943e+02,1.590865969657897949e+00,9.907637238502502441e-01,6.506242752075195312e-01,1.726702004671096802e-01,4.570399224758148193e-01,2.597776651382446289e-01,3.809760510921478271e-01,3.770329356193542480e-01,3.654232621192932129e-01,6.132937073707580566e-01
1.288000000000000114e+02,1.321072220802307129e+00,1.097550868988037109e+00,7.104945778846740723e-01,1.631314158439636230e-01,4.833147525787353516e-01,2.361746579408645630e-01,4.012714326381683350e-01,3.352854847908020020e-01,3.582181036472320557e-01,5.406751632690429688e-01
1.290000000000000000e+02,1.083904743194580078e+00,1.146015048027038574e+00,7.759438753128051758e-01,1.558399647474288940e-01,5.180373191833496094e-01,2.152104377746582031e-01,4.235004782676696777e-01,3.014368712902069092e-01,3.581232130527496338e-01,4.762220978736877441e-01
1.292000000000000171e+02,8.857661485671997070e-01,1.147927522659301758e+00,8.474204540252685547e-01,1.508692502975463867e-01,5.596630573272705078e-01,1.970936655998229980e-01,4.446182548999786377e-01,2.755549550056457520e-01,3.670929074287414551e-01,4.196872711181640625e-01
1.294000000000000057e+02,7.290369868278503418e-01,1.112142443656921387e+00,9.289453625679016113e-01,1.477857679128646851e-01,6.076540946960449219e-01,1.819429546594619751e-01,4.671823382377624512e-01,2.506807148456573486e-01,3.826979398727416992e-01,3.713410198688507080e-01
1.295999999999999943e+02,6.134143471717834473e-01,1.047290802001953125e+00,1.021354436874389648e+00,1.468903720378875732e-01,6.622158288955688477e-01,1.698829531669616699e-01,4.968393445014953613e-01,2.280967831611633301e-01,4.035670161247253418e-01,3.304033279418945312e-01
1.298000000000000114e+02,5.368767976760864258e-01,9.621481299400329590e-01,1.125521063804626465e+00,1.485109329223632812e-01,7.233158349990844727e-01,1.608517616987228394e-01,5.343545079231262207e-01,2.082420140504837036e-01,4.258703291416168213e-01,2.975694835186004639e-01
1.300000000000000000e+02,4.879114627838134766e-01,8.697112202644348145e-01,1.242354631423950195e+00,1.530037522315979004e-01,7.899729013442993164e-01,1.540404558181762695e-01,5.784575939178466797e-01,1.912802904844284058e-01,4.465896487236022949e-01,2.725036442279815674e-01
1.302000000000000171e+02,4.626258015632629395e-01,7.752668857574462891e-01,1.372798919677734375e+00,1.607548594474792480e-01,8.636054396629333496e-01,1.494288444519042969e-01,6.290057897567749023e-01,1.773331016302108765e-01,4.697698354721069336e-01,2.478661239147186279e-01
1.304000000000000057e+02,4.476155340671539307e-01,6.877053380012512207e-01,1.515911817550659180e+00,1.727519929409027100e-01,9.474759101867675781e-01,1.467683762311935425e-01,6.862056255340576172e-01,1.665260046720504761e-01,5.004160404205322266e-01,2.255717068910598755e-01
1.305999999999999943e+02,4.344112873077392578e-01,6.117327213287353516e-01,1.669951438903808594e+00,1.898524016141891479e-01,1.042429566383361816e+00,1.463659852743148804e-01,7.494670152664184570e-01,1.583593636751174927e-01,5.387343764305114746e-01,2.060332149267196655e-01
1.308000000000000114e+02,4.221583306789398193e-01,5.472948551177978516e-01,1.833842992782592773e+00,2.125224471092224121e-01,1.149349093437194824e+00,1.485559493303298950e-01,8.183538317680358887e-01,1.524470448493957520e-01,5.835477113723754883e-01,1.894009262323379517e-01
1.310000000000000000e+02,4.170849323272705078e-01,4.891975820064544678e-01,2.005096673965454102e+00,2.413594871759414673e-01,1.269152879714965820e+00,1.537013053894042969e-01,8.958914279937744141e-01,1.485900133848190308e-01,6.348292827606201172e-01,1.757971644401550293e-01
1.312000000000000171e+02,4.225989282131195068e-01,4.361488819122314453e-01,2.181628227233886719e+00,2.771666347980499268e-01,1.402793288230895996e+00,1.621951907873153687e-01,9.839870333671569824e-01,1.468013375997543335e-01,6.927859783172607422e-01,1.653477549552917480e-01
1.314000000000000057e+02,4.349700808525085449e-01,3.902440071105957031e-01,2.343794584274291992e+00,3.348924815654754639e-01,1.548496365547180176e+00,1.752701550722122192e-01,1.083499908447265625e+00,1.473983228206634521e-01,7.566681504249572754e-01,1.574278473854064941e-01
1.315999999999999943e+02,4.525907337665557861e-01,3.513841927051544189e-01,2.456561326980590820e+00,4.292079508304595947e-01,1.705083370208740234e+00,1.935341358184814453e-01,1.195325970649719238e+00,1.507261544466018677e-01,8.261893391609191895e-01,1.517829149961471558e-01
1.318000000000000114e+02,4.713138639926910400e-01,3.202333152294158936e-01,2.451863050460815430e+00,5.664471387863159180e-01,1.870956897735595703e+00,2.175241857767105103e-01,1.320396184921264648e+00,1.571592539548873901e-01,9.048550128936767578e-01,1.481311321258544922e-01
1.320000000000000000e+02,4.902130961418151855e-01,2.962732315063476562e-01,2.297603607177734375e+00,7.276948690414428711e-01,2.043922901153564453e+00,2.477575391530990601e-01,1.459285497665405273e+00,1.672815978527069092e-01,9.941740632057189941e-01,1.465813815593719482e-01
1.322000000000000171e+02,5.108452439308166504e-01,2.723903357982635498e-01,2.013749599456787109e+00,9.072125554084777832e-01,2.220684051513671875e+00,2.858729958534240723e-01,1.609203815460205078e+00,1.823683232069015503e-01,1.095010042190551758e+00,1.474540531635284424e-01
1.324000000000000057e+02,5.394890308380126953e-01,2.505539059638977051e-01,1.687959313392639160e+00,1.083725690841674805e+00,2.376245021820068359e+00,3.505702018737792969e-01,1.769864559173583984e+00,2.027816176414489746e-01,1.208263278007507324e+00,1.510975658893585205e-01
1.325999999999999943e+02,5.766984224319458008e-01,2.313650399446487427e-01,1.376613974571228027e+00,1.206401705741882324e+00,2.472815036773681641e+00,4.539800286293029785e-01,1.938549876213073730e+00,2.292097508907318115e-01,1.334868788719177246e+00,1.578897386789321899e-01
1.328000000000000114e+02,6.217139959335327148e-01,2.150380164384841919e-01,1.103288173675537109e+00,1.263082504272460938e+00,2.440754652023315430e+00,5.975735187530517578e-01,2.113751411437988281e+00,2.619904279708862305e-01,1.474997878074645996e+00,1.685318797826766968e-01
1.330000000000000000e+02,6.731761097908020020e-01,2.017313838005065918e-01,8.753811120986938477e-01,1.267666935920715332e+00,2.252788782119750977e+00,7.630798816680908203e-01,2.285690307617187500e+00,3.079171776771545410e-01,1.626134395599365234e+00,1.841794103384017944e-01
1.332000000000000171e+02,7.312833666801452637e-01,1.915829181671142578e-01,6.946744322776794434e-01,1.229102373123168945e+00,1.950702309608459473e+00,9.442453384399414062e-01,2.423314809799194336e+00,3.866470456123352051e-01,1.787924647331237793e+00,2.052013278007507324e-01
1.334000000000000057e+02,7.950426936149597168e-01,1.841881126165390015e-01,5.606067180633544922e-01,1.157174110412597656e+00,1.625923871994018555e+00,1.111722707748413086e+00,2.475581645965576172e+00,5.079963803291320801e-01,1.957448124885559082e+00,2.323089241981506348e-01
1.335999999999999943e+02,8.641884922981262207e-01,1.796649098396301270e-01,4.723387062549591064e-01,1.059229016304016113e+00,1.321298599243164062e+00,1.220803856849670410e+00,2.384556531906127930e+00,6.615847945213317871e-01,2.133332252502441406e+00,2.658015191555023193e-01
1.338000000000000114e+02,9.413884878158569336e-01,1.774361580610275269e-01,4.172778427600860596e-01,9.507005214691162109e-01,1.056523919105529785e+00,1.266921520233154297e+00,2.148408174514770508e+00,8.356774449348449707e-01,2.302957534790039062e+00,3.149526119232177734e-01
1.340000000000000000e+02,1.028741121292114258e+00,1.772889196872711182e-01,3.894606530666351318e-01,8.400768637657165527e-01,8.376684784889221191e-01,1.262632369995117188e+00,1.826674342155456543e+00,1.020479679107666016e+00,2.434733152389526367e+00,3.977893888950347900e-01
1.342000000000000171e+02,1.127052068710327148e+00,1.795295923948287964e-01,3.792097866535186768e-01,7.348747253417968750e-01,6.660386323928833008e-01,1.216967105865478516e+00,1.502965927124023438e+00,1.170251131057739258e+00,2.472518205642700195e+00,5.242535471916198730e-01
1.344000000000000057e+02,1.237159252166748047e+00,1.844908148050308228e-01,3.706951141357421875e-01,6.437285542488098145e-01,5.406248569488525391e-01,1.139972686767578125e+00,1.210971236228942871e+00,1.252266645431518555e+00,2.363829851150512695e+00,6.803898811340332031e-01
1.345999999999999943e+02,1.357660651206970215e+00,1.929337084293365479e-01,3.631101846694946289e-01,5.664870738983154297e-01,4.606795012950897217e-01,1.038037300109863281e+00,9.626533985137939453e-01,1.277297258377075195e+00,2.113889217376708984e+00,8.565570712089538574e-01
1.348000000000000114e+02,1.488425254821777344e+00,2.053061276674270630e-01,3.565915226936340332e-01,5.013650655746459961e-01,4.110653400421142578e-01,9.289572238922119141e-01,7.613835334777832031e-01,1.255178213119506836e+00,1.789401888847351074e+00,1.040606141090393066e+00
1.350000000000000000e+02,1.628755569458007812e+00,2.221634089946746826e-01,3.624450862407684326e-01,4.414506852626800537e-01,3.878982663154602051e-01,8.187283873558044434e-01,6.076224446296691895e-01,1.195079565048217773e+00,1.466772437095642090e+00,1.184999823570251465e+00
1.352000000000000171e+02,1.776034116744995117e+00,2.444434016942977905e-01,3.755225837230682373e-01,3.898529708385467529e-01,3.779368996620178223e-01,7.164667248725891113e-01,5.002724528312683105e-01,1.106583595275878906e+00,1.179058313369750977e+00,1.259146094322204590e+00
1.354000000000000057e+02,1.928655266761779785e+00,2.726610302925109863e-01,3.945463895797729492e-01,3.461348712444305420e-01,3.697392642498016357e-01,6.277935504913330078e-01,4.327417314052581787e-01,9.995982646942138672e-01,9.359863400459289551e-01,1.278092265129089355e+00
1.355999999999999943e+02,2.080458402633666992e+00,3.085946440696716309e-01,4.167003929615020752e-01,3.098644614219665527e-01,3.622211515903472900e-01,5.531795024871826172e-01,3.942147493362426758e-01,8.883400559425354004e-01,7.401828765869140625e-01,1.250922560691833496e+00
1.358000000000000114e+02,2.210117578506469727e+00,3.656228780746459961e-01,4.388128817081451416e-01,2.819438278675079346e-01,3.589275479316711426e-01,4.885724186897277832e-01,3.806210458278656006e-01,7.779588699340820312e-01,5.918111801147460938e-01,1.187050700187683105e+00
1.360000000000000000e+02,2.283602237701416016e+00,4.562223553657531738e-01,4.604769349098205566e-01,2.569360136985778809e-01,3.663858175277709961e-01,4.304782450199127197e-01,3.715624809265136719e-01,6.807752847671508789e-01,4.899583458900451660e-01,1.095266699790954590e+00
1.362000000000000171e+02,2.253143310546875000e+00,5.778607726097106934e-01,4.878362417221069336e-01,2.336639314889907837e-01,3.807018399238586426e-01,3.806524574756622314e-01,3.639212846755981445e-01,5.972700119018554688e-01,4.260298907756805420e-01,9.872922897338867188e-01
1.364000000000000057e+02,2.091990709304809570e+00,7.179123759269714355e-01,5.234608054161071777e-01,2.130594402551651001e-01,4.006133973598480225e-01,3.384575247764587402e-01,3.568228781223297119e-01,5.272314548492431641e-01,3.906749784946441650e-01,8.757154345512390137e-01
1.365999999999999943e+02,1.829470276832580566e+00,8.737413883209228516e-01,5.658878684043884277e-01,1.953171193599700928e-01,4.227480888366699219e-01,3.040350973606109619e-01,3.591037392616271973e-01,4.641002714633941650e-01,3.797698318958282471e-01,7.655748724937438965e-01
1.368000000000000114e+02,1.545182347297668457e+00,1.020998835563659668e+00,6.147059202194213867e-01,1.805564910173416138e-01,4.441044330596923828e-01,2.776440083980560303e-01,3.695172667503356934e-01,4.092428982257843018e-01,3.708747029304504395e-01,6.701039075851440430e-01
1.370000000000000000e+02,1.278155207633972168e+00,1.117395639419555664e+00,6.701207160949707031e-01,1.689024865627288818e-01,4.662974178791046143e-01,2.526422142982482910e-01,3.863309323787689209e-01,3.624731302261352539e-01,3.632817566394805908e-01,5.883527398109436035e-01
1.372000000000000171e+02,1.045539617538452148e+00,1.157135128974914551e+00,7.319192886352539062e-01,1.601514816284179688e-01,4.953605830669403076e-01,2.298995405435562134e-01,4.080717563629150391e-01,3.228751420974731445e-01,3.562284111976623535e-01,5.197724699974060059e-01
1.374000000000000057e+02,8.530055284500122070e-01,1.151515007019042969e+00,7.992969155311584473e-01,1.536314785480499268e-01,5.324174165725708008e-01,2.098693400621414185e-01,4.304361045360565186e-01,2.917051315307617188e-01,3.596415221691131592e-01,4.575218558311462402e-01
1.375999999999999943e+02,7.024210095405578613e-01,1.109507560729980469e+00,8.741868138313293457e-01,1.492693424224853516e-01,5.761193037033081055e-01,1.927246302366256714e-01,4.512801170349121094e-01,2.669100165367126465e-01,3.708384633064270020e-01,4.035753011703491211e-01
1.378000000000000114e+02,5.930086970329284668e-01,1.039650917053222656e+00,9.594162702560424805e-01,1.468961834907531738e-01,6.262528300285339355e-01,1.785863637924194336e-01,4.756426215171813965e-01,2.426994889974594116e-01,3.883078694343566895e-01,3.576614856719970703e-01
1.380000000000000000e+02,5.220066905021667480e-01,9.511761069297790527e-01,1.055834889411926270e+00,1.468222290277481079e-01,6.830242872238159180e-01,1.675799489021301270e-01,5.082213878631591797e-01,2.209891229867935181e-01,4.103319346904754639e-01,3.189111649990081787e-01
1.382000000000000171e+02,4.771545529365539551e-01,8.572471141815185547e-01,1.164329290390014648e+00,1.493852287530899048e-01,7.459331750869750977e-01,1.592759788036346436e-01,5.481382012367248535e-01,2.020862400531768799e-01,4.326456189155578613e-01,2.886895835399627686e-01
1.384000000000000057e+02,4.556624591350555420e-01,7.619144320487976074e-01,1.285821676254272461e+00,1.549518257379531860e-01,8.144558668136596680e-01,1.532205790281295776e-01,5.943700075149536133e-01,1.861156672239303589e-01,4.535666108131408691e-01,2.640157341957092285e-01
1.385999999999999943e+02,4.413166940212249756e-01,6.754716038703918457e-01,1.421267986297607422e+00,1.639189571142196655e-01,8.913334012031555176e-01,1.492675393819808960e-01,6.471157670021057129e-01,1.732013523578643799e-01,4.784809350967407227e-01,2.400113791227340698e-01
1.388000000000000114e+02,4.285708963871002197e-01,6.008778214454650879e-01,1.568332672119140625e+00,1.776513755321502686e-01,9.787078499794006348e-01,1.473634839057922363e-01,7.065829038619995117e-01,1.634696573019027710e-01,5.120426416397094727e-01,2.185947000980377197e-01
1.390000000000000000e+02,4.167431294918060303e-01,5.376345515251159668e-01,1.726233482360839844e+00,1.966171860694885254e-01,1.077435016632080078e+00,1.478237658739089966e-01,7.717024087905883789e-01,1.560450196266174316e-01,5.526478886604309082e-01,2.000063359737396240e-01
1.392000000000000171e+02,4.142643511295318604e-01,4.794144034385681152e-01,1.893003106117248535e+00,2.214033454656600952e-01,1.188407659530639648e+00,1.509914994239807129e-01,8.426027297973632812e-01,1.509611010551452637e-01,5.995849967002868652e-01,1.843638122081756592e-01
1.394000000000000057e+02,4.211730659008026123e-01,4.273411631584167480e-01,2.066675186157226562e+00,2.524676322937011719e-01,1.312553405761718750e+00,1.572389602661132812e-01,9.235045909881591797e-01,1.477470695972442627e-01,6.530588865280151367e-01,1.717914044857025146e-01
1.395999999999999943e+02,4.346411824226379395e-01,3.824775815010070801e-01,2.242613315582275391e+00,2.920819520950317383e-01,1.450638055801391602e+00,1.670759618282318115e-01,1.015241861343383789e+00,1.467022895812988281e-01,7.132659554481506348e-01,1.624068468809127808e-01
1.398000000000000114e+02,4.530758857727050781e-01,3.445219695568084717e-01,2.393251895904541016e+00,3.611181974411010742e-01,1.599750995635986328e+00,1.818503439426422119e-01,1.118685960769653320e+00,1.481530368328094482e-01,7.790014147758483887e-01,1.552278101444244385e-01
1.400000000000000000e+02,4.720551967620849609e-01,3.145160675048828125e-01,2.477493524551391602e+00,4.701249897480010986e-01,1.759613394737243652e+00,2.019244432449340820e-01,1.234744548797607422e+00,1.524539142847061157e-01,8.509969115257263184e-01,1.503323465585708618e-01
1.402000000000000171e+02,4.908529818058013916e-01,2.911873459815979004e-01,2.427726745605468750e+00,6.171609163284301758e-01,1.927645921707153320e+00,2.279677838087081909e-01,1.364359617233276367e+00,1.599892526865005493e-01,9.330888390541076660e-01,1.473393291234970093e-01
1.404000000000000057e+02,5.128643512725830078e-01,2.673911452293395996e-01,2.224512577056884766e+00,7.857105731964111328e-01,2.102266311645507812e+00,2.603386044502258301e-01,1.506844520568847656e+00,1.716858893632888794e-01,1.026115775108337402e+00,1.465511620044708252e-01
1.405999999999999943e+02,5.429971218109130859e-01,2.459482252597808838e-01,1.914214849472045898e+00,9.686273932456970215e-01,2.275091409683227539e+00,3.045493364334106445e-01,1.660277366638183594e+00,1.884653270244598389e-01,1.130953550338745117e+00,1.482973396778106689e-01
1.408000000000000114e+02,5.817496180534362793e-01,2.271990776062011719e-01,1.589219331741333008e+00,1.130935788154602051e+00,2.415432453155517578e+00,3.810640871524810791e-01,1.823751091957092285e+00,2.107712775468826294e-01,1.248514175415039062e+00,1.529358327388763428e-01
1.410000000000000000e+02,6.278010010719299316e-01,2.113447934389114380e-01,1.287969350814819336e+00,1.231868863105773926e+00,2.474656343460083008e+00,4.995712935924530029e-01,1.994673252105712891e+00,2.392279803752899170e-01,1.379743933677673340e+00,1.608545184135437012e-01
1.412000000000000171e+02,6.803336739540100098e-01,1.985317468643188477e-01,1.027825117111206055e+00,1.271605610847473145e+00,2.392838716506958008e+00,6.515424251556396484e-01,2.171296834945678711e+00,2.743795514106750488e-01,1.523521900177001953e+00,1.731030195951461792e-01
1.414000000000000057e+02,7.395328283309936523e-01,1.889220774173736572e-01,8.140155076980590820e-01,1.261855125427246094e+00,2.164225101470947266e+00,8.242182731628417969e-01,2.335477590560913086e+00,3.301392495632171631e-01,1.678222656250000000e+00,1.904770135879516602e-01
1.415999999999999943e+02,8.041867017745971680e-01,1.819282919168472290e-01,6.475582122802734375e-01,1.211720228195190430e+00,1.844446182250976562e+00,1.009096980094909668e+00,2.452841281890869141e+00,4.218649864196777344e-01,1.842663884162902832e+00,2.134574353694915771e-01
1.418000000000000114e+02,8.742440342903137207e-01,1.778376847505569458e-01,5.271674990653991699e-01,1.131461739540100098e+00,1.520709395408630371e+00,1.161396145820617676e+00,2.456230163574218750e+00,5.573503971099853516e-01,2.014411449432373047e+00,2.426259070634841919e-01
1.420000000000000000e+02,9.531092047691345215e-01,1.758589297533035278e-01,4.510627388954162598e-01,1.027505993843078613e+00,1.226984858512878418e+00,1.247333526611328125e+00,2.311797380447387695e+00,7.174859642982482910e-01,2.191164016723632812e+00,2.789566218852996826e-01
1.422000000000000171e+02,1.042279601097106934e+00,1.760106682777404785e-01,4.048179388046264648e-01,9.174963235855102539e-01,9.763585329055786133e-01,1.275427341461181641e+00,2.035296201705932617e+00,8.963853716850280762e-01,2.352026224136352539e+00,3.382766246795654297e-01
1.424000000000000057e+02,1.142568826675415039e+00,1.786041557788848877e-01,3.846045136451721191e-01,8.069713115692138672e-01,7.725988030433654785e-01,1.255913853645324707e+00,1.708957672119140625e+00,1.075525879859924316e+00,2.461585998535156250e+00,4.346882104873657227e-01
1.425999999999999943e+02,1.254756212234497070e+00,1.839890033006668091e-01,3.750009238719940186e-01,7.060244679450988770e-01,6.162708401679992676e-01,1.197948813438415527e+00,1.395047903060913086e+00,1.202753424644470215e+00,2.450803995132446289e+00,5.735020041465759277e-01
1.428000000000000114e+02,1.377359986305236816e+00,1.929436028003692627e-01,3.671130836009979248e-01,6.185767054557800293e-01,5.062109231948852539e-01,1.111286878585815430e+00,1.118620872497558594e+00,1.262946486473083496e+00,2.288873672485351562e+00,7.358872890472412109e-01
1.430000000000000000e+02,1.510279178619384766e+00,2.059093415737152100e-01,3.597853183746337891e-01,5.452445149421691895e-01,4.369005858898162842e-01,1.004994153976440430e+00,8.875007629394531250e-01,1.270432591438293457e+00,1.998959064483642578e+00,9.162020683288574219e-01
1.432000000000000171e+02,1.652550816535949707e+00,2.235024869441986084e-01,3.585160076618194580e-01,4.807460308074951172e-01,3.967771232128143311e-01,8.940819501876831055e-01,7.036263346672058105e-01,1.234142065048217773e+00,1.673323869705200195e+00,1.090601563453674316e+00
1.434000000000000057e+02,1.801653265953063965e+00,2.466203719377517700e-01,3.669298887252807617e-01,4.236481487751007080e-01,3.817996084690093994e-01,7.837528586387634277e-01,5.665824413299560547e-01,1.163800120353698730e+00,1.363502502441406250e+00,1.210059642791748047e+00
1.435999999999999943e+02,1.955925583839416504e+00,2.757796347141265869e-01,3.820596337318420410e-01,3.747668564319610596e-01,3.726009726524353027e-01,6.858656406402587891e-01,4.755364954471588135e-01,1.067013740539550781e+00,1.092150211334228516e+00,1.264234900474548340e+00
1.438000000000000114e+02,2.107779979705810547e+00,3.132981657981872559e-01,4.025741815567016602e-01,3.333745002746582031e-01,3.648847937583923340e-01,6.016051769256591797e-01,4.186641573905944824e-01,9.585012197494506836e-01,8.663469552993774414e-01,1.266704320907592773e+00
1.440000000000000000e+02,2.234093427658081055e+00,3.747571110725402832e-01,4.248099029064178467e-01,2.999645769596099854e-01,3.577167391777038574e-01,5.309324860572814941e-01,3.893211185932159424e-01,8.475930094718933105e-01,6.877614259719848633e-01,1.226437091827392578e+00
1.442000000000000171e+02,2.296496391296386719e+00,4.712167978286743164e-01,4.457342922687530518e-01,2.744627892971038818e-01,3.593943417072296143e-01,4.674173295497894287e-01,3.790245652198791504e-01,7.412693500518798828e-01,5.557254552841186523e-01,1.153286337852478027e+00
1.444000000000000057e+02,2.249409914016723633e+00,5.970625281333923340e-01,4.685442745685577393e-01,2.496922016143798828e-01,3.694002628326416016e-01,4.121473431587219238e-01,3.704448938369750977e-01,6.491939425468444824e-01,4.694293141365051270e-01,1.054359078407287598e+00
1.445999999999999943e+02,2.073115110397338867e+00,7.411651611328125000e-01,4.985958337783813477e-01,2.272311747074127197e-01,3.858653604984283447e-01,3.649854362010955811e-01,3.628793060779571533e-01,5.709850192070007324e-01,4.156571030616760254e-01,9.456656575202941895e-01
1.448000000000000114e+02,1.799559593200683594e+00,9.009888172149658203e-01,5.364431142807006836e-01,2.075096964836120605e-01,4.073461592197418213e-01,3.250542283058166504e-01,3.558520376682281494e-01,5.053417086601257324e-01,3.889475166797637939e-01,8.351024985313415527e-01
1.450000000000000000e+02,1.513135910034179688e+00,1.044110417366027832e+00,5.808418989181518555e-01,1.906866729259490967e-01,4.296607971191406250e-01,2.934619784355163574e-01,3.611998260021209717e-01,4.448642432689666748e-01,3.787762522697448730e-01,7.305668592453002930e-01
1.452000000000000171e+02,1.247617959976196289e+00,1.133143544197082520e+00,6.316952705383300781e-01,1.768839061260223389e-01,4.504517316818237305e-01,2.686131000518798828e-01,3.738924264907836914e-01,3.927136659622192383e-01,3.703455328941345215e-01,6.399842500686645508e-01
1.454000000000000057e+02,1.017872333526611328e+00,1.166630864143371582e+00,6.892098188400268555e-01,1.662270873785018921e-01,4.744903147220611572e-01,2.442961037158966064e-01,3.926068246364593506e-01,3.484835326671600342e-01,3.627854287624359131e-01,5.633457899093627930e-01
1.455999999999999943e+02,8.291141986846923828e-01,1.155711770057678223e+00,7.527287602424621582e-01,1.581641882658004761e-01,5.065407752990722656e-01,2.224362790584564209e-01,4.147713780403137207e-01,3.116392195224761963e-01,3.570341467857360840e-01,4.983333647251129150e-01
1.458000000000000114e+02,6.826653480529785156e-01,1.109155774116516113e+00,8.218811750411987305e-01,1.523596793413162231e-01,5.460368394851684570e-01,2.033694535493850708e-01,4.369568526744842529e-01,2.832055091857910156e-01,3.632772564888000488e-01,4.388375580310821533e-01
1.460000000000000000e+02,5.774990320205688477e-01,1.035540699958801270e+00,8.998793959617614746e-01,1.485979557037353516e-01,5.918979644775390625e-01,1.872280091047286987e-01,4.584809839725494385e-01,2.582612633705139160e-01,3.766520917415618896e-01,3.876529932022094727e-01
1.462000000000000171e+02,5.094637870788574219e-01,9.451743364334106445e-01,9.884719848632812500e-01,1.469185054302215576e-01,6.442608237266540527e-01,1.741354614496231079e-01,4.852936267852783203e-01,2.348164319992065430e-01,3.959028124809265137e-01,3.443033397197723389e-01
1.464000000000000057e+02,4.674940705299377441e-01,8.498387932777404785e-01,1.088519692420959473e+00,1.476398110389709473e-01,7.033326625823974609e-01,1.642180234193801880e-01,5.204541087150573730e-01,2.140249162912368774e-01,4.180572330951690674e-01,3.084644675254821777e-01
1.465999999999999943e+02,4.487290978431701660e-01,7.534923553466796875e-01,1.200919747352600098e+00,1.511082947254180908e-01,7.681275606155395508e-01,1.566653251647949219e-01,5.624672770500183105e-01,1.960880309343338013e-01,4.399956464767456055e-01,2.809028029441833496e-01
1.468000000000000114e+02,4.349852502346038818e-01,6.674711704254150391e-01,1.326604366302490234e+00,1.576996892690658569e-01,8.385530114173889160e-01,1.514659821987152100e-01,6.108583807945251465e-01,1.811248213052749634e-01,4.617521762847900391e-01,2.558539509773254395e-01
1.470000000000000000e+02,4.227011501789093018e-01,5.935253500938415527e-01,1.465962052345275879e+00,1.680432558059692383e-01,9.188357591629028320e-01,1.481481045484542847e-01,6.658329367637634277e-01,1.692600846290588379e-01,4.895209372043609619e-01,2.327063083648681641e-01
1.472000000000000171e+02,4.113014042377471924e-01,5.308717489242553711e-01,1.616333603858947754e+00,1.833665072917938232e-01,1.009899616241455078e+00,1.469811052083969116e-01,7.272714376449584961e-01,1.603635847568511963e-01,5.254853367805480957e-01,2.122371643781661987e-01
1.474000000000000057e+02,4.107267260551452637e-01,4.723936915397644043e-01,1.777426958084106445e+00,2.040309458971023560e-01,1.112613320350646973e+00,1.482895314693450928e-01,7.942777872085571289e-01,1.536923944950103760e-01,5.682140588760375977e-01,1.946357190608978271e-01
1.475999999999999943e+02,4.186854064464569092e-01,4.208868443965911865e-01,1.946382284164428711e+00,2.307439893484115601e-01,1.227881908416748047e+00,1.524261385202407837e-01,8.685263395309448242e-01,1.491937786340713501e-01,6.173434853553771973e-01,1.800218522548675537e-01
1.478000000000000114e+02,4.329897165298461914e-01,3.766665458679199219e-01,2.121781110763549805e+00,2.638201117515563965e-01,1.356644868850708008e+00,1.597733348608016968e-01,9.530646800994873047e-01,1.466647088527679443e-01,6.730794906616210938e-01,1.685206145048141479e-01
1.480000000000000000e+02,4.517555534839630127e-01,3.394688665866851807e-01,2.292556047439575195e+00,3.111492097377777100e-01,1.498420357704162598e+00,1.711915433406829834e-01,1.048740506172180176e+00,1.464137881994247437e-01,7.351411581039428711e-01,1.598750501871109009e-01
1.482000000000000171e+02,4.710163772106170654e-01,3.101339638233184814e-01,2.427455425262451172e+00,3.916518688201904297e-01,1.651150822639465332e+00,1.876689493656158447e-01,1.156438708305358887e+00,1.487770676612854004e-01,8.027902245521545410e-01,1.534646451473236084e-01
1.484000000000000057e+02,4.901883900165557861e-01,2.866725623607635498e-01,2.473406314849853516e+00,5.152293443679809570e-01,1.814054846763610840e+00,2.096322625875473022e-01,1.277079820632934570e+00,1.541194319725036621e-01,8.781542778015136719e-01,1.491957902908325195e-01
1.485999999999999943e+02,5.135083198547363281e-01,2.631122767925262451e-01,2.374539852142333984e+00,6.698553562164306641e-01,1.984472036361694336e+00,2.377244383096694946e-01,1.411618471145629883e+00,1.628359407186508179e-01,9.638963937759399414e-01,1.469301730394363403e-01
1.488000000000000114e+02,5.448027253150939941e-01,2.419553697109222412e-01,2.132380247116088867e+00,8.447605371475219727e-01,2.160909175872802734e+00,2.722912430763244629e-01,1.558022975921630859e+00,1.762263774871826172e-01,1.060867786407470703e+00,1.469792574644088745e-01
1.490000000000000000e+02,5.847645401954650879e-01,2.235295623540878296e-01,1.809592127799987793e+00,1.029126167297363281e+00,2.326370954513549805e+00,3.263204395771026611e-01,1.715293288230895996e+00,1.948288679122924805e-01,1.169956684112548828e+00,1.496821194887161255e-01
1.492000000000000171e+02,6.315925121307373047e-01,2.080252766609191895e-01,1.486535310745239258e+00,1.176421165466308594e+00,2.447358846664428711e+00,4.157007038593292236e-01,1.881665825843811035e+00,2.192028909921646118e-01,1.292086720466613770e+00,1.554067730903625488e-01
1.494000000000000057e+02,6.849284768104553223e-01,1.955781131982803345e-01,1.196603059768676758e+00,1.254885077476501465e+00,2.458814620971679688e+00,5.491835474967956543e-01,2.055045366287231445e+00,2.498395293951034546e-01,1.428215146064758301e+00,1.645515710115432739e-01
1.495999999999999943e+02,7.449254393577575684e-01,1.863295733928680420e-01,9.507517814636230469e-01,1.277179479598999023e+00,2.323232650756835938e+00,7.081627249717712402e-01,2.231532573699951172e+00,2.886637151241302490e-01,1.575796246528625488e+00,1.785313338041305542e-01
1.498000000000000114e+02,8.102629780769348145e-01,1.796126961708068848e-01,7.520248889923095703e-01,1.252809524536132812e+00,2.053528785705566406e+00,8.862863183021545410e-01,2.384916543960571289e+00,3.554171323776245117e-01,1.734195947647094727e+00,1.977613270282745361e-01
1.500000000000000000e+02,8.810204863548278809e-01,1.758236140012741089e-01,6.007552146911621094e-01,1.191026329994201660e+00,1.727089047431945801e+00,1.067552089691162109e+00,2.476118326187133789e+00,4.614911377429962158e-01,1.901308655738830566e+00,2.228471785783767700e-01
1.502000000000000171e+02,9.611823558807373047e-01,1.740025579929351807e-01,4.959031343460083008e-01,1.101115584373474121e+00,1.411167740821838379e+00,1.198744773864746094e+00,2.435796499252319336e+00,6.068192720413208008e-01,2.075252532958984375e+00,2.542245090007781982e-01
1.504000000000000057e+02,1.051776409149169922e+00,1.743496507406234741e-01,4.300079047679901123e-01,9.937570691108703613e-01,1.132207512855529785e+00,1.262014865875244141e+00,2.240369558334350586e+00,7.738589048385620117e-01,2.250891208648681641e+00,2.944018244743347168e-01
1.505999999999999943e+02,1.153623938560485840e+00,1.771801412105560303e-01,3.929101526737213135e-01,8.824242949485778809e-01,8.984174132347106934e-01,1.272077798843383789e+00,1.934272646903991699e+00,9.559600353240966797e-01,2.399693489074707031e+00,3.650683164596557617e-01
1.508000000000000114e+02,1.267517924308776855e+00,1.828467547893524170e-01,3.805163800716400146e-01,7.722159028053283691e-01,7.118744254112243652e-01,1.237841367721557617e+00,1.609196186065673828e+00,1.121124982833862305e+00,2.479036331176757812e+00,4.761804342269897461e-01
1.510000000000000000e+02,1.391917228698730469e+00,1.921445876359939575e-01,3.715099692344665527e-01,6.758628487586975098e-01,5.722935199737548828e-01,1.168959140777587891e+00,1.305962562561035156e+00,1.226467251777648926e+00,2.422633171081542969e+00,6.244825124740600586e-01
1.512000000000000171e+02,1.526709198951721191e+00,2.055198997259140015e-01,3.638716638088226318e-01,5.931953787803649902e-01,4.788215160369873047e-01,1.073307633399963379e+00,1.043193578720092773e+00,1.269644856452941895e+00,2.213868379592895508e+00,7.941699028015136719e-01
1.514000000000000057e+02,1.670798659324645996e+00,2.236210107803344727e-01,3.567761182785034180e-01,5.238509774208068848e-01,4.203649163246154785e-01,9.649273157119750977e-01,8.265621662139892578e-01,1.262815237045288086e+00,1.900508284568786621e+00,9.777341485023498535e-01
1.515999999999999943e+02,1.821685791015625000e+00,2.473326623439788818e-01,3.595800399780273438e-01,4.611384570598602295e-01,3.896704316139221191e-01,8.538795113563537598e-01,6.572413444519042969e-01,1.215047478675842285e+00,1.575445294380187988e+00,1.138099789619445801e+00
1.518000000000000114e+02,1.977669954299926758e+00,2.771750390529632568e-01,3.703410327434539795e-01,4.067106246948242188e-01,3.792976438999176025e-01,7.466761469841003418e-01,5.340930819511413574e-01,1.136500477790832520e+00,1.275472283363342285e+00,1.235977053642272949e+00
1.520000000000000000e+02,2.130316734313964844e+00,3.158216476440429688e-01,3.874424695968627930e-01,3.603426814079284668e-01,3.706320822238922119e-01,6.538630723953247070e-01,4.560309946537017822e-01,1.033475399017333984e+00,1.017073154449462891e+00,1.273321509361267090e+00
1.522000000000000171e+02,2.255116939544677734e+00,3.804992437362670898e-01,4.093872308731079102e-01,3.210861682891845703e-01,3.630537092685699463e-01,5.748736262321472168e-01,4.079579710960388184e-01,9.239107370376586914e-01,8.051625490188598633e-01,1.261525154113769531e+00
1.524000000000000057e+02,2.310714960098266602e+00,4.812930226325988770e-01,4.317223429679870605e-01,2.903650999069213867e-01,3.560144305229187012e-01,5.085824131965637207e-01,3.861517310142517090e-01,8.134909868240356445e-01,6.406497955322265625e-01,1.209717631340026855e+00
1.525999999999999943e+02,2.252336025238037109e+00,6.106222271919250488e-01,4.525956511497497559e-01,2.656339108943939209e-01,3.609251976013183594e-01,4.477136433124542236e-01,3.763725161552429199e-01,7.117800712585449219e-01,5.222331881523132324e-01,1.128139615058898926e+00
1.528000000000000114e+02,2.065010309219360352e+00,7.582024335861206055e-01,4.772351980209350586e-01,2.415290921926498413e-01,3.732794225215911865e-01,3.951650857925415039e-01,3.683448135852813721e-01,6.235979795455932617e-01,4.474818706512451172e-01,1.023507356643676758e+00
1.530000000000000000e+02,1.785124540328979492e+00,9.210596084594726562e-01,5.102790594100952148e-01,2.199633121490478516e-01,3.917111456394195557e-01,3.505612909793853760e-01,3.609279096126556396e-01,5.495446324348449707e-01,4.025045037269592285e-01,9.131566286087036133e-01
1.532000000000000171e+02,1.495778083801269531e+00,1.062349081039428711e+00,5.505341887474060059e-01,2.012148201465606689e-01,4.138395786285400391e-01,3.132934272289276123e-01,3.585710227489471436e-01,4.849688410758972168e-01,3.834006786346435547e-01,8.025282621383666992e-01
1.534000000000000057e+02,1.229779720306396484e+00,1.147168397903442383e+00,5.971094369888305664e-01,1.854051500558853149e-01,4.360507726669311523e-01,2.844602167606353760e-01,3.664730191230773926e-01,4.273195266723632812e-01,3.739289641380310059e-01,7.020834684371948242e-01
1.536000000000000227e+02,1.000616550445556641e+00,1.176872372627258301e+00,6.502096056938171387e-01,1.726584136486053467e-01,4.574145674705505371e-01,2.596030235290527344e-01,3.811690509319305420e-01,3.779168725013732910e-01,3.661187589168548584e-01,6.151897311210632324e-01
1.538000000000000114e+02,8.132693767547607422e-01,1.162618994712829590e+00,7.100422382354736328e-01,1.631010919809341431e-01,4.837730526924133301e-01,2.360280007123947144e-01,4.013646841049194336e-01,3.360815048217773438e-01,3.588630855083465576e-01,5.423252582550048828e-01
1.540000000000000000e+02,6.686618924140930176e-01,1.113018274307250977e+00,7.754609584808349609e-01,1.557968258857727051e-01,5.185691118240356445e-01,2.150939106941223145e-01,4.235557615756988525e-01,3.021154105663299561e-01,3.583398759365081787e-01,4.778640270233154297e-01
1.542000000000000171e+02,5.655730962753295898e-01,1.036627411842346191e+00,8.468867540359497070e-01,1.508123278617858887e-01,5.602607727050781250e-01,1.970084458589553833e-01,4.447213113307952881e-01,2.761228084564208984e-01,3.671061992645263672e-01,4.211309850215911865e-01
1.544000000000000057e+02,4.990528225898742676e-01,9.446110725402832031e-01,9.283576011657714844e-01,1.477134525775909424e-01,6.083197593688964844e-01,1.818902939558029175e-01,4.671993851661682129e-01,2.512244880199432373e-01,3.825363516807556152e-01,3.725957572460174561e-01
1.546000000000000227e+02,4.586784243583679199e-01,8.479047417640686035e-01,1.020709276199340820e+00,1.468009799718856812e-01,6.629515290260314941e-01,1.698641330003738403e-01,4.967190623283386230e-01,2.286088466644287109e-01,4.032739102840423584e-01,3.314974904060363770e-01
1.548000000000000114e+02,4.415353238582611084e-01,7.503579258918762207e-01,1.124815106391906738e+00,1.484026610851287842e-01,7.241086959838867188e-01,1.608563214540481567e-01,5.341361761093139648e-01,2.087182998657226562e-01,4.255483150482177734e-01,2.984589636325836182e-01
1.550000000000000000e+02,4.283473789691925049e-01,6.639780402183532715e-01,1.241584539413452148e+00,1.528746634721755981e-01,7.908246517181396484e-01,1.540692895650863647e-01,5.781548023223876953e-01,1.917191594839096069e-01,4.463311433792114258e-01,2.732532918453216553e-01
1.552000000000000171e+02,4.165482521057128906e-01,5.898709297180175781e-01,1.371961236000061035e+00,1.606029123067855835e-01,8.645572662353515625e-01,1.494813710451126099e-01,6.286156177520751953e-01,1.777327954769134521e-01,4.693743288516998291e-01,2.485696077346801758e-01
1.554000000000000057e+02,4.055979847908020020e-01,5.271393060684204102e-01,1.515033006668090820e+00,1.725707948207855225e-01,9.485350251197814941e-01,1.468476653099060059e-01,6.857250332832336426e-01,1.668847203254699707e-01,4.997994005680084229e-01,2.262145876884460449e-01
1.556000000000000227e+02,4.061213433742523193e-01,4.683282077312469482e-01,1.669035434722900391e+00,1.896406859159469604e-01,1.043603420257568359e+00,1.464753448963165283e-01,7.489115595817565918e-01,1.586899012327194214e-01,5.379447937011718750e-01,2.066093534231185913e-01
1.558000000000000114e+02,4.147709012031555176e-01,4.169235229492187500e-01,1.832914948463439941e+00,2.122761309146881104e-01,1.150645375251770020e+00,1.486989259719848633e-01,8.177209496498107910e-01,1.527481377124786377e-01,5.826062560081481934e-01,1.899074763059616089e-01
1.560000000000000000e+02,4.296421408653259277e-01,3.729000389575958252e-01,2.004167318344116211e+00,2.410780489444732666e-01,1.270579457283020020e+00,1.538817137479782104e-01,8.951122164726257324e-01,1.488779336214065552e-01,6.337308883666992188e-01,1.762310862541198730e-01
1.562000000000000171e+02,4.487487077713012695e-01,3.359599411487579346e-01,2.180750608444213867e+00,2.768178284168243408e-01,1.404358029365539551e+00,1.624171137809753418e-01,9.830461740493774414e-01,1.470718979835510254e-01,6.915254592895507812e-01,1.657059490680694580e-01
1.564000000000000057e+02,4.683207571506500244e-01,3.068764507770538330e-01,2.343206167221069336e+00,3.343377411365509033e-01,1.550155162811279297e+00,1.755471825599670410e-01,1.082381010055541992e+00,1.476468592882156372e-01,7.552743554115295410e-01,1.577338576316833496e-01
1.566000000000000227e+02,4.878177344799041748e-01,2.832376360893249512e-01,2.456520318984985352e+00,4.283927083015441895e-01,1.706830263137817383e+00,1.938692480325698853e-01,1.194011688232421875e+00,1.509474962949752808e-01,8.246608376502990723e-01,1.520295292139053345e-01
1.568000000000000114e+02,5.117106437683105469e-01,2.597492337226867676e-01,2.452711820602416992e+00,5.654811859130859375e-01,1.872750282287597656e+00,2.179251909255981445e-01,1.318868160247802734e+00,1.573476791381835938e-01,9.030803442001342773e-01,1.483393162488937378e-01
1.570000000000000000e+02,5.436785221099853516e-01,2.387091815471649170e-01,2.299487590789794922e+00,7.266563177108764648e-01,2.045744419097900391e+00,2.482262849807739258e-01,1.457552433013916016e+00,1.674131006002426147e-01,9.921309947967529297e-01,1.467438787221908569e-01
1.572000000000000171e+02,5.843539237976074219e-01,2.204248011112213135e-01,2.016355037689208984e+00,9.061609506607055664e-01,2.222386360168457031e+00,2.864716947078704834e-01,1.607261061668395996e+00,1.824358999729156494e-01,1.092675209045410156e+00,1.475628912448883057e-01
1.574000000000000057e+02,6.315586566925048828e-01,2.050795257091522217e-01,1.690392494201660156e+00,1.083057284355163574e+00,2.377458095550537109e+00,3.515433073043823242e-01,1.767709255218505859e+00,2.027781307697296143e-01,1.205612182617187500e+00,1.511440277099609375e-01
1.576000000000000227e+02,6.852857470512390137e-01,1.927997022867202759e-01,1.378686070442199707e+00,1.206249594688415527e+00,2.472933530807495117e+00,4.554303288459777832e-01,1.936196684837341309e+00,2.291256636381149292e-01,1.331875681877136230e+00,1.578643023967742920e-01
1.578000000000000114e+02,7.456297278404235840e-01,1.836322396993637085e-01,1.104955196380615234e+00,1.263323426246643066e+00,2.439289093017578125e+00,5.992974042892456055e-01,2.111209630966186523e+00,2.618181705474853516e-01,1.471713304519653320e+00,1.683979928493499756e-01
1.580000000000000000e+02,8.113300800323486328e-01,1.769923120737075806e-01,8.766429424285888672e-01,1.268221616744995117e+00,2.249670505523681641e+00,7.649752497673034668e-01,2.283188581466674805e+00,3.074231743812561035e-01,1.622559547424316406e+00,1.839273273944854736e-01
1.582000000000000171e+02,8.825150132179260254e-01,1.732806265354156494e-01,6.955482363700866699e-01,1.229891896247863770e+00,1.946967482566833496e+00,9.462148547172546387e-01,2.421177625656127930e+00,3.857269883155822754e-01,1.784106135368347168e+00,2.048151344060897827e-01
1.584000000000000057e+02,9.634310007095336914e-01,1.714654862880706787e-01,5.611253976821899414e-01,1.158119082450866699e+00,1.622309923171997070e+00,1.113152503967285156e+00,2.474568367004394531e+00,5.065163373947143555e-01,1.953409314155578613e+00,2.317792773246765137e-01
1.586000000000000227e+02,1.054872155189514160e+00,1.718392223119735718e-01,4.725441336631774902e-01,1.060265898704528809e+00,1.318121671676635742e+00,1.221449613571166992e+00,2.385178804397583008e+00,6.597201824188232422e-01,2.129101991653442383e+00,2.651199400424957275e-01
1.588000000000000114e+02,1.157666683197021484e+00,1.747198849916458130e-01,4.172797203063964844e-01,9.517019391059875488e-01,1.053877830505371094e+00,1.266961812973022461e+00,2.150485038757324219e+00,8.334482908248901367e-01,2.299112796783447266e+00,3.136169910430908203e-01
1.590000000000000000e+02,1.272675514221191406e+00,1.804525703191757202e-01,3.892964422702789307e-01,8.410118818283081055e-01,8.355731368064880371e-01,1.262171864509582520e+00,1.829273343086242676e+00,1.018157720565795898e+00,2.431978464126586914e+00,3.956135809421539307e-01
1.592000000000000171e+02,1.398472905158996582e+00,1.898199021816253662e-01,3.790518641471862793e-01,7.356519103050231934e-01,6.644871234893798828e-01,1.216113328933715820e+00,1.505739688873291016e+00,1.168285369873046875e+00,2.472827434539794922e+00,5.210664868354797363e-01
1.594000000000000057e+02,1.534791946411132812e+00,2.033092826604843140e-01,3.705390095710754395e-01,6.443776488304138184e-01,5.395849943161010742e-01,1.138844013214111328e+00,1.213606595993041992e+00,1.250936865806579590e+00,2.367607831954956055e+00,6.766688823699951172e-01
1.596000000000000227e+02,1.680633664131164551e+00,2.215518355369567871e-01,3.629655838012695312e-01,5.670067667961120605e-01,4.601183235645294189e-01,1.036706328392028809e+00,9.650220870971679688e-01,1.276475071907043457e+00,2.120415925979614258e+00,8.523897528648376465e-01
1.598000000000000114e+02,1.833389163017272949e+00,2.454689294099807739e-01,3.563305139541625977e-01,5.018459558486938477e-01,4.108194112777709961e-01,9.276197552680969238e-01,7.634309530258178711e-01,1.254809737205505371e+00,1.796529650688171387e+00,1.036550045013427734e+00
1.600000000000000000e+02,1.991342306137084961e+00,2.755879163742065430e-01,3.621284961700439453e-01,4.418483078479766846e-01,3.879153430461883545e-01,8.174382448196411133e-01,6.093087792396545410e-01,1.195105195045471191e+00,1.473750233650207520e+00,1.181967854499816895e+00
1.602000000000000171e+02,2.146184921264648438e+00,3.146374523639678955e-01,3.751649856567382812e-01,3.901719450950622559e-01,3.779623806476593018e-01,7.153682112693786621e-01,5.015345811843872070e-01,1.106979250907897949e+00,1.185253620147705078e+00,1.257638692855834961e+00
1.604000000000000057e+02,2.272641420364379883e+00,3.806290030479431152e-01,3.941582441329956055e-01,3.463821411132812500e-01,3.697763681411743164e-01,6.268540024757385254e-01,4.337237775325775146e-01,1.000182151794433594e+00,9.412008523941040039e-01,1.277767181396484375e+00
1.606000000000000227e+02,2.328548431396484375e+00,4.833832383155822754e-01,4.163235425949096680e-01,3.100324571132659912e-01,3.622553646564483643e-01,5.524055361747741699e-01,3.949340879917144775e-01,8.890516161918640137e-01,7.443655133247375488e-01,1.251586318016052246e+00
1.608000000000000114e+02,2.267508745193481445e+00,6.151936054229736328e-01,4.384554624557495117e-01,2.820463776588439941e-01,3.591447472572326660e-01,4.878373444080352783e-01,3.811009526252746582e-01,7.787449955940246582e-01,5.949707627296447754e-01,1.188452124595642090e+00
1.610000000000000000e+02,2.075602293014526367e+00,7.655193805694580078e-01,4.601080715656280518e-01,2.570416033267974854e-01,3.666870296001434326e-01,4.298579990863800049e-01,3.719973266124725342e-01,6.815059781074523926e-01,4.920589327812194824e-01,1.097329974174499512e+00
1.612000000000000171e+02,1.791263461112976074e+00,9.308804273605346680e-01,4.874019920825958252e-01,2.337459176778793335e-01,3.810712993144989014e-01,3.801389038562774658e-01,3.643244504928588867e-01,5.979251265525817871e-01,4.274360835552215576e-01,9.895734190940856934e-01
1.614000000000000057e+02,1.498164892196655273e+00,1.073323726654052734e+00,5.229664444923400879e-01,2.131162583827972412e-01,4.010296463966369629e-01,3.380346596240997314e-01,3.571966886520385742e-01,5.278202891349792480e-01,3.914658129215240479e-01,8.780830502510070801e-01
1.616000000000000227e+02,1.229173541069030762e+00,1.158191323280334473e+00,5.653390884399414062e-01,1.953477859497070312e-01,4.231587052345275879e-01,3.037224411964416504e-01,3.593731522560119629e-01,4.646484553813934326e-01,3.800349831581115723e-01,7.679188847541809082e-01
1.618000000000000114e+02,9.976392984390258789e-01,1.187480211257934570e+00,6.141010522842407227e-01,1.805599778890609741e-01,4.444678723812103271e-01,2.774209380149841309e-01,3.697143495082855225e-01,4.097412824630737305e-01,3.711004555225372314e-01,6.721367835998535156e-01
1.620000000000000000e+02,8.086030483245849609e-01,1.172591328620910645e+00,6.694581508636474609e-01,1.688777655363082886e-01,4.667193889617919922e-01,2.524462044239044189e-01,3.864633440971374512e-01,3.629222512245178223e-01,3.634913861751556396e-01,5.900623202323913574e-01
1.622000000000000171e+02,6.628026962280273438e-01,1.122039914131164551e+00,7.312097549438476562e-01,1.601072698831558228e-01,4.958765804767608643e-01,2.297350168228149414e-01,4.081526994705200195e-01,3.232824206352233887e-01,3.564230501651763916e-01,5.212124586105346680e-01
1.624000000000000057e+02,5.589043498039245605e-01,1.044286370277404785e+00,7.985389828681945801e-01,1.535670310258865356e-01,5.330160856246948242e-01,2.097387015819549561e-01,4.304957389831542969e-01,2.920557260513305664e-01,3.596380054950714111e-01,4.587988257408142090e-01
1.626000000000000227e+02,4.919589459896087646e-01,9.510229825973510742e-01,8.733484745025634766e-01,1.491832733154296875e-01,5.767921209335327148e-01,1.926291882991790771e-01,4.513257145881652832e-01,2.672569453716278076e-01,3.706806302070617676e-01,4.046838581562042236e-01
1.628000000000000114e+02,4.514626562595367432e-01,8.530460596084594727e-01,9.584922194480895996e-01,1.467859894037246704e-01,6.270021200180053711e-01,1.785275340080261230e-01,4.756351113319396973e-01,2.430331408977508545e-01,3.880195319652557373e-01,3.586109578609466553e-01
1.630000000000000000e+02,4.344367980957031250e-01,7.541685104370117188e-01,1.054819822311401367e+00,1.466852277517318726e-01,6.838523745536804199e-01,1.675591766834259033e-01,5.081278085708618164e-01,2.213024646043777466e-01,4.100204110145568848e-01,3.196794986724853516e-01
1.632000000000000171e+02,4.217128455638885498e-01,6.664538383483886719e-01,1.163217782974243164e+00,1.492185741662979126e-01,7.468255758285522461e-01,1.592815220355987549e-01,5.479824542999267578e-01,2.023767679929733276e-01,4.323406815528869629e-01,2.892835140228271484e-01
1.634000000000000057e+02,4.103996157646179199e-01,5.911604762077331543e-01,1.284608364105224609e+00,1.547524780035018921e-01,8.154146075248718262e-01,1.532534211874008179e-01,5.941606163978576660e-01,1.863823235034942627e-01,4.532444179058074951e-01,2.645900845527648926e-01
1.636000000000000227e+02,3.998994529247283936e-01,5.275021195411682129e-01,1.419947385787963867e+00,1.636836677789688110e-01,8.924047350883483887e-01,1.493270546197891235e-01,6.468508243560791016e-01,1.734430342912673950e-01,4.780623614788055420e-01,2.405509203672409058e-01
1.638000000000000114e+02,4.005738496780395508e-01,4.681422710418701172e-01,1.566946029663085938e+00,1.773699373006820679e-01,9.798998832702636719e-01,1.474531292915344238e-01,7.062605023384094238e-01,1.636852174997329712e-01,5.114424824714660645e-01,2.190823704004287720e-01
1.640000000000000000e+02,4.094279408454895020e-01,4.162709116935729980e-01,1.724787116050720215e+00,1.962875723838806152e-01,1.078756213188171387e+00,1.479472517967224121e-01,7.713325023651123047e-01,1.562426239252090454e-01,5.519256591796875000e-01,2.004382461309432983e-01
1.642000000000000171e+02,4.244977831840515137e-01,3.718897104263305664e-01,1.891536235809326172e+00,2.210190892219543457e-01,1.189866542816162109e+00,1.511528491973876953e-01,8.421425223350524902e-01,1.511512994766235352e-01,5.987365841865539551e-01,1.847375184297561646e-01
1.644000000000000057e+02,4.439308941364288330e-01,3.345828652381896973e-01,2.065204620361328125e+00,2.520278990268707275e-01,1.314158797264099121e+00,1.574424505233764648e-01,9.229443669319152832e-01,1.479272991418838501e-01,6.520801186561584473e-01,1.721044033765792847e-01
1.646000000000000227e+02,4.638265371322631836e-01,3.052246868610382080e-01,2.241274833679199219e+00,2.915306091308593750e-01,1.452346801757812500e+00,1.673361659049987793e-01,1.014571309089660645e+00,1.468696743249893188e-01,7.121639847755432129e-01,1.626654565334320068e-01
1.648000000000000114e+02,4.835644066333770752e-01,2.813677787780761719e-01,2.392372369766235352e+00,3.602465987205505371e-01,1.601557612419128418e+00,1.821705698966979980e-01,1.117894172668457031e+00,1.483043730258941650e-01,7.777888774871826172e-01,1.554428189992904663e-01
1.650000000000000000e+02,5.075426101684570312e-01,2.577974498271942139e-01,2.477709531784057617e+00,4.688480496406555176e-01,1.761510848999023438e+00,2.023077905178070068e-01,1.233819961547851562e+00,1.525856703519821167e-01,8.495847582817077637e-01,1.505171358585357666e-01
1.652000000000000171e+02,5.395763516426086426e-01,2.366788238286972046e-01,2.429330825805664062e+00,6.156809926033020020e-01,1.929587125778198242e+00,2.284227311611175537e-01,1.363289952278137207e+00,1.600975245237350464e-01,9.314588904380798340e-01,1.474880278110504150e-01
1.654000000000000057e+02,5.802429318428039551e-01,2.183225899934768677e-01,2.227203845977783203e+00,7.840643525123596191e-01,2.104230880737304688e+00,2.608669102191925049e-01,1.505637884140014648e+00,1.717544943094253540e-01,1.024248719215393066e+00,1.466573029756546021e-01
1.656000000000000227e+02,6.273400187492370605e-01,2.029075175523757935e-01,1.917443275451660156e+00,9.669151306152343750e-01,2.276705980300903320e+00,3.054449558258056641e-01,1.658931136131286621e+00,1.884895861148834229e-01,1.128829360008239746e+00,1.483538448810577393e-01
1.658000000000000114e+02,6.809585690498352051e-01,1.905568987131118774e-01,1.592345714569091797e+00,1.129690051078796387e+00,2.416281461715698242e+00,3.824201822280883789e-01,1.822272300720214844e+00,2.107452303171157837e-01,1.246111750602722168e+00,1.529349982738494873e-01
1.660000000000000000e+02,7.412246465682983398e-01,1.813334375619888306e-01,1.290719509124755859e+00,1.231301784515380859e+00,2.473786830902099609e+00,5.015012621879577637e-01,1.993066787719726562e+00,2.391465753316879272e-01,1.377041220664978027e+00,1.607879549264907837e-01
1.662000000000000171e+02,8.068786859512329102e-01,1.745437234640121460e-01,1.030117511749267578e+00,1.271562695503234863e+00,2.389883041381835938e+00,6.537151336669921875e-01,2.169587373733520508e+00,2.742212414741516113e-01,1.520568132400512695e+00,1.729388386011123657e-01
1.664000000000000057e+02,8.780529499053955078e-01,1.706765741109848022e-01,8.158324956893920898e-01,1.262246131896972656e+00,2.159709930419921875e+00,8.265684843063354492e-01,2.333829402923583984e+00,3.297517895698547363e-01,1.675020098686218262e+00,1.902068555355072021e-01
1.666000000000000227e+02,9.589915871620178223e-01,1.687035560607910156e-01,6.489053964614868164e-01,1.212452411651611328e+00,1.839710354804992676e+00,1.011294603347778320e+00,2.451540231704711914e+00,4.211604297161102295e-01,1.839258193969726562e+00,2.130670547485351562e-01
1.668000000000000114e+02,1.050493478775024414e+00,1.689178496599197388e-01,5.280724763870239258e-01,1.132432579994201660e+00,1.516208529472351074e+00,1.162903189659118652e+00,2.455725193023681641e+00,5.563659667968750000e-01,2.010825157165527344e+00,2.421075105667114258e-01
1.670000000000000000e+02,1.153391957283020020e+00,1.716385483741760254e-01,4.516640007495880127e-01,1.028582811355590820e+00,1.223090529441833496e+00,1.247874855995178223e+00,2.312376737594604492e+00,7.162656784057617188e-01,2.187507390975952148e+00,2.782336175441741943e-01
1.672000000000000171e+02,1.268553376197814941e+00,1.772119253873825073e-01,4.051392972469329834e-01,9.186033606529235840e-01,9.731695055961608887e-01,1.275228261947631836e+00,2.036821603775024414e+00,8.949648141860961914e-01,2.348903179168701172e+00,3.369305133819580078e-01
1.674000000000000057e+02,1.395026803016662598e+00,1.863391399383544922e-01,3.846882581710815430e-01,8.080590963363647461e-01,7.701277732849121094e-01,1.255112767219543457e+00,1.710647344589233398e+00,1.074235796928405762e+00,2.459742784500122070e+00,4.325248599052429199e-01
1.676000000000000227e+02,1.532179474830627441e+00,1.996001452207565308e-01,3.750695586204528809e-01,7.069629430770874023e-01,6.145019531250000000e-01,1.196683526039123535e+00,1.396674156188964844e+00,1.201854348182678223e+00,2.451359272003173828e+00,5.707336664199829102e-01
1.678000000000000114e+02,1.679334640502929688e+00,2.175593674182891846e-01,3.671768605709075928e-01,6.193618774414062500e-01,5.051286220550537109e-01,1.109662294387817383e+00,1.120099544525146484e+00,1.262361288070678711e+00,2.292436122894287109e+00,7.326890826225280762e-01
1.680000000000000000e+02,1.833656191825866699e+00,2.412201911211013794e-01,3.598445653915405273e-01,5.459021329879760742e-01,4.362672865390777588e-01,1.003295540809631348e+00,8.887946009635925293e-01,1.270131111145019531e+00,2.004878282546997070e+00,9.127101302146911621e-01
1.682000000000000171e+02,1.993441700935363770e+00,2.711195647716522217e-01,3.584150671958923340e-01,4.813798069953918457e-01,3.965321183204650879e-01,8.923890590667724609e-01,7.047123908996582031e-01,1.234087347984313965e+00,1.679152250289916992e+00,1.087957620620727539e+00
1.684000000000000057e+02,2.151531219482421875e+00,3.097057640552520752e-01,3.667545616626739502e-01,4.241901040077209473e-01,3.818762898445129395e-01,7.821311950683593750e-01,5.674521923065185547e-01,1.163936495780944824e+00,1.368702530860900879e+00,1.208693504333496094e+00
1.686000000000000227e+02,2.282711982727050781e+00,3.746821880340576172e-01,3.818227052688598633e-01,3.752228915691375732e-01,3.726837337017059326e-01,6.844918131828308105e-01,4.761633872985839844e-01,1.067338109016418457e+00,1.096549153327941895e+00,1.263861894607543945e+00
1.688000000000000114e+02,2.346530675888061523e+00,4.764264225959777832e-01,4.022935926914215088e-01,3.337575197219848633e-01,3.649612367153167725e-01,6.004768013954162598e-01,4.191311299800872803e-01,9.589104652404785156e-01,8.698970675468444824e-01,1.267166018486022949e+00
1.690000000000000000e+02,2.292692899703979492e+00,6.091163158416748047e-01,4.245290756225585938e-01,3.002576828002929688e-01,3.577873706817626953e-01,5.300067067146301270e-01,3.896414339542388916e-01,8.480541706085205078e-01,6.904598474502563477e-01,1.227567195892333984e+00
1.692000000000000171e+02,2.104120731353759766e+00,7.608215212821960449e-01,4.454959332942962646e-01,2.746732234954833984e-01,3.596051633358001709e-01,4.666135907173156738e-01,3.793152570724487305e-01,7.417028546333312988e-01,5.576112866401672363e-01,1.154893875122070312e+00
1.694000000000000057e+02,1.818288087844848633e+00,9.275894165039062500e-01,4.682571291923522949e-01,2.498816549777984619e-01,3.697035312652587891e-01,4.114669263362884521e-01,3.707093596458435059e-01,6.495983600616455078e-01,4.705327153205871582e-01,1.056343674659729004e+00
1.696000000000000227e+02,1.521331787109375000e+00,1.074162483215332031e+00,4.982303380966186523e-01,2.273958474397659302e-01,3.862441182136535645e-01,3.644197881221771240e-01,3.631245195865631104e-01,5.713502764701843262e-01,4.162494540214538574e-01,9.477034211158752441e-01
1.698000000000000114e+02,1.247268319129943848e+00,1.163662075996398926e+00,5.360110998153686523e-01,2.076475322246551514e-01,4.077771306037902832e-01,3.245861232280731201e-01,3.560793697834014893e-01,5.056723356246948242e-01,3.891023397445678711e-01,8.371049761772155762e-01
1.700000000000000000e+02,1.010677933692932129e+00,1.196253538131713867e+00,5.803505182266235352e-01,1.907965838909149170e-01,4.300872087478637695e-01,2.931128144264221191e-01,3.613757193088531494e-01,4.451735615730285645e-01,3.789032697677612305e-01,7.322945594787597656e-01
1.702000000000000171e+02,8.169662356376647949e-01,1.183771729469299316e+00,6.311426162719726562e-01,1.769647747278213501e-01,4.508842825889587402e-01,2.682836055755615234e-01,3.740269839763641357e-01,3.929968774318695068e-01,3.704422414302825928e-01,6.414806842803955078e-01
1.704000000000000057e+02,6.669531464576721191e-01,1.134726405143737793e+00,6.885939836502075195e-01,1.662777364253997803e-01,4.750019013881683350e-01,2.439979165792465210e-01,3.927041292190551758e-01,3.487406373023986816e-01,3.628753423690795898e-01,5.645962953567504883e-01
1.706000000000000227e+02,5.593853592872619629e-01,1.057645559310913086e+00,7.520612478256225586e-01,1.581939756870269775e-01,5.071818828582763672e-01,2.221798896789550781e-01,4.148526787757873535e-01,3.118652701377868652e-01,3.568206727504730225e-01,4.995361566543579102e-01
1.708000000000000114e+02,4.899605810642242432e-01,9.638319611549377441e-01,8.211603760719299316e-01,1.523677855730056763e-01,5.467892885208129883e-01,2.031581997871398926e-01,4.370324611663818359e-01,2.833961844444274902e-01,3.629104495048522949e-01,4.398709237575531006e-01
1.710000000000000000e+02,4.476814568042755127e-01,8.646627068519592285e-01,8.990666866302490234e-01,1.485864520072937012e-01,5.927498936653137207e-01,1.870637089014053345e-01,4.585349559783935547e-01,2.584655880928039551e-01,3.761685490608215332e-01,3.885198533535003662e-01
1.712000000000000171e+02,4.291021227836608887e-01,7.647433876991271973e-01,9.875602126121520996e-01,1.468845903873443604e-01,6.452153921127319336e-01,1.740200221538543701e-01,4.853009581565856934e-01,2.350110709667205811e-01,3.953370451927185059e-01,3.450286686420440674e-01
1.714000000000000057e+02,4.166324138641357422e-01,6.749300360679626465e-01,1.087501406669616699e+00,1.475804746150970459e-01,7.043930292129516602e-01,1.641533970832824707e-01,5.204298496246337891e-01,2.142084538936614990e-01,4.174928963184356689e-01,3.090159595012664795e-01
1.716000000000000227e+02,4.056925475597381592e-01,5.975980758666992188e-01,1.199787259101867676e+00,1.510202884674072266e-01,7.692744135856628418e-01,1.566357910633087158e-01,5.624161958694458008e-01,1.962599158287048340e-01,4.395016431808471680e-01,2.813102602958679199e-01
1.718000000000000114e+02,3.955380320549011230e-01,5.322940945625305176e-01,1.325349807739257812e+00,1.575794965028762817e-01,8.397849202156066895e-01,1.514803320169448853e-01,6.107794046401977539e-01,1.812844723463058472e-01,4.612216651439666748e-01,2.562773525714874268e-01
1.720000000000000000e+02,3.954613506793975830e-01,4.721097052097320557e-01,1.464615941047668457e+00,1.678784489631652832e-01,9.202185273170471191e-01,1.481963545083999634e-01,6.657251119613647461e-01,1.694069206714630127e-01,4.888269305229187012e-01,2.330795377492904663e-01
1.722000000000000171e+02,4.039525985717773438e-01,4.192902147769927979e-01,1.614899277687072754e+00,1.831541061401367188e-01,1.011444568634033203e+00,1.470678448677062988e-01,7.271396517753601074e-01,1.605016440153121948e-01,5.246548652648925781e-01,2.125559002161026001e-01
1.724000000000000057e+02,4.187799692153930664e-01,3.740568161010742188e-01,1.775908827781677246e+00,2.037681043148040771e-01,1.114332199096679688e+00,1.484197229146957397e-01,7.941212058067321777e-01,1.538212597370147705e-01,5.672623515129089355e-01,1.948977410793304443e-01
1.726000000000000227e+02,4.384403526782989502e-01,3.358172476291656494e-01,1.944814085960388184e+00,2.304239273071289062e-01,1.229786753654479980e+00,1.526051461696624756e-01,8.683214783668518066e-01,1.493201404809951782e-01,6.162666082382202148e-01,1.802247911691665649e-01
1.728000000000000114e+02,4.585891366004943848e-01,3.056985437870025635e-01,2.120177745819091797e+00,2.634409070014953613e-01,1.358747959136962891e+00,1.600069105625152588e-01,9.528059959411621094e-01,1.467871963977813721e-01,6.718735098838806152e-01,1.686620712280273438e-01
1.730000000000000000e+02,4.784167110919952393e-01,2.816368043422698975e-01,2.291196107864379883e+00,3.104858100414276123e-01,1.500668048858642578e+00,1.714996844530105591e-01,1.048422098159790039e+00,1.465308815240859985e-01,7.338294982910156250e-01,1.599740535020828247e-01
1.732000000000000171e+02,5.020419359207153320e-01,2.578526437282562256e-01,2.426656723022460938e+00,3.906298279762268066e-01,1.653536677360534668e+00,1.880563199520111084e-01,1.156054258346557617e+00,1.488870680332183838e-01,8.013695478439331055e-01,1.535195410251617432e-01
1.734000000000000057e+02,5.334894657135009766e-01,2.364730238914489746e-01,2.473898649215698242e+00,5.137574076652526855e-01,1.816528201103210449e+00,2.101095020771026611e-01,1.276622772216796875e+00,1.542204320430755615e-01,8.765436410903930664e-01,1.492125689983367920e-01
1.736000000000000227e+02,5.735381245613098145e-01,2.178435325622558594e-01,2.376626968383789062e+00,6.681780815124511719e-01,1.987010240554809570e+00,2.382949888706207275e-01,1.411081671714782715e+00,1.629258394241333008e-01,9.620805382728576660e-01,1.469031125307083130e-01
1.738000000000000114e+02,6.200646758079528809e-01,2.021454870700836182e-01,2.135683059692382812e+00,8.429246544837951660e-01,2.163400411605834961e+00,2.730264663696289062e-01,1.557407498359680176e+00,1.762961000204086304e-01,1.058830738067626953e+00,1.469021439552307129e-01
1.740000000000000000e+02,6.730965971946716309e-01,1.895017176866531372e-01,1.813099026679992676e+00,1.027385354042053223e+00,2.328365802764892578e+00,3.275410830974578857e-01,1.714596986770629883e+00,1.948757171630859375e-01,1.167681932449340820e+00,1.495482176542282104e-01
1.742000000000000171e+02,7.328407764434814453e-01,1.800383031368255615e-01,1.489899158477783203e+00,1.175189495086669922e+00,2.448169231414794922e+00,4.175709486007690430e-01,1.880889177322387695e+00,2.192237973213195801e-01,1.289557337760925293e+00,1.552087962627410889e-01
1.744000000000000057e+02,7.980481386184692383e-01,1.729540675878524780e-01,1.199537515640258789e+00,1.254379272460937500e+00,2.456636190414428711e+00,5.516752600669860840e-01,2.054189682006835938e+00,2.498314231634140015e-01,1.425413608551025391e+00,1.642816662788391113e-01
1.746000000000000227e+02,8.687101602554321289e-01,1.687545478343963623e-01,9.531761407852172852e-01,1.277232408523559570e+00,2.318383693695068359e+00,7.108430266380310059e-01,2.230609416961669922e+00,2.886176109313964844e-01,1.572790622711181641e+00,1.781617999076843262e-01
1.748000000000000114e+02,9.489089250564575195e-01,1.664994806051254272e-01,7.539249062538146973e-01,1.253320693969726562e+00,2.046826362609863281e+00,8.890404701232910156e-01,2.384002685546875000e+00,3.552576303482055664e-01,1.730993628501892090e+00,1.972855180501937866e-01
1.750000000000000000e+02,1.039641261100769043e+00,1.664076000452041626e-01,6.021449565887451172e-01,1.191872954368591309e+00,1.720704913139343262e+00,1.069473743438720703e+00,2.475361108779907227e+00,4.611753225326538086e-01,1.897973656654357910e+00,2.222508043050765991e-01
1.752000000000000171e+02,1.141742229461669922e+00,1.687968671321868896e-01,4.967822432518005371e-01,1.102247834205627441e+00,1.405692815780639648e+00,1.199305176734924316e+00,2.435399770736694336e+00,6.063574552536010742e-01,2.071814060211181641e+00,2.535023987293243408e-01
1.754000000000000057e+02,1.256080389022827148e+00,1.740124225616455078e-01,4.305527508258819580e-01,9.949622154235839844e-01,1.127768158912658691e+00,1.261535644531250000e+00,2.240366697311401367e+00,7.732457518577575684e-01,2.247583150863647461e+00,2.934520840644836426e-01
1.756000000000000227e+02,1.382300615310668945e+00,1.826496124267578125e-01,3.931633830070495605e-01,8.836415410041809082e-01,8.950217366218566895e-01,1.270761966705322266e+00,1.934565186500549316e+00,9.552249908447265625e-01,2.397140026092529297e+00,3.634597659111022949e-01
1.758000000000000114e+02,1.519342899322509766e+00,1.953954249620437622e-01,3.805252909660339355e-01,7.733950018882751465e-01,7.094845771789550781e-01,1.235892057418823242e+00,1.609637260437011719e+00,1.120420336723327637e+00,2.478479623794555664e+00,4.737221598625183105e-01
1.760000000000000000e+02,1.666963219642639160e+00,2.127227485179901123e-01,3.715091943740844727e-01,6.768698692321777344e-01,5.708295106887817383e-01,1.166585087776184082e+00,1.306470513343811035e+00,1.225879192352294922e+00,2.424769163131713867e+00,6.215184926986694336e-01
1.762000000000000171e+02,1.822095990180969238e+00,2.357255369424819946e-01,3.638711273670196533e-01,5.940293073654174805e-01,4.781844913959503174e-01,1.070667266845703125e+00,1.043722629547119141e+00,1.269156932830810547e+00,2.218246936798095703e+00,7.907534837722778320e-01
1.764000000000000057e+02,1.983054041862487793e+00,2.649576365947723389e-01,3.567757606506347656e-01,5.245416164398193359e-01,4.202657938003540039e-01,9.623578190803527832e-01,8.270859718322753906e-01,1.262430787086486816e+00,1.906116008758544922e+00,9.740639328956604004e-01
1.766000000000000227e+02,2.144550085067749023e+00,3.023217320442199707e-01,3.594731986522674561e-01,4.617426991462707520e-01,3.900134861469268799e-01,8.514643907546997070e-01,6.577383875846862793e-01,1.214764833450317383e+00,1.581065416336059570e+00,1.135225534439086914e+00
1.768000000000000114e+02,2.282268285751342773e+00,3.641777038574218750e-01,3.701635301113128662e-01,4.072264432907104492e-01,3.796310722827911377e-01,7.446587085723876953e-01,5.345471501350402832e-01,1.136304736137390137e+00,1.280560374259948730e+00,1.234347701072692871e+00
1.770000000000000000e+02,2.359567642211914062e+00,4.621461629867553711e-01,3.872065544128417969e-01,3.607758581638336182e-01,3.709662258625030518e-01,6.521695256233215332e-01,4.564374685287475586e-01,1.033366799354553223e+00,1.021441340446472168e+00,1.272665858268737793e+00
1.772000000000000171e+02,2.321023941040039062e+00,5.938204526901245117e-01,4.091100692749023438e-01,3.214491009712219238e-01,3.633630871772766113e-01,5.735092759132385254e-01,4.083137214183807373e-01,9.238783717155456543e-01,8.087502121925354004e-01,1.261700391769409180e+00
1.774000000000000057e+02,2.142973423004150391e+00,7.451103925704956055e-01,4.314540326595306396e-01,2.906336784362792969e-01,3.563009202480316162e-01,5.074878931045532227e-01,3.864527344703674316e-01,8.135210871696472168e-01,6.434403061866760254e-01,1.210570454597473145e+00
1.776000000000000227e+02,1.859939813613891602e+00,9.120902419090270996e-01,4.523216485977172852e-01,2.658893465995788574e-01,3.613482117652893066e-01,4.467814266681671143e-01,3.766487240791320801e-01,7.118434309959411621e-01,5.241646170616149902e-01,1.129584670066833496e+00
1.778000000000000114e+02,1.559875130653381348e+00,1.064815759658813477e+00,4.769110381603240967e-01,2.417640089988708496e-01,3.738056719303131104e-01,3.943907618522644043e-01,3.686003684997558594e-01,6.236832141876220703e-01,4.488613307476043701e-01,1.025210022926330566e+00
1.780000000000000000e+02,1.279810428619384766e+00,1.162444829940795898e+00,5.098611116409301758e-01,2.201689928770065308e-01,3.923192322254180908e-01,3.499326109886169434e-01,3.611647784709930420e-01,5.496445298194885254e-01,4.033688604831695557e-01,9.149798750877380371e-01
1.782000000000000171e+02,1.036633253097534180e+00,1.201276183128356934e+00,5.500491857528686523e-01,2.013893574476242065e-01,4.144399166107177734e-01,3.128274977207183838e-01,3.587714433670043945e-01,4.850888252258300781e-01,3.838170468807220459e-01,8.043766617774963379e-01
1.784000000000000057e+02,8.363340497016906738e-01,1.193670749664306641e+00,5.965551733970642090e-01,1.855472177267074585e-01,4.366289377212524414e-01,2.841379046440124512e-01,3.666544556617736816e-01,4.274403452873229980e-01,3.742973506450653076e-01,7.037124037742614746e-01
1.786000000000000227e+02,6.800608038902282715e-01,1.148222327232360840e+00,6.495838165283203125e-01,1.727666705846786499e-01,4.580383300781250000e-01,2.592590451240539551e-01,3.813318014144897461e-01,3.780368566513061523e-01,3.664605319499969482e-01,6.165810823440551758e-01
1.788000000000000114e+02,5.667740702629089355e-01,1.073517799377441406e+00,7.093427181243896484e-01,1.631741672754287720e-01,4.845496714115142822e-01,2.357338219881057739e-01,4.015107154846191406e-01,3.362007737159729004e-01,3.591801226139068604e-01,5.435168743133544922e-01
1.790000000000000000e+02,4.934254586696624756e-01,9.799650907516479492e-01,7.747010588645935059e-01,1.558456122875213623e-01,5.194778442382812500e-01,2.148534506559371948e-01,4.236887693405151367e-01,3.022306263446807861e-01,3.583555221557617188e-01,4.790342450141906738e-01
1.792000000000000171e+02,4.478895664215087891e-01,8.803087472915649414e-01,8.460209369659423828e-01,1.508409976959228516e-01,5.612877011299133301e-01,1.968238502740859985e-01,4.448553025722503662e-01,2.762301564216613770e-01,3.669799566268920898e-01,4.221484363079071045e-01
1.794000000000000057e+02,4.265511333942413330e-01,7.795674800872802734e-01,9.273771047592163086e-01,1.477188318967819214e-01,6.094686388969421387e-01,1.817638278007507324e-01,4.673241078853607178e-01,2.513322532176971436e-01,3.822899162769317627e-01,3.734687268733978271e-01
1.796000000000000227e+02,4.140833616256713867e-01,6.873628497123718262e-01,1.019605040550231934e+00,1.467796117067337036e-01,6.642260551452636719e-01,1.697981059551239014e-01,4.968291819095611572e-01,2.287160009145736694e-01,4.029390811920166016e-01,3.322477042675018311e-01
1.798000000000000114e+02,4.033324122428894043e-01,6.076030731201171875e-01,1.123577594757080078e+00,1.483508050441741943e-01,7.254859209060668945e-01,1.608320325613021851e-01,5.342402458190917969e-01,2.088243216276168823e-01,4.252010881900787354e-01,2.990550696849822998e-01
1.800000000000000000e+02,3.933525085449218750e-01,5.403099656105041504e-01,1.240203857421875000e+00,1.527882367372512817e-01,7.923077344894409180e-01,1.540883630514144897e-01,5.782545208930969238e-01,1.918239146471023560e-01,4.460332989692687988e-01,2.737454175949096680e-01
1.802000000000000171e+02,3.914778232574462891e-01,4.795320630073547363e-01,1.370427131652832031e+00,1.604775339365005493e-01,8.662216067314147949e-01,1.495412886142730713e-01,6.287107467651367188e-01,1.778361499309539795e-01,4.689782261848449707e-01,2.490239739418029785e-01
1.804000000000000057e+02,3.991093635559082031e-01,4.254316687583923340e-01,1.513380885124206543e+00,1.723906844854354858e-01,9.503941535949707031e-01,1.469539403915405273e-01,6.858153343200683594e-01,1.669865548610687256e-01,4.992458820343017578e-01,2.266232222318649292e-01
1.806000000000000227e+02,4.133026003837585449e-01,3.789874911308288574e-01,1.667268872261047363e+00,1.894019842147827148e-01,1.045671463012695312e+00,1.466339379549026489e-01,7.489976286888122559e-01,1.587907373905181885e-01,5.372639894485473633e-01,2.069679945707321167e-01
1.808000000000000114e+02,4.326385259628295898e-01,3.396679759025573730e-01,1.831067085266113281e+00,2.119709551334381104e-01,1.152936697006225586e+00,1.489162743091583252e-01,8.178025484085083008e-01,1.528478860855102539e-01,5.818129777908325195e-01,1.902140378952026367e-01
1.810000000000000000e+02,4.529497921466827393e-01,3.083392381668090820e-01,2.002253532409667969e+00,2.407032549381256104e-01,1.273108839988708496e+00,1.541647315025329590e-01,8.951817750930786133e-01,1.489812880754470825e-01,6.328215003013610840e-01,1.764833480119705200e-01
1.812000000000000171e+02,4.727494716644287109e-01,2.840440273284912109e-01,2.178845882415771484e+00,2.763242721557617188e-01,1.407140612602233887e+00,1.627732217311859131e-01,9.831013679504394531e-01,1.471785753965377808e-01,6.904962658882141113e-01,1.659016460180282593e-01
1.814000000000000057e+02,4.955205321311950684e-01,2.599205970764160156e-01,2.341686964035034180e+00,3.334820270538330078e-01,1.553115963935852051e+00,1.760015785694122314e-01,1.082419276237487793e+00,1.477565169334411621e-01,7.541468143463134766e-01,1.578905284404754639e-01
1.816000000000000227e+02,5.257607698440551758e-01,2.381118088960647583e-01,2.455828189849853516e+00,4.270683825016021729e-01,1.709959506988525391e+00,1.944276392459869385e-01,1.194030284881591797e+00,1.510597020387649536e-01,8.234348893165588379e-01,1.521403491497039795e-01
1.818000000000000114e+02,5.647087693214416504e-01,2.190235406160354614e-01,2.453478813171386719e+00,5.638380050659179688e-01,1.875977039337158203e+00,2.186015248298645020e-01,1.318864107131958008e+00,1.574619412422180176e-01,9.016763567924499512e-01,1.484181135892868042e-01
1.820000000000000000e+02,6.102416515350341797e-01,2.028490453958511353e-01,2.302030086517333984e+00,7.248096466064453125e-01,2.049037456512451172e+00,2.490244209766387939e-01,1.457516074180603027e+00,1.675263345241546631e-01,9.905338287353515625e-01,1.467853486537933350e-01
1.822000000000000171e+02,6.622496247291564941e-01,1.897101402282714844e-01,2.020229101181030273e+00,9.041995406150817871e-01,2.225492477416992188e+00,2.874994277954101562e-01,1.607189416885375977e+00,1.825469434261322021e-01,1.090869069099426270e+00,1.475612372159957886e-01
1.824000000000000057e+02,7.209391593933105469e-01,1.797325611114501953e-01,1.694118976593017578e+00,1.081657409667968750e+00,2.379730701446533203e+00,3.532332777976989746e-01,1.767599344253540039e+00,2.028857171535491943e-01,1.203580498695373535e+00,1.510929167270660400e-01
1.826000000000000227e+02,7.853344082832336426e-01,1.722123026847839355e-01,1.381944894790649414e+00,1.205655336380004883e+00,2.473310470581054688e+00,4.579672217369079590e-01,1.936039686203002930e+00,2.292293161153793335e-01,1.329601287841796875e+00,1.577569097280502319e-01
1.828000000000000114e+02,8.551793694496154785e-01,1.674785017967224121e-01,1.107654809951782227e+00,1.263349771499633789e+00,2.436891555786132812e+00,6.023328304290771484e-01,2.111002683639526367e+00,2.619161307811737061e-01,1.469242095947265625e+00,1.682088375091552734e-01
1.830000000000000000e+02,9.339704513549804688e-01,1.648356914520263672e-01,8.787658810615539551e-01,1.268758416175842285e+00,2.244988918304443359e+00,7.684507369995117188e-01,2.282894611358642578e+00,3.075285851955413818e-01,1.619894742965698242e+00,1.836498975753784180e-01
1.832000000000000171e+02,1.023205518722534180e+00,1.643122285604476929e-01,6.971048116683959961e-01,1.230826735496520996e+00,1.941056847572326660e+00,9.499264955520629883e-01,2.420776367187500000e+00,3.858349025249481201e-01,1.781264185905456543e+00,2.044414430856704712e-01
1.834000000000000057e+02,1.123718142509460449e+00,1.662230044603347778e-01,5.621516704559326172e-01,1.159329891204833984e+00,1.616428971290588379e+00,1.116021871566772461e+00,2.474017620086669922e+00,5.066187381744384766e-01,1.950433015823364258e+00,2.312986701726913452e-01
1.836000000000000227e+02,1.236376047134399414e+00,1.709100306034088135e-01,4.730790853500366211e-01,1.061674118041992188e+00,1.312829017639160156e+00,1.223021745681762695e+00,2.384528160095214844e+00,6.597757935523986816e-01,2.126015663146972656e+00,2.645272314548492432e-01
1.838000000000000114e+02,1.361517190933227539e+00,1.788429915904998779e-01,4.174944162368774414e-01,9.531056880950927734e-01,1.049360871315002441e+00,1.267521858215332031e+00,2.149829387664794922e+00,8.334447145462036133e-01,2.296384572982788086e+00,3.125184774398803711e-01
1.840000000000000000e+02,1.497607231140136719e+00,1.908268779516220093e-01,3.892424106597900391e-01,8.423585295677185059e-01,8.318891525268554688e-01,1.261873483657836914e+00,1.828711986541748047e+00,1.018082976341247559e+00,2.430162429809570312e+00,3.938703835010528564e-01
1.842000000000000171e+02,1.644436001777648926e+00,2.073363363742828369e-01,3.789920210838317871e-01,7.367939352989196777e-01,6.616475582122802734e-01,1.215119957923889160e+00,1.505297303199768066e+00,1.168121933937072754e+00,2.473337173461914062e+00,5.185307264328002930e-01
1.844000000000000057e+02,1.799592494964599609e+00,2.293246388435363770e-01,3.704694807529449463e-01,6.453507542610168457e-01,5.375578999519348145e-01,1.137348771095275879e+00,1.213294506072998047e+00,1.250690817832946777e+00,2.370872020721435547e+00,6.737394332885742188e-01
1.846000000000000227e+02,1.961007595062255859e+00,2.574885487556457520e-01,3.629013597965240479e-01,5.678047537803649902e-01,4.587732553482055664e-01,1.034872531890869141e+00,9.648298025131225586e-01,1.276171684265136719e+00,2.125826597213745117e+00,8.491410017013549805e-01
1.848000000000000114e+02,2.125108003616333008e+00,2.930673956871032715e-01,3.560791313648223877e-01,5.026008486747741699e-01,4.100053012371063232e-01,9.256799817085266113e-01,7.633457183837890625e-01,1.254472017288208008e+00,1.802363157272338867e+00,1.033422708511352539e+00
1.850000000000000000e+02,2.270636796951293945e+00,3.498705625534057617e-01,3.617846667766571045e-01,4.424865245819091797e-01,3.875600099563598633e-01,8.154896497726440430e-01,6.093140244483947754e-01,1.194754362106323242e+00,1.479408740997314453e+00,1.179682731628417969e+00
1.852000000000000171e+02,2.364660024642944336e+00,4.414981603622436523e-01,3.747516870498657227e-01,3.906975984573364258e-01,3.776507973670959473e-01,7.136613726615905762e-01,5.016068220138549805e-01,1.106637835502624512e+00,1.190238237380981445e+00,1.256582975387573242e+00
1.854000000000000057e+02,2.348524570465087891e+00,5.700785517692565918e-01,3.936906456947326660e-01,3.468042612075805664e-01,3.695080876350402832e-01,6.253548264503479004e-01,4.338391125202178955e-01,9.998762607574462891e-01,9.453619718551635742e-01,1.277661800384521484e+00
1.856000000000000227e+02,2.192514896392822266e+00,7.197663784027099609e-01,4.158644378185272217e-01,3.103391826152801514e-01,3.620064258575439453e-01,5.511330962181091309e-01,3.950805366039276123e-01,8.887856602668762207e-01,7.476696372032165527e-01,1.252268791198730469e+00
1.858000000000000114e+02,1.921363472938537598e+00,8.856736421585083008e-01,4.380137920379638672e-01,2.822526693344116211e-01,3.592129051685333252e-01,4.865970909595489502e-01,3.812666535377502441e-01,7.785216569900512695e-01,5.974323749542236328e-01,1.189717769622802734e+00
1.860000000000000000e+02,1.617683649063110352e+00,1.047399163246154785e+00,4.596460759639739990e-01,2.572551667690277100e-01,3.669036328792572021e-01,4.287866950035095215e-01,3.721511960029602051e-01,6.813361644744873047e-01,4.936617314815521240e-01,1.099107146263122559e+00
1.862000000000000171e+02,1.329388976097106934e+00,1.157355189323425293e+00,4.868372976779937744e-01,2.339250743389129639e-01,3.814125955104827881e-01,3.792266249656677246e-01,3.644670248031616211e-01,5.978021025657653809e-01,4.284760951995849609e-01,9.915030002593994141e-01
1.864000000000000057e+02,1.076910138130187988e+00,1.205780982971191406e+00,5.223114490509033203e-01,2.132583856582641602e-01,4.014613926410675049e-01,3.372575342655181885e-01,3.573288023471832275e-01,5.277347564697265625e-01,3.920104801654815674e-01,8.800605535507202148e-01
1.866000000000000227e+02,8.671076297760009766e-01,1.205764889717102051e+00,5.646030902862548828e-01,1.954514384269714355e-01,4.235985875129699707e-01,3.031136691570281982e-01,3.595136702060699463e-01,4.645853042602539062e-01,3.801601529121398926e-01,7.698570489883422852e-01
1.868000000000000114e+02,7.016821503639221191e-01,1.166056156158447266e+00,6.132815480232238770e-01,1.806236207485198975e-01,4.448366463184356689e-01,2.769547998905181885e-01,3.698593676090240479e-01,4.096980988979339600e-01,3.712006807327270508e-01,6.738058924674987793e-01
1.870000000000000000e+02,5.799241662025451660e-01,1.095320820808410645e+00,6.685525178909301758e-01,1.688998192548751831e-01,4.671865105628967285e-01,2.520196139812469482e-01,3.866103291511535645e-01,3.628968000411987305e-01,3.635846078395843506e-01,5.914562344551086426e-01
1.872000000000000171e+02,4.993548393249511719e-01,1.003416895866394043e+00,7.302338480949401855e-01,1.601005792617797852e-01,4.965014159679412842e-01,2.293558120727539062e-01,4.082990288734436035e-01,3.232720494270324707e-01,3.565097153186798096e-01,5.223776102066040039e-01
1.874000000000000057e+02,4.489338696002960205e-01,9.032039046287536621e-01,7.974907159805297852e-01,1.535305082798004150e-01,5.337709784507751465e-01,2.094111144542694092e-01,4.306344091892242432e-01,2.920620441436767578e-01,3.595505654811859131e-01,4.598258137702941895e-01
1.876000000000000227e+02,4.236283600330352783e-01,8.011144399642944336e-01,8.721772432327270508e-01,1.491175591945648193e-01,5.776622891426086426e-01,1.923553347587585449e-01,4.514619112014770508e-01,2.672677636146545410e-01,3.704709410667419434e-01,4.055683612823486328e-01
1.878000000000000114e+02,4.111069142818450928e-01,7.055218219757080078e-01,9.571892023086547852e-01,1.466873288154602051e-01,6.279913187026977539e-01,1.783096790313720703e-01,4.757777750492095947e-01,2.430488467216491699e-01,3.877075910568237305e-01,3.593615889549255371e-01
1.880000000000000000e+02,4.005772769451141357e-01,6.223015785217285156e-01,1.053375840187072754e+00,1.465495675802230835e-01,6.849644184112548828e-01,1.673996150493621826e-01,5.082812309265136719e-01,2.213239222764968872e-01,4.096947908401489258e-01,3.202783167362213135e-01
1.882000000000000171e+02,3.908018171787261963e-01,5.521678328514099121e-01,1.161623477935791016e+00,1.490415483713150024e-01,7.480382323265075684e-01,1.591621786355972290e-01,5.481487512588500977e-01,2.024041414260864258e-01,4.320238530635833740e-01,2.897388041019439697e-01
1.884000000000000057e+02,3.862310349941253662e-01,4.905830025672912598e-01,1.282854080200195312e+00,1.545293927192687988e-01,8.167310357093811035e-01,1.531759053468704224e-01,5.943390130996704102e-01,1.864158213138580322e-01,4.529156982898712158e-01,2.650276124477386475e-01
1.886000000000000227e+02,3.925604224205017090e-01,4.346359372138977051e-01,1.418023347854614258e+00,1.634095162153244019e-01,8.939030766487121582e-01,1.492844969034194946e-01,6.470416188240051270e-01,1.734828650951385498e-01,4.776559174060821533e-01,2.409587800502777100e-01
1.888000000000000114e+02,4.057873785495758057e-01,3.864360749721527100e-01,1.564906597137451172e+00,1.770280599594116211e-01,9.815950989723205566e-01,1.474509537220001221e-01,7.064640522003173828e-01,1.637315899133682251e-01,5.108894109725952148e-01,2.194468080997467041e-01
1.890000000000000000e+02,4.244944453239440918e-01,3.456243276596069336e-01,1.722639799118041992e+00,1.958742737770080566e-01,1.080663919448852539e+00,1.479914188385009766e-01,7.715463042259216309e-01,1.562935262918472290e-01,5.512714385986328125e-01,2.007561922073364258e-01
1.892000000000000171e+02,4.450110495090484619e-01,3.125090897083282471e-01,1.889332294464111328e+00,2.205247879028320312e-01,1.192003011703491211e+00,1.512498110532760620e-01,8.423717021942138672e-01,1.512087434530258179e-01,5.979778766632080078e-01,1.850069612264633179e-01
1.894000000000000057e+02,4.655174612998962402e-01,2.868142127990722656e-01,2.062966585159301758e+00,2.514503598213195801e-01,1.316540837287902832e+00,1.575991958379745483e-01,9.231894016265869141e-01,1.479918062686920166e-01,6.512135267257690430e-01,1.723232567310333252e-01
1.896000000000000227e+02,4.870582818984985352e-01,2.622186243534088135e-01,2.239184141159057617e+00,2.907932102680206299e-01,1.454922676086425781e+00,1.675781905651092529e-01,1.014832615852355957e+00,1.469417661428451538e-01,7.111860513687133789e-01,1.628316342830657959e-01
1.898000000000000114e+02,5.158305168151855469e-01,2.398759871721267700e-01,2.390884637832641602e+00,3.590487241744995117e-01,1.604322791099548340e+00,1.825042366981506348e-01,1.118172049522399902e+00,1.483846008777618408e-01,7.767196297645568848e-01,1.555726677179336548e-01
1.900000000000000000e+02,5.533112287521362305e-01,2.202171832323074341e-01,2.477720260620117188e+00,4.670626223087310791e-01,1.764458656311035156e+00,2.027392685413360596e-01,1.234114646911621094e+00,1.526746153831481934e-01,8.483528494834899902e-01,1.506195217370986938e-01
1.902000000000000171e+02,5.976055264472961426e-01,2.034465223550796509e-01,2.431288242340087891e+00,6.135772466659545898e-01,1.932659268379211426e+00,2.289651781320571899e-01,1.363601684570312500e+00,1.601957529783248901e-01,9.300500750541687012e-01,1.475581228733062744e-01
1.904000000000000057e+02,6.483374238014221191e-01,1.896882951259613037e-01,2.230726242065429688e+00,7.816884517669677734e-01,2.107400655746459961e+00,2.615251243114471436e-01,1.505953311920166016e+00,1.718632727861404419e-01,1.022648096084594727e+00,1.466898173093795776e-01
1.906000000000000227e+02,7.057130932807922363e-01,1.790678352117538452e-01,1.921775221824645996e+00,9.644089341163635254e-01,2.279468059539794922e+00,3.066375255584716797e-01,1.659247636795043945e+00,1.886089742183685303e-01,1.127021312713623047e+00,1.483430266380310059e-01
1.908000000000000114e+02,7.690784335136413574e-01,1.710353940725326538e-01,1.596597790718078613e+00,1.127805471420288086e+00,2.418046236038208008e+00,3.842912912368774414e-01,1.822576999664306641e+00,2.108766436576843262e-01,1.244079947471618652e+00,1.528745740652084351e-01
1.910000000000000000e+02,8.379051685333251953e-01,1.656224280595779419e-01,1.294503211975097656e+00,1.230347633361816406e+00,2.473196029663085938e+00,5.042291879653930664e-01,1.993354558944702148e+00,2.392896115779876709e-01,1.374768733978271484e+00,1.606711149215698242e-01
1.912000000000000171e+02,9.149496555328369141e-01,1.624814867973327637e-01,1.033309698104858398e+00,1.271330833435058594e+00,2.386329889297485352e+00,6.568615436553955078e-01,2.169832468032836914e+00,2.743905782699584961e-01,1.518101692199707031e+00,1.727403998374938965e-01
1.914000000000000057e+02,1.002330780029296875e+00,1.614052504301071167e-01,8.184002041816711426e-01,1.262619853019714355e+00,2.153854370117187500e+00,8.300525546073913574e-01,2.333947420120239258e+00,3.299980163574218750e-01,1.672363042831420898e+00,1.899203956127166748e-01
1.916000000000000227e+02,1.100880861282348633e+00,1.627049297094345093e-01,6.508483886718750000e-01,1.213309288024902344e+00,1.833408951759338379e+00,1.014642596244812012e+00,2.451411247253417969e+00,4.215066134929656982e-01,1.836454033851623535e+00,2.126807421445846558e-01
1.918000000000000114e+02,1.211467027664184570e+00,1.667187660932540894e-01,5.294210314750671387e-01,1.133633255958557129e+00,1.510104298591613770e+00,1.165340781211853027e+00,2.455221652984619141e+00,5.567588806152343750e-01,2.007894515991210938e+00,2.416156828403472900e-01
1.920000000000000000e+02,1.334989309310913086e+00,1.738133877515792847e-01,4.525977373123168945e-01,1.029953837394714355e+00,1.217719554901123047e+00,1.248987197875976562e+00,2.311455488204956055e+00,7.166693806648254395e-01,2.184551477432250977e+00,2.775679826736450195e-01
1.922000000000000171e+02,1.469923257827758789e+00,1.848186552524566650e-01,4.056881964206695557e-01,9.200414419174194336e-01,9.686912894248962402e-01,1.275316834449768066e+00,2.035631418228149414e+00,8.953522443771362305e-01,2.346453428268432617e+00,3.357351124286651611e-01
1.924000000000000057e+02,1.615809917449951172e+00,2.002796381711959839e-01,3.849062919616699219e-01,8.094944953918457031e-01,7.665772438049316406e-01,1.254353523254394531e+00,1.709541201591491699e+00,1.074479818344116211e+00,2.458438873291015625e+00,4.306390583515167236e-01
1.926000000000000227e+02,1.771086454391479492e+00,2.209674119949340820e-01,3.752589225769042969e-01,7.082148194313049316e-01,6.118766069412231445e-01,1.195253610610961914e+00,1.395745754241943359e+00,1.201866030693054199e+00,2.452139854431152344e+00,5.683562755584716797e-01
1.928000000000000114e+02,1.933186531066894531e+00,2.477647811174392700e-01,3.673526346683502197e-01,6.204204559326171875e-01,5.034348964691162109e-01,1.107688665390014648e+00,1.119364976882934570e+00,1.262197256088256836e+00,2.295792579650878906e+00,7.299783825874328613e-01
1.930000000000000000e+02,2.100199937820434570e+00,2.812195718288421631e-01,3.600077033042907715e-01,5.467990636825561523e-01,4.351838231086730957e-01,1.001167416572570801e+00,8.882513046264648438e-01,1.269829273223876953e+00,2.010211944580078125e+00,9.097886085510253906e-01
1.932000000000000171e+02,2.255727529525756836e+00,3.315520286560058594e-01,3.583553433418273926e-01,4.822527766227722168e-01,3.959841430187225342e-01,8.902189731597900391e-01,7.043499946594238281e-01,1.233684897422790527e+00,1.684342861175537109e+00,1.085804820060729980e+00
1.934000000000000057e+02,2.369390487670898438e+00,4.150662422180175781e-01,3.665906190872192383e-01,4.249431788921356201e-01,3.817802071571350098e-01,7.800127267837524414e-01,5.672534704208374023e-01,1.163469433784484863e+00,1.373287916183471680e+00,1.207670688629150391e+00
1.936000000000000227e+02,2.381978273391723633e+00,5.394746661186218262e-01,3.815713524818420410e-01,3.758631944656372070e-01,3.726115524768829346e-01,6.826725006103515625e-01,4.761051833629608154e-01,1.066838264465332031e+00,1.100388288497924805e+00,1.263713598251342773e+00
1.938000000000000114e+02,2.258627176284790039e+00,6.876375675201416016e-01,4.019790291786193848e-01,3.343020081520080566e-01,3.648939728736877441e-01,5.989617109298706055e-01,4.191640615463256836e-01,9.584346413612365723e-01,8.729566931724548340e-01,1.267745018005371094e+00
1.940000000000000000e+02,2.009276390075683594e+00,8.538242578506469727e-01,4.242094755172729492e-01,3.006829619407653809e-01,3.577247262001037598e-01,5.287441611289978027e-01,3.897475600242614746e-01,8.476156592369079590e-01,6.927458047866821289e-01,1.228721141815185547e+00
1.942000000000000171e+02,1.700630784034729004e+00,1.026216268539428711e+00,4.452297091484069824e-01,2.749921977519989014e-01,3.597395420074462891e-01,4.655034244060516357e-01,3.794160485267639160e-01,7.413420677185058594e-01,5.591661334037780762e-01,1.156452655792236328e+00
1.944000000000000057e+02,1.399663448333740234e+00,1.153709769248962402e+00,4.679227173328399658e-01,2.501729428768157959e-01,3.699691295623779297e-01,4.105141162872314453e-01,3.708073198795318604e-01,6.493000984191894531e-01,4.713969826698303223e-01,1.058207750320434570e+00
1.946000000000000227e+02,1.133190989494323730e+00,1.215638160705566406e+00,4.977866411209106445e-01,2.276540547609329224e-01,3.866189718246459961e-01,3.636144995689392090e-01,3.632152378559112549e-01,5.711144804954528809e-01,4.166630804538726807e-01,9.495881795883178711e-01
1.948000000000000114e+02,9.093303680419921875e-01,1.226202726364135742e+00,5.354769229888916016e-01,2.078697383403778076e-01,4.082300961017608643e-01,3.239062130451202393e-01,3.561634123325347900e-01,5.054875016212463379e-01,3.891340196132659912e-01,8.389343619346618652e-01
1.950000000000000000e+02,7.305071353912353516e-01,1.194343090057373047e+00,5.797360539436340332e-01,1.909813284873962402e-01,4.305431246757507324e-01,2.925879061222076416e-01,3.614816665649414062e-01,4.450192749500274658e-01,3.789184689521789551e-01,7.338591814041137695e-01
1.952000000000000171e+02,5.964693427085876465e-01,1.128868699073791504e+00,6.304453015327453613e-01,1.771104782819747925e-01,4.513524472713470459e-01,2.677821815013885498e-01,3.741492331027984619e-01,3.928717076778411865e-01,3.704371750354766846e-01,6.428247094154357910e-01
1.954000000000000057e+02,5.048235058784484863e-01,1.039445638656616211e+00,6.878111958503723145e-01,1.663828045129776001e-01,4.755789339542388916e-01,2.435366362333297729e-01,3.928387761116027832e-01,3.486421108245849609e-01,3.628709316253662109e-01,5.657088756561279297e-01
1.956000000000000227e+02,4.475131034851074219e-01,9.377599358558654785e-01,7.512084245681762695e-01,1.582709997892379761e-01,5.079369544982910156e-01,2.217732369899749756e-01,4.149839282035827637e-01,3.117963075637817383e-01,3.565508127212524414e-01,5.005974769592285156e-01
1.958000000000000114e+02,4.167267382144927979e-01,8.331272602081298828e-01,8.202353119850158691e-01,1.524156481027603149e-01,5.476928949356079102e-01,2.028108835220336914e-01,4.371585547924041748e-01,2.833523750305175781e-01,3.625079691410064697e-01,4.407755732536315918e-01
1.960000000000000000e+02,4.043061137199401855e-01,7.323581576347351074e-01,8.980152010917663574e-01,1.486096531152725220e-01,5.937855243682861328e-01,1.867781430482864380e-01,4.586678743362426758e-01,2.584189474582672119e-01,3.756656944751739502e-01,3.892719745635986328e-01
1.962000000000000171e+02,3.940168619155883789e-01,6.443744897842407227e-01,9.863720536231994629e-01,1.468793451786041260e-01,6.463872790336608887e-01,1.737987846136093140e-01,4.854596257209777832e-01,2.349734306335449219e-01,3.947565555572509766e-01,3.456422686576843262e-01
1.964000000000000057e+02,3.847257196903228760e-01,5.696969628334045410e-01,1.086165785789489746e+00,1.475426554679870605e-01,7.057054638862609863e-01,1.639991104602813721e-01,5.206117630004882812e-01,2.141804695129394531e-01,4.169192314147949219e-01,3.094720542430877686e-01
1.966000000000000227e+02,3.762919306755065918e-01,5.066792368888854980e-01,1.198293089866638184e+00,1.509453952312469482e-01,7.707018852233886719e-01,1.565276980400085449e-01,5.626190900802612305e-01,1.962419599294662476e-01,4.389924108982086182e-01,2.816377580165863037e-01
1.968000000000000114e+02,3.807990849018096924e-01,4.478395283222198486e-01,1.323685526847839355e+00,1.574626863002777100e-01,8.413694500923156738e-01,1.514230370521545410e-01,6.110039353370666504e-01,1.812769472599029541e-01,4.606820046901702881e-01,2.566171884536743164e-01
1.970000000000000000e+02,3.926928937435150146e-01,3.969246149063110352e-01,1.462818264961242676e+00,1.677021235227584839e-01,9.220140576362609863e-01,1.481816172599792480e-01,6.659718751907348633e-01,1.694102287292480469e-01,4.881441891193389893e-01,2.333737760782241821e-01
1.972000000000000171e+02,4.104769825935363770e-01,3.537011146545410156e-01,1.612971544265747070e+00,1.829138696193695068e-01,1.013468027114868164e+00,1.471020281314849854e-01,7.274045348167419434e-01,1.605124175548553467e-01,5.238500237464904785e-01,2.128008008003234863e-01
1.974000000000000057e+02,4.314367175102233887e-01,3.178581595420837402e-01,1.773855805397033691e+00,2.034597396850585938e-01,1.116601109504699707e+00,1.485097408294677734e-01,7.944047451019287109e-01,1.538397967815399170e-01,5.663485527038574219e-01,1.950913369655609131e-01
1.976000000000000227e+02,4.527140557765960693e-01,2.898869216442108154e-01,1.942677140235900879e+00,2.300382852554321289e-01,1.232319355010986328e+00,1.527584940195083618e-01,8.686363101005554199e-01,1.493466794490814209e-01,6.152404546737670898e-01,1.803649812936782837e-01
1.978000000000000114e+02,4.736481904983520508e-01,2.654487192630767822e-01,2.117975711822509766e+00,2.629746794700622559e-01,1.361563205718994141e+00,1.602316647768020630e-01,9.531543254852294922e-01,1.468227207660675049e-01,6.707314848899841309e-01,1.687466949224472046e-01
1.980000000000000000e+02,5.001993775367736816e-01,2.422847002744674683e-01,2.289284706115722656e+00,3.096456825733184814e-01,1.503701329231262207e+00,1.718249022960662842e-01,1.048806071281433105e+00,1.465764343738555908e-01,7.325927019119262695e-01,1.600203216075897217e-01
1.982000000000000171e+02,5.354381799697875977e-01,2.217495888471603394e-01,2.425449132919311523e+00,3.893153667449951172e-01,1.656781673431396484e+00,1.884891539812088013e-01,1.156476140022277832e+00,1.489437520503997803e-01,8.000349998474121094e-01,1.535259634256362915e-01
1.984000000000000057e+02,5.778355598449707031e-01,2.040635496377944946e-01,2.474346637725830078e+00,5.118446350097656250e-01,1.819924473762512207e+00,2.106644213199615479e-01,1.277084827423095703e+00,1.542894244194030762e-01,8.750407695770263672e-01,1.491825729608535767e-01
1.986000000000000227e+02,6.266136169433593750e-01,1.893545985221862793e-01,2.379151344299316406e+00,6.659759283065795898e-01,1.990529894828796387e+00,2.389778345823287964e-01,1.411586165428161621e+00,1.630084216594696045e-01,9.603963494300842285e-01,1.468315720558166504e-01
1.988000000000000114e+02,6.819777488708496094e-01,1.777474582195281982e-01,2.139816761016845703e+00,8.404903411865234375e-01,2.166906595230102539e+00,2.739270627498626709e-01,1.557939291000366211e+00,1.763963550329208374e-01,1.056951880455017090e+00,1.467835456132888794e-01
1.990000000000000000e+02,7.437072396278381348e-01,1.690325140953063965e-01,1.817538261413574219e+00,1.025050640106201172e+00,2.331281661987304688e+00,3.290845453739166260e-01,1.715153813362121582e+00,1.949944943189620972e-01,1.165594577789306641e+00,1.493765860795974731e-01
1.992000000000000171e+02,8.109622597694396973e-01,1.626216024160385132e-01,1.494193077087402344e+00,1.173496484756469727e+00,2.449598550796508789e+00,4.199789166450500488e-01,1.881456613540649414e+00,2.193635851144790649e-01,1.287247180938720703e+00,1.549776941537857056e-01
1.994000000000000057e+02,8.853061795234680176e-01,1.587022393941879272e-01,1.203310728073120117e+00,1.253617644309997559e+00,2.455113649368286133e+00,5.547435879707336426e-01,2.054761648178100586e+00,2.499926686286926270e-01,1.422865986824035645e+00,1.639841794967651367e-01
1.996000000000000227e+02,9.698225855827331543e-01,1.567630022764205933e-01,9.563178420066833496e-01,1.277189731597900391e+00,2.313547611236572266e+00,7.142806053161621094e-01,2.231135845184326172e+00,2.888211905956268311e-01,1.570071935653686523e+00,1.777741163969039917e-01
1.998000000000000114e+02,1.065342187881469727e+00,1.571094393730163574e-01,7.564114928245544434e-01,1.253872752189636230e+00,2.039517879486083984e+00,8.926798105239868164e-01,2.384361028671264648e+00,3.555829226970672607e-01,1.728111982345581055e+00,1.968021243810653687e-01
2.000000000000000000e+02,1.172731399536132812e+00,1.600740104913711548e-01,6.039891242980957031e-01,1.192863941192626953e+00,1.713558912277221680e+00,1.072231054306030273e+00,2.475352048873901367e+00,4.616549611091613770e-01,1.894991636276245117e+00,2.216588407754898071e-01


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_5/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.300695657730102539e-01,9.919136166572570801e-01,9.087737798690795898e-01,1.188782811164855957e+00,8.880594372749328613e-01,1.387165427207946777e+00,8.675550222396850586e-01,1.585929512977600098e+00,8.477823734283447266e-01,1.784368515014648438e+00
2.000000000000000111e-01,8.683606386184692383e-01,9.776609539985656738e-01,8.283151388168334961e-01,1.169447183609008789e+00,7.893275618553161621e-01,1.364417195320129395e+00,7.511859536170959473e-01,1.559908390045166016e+00,7.151631712913513184e-01,1.754236578941345215e+00
2.999999999999999889e-01,8.146702647209167480e-01,9.580964446067810059e-01,7.583343386650085449e-01,1.143026113510131836e+00,7.032766938209533691e-01,1.333399295806884766e+00,6.512029170989990234e-01,1.522775053977966309e+00,6.011680364608764648e-01,1.711680293083190918e+00
4.000000000000000222e-01,7.687252163887023926e-01,9.340405464172363281e-01,6.984788775444030762e-01,1.110554575920104980e+00,6.300951242446899414e-01,1.294508695602416992e+00,5.666185021400451660e-01,1.476420283317565918e+00,5.047501325607299805e-01,1.658612370491027832e+00
5.000000000000000000e-01,7.301930189132690430e-01,9.062743186950683594e-01,6.483924984931945801e-01,1.073235034942626953e+00,5.694110393524169922e-01,1.248693227767944336e+00,4.964681565761566162e-01,1.422415733337402344e+00,4.248071014881134033e-01,1.596826672554016113e+00
5.999999999999999778e-01,6.986116170883178711e-01,8.755852580070495605e-01,6.075776815414428711e-01,1.032072424888610840e+00,5.203329920768737793e-01,1.197355628013610840e+00,4.397539198398590088e-01,1.362223982810974121e+00,3.601987063884735107e-01,1.527992367744445801e+00
7.000000000000000666e-01,6.723861098289489746e-01,8.433634042739868164e-01,5.745617151260375977e-01,9.885315895080566406e-01,4.811831414699554443e-01,1.142258644104003906e+00,3.949066996574401855e-01,1.297542095184326172e+00,3.093998730182647705e-01,1.453880667686462402e+00
8.000000000000000444e-01,6.508336663246154785e-01,8.102807402610778809e-01,5.476894378662109375e-01,9.439964294433593750e-01,4.495055377483367920e-01,1.085559487342834473e+00,3.588487207889556885e-01,1.230807304382324219e+00,2.688468694686889648e-01,1.377329587936401367e+00
9.000000000000000222e-01,6.336876749992370605e-01,7.766958475112915039e-01,5.265930891036987305e-01,8.989371061325073242e-01,4.248746633529663086e-01,1.028336286544799805e+00,3.307566046714782715e-01,1.162860751152038574e+00,2.373641282320022583e-01,1.299448728561401367e+00
1.000000000000000000e+00,6.200758814811706543e-01,7.432321906089782715e-01,5.108968615531921387e-01,8.537797331809997559e-01,4.067629277706146240e-01,9.712037444114685059e-01,3.101070523262023926e-01,1.094428539276123047e+00,2.142945677042007446e-01,1.220942258834838867e+00
1.100000000000000089e+00,6.073645949363708496e-01,7.113188505172729492e-01,5.001392364501953125e-01,8.089495897293090820e-01,3.946581780910491943e-01,9.146648645401000977e-01,2.965081930160522461e-01,1.026520252227783203e+00,1.989838331937789917e-01,1.142451643943786621e+00
1.199999999999999956e+00,5.951223373413085938e-01,6.813203692436218262e-01,4.913421571254730225e-01,7.660354375839233398e-01,3.878894150257110596e-01,8.592406511306762695e-01,2.893474698066711426e-01,9.596865177154541016e-01,1.909581273794174194e-01,1.064941048622131348e+00
1.300000000000000044e+00,5.833176970481872559e-01,6.531365513801574707e-01,4.831081628799438477e-01,7.256119251251220703e-01,3.829382061958312988e-01,8.067487478256225586e-01,2.873299717903137207e-01,8.947029709815979004e-01,1.896613687276840210e-01,9.892484545707702637e-01
1.400000000000000133e+00,5.719353556632995605e-01,6.266410946846008301e-01,4.753327369689941406e-01,6.877018213272094727e-01,3.783749938011169434e-01,7.576984167098999023e-01,2.862834632396697998e-01,8.337166309356689453e-01,1.917716115713119507e-01,9.170702099800109863e-01
1.500000000000000000e+00,5.609601140022277832e-01,6.017174124717712402e-01,4.678393304347991943e-01,6.524899601936340332e-01,3.742052316665649414e-01,7.118340730667114258e-01,2.855007350444793701e-01,7.770029306411743164e-01,1.942367553710937500e-01,8.496980667114257812e-01
1.600000000000000089e+00,5.504450798034667969e-01,5.782220363616943359e-01,4.606122672557830811e-01,6.197810769081115723e-01,3.703508079051971436e-01,6.691447496414184570e-01,2.849539518356323242e-01,7.242789268493652344e-01,1.969934254884719849e-01,7.868506312370300293e-01
1.699999999999999956e+00,5.421519279479980469e-01,5.551764369010925293e-01,4.536421895027160645e-01,5.893829464912414551e-01,3.666332364082336426e-01,6.297692656517028809e-01,2.845931053161621094e-01,6.753367185592651367e-01,1.999479979276657104e-01,7.283552885055541992e-01
1.800000000000000044e+00,5.367882251739501953e-01,5.322927832603454590e-01,4.473086595535278320e-01,5.609172582626342773e-01,3.630458414554595947e-01,5.934457182884216309e-01,2.841857373714447021e-01,6.304079890251159668e-01,2.028639763593673706e-01,6.743544936180114746e-01
1.900000000000000133e+00,5.342501997947692871e-01,5.097159743309020996e-01,4.440251290798187256e-01,5.330624580383300781e-01,3.596713840961456299e-01,5.598832964897155762e-01,2.836534082889556885e-01,5.893841385841369629e-01,2.054976820945739746e-01,6.250029802322387695e-01
2.000000000000000000e+00,5.342295169830322266e-01,4.877563118934631348e-01,4.439420700073242188e-01,5.058798193931579590e-01,3.590041100978851318e-01,5.276379585266113281e-01,2.831598818302154541e-01,5.518360733985900879e-01,2.077541947364807129e-01,5.801755785942077637e-01
2.100000000000000089e+00,5.358009338378906250e-01,4.671099185943603516e-01,4.459170997142791748e-01,4.802607595920562744e-01,3.610469698905944824e-01,4.970479607582092285e-01,2.848246991634368896e-01,5.165620446205139160e-01,2.095045894384384155e-01,5.396457910537719727e-01
2.200000000000000178e+00,5.386718511581420898e-01,4.478131830692291260e-01,4.495048820972442627e-01,4.563174843788146973e-01,3.649989366531372070e-01,4.684621393680572510e-01,2.885515391826629639e-01,4.837089776992797852e-01,2.125445902347564697e-01,5.025243759155273438e-01
2.300000000000000266e+00,5.427328944206237793e-01,4.298378229141235352e-01,4.545690715312957764e-01,4.340146481990814209e-01,3.705821633338928223e-01,4.418880939483642578e-01,2.941171526908874512e-01,4.532085061073303223e-01,2.176515609025955200e-01,4.682689309120178223e-01
2.399999999999999911e+00,5.474869608879089355e-01,4.133887887001037598e-01,4.609786272048950195e-01,4.133131802082061768e-01,3.776485025882720947e-01,4.172652959823608398e-01,3.013730943202972412e-01,4.249583184719085693e-01,2.246588021516799927e-01,4.365920722484588623e-01
2.500000000000000000e+00,5.525447726249694824e-01,3.985900580883026123e-01,4.685866534709930420e-01,3.941826224327087402e-01,3.860659003257751465e-01,3.945263922214508057e-01,3.101780414581298828e-01,3.988583683967590332e-01,2.334118932485580444e-01,4.072908461093902588e-01
2.600000000000000089e+00,5.578330159187316895e-01,3.853694796562194824e-01,4.766861200332641602e-01,3.768339753150939941e-01,3.956725299358367920e-01,3.735643327236175537e-01,3.203846812248229980e-01,3.747989535331726074e-01,2.437618374824523926e-01,3.802583813667297363e-01
2.700000000000000178e+00,5.632796883583068848e-01,3.735279142856597900e-01,4.849012494087219238e-01,3.612250089645385742e-01,4.061289131641387939e-01,3.542906343936920166e-01,3.317500352859497070e-01,3.525740206241607666e-01,2.553872168064117432e-01,3.554155230522155762e-01
2.800000000000000266e+00,5.688443779945373535e-01,3.629607558250427246e-01,4.931935369968414307e-01,3.472521603107452393e-01,4.167487621307373047e-01,3.369783759117126465e-01,3.440407812595367432e-01,3.321624100208282471e-01,2.679719328880310059e-01,3.326797187328338623e-01
2.899999999999999911e+00,5.745205879211425781e-01,3.535153269767761230e-01,5.015236139297485352e-01,3.348994851112365723e-01,4.274134635925292969e-01,3.215260207653045654e-01,3.563893437385559082e-01,3.139862716197967529e-01,2.813009023666381836e-01,3.119804561138153076e-01
3.000000000000000000e+00,5.807121396064758301e-01,3.444418013095855713e-01,5.099249482154846191e-01,3.238804936408996582e-01,4.380363821983337402e-01,3.077951073646545410e-01,3.685443401336669922e-01,2.979270517826080322e-01,2.945102453231811523e-01,2.935454845428466797e-01
3.100000000000000089e+00,5.875329375267028809e-01,3.354554772377014160e-01,5.186500549316406250e-01,3.131029009819030762e-01,4.482235610485076904e-01,2.954327464103698730e-01,3.801432549953460693e-01,2.836662232875823975e-01,3.073856830596923828e-01,2.772141993045806885e-01
3.200000000000000178e+00,5.950451493263244629e-01,3.261173367500305176e-01,5.281920433044433594e-01,3.019657433032989502e-01,4.587038755416870117e-01,2.832033932209014893e-01,3.911928534507751465e-01,2.706204652786254883e-01,3.195593953132629395e-01,2.624844610691070557e-01
3.300000000000000266e+00,6.039624810218811035e-01,3.164961040019989014e-01,5.397391915321350098e-01,2.909549474716186523e-01,4.703830182552337646e-01,2.711077034473419189e-01,4.023705422878265381e-01,2.577276527881622314e-01,3.311828076839447021e-01,2.488011866807937622e-01
3.399999999999999911e+00,6.152319908142089844e-01,3.072390556335449219e-01,5.539873242378234863e-01,2.805691659450531006e-01,4.837413728237152100e-01,2.595738470554351807e-01,4.144245982170104980e-01,2.450726628303527832e-01,3.427120745182037354e-01,2.354860752820968628e-01
3.500000000000000000e+00,6.297079324722290039e-01,2.986146509647369385e-01,5.703912973403930664e-01,2.708185315132141113e-01,4.992800652980804443e-01,2.487112730741500854e-01,4.281105399131774902e-01,2.330157458782196045e-01,3.544640243053436279e-01,2.223142981529235840e-01
3.600000000000000089e+00,6.470655798912048340e-01,2.906731963157653809e-01,5.889149904251098633e-01,2.617428302764892578e-01,5.170277953147888184e-01,2.385512888431549072e-01,4.435724616050720215e-01,2.216444909572601318e-01,3.669992685317993164e-01,2.096109986305236816e-01
3.700000000000000178e+00,6.665593981742858887e-01,2.834400534629821777e-01,6.095713376998901367e-01,2.533863782882690430e-01,5.368229150772094727e-01,2.291213572025299072e-01,4.608251154422760010e-01,2.109797894954681396e-01,3.809769451618194580e-01,1.975445896387100220e-01
3.800000000000000266e+00,6.879592537879943848e-01,2.769473791122436523e-01,6.322661638259887695e-01,2.457876056432723999e-01,5.583109855651855469e-01,2.204336971044540405e-01,4.798665046691894531e-01,2.010458111763000488e-01,3.966745436191558838e-01,1.861872375011444092e-01
3.899999999999999911e+00,7.112486362457275391e-01,2.712400853633880615e-01,6.567792892456054688e-01,2.389737516641616821e-01,5.814089179039001465e-01,2.124995887279510498e-01,5.005060434341430664e-01,1.918575614690780640e-01,4.141241908073425293e-01,1.755558699369430542e-01
4.000000000000000000e+00,7.362447977066040039e-01,2.663529813289642334e-01,6.830939054489135742e-01,2.329816073179244995e-01,6.061428189277648926e-01,2.053347676992416382e-01,5.227319002151489258e-01,1.834259182214736938e-01,4.331771433353424072e-01,1.656579077243804932e-01
4.099999999999999645e+00,7.628234028816223145e-01,2.623175382614135742e-01,7.111285924911499023e-01,2.278930097818374634e-01,6.325385570526123047e-01,1.989551186561584473e-01,5.465734004974365234e-01,1.757635921239852905e-01,4.537840783596038818e-01,1.565023660659790039e-01
4.200000000000000178e+00,7.908597588539123535e-01,2.590965032577514648e-01,7.407350540161132812e-01,2.237178832292556763e-01,6.606224179267883301e-01,1.933766752481460571e-01,5.720604062080383301e-01,1.688836067914962769e-01,4.759736657142639160e-01,1.481016725301742554e-01
4.299999999999999822e+00,8.200708627700805664e-01,2.565279006958007812e-01,7.716713547706604004e-01,2.202571034431457520e-01,6.903927922248840332e-01,1.885938346385955811e-01,5.992235541343688965e-01,1.627992689609527588e-01,4.997751414775848389e-01,1.404685676097869873e-01
4.400000000000000355e+00,8.504164814949035645e-01,2.546237409114837646e-01,8.039095997810363770e-01,2.175017595291137695e-01,7.215967178344726562e-01,1.844402998685836792e-01,6.280941367149353027e-01,1.575241237878799438e-01,5.252184271812438965e-01,1.336159557104110718e-01
4.500000000000000000e+00,8.818671107292175293e-01,2.534053623676300049e-01,8.374546170234680176e-01,2.154736965894699097e-01,7.541573643684387207e-01,1.809346973896026611e-01,6.585929989814758301e-01,1.529849022626876831e-01,5.523339509963989258e-01,1.275571286678314209e-01
4.600000000000000533e+00,9.143902659416198730e-01,2.528932392597198486e-01,8.722774982452392578e-01,2.141977846622467041e-01,7.880811095237731934e-01,1.781589388847351074e-01,6.905102729797363281e-01,1.490056216716766357e-01,5.811529159545898438e-01,1.223055943846702576e-01
4.700000000000000178e+00,9.479505419731140137e-01,2.531071007251739502e-01,9.084089994430541992e-01,2.136675268411636353e-01,8.234276175498962402e-01,1.761315017938613892e-01,7.238646745681762695e-01,1.455896198749542236e-01,6.116060614585876465e-01,1.177958920598030090e-01
4.799999999999999822e+00,9.825095534324645996e-01,2.540656924247741699e-01,9.465102553367614746e-01,2.137186676263809204e-01,8.609954118728637695e-01,1.746588498353958130e-01,7.587493658065795898e-01,1.427278071641921997e-01,6.434767842292785645e-01,1.138467192649841309e-01
4.900000000000000355e+00,1.018023490905761719e+00,2.557874023914337158e-01,9.866951704025268555e-01,2.143629342317581177e-01,9.011224508285522461e-01,1.737072020769119263e-01,7.960175275802612305e-01,1.402094364166259766e-01,6.767813563346862793e-01,1.104594990611076355e-01
5.000000000000000000e+00,1.054450750350952148e+00,2.582780420780181885e-01,1.028971433639526367e+00,2.156427800655364990e-01,9.439116716384887695e-01,1.733158826828002930e-01,8.359739184379577637e-01,1.381273716688156128e-01,7.119017243385314941e-01,1.075438633561134338e-01
5.100000000000000533e+00,1.092094659805297852e+00,2.614524066448211670e-01,1.073339700698852539e+00,2.176013588905334473e-01,9.894679188728332520e-01,1.735260039567947388e-01,8.787115216255187988e-01,1.365962773561477661e-01,7.496719956398010254e-01,1.049039438366889954e-01
5.200000000000000178e+00,1.130916714668273926e+00,2.653350532054901123e-01,1.119793057441711426e+00,2.202826738357543945e-01,1.037898182868957520e+00,1.743803471326828003e-01,9.243440032005310059e-01,1.356587707996368408e-01,7.902672290802001953e-01,1.025504916906356812e-01
5.299999999999999822e+00,1.170820355415344238e+00,2.699637115001678467e-01,1.168316125869750977e+00,2.237312793731689453e-01,1.089310884475708008e+00,1.759233921766281128e-01,9.729870557785034180e-01,1.353594213724136353e-01,8.338487148284912109e-01,1.005018651485443115e-01
5.400000000000000355e+00,1.211694955825805664e+00,2.753755152225494385e-01,1.218884587287902832e+00,2.279923260211944580e-01,1.143816590309143066e+00,1.782015115022659302e-01,1.024759173393249512e+00,1.357446908950805664e-01,8.805900216102600098e-01,9.882424771785736084e-02
5.500000000000000000e+00,1.253302812576293945e+00,2.816130220890045166e-01,1.271361351013183594e+00,2.331347167491912842e-01,1.201221466064453125e+00,1.813147962093353271e-01,1.079780459403991699e+00,1.368629187345504761e-01,9.305942654609680176e-01,9.772855043411254883e-02
5.600000000000000533e+00,1.295198798179626465e+00,2.887246906757354736e-01,1.325345277786254883e+00,2.392781674861907959e-01,1.261219739913940430e+00,1.853729039430618286e-01,1.138173103332519531e+00,1.387645155191421509e-01,9.839841127395629883e-01,9.728969633579254150e-02
5.700000000000000178e+00,1.336894989013671875e+00,2.967602014541625977e-01,1.380669116973876953e+00,2.464780509471893311e-01,1.323784351348876953e+00,1.904320865869522095e-01,1.200061798095703125e+00,1.415019333362579346e-01,1.040834903717041016e+00,9.759423136711120605e-02
5.799999999999999822e+00,1.377747774124145508e+00,3.057656586170196533e-01,1.437167286872863770e+00,2.547837793827056885e-01,1.388876199722290039e+00,1.965490877628326416e-01,1.265568137168884277e+00,1.451325118541717529e-01,1.101250410079956055e+00,9.871359169483184814e-02
5.900000000000000355e+00,1.417018890380859375e+00,3.157712817192077637e-01,1.494655251502990723e+00,2.642431259155273438e-01,1.456443905830383301e+00,2.037809789180755615e-01,1.334602475166320801e+00,1.498437374830245972e-01,1.165099859237670898e+00,1.008609682321548462e-01
6.000000000000000000e+00,1.453889846801757812e+00,3.267862498760223389e-01,1.552733063697814941e+00,2.749131321907043457e-01,1.526107788085937500e+00,2.122556269168853760e-01,1.406986355781555176e+00,1.557715088129043579e-01,1.232395887374877930e+00,1.041412949562072754e-01
6.100000000000000533e+00,1.488556623458862305e+00,3.385450839996337891e-01,1.610530972480773926e+00,2.868707180023193359e-01,1.597380042076110840e+00,2.221075594425201416e-01,1.482181429862976074e+00,1.630078703165054321e-01,1.303232789039611816e+00,1.086069494485855103e-01
6.200000000000000178e+00,1.520781874656677246e+00,3.511981368064880371e-01,1.666970968246459961e+00,3.001950085163116455e-01,1.670038461685180664e+00,2.333988398313522339e-01,1.560093283653259277e+00,1.716012507677078247e-01,1.377705574035644531e+00,1.143116131424903870e-01
6.299999999999999822e+00,1.549982786178588867e+00,3.649225234985351562e-01,1.720624923706054688e+00,3.151745498180389404e-01,1.743835687637329102e+00,2.461894154548645020e-01,1.640663862228393555e+00,1.815952211618423462e-01,1.455909848213195801e+00,1.213101893663406372e-01
6.400000000000000355e+00,1.575744748115539551e+00,3.796491026878356934e-01,1.769911527633666992e+00,3.323554992675781250e-01,1.818461060523986816e+00,2.605387866497039795e-01,1.723523855209350586e+00,1.930742859840393066e-01,1.537941813468933105e+00,1.296588331460952759e-01
6.500000000000000000e+00,1.597325086593627930e+00,3.953037559986114502e-01,1.812843680381774902e+00,3.518412709236145020e-01,1.892740368843078613e+00,2.766403257846832275e-01,1.808158636093139648e+00,2.061281204223632812e-01,1.623387336730957031e+00,1.394520699977874756e-01
6.600000000000000533e+00,1.614290952682495117e+00,4.117828011512756348e-01,1.846123218536376953e+00,3.755680918693542480e-01,1.964125752449035645e+00,2.953045666217803955e-01,1.894373416900634766e+00,2.207895964384078979e-01,1.711695909500122070e+00,1.507794559001922607e-01
6.700000000000000178e+00,1.625301480293273926e+00,4.299838840961456299e-01,1.868690729141235352e+00,4.042602479457855225e-01,2.028953552246093750e+00,3.186696171760559082e-01,1.981959104537963867e+00,2.370879054069519043e-01,1.802791595458984375e+00,1.636864393949508667e-01
6.799999999999999822e+00,1.626465201377868652e+00,4.504598379135131836e-01,1.877774238586425781e+00,4.374430179595947266e-01,2.082280158996582031e+00,3.495775461196899414e-01,2.069950819015502930e+00,2.555448412895202637e-01,1.896190524101257324e+00,1.782721281051635742e-01
6.900000000000000355e+00,1.616073250770568848e+00,4.726047813892364502e-01,1.868330478668212891e+00,4.738993048667907715e-01,2.116563320159912109e+00,3.890161514282226562e-01,2.154385328292846680e+00,2.787816524505615234e-01,1.991301894187927246e+00,1.946318447589874268e-01
7.000000000000000000e+00,1.593778252601623535e+00,4.959017932415008545e-01,1.838605165481567383e+00,5.126248002052307129e-01,2.127601861953735352e+00,4.360184371471405029e-01,2.228646039962768555e+00,3.104642331600189209e-01,2.087893247604370117e+00,2.127971649169921875e-01
7.100000000000000533e+00,1.562072873115539551e+00,5.203584432601928711e-01,1.790201663970947266e+00,5.530512332916259766e-01,2.112619161605834961e+00,4.876002967357635498e-01,2.287038326263427734e+00,3.517023622989654541e-01,2.185265302658081055e+00,2.332967817783355713e-01
7.200000000000000178e+00,1.521815538406372070e+00,5.463831424713134766e-01,1.726953864097595215e+00,5.952949523925781250e-01,2.068980455398559570e+00,5.422940254211425781e-01,2.319476842880249023e+00,4.036622643470764160e-01,2.279734849929809570e+00,2.599331736564636230e-01
7.299999999999999822e+00,1.473378181457519531e+00,5.746900439262390137e-01,1.650076627731323242e+00,6.406406164169311523e-01,1.999046206474304199e+00,5.992984771728515625e-01,2.317857027053833008e+00,4.643836021423339844e-01,2.363970041275024414e+00,2.958483397960662842e-01
7.400000000000000355e+00,1.417971134185791016e+00,6.060065031051635742e-01,1.562425851821899414e+00,6.899542212486267090e-01,1.908223867416381836e+00,6.587231159210205078e-01,2.282077789306640625e+00,5.297827124595642090e-01,2.430582046508789062e+00,3.425379991531372070e-01
7.500000000000000000e+00,1.356307506561279297e+00,6.391695141792297363e-01,1.469227910041809082e+00,7.390332221984863281e-01,1.799093604087829590e+00,7.222487926483154297e-01,2.211016416549682617e+00,5.982224345207214355e-01,2.468932628631591797e+00,4.014059901237487793e-01
7.600000000000000533e+00,1.289483070373535156e+00,6.726238131523132324e-01,1.377838730812072754e+00,7.811483144760131836e-01,1.682219386100769043e+00,7.869228720664978027e-01,2.112092733383178711e+00,6.696375608444213867e-01,2.465696334838867188e+00,4.709143936634063721e-01
7.700000000000000178e+00,1.223351716995239258e+00,7.006030678749084473e-01,1.291430830955505371e+00,8.133351802825927734e-01,1.565576553344726562e+00,8.450208306312561035e-01,1.988578915596008301e+00,7.440670728683471680e-01,2.422488451004028320e+00,5.458398461341857910e-01
7.799999999999999822e+00,1.161412596702575684e+00,7.210915088653564453e-01,1.210837364196777344e+00,8.361592292785644531e-01,1.452820658683776855e+00,8.930031061172485352e-01,1.853858351707458496e+00,8.204712271690368652e-01,2.339122533798217773e+00,6.241547465324401855e-01
7.900000000000000355e+00,1.103974819183349609e+00,7.347911596298217773e-01,1.136289000511169434e+00,8.507645726203918457e-01,1.346695780754089355e+00,9.292172193527221680e-01,1.717708826065063477e+00,8.912255764007568359e-01,2.224298715591430664e+00,7.058420777320861816e-01
8.000000000000000000e+00,1.051244258880615234e+00,7.424062490463256836e-01,1.068028807640075684e+00,8.579269647598266602e-01,1.247871160507202148e+00,9.544585347175598145e-01,1.584701776504516602e+00,9.516682624816894531e-01,2.083520412445068359e+00,7.900940775871276855e-01
8.099999999999999645e+00,1.003334641456604004e+00,7.446326613426208496e-01,1.006190061569213867e+00,8.585686087608337402e-01,1.156753182411193848e+00,9.697161912918090820e-01,1.458402872085571289e+00,9.989816546440124512e-01,1.933449625968933105e+00,8.747366666793823242e-01
8.199999999999999289e+00,9.602767825126647949e-01,7.421495318412780762e-01,9.507852196693420410e-01,8.536143898963928223e-01,1.073588728904724121e+00,9.763328433036804199e-01,1.340340495109558105e+00,1.033133149147033691e+00,1.783170580863952637e+00,9.515355229377746582e-01
8.300000000000000711e+00,9.220306277275085449e-01,7.356122136116027832e-01,9.017382860183715820e-01,8.437481522560119629e-01,9.984596371650695801e-01,9.753208756446838379e-01,1.231057286262512207e+00,1.055290222167968750e+00,1.636612534523010254e+00,1.016963720321655273e+00
8.400000000000000355e+00,8.884884119033813477e-01,7.257264852523803711e-01,8.589078187942504883e-01,8.296334743499755859e-01,9.313395023345947266e-01,9.675444364547729492e-01,1.130896210670471191e+00,1.067058324813842773e+00,1.497853159904479980e+00,1.067613363265991211e+00
8.500000000000000000e+00,8.594844937324523926e-01,7.131101489067077637e-01,8.220958113670349121e-01,8.119087815284729004e-01,8.721120357513427734e-01,9.538498520851135254e-01,1.040005207061767578e+00,1.069569587707519531e+00,1.368285417556762695e+00,1.103835225105285645e+00
8.599999999999999645e+00,8.348162770271301270e-01,6.982659101486206055e-01,7.910567522048950195e-01,7.911829948425292969e-01,8.205823302268981934e-01,9.350571036338806152e-01,9.584027528762817383e-01,1.063829183578491211e+00,1.248483657836914062e+00,1.127121925354003906e+00
8.700000000000001066e+00,8.136459589004516602e-01,6.820262074470520020e-01,7.652348875999450684e-01,7.682001590728759766e-01,7.764878869056701660e-01,9.119541049003601074e-01,8.859972953796386719e-01,1.050826072692871094e+00,1.138782382011413574e+00,1.139156460762023926e+00
8.800000000000000711e+00,7.939780950546264648e-01,6.656427383422851562e-01,7.433629035949707031e-01,7.440425157546997070e-01,7.395094037055969238e-01,8.852906227111816406e-01,8.226012587547302246e-01,1.031522393226623535e+00,1.039325594902038574e+00,1.141067862510681152e+00
8.900000000000000355e+00,7.750166058540344238e-01,6.495458483695983887e-01,7.251088619232177734e-01,7.192308902740478516e-01,7.091550827026367188e-01,8.558524250984191895e-01,7.679431438446044922e-01,1.006846547126770020e+00,9.501223564147949219e-01,1.133965373039245605e+00
9.000000000000000000e+00,7.567359209060668945e-01,6.337501406669616699e-01,7.086304426193237305e-01,6.949684023857116699e-01,6.838533282279968262e-01,8.249918222427368164e-01,7.216807603836059570e-01,9.776850938796997070e-01,8.710616827011108398e-01,1.118938684463500977e+00
9.099999999999999645e+00,7.391115427017211914e-01,6.182675957679748535e-01,6.927428245544433594e-01,6.718165278434753418e-01,6.630406379699707031e-01,7.932937741279602051e-01,6.834122538566589355e-01,9.448775053024291992e-01,8.019272089004516602e-01,1.097047567367553711e+00
9.200000000000001066e+00,7.221199870109558105e-01,6.031080484390258789e-01,6.774246692657470703e-01,6.497156023979187012e-01,6.464617252349853516e-01,7.611028552055358887e-01,6.522576808929443359e-01,9.094787240028381348e-01,7.424119114875793457e-01,1.069313168525695801e+00
9.300000000000000711e+00,7.060584425926208496e-01,5.881145000457763672e-01,6.626556515693664551e-01,6.286097764968872070e-01,6.327113509178161621e-01,7.292956709861755371e-01,6.265030503273010254e-01,8.729138970375061035e-01,6.921310424804687500e-01,1.036710143089294434e+00
9.400000000000000355e+00,6.920990347862243652e-01,5.727359652519226074e-01,6.484161615371704102e-01,6.084464788436889648e-01,6.195586919784545898e-01,6.991872191429138184e-01,6.057596206665039062e-01,8.356567025184631348e-01,6.506361961364746094e-01,1.000160694122314453e+00
9.500000000000000000e+00,6.803388595581054688e-01,5.570366978645324707e-01,6.346930861473083496e-01,5.891735553741455078e-01,6.068764925003051758e-01,6.708530187606811523e-01,5.897216200828552246e-01,7.980841398239135742e-01,6.170613169670104980e-01,9.607573151588439941e-01
9.599999999999999645e+00,6.707515120506286621e-01,5.411368608474731445e-01,6.226793527603149414e-01,5.701370239257812500e-01,5.946480631828308105e-01,6.441720128059387207e-01,5.774886012077331543e-01,7.608309388160705566e-01,5.894743204116821289e-01,9.201015830039978027e-01
9.700000000000001066e+00,6.632973551750183105e-01,5.251519680023193359e-01,6.132351756095886230e-01,5.509715676307678223e-01,5.828571319580078125e-01,6.190321445465087891e-01,5.662233233451843262e-01,7.253537774085998535e-01,5.673826932907104492e-01,8.787503838539123535e-01
9.800000000000000711e+00,6.579244136810302734e-01,5.091928839683532715e-01,6.063010096549987793e-01,5.318111181259155273e-01,5.714882016181945801e-01,5.953298807144165039e-01,5.554627776145935059e-01,6.919630169868469238e-01,5.504456758499145508e-01,8.371153473854064941e-01
9.900000000000000355e+00,6.545774340629577637e-01,4.933715760707855225e-01,6.018037199974060059e-01,5.127832889556884766e-01,5.608832836151123047e-01,5.727846622467041016e-01,5.450863242149353027e-01,6.607474684715270996e-01,5.382779836654663086e-01,7.955884337425231934e-01
1.000000000000000000e+01,6.532025933265686035e-01,4.778492152690887451e-01,5.996569991111755371e-01,4.940087199211120605e-01,5.529219508171081543e-01,5.504078865051269531e-01,5.350803732872009277e-01,6.315483450889587402e-01,5.282034277915954590e-01,7.556264996528625488e-01
1.009999999999999964e+01,6.529217958450317383e-01,4.633168578147888184e-01,5.995598435401916504e-01,4.757857322692871094e-01,5.478024482727050781e-01,5.281929373741149902e-01,5.254318118095397949e-01,6.042190194129943848e-01,5.187195539474487305e-01,7.178851962089538574e-01
1.020000000000000107e+01,6.530956625938415527e-01,4.500869512557983398e-01,6.007652282714843750e-01,4.586664736270904541e-01,5.454235076904296875e-01,5.062803030014038086e-01,5.161336064338684082e-01,5.786214470863342285e-01,5.096676349639892578e-01,6.825336217880249023e-01
1.030000000000000071e+01,6.536307334899902344e-01,4.380661845207214355e-01,6.027954816818237305e-01,4.428476095199584961e-01,5.454565286636352539e-01,4.849967956542968750e-01,5.087887644767761230e-01,5.538198947906494141e-01,5.009381771087646484e-01,6.496120095252990723e-01
1.040000000000000036e+01,6.544815301895141602e-01,4.271657764911651611e-01,6.052008867263793945e-01,4.285718500614166260e-01,5.470101237297058105e-01,4.650002121925354004e-01,5.045507550239562988e-01,5.292729735374450684e-01,4.925198554992675781e-01,6.189371943473815918e-01
1.050000000000000000e+01,6.556063890457153320e-01,4.173025786876678467e-01,6.079225540161132812e-01,4.157291650772094727e-01,5.498219132423400879e-01,4.463121294975280762e-01,5.032942295074462891e-01,5.051376223564147949e-01,4.844015538692474365e-01,5.903402566909790039e-01
1.059999999999999964e+01,6.569675207138061523e-01,4.083983898162841797e-01,6.109100580215454102e-01,4.042078852653503418e-01,5.537393093109130859e-01,4.289341568946838379e-01,5.042542219161987305e-01,4.820924699306488037e-01,4.769868254661560059e-01,5.634518265724182129e-01
1.070000000000000107e+01,6.585302948951721191e-01,4.003790915012359619e-01,6.141139268875122070e-01,3.938887119293212891e-01,5.581563711166381836e-01,4.131317734718322754e-01,5.067105293273925781e-01,4.605209231376647949e-01,4.725470542907714844e-01,5.370428562164306641e-01
1.080000000000000071e+01,6.602522730827331543e-01,3.931250274181365967e-01,6.174746751785278320e-01,3.846023976802825928e-01,5.628676414489746094e-01,3.989657163619995117e-01,5.105105042457580566e-01,4.403941333293914795e-01,4.713108837604522705e-01,5.110833048820495605e-01
1.090000000000000036e+01,6.622132658958435059e-01,3.863575458526611328e-01,6.209616661071777344e-01,3.762557804584503174e-01,5.678033232688903809e-01,3.863102793693542480e-01,5.155378580093383789e-01,4.216797351837158203e-01,4.724464416503906250e-01,4.863061308860778809e-01
1.100000000000000000e+01,6.646701097488403320e-01,3.796607255935668945e-01,6.247467398643493652e-01,3.684488236904144287e-01,5.728948712348937988e-01,3.749674260616302490e-01,5.214093923568725586e-01,4.045078754425048828e-01,4.751847088336944580e-01,4.631175398826599121e-01
1.109999999999999964e+01,6.676506996154785156e-01,3.729964196681976318e-01,6.291190981864929199e-01,3.607192039489746094e-01,5.781035423278808594e-01,3.648381233215332031e-01,5.275728702545166016e-01,3.890576660633087158e-01,4.793656170368194580e-01,4.414862990379333496e-01
1.120000000000000107e+01,6.711463332176208496e-01,3.663779795169830322e-01,6.340780854225158691e-01,3.530661165714263916e-01,5.834512710571289062e-01,3.557290136814117432e-01,5.339323878288269043e-01,3.751716315746307373e-01,4.848640561103820801e-01,4.213771224021911621e-01
1.130000000000000071e+01,6.752216815948486328e-01,3.597218394279479980e-01,6.397635340690612793e-01,3.452920019626617432e-01,5.893557667732238770e-01,3.468924164772033691e-01,5.404311418533325195e-01,3.627785444259643555e-01,4.915363490581512451e-01,4.027660191059112549e-01
1.140000000000000036e+01,6.801143884658813477e-01,3.527121841907501221e-01,6.463060975074768066e-01,3.370752632617950439e-01,5.958988666534423828e-01,3.381440937519073486e-01,5.470268130302429199e-01,3.517652750015258789e-01,4.987301230430603027e-01,3.859057724475860596e-01
1.150000000000000000e+01,6.860494017601013184e-01,3.453975617885589600e-01,6.542996168136596680e-01,3.287186324596405029e-01,6.031348705291748047e-01,3.290566504001617432e-01,5.537796020507812500e-01,3.418576419353485107e-01,5.061237215995788574e-01,3.706882894039154053e-01
1.159999999999999964e+01,6.933611631393432617e-01,3.380257189273834229e-01,6.642984151840209961e-01,3.206929266452789307e-01,6.116881370544433594e-01,3.196485936641693115e-01,5.611308217048645020e-01,3.321932554244995117e-01,5.136378407478332520e-01,3.570674061775207520e-01
1.170000000000000107e+01,7.024187445640563965e-01,3.309595584869384766e-01,6.772140860557556152e-01,3.132470250129699707e-01,6.224247217178344727e-01,3.105491399765014648e-01,5.690281391143798828e-01,3.223915994167327881e-01,5.212040543556213379e-01,3.450077176094055176e-01
1.180000000000000071e+01,7.141115069389343262e-01,3.244220316410064697e-01,6.928493380546569824e-01,3.064251244068145752e-01,6.362946033477783203e-01,3.020600378513336182e-01,5.781049728393554688e-01,3.121657073497772217e-01,5.288277268409729004e-01,3.343135118484497070e-01
1.190000000000000036e+01,7.282830476760864258e-01,3.184584081172943115e-01,7.111124396324157715e-01,3.002900183200836182e-01,6.531456708908081055e-01,2.942440807819366455e-01,5.894954800605773926e-01,3.022280633449554443e-01,5.368781089782714844e-01,3.240391016006469727e-01
1.200000000000000000e+01,7.447995543479919434e-01,3.131143450736999512e-01,7.316474914550781250e-01,2.948701083660125732e-01,6.723836660385131836e-01,2.871273159980773926e-01,6.041346788406372070e-01,2.929306030273437500e-01,5.454546213150024414e-01,3.136091828346252441e-01
1.209999999999999964e+01,7.635935544967651367e-01,3.084469139575958252e-01,7.541969418525695801e-01,2.902004122734069824e-01,6.935479640960693359e-01,2.807459533214569092e-01,6.212912797927856445e-01,2.843210399150848389e-01,5.554110407829284668e-01,3.028597235679626465e-01
1.220000000000000107e+01,7.845084071159362793e-01,3.045001029968261719e-01,7.785795331001281738e-01,2.863175868988037109e-01,7.165778279304504395e-01,2.751407325267791748e-01,6.404575705528259277e-01,2.764081060886383057e-01,5.680126547813415527e-01,2.925583720207214355e-01
1.230000000000000071e+01,8.072878718376159668e-01,3.013006746768951416e-01,8.045880198478698730e-01,2.832505702972412109e-01,7.413591146469116211e-01,2.703499794006347656e-01,6.616067886352539062e-01,2.692380249500274658e-01,5.834329128265380859e-01,2.829282581806182861e-01
1.240000000000000036e+01,8.316838741302490234e-01,2.988550364971160889e-01,8.317888975143432617e-01,2.808633446693420410e-01,7.677056193351745605e-01,2.664028108119964600e-01,6.847075819969177246e-01,2.628573179244995117e-01,6.009611487388610840e-01,2.739489972591400146e-01
1.250000000000000000e+01,8.572717905044555664e-01,2.970159947872161865e-01,8.600195050239562988e-01,2.790996134281158447e-01,7.954954504966735840e-01,2.632651329040527344e-01,7.095331549644470215e-01,2.572995722293853760e-01,6.205601692199707031e-01,2.656590342521667480e-01
1.259999999999999964e+01,8.839122653007507324e-01,2.957714498043060303e-01,8.892332315444946289e-01,2.779816985130310059e-01,8.244460821151733398e-01,2.607750594615936279e-01,7.360087037086486816e-01,2.525999248027801514e-01,6.422381997108459473e-01,2.581009864807128906e-01
1.270000000000000107e+01,9.115223288536071777e-01,2.951408922672271729e-01,9.193797111511230469e-01,2.775310277938842773e-01,8.545157313346862793e-01,2.589431703090667725e-01,7.640900611877441406e-01,2.487815469503402710e-01,6.658272147178649902e-01,2.513219118118286133e-01
1.280000000000000071e+01,9.399969577789306641e-01,2.951408922672271729e-01,9.504047632217407227e-01,2.777675390243530273e-01,8.856751322746276855e-01,2.577904462814331055e-01,7.934811711311340332e-01,2.456785738468170166e-01,6.911511421203613281e-01,2.453830242156982422e-01
1.290000000000000036e+01,9.692133069038391113e-01,2.957847416400909424e-01,9.822501540184020996e-01,2.787101864814758301e-01,9.178918600082397461e-01,2.573371529579162598e-01,8.240635991096496582e-01,2.432472109794616699e-01,7.181881666183471680e-01,2.403240054845809937e-01
1.300000000000000000e+01,9.990929365158081055e-01,2.970856428146362305e-01,1.014853835105895996e+00,2.803764939308166504e-01,9.511306881904602051e-01,2.576027214527130127e-01,8.558089733123779297e-01,2.415099591016769409e-01,7.468979358673095703e-01,2.361723929643630981e-01
1.309999999999999964e+01,1.029542565345764160e+00,2.990539968013763428e-01,1.048149824142456055e+00,2.827824354171752930e-01,9.853534698486328125e-01,2.586055696010589600e-01,8.886857032775878906e-01,2.404885888099670410e-01,7.769806385040283203e-01,2.327614724636077881e-01
1.320000000000000107e+01,1.060407757759094238e+00,3.016924560070037842e-01,1.082013010978698730e+00,2.859359085559844971e-01,1.020447731018066406e+00,2.603764533996582031e-01,9.226593971252441406e-01,2.402041107416152954e-01,8.083055019378662109e-01,2.300393581390380859e-01
1.330000000000000071e+01,1.091541290283203125e+00,3.050026893615722656e-01,1.116286873817443848e+00,2.898382842540740967e-01,1.056289792060852051e+00,2.629435062408447266e-01,9.576923847198486328e-01,2.406764775514602661e-01,8.408437371253967285e-01,2.280295491218566895e-01
1.340000000000000036e+01,1.122712492942810059e+00,3.089745342731475830e-01,1.150867342948913574e+00,2.944946885108947754e-01,1.093003392219543457e+00,2.662669718265533447e-01,9.938016533851623535e-01,2.419082373380661011e-01,8.745638132095336914e-01,2.267548441886901855e-01
1.350000000000000000e+01,1.153655529022216797e+00,3.135851621627807617e-01,1.185535550117492676e+00,2.998972237110137939e-01,1.130812287330627441e+00,2.702879905700683594e-01,1.031518340110778809e+00,2.437625378370285034e-01,9.094306826591491699e-01,2.262372076511383057e-01
1.359999999999999964e+01,1.184199571609497070e+00,3.188194036483764648e-01,1.220089912414550781e+00,3.060334324836730957e-01,1.169621348381042480e+00,2.750417292118072510e-01,1.070973515510559082e+00,2.462343871593475342e-01,9.454811215400695801e-01,2.264762669801712036e-01
1.370000000000000107e+01,1.214177012443542480e+00,3.246589303016662598e-01,1.254183173179626465e+00,3.128674328327178955e-01,1.209280729293823242e+00,2.805657684803009033e-01,1.112075090408325195e+00,2.493785321712493896e-01,9.833168387413024902e-01,2.273194342851638794e-01
1.380000000000000071e+01,1.243420004844665527e+00,3.310820460319519043e-01,1.287410140037536621e+00,3.203633427619934082e-01,1.249370932579040527e+00,2.869092226028442383e-01,1.154547929763793945e+00,2.532848417758941650e-01,1.023079156875610352e+00,2.287649810314178467e-01
1.390000000000000036e+01,1.271762251853942871e+00,3.380635082721710205e-01,1.319563746452331543e+00,3.284907042980194092e-01,1.289549827575683594e+00,2.941118776798248291e-01,1.198279261589050293e+00,2.579985558986663818e-01,1.064765810966491699e+00,2.308530211448669434e-01
1.400000000000000000e+01,1.299039840698242188e+00,3.455747365951538086e-01,1.350456953048706055e+00,3.372159898281097412e-01,1.329229116439819336e+00,3.022255301475524902e-01,1.243153572082519531e+00,2.635613679885864258e-01,1.108366847038269043e+00,2.336242645978927612e-01
1.409999999999999964e+01,1.325092196464538574e+00,3.535839319229125977e-01,1.379907131195068359e+00,3.465019762516021729e-01,1.367718815803527832e+00,3.112855851650238037e-01,1.289041399955749512e+00,2.700140476226806641e-01,1.153864622116088867e+00,2.371200025081634521e-01
1.420000000000000107e+01,1.349762439727783203e+00,3.620562553405761719e-01,1.407719850540161133e+00,3.563240170478820801e-01,1.404371380805969238e+00,3.212941884994506836e-01,1.335737347602844238e+00,2.773996293544769287e-01,1.201108813285827637e+00,2.414100021123886108e-01
1.430000000000000071e+01,1.372714519500732422e+00,3.711236417293548584e-01,1.433376550674438477e+00,3.669424057006835938e-01,1.439198732376098633e+00,3.320264518260955811e-01,1.382697463035583496e+00,2.857750356197357178e-01,1.249771595001220703e+00,2.465952187776565552e-01
1.440000000000000036e+01,1.393497347831726074e+00,3.809545338153839111e-01,1.456469893455505371e+00,3.784208893775939941e-01,1.472165346145629883e+00,3.433838486671447754e-01,1.429314374923706055e+00,2.951981723308563232e-01,1.299719691276550293e+00,2.527237236499786377e-01
1.450000000000000000e+01,1.411782622337341309e+00,3.915004730224609375e-01,1.476563692092895508e+00,3.907029628753662109e-01,1.502705693244934082e+00,3.556406199932098389e-01,1.474787831306457520e+00,3.057219684123992920e-01,1.350809931755065918e+00,2.598410546779632568e-01
1.459999999999999964e+01,1.427043914794921875e+00,4.027068614959716797e-01,1.493092775344848633e+00,4.037207663059234619e-01,1.530304789543151855e+00,3.689161241054534912e-01,1.518304467201232910e+00,3.173761963844299316e-01,1.402881503105163574e+00,2.679915428161621094e-01
1.470000000000000107e+01,1.438978433609008789e+00,4.144943952560424805e-01,1.505759358406066895e+00,4.173838198184967041e-01,1.554529309272766113e+00,3.831439912319183350e-01,1.558976650238037109e+00,3.302026093006134033e-01,1.455581545829772949e+00,2.772277295589447021e-01
1.480000000000000071e+01,1.446934342384338379e+00,4.266942441463470459e-01,1.513873577117919922e+00,4.315068423748016357e-01,1.574671387672424316e+00,3.982503414154052734e-01,1.595282793045043945e+00,3.446207940578460693e-01,1.508198022842407227e+00,2.876157760620117188e-01
1.490000000000000036e+01,1.450076222419738770e+00,4.390389025211334229e-01,1.516268610954284668e+00,4.457827210426330566e-01,1.590349793434143066e+00,4.141330122947692871e-01,1.627734303474426270e+00,3.603495955467224121e-01,1.559846878051757812e+00,2.992268204689025879e-01
1.500000000000000000e+01,1.447971343994140625e+00,4.513513743877410889e-01,1.511306643486022949e+00,4.608418643474578857e-01,1.600638151168823242e+00,4.311718046665191650e-01,1.656186342239379883e+00,3.771996796131134033e-01,1.609500169754028320e+00,3.121071159839630127e-01
1.509999999999999964e+01,1.440439462661743164e+00,4.634771943092346191e-01,1.498088002204895020e+00,4.767914712429046631e-01,1.601759195327758789e+00,4.502363502979278564e-01,1.679786086082458496e+00,3.951077461242675781e-01,1.656140804290771484e+00,3.265241682529449463e-01
1.520000000000000107e+01,1.428231120109558105e+00,4.755603671073913574e-01,1.478151440620422363e+00,4.936044216156005859e-01,1.592120170593261719e+00,4.708571135997772217e-01,1.696810841560363770e+00,4.155622720718383789e-01,1.697709918022155762e+00,3.429773449897766113e-01
1.530000000000000071e+01,1.411753296852111816e+00,4.885065853595733643e-01,1.452273726463317871e+00,5.116335749626159668e-01,1.571425676345825195e+00,4.925587475299835205e-01,1.704128265380859375e+00,4.392213225364685059e-01,1.733012557029724121e+00,3.614336550235748291e-01
1.540000000000000036e+01,1.390868067741394043e+00,5.026760697364807129e-01,1.420388936996459961e+00,5.312305688858032227e-01,1.542004227638244629e+00,5.153554677963256836e-01,1.698091149330139160e+00,4.652257561683654785e-01,1.762496590614318848e+00,3.817134797573089600e-01
1.550000000000000000e+01,1.365285992622375488e+00,5.180523991584777832e-01,1.382832884788513184e+00,5.526667237281799316e-01,1.504631400108337402e+00,5.396822690963745117e-01,1.677569031715393066e+00,4.928915202617645264e-01,1.783795475959777832e+00,4.058459103107452393e-01
1.559999999999999964e+01,1.335414052009582520e+00,5.349109768867492676e-01,1.340177059173583984e+00,5.764880776405334473e-01,1.459525108337402344e+00,5.661211013793945312e-01,1.643785238265991211e+00,5.218386054039001465e-01,1.794048309326171875e+00,4.339471757411956787e-01
1.570000000000000107e+01,1.301557302474975586e+00,5.536468029022216797e-01,1.292659997940063477e+00,6.018800735473632812e-01,1.407819628715515137e+00,5.953999757766723633e-01,1.599382042884826660e+00,5.521992444992065430e-01,1.788697719573974609e+00,4.650241732597351074e-01
1.580000000000000071e+01,1.263572335243225098e+00,5.740725994110107422e-01,1.240793228149414062e+00,6.280307769775390625e-01,1.350030064582824707e+00,6.266828179359436035e-01,1.544897556304931641e+00,5.848770737648010254e-01,1.765989542007446289e+00,4.982002377510070801e-01
1.590000000000000036e+01,1.221983313560485840e+00,5.952300429344177246e-01,1.186670541763305664e+00,6.519796252250671387e-01,1.287025332450866699e+00,6.586842536926269531e-01,1.481837272644042969e+00,6.208800673484802246e-01,1.726631045341491699e+00,5.328750610351562500e-01
1.600000000000000000e+01,1.177261233329772949e+00,6.163669228553771973e-01,1.133565664291381836e+00,6.708378195762634277e-01,1.222768425941467285e+00,6.868839263916015625e-01,1.411369800567626953e+00,6.592224240303039551e-01,1.674271345138549805e+00,5.691442489624023438e-01
1.610000000000000142e+01,1.131827473640441895e+00,6.342750191688537598e-01,1.084132790565490723e+00,6.838495135307312012e-01,1.162270903587341309e+00,7.078614830970764160e-01,1.335676193237304688e+00,6.974111199378967285e-01,1.609743118286132812e+00,6.079080700874328613e-01
1.619999999999999929e+01,1.086930394172668457e+00,6.482661962509155273e-01,1.038628339767456055e+00,6.915760040283203125e-01,1.106072783470153809e+00,7.221699953079223633e-01,1.262159109115600586e+00,7.288587093353271484e-01,1.535135865211486816e+00,6.504512429237365723e-01
1.630000000000000071e+01,1.044708490371704102e+00,6.576771736145019531e-01,9.971677660942077637e-01,6.946063637733459473e-01,1.054389834403991699e+00,7.304891347885131836e-01,1.193266272544860840e+00,7.519668340682983398e-01,1.452317237854003906e+00,6.952290534973144531e-01
1.639999999999999858e+01,1.006013274192810059e+00,6.626415848731994629e-01,9.597949981689453125e-01,6.935172080993652344e-01,1.007345557212829590e+00,7.334926724433898926e-01,1.129348039627075195e+00,7.675114274024963379e-01,1.367721438407897949e+00,7.367116212844848633e-01
1.650000000000000000e+01,9.709184765815734863e-01,6.636763811111450195e-01,9.264912605285644531e-01,6.888666749000549316e-01,9.649832248687744141e-01,7.318392992019653320e-01,1.070638418197631836e+00,7.762730121612548828e-01,1.286855101585388184e+00,7.696892619132995605e-01
1.660000000000000142e+01,9.394376277923583984e-01,6.612851619720458984e-01,8.971836566925048828e-01,6.811888813972473145e-01,9.272753000259399414e-01,7.261656522750854492e-01,1.017260670661926270e+00,7.790414094924926758e-01,1.211238980293273926e+00,7.935562133789062500e-01
1.669999999999999929e+01,9.115325808525085449e-01,6.559525132179260254e-01,8.717533946037292480e-01,6.709895133972167969e-01,8.941326141357421875e-01,7.170911431312561035e-01,9.692195057868957520e-01,7.766456007957458496e-01,1.141199588775634766e+00,8.092669844627380371e-01
1.680000000000000071e+01,8.868041038513183594e-01,6.483087539672851562e-01,8.495674133300781250e-01,6.589950323104858398e-01,8.654069304466247559e-01,7.052709460258483887e-01,9.264933466911315918e-01,7.698441147804260254e-01,1.076866388320922852e+00,8.179115653038024902e-01
1.689999999999999858e+01,8.635407686233520508e-01,6.395575404167175293e-01,8.285685181617736816e-01,6.465386152267456055e-01,8.409072160720825195e-01,6.912218928337097168e-01,8.889900445938110352e-01,7.593089342117309570e-01,1.018384099006652832e+00,8.202300071716308594e-01
1.700000000000000000e+01,8.414340019226074219e-01,6.300100088119506836e-01,8.083539009094238281e-01,6.339208483695983887e-01,8.197911381721496582e-01,6.757684350013732910e-01,8.565357923507690430e-01,7.456415891647338867e-01,9.658109545707702637e-01,8.170741796493530273e-01
1.710000000000000142e+01,8.204039335250854492e-01,6.198279261589050293e-01,7.888721823692321777e-01,6.212257742881774902e-01,7.999016642570495605e-01,6.602355837821960449e-01,8.288878798484802246e-01,7.294659018516540527e-01,9.191049933433532715e-01,8.092292547225952148e-01
1.719999999999999929e+01,8.003734350204467773e-01,6.091544628143310547e-01,7.700902819633483887e-01,6.085221171379089355e-01,7.807264328002929688e-01,6.449068784713745117e-01,8.055385947227478027e-01,7.114591598510742188e-01,8.781524896621704102e-01,7.973104119300842285e-01
1.730000000000000071e+01,7.813662886619567871e-01,5.980758666992187500e-01,7.521095275878906250e-01,5.957833528518676758e-01,7.622399330139160156e-01,6.298043727874755859e-01,7.854037284851074219e-01,6.925486326217651367e-01,8.427852988243103027e-01,7.819111347198486328e-01
1.740000000000000213e+01,7.641131281852722168e-01,5.863239169120788574e-01,7.359200716018676758e-01,5.825535058975219727e-01,7.444171905517578125e-01,6.149466037750244141e-01,7.667531371116638184e-01,6.737629175186157227e-01,8.127895593643188477e-01,7.635990977287292480e-01
1.750000000000000000e+01,7.487209439277648926e-01,5.739822387695312500e-01,7.217437028884887695e-01,5.688351392745971680e-01,7.272343039512634277e-01,6.003494262695312500e-01,7.487719058990478516e-01,6.555175781250000000e-01,7.877146601676940918e-01,7.430434823036193848e-01
1.760000000000000142e+01,7.352149486541748047e-01,5.611697435379028320e-01,7.095791697502136230e-01,5.547428727149963379e-01,7.112475037574768066e-01,5.857317447662353516e-01,7.314361929893493652e-01,6.378041505813598633e-01,7.663159370422363281e-01,7.214524745941162109e-01
1.769999999999999929e+01,7.236049175262451172e-01,5.480028390884399414e-01,6.994116306304931641e-01,5.403887629508972168e-01,6.974157691001892090e-01,5.706775784492492676e-01,7.147225737571716309e-01,6.206136345863342285e-01,7.479914426803588867e-01,6.994044184684753418e-01
1.780000000000000071e+01,7.138862013816833496e-01,5.345954298973083496e-01,6.912259459495544434e-01,5.258917212486267090e-01,6.857416033744812012e-01,5.553008317947387695e-01,6.986088156700134277e-01,6.039367318153381348e-01,7.306877970695495605e-01,6.780220270156860352e-01
1.790000000000000213e+01,7.059687972068786621e-01,5.211011767387390137e-01,6.850069165229797363e-01,5.113795995712280273e-01,6.762000918388366699e-01,5.397198200225830078e-01,6.832723617553710938e-01,5.876602530479431152e-01,7.140047550201416016e-01,6.574676036834716797e-01
1.800000000000000000e+01,6.996933817863464355e-01,5.076926350593566895e-01,6.806086301803588867e-01,4.970203340053558350e-01,6.687532067298889160e-01,5.240481495857238770e-01,6.700267195701599121e-01,5.711337327957153320e-01,6.979202628135681152e-01,6.377062797546386719e-01
1.810000000000000142e+01,6.949759721755981445e-01,4.944755434989929199e-01,6.777753829956054688e-01,4.830189049243927002e-01,6.633508801460266113e-01,5.083946585655212402e-01,6.590934395790100098e-01,5.543519258499145508e-01,6.824126243591308594e-01,6.187050938606262207e-01
1.819999999999999929e+01,6.917271018028259277e-01,4.815447330474853516e-01,6.763202548027038574e-01,4.695315062999725342e-01,6.599577665328979492e-01,4.928855895996093750e-01,6.504353284835815430e-01,5.374391078948974609e-01,6.674611568450927734e-01,6.004324555397033691e-01
1.830000000000000071e+01,6.898068189620971680e-01,4.690240025520324707e-01,6.755317449569702148e-01,4.570919871330261230e-01,6.584450006484985352e-01,4.777074456214904785e-01,6.440017223358154297e-01,5.205143094062805176e-01,6.533675789833068848e-01,5.826926231384277344e-01
1.840000000000000213e+01,6.885758638381958008e-01,4.574106335639953613e-01,6.751279234886169434e-01,4.457347989082336426e-01,6.579882502555847168e-01,4.634911715984344482e-01,6.397294402122497559e-01,5.036909580230712891e-01,6.415685415267944336e-01,5.647704601287841797e-01
1.850000000000000000e+01,6.877301931381225586e-01,4.467794895172119141e-01,6.750524640083312988e-01,4.353835582733154297e-01,6.579892635345458984e-01,4.505387544631958008e-01,6.375440955162048340e-01,4.870764315128326416e-01,6.322028636932373047e-01,5.467019677162170410e-01
1.860000000000000142e+01,6.872074604034423828e-01,4.370628893375396729e-01,6.752666831016540527e-01,4.259661436080932617e-01,6.583493947982788086e-01,4.387602508068084717e-01,6.372191905975341797e-01,4.709488749504089355e-01,6.252170205116271973e-01,5.286146998405456543e-01
1.869999999999999929e+01,6.869716644287109375e-01,4.281967282295227051e-01,6.757350564002990723e-01,4.174146354198455811e-01,6.590241789817810059e-01,4.280700981616973877e-01,6.377015113830566406e-01,4.561184346675872803e-01,6.205441951751708984e-01,5.106303095817565918e-01
1.880000000000000071e+01,6.869896650314331055e-01,4.201204478740692139e-01,6.764250397682189941e-01,4.096652269363403320e-01,6.599732041358947754e-01,4.183878004550933838e-01,6.385803222656250000e-01,4.426600337028503418e-01,6.181053519248962402e-01,4.928638339042663574e-01
1.890000000000000213e+01,6.872310042381286621e-01,4.127772152423858643e-01,6.773071885108947754e-01,4.026580750942230225e-01,6.611593365669250488e-01,4.096380174160003662e-01,6.398032903671264648e-01,4.304722845554351807e-01,6.176924109458923340e-01,4.755316376686096191e-01
1.900000000000000000e+01,6.876680850982666016e-01,4.061134457588195801e-01,6.783788204193115234e-01,3.962385654449462891e-01,6.625488400459289551e-01,4.017498791217803955e-01,6.413237452507019043e-01,4.194598793983459473e-01,6.185606718063354492e-01,4.592412114143371582e-01
1.910000000000000142e+01,6.883124113082885742e-01,3.999923467636108398e-01,6.798313260078430176e-01,3.899970650672912598e-01,6.641030311584472656e-01,3.946158587932586670e-01,6.430990695953369141e-01,4.095335602760314941e-01,6.199880242347717285e-01,4.443920552730560303e-01
1.919999999999999929e+01,6.893390417098999023e-01,3.940202295780181885e-01,6.817817687988281250e-01,3.837645053863525391e-01,6.658962965011596680e-01,3.879525959491729736e-01,6.450908184051513672e-01,4.006096422672271729e-01,6.217799782752990723e-01,4.309712946414947510e-01
1.930000000000000071e+01,6.908465623855590820e-01,3.880474567413330078e-01,6.842237114906311035e-01,3.775536417961120605e-01,6.681784391403198242e-01,3.813565671443939209e-01,6.472522020339965820e-01,3.925649523735046387e-01,6.238847374916076660e-01,4.188706278800964355e-01
1.940000000000000213e+01,6.928290724754333496e-01,3.820862472057342529e-01,6.871495842933654785e-01,3.713769912719726562e-01,6.709781885147094727e-01,3.747890293598175049e-01,6.495651602745056152e-01,3.852555453777313232e-01,6.262553930282592773e-01,4.079884290695190430e-01
1.950000000000000000e+01,6.952803730964660645e-01,3.761487603187561035e-01,6.906120181083679199e-01,3.651638925075531006e-01,6.742870211601257324e-01,3.682632446289062500e-01,6.522607803344726562e-01,3.782322108745574951e-01,6.288485527038574219e-01,3.982278108596801758e-01
1.960000000000000142e+01,6.982051134109497070e-01,3.702296614646911621e-01,6.948336958885192871e-01,3.586190342903137207e-01,6.781439781188964844e-01,3.617294728755950928e-01,6.555043458938598633e-01,3.712460100650787354e-01,6.316100358963012695e-01,3.894394636154174805e-01
1.969999999999999929e+01,7.017984390258789062e-01,3.640623688697814941e-01,7.000318169593811035e-01,3.517713546752929688e-01,6.827875375747680664e-01,3.548687100410461426e-01,6.592863798141479492e-01,3.643109202384948730e-01,6.345063447952270508e-01,3.815132975578308105e-01
1.980000000000000071e+01,7.061985731124877930e-01,3.575548827648162842e-01,7.064750194549560547e-01,3.447706997394561768e-01,6.884186863899230957e-01,3.476856946945190430e-01,6.636392474174499512e-01,3.573875725269317627e-01,6.376990079879760742e-01,3.740746080875396729e-01
1.990000000000000213e+01,7.117743492126464844e-01,3.508439362049102783e-01,7.143803238868713379e-01,3.379603624343872070e-01,6.953594684600830078e-01,3.403791785240173340e-01,6.688118577003479004e-01,3.501364290714263916e-01,6.414557695388793945e-01,3.666994869709014893e-01
2.000000000000000000e+01,7.186357378959655762e-01,3.441128730773925781e-01,7.244415283203125000e-01,3.315671384334564209e-01,7.039033174514770508e-01,3.333218991756439209e-01,6.749809384346008301e-01,3.425414264202117920e-01,6.457771658897399902e-01,3.593868613243103027e-01
2.010000000000000142e+01,7.270696759223937988e-01,3.376664817333221436e-01,7.370478510856628418e-01,3.257268965244293213e-01,7.149212360382080078e-01,3.267505168914794922e-01,6.825827956199645996e-01,3.348950743675231934e-01,6.507207155227661133e-01,3.520658612251281738e-01
2.019999999999999929e+01,7.379046082496643066e-01,3.317054510116577148e-01,7.519087791442871094e-01,3.204563260078430176e-01,7.284702062606811523e-01,3.207468986511230469e-01,6.920514106750488281e-01,3.275783658027648926e-01,6.564971804618835449e-01,3.443650305271148682e-01
2.030000000000000071e+01,7.511104345321655273e-01,3.262931406497955322e-01,7.689500451087951660e-01,3.158076405525207520e-01,7.443466782569885254e-01,3.153441250324249268e-01,7.042642831802368164e-01,3.208144903182983398e-01,6.634036302566528320e-01,3.363486528396606445e-01
2.040000000000000213e+01,7.664600610733032227e-01,3.214540481567382812e-01,7.880959510803222656e-01,3.118325769901275635e-01,7.624877095222473145e-01,3.105993270874023438e-01,7.190037369728088379e-01,3.146394789218902588e-01,6.719214916229248047e-01,3.284464180469512939e-01
2.050000000000000000e+01,7.838904857635498047e-01,3.172401785850524902e-01,8.092348575592041016e-01,3.085768222808837891e-01,7.827942967414855957e-01,3.065636456012725830e-01,7.361742854118347168e-01,3.091080784797668457e-01,6.828261017799377441e-01,3.209914565086364746e-01
2.060000000000000142e+01,8.033202886581420898e-01,3.137001097202301025e-01,8.321185708045959473e-01,3.060627579689025879e-01,8.050140142440795898e-01,3.032648861408233643e-01,7.556857466697692871e-01,3.042768836021423340e-01,6.965252757072448730e-01,3.141292631626129150e-01
2.069999999999999929e+01,8.246473073959350586e-01,3.108779489994049072e-01,8.563147187232971191e-01,3.041754066944122314e-01,8.289310336112976074e-01,3.007259368896484375e-01,7.772625684738159180e-01,3.001753389835357666e-01,7.128023505210876465e-01,3.078969717025756836e-01
2.080000000000000071e+01,8.475621938705444336e-01,3.087559342384338379e-01,8.815579414367675781e-01,3.028535544872283936e-01,8.540907502174377441e-01,2.988104224205017090e-01,8.006555438041687012e-01,2.968345284461975098e-01,7.315772175788879395e-01,3.023561835289001465e-01
2.090000000000000213e+01,8.715735077857971191e-01,3.071895241737365723e-01,9.077520370483398438e-01,3.021150529384613037e-01,8.803055882453918457e-01,2.974803447723388672e-01,8.257041573524475098e-01,2.942687869071960449e-01,7.525425553321838379e-01,2.975370585918426514e-01
2.100000000000000000e+01,8.965568542480468750e-01,3.061811327934265137e-01,9.347939491271972656e-01,3.019753992557525635e-01,9.074943065643310547e-01,2.967551648616790771e-01,8.519904017448425293e-01,2.923282980918884277e-01,7.754301428794860840e-01,2.934716343879699707e-01
2.110000000000000142e+01,9.224153757095336914e-01,3.057470023632049561e-01,9.625749588012695312e-01,3.024475276470184326e-01,9.355700612068176270e-01,2.966525256633758545e-01,8.793355822563171387e-01,2.909972965717315674e-01,8.001391291618347168e-01,2.902029156684875488e-01
2.119999999999999929e+01,9.490465521812438965e-01,3.059009909629821777e-01,9.909804463386535645e-01,3.035418093204498291e-01,9.644382596015930176e-01,2.971878349781036377e-01,9.075922369956970215e-01,2.902916371822357178e-01,8.263610601425170898e-01,2.876937091350555420e-01
2.130000000000000071e+01,9.763416647911071777e-01,3.066545426845550537e-01,1.019890785217285156e+00,3.052660226821899414e-01,9.939852356910705566e-01,2.983733713626861572e-01,9.366877675056457520e-01,2.902284562587738037e-01,8.536257147789001465e-01,2.857948541641235352e-01
2.140000000000000213e+01,1.004186987876892090e+00,3.080164194107055664e-01,1.049179196357727051e+00,3.076248466968536377e-01,1.024090051651000977e+00,3.002174794673919678e-01,9.665483832359313965e-01,2.908232212066650391e-01,8.818634152412414551e-01,2.845200300216674805e-01
2.150000000000000000e+01,1.032423853874206543e+00,3.099874854087829590e-01,1.078634977340698242e+00,3.106092512607574463e-01,1.054595470428466797e+00,3.027231693267822266e-01,9.970963001251220703e-01,2.920899391174316406e-01,9.110260605812072754e-01,2.838904559612274170e-01
2.160000000000000142e+01,1.060864090919494629e+00,3.125613033771514893e-01,1.108067035675048828e+00,3.142083585262298584e-01,1.085351586341857910e+00,3.058916628360748291e-01,1.028249263763427734e+00,2.940404713153839111e-01,9.410616159439086914e-01,2.839260399341583252e-01
2.169999999999999929e+01,1.089359402656555176e+00,3.157331943511962891e-01,1.137319087982177734e+00,3.184125125408172607e-01,1.116146564483642578e+00,3.097120523452758789e-01,1.059921264648437500e+00,2.966849207878112793e-01,9.719145298004150391e-01,2.846455574035644531e-01
2.180000000000000071e+01,1.117759585380554199e+00,3.194955289363861084e-01,1.166233181953430176e+00,3.232084512710571289e-01,1.146739244461059570e+00,3.141646087169647217e-01,1.091954350471496582e+00,3.000251352787017822e-01,1.003513455390930176e+00,2.860650718212127686e-01
2.190000000000000213e+01,1.145912766456604004e+00,3.238373100757598877e-01,1.194651007652282715e+00,3.285798132419586182e-01,1.176964402198791504e+00,3.192352950572967529e-01,1.124193906784057617e+00,3.040595650672912598e-01,1.035728931427001953e+00,2.881923019886016846e-01
2.200000000000000000e+01,1.173665642738342285e+00,3.287442624568939209e-01,1.222414135932922363e+00,3.345068693161010742e-01,1.206656217575073242e+00,3.249066472053527832e-01,1.156413912773132324e+00,3.087765276432037354e-01,1.068464994430541992e+00,2.910366058349609375e-01
2.210000000000000142e+01,1.200865149497985840e+00,3.341989219188690186e-01,1.249365448951721191e+00,3.409665226936340332e-01,1.235649228096008301e+00,3.311575949192047119e-01,1.188245534896850586e+00,3.141447007656097412e-01,1.101628661155700684e+00,2.946060299873352051e-01
2.219999999999999929e+01,1.227358818054199219e+00,3.401807248592376709e-01,1.275350093841552734e+00,3.479326665401458740e-01,1.263778924942016602e+00,3.379639089107513428e-01,1.219508290290832520e+00,3.201450109481811523e-01,1.135058879852294922e+00,2.989003956317901611e-01
2.230000000000000071e+01,1.252995014190673828e+00,3.466659188270568848e-01,1.300215363502502441e+00,3.553760647773742676e-01,1.290883183479309082e+00,3.452979028224945068e-01,1.250027775764465332e+00,3.267553150653839111e-01,1.168562650680541992e+00,3.039129376411437988e-01
2.240000000000000213e+01,1.277625322341918945e+00,3.536277711391448975e-01,1.323812603950500488e+00,3.632644414901733398e-01,1.316802620887756348e+00,3.531286716461181641e-01,1.279631018638610840e+00,3.339497148990631104e-01,1.201897859573364258e+00,3.096242249011993408e-01
2.250000000000000000e+01,1.301103711128234863e+00,3.610365688800811768e-01,1.345915913581848145e+00,3.716398477554321289e-01,1.341382026672363281e+00,3.614222109317779541e-01,1.308147192001342773e+00,3.416989147663116455e-01,1.234646201133728027e+00,3.159981071949005127e-01
2.260000000000000142e+01,1.323286294937133789e+00,3.688618242740631104e-01,1.366058111190795898e+00,3.807252645492553711e-01,1.364349484443664551e+00,3.702549636363983154e-01,1.335408329963684082e+00,3.499703109264373779e-01,1.266593456268310547e+00,3.230095505714416504e-01
2.269999999999999929e+01,1.343806505203247070e+00,3.772754967212677002e-01,1.383948206901550293e+00,3.904966711997985840e-01,1.385226607322692871e+00,3.798395395278930664e-01,1.361251235008239746e+00,3.587278723716735840e-01,1.297558307647705078e+00,3.306310772895812988e-01
2.280000000000000071e+01,1.362299442291259766e+00,3.863759934902191162e-01,1.399090766906738281e+00,4.009059965610504150e-01,1.403709650039672852e+00,3.901376426219940186e-01,1.385361433029174805e+00,3.680773377418518066e-01,1.327361583709716797e+00,3.388315141201019287e-01
2.290000000000000213e+01,1.378404021263122559e+00,3.961191475391387939e-01,1.411163330078125000e+00,4.118832647800445557e-01,1.419275522232055664e+00,4.010979831218719482e-01,1.407247543334960938e+00,3.782230317592620850e-01,1.355827689170837402e+00,3.475761115550994873e-01
2.300000000000000000e+01,1.391680955886840820e+00,4.064505994319915771e-01,1.419587492942810059e+00,4.232812821865081787e-01,1.431610941886901855e+00,4.126470983028411865e-01,1.426590204238891602e+00,3.891182243824005127e-01,1.382785439491271973e+00,3.568268120288848877e-01
2.310000000000000142e+01,1.401730298995971680e+00,4.172674715518951416e-01,1.423596739768981934e+00,4.348603188991546631e-01,1.440130949020385742e+00,4.246343374252319336e-01,1.442837238311767578e+00,4.007080793380737305e-01,1.407839775085449219e+00,3.667519390583038330e-01
2.319999999999999929e+01,1.407870173454284668e+00,4.283799827098846436e-01,1.422795295715332031e+00,4.464408159255981445e-01,1.443995833396911621e+00,4.368006885051727295e-01,1.455672144889831543e+00,4.129159152507781982e-01,1.430518150329589844e+00,3.775111138820648193e-01
2.330000000000000071e+01,1.409509778022766113e+00,4.395653903484344482e-01,1.416922688484191895e+00,4.578804671764373779e-01,1.442751526832580566e+00,4.489580690860748291e-01,1.464540719985961914e+00,4.255952239036560059e-01,1.450467109680175781e+00,3.890508413314819336e-01
2.340000000000000213e+01,1.406386733055114746e+00,4.506864249706268311e-01,1.406493544578552246e+00,4.691405296325683594e-01,1.436165452003479004e+00,4.609555602073669434e-01,1.468502044677734375e+00,4.384657740592956543e-01,1.467109560966491699e+00,4.013115167617797852e-01
2.350000000000000000e+01,1.398415803909301758e+00,4.616176187992095947e-01,1.392831563949584961e+00,4.805445671081542969e-01,1.424856543540954590e+00,4.727681577205657959e-01,1.467005848884582520e+00,4.513227045536041260e-01,1.480134010314941406e+00,4.142105579376220703e-01
2.360000000000000142e+01,1.386833071708679199e+00,4.724859297275543213e-01,1.375923156738281250e+00,4.926339089870452881e-01,1.409640550613403320e+00,4.851365685462951660e-01,1.459802746772766113e+00,4.640493988990783691e-01,1.488974928855895996e+00,4.275955259799957275e-01
2.369999999999999929e+01,1.372301101684570312e+00,4.837335944175720215e-01,1.354998826980590820e+00,5.057763457298278809e-01,1.390188574790954590e+00,4.986908733844757080e-01,1.446715593338012695e+00,4.772403836250305176e-01,1.492581725120544434e+00,4.411606490612030029e-01
2.380000000000000071e+01,1.354787468910217285e+00,4.955156445503234863e-01,1.329985380172729492e+00,5.200505256652832031e-01,1.366220235824584961e+00,5.134240984916687012e-01,1.428751826286315918e+00,4.913312196731567383e-01,1.490322232246398926e+00,4.547373056411743164e-01
2.390000000000000213e+01,1.333662629127502441e+00,5.081207752227783203e-01,1.301493644714355469e+00,5.358742475509643555e-01,1.337886810302734375e+00,5.294920802116394043e-01,1.405984520912170410e+00,5.067220926284790039e-01,1.480978012084960938e+00,4.689128398895263672e-01
2.400000000000000000e+01,1.309008955955505371e+00,5.219248533248901367e-01,1.269287943840026855e+00,5.534420609474182129e-01,1.305726647377014160e+00,5.473423004150390625e-01,1.378122091293334961e+00,5.234210491180419922e-01,1.464997887611389160e+00,4.838592708110809326e-01
2.410000000000000142e+01,1.281104087829589844e+00,5.372583270072937012e-01,1.233505487442016602e+00,5.722466111183166504e-01,1.269475340843200684e+00,5.670197606086730957e-01,1.345677375793457031e+00,5.417621731758117676e-01,1.443585038185119629e+00,4.998047649860382080e-01
2.419999999999999929e+01,1.249647140502929688e+00,5.542348027229309082e-01,1.194506764411926270e+00,5.916293859481811523e-01,1.229603409767150879e+00,5.875752568244934082e-01,1.308894276618957520e+00,5.621478557586669922e-01,1.416788339614868164e+00,5.171836018562316895e-01
2.430000000000000071e+01,1.214960694313049316e+00,5.721349120140075684e-01,1.152996420860290527e+00,6.104769110679626465e-01,1.186362504959106445e+00,6.085659265518188477e-01,1.267811417579650879e+00,5.840945243835449219e-01,1.384427309036254883e+00,5.360474586486816406e-01
2.440000000000000213e+01,1.177259206771850586e+00,5.905377268791198730e-01,1.111196517944335938e+00,6.260512471199035645e-01,1.141753196716308594e+00,6.271826028823852539e-01,1.222925424575805664e+00,6.067542433738708496e-01,1.347325563430786133e+00,5.569299459457397461e-01
2.450000000000000000e+01,1.137545347213745117e+00,6.079157590866088867e-01,1.070035934448242188e+00,6.380335688591003418e-01,1.097389817237854004e+00,6.419993042945861816e-01,1.175279736518859863e+00,6.285724043846130371e-01,1.305401802062988281e+00,5.799502730369567871e-01
2.460000000000000142e+01,1.097799658775329590e+00,6.220237016677856445e-01,1.030684351921081543e+00,6.461995244026184082e-01,1.054726719856262207e+00,6.526520848274230957e-01,1.127369880676269531e+00,6.465012431144714355e-01,1.259207010269165039e+00,6.040044426918029785e-01
2.469999999999999929e+01,1.058815002441406250e+00,6.327046155929565430e-01,9.946295022964477539e-01,6.502676010131835938e-01,1.015475511550903320e+00,6.587825417518615723e-01,1.081062316894531250e+00,6.598737239837646484e-01,1.209217429161071777e+00,6.283609867095947266e-01
2.480000000000000071e+01,1.021382570266723633e+00,6.399122476577758789e-01,9.619852304458618164e-01,6.506963372230529785e-01,9.797662496566772461e-01,6.608834266662597656e-01,1.038294672966003418e+00,6.682572364807128906e-01,1.158071517944335938e+00,6.494132280349731445e-01
2.490000000000000213e+01,9.869454503059387207e-01,6.433330178260803223e-01,9.327564835548400879e-01,6.479595899581909180e-01,9.476290345191955566e-01,6.594564914703369141e-01,9.992148280143737793e-01,6.721823811531066895e-01,1.108233928680419922e+00,6.656243205070495605e-01
2.500000000000000000e+01,9.558127522468566895e-01,6.432962417602539062e-01,9.066621065139770508e-01,6.426389813423156738e-01,9.190401434898376465e-01,6.549866199493408203e-01,9.638805389404296875e-01,6.721822023391723633e-01,1.062009215354919434e+00,6.763999462127685547e-01
2.510000000000000142e+01,9.279647469520568848e-01,6.402676701545715332e-01,8.821731805801391602e-01,6.358722448348999023e-01,8.937452435493469238e-01,6.480359435081481934e-01,9.322898983955383301e-01,6.687738895416259766e-01,1.019598126411437988e+00,6.822887063026428223e-01
2.519999999999999929e+01,9.022282958030700684e-01,6.352614164352416992e-01,8.589460253715515137e-01,6.280243396759033203e-01,8.700844645500183105e-01,6.398087739944458008e-01,9.043889641761779785e-01,6.624541282653808594e-01,9.810879230499267578e-01,6.838527321815490723e-01
2.530000000000000071e+01,8.778560757637023926e-01,6.289098858833312988e-01,8.368898630142211914e-01,6.192930340766906738e-01,8.476122617721557617e-01,6.307045817375183105e-01,8.799407482147216797e-01,6.537693738937377930e-01,9.465004205703735352e-01,6.816402077674865723e-01
2.540000000000000213e+01,8.547466397285461426e-01,6.214444041252136230e-01,8.159222602844238281e-01,6.098498106002807617e-01,8.262455463409423828e-01,6.208959221839904785e-01,8.571645021438598633e-01,6.439845561981201172e-01,9.157997965812683105e-01,6.761797070503234863e-01
2.550000000000000000e+01,8.328084945678710938e-01,6.130659580230712891e-01,7.962291240692138672e-01,5.997131466865539551e-01,8.059089779853820801e-01,6.105316281318664551e-01,8.354985117912292480e-01,6.335409283638000488e-01,8.889010548591613770e-01,6.679751276969909668e-01
2.560000000000000142e+01,8.120840787887573242e-01,6.038854122161865234e-01,7.783728837966918945e-01,5.887385010719299316e-01,7.866278290748596191e-01,5.996988415718078613e-01,8.148680925369262695e-01,6.225832700729370117e-01,8.654742240905761719e-01,6.576111912727355957e-01
2.569999999999999929e+01,7.931095361709594727e-01,5.937740802764892578e-01,7.623293995857238770e-01,5.771009922027587891e-01,7.690453529357910156e-01,5.881848931312561035e-01,7.951189875602722168e-01,6.112895011901855469e-01,8.435856699943542480e-01,6.464093923568725586e-01
2.580000000000000071e+01,7.759610414505004883e-01,5.828602313995361328e-01,7.481026649475097656e-01,5.649362206459045410e-01,7.533032298088073730e-01,5.760563015937805176e-01,7.761611938476562500e-01,5.997791886329650879e-01,8.227288126945495605e-01,6.347545981407165527e-01
2.590000000000000213e+01,7.606310844421386719e-01,5.713016986846923828e-01,7.357112765312194824e-01,5.523586869239807129e-01,7.394301295280456543e-01,5.634315013885498047e-01,7.588316798210144043e-01,5.876933932304382324e-01,8.027094602584838867e-01,6.228424906730651855e-01
2.600000000000000000e+01,7.470978498458862305e-01,5.592485666275024414e-01,7.251129150390625000e-01,5.395087599754333496e-01,7.274392843246459961e-01,5.504268407821655273e-01,7.434058189392089844e-01,5.750237107276916504e-01,7.834203243255615234e-01,6.107895374298095703e-01
2.610000000000000142e+01,7.353258132934570312e-01,5.468429327011108398e-01,7.162172198295593262e-01,5.265374779701232910e-01,7.173297405242919922e-01,5.371561646461486816e-01,7.299066781997680664e-01,5.618910789489746094e-01,7.648890614509582520e-01,5.986267924308776855e-01
2.619999999999999929e+01,7.252679467201232910e-01,5.342177152633666992e-01,7.089579105377197266e-01,5.135636329650878906e-01,7.090129256248474121e-01,5.237741470336914062e-01,7.183421254158020020e-01,5.484140515327453613e-01,7.479972839355468750e-01,5.859750509262084961e-01
2.630000000000000071e+01,7.168668508529663086e-01,5.214967727661132812e-01,7.032603621482849121e-01,5.006960034370422363e-01,7.023448944091796875e-01,5.104466676712036133e-01,7.087054848670959473e-01,5.347081422805786133e-01,7.330716252326965332e-01,5.727844834327697754e-01
2.640000000000000213e+01,7.100557088851928711e-01,5.087948441505432129e-01,6.990431547164916992e-01,4.880336225032806396e-01,6.972451210021972656e-01,4.972808361053466797e-01,7.009677290916442871e-01,5.208905339241027832e-01,7.201178073883056641e-01,5.591686367988586426e-01
2.650000000000000000e+01,7.047601342201232910e-01,4.962165951728820801e-01,6.962190866470336914e-01,4.756656587123870850e-01,6.936265826225280762e-01,4.843735694885253906e-01,6.949408054351806641e-01,5.071591734886169434e-01,7.091316580772399902e-01,5.452414751052856445e-01
2.660000000000000142e+01,7.008990645408630371e-01,4.838572740554809570e-01,6.944987177848815918e-01,4.638366997241973877e-01,6.913926005363464355e-01,4.718155562877655029e-01,6.904912590980529785e-01,4.936503171920776367e-01,7.001118659973144531e-01,5.311287641525268555e-01
2.669999999999999929e+01,6.983860731124877930e-01,4.718021750450134277e-01,6.932752728462219238e-01,4.529657959938049316e-01,6.900089979171752930e-01,4.600403308868408203e-01,6.875258088111877441e-01,4.804588258266448975e-01,6.930332779884338379e-01,5.169444680213928223e-01
2.680000000000000071e+01,6.967599391937255859e-01,4.604325890541076660e-01,6.923970580101013184e-01,4.430094957351684570e-01,6.890428662300109863e-01,4.492538273334503174e-01,6.858529448509216309e-01,4.677480459213256836e-01,6.877433061599731445e-01,5.028646588325500488e-01
2.690000000000000213e+01,6.955587863922119141e-01,4.500011801719665527e-01,6.918240785598754883e-01,4.339047372341156006e-01,6.884078383445739746e-01,4.393890202045440674e-01,6.847988963127136230e-01,4.560219347476959229e-01,6.840297579765319824e-01,4.890722036361694336e-01
2.700000000000000000e+01,6.946869492530822754e-01,4.404457509517669678e-01,6.915226578712463379e-01,4.255919754505157471e-01,6.880676150321960449e-01,4.303814768791198730e-01,6.841171383857727051e-01,4.452980458736419678e-01,6.817936301231384277e-01,4.756589233875274658e-01
2.710000000000000142e+01,6.941090822219848633e-01,4.317058324813842773e-01,6.914618611335754395e-01,4.180151820182800293e-01,6.879885792732238770e-01,4.221706092357635498e-01,6.837553977966308594e-01,4.355066716670989990e-01,6.805994510650634766e-01,4.629804790019989014e-01
2.719999999999999929e+01,6.937928199768066406e-01,4.237246215343475342e-01,6.916131377220153809e-01,4.111215770244598389e-01,6.881399750709533691e-01,4.146993160247802734e-01,6.836774349212646484e-01,4.265817105770111084e-01,6.798640489578247070e-01,4.513829648494720459e-01
2.730000000000000071e+01,6.937084794044494629e-01,4.164484441280364990e-01,6.919560432434082031e-01,4.048502743244171143e-01,6.884934902191162109e-01,4.079139530658721924e-01,6.838495135307312012e-01,4.184612035751342773e-01,6.794747710227966309e-01,4.407939910888671875e-01
2.740000000000000213e+01,6.938287019729614258e-01,4.098268449306488037e-01,6.925678849220275879e-01,3.989532589912414551e-01,6.890441775321960449e-01,4.017191827297210693e-01,6.842412352561950684e-01,4.110866189002990723e-01,6.793921589851379395e-01,4.311421215534210205e-01
2.750000000000000000e+01,6.941488981246948242e-01,4.037706553936004639e-01,6.936304569244384766e-01,3.930846452713012695e-01,6.899222731590270996e-01,3.957702219486236572e-01,6.848244667053222656e-01,4.044030606746673584e-01,6.795799732208251953e-01,4.223602414131164551e-01
2.760000000000000142e+01,6.947981715202331543e-01,3.979603648185729980e-01,6.951649785041809082e-01,3.872167766094207764e-01,6.912785768508911133e-01,3.898200988769531250e-01,6.856209039688110352e-01,3.982388675212860107e-01,6.800052523612976074e-01,4.143851399421691895e-01
2.769999999999999929e+01,6.959167718887329102e-01,3.921440243721008301e-01,6.971655488014221191e-01,3.813616633415222168e-01,6.931098103523254395e-01,3.838777840137481689e-01,6.868237853050231934e-01,3.921904265880584717e-01,6.806375980377197266e-01,4.071574509143829346e-01
2.780000000000000071e+01,6.975021362304687500e-01,3.863300681114196777e-01,6.996259093284606934e-01,3.755311667919158936e-01,6.954100131988525391e-01,3.779554665088653564e-01,6.885116696357727051e-01,3.861454427242279053e-01,6.814548969268798828e-01,4.006043672561645508e-01
2.790000000000000213e+01,6.995486021041870117e-01,3.805303275585174561e-01,7.025836110115051270e-01,3.696722090244293213e-01,6.981719732284545898e-01,3.720650672912597656e-01,6.906785368919372559e-01,3.801163434982299805e-01,6.825370192527770996e-01,3.944275081157684326e-01
2.800000000000000000e+01,7.020496726036071777e-01,3.747566938400268555e-01,7.062490582466125488e-01,3.635061085224151611e-01,7.015361189842224121e-01,3.660115897655487061e-01,6.933174729347229004e-01,3.741153478622436523e-01,6.840903759002685547e-01,3.882836103439331055e-01
2.810000000000000142e+01,7.050852775573730469e-01,3.688960373401641846e-01,7.107837796211242676e-01,3.570261895656585693e-01,7.056597471237182617e-01,3.596098423004150391e-01,6.964578032493591309e-01,3.681026995182037354e-01,6.861325502395629883e-01,3.821517229080200195e-01
2.819999999999999929e+01,7.088490724563598633e-01,3.627021908760070801e-01,7.165253162384033203e-01,3.503673076629638672e-01,7.108708620071411133e-01,3.529683649539947510e-01,7.003157734870910645e-01,3.617886900901794434e-01,6.886567473411560059e-01,3.760442733764648438e-01
2.830000000000000071e+01,7.135606408119201660e-01,3.562251627445220947e-01,7.235870957374572754e-01,3.437697887420654297e-01,7.173188924789428711e-01,3.462192714214324951e-01,7.050641775131225586e-01,3.551546037197113037e-01,6.916553974151611328e-01,3.699736595153808594e-01
2.840000000000000213e+01,7.194863557815551758e-01,3.495896160602569580e-01,7.323087453842163086e-01,3.374830782413482666e-01,7.252125144004821777e-01,3.396939039230346680e-01,7.110177278518676758e-01,3.483338654041290283e-01,6.952770948410034180e-01,3.637365698814392090e-01
2.850000000000000000e+01,7.267661690711975098e-01,3.430825769901275635e-01,7.434818744659423828e-01,3.317024111747741699e-01,7.352852821350097656e-01,3.335969150066375732e-01,7.183417677879333496e-01,3.416076600551605225e-01,6.996869444847106934e-01,3.571441769599914551e-01
2.860000000000000142e+01,7.358320951461791992e-01,3.369167149066925049e-01,7.569460868835449219e-01,3.264676928520202637e-01,7.478154897689819336e-01,3.280439972877502441e-01,7.274535298347473145e-01,3.352187275886535645e-01,7.052193880081176758e-01,3.503141701221466064e-01
2.869999999999999929e+01,7.473707199096679688e-01,3.312723636627197266e-01,7.725159525871276855e-01,3.218093514442443848e-01,7.625167965888977051e-01,3.230505585670471191e-01,7.390950322151184082e-01,3.293573856353759766e-01,7.120345830917358398e-01,3.434178233146667480e-01
2.880000000000000071e+01,7.611364722251892090e-01,3.261735439300537109e-01,7.901253104209899902e-01,3.177781999111175537e-01,7.793126702308654785e-01,3.186660408973693848e-01,7.530213594436645508e-01,3.240493237972259521e-01,7.204069495201110840e-01,3.367899358272552490e-01
2.890000000000000213e+01,7.769832015037536621e-01,3.216568827629089355e-01,8.096905946731567383e-01,3.144212663173675537e-01,7.981269955635070801e-01,3.149400055408477783e-01,7.690954804420471191e-01,3.193344473838806152e-01,7.311728000640869141e-01,3.306397199630737305e-01
2.900000000000000000e+01,7.948420047760009766e-01,3.177721202373504639e-01,8.311099410057067871e-01,3.117817342281341553e-01,8.188662528991699219e-01,3.119179904460906982e-01,7.872483730316162109e-01,3.152643442153930664e-01,7.443698048591613770e-01,3.250433206558227539e-01
2.910000000000000142e+01,8.146268129348754883e-01,3.145654797554016113e-01,8.540214300155639648e-01,3.098095953464508057e-01,8.413358926773071289e-01,3.096210360527038574e-01,8.073933124542236328e-01,3.118869662284851074e-01,7.597626447677612305e-01,3.200250566005706787e-01
2.919999999999999929e+01,8.362329602241516113e-01,3.120789527893066406e-01,8.779712319374084473e-01,3.083781599998474121e-01,8.649946451187133789e-01,3.079052269458770752e-01,8.293864130973815918e-01,3.092408478260040283e-01,7.772887945175170898e-01,3.156384825706481934e-01
2.930000000000000071e+01,8.592200279235839844e-01,3.102227449417114258e-01,9.028618931770324707e-01,3.075019717216491699e-01,8.896489143371582031e-01,3.067410290241241455e-01,8.528127074241638184e-01,3.072577118873596191e-01,7.968677282333374023e-01,3.119336366653442383e-01
2.940000000000000213e+01,8.832156658172607422e-01,3.089044094085693359e-01,9.285964369773864746e-01,3.071966767311096191e-01,9.152039885520935059e-01,3.061452209949493408e-01,8.772894740104675293e-01,3.058251738548278809e-01,8.183761835098266602e-01,3.089532554149627686e-01
2.950000000000000000e+01,9.081286191940307617e-01,3.081412017345428467e-01,9.550720453262329102e-01,3.074753284454345703e-01,9.415590763092041016e-01,3.061323165893554688e-01,9.027211666107177734e-01,3.049598336219787598e-01,8.415194153785705566e-01,3.066943883895874023e-01
2.960000000000000142e+01,9.338613748550415039e-01,3.079482018947601318e-01,9.821803569793701172e-01,3.083486557006835938e-01,9.686074852943420410e-01,3.067144751548767090e-01,9.290086627006530762e-01,3.046773672103881836e-01,8.658236265182495117e-01,3.050127625465393066e-01
2.969999999999999929e+01,9.603105187416076660e-01,3.083379864692687988e-01,1.009784460067749023e+00,3.098218739032745361e-01,9.962370395660400391e-01,3.079011440277099609e-01,9.560467004776000977e-01,3.049911558628082275e-01,8.911328315734863281e-01,3.038969635963439941e-01
2.980000000000000071e+01,9.873631000518798828e-01,3.093201816082000732e-01,1.037703156471252441e+00,3.118912279605865479e-01,1.024303913116455078e+00,3.096957206726074219e-01,9.837244749069213867e-01,3.059119880199432373e-01,9.173492789268493652e-01,3.033638894557952881e-01
2.990000000000000213e+01,1.014851212501525879e+00,3.108950257301330566e-01,1.065791964530944824e+00,3.145546019077301025e-01,1.052615880966186523e+00,3.120920658111572266e-01,1.011925697326660156e+00,3.074480593204498291e-01,9.443692564964294434e-01,3.034279942512512207e-01
3.000000000000000000e+01,1.042623996734619141e+00,3.130616843700408936e-01,1.093904495239257812e+00,3.178069293498992920e-01,1.081024765968322754e+00,3.150863349437713623e-01,1.040497541427612305e+00,3.096006810665130615e-01,9.720832705497741699e-01,3.041013479232788086e-01
3.010000000000000142e+01,1.070538401603698730e+00,3.158177137374877930e-01,1.121892094612121582e+00,3.216398656368255615e-01,1.109381437301635742e+00,3.186717927455902100e-01,1.069236397743225098e+00,3.123610317707061768e-01,1.000375986099243164e+00,3.053933382034301758e-01
3.019999999999999929e+01,1.098448872566223145e+00,3.191573619842529297e-01,1.149604201316833496e+00,3.260419666767120361e-01,1.137534856796264648e+00,3.228383064270019531e-01,1.097990393638610840e+00,3.157234191894531250e-01,1.029127120971679688e+00,3.073106110095977783e-01
3.030000000000000071e+01,1.126207113265991211e+00,3.230718374252319336e-01,1.176890134811401367e+00,3.309984505176544189e-01,1.165332555770874023e+00,3.275726735591888428e-01,1.126607656478881836e+00,3.196791708469390869e-01,1.058163404464721680e+00,3.098507225513458252e-01
3.040000000000000213e+01,1.153663635253906250e+00,3.275490403175354004e-01,1.203598260879516602e+00,3.364914953708648682e-01,1.192621469497680664e+00,3.328583240509033203e-01,1.154934048652648926e+00,3.242162764072418213e-01,1.087278604507446289e+00,3.130028843879699707e-01
3.050000000000000000e+01,1.180668354034423828e+00,3.325737714767456055e-01,1.229578614234924316e+00,3.425000905990600586e-01,1.219249486923217773e+00,3.386756777763366699e-01,1.182815194129943848e+00,3.293195664882659912e-01,1.116319060325622559e+00,3.167596459388732910e-01
3.060000000000000142e+01,1.207071304321289062e+00,3.381277322769165039e-01,1.254682183265686035e+00,3.490001857280731201e-01,1.245065331459045410e+00,3.450019061565399170e-01,1.210096359252929688e+00,3.349704742431640625e-01,1.145129561424255371e+00,3.211101889610290527e-01
3.069999999999999929e+01,1.232723355293273926e+00,3.441895246505737305e-01,1.278762578964233398e+00,3.559648394584655762e-01,1.269920110702514648e+00,3.518112003803253174e-01,1.236623883247375488e+00,3.411473929882049561e-01,1.173554182052612305e+00,3.260405361652374268e-01
3.080000000000000071e+01,1.257476925849914551e+00,3.507346212863922119e-01,1.301676869392395020e+00,3.633640408515930176e-01,1.293667316436767578e+00,3.590747714042663574e-01,1.262245655059814453e+00,3.478255271911621094e-01,1.201436161994934082e+00,3.315333127975463867e-01
3.090000000000000213e+01,1.281187415122985840e+00,3.577357232570648193e-01,1.323269367218017578e+00,3.711810708045959473e-01,1.316164135932922363e+00,3.667609989643096924e-01,1.286812067031860352e+00,3.549771010875701904e-01,1.228619456291198730e+00,3.375679254531860352e-01
3.100000000000000000e+01,1.303712844848632812e+00,3.651626408100128174e-01,1.343126058578491211e+00,3.796247839927673340e-01,1.337146639823913574e+00,3.749524652957916260e-01,1.310176849365234375e+00,3.625713586807250977e-01,1.254949450492858887e+00,3.441205918788909912e-01
3.110000000000000142e+01,1.324874401092529297e+00,3.730226457118988037e-01,1.360933542251586914e+00,3.887371420860290527e-01,1.356180906295776367e+00,3.838354051113128662e-01,1.332171559333801270e+00,3.706004321575164795e-01,1.280273437500000000e+00,3.511643707752227783e-01
3.119999999999999929e+01,1.344234228134155273e+00,3.815357387065887451e-01,1.376272320747375488e+00,3.984745740890502930e-01,1.372968316078186035e+00,3.933714926242828369e-01,1.352357864379882812e+00,3.792863786220550537e-01,1.304442048072814941e+00,3.586694896221160889e-01
3.130000000000000071e+01,1.361504912376403809e+00,3.907048106193542480e-01,1.388767957687377930e+00,4.087781906127929688e-01,1.387029647827148438e+00,4.035118520259857178e-01,1.370429992675781250e+00,3.886535167694091797e-01,1.327309489250183105e+00,3.666030168533325195e-01
3.140000000000000213e+01,1.376230001449584961e+00,4.004856944084167480e-01,1.397923469543457031e+00,4.195235371589660645e-01,1.398025631904602051e+00,4.141742587089538574e-01,1.385944128036499023e+00,3.986570239067077637e-01,1.348549127578735352e+00,3.750998377799987793e-01
3.150000000000000000e+01,1.388067841529846191e+00,4.108122885227203369e-01,1.403058409690856934e+00,4.305066168308258057e-01,1.405323028564453125e+00,4.251927733421325684e-01,1.398534774780273438e+00,4.092355370521545410e-01,1.367750883102416992e+00,3.843047618865966797e-01
3.160000000000000142e+01,1.396461486816406250e+00,4.215444028377532959e-01,1.403706312179565430e+00,4.415300786495208740e-01,1.408241868019104004e+00,4.363355934619903564e-01,1.407703757286071777e+00,4.202629923820495605e-01,1.384585976600646973e+00,3.941726088523864746e-01
3.169999999999999929e+01,1.400722384452819824e+00,4.324644804000854492e-01,1.399611234664916992e+00,4.524615108966827393e-01,1.406501412391662598e+00,4.474523067474365234e-01,1.412730097770690918e+00,4.315247237682342529e-01,1.398575305938720703e+00,4.046508967876434326e-01
3.180000000000000071e+01,1.400493860244750977e+00,4.434001147747039795e-01,1.390886068344116211e+00,4.632059335708618164e-01,1.399869918823242188e+00,4.584052264690399170e-01,1.413141369819641113e+00,4.428208470344543457e-01,1.409376740455627441e+00,4.156511127948760986e-01
3.190000000000000213e+01,1.395518302917480469e+00,4.542185962200164795e-01,1.378852248191833496e+00,4.739570617675781250e-01,1.389216423034667969e+00,4.692289233207702637e-01,1.408665060997009277e+00,4.540150463581085205e-01,1.416313529014587402e+00,4.269934892654418945e-01
3.200000000000000000e+01,1.386148095130920410e+00,4.648649692535400391e-01,1.363939404487609863e+00,4.851555526256561279e-01,1.375546693801879883e+00,4.802886545658111572e-01,1.399476528167724609e+00,4.650161266326904297e-01,1.418705463409423828e+00,4.384397268295288086e-01
3.210000000000000142e+01,1.373656749725341797e+00,4.755897819995880127e-01,1.346070051193237305e+00,4.968699812889099121e-01,1.358955979347229004e+00,4.918784201145172119e-01,1.386942744255065918e+00,4.760450124740600586e-01,1.416253447532653809e+00,4.498410820960998535e-01
3.220000000000000284e+01,1.358316659927368164e+00,4.868048727512359619e-01,1.324814558029174805e+00,5.092869997024536133e-01,1.339071989059448242e+00,5.041291117668151855e-01,1.371465086936950684e+00,4.875508248805999756e-01,1.408781051635742188e+00,4.610575735569000244e-01
3.229999999999999716e+01,1.340016126632690430e+00,4.985287189483642578e-01,1.300280809402465820e+00,5.229523777961730957e-01,1.315498471260070801e+00,5.174459218978881836e-01,1.352732777595520020e+00,4.997223317623138428e-01,1.397371530532836914e+00,4.721653461456298828e-01
3.239999999999999858e+01,1.318421483039855957e+00,5.109444856643676758e-01,1.272535681724548340e+00,5.381268262863159180e-01,1.288736462593078613e+00,5.322234034538269043e-01,1.330070495605468750e+00,5.128952860832214355e-01,1.382911443710327148e+00,4.835946559906005859e-01
3.250000000000000000e+01,1.293697714805603027e+00,5.246576070785522461e-01,1.241317272186279297e+00,5.548793673515319824e-01,1.258515238761901855e+00,5.486235618591308594e-01,1.304004430770874023e+00,5.274236798286437988e-01,1.365228295326232910e+00,4.956960678100585938e-01
3.260000000000000142e+01,1.265757322311401367e+00,5.398808717727661133e-01,1.207003116607666016e+00,5.724353194236755371e-01,1.224911212921142578e+00,5.662544369697570801e-01,1.274523138999938965e+00,5.435570478439331055e-01,1.343565225601196289e+00,5.088128447532653809e-01
3.270000000000000284e+01,1.234395503997802734e+00,5.566111207008361816e-01,1.169757604598999023e+00,5.904487967491149902e-01,1.188295602798461914e+00,5.844285488128662109e-01,1.241440057754516602e+00,5.612446069717407227e-01,1.318105459213256836e+00,5.231382846832275391e-01
3.279999999999999716e+01,1.200031399726867676e+00,5.740345120429992676e-01,1.130759239196777344e+00,6.071733236312866211e-01,1.149112582206726074e+00,6.023929119110107422e-01,1.205205917358398438e+00,5.796229839324951172e-01,1.289257526397705078e+00,5.390521287918090820e-01
3.289999999999999858e+01,1.162802696228027344e+00,5.918443799018859863e-01,1.091832160949707031e+00,6.206437349319458008e-01,1.109455227851867676e+00,6.174746751785278320e-01,1.166003823280334473e+00,5.983290672302246094e-01,1.256716847419738770e+00,5.566734671592712402e-01
3.300000000000000000e+01,1.124145627021789551e+00,6.079867482185363770e-01,1.053726315498352051e+00,6.307518482208251953e-01,1.070337533950805664e+00,6.291536688804626465e-01,1.125602722167968750e+00,6.148969531059265137e-01,1.220817685127258301e+00,5.752485394477844238e-01
3.310000000000000142e+01,1.085680365562438965e+00,6.208612322807312012e-01,1.017140388488769531e+00,6.374950408935546875e-01,1.032451391220092773e+00,6.374228000640869141e-01,1.085486531257629395e+00,6.280209422111511230e-01,1.181783556938171387e+00,5.943505167961120605e-01
3.320000000000000284e+01,1.048121929168701172e+00,6.304060816764831543e-01,9.833959937095642090e-01,6.406027078628540039e-01,9.970920085906982422e-01,6.420102715492248535e-01,1.046382308006286621e+00,6.376672983169555664e-01,1.140776276588439941e+00,6.122382879257202148e-01
3.329999999999999716e+01,1.012149572372436523e+00,6.366291046142578125e-01,9.529139995574951172e-01,6.403321623802185059e-01,9.650174379348754883e-01,6.430048942565917969e-01,1.009526491165161133e+00,6.435868144035339355e-01,1.099773645401000977e+00,6.267158389091491699e-01
3.339999999999999858e+01,9.790208339691162109e-01,6.392899155616760254e-01,9.255226850509643555e-01,6.372212767601013184e-01,9.362410902976989746e-01,6.408662199974060059e-01,9.759760499000549316e-01,6.457180380821228027e-01,1.059572696685791016e+00,6.376568078994750977e-01
3.350000000000000000e+01,9.491344094276428223e-01,6.386495232582092285e-01,8.998690247535705566e-01,6.323426961898803711e-01,9.100366234779357910e-01,6.363980174064636230e-01,9.457656741142272949e-01,6.445285677909851074e-01,1.021346688270568848e+00,6.448374390602111816e-01
3.360000000000000142e+01,9.220911264419555664e-01,6.353567242622375488e-01,8.755773901939392090e-01,6.261121034622192383e-01,8.852435946464538574e-01,6.304925680160522461e-01,9.187579751014709473e-01,6.405358314514160156e-01,9.864181280136108398e-01,6.480590701103210449e-01
3.370000000000000284e+01,8.965976834297180176e-01,6.304175257682800293e-01,8.525461554527282715e-01,6.187613606452941895e-01,8.617452979087829590e-01,6.233987808227539062e-01,8.935468792915344238e-01,6.348438858985900879e-01,9.548660516738891602e-01,6.477835774421691895e-01
3.379999999999999716e+01,8.724561333656311035e-01,6.241440176963806152e-01,8.306837677955627441e-01,6.104917526245117188e-01,8.394468426704406738e-01,6.153272986412048340e-01,8.696579933166503906e-01,6.279124021530151367e-01,9.266844391822814941e-01,6.444758176803588867e-01
3.389999999999999858e+01,8.495656847953796387e-01,6.167652606964111328e-01,8.102333545684814453e-01,6.013167500495910645e-01,8.183017969131469727e-01,6.064409613609313965e-01,8.469940423965454102e-01,6.199590563774108887e-01,9.010854363441467285e-01,6.389652490615844727e-01
3.400000000000000000e+01,8.278526067733764648e-01,6.084717512130737305e-01,7.915869355201721191e-01,5.911989212036132812e-01,7.988008260726928711e-01,5.966269373893737793e-01,8.254672884941101074e-01,6.111730933189392090e-01,8.768451809883117676e-01,6.321641802787780762e-01
3.410000000000000142e+01,8.077224493026733398e-01,5.992004275321960449e-01,7.747521400451660156e-01,5.803006887435913086e-01,7.811218500137329102e-01,5.859619379043579102e-01,8.052165508270263672e-01,6.016089916229248047e-01,8.538520336151123047e-01,6.243032217025756836e-01
3.420000000000000284e+01,7.893915176391601562e-01,5.890117287635803223e-01,7.597200870513916016e-01,5.687779784202575684e-01,7.652619481086730957e-01,5.746057033538818359e-01,7.867718338966369629e-01,5.911443829536437988e-01,8.320163488388061523e-01,6.155767440795898438e-01
3.430000000000000426e+01,7.728644609451293945e-01,5.780668258666992188e-01,7.464676499366760254e-01,5.567789077758789062e-01,7.512036561965942383e-01,5.627105832099914551e-01,7.701623439788818359e-01,5.799285769462585449e-01,8.112744688987731934e-01,6.061446070671081543e-01
3.439999999999999858e+01,7.581306099891662598e-01,5.665199756622314453e-01,7.349585890769958496e-01,5.444433689117431641e-01,7.389157414436340332e-01,5.504207015037536621e-01,7.553753852844238281e-01,5.681176185607910156e-01,7.921228408813476562e-01,5.958769321441650391e-01
3.450000000000000000e+01,7.451648712158203125e-01,5.545177459716796875e-01,7.251449823379516602e-01,5.319026708602905273e-01,7.283545732498168945e-01,5.378718972206115723e-01,7.423841953277587891e-01,5.558597445487976074e-01,7.748200893402099609e-01,5.848020315170288086e-01
3.460000000000000142e+01,7.339296936988830566e-01,5.421983003616333008e-01,7.169688344001770020e-01,5.192787647247314453e-01,7.194659113883972168e-01,5.251903533935546875e-01,7.311488389968872070e-01,5.432945489883422852e-01,7.593438029289245605e-01,5.730883479118347168e-01
3.470000000000000284e+01,7.243759632110595703e-01,5.296911597251892090e-01,7.103632688522338867e-01,5.066843032836914062e-01,7.121858000755310059e-01,5.124935507774353027e-01,7.216183543205261230e-01,5.305527448654174805e-01,7.456796765327453613e-01,5.608804225921630859e-01
3.480000000000000426e+01,7.164447307586669922e-01,5.171165466308593750e-01,7.052536606788635254e-01,4.942223131656646729e-01,7.064421772956848145e-01,4.998890757560729980e-01,7.137315273284912109e-01,5.177556276321411133e-01,7.338173389434814453e-01,5.483065843582153320e-01
3.489999999999999858e+01,7.100681066513061523e-01,5.045853257179260254e-01,7.015589475631713867e-01,4.819863140583038330e-01,7.021560072898864746e-01,4.874748587608337402e-01,7.074184417724609375e-01,5.050150752067565918e-01,7.236896753311157227e-01,5.355145931243896484e-01
3.500000000000000000e+01,7.051709890365600586e-01,4.921989738941192627e-01,6.991841793060302734e-01,4.700678586959838867e-01,6.992427110671997070e-01,4.753391146659851074e-01,7.026016712188720703e-01,4.924331307411193848e-01,7.152377963066101074e-01,5.226300358772277832e-01
3.510000000000000142e+01,7.016719579696655273e-01,4.800492525100708008e-01,6.975941658020019531e-01,4.589020311832427979e-01,6.974261403083801270e-01,4.637169837951660156e-01,6.991978287696838379e-01,4.801019728183746338e-01,7.083937525749206543e-01,5.097684264183044434e-01
3.520000000000000284e+01,6.994498968124389648e-01,4.682481884956359863e-01,6.964079737663269043e-01,4.486576914787292480e-01,6.961081624031066895e-01,4.530263543128967285e-01,6.970759034156799316e-01,4.681408703327178955e-01,7.030817866325378418e-01,4.970355033874511719e-01
3.530000000000000426e+01,6.979153752326965332e-01,4.572630822658538818e-01,6.955451369285583496e-01,4.392730891704559326e-01,6.951341032981872559e-01,4.432285726070404053e-01,6.956264376640319824e-01,4.570282101631164551e-01,6.992197632789611816e-01,4.845273792743682861e-01
3.539999999999999858e+01,6.967638134956359863e-01,4.471858441829681396e-01,6.949712038040161133e-01,4.306891560554504395e-01,6.944640874862670898e-01,4.342623054981231689e-01,6.945574879646301270e-01,4.468398094177246094e-01,6.967200636863708496e-01,4.723302423954010010e-01
3.550000000000000000e+01,6.959300041198730469e-01,4.379552602767944336e-01,6.946545839309692383e-01,4.228499829769134521e-01,6.940650343894958496e-01,4.260698854923248291e-01,6.938065290451049805e-01,4.375129044055938721e-01,6.951320171356201172e-01,4.608163237571716309e-01
3.560000000000000142e+01,6.953799128532409668e-01,4.295130074024200439e-01,6.945658326148986816e-01,4.157029390335083008e-01,6.939065456390380859e-01,4.185968637466430664e-01,6.933392882347106934e-01,4.289878606796264648e-01,6.939743161201477051e-01,4.502559602260589600e-01
3.570000000000000284e+01,6.950823068618774414e-01,4.218041002750396729e-01,6.946783065795898438e-01,4.091984927654266357e-01,6.939607262611389160e-01,4.117920100688934326e-01,6.931241154670715332e-01,4.212084114551544189e-01,6.931479573249816895e-01,4.405856430530548096e-01
3.580000000000000426e+01,6.950083374977111816e-01,4.147765934467315674e-01,6.949979662895202637e-01,4.032279551029205322e-01,6.942076683044433594e-01,4.055948257446289062e-01,6.931316852569580078e-01,4.141215980052947998e-01,6.926171779632568359e-01,4.317439496517181396e-01
3.589999999999999858e+01,6.951317787170410156e-01,4.083817303180694580e-01,6.956794261932373047e-01,3.974402844905853271e-01,6.947284936904907227e-01,3.997603654861450195e-01,6.933355927467346191e-01,4.076774716377258301e-01,6.923492550849914551e-01,4.236729443073272705e-01
3.600000000000000000e+01,6.954745650291442871e-01,4.024810791015625000e-01,6.968305706977844238e-01,3.916440010070800781e-01,6.956993341445922852e-01,3.939502835273742676e-01,6.937586665153503418e-01,4.017324149608612061e-01,6.923142075538635254e-01,4.163179397583007812e-01
3.610000000000000142e+01,6.962121129035949707e-01,3.967021703720092773e-01,6.984465122222900391e-01,3.858510255813598633e-01,6.971380710601806641e-01,3.881389200687408447e-01,6.945781111717224121e-01,3.959065675735473633e-01,6.924842596054077148e-01,4.096274673938751221e-01
3.620000000000000284e+01,6.974179148674011230e-01,3.909161388874053955e-01,7.005214691162109375e-01,3.800731897354125977e-01,6.990396380424499512e-01,3.823380768299102783e-01,6.958686709403991699e-01,3.900753855705261230e-01,6.928523182868957520e-01,4.035162627696990967e-01
3.630000000000000426e+01,6.990870833396911621e-01,3.851348459720611572e-01,7.030490040779113770e-01,3.743222057819366455e-01,7.013974785804748535e-01,3.765596151351928711e-01,6.976252794265747070e-01,3.842509686946868896e-01,6.935400962829589844e-01,3.976690769195556641e-01
3.639999999999999858e+01,7.012135386466979980e-01,3.793700933456420898e-01,7.061348557472229004e-01,3.684483170509338379e-01,7.042378783226013184e-01,3.707665801048278809e-01,6.998418569564819336e-01,3.784450888633728027e-01,6.946973204612731934e-01,3.918194174766540527e-01
3.650000000000000000e+01,7.037911415100097656e-01,3.736328482627868652e-01,7.099550962448120117e-01,3.622352182865142822e-01,7.077676057815551758e-01,3.646821379661560059e-01,7.025140523910522461e-01,3.726656138896942139e-01,6.963236927986145020e-01,3.859730362892150879e-01
3.660000000000000142e+01,7.069626450538635254e-01,3.677229881286621094e-01,7.147691249847412109e-01,3.557572066783905029e-01,7.121252417564392090e-01,3.582751452922821045e-01,7.058057188987731934e-01,3.666850328445434570e-01,6.984134912490844727e-01,3.801417946815490723e-01
3.670000000000000284e+01,7.108738422393798828e-01,3.614716231822967529e-01,7.207983136177062988e-01,3.491334617137908936e-01,7.176818847656250000e-01,3.516860306262969971e-01,7.098510861396789551e-01,3.603615760803222656e-01,7.009599208831787109e-01,3.743375241756439209e-01
3.680000000000000426e+01,7.158455848693847656e-01,3.549813330173492432e-01,7.281962633132934570e-01,3.426678180694580078e-01,7.245173454284667969e-01,3.451053798198699951e-01,7.150049209594726562e-01,3.538149595260620117e-01,7.040464878082275391e-01,3.684427142143249512e-01
3.689999999999999858e+01,7.220329642295837402e-01,3.483659327030181885e-01,7.374604940414428711e-01,3.365619182586669922e-01,7.329163551330566406e-01,3.388132750988006592e-01,7.213850617408752441e-01,3.471673429012298584e-01,7.078661918640136719e-01,3.622121512889862061e-01
3.700000000000000000e+01,7.296068072319030762e-01,3.419429957866668701e-01,7.491940855979919434e-01,3.309832513332366943e-01,7.436885833740234375e-01,3.330043852329254150e-01,7.291889786720275879e-01,3.407428264617919922e-01,7.126485705375671387e-01,3.557013273239135742e-01
3.710000000000000142e+01,7.391787767410278320e-01,3.359095454216003418e-01,7.631259560585021973e-01,3.259505629539489746e-01,7.567927241325378418e-01,3.277393281459808350e-01,7.391310930252075195e-01,3.347394764423370361e-01,7.186475396156311035e-01,3.490353524684906006e-01
3.720000000000000284e+01,7.512021064758300781e-01,3.304090201854705811e-01,7.791277766227722168e-01,3.215035200119018555e-01,7.719950079917907715e-01,3.230401873588562012e-01,7.515073418617248535e-01,3.292750716209411621e-01,7.260142564773559570e-01,3.425115048885345459e-01
3.730000000000000426e+01,7.653895020484924316e-01,3.254565000534057617e-01,7.971292734146118164e-01,3.176913559436798096e-01,7.892314791679382324e-01,3.189575970172882080e-01,7.660302519798278809e-01,3.243643641471862793e-01,7.352178096771240234e-01,3.363398313522338867e-01
3.739999999999999858e+01,7.816359400749206543e-01,3.210954368114471436e-01,8.170425295829772949e-01,3.145598173141479492e-01,8.084211945533752441e-01,3.155389428138732910e-01,7.826157808303833008e-01,3.200545608997344971e-01,7.469059824943542480e-01,3.306950926780700684e-01
3.750000000000000000e+01,7.998689413070678711e-01,3.173746466636657715e-01,8.387584686279296875e-01,3.121488392353057861e-01,8.294660449028015137e-01,3.128275275230407715e-01,8.011889457702636719e-01,3.163943290710449219e-01,7.608138322830200195e-01,3.255977332592010498e-01
3.760000000000000142e+01,8.199985027313232422e-01,3.143392205238342285e-01,8.617964386940002441e-01,3.103488981723785400e-01,8.520905375480651855e-01,3.108006417751312256e-01,8.216574192047119141e-01,3.134285807609558105e-01,7.768089175224304199e-01,3.210870623588562012e-01
3.770000000000000284e+01,8.419001698493957520e-01,3.120232224464416504e-01,8.858318924903869629e-01,3.090874254703521729e-01,8.757728934288024902e-01,3.093154132366180420e-01,8.438618183135986328e-01,3.111810386180877686e-01,7.948213219642639160e-01,3.172128796577453613e-01
3.780000000000000426e+01,8.650479912757873535e-01,3.102954328060150146e-01,9.107732772827148438e-01,3.083814084529876709e-01,9.004008769989013672e-01,3.083800673484802246e-01,8.672453165054321289e-01,3.095062375068664551e-01,8.147636651992797852e-01,3.140214085578918457e-01
3.789999999999999858e+01,8.891805410385131836e-01,3.091078996658325195e-01,9.365227222442626953e-01,3.082456290721893311e-01,9.258788824081420898e-01,3.080101609230041504e-01,8.916081786155700684e-01,3.083764314651489258e-01,8.365258574485778809e-01,3.115539550781250000e-01
3.800000000000000000e+01,9.142051935195922852e-01,3.084772527217864990e-01,9.629765152931213379e-01,3.086923360824584961e-01,9.521053433418273926e-01,3.082191050052642822e-01,9.168564677238464355e-01,3.078081309795379639e-01,8.596355319023132324e-01,3.097096979618072510e-01
3.810000000000000142e+01,9.400234818458557129e-01,3.084179162979125977e-01,9.900133013725280762e-01,3.097299635410308838e-01,9.789730310440063477e-01,3.090178370475769043e-01,9.428907632827758789e-01,3.078155219554901123e-01,8.837544322013854980e-01,3.084059655666351318e-01
3.820000000000000284e+01,9.665312170982360840e-01,3.089419603347778320e-01,1.017463564872741699e+00,3.113579750061035156e-01,1.006329059600830078e+00,3.104093670845031738e-01,9.696055054664611816e-01,3.084104657173156738e-01,9.087905883789062500e-01,3.076600134372711182e-01
3.830000000000000426e+01,9.935963749885559082e-01,3.100559115409851074e-01,1.045184135437011719e+00,3.135762214660644531e-01,1.034013032913208008e+00,3.123925328254699707e-01,9.968776702880859375e-01,3.096006214618682861e-01,9.346460700035095215e-01,3.074868619441986084e-01
3.839999999999999858e+01,1.021053194999694824e+00,3.117592930793762207e-01,1.073031902313232422e+00,3.163818418979644775e-01,1.061882972717285156e+00,3.149657845497131348e-01,1.024531364440917969e+00,3.113843202590942383e-01,9.612168073654174805e-01,3.078990876674652100e-01
3.850000000000000000e+01,1.048761367797851562e+00,3.140518665313720703e-01,1.100861430168151855e+00,3.197688460350036621e-01,1.089793920516967773e+00,3.181244134902954102e-01,1.052420735359191895e+00,3.137603998184204102e-01,9.883926510810852051e-01,3.089066743850708008e-01
3.860000000000000142e+01,1.076577544212341309e+00,3.169304430484771729e-01,1.128524661064147949e+00,3.237281441688537598e-01,1.117598772048950195e+00,3.218605816364288330e-01,1.080401778221130371e+00,3.167252540588378906e-01,1.016011357307434082e+00,3.105107843875885010e-01
3.870000000000000284e+01,1.104356169700622559e+00,3.203886151313781738e-01,1.155872464179992676e+00,3.282473683357238770e-01,1.145148158073425293e+00,3.261632323265075684e-01,1.108327269554138184e+00,3.202721178531646729e-01,1.043910384178161621e+00,3.127092123031616211e-01
3.880000000000000426e+01,1.131949424743652344e+00,3.244168758392333984e-01,1.182755231857299805e+00,3.333110809326171875e-01,1.172292351722717285e+00,3.310180604457855225e-01,1.136048555374145508e+00,3.243910074234008789e-01,1.071946382522583008e+00,3.154993355274200439e-01
3.889999999999999858e+01,1.159207701683044434e+00,3.290024995803833008e-01,1.209023118019104004e+00,3.389007151126861572e-01,1.198881268501281738e+00,3.364078700542449951e-01,1.163415431976318359e+00,3.290687501430511475e-01,1.099972605705261230e+00,3.188753128051757812e-01
3.900000000000000000e+01,1.185981631278991699e+00,3.341296017169952393e-01,1.234527707099914551e+00,3.449945747852325439e-01,1.224765539169311523e+00,3.423120975494384766e-01,1.190277457237243652e+00,3.342891335487365723e-01,1.127840042114257812e+00,3.228281438350677490e-01
3.910000000000000142e+01,1.212122321128845215e+00,3.397791981697082520e-01,1.259122014045715332e+00,3.515680134296417236e-01,1.249796986579895020e+00,3.487071990966796875e-01,1.216484546661376953e+00,3.400325179100036621e-01,1.155399084091186523e+00,3.273455798625946045e-01
3.920000000000000284e+01,1.237481236457824707e+00,3.459293246269226074e-01,1.282662153244018555e+00,3.585934638977050781e-01,1.273829936981201172e+00,3.555667698383331299e-01,1.241887927055358887e+00,3.462764918804168701e-01,1.182498455047607422e+00,3.324122726917266846e-01
3.930000000000000426e+01,1.261912345886230469e+00,3.525548577308654785e-01,1.305007219314575195e+00,3.660405278205871582e-01,1.296722412109375000e+00,3.628614842891693115e-01,1.266340374946594238e+00,3.529954552650451660e-01,1.208987832069396973e+00,3.380096554756164551e-01
3.939999999999999858e+01,1.285271644592285156e+00,3.596279025077819824e-01,1.325960159301757812e+00,3.739334046840667725e-01,1.318330049514770508e+00,3.705645501613616943e-01,1.289698362350463867e+00,3.601610958576202393e-01,1.234717369079589844e+00,3.441161513328552246e-01
3.950000000000000000e+01,1.307419180870056152e+00,3.671177923679351807e-01,1.345080018043518066e+00,3.824889361858367920e-01,1.338272213935852051e+00,3.788615167140960693e-01,1.311820864677429199e+00,3.677421212196350098e-01,1.259539246559143066e+00,3.507070243358612061e-01
3.960000000000000142e+01,1.328127861022949219e+00,3.750771284103393555e-01,1.362083673477172852e+00,3.916945755481719971e-01,1.356209874153137207e+00,3.878275156021118164e-01,1.332444429397583008e+00,3.758235871791839600e-01,1.283308029174804688e+00,3.577547371387481689e-01
3.970000000000000284e+01,1.346960544586181641e+00,3.837085664272308350e-01,1.376504778861999512e+00,4.015054106712341309e-01,1.371762275695800781e+00,3.974194526672363281e-01,1.351142883300781250e+00,3.845860362052917480e-01,1.305881738662719727e+00,3.652288913726806641e-01
3.980000000000000426e+01,1.363631606101989746e+00,3.929836750030517578e-01,1.388006210327148438e+00,4.118504822254180908e-01,1.384523987770080566e+00,4.075820446014404297e-01,1.367618322372436523e+00,3.939907252788543701e-01,1.327072739601135254e+00,3.731437921524047852e-01
3.989999999999999858e+01,1.377668976783752441e+00,4.028559923171997070e-01,1.396007537841796875e+00,4.225821197032928467e-01,1.394035816192626953e+00,4.182001054286956787e-01,1.381399512290954590e+00,4.039891958236694336e-01,1.346438407897949219e+00,3.817201852798461914e-01
4.000000000000000000e+01,1.388730764389038086e+00,4.132467806339263916e-01,1.399825811386108398e+00,4.334785342216491699e-01,1.399640321731567383e+00,4.290817081928253174e-01,1.392133951187133789e+00,4.144955873489379883e-01,1.363693237304687500e+00,3.909536302089691162e-01
4.010000000000000142e+01,1.396210551261901855e+00,4.239987134933471680e-01,1.399147391319274902e+00,4.443777501583099365e-01,1.400818228721618652e+00,4.400194585323333740e-01,1.399192333221435547e+00,4.253430664539337158e-01,1.378373980522155762e+00,4.007994830608367920e-01
4.020000000000000284e+01,1.399441242218017578e+00,4.348869323730468750e-01,1.393718242645263672e+00,4.551469385623931885e-01,1.397327780723571777e+00,4.508818686008453369e-01,1.401922702789306641e+00,4.363051056861877441e-01,1.390143394470214844e+00,4.111901819705963135e-01
4.030000000000000426e+01,1.398151874542236328e+00,4.457608163356781006e-01,1.384034514427185059e+00,4.657565355300903320e-01,1.389158487319946289e+00,4.615581631660461426e-01,1.400071620941162109e+00,4.472373425960540771e-01,1.398434281349182129e+00,4.219827353954315186e-01
4.039999999999999858e+01,1.392098188400268555e+00,4.564868509769439697e-01,1.371301293373107910e+00,4.764858782291412354e-01,1.377584815025329590e+00,4.722023606300354004e-01,1.393410921096801758e+00,4.580048024654388428e-01,1.402552604675292969e+00,4.329561293125152588e-01
4.050000000000000000e+01,1.381991505622863770e+00,4.670744240283966064e-01,1.355726122856140137e+00,4.877196252346038818e-01,1.363139867782592773e+00,4.832500517368316650e-01,1.382862210273742676e+00,4.686550199985504150e-01,1.402151346206665039e+00,4.439403712749481201e-01
4.060000000000000142e+01,1.368904948234558105e+00,4.778435528278350830e-01,1.337185859680175781e+00,4.994589090347290039e-01,1.345777630805969238e+00,4.948118627071380615e-01,1.369353055953979492e+00,4.795500636100769043e-01,1.396971464157104492e+00,4.548018574714660645e-01
4.070000000000000284e+01,1.352971911430358887e+00,4.891284108161926270e-01,1.315389752388000488e+00,5.119038820266723633e-01,1.325259685516357422e+00,5.069375038146972656e-01,1.352966189384460449e+00,4.909663796424865723e-01,1.387416720390319824e+00,4.654931724071502686e-01
4.080000000000000426e+01,1.334060907363891602e+00,5.009155869483947754e-01,1.290516734123229980e+00,5.256710052490234375e-01,1.301498174667358398e+00,5.201939940452575684e-01,1.333535432815551758e+00,5.029060244560241699e-01,1.374753952026367188e+00,4.762804508209228516e-01
4.089999999999999858e+01,1.311902523040771484e+00,5.134685039520263672e-01,1.262417793273925781e+00,5.409524440765380859e-01,1.274619340896606445e+00,5.349158048629760742e-01,1.310695409774780273e+00,5.157790184020996094e-01,1.359228849411010742e+00,4.875665009021759033e-01
4.100000000000000000e+01,1.286701560020446777e+00,5.273817181587219238e-01,1.230927586555480957e+00,5.576928257942199707e-01,1.244326949119567871e+00,5.512228012084960938e-01,1.284779906272888184e+00,5.300638079643249512e-01,1.340722918510437012e+00,4.993641078472137451e-01
4.110000000000000142e+01,1.258243799209594727e+00,5.428224205970764160e-01,1.196474194526672363e+00,5.750772953033447266e-01,1.210906267166137695e+00,5.684639811515808105e-01,1.255523204803466797e+00,5.459153056144714355e-01,1.318787574768066406e+00,5.119457840919494629e-01
4.120000000000000284e+01,1.226435303688049316e+00,5.596426129341125488e-01,1.159202337265014648e+00,5.927875638008117676e-01,1.174581050872802734e+00,5.861926674842834473e-01,1.222942352294921875e+00,5.630341768264770508e-01,1.293702244758605957e+00,5.258551836013793945e-01
4.130000000000000426e+01,1.191701531410217285e+00,5.770468711853027344e-01,1.120676636695861816e+00,6.086281538009643555e-01,1.136133432388305664e+00,6.031791567802429199e-01,1.187427401542663574e+00,5.806943774223327637e-01,1.265354752540588379e+00,5.412960648536682129e-01
4.139999999999999858e+01,1.154225587844848633e+00,5.946584939956665039e-01,1.082406878471374512e+00,6.211937069892883301e-01,1.097559332847595215e+00,6.170781850814819336e-01,1.149289131164550781e+00,5.983330607414245605e-01,1.233569145202636719e+00,5.582230091094970703e-01
4.150000000000000000e+01,1.115763902664184570e+00,6.100824475288391113e-01,1.045092463493347168e+00,6.304425001144409180e-01,1.059678912162780762e+00,6.276545524597167969e-01,1.110502004623413086e+00,6.133634448051452637e-01,1.198777079582214355e+00,5.758109092712402344e-01
4.160000000000000142e+01,1.077651381492614746e+00,6.222195625305175781e-01,1.009411215782165527e+00,6.363839507102966309e-01,1.023150801658630371e+00,6.349169015884399414e-01,1.072181344032287598e+00,6.250703334808349609e-01,1.161128044128417969e+00,5.937365293502807617e-01
4.170000000000000284e+01,1.040572643280029297e+00,6.310472488403320312e-01,9.765974283218383789e-01,6.387903690338134766e-01,9.890303611755371094e-01,6.387062668800354004e-01,1.035008788108825684e+00,6.334415078163146973e-01,1.122207880020141602e+00,6.097711920738220215e-01
4.180000000000000426e+01,1.005228042602539062e+00,6.365662217140197754e-01,9.470180869102478027e-01,6.379362940788269043e-01,9.581421613693237305e-01,6.390547156333923340e-01,9.998473525047302246e-01,6.384037137031555176e-01,1.083540320396423340e+00,6.224969029426574707e-01
4.189999999999999858e+01,9.728390574455261230e-01,6.385619044303894043e-01,9.201291799545288086e-01,6.345406770706176758e-01,9.303748607635498047e-01,6.364727020263671875e-01,9.678435921669006348e-01,6.398074030876159668e-01,1.045831441879272461e+00,6.318717002868652344e-01
4.200000000000000000e+01,9.436808824539184570e-01,6.373543739318847656e-01,8.947318196296691895e-01,6.295421719551086426e-01,9.044333100318908691e-01,6.320158243179321289e-01,9.390892982482910156e-01,6.380684971809387207e-01,1.009826183319091797e+00,6.378746628761291504e-01
4.210000000000000142e+01,9.170005917549133301e-01,6.337633132934570312e-01,8.706799149513244629e-01,6.232219338417053223e-01,8.798776865005493164e-01,6.261444091796875000e-01,9.126838445663452148e-01,6.340769529342651367e-01,9.768184423446655273e-01,6.402618288993835449e-01
4.220000000000000284e+01,8.917661309242248535e-01,6.286180615425109863e-01,8.478731513023376465e-01,6.158075332641601562e-01,8.566038608551025391e-01,6.190982460975646973e-01,8.876990675926208496e-01,6.285914778709411621e-01,9.470676183700561523e-01,6.393705606460571289e-01
4.230000000000000426e+01,8.678650856018066406e-01,6.221772432327270508e-01,8.262643814086914062e-01,6.074746847152709961e-01,8.345181941986083984e-01,6.110856533050537109e-01,8.640274405479431152e-01,6.218621730804443359e-01,9.201567769050598145e-01,6.358571052551269531e-01
4.239999999999999858e+01,8.451985120773315430e-01,6.146650314331054688e-01,8.063013553619384766e-01,5.981431603431701660e-01,8.138373494148254395e-01,6.021382212638854980e-01,8.415721654891967773e-01,6.141065359115600586e-01,8.947817683219909668e-01,6.307299137115478516e-01
4.250000000000000000e+01,8.237656354904174805e-01,6.062313318252563477e-01,7.881356477737426758e-01,5.879079699516296387e-01,7.949484586715698242e-01,5.922226309776306152e-01,8.203495144844055176e-01,6.054609417915344238e-01,8.707484602928161621e-01,6.242952942848205566e-01
4.260000000000000142e+01,8.040347099304199219e-01,5.967900753021240234e-01,7.717705965042114258e-01,5.769296288490295410e-01,7.778629660606384277e-01,5.815014243125915527e-01,8.008478879928588867e-01,5.958276391029357910e-01,8.479573130607604980e-01,6.167792081832885742e-01
4.270000000000000284e+01,7.861009240150451660e-01,5.864655971527099609e-01,7.571944594383239746e-01,5.653617978096008301e-01,7.625748515129089355e-01,5.701311230659484863e-01,7.831509709358215332e-01,5.853350162506103516e-01,8.263326883316040039e-01,6.083706021308898926e-01
4.280000000000000426e+01,7.699657082557678223e-01,5.754175186157226562e-01,7.443812489509582520e-01,5.533497929573059082e-01,7.490636110305786133e-01,5.582605004310607910e-01,7.672578096389770508e-01,5.741421580314636230e-01,8.062816262245178223e-01,5.990028977394104004e-01
4.289999999999999858e+01,7.556154131889343262e-01,5.637982487678527832e-01,7.332925796508789062e-01,5.410313010215759277e-01,7.372953295707702637e-01,5.460303425788879395e-01,7.531522512435913086e-01,5.624006986618041992e-01,7.880352735519409180e-01,5.887273550033569336e-01
4.300000000000000000e+01,7.430226802825927734e-01,5.517522692680358887e-01,7.238786220550537109e-01,5.285346508026123047e-01,7.272244691848754883e-01,5.335729718208312988e-01,7.408045530319213867e-01,5.502544641494750977e-01,7.715972065925598145e-01,5.777052640914916992e-01
4.310000000000000142e+01,7.321476340293884277e-01,5.394158959388732910e-01,7.160796523094177246e-01,5.159794092178344727e-01,7.187949419021606445e-01,5.210113525390625000e-01,7.301727533340454102e-01,5.378386378288269043e-01,7.569555044174194336e-01,5.660907030105590820e-01
4.320000000000000284e+01,7.229391932487487793e-01,5.269164443016052246e-01,7.098274230957031250e-01,5.034756064414978027e-01,7.119417190551757812e-01,5.084596276283264160e-01,7.212040424346923828e-01,5.252795815467834473e-01,7.440842390060424805e-01,5.540297031402587891e-01
4.330000000000000426e+01,7.153366804122924805e-01,5.143722891807556152e-01,7.050464749336242676e-01,4.911236763000488281e-01,7.065916061401367188e-01,4.960219562053680420e-01,7.138360738754272461e-01,5.126942992210388184e-01,7.329447865486145020e-01,5.416604876518249512e-01
4.339999999999999858e+01,7.092708945274353027e-01,5.018920302391052246e-01,7.016550898551940918e-01,4.790145158767700195e-01,7.026651501655578613e-01,4.837931692600250244e-01,7.079979777336120605e-01,5.001904368400573730e-01,7.234870791435241699e-01,5.291122198104858398e-01
4.350000000000000000e+01,7.046655416488647461e-01,4.895749092102050781e-01,6.995112299919128418e-01,4.672767817974090576e-01,7.000774145126342773e-01,4.718583524227142334e-01,7.036121487617492676e-01,4.878660142421722412e-01,7.156513333320617676e-01,5.165047645568847656e-01
4.360000000000000142e+01,7.014384269714355469e-01,4.775107502937316895e-01,6.980079412460327148e-01,4.563835263252258301e-01,6.983898878097534180e-01,4.605815112590789795e-01,7.005951404571533203e-01,4.758093655109405518e-01,7.093689441680908203e-01,5.039485692977905273e-01
4.370000000000000284e+01,6.994074583053588867e-01,4.658600687980651855e-01,6.968776583671569824e-01,4.463913738727569580e-01,6.971305608749389648e-01,4.502310156822204590e-01,6.987013220787048340e-01,4.642317593097686768e-01,7.045640945434570312e-01,4.915446341037750244e-01
4.380000000000000426e+01,6.979549527168273926e-01,4.550894796848297119e-01,6.960621476173400879e-01,4.372393786907196045e-01,6.962000727653503418e-01,4.407456815242767334e-01,6.973245143890380859e-01,4.535681307315826416e-01,7.011548876762390137e-01,4.793843030929565430e-01
4.389999999999999858e+01,6.968623399734497070e-01,4.452115595340728760e-01,6.955276131629943848e-01,4.288696646690368652e-01,6.955636739730834961e-01,4.320661723613739014e-01,6.962950825691223145e-01,4.437915980815887451e-01,6.990047097206115723e-01,4.675915837287902832e-01
4.400000000000000000e+01,6.960799694061279297e-01,4.361656308174133301e-01,6.952430009841918945e-01,4.212276041507720947e-01,6.951891183853149414e-01,4.241364598274230957e-01,6.955710053443908691e-01,4.348415434360504150e-01,6.975079774856567383e-01,4.566403925418853760e-01
4.410000000000000142e+01,6.955745220184326172e-01,4.278942048549652100e-01,6.951797604560852051e-01,4.142616391181945801e-01,6.950470209121704102e-01,4.169037044048309326e-01,6.951192617416381836e-01,4.266607165336608887e-01,6.963872313499450684e-01,4.465960264205932617e-01
4.420000000000000284e+01,6.953152418136596680e-01,4.203432202339172363e-01,6.953118443489074707e-01,4.079234004020690918e-01,6.951102614402770996e-01,4.103182852268218994e-01,6.949094533920288086e-01,4.191952049732208252e-01,6.955822706222534180e-01,4.373971521854400635e-01
4.430000000000000426e+01,6.952741742134094238e-01,4.134616255760192871e-01,6.956733465194702148e-01,4.020521938800811768e-01,6.953738331794738770e-01,4.042928814888000488e-01,6.949136853218078613e-01,4.123941361904144287e-01,6.950592398643493652e-01,4.289853572845458984e-01
4.439999999999999858e+01,6.954264044761657715e-01,4.071987569332122803e-01,6.964440345764160156e-01,3.962764441967010498e-01,6.959659457206726074e-01,3.985154032707214355e-01,6.951110363006591797e-01,4.062001109123229980e-01,6.947869658470153809e-01,4.213056564331054688e-01
4.450000000000000000e+01,6.958249807357788086e-01,4.013614654541015625e-01,6.976823210716247559e-01,3.904944360256195068e-01,6.970250010490417480e-01,3.927312493324279785e-01,6.955758929252624512e-01,4.003824889659881592e-01,6.947366595268249512e-01,4.143062531948089600e-01
4.460000000000000142e+01,6.966508626937866211e-01,3.955864906311035156e-01,6.993830800056457520e-01,3.847179710865020752e-01,6.985489130020141602e-01,3.869481086730957031e-01,6.964854598045349121e-01,3.945967853069305420e-01,6.948822140693664551e-01,4.079383015632629395e-01
4.470000000000000284e+01,6.979435682296752930e-01,3.898066282272338867e-01,7.015405893325805664e-01,3.789588809013366699e-01,7.005321979522705078e-01,3.811777830123901367e-01,6.978617310523986816e-01,3.888082504272460938e-01,6.952536702156066895e-01,4.020478129386901855e-01
4.480000000000000426e+01,6.996979117393493652e-01,3.840337395668029785e-01,7.041503787040710449e-01,3.732250928878784180e-01,7.029684185981750488e-01,3.754321038722991943e-01,6.996995210647583008e-01,3.830288052558898926e-01,6.960296630859375000e-01,3.962613642215728760e-01
4.489999999999999858e+01,7.019082903861999512e-01,3.782796263694763184e-01,7.073729634284973145e-01,3.672928214073181152e-01,7.059236764907836914e-01,3.696164786815643311e-01,7.019927501678466797e-01,3.772701919078826904e-01,6.972739696502685547e-01,3.904687464237213135e-01
4.500000000000000000e+01,7.045760750770568848e-01,3.725427091121673584e-01,7.113417387008666992e-01,3.610194623470306396e-01,7.095978856086730957e-01,3.634743690490722656e-01,7.047571539878845215e-01,3.715100586414337158e-01,6.989815831184387207e-01,3.846818208694458008e-01
4.510000000000000142e+01,7.078841924667358398e-01,3.665714859962463379e-01,7.164047956466674805e-01,3.545206785202026367e-01,7.141839265823364258e-01,3.570388555526733398e-01,7.081943154335021973e-01,3.654761016368865967e-01,7.011467814445495605e-01,3.789123594760894775e-01
4.520000000000000284e+01,7.119546532630920410e-01,3.602619469165802002e-01,7.226860523223876953e-01,3.479112684726715088e-01,7.199826836585998535e-01,3.504384160041809082e-01,7.124305367469787598e-01,3.591126799583435059e-01,7.037646770477294922e-01,3.731687366962432861e-01
4.530000000000000426e+01,7.171652913093566895e-01,3.537456393241882324e-01,7.303688526153564453e-01,3.415126204490661621e-01,7.271112203598022461e-01,3.439354300498962402e-01,7.178502082824707031e-01,3.525608777999877930e-01,7.069941759109497070e-01,3.672298192977905273e-01
4.539999999999999858e+01,7.236037254333496094e-01,3.471478223800659180e-01,7.401221990585327148e-01,3.355202972888946533e-01,7.359400391578674316e-01,3.377544581890106201e-01,7.245237827301025391e-01,3.459790647029876709e-01,7.109704017639160156e-01,3.609493374824523926e-01
4.550000000000000000e+01,7.314763665199279785e-01,3.407870531082153320e-01,7.523114085197448730e-01,3.300631046295166016e-01,7.472171187400817871e-01,3.320842981338500977e-01,7.327014803886413574e-01,3.396674990653991699e-01,7.160392999649047852e-01,3.544420599937438965e-01
4.560000000000000142e+01,7.415262460708618164e-01,3.348580598831176758e-01,7.666480541229248047e-01,3.251556754112243652e-01,7.607455849647521973e-01,3.269576430320739746e-01,7.431828379631042480e-01,3.338201940059661865e-01,7.223271727561950684e-01,3.478236496448516846e-01
4.570000000000000284e+01,7.539845705032348633e-01,3.294676244258880615e-01,7.830379605293273926e-01,3.208431899547576904e-01,7.763519883155822754e-01,3.224064111709594727e-01,7.560272812843322754e-01,3.285149037837982178e-01,7.300186753273010254e-01,3.414161503314971924e-01
4.580000000000000426e+01,7.685672044754028320e-01,3.246302902698516846e-01,8.014070391654968262e-01,3.171741664409637451e-01,7.939692139625549316e-01,3.184804022312164307e-01,7.709743976593017578e-01,3.237694203853607178e-01,7.397849559783935547e-01,3.354156911373138428e-01
4.589999999999999858e+01,7.851945757865905762e-01,3.203936815261840820e-01,8.216644525527954102e-01,3.141933977603912354e-01,8.135128617286682129e-01,3.152259886264801025e-01,7.879569530487060547e-01,3.196337521076202393e-01,7.519893050193786621e-01,3.299509286880493164e-01
4.600000000000000000e+01,8.037906289100646973e-01,3.168059885501861572e-01,8.436719179153442383e-01,3.119294345378875732e-01,8.348816037178039551e-01,3.126854598522186279e-01,8.068960905075073242e-01,3.161554336547851562e-01,7.663429379463195801e-01,3.250363469123840332e-01
4.610000000000000142e+01,8.242626190185546875e-01,3.139114379882812500e-01,8.668866753578186035e-01,3.102426528930664062e-01,8.576995134353637695e-01,3.107920289039611816e-01,8.276957869529724121e-01,3.133780956268310547e-01,7.827525138854980469e-01,3.207174837589263916e-01
4.620000000000000284e+01,8.464433550834655762e-01,3.117273747920989990e-01,8.910788297653198242e-01,3.090971410274505615e-01,8.815307617187500000e-01,3.094335198402404785e-01,8.501313328742980957e-01,3.112968206405639648e-01,8.011441230773925781e-01,3.170429170131683350e-01
4.630000000000000426e+01,8.697749376296997070e-01,3.101052641868591309e-01,9.161555767059326172e-01,3.085094392299652100e-01,9.062837362289428711e-01,3.086268603801727295e-01,8.736537098884582520e-01,3.097622692584991455e-01,8.214266300201416016e-01,3.140574395656585693e-01
4.639999999999999858e+01,8.940728902816772461e-01,3.090263307094573975e-01,9.420180320739746094e-01,3.084937930107116699e-01,9.318618774414062500e-01,3.083872199058532715e-01,8.981282114982604980e-01,3.087744414806365967e-01,8.434601426124572754e-01,3.117896020412445068e-01
4.650000000000000000e+01,9.192435741424560547e-01,3.085068762302398682e-01,9.685614705085754395e-01,3.090620338916778564e-01,9.581625461578369141e-01,3.087273240089416504e-01,9.234603047370910645e-01,3.083491921424865723e-01,8.667000532150268555e-01,3.100994527339935303e-01
4.660000000000000142e+01,9.451874494552612305e-01,3.085609674453735352e-01,9.956472516059875488e-01,3.102197647094726562e-01,9.850690364837646484e-01,3.096564114093780518e-01,9.495491981506347656e-01,3.085000216960906982e-01,8.909186720848083496e-01,3.089512586593627930e-01
4.670000000000000284e+01,9.717989563941955566e-01,3.092000186443328857e-01,1.023113489151000977e+00,3.119665682315826416e-01,1.012414813041687012e+00,3.111748695373535156e-01,9.762876033782958984e-01,3.092380464076995850e-01,9.160231947898864746e-01,3.083614408969879150e-01
4.680000000000000426e+01,9.989303946495056152e-01,3.104281723499298096e-01,1.050820231437683105e+00,3.143021464347839355e-01,1.040056109428405762e+00,3.132827877998352051e-01,1.003521084785461426e+00,3.105661571025848389e-01,9.419146180152893066e-01,3.083443045616149902e-01
4.689999999999999858e+01,1.026425600051879883e+00,3.122453987598419189e-01,1.078624486923217773e+00,3.172230422496795654e-01,1.067850708961486816e+00,3.159779906272888184e-01,1.031095266342163086e+00,3.124841153621673584e-01,9.684880375862121582e-01,3.089117705821990967e-01
4.700000000000000000e+01,1.054143905639648438e+00,3.146509826183319092e-01,1.106379747390747070e+00,3.207226991653442383e-01,1.095653533935546875e+00,3.192549943923950195e-01,1.058869481086730957e+00,3.149906694889068604e-01,9.956096410751342773e-01,3.100700676441192627e-01
4.710000000000000142e+01,1.081942319869995117e+00,3.176410794258117676e-01,1.133938550949096680e+00,3.247912526130676270e-01,1.123317360877990723e+00,3.231054246425628662e-01,1.086699128150939941e+00,3.180814385414123535e-01,1.023112893104553223e+00,3.118182718753814697e-01
4.720000000000000284e+01,1.109674334526062012e+00,3.212086856365203857e-01,1.161151647567749023e+00,3.294157385826110840e-01,1.150693535804748535e+00,3.275174200534820557e-01,1.114437937736511230e+00,3.217489719390869141e-01,1.050857186317443848e+00,3.141560852527618408e-01
4.730000000000000426e+01,1.137191891670227051e+00,3.253437280654907227e-01,1.187869548797607422e+00,3.345801234245300293e-01,1.177632451057434082e+00,3.324761688709259033e-01,1.141937017440795898e+00,3.259825110435485840e-01,1.078699111938476562e+00,3.170800209045410156e-01
4.739999999999999858e+01,1.164345860481262207e+00,3.300327956676483154e-01,1.213943123817443848e+00,3.402652144432067871e-01,1.203984618186950684e+00,3.379636406898498535e-01,1.169047117233276367e+00,3.307681977748870850e-01,1.106492519378662109e+00,3.205833733081817627e-01
4.750000000000000000e+01,1.190986871719360352e+00,3.352594971656799316e-01,1.239224314689636230e+00,3.464487493038177490e-01,1.229601383209228516e+00,3.439587354660034180e-01,1.195618629455566406e+00,3.360891044139862061e-01,1.134089469909667969e+00,3.246565461158752441e-01
4.760000000000000142e+01,1.216965556144714355e+00,3.410041928291320801e-01,1.263566851615905762e+00,3.531055450439453125e-01,1.254335999488830566e+00,3.504374623298645020e-01,1.221502423286437988e+00,3.419250845909118652e-01,1.161340475082397461e+00,3.292864561080932617e-01
4.770000000000000284e+01,1.242134571075439453e+00,3.472443521022796631e-01,1.286827921867370605e+00,3.602074384689331055e-01,1.278043627738952637e+00,3.573727011680603027e-01,1.246550798416137695e+00,3.482529819011688232e-01,1.188095927238464355e+00,3.344570100307464600e-01
4.780000000000000426e+01,1.266348004341125488e+00,3.539543151855468750e-01,1.308867454528808594e+00,3.677235245704650879e-01,1.300583124160766602e+00,3.647346496582031250e-01,1.270618438720703125e+00,3.550466895103454590e-01,1.214206218719482422e+00,3.401490449905395508e-01
4.789999999999999858e+01,1.289463043212890625e+00,3.611057698726654053e-01,1.329437851905822754e+00,3.757251501083374023e-01,1.321789264678955078e+00,3.725176453590393066e-01,1.293562889099121094e+00,3.622772991657257080e-01,1.239523410797119141e+00,3.463402688503265381e-01
4.800000000000000000e+01,1.311340212821960449e+00,3.686673641204833984e-01,1.348109364509582520e+00,3.844018876552581787e-01,1.341236829757690430e+00,3.809374868869781494e-01,1.315244555473327637e+00,3.699139058589935303e-01,1.263900995254516602e+00,3.530053794384002686e-01
4.810000000000000142e+01,1.331694245338439941e+00,3.767445981502532959e-01,1.364590048789978027e+00,3.937187492847442627e-01,1.358629584312438965e+00,3.900143206119537354e-01,1.335315942764282227e+00,3.781156837940216064e-01,1.287195444107055664e+00,3.601162433624267578e-01
4.820000000000000284e+01,1.350115776062011719e+00,3.854981362819671631e-01,1.378409981727600098e+00,4.036282002925872803e-01,1.373528361320495605e+00,3.997046947479248047e-01,1.353412389755249023e+00,3.869889080524444580e-01,1.309267163276672363e+00,3.676419556140899658e-01
4.830000000000000426e+01,1.366295099258422852e+00,3.948864340782165527e-01,1.389218091964721680e+00,4.140467047691345215e-01,1.385580420494079590e+00,4.099461138248443604e-01,1.369183778762817383e+00,3.964905440807342529e-01,1.329868197441101074e+00,3.756537735462188721e-01
4.839999999999999858e+01,1.379772543907165527e+00,4.048600196838378906e-01,1.396396040916442871e+00,4.248110651969909668e-01,1.394249796867370605e+00,4.206046164035797119e-01,1.382198929786682129e+00,4.065677225589752197e-01,1.348567724227905273e+00,3.843416273593902588e-01
4.850000000000000000e+01,1.390173316001892090e+00,4.153265357017517090e-01,1.399291515350341797e+00,4.356965720653533936e-01,1.398857951164245605e+00,4.314694702625274658e-01,1.392035245895385742e+00,4.171141088008880615e-01,1.365074515342712402e+00,3.936705589294433594e-01
4.860000000000000142e+01,1.396864652633666992e+00,4.261141419410705566e-01,1.397651076316833496e+00,4.465579390525817871e-01,1.399013996124267578e+00,4.423605203628540039e-01,1.398043990135192871e+00,4.279456734657287598e-01,1.378917336463928223e+00,4.035930037498474121e-01
4.870000000000000284e+01,1.399225473403930664e+00,4.370003640651702881e-01,1.391239047050476074e+00,4.572612345218658447e-01,1.394464373588562012e+00,4.531462788581848145e-01,1.399664402008056641e+00,4.388480782508850098e-01,1.389746427536010742e+00,4.140256047248840332e-01
4.880000000000000426e+01,1.397020339965820312e+00,4.478466808795928955e-01,1.380903840065002441e+00,4.678414463996887207e-01,1.385447502136230469e+00,4.637542068958282471e-01,1.396663904190063477e+00,4.496885836124420166e-01,1.396942615509033203e+00,4.248052239418029785e-01
4.889999999999999858e+01,1.390047669410705566e+00,4.585213363170623779e-01,1.367613077163696289e+00,4.786399006843566895e-01,1.373261332511901855e+00,4.744072556495666504e-01,1.388943791389465332e+00,4.603462219238281250e-01,1.399851679801940918e+00,4.357068240642547607e-01
4.900000000000000000e+01,1.379342794418334961e+00,4.690965414047241211e-01,1.351469993591308594e+00,4.899569749832153320e-01,1.358235836029052734e+00,4.855296015739440918e-01,1.377712965011596680e+00,4.709436297416687012e-01,1.398217916488647461e+00,4.465844929218292236e-01
4.910000000000000142e+01,1.365720748901367188e+00,4.799549579620361328e-01,1.332340478897094727e+00,5.017745494842529297e-01,1.340274333953857422e+00,4.971601963043212891e-01,1.363602042198181152e+00,4.819032251834869385e-01,1.391805171966552734e+00,4.573040604591369629e-01
4.920000000000000284e+01,1.349230885505676270e+00,4.913298487663269043e-01,1.309966325759887695e+00,5.144015550613403320e-01,1.319141268730163574e+00,5.093892812728881836e-01,1.346597194671630859e+00,4.933771193027496338e-01,1.381458520889282227e+00,4.678996503353118896e-01
4.930000000000000426e+01,1.329733490943908691e+00,5.032067298889160156e-01,1.284561395645141602e+00,5.284073948860168457e-01,1.294903755187988281e+00,5.228486657142639160e-01,1.326524376869201660e+00,5.053726434707641602e-01,1.368151783943176270e+00,4.787130951881408691e-01
4.939999999999999858e+01,1.306997060775756836e+00,5.159743428230285645e-01,1.255880117416381836e+00,5.439496040344238281e-01,1.267507553100585938e+00,5.377914905548095703e-01,1.303220987319946289e+00,5.183952450752258301e-01,1.351988911628723145e+00,4.900458455085754395e-01
4.950000000000000000e+01,1.281230926513671875e+00,5.301480889320373535e-01,1.223877787590026855e+00,5.608154535293579102e-01,1.236707687377929688e+00,5.542709231376647949e-01,1.276852488517761230e+00,5.328589081764221191e-01,1.332833170890808105e+00,5.018812417984008789e-01
4.960000000000000142e+01,1.252152681350708008e+00,5.458744168281555176e-01,1.188965439796447754e+00,5.782391428947448730e-01,1.202889204025268555e+00,5.715128183364868164e-01,1.247112631797790527e+00,5.488992333412170410e-01,1.310394287109375000e+00,5.145472884178161621e-01
4.970000000000000284e+01,1.219809174537658691e+00,5.628206729888916016e-01,1.151368498802185059e+00,5.957813858985900879e-01,1.166202187538146973e+00,5.891900062561035156e-01,1.214200377464294434e+00,5.659843683242797852e-01,1.284914731979370117e+00,5.285965800285339355e-01
4.980000000000000426e+01,1.184570908546447754e+00,5.802929401397705078e-01,1.112937927246093750e+00,6.109609007835388184e-01,1.127821564674377441e+00,6.055675745010375977e-01,1.178393959999084473e+00,5.835727453231811523e-01,1.256148695945739746e+00,5.441870689392089844e-01
4.989999999999999858e+01,1.146766066551208496e+00,5.977010130882263184e-01,1.074906945228576660e+00,6.228522658348083496e-01,1.089529514312744141e+00,6.187404990196228027e-01,1.140257954597473145e+00,6.007317900657653809e-01,1.224055647850036621e+00,5.610991120338439941e-01
5.000000000000000000e+01,1.108360767364501953e+00,6.124883890151977539e-01,1.037955641746520996e+00,6.314375400543212891e-01,1.052062392234802246e+00,6.286047697067260742e-01,1.101819992065429688e+00,6.149700880050659180e-01,1.189046144485473633e+00,5.785682201385498047e-01
5.010000000000000142e+01,1.070438623428344727e+00,6.239835619926452637e-01,1.002803802490234375e+00,6.367091536521911621e-01,1.016064167022705078e+00,6.351805925369262695e-01,1.063988208770751953e+00,6.259039640426635742e-01,1.151352882385253906e+00,5.961450338363647461e-01
5.020000000000000284e+01,1.033672213554382324e+00,6.321760416030883789e-01,9.706572294235229492e-01,6.384652853012084961e-01,9.826664328575134277e-01,6.382766366004943848e-01,1.027425885200500488e+00,6.335342526435852051e-01,1.112844347953796387e+00,6.113290786743164062e-01
5.030000000000000426e+01,9.988298416137695312e-01,6.370370984077453613e-01,9.417398571968078613e-01,6.370510458946228027e-01,9.524956941604614258e-01,6.380283236503601074e-01,9.930253028869628906e-01,6.377761363983154297e-01,1.074741959571838379e+00,6.232180595397949219e-01
5.039999999999999858e+01,9.670713543891906738e-01,6.383969187736511230e-01,9.151661992073059082e-01,6.333502531051635742e-01,9.252229332923889160e-01,6.350511908531188965e-01,9.618074893951416016e-01,6.385467648506164551e-01,1.037726521492004395e+00,6.317942738533020020e-01
5.050000000000000000e+01,9.385265111923217773e-01,6.366474628448486328e-01,8.900279402732849121e-01,6.281147599220275879e-01,8.995468616485595703e-01,6.303666830062866211e-01,9.337470531463623047e-01,6.363147497177124023e-01,1.002539277076721191e+00,6.370404362678527832e-01
5.060000000000000142e+01,9.121271967887878418e-01,6.327567696571350098e-01,8.662160038948059082e-01,6.215996146202087402e-01,8.752374649047851562e-01,6.243091821670532227e-01,9.076120257377624512e-01,6.321149468421936035e-01,9.703873991966247559e-01,6.387580633163452148e-01
5.070000000000000284e+01,8.871499896049499512e-01,6.273625493049621582e-01,8.436322212219238281e-01,6.140267848968505859e-01,8.521927595138549805e-01,6.171129941940307617e-01,8.828783631324768066e-01,6.264612674713134766e-01,9.414692521095275879e-01,6.373062133789062500e-01
5.080000000000000426e+01,8.634871244430541992e-01,6.207159757614135742e-01,8.223075270652770996e-01,6.055286526679992676e-01,8.303335309028625488e-01,6.089749932289123535e-01,8.594406247138977051e-01,6.195983886718750000e-01,9.149155020713806152e-01,6.335607171058654785e-01
5.089999999999999858e+01,8.410416841506958008e-01,6.130355000495910645e-01,8.027099370956420898e-01,5.960223674774169922e-01,8.100423216819763184e-01,5.998458266258239746e-01,8.372036218643188477e-01,6.117392182350158691e-01,8.897951841354370117e-01,6.282863020896911621e-01
5.100000000000000000e+01,8.199017643928527832e-01,6.044225096702575684e-01,7.849096059799194336e-01,5.856446623802185059e-01,7.915441989898681641e-01,5.897821784019470215e-01,8.163418173789978027e-01,6.029388904571533203e-01,8.659994602203369141e-01,6.217373609542846680e-01
5.110000000000000142e+01,8.005191087722778320e-01,5.948066115379333496e-01,7.689066529273986816e-01,5.745546817779541016e-01,7.748456597328186035e-01,5.789455175399780273e-01,7.972624897956848145e-01,5.931535959243774414e-01,8.434303998947143555e-01,6.141353249549865723e-01
5.120000000000000284e+01,7.829339504241943359e-01,5.843385457992553711e-01,7.546865940093994141e-01,5.629041194915771484e-01,7.599378824234008789e-01,5.674905180931091309e-01,7.799829840660095215e-01,5.825439691543579102e-01,8.221108317375183105e-01,6.056160330772399902e-01
5.130000000000000426e+01,7.671451568603515625e-01,5.731764435768127441e-01,7.422209978103637695e-01,5.508370399475097656e-01,7.467975020408630371e-01,5.555643439292907715e-01,7.644991278648376465e-01,5.712671875953674316e-01,8.025138974189758301e-01,5.960927009582519531e-01
5.139999999999999858e+01,7.531362771987915039e-01,5.614714026451110840e-01,7.314693331718444824e-01,5.384889841079711914e-01,7.353884577751159668e-01,5.433058142662048340e-01,7.507922053337097168e-01,5.594729185104370117e-01,7.847157120704650879e-01,5.856989026069641113e-01
5.150000000000000000e+01,7.408774495124816895e-01,5.493663549423217773e-01,7.223796248435974121e-01,5.259864926338195801e-01,7.256630063056945801e-01,5.308453440666198730e-01,7.388299107551574707e-01,5.473027229309082031e-01,7.687165141105651855e-01,5.745935440063476562e-01
5.160000000000000142e+01,7.303265333175659180e-01,5.369957685470581055e-01,7.148908376693725586e-01,5.134472250938415527e-01,7.175634503364562988e-01,5.183037519454956055e-01,7.285682559013366699e-01,5.348895788192749023e-01,7.545014023780822754e-01,5.629286766052246094e-01
5.170000000000000284e+01,7.214307785034179688e-01,5.244852304458618164e-01,7.089330554008483887e-01,5.009791851043701172e-01,7.110230922698974609e-01,5.057930946350097656e-01,7.199525237083435059e-01,5.223576426506042480e-01,7.420420050621032715e-01,5.508481860160827637e-01
5.180000000000000426e+01,7.141276597976684570e-01,5.119510889053344727e-01,7.044297456741333008e-01,4.886810779571533203e-01,7.059678435325622559e-01,4.934153258800506592e-01,7.129185795783996582e-01,5.098217129707336426e-01,7.312974929809570312e-01,5.384877324104309082e-01
5.189999999999999858e+01,7.083467245101928711e-01,4.995003342628479004e-01,7.012980580329895020e-01,4.766418039798736572e-01,7.023169994354248047e-01,4.812633991241455078e-01,7.073946595191955566e-01,4.973872005939483643e-01,7.222158908843994141e-01,5.259739756584167480e-01
5.200000000000000000e+01,7.040103077888488770e-01,4.872303903102874756e-01,6.993276476860046387e-01,4.650447368621826172e-01,6.999699473381042480e-01,4.694334268569946289e-01,7.033020853996276855e-01,4.851498603820800781e-01,7.147358059883117676e-01,5.134243965148925781e-01
5.210000000000000142e+01,7.010353207588195801e-01,4.752290546894073486e-01,6.979040503501892090e-01,4.543435871601104736e-01,6.983756422996520996e-01,4.583706855773925781e-01,7.005567550659179688e-01,4.731958210468292236e-01,7.087873816490173340e-01,5.009472370147705078e-01
5.220000000000000284e+01,6.991569995880126953e-01,4.637230038642883301e-01,6.968338489532470703e-01,4.445303082466125488e-01,6.971780657768249512e-01,4.482196867465972900e-01,6.987971067428588867e-01,4.618285000324249268e-01,7.042937278747558594e-01,4.886408746242523193e-01
5.230000000000000426e+01,6.977805495262145996e-01,4.531319737434387207e-01,6.960713267326354980e-01,4.355444610118865967e-01,6.963018774986267090e-01,4.389193952083587646e-01,6.974891424179077148e-01,4.513884782791137695e-01,7.011721134185791016e-01,4.765943586826324463e-01
5.239999999999999858e+01,6.967480778694152832e-01,4.434213340282440186e-01,6.955834031105041504e-01,4.273289144039154053e-01,6.957127451896667480e-01,4.304113388061523438e-01,6.965147256851196289e-01,4.418190121650695801e-01,6.992094516754150391e-01,4.649930596351623535e-01
5.250000000000000000e+01,6.960191726684570312e-01,4.345310926437377930e-01,6.953396797180175781e-01,4.198296666145324707e-01,6.953791379928588867e-01,4.226402044296264648e-01,6.958380937576293945e-01,4.330604374408721924e-01,6.977914571762084961e-01,4.542897343635559082e-01
5.260000000000000142e+01,6.955611109733581543e-01,4.264043569564819336e-01,6.953120231628417969e-01,4.129960238933563232e-01,6.952721476554870605e-01,4.155541360378265381e-01,6.954268217086791992e-01,4.250564575195312500e-01,6.967264413833618164e-01,4.444747865200042725e-01
5.270000000000000284e+01,6.953437328338623047e-01,4.189876317977905273e-01,6.954774856567382812e-01,4.067746400833129883e-01,6.953652501106262207e-01,4.091040790081024170e-01,6.952512860298156738e-01,4.177541434764862061e-01,6.959691047668457031e-01,4.354877471923828125e-01
5.280000000000000426e+01,6.953392624855041504e-01,4.122305512428283691e-01,6.958994865417480469e-01,4.009539186954498291e-01,6.956688165664672852e-01,4.031736552715301514e-01,6.952840685844421387e-01,4.111034870147705078e-01,6.954861879348754883e-01,4.272714257240295410e-01
5.289999999999999858e+01,6.955283284187316895e-01,4.060731530189514160e-01,6.967581510543823242e-01,3.951789736747741699e-01,6.963471174240112305e-01,3.974028229713439941e-01,6.955136656761169434e-01,4.050298333168029785e-01,6.952472329139709473e-01,4.197717607021331787e-01
5.300000000000000000e+01,6.959928870201110840e-01,4.002740383148193359e-01,6.980832815170288086e-01,3.894000351428985596e-01,6.974936127662658691e-01,3.916233479976654053e-01,6.960495114326477051e-01,3.992495536804199219e-01,6.952242851257324219e-01,4.129380285739898682e-01
5.310000000000000142e+01,6.969065666198730469e-01,3.944984376430511475e-01,6.998697519302368164e-01,3.836288452148437500e-01,6.991034150123596191e-01,3.858471512794494629e-01,6.970470547676086426e-01,3.934707939624786377e-01,6.953942775726318359e-01,4.067166149616241455e-01
5.320000000000000284e+01,6.982860565185546875e-01,3.887201845645904541e-01,7.021113634109497070e-01,3.778772950172424316e-01,7.011710405349731445e-01,3.800860345363616943e-01,6.985097527503967285e-01,3.876914978027343750e-01,6.958215832710266113e-01,4.008947014808654785e-01
5.330000000000000426e+01,7.001261115074157715e-01,3.829511106014251709e-01,7.048154473304748535e-01,3.721356391906738281e-01,7.036898732185363770e-01,3.743517100811004639e-01,7.004321813583374023e-01,3.819234967231750488e-01,6.966861486434936523e-01,3.951175212860107422e-01
5.339999999999999858e+01,7.024207711219787598e-01,3.772029876708984375e-01,7.081745266914367676e-01,3.661410808563232422e-01,7.067716717720031738e-01,3.684856891632080078e-01,7.028080224990844727e-01,3.761785924434661865e-01,6.980170607566833496e-01,3.893364369869232178e-01
5.350000000000000000e+01,7.051887512207031250e-01,3.714488148689270020e-01,7.123097181320190430e-01,3.598116338253021240e-01,7.105876803398132324e-01,3.622801899909973145e-01,7.056812644004821777e-01,3.703937232494354248e-01,6.998094916343688965e-01,3.835633099079132080e-01
5.360000000000000142e+01,7.086337208747863770e-01,3.654145896434783936e-01,7.176060080528259277e-01,3.532842993736267090e-01,7.154047489166259766e-01,3.558137118816375732e-01,7.092584371566772461e-01,3.642978966236114502e-01,7.020573616027832031e-01,3.778098821640014648e-01
5.370000000000000284e+01,7.128831744194030762e-01,3.590531349182128906e-01,7.241389155387878418e-01,3.466954231262207031e-01,7.214364409446716309e-01,3.492040038108825684e-01,7.136969566345214844e-01,3.578923940658569336e-01,7.047681808471679688e-01,3.720656037330627441e-01
5.380000000000000426e+01,7.183211445808410645e-01,3.525062799453735352e-01,7.321318387985229492e-01,3.403582572937011719e-01,7.288355231285095215e-01,3.427551090717315674e-01,7.193441390991210938e-01,3.513128459453582764e-01,7.081359028816223145e-01,3.660663068294525146e-01
5.389999999999999858e+01,7.250155806541442871e-01,3.459372222423553467e-01,7.423569560050964355e-01,3.344666957855224609e-01,7.381043434143066406e-01,3.366670608520507812e-01,7.262899279594421387e-01,3.447822928428649902e-01,7.122817635536193848e-01,3.597324490547180176e-01
5.400000000000000000e+01,7.332207560539245605e-01,3.396410644054412842e-01,7.549719214439392090e-01,3.291152119636535645e-01,7.498381137847900391e-01,3.311059176921844482e-01,7.348453998565673828e-01,3.385522961616516113e-01,7.175914049148559570e-01,3.532017767429351807e-01
5.410000000000000142e+01,7.437384128570556641e-01,3.338119983673095703e-01,7.697001695632934570e-01,3.243192732334136963e-01,7.637650370597839355e-01,3.260902762413024902e-01,7.458059191703796387e-01,3.328170180320739746e-01,7.241393327713012695e-01,3.466125428676605225e-01
5.420000000000000284e+01,7.566117644309997559e-01,3.285247683525085449e-01,7.864679694175720215e-01,3.201275765895843506e-01,7.797568440437316895e-01,3.216595947742462158e-01,7.590615749359130859e-01,3.276246786117553711e-01,7.321515083312988281e-01,3.402769267559051514e-01
5.430000000000000426e+01,7.715830802917480469e-01,3.237976729869842529e-01,8.051984310150146484e-01,3.165878951549530029e-01,7.977430820465087891e-01,3.178630173206329346e-01,7.744012475013732910e-01,3.230009377002716064e-01,7.424042224884033203e-01,3.343890309333801270e-01
5.439999999999999858e+01,7.885858416557312012e-01,3.196806311607360840e-01,8.257972598075866699e-01,3.137443065643310547e-01,8.176361322402954102e-01,3.147461414337158203e-01,7.917598485946655273e-01,3.189961016178131104e-01,7.550444602966308594e-01,3.290414810180664062e-01
5.450000000000000000e+01,8.075408339500427246e-01,3.162209689617156982e-01,8.480761647224426270e-01,3.116055727005004883e-01,8.393268585205078125e-01,3.123486638069152832e-01,8.110553622245788574e-01,3.156568109989166260e-01,7.697969079017639160e-01,3.242499232292175293e-01
5.460000000000000142e+01,8.283517956733703613e-01,3.134622871875762939e-01,8.714771270751953125e-01,3.100215196609497070e-01,8.623359203338623047e-01,3.105595111846923828e-01,8.321885466575622559e-01,3.130259215831756592e-01,7.865889072418212891e-01,3.200632333755493164e-01
5.470000000000000284e+01,8.507891893386840820e-01,3.113967776298522949e-01,8.958379030227661133e-01,3.089818954467773438e-01,8.863394260406494141e-01,3.093080520629882812e-01,8.548513054847717285e-01,3.110639452934265137e-01,8.053432106971740723e-01,3.165292441844940186e-01
5.480000000000000426e+01,8.743069767951965332e-01,3.098760843276977539e-01,9.210646748542785645e-01,3.085027933120727539e-01,9.112458825111389160e-01,3.086112141609191895e-01,8.785483241081237793e-01,3.096383213996887207e-01,8.259651660919189453e-01,3.136919438838958740e-01
5.489999999999999858e+01,8.987736701965332031e-01,3.089019060134887695e-01,9.470571279525756836e-01,3.085980117321014404e-01,9.369573593139648438e-01,3.084837198257446289e-01,9.031783342361450195e-01,3.087622821331024170e-01,8.482631444931030273e-01,3.115587830543518066e-01
5.500000000000000000e+01,9.240947365760803223e-01,3.084898889064788818e-01,9.737089276313781738e-01,3.092788457870483398e-01,9.633704423904418945e-01,3.089378178119659424e-01,9.286454916000366211e-01,3.084511160850524902e-01,8.716792464256286621e-01,3.099794387817382812e-01
5.510000000000000142e+01,9.501694440841674805e-01,3.086536228656768799e-01,1.000867962837219238e+00,3.105485737323760986e-01,9.903574585914611816e-01,3.099810481071472168e-01,9.548479914665222168e-01,3.087179958820343018e-01,8.960546851158142090e-01,3.089447915554046631e-01
5.520000000000000284e+01,9.768888950347900391e-01,3.094038963317871094e-01,1.028380751609802246e+00,3.124073445796966553e-01,1.017752647399902344e+00,3.116130232810974121e-01,9.816724061965942383e-01,3.095727562904357910e-01,9.212952256202697754e-01,3.084709942340850830e-01
5.530000000000000426e+01,1.004095196723937988e+00,3.107429742813110352e-01,1.056106925010681152e+00,3.148542344570159912e-01,1.045415639877319336e+00,3.138338625431060791e-01,1.008955001831054688e+00,3.110163807868957520e-01,9.473007917404174805e-01,3.085717856884002686e-01
5.539999999999999858e+01,1.031638860702514648e+00,3.126710951328277588e-01,1.083902597427368164e+00,3.178852498531341553e-01,1.073203921318054199e+00,3.166407346725463867e-01,1.036550521850585938e+00,3.130492568016052246e-01,9.739647507667541504e-01,3.092584013938903809e-01
5.550000000000000000e+01,1.059379220008850098e+00,3.151869475841522217e-01,1.111621618270874023e+00,3.214930593967437744e-01,1.100972175598144531e+00,3.200277388095855713e-01,1.064317107200622559e+00,3.156694471836090088e-01,1.001135230064392090e+00,3.105341792106628418e-01
5.560000000000000142e+01,1.087171912193298340e+00,3.182862102985382080e-01,1.139115571975708008e+00,3.256674110889434814e-01,1.128572463989257812e+00,3.239856362342834473e-01,1.092110633850097656e+00,3.188719749450683594e-01,1.028658509254455566e+00,3.123991489410400391e-01
5.570000000000000284e+01,1.114870309829711914e+00,3.219612538814544678e-01,1.166235446929931641e+00,3.303946852684020996e-01,1.155856251716613770e+00,3.285020887851715088e-01,1.119783639907836914e+00,3.226488530635833740e-01,1.056393861770629883e+00,3.148524463176727295e-01
5.580000000000000426e+01,1.142326474189758301e+00,3.262012600898742676e-01,1.192831635475158691e+00,3.356582224369049072e-01,1.182674050331115723e+00,3.335615992546081543e-01,1.147187590599060059e+00,3.269885778427124023e-01,1.084196925163269043e+00,3.178898692131042480e-01
5.589999999999999858e+01,1.169391036033630371e+00,3.309924304485321045e-01,1.218755364418029785e+00,3.414381742477416992e-01,1.208876371383666992e+00,3.391456305980682373e-01,1.174173474311828613e+00,3.318767547607421875e-01,1.111922025680541992e+00,3.215042352676391602e-01
5.600000000000000000e+01,1.195914268493652344e+00,3.363175988197326660e-01,1.243858933448791504e+00,3.477118909358978271e-01,1.234315037727355957e+00,3.452325463294982910e-01,1.200591564178466797e+00,3.372958004474639893e-01,1.139420628547668457e+00,3.256851434707641602e-01
5.610000000000000142e+01,1.221747279167175293e+00,3.421567678451538086e-01,1.267996788024902344e+00,3.544534742832183838e-01,1.258843779563903809e+00,3.517976999282836914e-01,1.226293206214904785e+00,3.432249724864959717e-01,1.166543483734130859e+00,3.304189741611480713e-01
5.620000000000000284e+01,1.246742963790893555e+00,3.484866023063659668e-01,1.291026353836059570e+00,3.616343140602111816e-01,1.282318711280822754e+00,3.588134646415710449e-01,1.251131296157836914e+00,3.496406078338623047e-01,1.193141222000122070e+00,3.356890380382537842e-01
5.630000000000000426e+01,1.270756363868713379e+00,3.552811145782470703e-01,1.312808513641357422e+00,3.692230284214019775e-01,1.304599404335021973e+00,3.662495017051696777e-01,1.274961233139038086e+00,3.565160632133483887e-01,1.219064712524414062e+00,3.414754867553710938e-01
5.639999999999999858e+01,1.293644785881042480e+00,3.625113070011138916e-01,1.333032608032226562e+00,3.773473501205444336e-01,1.325487017631530762e+00,3.741322159767150879e-01,1.297641158103942871e+00,3.638218641281127930e-01,1.244166374206542969e+00,3.477555811405181885e-01
5.650000000000000000e+01,1.315268278121948242e+00,3.701469004154205322e-01,1.351306557655334473e+00,3.861463367938995361e-01,1.344540953636169434e+00,3.826771080493927002e-01,1.319020748138427734e+00,3.715381920337677002e-01,1.268301010131835938e+00,3.545034229755401611e-01
5.660000000000000142e+01,1.335273385047912598e+00,3.783524036407470703e-01,1.367305636405944824e+00,3.955771028995513916e-01,1.361479401588439941e+00,3.918702006340026855e-01,1.338697433471679688e+00,3.798673450946807861e-01,1.291325211524963379e+00,3.616903424263000488e-01
5.670000000000000284e+01,1.353301167488098145e+00,3.872275650501251221e-01,1.380580425262451172e+00,4.055887460708618164e-01,1.375835418701171875e+00,4.016664922237396240e-01,1.356354951858520508e+00,3.888586163520812988e-01,1.313100695610046387e+00,3.692848682403564453e-01
5.680000000000000426e+01,1.368995904922485352e+00,3.967294096946716309e-01,1.390737891197204590e+00,4.160831272602081299e-01,1.387271642684936523e+00,4.119943380355834961e-01,1.371583461761474609e+00,3.984689414501190186e-01,1.333312630653381348e+00,3.774181902408599854e-01
5.689999999999999858e+01,1.381932377815246582e+00,4.068045914173126221e-01,1.397137761116027832e+00,4.268833100795745850e-01,1.395204424858093262e+00,4.227048754692077637e-01,1.384006500244140625e+00,4.086404442787170410e-01,1.351571440696716309e+00,3.862259984016418457e-01
5.700000000000000000e+01,1.391678929328918457e+00,4.173446297645568848e-01,1.399183034896850586e+00,4.377698302268981934e-01,1.398955106735229492e+00,4.335766434669494629e-01,1.393124938011169434e+00,4.192486405372619629e-01,1.367550134658813477e+00,3.956653177738189697e-01
5.710000000000000142e+01,1.397586703300476074e+00,4.281642436981201172e-01,1.396643161773681641e+00,4.486071467399597168e-01,1.398217439651489258e+00,4.444494247436523438e-01,1.398276209831237793e+00,4.300941824913024902e-01,1.380800604820251465e+00,4.056850969791412354e-01
5.720000000000000284e+01,1.399106144905090332e+00,4.390510916709899902e-01,1.389353632926940918e+00,4.592673182487487793e-01,1.392738699913024902e+00,4.551906883716583252e-01,1.399001240730285645e+00,4.409818947315216064e-01,1.390927910804748535e+00,4.161864519119262695e-01
5.730000000000000426e+01,1.396006107330322266e+00,4.498732089996337891e-01,1.378432154655456543e+00,4.698432087898254395e-01,1.383035421371459961e+00,4.657748341560363770e-01,1.395054459571838379e+00,4.517813026905059814e-01,1.397289752960205078e+00,4.269915819168090820e-01
5.739999999999999858e+01,1.388204097747802734e+00,4.605119526386260986e-01,1.364612579345703125e+00,4.807376563549041748e-01,1.370298147201538086e+00,4.764842689037322998e-01,1.386525988578796387e+00,4.623970389366149902e-01,1.399292945861816406e+00,4.378814399242401123e-01
5.750000000000000000e+01,1.376925587654113770e+00,4.710968434810638428e-01,1.347916245460510254e+00,4.921472966670989990e-01,1.354724407196044922e+00,4.876984357833862305e-01,1.374715805053710938e+00,4.730128347873687744e-01,1.396706581115722656e+00,4.487208724021911621e-01
5.760000000000000142e+01,1.362775087356567383e+00,4.820522069931030273e-01,1.328194856643676758e+00,5.040629506111145020e-01,1.336191058158874512e+00,4.994167685508728027e-01,1.360058903694152832e+00,4.840631186962127686e-01,1.389371633529663086e+00,4.593822956085205078e-01
5.770000000000000284e+01,1.345731854438781738e+00,4.935207962989807129e-01,1.305246114730834961e+00,5.169185996055603027e-01,1.314455151557922363e+00,5.118155479431152344e-01,1.342484474182128906e+00,4.956235587596893311e-01,1.378417015075683594e+00,4.699616730213165283e-01
5.780000000000000426e+01,1.325627565383911133e+00,5.055061578750610352e-01,1.279261350631713867e+00,5.311944484710693359e-01,1.289666771888732910e+00,5.255297422409057617e-01,1.321785688400268555e+00,5.077357292175292969e-01,1.364566206932067871e+00,4.808643758296966553e-01
5.789999999999999858e+01,1.302331089973449707e+00,5.185174345970153809e-01,1.249942183494567871e+00,5.470327138900756836e-01,1.261665463447570801e+00,5.407517552375793457e-01,1.297955751419067383e+00,5.209996700286865234e-01,1.347836136817932129e+00,4.922823309898376465e-01
5.800000000000000000e+01,1.275972962379455566e+00,5.329680442810058594e-01,1.217398285865783691e+00,5.640201568603515625e-01,1.230286598205566406e+00,5.574273467063903809e-01,1.271009683609008789e+00,5.357275605201721191e-01,1.328076124191284180e+00,5.042079091072082520e-01
5.810000000000000142e+01,1.246248483657836914e+00,5.489919781684875488e-01,1.181963801383972168e+00,5.815227627754211426e-01,1.195956230163574219e+00,5.747448801994323730e-01,1.240667939186096191e+00,5.520200133323669434e-01,1.305084228515625000e+00,5.170846581459045410e-01
5.820000000000000284e+01,1.213367104530334473e+00,5.660449266433715820e-01,1.144050121307373047e+00,5.988270640373229980e-01,1.158817172050476074e+00,5.923890471458435059e-01,1.207256317138671875e+00,5.691761374473571777e-01,1.279052615165710449e+00,5.313842296600341797e-01
5.830000000000000426e+01,1.177599072456359863e+00,5.835976600646972656e-01,1.105661630630493164e+00,6.133829355239868164e-01,1.120416760444641113e+00,6.081861257553100586e-01,1.170967817306518555e+00,5.867999792098999023e-01,1.249681353569030762e+00,5.472486019134521484e-01
5.839999999999999858e+01,1.139524102210998535e+00,6.006968021392822266e-01,1.067804813385009766e+00,6.246443390846252441e-01,1.082268714904785156e+00,6.207203865051269531e-01,1.132699251174926758e+00,6.035106182098388672e-01,1.217090368270874023e+00,5.642508268356323242e-01
5.850000000000000000e+01,1.101164698600769043e+00,6.148668527603149414e-01,1.031148672103881836e+00,6.326052546501159668e-01,1.045071125030517578e+00,6.299486160278320312e-01,1.094384908676147461e+00,6.170985698699951172e-01,1.181607604026794434e+00,5.817672014236450195e-01
5.860000000000000142e+01,1.063418507575988770e+00,6.257385015487670898e-01,9.964976310729980469e-01,6.372206211090087891e-01,1.009483814239501953e+00,6.358880400657653809e-01,1.056806921958923340e+00,6.273827552795410156e-01,1.143660306930541992e+00,5.990613102912902832e-01
5.870000000000000284e+01,1.026947498321533203e+00,6.333134174346923828e-01,9.649677872657775879e-01,6.383482813835144043e-01,9.767121076583862305e-01,6.383212208747863770e-01,1.020616054534912109e+00,6.343759298324584961e-01,1.105258345603942871e+00,6.135852336883544922e-01
5.880000000000000426e+01,9.926252365112304688e-01,6.375155448913574219e-01,9.366290569305419922e-01,6.364095211029052734e-01,9.471676945686340332e-01,6.374967694282531738e-01,9.868210554122924805e-01,6.379411816596984863e-01,1.067396521568298340e+00,6.248127222061157227e-01
5.889999999999999858e+01,9.614760279655456543e-01,6.382579207420349121e-01,9.103326797485351562e-01,6.324065327644348145e-01,9.202713966369628906e-01,6.341512203216552734e-01,9.562439918518066406e-01,6.381068229675292969e-01,1.030743002891540527e+00,6.327387690544128418e-01
5.900000000000000000e+01,9.334642291069030762e-01,6.360139250755310059e-01,8.854505419731140137e-01,6.269187331199645996e-01,8.948589563369750977e-01,6.292015910148620605e-01,9.286800026893615723e-01,6.354284882545471191e-01,9.961133599281311035e-01,6.373133659362792969e-01
5.910000000000000142e+01,9.073396325111389160e-01,6.318237185478210449e-01,8.618756532669067383e-01,6.201945543289184570e-01,8.707935810089111328e-01,6.229242086410522461e-01,9.028152823448181152e-01,6.309540271759033203e-01,9.646148681640625000e-01,6.384001970291137695e-01
5.920000000000000284e+01,8.826161623001098633e-01,6.261794567108154297e-01,8.395117521286010742e-01,6.124505400657653809e-01,8.479748964309692383e-01,6.155474185943603516e-01,8.783318996429443359e-01,6.250723004341125488e-01,9.363058209419250488e-01,6.364266872406005859e-01
5.930000000000000426e+01,8.591881990432739258e-01,6.193258166313171387e-01,8.184859156608581543e-01,6.037675738334655762e-01,8.263674378395080566e-01,6.072417497634887695e-01,8.551260232925415039e-01,6.180218458175659180e-01,9.100280404090881348e-01,6.323989629745483398e-01
5.939999999999999858e+01,8.369605541229248047e-01,6.114756464958190918e-01,7.992300391197204590e-01,5.940872430801391602e-01,8.064218163490295410e-01,5.979275703430175781e-01,8.331064581871032715e-01,6.100092530250549316e-01,8.851629495620727539e-01,6.268900632858276367e-01
5.950000000000000000e+01,8.161320090293884277e-01,6.026723384857177734e-01,7.817721962928771973e-01,5.835661292076110840e-01,7.882710695266723633e-01,5.877102017402648926e-01,8.125903606414794922e-01,6.010174751281738281e-01,8.616037964820861816e-01,6.201482415199279785e-01
5.960000000000000142e+01,7.970874309539794922e-01,5.928852558135986328e-01,7.661097049713134766e-01,5.723618268966674805e-01,7.719186544418334961e-01,5.767498612403869629e-01,7.938646078109741211e-01,5.910699367523193359e-01,8.392544388771057129e-01,6.123893260955810547e-01
5.970000000000000284e+01,7.798413038253784180e-01,5.822761654853820801e-01,7.522252798080444336e-01,5.606248974800109863e-01,7.573528289794921875e-01,5.651999115943908691e-01,7.769379615783691406e-01,5.803290605545043945e-01,8.182454109191894531e-01,6.036922335624694824e-01
5.980000000000000426e+01,7.643893957138061523e-01,5.710022449493408203e-01,7.400883436203002930e-01,5.484975576400756836e-01,7.445477843284606934e-01,5.532059073448181152e-01,7.618032097816467285e-01,5.689504146575927734e-01,7.990075945854187012e-01,5.939992666244506836e-01
5.989999999999999858e+01,7.507126331329345703e-01,5.592126846313476562e-01,7.296559810638427734e-01,5.361138582229614258e-01,7.334650754928588867e-01,5.409048795700073242e-01,7.484391927719116211e-01,5.570819377899169922e-01,7.815681099891662598e-01,5.834671854972839355e-01
6.000000000000000000e+01,7.387787103652954102e-01,5.470489263534545898e-01,7.208743691444396973e-01,5.235986113548278809e-01,7.240552902221679688e-01,5.284255146980285645e-01,7.368112206459045410e-01,5.448638796806335449e-01,7.659242749214172363e-01,5.722538232803344727e-01
6.010000000000000142e+01,7.285435199737548828e-01,5.346438884735107422e-01,7.136808037757873535e-01,5.110676288604736328e-01,7.162587046623229980e-01,5.158870220184326172e-01,7.268730998039245605e-01,5.324274301528930664e-01,7.520587444305419922e-01,5.605094432830810547e-01
6.020000000000000284e+01,7.199521660804748535e-01,5.221215486526489258e-01,7.080040574073791504e-01,4.986272454261779785e-01,7.100071310997009277e-01,5.033993721008300781e-01,7.185683250427246094e-01,5.198945999145507812e-01,7.399404644966125488e-01,5.483764410018920898e-01
6.030000000000000426e+01,7.129406929016113281e-01,5.095964074134826660e-01,7.037661075592041016e-01,4.863741397857666016e-01,7.052252888679504395e-01,4.910628199577331543e-01,7.118313312530517578e-01,5.073785185813903809e-01,7.295262217521667480e-01,5.359884500503540039e-01
6.039999999999999858e+01,7.074370980262756348e-01,4.971735775470733643e-01,7.008834481239318848e-01,4.743954241275787354e-01,7.018314003944396973e-01,4.789683222770690918e-01,7.065887451171875000e-01,4.949826598167419434e-01,7.207624316215515137e-01,5.234703421592712402e-01
6.050000000000000000e+01,7.033628821372985840e-01,4.849487543106079102e-01,6.990547180175781250e-01,4.629468321800231934e-01,6.996836662292480469e-01,4.672445356845855713e-01,7.027611136436462402e-01,4.828008115291595459e-01,7.135861515998840332e-01,5.109377503395080566e-01
6.060000000000000142e+01,7.006338238716125488e-01,4.730079770088195801e-01,6.977053284645080566e-01,4.524203240871429443e-01,6.981755495071411133e-01,4.563641548156738281e-01,7.002609968185424805e-01,4.709193110466003418e-01,7.079259753227233887e-01,4.984970092773437500e-01
6.070000000000000284e+01,6.988796591758728027e-01,4.616613686084747314e-01,6.966950893402099609e-01,4.427698552608489990e-01,6.970403790473937988e-01,4.463834762573242188e-01,6.986023187637329102e-01,4.597384035587310791e-01,7.037038207054138184e-01,4.862446188926696777e-01
6.080000000000000426e+01,6.975736021995544434e-01,4.512412846088409424e-01,6.959860920906066895e-01,4.339355230331420898e-01,6.962195634841918945e-01,4.372416734695434570e-01,6.973593235015869141e-01,4.494765698909759521e-01,7.008363604545593262e-01,4.742676615715026855e-01
6.089999999999999858e+01,6.966004967689514160e-01,4.416900277137756348e-01,6.955456137657165527e-01,4.258608222007751465e-01,6.956797242164611816e-01,4.288808405399322510e-01,6.964423060417175293e-01,4.400728642940521240e-01,6.990157365798950195e-01,4.628268182277679443e-01
6.100000000000000000e+01,6.959246397018432617e-01,4.329481124877929688e-01,6.953437328338623047e-01,4.184924960136413574e-01,6.953896880149841309e-01,4.212465584278106689e-01,6.958164572715759277e-01,4.314683675765991211e-01,6.976710557937622070e-01,4.523088932037353516e-01
6.110000000000000142e+01,6.955136656761169434e-01,4.249593615531921387e-01,6.953530311584472656e-01,4.117802679538726807e-01,6.953209638595581055e-01,4.142873287200927734e-01,6.954500675201416016e-01,4.236074984073638916e-01,6.966650485992431641e-01,4.426665008068084717e-01
6.120000000000000284e+01,6.953378319740295410e-01,4.176708757877349854e-01,6.955568790435791016e-01,4.056588709354400635e-01,6.954476237297058105e-01,4.079549014568328857e-01,6.953139901161193848e-01,4.164378643035888672e-01,6.959598660469055176e-01,4.338397681713104248e-01
6.130000000000000426e+01,6.953700184822082520e-01,4.110327661037445068e-01,6.960481405258178711e-01,3.998696804046630859e-01,6.958041191101074219e-01,4.020880758762359619e-01,6.953811049461364746e-01,4.099101126194000244e-01,6.955229640007019043e-01,4.257722795009613037e-01
6.139999999999999858e+01,6.955994963645935059e-01,4.049689769744873047e-01,6.969945430755615234e-01,3.940937221050262451e-01,6.965703964233398438e-01,3.963157832622528076e-01,6.956520676612854004e-01,4.039267599582672119e-01,6.953243017196655273e-01,4.184106588363647461e-01
6.150000000000000000e+01,6.961380839347839355e-01,3.991923928260803223e-01,6.984064579010009766e-01,3.883159160614013672e-01,6.978039741516113281e-01,3.905371129512786865e-01,6.962690353393554688e-01,3.981578648090362549e-01,6.953365206718444824e-01,4.117047190666198730e-01
6.160000000000000142e+01,6.971393227577209473e-01,3.934156298637390137e-01,7.002785205841064453e-01,3.825481235980987549e-01,6.994999051094055176e-01,3.847640156745910645e-01,6.973540782928466797e-01,3.923798203468322754e-01,6.955433487892150879e-01,4.055883586406707764e-01
6.170000000000000284e+01,6.986054182052612305e-01,3.876384496688842773e-01,7.026046514511108398e-01,3.768020868301391602e-01,7.016522288322448730e-01,3.790081441402435303e-01,6.989032030105590820e-01,3.866035044193267822e-01,6.960396170616149902e-01,3.998002111911773682e-01
6.180000000000000426e+01,7.005310058593750000e-01,3.818726837635040283e-01,7.054127454757690430e-01,3.710376024246215820e-01,7.042564749717712402e-01,3.732774555683135986e-01,7.009107470512390137e-01,3.808406591415405273e-01,6.969918608665466309e-01,3.940236568450927734e-01
6.189999999999999858e+01,7.029099464416503906e-01,3.761300146579742432e-01,7.089093327522277832e-01,3.649796843528747559e-01,7.074727416038513184e-01,3.673493266105651855e-01,7.033703327178955078e-01,3.751029968261718750e-01,6.984094977378845215e-01,3.882454335689544678e-01
6.200000000000000000e+01,7.057878971099853516e-01,3.703447878360748291e-01,7.132309675216674805e-01,3.586007356643676758e-01,7.114343047142028809e-01,3.610802292823791504e-01,7.063629031181335449e-01,3.692753911018371582e-01,7.002874016761779785e-01,3.824774026870727539e-01
6.210000000000000142e+01,7.093711495399475098e-01,3.642468452453613281e-01,7.187517285346984863e-01,3.520417809486389160e-01,7.164881229400634766e-01,3.545851409435272217e-01,7.100799083709716797e-01,3.631155490875244141e-01,7.026191353797912598e-01,3.767312765121459961e-01
6.220000000000000284e+01,7.138196825981140137e-01,3.578405380249023438e-01,7.255440950393676758e-01,3.454869687557220459e-01,7.227593660354614258e-01,3.479782342910766602e-01,7.147371172904968262e-01,3.566727936267852783e-01,7.054344415664672852e-01,3.709646761417388916e-01
6.230000000000000426e+01,7.194777131080627441e-01,3.512612283229827881e-01,7.338829040527343750e-01,3.392168283462524414e-01,7.304303646087646484e-01,3.415807783603668213e-01,7.206078767776489258e-01,3.500712811946868896e-01,7.089401483535766602e-01,3.649023473262786865e-01
6.239999999999999858e+01,7.264364957809448242e-01,3.447349369525909424e-01,7.445747852325439453e-01,3.334252536296844482e-01,7.401648163795471191e-01,3.355879485607147217e-01,7.278213500976562500e-01,3.435896933078765869e-01,7.132746577262878418e-01,3.585201501846313477e-01
6.250000000000000000e+01,7.350110411643981934e-01,3.385106921195983887e-01,7.575993537902832031e-01,3.281762599945068359e-01,7.523354291915893555e-01,3.301300108432769775e-01,7.367846369743347168e-01,3.374416530132293701e-01,7.188099026679992676e-01,3.519587814807891846e-01
6.260000000000000142e+01,7.459941506385803223e-01,3.327824175357818604e-01,7.727150917053222656e-01,3.234903812408447266e-01,7.666542530059814453e-01,3.252214193344116211e-01,7.482056617736816406e-01,3.318103551864624023e-01,7.256193757057189941e-01,3.454061448574066162e-01
6.270000000000000284e+01,7.592682838439941406e-01,3.275971114635467529e-01,7.898570895195007324e-01,3.194180428981781006e-01,7.830256819725036621e-01,3.209072649478912354e-01,7.618574500083923340e-01,3.267228901386260986e-01,7.339820861816406250e-01,3.391402065753936768e-01
6.280000000000000426e+01,7.746251821517944336e-01,3.229807317256927490e-01,8.089450597763061523e-01,3.160062730312347412e-01,8.013761043548583984e-01,3.172360658645629883e-01,7.775818109512329102e-01,3.222136497497558594e-01,7.447042465209960938e-01,3.333547711372375488e-01
6.289999999999999858e+01,7.919999361038208008e-01,3.189834952354431152e-01,8.298817276954650879e-01,3.132983446121215820e-01,8.216146826744079590e-01,3.142525255680084229e-01,7.953104972839355469e-01,3.183322250843048096e-01,7.577553391456604004e-01,3.281119465827941895e-01
6.300000000000000000e+01,8.113101124763488770e-01,3.156521916389465332e-01,8.524087071418762207e-01,3.112747967243194580e-01,8.436045050621032715e-01,3.119857311248779297e-01,8.149581551551818848e-01,3.151246309280395508e-01,7.728964686393737793e-01,3.234328925609588623e-01
6.310000000000000142e+01,8.324563503265380859e-01,3.130295276641845703e-01,8.759955167770385742e-01,3.097918927669525146e-01,8.668050765991210938e-01,3.102968037128448486e-01,8.364223837852478027e-01,3.126329779624938965e-01,7.900632619857788086e-01,3.193679153919219971e-01
6.320000000000000284e+01,8.551263809204101562e-01,3.110740184783935547e-01,9.005250334739685059e-01,3.088566362857818604e-01,8.909833431243896484e-01,3.091489374637603760e-01,8.592930436134338379e-01,3.107753098011016846e-01,8.091750144958496094e-01,3.159641027450561523e-01
6.330000000000000426e+01,8.788284063339233398e-01,3.096546232700347900e-01,9.259019494056701660e-01,3.084846735000610352e-01,9.160461425781250000e-01,3.085585832595825195e-01,8.831696510314941406e-01,3.094529509544372559e-01,8.301342129707336426e-01,3.132646977901458740e-01
6.339999999999999858e+01,9.034621715545654297e-01,3.087846934795379639e-01,9.520251154899597168e-01,3.086892366409301758e-01,9.418948888778686523e-01,3.085399270057678223e-01,9.079613685607910156e-01,3.086830973625183105e-01,8.526772260665893555e-01,3.112480938434600830e-01
6.350000000000000000e+01,9.289317727088928223e-01,3.084796965122222900e-01,9.787840843200683594e-01,3.094808757305145264e-01,9.684250950813293457e-01,3.091049492359161377e-01,9.335710406303405762e-01,3.084807395935058594e-01,8.762770295143127441e-01,3.097715377807617188e-01
6.360000000000000142e+01,9.551354050636291504e-01,3.087527453899383545e-01,1.006018161773681641e+00,3.108612298965454102e-01,9.954966306686401367e-01,3.102589845657348633e-01,9.598960876464843750e-01,3.088584542274475098e-01,9.008184671401977539e-01,3.088428378105163574e-01
6.370000000000000284e+01,9.819589853286743164e-01,3.096135258674621582e-01,1.033579945564270020e+00,3.128306567668914795e-01,1.022949218750000000e+00,3.120018243789672852e-01,9.868149757385253906e-01,3.098247945308685303e-01,9.262061119079589844e-01,3.084775805473327637e-01
6.380000000000000426e+01,1.009238362312316895e+00,3.110629320144653320e-01,1.061328053474426270e+00,3.153875470161437988e-01,1.050642967224121094e+00,3.143332004547119141e-01,1.014161467552185059e+00,3.113797605037689209e-01,9.523388743400573730e-01,3.086891174316406250e-01
6.389999999999999858e+01,1.036829113960266113e+00,3.131014108657836914e-01,1.089118361473083496e+00,3.185274302959442139e-01,1.078434467315673828e+00,3.172497153282165527e-01,1.041794419288635254e+00,3.135237395763397217e-01,9.791058301925659180e-01,3.094877898693084717e-01
6.400000000000000000e+01,1.064589500427246094e+00,3.157270550727844238e-01,1.116804122924804688e+00,3.222424089908599854e-01,1.106178283691406250e+00,3.207446634769439697e-01,1.069571256637573242e+00,3.162542283535003662e-01,1.006346106529235840e+00,3.108752071857452393e-01
6.409999999999999432e+01,1.092375040054321289e+00,3.189348876476287842e-01,1.144236922264099121e+00,3.265215158462524414e-01,1.133726596832275391e+00,3.248083889484405518e-01,1.097347021102905273e+00,3.195656836032867432e-01,1.033912539482116699e+00,3.128517568111419678e-01
6.420000000000000284e+01,1.120038509368896484e+00,3.227166831493377686e-01,1.171267628669738770e+00,3.313506245613098145e-01,1.160930037498474121e+00,3.294278681278228760e-01,1.124974250793457031e+00,3.234493136405944824e-01,1.061663627624511719e+00,3.154157996177673340e-01
6.429999999999999716e+01,1.147431731224060059e+00,3.270611166954040527e-01,1.197746753692626953e+00,3.367124497890472412e-01,1.187639474868774414e+00,3.345870971679687500e-01,1.152304530143737793e+00,3.278932571411132812e-01,1.089455127716064453e+00,3.185628056526184082e-01
6.440000000000000568e+01,1.174405097961425781e+00,3.319536447525024414e-01,1.223525524139404297e+00,3.425866961479187012e-01,1.213705539703369141e+00,3.402669429779052734e-01,1.179188251495361328e+00,3.328824043273925781e-01,1.117140293121337891e+00,3.222848176956176758e-01
6.450000000000000000e+01,1.200809478759765625e+00,3.373767137527465820e-01,1.248456597328186035e+00,3.489499390125274658e-01,1.238980412483215332e+00,3.464451134204864502e-01,1.205476164817810059e+00,3.383986055850982666e-01,1.144571065902709961e+00,3.265708386898040771e-01
6.459999999999999432e+01,1.226496219635009766e+00,3.433095514774322510e-01,1.272394895553588867e+00,3.557758927345275879e-01,1.263317942619323730e+00,3.530965149402618408e-01,1.231019616127014160e+00,3.444206118583679199e-01,1.171597480773925781e+00,3.314067423343658447e-01
6.470000000000000284e+01,1.251318216323852539e+00,3.497284352779388428e-01,1.295198440551757812e+00,3.630353212356567383e-01,1.286574959754943848e+00,3.601929545402526855e-01,1.255672335624694824e+00,3.509241044521331787e-01,1.198070645332336426e+00,3.367751538753509521e-01
6.479999999999999716e+01,1.275130510330200195e+00,3.566067516803741455e-01,1.316724896430969238e+00,3.707007169723510742e-01,1.308611631393432617e+00,3.677036166191101074e-01,1.279289841651916504e+00,3.578819930553436279e-01,1.223841786384582520e+00,3.426557183265686035e-01
6.490000000000000568e+01,1.297791719436645508e+00,3.639149665832519531e-01,1.336598634719848633e+00,3.789544105529785156e-01,1.329182624816894531e+00,3.756981492042541504e-01,1.301731228828430176e+00,3.652642071247100830e-01,1.248763084411621094e+00,3.490249812602996826e-01
6.500000000000000000e+01,1.319150328636169434e+00,3.716343343257904053e-01,1.354478836059570312e+00,3.878747522830963135e-01,1.347856998443603516e+00,3.843674063682556152e-01,1.322822570800781250e+00,3.730739653110504150e-01,1.272690057754516602e+00,3.558566570281982422e-01
6.509999999999999432e+01,1.338801741600036621e+00,3.799684345722198486e-01,1.369989395141601562e+00,3.974185883998870850e-01,1.364344120025634766e+00,3.936767280101776123e-01,1.342130303382873535e+00,3.815301060676574707e-01,1.295480489730834961e+00,3.631214797496795654e-01
6.520000000000000284e+01,1.356431722640991211e+00,3.889639973640441895e-01,1.382723212242126465e+00,4.075312614440917969e-01,1.378173589706420898e+00,4.035786986351013184e-01,1.359366059303283691e+00,3.906399607658386230e-01,1.316991329193115234e+00,3.707927465438842773e-01
6.529999999999999716e+01,1.371628046035766602e+00,3.985779583454132080e-01,1.392220616340637207e+00,4.180974662303924561e-01,1.388994932174682617e+00,4.139900803565979004e-01,1.374078273773193359e+00,4.003596901893615723e-01,1.336843729019165039e+00,3.790551722049713135e-01
6.540000000000000568e+01,1.384016871452331543e+00,4.087521135807037354e-01,1.397830843925476074e+00,4.289270341396331787e-01,1.396190524101257324e+00,4.247480928897857666e-01,1.385922551155090332e+00,4.106240272521972656e-01,1.354699730873107910e+00,3.879837095737457275e-01
6.550000000000000000e+01,1.393094897270202637e+00,4.193611741065979004e-01,1.399036645889282227e+00,4.398134052753448486e-01,1.399108052253723145e+00,4.356282949447631836e-01,1.394346714019775391e+00,4.212941527366638184e-01,1.370179176330566406e+00,3.975353240966796875e-01
6.559999999999999432e+01,1.398198485374450684e+00,4.302046298980712891e-01,1.395601749420166016e+00,4.506257176399230957e-01,1.397493362426757812e+00,4.464849829673767090e-01,1.398668885231018066e+00,4.321549534797668457e-01,1.382879137992858887e+00,4.076550006866455078e-01
6.570000000000000284e+01,1.398875236511230469e+00,4.410889744758605957e-01,1.387507200241088867e+00,4.612534344196319580e-01,1.391110062599182129e+00,4.571844041347503662e-01,1.398531079292297363e+00,4.430335760116577148e-01,1.392334222793579102e+00,4.182261824607849121e-01
6.579999999999999716e+01,1.394879221916198730e+00,4.518836438655853271e-01,1.376018404960632324e+00,4.718473851680755615e-01,1.380797266960144043e+00,4.677597880363464355e-01,1.393677830696105957e+00,4.537984132766723633e-01,1.397893667221069336e+00,4.290579557418823242e-01
6.590000000000000568e+01,1.386311769485473633e+00,4.624949991703033447e-01,1.361669421195983887e+00,4.828391373157501221e-01,1.367528557777404785e+00,4.785504937171936035e-01,1.384434103965759277e+00,4.643911719322204590e-01,1.399045825004577637e+00,4.399447739124298096e-01
6.600000000000000000e+01,1.374474167823791504e+00,4.731097221374511719e-01,1.344418406486511230e+00,4.943428337574005127e-01,1.351409435272216797e+00,4.898594915866851807e-01,1.372073173522949219e+00,4.750539958477020264e-01,1.395553588867187500e+00,4.507560431957244873e-01
6.609999999999999432e+01,1.359791994094848633e+00,4.841622710227966309e-01,1.324080586433410645e+00,5.063728094100952148e-01,1.332305908203125000e+00,5.016688704490661621e-01,1.356877326965332031e+00,4.861997663974761963e-01,1.387409090995788574e+00,4.613825976848602295e-01
6.620000000000000284e+01,1.342191696166992188e+00,4.957247376441955566e-01,1.300579905509948730e+00,5.194801688194274902e-01,1.309971213340759277e+00,5.142759680747985840e-01,1.338739514350891113e+00,4.978521168231964111e-01,1.375883579254150391e+00,4.719787240028381348e-01
6.629999999999999716e+01,1.321468114852905273e+00,5.078395009040832520e-01,1.273996949195861816e+00,5.340362191200256348e-01,1.284608721733093262e+00,5.282592773437500000e-01,1.317428708076477051e+00,5.101197361946105957e-01,1.361500144004821777e+00,4.829773306846618652e-01
6.640000000000000568e+01,1.297621607780456543e+00,5.211098790168762207e-01,1.244033575057983398e+00,5.501658320426940918e-01,1.255974769592285156e+00,5.437765717506408691e-01,1.293043017387390137e+00,5.236439704895019531e-01,1.344212532043457031e+00,4.944876432418823242e-01
6.650000000000000000e+01,1.270657777786254883e+00,5.358445644378662109e-01,1.210950136184692383e+00,5.672565698623657227e-01,1.224019765853881836e+00,5.606226325035095215e-01,1.265485167503356934e+00,5.386574268341064453e-01,1.323833823204040527e+00,5.065270662307739258e-01
6.659999999999999432e+01,1.240298867225646973e+00,5.521415472030639648e-01,1.174983739852905273e+00,5.848360061645507812e-01,1.189155817031860352e+00,5.780287981033325195e-01,1.234532117843627930e+00,5.551847815513610840e-01,1.300295114517211914e+00,5.196526646614074707e-01
6.670000000000000284e+01,1.206875681877136230e+00,5.692942738533020020e-01,1.136829257011413574e+00,6.017919182777404785e-01,1.151602029800415039e+00,5.955648422241210938e-01,1.200586915016174316e+00,5.724323391914367676e-01,1.273670434951782227e+00,5.342287421226501465e-01
6.679999999999999716e+01,1.170577883720397949e+00,5.869124531745910645e-01,1.098491191864013672e+00,6.157319545745849609e-01,1.113196134567260742e+00,6.107622385025024414e-01,1.163787961006164551e+00,5.900911688804626465e-01,1.243662714958190918e+00,5.503780245780944824e-01
6.690000000000000568e+01,1.132318258285522461e+00,6.035946011543273926e-01,1.060814857482910156e+00,6.263718008995056152e-01,1.075183629989624023e+00,6.226741075515747070e-01,1.125431299209594727e+00,6.062781214714050293e-01,1.210540771484375000e+00,5.674768686294555664e-01
6.700000000000000000e+01,1.094022631645202637e+00,6.171488761901855469e-01,1.024457335472106934e+00,6.337173581123352051e-01,1.038244366645812988e+00,6.312819123268127441e-01,1.087215423583984375e+00,6.192426681518554688e-01,1.174536466598510742e+00,5.850623250007629395e-01
6.709999999999999432e+01,1.056468605995178223e+00,6.274005174636840820e-01,9.903401136398315430e-01,6.376711726188659668e-01,1.003090500831604004e+00,6.365816593170166016e-01,1.049862265586853027e+00,6.289020180702209473e-01,1.136366248130798340e+00,6.019929051399230957e-01
6.720000000000000284e+01,1.020306587219238281e+00,6.343628764152526855e-01,9.594172835350036621e-01,6.381870508193969727e-01,9.709264039993286133e-01,6.383706927299499512e-01,1.014016389846801758e+00,6.352777481079101562e-01,1.098029017448425293e+00,6.158936619758605957e-01
6.729999999999999716e+01,9.865453839302062988e-01,6.378989815711975098e-01,9.315879940986633301e-01,6.357700824737548828e-01,9.419900178909301758e-01,6.369862556457519531e-01,9.808259010314941406e-01,6.381723880767822266e-01,1.060361981391906738e+00,6.264935135841369629e-01
6.740000000000000568e+01,9.560016393661499023e-01,6.380397081375122070e-01,9.055650830268859863e-01,6.314697265625000000e-01,9.154010415077209473e-01,6.333098411560058594e-01,9.508606791496276855e-01,6.377506256103515625e-01,1.024021506309509277e+00,6.337993144989013672e-01
6.750000000000000000e+01,9.284598231315612793e-01,6.353462934494018555e-01,8.809356093406677246e-01,6.257336139678955078e-01,8.902487158775329590e-01,6.280950903892517090e-01,9.237118959426879883e-01,6.346667408943176270e-01,9.899392127990722656e-01,6.377092003822326660e-01
6.759999999999999432e+01,9.026061296463012695e-01,6.308642029762268066e-01,8.575946092605590820e-01,6.188039183616638184e-01,8.664239645004272461e-01,6.215976476669311523e-01,8.981143832206726074e-01,6.299121975898742676e-01,9.590551257133483887e-01,6.381848454475402832e-01
6.770000000000000284e+01,8.781328797340393066e-01,6.249764561653137207e-01,8.354476094245910645e-01,6.108915209770202637e-01,8.438284397125244141e-01,6.140399575233459473e-01,8.738778233528137207e-01,6.237973570823669434e-01,9.312567114830017090e-01,6.357371211051940918e-01
6.779999999999999716e+01,8.549365401268005371e-01,6.179213523864746094e-01,8.147408962249755859e-01,6.020154356956481934e-01,8.224931359291076660e-01,6.055544614791870117e-01,8.509007096290588379e-01,6.165547966957092285e-01,9.052518606185913086e-01,6.314164400100708008e-01
6.790000000000000568e+01,8.329268693923950195e-01,6.099046468734741211e-01,7.958222031593322754e-01,5.921655297279357910e-01,8.028845787048339844e-01,5.960593819618225098e-01,8.291164040565490723e-01,6.083735823631286621e-01,8.806389570236206055e-01,6.256631612777709961e-01
6.800000000000000000e+01,8.124290108680725098e-01,6.009057760238647461e-01,7.787021994590759277e-01,5.815050005912780762e-01,7.850724458694458008e-01,5.856916904449462891e-01,8.089379072189331055e-01,5.991908311843872070e-01,8.573133349418640137e-01,6.187192797660827637e-01
6.809999999999999432e+01,7.937211990356445312e-01,5.909526348114013672e-01,7.633753418922424316e-01,5.701901912689208984e-01,7.690575718879699707e-01,5.746103525161743164e-01,7.905524373054504395e-01,5.890833139419555664e-01,8.351806998252868652e-01,6.107951402664184570e-01
6.820000000000000284e+01,7.768121361732482910e-01,5.802074074745178223e-01,7.498220205307006836e-01,5.583699941635131836e-01,7.548253536224365234e-01,5.629673600196838379e-01,7.739655375480651855e-01,5.782123804092407227e-01,8.144953846931457520e-01,6.019057035446166992e-01
6.829999999999999716e+01,7.616947889328002930e-01,5.688258409500122070e-01,7.380087375640869141e-01,5.461853146553039551e-01,7.423475980758666992e-01,5.509066581726074219e-01,7.591674327850341797e-01,5.667321681976318359e-01,7.955983281135559082e-01,5.920444726943969727e-01
6.840000000000000568e+01,7.483474612236022949e-01,5.569558143615722656e-01,7.278905510902404785e-01,5.337683558464050293e-01,7.315835356712341309e-01,5.385637879371643066e-01,7.461342215538024902e-01,5.547893047332763672e-01,7.784999012947082520e-01,5.813745856285095215e-01
6.850000000000000000e+01,7.367355823516845703e-01,5.447371602058410645e-01,7.194121479988098145e-01,5.212422609329223633e-01,7.224817276000976562e-01,5.260656476020812988e-01,7.348289489746093750e-01,5.425220727920532227e-01,7.631947994232177734e-01,5.700523853302001953e-01
6.860000000000000853e+01,7.268129587173461914e-01,5.323013067245483398e-01,7.125086784362792969e-01,5.087211132049560547e-01,7.149808406829833984e-01,5.135295391082763672e-01,7.252034544944763184e-01,5.300599932670593262e-01,7.496626973152160645e-01,5.582265853881835938e-01
6.870000000000000284e+01,7.185229063034057617e-01,5.197702646255493164e-01,7.071078419685363770e-01,4.963092803955078125e-01,7.090111970901489258e-01,5.010638236999511719e-01,7.171994447708129883e-01,5.175236463546752930e-01,7.378703355789184570e-01,5.460378527641296387e-01
6.879999999999999716e+01,7.117998003959655762e-01,5.072568655014038086e-01,7.031306028366088867e-01,4.841017723083496094e-01,7.044962048530578613e-01,4.887670874595642090e-01,7.107497453689575195e-01,5.050241351127624512e-01,7.277724742889404297e-01,5.336182117462158203e-01
6.890000000000000568e+01,7.065702676773071289e-01,4.948643147945404053e-01,7.004924416542053223e-01,4.721840023994445801e-01,7.013534307479858398e-01,4.767283201217651367e-01,7.057797312736511230e-01,4.926631450653076172e-01,7.193136811256408691e-01,5.210911631584167480e-01
6.900000000000000000e+01,7.027545571327209473e-01,4.826866686344146729e-01,6.987779736518859863e-01,4.609015583992004395e-01,6.993755698204040527e-01,4.651282429695129395e-01,7.022088766098022461e-01,4.805327951908111572e-01,7.124291062355041504e-01,5.085702538490295410e-01
6.910000000000000853e+01,7.002649903297424316e-01,4.708104431629180908e-01,6.974968314170837402e-01,4.505445063114166260e-01,6.979476213455200195e-01,4.544222354888916016e-01,6.999263763427734375e-01,4.687370359897613525e-01,7.070462703704833984e-01,4.961599111557006836e-01
6.920000000000000284e+01,6.986102461814880371e-01,4.596396684646606445e-01,6.965455412864685059e-01,4.410519599914550781e-01,6.968738436698913574e-01,4.446043670177459717e-01,6.983583569526672363e-01,4.577350914478302002e-01,7.030860781669616699e-01,4.839551448822021484e-01
6.929999999999999716e+01,6.973696947097778320e-01,4.493872821331024170e-01,6.958891153335571289e-01,4.323647022247314453e-01,6.961080431938171387e-01,4.356141388416290283e-01,6.971789598464965820e-01,4.476406872272491455e-01,7.004638910293579102e-01,4.720410406589508057e-01
6.940000000000000568e+01,6.964546442031860352e-01,4.399922490119934082e-01,6.954954862594604492e-01,4.244267940521240234e-01,6.956170797348022461e-01,4.273943901062011719e-01,6.963188052177429199e-01,4.383928775787353516e-01,6.987559199333190918e-01,4.607698917388916016e-01
6.950000000000000000e+01,6.958307027816772461e-01,4.313957989215850830e-01,6.953350305557250977e-01,4.171855151653289795e-01,6.953703761100769043e-01,4.198911488056182861e-01,6.957436800003051758e-01,4.299334883689880371e-01,6.974792480468750000e-01,4.504235088825225830e-01
6.960000000000000853e+01,6.954658627510070801e-01,4.235423207283020020e-01,6.953807473182678223e-01,4.105912446975708008e-01,6.953399777412414551e-01,4.130536615848541260e-01,6.954223513603210449e-01,4.222075045108795166e-01,6.965319514274597168e-01,4.409409463405609131e-01
6.970000000000000284e+01,6.953310370445251465e-01,4.163794815540313721e-01,6.956260800361633301e-01,4.045600593090057373e-01,6.955026388168334961e-01,4.068289399147033691e-01,6.953259110450744629e-01,4.151631295680999756e-01,6.958791017532348633e-01,4.322629272937774658e-01
6.979999999999999716e+01,6.953993439674377441e-01,4.098579883575439453e-01,6.961944103240966797e-01,3.987879157066345215e-01,6.959208846092224121e-01,4.010073244571685791e-01,6.954281926155090332e-01,4.087516069412231445e-01,6.954886913299560547e-01,4.243336617946624756e-01
6.990000000000000568e+01,6.956718564033508301e-01,4.038792252540588379e-01,6.972283720970153809e-01,3.930107355117797852e-01,6.967748403549194336e-01,3.952331542968750000e-01,6.957460641860961914e-01,4.028440713882446289e-01,6.953310966491699219e-01,4.171004295349121094e-01
7.000000000000000000e+01,6.962922215461730957e-01,3.981109857559204102e-01,6.987268924713134766e-01,3.872340023517608643e-01,6.980953216552734375e-01,3.894548118114471436e-01,6.964505910873413086e-01,3.970737159252166748e-01,6.953794360160827637e-01,4.105136096477508545e-01
7.010000000000000853e+01,6.973808407783508301e-01,3.923332393169403076e-01,7.006844282150268555e-01,3.814694881439208984e-01,6.998770833015441895e-01,3.836842179298400879e-01,6.976228952407836914e-01,3.912954330444335938e-01,6.956275701522827148e-01,4.044879674911499023e-01
7.020000000000000284e+01,6.989334821701049805e-01,3.865572810173034668e-01,7.030947208404541016e-01,3.757289648056030273e-01,7.021141648292541504e-01,3.779330551624298096e-01,6.992583870887756348e-01,3.855210542678833008e-01,6.962013244628906250e-01,3.987164497375488281e-01
7.029999999999999716e+01,7.009445428848266602e-01,3.807950317859649658e-01,7.060164809226989746e-01,3.699285089969635010e-01,7.048129439353942871e-01,3.721926808357238770e-01,7.013511061668395996e-01,3.797624111175537109e-01,6.972410082817077637e-01,3.929391801357269287e-01
7.040000000000000568e+01,7.034074664115905762e-01,3.750580251216888428e-01,7.096518278121948242e-01,3.638065755367279053e-01,7.081649303436279297e-01,3.662016689777374268e-01,7.038944959640502930e-01,3.740311264991760254e-01,6.987452507019042969e-01,3.871625065803527832e-01
7.050000000000000000e+01,7.064051032066345215e-01,3.692285418510437012e-01,7.141802310943603516e-01,3.573854863643646240e-01,7.122911810874938965e-01,3.598753213882446289e-01,7.070163488388061523e-01,3.681469559669494629e-01,7.007085084915161133e-01,3.813981413841247559e-01
7.060000000000000853e+01,7.101280689239501953e-01,3.630662858486175537e-01,7.199206352233886719e-01,3.507963120937347412e-01,7.175759673118591309e-01,3.533501029014587402e-01,7.108747959136962891e-01,3.619223535060882568e-01,7.031244635581970215e-01,3.756578862667083740e-01
7.070000000000000284e+01,7.147948145866394043e-01,3.566223382949829102e-01,7.269790172576904297e-01,3.442875146865844727e-01,7.240961194038391113e-01,3.467605710029602051e-01,7.157628536224365234e-01,3.554476499557495117e-01,7.060539722442626953e-01,3.698546290397644043e-01
7.079999999999999716e+01,7.206750512123107910e-01,3.500203490257263184e-01,7.357010245323181152e-01,3.380922675132751465e-01,7.320725917816162109e-01,3.404209613800048828e-01,7.218657135963439941e-01,3.488380610942840576e-01,7.096985578536987305e-01,3.637283146381378174e-01
7.090000000000000568e+01,7.278998494148254395e-01,3.435411751270294189e-01,7.468565106391906738e-01,3.324020802974700928e-01,7.422739863395690918e-01,3.345251679420471191e-01,7.293449640274047852e-01,3.424051702022552490e-01,7.142413258552551270e-01,3.573046624660491943e-01
7.100000000000000000e+01,7.368811964988708496e-01,3.373972177505493164e-01,7.602781653404235840e-01,3.272549808025360107e-01,7.548676133155822754e-01,3.291692137718200684e-01,7.387518882751464844e-01,3.363461196422576904e-01,7.199962735176086426e-01,3.507136404514312744e-01
7.110000000000000853e+01,7.483214139938354492e-01,3.317706584930419922e-01,7.757787108421325684e-01,3.226803839206695557e-01,7.695756554603576660e-01,3.243683874607086182e-01,7.506185173988342285e-01,3.308170735836029053e-01,7.270721197128295898e-01,3.442078232765197754e-01
7.120000000000000284e+01,7.619897723197937012e-01,3.266879916191101074e-01,7.932918667793273926e-01,3.187284171581268311e-01,7.863237857818603516e-01,3.201712667942047119e-01,7.646631598472595215e-01,3.258344531059265137e-01,7.358210086822509766e-01,3.380177617073059082e-01
7.129999999999999716e+01,7.777301073074340820e-01,3.221839666366577148e-01,8.127340078353881836e-01,3.154453933238983154e-01,8.050351142883300781e-01,3.166257441043853760e-01,7.807688713073730469e-01,3.214396238327026367e-01,7.470069527626037598e-01,3.323341608047485352e-01
7.140000000000000568e+01,7.954739928245544434e-01,3.183080554008483887e-01,8.340045809745788574e-01,3.128738999366760254e-01,8.256155848503112793e-01,3.137758672237396240e-01,7.988641858100891113e-01,3.176815211772918701e-01,7.604548931121826172e-01,3.271937668323516846e-01
7.150000000000000000e+01,8.151360750198364258e-01,3.151063621044158936e-01,8.567553758621215820e-01,3.109575510025024414e-01,8.478798866271972656e-01,3.116315901279449463e-01,8.188602924346923828e-01,3.146054446697235107e-01,7.759810090065002441e-01,3.226265907287597656e-01
7.160000000000000853e+01,8.366137146949768066e-01,3.126209378242492676e-01,8.805255293846130371e-01,3.095760941505432129e-01,8.712700605392456055e-01,3.100428283214569092e-01,8.406422734260559082e-01,3.122488260269165039e-01,7.935186624526977539e-01,3.186825215816497803e-01
7.170000000000000284e+01,8.594921231269836426e-01,3.107677400112152100e-01,9.052208662033081055e-01,3.087453246116638184e-01,8.956208229064941406e-01,3.089982867240905762e-01,8.637077212333679199e-01,3.104903697967529297e-01,8.129842281341552734e-01,3.154080212116241455e-01
7.179999999999999716e+01,8.833755850791931152e-01,3.094499707221984863e-01,9.307451844215393066e-01,3.084804415702819824e-01,9.208381772041320801e-01,3.085141181945800781e-01,8.877623081207275391e-01,3.092705905437469482e-01,8.342769742012023926e-01,3.128455281257629395e-01
7.190000000000000568e+01,9.081732034683227539e-01,3.086847960948944092e-01,9.569962620735168457e-01,3.087944090366363525e-01,9.468222260475158691e-01,3.086041212081909180e-01,9.127142429351806641e-01,3.086062371730804443e-01,8.570419549942016602e-01,3.109359443187713623e-01
7.200000000000000000e+01,9.337881207466125488e-01,3.084872066974639893e-01,9.838572144508361816e-01,3.096964657306671143e-01,9.734665751457214355e-01,3.092795908451080322e-01,9.384653568267822266e-01,3.085119128227233887e-01,8.808245062828063965e-01,3.095611631870269775e-01
7.210000000000000853e+01,9.601173400878906250e-01,3.088697791099548340e-01,1.011162877082824707e+00,3.111871778964996338e-01,1.000619292259216309e+00,3.105438947677612305e-01,9.649117588996887207e-01,3.089998066425323486e-01,9.055309891700744629e-01,3.087372779846191406e-01
7.220000000000000284e+01,9.870390295982360840e-01,3.098409175872802734e-01,1.038769960403442383e+00,3.132668733596801758e-01,1.028127074241638184e+00,3.123971819877624512e-01,9.919221997261047363e-01,3.100766837596893311e-01,9.310651421546936035e-01,3.084794580936431885e-01
7.229999999999999716e+01,1.014387130737304688e+00,3.114006519317626953e-01,1.066536664962768555e+00,3.159335255622863770e-01,1.055849432945251465e+00,3.148385882377624512e-01,1.019332170486450195e+00,3.117422461509704590e-01,9.573247432708740234e-01,3.088006377220153809e-01
7.240000000000000568e+01,1.042020320892333984e+00,3.135493397712707520e-01,1.094317913055419922e+00,3.191818594932556152e-01,1.083642721176147461e+00,3.178640604019165039e-01,1.047001719474792480e+00,3.139965236186981201e-01,9.841925501823425293e-01,3.097099661827087402e-01
7.250000000000000000e+01,1.069796323776245117e+00,3.162844479084014893e-01,1.121967315673828125e+00,3.230034410953521729e-01,1.111360549926757812e+00,3.214664161205291748e-01,1.074788331985473633e+00,3.168365061283111572e-01,1.011503100395202637e+00,3.112079501152038574e-01
7.260000000000000853e+01,1.097569823265075684e+00,3.196004629135131836e-01,1.149335622787475586e+00,3.273867666721343994e-01,1.138854861259460449e+00,3.256353139877319336e-01,1.102546453475952148e+00,3.202560544013977051e-01,1.039113283157348633e+00,3.132949769496917725e-01
7.270000000000000284e+01,1.125193953514099121e+00,3.234885632991790771e-01,1.176274061203002930e+00,3.323170542716979980e-01,1.165976405143737793e+00,3.303571939468383789e-01,1.130128026008605957e+00,3.242457211017608643e-01,1.066881418228149414e+00,3.159689009189605713e-01
7.279999999999999716e+01,1.152519583702087402e+00,3.279368281364440918e-01,1.202632904052734375e+00,3.377765417098999023e-01,1.192575693130493164e+00,3.356155157089233398e-01,1.157384753227233887e+00,3.287930786609649658e-01,1.094662547111511230e+00,3.192244172096252441e-01
7.290000000000000568e+01,1.179397702217102051e+00,3.329301476478576660e-01,1.228263497352600098e+00,3.437441885471343994e-01,1.218503832817077637e+00,3.413904607295989990e-01,1.184166669845581055e+00,3.338824510574340820e-01,1.122309684753417969e+00,3.230530917644500732e-01
7.300000000000000000e+01,1.205678582191467285e+00,3.384503424167633057e-01,1.253018975257873535e+00,3.501961827278137207e-01,1.243613362312316895e+00,3.476592004299163818e-01,1.210325002670288086e+00,3.394950926303863525e-01,1.149673938751220703e+00,3.274433314800262451e-01
7.310000000000000853e+01,1.231214165687561035e+00,3.444760441780090332e-01,1.276754975318908691e+00,3.571055531501770020e-01,1.267758488655090332e+00,3.543960452079772949e-01,1.235711216926574707e+00,3.456092178821563721e-01,1.176606178283691406e+00,3.323803544044494629e-01
7.320000000000000284e+01,1.255857586860656738e+00,3.509830534458160400e-01,1.299330115318298340e+00,3.644427061080932617e-01,1.290796518325805664e+00,3.615723848342895508e-01,1.260179400444030762e+00,3.521999418735504150e-01,1.202957153320312500e+00,3.378463089466094971e-01
7.329999999999999716e+01,1.279464721679687500e+00,3.579441308975219727e-01,1.320585966110229492e+00,3.721958398818969727e-01,1.312588691711425781e+00,3.691568672657012939e-01,1.283585786819458008e+00,3.592395484447479248e-01,1.228578090667724609e+00,3.438201844692230225e-01
7.340000000000000568e+01,1.301894426345825195e+00,3.653292953968048096e-01,1.340103387832641602e+00,3.805775940418243408e-01,1.332827687263488770e+00,3.772741556167602539e-01,1.305790066719055176e+00,3.666976094245910645e-01,1.253322243690490723e+00,3.502780795097351074e-01
7.350000000000000000e+01,1.322971820831298828e+00,3.731431365013122559e-01,1.357581019401550293e+00,3.896177411079406738e-01,1.351118803024291992e+00,3.860664963722229004e-01,1.326581120491027832e+00,3.746119439601898193e-01,1.277045011520385742e+00,3.571930229663848877e-01
7.360000000000000853e+01,1.342262387275695801e+00,3.816043436527252197e-01,1.372588634490966797e+00,3.992730975151062012e-01,1.367139577865600586e+00,3.954908549785614014e-01,1.345518231391906738e+00,3.831938207149505615e-01,1.299605131149291992e+00,3.645353317260742188e-01
7.370000000000000284e+01,1.359478712081909180e+00,3.907189369201660156e-01,1.384766221046447754e+00,4.094828367233276367e-01,1.380438685417175293e+00,4.054966270923614502e-01,1.362319707870483398e+00,3.924213945865631104e-01,1.320842623710632324e+00,3.722949028015136719e-01
7.379999999999999716e+01,1.374167561531066895e+00,4.004429578781127930e-01,1.393591284751892090e+00,4.201164543628692627e-01,1.390626311302185059e+00,4.159864187240600586e-01,1.376514554023742676e+00,4.022490382194519043e-01,1.340336561203002930e+00,3.806852102279663086e-01
7.390000000000000568e+01,1.385985851287841797e+00,4.107107520103454590e-01,1.398389697074890137e+00,4.309669137001037598e-01,1.397062778472900391e+00,4.267838895320892334e-01,1.387763857841491699e+00,4.126015901565551758e-01,1.357786893844604492e+00,3.897333443164825439e-01
7.400000000000000000e+01,1.394378542900085449e+00,4.213828444480895996e-01,1.398749351501464844e+00,4.418492913246154785e-01,1.399147987365722656e+00,4.376692175865173340e-01,1.395474076271057129e+00,4.233262836933135986e-01,1.372761368751525879e+00,3.993961215019226074e-01
7.410000000000000853e+01,1.398664116859436035e+00,4.322436451911926270e-01,1.394418239593505859e+00,4.526324868202209473e-01,1.396651387214660645e+00,4.485065340995788574e-01,1.398970723152160645e+00,4.341997206211090088e-01,1.384901881217956543e+00,4.096122384071350098e-01
7.420000000000000284e+01,1.398488402366638184e+00,4.431213140487670898e-01,1.385580062866210938e+00,4.632354676723480225e-01,1.389402866363525391e+00,4.591673910617828369e-01,1.397967100143432617e+00,4.450667500495910645e-01,1.393681883811950684e+00,4.202501773834228516e-01
7.429999999999999716e+01,1.393595814704895020e+00,4.538840055465698242e-01,1.373537302017211914e+00,4.738670289516448975e-01,1.378510236740112305e+00,4.697420895099639893e-01,1.392213225364685059e+00,4.557944238185882568e-01,1.398426175117492676e+00,4.311019480228424072e-01
7.440000000000000568e+01,1.384322881698608398e+00,4.644753336906433105e-01,1.358654856681823730e+00,4.849558472633361816e-01,1.364717602729797363e+00,4.806307852268218994e-01,1.382319211959838867e+00,4.663738310337066650e-01,1.398729324340820312e+00,4.419840276241302490e-01
7.450000000000000000e+01,1.371938943862915039e+00,4.751400649547576904e-01,1.340845108032226562e+00,4.965532422065734863e-01,1.348049521446228027e+00,4.920347929000854492e-01,1.369420886039733887e+00,4.771050512790679932e-01,1.394338965415954590e+00,4.527653157711029053e-01
7.460000000000000853e+01,1.356720447540283203e+00,4.862893819808959961e-01,1.319891929626464844e+00,5.087239146232604980e-01,1.328359365463256836e+00,5.039439201354980469e-01,1.353683590888977051e+00,4.883468747138977051e-01,1.385453939437866211e+00,4.633671343326568604e-01
7.470000000000000284e+01,1.338558793067932129e+00,4.979451000690460205e-01,1.295836687088012695e+00,5.220922827720642090e-01,1.305442214012145996e+00,5.167847871780395508e-01,1.334979295730590820e+00,5.000915527343750000e-01,1.373374581336975098e+00,4.740018248558044434e-01
7.479999999999999716e+01,1.317223787307739258e+00,5.102190375328063965e-01,1.268643021583557129e+00,5.369346737861633301e-01,1.279491424560546875e+00,5.310441255569458008e-01,1.313064694404602051e+00,5.125473737716674805e-01,1.358456492424011230e+00,4.850971400737762451e-01
7.490000000000000568e+01,1.292816400527954102e+00,5.237530469894409180e-01,1.238050937652587891e+00,5.533252954483032227e-01,1.250210046768188477e+00,5.468641519546508789e-01,1.288108706474304199e+00,5.263394117355346680e-01,1.340609431266784668e+00,4.967008531093597412e-01
7.500000000000000000e+01,1.265234827995300293e+00,5.387773513793945312e-01,1.204424977302551270e+00,5.705145597457885742e-01,1.217698812484741211e+00,5.638431310653686523e-01,1.259922981262207031e+00,5.416467189788818359e-01,1.319615006446838379e+00,5.088821053504943848e-01
7.510000000000000853e+01,1.234259128570556641e+00,5.553121566772460938e-01,1.167930483818054199e+00,5.881523489952087402e-01,1.182297110557556152e+00,5.813382863998413086e-01,1.228373408317565918e+00,5.583750605583190918e-01,1.295522093772888184e+00,5.222680568695068359e-01
7.520000000000000284e+01,1.200294137001037598e+00,5.725620388984680176e-01,1.129624605178833008e+00,6.046513915061950684e-01,1.144403696060180664e+00,5.986548662185668945e-01,1.193888425827026367e+00,5.757161378860473633e-01,1.268286943435668945e+00,5.371299982070922852e-01
7.529999999999999716e+01,1.163477897644042969e+00,5.902189016342163086e-01,1.091358542442321777e+00,6.179751753807067871e-01,1.106018662452697754e+00,6.132405996322631836e-01,1.156623244285583496e+00,5.933357477188110352e-01,1.237653374671936035e+00,5.535367131233215332e-01
7.540000000000000568e+01,1.125121593475341797e+00,6.063815951347351074e-01,1.053881764411926270e+00,6.279951333999633789e-01,1.068158745765686035e+00,6.245324611663818359e-01,1.118222951889038086e+00,6.089531183242797852e-01,1.203991055488586426e+00,5.707327127456665039e-01
7.550000000000000000e+01,1.086912870407104492e+00,6.193193197250366211e-01,1.017839908599853516e+00,6.347289681434631348e-01,1.031492710113525391e+00,6.325240731239318848e-01,1.080119490623474121e+00,6.212979555130004883e-01,1.167461395263671875e+00,5.883737802505493164e-01
7.560000000000000853e+01,1.049572110176086426e+00,6.289521455764770508e-01,9.842996597290039062e-01,6.380141377449035645e-01,9.968189001083374023e-01,6.371733546257019043e-01,1.043003559112548828e+00,6.303377151489257812e-01,1.129148840904235840e+00,6.048380732536315918e-01
7.570000000000000284e+01,1.013744235038757324e+00,6.353016495704650879e-01,9.539822936058044434e-01,6.379337906837463379e-01,9.652597308158874512e-01,6.383339166641235352e-01,1.007546424865722656e+00,6.360853314399719238e-01,1.090887904167175293e+00,6.181212067604064941e-01
7.579999999999999716e+01,9.805800914764404297e-01,6.381690502166748047e-01,9.266007542610168457e-01,6.350833177566528320e-01,9.368942975997924805e-01,6.364223361015319824e-01,9.749603271484375000e-01,6.383238434791564941e-01,1.053424715995788574e+00,6.281002163887023926e-01
7.590000000000000568e+01,9.506412148475646973e-01,6.377236843109130859e-01,9.008473753929138184e-01,6.304941773414611816e-01,9.105833172798156738e-01,6.324371695518493652e-01,9.456012845039367676e-01,6.373303532600402832e-01,1.017404198646545410e+00,6.347936987876892090e-01
7.600000000000000000e+01,9.235083460807800293e-01,6.346250176429748535e-01,8.764668107032775879e-01,6.245171427726745605e-01,8.856875300407409668e-01,6.269642710685729980e-01,9.188038110733032227e-01,6.338831186294555664e-01,9.839034676551818848e-01,6.380343437194824219e-01
7.610000000000000853e+01,8.979214429855346680e-01,6.298601031303405762e-01,8.533562421798706055e-01,6.173884272575378418e-01,8.621000647544860840e-01,6.202525496482849121e-01,8.934695124626159668e-01,6.288550496101379395e-01,9.536260366439819336e-01,6.379148960113525391e-01
7.620000000000000284e+01,8.736949563026428223e-01,6.237366199493408203e-01,8.314319849014282227e-01,6.093085408210754395e-01,8.397244811058044434e-01,6.125188469886779785e-01,8.694764971733093262e-01,6.225126385688781738e-01,9.262717366218566895e-01,6.350373029708862305e-01
7.629999999999999716e+01,8.507270812988281250e-01,6.164869070053100586e-01,8.110590577125549316e-01,6.002373099327087402e-01,8.186834454536437988e-01,6.038464903831481934e-01,8.467249274253845215e-01,6.150825619697570801e-01,9.005360603332519531e-01,6.304292082786560059e-01
7.640000000000000568e+01,8.289530873298645020e-01,6.082990765571594238e-01,7.924772500991821289e-01,5.902234911918640137e-01,7.994109392166137695e-01,5.941755771636962891e-01,8.251968026161193848e-01,6.067249178886413574e-01,8.761718869209289551e-01,6.244363784790039062e-01
7.650000000000000000e+01,8.087890744209289551e-01,5.991089344024658203e-01,7.756943106651306152e-01,5.794286727905273438e-01,7.819364666938781738e-01,5.836624503135681152e-01,8.053537011146545410e-01,5.973563790321350098e-01,8.530765771865844727e-01,6.172945499420166016e-01
7.660000000000000853e+01,7.904180288314819336e-01,5.889953374862670898e-01,7.607019543647766113e-01,5.680082440376281738e-01,7.662572860717773438e-01,5.724647641181945801e-01,7.873060107231140137e-01,5.870940089225769043e-01,8.311681151390075684e-01,6.092031002044677734e-01
7.670000000000000284e+01,7.738456130027770996e-01,5.781193971633911133e-01,7.474777102470397949e-01,5.561094880104064941e-01,7.523564100265502930e-01,5.607328414916992188e-01,7.710559964179992676e-01,5.760975480079650879e-01,8.108171820640563965e-01,6.001191139221191406e-01
7.679999999999999716e+01,7.590618133544921875e-01,5.666354894638061523e-01,7.359859347343444824e-01,5.438715815544128418e-01,7.402032613754272461e-01,5.486093759536743164e-01,7.565913796424865723e-01,5.645199418067932129e-01,7.922576665878295898e-01,5.900945663452148438e-01
7.690000000000000568e+01,7.460424900054931641e-01,5.546898841857910156e-01,7.261795997619628906e-01,5.314251184463500977e-01,7.297549247741699219e-01,5.362282991409301758e-01,7.438856363296508789e-01,5.525060892105102539e-01,7.754968404769897461e-01,5.792911648750305176e-01
7.700000000000000000e+01,7.347508072853088379e-01,5.424209237098693848e-01,7.180015444755554199e-01,5.188916325569152832e-01,7.209579944610595703e-01,5.237144827842712402e-01,7.328996658325195312e-01,5.401929020881652832e-01,7.605265378952026367e-01,5.678637623786926270e-01
7.710000000000000853e+01,7.251384258270263672e-01,5.299582481384277344e-01,7.113854885101318359e-01,5.063833594322204590e-01,7.137495875358581543e-01,5.111837983131408691e-01,7.235831022262573242e-01,5.277082324028015137e-01,7.473238110542297363e-01,5.559597611427307129e-01
7.720000000000000284e+01,7.171468734741210938e-01,5.174220800399780273e-01,7.062576413154602051e-01,4.940030574798583984e-01,7.080585360527038574e-01,4.987427592277526855e-01,7.158761024475097656e-01,5.151708722114562988e-01,7.358531355857849121e-01,5.437184572219848633e-01
7.729999999999999716e+01,7.107092142105102539e-01,5.049237608909606934e-01,7.025378942489624023e-01,4.818436801433563232e-01,7.038071751594543457e-01,4.864880144596099854e-01,7.097099423408508301e-01,5.026902556419372559e-01,7.260674238204956055e-01,5.312701463699340820e-01
7.740000000000000568e+01,7.057507038116455078e-01,4.925647079944610596e-01,7.001326680183410645e-01,4.699961245059967041e-01,7.009119391441345215e-01,4.745068550109863281e-01,7.050088644027709961e-01,4.903661012649536133e-01,7.179090976715087891e-01,5.187362432479858398e-01
7.750000000000000000e+01,7.021905183792114258e-01,4.804369807243347168e-01,6.985124349594116211e-01,4.588916301727294922e-01,6.990766525268554688e-01,4.630508422851562500e-01,7.016910314559936523e-01,4.782887995243072510e-01,7.113120555877685547e-01,5.062289237976074219e-01
7.760000000000000853e+01,6.999162435531616211e-01,4.686457216739654541e-01,6.972959637641906738e-01,4.487013518810272217e-01,6.977234482765197754e-01,4.525161683559417725e-01,6.995978951454162598e-01,4.666002392768859863e-01,7.062022686004638672e-01,4.938507080078125000e-01
7.770000000000000284e+01,6.983517408370971680e-01,4.576514661312103271e-01,6.964026093482971191e-01,4.393642246723175049e-01,6.967099905014038086e-01,4.428580403327941895e-01,6.981143951416015625e-01,4.557734429836273193e-01,7.024996280670166016e-01,4.816946089267730713e-01
7.779999999999999716e+01,6.971749663352966309e-01,4.475642442703247070e-01,6.957977414131164551e-01,4.308216571807861328e-01,6.959980726242065430e-01,4.340165555477142334e-01,6.969974637031555176e-01,4.458427131175994873e-01,7.001085281372070312e-01,4.698527157306671143e-01
7.790000000000000568e+01,6.963171362876892090e-01,4.383231997489929199e-01,6.954499483108520508e-01,4.230183362960815430e-01,6.955549120903015137e-01,4.259352385997772217e-01,6.961931586265563965e-01,4.367474317550659180e-01,6.984943151473999023e-01,4.587599337100982666e-01
7.800000000000000000e+01,6.957439780235290527e-01,4.298700094223022461e-01,6.953301429748535156e-01,4.159020781517028809e-01,6.953506469726562500e-01,4.185606837272644043e-01,6.956678628921508789e-01,4.284299015998840332e-01,6.972820758819580078e-01,4.485805332660675049e-01
7.810000000000000853e+01,6.954243779182434082e-01,4.221498072147369385e-01,6.954117417335510254e-01,4.094238579273223877e-01,6.953577995300292969e-01,4.118426740169525146e-01,6.953907608985900879e-01,4.208357632160186768e-01,6.963923573493957520e-01,4.392535984516143799e-01
7.820000000000000284e+01,6.953295469284057617e-01,4.151107668876647949e-01,6.957011222839355469e-01,4.034747779369354248e-01,6.955594420433044434e-01,4.057166576385498047e-01,6.953334212303161621e-01,4.139138460159301758e-01,6.957908868789672852e-01,4.307204186916351318e-01
7.829999999999999716e+01,6.954331398010253906e-01,4.087041914463043213e-01,6.963540315628051758e-01,3.977060616016387939e-01,6.960470676422119141e-01,3.999263346195220947e-01,6.954705715179443359e-01,4.076150059700012207e-01,6.954461336135864258e-01,4.229258000850677490e-01
7.840000000000000568e+01,6.957530379295349121e-01,4.027995765209197998e-01,6.974753737449645996e-01,3.919281065464019775e-01,6.969888210296630859e-01,3.941505551338195801e-01,6.958450078964233398e-01,4.017632007598876953e-01,6.953289508819580078e-01,4.158177375793457031e-01
7.850000000000000000e+01,6.964611411094665527e-01,3.970291912555694580e-01,6.990603804588317871e-01,3.861528038978576660e-01,6.983961462974548340e-01,3.883728384971618652e-01,6.966376304626464844e-01,3.959904909133911133e-01,6.954129338264465332e-01,4.093470871448516846e-01
7.860000000000000853e+01,6.976370215415954590e-01,3.912509381771087646e-01,7.011032104492187500e-01,3.803919255733489990e-01,7.002636194229125977e-01,3.826050460338592529e-01,6.978972554206848145e-01,3.902120888233184814e-01,6.957053542137145996e-01,4.034031033515930176e-01
7.870000000000000284e+01,6.992760300636291504e-01,3.854767084121704102e-01,7.035976052284240723e-01,3.746572136878967285e-01,7.025851607322692871e-01,3.768589198589324951e-01,6.996187567710876465e-01,3.844397962093353271e-01,6.963641643524169922e-01,3.976342082023620605e-01
7.879999999999999716e+01,7.013720870018005371e-01,3.797183036804199219e-01,7.066426873207092285e-01,3.688078224658966064e-01,7.053875327110290527e-01,3.710960745811462402e-01,7.017964720726013184e-01,3.786853849887847900e-01,6.974913477897644043e-01,3.918561935424804688e-01
7.890000000000000568e+01,7.039188742637634277e-01,3.739872872829437256e-01,7.104182839393615723e-01,3.626212775707244873e-01,7.088766694068908691e-01,3.650414943695068359e-01,7.044282555580139160e-01,3.729531466960906982e-01,6.990820169448852539e-01,3.860810101032257080e-01
7.900000000000000000e+01,7.070462107658386230e-01,3.681004643440246582e-01,7.151699662208557129e-01,3.561646938323974609e-01,7.131878733634948730e-01,3.586650490760803223e-01,7.076850533485412598e-01,3.670062720775604248e-01,7.011306881904602051e-01,3.803203701972961426e-01
7.910000000000000853e+01,7.109103798866271973e-01,3.618732094764709473e-01,7.211360335350036621e-01,3.495584130287170410e-01,7.186970710754394531e-01,3.521079719066619873e-01,7.116937041282653809e-01,3.607192337512969971e-01,7.036305069923400879e-01,3.745860457420349121e-01
7.920000000000000284e+01,7.158083915710449219e-01,3.553974628448486328e-01,7.284601926803588867e-01,3.430972099304199219e-01,7.254754900932312012e-01,3.455513119697570801e-01,7.168176770210266113e-01,3.542154133319854736e-01,7.066841125488281250e-01,3.687328994274139404e-01
7.929999999999999716e+01,7.219210863113403320e-01,3.487878143787384033e-01,7.376029491424560547e-01,3.369853794574737549e-01,7.337950468063354492e-01,3.392775654792785645e-01,7.231627106666564941e-01,3.476125895977020264e-01,7.104690074920654297e-01,3.625420629978179932e-01
7.940000000000000568e+01,7.294113636016845703e-01,3.423569798469543457e-01,7.492109537124633789e-01,3.313968777656555176e-01,7.444623708724975586e-01,3.334808945655822754e-01,7.309206724166870117e-01,3.412317037582397461e-01,7.152361273765563965e-01,3.560833334922790527e-01
7.950000000000000000e+01,7.388374209403991699e-01,3.363018929958343506e-01,7.630263566970825195e-01,3.263530731201171875e-01,7.574656605720520020e-01,3.282266557216644287e-01,7.407953739166259766e-01,3.352679908275604248e-01,7.212175726890563965e-01,3.494763076305389404e-01
7.960000000000000853e+01,7.507220506668090820e-01,3.307770788669586182e-01,7.789094448089599609e-01,3.218914866447448730e-01,7.725609540939331055e-01,3.235351443290710449e-01,7.530944943428039551e-01,3.298408389091491699e-01,7.285592555999755859e-01,3.430182337760925293e-01
7.970000000000000284e+01,7.647828459739685059e-01,3.257988691329956055e-01,7.967907190322875977e-01,3.180614113807678223e-01,7.896831631660461426e-01,3.194565773010253906e-01,7.675303220748901367e-01,3.249645829200744629e-01,7.377316951751708984e-01,3.369122147560119629e-01
7.979999999999999716e+01,7.809042334556579590e-01,3.214088082313537598e-01,8.165833950042724609e-01,3.149086534976959229e-01,8.087522983551025391e-01,3.160381615161895752e-01,7.840149998664855957e-01,3.206855654716491699e-01,7.493693828582763672e-01,3.313304185867309570e-01
7.990000000000000568e+01,7.990144491195678711e-01,3.176558911800384521e-01,8.381827473640441895e-01,3.124743402004241943e-01,8.296709656715393066e-01,3.133232295513153076e-01,8.024739623069763184e-01,3.170520663261413574e-01,7.632110118865966797e-01,3.262934982776641846e-01
8.000000000000000000e+01,8.190248012542724609e-01,3.145852982997894287e-01,8.611344099044799805e-01,3.106580376625061035e-01,8.521853089332580566e-01,3.112939298152923584e-01,8.228153586387634277e-01,3.141086399555206299e-01,7.791196703910827637e-01,3.218394517898559570e-01
8.010000000000000853e+01,8.408191800117492676e-01,3.122340738773345947e-01,8.850850462913513184e-01,3.093784749507904053e-01,8.757621645927429199e-01,3.098058402538299561e-01,8.448902368545532227e-01,3.118796646595001221e-01,7.970254421234130859e-01,3.180175423622131348e-01
8.020000000000000284e+01,8.638924360275268555e-01,3.104797899723052979e-01,9.099431037902832031e-01,3.086526393890380859e-01,9.002825021743774414e-01,3.088651597499847412e-01,8.681477308273315430e-01,3.102208971977233887e-01,8.168415427207946777e-01,3.148734867572784424e-01
8.029999999999999716e+01,8.879541754722595215e-01,3.092642724514007568e-01,9.356113672256469727e-01,3.084952533245086670e-01,9.256510734558105469e-01,3.084876239299774170e-01,8.923777937889099121e-01,3.091040849685668945e-01,8.384619951248168945e-01,3.124480843544006348e-01
8.040000000000000568e+01,9.129125475883483887e-01,3.086043596267700195e-01,9.619866609573364258e-01,3.089188933372497559e-01,9.517671465873718262e-01,3.086864948272705078e-01,9.174870848655700684e-01,3.085456490516662598e-01,8.614267110824584961e-01,3.106383979320526123e-01
8.050000000000000000e+01,9.386692643165588379e-01,3.085145354270935059e-01,9.889436364173889160e-01,3.099313080310821533e-01,9.785201549530029297e-01,3.094723224639892578e-01,9.433765411376953125e-01,3.085596859455108643e-01,8.853893280029296875e-01,3.093656301498413086e-01
8.060000000000000853e+01,9.651204347610473633e-01,3.090070188045501709e-01,1.016316175460815430e+00,3.115323781967163086e-01,1.005749702453613281e+00,3.108468949794769287e-01,9.699411392211914062e-01,3.091579079627990723e-01,9.102583527565002441e-01,3.086467981338500977e-01
8.070000000000000284e+01,9.921342730522155762e-01,3.100884556770324707e-01,1.043963909149169922e+00,3.137223124504089355e-01,1.033308386802673340e+00,3.128104805946350098e-01,9.970369338989257812e-01,3.103450536727905273e-01,9.359362125396728516e-01,3.084966242313385010e-01
8.079999999999999716e+01,1.019546389579772949e+00,3.117585778236389160e-01,1.071744203567504883e+00,3.164983689785003662e-01,1.061054706573486328e+00,3.153616786003112793e-01,1.024505972862243652e+00,3.121210932731628418e-01,9.623197317123413086e-01,3.089275956153869629e-01
8.090000000000000568e+01,1.047217369079589844e+00,3.140174150466918945e-01,1.099512219429016113e+00,3.198547959327697754e-01,1.088844776153564453e+00,3.184958100318908691e-01,1.052208185195922852e+00,3.144855797290802002e-01,9.892829060554504395e-01,3.099473416805267334e-01
8.100000000000000000e+01,1.075003743171691895e+00,3.168619573116302490e-01,1.127119898796081543e+00,3.237825930118560791e-01,1.116531848907470703e+00,3.222051560878753662e-01,1.080000281333923340e+00,3.174347877502441406e-01,1.016659975051879883e+00,3.115557432174682617e-01
8.110000000000000853e+01,1.102760672569274902e+00,3.202859461307525635e-01,1.154418945312500000e+00,3.282694816589355469e-01,1.143967270851135254e+00,3.264787197113037109e-01,1.107736229896545410e+00,3.209620416164398193e-01,1.044310331344604492e+00,3.137529790401458740e-01
8.120000000000000284e+01,1.130340218544006348e+00,3.242799937725067139e-01,1.181259870529174805e+00,3.333002924919128418e-01,1.171001911163330078e+00,3.313024640083312988e-01,1.135268092155456543e+00,3.250573873519897461e-01,1.072091579437255859e+00,3.165363669395446777e-01
8.129999999999999716e+01,1.157593369483947754e+00,3.288315832614898682e-01,1.207493305206298828e+00,3.388566076755523682e-01,1.197486519813537598e+00,3.366591036319732666e-01,1.162446737289428711e+00,3.297077119350433350e-01,1.099858283996582031e+00,3.199000060558319092e-01
8.140000000000000568e+01,1.184370756149291992e+00,3.339250981807708740e-01,1.232970952987670898e+00,3.449169099330902100e-01,1.223272323608398438e+00,3.425283133983612061e-01,1.189123034477233887e+00,3.348967134952545166e-01,1.127463459968566895e+00,3.238348960876464844e-01
8.150000000000000000e+01,1.210523366928100586e+00,3.395417034626007080e-01,1.257546305656433105e+00,3.514566421508789062e-01,1.248211979866027832e+00,3.488867282867431641e-01,1.215147256851196289e+00,3.406051397323608398e-01,1.154757738113403320e+00,3.283287584781646729e-01
8.160000000000000853e+01,1.235902786254882812e+00,3.456595242023468018e-01,1.281075239181518555e+00,3.584484755992889404e-01,1.272160291671752930e+00,3.557081222534179688e-01,1.240371942520141602e+00,3.468105792999267578e-01,1.181592226028442383e+00,3.333663046360015869e-01
8.170000000000000284e+01,1.260362863540649414e+00,3.522537946701049805e-01,1.303417325019836426e+00,3.658621907234191895e-01,1.294975519180297852e+00,3.629633784294128418e-01,1.264651536941528320e+00,3.534876108169555664e-01,1.207817316055297852e+00,3.389290571212768555e-01
8.179999999999999716e+01,1.283759951591491699e+00,3.592967092990875244e-01,1.324384689331054688e+00,3.737139701843261719e-01,1.316515326499938965e+00,3.706241846084594727e-01,1.287842512130737305e+00,3.606080412864685059e-01,1.233284711837768555e+00,3.449954688549041748e-01
8.190000000000000568e+01,1.305954098701477051e+00,3.667577803134918213e-01,1.343538045883178711e+00,3.822223544120788574e-01,1.336407065391540527e+00,3.788710236549377441e-01,1.309805631637573242e+00,3.681408762931823730e-01,1.257848143577575684e+00,3.515410423278808594e-01
8.200000000000000000e+01,1.326731920242309570e+00,3.746767342090606689e-01,1.360594153404235840e+00,3.913810551166534424e-01,1.354307651519775391e+00,3.877848088741302490e-01,1.330278515815734863e+00,3.761708736419677734e-01,1.281363248825073242e+00,3.585383594036102295e-01
8.210000000000000853e+01,1.345653533935546875e+00,3.832637667655944824e-01,1.375091195106506348e+00,4.011455774307250977e-01,1.369843721389770508e+00,3.973226547241210938e-01,1.348838090896606445e+00,3.848771750926971436e-01,1.303689837455749512e+00,3.659571707248687744e-01
8.220000000000000284e+01,1.362436294555664062e+00,3.924960792064666748e-01,1.386689901351928711e+00,4.114469289779663086e-01,1.382605910301208496e+00,4.074299037456512451e-01,1.365186452865600586e+00,3.942210376262664795e-01,1.324637770652770996e+00,3.738158345222473145e-01
8.229999999999999716e+01,1.376609206199645996e+00,4.023280143737792969e-01,1.394819617271423340e+00,4.221405386924743652e-01,1.392137646675109863e+00,4.179922640323638916e-01,1.378856897354125977e+00,4.041543006896972656e-01,1.343766808509826660e+00,3.823327124118804932e-01
8.240000000000000568e+01,1.387833476066589355e+00,4.126839637756347656e-01,1.398797988891601562e+00,4.330066740512847900e-01,1.397789359092712402e+00,4.288202524185180664e-01,1.389489293098449707e+00,4.145895242691040039e-01,1.360794425010681152e+00,3.914994001388549805e-01
8.250000000000000000e+01,1.395513057708740234e+00,4.234106242656707764e-01,1.398300528526306152e+00,4.438806176185607910e-01,1.399039030075073242e+00,4.397065043449401855e-01,1.396459579467773438e+00,4.253602325916290283e-01,1.375257015228271484e+00,4.012712538242340088e-01
8.260000000000000853e+01,1.398975372314453125e+00,4.342843592166900635e-01,1.393072366714477539e+00,4.546300768852233887e-01,1.395650982856750488e+00,4.505199790000915527e-01,1.399127244949340820e+00,4.362421333789825439e-01,1.386816143989562988e+00,4.115786254405975342e-01
8.270000000000000284e+01,1.397935509681701660e+00,4.451506435871124268e-01,1.383550286293029785e+00,4.652157723903656006e-01,1.387596845626831055e+00,4.611489474773406982e-01,1.397248387336730957e+00,4.470932185649871826e-01,1.394898295402526855e+00,4.222758710384368896e-01
8.279999999999999716e+01,1.392144560813903809e+00,4.558765292167663574e-01,1.370964527130126953e+00,4.759044051170349121e-01,1.376137852668762207e+00,4.717414677143096924e-01,1.390597939491271973e+00,4.577799737453460693e-01,1.398821711540222168e+00,4.331429302692413330e-01
8.290000000000000568e+01,1.382225275039672852e+00,4.664555191993713379e-01,1.355544090270996094e+00,4.870898425579071045e-01,1.361817002296447754e+00,4.827279150485992432e-01,1.380110025405883789e+00,4.683536589145660400e-01,1.398266434669494629e+00,4.440161883831024170e-01
8.300000000000000000e+01,1.369304895401000977e+00,4.771897196769714355e-01,1.337171435356140137e+00,4.987803399562835693e-01,1.344595193862915039e+00,4.942264258861541748e-01,1.366684198379516602e+00,4.791735112667083740e-01,1.392977952957153320e+00,4.547632634639739990e-01
8.310000000000000853e+01,1.353545069694519043e+00,4.884353280067443848e-01,1.315610527992248535e+00,5.111217498779296875e-01,1.324290752410888672e+00,5.062496066093444824e-01,1.350400686264038086e+00,4.905109703540802002e-01,1.383412718772888184e+00,4.653481841087341309e-01
8.320000000000000284e+01,1.334817409515380859e+00,5.001837015151977539e-01,1.290990471839904785e+00,5.247557163238525391e-01,1.300819516181945801e+00,5.193430185317993164e-01,1.331124305725097656e+00,5.023483633995056152e-01,1.370790958404541016e+00,4.760413169860839844e-01
8.329999999999999716e+01,1.312878251075744629e+00,5.126475095748901367e-01,1.263174772262573242e+00,5.398897528648376465e-01,1.274269342422485352e+00,5.338836312294006348e-01,1.308612585067749023e+00,5.150235891342163086e-01,1.355334520339965820e+00,4.872332215309143066e-01
8.340000000000000568e+01,1.287899136543273926e+00,5.264502167701721191e-01,1.231972455978393555e+00,5.565048456192016602e-01,1.244340181350708008e+00,5.499982833862304688e-01,1.283074975013732910e+00,5.290887355804443359e-01,1.336923956871032715e+00,4.989299774169921875e-01
8.350000000000000000e+01,1.259688138961791992e+00,5.417692661285400391e-01,1.197804808616638184e+00,5.737903714179992676e-01,1.211286187171936035e+00,5.670831799507141113e-01,1.254248738288879395e+00,5.446958541870117188e-01,1.315322041511535645e+00,5.112838745117187500e-01
8.360000000000000853e+01,1.228115439414978027e+00,5.585044026374816895e-01,1.160805463790893555e+00,5.914444923400878906e-01,1.175348758697509766e+00,5.846585035324096680e-01,1.222123980522155762e+00,5.615868568420410156e-01,1.290663957595825195e+00,5.249359011650085449e-01
8.370000000000000284e+01,1.193608999252319336e+00,5.758488178253173828e-01,1.122426986694335938e+00,6.073986291885375977e-01,1.137205600738525391e+00,6.016354560852050781e-01,1.187099099159240723e+00,5.790195465087890625e-01,1.262805938720703125e+00,5.400896072387695312e-01
8.379999999999999716e+01,1.156327128410339355e+00,5.934637188911437988e-01,1.084256529808044434e+00,6.201050877571105957e-01,1.098865389823913574e+00,6.156076192855834961e-01,1.149432659149169922e+00,5.965054035186767578e-01,1.231563925743103027e+00,5.567179322242736816e-01
8.390000000000000568e+01,1.117926955223083496e+00,6.090567708015441895e-01,1.047001242637634277e+00,6.295061707496643066e-01,1.061179876327514648e+00,6.262798309326171875e-01,1.111030817031860352e+00,6.115186214447021484e-01,1.197359919548034668e+00,5.740098953247070312e-01
8.400000000000000000e+01,1.079829335212707520e+00,6.213761568069458008e-01,1.011311650276184082e+00,6.356225013732910156e-01,1.024806976318359375e+00,6.336575150489807129e-01,1.073062300682067871e+00,6.232436299324035645e-01,1.160329818725585938e+00,5.916604995727539062e-01
8.410000000000000853e+01,1.042724370956420898e+00,6.303905248641967773e-01,9.783730506896972656e-01,6.382424831390380859e-01,9.906610250473022461e-01,6.376464366912841797e-01,1.036203622817993164e+00,6.316655874252319336e-01,1.121948361396789551e+00,6.075769066810607910e-01
8.420000000000000284e+01,1.007285118103027344e+00,6.361119747161865234e-01,9.486606717109680176e-01,6.375814080238342285e-01,9.597067236900329590e-01,6.381942629814147949e-01,1.001188993453979492e+00,6.367707848548889160e-01,1.083785414695739746e+00,6.202421188354492188e-01
8.429999999999999716e+01,9.747239351272583008e-01,6.383242011070251465e-01,9.216660857200622559e-01,6.343414783477783203e-01,9.318523406982421875e-01,6.358014345169067383e-01,9.692074656486511230e-01,6.383687853813171387e-01,1.046545505523681641e+00,6.296020746231079102e-01
8.440000000000000568e+01,9.453899264335632324e-01,6.373077630996704102e-01,8.961782455444335938e-01,6.294727921485900879e-01,9.058150053024291992e-01,6.315169930458068848e-01,9.404502511024475098e-01,6.368201971054077148e-01,1.010881423950195312e+00,6.356766223907470703e-01
8.450000000000000000e+01,9.186052083969116211e-01,6.338469982147216797e-01,8.720431327819824219e-01,6.232629418373107910e-01,8.811721801757812500e-01,6.257940530776977539e-01,9.139453172683715820e-01,6.330500245094299316e-01,9.779830574989318848e-01,6.382529735565185547e-01
8.460000000000000853e+01,8.932814598083496094e-01,6.288082599639892578e-01,8.491600751876831055e-01,6.159421205520629883e-01,8.578188419342041016e-01,6.188753247261047363e-01,8.888705968856811523e-01,6.277568340301513672e-01,9.483108520507812500e-01,6.375538110733032227e-01
8.470000000000000284e+01,8.692981600761413574e-01,6.224570274353027344e-01,8.274792432785034180e-01,6.076889038085937500e-01,8.356603980064392090e-01,6.109718680381774902e-01,8.651176095008850098e-01,6.211943626403808594e-01,9.213392138481140137e-01,6.342898607254028320e-01
8.479999999999999716e+01,8.465556502342224121e-01,6.150196790695190430e-01,8.074404597282409668e-01,5.984284877777099609e-01,8.149363398551940918e-01,6.021062135696411133e-01,8.425884842872619629e-01,6.135830879211425781e-01,8.958688974380493164e-01,6.294029951095581055e-01
8.490000000000000568e+01,8.250387907028198242e-01,6.066547036170959473e-01,7.891955971717834473e-01,5.882561206817626953e-01,7.960001826286315918e-01,5.922652482986450195e-01,8.213387131690979004e-01,6.050424575805664062e-01,8.717499971389770508e-01,6.231780648231506348e-01
8.500000000000000000e+01,8.052095174789428711e-01,5.972788929939270020e-01,7.727491259574890137e-01,5.773324966430664062e-01,7.788624763488769531e-01,5.816120505332946777e-01,8.018315434455871582e-01,5.954938530921936035e-01,8.488818407058715820e-01,6.158445477485656738e-01
8.510000000000000853e+01,7.871756553649902344e-01,5.870103836059570312e-01,7.580900788307189941e-01,5.658113360404968262e-01,7.635182142257690430e-01,5.703030228614807129e-01,7.841212153434753418e-01,5.850816369056701660e-01,8.272183537483215332e-01,6.075795292854309082e-01
8.520000000000000284e+01,7.709397077560424805e-01,5.760091543197631836e-01,7.451933622360229492e-01,5.538386106491088867e-01,7.499476075172424316e-01,5.584872364997863770e-01,7.682076096534729004e-01,5.739647150039672852e-01,8.072018623352050781e-01,5.983067154884338379e-01
8.529999999999999716e+01,7.564887404441833496e-01,5.644276738166809082e-01,7.340211272239685059e-01,5.415517687797546387e-01,7.381175756454467773e-01,5.463055968284606934e-01,7.540754675865173340e-01,5.622946023941040039e-01,7.889795303344726562e-01,5.881240367889404297e-01
8.540000000000000568e+01,7.437964081764221191e-01,5.524112582206726074e-01,7.245245575904846191e-01,5.290799736976623535e-01,7.279831171035766602e-01,5.338904261589050293e-01,7.416957020759582520e-01,5.502146482467651367e-01,7.725553512573242188e-01,5.771920084953308105e-01
8.550000000000000000e+01,7.328235507011413574e-01,5.400964021682739258e-01,7.166444063186645508e-01,5.165429711341857910e-01,7.194887995719909668e-01,5.213648676872253418e-01,7.310270071029663086e-01,5.378598570823669434e-01,7.579183578491210938e-01,5.656644105911254883e-01
8.560000000000000853e+01,7.235196232795715332e-01,5.276110768318176270e-01,7.103130221366882324e-01,5.040511488914489746e-01,7.125703096389770508e-01,5.088432431221008301e-01,7.220172882080078125e-01,5.253566503524780273e-01,7.450433969497680664e-01,5.536869764328002930e-01
8.570000000000000284e+01,7.158246040344238281e-01,5.150737762451171875e-01,7.054553031921386719e-01,4.917053878307342529e-01,7.071551680564880371e-01,4.964300394058227539e-01,7.146047353744506836e-01,5.128219723701477051e-01,7.338924407958984375e-01,5.413972139358520508e-01
8.579999999999999716e+01,7.096701264381408691e-01,5.025941133499145508e-01,7.019900083541870117e-01,4.795970022678375244e-01,7.031643986701965332e-01,4.842202663421630859e-01,7.087193727493286133e-01,5.003634691238403320e-01,7.244163751602172852e-01,5.289238691329956055e-01
8.590000000000000568e+01,7.049799561500549316e-01,4.902716875076293945e-01,6.997898221015930176e-01,4.678430557250976562e-01,7.005134820938110352e-01,4.722993373870849609e-01,7.042841315269470215e-01,4.880791604518890381e-01,7.165559530258178711e-01,5.163866877555847168e-01
8.600000000000000000e+01,7.016723155975341797e-01,4.781967997550964355e-01,6.982576847076416016e-01,4.569144546985626221e-01,6.987938880920410156e-01,4.610076248645782471e-01,7.012162804603576660e-01,4.760574400424957275e-01,7.102435231208801270e-01,5.038960576057434082e-01
8.610000000000000853e+01,6.995860934257507324e-01,4.665133655071258545e-01,6.971045136451721191e-01,4.468886256217956543e-01,6.975092887878417969e-01,4.506418406963348389e-01,6.992847919464111328e-01,4.644982218742370605e-01,7.054037451744079590e-01,4.915527105331420898e-01
8.620000000000000284e+01,6.981059908866882324e-01,4.556937813758850098e-01,6.962675452232360840e-01,4.377047121524810791e-01,6.965548396110534668e-01,4.411412179470062256e-01,6.978800892829895020e-01,4.538442194461822510e-01,7.019552588462829590e-01,4.794478118419647217e-01
8.629999999999999716e+01,6.969916820526123047e-01,4.457698166370391846e-01,6.957132220268249512e-01,4.293046891689300537e-01,6.958956718444824219e-01,4.324463605880737305e-01,6.968245506286621094e-01,4.440748393535614014e-01,6.997676491737365723e-01,4.677009880542755127e-01
8.640000000000000568e+01,6.961895823478698730e-01,4.366807639598846436e-01,6.954104304313659668e-01,4.216338992118835449e-01,6.954995989799499512e-01,4.245014488697052002e-01,6.960750222206115723e-01,4.351297318935394287e-01,6.982412338256835938e-01,4.567840099334716797e-01
8.650000000000000000e+01,6.956661939620971680e-01,4.283690750598907471e-01,6.953303813934326172e-01,4.146407842636108398e-01,6.953369975090026855e-01,4.172536432743072510e-01,6.955984830856323242e-01,4.269519150257110596e-01,6.970922350883483887e-01,4.467690289020538330e-01
8.660000000000000853e+01,6.953907608985900879e-01,4.207804203033447266e-01,6.954469680786132812e-01,4.082769155502319336e-01,6.953808069229125977e-01,4.106532931327819824e-01,6.953647136688232422e-01,4.194877743721008301e-01,6.962590813636779785e-01,4.375952780246734619e-01
8.670000000000000284e+01,6.953350305557250977e-01,4.138635694980621338e-01,6.957871317863464355e-01,4.023948311805725098e-01,6.956238150596618652e-01,4.046176970005035400e-01,6.953457593917846680e-01,4.126865565776824951e-01,6.957080960273742676e-01,4.292046725749969482e-01
8.679999999999999716e+01,6.954734921455383301e-01,4.075692296028137207e-01,6.965281367301940918e-01,3.966234922409057617e-01,6.961879730224609375e-01,3.988449573516845703e-01,6.955198645591735840e-01,4.064924716949462891e-01,6.954081058502197266e-01,4.215426445007324219e-01
8.690000000000000568e+01,6.958503127098083496e-01,4.017194211483001709e-01,6.977367401123046875e-01,3.908451497554779053e-01,6.972172856330871582e-01,3.930678963661193848e-01,6.959583759307861328e-01,4.006816148757934570e-01,6.953306198120117188e-01,4.145577251911163330e-01
8.700000000000000000e+01,6.966463923454284668e-01,3.959466516971588135e-01,6.994079947471618652e-01,3.850716948509216309e-01,6.987112760543823242e-01,3.872911334037780762e-01,6.968387961387634277e-01,3.949069380760192871e-01,6.954495310783386230e-01,4.082013368606567383e-01
8.710000000000000853e+01,6.979093551635742188e-01,3.901682496070861816e-01,7.015360593795776367e-01,3.793148398399353027e-01,7.006643414497375488e-01,3.815265297889709473e-01,6.981854438781738281e-01,3.891287744045257568e-01,6.957935094833374023e-01,4.023229181766510010e-01
8.720000000000000284e+01,6.996344327926635742e-01,3.843961060047149658e-01,7.041149735450744629e-01,3.735847175121307373e-01,7.030702233314514160e-01,3.757857680320739746e-01,6.999930739402770996e-01,3.833589851856231689e-01,6.965404152870178223e-01,3.965514004230499268e-01
8.729999999999999716e+01,7.018156647682189941e-01,3.786419928073883057e-01,7.072926759719848633e-01,3.676745295524597168e-01,7.059857845306396484e-01,3.699875771999359131e-01,7.022555470466613770e-01,3.776093125343322754e-01,6.977548599243164062e-01,3.907730281352996826e-01
8.740000000000000568e+01,7.044511437416076660e-01,3.729094862937927246e-01,7.112107276916503906e-01,3.614230751991271973e-01,7.096136808395385742e-01,3.638690114021301270e-01,7.049844861030578613e-01,3.718635737895965576e-01,6.994317770004272461e-01,3.849996626377105713e-01
8.750000000000000000e+01,7.077134251594543457e-01,3.669600784778594971e-01,7.161977887153625488e-01,3.549365103244781494e-01,7.141305208206176758e-01,3.574498891830444336e-01,7.083776593208312988e-01,3.658534884452819824e-01,7.015655040740966797e-01,3.792430758476257324e-01
8.760000000000000853e+01,7.117286920547485352e-01,3.606707155704498291e-01,7.224001884460449219e-01,3.483280837535858154e-01,7.198594808578491211e-01,3.508621156215667725e-01,7.125570178031921387e-01,3.595111072063446045e-01,7.041504383087158203e-01,3.735129237174987793e-01
8.770000000000000284e+01,7.168619632720947266e-01,3.541656732559204102e-01,7.299898862838745117e-01,3.419156968593597412e-01,7.269036769866943359e-01,3.443508744239807129e-01,7.179101705551147461e-01,3.529764711856842041e-01,7.073370218276977539e-01,3.675985932350158691e-01
8.779999999999999716e+01,7.232169508934020996e-01,3.475634455680847168e-01,7.395912408828735352e-01,3.358959555625915527e-01,7.356041073799133301e-01,3.381513953208923340e-01,7.245072126388549805e-01,3.463955819606781006e-01,7.112652659416198730e-01,3.613430261611938477e-01
8.790000000000000568e+01,7.309872508049011230e-01,3.411848843097686768e-01,7.516393065452575684e-01,3.304092884063720703e-01,7.467353940010070801e-01,3.324558436870574951e-01,7.325817942619323730e-01,3.400747179985046387e-01,7.162678837776184082e-01,3.548545539379119873e-01
8.800000000000000000e+01,7.408809065818786621e-01,3.352250754833221436e-01,7.658468484878540039e-01,3.254706561565399170e-01,7.601363062858581543e-01,3.273033201694488525e-01,7.429235577583312988e-01,3.342085480690002441e-01,7.224863171577453613e-01,3.482464253902435303e-01
8.810000000000000853e+01,7.531973123550415039e-01,3.298020958900451660e-01,7.821102142333984375e-01,3.211237490177154541e-01,7.756165862083435059e-01,3.227228820323944092e-01,7.556422352790832520e-01,3.288832902908325195e-01,7.300950288772583008e-01,3.418375849723815918e-01
8.820000000000000284e+01,7.676487565040588379e-01,3.249302208423614502e-01,8.003569841384887695e-01,3.174172341823577881e-01,7.931101918220520020e-01,3.187645077705383301e-01,7.704671025276184082e-01,3.241151571273803711e-01,7.397276163101196289e-01,3.358242213726043701e-01
8.829999999999999716e+01,7.841486334800720215e-01,3.206559121608734131e-01,8.204970359802246094e-01,3.143961429595947266e-01,8.125337362289428711e-01,3.154747188091278076e-01,7.873282432556152344e-01,3.199535906314849854e-01,7.518043518066406250e-01,3.303443491458892822e-01
8.840000000000000568e+01,8.026222586631774902e-01,3.170274794101715088e-01,8.424041867256164551e-01,3.120935261249542236e-01,8.337867259979248047e-01,3.128960132598876953e-01,8.061476349830627441e-01,3.164462149143218994e-01,7.660379409790039062e-01,3.254128098487854004e-01
8.850000000000000000e+01,8.229773640632629395e-01,3.140895366668701172e-01,8.655498027801513672e-01,3.103764057159423828e-01,8.565264344215393066e-01,3.109742403030395508e-01,8.268302679061889648e-01,3.136368393898010254e-01,7.823266983032226562e-01,3.210735917091369629e-01
8.860000000000000853e+01,8.450633883476257324e-01,3.118655085563659668e-01,8.896776437759399414e-01,3.091993331909179688e-01,8.802870512008666992e-01,3.095873892307281494e-01,8.491730093955993652e-01,3.115281760692596436e-01,8.005976676940917969e-01,3.173753917217254639e-01
8.870000000000000284e+01,8.683285713195800781e-01,3.102107942104339600e-01,9.146952629089355469e-01,3.085789680480957031e-01,9.049736857414245605e-01,3.087511062622070312e-01,8.726197481155395508e-01,3.099696934223175049e-01,8.207607269287109375e-01,3.143631219863891602e-01
8.879999999999999716e+01,8.925655484199523926e-01,3.090981543064117432e-01,9.405040740966796875e-01,3.085297048091888428e-01,9.304902553558349609e-01,3.084806203842163086e-01,8.970219492912292480e-01,3.089564144611358643e-01,8.426870703697204590e-01,3.120689392089843750e-01
8.890000000000000568e+01,9.176810383796691895e-01,3.085440099239349365e-01,9.670000076293945312e-01,3.090634346008300781e-01,9.567344784736633301e-01,3.087888658046722412e-01,9.222852587699890137e-01,3.085043132305145264e-01,8.658455014228820801e-01,3.103584647178649902e-01
8.900000000000000000e+01,9.435757398605346680e-01,3.085623979568481445e-01,9.940466284751892090e-01,3.101861476898193359e-01,9.835901856422424316e-01,3.096851408481597900e-01,9.483093619346618652e-01,3.086270391941070557e-01,8.899850249290466309e-01,3.091882765293121338e-01
8.910000000000000853e+01,9.701448678970336914e-01,3.091650903224945068e-01,1.021481394767761230e+00,3.118976056575775146e-01,1.010891914367675781e+00,3.111700117588043213e-01,9.749870300292968750e-01,3.093357086181640625e-01,9.150130748748779297e-01,3.085749447345733643e-01
8.920000000000000284e+01,9.972440004348754883e-01,3.103567063808441162e-01,1.049165129661560059e+00,3.141977190971374512e-01,1.038496494293212891e+00,3.132438957691192627e-01,1.002163290977478027e+00,3.106332123279571533e-01,9.408311843872070312e-01,3.085328340530395508e-01
8.929999999999999716e+01,1.024715185165405273e+00,3.121372163295745850e-01,1.076954603195190430e+00,3.170831203460693359e-01,1.066262125968933105e+00,3.159047067165374756e-01,1.029687047004699707e+00,3.125196993350982666e-01,9.673349857330322266e-01,3.090739250183105469e-01
8.940000000000000568e+01,1.052418589591979980e+00,3.145061135292053223e-01,1.104703903198242188e+00,3.205474913120269775e-01,1.094044089317321777e+00,3.191473186016082764e-01,1.057417035102844238e+00,3.149941861629486084e-01,9.943873286247253418e-01,3.102040588855743408e-01
8.950000000000000000e+01,1.080210566520690918e+00,3.174597620964050293e-01,1.132265448570251465e+00,3.245811462402343750e-01,1.121695280075073242e+00,3.229632377624511719e-01,1.085209965705871582e+00,3.180523812770843506e-01,1.021826148033142090e+00,3.119228780269622803e-01
8.960000000000000853e+01,1.107945442199707031e+00,3.209913372993469238e-01,1.159490227699279785e+00,3.291712999343872070e-01,1.149067044258117676e+00,3.273410499095916748e-01,1.112918972969055176e+00,3.216869831085205078e-01,1.049512028694152832e+00,3.142302632331848145e-01
8.970000000000000284e+01,1.135474920272827148e+00,3.250909149646759033e-01,1.186228632926940918e+00,3.343022167682647705e-01,1.176010131835937500e+00,3.322659432888031006e-01,1.140396118164062500e+00,3.258874416351318359e-01,1.077301621437072754e+00,3.171229660511016846e-01
8.979999999999999716e+01,1.162650346755981445e+00,3.297453522682189941e-01,1.212331771850585938e+00,3.399547338485717773e-01,1.202375173568725586e+00,3.377202451229095459e-01,1.167492032051086426e+00,3.306400775909423828e-01,1.105049610137939453e+00,3.205944895744323730e-01
8.990000000000000568e+01,1.189321994781494141e+00,3.349383175373077393e-01,1.237651705741882324e+00,3.461068570613861084e-01,1.228013753890991211e+00,3.436829149723052979e-01,1.194057345390319824e+00,3.359280526638031006e-01,1.132607579231262207e+00,3.246351182460784912e-01
9.000000000000000000e+01,1.215340733528137207e+00,3.406505286693572998e-01,1.262042045593261719e+00,3.527335524559020996e-01,1.252778649330139160e+00,3.501302301883697510e-01,1.219943165779113770e+00,3.417314589023590088e-01,1.159827113151550293e+00,3.292321264743804932e-01
9.010000000000000853e+01,1.240558981895446777e+00,3.468596041202545166e-01,1.285359382629394531e+00,3.598068952560424805e-01,1.276525497436523438e+00,3.570352494716644287e-01,1.245001912117004395e+00,3.480273485183715820e-01,1.186558604240417480e+00,3.343695998191833496e-01
9.020000000000000284e+01,1.264830589294433594e+00,3.535400927066802979e-01,1.307463765144348145e+00,3.672960698604583740e-01,1.299112796783447266e+00,3.643682897090911865e-01,1.269088149070739746e+00,3.547898232936859131e-01,1.212652921676635742e+00,3.400285243988037109e-01
9.029999999999999716e+01,1.288012862205505371e+00,3.606637418270111084e-01,1.328124523162841797e+00,3.752573728561401367e-01,1.320383071899414062e+00,3.721165359020233154e-01,1.292059302330017090e+00,3.619900345802307129e-01,1.237961888313293457e+00,3.461867570877075195e-01
9.040000000000000568e+01,1.309966206550598145e+00,3.681995272636413574e-01,1.346905469894409180e+00,3.838910758495330811e-01,1.339919686317443848e+00,3.804915547370910645e-01,1.313776969909667969e+00,3.695964515209197998e-01,1.262339353561401367e+00,3.528192043304443359e-01
9.050000000000000000e+01,1.330425739288330078e+00,3.762343227863311768e-01,1.363520741462707520e+00,3.931671082973480225e-01,1.357418775558471680e+00,3.895254135131835938e-01,1.333912134170532227e+00,3.777528405189514160e-01,1.285642385482788086e+00,3.598978817462921143e-01
9.060000000000000853e+01,1.348969936370849609e+00,3.849455118179321289e-01,1.377498626708984375e+00,4.030387997627258301e-01,1.372453093528747559e+00,3.991749286651611328e-01,1.352086186408996582e+00,3.865818977355957031e-01,1.307730793952941895e+00,3.673920631408691406e-01
9.070000000000000284e+01,1.365299940109252930e+00,3.942939639091491699e-01,1.388494372367858887e+00,4.134263992309570312e-01,1.384660720825195312e+00,4.093796312808990479e-01,1.367962837219238281e+00,3.960405588150024414e-01,1.328370451927185059e+00,3.753609061241149902e-01
9.079999999999999716e+01,1.378948926925659180e+00,4.042313694953918457e-01,1.395900607109069824e+00,4.241713881492614746e-01,1.393522024154663086e+00,4.200099408626556396e-01,1.381101131439208984e+00,4.060771465301513672e-01,1.347126364707946777e+00,3.840028643608093262e-01
9.090000000000000568e+01,1.389555811882019043e+00,4.146698117256164551e-01,1.399053215980529785e+00,4.350488781929016113e-01,1.398363590240478516e+00,4.308595061302185059e-01,1.391093373298645020e+00,4.165892601013183594e-01,1.363711595535278320e+00,3.932866156101226807e-01
9.100000000000000000e+01,1.396495342254638672e+00,4.254421293735504150e-01,1.397686839103698730e+00,4.459097981452941895e-01,1.398767828941345215e+00,4.417421519756317139e-01,1.397296786308288574e+00,4.273970127105712891e-01,1.377654552459716797e+00,4.031653106212615967e-01
9.110000000000000853e+01,1.399129271507263184e+00,4.363242983818054199e-01,1.391559123992919922e+00,4.566207826137542725e-01,1.394483923912048340e+00,4.525270164012908936e-01,1.399130940437316895e+00,4.382830560207366943e-01,1.388609409332275391e+00,4.135583937168121338e-01
9.120000000000000284e+01,1.397214889526367188e+00,4.471746683120727539e-01,1.381412029266357422e+00,4.671969413757324219e-01,1.385683178901672363e+00,4.631310701370239258e-01,1.396366477012634277e+00,4.491136670112609863e-01,1.395966410636901855e+00,4.243063628673553467e-01
9.129999999999999716e+01,1.390529751777648926e+00,4.578598737716674805e-01,1.368293285369873047e+00,4.779625236988067627e-01,1.373669266700744629e+00,4.737602770328521729e-01,1.388867735862731934e+00,4.597638845443725586e-01,1.399063706398010254e+00,4.351844191551208496e-01
9.140000000000000568e+01,1.380018234252929688e+00,4.684333801269531250e-01,1.352329492568969727e+00,4.892440736293792725e-01,1.358815193176269531e+00,4.848440289497375488e-01,1.377803087234497070e+00,4.703421592712402344e-01,1.397639274597167969e+00,4.460443258285522461e-01
9.150000000000000000e+01,1.366571426391601562e+00,4.792572855949401855e-01,1.333388328552246094e+00,5.010271072387695312e-01,1.341035127639770508e+00,4.964365065097808838e-01,1.363851904869079590e+00,4.812602698802947998e-01,1.391451716423034668e+00,4.567524790763854980e-01
9.160000000000000853e+01,1.350265741348266602e+00,4.905985891819000244e-01,1.311225414276123047e+00,5.135704278945922852e-01,1.320114612579345703e+00,5.085991621017456055e-01,1.347017526626586914e+00,4.926928579807281494e-01,1.381265521049499512e+00,4.673283994197845459e-01
9.170000000000000284e+01,1.330965638160705566e+00,5.024400353431701660e-01,1.286029338836669922e+00,5.274752974510192871e-01,1.296088695526123047e+00,5.219535827636718750e-01,1.327146172523498535e+00,5.046343803405761719e-01,1.368111729621887207e+00,4.780998229980468750e-01
9.179999999999999716e+01,1.308430075645446777e+00,5.151244401931762695e-01,1.257579088211059570e+00,5.429065227508544922e-01,1.268927574157714844e+00,5.367808341979980469e-01,1.304060459136962891e+00,5.175495743751525879e-01,1.352111697196960449e+00,4.893877804279327393e-01
9.190000000000000568e+01,1.282869100570678711e+00,5.292006134986877441e-01,1.225787520408630371e+00,5.597076416015625000e-01,1.238367795944213867e+00,5.531590580940246582e-01,1.277930498123168945e+00,5.318930745124816895e-01,1.333132743835449219e+00,5.011768937110900879e-01
9.200000000000000000e+01,1.254016876220703125e+00,5.448198318481445312e-01,1.191078186035156250e+00,5.770871043205261230e-01,1.204770326614379883e+00,5.703433752059936523e-01,1.248451828956604004e+00,5.478054881095886230e-01,1.310929417610168457e+00,5.137347579002380371e-01
9.210000000000000853e+01,1.221869826316833496e+00,5.617159605026245117e-01,1.153637409210205078e+00,5.946635007858276367e-01,1.168303251266479492e+00,5.879789590835571289e-01,1.215777039527893066e+00,5.648174881935119629e-01,1.285694718360900879e+00,5.276576876640319824e-01
9.220000000000000284e+01,1.186823487281799316e+00,5.791522264480590820e-01,1.115231513977050781e+00,6.100333929061889648e-01,1.130002021789550781e+00,6.045056581497192383e-01,1.180213093757629395e+00,5.823392271995544434e-01,1.257202029228210449e+00,5.431087613105773926e-01
9.229999999999999716e+01,1.149143576622009277e+00,5.966291427612304688e-01,1.077181339263916016e+00,6.221206784248352051e-01,1.091731429100036621e+00,6.178617477416992188e-01,1.142233729362487793e+00,5.995665788650512695e-01,1.225372195243835449e+00,5.599204301834106445e-01
9.240000000000000568e+01,1.110742688179016113e+00,6.116177439689636230e-01,1.040169835090637207e+00,6.309035420417785645e-01,1.054243445396423340e+00,6.279143095016479492e-01,1.103859305381774902e+00,6.139673590660095215e-01,1.190627217292785645e+00,5.773058533668518066e-01
9.250000000000000000e+01,1.072780370712280273e+00,6.233177781105041504e-01,1.004889726638793945e+00,6.363859176635742188e-01,1.018184423446655273e+00,6.346800923347473145e-01,1.066049218177795410e+00,6.250723600387573242e-01,1.153159379959106445e+00,5.948743224143981934e-01
9.260000000000000853e+01,1.035932779312133789e+00,6.317149996757507324e-01,9.725546836853027344e-01,6.383562684059143066e-01,9.846125245094299316e-01,6.380004882812500000e-01,1.029469251632690430e+00,6.328785419464111328e-01,1.114753723144531250e+00,6.102036833763122559e-01
9.270000000000000284e+01,1.000937461853027344e+00,6.367941498756408691e-01,9.434472918510437012e-01,6.371294856071472168e-01,9.542635083198547363e-01,6.379507780075073242e-01,9.949486255645751953e-01,6.373301148414611816e-01,1.076712489128112793e+00,6.222497820854187012e-01
9.279999999999999716e+01,9.689801335334777832e-01,6.383669972419738770e-01,9.167785644531250000e-01,6.335430741310119629e-01,9.268603324890136719e-01,6.351216435432434082e-01,9.635719060897827148e-01,6.383039355278015137e-01,1.039717912673950195e+00,6.309915184974670410e-01
9.290000000000000568e+01,9.402459859848022461e-01,6.367973089218139648e-01,8.915525078773498535e-01,6.284037828445434570e-01,9.010930061340332031e-01,6.305474042892456055e-01,9.353684782981872559e-01,6.362414956092834473e-01,1.004467487335205078e+00,6.364310383796691895e-01
9.300000000000000000e+01,9.137522578239440918e-01,6.330148577690124512e-01,8.676595687866210938e-01,6.219689249992370605e-01,8.766995668411254883e-01,6.245827078819274902e-01,9.091403484344482422e-01,6.321650147438049316e-01,9.721726179122924805e-01,6.383587718009948730e-01
9.310000000000000853e+01,8.886877894401550293e-01,6.277114748954772949e-01,8.450008034706115723e-01,6.144626736640930176e-01,8.535771369934082031e-01,6.174641251564025879e-01,8.843212127685546875e-01,6.266158819198608398e-01,9.431053996086120605e-01,6.370949745178222656e-01
9.320000000000000284e+01,8.649442791938781738e-01,6.211403608322143555e-01,8.235856890678405762e-01,6.060297489166259766e-01,8.316404223442077637e-01,6.093932986259460449e-01,8.608046174049377441e-01,6.198409199714660645e-01,9.164553880691528320e-01,6.334875822067260742e-01
9.329999999999999716e+01,8.424240350723266602e-01,6.135220527648925781e-01,8.038821816444396973e-01,5.965857505798339844e-01,8.112497925758361816e-01,6.003320813179016113e-01,8.384948968887329102e-01,6.120553016662597656e-01,8.912466168403625488e-01,6.283306479454040527e-01
9.340000000000000568e+01,8.211861252784729004e-01,6.049739718437194824e-01,7.859746217727661133e-01,5.862603783607482910e-01,7.926502823829650879e-01,5.903264880180358887e-01,8.175466060638427734e-01,6.033254861831665039e-01,8.673696517944335938e-01,6.218811869621276855e-01
9.350000000000000000e+01,8.016923069953918457e-01,5.954182744026184082e-01,7.698644995689392090e-01,5.752132534980773926e-01,7.758495211601257324e-01,5.795384645462036133e-01,7.983755469322204590e-01,5.936027765274047852e-01,8.447257876396179199e-01,6.143628954887390137e-01
9.360000000000000853e+01,7.839956283569335938e-01,5.850003361701965332e-01,7.555382251739501953e-01,5.635964274406433105e-01,7.608395814895629883e-01,5.681233406066894531e-01,7.810024619102478027e-01,5.830468535423278809e-01,8.233289718627929688e-01,6.059179306030273438e-01
9.370000000000000284e+01,7.680956125259399414e-01,5.738787651062011719e-01,7.429680824279785156e-01,5.515545606613159180e-01,7.475979924201965332e-01,5.562283992767333984e-01,7.654243111610412598e-01,5.718150138854980469e-01,8.036477565765380859e-01,5.964620113372802734e-01
9.379999999999999716e+01,7.539767622947692871e-01,5.622049570083618164e-01,7.321142554283142090e-01,5.392236113548278809e-01,7.360893487930297852e-01,5.439930558204650879e-01,7.516232132911682129e-01,5.600572824478149414e-01,7.857627868652343750e-01,5.861267447471618652e-01
9.390000000000000568e+01,7.416099905967712402e-01,5.501223802566528320e-01,7.229255437850952148e-01,5.267307758331298828e-01,7.262667417526245117e-01,5.315479040145874023e-01,7.395676970481872559e-01,5.479158163070678711e-01,7.696751356124877930e-01,5.750715136528015137e-01
9.400000000000000000e+01,7.309539318084716797e-01,5.377661585807800293e-01,7.153412699699401855e-01,5.141941308975219727e-01,7.180730700492858887e-01,5.190147161483764648e-01,7.292141914367675781e-01,5.355239510536193848e-01,7.553709745407104492e-01,5.634486079216003418e-01
9.410000000000000853e+01,7.219563722610473633e-01,5.252622961997985840e-01,7.092921137809753418e-01,5.017222166061401367e-01,7.114421129226684570e-01,5.065056681632995605e-01,7.205088138580322266e-01,5.230063199996948242e-01,7.428225278854370117e-01,5.514023303985595703e-01
9.420000000000000284e+01,7.145554423332214355e-01,5.127278566360473633e-01,7.047017812728881836e-01,4.894142746925354004e-01,7.063000798225402832e-01,4.941234290599822998e-01,7.133880853652954102e-01,5.104780197143554688e-01,7.319896817207336426e-01,5.390684604644775391e-01
9.429999999999999716e+01,7.086812853813171387e-01,5.002703070640563965e-01,7.014881372451782227e-01,4.773597717285156250e-01,7.025669217109680176e-01,4.819614887237548828e-01,7.077805399894714355e-01,4.980449080467224121e-01,7.228214144706726074e-01,5.265743732452392578e-01
9.440000000000000568e+01,7.042565345764160156e-01,4.879876673221588135e-01,6.994651556015014648e-01,4.657225608825683594e-01,7.001504898071289062e-01,4.701093733310699463e-01,7.036079764366149902e-01,4.858033657073974609e-01,7.152566313743591309e-01,5.140378475189208984e-01
9.450000000000000000e+01,7.011984586715698242e-01,4.759683012962341309e-01,6.980151534080505371e-01,4.549677968025207520e-01,6.985255479812622070e-01,4.589956998825073242e-01,7.007867097854614258e-01,4.738400578498840332e-01,7.092261910438537598e-01,5.015674829483032227e-01
9.460000000000000853e+01,6.992730498313903809e-01,4.644145369529724121e-01,6.969239711761474609e-01,4.451043605804443359e-01,6.973057389259338379e-01,4.487967193126678467e-01,6.989890933036804199e-01,4.624314010143280029e-01,7.046536207199096680e-01,4.892622232437133789e-01
9.470000000000000284e+01,6.978712677955627441e-01,4.537674188613891602e-01,6.961426138877868652e-01,4.360717535018920898e-01,6.964092850685119629e-01,4.394515156745910645e-01,6.976572275161743164e-01,4.519477784633636475e-01,7.014566063880920410e-01,4.772114157676696777e-01
9.479999999999999716e+01,6.968181729316711426e-01,4.440044462680816650e-01,6.956377625465393066e-01,4.278125464916229248e-01,6.958019137382507324e-01,4.309013783931732178e-01,6.966617703437805176e-01,4.423373341560363770e-01,6.994448304176330566e-01,4.655824303627014160e-01
9.490000000000000568e+01,6.960709095001220703e-01,4.350653588771820068e-01,6.953787803649902344e-01,4.202726483345031738e-01,6.954517960548400879e-01,4.230910241603851318e-01,6.959658265113830566e-01,4.335403144359588623e-01,6.980000734329223633e-01,4.548392593860626221e-01
9.500000000000000000e+01,6.955963373184204102e-01,4.268932044506072998e-01,6.953375339508056641e-01,4.134011268615722656e-01,6.953299641609191895e-01,4.159682989120483398e-01,6.955371499061584473e-01,4.255003035068511963e-01,6.969130039215087891e-01,4.449865818023681641e-01
9.510000000000000853e+01,6.953642964363098145e-01,4.194342494010925293e-01,6.954897642135620117e-01,4.071469306945800781e-01,6.954097151756286621e-01,4.094840884208679199e-01,6.953456401824951172e-01,4.181641638278961182e-01,6.961351633071899414e-01,4.359639883041381836e-01
9.520000000000000284e+01,6.953467130661010742e-01,4.126378297805786133e-01,6.958898901939392090e-01,4.013138413429260254e-01,6.956967711448669434e-01,4.035308361053466797e-01,6.953639984130859375e-01,4.114817976951599121e-01,6.956335306167602539e-01,4.277140498161315918e-01
9.529999999999999716e+01,6.955223679542541504e-01,4.064477384090423584e-01,6.967190504074096680e-01,3.955402970314025879e-01,6.963452696800231934e-01,3.977622687816619873e-01,6.955778002738952637e-01,4.053839445114135742e-01,6.953775286674499512e-01,4.201827943325042725e-01
9.540000000000000568e+01,6.959636211395263672e-01,4.006382524967193604e-01,6.980147361755371094e-01,3.897619545459747314e-01,6.974620223045349121e-01,3.919843435287475586e-01,6.960875988006591797e-01,3.996004164218902588e-01,6.953388452529907227e-01,4.133193194866180420e-01
9.550000000000000000e+01,6.968476176261901855e-01,3.948635458946228027e-01,6.997720599174499512e-01,3.839906454086303711e-01,6.990424990653991699e-01,3.862090110778808594e-01,6.970558166503906250e-01,3.938241899013519287e-01,6.954934597015380859e-01,4.070721268653869629e-01
9.560000000000000853e+01,6.981977820396423340e-01,3.890854418277740479e-01,7.019850611686706543e-01,3.782382011413574219e-01,7.010810375213623047e-01,3.804479837417602539e-01,6.984892487525939941e-01,3.880466818809509277e-01,6.958977580070495605e-01,4.012418389320373535e-01
9.570000000000000284e+01,7.000087499618530273e-01,3.833157718181610107e-01,7.046560645103454590e-01,3.725019395351409912e-01,7.035710811614990234e-01,3.747129738330841064e-01,7.003826498985290527e-01,3.822798132896423340e-01,6.967326402664184570e-01,3.954681158065795898e-01
9.579999999999999716e+01,7.022746205329895020e-01,3.775663077831268311e-01,7.079692482948303223e-01,3.665288686752319336e-01,7.066095471382141113e-01,3.688663840293884277e-01,7.027297019958496094e-01,3.765352070331573486e-01,6.980342268943786621e-01,3.896898031234741211e-01
9.590000000000000568e+01,7.050077915191650391e-01,3.718196749687194824e-01,7.120460271835327148e-01,3.602178394794464111e-01,7.103778123855590820e-01,3.626831769943237305e-01,7.055651545524597168e-01,3.707631826400756836e-01,6.997973322868347168e-01,3.839187622070312500e-01
9.600000000000000000e+01,7.084063887596130371e-01,3.658070266246795654e-01,7.172662019729614258e-01,3.537014126777648926e-01,7.151175141334533691e-01,3.562282025814056396e-01,7.090960144996643066e-01,3.646894693374633789e-01,7.020159959793090820e-01,3.781666159629821777e-01
9.610000000000000853e+01,7.125932574272155762e-01,3.594625890254974365e-01,7.237148284912109375e-01,3.471058309078216553e-01,7.210717201232910156e-01,3.496224880218505859e-01,7.134665846824645996e-01,3.582991361618041992e-01,7.046934366226196289e-01,3.724294006824493408e-01
9.620000000000000284e+01,7.179553508758544922e-01,3.529267013072967529e-01,7.315999865531921387e-01,3.407488465309143066e-01,7.283821105957031250e-01,3.431587815284729004e-01,7.190423607826232910e-01,3.517321348190307617e-01,7.080156803131103516e-01,3.664521276950836182e-01
9.629999999999999716e+01,7.245627641677856445e-01,3.463470041751861572e-01,7.416688203811645508e-01,3.348253071308135986e-01,7.375016808509826660e-01,3.370422720909118652e-01,7.259007096290588379e-01,3.451884984970092773e-01,7.121040225028991699e-01,3.601374924182891846e-01
9.640000000000000568e+01,7.326509356498718262e-01,3.400287926197052002e-01,7.541440725326538086e-01,3.294404745101928711e-01,7.490866184234619141e-01,3.314484655857086182e-01,7.343307137489318848e-01,3.389361798763275146e-01,7.173393368721008301e-01,3.536190092563629150e-01
9.650000000000000000e+01,7.430114746093750000e-01,3.341665565967559814e-01,7.687418460845947266e-01,3.246089816093444824e-01,7.628816962242126465e-01,3.263992071151733398e-01,7.451382875442504883e-01,3.331697881221771240e-01,7.238047719001770020e-01,3.470248878002166748e-01
9.660000000000000853e+01,7.557466626167297363e-01,3.288453817367553711e-01,7.853833436965942383e-01,3.203785419464111328e-01,7.787450551986694336e-01,3.219317197799682617e-01,7.582628726959228516e-01,3.279462456703186035e-01,7.317103147506713867e-01,3.406718373298645020e-01
9.670000000000000284e+01,7.705870866775512695e-01,3.240816891193389893e-01,8.039925098419189453e-01,3.167971968650817871e-01,7.966073155403137207e-01,3.180952966213226318e-01,7.734744548797607422e-01,3.232880234718322754e-01,7.418103218078613281e-01,3.347547948360443115e-01
9.679999999999999716e+01,7.874633073806762695e-01,3.199248909950256348e-01,8.244761824607849121e-01,3.139092922210693359e-01,8.163820505142211914e-01,3.149357140064239502e-01,7.907088994979858398e-01,3.192455172538757324e-01,7.543134093284606934e-01,3.293767869472503662e-01
9.690000000000000568e+01,8.062971234321594238e-01,3.164226710796356201e-01,8.466656208038330078e-01,3.117313086986541748e-01,8.379648923873901367e-01,3.124944269657135010e-01,8.098851442337036133e-01,3.158657550811767578e-01,7.689371109008789062e-01,3.245524466037750244e-01
9.700000000000000000e+01,8.269934058189392090e-01,3.136187195777893066e-01,8.700020909309387207e-01,3.101141154766082764e-01,8.609064221382141113e-01,3.106729686260223389e-01,8.309050202369689941e-01,3.131916821002960205e-01,7.856035232543945312e-01,3.203298449516296387e-01
9.710000000000000853e+01,8.493461012840270996e-01,3.115147352218627930e-01,8.943040370941162109e-01,3.090402483940124512e-01,8.848477602005004883e-01,3.093880712985992432e-01,8.534901738166809082e-01,3.111957609653472900e-01,8.042366504669189453e-01,3.167569339275360107e-01
9.720000000000000284e+01,8.728002905845642090e-01,3.099602758884429932e-01,9.194777011871337891e-01,3.085259199142456055e-01,9.096975326538085938e-01,3.086567521095275879e-01,8.771227598190307617e-01,3.097380697727203369e-01,8.247430920600891113e-01,3.138779699802398682e-01
9.729999999999999716e+01,8.972092270851135254e-01,3.089511692523956299e-01,9.454234838485717773e-01,3.085851073265075684e-01,9.353585839271545410e-01,3.084938526153564453e-01,9.016935229301452637e-01,3.088288009166717529e-01,8.469504117965698242e-01,3.117078840732574463e-01
9.740000000000000568e+01,9.224785566329956055e-01,3.085033893585205078e-01,9.720357060432434082e-01,3.092292547225952148e-01,9.617275595664978027e-01,3.089118003845214844e-01,9.271070957183837891e-01,3.084834814071655273e-01,8.702995181083679199e-01,3.100973367691040039e-01
9.750000000000000000e+01,9.485080242156982422e-01,3.086305856704711914e-01,9.991656541824340820e-01,3.104622662067413330e-01,9.886797070503234863e-01,3.099185526371002197e-01,9.532622098922729492e-01,3.087152838706970215e-01,8.946128487586975098e-01,3.090303540229797363e-01
9.760000000000000853e+01,9.751900434494018555e-01,3.093436956405639648e-01,1.026658177375793457e+00,3.122842311859130859e-01,1.016048908233642578e+00,3.115139007568359375e-01,9.800466895103454590e-01,3.095344305038452148e-01,9.197968244552612305e-01,3.085231184959411621e-01
9.770000000000000284e+01,1.002369403839111328e+00,3.106456100940704346e-01,1.054372429847717285e+00,3.146944046020507812e-01,1.043694496154785156e+00,3.136980533599853516e-01,1.007298469543457031e+00,3.109422326087951660e-01,9.457515478134155273e-01,3.085896074771881104e-01
9.779999999999999716e+01,1.029894828796386719e+00,3.125365674495697021e-01,1.082165360450744629e+00,3.176889419555664062e-01,1.071474552154541016e+00,3.164684474468231201e-01,1.034871459007263184e+00,3.129390776157379150e-01,9.723714590072631836e-01,3.092410862445831299e-01
9.790000000000000568e+01,1.057626008987426758e+00,3.150154352188110352e-01,1.109890937805175781e+00,3.212608397006988525e-01,1.099243402481079102e+00,3.198193013668060303e-01,1.062624335289001465e+00,3.155233561992645264e-01,9.995067119598388672e-01,3.104814291000366211e-01
9.800000000000000000e+01,1.085418462753295898e+00,3.180780112743377686e-01,1.137400627136230469e+00,3.253999054431915283e-01,1.126853704452514648e+00,3.237416148185729980e-01,1.090412616729736328e+00,3.186902105808258057e-01,1.027002453804016113e+00,3.123107254505157471e-01
9.810000000000000853e+01,1.113126158714294434e+00,3.217169046401977539e-01,1.164545297622680664e+00,3.300927579402923584e-01,1.154156565666198730e+00,3.282232284545898438e-01,1.118089199066162109e+00,3.224317431449890137e-01,1.054718732833862305e+00,3.147282600402832031e-01
9.820000000000000284e+01,1.140600681304931641e+00,3.259215056896209717e-01,1.191175937652587891e+00,3.353229761123657227e-01,1.181002736091613770e+00,3.332489132881164551e-01,1.145506143569946289e+00,3.267368078231811523e-01,1.082512021064758301e+00,3.177300691604614258e-01
9.829999999999999716e+01,1.167693138122558594e+00,3.306782245635986328e-01,1.217143416404724121e+00,3.410709202289581299e-01,1.207242727279663086e+00,3.388002514839172363e-01,1.172513723373413086e+00,3.315911293029785156e-01,1.110235571861267090e+00,3.213091194629669189e-01
9.840000000000000568e+01,1.194253683090209961e+00,3.359701335430145264e-01,1.242300033569335938e+00,3.473140299320220947e-01,1.232728600502014160e+00,3.448558151721954346e-01,1.198963165283203125e+00,3.369772732257843018e-01,1.137741684913635254e+00,3.254552185535430908e-01
9.850000000000000000e+01,1.220133543014526367e+00,3.417772650718688965e-01,1.266499757766723633e+00,3.540266156196594238e-01,1.257313370704650879e+00,3.513911068439483643e-01,1.224705100059509277e+00,3.428747951984405518e-01,1.164880990982055664e+00,3.301548957824707031e-01
9.860000000000000853e+01,1.245185256004333496e+00,3.480767309665679932e-01,1.289600253105163574e+00,3.611803650856018066e-01,1.280853390693664551e+00,3.583786785602569580e-01,1.249592542648315430e+00,3.492601215839385986e-01,1.191504240036010742e+00,3.353917002677917480e-01
9.870000000000000284e+01,1.269263505935668945e+00,3.548425436019897461e-01,1.311462044715881348e+00,3.687438964843750000e-01,1.303207755088806152e+00,3.657884597778320312e-01,1.273480415344238281e+00,3.561069071292877197e-01,1.217462539672851562e+00,3.411460220813751221e-01
9.879999999999999716e+01,1.292225956916809082e+00,3.620459139347076416e-01,1.331796884536743164e+00,3.768253326416015625e-01,1.324190735816955566e+00,3.736350238323211670e-01,1.296227335929870605e+00,3.633856773376464844e-01,1.242608189582824707e+00,3.473951518535614014e-01
9.890000000000000568e+01,1.313933849334716797e+00,3.696552813053131104e-01,1.350197196006774902e+00,3.855827748775482178e-01,1.343363046646118164e+00,3.821369707584381104e-01,1.317687273025512695e+00,3.710720241069793701e-01,1.266795277595520020e+00,3.541134893894195557e-01
9.900000000000000000e+01,1.334055066108703613e+00,3.778168857097625732e-01,1.366352081298828125e+00,3.949745595455169678e-01,1.360441446304321289e+00,3.912896215915679932e-01,1.337472677230834961e+00,3.793576359748840332e-01,1.289881110191345215e+00,3.612725436687469482e-01
9.910000000000000853e+01,1.352213501930236816e+00,3.866508305072784424e-01,1.379802107810974121e+00,4.049510061740875244e-01,1.374964952468872070e+00,4.010486900806427002e-01,1.355253458023071289e+00,3.883078098297119141e-01,1.311726570129394531e+00,3.688409924507141113e-01
9.920000000000000284e+01,1.368070960044860840e+00,3.961140513420104980e-01,1.390171408653259277e+00,4.154189527034759521e-01,1.386594057083129883e+00,4.113454520702362061e-01,1.370638608932495117e+00,3.978794813156127930e-01,1.332038879394531250e+00,3.769306838512420654e-01
9.929999999999999716e+01,1.381187796592712402e+00,4.061546921730041504e-01,1.396826267242431641e+00,4.262061119079589844e-01,1.394760489463806152e+00,4.220362305641174316e-01,1.383236050605773926e+00,4.080166518688201904e-01,1.350413680076599121e+00,3.856963217258453369e-01
9.940000000000000568e+01,1.391153931617736816e+00,4.166698157787322998e-01,1.399147868156433105e+00,4.370903074741363525e-01,1.398781180381774902e+00,4.329016506671905518e-01,1.392566561698913574e+00,4.185998141765594482e-01,1.366537213325500488e+00,3.950957655906677246e-01
9.950000000000000000e+01,1.397326111793518066e+00,4.274788796901702881e-01,1.396902203559875488e+00,4.479335248470306396e-01,1.398327946662902832e+00,4.437761604785919189e-01,1.397976636886596680e+00,4.294351637363433838e-01,1.379952073097229004e+00,4.050790965557098389e-01
9.960000000000000853e+01,1.399126291275024414e+00,4.383648633956909180e-01,1.389890789985656738e+00,4.586041569709777832e-01,1.393145680427551270e+00,4.545274674892425537e-01,1.398972392082214355e+00,4.403207004070281982e-01,1.390278816223144531e+00,4.155521690845489502e-01
9.970000000000000284e+01,1.396326184272766113e+00,4.491944909095764160e-01,1.379161596298217773e+00,4.691774547100067139e-01,1.383656740188598633e+00,4.651137888431549072e-01,1.395314216613769531e+00,4.511260092258453369e-01,1.396882891654968262e+00,4.263419508934020996e-01
9.979999999999999716e+01,1.388795018196105957e+00,4.598434865474700928e-01,1.365518093109130859e+00,4.800381958484649658e-01,1.371098756790161133e+00,4.757990241050720215e-01,1.387027025222778320e+00,4.617463350296020508e-01,1.399149298667907715e+00,4.372264146804809570e-01
9.990000000000000568e+01,1.377707958221435547e+00,4.704223573207855225e-01,1.349006414413452148e+00,4.914151430130004883e-01,1.355706095695495605e+00,4.869794547557830811e-01,1.375399231910705566e+00,4.723477065563201904e-01,1.396844625473022461e+00,4.480682611465454102e-01
1.000000000000000000e+02,1.363735675811767578e+00,4.813444018363952637e-01,1.329486489295959473e+00,5.032939314842224121e-01,1.337362527847290039e+00,4.986651241779327393e-01,1.360918045043945312e+00,4.833634197711944580e-01,1.389777779579162598e+00,4.587366282939910889e-01
1.001000000000000085e+02,1.346879124641418457e+00,4.927806854248046875e-01,1.306733250617980957e+00,5.160667300224304199e-01,1.315833568572998047e+00,5.109968781471252441e-01,1.343528628349304199e+00,4.948902130126953125e-01,1.379010319709777832e+00,4.693101942539215088e-01
1.002000000000000028e+02,1.326982975006103516e+00,5.047267079353332520e-01,1.280951142311096191e+00,5.302467942237854004e-01,1.291242957115173340e+00,5.246170759201049805e-01,1.323039293289184570e+00,5.069521069526672363e-01,1.365331888198852539e+00,4.801774919033050537e-01
1.002999999999999972e+02,1.303874731063842773e+00,5.176518559455871582e-01,1.251855373382568359e+00,5.459798574447631836e-01,1.263459444046020508e+00,5.397359132766723633e-01,1.299402475357055664e+00,5.201235413551330566e-01,1.348783135414123535e+00,4.915609061717987061e-01
1.004000000000000057e+02,1.277720808982849121e+00,5.320064425468444824e-01,1.219499468803405762e+00,5.629256367683410645e-01,1.232287764549255371e+00,5.563407540321350098e-01,1.272669672966003418e+00,5.347497463226318359e-01,1.329223394393920898e+00,5.034467577934265137e-01
1.005000000000000000e+02,1.248215794563293457e+00,5.479310154914855957e-01,1.184250950813293457e+00,5.803955197334289551e-01,1.198147892951965332e+00,5.736215114593505859e-01,1.242549061775207520e+00,5.509474873542785645e-01,1.306431651115417480e+00,5.162354707717895508e-01
1.006000000000000085e+02,1.215519428253173828e+00,5.649474263191223145e-01,1.146444439888000488e+00,5.977885723114013672e-01,1.161172866821289062e+00,5.912769436836242676e-01,1.209331750869750977e+00,5.680623650550842285e-01,1.280609726905822754e+00,5.304342508316040039e-01
1.007000000000000028e+02,1.179934144020080566e+00,5.824726819992065430e-01,1.108051180839538574e+00,6.125477552413940430e-01,1.122797012329101562e+00,6.072603464126586914e-01,1.173234581947326660e+00,5.856575965881347656e-01,1.251470208168029785e+00,5.461878180503845215e-01
1.007999999999999972e+02,1.141943693161010742e+00,5.996875166893005371e-01,1.070145964622497559e+00,6.240153908729553223e-01,1.084620833396911621e+00,6.199985146522521973e-01,1.135034203529357910e+00,6.025108098983764648e-01,1.219076871871948242e+00,5.631425380706787109e-01
1.009000000000000057e+02,1.103570938110351562e+00,6.140636801719665527e-01,1.033400774002075195e+00,6.321814656257629395e-01,1.047353625297546387e+00,6.294314861297607422e-01,1.096712708473205566e+00,6.162973642349243164e-01,1.183791875839233398e+00,5.806186795234680176e-01
1.010000000000000000e+02,1.065767765045166016e+00,6.251437067985534668e-01,9.985847473144531250e-01,6.370170116424560547e-01,1.011644005775451660e+00,6.355801820755004883e-01,1.059084653854370117e+00,6.267826557159423828e-01,1.145963072776794434e+00,5.979958176612854004e-01
1.011000000000000085e+02,1.029199361801147461e+00,6.329250931739807129e-01,9.668543338775634766e-01,6.383540630340576172e-01,9.786744117736816406e-01,6.382339000701904297e-01,1.022804617881774902e+00,6.339757442474365234e-01,1.107571125030517578e+00,6.127141118049621582e-01
1.012000000000000028e+02,9.947000145912170410e-01,6.373499631881713867e-01,9.383350610733032227e-01,6.365862488746643066e-01,9.489309191703796387e-01,6.376021504402160645e-01,9.888260960578918457e-01,6.377645134925842285e-01,1.069676041603088379e+00,6.241402029991149902e-01
1.012999999999999972e+02,9.633477330207824707e-01,6.382991075515747070e-01,9.119455218315124512e-01,6.326879262924194336e-01,9.219184517860412598e-01,6.343809962272644043e-01,9.580543041229248047e-01,6.381306052207946777e-01,1.032949090003967285e+00,6.322650313377380371e-01
1.014000000000000057e+02,9.351647496223449707e-01,6.362172365188598633e-01,8.869771957397460938e-01,6.272876262664794922e-01,8.964170217514038086e-01,6.295265555381774902e-01,9.303436875343322754e-01,6.356009840965270996e-01,9.981662631034851074e-01,6.370564103126525879e-01
1.015000000000000000e+02,9.089476466178894043e-01,6.321285963058471680e-01,8.633227348327636719e-01,6.206361651420593262e-01,8.722695708274841309e-01,6.233283877372741699e-01,9.043880701065063477e-01,6.312282681465148926e-01,9.664761424064636230e-01,6.383514404296875000e-01
1.016000000000000085e+02,8.841387033462524414e-01,6.265691518783569336e-01,8.408850431442260742e-01,6.129518151283264160e-01,8.493748307228088379e-01,6.160171627998352051e-01,8.798207044601440430e-01,6.254318356513977051e-01,9.379935264587402344e-01,6.365491747856140137e-01
1.017000000000000028e+02,8.606317043304443359e-01,6.197857856750488281e-01,8.197579979896545410e-01,6.043332219123840332e-01,8.276810646057128906e-01,6.077728867530822754e-01,8.565371632575988770e-01,6.184523105621337891e-01,9.116224646568298340e-01,6.326300501823425293e-01
1.017999999999999972e+02,8.383307456970214844e-01,6.119932532310485840e-01,8.003903031349182129e-01,5.947117805480957031e-01,8.076249957084655762e-01,5.985220074653625488e-01,8.344435691833496094e-01,6.104990839958190918e-01,8.866714835166931152e-01,6.272122859954833984e-01
1.019000000000000057e+02,8.173948526382446289e-01,6.032556891441345215e-01,7.828199863433837891e-01,5.842393040657043457e-01,7.893628478050231934e-01,5.883575677871704102e-01,8.138200044631958008e-01,6.015740036964416504e-01,8.630328774452209473e-01,6.205463409423828125e-01
1.020000000000000000e+02,7.982373237609863281e-01,5.935260653495788574e-01,7.670457959175109863e-01,5.730741024017333984e-01,7.728992104530334473e-01,5.774403810501098633e-01,7.949852943420410156e-01,5.916829705238342285e-01,8.406098484992980957e-01,6.128501892089843750e-01
1.021000000000000085e+02,7.808779478073120117e-01,5.829643011093139648e-01,7.530511617660522461e-01,5.613670945167541504e-01,7.582230567932128906e-01,5.659242868423461914e-01,7.779492735862731934e-01,5.809886455535888672e-01,8.195025920867919922e-01,6.042190790176391602e-01
1.022000000000000028e+02,7.653133273124694824e-01,5.717278718948364258e-01,7.408061027526855469e-01,5.492611527442932129e-01,7.453095912933349609e-01,5.539551973342895508e-01,7.627058029174804688e-01,5.696472525596618652e-01,8.001574277877807617e-01,5.945857763290405273e-01
1.022999999999999972e+02,7.515255212783813477e-01,5.599667429924011230e-01,7.302685379981994629e-01,5.368905067443847656e-01,7.341211438179016113e-01,5.416709780693054199e-01,7.492345571517944336e-01,5.578072071075439453e-01,7.826097607612609863e-01,5.841037034988403320e-01
1.024000000000000057e+02,7.394829988479614258e-01,5.478228926658630371e-01,7.213854193687438965e-01,5.243808627128601074e-01,7.246086597442626953e-01,5.292004346847534180e-01,7.375013828277587891e-01,5.456090569496154785e-01,7.668579816818237305e-01,5.729307532310485840e-01
1.025000000000000000e+02,7.291422486305236816e-01,5.354297161102294922e-01,7.140942811965942383e-01,5.118484497070312500e-01,7.167132496833801270e-01,5.166636109352111816e-01,7.274610400199890137e-01,5.331844687461853027e-01,7.528855204582214355e-01,5.612176656723022461e-01
1.026000000000000085e+02,7.204490900039672852e-01,5.229114890098571777e-01,7.083245515823364258e-01,4.993999898433685303e-01,7.103672027587890625e-01,5.041707754135131836e-01,7.190575003623962402e-01,5.206564068794250488e-01,7.406621575355529785e-01,5.491074323654174805e-01
1.027000000000000028e+02,7.133401632308959961e-01,5.103835463523864746e-01,7.039986848831176758e-01,4.871331453323364258e-01,7.054957151412963867e-01,4.918231666088104248e-01,7.122257947921752930e-01,5.081382393836975098e-01,7.301457524299621582e-01,5.367342233657836914e-01
1.027999999999999972e+02,7.077438235282897949e-01,4.979515671730041504e-01,7.010335326194763184e-01,4.751354455947875977e-01,7.020175457000732422e-01,4.797121584415435791e-01,7.068931460380554199e-01,4.957340657711029053e-01,7.212830185890197754e-01,5.242234468460083008e-01
1.029000000000000057e+02,7.035818099975585938e-01,4.857117831707000732e-01,6.991605162620544434e-01,4.636365175247192383e-01,6.998072862625122070e-01,4.679530858993530273e-01,7.029802799224853516e-01,4.835383892059326172e-01,7.140115499496459961e-01,5.116913914680480957e-01
1.030000000000000000e+02,7.007704377174377441e-01,4.737508594989776611e-01,6.977866291999816895e-01,4.530535340309143066e-01,6.982708573341369629e-01,4.570154845714569092e-01,7.004024386405944824e-01,4.716361463069915771e-01,7.082604765892028809e-01,4.992446303367614746e-01
1.031000000000000085e+02,6.989778280258178711e-01,4.623486101627349854e-01,6.967561244964599609e-01,4.433503448963165283e-01,6.971143484115600586e-01,4.469812810420989990e-01,6.987120509147644043e-01,4.603982567787170410e-01,7.039522528648376465e-01,4.869805276393890381e-01
1.032000000000000028e+02,6.976486444473266602e-01,4.518719017505645752e-01,6.960289478302001953e-01,4.344669580459594727e-01,6.962746381759643555e-01,4.377895295619964600e-01,6.974471211433410645e-01,4.500829875469207764e-01,7.010036110877990723e-01,4.749867320060729980e-01
1.032999999999999972e+02,6.966555118560791016e-01,4.422678351402282715e-01,6.955723166465759277e-01,4.263466000556945801e-01,6.957176327705383301e-01,4.293822646141052246e-01,6.965103745460510254e-01,4.406294226646423340e-01,6.991398334503173828e-01,4.634976089000701904e-01
1.034000000000000057e+02,6.959617733955383301e-01,4.334767460823059082e-01,6.953561902046203613e-01,4.189358055591583252e-01,6.954124569892883301e-01,4.217047095298767090e-01,6.958668828010559082e-01,4.319784045219421387e-01,6.977708935737609863e-01,4.529260098934173584e-01
1.035000000000000000e+02,6.955349445343017578e-01,4.254422187805175781e-01,6.953527331352233887e-01,4.121840894222259521e-01,6.953303217887878418e-01,4.147053658962249756e-01,6.954846382141113281e-01,4.240742325782775879e-01,6.967444419860839844e-01,4.432334899902343750e-01
1.036000000000000085e+02,6.953450441360473633e-01,4.181111752986907959e-01,6.955429315567016602e-01,4.060310423374176025e-01,6.954450607299804688e-01,4.083356261253356934e-01,6.953343749046325684e-01,4.168642759323120117e-01,6.960209608078002930e-01,4.343600571155548096e-01
1.037000000000000028e+02,6.953647732734680176e-01,4.114335775375366211e-01,6.960099935531616211e-01,4.002332687377929688e-01,6.957824230194091797e-01,4.024506807327270508e-01,6.953891515731811523e-01,4.102990627288818359e-01,6.955676674842834473e-01,4.262489378452301025e-01
1.037999999999999972e+02,6.955803036689758301e-01,4.053393602371215820e-01,6.969268321990966797e-01,3.944579362869262695e-01,6.965190172195434570e-01,3.966794610023498535e-01,6.956451535224914551e-01,4.042892754077911377e-01,6.953544020652770996e-01,4.188467264175415039e-01
1.039000000000000057e+02,6.960932612419128418e-01,3.995565474033355713e-01,6.983094215393066406e-01,3.886800110340118408e-01,6.977230310440063477e-01,3.909011483192443848e-01,6.962337493896484375e-01,3.985194563865661621e-01,6.953534483909606934e-01,4.121030271053314209e-01
1.040000000000000000e+02,6.970649957656860352e-01,3.937802910804748535e-01,7.001524567604064941e-01,3.829114139080047607e-01,6.993897557258605957e-01,3.851275146007537842e-01,6.972894072532653809e-01,3.927420973777770996e-01,6.955464482307434082e-01,4.059563577175140381e-01
1.041000000000000085e+02,6.985019445419311523e-01,3.880028724670410156e-01,7.024500966072082520e-01,3.771637976169586182e-01,7.015133500099182129e-01,3.793704807758331299e-01,6.988093852996826172e-01,3.869657218456268311e-01,6.960183978080749512e-01,4.001604020595550537e-01
1.042000000000000028e+02,7.003988027572631836e-01,3.822360634803771973e-01,7.052219510078430176e-01,3.714087903499603271e-01,7.040877342224121094e-01,3.736404180526733398e-01,7.007881402969360352e-01,3.812021315097808838e-01,6.969411969184875488e-01,3.943849503993988037e-01
1.042999999999999972e+02,7.027492523193359375e-01,3.764916956424713135e-01,7.086719870567321777e-01,3.653723895549774170e-01,7.072584629058837891e-01,3.677334785461425781e-01,7.032192945480346680e-01,3.754630088806152344e-01,6.983296275138854980e-01,3.886070549488067627e-01
1.044000000000000057e+02,7.055891156196594238e-01,3.707182407379150391e-01,7.129282355308532715e-01,3.590092957019805908e-01,7.111685276031494141e-01,3.614851832389831543e-01,7.061705589294433594e-01,3.696518838405609131e-01,7.001786231994628906e-01,3.828386068344116211e-01
1.045000000000000000e+02,7.091255784034729004e-01,3.646418750286102295e-01,7.183745503425598145e-01,3.524614274501800537e-01,7.161433100700378418e-01,3.550001680850982666e-01,7.098405361175537109e-01,3.635139763355255127e-01,7.024819254875183105e-01,3.770913183689117432e-01
1.046000000000000085e+02,7.135043144226074219e-01,3.582497537136077881e-01,7.250788807868957520e-01,3.458939790725708008e-01,7.223332524299621582e-01,3.483914732933044434e-01,7.144230604171752930e-01,3.570834994316101074e-01,7.052609920501708984e-01,3.713344633579254150e-01
1.047000000000000028e+02,7.190889716148376465e-01,3.516814708709716797e-01,7.332968711853027344e-01,3.396006822586059570e-01,7.299091219902038574e-01,3.419765233993530273e-01,7.202185392379760742e-01,3.504886925220489502e-01,7.087203860282897949e-01,3.652937710285186768e-01
1.047999999999999972e+02,7.259580492973327637e-01,3.451396524906158447e-01,7.438318133354187012e-01,3.337755799293518066e-01,7.394862771034240723e-01,3.359519541263580322e-01,7.273427844047546387e-01,3.439916372299194336e-01,7.129893302917480469e-01,3.589272797107696533e-01
1.049000000000000057e+02,7.344028949737548828e-01,3.388902246952056885e-01,7.567203044891357422e-01,3.284924924373626709e-01,7.515120506286621094e-01,3.304600119590759277e-01,7.361657023429870605e-01,3.378162682056427002e-01,7.184507846832275391e-01,3.523772358894348145e-01
1.050000000000000000e+02,7.452293634414672852e-01,3.331279158592224121e-01,7.717057466506958008e-01,3.237697482109069824e-01,7.656993865966796875e-01,3.255158662796020508e-01,7.474347352981567383e-01,3.321513235569000244e-01,7.251726388931274414e-01,3.458123803138732910e-01
1.051000000000000085e+02,7.583702206611633301e-01,3.279085159301757812e-01,7.887219786643981934e-01,3.196573555469512939e-01,7.819433212280273438e-01,3.211629688739776611e-01,7.609542012214660645e-01,3.270296454429626465e-01,7.334139943122863770e-01,3.395235240459442139e-01
1.052000000000000028e+02,7.735974192619323730e-01,3.232547938823699951e-01,8.076897859573364258e-01,3.162026703357696533e-01,8.001712560653686523e-01,3.174500465393066406e-01,7.765498161315917969e-01,3.224829435348510742e-01,7.439804673194885254e-01,3.337050974369049072e-01
1.052999999999999972e+02,7.908470034599304199e-01,3.192171156406402588e-01,8.285127282142639160e-01,3.134492337703704834e-01,8.202935457229614258e-01,3.144221007823944092e-01,7.941545248031616211e-01,3.185610473155975342e-01,7.568967342376708984e-01,3.284288644790649414e-01
1.054000000000000057e+02,8.100376129150390625e-01,3.158424794673919678e-01,8.509587049484252930e-01,3.113881349563598633e-01,8.421854972839355469e-01,3.121129870414733887e-01,8.136839866638183594e-01,3.153102397918701172e-01,7.719083428382873535e-01,3.237135410308837891e-01
1.055000000000000000e+02,8.310710787773132324e-01,3.131739497184753418e-01,8.744826912879943848e-01,3.098713755607604980e-01,8.653210997581481934e-01,3.103908002376556396e-01,8.350367546081542969e-01,3.127727806568145752e-01,7.889499068260192871e-01,3.196091353893280029e-01
1.056000000000000085e+02,8.536658287048339844e-01,3.111825585365295410e-01,8.989551663398742676e-01,3.089011013507843018e-01,8.894398212432861328e-01,3.092084527015686035e-01,8.578394055366516113e-01,3.108819425106048584e-01,8.079419732093811035e-01,3.161630630493164062e-01
1.057000000000000028e+02,8.773058056831359863e-01,3.097290396690368652e-01,9.242811799049377441e-01,3.084931969642639160e-01,9.144492745399475098e-01,3.085826635360717773e-01,8.816544413566589355e-01,3.095256984233856201e-01,8.287878036499023438e-01,3.134187757968902588e-01
1.057999999999999972e+02,9.018833637237548828e-01,3.088240325450897217e-01,9.503600001335144043e-01,3.086611032485961914e-01,9.402509927749633789e-01,3.085277378559112549e-01,9.063904285430908203e-01,3.087209165096282959e-01,8.512507081031799316e-01,3.113654553890228271e-01
1.059000000000000057e+02,9.273029565811157227e-01,3.084830045700073242e-01,9.770826101303100586e-01,3.094155788421630859e-01,9.667407274246215820e-01,3.090558052062988281e-01,9.319506287574768066e-01,3.084826767444610596e-01,8.747874498367309570e-01,3.098555505275726318e-01
1.060000000000000000e+02,9.534631967544555664e-01,3.087191879749298096e-01,1.004290819168090820e+00,3.107588291168212891e-01,9.937827587127685547e-01,3.101728260517120361e-01,9.582326412200927734e-01,3.088237643241882324e-01,8.992714285850524902e-01,3.088923394680023193e-01
1.061000000000000085e+02,9.802519679069519043e-01,3.095427751541137695e-01,1.031835317611694336e+00,3.126911222934722900e-01,1.021214604377746582e+00,3.118786215782165527e-01,9.851179122924804688e-01,3.097531795501708984e-01,9.246076345443725586e-01,3.084916174411773682e-01
1.062000000000000028e+02,1.007506847381591797e+00,3.109550476074218750e-01,1.059575319290161133e+00,3.152111470699310303e-01,1.048896312713623047e+00,3.141730427742004395e-01,1.012440562248229980e+00,3.112712502479553223e-01,9.506952762603759766e-01,3.086669147014617920e-01
1.062999999999999972e+02,1.035081982612609863e+00,3.129563629627227783e-01,1.087366819381713867e+00,3.183144927024841309e-01,1.076685190200805664e+00,3.170528113842010498e-01,1.040058135986328125e+00,3.133783340454101562e-01,9.774252772331237793e-01,3.094288408756256104e-01
1.064000000000000057e+02,1.062835812568664551e+00,3.155450820922851562e-01,1.115062952041625977e+00,3.219934105873107910e-01,1.104435324668884277e+00,3.205115497112274170e-01,1.067828655242919922e+00,3.160721957683563232e-01,1.004638791084289551e+00,3.107795417308807373e-01
1.065000000000000000e+02,1.090623617172241211e+00,3.187163174152374268e-01,1.142515778541564941e+00,3.262372910976409912e-01,1.131999015808105469e+00,3.245397210121154785e-01,1.095607161521911621e+00,3.193473815917968750e-01,1.032186985015869141e+00,3.127192854881286621e-01
1.066000000000000085e+02,1.118299126625061035e+00,3.224621713161468506e-01,1.169575691223144531e+00,3.310321271419525146e-01,1.159227490425109863e+00,3.291245698928833008e-01,1.123246908187866211e+00,3.231953084468841553e-01,1.059928536415100098e+00,3.152467608451843262e-01
1.067000000000000028e+02,1.145713567733764648e+00,3.267714679241180420e-01,1.196093440055847168e+00,3.363608717918395996e-01,1.185971379280090332e+00,3.342502415180206299e-01,1.150598287582397461e+00,3.276043534278869629e-01,1.087719798088073730e+00,3.183573484420776367e-01
1.067999999999999972e+02,1.172717571258544922e+00,3.316299021244049072e-01,1.221920132637023926e+00,3.422033786773681641e-01,1.212081074714660645e+00,3.398978114128112793e-01,1.177512764930725098e+00,3.325596749782562256e-01,1.115414023399353027e+00,3.220435678958892822e-01
1.069000000000000057e+02,1.199161887168884277e+00,3.370200395584106445e-01,1.246908426284790039e+00,3.485364317893981934e-01,1.237408876419067383e+00,3.460451960563659668e-01,1.203840732574462891e+00,3.380432426929473877e-01,1.142862677574157715e+00,3.262945413589477539e-01
1.070000000000000000e+02,1.224897861480712891e+00,3.429214060306549072e-01,1.270913004875183105e+00,3.553339540958404541e-01,1.261808633804321289e+00,3.526673614978790283e-01,1.229433774948120117e+00,3.440339267253875732e-01,1.169916510581970215e+00,3.310962617397308350e-01
1.071000000000000085e+02,1.249778151512145996e+00,3.493103682994842529e-01,1.293792009353637695e+00,3.625667989253997803e-01,1.285136818885803223e+00,3.597364425659179688e-01,1.254145026206970215e+00,3.505077660083770752e-01,1.196426391601562500e+00,3.364316821098327637e-01
1.072000000000000028e+02,1.273658037185668945e+00,3.561604321002960205e-01,1.315404772758483887e+00,3.702051341533660889e-01,1.307253479957580566e+00,3.672217130661010742e-01,1.277830004692077637e+00,3.574377000331878662e-01,1.222243428230285645e+00,3.422805666923522949e-01
1.072999999999999972e+02,1.296395659446716309e+00,3.634423911571502686e-01,1.335395932197570801e+00,3.784152567386627197e-01,1.327930450439453125e+00,3.751771450042724609e-01,1.300347685813903809e+00,3.647939264774322510e-01,1.247220277786254883e+00,3.486197292804718018e-01
1.074000000000000057e+02,1.317845106124877930e+00,3.711322247982025146e-01,1.353408098220825195e+00,3.872946500778198242e-01,1.346730828285217285e+00,3.838044106960296631e-01,1.321533203125000000e+00,3.725708425045013428e-01,1.271211504936218262e+00,3.554228544235229492e-01
1.075000000000000000e+02,1.337616205215454102e+00,3.794230520725250244e-01,1.369083523750305176e+00,3.968003690242767334e-01,1.363369226455688477e+00,3.930743634700775146e-01,1.340960979461669922e+00,3.809841573238372803e-01,1.294075250625610352e+00,3.626611530780792236e-01
1.076000000000000085e+02,1.355381011962890625e+00,3.883780837059020996e-01,1.381999015808105469e+00,4.068790078163146973e-01,1.377373933792114258e+00,4.029404819011688232e-01,1.358335137367248535e+00,3.900538384914398193e-01,1.315670847892761230e+00,3.703048527240753174e-01
1.077000000000000028e+02,1.370746493339538574e+00,3.979543745517730713e-01,1.391719698905944824e+00,4.174213111400604248e-01,1.388401508331298828e+00,4.133236706256866455e-01,1.373216629028320312e+00,3.997364640235900879e-01,1.335638403892517090e+00,3.785237669944763184e-01
1.077999999999999972e+02,1.383321642875671387e+00,4.080955684185028076e-01,1.397597074508666992e+00,4.282414913177490234e-01,1.395845651626586914e+00,4.240660369396209717e-01,1.385252833366394043e+00,4.099693894386291504e-01,1.353623867034912109e+00,3.874113857746124268e-01
1.079000000000000057e+02,1.392625331878662109e+00,4.186815321445465088e-01,1.399084568023681641e+00,4.391278922557830811e-01,1.399040937423706055e+00,4.349429607391357422e-01,1.393907666206359863e+00,4.206185936927795410e-01,1.369266271591186523e+00,3.969247639179229736e-01
1.080000000000000000e+02,1.398002862930297852e+00,4.295178651809692383e-01,1.395950317382812500e+00,4.499486088752746582e-01,1.397719740867614746e+00,4.458045959472656250e-01,1.398502826690673828e+00,4.314732849597930908e-01,1.382145047187805176e+00,4.070102572441101074e-01
1.081000000000000085e+02,1.398964166641235352e+00,4.404033720493316650e-01,1.388117909431457520e+00,4.605856835842132568e-01,1.391638517379760742e+00,4.565175473690032959e-01,1.398650288581848145e+00,4.423538744449615479e-01,1.391820788383483887e+00,4.175573587417602539e-01
1.082000000000000028e+02,1.395269751548767090e+00,4.512076079845428467e-01,1.376818537712097168e+00,4.711710214614868164e-01,1.381521344184875488e+00,4.670937359333038330e-01,1.394096851348876953e+00,4.531291127204895020e-01,1.397644996643066406e+00,4.283795952796936035e-01
1.082999999999999972e+02,1.386952042579650879e+00,4.618269205093383789e-01,1.362648367881774902e+00,4.821296632289886475e-01,1.368430137634277344e+00,4.778546690940856934e-01,1.385082721710205078e+00,4.637268781661987305e-01,1.399075865745544434e+00,4.392660260200500488e-01
1.084000000000000057e+02,1.375301957130432129e+00,4.724297821521759033e-01,1.345584511756896973e+00,4.936013519763946533e-01,1.352494716644287109e+00,4.891311526298522949e-01,1.372903943061828613e+00,4.743704795837402344e-01,1.395881295204162598e+00,4.500851035118103027e-01
1.085000000000000000e+02,1.360799193382263184e+00,4.834494590759277344e-01,1.325457930564880371e+00,5.055903196334838867e-01,1.333583474159240723e+00,5.009092092514038086e-01,1.357888579368591309e+00,4.854832291603088379e-01,1.387994408607482910e+00,4.607200324535369873e-01
1.086000000000000085e+02,1.343387007713317871e+00,4.949801266193389893e-01,1.302142739295959473e+00,5.186101794242858887e-01,1.311452507972717285e+00,5.134407877922058105e-01,1.339939594268798828e+00,4.971036314964294434e-01,1.376656889915466309e+00,4.713071584701538086e-01
1.087000000000000028e+02,1.322872519493103027e+00,5.070474743843078613e-01,1.275764346122741699e+00,5.330701470375061035e-01,1.286287188529968262e+00,5.273310542106628418e-01,1.318836092948913574e+00,5.093137621879577637e-01,1.362450838088989258e+00,4.822724461555480957e-01
1.087999999999999972e+02,1.299212932586669922e+00,5.202295780181884766e-01,1.246018052101135254e+00,5.491037368774414062e-01,1.257870793342590332e+00,5.427462458610534668e-01,1.294642090797424316e+00,5.227474570274353027e-01,1.345349311828613281e+00,4.937505125999450684e-01
1.089000000000000057e+02,1.272455215454101562e+00,5.348675847053527832e-01,1.213118791580200195e+00,5.661593675613403320e-01,1.226110219955444336e+00,5.595377683639526367e-01,1.267295479774475098e+00,5.376614332199096680e-01,1.325180768966674805e+00,5.057473778724670410e-01
1.090000000000000000e+02,1.242308139801025391e+00,5.510766506195068359e-01,1.177333354949951172e+00,5.837137699127197266e-01,1.191430091857910156e+00,5.769119858741760254e-01,1.236550927162170410e+00,5.541106462478637695e-01,1.301828265190124512e+00,5.187848210334777832e-01
1.091000000000000085e+02,1.209068179130554199e+00,5.681957602500915527e-01,1.139252185821533203e+00,6.007989645004272461e-01,1.154012203216552734e+00,5.944935083389282227e-01,1.202791213989257812e+00,5.713238120079040527e-01,1.275408864021301270e+00,5.332639813423156738e-01
1.092000000000000028e+02,1.172948956489562988e+00,5.857939720153808594e-01,1.100896835327148438e+00,6.149457097053527832e-01,1.115607142448425293e+00,6.098951101303100586e-01,1.166167497634887695e+00,5.889724493026733398e-01,1.245618104934692383e+00,5.493173003196716309e-01
1.092999999999999972e+02,1.134740948677062988e+00,6.026296615600585938e-01,1.063159704208374023e+00,6.257939934730529785e-01,1.077550768852233887e+00,6.220147013664245605e-01,1.127839446067810059e+00,6.053407788276672363e-01,1.212681770324707031e+00,5.663801431655883789e-01
1.094000000000000057e+02,1.096421718597412109e+00,6.163911223411560059e-01,1.026701569557189941e+00,6.333460211753845215e-01,1.040526628494262695e+00,6.308297514915466309e-01,1.089595198631286621e+00,6.185116171836853027e-01,1.176859855651855469e+00,5.839398503303527832e-01
1.095000000000000000e+02,1.058801293373107910e+00,6.268512010574340820e-01,9.924000501632690430e-01,6.375240087509155273e-01,1.005223631858825684e+00,6.363461017608642578e-01,1.052171707153320312e+00,6.283780336380004883e-01,1.138762474060058594e+00,6.010004878044128418e-01
1.096000000000000085e+02,1.022533655166625977e+00,6.340192556381225586e-01,9.612737894058227539e-01,6.382443308830261230e-01,9.728573560714721680e-01,6.383501291275024414e-01,1.016211509704589844e+00,6.349607706069946289e-01,1.100410342216491699e+00,6.151053905487060547e-01
1.097000000000000028e+02,9.885780215263366699e-01,6.377807259559631348e-01,9.332811236381530762e-01,6.359832286834716797e-01,9.437184929847717285e-01,6.371526718139648438e-01,9.828202724456787109e-01,6.380795836448669434e-01,1.062685132026672363e+00,6.259115934371948242e-01
1.097999999999999972e+02,9.578310251235961914e-01,6.381222009658813477e-01,9.071663618087768555e-01,6.317830085754394531e-01,9.170346260070800781e-01,6.335835456848144531e-01,9.526530504226684570e-01,6.378538012504577637e-01,1.026247262954711914e+00,6.334218382835388184e-01
1.099000000000000057e+02,9.301396012306213379e-01,6.355742216110229492e-01,8.824519515037536621e-01,6.261302828788757324e-01,8.917948603630065918e-01,6.284585595130920410e-01,9.253736138343811035e-01,6.349026560783386230e-01,9.919819235801696777e-01,6.375549435615539551e-01
1.100000000000000000e+02,9.041950106620788574e-01,6.311896443367004395e-01,8.590323328971862793e-01,6.192699074745178223e-01,8.678893446922302246e-01,6.220357418060302734e-01,8.996862769126892090e-01,6.302436590194702148e-01,9.608968496322631836e-01,6.382336616516113281e-01
1.101000000000000085e+02,8.796378970146179199e-01,6.253832578659057617e-01,8.368124365806579590e-01,6.114141941070556641e-01,8.452188372611999512e-01,6.145393848419189453e-01,8.753668069839477539e-01,6.242084503173828125e-01,9.329389333724975586e-01,6.359401345252990723e-01
1.102000000000000028e+02,8.563638329505920410e-01,6.183954477310180664e-01,8.159959912300109863e-01,6.026040911674499512e-01,8.237895965576171875e-01,6.061159372329711914e-01,8.523128628730773926e-01,6.170316338539123535e-01,9.068427681922912598e-01,6.317197084426879883e-01
1.102999999999999972e+02,8.342788815498352051e-01,6.104356050491333008e-01,7.969641089439392090e-01,5.928109288215637207e-01,8.040685057640075684e-01,5.966815352439880371e-01,8.304473161697387695e-01,6.089093685150146484e-01,8.821454644203186035e-01,6.260502338409423828e-01
1.104000000000000057e+02,8.136689066886901855e-01,6.015023589134216309e-01,7.797307968139648438e-01,5.821969509124755859e-01,7.861434817314147949e-01,5.863643288612365723e-01,8.101570606231689453e-01,5.997908711433410645e-01,8.587417006492614746e-01,6.191758513450622559e-01
1.105000000000000000e+02,7.948479056358337402e-01,5.916045904159545898e-01,7.642914056777954102e-01,5.709191560745239258e-01,7.700158953666687012e-01,5.753237009048461914e-01,7.916587591171264648e-01,5.897371768951416016e-01,8.365365266799926758e-01,6.113085746765136719e-01
1.106000000000000085e+02,7.778255939483642578e-01,5.809048414230346680e-01,7.506269812583923340e-01,5.591267943382263184e-01,7.556721568107604980e-01,5.637120604515075684e-01,7.749592661857604980e-01,5.789100527763366699e-01,8.157419562339782715e-01,6.024852991104125977e-01
1.107000000000000028e+02,7.625958323478698730e-01,5.695590376853942871e-01,7.387051582336425781e-01,5.469611883163452148e-01,7.430850863456726074e-01,5.516737699508666992e-01,7.600496411323547363e-01,5.674642324447631836e-01,7.967330217361450195e-01,5.926806926727294922e-01
1.107999999999999972e+02,7.491378188133239746e-01,5.577156543731689453e-01,7.284816503524780273e-01,5.345552563667297363e-01,7.322145700454711914e-01,5.393451452255249023e-01,7.469066381454467773e-01,5.555467009544372559e-01,7.795225381851196289e-01,5.820572972297668457e-01
1.109000000000000057e+02,7.374178171157836914e-01,5.455151200294494629e-01,7.199016213417053223e-01,5.220327973365783691e-01,7.230098247528076172e-01,5.268534421920776367e-01,7.354942560195922852e-01,5.432963371276855469e-01,7.641058564186096191e-01,5.707718729972839355e-01
1.110000000000000000e+02,7.273902297019958496e-01,5.330893397331237793e-01,7.129008769989013672e-01,5.095083713531494141e-01,7.154099345207214355e-01,5.143167972564697266e-01,7.257649302482604980e-01,5.308432579040527344e-01,7.504638433456420898e-01,5.589739084243774414e-01
1.111000000000000085e+02,7.189989686012268066e-01,5.205608606338500977e-01,7.074075341224670410e-01,4.970869719982147217e-01,7.093459963798522949e-01,5.018439888954162598e-01,7.176609039306640625e-01,5.183086991310119629e-01,7.385640144348144531e-01,5.468045473098754883e-01
1.112000000000000028e+02,7.121791243553161621e-01,5.080431103706359863e-01,7.033429741859436035e-01,4.848640859127044678e-01,7.047417163848876953e-01,4.895340800285339355e-01,7.111156582832336426e-01,5.058042407035827637e-01,7.283617258071899414e-01,5.343964099884033203e-01
1.112999999999999972e+02,7.068577408790588379e-01,4.956401288509368896e-01,7.006227970123291016e-01,4.729257822036743164e-01,7.015149593353271484e-01,4.774768054485321045e-01,7.060550451278686523e-01,4.934322237968444824e-01,7.198022007942199707e-01,5.218731164932250977e-01
1.114000000000000057e+02,7.029553055763244629e-01,4.834463894367218018e-01,6.988726258277893066e-01,4.615856409072875977e-01,6.994831562042236328e-01,4.658331573009490967e-01,7.023987174034118652e-01,4.812853634357452393e-01,7.128211855888366699e-01,5.093492269515991211e-01
1.115000000000000000e+02,7.003872990608215332e-01,4.715466797351837158e-01,6.975690126419067383e-01,4.511720240116119385e-01,6.980289816856384277e-01,4.550693929195404053e-01,7.000463008880615234e-01,4.694594144821166992e-01,7.073466777801513672e-01,4.969296157360076904e-01
1.116000000000000085e+02,6.987007856369018555e-01,4.603160321712493896e-01,6.965979337692260742e-01,4.416267871856689453e-01,6.969345808029174805e-01,4.451975226402282715e-01,6.984483599662780762e-01,4.583987295627593994e-01,7.032997608184814453e-01,4.847098588943481445e-01
1.117000000000000028e+02,6.974385380744934082e-01,4.500076174736022949e-01,6.959238648414611816e-01,4.328904449939727783e-01,6.961503624916076660e-01,4.361570179462432861e-01,6.972476243972778320e-01,4.482494294643402100e-01,7.005963325500488281e-01,4.727756977081298828e-01
1.117999999999999972e+02,6.965041756629943848e-01,4.405603408813476562e-01,6.955145001411437988e-01,4.249068796634674072e-01,6.956429481506347656e-01,4.278904795646667480e-01,6.963683366775512695e-01,4.389504790306091309e-01,6.988536715507507324e-01,4.614470005035400391e-01
1.119000000000000057e+02,6.958627104759216309e-01,4.319152832031250000e-01,6.953402161598205566e-01,4.176232218742370605e-01,6.953817009925842285e-01,4.203438162803649902e-01,6.957761049270629883e-01,4.304433763027191162e-01,6.975547075271606445e-01,4.510448575019836426e-01
1.120000000000000000e+02,6.954824328422546387e-01,4.240165650844573975e-01,6.953737735748291016e-01,4.109895825386047363e-01,6.953383684158325195e-01,4.134659469127655029e-01,6.954395174980163574e-01,4.226730763912200928e-01,6.965876221656799316e-01,4.415103495121002197e-01
1.121000000000000085e+02,6.953339576721191406e-01,4.168116748332977295e-01,6.956046819686889648e-01,4.049292206764221191e-01,6.954884529113769531e-01,4.072062671184539795e-01,6.953296661376953125e-01,4.155875444412231445e-01,6.959170699119567871e-01,4.327839612960815430e-01
1.122000000000000028e+02,6.953901648521423340e-01,4.102512300014495850e-01,6.961459517478942871e-01,3.991531729698181152e-01,6.958850622177124023e-01,4.013711214065551758e-01,6.954200267791748047e-01,4.091377854347229004e-01,6.955109238624572754e-01,4.248096644878387451e-01
1.122999999999999972e+02,6.956478357315063477e-01,4.042447507381439209e-01,6.971503496170043945e-01,3.933764100074768066e-01,6.967095136642456055e-01,3.955976963043212891e-01,6.957205533981323242e-01,4.032079577445983887e-01,6.953394412994384766e-01,4.175345599651336670e-01
1.124000000000000057e+02,6.962398886680603027e-01,3.984751105308532715e-01,6.986195445060729980e-01,3.875993490219116211e-01,6.980006098747253418e-01,3.898193538188934326e-01,6.963953971862792969e-01,3.974385559558868408e-01,6.953754425048828125e-01,4.109088480472564697e-01
1.125000000000000000e+02,6.972991228103637695e-01,3.926977515220642090e-01,7.005482912063598633e-01,3.818337023258209229e-01,6.997534036636352539e-01,3.840479552745819092e-01,6.975383162498474121e-01,3.916604816913604736e-01,6.956091523170471191e-01,4.048544764518737793e-01
1.126000000000000085e+02,6.988226175308227539e-01,3.869214057922363281e-01,7.029302120208740234e-01,3.760913014411926270e-01,7.019619345664978027e-01,3.782952725887298584e-01,6.991446018218994141e-01,3.858856260776519775e-01,6.961559653282165527e-01,3.990792036056518555e-01
1.127000000000000028e+02,7.008048892021179199e-01,3.811579346656799316e-01,7.058122158050537109e-01,3.703048229217529297e-01,7.046276926994323730e-01,3.725597858428955078e-01,7.012085914611816406e-01,3.801257014274597168e-01,6.971663236618041992e-01,3.933024108409881592e-01
1.127999999999999972e+02,7.032395005226135254e-01,3.754191100597381592e-01,7.094004750251770020e-01,3.642045855522155762e-01,7.079336643218994141e-01,3.665900528430938721e-01,7.037237286567687988e-01,3.743924498558044434e-01,6.986414790153503418e-01,3.875254094600677490e-01
1.129000000000000057e+02,7.061957120895385742e-01,3.696060180664062500e-01,7.138564586639404297e-01,3.577968478202819824e-01,7.120016813278198242e-01,3.602821230888366699e-01,7.068004608154296875e-01,3.685291409492492676e-01,7.005759477615356445e-01,3.817600607872009277e-01
1.130000000000000000e+02,7.098714113235473633e-01,3.634653985500335693e-01,7.195225358009338379e-01,3.512166142463684082e-01,7.172094583511352539e-01,3.537673950195312500e-01,7.106109857559204102e-01,3.623265624046325684e-01,7.029635906219482422e-01,3.760180473327636719e-01
1.131000000000000085e+02,7.144629955291748047e-01,3.570333123207092285e-01,7.264909148216247559e-01,3.446920514106750488e-01,7.236447930335998535e-01,3.471707403659820557e-01,7.154199481010437012e-01,3.558620810508728027e-01,7.058535218238830566e-01,3.702288568019866943e-01
1.132000000000000028e+02,7.202677130699157715e-01,3.504377603530883789e-01,7.350793480873107910e-01,3.384705781936645508e-01,7.315136194229125977e-01,3.408107757568359375e-01,7.214434146881103516e-01,3.492536246776580811e-01,7.094512581825256348e-01,3.641242384910583496e-01
1.132999999999999972e+02,7.274029254913330078e-01,3.439425826072692871e-01,7.460792660713195801e-01,3.327460885047912598e-01,7.415577173233032227e-01,3.348821401596069336e-01,7.288332581520080566e-01,3.428042829036712646e-01,7.139215469360351562e-01,3.577136099338531494e-01
1.134000000000000057e+02,7.362425327301025391e-01,3.377704918384552002e-01,7.593676447868347168e-01,3.275644779205322266e-01,7.540103197097778320e-01,3.294919729232788086e-01,7.380866408348083496e-01,3.367144763469696045e-01,7.196029424667358398e-01,3.511315584182739258e-01
1.135000000000000000e+02,7.475304007530212402e-01,3.321097195148468018e-01,7.747383713722229004e-01,3.229521811008453369e-01,7.685872912406921387e-01,3.246546983718872070e-01,7.498045563697814941e-01,3.311511278152465820e-01,7.265896201133728027e-01,3.446101844310760498e-01
1.136000000000000085e+02,7.610660791397094727e-01,3.269923031330108643e-01,7.921264171600341797e-01,3.189594149589538574e-01,7.852086424827575684e-01,3.204180896282196045e-01,7.637170553207397461e-01,3.261331915855407715e-01,7.352045178413391113e-01,3.383939564228057861e-01
1.137000000000000028e+02,7.766775488853454590e-01,3.224502801895141602e-01,8.114492893218994141e-01,3.156328499317169189e-01,8.037985563278198242e-01,3.168301284313201904e-01,7.796944379806518555e-01,3.216997981071472168e-01,7.462360262870788574e-01,3.326764404773712158e-01
1.137999999999999972e+02,7.942974567413330078e-01,3.185333907604217529e-01,8.326074481010437012e-01,3.130152225494384766e-01,8.242641091346740723e-01,3.139351308345794678e-01,7.976663708686828613e-01,3.179001510143280029e-01,7.595514059066772461e-01,3.275018036365509033e-01
1.139000000000000057e+02,8.138413429260253906e-01,3.152879476547241211e-01,8.552852272987365723e-01,3.110635876655578613e-01,8.464387655258178711e-01,3.117505908012390137e-01,8.175452351570129395e-01,3.147797882556915283e-01,7.749485373497009277e-01,3.228971362113952637e-01
1.140000000000000000e+02,8.352077007293701172e-01,3.127562105655670166e-01,8.789937496185302734e-01,3.096477985382080078e-01,8.697651028633117676e-01,3.101280927658081055e-01,8.392226099967956543e-01,3.123786151409149170e-01,7.923618555068969727e-01,3.189126253128051758e-01
1.141000000000000085e+02,8.580189347267150879e-01,3.108695745468139648e-01,9.036333560943603516e-01,3.087816834449768066e-01,8.940578103065490723e-01,3.090488016605377197e-01,8.622224330902099609e-01,3.105867803096771240e-01,8.117087483406066895e-01,3.155948221683502197e-01
1.142000000000000028e+02,8.818415999412536621e-01,3.095174729824066162e-01,9.291080236434936523e-01,3.084805905818939209e-01,9.192231893539428711e-01,3.085288405418395996e-01,8.862169981002807617e-01,3.093325197696685791e-01,8.328896164894104004e-01,3.129864931106567383e-01
1.142999999999999972e+02,9.065844416618347168e-01,3.087169826030731201e-01,9.553161263465881348e-01,3.087575733661651611e-01,9.451617002487182617e-01,3.085822463035583496e-01,9.111148118972778320e-01,3.086326718330383301e-01,8.555825948715209961e-01,3.110421597957611084e-01
1.144000000000000057e+02,9.321506619453430176e-01,3.084832131862640381e-01,9.821431040763854980e-01,3.096223175525665283e-01,9.717677831649780273e-01,3.092205524444580078e-01,9.368181228637695312e-01,3.085019588470458984e-01,8.793034553527832031e-01,3.096333444118499756e-01
1.145000000000000000e+02,9.584378600120544434e-01,3.088288605213165283e-01,1.009424686431884766e+00,3.110757470130920410e-01,9.988932609558105469e-01,3.104476928710937500e-01,9.632235765457153320e-01,3.089528083801269531e-01,9.039543867111206055e-01,3.087743222713470459e-01
1.146000000000000085e+02,9.853270053863525391e-01,3.097628653049468994e-01,1.037016749382019043e+00,3.131182193756103516e-01,1.026382565498352051e+00,3.122637867927551270e-01,9.902031421661376953e-01,3.099924623966217041e-01,9.294391274452209473e-01,3.084805905818939209e-01
1.147000000000000028e+02,1.012652397155761719e+00,3.112854659557342529e-01,1.064777493476867676e+00,3.157478272914886475e-01,1.054095149040222168e+00,3.146681487560272217e-01,1.017591476440429688e+00,3.116207718849182129e-01,9.556559324264526367e-01,3.087650239467620850e-01
1.147999999999999972e+02,1.040271639823913574e+00,3.133970201015472412e-01,1.092562437057495117e+00,3.189595639705657959e-01,1.081887960433959961e+00,3.176569044589996338e-01,1.045248627662658691e+00,3.138379454612731934e-01,9.824897050857543945e-01,3.096373081207275391e-01
1.149000000000000057e+02,1.068042755126953125e+00,3.160953521728515625e-01,1.120224237442016602e+00,3.227452039718627930e-01,1.109614491462707520e+00,3.212230801582336426e-01,1.073031902313232422e+00,3.166410624980926514e-01,1.009776234626770020e+00,3.110982775688171387e-01
1.150000000000000000e+02,1.095820665359497070e+00,3.193749785423278809e-01,1.147614836692810059e+00,3.270933628082275391e-01,1.137127041816711426e+00,3.253565132617950439e-01,1.100795745849609375e+00,3.200241923332214355e-01,1.037371277809143066e+00,3.131482899188995361e-01
1.151000000000000085e+02,1.123458385467529297e+00,3.232273459434509277e-01,1.174584507942199707e+00,3.319895565509796143e-01,1.164276003837585449e+00,3.300439417362213135e-01,1.128392577171325684e+00,3.239781558513641357e-01,1.065133213996887207e+00,3.157853782176971436e-01
1.152000000000000028e+02,1.150807261466979980e+00,3.276406526565551758e-01,1.200984120368957520e+00,3.374160826206207275e-01,1.190912365913391113e+00,3.352688550949096680e-01,1.155673861503601074e+00,3.284907042980194092e-01,1.092917442321777344e+00,3.190045058727264404e-01
1.152999999999999972e+02,1.177717685699462891e+00,3.326000869274139404e-01,1.226665139198303223e+00,3.433522284030914307e-01,1.216886997222900391e+00,3.410117626190185547e-01,1.182489991188049316e+00,3.335463404655456543e-01,1.120576858520507812e+00,3.227973878383636475e-01
1.154000000000000057e+02,1.204040527343750000e+00,3.380875885486602783e-01,1.251480340957641602e+00,3.497743010520935059e-01,1.242052078247070312e+00,3.472500145435333252e-01,1.208691596984863281e+00,3.391264975070953369e-01,1.147962927818298340e+00,3.271526396274566650e-01
1.155000000000000000e+02,1.229627370834350586e+00,3.440821170806884766e-01,1.275284886360168457e+00,3.566555678844451904e-01,1.266262054443359375e+00,3.539580702781677246e-01,1.234130740165710449e+00,3.452095687389373779e-01,1.174926280975341797e+00,3.320556879043579102e-01
1.156000000000000085e+02,1.254331231117248535e+00,3.505595624446868896e-01,1.297937512397766113e+00,3.639664947986602783e-01,1.289373874664306641e+00,3.611074984073638916e-01,1.258660793304443359e+00,3.517709076404571533e-01,1.201317667961120605e+00,3.374888598918914795e-01
1.157000000000000028e+02,1.278007745742797852e+00,3.574928939342498779e-01,1.319286108016967773e+00,3.716890811920166016e-01,1.311248540878295898e+00,3.686670362949371338e-01,1.282138109207153320e+00,3.587829470634460449e-01,1.226988434791564941e+00,3.434313833713531494e-01
1.157999999999999972e+02,1.300515770912170410e+00,3.648522496223449707e-01,1.338924646377563477e+00,3.800277411937713623e-01,1.331600904464721680e+00,3.767417371273040771e-01,1.304422020912170410e+00,3.662154078483581543e-01,1.251791596412658691e+00,3.498595058917999268e-01
1.159000000000000057e+02,1.321689486503601074e+00,3.726331293582916260e-01,1.356539726257324219e+00,3.890275061130523682e-01,1.350021481513977051e+00,3.854925930500030518e-01,1.325314998626708984e+00,3.740934431552886963e-01,1.275582313537597656e+00,3.567464947700500488e-01
1.160000000000000000e+02,1.341102361679077148e+00,3.810516297817230225e-01,1.371717691421508789e+00,3.986453711986541748e-01,1.366201162338256836e+00,3.948781788349151611e-01,1.344377040863037109e+00,3.826329708099365234e-01,1.298219442367553711e+00,3.640626966953277588e-01
1.161000000000000085e+02,1.358459472656250000e+00,3.901261687278747559e-01,1.384086012840270996e+00,4.088229238986968994e-01,1.379679441452026367e+00,4.048490822315216064e-01,1.361325860023498535e+00,3.918208479881286621e-01,1.319549083709716797e+00,3.717914223670959473e-01
1.162000000000000028e+02,1.373320102691650391e+00,3.998133540153503418e-01,1.393139481544494629e+00,4.194342195987701416e-01,1.390082716941833496e+00,4.153128862380981445e-01,1.375695109367370605e+00,4.016121327877044678e-01,1.339163064956665039e+00,3.801388144493103027e-01
1.162999999999999972e+02,1.385332584381103516e+00,4.100500941276550293e-01,1.398213505744934082e+00,4.302782714366912842e-01,1.396777749061584473e+00,4.260979294776916504e-01,1.387147426605224609e+00,4.119354486465454102e-01,1.356750488281250000e+00,3.891467154026031494e-01
1.164000000000000057e+02,1.393959164619445801e+00,4.207018315792083740e-01,1.398859620094299316e+00,4.411623775959014893e-01,1.399143576622009277e+00,4.369817674160003662e-01,1.395100116729736328e+00,4.226424694061279297e-01,1.371894121170043945e+00,3.987722098827362061e-01
1.165000000000000000e+02,1.398520827293395996e+00,4.315572082996368408e-01,1.394831180572509766e+00,4.519558250904083252e-01,1.396944761276245117e+00,4.478259682655334473e-01,1.398874759674072266e+00,4.335118234157562256e-01,1.384224057197570801e+00,4.089562594890594482e-01
1.166000000000000085e+02,1.398633122444152832e+00,4.424374699592590332e-01,1.386236906051635742e+00,4.625661671161651611e-01,1.389979720115661621e+00,4.584985375404357910e-01,1.398163199424743652e+00,4.443829357624053955e-01,1.393231868743896484e+00,4.195721447467803955e-01
1.167000000000000028e+02,1.394042611122131348e+00,4.532113373279571533e-01,1.374379634857177734e+00,4.731823503971099854e-01,1.379281282424926758e+00,4.690714180469512939e-01,1.392712473869323730e+00,4.551233351230621338e-01,1.398250102996826172e+00,4.304174780845642090e-01
1.167999999999999972e+02,1.384999275207519531e+00,4.638082087039947510e-01,1.359678149223327637e+00,4.842382371425628662e-01,1.365666031837463379e+00,4.799268543720245361e-01,1.383030533790588379e+00,4.657059609889984131e-01,1.398838162422180176e+00,4.413012862205505371e-01
1.169000000000000057e+02,1.372798323631286621e+00,4.744540452957153320e-01,1.342057704925537109e+00,4.958038926124572754e-01,1.349183678627014160e+00,4.912987053394317627e-01,1.370311975479125977e+00,4.764110445976257324e-01,1.394748568534851074e+00,4.520926773548126221e-01
1.170000000000000000e+02,1.357761025428771973e+00,4.855707287788391113e-01,1.321312546730041504e+00,5.079237222671508789e-01,1.329695105552673340e+00,5.031720399856567383e-01,1.354757905006408691e+00,4.876202046871185303e-01,1.386103749275207520e+00,4.627013206481933594e-01
1.171000000000000085e+02,1.339789271354675293e+00,4.971949458122253418e-01,1.297446489334106445e+00,5.212029814720153809e-01,1.306972742080688477e+00,5.159319043159484863e-01,1.336245179176330566e+00,4.993335902690887451e-01,1.374208927154541016e+00,4.733205735683441162e-01
1.172000000000000028e+02,1.318660855293273926e+00,5.094116926193237305e-01,1.270461082458496094e+00,5.359476208686828613e-01,1.281222343444824219e+00,5.300970673561096191e-01,1.314535021781921387e+00,5.117220282554626465e-01,1.359470844268798828e+00,4.843831062316894531e-01
1.172999999999999972e+02,1.294443845748901367e+00,5.228561162948608398e-01,1.240080237388610840e+00,5.522535443305969238e-01,1.252161741256713867e+00,5.458136796951293945e-01,1.289773702621459961e+00,5.254223942756652832e-01,1.341812491416931152e+00,4.959551393985748291e-01
1.174000000000000057e+02,1.267071843147277832e+00,5.377821326255798340e-01,1.206638455390930176e+00,5.694093704223632812e-01,1.219835996627807617e+00,5.627520680427551270e-01,1.261802673339843750e+00,5.406292676925659180e-01,1.321025729179382324e+00,5.080848336219787598e-01
1.175000000000000000e+02,1.236301898956298828e+00,5.542410612106323242e-01,1.170322537422180176e+00,5.870291590690612793e-01,1.184616684913635254e+00,5.802169442176818848e-01,1.230453729629516602e+00,5.572927594184875488e-01,1.297121644020080566e+00,5.213820338249206543e-01
1.176000000000000085e+02,1.202519893646240234e+00,5.714581608772277832e-01,1.132058620452880859e+00,6.036943197250366211e-01,1.146828413009643555e+00,5.976225137710571289e-01,1.196152567863464355e+00,5.746016502380371094e-01,1.270094394683837891e+00,5.361464023590087891e-01
1.177000000000000028e+02,1.165874600410461426e+00,5.891084671020507812e-01,1.093766212463378906e+00,6.172264218330383301e-01,1.108434438705444336e+00,6.124144196510314941e-01,1.159040331840515137e+00,5.922424793243408203e-01,1.239670753479003906e+00,5.524697303771972656e-01
1.177999999999999972e+02,1.127542853355407715e+00,6.054551005363464355e-01,1.056220054626464844e+00,6.274557709693908691e-01,1.070521354675292969e+00,6.239150762557983398e-01,1.120651364326477051e+00,6.080562472343444824e-01,1.206191658973693848e+00,5.696323513984680176e-01
1.179000000000000057e+02,1.089302539825439453e+00,6.186005473136901855e-01,1.020069956779479980e+00,6.343960762023925781e-01,1.033761858940124512e+00,6.321141719818115234e-01,1.082509040832519531e+00,6.206099987030029297e-01,1.169839620590209961e+00,5.872560143470764160e-01
1.180000000000000000e+02,1.051887869834899902e+00,6.284414529800415039e-01,9.863297939300537109e-01,6.379083395004272461e-01,9.989202022552490234e-01,6.369844675064086914e-01,1.045312404632568359e+00,6.298584342002868652e-01,1.131565809249877930e+00,6.038891673088073730e-01
1.181000000000000085e+02,1.015941262245178223e+00,6.349989771842956543e-01,9.558079838752746582e-01,6.380279064178466797e-01,9.671574234962463379e-01,6.383551955223083496e-01,1.009719133377075195e+00,6.358199119567871094e-01,1.093278527259826660e+00,6.173792481422424316e-01
1.182000000000000028e+02,9.825748205184936523e-01,6.380903124809265137e-01,9.282820820808410645e-01,6.353192329406738281e-01,9.386076331138610840e-01,6.366155743598937988e-01,9.769294261932373047e-01,6.382785439491271973e-01,1.055746316909790039e+00,6.275661587715148926e-01
1.182999999999999972e+02,9.524325728416442871e-01,6.378404498100280762e-01,9.024379253387451172e-01,6.308270692825317383e-01,9.122031927108764648e-01,6.327338218688964844e-01,9.473662972450256348e-01,6.374766826629638672e-01,1.019618034362792969e+00,6.344646215438842773e-01
1.184000000000000057e+02,9.251700043678283691e-01,6.348726749420166016e-01,8.779734373092651367e-01,6.249309778213500977e-01,8.872212171554565430e-01,6.273472905158996582e-01,9.204570651054382324e-01,6.341481208801269531e-01,9.859173297882080078e-01,6.379311680793762207e-01
1.185000000000000000e+02,8.994936943054199219e-01,6.302020549774169922e-01,8.547852039337158203e-01,6.178689599037170410e-01,8.635540604591369629e-01,6.207073926925659180e-01,8.950340151786804199e-01,6.292120218276977539e-01,9.554369449615478516e-01,6.380100250244140625e-01
1.186000000000000085e+02,8.751844167709350586e-01,6.241572499275207520e-01,8.327836394309997559e-01,6.098464131355285645e-01,8.411045074462890625e-01,6.130325794219970703e-01,8.709589242935180664e-01,6.229462027549743652e-01,9.279415011405944824e-01,6.352719068527221680e-01
1.187000000000000028e+02,8.521399497985839844e-01,6.169723272323608398e-01,8.122977614402770996e-01,6.008406281471252441e-01,8.199617862701416016e-01,6.044240593910217285e-01,8.481313586235046387e-01,6.155791282653808594e-01,9.021157026290893555e-01,6.307600140571594238e-01
1.187999999999999972e+02,8.302841186523437500e-01,6.088429689407348633e-01,7.936022281646728516e-01,5.908817052841186523e-01,8.005761504173278809e-01,5.948118567466735840e-01,8.265147805213928223e-01,6.072818636894226074e-01,8.776682615280151367e-01,6.248473525047302246e-01
1.189000000000000057e+02,8.100078105926513672e-01,5.997165441513061523e-01,7.767053842544555664e-01,5.801319479942321777e-01,7.829879522323608398e-01,5.843472480773925781e-01,8.065586686134338379e-01,5.979756712913513184e-01,8.544958233833312988e-01,6.177718639373779297e-01
1.190000000000000000e+02,7.915235161781311035e-01,5.896562933921813965e-01,7.616000771522521973e-01,5.687467455863952637e-01,7.671958208084106445e-01,5.731884241104125977e-01,7.883971929550170898e-01,5.877652764320373535e-01,8.325096368789672852e-01,6.097378730773925781e-01
1.191000000000000085e+02,7.748379707336425781e-01,5.788239836692810059e-01,7.482645511627197266e-01,5.568740367889404297e-01,7.531834244728088379e-01,5.614861249923706055e-01,7.720337510108947754e-01,5.768108367919921875e-01,8.120466470718383789e-01,6.007187366485595703e-01
1.192000000000000028e+02,7.599420547485351562e-01,5.673739910125732422e-01,7.366642951965332031e-01,5.446537137031555176e-01,7.409210801124572754e-01,5.493834614753723145e-01,7.574567794799804688e-01,5.652657747268676758e-01,7.933741211891174316e-01,5.907486081123352051e-01
1.192999999999999972e+02,7.468125820159912109e-01,5.554534792900085449e-01,7.267528176307678223e-01,5.322169065475463867e-01,7.303665876388549805e-01,5.370149016380310059e-01,7.446407079696655273e-01,5.532756447792053223e-01,7.765003442764282227e-01,5.799897313117980957e-01
1.194000000000000057e+02,7.354133725166320801e-01,5.432011485099792480e-01,7.184733748435974121e-01,5.196855068206787109e-01,7.214671969413757324e-01,5.245060920715332031e-01,7.335472106933593750e-01,5.409777760505676270e-01,7.614179253578186035e-01,5.685973167419433594e-01
1.195000000000000000e+02,7.256968021392822266e-01,5.307470560073852539e-01,7.117604613304138184e-01,5.071725845336914062e-01,7.141604423522949219e-01,5.119734406471252441e-01,7.241266965866088867e-01,5.285005569458007812e-01,7.481049895286560059e-01,5.567193031311035156e-01
1.196000000000000085e+02,7.176051139831542969e-01,5.182123184204101562e-01,7.065407633781433105e-01,4.947813153266906738e-01,7.083758711814880371e-01,4.995237886905670166e-01,7.163196802139282227e-01,5.159634351730346680e-01,7.365266680717468262e-01,5.444953441619873047e-01
1.197000000000000028e+02,7.110714912414550781e-01,5.057085156440734863e-01,7.027343511581420898e-01,4.826054871082305908e-01,7.040358781814575195e-01,4.872547090053558350e-01,7.100579738616943359e-01,5.034762024879455566e-01,7.266364693641662598e-01,5.320565104484558105e-01
1.197999999999999972e+02,7.060220241546630859e-01,4.933378398418426514e-01,7.002530694007873535e-01,4.707320332527160645e-01,7.010575532913208008e-01,4.752539992332458496e-01,7.052664756774902344e-01,4.911395013332366943e-01,7.183775901794433594e-01,5.195248126983642578e-01
1.199000000000000057e+02,7.023762464523315430e-01,4.811930060386657715e-01,6.986016035079956055e-01,4.595676362514495850e-01,6.991770267486572266e-01,4.637473225593566895e-01,7.018635272979736328e-01,4.790442585945129395e-01,7.116843461990356445e-01,5.070129036903381348e-01
1.200000000000000000e+02,7.000324726104736328e-01,4.693707227706909180e-01,6.973633170127868652e-01,4.493212103843688965e-01,6.977991461753845215e-01,4.531551897525787354e-01,6.997089385986328125e-01,4.673176407814025879e-01,7.064832448959350586e-01,4.946238696575164795e-01
1.201000000000000085e+02,6.984382271766662598e-01,4.583173096179962158e-01,6.964504122734069824e-01,4.399318397045135498e-01,6.967654228210449219e-01,4.434435367584228516e-01,6.981974840164184570e-01,4.564321339130401611e-01,7.026944160461425781e-01,4.824513792991638184e-01
1.202000000000000028e+02,6.972400546073913574e-01,4.481748342514038086e-01,6.958282589912414551e-01,4.313406348228454590e-01,6.960353851318359375e-01,4.345522224903106689e-01,6.970596313476562500e-01,4.464465081691741943e-01,7.002285122871398926e-01,4.705829918384552002e-01
1.202999999999999972e+02,6.963629722595214844e-01,4.388822019100189209e-01,6.954650282859802246e-01,4.234920144081115723e-01,6.955761909484863281e-01,4.264245331287384033e-01,6.962364912033081055e-01,4.373000860214233398e-01,6.985833644866943359e-01,4.594307541847229004e-01
1.204000000000000057e+02,6.957728266716003418e-01,4.303809702396392822e-01,6.953315734863281250e-01,4.163336455821990967e-01,6.953577399253845215e-01,4.190068542957305908e-01,6.956943869590759277e-01,4.289349615573883057e-01,6.973494887351989746e-01,4.491956830024719238e-01
1.205000000000000000e+02,6.954380869865417480e-01,4.226160943508148193e-01,6.954011321067810059e-01,4.098163843154907227e-01,6.953521966934204102e-01,4.122488200664520264e-01,6.954023241996765137e-01,4.212965965270996094e-01,6.964405179023742676e-01,4.398168921470642090e-01
1.206000000000000085e+02,6.953297853469848633e-01,4.155356287956237793e-01,6.956751942634582520e-01,4.038404822349548340e-01,6.955402493476867676e-01,4.060907065868377686e-01,6.953318715095520020e-01,4.143336415290832520e-01,6.958219408988952637e-01,4.312354922294616699e-01
1.207000000000000028e+02,6.954215168952941895e-01,4.090906381607055664e-01,6.962984800338745117e-01,3.980724811553955078e-01,6.960034966468811035e-01,4.002916514873504639e-01,6.954569220542907715e-01,4.079976379871368408e-01,6.954618692398071289e-01,4.233960509300231934e-01
1.207999999999999972e+02,6.957242488861083984e-01,4.031635224819183350e-01,6.973901987075805664e-01,3.922947645187377930e-01,6.969155669212341309e-01,3.945163786411285400e-01,6.958110928535461426e-01,4.021291434764862061e-01,6.953311562538146973e-01,4.162462353706359863e-01
1.209000000000000057e+02,6.964026689529418945e-01,3.973940312862396240e-01,6.989459395408630371e-01,3.865189552307128906e-01,6.982935070991516113e-01,3.887384235858917236e-01,6.965739130973815918e-01,3.963572382926940918e-01,6.954032182693481445e-01,4.097368419170379639e-01
1.210000000000000000e+02,6.975492238998413086e-01,3.916159272193908691e-01,7.009599804878234863e-01,3.807567954063415527e-01,7.001321315765380859e-01,3.829696178436279297e-01,6.978039741516113281e-01,3.905788362026214600e-01,6.956803202629089355e-01,4.037665128707885742e-01
1.211000000000000085e+02,6.991590857505798340e-01,3.858411014080047607e-01,7.034258842468261719e-01,3.750200569629669189e-01,7.024251818656921387e-01,3.772217333316802979e-01,6.994963288307189941e-01,3.848058581352233887e-01,6.963093876838684082e-01,3.979985713958740234e-01
1.212000000000000028e+02,7.012265324592590332e-01,3.800813555717468262e-01,7.064278721809387207e-01,3.691888451576232910e-01,7.051911354064941406e-01,3.714682757854461670e-01,7.016453146934509277e-01,3.790500462055206299e-01,6.974070668220520020e-01,3.922207951545715332e-01
1.212999999999999972e+02,7.037449479103088379e-01,3.743483722209930420e-01,7.101556658744812012e-01,3.630242347717285156e-01,7.086336612701416016e-01,3.654352724552154541e-01,7.042460441589355469e-01,3.733197152614593506e-01,6.989687085151672363e-01,3.864450752735137939e-01
1.214000000000000057e+02,7.068271040916442871e-01,3.684826791286468506e-01,7.148305177688598633e-01,3.565790355205535889e-01,7.128799557685852051e-01,3.590748906135559082e-01,7.074570059776306152e-01,3.673941493034362793e-01,7.009885907173156738e-01,3.806831240653991699e-01
1.215000000000000000e+02,7.106434702873229980e-01,3.622774481773376465e-01,7.207188606262207031e-01,3.499764800071716309e-01,7.183141112327575684e-01,3.525288403034210205e-01,7.114126086235046387e-01,3.611275255680084229e-01,7.034602761268615723e-01,3.749468028545379639e-01
1.216000000000000085e+02,7.154620885848999023e-01,3.558117151260375977e-01,7.279531955718994141e-01,3.434990048408508301e-01,7.250043153762817383e-01,3.459593653678894043e-01,7.164573669433593750e-01,3.546337187290191650e-01,7.064707875251770020e-01,3.691121935844421387e-01
1.217000000000000028e+02,7.214950323104858398e-01,3.492031395435333252e-01,7.369498014450073242e-01,3.373580276966094971e-01,7.332035303115844727e-01,3.396624326705932617e-01,7.227191329002380371e-01,3.480265140533447266e-01,7.102083563804626465e-01,3.629432022571563721e-01
1.217999999999999972e+02,7.288957238197326660e-01,3.427558541297912598e-01,7.484061121940612793e-01,3.317351341247558594e-01,7.437133193016052246e-01,3.338320255279541016e-01,7.303791642189025879e-01,3.416272103786468506e-01,7.148984074592590332e-01,3.564956188201904297e-01
1.219000000000000057e+02,7.381674647331237793e-01,3.366697430610656738e-01,7.620884180068969727e-01,3.266561925411224365e-01,7.565795779228210449e-01,3.285434544086456299e-01,7.400957345962524414e-01,3.356310129165649414e-01,7.208023071289062500e-01,3.498923182487487793e-01
1.220000000000000000e+02,7.499035596847534180e-01,3.311105370521545410e-01,7.778422832489013672e-01,3.221561908721923828e-01,7.715440988540649414e-01,3.238148391246795654e-01,7.522497773170471191e-01,3.301693499088287354e-01,7.280545830726623535e-01,3.434180915355682373e-01
1.221000000000000085e+02,7.638322114944458008e-01,3.260968625545501709e-01,7.955991625785827637e-01,3.182846605777740479e-01,7.885400056838989258e-01,3.196960985660552979e-01,7.665534615516662598e-01,3.252569437026977539e-01,7.370803952217102051e-01,3.372828960418701172e-01
1.222000000000000028e+02,7.798251509666442871e-01,3.216681480407714844e-01,8.152735829353332520e-01,3.150876462459564209e-01,8.074884414672851562e-01,3.162345290184020996e-01,7.829101085662841797e-01,3.209385573863983154e-01,7.485674619674682617e-01,3.316668868064880371e-01
1.222999999999999972e+02,7.978121042251586914e-01,3.178735673427581787e-01,8.367630243301391602e-01,3.126071095466613770e-01,8.282930850982666016e-01,3.134737610816955566e-01,8.012462854385375977e-01,3.172627389430999756e-01,7.622765302658081055e-01,3.265949189662933350e-01
1.224000000000000057e+02,8.177052736282348633e-01,3.147586286067962646e-01,8.596484065055847168e-01,3.107574284076690674e-01,8.507255911827087402e-01,3.114065527915954590e-01,8.214712738990783691e-01,3.142743408679962158e-01,7.780564427375793457e-01,3.221026062965393066e-01
1.225000000000000000e+02,8.393956422805786133e-01,3.123629391193389893e-01,8.835381865501403809e-01,3.094433248043060303e-01,8.742395639419555664e-01,3.098843693733215332e-01,8.434497117996215820e-01,3.120029270648956299e-01,7.958385944366455078e-01,3.182394206523895264e-01
1.226000000000000085e+02,8.624033331871032715e-01,3.105751276016235352e-01,9.083415865898132324e-01,3.086819052696228027e-01,8.987028598785400391e-01,3.089084923267364502e-01,8.666425347328186035e-01,3.103103637695312500e-01,8.155370354652404785e-01,3.150513172149658203e-01
1.227000000000000028e+02,8.864052295684814453e-01,3.093250393867492676e-01,9.339614510536193848e-01,3.084881007671356201e-01,9.240207076072692871e-01,3.084948360919952393e-01,8.908135294914245605e-01,3.091586530208587646e-01,8.370488286018371582e-01,3.125802278518676758e-01
1.227999999999999972e+02,9.113097190856933594e-01,3.086295723915100098e-01,9.602950215339660645e-01,3.088745772838592529e-01,9.500923752784729004e-01,3.086568713188171387e-01,9.158698916435241699e-01,3.085643351078033447e-01,8.599475026130676270e-01,3.107372820377349854e-01
1.229000000000000057e+02,9.370189309120178223e-01,3.085032999515533447e-01,9.872201085090637207e-01,3.098496794700622559e-01,9.768092036247253418e-01,3.094053566455841064e-01,9.417129158973693848e-01,3.085417151451110840e-01,8.838496208190917969e-01,3.094300925731658936e-01
1.230000000000000000e+02,9.634292721748352051e-01,3.089586198329925537e-01,1.014570593833923340e+00,3.114133775234222412e-01,1.004013180732727051e+00,3.107426464557647705e-01,9.682379364967346191e-01,3.091026246547698975e-01,9.086641073226928711e-01,3.086757957935333252e-01
1.231000000000000085e+02,9.904126524925231934e-01,3.100028038024902344e-01,1.042204976081848145e+00,3.135660290718078613e-01,1.031555175781250000e+00,3.126689791679382324e-01,9.953054785728454590e-01,3.102525174617767334e-01,9.342938065528869629e-01,3.084892928600311279e-01
1.232000000000000028e+02,1.017803668975830078e+00,3.116356730461120605e-01,1.069981217384338379e+00,3.163050413131713867e-01,1.059293866157531738e+00,3.151830434799194336e-01,1.022754907608032227e+00,3.119911849498748779e-01,9.606358408927917480e-01,3.088832497596740723e-01
1.232999999999999972e+02,1.045462131500244141e+00,3.138573467731475830e-01,1.097754240036010742e+00,3.196249306201934814e-01,1.087085247039794922e+00,3.182804882526397705e-01,1.050446629524230957e+00,3.143183887004852295e-01,9.875674247741699219e-01,3.098658025264739990e-01
1.234000000000000057e+02,1.073245763778686523e+00,3.166649639606475830e-01,1.125376701354980469e+00,3.235168457031250000e-01,1.114783048629760742e+00,3.219536840915679932e-01,1.078237056732177734e+00,3.172307312488555908e-01,1.014922261238098145e+00,3.114370405673980713e-01
1.235000000000000000e+02,1.101008534431457520e+00,3.200525343418121338e-01,1.152699947357177734e+00,3.279687762260437012e-01,1.142238855361938477e+00,3.261919021606445312e-01,1.105980753898620605e+00,3.207215070724487305e-01,1.042559623718261719e+00,3.135972023010253906e-01
1.236000000000000085e+02,1.128603577613830566e+00,3.240108489990234375e-01,1.179574489593505859e+00,3.329656720161437988e-01,1.169303536415100098e+00,3.309812247753143311e-01,1.133529901504516602e+00,3.247810900211334229e-01,1.070336818695068359e+00,3.163437247276306152e-01
1.237000000000000028e+02,1.155881762504577637e+00,3.285275995731353760e-01,1.205850720405578613e+00,3.384892344474792480e-01,1.195827484130859375e+00,3.363046050071716309e-01,1.160735368728637695e+00,3.293966054916381836e-01,1.098108887672424316e+00,3.196710050106048584e-01
1.237999999999999972e+02,1.182693600654602051e+00,3.335873484611511230e-01,1.231380581855773926e+00,3.445182442665100098e-01,1.221661806106567383e+00,3.421420454978942871e-01,1.187447667121887207e+00,3.345519900321960449e-01,1.125728368759155273e+00,3.235701322555541992e-01
1.239000000000000057e+02,1.208889961242675781e+00,3.391714692115783691e-01,1.256017446517944336e+00,3.510284423828125000e-01,1.246659278869628906e+00,3.484702408313751221e-01,1.213517665863037109e+00,3.402280211448669434e-01,1.153046727180480957e+00,3.280291557312011719e-01
1.240000000000000000e+02,1.234322547912597656e+00,3.452583253383636475e-01,1.279617071151733398e+00,3.579924702644348145e-01,1.270674467086791992e+00,3.552631437778472900e-01,1.238797545433044434e+00,3.464025557041168213e-01,1.179914355278015137e+00,3.330329060554504395e-01
1.241000000000000085e+02,1.258845090866088867e+00,3.518232107162475586e-01,1.302038431167602539e+00,3.653803467750549316e-01,1.293565273284912109e+00,3.624917864799499512e-01,1.263141512870788574e+00,3.530504703521728516e-01,1.206182360649108887e+00,3.385631144046783447e-01
1.242000000000000028e+02,1.282313585281372070e+00,3.588386178016662598e-01,1.323105216026306152e+00,3.731976449489593506e-01,1.315191864967346191e+00,3.701258003711700439e-01,1.286405801773071289e+00,3.601436316967010498e-01,1.231701850891113281e+00,3.445984125137329102e-01
1.242999999999999972e+02,1.304587602615356445e+00,3.662741780281066895e-01,1.342382788658142090e+00,3.816633224487304688e-01,1.335201621055603027e+00,3.783288896083831787e-01,1.308450818061828613e+00,3.676511943340301514e-01,1.256326436996459961e+00,3.511145710945129395e-01
1.244000000000000057e+02,1.325468301773071289e+00,3.741566538810729980e-01,1.359583735466003418e+00,3.907820284366607666e-01,1.353234887123107910e+00,3.872016966342926025e-01,1.329033017158508301e+00,3.756409883499145508e-01,1.279911994934082031e+00,3.580842316150665283e-01
1.245000000000000000e+02,1.344514846801757812e+00,3.827012777328491211e-01,1.374254465103149414e+00,4.005098640918731689e-01,1.368936657905578613e+00,3.967013061046600342e-01,1.347721099853515625e+00,3.843052685260772705e-01,1.302317500114440918e+00,3.654773235321044922e-01
1.246000000000000085e+02,1.361445665359497070e+00,3.918939232826232910e-01,1.386051893234252930e+00,4.107808470726013184e-01,1.381880998611450195e+00,4.067744612693786621e-01,1.364224910736083984e+00,3.936099112033843994e-01,1.323364377021789551e+00,3.733016550540924072e-01
1.247000000000000028e+02,1.375793695449829102e+00,4.016895294189453125e-01,1.394419670104980469e+00,4.214549958705902100e-01,1.391637325286865234e+00,4.173128604888916016e-01,1.378073453903198242e+00,4.035076200962066650e-01,1.342616915702819824e+00,3.817760348320007324e-01
1.247999999999999972e+02,1.387221217155456543e+00,4.120163321495056152e-01,1.398676156997680664e+00,4.323163032531738281e-01,1.397557258605957031e+00,4.281314909458160400e-01,1.388917446136474609e+00,4.139155447483062744e-01,1.359788537025451660e+00,3.909028768539428711e-01
1.249000000000000057e+02,1.395144820213317871e+00,4.227254688739776611e-01,1.398469805717468262e+00,4.431935548782348633e-01,1.399089932441711426e+00,4.390178322792053223e-01,1.396140575408935547e+00,4.246714711189270020e-01,1.374424099922180176e+00,4.006381332874298096e-01
1.250000000000000000e+02,1.398885488510131836e+00,4.335952997207641602e-01,1.393545389175415039e+00,4.539549648761749268e-01,1.396004080772399902e+00,4.498397707939147949e-01,1.399089097976684570e+00,4.355509281158447266e-01,1.386181712150573730e+00,4.109153747558593750e-01
1.251000000000000085e+02,1.398138284683227539e+00,4.444659054279327393e-01,1.384248614311218262e+00,4.645456671714782715e-01,1.388215184211730957e+00,4.604785144329071045e-01,1.397507548332214355e+00,4.464078843593597412e-01,1.394501566886901855e+00,4.215934574604034424e-01
1.252000000000000028e+02,1.392650842666625977e+00,4.552046954631805420e-01,1.371845006942749023e+00,4.752123057842254639e-01,1.376946210861206055e+00,4.710624516010284424e-01,1.391158223152160645e+00,4.571085274219512939e-01,1.398701786994934082e+00,4.324557781219482422e-01
1.252999999999999972e+02,1.382942438125610352e+00,4.657867550849914551e-01,1.356607437133789062e+00,4.863649904727935791e-01,1.362804651260375977e+00,4.820157289505004883e-01,1.380867242813110352e+00,4.676837325096130371e-01,1.398436546325683594e+00,4.433324038982391357e-01
1.254000000000000057e+02,1.370201945304870605e+00,4.764949381351470947e-01,1.338425874710083008e+00,4.980239570140838623e-01,1.345770955085754395e+00,4.934822320938110352e-01,1.367618560791015625e+00,4.784708023071289062e-01,1.393450498580932617e+00,4.540914595127105713e-01
1.255000000000000000e+02,1.354625701904296875e+00,4.877080321311950684e-01,1.317069888114929199e+00,5.103040933609008789e-01,1.325677871704101562e+00,5.054649710655212402e-01,1.351520299911499023e+00,4.897757768630981445e-01,1.384107112884521484e+00,4.646810293197631836e-01
1.256000000000000085e+02,1.336089968681335449e+00,4.994251132011413574e-01,1.292642474174499512e+00,5.238474011421203613e-01,1.302392005920410156e+00,5.184707641601562500e-01,1.332438945770263672e+00,5.015812516212463379e-01,1.371666789054870605e+00,4.753516912460327148e-01
1.257000000000000028e+02,1.314355254173278809e+00,5.118214488029479980e-01,1.265039086341857910e+00,5.388819575309753418e-01,1.276046276092529297e+00,5.329152941703796387e-01,1.310127854347229004e+00,5.141788721084594727e-01,1.356392383575439453e+00,4.865109622478485107e-01
1.257999999999999972e+02,1.289570569992065430e+00,5.255327224731445312e-01,1.234042048454284668e+00,5.554243922233581543e-01,1.246335148811340332e+00,5.489328503608703613e-01,1.284788846969604492e+00,5.281506776809692383e-01,1.338172197341918945e+00,4.981763064861297607e-01
1.259000000000000057e+02,1.261573791503906250e+00,5.407514572143554688e-01,1.200058221817016602e+00,5.726774930953979492e-01,1.213465690612792969e+00,5.659824609756469727e-01,1.256181359291076660e+00,5.436553359031677246e-01,1.316775202751159668e+00,5.104685425758361816e-01
1.260000000000000000e+02,1.230200648307800293e+00,5.574228167533874512e-01,1.163224816322326660e+00,5.903340578079223633e-01,1.177709579467773438e+00,5.835323333740234375e-01,1.224249958992004395e+00,5.604944825172424316e-01,1.292309165000915527e+00,5.240300297737121582e-01
1.261000000000000085e+02,1.195877432823181152e+00,5.747353434562683105e-01,1.124866485595703125e+00,6.064773201942443848e-01,1.139641642570495605e+00,6.006363630294799805e-01,1.189408779144287109e+00,5.778958797454833984e-01,1.264662981033325195e+00,5.390844941139221191e-01
1.262000000000000028e+02,1.158746838569641113e+00,5.923738479614257812e-01,1.086661338806152344e+00,6.193931102752685547e-01,1.101283907890319824e+00,6.148161292076110840e-01,1.151872158050537109e+00,5.954367518424987793e-01,1.233624458312988281e+00,5.556417107582092285e-01
1.262999999999999972e+02,1.120356321334838867e+00,6.081641912460327148e-01,1.049328804016113281e+00,6.290039420127868652e-01,1.063537359237670898e+00,6.256980299949645996e-01,1.113468289375305176e+00,6.106569766998291016e-01,1.199603796005249023e+00,5.729012489318847656e-01
1.264000000000000057e+02,1.082219004631042480e+00,6.206924915313720703e-01,1.013513684272766113e+00,6.353315114974975586e-01,1.027063608169555664e+00,6.332832574844360352e-01,1.075452208518981934e+00,6.225921511650085449e-01,1.162736892700195312e+00,5.905574560165405273e-01
1.265000000000000000e+02,1.045032262802124023e+00,6.299156546592712402e-01,9.803710579872131348e-01,6.381754875183105469e-01,9.927337169647216797e-01,6.374970674514770508e-01,1.038504958152770996e+00,6.312234401702880859e-01,1.124374270439147949e+00,6.066632270812988281e-01
1.266000000000000085e+02,1.009455561637878418e+00,6.358513832092285156e-01,9.504536986351013184e-01,6.377097964286804199e-01,9.615748524665832520e-01,6.382507085800170898e-01,1.003335237503051758e+00,6.365480422973632812e-01,1.086176156997680664e+00,6.195368170738220215e-01
1.267000000000000028e+02,9.766905903816223145e-01,6.382833123207092285e-01,9.233343601226806641e-01,6.345975399017333984e-01,9.335547089576721191e-01,6.360158324241638184e-01,9.711486697196960449e-01,6.383618712425231934e-01,1.048859357833862305e+00,6.291052699089050293e-01
1.267999999999999972e+02,9.471522569656372070e-01,6.374583244323730469e-01,8.977567553520202637e-01,6.298227906227111816e-01,9.074250459671020508e-01,6.318319439888000488e-01,9.421896338462829590e-01,6.369991898536682129e-01,1.013069033622741699e+00,6.353905797004699707e-01
1.269000000000000057e+02,9.202572703361511230e-01,6.341150999069213867e-01,8.735387921333312988e-01,6.236913204193115234e-01,8.826968669891357422e-01,6.261929273605346680e-01,9.155895709991455078e-01,6.333358287811279297e-01,9.799675345420837402e-01,6.381893157958984375e-01
1.270000000000000000e+02,8.948450088500976562e-01,6.291680335998535156e-01,8.505788445472717285e-01,6.164349317550659180e-01,8.592645525932312012e-01,6.193438172340393066e-01,8.904269933700561523e-01,6.281319260597229004e-01,9.500915408134460449e-01,6.376841068267822266e-01
1.271000000000000085e+02,8.707796931266784668e-01,6.228930354118347168e-01,8.288137316703796387e-01,6.082409024238586426e-01,8.370329141616821289e-01,6.114973425865173340e-01,8.665928244590759277e-01,6.216435432434082031e-01,9.229980111122131348e-01,6.345457434654235840e-01
1.272000000000000028e+02,8.479613661766052246e-01,6.155184507369995117e-01,8.086616396903991699e-01,5.990440845489501953e-01,8.161990642547607422e-01,6.026978492736816406e-01,8.439884185791015625e-01,6.140932440757751465e-01,8.974385261535644531e-01,6.297522187232971191e-01
1.272999999999999972e+02,8.263552188873291016e-01,6.072139739990234375e-01,7.903025746345520020e-01,5.889250040054321289e-01,7.971490025520324707e-01,5.929139852523803711e-01,8.226423263549804688e-01,6.056152582168579102e-01,8.732372522354125977e-01,6.236048936843872070e-01
1.274000000000000057e+02,8.064128756523132324e-01,5.979002714157104492e-01,7.737421989440917969e-01,5.780447125434875488e-01,7.798973917961120605e-01,5.823077559471130371e-01,8.030212521553039551e-01,5.961272716522216797e-01,8.502928018569946289e-01,6.163355112075805664e-01
1.275000000000000000e+02,7.882651686668395996e-01,5.876835584640502930e-01,7.589702010154724121e-01,5.665573477745056152e-01,7.644398808479309082e-01,5.710359811782836914e-01,7.851965427398681641e-01,5.857656002044677734e-01,8.285446166992187500e-01,6.081296205520629883e-01
1.276000000000000085e+02,7.719154953956604004e-01,5.767241716384887695e-01,7.459626197814941406e-01,5.546092987060546875e-01,7.507575750350952148e-01,5.592483282089233398e-01,7.691690325736999512e-01,5.746892094612121582e-01,8.084152936935424805e-01,5.989199280738830566e-01
1.277000000000000028e+02,7.573522329330444336e-01,5.651751756668090820e-01,7.346822619438171387e-01,5.423387289047241211e-01,7.388182878494262695e-01,5.470858812332153320e-01,7.549241781234741211e-01,5.630500316619873047e-01,7.900793552398681641e-01,5.887901186943054199e-01
1.277999999999999972e+02,7.445496320724487305e-01,5.531821846961975098e-01,7.250808477401733398e-01,5.298753976821899414e-01,7.285777926445007324e-01,5.346817374229431152e-01,7.424339652061462402e-01,5.509920716285705566e-01,7.735418677330017090e-01,5.779011249542236328e-01
1.279000000000000057e+02,7.334691882133483887e-01,5.408823490142822266e-01,7.170999050140380859e-01,5.173392891883850098e-01,7.199813127517700195e-01,5.221598744392395020e-01,7.316578030586242676e-01,5.386511683464050293e-01,7.587926983833312988e-01,5.664068460464477539e-01
1.280000000000000000e+02,7.240613102912902832e-01,5.284042954444885254e-01,7.106722593307495117e-01,5.048415064811706543e-01,7.129649519920349121e-01,5.096348524093627930e-01,7.225442528724670410e-01,5.261538624763488770e-01,7.458073496818542480e-01,5.544537901878356934e-01
1.280999999999999943e+02,7.162664532661437988e-01,5.158670544624328613e-01,7.057232260704040527e-01,4.924837350845336914e-01,7.074567079544067383e-01,4.972119927406311035e-01,7.150321006774902344e-01,5.136179327964782715e-01,7.345489263534545898e-01,5.421799421310424805e-01
1.281999999999999886e+02,7.100164294242858887e-01,5.033806562423706055e-01,7.021719217300415039e-01,4.803578555583953857e-01,7.033779621124267578e-01,4.849866926670074463e-01,7.090516686439514160e-01,5.011516213417053223e-01,7.249685525894165039e-01,5.297147631645202637e-01
1.283000000000000114e+02,7.052358388900756836e-01,4.910455942153930664e-01,6.999046802520751953e-01,4.685701429843902588e-01,7.006446123123168945e-01,4.730451703071594238e-01,7.045264840126037598e-01,4.888536334037780762e-01,7.170079350471496582e-01,5.171783566474914551e-01
1.284000000000000057e+02,7.018432021141052246e-01,4.789525866508483887e-01,6.983432769775390625e-01,4.575820863246917725e-01,6.988883614540100098e-01,4.616959989070892334e-01,7.013739943504333496e-01,4.768129587173461914e-01,7.105997800827026367e-01,5.046817660331726074e-01
1.285000000000000000e+02,6.996961236000061035e-01,4.672305583953857422e-01,6.971688270568847656e-01,4.475007355213165283e-01,6.975810527801513672e-01,4.512732923030853271e-01,6.993901133537292480e-01,4.652079641819000244e-01,7.056692242622375488e-01,4.923263788223266602e-01
1.285999999999999943e+02,6.981880068778991699e-01,4.563521444797515869e-01,6.963128447532653809e-01,4.382650852203369141e-01,6.966067552566528320e-01,4.417195618152618408e-01,6.979591846466064453e-01,4.544956088066101074e-01,7.021353840827941895e-01,4.802040457725524902e-01
1.286999999999999886e+02,6.970527172088623047e-01,4.463732242584228516e-01,6.957415342330932617e-01,4.298169016838073730e-01,6.959298253059387207e-01,4.329753220081329346e-01,6.968829631805419922e-01,4.446717500686645508e-01,6.998816728591918945e-01,4.684231877326965332e-01
1.288000000000000114e+02,6.962318420410156250e-01,4.372330307960510254e-01,6.954234242439270020e-01,4.221013188362121582e-01,6.955178976058959961e-01,4.249844253063201904e-01,6.961148381233215332e-01,4.356759488582611084e-01,6.983261704444885254e-01,4.574471414089202881e-01
1.289000000000000057e+02,6.956917643547058105e-01,4.288737177848815918e-01,6.953299045562744141e-01,4.150666296482086182e-01,6.953412890434265137e-01,4.176939129829406738e-01,6.956219077110290527e-01,4.274509847164154053e-01,6.971558928489685059e-01,4.473769664764404297e-01
1.290000000000000000e+02,6.954015493392944336e-01,4.212407767772674561e-01,6.954346895217895508e-01,4.086641371250152588e-01,6.953727602958679199e-01,4.110539257526397705e-01,6.953734159469604492e-01,4.199429154396057129e-01,6.963037848472595215e-01,4.381517767906188965e-01
1.290999999999999943e+02,6.953327059745788574e-01,4.142827987670898438e-01,6.957563161849975586e-01,4.027618467807769775e-01,6.956013441085815430e-01,4.049887359142303467e-01,6.953414678573608398e-01,4.131009280681610107e-01,6.957358717918395996e-01,4.297133982181549072e-01
1.291999999999999886e+02,6.954591274261474609e-01,4.079514443874359131e-01,6.964675188064575195e-01,3.969913721084594727e-01,6.961384415626525879e-01,3.992118835449218750e-01,6.955026984214782715e-01,4.068723320960998535e-01,6.954208016395568848e-01,4.220069050788879395e-01
1.293000000000000114e+02,6.958155632019042969e-01,4.020852148532867432e-01,6.976463794708251953e-01,3.912131190299987793e-01,6.971380710601806641e-01,3.934352099895477295e-01,6.959185600280761719e-01,4.010492861270904541e-01,6.953300237655639648e-01,4.149805903434753418e-01
1.294000000000000057e+02,6.965819597244262695e-01,3.963132202625274658e-01,6.992883682250976562e-01,3.854389488697052002e-01,6.986025571823120117e-01,3.876580893993377686e-01,6.967691779136657715e-01,3.952752649784088135e-01,6.954371333122253418e-01,4.085858166217803955e-01
1.295000000000000000e+02,6.978155374526977539e-01,3.905348181724548340e-01,7.013874053955078125e-01,3.796806931495666504e-01,7.005266547203063965e-01,3.818923234939575195e-01,6.980862021446228027e-01,3.894969820976257324e-01,6.957622766494750977e-01,4.026880562305450439e-01
1.295999999999999943e+02,6.995114684104919434e-01,3.847619593143463135e-01,7.039371132850646973e-01,3.739499449729919434e-01,7.029039263725280762e-01,3.761496543884277344e-01,6.998646259307861328e-01,3.837263882160186768e-01,6.964794397354125977e-01,3.969174623489379883e-01
1.296999999999999886e+02,7.016639113426208496e-01,3.790063858032226562e-01,7.070692181587219238e-01,3.680610060691833496e-01,7.057797908782958984e-01,3.703650832176208496e-01,7.020983695983886719e-01,3.779750764369964600e-01,6.976642608642578125e-01,3.911391496658325195e-01
1.298000000000000114e+02,7.042681574821472168e-01,3.732759654521942139e-01,7.109383940696716309e-01,3.618315756320953369e-01,7.093605399131774902e-01,3.642683029174804688e-01,7.047932147979736328e-01,3.722353875637054443e-01,6.993121504783630371e-01,3.853650987148284912e-01
1.299000000000000057e+02,7.074846029281616211e-01,3.673478364944458008e-01,7.158446311950683594e-01,3.553548455238342285e-01,7.138053774833679199e-01,3.578628301620483398e-01,7.081397771835327148e-01,3.662467896938323975e-01,7.014171481132507324e-01,3.796070814132690430e-01
1.300000000000000000e+02,7.114463448524475098e-01,3.610787689685821533e-01,7.219653725624084473e-01,3.487451076507568359e-01,7.194594144821166992e-01,3.512840270996093750e-01,7.122591733932495117e-01,3.599224984645843506e-01,7.039724588394165039e-01,3.738766312599182129e-01
1.300999999999999943e+02,7.165006399154663086e-01,3.545838594436645508e-01,7.294648289680480957e-01,3.423160314559936523e-01,7.264133691787719727e-01,3.447569310665130615e-01,7.175350785255432129e-01,3.533985018730163574e-01,7.071136236190795898e-01,3.679834306240081787e-01
1.301999999999999886e+02,7.227724194526672363e-01,3.479771614074707031e-01,7.389072179794311523e-01,3.362642526626586914e-01,7.349808216094970703e-01,3.385313451290130615e-01,7.240453362464904785e-01,3.468081951141357422e-01,7.109923958778381348e-01,3.617494702339172363e-01
1.303000000000000114e+02,7.304439544677734375e-01,3.415800333023071289e-01,7.508069872856140137e-01,3.307429552078247070e-01,7.459554076194763184e-01,3.328014016151428223e-01,7.320089340209960938e-01,3.404662311077117920e-01,7.159149646759033203e-01,3.552707731723785400e-01
1.304000000000000057e+02,7.401791810989379883e-01,3.355877399444580078e-01,7.648814916610717773e-01,3.257684707641601562e-01,7.592223286628723145e-01,3.276142776012420654e-01,7.421920895576477051e-01,3.345666527748107910e-01,7.220520377159118652e-01,3.486609160900115967e-01
1.305000000000000000e+02,7.523506283760070801e-01,3.301302492618560791e-01,7.810160517692565918e-01,3.213824033737182617e-01,7.745723724365234375e-01,3.229959905147552490e-01,7.547694444656372070e-01,3.292067348957061768e-01,7.295697927474975586e-01,3.422351479530334473e-01
1.305999999999999943e+02,7.666700482368469238e-01,3.252221643924713135e-01,7.991390228271484375e-01,3.176337480545043945e-01,7.919403314590454102e-01,3.189966976642608643e-01,7.694624066352844238e-01,3.244017362594604492e-01,7.390441298484802246e-01,3.361898064613342285e-01
1.306999999999999886e+02,7.830420136451721191e-01,3.209084868431091309e-01,8.191614747047424316e-01,3.145678341388702393e-01,8.112438917160034180e-01,3.156630992889404297e-01,7.861959338188171387e-01,3.202000856399536133e-01,7.509738802909851074e-01,3.306755423545837402e-01
1.308000000000000114e+02,8.013927936553955078e-01,3.172377347946166992e-01,8.409663438796997070e-01,3.122211396694183350e-01,8.323838710784912109e-01,3.130380213260650635e-01,8.048931956291198730e-01,3.166496753692626953e-01,7.650751471519470215e-01,3.257082402706146240e-01
1.309000000000000057e+02,8.216315507888793945e-01,3.142546713352203369e-01,8.640462756156921387e-01,3.104703128337860107e-01,8.550497293472290039e-01,3.110805451869964600e-01,8.254603147506713867e-01,3.137946724891662598e-01,7.812356352806091309e-01,3.213300704956054688e-01
1.310000000000000000e+02,8.436214923858642578e-01,3.119883239269256592e-01,8.881141543388366699e-01,3.092583417892456055e-01,8.787482976913452148e-01,3.096593320369720459e-01,8.477144241333007812e-01,3.116457760334014893e-01,7.993834614753723145e-01,3.175899088382720947e-01
1.310999999999999943e+02,8.668220639228820801e-01,3.102997839450836182e-01,9.130779504776000977e-01,3.086020946502685547e-01,9.033789038658142090e-01,3.087875843048095703e-01,8.710970878601074219e-01,3.100531697273254395e-01,8.194296360015869141e-01,3.145329654216766357e-01
1.311999999999999886e+02,8.909999132156372070e-01,3.091522753238677979e-01,9.388394951820373535e-01,3.085160255432128906e-01,9.288456439971923828e-01,3.084807097911834717e-01,8.954411149024963379e-01,3.090046644210815430e-01,8.412551879882812500e-01,3.121952116489410400e-01
1.313000000000000114e+02,9.160626530647277832e-01,3.085622489452362061e-01,9.652947783470153809e-01,3.090123236179351807e-01,9.550467729568481445e-01,3.087517917156219482e-01,9.206525683403015137e-01,3.085163831710815430e-01,8.643484115600585938e-01,3.104511499404907227e-01
1.314000000000000057e+02,9.419110417366027832e-01,3.085438907146453857e-01,9.923114180564880371e-01,3.100976347923278809e-01,9.818682074546813965e-01,3.096105754375457764e-01,9.466313123703002930e-01,3.086021840572357178e-01,8.884283900260925293e-01,3.092462718486785889e-01
1.315000000000000000e+02,9.684406518936157227e-01,3.091092407703399658e-01,1.019725799560546875e+00,3.117716014385223389e-01,1.009145975112915039e+00,3.110580146312713623e-01,9.732711911201477051e-01,3.092733621597290039e-01,9.134030342102050781e-01,3.085972070693969727e-01
1.315999999999999943e+02,9.955114722251892090e-01,3.102635741233825684e-01,1.047397732734680176e+00,3.140342235565185547e-01,1.036735653877258301e+00,3.130945265293121338e-01,1.000420689582824707e+00,3.105333447456359863e-01,9.391740560531616211e-01,3.085184991359710693e-01
1.316999999999999886e+02,1.022963166236877441e+00,3.120067119598388672e-01,1.075184464454650879e+00,3.168824911117553711e-01,1.064495325088500977e+00,3.157182037830352783e-01,1.027926206588745117e+00,3.123823404312133789e-01,9.656375646591186523e-01,3.090223073959350586e-01
1.318000000000000114e+02,1.050655841827392578e+00,3.143383562564849854e-01,1.102940559387207031e+00,3.203101456165313721e-01,1.092280745506286621e+00,3.189240694046020508e-01,1.055647253990173340e+00,3.148194849491119385e-01,9.926604628562927246e-01,3.101150989532470703e-01
1.319000000000000057e+02,1.078446626663208008e+00,3.172550201416015625e-01,1.130518317222595215e+00,3.243078589439392090e-01,1.119944453239440918e+00,3.227039277553558350e-01,1.083440065383911133e+00,3.178406953811645508e-01,1.020079016685485840e+00,3.117966353893280029e-01
1.320000000000000000e+02,1.106189370155334473e+00,3.207501769065856934e-01,1.157768964767456055e+00,3.288630247116088867e-01,1.147338271141052246e+00,3.270464539527893066e-01,1.111158609390258789e+00,3.214389085769653320e-01,1.047753334045410156e+00,3.140668869018554688e-01
1.320999999999999943e+02,1.133736491203308105e+00,3.248140215873718262e-01,1.184542775154113770e+00,3.339599668979644775e-01,1.174313187599182129e+00,3.319371044635772705e-01,1.138654828071594238e+00,3.256036937236785889e-01,1.075540661811828613e+00,3.169226050376892090e-01
1.321999999999999886e+02,1.160938739776611328e+00,3.294336795806884766e-01,1.210690736770629883e+00,3.395799100399017334e-01,1.200719356536865234e+00,3.373583555221557617e-01,1.165779352188110352e+00,3.303216099739074707e-01,1.103295445442199707e+00,3.203577101230621338e-01
1.323000000000000114e+02,1.187646746635437012e+00,3.345930278301239014e-01,1.236064910888671875e+00,3.457009196281433105e-01,1.226408481597900391e+00,3.432894349098205566e-01,1.192382812500000000e+00,3.355760276317596436e-01,1.130870103836059570e+00,3.243626952171325684e-01
1.324000000000000057e+02,1.213711380958557129e+00,3.402729332447052002e-01,1.260518550872802734e+00,3.522982001304626465e-01,1.251233100891113281e+00,3.497067391872406006e-01,1.218316316604614258e+00,3.413472175598144531e-01,1.158115506172180176e+00,3.289249241352081299e-01
1.325000000000000000e+02,1.238984704017639160e+00,3.464511930942535400e-01,1.283908247947692871e+00,3.593439161777496338e-01,1.275048851966857910e+00,3.565835058689117432e-01,1.243432164192199707e+00,3.476124703884124756e-01,1.184882402420043945e+00,3.340287208557128906e-01
1.325999999999999943e+02,1.263320803642272949e+00,3.531025946140289307e-01,1.306093931198120117e+00,3.668076395988464355e-01,1.297713875770568848e+00,3.638902604579925537e-01,1.267584681510925293e+00,3.543460071086883545e-01,1.211021184921264648e+00,3.396551609039306641e-01
1.326999999999999886e+02,1.286576628684997559e+00,3.601990044116973877e-01,1.326860904693603516e+00,3.747304677963256836e-01,1.319077372550964355e+00,3.716079294681549072e-01,1.290631175041198730e+00,3.615192472934722900e-01,1.236384153366088867e+00,3.457824289798736572e-01
1.328000000000000114e+02,1.308611869812011719e+00,3.677095770835876465e-01,1.345769166946411133e+00,3.833217620849609375e-01,1.338735103607177734e+00,3.799396455287933350e-01,1.312432765960693359e+00,3.691007792949676514e-01,1.260825037956237793e+00,3.523856699466705322e-01
1.329000000000000057e+02,1.329181075096130371e+00,3.757041990756988525e-01,1.362536549568176270e+00,3.925580978393554688e-01,1.356372356414794922e+00,3.889329433441162109e-01,1.332684755325317383e+00,3.772129118442535400e-01,1.284200191497802734e+00,3.594369590282440186e-01
1.330000000000000000e+02,1.347853779792785645e+00,3.843734860420227051e-01,1.376691460609436035e+00,4.023936986923217773e-01,1.371577620506286621e+00,3.985448181629180908e-01,1.350990653038024902e+00,3.860004246234893799e-01,1.306369543075561523e+00,3.669057488441467285e-01
1.330999999999999943e+02,1.364338874816894531e+00,3.936828076839447021e-01,1.387894868850708008e+00,4.127526581287384033e-01,1.383976340293884277e+00,4.087170958518981934e-01,1.367029905319213867e+00,3.954203128814697266e-01,1.327115297317504883e+00,3.748362660408020020e-01
1.331999999999999886e+02,1.378166198730468750e+00,4.035846889019012451e-01,1.395549416542053223e+00,4.234809577465057373e-01,1.393066287040710449e+00,4.193248152732849121e-01,1.380349636077880859e+00,4.054220616817474365e-01,1.345998167991638184e+00,3.834361135959625244e-01
1.333000000000000114e+02,1.388985276222229004e+00,4.139958322048187256e-01,1.398983120918273926e+00,4.343550801277160645e-01,1.398184537887573242e+00,4.301678538322448730e-01,1.390562057495117188e+00,4.159087538719177246e-01,1.362735033035278320e+00,3.926804065704345703e-01
1.334000000000000057e+02,1.396178364753723145e+00,4.247536063194274902e-01,1.397913217544555664e+00,4.452208876609802246e-01,1.398876667022705078e+00,4.410521388053894043e-01,1.397028446197509766e+00,4.267047941684722900e-01,1.376854419708251953e+00,4.025232493877410889e-01
1.335000000000000000e+02,1.399093270301818848e+00,4.356333613395690918e-01,1.392091155052185059e+00,4.559454321861267090e-01,1.394896864891052246e+00,4.518471658229827881e-01,1.399146080017089844e+00,4.375899136066436768e-01,1.388016223907470703e+00,4.128880202770233154e-01
1.335999999999999943e+02,1.397476196289062500e+00,4.464895725250244141e-01,1.382150411605834961e+00,4.665240943431854248e-01,1.386342763900756836e+00,4.624588191509246826e-01,1.396684050559997559e+00,4.484280049800872803e-01,1.395620822906494141e+00,4.236197471618652344e-01
1.336999999999999886e+02,1.391090631484985352e+00,4.571884274482727051e-01,1.369211673736572266e+00,4.772610366344451904e-01,1.374515295028686523e+00,4.730727672576904297e-01,1.389467954635620117e+00,4.590900838375091553e-01,1.398997902870178223e+00,4.344944953918457031e-01
1.338000000000000114e+02,1.380776643753051758e+00,4.677634537220001221e-01,1.353433251380920410e+00,4.885099530220031738e-01,1.359842896461486816e+00,4.841234683990478516e-01,1.378597855567932129e+00,4.696645438671112061e-01,1.397868394851684570e+00,4.453593790531158447e-01
1.339000000000000057e+02,1.367506742477416992e+00,4.785540401935577393e-01,1.334685802459716797e+00,5.002615451812744141e-01,1.342252731323242188e+00,4.956841468811035156e-01,1.364825844764709473e+00,4.805493652820587158e-01,1.391984820365905762e+00,4.560812115669250488e-01
1.340000000000000000e+02,1.351386785507202148e+00,4.898628890514373779e-01,1.312725305557250977e+00,5.127325654029846191e-01,1.321540236473083496e+00,5.077961087226867676e-01,1.348179221153259277e+00,4.919496476650238037e-01,1.382002472877502441e+00,4.666592776775360107e-01
1.340999999999999943e+02,1.332282543182373047e+00,5.016720890998840332e-01,1.287726283073425293e+00,5.265447497367858887e-01,1.297703981399536133e+00,5.210612416267395020e-01,1.328512549400329590e+00,5.038545131683349609e-01,1.369027018547058105e+00,4.774014353752136230e-01
1.341999999999999886e+02,1.309947729110717773e+00,5.142789483070373535e-01,1.259493112564086914e+00,5.418741703033447266e-01,1.270751714706420898e+00,5.357903242111206055e-01,1.305617690086364746e+00,5.166858434677124023e-01,1.353211402893066406e+00,4.886568486690521240e-01
1.343000000000000114e+02,1.284585237503051758e+00,5.282617807388305664e-01,1.227900266647338867e+00,5.586153268814086914e-01,1.240404963493347168e+00,5.520822405815124512e-01,1.279690265655517578e+00,5.309341549873352051e-01,1.334425091743469238e+00,5.004147291183471680e-01
1.344000000000000057e+02,1.255952000617980957e+00,5.437784790992736816e-01,1.193375349044799805e+00,5.759629011154174805e-01,1.206992387771606445e+00,5.692327618598937988e-01,1.250434637069702148e+00,5.467421412467956543e-01,1.312424421310424805e+00,5.128999948501586914e-01
1.345000000000000000e+02,1.223997950553894043e+00,5.606237053871154785e-01,1.156078934669494629e+00,5.935741662979125977e-01,1.170705318450927734e+00,5.868495702743530273e-01,1.217944622039794922e+00,5.637168288230895996e-01,1.287386059761047363e+00,5.267305970191955566e-01
1.345999999999999943e+02,1.189135074615478516e+00,5.780289173126220703e-01,1.117678046226501465e+00,6.091466546058654785e-01,1.132448673248291016e+00,6.035400032997131348e-01,1.182564020156860352e+00,5.812084674835205078e-01,1.259109616279602051e+00,5.420802831649780273e-01
1.346999999999999886e+02,1.151582956314086914e+00,5.955635905265808105e-01,1.079584956169128418e+00,6.214446425437927246e-01,1.094152331352233887e+00,6.171055436134338379e-01,1.144682288169860840e+00,5.985361933708190918e-01,1.227477073669433594e+00,5.588334798812866211e-01
1.348000000000000114e+02,1.113178968429565430e+00,6.107591986656188965e-01,1.042488694190979004e+00,6.304376721382141113e-01,1.056595444679260254e+00,6.273683905601501465e-01,1.106296181678771973e+00,6.131455302238464355e-01,1.192915439605712891e+00,5.761873126029968262e-01
1.349000000000000057e+02,1.075168848037719727e+00,6.226695179939270020e-01,1.007064104080200195e+00,6.361370682716369629e-01,1.020428180694580078e+00,6.343416571617126465e-01,1.068430185317993164e+00,6.244614720344543457e-01,1.155590415000915527e+00,5.937916040420532227e-01
1.350000000000000000e+02,1.038232088088989258e+00,6.312760114669799805e-01,9.745237827301025391e-01,6.383269429206848145e-01,9.866566658020019531e-01,6.378899812698364258e-01,1.031753540039062500e+00,6.324769258499145508e-01,1.117188453674316406e+00,6.093240976333618164e-01
1.350999999999999943e+02,1.003080487251281738e+00,6.365746855735778809e-01,9.452106356620788574e-01,6.372912526130676270e-01,9.561020731925964355e-01,6.380417943000793457e-01,9.970602393150329590e-01,6.371517777442932129e-01,1.079103946685791016e+00,6.215798258781433105e-01
1.351999999999999886e+02,9.709181785583496094e-01,6.383629441261291504e-01,9.184368252754211426e-01,6.338189244270324707e-01,9.285521507263183594e-01,6.353564262390136719e-01,9.654776453971862793e-01,6.383363604545593262e-01,1.042024493217468262e+00,6.305307149887084961e-01
1.353000000000000114e+02,9.419834017753601074e-01,6.369779706001281738e-01,8.931220769882202148e-01,6.287710070610046387e-01,9.026933312416076660e-01,6.308798789978027344e-01,9.370912313461303711e-01,6.364444494247436523e-01,1.006628513336181641e+00,6.361869573593139648e-01
1.354000000000000057e+02,9.153946638107299805e-01,6.333018541336059570e-01,8.691470623016357422e-01,6.224120259284973145e-01,8.782153725624084473e-01,6.249966621398925781e-01,9.107694029808044434e-01,6.324711441993713379e-01,9.741292595863342285e-01,6.383328437805175781e-01
1.355000000000000000e+02,8.902425169944763184e-01,6.280875205993652344e-01,8.464121818542480469e-01,6.149683594703674316e-01,8.550147414207458496e-01,6.179454922676086426e-01,8.858637809753417969e-01,6.270081996917724609e-01,9.448573589324951172e-01,6.372588276863098145e-01
1.355999999999999943e+02,8.664179444313049316e-01,6.215903759002685547e-01,8.249047398567199707e-01,6.065971851348876953e-01,8.330008387565612793e-01,6.099320650100708008e-01,8.622671961784362793e-01,6.203047633171081543e-01,9.181048274040222168e-01,6.337634921073913574e-01
1.356999999999999886e+02,8.438225388526916504e-01,6.140328049659729004e-01,8.050871491432189941e-01,5.972150564193725586e-01,8.124970793724060059e-01,6.009368300437927246e-01,8.398831486701965332e-01,6.125777363777160645e-01,8.928077816963195801e-01,6.286972761154174805e-01
1.358000000000000114e+02,8.224878311157226562e-01,6.055474877357482910e-01,7.870649099349975586e-01,5.869414210319519043e-01,7.937831878662109375e-01,5.909867882728576660e-01,8.188300132751464844e-01,6.039127707481384277e-01,8.688492178916931152e-01,6.223232746124267578e-01
1.359000000000000057e+02,8.028801679611206055e-01,5.960524082183837891e-01,7.708404660224914551e-01,5.759358406066894531e-01,7.768681645393371582e-01,5.802442431449890137e-01,7.995445728302001953e-01,5.942487120628356934e-01,8.461296558380126953e-01,6.148670315742492676e-01
1.360000000000000000e+02,7.850691080093383789e-01,5.856847167015075684e-01,7.564011216163635254e-01,5.643512010574340820e-01,7.617447376251220703e-01,5.688647031784057617e-01,7.820569872856140137e-01,5.837411284446716309e-01,8.246407508850097656e-01,6.064833998680114746e-01
1.360999999999999943e+02,7.690550088882446289e-01,5.746033787727355957e-01,7.437199950218200684e-01,5.523324608802795410e-01,7.483913898468017578e-01,5.569963455200195312e-01,7.663648128509521484e-01,5.725479125976562500e-01,8.048459291458129883e-01,5.970889329910278320e-01
1.361999999999999886e+02,7.548235654830932617e-01,5.629605054855346680e-01,7.327579855918884277e-01,5.400162339210510254e-01,7.367737293243408203e-01,5.447788238525390625e-01,7.524513006210327148e-01,5.608193874359130859e-01,7.868466377258300781e-01,5.868049263954162598e-01
1.363000000000000114e+02,7.423464059829711914e-01,5.508999228477478027e-01,7.234647274017333984e-01,5.275301933288574219e-01,7.268453240394592285e-01,5.323435664176940918e-01,7.402855753898620605e-01,5.486982464790344238e-01,7.706452012062072754e-01,5.757911205291748047e-01
1.364000000000000057e+02,7.315830588340759277e-01,5.385572314262390137e-01,7.157800197601318359e-01,5.149930119514465332e-01,7.185498476028442383e-01,5.198126435279846191e-01,7.298250794410705566e-01,5.363186001777648926e-01,7.562284469604492188e-01,5.642001032829284668e-01
1.365000000000000000e+02,7.224819660186767578e-01,5.260592699050903320e-01,7.096351385116577148e-01,5.025140643119812012e-01,7.118214964866638184e-01,5.072991251945495605e-01,7.210164666175842285e-01,5.238053798675537109e-01,7.435697317123413086e-01,5.521767735481262207e-01
1.365999999999999943e+02,7.149816155433654785e-01,5.135236382484436035e-01,7.049541473388671875e-01,4.901929199695587158e-01,7.065869569778442383e-01,4.949062168598175049e-01,7.137967944145202637e-01,5.112745165824890137e-01,7.326293587684631348e-01,5.398575067520141602e-01
1.367000000000000171e+02,7.090124487876892090e-01,5.010582804679870605e-01,7.016552686691284180e-01,4.781198501586914062e-01,7.027665972709655762e-01,4.827277660369873047e-01,7.080950736999511719e-01,4.988324940204620361e-01,7.233569622039794922e-01,5.273703336715698242e-01
1.368000000000000114e+02,7.044979929924011230e-01,4.887618720531463623e-01,6.995748281478881836e-01,4.664406478404998779e-01,7.002728581428527832e-01,4.708502590656280518e-01,7.038334608078002930e-01,4.865760803222656250e-01,7.156923413276672363e-01,5.148332715034484863e-01
1.369000000000000057e+02,7.013556361198425293e-01,4.767234623432159424e-01,6.980974078178405762e-01,4.556269943714141846e-01,6.986163854598999023e-01,4.596762657165527344e-01,7.009286284446716309e-01,4.745927155017852783e-01,7.095665931701660156e-01,5.023556947708129883e-01
1.370000000000000000e+02,6.993778944015502930e-01,4.651238620281219482e-01,6.969851255416870117e-01,4.457085132598876953e-01,6.973746418952941895e-01,4.494208693504333496e-01,6.990885138511657715e-01,4.631306529045104980e-01,7.049037814140319824e-01,4.900372326374053955e-01
1.370999999999999943e+02,6.979500651359558105e-01,4.544184207916259766e-01,6.961850523948669434e-01,4.366246163845062256e-01,6.964585781097412109e-01,4.400230944156646729e-01,6.977323889732360840e-01,4.525894224643707275e-01,7.016218900680541992e-01,4.779679179191589355e-01
1.372000000000000171e+02,6.968762874603271484e-01,4.446010291576385498e-01,6.956634521484375000e-01,4.283176958560943604e-01,6.958336830139160156e-01,4.314240217208862305e-01,6.967165470123291016e-01,4.429251253604888916e-01,6.995529532432556152e-01,4.662971198558807373e-01
1.373000000000000114e+02,6.961104869842529297e-01,4.356112182140350342e-01,6.953896284103393555e-01,4.207334816455841064e-01,6.954679489135742188e-01,4.235681593418121338e-01,6.960024833679199219e-01,4.340779781341552734e-01,6.980811357498168945e-01,4.554952383041381836e-01
1.374000000000000057e+02,6.956195235252380371e-01,4.273918271064758301e-01,6.953352689743041992e-01,4.138207733631134033e-01,6.953322291374206543e-01,4.164030551910400391e-01,6.955575346946716309e-01,4.259913265705108643e-01,6.969732046127319336e-01,4.455878436565399170e-01
1.375000000000000000e+02,6.953728199005126953e-01,4.198889732360839844e-01,6.954749822616577148e-01,4.075302183628082275e-01,6.953999400138854980e-01,4.098794758319854736e-01,6.953517198562622070e-01,4.186118543148040771e-01,6.961768269538879395e-01,4.365142583847045898e-01
1.375999999999999943e+02,6.953424215316772461e-01,4.130518436431884766e-01,6.958539485931396484e-01,4.016820192337036133e-01,6.956716775894165039e-01,4.038992524147033691e-01,6.953574419021606445e-01,4.118893146514892578e-01,6.956585049629211426e-01,4.282168745994567871e-01
1.377000000000000171e+02,6.955050826072692871e-01,4.068273901939392090e-01,6.966531276702880859e-01,3.959092199802398682e-01,6.962903738021850586e-01,3.981309235095977783e-01,6.955574154853820801e-01,4.057595729827880859e-01,6.953875422477722168e-01,4.206415116786956787e-01
1.378000000000000114e+02,6.959233880043029785e-01,4.010059237480163574e-01,6.979191303253173828e-01,3.901308178901672363e-01,6.973773241043090820e-01,3.923532962799072266e-01,6.960422992706298828e-01,3.999682068824768066e-01,6.953357458114624023e-01,4.137370586395263672e-01
1.379000000000000057e+02,6.967775225639343262e-01,3.952318131923675537e-01,6.996471881866455078e-01,3.843587934970855713e-01,6.989283561706542969e-01,3.865773677825927734e-01,6.969806551933288574e-01,3.941924870014190674e-01,6.954779624938964844e-01,4.074538946151733398e-01
1.380000000000000000e+02,6.980981230735778809e-01,3.894535899162292480e-01,7.018312811851501465e-01,3.786048293113708496e-01,7.009377479553222656e-01,3.808150589466094971e-01,6.983845233917236328e-01,3.884147405624389648e-01,6.958608627319335938e-01,4.016089439392089844e-01
1.380999999999999943e+02,6.998798847198486328e-01,3.836829960346221924e-01,7.044699788093566895e-01,3.728720247745513916e-01,7.033991813659667969e-01,3.750779926776885986e-01,7.002487778663635254e-01,3.826468288898468018e-01,6.966659426689147949e-01,3.958359658718109131e-01
1.382000000000000171e+02,7.021170258522033691e-01,3.779319226741790771e-01,7.077369093894958496e-01,3.669203817844390869e-01,7.063946127891540527e-01,3.692494034767150879e-01,7.025671005249023438e-01,3.769004046916961670e-01,6.979378461837768555e-01,3.900575637817382812e-01
1.383000000000000114e+02,7.048158049583435059e-01,3.721916079521179199e-01,7.117577791213989258e-01,3.606290817260742188e-01,7.101149559020996094e-01,3.630883395671844482e-01,7.053653597831726074e-01,3.711386919021606445e-01,6.996717453002929688e-01,3.842856585979461670e-01
1.384000000000000057e+02,7.081677913665771484e-01,3.662005662918090820e-01,7.168989777565002441e-01,3.541230261325836182e-01,7.147776484489440918e-01,3.566450476646423340e-01,7.088491916656494141e-01,3.650866746902465820e-01,7.018615007400512695e-01,3.785319924354553223e-01
1.385000000000000000e+02,7.122942209243774414e-01,3.598741590976715088e-01,7.232626676559448242e-01,3.475212156772613525e-01,7.206538319587707520e-01,3.500434160232543945e-01,7.131528258323669434e-01,3.587119877338409424e-01,7.045065760612487793e-01,3.727986812591552734e-01
1.385999999999999943e+02,7.175791859626770020e-01,3.533489406108856201e-01,7.310434579849243164e-01,3.411446213722229004e-01,7.278737425804138184e-01,3.435633778572082520e-01,7.186535000801086426e-01,3.521561622619628906e-01,7.077827453613281250e-01,3.668428361415863037e-01
1.387000000000000171e+02,7.240995168685913086e-01,3.467594683170318604e-01,7.409532070159912109e-01,3.351881504058837891e-01,7.368474006652832031e-01,3.374178707599639893e-01,7.254219055175781250e-01,3.455980122089385986e-01,7.118148207664489746e-01,3.605476617813110352e-01
1.388000000000000114e+02,7.320763468742370605e-01,3.404199779033660889e-01,7.532840967178344727e-01,3.297686576843261719e-01,7.482792735099792480e-01,3.317894637584686279e-01,7.337271571159362793e-01,3.393215537071228027e-01,7.169716358184814453e-01,3.540395498275756836e-01
1.389000000000000057e+02,7.422782182693481445e-01,3.345243632793426514e-01,7.677492499351501465e-01,3.249004781246185303e-01,7.619403004646301270e-01,3.267049491405487061e-01,7.443764209747314453e-01,3.335209488868713379e-01,7.233518958091735840e-01,3.474386632442474365e-01
1.390000000000000000e+02,7.548723220825195312e-01,3.291685581207275391e-01,7.842622399330139160e-01,3.206301629543304443e-01,7.776734828948974609e-01,3.221988677978515625e-01,7.573641538619995117e-01,3.282628357410430908e-01,7.311533689498901367e-01,3.410660028457641602e-01
1.390999999999999943e+02,7.695808410644531250e-01,3.243678808212280273e-01,8.027483224868774414e-01,3.170061111450195312e-01,7.954105734825134277e-01,3.183208405971527100e-01,7.724446058273315430e-01,3.235670328140258789e-01,7.410947084426879883e-01,3.351160585880279541e-01
1.392000000000000171e+02,7.863294482231140137e-01,3.201709687709808350e-01,8.231153488159179688e-01,3.140727281570434570e-01,8.150660395622253418e-01,3.151168227195739746e-01,7.895524501800537109e-01,3.194838464260101318e-01,7.534542083740234375e-01,3.297034502029418945e-01
1.393000000000000114e+02,8.050411343574523926e-01,3.166256844997406006e-01,8.452109098434448242e-01,3.118529617786407471e-01,8.365374207496643066e-01,3.126288056373596191e-01,8.086077570915222168e-01,3.160604834556579590e-01,7.679456472396850586e-01,3.248425722122192383e-01
1.394000000000000057e+02,8.256219625473022461e-01,3.137760460376739502e-01,8.684827089309692383e-01,3.102016746997833252e-01,8.594121932983398438e-01,3.107738196849822998e-01,8.295133709907531738e-01,3.133403062820434570e-01,7.844841480255126953e-01,3.205801844596862793e-01
1.395000000000000000e+02,8.478865027427673340e-01,3.116319477558135986e-01,8.927257061004638672e-01,3.090926408767700195e-01,8.832923173904418945e-01,3.094541430473327637e-01,8.520185351371765137e-01,3.113067746162414551e-01,8.029946684837341309e-01,3.169645667076110840e-01
1.395999999999999943e+02,8.712768554687500000e-01,3.100433647632598877e-01,9.178466796875000000e-01,3.085421621799468994e-01,9.080868959426879883e-01,3.086870312690734863e-01,8.755882382392883301e-01,3.098148107528686523e-01,8.233848810195922852e-01,3.140402734279632568e-01
1.397000000000000171e+02,8.956276774406433105e-01,3.089990317821502686e-01,9.437463283538818359e-01,3.085643649101257324e-01,9.336990714073181152e-01,3.084874749183654785e-01,9.001019001007080078e-01,3.088701367378234863e-01,8.454990983009338379e-01,3.118287324905395508e-01
1.398000000000000114e+02,9.208450317382812500e-01,3.085150420665740967e-01,9.703196287155151367e-01,3.091709017753601074e-01,9.600259661674499512e-01,3.088680207729339600e-01,9.254647493362426758e-01,3.084884881973266602e-01,8.687836527824401855e-01,3.101842403411865234e-01
1.399000000000000057e+02,9.468290805816650391e-01,3.086051940917968750e-01,9.974216222763061523e-01,3.103663921356201172e-01,9.869458675384521484e-01,3.098371326923370361e-01,9.515756368637084961e-01,3.086831569671630859e-01,8.930382728576660156e-01,3.090821206569671631e-01
1.400000000000000000e+02,9.734733104705810547e-01,3.092808127403259277e-01,1.024894833564758301e+00,3.121507465839385986e-01,1.014292597770690918e+00,3.113948702812194824e-01,9.783244729042053223e-01,3.094647228717803955e-01,9.181696772575378418e-01,3.085388541221618652e-01
1.400999999999999943e+02,1.000625967979431152e+00,3.105452656745910645e-01,1.052599430084228516e+00,3.145233988761901855e-01,1.041924715042114258e+00,3.135415613651275635e-01,1.005551099777221680e+00,3.108350336551666260e-01,9.440784454345703125e-01,3.085683584213256836e-01
1.402000000000000171e+02,1.028133630752563477e+00,3.123986721038818359e-01,1.080391645431518555e+00,3.174808621406555176e-01,1.069700121879577637e+00,3.162747323513031006e-01,1.033107757568359375e+00,3.127943575382232666e-01,9.706594347953796387e-01,3.091823458671569824e-01
1.403000000000000114e+02,1.055855989456176758e+00,3.148401379585266113e-01,1.108125567436218262e+00,3.210161626338958740e-01,1.097473859786987305e+00,3.195887207984924316e-01,1.060853362083435059e+00,3.153413534164428711e-01,9.977669119834899902e-01,3.103852868080139160e-01
1.404000000000000057e+02,1.083648800849914551e+00,3.178656995296478271e-01,1.135653257369995117e+00,3.251193761825561523e-01,1.125098466873168945e+00,3.234748840332031250e-01,1.088643312454223633e+00,3.184713125228881836e-01,1.025244116783142090e+00,3.121770918369293213e-01
1.405000000000000000e+02,1.111366271972656250e+00,3.214681446552276611e-01,1.162825822830200195e+00,3.297773599624633789e-01,1.152425289154052734e+00,3.279212117195129395e-01,1.116331458091735840e+00,3.221765160560607910e-01,1.052950501441955566e+00,3.145571947097778320e-01
1.405999999999999943e+02,1.138860344886779785e+00,3.256371319293975830e-01,1.189493417739868164e+00,3.349738121032714844e-01,1.179304957389831543e+00,3.329126238822937012e-01,1.143769264221191406e+00,3.264460563659667969e-01,1.080742835998535156e+00,3.175219297409057617e-01
1.407000000000000171e+02,1.165981411933898926e+00,3.303591609001159668e-01,1.215507626533508301e+00,3.406893610954284668e-01,1.205587983131408691e+00,3.384310305118560791e-01,1.170807361602783203e+00,3.312658369541168213e-01,1.108475208282470703e+00,3.210644721984863281e-01
1.408000000000000114e+02,1.192580461502075195e+00,3.356175124645233154e-01,1.240720152854919434e+00,3.469015359878540039e-01,1.231126427650451660e+00,3.444550335407257080e-01,1.197296619415283203e+00,3.366186916828155518e-01,1.135999441146850586e+00,3.251747488975524902e-01
1.409000000000000057e+02,1.218508124351501465e+00,3.413925170898437500e-01,1.264985203742980957e+00,3.535850048065185547e-01,1.255772948265075684e+00,3.509604632854461670e-01,1.223087906837463379e+00,3.424842357635498047e-01,1.163166642189025879e+00,3.298396170139312744e-01
1.410000000000000000e+02,1.243616938591003418e+00,3.476614058017730713e-01,1.288159966468811035e+00,3.607114255428314209e-01,1.279383540153503418e+00,3.579200506210327148e-01,1.248034000396728516e+00,3.488391935825347900e-01,1.189827203750610352e+00,3.350427746772766113e-01
1.410999999999999943e+02,1.267761468887329102e+00,3.543983399868011475e-01,1.310104966163635254e+00,3.682498037815093994e-01,1.301817536354064941e+00,3.653038144111633301e-01,1.271990060806274414e+00,3.556573092937469482e-01,1.215832233428955078e+00,3.407647907733917236e-01
1.412000000000000171e+02,1.290799140930175781e+00,3.615747392177581787e-01,1.330553174018859863e+00,3.762887418270111084e-01,1.322900176048278809e+00,3.731156289577484131e-01,1.294813871383666992e+00,3.629094958305358887e-01,1.241033911705017090e+00,3.469831049442291260e-01
1.413000000000000114e+02,1.312590837478637695e+00,3.691592514514923096e-01,1.349084019660949707e+00,3.850042521953582764e-01,1.342197418212890625e+00,3.815745115280151367e-01,1.316363811492919922e+00,3.705671727657318115e-01,1.265286207199096680e+00,3.536724150180816650e-01
1.414000000000000057e+02,1.332829356193542480e+00,3.772765994071960449e-01,1.365397930145263672e+00,3.943567574024200439e-01,1.359421133995056152e+00,3.906868696212768555e-01,1.336269140243530273e+00,3.788090348243713379e-01,1.288446068763732910e+00,3.608042597770690918e-01
1.415000000000000000e+02,1.351119756698608398e+00,3.860690295696258545e-01,1.379028677940368652e+00,4.042977988719940186e-01,1.374119281768798828e+00,4.004088044166564941e-01,1.354184865951538086e+00,3.877182006835937500e-01,1.310374498367309570e+00,3.683476448059082031e-01
1.415999999999999943e+02,1.367139935493469238e+00,3.954934477806091309e-01,1.389613866806030273e+00,4.147390127182006836e-01,1.385948061943054199e+00,4.106748700141906738e-01,1.369739890098571777e+00,3.972516357898712158e-01,1.330800175666809082e+00,3.763950169086456299e-01
1.417000000000000171e+02,1.380438566207885742e+00,4.054993093013763428e-01,1.396527290344238281e+00,4.255127310752868652e-01,1.394353628158569336e+00,4.213458001613616943e-01,1.382522821426391602e+00,4.073550403118133545e-01,1.349305152893066406e+00,3.851188123226165771e-01
1.418000000000000114e+02,1.390625119209289551e+00,4.159891009330749512e-01,1.399132609367370605e+00,4.363951086997985840e-01,1.398654460906982422e+00,4.322062432765960693e-01,1.392080307006835938e+00,4.179146289825439453e-01,1.365587949752807617e+00,3.944791555404663086e-01
1.419000000000000057e+02,1.397060394287109375e+00,4.267865121364593506e-01,1.397187948226928711e+00,4.472448229789733887e-01,1.398494362831115723e+00,4.430839419364929199e-01,1.397762894630432129e+00,4.287416934967041016e-01,1.379182815551757812e+00,4.044272601604461670e-01
1.420000000000000000e+02,1.399144530296325684e+00,4.376717507839202881e-01,1.390472650527954102e+00,4.579287469387054443e-01,1.393618345260620117e+00,4.538471996784210205e-01,1.399044871330261230e+00,4.396279454231262207e-01,1.389725685119628906e+00,4.148738682270050049e-01
1.420999999999999943e+02,1.396646738052368164e+00,4.485089778900146484e-01,1.379940867424011230e+00,4.685020446777343750e-01,1.384357810020446777e+00,4.644387662410736084e-01,1.395691275596618652e+00,4.504423737525939941e-01,1.396587848663330078e+00,4.256502687931060791e-01
1.422000000000000171e+02,1.389397025108337402e+00,4.591695964336395264e-01,1.366475701332092285e+00,4.793292284011840820e-01,1.371983885765075684e+00,4.751023352146148682e-01,1.387666940689086914e+00,4.610724449157714844e-01,1.399136900901794434e+00,4.365330636501312256e-01
1.423000000000000114e+02,1.378503799438476562e+00,4.697442054748535156e-01,1.350151062011718750e+00,4.906738102436065674e-01,1.356775283813476562e+00,4.862498641014099121e-01,1.376229643821716309e+00,4.716639518737792969e-01,1.397132515907287598e+00,4.473814964294433594e-01
1.424000000000000057e+02,1.364710569381713867e+00,4.806329309940338135e-01,1.330830693244934082e+00,5.025186538696289062e-01,1.338624119758605957e+00,4.979037940502166748e-01,1.361929178237915039e+00,4.826465547084808350e-01,1.390358448028564453e+00,4.580627977848052979e-01
1.425000000000000000e+02,1.348041772842407227e+00,4.920369684696197510e-01,1.308274745941162109e+00,5.152111053466796875e-01,1.317300438880920410e+00,5.101743340492248535e-01,1.344728827476501465e+00,4.941414296627044678e-01,1.379787325859069824e+00,4.686357676982879639e-01
1.425999999999999943e+02,1.328351140022277832e+00,5.039461255073547363e-01,1.282693147659301758e+00,5.292969942092895508e-01,1.292903661727905273e+00,5.237033963203430176e-01,1.324448704719543457e+00,5.061599016189575195e-01,1.366287112236022949e+00,4.794696867465972900e-01
1.427000000000000171e+02,1.305433750152587891e+00,5.167870521545410156e-01,1.253818631172180176e+00,5.449267029762268066e-01,1.265333652496337891e+00,5.387220382690429688e-01,1.300998687744140625e+00,5.192431807518005371e-01,1.349925518035888672e+00,4.908207058906555176e-01
1.428000000000000114e+02,1.279482603073120117e+00,5.310464501380920410e-01,1.221652030944824219e+00,5.618274807929992676e-01,1.234369277954101562e+00,5.552526712417602539e-01,1.274472117424011230e+00,5.337727665901184082e-01,1.330565690994262695e+00,5.026723146438598633e-01
1.429000000000000057e+02,1.250201225280761719e+00,5.468665957450866699e-01,1.186587095260620117e+00,5.792668461799621582e-01,1.200414657592773438e+00,5.725003480911254883e-01,1.244567394256591797e+00,5.498766303062438965e-01,1.307969570159912109e+00,5.153802037239074707e-01
1.430000000000000000e+02,1.217689752578735352e+00,5.638455748558044434e-01,1.148895382881164551e+00,5.967361330986022949e-01,1.163607954978942871e+00,5.901570320129394531e-01,1.211534380912780762e+00,5.669575929641723633e-01,1.282348394393920898e+00,5.294847488403320312e-01
1.430999999999999943e+02,1.182287931442260742e+00,5.813407301902770996e-01,1.110495209693908691e+00,6.117035746574401855e-01,1.125253438949584961e+00,6.063298583030700684e-01,1.175617694854736328e+00,5.845303535461425781e-01,1.253430128097534180e+00,5.451348423957824707e-01
1.432000000000000171e+02,1.144394755363464355e+00,5.986567735671997070e-01,1.072538018226623535e+00,6.233823895454406738e-01,1.087043285369873047e+00,6.192789077758789062e-01,1.137482047080993652e+00,6.015229821205139160e-01,1.221226453781127930e+00,5.620444416999816895e-01
1.433000000000000114e+02,1.106010198593139648e+00,6.132416725158691406e-01,1.035699725151062012e+00,6.317583322525024414e-01,1.049698948860168457e+00,6.289231181144714355e-01,1.099139690399169922e+00,6.155186891555786133e-01,1.186125040054321289e+00,5.794897675514221191e-01
1.434000000000000057e+02,1.068150639533996582e+00,6.245327591896057129e-01,1.000720739364624023e+00,6.368149518966674805e-01,1.013864636421203613e+00,6.352840662002563477e-01,1.061447024345397949e+00,6.262147426605224609e-01,1.148410677909851074e+00,5.969440340995788574e-01
1.435000000000000000e+02,1.031485438346862793e+00,6.325235962867736816e-01,9.687843322753906250e-01,6.383660435676574707e-01,9.806895852088928223e-01,6.381638646125793457e-01,1.025062561035156250e+00,6.336159110069274902e-01,1.110011816024780273e+00,6.118703484535217285e-01
1.435999999999999943e+02,9.968122839927673340e-01,6.371722221374511719e-01,9.400699734687805176e-01,6.367782354354858398e-01,9.507397413253784180e-01,6.377292275428771973e-01,9.908953309059143066e-01,6.376304030418395996e-01,1.072064995765686035e+00,6.235073804855346680e-01
1.437000000000000171e+02,9.652539491653442383e-01,6.383321285247802734e-01,9.135857820510864258e-01,6.329851150512695312e-01,9.235997200012207031e-01,6.346376538276672363e-01,9.599177837371826172e-01,6.382014155387878418e-01,1.035245299339294434e+00,6.318418383598327637e-01
1.438000000000000114e+02,9.368892908096313477e-01,6.364200115203857422e-01,8.885301947593688965e-01,6.276726722717285156e-01,8.980079293251037598e-01,6.298779249191284180e-01,9.320450425148010254e-01,6.358261108398437500e-01,1.000298619270324707e+00,6.368547081947326660e-01
1.439000000000000057e+02,9.105783700942993164e-01,6.324346661567687988e-01,8.647949099540710449e-01,6.210941672325134277e-01,8.737766742706298828e-01,6.237588524818420410e-01,9.059972763061523438e-01,6.315529942512512207e-01,9.684028625488281250e-01,6.383635401725769043e-01
1.440000000000000000e+02,8.856827616691589355e-01,6.269615888595581055e-01,8.422822952270507812e-01,6.134697198867797852e-01,8.508046269416809082e-01,6.165128350257873535e-01,8.813447952270507812e-01,6.258395314216613770e-01,9.397270083427429199e-01,6.367400884628295898e-01
1.440999999999999943e+02,8.620955944061279297e-01,6.202498078346252441e-01,8.210544586181640625e-01,6.049150824546813965e-01,8.290261626243591309e-01,6.083283424377441406e-01,8.579825758934020996e-01,6.189285516738891602e-01,9.132615327835083008e-01,6.329261660575866699e-01
1.442000000000000171e+02,8.397202491760253906e-01,6.125161051750183105e-01,8.015722632408142090e-01,5.953533649444580078e-01,8.088560104370117188e-01,5.991416573524475098e-01,8.358159065246582031e-01,6.110315322875976562e-01,8.882232308387756348e-01,6.275963783264160156e-01
1.443000000000000114e+02,8.186793923377990723e-01,6.038436293601989746e-01,7.838870882987976074e-01,5.849304795265197754e-01,7.904789447784423828e-01,5.890310406684875488e-01,8.150791525840759277e-01,6.021734476089477539e-01,8.645038604736328125e-01,6.210033297538757324e-01
1.444000000000000057e+02,7.994074225425720215e-01,5.941725373268127441e-01,7.679985165596008301e-01,5.738049149513244629e-01,7.739003300666809082e-01,5.781576037406921387e-01,7.961300611495971680e-01,5.923389196395874023e-01,8.420059680938720703e-01,6.133671998977661133e-01
1.445000000000000000e+02,7.819330692291259766e-01,5.836592912673950195e-01,7.538909912109375000e-01,5.621281862258911133e-01,7.591104507446289062e-01,5.666756033897399902e-01,7.789795994758605957e-01,5.816910266876220703e-01,8.207982778549194336e-01,6.047999858856201172e-01
1.445999999999999943e+02,7.662544250488281250e-01,5.724614858627319336e-01,7.415354251861572266e-01,5.500435829162597656e-01,7.460851073265075684e-01,5.547314882278442383e-01,7.636226415634155273e-01,5.703862309455871582e-01,8.013387322425842285e-01,5.952264666557312012e-01
1.447000000000000171e+02,7.523540258407592773e-01,5.607295632362365723e-01,7.308903336524963379e-01,5.376858711242675781e-01,7.347875833511352539e-01,5.424634814262390137e-01,7.500393390655517578e-01,5.585736632347106934e-01,7.836763858795166016e-01,5.847938656806945801e-01
1.448000000000000114e+02,7.402013540267944336e-01,5.486060976982116699e-01,7.219033837318420410e-01,5.251813530921936035e-01,7.251696586608886719e-01,5.300012826919555664e-01,7.381968498229980469e-01,5.463941097259521484e-01,7.678104639053344727e-01,5.736604928970336914e-01
1.449000000000000057e+02,7.297534942626953125e-01,5.362250208854675293e-01,7.145127058029174805e-01,5.126469731330871582e-01,7.171727418899536133e-01,5.174652934074401855e-01,7.280502915382385254e-01,5.339801907539367676e-01,7.537252902984619141e-01,5.619776844978332520e-01
1.450000000000000000e+02,7.209569811820983887e-01,5.237113237380981445e-01,7.086481451988220215e-01,5.001902580261230469e-01,7.107297778129577637e-01,5.049666166305541992e-01,7.195445299148559570e-01,5.214551091194152832e-01,7.413915395736694336e-01,5.498887896537780762e-01
1.450999999999999943e+02,7.137488722801208496e-01,5.111807584762573242e-01,7.042325735092163086e-01,4.879090487957000732e-01,7.057662010192871094e-01,4.926069080829620361e-01,7.126149535179138184e-01,5.089331269264221191e-01,7.307676076889038086e-01,5.375286936759948730e-01
1.452000000000000171e+02,7.080582380294799805e-01,4.987398087978363037e-01,7.011830806732177734e-01,4.758917093276977539e-01,7.022013664245605469e-01,4.804782569408416748e-01,7.071892023086547852e-01,4.965187907218933105e-01,7.218012213706970215e-01,5.250232219696044922e-01
1.453000000000000114e+02,7.038071155548095703e-01,4.864852130413055420e-01,6.992624998092651367e-01,4.643430113792419434e-01,6.999235153198242188e-01,4.686852693557739258e-01,7.031883597373962402e-01,4.843072295188903809e-01,7.144301533699035645e-01,5.124892592430114746e-01
1.454000000000000057e+02,7.009121179580688477e-01,4.745042026042938232e-01,6.978633403778076172e-01,4.537017941474914551e-01,6.983574032783508301e-01,4.576878547668457031e-01,7.005280852317810059e-01,4.723839461803436279e-01,7.085843682289123535e-01,5.000341534614562988e-01
1.455000000000000000e+02,6.990768909454345703e-01,4.630483984947204590e-01,6.968123316764831543e-01,4.439443051815032959e-01,6.971794366836547852e-01,4.475976526737213135e-01,6.988047957420349121e-01,4.610854089260101318e-01,7.041864991188049316e-01,4.877557456493377686e-01
1.455999999999999943e+02,6.977236866950988770e-01,4.525139629840850830e-01,6.960669159889221191e-01,4.350103735923767090e-01,6.963204741477966309e-01,4.383538663387298584e-01,6.975176930427551270e-01,4.507132768630981445e-01,7.011537551879882812e-01,4.757422506809234619e-01
1.457000000000000171e+02,6.967102289199829102e-01,4.428560733795166016e-01,6.955940127372741699e-01,4.268429577350616455e-01,6.957464218139648438e-01,4.298980832099914551e-01,6.965610384941101074e-01,4.412066340446472168e-01,6.992424726486206055e-01,4.642033874988555908e-01
1.458000000000000114e+02,6.959983706474304199e-01,4.340148270130157471e-01,6.953633427619934082e-01,4.193884134292602539e-01,6.954259872436523438e-01,4.221755266189575195e-01,6.958997249603271484e-01,4.325062036514282227e-01,6.978482604026794434e-01,4.535736739635467529e-01
1.459000000000000057e+02,6.955553293228149414e-01,4.259336590766906738e-01,6.953471302986145020e-01,4.125961363315582275e-01,6.953303813934326172e-01,4.151342511177062988e-01,6.955018639564514160e-01,4.245560765266418457e-01,6.968012452125549316e-01,4.438268542289733887e-01
1.460000000000000000e+02,6.953510642051696777e-01,4.185592532157897949e-01,6.955240964889526367e-01,4.064095020294189453e-01,6.954333782196044922e-01,4.087256491184234619e-01,6.953377723693847656e-01,4.173034429550170898e-01,6.960594654083251953e-01,4.349028468132019043e-01
1.460999999999999943e+02,6.953582167625427246e-01,4.118414223194122314e-01,6.959676742553710938e-01,4.006011784076690674e-01,6.957523226737976074e-01,4.028198421001434326e-01,6.953802108764648438e-01,4.106986820697784424e-01,6.955898404121398926e-01,4.267447292804718018e-01
1.462000000000000171e+02,6.955598592758178711e-01,4.057154953479766846e-01,6.968546509742736816e-01,3.948263823986053467e-01,6.964587569236755371e-01,3.970495462417602539e-01,6.956216096878051758e-01,4.046597182750701904e-01,6.953620314598083496e-01,4.192987978458404541e-01
1.463000000000000114e+02,6.960476040840148926e-01,3.999252021312713623e-01,6.982078552246093750e-01,3.890482783317565918e-01,6.976329684257507324e-01,3.912713527679443359e-01,6.961827874183654785e-01,3.988865613937377930e-01,6.953483819961547852e-01,4.125145375728607178e-01
1.464000000000000057e+02,6.969894170761108398e-01,3.941494226455688477e-01,7.000218033790588379e-01,3.832786977291107178e-01,6.992702484130859375e-01,3.854971230030059814e-01,6.972086429595947266e-01,3.931095600128173828e-01,6.955280303955078125e-01,4.063346087932586670e-01
1.465000000000000000e+02,6.983967423439025879e-01,3.883717060089111328e-01,7.022905945777893066e-01,3.775293827056884766e-01,7.013648748397827148e-01,3.797386884689331055e-01,6.986991763114929199e-01,3.873327672481536865e-01,6.959761977195739746e-01,4.005284607410430908e-01
1.465999999999999943e+02,7.002643942832946777e-01,3.826039135456085205e-01,7.050273418426513672e-01,3.717820942401885986e-01,7.039100527763366699e-01,3.740076720714569092e-01,7.006489634513854980e-01,3.815679252147674561e-01,6.968691349029541016e-01,3.947536051273345947e-01
1.467000000000000171e+02,7.025859951972961426e-01,3.768577873706817627e-01,7.084307074546813965e-01,3.657672703266143799e-01,7.070348858833312988e-01,3.681220710277557373e-01,7.030516266822814941e-01,3.758268952369689941e-01,6.982279419898986816e-01,3.889755308628082275e-01
1.468000000000000114e+02,7.053885459899902344e-01,3.710949122905731201e-01,7.126238346099853516e-01,3.594211339950561523e-01,7.108964323997497559e-01,3.618961274623870850e-01,7.059625387191772461e-01,3.700303137302398682e-01,7.000477313995361328e-01,3.832061886787414551e-01
1.469000000000000057e+02,7.088778614997863770e-01,3.650402724742889404e-01,7.179937362670898438e-01,3.528841733932495117e-01,7.157897949218750000e-01,3.554208874702453613e-01,7.095850706100463867e-01,3.639142513275146484e-01,7.023222446441650391e-01,3.774572312831878662e-01
1.470000000000000000e+02,7.131893634796142578e-01,3.586637377738952637e-01,7.246100306510925293e-01,3.463054895401000977e-01,7.218979001045227051e-01,3.488113880157470703e-01,7.140934467315673828e-01,3.574965596199035645e-01,7.050657868385314941e-01,3.717084527015686035e-01
1.470999999999999943e+02,7.186987996101379395e-01,3.521066308021545410e-01,7.327100634574890137e-01,3.399895429611206055e-01,7.293829917907714844e-01,3.423796594142913818e-01,7.198140025138854980e-01,3.509098291397094727e-01,7.084783315658569336e-01,3.656893372535705566e-01
1.472000000000000171e+02,7.254777550697326660e-01,3.455500006675720215e-01,7.430866956710815430e-01,3.341307342052459717e-01,7.388001084327697754e-01,3.363228440284729004e-01,7.268480658531188965e-01,3.443967998027801514e-01,7.126839160919189453e-01,3.593399226665496826e-01
1.473000000000000114e+02,7.337976694107055664e-01,3.392763137817382812e-01,7.558358907699584961e-01,3.288130760192871094e-01,7.506763339042663574e-01,3.307961225509643555e-01,7.355327606201171875e-01,3.381942510604858398e-01,7.180687785148620605e-01,3.528008460998535156e-01
1.474000000000000057e+02,7.444655299186706543e-01,3.334797322750091553e-01,7.706896662712097168e-01,3.240531384944915771e-01,7.647297978401184082e-01,3.258159458637237549e-01,7.466464042663574219e-01,3.324948251247406006e-01,7.247023582458496094e-01,3.462241291999816895e-01
1.475000000000000000e+02,7.574693560600280762e-01,3.282256424427032471e-01,7.875785827636718750e-01,3.199003934860229492e-01,7.808439135551452637e-01,3.214237093925476074e-01,7.600321173667907715e-01,3.273383677005767822e-01,7.328257560729980469e-01,3.399126529693603516e-01
1.475999999999999943e+02,7.725651264190673828e-01,3.235342502593994141e-01,8.064246177673339844e-01,3.164024949073791504e-01,7.989472150802612305e-01,3.176684081554412842e-01,7.754976153373718262e-01,3.227536082267761230e-01,7.432335615158081055e-01,3.340604901313781738e-01
1.477000000000000171e+02,7.896877527236938477e-01,3.194558918476104736e-01,8.271324634552001953e-01,3.136031329631805420e-01,8.189509510993957520e-01,3.145953416824340820e-01,7.929770350456237793e-01,3.187906146049499512e-01,7.560102343559265137e-01,3.287496268749237061e-01
1.478000000000000114e+02,8.087572455406188965e-01,3.160376548767089844e-01,8.494938611984252930e-01,3.115030825138092041e-01,8.407396078109741211e-01,3.122416734695434570e-01,8.123869299888610840e-01,3.154958486557006836e-01,7.708901762962341309e-01,3.239969909191131592e-01
1.479000000000000057e+02,8.296762704849243164e-01,3.133228421211242676e-01,8.729543685913085938e-01,3.099520802497863770e-01,8.638091683387756348e-01,3.104855418205261230e-01,8.336272239685058594e-01,3.129118680953979492e-01,7.878043055534362793e-01,3.198521733283996582e-01
1.480000000000000000e+02,8.521906733512878418e-01,3.112937211990356445e-01,8.973690867424011230e-01,3.089465498924255371e-01,8.878675103187561035e-01,3.092681467533111572e-01,8.563588857650756836e-01,3.109862208366394043e-01,8.066744804382324219e-01,3.163628280162811279e-01
1.480999999999999943e+02,8.757677078247070312e-01,3.098056912422180176e-01,9.226436018943786621e-01,3.085023462772369385e-01,9.128226637840270996e-01,3.086061775684356689e-01,8.801124691963195801e-01,3.095954656600952148e-01,8.274052143096923828e-01,3.135725557804107666e-01
1.482000000000000171e+02,9.002882242202758789e-01,3.088651299476623535e-01,9.486775994300842285e-01,3.086331784725189209e-01,9.385765790939331055e-01,3.085143268108367920e-01,9.047927260398864746e-01,3.087551295757293701e-01,8.497833013534545898e-01,3.114801943302154541e-01
1.483000000000000114e+02,9.256571531295776367e-01,3.084876537322998047e-01,9.753633737564086914e-01,3.093501329421997070e-01,9.650255441665649414e-01,3.090047240257263184e-01,9.303036928176879883e-01,3.084805309772491455e-01,8.732565045356750488e-01,3.099359273910522461e-01
1.484000000000000057e+02,9.517732858657836914e-01,3.086867332458496094e-01,1.002545475959777832e+00,3.106558322906494141e-01,9.920375347137451172e-01,3.100840747356414795e-01,9.565432071685791016e-01,3.087845146656036377e-01,8.976827859878540039e-01,3.089373707771301270e-01
1.485000000000000000e+02,9.785264730453491211e-01,3.094727396965026855e-01,1.030072927474975586e+00,3.125505745410919189e-01,1.019448280334472656e+00,3.117521107196807861e-01,9.833950400352478027e-01,3.096764981746673584e-01,9.229676127433776855e-01,3.085003793239593506e-01
1.485999999999999943e+02,1.005756139755249023e+00,3.108474314212799072e-01,1.057804822921752930e+00,3.150332272052764893e-01,1.047118306159973145e+00,3.140088319778442383e-01,1.010694146156311035e+00,3.111571371555328369e-01,9.490105509757995605e-01,3.086386024951934814e-01
1.487000000000000171e+02,1.033314824104309082e+00,3.128111958503723145e-01,1.085597157478332520e+00,3.180995285511016846e-01,1.074904561042785645e+00,3.168512880802154541e-01,1.038297057151794434e+00,3.132268190383911133e-01,9.757037758827209473e-01,3.093629777431488037e-01
1.488000000000000114e+02,1.061061143875122070e+00,3.153624534606933594e-01,1.113303899765014648e+00,3.217420578002929688e-01,1.102661728858947754e+00,3.202732205390930176e-01,1.066062092781066895e+00,3.158834576606750488e-01,1.002890944480895996e+00,3.106761276721954346e-01
1.489000000000000057e+02,1.088851094245910645e+00,3.184967339038848877e-01,1.140776753425598145e+00,3.259503245353698730e-01,1.130241870880126953e+00,3.242652118206024170e-01,1.093844294548034668e+00,3.191219270229339600e-01,1.030421853065490723e+00,3.125782907009124756e-01
1.490000000000000000e+02,1.116538047790527344e+00,3.222062289714813232e-01,1.167866110801696777e+00,3.307105600833892822e-01,1.157496452331542969e+00,3.288148641586303711e-01,1.121496796607971191e+00,3.229337930679321289e-01,1.058155536651611328e+00,3.150683045387268066e-01
1.490999999999999943e+02,1.143973350524902344e+00,3.264799118041992188e-01,1.194422960281372070e+00,3.360058665275573730e-01,1.184275746345520020e+00,3.339064419269561768e-01,1.148871302604675293e+00,3.273075819015502930e-01,1.085947751998901367e+00,3.181419670581817627e-01
1.492000000000000171e+02,1.171007752418518066e+00,3.313037157058715820e-01,1.220297813415527344e+00,3.418162763118743896e-01,1.210430741310119629e+00,3.395211696624755859e-01,1.175818204879760742e+00,3.322286605834960938e-01,1.113652348518371582e+00,3.217917382717132568e-01
1.493000000000000114e+02,1.197492361068725586e+00,3.366604447364807129e-01,1.245343804359436035e+00,3.481188118457794189e-01,1.235812902450561523e+00,3.456372320652008057e-01,1.202187776565551758e+00,3.376792371273040771e-01,1.141121029853820801e+00,3.260070681571960449e-01
1.494000000000000057e+02,1.223277926445007324e+00,3.425297737121582031e-01,1.269415378570556641e+00,3.548875153064727783e-01,1.260276436805725098e+00,3.522298038005828857e-01,1.227831840515136719e+00,3.436383903026580811e-01,1.168204545974731445e+00,3.307741284370422363e-01
1.495000000000000000e+02,1.248217225074768066e+00,3.488883376121520996e-01,1.292370200157165527e+00,3.620935976505279541e-01,1.283677339553833008e+00,3.592711389064788818e-01,1.252603530883789062e+00,3.500822484493255615e-01,1.194753289222717285e+00,3.360760807991027832e-01
1.495999999999999943e+02,1.272165179252624512e+00,3.557098507881164551e-01,1.314069390296936035e+00,3.697054982185363770e-01,1.305875778198242188e+00,3.667307198047637939e-01,1.276358008384704590e+00,3.569840490818023682e-01,1.220618963241577148e+00,3.418928384780883789e-01
1.497000000000000171e+02,1.294979810714721680e+00,3.629651665687561035e-01,1.334178686141967773e+00,3.778715729713439941e-01,1.326659560203552246e+00,3.746473789215087891e-01,1.298954129219055176e+00,3.643141090869903564e-01,1.245653629302978516e+00,3.482013940811157227e-01
1.498000000000000114e+02,1.316519498825073242e+00,3.706261515617370605e-01,1.352323889732360840e+00,3.867096900939941406e-01,1.345588207244873047e+00,3.832319080829620361e-01,1.320235252380371094e+00,3.720588982105255127e-01,1.269711971282958984e+00,3.549758195877075195e-01
1.499000000000000057e+02,1.336410880088806152e+00,3.788731098175048828e-01,1.368164777755737305e+00,3.961768150329589844e-01,1.362379431724548340e+00,3.924619257450103760e-01,1.339785337448120117e+00,3.804290592670440674e-01,1.292651772499084473e+00,3.621872067451477051e-01
1.500000000000000000e+02,1.354310750961303711e+00,3.877870440483093262e-01,1.381263017654418945e+00,4.062209725379943848e-01,1.376562356948852539e+00,4.022917449474334717e-01,1.357300043106079102e+00,3.894583880901336670e-01,1.314334392547607422e+00,3.698039948940277100e-01
1.500999999999999943e+02,1.369846343994140625e+00,3.973249495029449463e-01,1.391206860542297363e+00,4.167385697364807129e-01,1.387798070907592773e+00,4.126460254192352295e-01,1.372353792190551758e+00,3.991036713123321533e-01,1.334420442581176758e+00,3.779788017272949219e-01
1.502000000000000171e+02,1.382607698440551758e+00,4.074323475360870361e-01,1.397351861000061035e+00,4.275486469268798828e-01,1.395491719245910645e+00,4.233716726303100586e-01,1.384582757949829102e+00,4.093046784400939941e-01,1.352539420127868652e+00,3.868251144886016846e-01
1.503000000000000114e+02,1.392138600349426270e+00,4.179947376251220703e-01,1.399123549461364746e+00,4.384348392486572266e-01,1.398969769477844238e+00,4.342451393604278564e-01,1.393470048904418945e+00,4.199324548244476318e-01,1.368347883224487305e+00,3.962998688220977783e-01
1.504000000000000057e+02,1.397789359092712402e+00,4.288227558135986328e-01,1.396293044090270996e+00,4.492636919021606445e-01,1.397946715354919434e+00,4.451116919517517090e-01,1.398342967033386230e+00,4.307812452316284180e-01,1.381410002708435059e+00,4.063508808612823486e-01
1.505000000000000000e+02,1.399037957191467285e+00,4.397089779376983643e-01,1.388734221458435059e+00,4.599115550518035889e-01,1.392173051834106445e+00,4.558383226394653320e-01,1.398779749870300293e+00,4.416640400886535645e-01,1.391309857368469238e+00,4.168734550476074219e-01
1.505999999999999943e+02,1.395648837089538574e+00,4.505223929882049561e-01,1.377627611160278320e+00,4.704909622669219971e-01,1.382265329360961914e+00,4.664174020290374756e-01,1.394530296325683594e+00,4.524500668048858643e-01,1.397402167320251465e+00,4.276856184005737305e-01
1.507000000000000171e+02,1.387593746185302734e+00,4.611513614654541016e-01,1.363637089729309082e+00,4.814163446426391602e-01,1.369354963302612305e+00,4.771502315998077393e-01,1.385756731033325195e+00,4.630548655986785889e-01,1.399117946624755859e+00,4.385718405246734619e-01
1.508000000000000114e+02,1.376133799552917480e+00,4.717439115047454834e-01,1.346761703491210938e+00,4.928558766841888428e-01,1.353605747222900391e+00,4.883939921855926514e-01,1.373763918876647949e+00,4.736823439598083496e-01,1.396227836608886719e+00,4.493991434574127197e-01
1.509000000000000057e+02,1.361812353134155273e+00,4.827303886413574219e-01,1.326844453811645508e+00,5.048059821128845215e-01,1.334888935089111328e+00,5.001406073570251465e-01,1.358930468559265137e+00,4.847622513771057129e-01,1.388615012168884277e+00,4.600449800491333008e-01
1.510000000000000000e+02,1.344590067863464355e+00,4.942290782928466797e-01,1.303716778755187988e+00,5.177397727966308594e-01,1.312961220741271973e+00,5.126005411148071289e-01,1.341171979904174805e+00,4.963510632514953613e-01,1.377470016479492188e+00,4.706253409385681152e-01
1.510999999999999943e+02,1.324284791946411133e+00,5.062524676322937012e-01,1.277542114257812500e+00,5.321041345596313477e-01,1.287993311882019043e+00,5.263981819152832031e-01,1.320275545120239258e+00,5.085076093673706055e-01,1.363443851470947266e+00,4.815572798252105713e-01
1.512000000000000171e+02,1.300812959671020508e+00,5.193461179733276367e-01,1.248014807701110840e+00,5.480388402938842773e-01,1.259794354438781738e+00,5.417116880416870117e-01,1.296271562576293945e+00,5.218518972396850586e-01,1.346531152725219727e+00,4.930032491683959961e-01
1.513000000000000114e+02,1.274261832237243652e+00,5.338870882987976074e-01,1.215299844741821289e+00,5.650588274002075195e-01,1.228232622146606445e+00,5.584434270858764648e-01,1.269134044647216797e+00,5.366678833961486816e-01,1.326572418212890625e+00,5.049610137939453125e-01
1.514000000000000057e+02,1.244331955909729004e+00,5.500019788742065430e-01,1.179695963859558105e+00,5.825869441032409668e-01,1.193736910820007324e+00,5.757859945297241211e-01,1.238598108291625977e+00,5.530369877815246582e-01,1.303406834602355957e+00,5.179115533828735352e-01
1.515000000000000000e+02,1.211277246475219727e+00,5.670869350433349609e-01,1.141696453094482422e+00,5.997907519340515137e-01,1.156463384628295898e+00,5.934028625488281250e-01,1.205021739006042480e+00,5.702173113822937012e-01,1.277191877365112305e+00,5.322948098182678223e-01
1.515999999999999943e+02,1.175339341163635254e+00,5.846622586250305176e-01,1.103325009346008301e+00,6.141458153724670410e-01,1.118063688278198242e+00,6.090069413185119629e-01,1.168574929237365723e+00,5.878510475158691406e-01,1.247621417045593262e+00,5.482490658760070801e-01
1.517000000000000171e+02,1.137196183204650879e+00,6.016386151313781738e-01,1.065527558326721191e+00,6.252046227455139160e-01,1.079963803291320801e+00,6.213380694389343262e-01,1.130277395248413086e+00,6.043977141380310059e-01,1.214869618415832520e+00,5.652761459350585938e-01
1.518000000000000114e+02,1.098856091499328613e+00,6.156097650527954102e-01,1.028969168663024902e+00,6.329649686813354492e-01,1.042854070663452148e+00,6.303641796112060547e-01,1.092003583908081055e+00,6.177774667739868164e-01,1.179229974746704102e+00,5.828095078468322754e-01
1.519000000000000057e+02,1.061171054840087891e+00,6.262812018394470215e-01,9.944877028465270996e-01,6.373669505119323730e-01,1.007406949996948242e+00,6.360977888107299805e-01,1.054507613182067871e+00,6.278536319732666016e-01,1.141214251518249512e+00,5.999898910522460938e-01
1.520000000000000000e+02,1.024798870086669922e+00,6.336580514907836914e-01,9.631560444831848145e-01,6.382948160171508789e-01,9.748342037200927734e-01,6.383223533630371094e-01,1.018436193466186523e+00,6.346428394317626953e-01,1.102845907211303711e+00,6.143038272857666016e-01
1.520999999999999943e+02,9.906536936759948730e-01,6.376461386680603027e-01,9.349906444549560547e-01,6.361962556838989258e-01,9.454887509346008301e-01,6.373167037963867188e-01,9.848412275314331055e-01,6.379889249801635742e-01,1.065060257911682129e+00,6.253211498260498047e-01
1.522000000000000171e+02,9.597001075744628906e-01,6.381931900978088379e-01,9.087831377983093262e-01,6.320972442626953125e-01,9.186980724334716797e-01,6.338624954223632812e-01,9.544690251350402832e-01,6.379617452621459961e-01,1.028521537780761719e+00,6.330403685569763184e-01
1.523000000000000114e+02,9.318463802337646484e-01,6.357998847961425781e-01,8.839830756187438965e-01,6.265292167663574219e-01,8.933693766593933105e-01,6.288288235664367676e-01,9.270501732826232910e-01,6.351482868194580078e-01,9.940755367279052734e-01,6.373980641365051270e-01
1.524000000000000057e+02,9.058094024658203125e-01,6.315149664878845215e-01,8.604841828346252441e-01,6.197387576103210449e-01,8.693814873695373535e-01,6.224818825721740723e-01,9.012725353240966797e-01,6.305848956108093262e-01,9.627845287322998047e-01,6.382850408554077148e-01
1.525000000000000000e+02,8.811667561531066895e-01,6.257918477058410645e-01,8.381906151771545410e-01,6.119403243064880371e-01,8.466346859931945801e-01,6.150479316711425781e-01,8.768695592880249023e-01,6.246293783187866211e-01,9.346532225608825684e-01,6.361545324325561523e-01
1.525999999999999943e+02,8.578136563301086426e-01,6.188729405403137207e-01,8.172654509544372559e-01,6.031961441040039062e-01,8.251126408576965332e-01,6.066864132881164551e-01,8.537384271621704102e-01,6.175183057785034180e-01,9.084640145301818848e-01,6.320355534553527832e-01
1.527000000000000171e+02,8.356554508209228516e-01,6.109693050384521484e-01,7.981195449829101562e-01,5.934605598449707031e-01,8.052770495414733887e-01,5.973140597343444824e-01,8.317927122116088867e-01,6.094539761543273926e-01,8.836807608604431152e-01,6.264507770538330078e-01
1.528000000000000114e+02,8.149319887161254883e-01,6.021035313606262207e-01,7.807716727256774902e-01,5.828940868377685547e-01,7.872366309165954590e-01,5.870484113693237305e-01,8.113893866539001465e-01,6.004002094268798828e-01,8.601975440979003906e-01,6.196464300155639648e-01
1.529000000000000057e+02,7.959961891174316406e-01,5.922624468803405762e-01,7.652186751365661621e-01,5.716538429260253906e-01,7.709942460060119629e-01,5.760493278503417969e-01,7.927770614624023438e-01,5.904008150100708008e-01,8.379185795783996582e-01,6.118366718292236328e-01
1.530000000000000000e+02,7.788590192794799805e-01,5.816091299057006836e-01,7.514422535896301270e-01,5.598899126052856445e-01,7.565371990203857422e-01,5.644697546958923340e-01,7.759636044502258301e-01,5.796179175376892090e-01,8.170147538185119629e-01,6.030794382095336914e-01
1.530999999999999943e+02,7.635152935981750488e-01,5.703000426292419434e-01,7.394108772277832031e-01,5.477440357208251953e-01,7.438387274742126465e-01,5.524545907974243164e-01,7.609409093856811523e-01,5.682067871093750000e-01,7.978913187980651855e-01,5.933325290679931641e-01
1.532000000000000171e+02,7.499450445175170898e-01,5.584841966629028320e-01,7.290808558464050293e-01,5.353495478630065918e-01,7.328598499298095703e-01,5.401406884193420410e-01,7.476868033409118652e-01,5.563149452209472656e-01,7.805659770965576172e-01,5.827566385269165039e-01
1.533000000000000114e+02,7.381152510643005371e-01,5.463025569915771484e-01,7.203981280326843262e-01,5.228309035301208496e-01,7.235501408576965332e-01,5.276557803153991699e-01,7.361659407615661621e-01,5.440815687179565430e-01,7.650352716445922852e-01,5.715089440345764160e-01
1.534000000000000057e+02,7.279810905456542969e-01,5.338873863220214844e-01,7.132990956306457520e-01,5.103031396865844727e-01,7.158496379852294922e-01,5.151185393333435059e-01,7.263315320014953613e-01,5.316376090049743652e-01,7.512809038162231445e-01,5.597394704818725586e-01
1.535000000000000000e+02,7.194872498512268066e-01,5.213618278503417969e-01,7.077122330665588379e-01,4.978719949722290039e-01,7.096897363662719727e-01,5.026383996009826660e-01,7.181262969970703125e-01,5.191045999526977539e-01,7.392711043357849121e-01,5.475897192955017090e-01
1.535999999999999943e+02,7.125691175460815430e-01,5.088402032852172852e-01,7.035591602325439453e-01,4.856337904930114746e-01,7.049944996833801270e-01,4.903153479099273682e-01,7.114843726158142090e-01,5.065949559211730957e-01,7.289621233940124512e-01,5.351928472518920898e-01
1.537000000000000171e+02,7.071543335914611816e-01,4.964270591735839844e-01,7.007562518119812012e-01,4.736749231815338135e-01,7.016820907592773438e-01,4.782394170761108398e-01,7.063320875167846680e-01,4.942115843296051025e-01,7.202997207641601562e-01,5.226732492446899414e-01
1.538000000000000114e+02,7.031638026237487793e-01,4.842172861099243164e-01,6.989681124687194824e-01,4.622780382633209229e-01,6.995925903320312500e-01,4.665536582469940186e-01,7.025891542434692383e-01,4.820477366447448730e-01,7.132200598716735840e-01,5.101461410522460938e-01
1.539000000000000057e+02,7.005131840705871582e-01,4.722964167594909668e-01,6.976414322853088379e-01,4.518071711063385010e-01,6.981109976768493652e-01,4.557308256626129150e-01,7.001640796661376953e-01,4.701927304267883301e-01,7.076516747474670410e-01,4.977170228958129883e-01
1.540000000000000000e+02,6.987936496734619141e-01,4.610049724578857422e-01,6.966502666473388672e-01,4.422085881233215332e-01,6.969954371452331543e-01,4.458037614822387695e-01,6.985356211662292480e-01,4.590722322463989258e-01,7.035161256790161133e-01,4.854817986488342285e-01
1.540999999999999943e+02,6.975091099739074707e-01,4.506394565105438232e-01,6.959583759307861328e-01,4.334225356578826904e-01,6.961923241615295410e-01,4.367118775844573975e-01,6.973132491111755371e-01,4.488669335842132568e-01,7.007295489311218262e-01,4.735270142555236816e-01
1.542000000000000171e+02,6.965547204017639160e-01,4.411390125751495361e-01,6.955330967903137207e-01,4.253927767276763916e-01,6.956681013107299805e-01,4.283975064754486084e-01,6.964146494865417480e-01,4.395157992839813232e-01,6.989490985870361328e-01,4.621411263942718506e-01
1.543000000000000114e+02,6.958957314491271973e-01,4.324443936347961426e-01,6.953446269035339355e-01,4.180661439895629883e-01,6.953918933868408203e-01,4.208063185214996338e-01,6.958052515983581543e-01,4.309601485729217529e-01,6.976270079612731934e-01,4.516815543174743652e-01
1.544000000000000057e+02,6.954996585845947266e-01,4.244996309280395508e-01,6.953656673431396484e-01,4.113925993442535400e-01,6.953353285789489746e-01,4.138871729373931885e-01,6.954533457756042480e-01,4.231446683406829834e-01,6.966398954391479492e-01,4.420935213565826416e-01
1.545000000000000000e+02,6.953371167182922363e-01,4.172520041465759277e-01,6.955825686454772949e-01,4.053015410900115967e-01,6.954731345176696777e-01,4.075908064842224121e-01,6.953298449516296387e-01,4.160171449184417725e-01,6.959515810012817383e-01,4.333173334598541260e-01
1.545999999999999943e+02,6.953810453414916992e-01,4.106518030166625977e-01,6.960980296134948730e-01,3.995193839073181152e-01,6.958487629890441895e-01,4.017400741577148438e-01,6.954082250595092773e-01,4.095284640789031982e-01,6.955294013023376465e-01,4.252966642379760742e-01
1.547000000000000171e+02,6.956241130828857422e-01,4.046162664890289307e-01,6.970727443695068359e-01,3.937430381774902344e-01,6.966431736946105957e-01,3.959673345088958740e-01,6.956934928894042969e-01,4.035722315311431885e-01,6.953437924385070801e-01,4.179785251617431641e-01
1.548000000000000114e+02,6.961885094642639160e-01,3.988435566425323486e-01,6.985126733779907227e-01,3.879656195640563965e-01,6.979045867919921875e-01,3.901889324188232422e-01,6.963385939598083496e-01,3.978037536144256592e-01,6.953673362731933594e-01,4.113129079341888428e-01
1.549000000000000057e+02,6.972179412841796875e-01,3.930664956569671631e-01,7.004125118255615234e-01,3.821989893913269043e-01,6.996279954910278320e-01,3.844167590141296387e-01,6.974521279335021973e-01,3.920258581638336182e-01,6.955869197845458984e-01,4.052279591560363770e-01
1.550000000000000000e+02,6.987119913101196289e-01,3.872897326946258545e-01,7.027658224105834961e-01,3.764548003673553467e-01,7.018074989318847656e-01,3.786625862121582031e-01,6.990293264389038086e-01,3.862504065036773682e-01,6.961075663566589355e-01,3.994470536708831787e-01
1.550999999999999943e+02,7.006652355194091797e-01,3.815251588821411133e-01,7.056096196174621582e-01,3.706801831722259521e-01,7.044411897659301758e-01,3.729302287101745605e-01,7.010644078254699707e-01,3.804891705513000488e-01,6.970881819725036621e-01,3.936706483364105225e-01
1.552000000000000171e+02,7.030711770057678223e-01,3.757844269275665283e-01,7.091507911682128906e-01,3.646016120910644531e-01,7.077009081840515137e-01,3.669820129871368408e-01,7.035511732101440430e-01,3.747538924217224121e-01,6.985339522361755371e-01,3.878932893276214600e-01
1.553000000000000114e+02,7.059868574142456055e-01,3.699861764907836914e-01,7.135366797447204590e-01,3.582080304622650146e-01,7.117130160331726074e-01,3.606937825679779053e-01,7.065847516059875488e-01,3.689094483852386475e-01,7.004393935203552246e-01,3.821268379688262939e-01
1.554000000000000057e+02,7.096149921417236328e-01,3.638675510883331299e-01,7.191288471221923828e-01,3.516385555267333984e-01,7.168418169021606445e-01,3.541893064975738525e-01,7.103475928306579590e-01,3.627287447452545166e-01,7.027983665466308594e-01,3.763829767704010010e-01
1.555000000000000000e+02,7.141320705413818359e-01,3.574483394622802734e-01,7.260071635246276855e-01,3.450983762741088867e-01,7.231922745704650879e-01,3.475868403911590576e-01,7.150784134864807129e-01,3.562749326229095459e-01,7.056498527526855469e-01,3.706060945987701416e-01
1.555999999999999943e+02,7.198612689971923828e-01,3.508605062961578369e-01,7.344647049903869629e-01,3.388514518737792969e-01,7.309566140174865723e-01,3.412071764469146729e-01,7.210237979888916016e-01,3.496695756912231445e-01,7.092003822326660156e-01,3.645232319831848145e-01
1.557000000000000171e+02,7.269059419631958008e-01,3.443493247032165527e-01,7.453070282936096191e-01,3.330925703048706055e-01,7.408413290977478027e-01,3.352455496788024902e-01,7.283239960670471191e-01,3.432039916515350342e-01,7.136000990867614746e-01,3.581268489360809326e-01
1.558000000000000114e+02,7.356069684028625488e-01,3.381499946117401123e-01,7.584614157676696777e-01,3.278765976428985596e-01,7.531495690345764160e-01,3.298206031322479248e-01,7.374268174171447754e-01,3.370841145515441895e-01,7.192066907882690430e-01,3.515551388263702393e-01
1.559000000000000057e+02,7.467389106750488281e-01,3.324546217918395996e-01,7.737018465995788574e-01,3.232266306877136230e-01,7.675936818122863770e-01,3.249466717243194580e-01,7.489948868751525879e-01,3.314864337444305420e-01,7.261028885841369629e-01,3.450180590152740479e-01
1.560000000000000000e+02,7.601402997970581055e-01,3.273022770881652832e-01,7.909640669822692871e-01,3.191931247711181641e-01,7.840863466262817383e-01,3.206701874732971191e-01,7.627750039100646973e-01,3.264332115650177002e-01,7.345861196517944336e-01,3.387761116027832031e-01
1.560999999999999943e+02,7.756211757659912109e-01,3.227220177650451660e-01,8.101668953895568848e-01,3.158229291439056396e-01,8.025528788566589355e-01,3.170394003391265869e-01,7.786238193511962891e-01,3.219613432884216309e-01,7.454596757888793945e-01,3.330240547657012939e-01
1.562000000000000171e+02,7.931151390075683594e-01,3.187638521194458008e-01,8.312119841575622559e-01,3.131590187549591064e-01,8.229014873504638672e-01,3.140988349914550781e-01,7.964721918106079102e-01,3.181202411651611328e-01,7.586407065391540527e-01,3.278149068355560303e-01
1.563000000000000114e+02,8.125390410423278809e-01,3.154742419719696045e-01,8.538143634796142578e-01,3.111712932586669922e-01,8.449822068214416504e-01,3.118724822998046875e-01,8.162335753440856934e-01,3.149556815624237061e-01,7.739068865776062012e-01,3.231724500656127930e-01
1.564000000000000057e+02,8.337924480438232422e-01,3.128956854343414307e-01,8.774607777595520020e-01,3.097212016582489014e-01,8.682436347007751465e-01,3.102158308029174805e-01,8.378042578697204590e-01,3.125092685222625732e-01,7.911940217018127441e-01,3.191469609737396240e-01
1.565000000000000000e+02,8.565323352813720703e-01,3.109741508960723877e-01,9.020441770553588867e-01,3.088197708129882812e-01,8.924771547317504883e-01,3.091012239456176758e-01,8.607382178306579590e-01,3.106841146945953369e-01,8.104205727577209473e-01,3.157854080200195312e-01
1.565999999999999943e+02,8.802931308746337891e-01,3.095874488353729248e-01,9.274689555168151855e-01,3.084823787212371826e-01,9.175897240638732910e-01,3.085450530052185059e-01,8.846727013587951660e-01,3.093952834606170654e-01,8.314878940582275391e-01,3.131306767463684082e-01
1.567000000000000171e+02,9.049800038337707520e-01,3.087512850761413574e-01,9.536337256431579590e-01,3.087224066257476807e-01,9.434819817543029785e-01,3.085613548755645752e-01,9.095163345336914062e-01,3.086599409580230713e-01,8.541052937507629395e-01,3.111501038074493408e-01
1.568000000000000114e+02,9.304966330528259277e-01,3.084809184074401855e-01,9.804260730743408203e-01,3.095497488975524902e-01,9.700490236282348633e-01,3.091619610786437988e-01,9.351718425750732422e-01,3.084928989410400391e-01,8.777639269828796387e-01,3.097068071365356445e-01
1.569000000000000057e+02,9.567410349845886230e-01,3.087892532348632812e-01,1.007683396339416504e+00,3.109658360481262207e-01,9.971465468406677246e-01,3.103514909744262695e-01,9.615360498428344727e-01,3.089066445827484131e-01,9.023583531379699707e-01,3.088123500347137451e-01
1.570000000000000000e+02,9.835968017578125000e-01,3.096856474876403809e-01,1.035259962081909180e+00,3.129709661006927490e-01,1.024616599082946777e+00,3.121299147605895996e-01,9.884845614433288574e-01,3.099091351032257080e-01,9.277929663658142090e-01,3.084821105003356934e-01
1.570999999999999943e+02,1.010898709297180176e+00,3.111706972122192383e-01,1.063014149665832520e+00,3.155634403228759766e-01,1.052319407463073730e+00,3.144966959953308105e-01,1.015851259231567383e+00,3.115002512931823730e-01,9.539663195610046387e-01,3.087294101715087891e-01
1.572000000000000171e+02,1.038503289222717285e+00,3.132447302341461182e-01,1.090802073478698730e+00,3.187384605407714844e-01,1.080111265182495117e+00,3.174482285976409912e-01,1.043495535850524902e+00,3.136801719665527344e-01,9.807655215263366699e-01,3.095642030239105225e-01
1.573000000000000114e+02,1.066268920898437500e+00,3.159057497978210449e-01,1.118476271629333496e+00,3.224879503250122070e-01,1.107846498489379883e+00,3.209777474403381348e-01,1.071275115013122559e+00,3.164463937282562256e-01,1.008027791976928711e+00,3.109876513481140137e-01
1.574000000000000057e+02,1.094050645828247070e+00,3.191484808921813965e-01,1.145888566970825195e+00,3.268008232116699219e-01,1.135377168655395508e+00,3.250752687454223633e-01,1.099044561386108398e+00,3.197930753231048584e-01,1.035607576370239258e+00,3.130001425743103027e-01
1.575000000000000000e+02,1.121701836585998535e+00,3.229646086692810059e-01,1.172889471054077148e+00,3.316627144813537598e-01,1.162554025650024414e+00,3.297276794910430908e-01,1.126656413078308105e+00,3.237113356590270996e-01,1.063363075256347656e+00,3.156000077724456787e-01
1.575999999999999943e+02,1.149073481559753418e+00,3.273425698280334473e-01,1.199329853057861328e+00,3.370561599731445312e-01,1.189227819442749023e+00,3.349187672138214111e-01,1.153962016105651855e+00,3.281889855861663818e-01,1.091150045394897461e+00,3.187822103500366211e-01
1.577000000000000171e+02,1.176016330718994141e+00,3.322676420211791992e-01,1.225060939788818359e+00,3.429606854915618896e-01,1.215249419212341309e+00,3.406291604042053223e-01,1.180812001228332520e+00,3.332107961177825928e-01,1.118821978569030762e+00,3.225388526916503906e-01
1.578000000000000114e+02,1.202381253242492676e+00,3.377220928668975830e-01,1.249935388565063477e+00,3.493527472019195557e-01,1.240470767021179199e+00,3.468364775180816650e-01,1.207056999206542969e+00,3.387584090232849121e-01,1.146230101585388184e+00,3.268587291240692139e-01
1.579000000000000057e+02,1.228019237518310547e+00,3.436850011348724365e-01,1.273808479309082031e+00,3.562057912349700928e-01,1.264745950698852539e+00,3.535152971744537354e-01,1.232548832893371582e+00,3.448104262351989746e-01,1.173224806785583496e+00,3.317273855209350586e-01
1.580000000000000000e+02,1.252783775329589844e+00,3.501323759555816650e-01,1.296538352966308594e+00,3.634904325008392334e-01,1.287932276725769043e+00,3.606374263763427734e-01,1.257140517234802246e+00,3.513423204421997070e-01,1.199657201766967773e+00,3.371274471282958984e-01
1.580999999999999943e+02,1.276530146598815918e+00,3.570374548435211182e-01,1.317978739738464355e+00,3.711831569671630859e-01,1.309890270233154297e+00,3.681717813014984131e-01,1.280688405036926270e+00,3.583267629146575928e-01,1.225378036499023438e+00,3.430382013320922852e-01
1.582000000000000171e+02,1.299116849899291992e+00,3.643705844879150391e-01,1.337737560272216797e+00,3.794784545898437500e-01,1.330355882644653320e+00,3.762043416500091553e-01,1.303051829338073730e+00,3.657335638999938965e-01,1.250240683555603027e+00,3.494361340999603271e-01
1.583000000000000114e+02,1.320386648178100586e+00,3.721188902854919434e-01,1.355489015579223633e+00,3.884376585483551025e-01,1.348907232284545898e+00,3.849131762981414795e-01,1.324046015739440918e+00,3.735762238502502441e-01,1.274100184440612793e+00,3.562947213649749756e-01
1.584000000000000057e+02,1.339922189712524414e+00,3.804940581321716309e-01,1.370837330818176270e+00,3.980177342891693115e-01,1.365245938301086426e+00,3.942595124244689941e-01,1.343232393264770508e+00,3.820733129978179932e-01,1.296814799308776855e+00,3.635845780372619629e-01
1.585000000000000000e+02,1.357420563697814941e+00,3.895280361175537109e-01,1.383393287658691406e+00,4.081622660160064697e-01,1.378905177116394043e+00,4.041948914527893066e-01,1.360327243804931641e+00,3.912214636802673340e-01,1.318237304687500000e+00,3.712829649448394775e-01
1.585999999999999943e+02,1.372454047203063965e+00,3.991776406764984131e-01,1.392673850059509277e+00,4.187506139278411865e-01,1.389524221420288086e+00,4.146317839622497559e-01,1.374870538711547852e+00,4.009763598442077637e-01,1.337972283363342285e+00,3.795868158340454102e-01
1.587000000000000171e+02,1.384660720825195312e+00,4.093823730945587158e-01,1.398023962974548340e+00,4.295878410339355469e-01,1.396478295326232910e+00,4.254033565521240234e-01,1.386522173881530762e+00,4.112696647644042969e-01,1.355697035789489746e+00,3.885540068149566650e-01
1.588000000000000114e+02,1.393520951271057129e+00,4.200126826763153076e-01,1.398956418037414551e+00,4.404732584953308105e-01,1.399128198623657227e+00,4.362854361534118652e-01,1.394715785980224609e+00,4.219582676887512207e-01,1.371011614799499512e+00,3.981415629386901855e-01
1.589000000000000057e+02,1.398361563682556152e+00,4.308620393276214600e-01,1.395231485366821289e+00,4.512765109539031982e-01,1.397230625152587891e+00,4.471361041069030762e-01,1.398768067359924316e+00,4.328231811523437500e-01,1.383530616760253906e+00,4.082926809787750244e-01
1.590000000000000000e+02,1.398764610290527344e+00,4.417445957660675049e-01,1.386888265609741211e+00,4.618950486183166504e-01,1.390561819076538086e+00,4.578220844268798828e-01,1.398347854614257812e+00,4.436980783939361572e-01,1.392766475677490234e+00,4.188855588436126709e-01
1.590999999999999943e+02,1.394479513168334961e+00,4.525293409824371338e-01,1.375219106674194336e+00,4.724992215633392334e-01,1.380061149597167969e+00,4.683956205844879150e-01,1.393200159072875977e+00,4.544508159160614014e-01,1.398061871528625488e+00,4.297242164611816406e-01
1.592000000000000171e+02,1.385677933692932129e+00,4.631332457065582275e-01,1.360698103904724121e+00,4.835223257541656494e-01,1.366624355316162109e+00,4.792175590991973877e-01,1.383736133575439453e+00,4.650375247001647949e-01,1.398938059806823730e+00,4.406094253063201904e-01
1.593000000000000114e+02,1.373663306236267090e+00,4.737624824047088623e-01,1.343266606330871582e+00,4.950562417507171631e-01,1.350328922271728516e+00,4.905569851398468018e-01,1.371198892593383789e+00,4.757201969623565674e-01,1.395153045654296875e+00,4.514107406139373779e-01
1.594000000000000057e+02,1.358808636665344238e+00,4.848462343215942383e-01,1.322730660438537598e+00,5.071284174919128418e-01,1.331040143966674805e+00,5.023965239524841309e-01,1.355827212333679199e+00,4.868968725204467773e-01,1.386760234832763672e+00,4.620276689529418945e-01
1.595000000000000000e+02,1.341027736663818359e+00,4.964387416839599609e-01,1.299051880836486816e+00,5.203195214271545410e-01,1.308516025543212891e+00,5.150765180587768555e-01,1.337505221366882324e+00,4.985789358615875244e-01,1.375053763389587402e+00,4.726341366767883301e-01
1.595999999999999943e+02,1.320106983184814453e+00,5.086013674736022949e-01,1.272272944450378418e+00,5.349674820899963379e-01,1.282966256141662598e+00,5.291475653648376465e-01,1.315999746322631836e+00,5.109035372734069824e-01,1.360497117042541504e+00,4.836636781692504883e-01
1.597000000000000171e+02,1.296080827713012695e+00,5.219559669494628906e-01,1.242104053497314453e+00,5.511862039566040039e-01,1.254126548767089844e+00,5.447609424591064453e-01,1.291431307792663574e+00,5.245133638381958008e-01,1.343028545379638672e+00,4.952038824558258057e-01
1.598000000000000114e+02,1.268919348716735840e+00,5.367832183837890625e-01,1.208845138549804688e+00,5.683088898658752441e-01,1.221990227699279785e+00,5.616545081138610840e-01,1.263671994209289551e+00,5.396208167076110840e-01,1.322450637817382812e+00,5.072852969169616699e-01
1.599000000000000057e+02,1.238359212875366211e+00,5.531615614891052246e-01,1.172707319259643555e+00,5.859094262123107910e-01,1.186954140663146973e+00,5.790889859199523926e-01,1.232524156570434570e+00,5.562173128128051758e-01,1.298734903335571289e+00,5.204938650131225586e-01
1.600000000000000000e+02,1.204761505126953125e+00,5.703457593917846680e-01,1.134492993354797363e+00,6.027306318283081055e-01,1.149280667304992676e+00,5.965701937675476074e-01,1.198405146598815918e+00,5.734943747520446777e-01,1.271915197372436523e+00,5.351608395576477051e-01
1.600999999999999943e+02,1.168294310569763184e+00,5.879810452461242676e-01,1.096175551414489746e+00,6.164710521697998047e-01,1.110879659652709961e+00,6.115704178810119629e-01,1.161449551582336426e+00,5.911497473716735840e-01,1.241703987121582031e+00,5.513972640037536621e-01
1.602000000000000171e+02,1.129993200302124023e+00,6.045069098472595215e-01,1.058561444282531738e+00,6.269097924232482910e-01,1.072914600372314453e+00,6.232823133468627930e-01,1.123075485229492188e+00,6.071550250053405762e-01,1.208409070968627930e+00,5.685265064239501953e-01
1.603000000000000114e+02,1.091722846031188965e+00,6.178622841835021973e-01,1.022304296493530273e+00,6.340567469596862793e-01,1.036061882972717285e+00,6.316912770271301270e-01,1.084895730018615723e+00,6.199170351028442383e-01,1.172235965728759766e+00,5.861312747001647949e-01
1.604000000000000057e+02,1.054235339164733887e+00,6.279139518737792969e-01,9.883684515953063965e-01,6.377949118614196777e-01,1.001057386398315430e+00,6.367829442024230957e-01,1.047619462013244629e+00,6.293739080429077148e-01,1.134010076522827148e+00,6.029232144355773926e-01
1.605000000000000000e+02,1.018177032470703125e+00,6.346789598464965820e-01,9.576420783996582031e-01,6.381155848503112793e-01,9.690883755683898926e-01,6.383677721023559570e-01,1.011894941329956055e+00,6.355469822883605957e-01,1.095697522163391113e+00,6.166222691535949707e-01
1.605999999999999943e+02,9.846057891845703125e-01,6.379987001419067383e-01,9.299660325050354004e-01,6.355524063110351562e-01,9.403432607650756836e-01,6.368080973625183105e-01,9.789022803306579590e-01,6.382263898849487305e-01,1.058096528053283691e+00,6.270195245742797852e-01
1.607000000000000171e+02,9.542574286460876465e-01,6.379483342170715332e-01,9.040308594703674316e-01,6.311576366424560547e-01,9.138441681861877441e-01,6.330315470695495605e-01,9.491353631019592285e-01,6.376169323921203613e-01,1.021860241889953613e+00,6.341254115104675293e-01
1.608000000000000114e+02,9.268548488616943359e-01,6.351188421249389648e-01,8.794823288917541504e-01,6.253426671028137207e-01,8.887748122215270996e-01,6.277329921722412109e-01,9.221093654632568359e-01,6.344099044799804688e-01,9.879631400108337402e-01,6.378185749053955078e-01
1.609000000000000057e+02,9.010877013206481934e-01,6.305444240570068359e-01,8.562162518501281738e-01,6.183477640151977539e-01,8.650267720222473145e-01,6.211658716201782227e-01,8.965978026390075684e-01,6.295660734176635742e-01,9.572773575782775879e-01,6.380991935729980469e-01
1.610000000000000000e+02,8.766945600509643555e-01,6.245796084403991699e-01,8.341389298439025879e-01,6.103820800781250000e-01,8.425023555755615234e-01,6.135509610176086426e-01,8.724407553672790527e-01,6.233770251274108887e-01,9.296310544013977051e-01,6.355069875717163086e-01
1.610999999999999943e+02,8.535723090171813965e-01,6.174609661102294922e-01,8.135403394699096680e-01,6.014420986175537109e-01,8.212587833404541016e-01,6.050064563751220703e-01,8.495372533798217773e-01,6.160731911659240723e-01,9.037141203880310059e-01,6.310927867889404297e-01
1.612000000000000171e+02,8.316359519958496094e-01,6.093900203704833984e-01,7.947309613227844238e-01,5.915384888648986816e-01,8.017585873603820801e-01,5.954541563987731934e-01,8.278337121009826660e-01,6.078358292579650879e-01,8.791823983192443848e-01,6.252616047859191895e-01
1.613000000000000114e+02,8.112457394599914551e-01,6.003286838531494141e-01,7.777203321456909180e-01,5.808339118957519531e-01,7.840554118156433105e-01,5.850390791893005371e-01,8.077647686004638672e-01,5.985922217369079590e-01,8.559319376945495605e-01,6.182533502578735352e-01
1.614000000000000057e+02,7.926467657089233398e-01,5.903230905532836914e-01,7.625020742416381836e-01,5.694842934608459473e-01,7.681488990783691406e-01,5.739197731018066406e-01,7.894896268844604492e-01,5.884340405464172363e-01,8.338689804077148438e-01,6.102764606475830078e-01
1.615000000000000000e+02,7.758465409278869629e-01,5.795350670814514160e-01,7.490554451942443848e-01,5.576381087303161621e-01,7.540236115455627441e-01,5.622477531433105469e-01,7.730128765106201172e-01,5.775219798088073730e-01,8.132928013801574707e-01,6.013232469558715820e-01
1.615999999999999943e+02,7.608370184898376465e-01,5.681197643280029297e-01,7.373465299606323242e-01,5.454357266426086426e-01,7.416506409645080566e-01,5.501663684844970703e-01,7.583238482475280762e-01,5.660098195075988770e-01,7.945060729980468750e-01,5.914086103439331055e-01
1.617000000000000171e+02,7.475959062576293945e-01,5.562248229980468750e-01,7.273297905921936035e-01,5.330086350440979004e-01,7.309885025024414062e-01,5.378108024597167969e-01,7.453976869583129883e-01,5.540435910224914551e-01,7.775178551673889160e-01,5.806950330734252930e-01
1.618000000000000114e+02,7.360877394676208496e-01,5.439894795417785645e-01,7.189490199089050293e-01,5.204796791076660156e-01,7.219852209091186523e-01,5.253072977066040039e-01,7.341967821121215820e-01,5.417611598968505859e-01,7.623221278190612793e-01,5.693382620811462402e-01
1.619000000000000057e+02,7.262656092643737793e-01,5.315444469451904297e-01,7.121391296386718750e-01,5.079624056816101074e-01,7.145788669586181641e-01,5.127726793289184570e-01,7.246723175048828125e-01,5.292915701866149902e-01,7.488976120948791504e-01,5.574868917465209961e-01
1.620000000000000000e+02,7.180722355842590332e-01,5.190113186836242676e-01,7.068271040916442871e-01,4.955604672431945801e-01,7.086994647979736328e-01,5.003147125244140625e-01,7.167654037475585938e-01,5.167547464370727539e-01,7.372103333473205566e-01,5.452808737754821777e-01
1.620999999999999943e+02,7.114415168762207031e-01,5.065022706985473633e-01,7.029337286949157715e-01,4.833682775497436523e-01,7.042698264122009277e-01,4.880312085151672363e-01,7.104084491729736328e-01,5.042614340782165527e-01,7.272144556045532227e-01,5.328519344329833984e-01
1.622000000000000171e+02,7.062998414039611816e-01,4.941202402114868164e-01,7.003741264343261719e-01,4.714706242084503174e-01,7.012070417404174805e-01,4.760107696056365967e-01,7.055265307426452637e-01,4.919124543666839600e-01,7.188538312911987305e-01,5.203225612640380859e-01
1.623000000000000114e+02,7.025671005249023438e-01,4.819583594799041748e-01,6.986910104751586914e-01,4.602461457252502441e-01,6.992786526679992676e-01,4.644543826580047607e-01,7.020383477210998535e-01,4.797993898391723633e-01,7.120631337165832520e-01,5.078059434890747070e-01
1.624000000000000057e+02,7.001509666442871094e-01,4.701064229011535645e-01,6.974310874938964844e-01,4.499434828758239746e-01,6.978754997253417969e-01,4.538039565086364746e-01,6.998203992843627930e-01,4.680365025997161865e-01,7.067695260047912598e-01,4.954060316085815430e-01
1.625000000000000000e+02,6.985262036323547363e-01,4.589930474758148193e-01,6.964985728263854980e-01,4.405016303062438965e-01,6.968212723731994629e-01,4.440379142761230469e-01,6.982805132865905762e-01,4.570920765399932861e-01,7.028933167457580566e-01,4.832170605659484863e-01
1.625999999999999943e+02,6.973063945770263672e-01,4.487943351268768311e-01,6.958589553833007812e-01,4.318615198135375977e-01,6.960728764533996582e-01,4.350959956645965576e-01,6.971216201782226562e-01,4.470514655113220215e-01,7.003499865531921387e-01,4.713236391544342041e-01
1.627000000000000171e+02,6.964099407196044922e-01,4.394494295120239258e-01,6.954801678657531738e-01,4.239674210548400879e-01,6.955974102020263672e-01,4.269211590290069580e-01,6.962797045707702637e-01,4.378537833690643311e-01,6.986733078956604004e-01,4.601111114025115967e-01
1.628000000000000114e+02,6.958025693893432617e-01,4.308995008468627930e-01,6.953330039978027344e-01,4.167668819427490234e-01,6.953644156455993652e-01,4.194597601890563965e-01,6.957209110260009766e-01,4.294410049915313721e-01,6.974176168441772461e-01,4.498196244239807129e-01
1.629000000000000057e+02,6.954524517059326172e-01,4.230893552303314209e-01,6.953904032707214355e-01,4.102104008197784424e-01,6.953461170196533203e-01,4.126610457897186279e-01,6.954139471054077148e-01,4.217583239078521729e-01,6.964890360832214355e-01,4.403882324695587158e-01
1.630000000000000000e+02,6.953306198120117188e-01,4.159667491912841797e-01,6.956496834754943848e-01,4.042067527770996094e-01,6.955211758613586426e-01,4.064690768718719482e-01,6.953303217887878418e-01,4.147541522979736328e-01,6.958529949188232422e-01,4.317578375339508057e-01
1.630999999999999943e+02,6.954104900360107422e-01,4.094826281070709229e-01,6.962445974349975586e-01,3.984372317790985107e-01,6.959609985351562500e-01,4.006589651107788086e-01,6.954436302185058594e-01,4.083799719810485840e-01,6.954773664474487305e-01,4.238728582859039307e-01
1.632000000000000171e+02,6.956975460052490234e-01,4.035295546054840088e-01,6.973068714141845703e-01,3.926598131656646729e-01,6.968432664871215820e-01,3.948842585086822510e-01,6.957787871360778809e-01,4.024928808212280273e-01,6.953328847885131836e-01,4.166807234287261963e-01
1.633000000000000114e+02,6.963461637496948242e-01,3.977610468864440918e-01,6.988334655761718750e-01,3.868834972381591797e-01,6.981917619705200195e-01,3.891061544418334961e-01,6.965119242668151855e-01,3.967218399047851562e-01,6.953927874565124512e-01,4.101320803165435791e-01
1.634000000000000057e+02,6.974629163742065430e-01,3.919831514358520508e-01,7.008187174797058105e-01,3.811201453208923340e-01,7.000011801719665527e-01,3.833364844322204590e-01,6.977127194404602051e-01,3.909434974193572998e-01,6.956549882888793945e-01,4.041339755058288574e-01
1.635000000000000000e+02,6.990433931350708008e-01,3.862078189849853516e-01,7.032563090324401855e-01,3.753814101219177246e-01,7.022654414176940918e-01,3.775869011878967285e-01,6.993761658668518066e-01,3.851698040962219238e-01,6.962555646896362305e-01,3.983647823333740234e-01
1.635999999999999943e+02,7.010819315910339355e-01,3.804467916488647461e-01,7.062167525291442871e-01,3.695666193962097168e-01,7.049965858459472656e-01,3.718406856060028076e-01,7.014965415000915527e-01,3.794126212596893311e-01,6.973236799240112305e-01,3.925872445106506348e-01
1.637000000000000171e+02,7.035720348358154297e-01,3.747117817401885986e-01,7.098974585533142090e-01,3.634237647056579590e-01,7.083925604820251465e-01,3.658292889595031738e-01,7.040675282478332520e-01,3.736825287342071533e-01,6.988560557365417480e-01,3.868110775947570801e-01
1.638000000000000114e+02,7.066106200218200684e-01,3.688651919364929199e-01,7.144965529441833496e-01,3.569903671741485596e-01,7.125757932662963867e-01,3.594858348369598389e-01,7.072330117225646973e-01,3.677780330181121826e-01,7.008471488952636719e-01,3.810479640960693359e-01
1.639000000000000057e+02,7.103791236877441406e-01,3.626819550991058350e-01,7.203091979026794434e-01,3.503940403461456299e-01,7.179336547851562500e-01,3.529505729675292969e-01,7.111375927925109863e-01,3.615322709083557129e-01,7.032902836799621582e-01,3.753096759319305420e-01
1.640000000000000000e+02,7.151190638542175293e-01,3.562269508838653564e-01,7.274537086486816406e-01,3.439005017280578613e-01,7.245362401008605957e-01,3.463702797889709473e-01,7.161033749580383301e-01,3.550483882427215576e-01,7.062590122222900391e-01,3.694916665554046631e-01
1.640999999999999943e+02,7.210736274719238281e-01,3.496212363243103027e-01,7.363076806068420410e-01,3.377313017845153809e-01,7.326177954673767090e-01,3.400507867336273193e-01,7.222840189933776855e-01,3.484394550323486328e-01,7.099489569664001465e-01,3.633444905281066895e-01
1.642000000000000171e+02,7.283841967582702637e-01,3.431576192378997803e-01,7.476116418838500977e-01,3.320740759372711182e-01,7.429693937301635742e-01,3.341866731643676758e-01,7.298495769500732422e-01,3.420225977897644043e-01,7.145630717277526855e-01,3.569086790084838867e-01
1.643000000000000114e+02,7.375042438507080078e-01,3.370412290096282959e-01,7.611611485481262207e-01,3.269602358341217041e-01,7.556965947151184082e-01,3.288635313510894775e-01,7.394085526466369629e-01,3.359943330287933350e-01,7.203907370567321777e-01,3.503111600875854492e-01
1.644000000000000057e+02,7.490896582603454590e-01,3.314476609230041504e-01,7.767860293388366699e-01,3.224221169948577881e-01,7.705296277999877930e-01,3.240976929664611816e-01,7.514172792434692383e-01,3.304984569549560547e-01,7.275530695915222168e-01,3.438208699226379395e-01
1.645000000000000000e+02,7.628850340843200684e-01,3.263986110687255859e-01,7.944189310073852539e-01,3.185094892978668213e-01,7.873985767364501953e-01,3.199385702610015869e-01,7.655892372131347656e-01,3.255502581596374512e-01,7.364343404769897461e-01,3.376570343971252441e-01
1.645999999999999943e+02,7.787488102912902832e-01,3.219311833381652832e-01,8.139751553535461426e-01,3.152686059474945068e-01,8.062254190444946289e-01,3.164338767528533936e-01,7.818183898925781250e-01,3.211928904056549072e-01,7.477685213088989258e-01,3.320066332817077637e-01
1.647000000000000171e+02,7.966114878654479980e-01,3.180948495864868164e-01,8.353531956672668457e-01,3.127416372299194336e-01,8.269152045249938965e-01,3.136273324489593506e-01,8.000320792198181152e-01,3.174751400947570801e-01,7.613444328308105469e-01,3.268996775150299072e-01
1.648000000000000114e+02,8.163865208625793457e-01,3.149353861808776855e-01,8.581717610359191895e-01,3.108586072921752930e-01,8.492633104324340820e-01,3.115211129188537598e-01,8.201407194137573242e-01,3.144420981407165527e-01,7.769948840141296387e-01,3.223690688610076904e-01
1.649000000000000057e+02,8.379697799682617188e-01,3.124943077564239502e-01,8.820008039474487305e-01,3.095101118087768555e-01,8.727139234542846680e-01,3.099647164344787598e-01,8.420208692550659180e-01,3.121279478073120117e-01,7.946522831916809082e-01,3.184645771980285645e-01
1.650000000000000000e+02,8.609114885330200195e-01,3.106730282306671143e-01,9.067493677139282227e-01,3.087132275104522705e-01,8.971196413040161133e-01,3.089535832405090332e-01,8.651489019393920898e-01,3.104018568992614746e-01,8.142319917678833008e-01,3.152323365211486816e-01
1.650999999999999943e+02,8.848528861999511719e-01,3.093882799148559570e-01,9.323206543922424316e-01,3.084832131862640381e-01,9.223860502243041992e-01,3.085037171840667725e-01,8.892607092857360840e-01,3.092155456542968750e-01,8.356322050094604492e-01,3.127144873142242432e-01
1.652000000000000171e+02,9.097027182579040527e-01,3.086570799350738525e-01,9.586123228073120117e-01,3.088326454162597656e-01,9.484128952026367188e-01,3.086288273334503174e-01,9.142639040946960449e-01,3.085856735706329346e-01,8.584643006324768066e-01,3.108381927013397217e-01
1.653000000000000114e+02,9.353638291358947754e-01,3.084943294525146484e-01,9.855051040649414062e-01,3.097704946994781494e-01,9.750928878784179688e-01,3.093398213386535645e-01,9.400600790977478027e-01,3.085265159606933594e-01,8.823054432868957520e-01,3.094964921474456787e-01
1.654000000000000057e+02,9.617328643798828125e-01,3.089124262332916260e-01,1.012832880020141602e+00,3.112969696521759033e-01,1.002270817756652832e+00,3.106396198272705078e-01,9.665451645851135254e-01,3.090502023696899414e-01,9.070649743080139160e-01,3.087067008018493652e-01
1.655000000000000000e+02,9.886850118637084961e-01,3.099192082881927490e-01,1.040453672409057617e+00,3.134123980998992920e-01,1.029795527458190918e+00,3.125284314155578613e-01,9.935836195945739746e-01,3.101629614830017090e-01,9.326460361480712891e-01,3.084838092327117920e-01
1.655999999999999943e+02,1.016054272651672363e+00,3.115146160125732422e-01,1.068225145339965820e+00,3.161145448684692383e-01,1.057526230812072754e+00,3.150052130222320557e-01,1.021012902259826660e+00,3.118644356727600098e-01,9.589461684226989746e-01,3.088406622409820557e-01
1.657000000000000171e+02,1.043699860572814941e+00,3.136989474296569824e-01,1.096002936363220215e+00,3.193979561328887939e-01,1.085319161415100098e+00,3.180657327175140381e-01,1.048693299293518066e+00,3.141544759273529053e-01,9.858453273773193359e-01,3.097858726978302002e-01
1.658000000000000114e+02,1.071479797363281250e+00,3.164694905281066895e-01,1.123639345169067383e+00,3.232540190219879150e-01,1.113027334213256836e+00,3.217025995254516602e-01,1.076481819152832031e+00,3.170300126075744629e-01,1.013177633285522461e+00,3.113197386264801025e-01
1.659000000000000057e+02,1.099248409271240234e+00,3.198204636573791504e-01,1.150985956192016602e+00,3.276709914207458496e-01,1.140503048896789551e+00,3.259053230285644531e-01,1.104232907295227051e+00,3.204845786094665527e-01,1.040801167488098145e+00,3.134425878524780273e-01
1.660000000000000000e+02,1.126858353614807129e+00,3.237428367137908936e-01,1.177893280982971191e+00,3.326339721679687500e-01,1.167597055435180664e+00,3.306600451469421387e-01,1.131798624992370605e+00,3.245086371898651123e-01,1.068573713302612305e+00,3.161520659923553467e-01
1.660999999999999943e+02,1.154160976409912109e+00,3.282245993614196777e-01,1.204211831092834473e+00,3.381248712539672852e-01,1.194159984588623047e+00,3.359500467777252197e-01,1.159030199050903320e+00,3.290894627571105957e-01,1.096350669860839844e+00,3.194427192211151123e-01
1.662000000000000171e+02,1.181007027626037598e+00,3.332503437995910645e-01,1.229793429374694824e+00,3.441226482391357422e-01,1.220042705535888672e+00,3.417554199695587158e-01,1.185777902603149414e+00,3.342112600803375244e-01,1.123984456062316895e+00,3.233058750629425049e-01
1.663000000000000114e+02,1.207246899604797363e+00,3.388017714023590088e-01,1.254491209983825684e+00,3.506031930446624756e-01,1.245097756385803223e+00,3.480531871318817139e-01,1.211892843246459961e+00,3.398550450801849365e-01,1.151326417922973633e+00,3.277297914028167725e-01
1.664000000000000057e+02,1.232732295989990234e+00,3.448573946952819824e-01,1.278160572052001953e+00,3.575393855571746826e-01,1.269179940223693848e+00,3.548173904418945312e-01,1.237226963043212891e+00,3.459988236427307129e-01,1.178227186203002930e+00,3.326994776725769043e-01
1.665000000000000000e+02,1.257316708564758301e+00,3.513926863670349121e-01,1.300660610198974609e+00,3.649014532566070557e-01,1.292146563529968262e+00,3.620192408561706543e-01,1.261633992195129395e+00,3.526175618171691895e-01,1.204537510871887207e+00,3.381969034671783447e-01
1.665999999999999943e+02,1.280856370925903320e+00,3.583803474903106689e-01,1.321824550628662109e+00,3.726857006549835205e-01,1.313859224319458008e+00,3.696271777153015137e-01,1.284970641136169434e+00,3.596835136413574219e-01,1.230109095573425293e+00,3.442009091377258301e-01
1.667000000000000171e+02,1.303210258483886719e+00,3.657901585102081299e-01,1.341224670410156250e+00,3.811087012290954590e-01,1.333986997604370117e+00,3.777862489223480225e-01,1.307096838951110840e+00,3.671658635139465332e-01,1.254794716835021973e+00,3.506873548030853271e-01
1.668000000000000114e+02,1.324192404747009277e+00,3.736367821693420410e-01,1.358567476272583008e+00,3.901875019073486328e-01,1.352152943611145020e+00,3.866178393363952637e-01,1.327785849571228027e+00,3.751168847084045410e-01,1.278450369834899902e+00,3.576291799545288086e-01
1.669000000000000057e+02,1.343364238739013672e+00,3.821388185024261475e-01,1.373410224914550781e+00,3.998784720897674561e-01,1.368019580841064453e+00,3.960789144039154053e-01,1.346600890159606934e+00,3.837392330169677734e-01,1.300934910774230957e+00,3.649963736534118652e-01
1.670000000000000000e+02,1.360441803932189941e+00,3.912915587425231934e-01,1.385402560234069824e+00,4.101185202598571777e-01,1.381146550178527832e+00,4.061176180839538574e-01,1.363256692886352539e+00,3.930046558380126953e-01,1.322079896926879883e+00,3.727870583534240723e-01
1.670999999999999943e+02,1.374964594841003418e+00,4.010506868362426758e-01,1.394005179405212402e+00,4.207725524902343750e-01,1.391125082969665527e+00,4.166313111782073975e-01,1.377281904220581055e+00,4.028666913509368896e-01,1.341455817222595215e+00,3.812186121940612793e-01
1.672000000000000171e+02,1.386592864990234375e+00,4.113474786281585693e-01,1.398538112640380859e+00,4.316285848617553711e-01,1.397312402725219727e+00,4.274397492408752441e-01,1.388333201408386230e+00,4.132466316223144531e-01,1.358770608901977539e+00,3.903053402900695801e-01
1.673000000000000114e+02,1.394758582115173340e+00,4.220382571220397949e-01,1.398620605468750000e+00,4.425086379051208496e-01,1.399129033088684082e+00,4.383258223533630371e-01,1.395805716514587402e+00,4.239871203899383545e-01,1.373579382896423340e+00,4.000036716461181641e-01
1.674000000000000057e+02,1.398778200149536133e+00,4.329036474227905273e-01,1.393998861312866211e+00,4.532814323902130127e-01,1.396346092224121094e+00,4.491559267044067383e-01,1.399033188819885254e+00,4.348636567592620850e-01,1.385533332824707031e+00,4.102498590946197510e-01
1.675000000000000000e+02,1.398324012756347656e+00,4.437779486179351807e-01,1.384930610656738281e+00,4.638776779174804688e-01,1.388830542564392090e+00,4.598055183887481689e-01,1.397745847702026367e+00,4.457258880138397217e-01,1.394090056419372559e+00,4.209080636501312256e-01
1.675999999999999943e+02,1.393141031265258789e+00,4.545291662216186523e-01,1.372710466384887695e+00,4.745254814624786377e-01,1.377754211425781250e+00,4.703840911388397217e-01,1.391699433326721191e+00,4.564403891563415527e-01,1.398568272590637207e+00,4.317651987075805664e-01
1.677000000000000171e+02,1.383651852607727051e+00,4.651153981685638428e-01,1.357654213905334473e+00,4.856456220149993896e-01,1.363791942596435547e+00,4.813042879104614258e-01,1.381605625152587891e+00,4.670168161392211914e-01,1.398593425750732422e+00,4.426447749137878418e-01
1.678000000000000114e+02,1.371093630790710449e+00,4.758006036281585693e-01,1.339662671089172363e+00,4.972732067108154297e-01,1.346946120262145996e+00,4.927387833595275879e-01,1.368535041809082031e+00,4.777743220329284668e-01,1.393911480903625488e+00,4.534153640270233154e-01
1.679000000000000057e+02,1.355700612068176270e+00,4.869810342788696289e-01,1.318513035774230957e+00,5.094956755638122559e-01,1.327061772346496582e+00,5.046827793121337891e-01,1.352620959281921387e+00,4.890470206737518311e-01,1.384797692298889160e+00,4.640104770660400391e-01
1.680000000000000000e+02,1.337356686592102051e+00,4.986667037010192871e-01,1.294275999069213867e+00,5.229494571685791016e-01,1.303964257240295410e+00,5.176033973693847656e-01,1.333732008934020996e+00,5.008215308189392090e-01,1.372541189193725586e+00,4.746621549129486084e-01
1.680999999999999943e+02,1.315827250480651855e+00,5.109984874725341797e-01,1.266882061958312988e+00,5.378855466842651367e-01,1.277821421623229980e+00,5.319527983665466309e-01,1.311624169349670410e+00,5.133449435234069824e-01,1.357448935508728027e+00,4.857888221740722656e-01
1.682000000000000171e+02,1.291236519813537598e+00,5.246186852455139160e-01,1.236090421676635742e+00,5.543529391288757324e-01,1.248328685760498047e+00,5.478715896606445312e-01,1.286481261253356934e+00,5.272246599197387695e-01,1.339419364929199219e+00,4.974226653575897217e-01
1.683000000000000114e+02,1.263452887535095215e+00,5.397375226020812988e-01,1.202289104461669922e+00,5.715734958648681641e-01,1.215642571449279785e+00,5.648859739303588867e-01,1.258089780807495117e+00,5.426281690597534180e-01,1.318228840827941895e+00,5.096564888954162598e-01
1.684000000000000057e+02,1.232281208038330078e+00,5.563423633575439453e-01,1.165625214576721191e+00,5.892255902290344238e-01,1.180067300796508789e+00,5.824096798896789551e-01,1.226351857185363770e+00,5.594128966331481934e-01,1.293953776359558105e+00,5.231282114982604980e-01
1.685000000000000000e+02,1.198141336441040039e+00,5.736228823661804199e-01,1.127290487289428711e+00,6.055530905723571777e-01,1.142081856727600098e+00,5.996304750442504883e-01,1.191692590713500977e+00,5.767834186553955078e-01,1.266518115997314453e+00,5.380841493606567383e-01
1.685999999999999943e+02,1.161166310310363770e+00,5.912780165672302246e-01,1.089053034782409668e+00,6.186767220497131348e-01,1.103708028793334961e+00,6.140184998512268066e-01,1.154291272163391113e+00,5.943688750267028809e-01,1.235684394836425781e+00,5.545676350593566895e-01
1.687000000000000171e+02,1.122790694236755371e+00,6.072608232498168945e-01,1.051645874977111816e+00,6.284959912300109863e-01,1.065901398658752441e+00,6.251103878021240234e-01,1.115886569023132324e+00,6.097941994667053223e-01,1.201846241950988770e+00,5.717949867248535156e-01
1.688000000000000114e+02,1.084615349769592285e+00,6.199983954429626465e-01,1.015711069107055664e+00,6.350321769714355469e-01,1.029327511787414551e+00,6.329036951065063477e-01,1.077825307846069336e+00,6.219379305839538574e-01,1.165146589279174805e+00,5.894501805305480957e-01
1.689000000000000057e+02,1.047348380088806152e+00,6.294307708740234375e-01,9.823657870292663574e-01,6.381000280380249023e-01,9.948177933692932129e-01,6.373411417007446289e-01,1.040791511535644531e+00,6.307769417762756348e-01,1.126806616783142090e+00,6.057412028312683105e-01
1.690000000000000000e+02,1.011639356613159180e+00,6.355791091918945312e-01,9.522446990013122559e-01,6.378296017646789551e-01,9.634537696838378906e-01,6.383019089698791504e-01,1.005472064018249512e+00,6.363180875778198242e-01,1.088574647903442383e+00,6.188235282897949219e-01
1.690999999999999943e+02,9.786705374717712402e-01,6.382324695587158203e-01,9.249966144561767578e-01,6.348475813865661621e-01,9.352611303329467773e-01,6.362290978431701660e-01,9.730821251869201660e-01,6.383470892906188965e-01,1.051181674003601074e+00,6.286011338233947754e-01
1.692000000000000171e+02,9.489275217056274414e-01,6.376004815101623535e-01,8.993296027183532715e-01,6.301670670509338379e-01,9.090389013290405273e-01,6.321462392807006836e-01,9.439197778701782227e-01,6.371713876724243164e-01,1.015269756317138672e+00,6.350956559181213379e-01
1.693000000000000114e+02,9.219152331352233887e-01,6.343792080879211426e-01,8.750289678573608398e-01,6.241139173507690430e-01,8.842251896858215332e-01,6.265915632247924805e-01,9.172239303588867188e-01,6.336152553558349609e-01,9.819647669792175293e-01,6.381183862686157227e-01
1.694000000000000057e+02,8.964140415191650391e-01,6.295247077941894531e-01,8.519924879074096680e-01,6.169223189353942871e-01,8.607137203216552734e-01,6.198122501373291016e-01,8.919740915298461914e-01,6.285006999969482422e-01,9.518843293190002441e-01,6.378085613250732422e-01
1.695000000000000000e+02,8.722666501998901367e-01,6.233265399932861328e-01,8.301450014114379883e-01,6.087869405746459961e-01,8.384085893630981445e-01,6.120229959487915039e-01,8.680590391159057617e-01,6.220865249633789062e-01,9.246626496315002441e-01,6.347997784614562988e-01
1.695999999999999943e+02,8.493719100952148438e-01,6.160153150558471680e-01,8.098801970481872559e-01,5.996537804603576660e-01,8.174667358398437500e-01,6.032891273498535156e-01,8.453798294067382812e-01,6.145972609519958496e-01,8.990137577056884766e-01,6.301000714302062988e-01
1.697000000000000171e+02,8.276782035827636719e-01,6.077710390090942383e-01,7.914077639579772949e-01,5.895878672599792480e-01,7.983028292655944824e-01,5.935627222061157227e-01,8.239399194717407227e-01,6.061809659004211426e-01,8.747296929359436035e-01,6.240310072898864746e-01
1.698000000000000114e+02,8.076225519180297852e-01,5.985200405120849609e-01,7.747339010238647461e-01,5.787508487701416016e-01,7.809368968009948730e-01,5.830036997795104980e-01,8.042057752609252930e-01,5.967535376548767090e-01,8.517085313796997070e-01,6.168261170387268066e-01
1.699000000000000057e+02,7.893605828285217285e-01,5.883556008338928223e-01,7.598496675491333008e-01,5.672972798347473145e-01,7.653658986091613770e-01,5.717694163322448730e-01,7.862676978111267090e-01,5.864420533180236816e-01,8.298770785331726074e-01,6.086792349815368652e-01
1.700000000000000000e+02,7.728970646858215332e-01,5.774384140968322754e-01,7.467316389083862305e-01,5.553740262985229492e-01,7.515717744827270508e-01,5.600098967552185059e-01,7.701270580291748047e-01,5.754061937332153320e-01,8.096347451210021973e-01,5.995331406593322754e-01
1.700999999999999943e+02,7.582212686538696289e-01,5.659223198890686035e-01,7.353436350822448730e-01,5.431198477745056152e-01,7.395229339599609375e-01,5.478670001029968262e-01,7.557705044746398926e-01,5.637981295585632324e-01,7.911849617958068848e-01,5.894565582275390625e-01
1.702000000000000171e+02,7.453080415725708008e-01,5.539531707763671875e-01,7.256379723548889160e-01,5.306648015975952148e-01,7.291762232780456543e-01,5.354744791984558105e-01,7.431706786155700684e-01,5.517624616622924805e-01,7.745337486267089844e-01,5.786107182502746582e-01
1.703000000000000114e+02,7.341197729110717773e-01,5.416688919067382812e-01,7.175566554069519043e-01,5.181298255920410156e-01,7.204772233963012695e-01,5.229564905166625977e-01,7.322877645492553711e-01,5.394354462623596191e-01,7.596719264984130859e-01,5.671501755714416504e-01
1.704000000000000057e+02,7.246075868606567383e-01,5.291983485221862793e-01,7.110331654548645020e-01,5.056266188621520996e-01,7.133625745773315430e-01,5.104283094406127930e-01,7.230710387229919434e-01,5.269445180892944336e-01,7.465759515762329102e-01,5.552217960357666016e-01
1.705000000000000000e+02,7.167124748229980469e-01,5.166615247726440430e-01,7.059932947158813477e-01,4.932572245597839355e-01,7.077609300613403320e-01,4.979957640171051025e-01,7.154597640037536621e-01,5.144078135490417480e-01,7.352094650268554688e-01,5.429642200469970703e-01
1.705999999999999943e+02,7.103668451309204102e-01,5.041687488555908203e-01,7.023563981056213379e-01,4.811141788959503174e-01,7.035940289497375488e-01,4.857550859451293945e-01,7.093849182128906250e-01,5.019341111183166504e-01,7.255247235298156738e-01,5.305072069168090820e-01
1.707000000000000171e+02,7.054955363273620605e-01,4.918211996555328369e-01,7.000200748443603516e-01,4.692948758602142334e-01,7.007779479026794434e-01,4.737930595874786377e-01,7.047703862190246582e-01,4.896226525306701660e-01,7.174636125564575195e-01,5.179718732833862305e-01
1.708000000000000114e+02,7.020174860954284668e-01,4.797101914882659912e-01,6.984289884567260742e-01,4.582476615905761719e-01,6.989830732345581055e-01,4.623877406120300293e-01,7.015339136123657227e-01,4.775632321834564209e-01,7.109593152999877930e-01,5.054696798324584961e-01
1.709000000000000057e+02,6.998074054718017578e-01,4.679511785507202148e-01,6.972330808639526367e-01,4.481109380722045898e-01,6.976525783538818359e-01,4.519077539443969727e-01,6.994955539703369141e-01,4.659148454666137695e-01,7.059375643730163574e-01,4.931024014949798584e-01
1.710000000000000000e+02,6.982709765434265137e-01,4.570137560367584229e-01,6.963580846786499023e-01,4.388237595558166504e-01,6.966583132743835449e-01,4.423006772994995117e-01,6.980381608009338379e-01,4.551443457603454590e-01,7.023178935050964355e-01,4.809626340866088867e-01
1.710999999999999943e+02,6.971145868301391602e-01,4.469796717166900635e-01,6.957697868347167969e-01,4.303275644779205322e-01,6.959635019302368164e-01,4.335067570209503174e-01,6.969413757324218750e-01,4.452661871910095215e-01,6.999959945678710938e-01,4.691491723060607910e-01
1.712000000000000171e+02,6.962748765945434570e-01,4.377880990505218506e-01,6.954366564750671387e-01,4.225673377513885498e-01,6.955356597900390625e-01,4.254696071147918701e-01,6.961548924446105957e-01,4.362198710441589355e-01,6.984110474586486816e-01,4.581137895584106445e-01
1.713000000000000114e+02,6.957178711891174316e-01,4.293810129165649414e-01,6.953299045562744141e-01,4.154911935329437256e-01,6.953449845314025879e-01,4.181361198425292969e-01,6.956455111503601074e-01,4.279479086399078369e-01,6.972195506095886230e-01,4.479881823062896729e-01
1.714000000000000057e+02,6.954126954078674316e-01,4.217036068439483643e-01,6.954228281974792480e-01,4.090501666069030762e-01,6.953641176223754883e-01,4.114562869071960449e-01,6.953824758529663086e-01,4.203961789608001709e-01,6.963483095169067383e-01,4.387113153934478760e-01
1.715000000000000000e+02,6.953305602073669434e-01,4.147042930126190186e-01,6.957272887229919434e-01,4.031254947185516357e-01,6.955788135528564453e-01,4.053603708744049072e-01,6.953377127647399902e-01,4.135136604309082031e-01,6.957632899284362793e-01,4.302247464656829834e-01
1.715999999999999943e+02,6.954452991485595703e-01,4.083346128463745117e-01,6.964087486267089844e-01,3.973558843135833740e-01,6.960902214050292969e-01,3.995771706104278564e-01,6.954863667488098145e-01,4.072499573230743408e-01,6.954330801963806152e-01,4.224734604358673096e-01
1.717000000000000171e+02,6.957827210426330566e-01,4.024497270584106445e-01,6.975583434104919434e-01,3.915777802467346191e-01,6.970602869987487793e-01,3.938009440898895264e-01,6.958805322647094727e-01,4.014132320880889893e-01,6.953289508819580078e-01,4.154056012630462646e-01
1.718000000000000114e+02,6.965194344520568848e-01,3.966785371303558350e-01,6.991711854934692383e-01,3.858030438423156738e-01,6.984956264495849609e-01,3.880234658718109131e-01,6.967015862464904785e-01,3.956398665904998779e-01,6.954242587089538574e-01,4.089722633361816406e-01
1.719000000000000057e+02,6.977236866950988770e-01,3.909002244472503662e-01,7.012416124343872070e-01,3.800434172153472900e-01,7.003908157348632812e-01,3.822565972805023193e-01,6.979894042015075684e-01,3.898615241050720215e-01,6.957322359085083008e-01,4.030520319938659668e-01
1.720000000000000000e+02,6.993905305862426758e-01,3.851266503334045410e-01,7.037630081176757812e-01,3.743106126785278320e-01,7.027396559715270996e-01,3.765121102333068848e-01,6.997388601303100586e-01,3.840900361537933350e-01,6.964196562767028809e-01,3.972822427749633789e-01
1.720999999999999943e+02,7.015142440795898438e-01,3.793696165084838867e-01,7.068498134613037109e-01,3.684426844120025635e-01,7.055774927139282227e-01,3.707393705844879150e-01,7.019440531730651855e-01,3.783372044563293457e-01,6.975752115249633789e-01,3.915040791034698486e-01
1.722000000000000171e+02,7.040886282920837402e-01,3.736395239830017090e-01,7.106711864471435547e-01,3.622351288795471191e-01,7.091113328933715820e-01,3.646641969680786133e-01,7.046059966087341309e-01,3.726022839546203613e-01,6.991940140724182129e-01,3.857294023036956787e-01
1.723000000000000114e+02,7.072594761848449707e-01,3.677325248718261719e-01,7.154979705810546875e-01,3.557682335376739502e-01,7.134861946105957031e-01,3.582728803157806396e-01,7.079066634178161621e-01,3.666350543498992920e-01,7.012702822685241699e-01,3.799700438976287842e-01
1.724000000000000057e+02,7.111697196960449219e-01,3.614841997623443604e-01,7.215393185615539551e-01,3.491595089435577393e-01,7.190666794776916504e-01,3.517052233219146729e-01,7.119682431221008301e-01,3.603293895721435547e-01,7.037974596023559570e-01,3.742376565933227539e-01
1.725000000000000000e+02,7.161448001861572266e-01,3.549991548061370850e-01,7.289493680000305176e-01,3.427139222621917725e-01,7.259306907653808594e-01,3.451625108718872070e-01,7.171670794486999512e-01,3.538157939910888672e-01,7.068934440612792969e-01,3.683654665946960449e-01
1.725999999999999943e+02,7.223348617553710938e-01,3.483904600143432617e-01,7.382369637489318848e-01,3.366310000419616699e-01,7.343686819076538086e-01,3.389117121696472168e-01,7.235925197601318359e-01,3.472183346748352051e-01,7.107244729995727539e-01,3.621534705162048340e-01
1.727000000000000171e+02,7.299110293388366699e-01,3.419755697250366211e-01,7.499888539314270020e-01,3.310754895210266113e-01,7.451862096786499023e-01,3.331474363803863525e-01,7.314493656158447266e-01,3.408561348915100098e-01,7.155668735504150391e-01,3.556843996047973633e-01
1.728000000000000114e+02,7.394886016845703125e-01,3.359510600566864014e-01,7.639312148094177246e-01,3.260655105113983154e-01,7.583194971084594727e-01,3.279260396957397461e-01,7.414751052856445312e-01,3.349237143993377686e-01,7.216244935989379883e-01,3.490754067897796631e-01
1.729000000000000057e+02,7.515147328376770020e-01,3.304592967033386230e-01,7.799376249313354492e-01,3.216408491134643555e-01,7.735394239425659180e-01,3.232702016830444336e-01,7.539111971855163574e-01,3.295295238494873047e-01,7.290526032447814941e-01,3.426331281661987305e-01
1.730000000000000000e+02,7.657022476196289062e-01,3.255153298377990723e-01,7.979374527931213379e-01,3.178505897521972656e-01,7.907819747924804688e-01,3.192302882671356201e-01,7.684729695320129395e-01,3.246880769729614258e-01,7.383707165718078613e-01,3.365563750267028809e-01
1.730999999999999943e+02,7.819464206695556641e-01,3.211625814437866211e-01,8.178429007530212402e-01,3.147402405738830566e-01,8.099659085273742676e-01,3.158532679080963135e-01,7.850795388221740723e-01,3.204468190670013428e-01,7.501528859138488770e-01,3.310077488422393799e-01
1.732000000000000171e+02,8.001745939254760742e-01,3.174497783184051514e-01,8.395444750785827637e-01,3.123492896556854248e-01,8.309929370880126953e-01,3.131821751594543457e-01,8.036553263664245605e-01,3.168540000915527344e-01,7.641220092773437500e-01,3.260049223899841309e-01
1.733000000000000114e+02,8.202969431877136230e-01,3.144219517707824707e-01,8.625591397285461426e-01,3.105650246143341064e-01,8.535833358764648438e-01,3.111886382102966309e-01,8.241073489189147949e-01,3.139537870883941650e-01,7.801544070243835449e-01,3.215880095958709717e-01
1.734000000000000057e+02,8.421890735626220703e-01,3.121129572391510010e-01,8.865674734115600586e-01,3.093186020851135254e-01,8.772198557853698730e-01,3.097331821918487549e-01,8.462713360786437988e-01,3.117644488811492920e-01,7.981793284416198730e-01,3.178061842918395996e-01
1.735000000000000000e+02,8.653247952461242676e-01,3.103908300399780273e-01,9.114775061607360840e-01,3.086267411708831787e-01,9.017942547798156738e-01,3.088261485099792480e-01,8.695903420448303223e-01,3.101380765438079834e-01,8.181086182594299316e-01,3.147048354148864746e-01
1.735999999999999943e+02,8.894436359405517578e-01,3.092085719108581543e-01,9.371916651725769043e-01,3.085043132305145264e-01,9.272112250328063965e-01,3.084830641746520996e-01,8.938763141632080078e-01,3.090546727180480957e-01,8.398316502571105957e-01,3.123230636119842529e-01
1.737000000000000171e+02,9.144530892372131348e-01,3.085828423500061035e-01,9.636064171791076660e-01,3.089635074138641357e-01,9.533691406250000000e-01,3.087172210216522217e-01,9.190356731414794922e-01,3.085305988788604736e-01,8.628595471382141113e-01,3.105455636978149414e-01
1.738000000000000114e+02,9.402548074722290039e-01,3.085280060768127441e-01,9.905929565429687500e-01,3.100115954875946045e-01,9.801559448242187500e-01,3.095387220382690430e-01,9.449688792228698730e-01,3.085797131061553955e-01,8.868799805641174316e-01,3.093060851097106934e-01
1.739000000000000057e+02,9.667445421218872070e-01,3.090560734272003174e-01,1.017986297607421875e+00,3.116483688354492188e-01,1.007409334182739258e+00,3.109489083290100098e-01,9.715706110000610352e-01,3.092136383056640625e-01,9.118009805679321289e-01,3.086214363574981689e-01
1.740000000000000000e+02,9.937865734100341797e-01,3.101731538772583008e-01,1.045646309852600098e+00,3.138739168643951416e-01,1.034983396530151367e+00,3.129481375217437744e-01,9.986928701400756836e-01,3.104364871978759766e-01,9.375247359275817871e-01,3.085063695907592773e-01
1.740999999999999943e+02,1.021218419075012207e+00,3.118790388107299805e-01,1.073430299758911133e+00,3.166854083538055420e-01,1.062736392021179199e+00,3.155347704887390137e-01,1.026179909706115723e+00,3.122482597827911377e-01,9.639477133750915527e-01,3.089730441570281982e-01
1.742000000000000171e+02,1.048900008201599121e+00,3.141735196113586426e-01,1.101192712783813477e+00,3.200767636299133301e-01,1.090524554252624512e+00,3.187039196491241455e-01,1.053891658782958984e+00,3.146483004093170166e-01,9.909405708312988281e-01,3.100286722183227539e-01
1.743000000000000114e+02,1.076688766479492188e+00,3.170533180236816406e-01,1.128785967826843262e+00,3.240388035774230957e-01,1.118200659751892090e+00,3.224477171897888184e-01,1.081684350967407227e+00,3.176328241825103760e-01,1.018338084220886230e+00,3.116729557514190674e-01
1.744000000000000057e+02,1.104438781738281250e+00,3.205121159553527832e-01,1.156061649322509766e+00,3.285592496395111084e-01,1.145616292953491211e+00,3.267550170421600342e-01,1.109412074089050293e+00,3.211947977542877197e-01,1.046000480651855469e+00,3.139060139656066895e-01
1.745000000000000000e+02,1.132002472877502441e+00,3.245403766632080078e-01,1.182869911193847656e+00,3.336225152015686035e-01,1.172622203826904297e+00,3.316114842891693115e-01,1.136926651000976562e+00,3.253241777420043945e-01,1.073784947395324707e+00,3.167249560356140137e-01
1.745999999999999943e+02,1.159230947494506836e+00,3.291253447532653809e-01,1.209061741828918457e+00,3.392100632190704346e-01,1.199068903923034668e+00,3.369997441768646240e-01,1.164079070091247559e+00,3.300076425075531006e-01,1.101546287536621094e+00,3.201237022876739502e-01
1.747000000000000171e+02,1.185974717140197754e+00,3.342510759830474854e-01,1.234488964080810547e+00,3.453001976013183594e-01,1.224807620048522949e+00,3.428993225097656250e-01,1.190719604492187500e+00,3.352286815643310547e-01,1.129136562347412109e+00,3.240929543972015381e-01
1.748000000000000114e+02,1.212084412574768066e+00,3.398986756801605225e-01,1.259004950523376465e+00,3.518681526184082031e-01,1.249691367149353027e+00,3.492865562438964844e-01,1.216699719429016113e+00,3.409678637981414795e-01,1.156407356262207031e+00,3.286204338073730469e-01
1.749000000000000057e+02,1.237412214279174805e+00,3.460461199283599854e-01,1.282466173171997070e+00,3.588864803314208984e-01,1.273575186729431152e+00,3.561351299285888672e-01,1.241871237754821777e+00,3.472026288509368896e-01,1.183208823204040527e+00,3.336905539035797119e-01
1.750000000000000000e+02,1.261811852455139160e+00,3.526684045791625977e-01,1.304731726646423340e+00,3.663247525691986084e-01,1.296317100524902344e+00,3.634156286716461182e-01,1.266088724136352539e+00,3.539073765277862549e-01,1.209391832351684570e+00,3.392845988273620605e-01
1.750999999999999943e+02,1.285140037536621094e+00,3.597376048564910889e-01,1.325601577758789062e+00,3.742109835147857666e-01,1.317771553993225098e+00,3.711038529872894287e-01,1.289209008216857910e+00,3.610537052154541016e-01,1.234808325767517090e+00,3.453809618949890137e-01
1.752000000000000171e+02,1.307256579399108887e+00,3.672229349613189697e-01,1.344635248184204102e+00,3.827601075172424316e-01,1.337549328804016113e+00,3.793922960758209229e-01,1.311093091964721680e+00,3.686103820800781250e-01,1.259311914443969727e+00,3.519549071788787842e-01
1.753000000000000114e+02,1.327933192253112793e+00,3.751783967018127441e-01,1.361550569534301758e+00,3.919569849967956543e-01,1.355321764945983887e+00,3.883450627326965332e-01,1.331458449363708496e+00,3.766802251338958740e-01,1.282758593559265137e+00,3.589787185192108154e-01
1.754000000000000057e+02,1.346733331680297852e+00,3.838057219982147217e-01,1.375880360603332520e+00,4.017564952373504639e-01,1.370696663856506348e+00,3.979192078113555908e-01,1.349894046783447266e+00,3.854262530803680420e-01,1.305008172988891602e+00,3.664221465587615967e-01
1.755000000000000000e+02,1.363371253013610840e+00,3.930757343769073486e-01,1.387286782264709473e+00,4.120864272117614746e-01,1.383282184600830078e+00,4.080584943294525146e-01,1.366091847419738770e+00,3.948074281215667725e-01,1.325857520103454590e+00,3.743157386779785156e-01
1.755999999999999943e+02,1.377375602722167969e+00,4.029420316219329834e-01,1.395184755325317383e+00,4.227974712848663330e-01,1.392598152160644531e+00,4.186432361602783203e-01,1.379590868949890137e+00,4.047742486000061035e-01,1.344866037368774414e+00,3.828734457492828369e-01
1.757000000000000171e+02,1.388402462005615234e+00,4.133253097534179688e-01,1.398896336555480957e+00,4.336677491664886475e-01,1.397990942001342773e+00,4.294791817665100098e-01,1.390018939971923828e+00,4.152349829673767090e-01,1.361751556396484375e+00,3.920783102512359619e-01
1.758000000000000114e+02,1.395845770835876465e+00,4.240677058696746826e-01,1.398118615150451660e+00,4.445379376411437988e-01,1.398968458175659180e+00,4.403647482395172119e-01,1.396743655204772949e+00,4.260184466838836670e-01,1.376046061515808105e+00,4.018851220607757568e-01
1.759000000000000057e+02,1.399040222167968750e+00,4.349445998668670654e-01,1.392599225044250488e+00,4.552754163742065430e-01,1.395291090011596680e+00,4.511694610118865967e-01,1.399142026901245117e+00,4.369021058082580566e-01,1.387411236763000488e+00,4.122209548950195312e-01
1.760000000000000000e+02,1.397718548774719238e+00,4.458062052726745605e-01,1.382868051528930664e+00,4.658570289611816406e-01,1.386987447738647461e+00,4.617892205715179443e-01,1.396977782249450684e+00,4.477469921112060547e-01,1.395260453224182129e+00,4.229356944561004639e-01
1.760999999999999943e+02,1.391636371612548828e+00,4.565191566944122314e-01,1.370108842849731445e+00,4.765679836273193359e-01,1.375347971916198730e+00,4.723914861679077148e-01,1.390046715736389160e+00,4.584212005138397217e-01,1.398915767669677734e+00,4.338067770004272461e-01
1.762000000000000171e+02,1.381519079208374023e+00,4.670953452587127686e-01,1.354513287544250488e+00,4.877845346927642822e-01,1.360855460166931152e+00,4.834093153476715088e-01,1.379370808601379395e+00,4.689939022064208984e-01,1.398079156875610352e+00,4.446761310100555420e-01
1.763000000000000114e+02,1.368427395820617676e+00,4.778563678264617920e-01,1.335957169532775879e+00,4.995049536228179932e-01,1.343453764915466309e+00,4.949381947517395020e-01,1.365775942802429199e+00,4.798454642295837402e-01,1.392498612403869629e+00,4.554110765457153320e-01
1.764000000000000057e+02,1.352491736412048340e+00,4.891328513622283936e-01,1.314201116561889648e+00,5.119082331657409668e-01,1.322950839996337891e+00,5.070030093193054199e-01,1.349314928054809570e+00,4.912135601043701172e-01,1.382723331451416016e+00,4.659918546676635742e-01
1.765000000000000000e+02,1.333580136299133301e+00,5.009109973907470703e-01,1.289396047592163086e+00,5.256291627883911133e-01,1.299301981925964355e+00,5.201800465583801270e-01,1.329849243164062500e+00,5.030830502510070801e-01,1.369927644729614258e+00,4.767080545425415039e-01
1.765999999999999943e+02,1.311448454856872559e+00,5.134428739547729492e-01,1.261376500129699707e+00,5.408585071563720703e-01,1.272555708885192871e+00,5.348126292228698730e-01,1.307149529457092285e+00,5.158336758613586426e-01,1.354295015335083008e+00,4.879311621189117432e-01
1.767000000000000171e+02,1.286282420158386230e+00,5.273334383964538574e-01,1.229982256889343262e+00,5.575370192527770996e-01,1.242421150207519531e+00,5.510163307189941406e-01,1.281422138214111328e+00,5.299879908561706543e-01,1.335700392723083496e+00,4.996578991413116455e-01
1.768000000000000114e+02,1.257865428924560547e+00,5.427488684654235840e-01,1.195639610290527344e+00,5.748530030250549316e-01,1.209191918373107910e+00,5.681335926055908203e-01,1.252386689186096191e+00,5.456927418708801270e-01,1.313903808593750000e+00,5.120743513107299805e-01
1.769000000000000057e+02,1.226104617118835449e+00,5.595405101776123047e-01,1.158492207527160645e+00,5.924897193908691406e-01,1.173082828521728516e+00,5.857305526733398438e-01,1.220082759857177734e+00,5.626260042190551758e-01,1.289059519767761230e+00,5.258136391639709473e-01
1.770000000000000000e+02,1.191423892974853516e+00,5.769147276878356934e-01,1.120100140571594238e+00,6.082596778869628906e-01,1.134878277778625488e+00,6.025745272636413574e-01,1.184884786605834961e+00,5.800873637199401855e-01,1.260996937751770020e+00,5.410631299018859863e-01
1.770999999999999943e+02,1.154005765914916992e+00,5.944961309432983398e-01,1.081966638565063477e+00,6.207659840583801270e-01,1.096557736396789551e+00,6.163477301597595215e-01,1.147109508514404297e+00,5.975015163421630859e-01,1.229562044143676758e+00,5.577550530433654785e-01
1.772000000000000171e+02,1.115600824356079102e+00,6.098971962928771973e-01,1.044788360595703125e+00,6.299670934677124023e-01,1.058933734893798828e+00,6.268196702003479004e-01,1.108714818954467773e+00,6.123172640800476074e-01,1.195182442665100098e+00,5.750774145126342773e-01
1.773000000000000114e+02,1.077544808387756348e+00,6.220161914825439453e-01,1.009225010871887207e+00,6.358802914619445801e-01,1.022660136222839355e+00,6.339994072914123535e-01,1.070795893669128418e+00,6.238422393798828125e-01,1.158004045486450195e+00,5.927104353904724121e-01
1.774000000000000057e+02,1.040520906448364258e+00,6.308307051658630371e-01,9.764815568923950195e-01,6.382887363433837891e-01,9.886936545372009277e-01,6.377736926078796387e-01,1.034025788307189941e+00,6.320652961730957031e-01,1.119609475135803223e+00,6.084411144256591797e-01
1.775000000000000000e+02,1.005218267440795898e+00,6.363464593887329102e-01,9.469648003578186035e-01,6.374433040618896484e-01,9.579349756240844727e-01,6.381266117095947266e-01,9.991655349731445312e-01,6.369610428810119629e-01,1.081483721733093262e+00,6.209051609039306641e-01
1.775999999999999943e+02,9.728525876998901367e-01,6.383500099182128906e-01,9.200821518898010254e-01,6.340871453285217285e-01,9.302346706390380859e-01,6.355871558189392090e-01,9.673791527748107910e-01,6.383563876152038574e-01,1.044321775436401367e+00,6.300641298294067383e-01
1.777000000000000171e+02,9.437143206596374512e-01,6.371521949768066406e-01,8.946792483329772949e-01,6.291304230690002441e-01,9.042848944664001465e-01,6.312081217765808105e-01,9.388068914413452148e-01,6.366375088691711426e-01,1.008785486221313477e+00,6.359346508979797363e-01
1.778000000000000114e+02,9.170309305191040039e-01,6.335826516151428223e-01,8.706226944923400879e-01,6.228474378585815430e-01,8.797229528427124023e-01,6.254062652587890625e-01,9.123916029930114746e-01,6.327679157257080078e-01,9.760830998420715332e-01,6.382985711097717285e-01
1.779000000000000057e+02,8.917914628982543945e-01,6.284575462341308594e-01,8.478122949600219727e-01,6.154661178588867188e-01,8.564445376396179199e-01,6.184223294258117676e-01,8.873996734619140625e-01,6.273914575576782227e-01,9.466076493263244629e-01,6.374142765998840332e-01
1.780000000000000000e+02,8.678860664367675781e-01,6.220344901084899902e-01,8.262155652046203613e-01,6.071553230285644531e-01,8.343555331230163574e-01,6.104654669761657715e-01,8.637232184410095215e-01,6.207598447799682617e-01,9.197486639022827148e-01,6.340336203575134277e-01
1.780999999999999943e+02,8.452157378196716309e-01,6.145380139350891113e-01,8.062851428985595703e-01,5.978350639343261719e-01,8.137391209602355957e-01,6.015360951423645020e-01,8.412650823593139648e-01,6.130919456481933594e-01,8.943635821342468262e-01,6.290583014488220215e-01
1.782000000000000171e+02,8.237865567207336426e-01,6.061145067214965820e-01,7.881493568420410156e-01,5.876126885414123535e-01,7.949116230010986328e-01,5.916413664817810059e-01,8.201106786727905273e-01,6.044908761978149414e-01,8.703236579895019531e-01,6.227597594261169434e-01
1.783000000000000114e+02,8.040659427642822266e-01,5.966798663139343262e-01,7.718117237091064453e-01,5.766487717628479004e-01,7.778828740119934082e-01,5.809441804885864258e-01,8.007119297981262207e-01,5.948857069015502930e-01,8.475286364555358887e-01,6.153657436370849609e-01
1.784000000000000057e+02,7.861410975456237793e-01,5.863625407218933105e-01,7.572603821754455566e-01,5.650963187217712402e-01,7.626467347145080566e-01,5.696002244949340820e-01,7.831105589866638184e-01,5.844267606735229492e-01,8.259495496749877930e-01,6.070429086685180664e-01
1.785000000000000000e+02,7.700136899948120117e-01,5.753218531608581543e-01,7.444693446159362793e-01,5.531007647514343262e-01,7.491826415061950684e-01,5.577584505081176758e-01,7.673053145408630371e-01,5.732723474502563477e-01,8.060418367385864258e-01,5.977099537849426270e-01
1.785999999999999943e+02,7.556703090667724609e-01,5.637102127075195312e-01,7.334002852439880371e-01,5.407993793487548828e-01,7.374565601348876953e-01,5.455590486526489258e-01,7.532800436019897461e-01,5.615736246109008789e-01,7.879291772842407227e-01,5.874770879745483398e-01
1.787000000000000171e+02,7.430833578109741211e-01,5.516718626022338867e-01,7.240033745765686035e-01,5.283205509185791016e-01,7.274229526519775391e-01,5.331338047981262207e-01,7.410050034523010254e-01,5.494734644889831543e-01,7.716144323348999023e-01,5.765046477317810059e-01
1.788000000000000114e+02,7.322130203247070312e-01,5.393431782722473145e-01,7.162190675735473633e-01,5.157834291458129883e-01,7.190260291099548340e-01,5.206055045127868652e-01,7.304381728172302246e-01,5.371063947677612305e-01,7.570858001708984375e-01,5.649456381797790527e-01
1.789000000000000057e+02,7.230084538459777832e-01,5.268514752388000488e-01,7.099791169166564941e-01,5.032977461814880371e-01,7.122007608413696289e-01,5.080875754356384277e-01,7.215267419815063477e-01,5.245981812477111816e-01,7.443169951438903809e-01,5.529453754425048828e-01
1.790000000000000000e+02,7.154089808464050293e-01,5.143148303031921387e-01,7.052080631256103516e-01,4.909639060497283936e-01,7.068740725517272949e-01,4.956840872764587402e-01,7.142084836959838867e-01,5.120653510093688965e-01,7.332696318626403809e-01,5.406408905982971191e-01
1.790999999999999943e+02,7.093453407287597656e-01,5.018420219421386719e-01,7.018244862556457520e-01,4.788727164268493652e-01,7.029668092727661133e-01,4.834894537925720215e-01,7.084129452705383301e-01,4.996148645877838135e-01,7.238937616348266602e-01,5.281605124473571777e-01
1.792000000000000171e+02,7.047413587570190430e-01,4.895321428775787354e-01,6.996838450431823730e-01,4.671546816825866699e-01,7.003942131996154785e-01,4.715885221958160400e-01,7.040627002716064453e-01,4.873440861701965332e-01,7.161296010017395020e-01,5.156232714653015137e-01
1.793000000000000114e+02,7.015148401260375977e-01,4.774748980998992920e-01,6.981788277626037598e-01,4.562825262546539307e-01,6.987059116363525391e-01,4.603545069694519043e-01,7.010745406150817871e-01,4.753410220146179199e-01,7.099089622497558594e-01,5.031389594078063965e-01
1.794000000000000057e+02,6.994830965995788574e-01,4.658314585685729980e-01,6.970457434654235840e-01,4.463094174861907959e-01,6.974424719810485840e-01,4.500428438186645508e-01,6.991885304450988770e-01,4.638286530971527100e-01,7.051563262939453125e-01,4.908077120780944824e-01
1.795000000000000000e+02,6.980289816856384277e-01,4.550678133964538574e-01,6.962268948554992676e-01,4.371746182441711426e-01,6.965069174766540527e-01,4.405926764011383057e-01,6.978077888488769531e-01,4.532298147678375244e-01,7.017899155616760254e-01,4.787201881408691406e-01
1.795999999999999943e+02,6.969345808029174805e-01,4.451961517333984375e-01,6.956886053085327148e-01,4.288203120231628418e-01,6.958646178245544434e-01,4.319448471069335938e-01,6.967717409133911133e-01,4.435119330883026123e-01,6.996617913246154785e-01,4.670097529888153076e-01
1.797000000000000171e+02,6.961503624916076660e-01,4.361558258533477783e-01,6.953999400138854980e-01,4.211919903755187988e-01,6.954834461212158203e-01,4.240435361862182617e-01,6.960396766662597656e-01,4.346147775650024414e-01,6.981623768806457520e-01,4.561494290828704834e-01
1.798000000000000114e+02,6.956429481506347656e-01,4.278894066810607910e-01,6.953324079513549805e-01,4.142383038997650146e-01,6.953341364860534668e-01,4.168362915515899658e-01,6.955786347389221191e-01,4.264816045761108398e-01,6.970335841178894043e-01,4.461874663829803467e-01
1.799000000000000057e+02,6.953817009925842285e-01,4.203428328037261963e-01,6.954600214958190918e-01,4.079109728336334229e-01,6.953897476196289062e-01,4.102736115455627441e-01,6.953585743904113770e-01,4.190588891506195068e-01,6.962185502052307129e-01,4.370630383491516113e-01
1.800000000000000000e+02,6.953383684158325195e-01,4.134651124477386475e-01,6.958184838294982910e-01,4.020466208457946777e-01,6.956466436386108398e-01,4.042656123638153076e-01,6.953516602516174316e-01,4.122962057590484619e-01,6.956837177276611328e-01,4.287183284759521484e-01
1.800999999999999943e+02,6.954885721206665039e-01,4.072055220603942871e-01,6.965879201889038086e-01,3.962745070457458496e-01,6.962370276451110840e-01,3.984958529472351074e-01,6.955381631851196289e-01,4.061342179775238037e-01,6.953980922698974609e-01,4.210989773273468018e-01
1.802000000000000171e+02,6.958853602409362793e-01,4.013703763484954834e-01,6.978245973587036133e-01,3.904961049556732178e-01,6.972945332527160645e-01,3.927184939384460449e-01,6.959986090660095215e-01,4.003340601921081543e-01,6.953333020210266113e-01,4.141536951065063477e-01
1.803000000000000114e+02,6.967098116874694824e-01,3.955969512462615967e-01,6.995235085487365723e-01,3.847233057022094727e-01,6.988163590431213379e-01,3.869421482086181641e-01,6.969072818756103516e-01,3.945589065551757812e-01,6.954632997512817383e-01,4.078338444232940674e-01
1.804000000000000057e+02,6.980010271072387695e-01,3.898186087608337402e-01,7.016789913177490234e-01,3.789677917957305908e-01,7.007969617843627930e-01,3.811786174774169922e-01,6.982818841934204102e-01,3.887809514999389648e-01,6.958259344100952148e-01,4.019728302955627441e-01
1.805000000000000000e+02,6.997539401054382324e-01,3.840472102165222168e-01,7.042864561080932617e-01,3.732373416423797607e-01,7.032299041748046875e-01,3.754396140575408936e-01,7.001171112060546875e-01,3.830120861530303955e-01,6.966013908386230469e-01,3.962005674839019775e-01
1.805999999999999943e+02,7.019625306129455566e-01,3.782945573329925537e-01,7.075076699256896973e-01,3.673069477081298828e-01,7.061836719512939453e-01,3.696274459362030029e-01,7.024067044258117676e-01,3.772640526294708252e-01,6.978440284729003906e-01,3.904221951961517334e-01
1.807000000000000171e+02,7.046284079551696777e-01,3.725590705871582031e-01,7.114750146865844727e-01,3.610356450080871582e-01,7.098566889762878418e-01,3.634881377220153809e-01,7.051686048507690430e-01,3.715113997459411621e-01,6.995489001274108887e-01,3.846495449542999268e-01
1.808000000000000114e+02,7.079344987869262695e-01,3.665892779827117920e-01,7.165377140045166016e-01,3.545396029949188232e-01,7.144439816474914551e-01,3.570567965507507324e-01,7.086057662963867188e-01,3.654809594154357910e-01,7.017100453376770020e-01,3.788943290710449219e-01
1.809000000000000057e+02,7.120026946067810059e-01,3.602812588214874268e-01,7.228182554244995117e-01,3.479333519935607910e-01,7.202442884445190430e-01,3.504616320133209229e-01,7.128446698188781738e-01,3.591225445270538330e-01,7.043235898017883301e-01,3.731634914875030518e-01
1.810000000000000000e+02,7.172108292579650879e-01,3.537665307521820068e-01,7.305000424385070801e-01,3.415381610393524170e-01,7.273743152618408203e-01,3.439655303955078125e-01,7.182700037956237793e-01,3.525776565074920654e-01,7.075539827346801758e-01,3.672288060188293457e-01
1.810999999999999943e+02,7.236463427543640137e-01,3.471699357032775879e-01,7.402520179748535156e-01,3.355492353439331055e-01,7.362061142921447754e-01,3.377919197082519531e-01,7.249498367309570312e-01,3.460067808628082275e-01,7.115317583084106445e-01,3.609533309936523438e-01
1.812000000000000171e+02,7.315152883529663086e-01,3.408100605010986328e-01,7.524388432502746582e-01,3.300953209400177002e-01,7.474851012229919434e-01,3.321292400360107422e-01,7.331355810165405273e-01,3.397072553634643555e-01,7.166106104850769043e-01,3.544552922248840332e-01
1.813000000000000114e+02,7.415596246719360352e-01,3.348814845085144043e-01,7.667722105979919434e-01,3.251909911632537842e-01,7.610131502151489258e-01,3.270097970962524414e-01,7.436270117759704590e-01,3.338729143142700195e-01,7.229078412055969238e-01,3.478499352931976318e-01
1.814000000000000057e+02,7.540126442909240723e-01,3.294913768768310547e-01,7.831577658653259277e-01,3.208814561367034912e-01,7.766171097755432129e-01,3.224655389785766602e-01,7.564772367477416992e-01,3.285803496837615967e-01,7.306091189384460449e-01,3.414583504199981689e-01
1.815000000000000000e+02,7.685899138450622559e-01,3.246542513370513916e-01,8.015215992927551270e-01,3.172151148319244385e-01,7.942298650741577148e-01,3.185462653636932373e-01,7.714266180992126465e-01,3.238474130630493164e-01,7.403931617736816406e-01,3.354759812355041504e-01
1.815999999999999943e+02,7.852115631103515625e-01,3.204176425933837891e-01,8.217727541923522949e-01,3.142367601394653320e-01,8.137668371200561523e-01,3.152982890605926514e-01,7.884079217910766602e-01,3.197239637374877930e-01,7.526093721389770508e-01,3.300291597843170166e-01
1.817000000000000171e+02,8.038015961647033691e-01,3.168298006057739258e-01,8.437730669975280762e-01,3.119749426841735840e-01,8.351268172264099121e-01,3.127638399600982666e-01,8.073422908782958984e-01,3.162574172019958496e-01,7.669693827629089355e-01,3.251321315765380859e-01
1.818000000000000114e+02,8.242672681808471680e-01,3.139349222183227539e-01,8.669804930686950684e-01,3.102898895740509033e-01,8.579339385032653809e-01,3.108752369880676270e-01,8.281336426734924316e-01,3.134914040565490723e-01,7.833806872367858887e-01,3.208305239677429199e-01
1.819000000000000057e+02,8.464421033859252930e-01,3.117504715919494629e-01,8.911647796630859375e-01,3.091460168361663818e-01,8.817531466484069824e-01,3.095211684703826904e-01,8.505564332008361816e-01,3.114196360111236572e-01,8.017691969871520996e-01,3.171727359294891357e-01
1.820000000000000000e+02,8.697685599327087402e-01,3.101280629634857178e-01,9.162331223487854004e-01,3.085597753524780273e-01,9.064927101135253906e-01,3.087185919284820557e-01,8.740631341934204102e-01,3.098934590816497803e-01,8.220437765121459961e-01,3.142034709453582764e-01
1.820999999999999943e+02,8.940613269805908203e-01,3.090488314628601074e-01,9.420863986015319824e-01,3.085453212261199951e-01,9.320561885833740234e-01,3.084827363491058350e-01,8.985198736190795898e-01,3.089135289192199707e-01,8.440636992454528809e-01,3.119502961635589600e-01
1.822000000000000171e+02,9.192267656326293945e-01,3.085289895534515381e-01,9.686204195022583008e-01,3.091146051883697510e-01,9.583410620689392090e-01,3.088262081146240234e-01,9.238318204879760742e-01,3.084956705570220947e-01,8.672841787338256836e-01,3.102721571922302246e-01
1.823000000000000114e+02,9.451653361320495605e-01,3.085825145244598389e-01,9.956944584846496582e-01,3.102728426456451416e-01,9.852284789085388184e-01,3.097580373287200928e-01,9.498984217643737793e-01,3.086533844470977783e-01,8.914803862571716309e-01,3.091353476047515869e-01
1.824000000000000057e+02,9.717714786529541016e-01,3.092208802700042725e-01,1.023148298263549805e+00,3.120199441909790039e-01,1.012552618980407715e+00,3.112785518169403076e-01,9.766110181808471680e-01,3.093975782394409180e-01,9.165592193603515625e-01,3.085562884807586670e-01
1.825000000000000000e+02,9.988969564437866211e-01,3.104480803012847900e-01,1.050842165946960449e+00,3.143555223941802979e-01,1.040170788764953613e+00,3.133880198001861572e-01,1.003812074661254883e+00,3.107305169105529785e-01,9.424219727516174316e-01,3.085492849349975586e-01
1.825999999999999943e+02,1.026386260986328125e+00,3.122642338275909424e-01,1.078633308410644531e+00,3.172761201858520508e-01,1.067941546440124512e+00,3.160841763019561768e-01,1.031352281570434570e+00,3.126524984836578369e-01,9.689639210700988770e-01,3.091260790824890137e-01
1.827000000000000171e+02,1.054098844528198242e+00,3.146686553955078125e-01,1.106375455856323242e+00,3.207751512527465820e-01,1.095719933509826660e+00,3.193617165088653564e-01,1.059090256690979004e+00,3.151622712612152100e-01,9.960435628890991211e-01,3.102918267250061035e-01
1.828000000000000114e+02,1.081891655921936035e+00,3.176574110984802246e-01,1.133920907974243164e+00,3.248427808284759521e-01,1.123358607292175293e+00,3.232119977474212646e-01,1.086882114410400391e+00,3.182554244995117188e-01,1.023501515388488770e+00,3.120464086532592773e-01
1.829000000000000057e+02,1.109618186950683594e+00,3.212236762046813965e-01,1.161120533943176270e+00,3.294661045074462891e-01,1.150708675384521484e+00,3.276233077049255371e-01,1.114581108093261719e+00,3.219244480133056641e-01,1.051197767257690430e+00,3.143894970417022705e-01
1.830000000000000000e+02,1.137130498886108398e+00,3.253571987152099609e-01,1.187824845314025879e+00,3.346290886402130127e-01,1.177621245384216309e+00,3.325808048248291016e-01,1.142039299011230469e+00,3.261585533618927002e-01,1.078989148139953613e+00,3.173175454139709473e-01
1.830999999999999943e+02,1.164279460906982422e+00,3.300446271896362305e-01,1.213884949684143066e+00,3.403124809265136719e-01,1.203946709632873535e+00,3.380664885044097900e-01,1.169107317924499512e+00,3.309438824653625488e-01,1.106729626655578613e+00,3.208238780498504639e-01
1.832000000000000171e+02,1.190915822982788086e+00,3.352696001529693604e-01,1.239152789115905762e+00,3.464940488338470459e-01,1.229536294937133789e+00,3.440592288970947266e-01,1.195635676383972168e+00,3.362634181976318359e-01,1.134271264076232910e+00,3.248986899852752686e-01
1.833000000000000114e+02,1.216890335083007812e+00,3.410125076770782471e-01,1.263481974601745605e+00,3.531484901905059814e-01,1.254243612289428711e+00,3.505349457263946533e-01,1.221475839614868164e+00,3.420971035957336426e-01,1.161465525627136230e+00,3.295290172100067139e-01
1.834000000000000057e+02,1.242055416107177734e+00,3.472508490085601807e-01,1.286729931831359863e+00,3.602477908134460449e-01,1.277924060821533203e+00,3.574666678905487061e-01,1.246480107307434082e+00,3.484218120574951172e-01,1.188162446022033691e+00,3.346987366676330566e-01
1.835000000000000000e+02,1.266265273094177246e+00,3.539589345455169678e-01,1.308756709098815918e+00,3.677610754966735840e-01,1.300436735153198242e+00,3.648245632648468018e-01,1.270503163337707520e+00,3.552114069461822510e-01,1.214213132858276367e+00,3.403886258602142334e-01
1.835999999999999943e+02,1.289376974105834961e+00,3.611083626747131348e-01,1.329314231872558594e+00,3.757599592208862305e-01,1.321616053581237793e+00,3.726035952568054199e-01,1.293402791023254395e+00,3.624370098114013672e-01,1.239469766616821289e+00,3.465763926506042480e-01
1.837000000000000171e+02,1.311251521110534668e+00,3.686680197715759277e-01,1.347973465919494629e+00,3.844336867332458496e-01,1.341035842895507812e+00,3.810195922851562500e-01,1.315039396286010742e+00,3.700679540634155273e-01,1.263786077499389648e+00,3.532367348670959473e-01
1.838000000000000114e+02,1.331603646278381348e+00,3.767428696155548096e-01,1.364442348480224609e+00,3.937471508979797363e-01,1.358401179313659668e+00,3.900918364524841309e-01,1.335063099861145020e+00,3.782660067081451416e-01,1.287019371986389160e+00,3.603415489196777344e-01
1.839000000000000057e+02,1.350024104118347168e+00,3.854937553405761719e-01,1.378250956535339355e+00,4.036528170108795166e-01,1.373271703720092773e+00,3.997768759727478027e-01,1.353111863136291504e+00,3.871341347694396973e-01,1.309029340744018555e+00,3.678599298000335693e-01
1.840000000000000000e+02,1.366203427314758301e+00,3.948793709278106689e-01,1.389047980308532715e+00,4.140670299530029297e-01,1.385295510292053223e+00,4.100118577480316162e-01,1.368832707405090332e+00,3.966292738914489746e-01,1.329564809799194336e+00,3.758668899536132812e-01
1.840999999999999943e+02,1.379681468009948730e+00,4.048502743244171143e-01,1.396214485168457031e+00,4.248263835906982422e-01,1.393935680389404297e+00,4.206624925136566162e-01,1.381798267364501953e+00,4.066984653472900391e-01,1.348198056221008301e+00,3.845490813255310059e-01
1.842000000000000171e+02,1.390084385871887207e+00,4.153141379356384277e-01,1.399099946022033691e+00,4.357064962387084961e-01,1.398513078689575195e+00,4.315175712108612061e-01,1.391580462455749512e+00,4.172340929508209229e-01,1.364635705947875977e+00,3.938704729080200195e-01
1.843000000000000114e+02,1.396778941154479980e+00,4.260992407798767090e-01,1.397451519966125488e+00,4.465621709823608398e-01,1.398641943931579590e+00,4.423980414867401123e-01,1.397531032562255859e+00,4.280516207218170166e-01,1.378408432006835938e+00,4.037833213806152344e-01
1.844000000000000057e+02,1.399144291877746582e+00,4.369830787181854248e-01,1.391033649444580078e+00,4.572595953941345215e-01,1.394068837165832520e+00,4.531725943088531494e-01,1.399096369743347168e+00,4.389379620552062988e-01,1.389162540435791016e+00,4.142029881477355957e-01
1.845000000000000000e+02,1.396944999694824219e+00,4.478272795677185059e-01,1.380698561668395996e+00,4.678345024585723877e-01,1.385039210319519043e+00,4.637699425220489502e-01,1.396045684814453125e+00,4.497609436511993408e-01,1.396278023719787598e+00,4.249653518199920654e-01
1.845999999999999943e+02,1.389979481697082520e+00,4.584998488426208496e-01,1.367409706115722656e+00,4.786285161972045898e-01,1.372848749160766602e+00,4.744147360324859619e-01,1.388288378715515137e+00,4.604009687900543213e-01,1.399106621742248535e+00,4.358459413051605225e-01
1.847000000000000171e+02,1.379280567169189453e+00,4.690727591514587402e-01,1.351269960403442383e+00,4.899408519268035889e-01,1.357821702957153320e+00,4.855295717716217041e-01,1.377041220664978027e+00,4.709840118885040283e-01,1.397398233413696289e+00,4.467004239559173584e-01
1.848000000000000114e+02,1.365664720535278320e+00,4.799283146858215332e-01,1.332144975662231445e+00,5.017533898353576660e-01,1.339860677719116211e+00,4.971520304679870605e-01,1.362920522689819336e+00,4.819335341453552246e-01,1.390918970108032227e+00,4.573948681354522705e-01
1.849000000000000057e+02,1.349182009696960449e+00,4.913001656532287598e-01,1.309788703918457031e+00,5.143684744834899902e-01,1.318743944168090820e+00,5.093656778335571289e-01,1.345908522605895996e+00,4.933963716030120850e-01,1.380544304847717285e+00,4.679694175720214844e-01
1.850000000000000000e+02,1.329692959785461426e+00,5.031736493110656738e-01,1.284405350685119629e+00,5.283614397048950195e-01,1.294537544250488281e+00,5.228050351142883301e-01,1.325839400291442871e+00,5.053747296333312988e-01,1.367220163345336914e+00,4.787700772285461426e-01
1.850999999999999943e+02,1.306970477104187012e+00,5.159338712692260742e-01,1.255748629570007324e+00,5.438891649246215820e-01,1.267177700996398926e+00,5.377252697944641113e-01,1.302574992179870605e+00,5.183706283569335938e-01,1.351043105125427246e+00,4.900889396667480469e-01
1.852000000000000171e+02,1.281219601631164551e+00,5.300992727279663086e-01,1.223773360252380371e+00,5.607401728630065918e-01,1.236419796943664551e+00,5.541796088218688965e-01,1.276252627372741699e+00,5.328042507171630859e-01,1.331879138946533203e+00,5.019077062606811523e-01
1.853000000000000114e+02,1.252158403396606445e+00,5.458161830902099609e-01,1.188890814781188965e+00,5.781487822532653809e-01,1.202648282051086426e+00,5.713949203491210938e-01,1.246566414833068848e+00,5.488105416297912598e-01,1.309482693672180176e+00,5.145383477210998535e-01
1.854000000000000057e+02,1.219832062721252441e+00,5.627548694610595703e-01,1.151324391365051270e+00,5.956780314445495605e-01,1.166013121604919434e+00,5.890445113182067871e-01,1.213718056678771973e+00,5.658563375473022461e-01,1.284059286117553711e+00,5.285498499870300293e-01
1.855000000000000000e+02,1.184612035751342773e+00,5.802198648452758789e-01,1.112920641899108887e+00,6.108518242835998535e-01,1.127683043479919434e+00,6.054012775421142578e-01,1.177982687950134277e+00,5.834034681320190430e-01,1.255358815193176270e+00,5.440980195999145508e-01
1.855999999999999943e+02,1.146823287010192871e+00,5.976251363754272461e-01,1.074914932250976562e+00,6.227397322654724121e-01,1.089440822601318359e+00,6.185587048530578613e-01,1.139923930168151855e+00,6.005211472511291504e-01,1.223345041275024414e+00,5.609593987464904785e-01
1.857000000000000171e+02,1.108429193496704102e+00,6.124165654182434082e-01,1.037987112998962402e+00,6.313240528106689453e-01,1.052021980285644531e+00,6.284117698669433594e-01,1.101564288139343262e+00,6.147251129150390625e-01,1.188425540924072266e+00,5.783742070198059082e-01
1.858000000000000114e+02,1.070516109466552734e+00,6.239168047904968262e-01,1.002851724624633789e+00,6.365995407104492188e-01,1.016068816184997559e+00,6.349811553955078125e-01,1.063810825347900391e+00,6.256312131881713867e-01,1.150832653045654297e+00,5.958930253982543945e-01
1.859000000000000057e+02,1.033756732940673828e+00,6.321153640747070312e-01,9.707111120223999023e-01,6.383647918701171875e-01,9.826905727386474609e-01,6.380854845046997070e-01,1.027325391769409180e+00,6.332405209541320801e-01,1.112429380416870117e+00,6.110248565673828125e-01
1.860000000000000000e+02,9.989153742790222168e-01,6.369851231575012207e-01,9.417982101440429688e-01,6.369598507881164551e-01,9.525365233421325684e-01,6.378471255302429199e-01,9.929745793342590332e-01,6.374801993370056152e-01,1.074433565139770508e+00,6.228704452514648438e-01
1.860999999999999943e+02,9.671530127525329590e-01,6.383553743362426758e-01,9.152196049690246582e-01,6.332722306251525879e-01,9.252660274505615234e-01,6.348872184753417969e-01,9.617918729782104492e-01,6.382576823234558105e-01,1.037523865699768066e+00,6.314125061035156250e-01
1.862000000000000171e+02,9.386035799980163574e-01,6.366153359413146973e-01,8.900768756866455078e-01,6.280481219291687012e-01,8.995846509933471680e-01,6.302220821380615234e-01,9.337517023086547852e-01,6.360413432121276855e-01,1.002419114112854004e+00,6.366440057754516602e-01
1.863000000000000114e+02,9.121993184089660645e-01,6.327334046363830566e-01,8.662608265876770020e-01,6.215429902076721191e-01,8.752706050872802734e-01,6.241816878318786621e-01,9.076113700866699219e-01,6.318690180778503418e-01,9.703198671340942383e-01,6.383656263351440430e-01
1.864000000000000057e+02,8.872175216674804688e-01,6.273466944694519043e-01,8.436734676361083984e-01,6.139789223670959473e-01,8.522216081619262695e-01,6.170005798339843750e-01,8.828734159469604492e-01,6.262397170066833496e-01,9.414482116699218750e-01,6.369228363037109375e-01
1.865000000000000000e+02,8.635505437850952148e-01,6.207065582275390625e-01,8.223490118980407715e-01,6.054868102073669434e-01,8.303612470626831055e-01,6.088745594024658203e-01,8.594319820404052734e-01,6.193984746932983398e-01,9.148886799812316895e-01,6.332139372825622559e-01
1.865999999999999943e+02,8.411012887954711914e-01,6.130315065383911133e-01,8.027534484863281250e-01,5.959851741790771484e-01,8.100783824920654297e-01,5.997517704963684082e-01,8.371918201446533203e-01,6.115586161613464355e-01,8.897635340690612793e-01,6.279721856117248535e-01
1.867000000000000171e+02,8.199586272239685059e-01,6.044228672981262207e-01,7.849543690681457520e-01,5.856122374534606934e-01,7.915875315666198730e-01,5.896947383880615234e-01,8.163454532623291016e-01,6.027667522430419922e-01,8.659639358520507812e-01,6.214522719383239746e-01
1.868000000000000114e+02,8.005732297897338867e-01,5.948106646537780762e-01,7.689524888992309570e-01,5.745267271995544434e-01,7.748954296112060547e-01,5.788648128509521484e-01,7.972822785377502441e-01,5.929895639419555664e-01,8.433916568756103516e-01,6.138759851455688477e-01
1.869000000000000057e+02,7.829851508140563965e-01,5.843459367752075195e-01,7.547329068183898926e-01,5.628805160522460938e-01,7.599929571151733398e-01,5.674167275428771973e-01,7.800174951553344727e-01,5.823887586593627930e-01,8.220866322517395020e-01,6.053713560104370117e-01
1.870000000000000000e+02,7.671933770179748535e-01,5.731869339942932129e-01,7.422675490379333496e-01,5.508176088333129883e-01,7.468570470809936523e-01,5.554975867271423340e-01,7.645468115806579590e-01,5.711212754249572754e-01,8.025140762329101562e-01,5.958575606346130371e-01
1.870999999999999943e+02,7.531812787055969238e-01,5.614846348762512207e-01,7.315155863761901855e-01,5.384734869003295898e-01,7.354515790939331055e-01,5.432462096214294434e-01,7.508516311645507812e-01,5.593367815017700195e-01,7.847381830215454102e-01,5.854741930961608887e-01
1.872000000000000171e+02,7.409191727638244629e-01,5.493819713592529297e-01,7.224252820014953613e-01,5.259748697280883789e-01,7.257289290428161621e-01,5.307925939559936523e-01,7.388994693756103516e-01,5.471767187118530273e-01,7.687591910362243652e-01,5.743805766105651855e-01
1.873000000000000114e+02,7.303649783134460449e-01,5.370132923126220703e-01,7.149354219436645508e-01,5.134391784667968750e-01,7.176313996315002441e-01,5.182579755783081055e-01,7.286467552185058594e-01,5.347739458084106445e-01,7.545623779296875000e-01,5.627281069755554199e-01
1.874000000000000057e+02,7.214657068252563477e-01,5.245044827461242676e-01,7.089763283729553223e-01,5.009745359420776367e-01,7.110923528671264648e-01,5.057539343833923340e-01,7.200384736061096191e-01,5.222525596618652344e-01,7.421192526817321777e-01,5.506607294082641602e-01
1.875000000000000000e+02,7.141592502593994141e-01,5.119718313217163086e-01,7.044712901115417480e-01,4.886795282363891602e-01,7.060375213623046875e-01,4.933826625347137451e-01,7.130106687545776367e-01,5.097271203994750977e-01,7.313888669013977051e-01,5.383138656616210938e-01
1.875999999999999943e+02,7.083748579025268555e-01,4.995221793651580811e-01,7.013378143310546875e-01,4.766429960727691650e-01,7.023866176605224609e-01,4.812368154525756836e-01,7.074915170669555664e-01,4.973030388355255127e-01,7.223195433616638184e-01,5.258141160011291504e-01
1.877000000000000171e+02,7.040352225303649902e-01,4.872530996799468994e-01,6.993656754493713379e-01,4.650482833385467529e-01,7.000388503074645996e-01,4.694128036499023438e-01,7.034025788307189941e-01,4.850759804248809814e-01,7.148498296737670898e-01,5.132788419723510742e-01
1.878000000000000114e+02,7.010570764541625977e-01,4.752523899078369141e-01,6.979407072067260742e-01,4.543489813804626465e-01,6.984428763389587402e-01,4.583559930324554443e-01,7.006596326828002930e-01,4.731319844722747803e-01,7.089099287986755371e-01,5.008157491683959961e-01
1.879000000000000057e+02,6.991767287254333496e-01,4.637458622455596924e-01,6.968690752983093262e-01,4.445372819900512695e-01,6.972435116767883301e-01,4.482102096080780029e-01,6.988990902900695801e-01,4.617762267589569092e-01,7.044230699539184570e-01,4.885235130786895752e-01
1.880000000000000000e+02,6.977988481521606445e-01,4.531538784503936768e-01,6.961052417755126953e-01,4.355528950691223145e-01,6.963654756546020508e-01,4.389145672321319580e-01,6.975891590118408203e-01,4.513468444347381592e-01,7.013067007064819336e-01,4.764909148216247559e-01
1.880999999999999943e+02,6.967651844024658203e-01,4.434423148632049561e-01,6.956160664558410645e-01,4.273385703563690186e-01,6.957743763923645020e-01,4.304105937480926514e-01,6.966125369071960449e-01,4.417869150638580322e-01,6.993450522422790527e-01,4.649054110050201416e-01
1.882000000000000171e+02,6.960352659225463867e-01,4.345511496067047119e-01,6.953709125518798828e-01,4.198403656482696533e-01,6.954388022422790527e-01,4.226431250572204590e-01,6.959335803985595703e-01,4.330368936061859131e-01,6.979253888130187988e-01,4.542179405689239502e-01
1.883000000000000114e+02,6.955760717391967773e-01,4.264235198497772217e-01,6.953420042991638184e-01,4.130075275897979736e-01,6.953297853469848633e-01,4.155602753162384033e-01,6.955198645591735840e-01,4.250406324863433838e-01,6.968579888343811035e-01,4.444172978401184082e-01
1.884000000000000057e+02,6.953576803207397461e-01,4.190059006214141846e-01,6.955060958862304688e-01,4.067867994308471680e-01,6.954209208488464355e-01,4.091129899024963379e-01,6.953416466712951660e-01,4.177451431751251221e-01,6.960978507995605469e-01,4.354431033134460449e-01
1.885000000000000000e+02,6.953521370887756348e-01,4.122479856014251709e-01,6.959267258644104004e-01,4.009667932987213135e-01,6.957226395606994629e-01,4.031846225261688232e-01,6.953717470169067383e-01,4.111005663871765137e-01,6.956118345260620117e-01,4.272382557392120361e-01
1.885999999999999943e+02,6.955403089523315430e-01,4.060898721218109131e-01,6.967840194702148438e-01,3.951926231384277344e-01,6.963993310928344727e-01,3.974151611328125000e-01,6.955987215042114258e-01,4.050318002700805664e-01,6.953696012496948242e-01,4.197488725185394287e-01
1.887000000000000171e+02,6.960036754608154297e-01,4.002908170223236084e-01,6.981076598167419434e-01,3.894143402576446533e-01,6.975440979003906250e-01,3.916370570659637451e-01,6.961328983306884766e-01,3.992542326450347900e-01,6.953431367874145508e-01,4.129242300987243652e-01
1.888000000000000114e+02,6.969157457351684570e-01,3.945155441761016846e-01,6.998926401138305664e-01,3.836438655853271484e-01,6.991521716117858887e-01,3.858622014522552490e-01,6.971290707588195801e-01,3.934775888919830322e-01,6.955096721649169922e-01,4.067105948925018311e-01
1.889000000000000057e+02,6.982938051223754883e-01,3.887375891208648682e-01,7.021329402923583984e-01,3.778929412364959717e-01,7.012180089950561523e-01,3.801023662090301514e-01,6.985902786254882812e-01,3.877004384994506836e-01,6.959347724914550781e-01,4.008932709693908691e-01
1.890000000000000000e+02,7.001324892044067383e-01,3.829687833786010742e-01,7.048352360725402832e-01,3.721520304679870605e-01,7.037349343299865723e-01,3.743692338466644287e-01,7.005110383033752441e-01,3.819345235824584961e-01,6.967980265617370605e-01,3.951189517974853516e-01
1.890999999999999943e+02,7.024255394935607910e-01,3.772209286689758301e-01,7.081923484802246094e-01,3.661586642265319824e-01,7.068145275115966797e-01,3.685047030448913574e-01,7.028850913047790527e-01,3.761916458606719971e-01,6.981275677680969238e-01,3.893407285213470459e-01
1.892000000000000171e+02,7.051916122436523438e-01,3.714674711227416992e-01,7.123250961303710938e-01,3.598302602767944336e-01,7.106280922889709473e-01,3.623006939888000488e-01,7.057566046714782715e-01,3.704084753990173340e-01,6.999182701110839844e-01,3.835704326629638672e-01
1.893000000000000114e+02,7.086342573165893555e-01,3.654344379901885986e-01,7.176183462142944336e-01,3.533038794994354248e-01,7.154421806335449219e-01,3.558355569839477539e-01,7.093319296836853027e-01,3.643142282962799072e-01,7.021642923355102539e-01,3.778198063373565674e-01
1.894000000000000057e+02,7.128806114196777344e-01,3.590740561485290527e-01,7.241477966308593750e-01,3.467152416706085205e-01,7.214707136154174805e-01,3.492270410060882568e-01,7.137686014175415039e-01,3.579103946685791016e-01,7.048733234405517578e-01,3.720779418945312500e-01
1.895000000000000000e+02,7.183148860931396484e-01,3.525279760360717773e-01,7.321363091468811035e-01,3.403780162334442139e-01,7.288661599159240723e-01,3.427788317203521729e-01,7.194139957427978516e-01,3.513326942920684814e-01,7.082396745681762695e-01,3.660802543163299561e-01
1.895999999999999943e+02,7.250051498413085938e-01,3.459585309028625488e-01,7.423550486564636230e-01,3.344858884811401367e-01,7.381292581558227539e-01,3.366909921169281006e-01,7.263576984405517578e-01,3.448038697242736816e-01,7.123842835426330566e-01,3.597482442855834961e-01
1.897000000000000171e+02,7.332046627998352051e-01,3.396616876125335693e-01,7.549642324447631836e-01,3.291337490081787109e-01,7.498567700386047363e-01,3.311298787593841553e-01,7.349100708961486816e-01,3.385754227638244629e-01,7.176930308341979980e-01,3.532197475433349609e-01
1.898000000000000114e+02,7.437148094177246094e-01,3.338313102722167969e-01,7.696868777275085449e-01,3.243369758129119873e-01,7.637777328491210938e-01,3.261141180992126465e-01,7.458665370941162109e-01,3.328414559364318848e-01,7.242400050163269043e-01,3.466330766677856445e-01
1.899000000000000057e+02,7.565813660621643066e-01,3.285428285598754883e-01,7.864491939544677734e-01,3.201443254947662354e-01,7.797634005546569824e-01,3.216831386089324951e-01,7.591179609298706055e-01,3.276503980159759521e-01,7.322507500648498535e-01,3.403000235557556152e-01
1.900000000000000000e+02,7.715461850166320801e-01,3.238142430782318115e-01,8.051739335060119629e-01,3.166036009788513184e-01,7.977432012557983398e-01,3.178861439228057861e-01,7.744528055191040039e-01,3.230277895927429199e-01,7.425010800361633301e-01,3.344145715236663818e-01
1.900999999999999943e+02,7.885424494743347168e-01,3.196955025196075439e-01,8.257670998573303223e-01,3.137587606906890869e-01,8.176297545433044434e-01,3.147685825824737549e-01,7.918062210083007812e-01,3.190238177776336670e-01,7.551383972167968750e-01,3.290693461894989014e-01
1.902000000000000171e+02,8.074910640716552734e-01,3.162340819835662842e-01,8.480411171913146973e-01,3.116189241409301758e-01,8.393141031265258789e-01,3.123702704906463623e-01,8.110960125923156738e-01,3.156851828098297119e-01,7.698872685432434082e-01,3.242799043655395508e-01
1.903000000000000114e+02,8.282958865165710449e-01,3.134734928607940674e-01,8.714382052421569824e-01,3.100339174270629883e-01,8.623180985450744629e-01,3.105806708335876465e-01,8.322230577468872070e-01,3.130548000335693359e-01,7.866749167442321777e-01,3.200952410697937012e-01
1.904000000000000057e+02,8.507285118103027344e-01,3.114062845706939697e-01,8.957952857017517090e-01,3.089933097362518311e-01,8.863165974617004395e-01,3.093286156654357910e-01,8.548802137374877930e-01,3.110932111740112305e-01,8.054240942001342773e-01,3.165630400180816650e-01
1.905000000000000000e+02,8.742426037788391113e-01,3.098841011524200439e-01,9.210183620452880859e-01,3.085131645202636719e-01,9.112178683280944824e-01,3.086310625076293945e-01,8.785716295242309570e-01,3.096680045127868652e-01,8.260402679443359375e-01,3.137273192405700684e-01
1.905999999999999943e+02,8.987059593200683594e-01,3.089083433151245117e-01,9.470074176788330078e-01,3.086072504520416260e-01,9.369242787361145020e-01,3.085026741027832031e-01,9.031956791877746582e-01,3.087921738624572754e-01,8.483321666717529297e-01,3.115954995155334473e-01
1.907000000000000171e+02,9.240238666534423828e-01,3.084947168827056885e-01,9.736558198928833008e-01,3.092868626117706299e-01,9.633322954177856445e-01,3.089558780193328857e-01,9.286565780639648438e-01,3.084811270236968994e-01,8.717420697212219238e-01,3.100172579288482666e-01
1.908000000000000114e+02,9.500956535339355469e-01,3.086568713188171387e-01,1.000811338424682617e+00,3.105552792549133301e-01,9.903138875961303711e-01,3.099979162216186523e-01,9.548526406288146973e-01,3.087479472160339355e-01,8.961108326911926270e-01,3.089836537837982178e-01
1.909000000000000057e+02,9.768125414848327637e-01,3.094054758548736572e-01,1.028321027755737305e+00,3.124127089977264404e-01,1.017703652381896973e+00,3.116286396980285645e-01,9.816701412200927734e-01,3.096024394035339355e-01,9.213442206382751465e-01,3.085107207298278809e-01
1.910000000000000000e+02,1.004016518592834473e+00,3.107427954673767090e-01,1.056044220924377441e+00,3.148581981658935547e-01,1.045361638069152832e+00,3.138481974601745605e-01,1.008945107460021973e+00,3.110455572605133057e-01,9.473422169685363770e-01,3.086121380329132080e-01
1.910999999999999943e+02,1.031558513641357422e+00,3.126691281795501709e-01,1.083837270736694336e+00,3.178877532482147217e-01,1.073144912719726562e+00,3.166536986827850342e-01,1.036532878875732422e+00,3.130777180194854736e-01,9.739982485771179199e-01,3.092992305755615234e-01
1.912000000000000171e+02,1.059297204017639160e+00,3.151832222938537598e-01,1.111553907394409180e+00,3.214940726757049561e-01,1.100908279418945312e+00,3.200392127037048340e-01,1.064291834831237793e+00,3.156970441341400146e-01,1.001159191131591797e+00,3.105751276016235352e-01
1.913000000000000114e+02,1.087088584899902344e+00,3.182806968688964844e-01,1.139045715332031250e+00,3.256668746471405029e-01,1.128504157066345215e+00,3.239955008029937744e-01,1.092077255249023438e+00,3.188986778259277344e-01,1.028672337532043457e+00,3.124400377273559570e-01
1.914000000000000057e+02,1.114786386489868164e+00,3.219539523124694824e-01,1.166164159774780273e+00,3.303925991058349609e-01,1.155783653259277344e+00,3.285103142261505127e-01,1.119742512702941895e+00,3.226743936538696289e-01,1.056397199630737305e+00,3.148930072784423828e-01
1.915000000000000000e+02,1.142242193222045898e+00,3.261921703815460205e-01,1.192759037017822266e+00,3.356545567512512207e-01,1.182597637176513672e+00,3.335680961608886719e-01,1.147138953208923340e+00,3.270128071308135986e-01,1.084190368652343750e+00,3.179299235343933105e-01
1.915999999999999943e+02,1.169306874275207520e+00,3.309815526008605957e-01,1.218681573867797852e+00,3.414329886436462402e-01,1.208796501159667969e+00,3.391503393650054932e-01,1.174117445945739746e+00,3.318995535373687744e-01,1.111905097961425781e+00,3.215435445308685303e-01
1.917000000000000171e+02,1.195830821990966797e+00,3.363050222396850586e-01,1.243784427642822266e+00,3.477050960063934326e-01,1.234232306480407715e+00,3.452354073524475098e-01,1.200528383255004883e+00,3.373169898986816406e-01,1.139393329620361328e+00,3.257234394550323486e-01
1.918000000000000114e+02,1.221665143966674805e+00,3.421424627304077148e-01,1.267921924591064453e+00,3.544451296329498291e-01,1.258758306503295898e+00,3.517985939979553223e-01,1.226223111152648926e+00,3.432444334030151367e-01,1.166505813598632812e+00,3.304561078548431396e-01
1.919000000000000057e+02,1.246662378311157227e+00,3.484707474708557129e-01,1.290951490402221680e+00,3.616244196891784668e-01,1.282230973243713379e+00,3.588123917579650879e-01,1.251054644584655762e+00,3.496581912040710449e-01,1.193093180656433105e+00,3.357248008251190186e-01
1.920000000000000000e+02,1.270677566528320312e+00,3.552636802196502686e-01,1.312734365463256836e+00,3.692115545272827148e-01,1.304509639739990234e+00,3.662465214729309082e-01,1.274878025054931641e+00,3.565316498279571533e-01,1.219006657600402832e+00,3.415096998214721680e-01
1.920999999999999943e+02,1.293568372726440430e+00,3.624923527240753174e-01,1.332960367202758789e+00,3.773336112499237061e-01,1.325396180152893066e+00,3.741268813610076904e-01,1.297551989555358887e+00,3.638353645801544189e-01,1.244098305702209473e+00,3.477879464626312256e-01
1.922000000000000171e+02,1.315194964408874512e+00,3.701264858245849609e-01,1.351236939430236816e+00,3.861304521560668945e-01,1.344449996948242188e+00,3.826690912246704102e-01,1.318926095962524414e+00,3.715493977069854736e-01,1.268222689628601074e+00,3.545337021350860596e-01
1.923000000000000114e+02,1.335204601287841797e+00,3.783296644687652588e-01,1.367239952087402344e+00,3.955590128898620605e-01,1.361389160156250000e+00,3.918595314025878906e-01,1.338597655296325684e+00,3.798761069774627686e-01,1.291237354278564453e+00,3.617183566093444824e-01
1.924000000000000057e+02,1.353237628936767578e+00,3.872025907039642334e-01,1.380519390106201172e+00,4.055685698986053467e-01,1.375747084617614746e+00,4.016531407833099365e-01,1.356250643730163574e+00,3.888647258281707764e-01,1.313003540039062500e+00,3.693104982376098633e-01
1.925000000000000000e+02,1.368939161300659180e+00,3.967022299766540527e-01,1.390682816505432129e+00,4.160610735416412354e-01,1.387186288833618164e+00,4.119783341884613037e-01,1.371475696563720703e+00,3.984722495079040527e-01,1.333205938339233398e+00,3.774414062500000000e-01
1.925999999999999943e+02,1.381883263587951660e+00,4.067754745483398438e-01,1.397090315818786621e+00,4.268597662448883057e-01,1.395123600959777832e+00,4.226864278316497803e-01,1.383895754814147949e+00,4.086407721042633057e-01,1.351456165313720703e+00,3.862465322017669678e-01
1.927000000000000171e+02,1.391639232635498047e+00,4.173139929771423340e-01,1.399144530296325684e+00,4.377451241016387939e-01,1.398880243301391602e+00,4.335559904575347900e-01,1.393011808395385742e+00,4.192457497119903564e-01,1.367426633834838867e+00,3.956828713417053223e-01
1.928000000000000114e+02,1.397558569908142090e+00,4.281326234340667725e-01,1.396614670753479004e+00,4.485816061496734619e-01,1.398149967193603516e+00,4.444268047809600830e-01,1.398162245750427246e+00,4.300880134105682373e-01,1.380669593811035156e+00,4.056993424892425537e-01
1.929000000000000057e+02,1.399090766906738281e+00,4.390189647674560547e-01,1.389334917068481445e+00,4.592410624027252197e-01,1.392679691314697266e+00,4.551663100719451904e-01,1.398887515068054199e+00,4.409724473953247070e-01,1.390789628028869629e+00,4.161970913410186768e-01
1.930000000000000000e+02,1.396004557609558105e+00,4.498409032821655273e-01,1.378420710563659668e+00,4.698158502578735352e-01,1.382983922958374023e+00,4.657486677169799805e-01,1.394942641258239746e+00,4.517686367034912109e-01,1.397144675254821777e+00,4.269981384277343750e-01
1.930999999999999943e+02,1.388215184211730957e+00,4.604797065258026123e-01,1.364608645439147949e+00,4.807081222534179688e-01,1.370253562927246094e+00,4.764554500579833984e-01,1.386417746543884277e+00,4.623812437057495117e-01,1.399142265319824219e+00,4.378837347030639648e-01
1.932000000000000171e+02,1.376945853233337402e+00,4.710636436939239502e-01,1.347920060157775879e+00,4.921156466007232666e-01,1.354687690734863281e+00,4.876666665077209473e-01,1.374612212181091309e+00,4.729938507080078125e-01,1.396551966667175293e+00,4.487187266349792480e-01
1.933000000000000114e+02,1.362804055213928223e+00,4.820170402526855469e-01,1.328207612037658691e+00,5.040286183357238770e-01,1.336162924766540527e+00,4.993819594383239746e-01,1.359960317611694336e+00,4.840407371520996094e-01,1.389215350151062012e+00,4.593757688999176025e-01
1.934000000000000057e+02,1.345769882202148438e+00,4.934836030006408691e-01,1.305269956588745117e+00,5.168786048889160156e-01,1.314439654350280762e+00,5.117745399475097656e-01,1.342392086982727051e+00,4.955976307392120361e-01,1.378262281417846680e+00,4.699510931968688965e-01
1.935000000000000000e+02,1.325676321983337402e+00,5.054664611816406250e-01,1.279297471046447754e+00,5.311480760574340820e-01,1.289666175842285156e+00,5.254807472229003906e-01,1.321703314781188965e+00,5.077038407325744629e-01,1.364414215087890625e+00,4.808500409126281738e-01
1.935999999999999943e+02,1.302390456199645996e+00,5.184726119041442871e-01,1.249992132186889648e+00,5.469792485237121582e-01,1.261681437492370605e+00,5.406938791275024414e-01,1.297888875007629395e+00,5.209586620330810547e-01,1.347687959671020508e+00,4.922639727592468262e-01
1.937000000000000171e+02,1.276044249534606934e+00,5.329174399375915527e-01,1.217460989952087402e+00,5.639621615409851074e-01,1.230319738388061523e+00,5.573616623878479004e-01,1.270960927009582520e+00,5.356765389442443848e-01,1.327934741973876953e+00,5.041843056678771973e-01
1.938000000000000114e+02,1.246332406997680664e+00,5.489353537559509277e-01,1.182039618492126465e+00,5.814605951309204102e-01,1.196006894111633301e+00,5.746724009513854980e-01,1.240638732910156250e+00,5.519583225250244141e-01,1.304958939552307129e+00,5.170509815216064453e-01
1.939000000000000057e+02,1.213462352752685547e+00,5.659853816032409668e-01,1.144135951995849609e+00,5.987662076950073242e-01,1.158884882926940918e+00,5.923120379447937012e-01,1.207247614860534668e+00,5.691049695014953613e-01,1.278945922851562500e+00,5.313396453857421875e-01
1.940000000000000000e+02,1.177705764770507812e+00,5.835354924201965332e-01,1.105752587318420410e+00,6.133290529251098633e-01,1.120495200157165527e+00,6.081134080886840820e-01,1.170980811119079590e+00,5.867195725440979004e-01,1.249595880508422852e+00,5.471917986869812012e-01
1.940999999999999943e+02,1.139637351036071777e+00,6.006392240524291992e-01,1.067898869514465332e+00,6.245979070663452148e-01,1.082355618476867676e+00,6.206536293029785156e-01,1.132730126380920410e+00,6.034283041954040527e-01,1.217027664184570312e+00,5.641822814941406250e-01
1.942000000000000171e+02,1.101279497146606445e+00,6.148187518119812012e-01,1.031243920326232910e+00,6.325666308403015137e-01,1.045164346694946289e+00,6.298887133598327637e-01,1.094430923461914062e+00,6.170178651809692383e-01,1.181569695472717285e+00,5.816866755485534668e-01
1.943000000000000114e+02,1.063532948493957520e+00,6.257002353668212891e-01,9.965888261795043945e-01,6.371917128562927246e-01,1.009579658508300781e+00,6.358364224433898926e-01,1.056866288185119629e+00,6.273050308227539062e-01,1.143646240234375000e+00,5.989726185798645020e-01
1.944000000000000057e+02,1.027059078216552734e+00,6.332851052284240723e-01,9.650521874427795410e-01,6.383293271064758301e-01,9.768030047416687012e-01,6.382808685302734375e-01,1.020686745643615723e+00,6.343024373054504395e-01,1.105265021324157715e+00,6.134938001632690430e-01
1.945000000000000000e+02,9.927294254302978516e-01,6.374983787536621094e-01,9.367069005966186523e-01,6.363990902900695801e-01,9.472531080245971680e-01,6.374667882919311523e-01,9.868925213813781738e-01,6.378770470619201660e-01,1.067422389984130859e+00,6.247203350067138672e-01
1.945999999999999943e+02,9.615707993507385254e-01,6.382515430450439453e-01,9.104060530662536621e-01,6.324028372764587402e-01,9.203514456748962402e-01,6.341303586959838867e-01,9.563142061233520508e-01,6.380521059036254883e-01,1.030786514282226562e+00,6.326472759246826172e-01
1.947000000000000171e+02,9.335508942604064941e-01,6.360161304473876953e-01,8.855196833610534668e-01,6.269205808639526367e-01,8.949341177940368652e-01,6.291884779930114746e-01,9.287469387054443359e-01,6.353834867477416992e-01,9.961658120155334473e-01,6.372277736663818359e-01
1.948000000000000114e+02,9.074214696884155273e-01,6.318318247795104980e-01,8.619409799575805664e-01,6.202011108398437500e-01,8.708642125129699707e-01,6.229178905487060547e-01,9.028776884078979492e-01,6.309182047843933105e-01,9.646704196929931641e-01,6.383231878280639648e-01
1.949000000000000057e+02,8.826934695243835449e-01,6.261925697326660156e-01,8.395734429359436035e-01,6.124610900878906250e-01,8.480415344238281250e-01,6.155469417572021484e-01,8.783900737762451172e-01,6.250444650650024414e-01,9.363619685173034668e-01,6.363587379455566406e-01
1.950000000000000000e+02,8.592613339424133301e-01,6.193432211875915527e-01,8.185437321662902832e-01,6.037815809249877930e-01,8.264304399490356445e-01,6.072459220886230469e-01,8.551805019378662109e-01,6.180009841918945312e-01,9.100798368453979492e-01,6.323416233062744141e-01
1.950999999999999943e+02,8.370298147201538086e-01,6.114966273307800293e-01,7.992838025093078613e-01,5.941043496131896973e-01,8.064815402030944824e-01,5.979358553886413574e-01,8.331577181816101074e-01,6.099942326545715332e-01,8.852108120918273926e-01,6.268420219421386719e-01
1.952000000000000171e+02,8.161962628364562988e-01,6.026970148086547852e-01,7.818218469619750977e-01,5.835860371589660645e-01,7.883272767066955566e-01,5.877220034599304199e-01,8.126408457756042480e-01,6.010066270828247070e-01,8.616480231285095215e-01,6.201083064079284668e-01
1.953000000000000114e+02,7.971464395523071289e-01,5.929129719734191895e-01,7.661551833152770996e-01,5.723841190338134766e-01,7.719711065292358398e-01,5.767650008201599121e-01,7.939137816429138184e-01,5.910629630088806152e-01,8.392954468727111816e-01,6.123564839363098145e-01
1.954000000000000057e+02,7.798949480056762695e-01,5.823066234588623047e-01,7.522665858268737793e-01,5.606492757797241211e-01,7.574014067649841309e-01,5.652178525924682617e-01,7.769855260848999023e-01,5.803256034851074219e-01,8.182867765426635742e-01,6.036640405654907227e-01
1.955000000000000000e+02,7.644376754760742188e-01,5.710347294807434082e-01,7.401254177093505859e-01,5.485236644744873047e-01,7.445924282073974609e-01,5.532262921333312988e-01,7.618490457534790039e-01,5.689502358436584473e-01,7.990496754646301270e-01,5.939751267433166504e-01
1.955999999999999943e+02,7.507556676864624023e-01,5.592468976974487305e-01,7.296888828277587891e-01,5.361412763595581055e-01,7.335059046745300293e-01,5.409274697303771973e-01,7.484828829765319824e-01,5.570847988128662109e-01,7.816104888916015625e-01,5.834471583366394043e-01
1.957000000000000171e+02,7.388165593147277832e-01,5.470844507217407227e-01,7.209031581878662109e-01,5.236271023750305176e-01,7.240920066833496094e-01,5.284497737884521484e-01,7.368526458740234375e-01,5.448693633079528809e-01,7.659667134284973145e-01,5.722376108169555664e-01
1.958000000000000114e+02,7.285762429237365723e-01,5.346803069114685059e-01,7.137055397033691406e-01,5.110967755317687988e-01,7.162914276123046875e-01,5.159125328063964844e-01,7.269120812416076660e-01,5.324353575706481934e-01,7.521006464958190918e-01,5.604968070983886719e-01
1.959000000000000057e+02,7.199800014495849609e-01,5.221583843231201172e-01,7.080247998237609863e-01,4.986566901206970215e-01,7.100360393524169922e-01,5.034258365631103516e-01,7.186048030853271484e-01,5.199046730995178223e-01,7.399815917015075684e-01,5.483670830726623535e-01
1.960000000000000000e+02,7.129637598991394043e-01,5.096333622932434082e-01,7.037832140922546387e-01,4.864036440849304199e-01,7.052502036094665527e-01,4.910900294780731201e-01,7.118650674819946289e-01,5.073904991149902344e-01,7.295663952827453613e-01,5.359822511672973633e-01
1.960999999999999943e+02,7.074557542800903320e-01,4.972104430198669434e-01,7.008970379829406738e-01,4.744247198104858398e-01,7.018527388572692871e-01,4.789959490299224854e-01,7.066198587417602539e-01,4.949963390827178955e-01,7.208014130592346191e-01,5.234670639038085938e-01
1.962000000000000171e+02,7.033771276473999023e-01,4.849851429462432861e-01,6.990664005279541016e-01,4.629745781421661377e-01,6.997021436691284180e-01,4.672717750072479248e-01,7.027893066406250000e-01,4.828159809112548828e-01,7.136235237121582031e-01,5.109372735023498535e-01
1.963000000000000114e+02,7.006440162658691406e-01,4.730436205863952637e-01,6.977156996726989746e-01,4.524462223052978516e-01,6.981924772262573242e-01,4.563899636268615723e-01,7.002868056297302246e-01,4.709355235099792480e-01,7.079615592956542969e-01,4.984989762306213379e-01
1.964000000000000057e+02,6.988878846168518066e-01,4.616945087909698486e-01,6.967043280601501465e-01,4.427939951419830322e-01,6.970559954643249512e-01,4.464078843593597412e-01,6.986266970634460449e-01,4.597546458244323730e-01,7.037376165390014648e-01,4.862488508224487305e-01
1.965000000000000000e+02,6.975806951522827148e-01,4.512719213962554932e-01,6.959943771362304688e-01,4.339580237865447998e-01,6.962339878082275391e-01,4.372647404670715332e-01,6.973824501037597656e-01,4.494927525520324707e-01,7.008681297302246094e-01,4.742738902568817139e-01
1.965999999999999943e+02,6.966063976287841797e-01,4.417183101177215576e-01,6.955530047416687012e-01,4.258818030357360840e-01,6.956930160522460938e-01,4.289026856422424316e-01,6.964641809463500977e-01,4.400888979434967041e-01,6.990459561347961426e-01,4.628344476222991943e-01
1.967000000000000171e+02,6.959294676780700684e-01,4.329741299152374268e-01,6.953504085540771484e-01,4.185120165348052979e-01,6.954019069671630859e-01,4.212672114372253418e-01,6.958371400833129883e-01,4.314842224121093750e-01,6.977000832557678223e-01,4.523175954818725586e-01
1.968000000000000114e+02,6.955175995826721191e-01,4.249832928180694580e-01,6.953589320182800293e-01,4.117984175682067871e-01,6.953322887420654297e-01,4.143068492412567139e-01,6.954695582389831543e-01,4.236230552196502686e-01,6.966928243637084961e-01,4.426760971546173096e-01
1.969000000000000057e+02,6.953410506248474121e-01,4.176928400993347168e-01,6.955620646476745605e-01,4.056759178638458252e-01,6.954580545425415039e-01,4.079732894897460938e-01,6.953323483467102051e-01,4.164531230926513672e-01,6.959864497184753418e-01,4.338501989841461182e-01
1.970000000000000000e+02,6.953725218772888184e-01,4.110529422760009766e-01,6.960523128509521484e-01,3.998865187168121338e-01,6.958132982254028320e-01,4.021060168743133545e-01,6.953986287117004395e-01,4.099250733852386475e-01,6.955484151840209961e-01,4.257833063602447510e-01
1.970999999999999943e+02,6.956011652946472168e-01,4.049878418445587158e-01,6.969972252845764160e-01,3.941106796264648438e-01,6.965779066085815430e-01,3.963340818881988525e-01,6.956686377525329590e-01,4.039415717124938965e-01,6.953486800193786621e-01,4.184221327304840088e-01
1.972000000000000171e+02,6.961382627487182617e-01,3.992109894752502441e-01,6.984076499938964844e-01,3.883329629898071289e-01,6.978098154067993164e-01,3.905556797981262207e-01,6.962839961051940918e-01,3.981731534004211426e-01,6.953598260879516602e-01,4.117165505886077881e-01
1.973000000000000114e+02,6.971379518508911133e-01,3.934343159198760986e-01,7.002784013748168945e-01,3.825652897357940674e-01,6.995039582252502441e-01,3.847827315330505371e-01,6.973676085472106934e-01,3.923955261707305908e-01,6.955655813217163086e-01,4.056004881858825684e-01
1.974000000000000057e+02,6.986026167869567871e-01,3.876571953296661377e-01,7.026030421257019043e-01,3.768193125724792480e-01,7.016547918319702148e-01,3.790270090103149414e-01,6.989152431488037109e-01,3.866195678710937500e-01,6.960606575012207031e-01,3.998128771781921387e-01
1.975000000000000000e+02,7.005267739295959473e-01,3.818914294242858887e-01,7.054094076156616211e-01,3.710554838180541992e-01,7.042573690414428711e-01,3.732965886592864990e-01,7.009213566780090332e-01,3.808571100234985352e-01,6.970115900039672852e-01,3.940369188785552979e-01
1.975999999999999943e+02,7.029040455818176270e-01,3.761487603187561035e-01,7.089037299156188965e-01,3.649986088275909424e-01,7.074711918830871582e-01,3.673696517944335938e-01,7.033794522285461426e-01,3.751198351383209229e-01,6.984279155731201172e-01,3.882592320442199707e-01
1.977000000000000171e+02,7.057800292968750000e-01,3.703641593456268311e-01,7.132222056388854980e-01,3.586204648017883301e-01,7.114301323890686035e-01,3.611017465591430664e-01,7.063699960708618164e-01,3.692931234836578369e-01,7.003045082092285156e-01,3.824917376041412354e-01
1.978000000000000114e+02,7.093608975410461426e-01,3.642673194408416748e-01,7.187395095825195312e-01,3.520622253417968750e-01,7.164799571037292480e-01,3.546073436737060547e-01,7.100849151611328125e-01,3.631344735622406006e-01,7.026349902153015137e-01,3.767461180686950684e-01
1.979000000000000057e+02,7.138058543205261230e-01,3.578617572784423828e-01,7.255278229713439941e-01,3.455069363117218018e-01,7.227469086647033691e-01,3.480004072189331055e-01,7.147388458251953125e-01,3.566925227642059326e-01,7.054486274719238281e-01,3.709802627563476562e-01
1.980000000000000000e+02,7.194600105285644531e-01,3.512829542160034180e-01,7.338609099388122559e-01,3.392358422279357910e-01,7.304130196571350098e-01,3.416022956371307373e-01,7.206062078475952148e-01,3.500916957855224609e-01,7.089524269104003906e-01,3.649190366268157959e-01
1.980999999999999943e+02,7.264142036437988281e-01,3.447559177875518799e-01,7.445453405380249023e-01,3.334428668022155762e-01,7.401393651962280273e-01,3.356081545352935791e-01,7.278156280517578125e-01,3.436098098754882812e-01,7.132843136787414551e-01,3.585377037525177002e-01
1.982000000000000171e+02,7.349819540977478027e-01,3.385305404663085938e-01,7.575634717941284180e-01,3.281924128532409668e-01,7.523027062416076660e-01,3.301486968994140625e-01,7.367724180221557617e-01,3.374609351158142090e-01,7.188166975975036621e-01,3.519771695137023926e-01
1.983000000000000114e+02,7.459568977355957031e-01,3.328005969524383545e-01,7.726729512214660645e-01,3.235049843788146973e-01,7.666146755218505859e-01,3.252385854721069336e-01,7.481867074966430664e-01,3.318285048007965088e-01,7.256226539611816406e-01,3.454245328903198242e-01
1.984000000000000057e+02,7.592241168022155762e-01,3.276135623455047607e-01,7.898088693618774414e-01,3.194308578968048096e-01,7.829794287681579590e-01,3.209227025508880615e-01,7.618323564529418945e-01,3.267398774623870850e-01,7.339806556701660156e-01,3.391582667827606201e-01
1.985000000000000000e+02,7.745743989944458008e-01,3.229953050613403320e-01,8.088911175727844238e-01,3.160171508789062500e-01,8.013234138488769531e-01,3.172495663166046143e-01,7.775507569313049316e-01,3.222293257713317871e-01,7.446967959403991699e-01,3.333720564842224121e-01
1.985999999999999943e+02,7.919427156448364258e-01,3.189960718154907227e-01,8.298221826553344727e-01,3.133071959018707275e-01,8.215556144714355469e-01,3.142639398574829102e-01,7.952736616134643555e-01,3.183464407920837402e-01,7.577424645423889160e-01,3.281284868717193604e-01
1.987000000000000171e+02,8.112467527389526367e-01,3.156625926494598389e-01,8.523450493812561035e-01,3.112820386886596680e-01,8.435398936271667480e-01,3.119951486587524414e-01,8.149157166481018066e-01,3.151373565196990967e-01,7.728784084320068359e-01,3.234485387802124023e-01
1.988000000000000114e+02,8.323871493339538574e-01,3.130376338958740234e-01,8.759287595748901367e-01,3.097976148128509521e-01,8.667367696762084961e-01,3.103047013282775879e-01,8.363744020462036133e-01,3.126440048217773438e-01,7.900398969650268555e-01,3.193825483322143555e-01
1.989000000000000057e+02,8.550531864166259766e-01,3.110803365707397461e-01,9.004552364349365234e-01,3.088607788085937500e-01,8.909114599227905273e-01,3.091551661491394043e-01,8.592414855957031250e-01,3.107851743698120117e-01,8.091464638710021973e-01,3.159776031970977783e-01
1.990000000000000000e+02,8.787519931793212891e-01,3.096591830253601074e-01,9.258294701576232910e-01,3.084871172904968262e-01,9.159712791442871094e-01,3.085631132125854492e-01,8.831145763397216797e-01,3.094615936279296875e-01,8.301004171371459961e-01,3.132768869400024414e-01
1.990999999999999943e+02,9.033827781677246094e-01,3.087874650955200195e-01,9.519501924514770508e-01,3.086901009082794189e-01,9.418170452117919922e-01,3.085427284240722656e-01,9.079028367996215820e-01,3.086903691291809082e-01,8.526394367218017578e-01,3.112592399120330811e-01
1.992000000000000171e+02,9.288496971130371094e-01,3.084806799888610840e-01,9.787070155143737793e-01,3.094800114631652832e-01,9.683444499969482422e-01,3.091059625148773193e-01,9.335094094276428223e-01,3.084866106510162354e-01,8.762357831001281738e-01,3.097817003726959229e-01
1.993000000000000114e+02,9.550509452819824219e-01,3.087518513202667236e-01,1.005939364433288574e+00,3.108586072921752930e-01,9.954137802124023438e-01,3.102581799030303955e-01,9.598314762115478516e-01,3.088629245758056641e-01,9.007737040519714355e-01,3.088519573211669922e-01
1.994000000000000057e+02,9.818725585937500000e-01,3.096107542514801025e-01,1.033499717712402344e+00,3.128262758255004883e-01,1.022864580154418945e+00,3.119992017745971680e-01,9.867478013038635254e-01,3.098277747631072998e-01,9.261581897735595703e-01,3.084856569766998291e-01
1.995000000000000000e+02,1.009150505065917969e+00,3.110582828521728516e-01,1.061246752738952637e+00,3.153815567493438721e-01,1.050556898117065430e+00,3.143287301063537598e-01,1.014092087745666504e+00,3.113812208175659180e-01,9.522879719734191895e-01,3.086960315704345703e-01
1.995999999999999943e+02,1.036740183830261230e+00,3.130948841571807861e-01,1.089036464691162109e+00,3.185196816921234131e-01,1.078347563743591309e+00,3.172433078289031982e-01,1.041722774505615234e+00,3.135235905647277832e-01,9.790520071983337402e-01,3.094934821128845215e-01
1.997000000000000171e+02,1.064499855041503906e+00,3.157186508178710938e-01,1.116722226142883301e+00,3.222329616546630859e-01,1.106091022491455078e+00,3.207364678382873535e-01,1.069497704505920410e+00,3.162524402141571045e-01,1.006289362907409668e+00,3.108796477317810059e-01
1.998000000000000114e+02,1.092285275459289551e+00,3.189245462417602539e-01,1.144155502319335938e+00,3.265103995800018311e-01,1.133639216423034668e+00,3.247983753681182861e-01,1.097272157669067383e+00,3.195622563362121582e-01,1.033853173255920410e+00,3.128548264503479004e-01
1.999000000000000057e+02,1.119948983192443848e+00,3.227044343948364258e-01,1.171186923980712891e+00,3.313378989696502686e-01,1.160843253135681152e+00,3.294160664081573486e-01,1.124898195266723633e+00,3.234442770481109619e-01,1.061601877212524414e+00,3.154175877571105957e-01
2.000000000000000000e+02,1.147342801094055176e+00,3.270470201969146729e-01,1.197667360305786133e+00,3.366981744766235352e-01,1.187553286552429199e+00,3.345735371112823486e-01,1.152227640151977539e+00,3.278865814208984375e-01,1.089391469955444336e+00,3.185631632804870605e-01


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_5/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.526571989059448242e-01,9.898759126663208008e-01,8.077276945114135742e-01,1.185472607612609863e+00,7.640122771263122559e-01,1.384110212326049805e+00,7.211556434631347656e-01,1.582586526870727539e+00,6.776746511459350586e-01,1.782998681068420410e+00
4.000000000000000222e-01,7.386822104454040527e-01,9.519240260124206543e-01,6.592967510223388672e-01,1.134667992591857910e+00,5.816788673400878906e-01,1.324707865715026855e+00,5.095499753952026367e-01,1.511189222335815430e+00,4.366007745265960693e-01,1.700461983680725098e+00
6.000000000000000888e-01,6.573466658592224121e-01,8.932645916938781738e-01,5.533291697502136230e-01,1.056249380111694336e+00,4.553465843200683594e-01,1.227883696556091309e+00,3.634722530841827393e-01,1.397556424140930176e+00,2.704191803932189941e-01,1.569821834564208984e+00
8.000000000000000444e-01,6.033347249031066895e-01,8.226684927940368652e-01,4.850362837314605713e-01,9.616722464561462402e-01,3.764584958553314209e-01,1.108047008514404297e+00,2.735421061515808105e-01,1.256728768348693848e+00,1.692404597997665405e-01,1.407717704772949219e+00
1.000000000000000000e+00,5.698097348213195801e-01,7.480688095092773438e-01,4.439472556114196777e-01,8.618115186691284180e-01,3.296852111816406250e-01,9.810150861740112305e-01,2.206406444311141968e-01,1.107379555702209473e+00,1.102927476167678833e-01,1.236169457435607910e+00
1.200000000000000178e+00,5.474219918251037598e-01,6.763513088226318359e-01,4.264180958271026611e-01,7.615224123001098633e-01,3.116608262062072754e-01,8.539053797721862793e-01,2.002376019954681396e-01,9.563340544700622559e-01,8.807539939880371094e-02,1.062556505203247070e+00
1.400000000000000133e+00,5.269131660461425781e-01,6.137762069702148438e-01,4.141809046268463135e-01,6.718666553497314453e-01,3.076466619968414307e-01,7.369359135627746582e-01,2.037096768617630005e-01,8.129345178604125977e-01,9.761621803045272827e-02,8.944916725158691406e-01
1.600000000000000089e+00,5.078927278518676758e-01,5.595968961715698242e-01,4.034197926521301270e-01,5.947797298431396484e-01,3.048480451107025146e-01,6.366461515426635742e-01,2.086764872074127197e-01,6.891512274742126465e-01,1.090334728360176086e-01,7.503627538681030273e-01
1.800000000000000044e+00,4.953257441520690918e-01,5.098654031753540039e-01,3.934310078620910645e-01,5.296992063522338867e-01,3.021604418754577637e-01,5.529016256332397461e-01,2.140533477067947388e-01,5.840634107589721680e-01,1.205683350563049316e-01,6.277950406074523926e-01
2.000000000000000000e+00,4.952539503574371338e-01,4.611410498619079590e-01,3.940015137195587158e-01,4.694931805133819580e-01,3.021247684955596924e-01,4.820532202720642090e-01,2.177590876817703247e-01,4.990080595016479492e-01,1.305856853723526001e-01,5.255849957466125488e-01
2.200000000000000178e+00,5.019722580909729004e-01,4.185079634189605713e-01,4.028886556625366211e-01,4.168722927570343018e-01,3.116437196731567383e-01,4.201008975505828857e-01,2.265041023492813110e-01,4.289385974407196045e-01,1.379759162664413452e-01,4.449291229248046875e-01
2.400000000000000355e+00,5.141524076461791992e-01,3.818048238754272461e-01,4.180322587490081787e-01,3.718689084053039551e-01,3.283305168151855469e-01,3.673399090766906738e-01,2.433642446994781494e-01,3.694151341915130615e-01,1.543044745922088623e-01,3.762241005897521973e-01
2.600000000000000089e+00,5.279909372329711914e-01,3.522487282752990723e-01,4.378242790699005127e-01,3.339017927646636963e-01,3.507376313209533691e-01,3.227399289608001709e-01,2.666166722774505615e-01,3.193401992321014404e-01,1.777023822069168091e-01,3.200202584266662598e-01
2.800000000000000266e+00,5.424818396568298340e-01,3.292667567729949951e-01,4.580861926078796387e-01,3.040255606174468994e-01,3.754039406776428223e-01,2.866778969764709473e-01,2.937539219856262207e-01,2.779915928840637207e-01,2.053646892309188843e-01,2.734631597995758057e-01
3.000000000000000000e+00,5.583913922309875488e-01,3.091265857219696045e-01,4.780133962631225586e-01,2.799540460109710693e-01,3.981852233409881592e-01,2.590592503547668457e-01,3.193425536155700684e-01,2.463105916976928711e-01,2.338836044073104858e-01,2.363634854555130005e-01
3.200000000000000178e+00,5.786486864089965820e-01,2.879447937011718750e-01,5.018851757049560547e-01,2.562271058559417725e-01,4.208686351776123047e-01,2.331170290708541870e-01,3.425465822219848633e-01,2.192825376987457275e-01,2.598139345645904541e-01,2.049277871847152710e-01
3.400000000000000355e+00,6.100372672080993652e-01,2.689186930656433105e-01,5.337322950363159180e-01,2.349373251199722290e-01,4.494092464447021484e-01,2.094051688909530640e-01,3.663561046123504639e-01,1.931762993335723877e-01,2.831508219242095947e-01,1.777643561363220215e-01
3.600000000000000089e+00,6.496083736419677734e-01,2.524137496948242188e-01,5.740624070167541504e-01,2.164095938205718994e-01,4.849117100238800049e-01,1.884416788816452026e-01,3.952637314796447754e-01,1.694217622280120850e-01,3.070034384727478027e-01,1.518995314836502075e-01
3.800000000000000266e+00,6.970849633216857910e-01,2.387582361698150635e-01,6.208305358886718750e-01,2.008180469274520874e-01,5.268498659133911133e-01,1.703973263502120972e-01,4.309369325637817383e-01,1.484883725643157959e-01,3.361585140228271484e-01,1.283438652753829956e-01
4.000000000000000000e+00,7.515835762023925781e-01,2.284056842327117920e-01,6.741126179695129395e-01,1.882858574390411377e-01,5.751030445098876953e-01,1.553661972284317017e-01,4.726832509040832520e-01,1.304625272750854492e-01,3.713192939758300781e-01,1.072869524359703064e-01
4.200000000000000178e+00,8.123840093612670898e-01,2.212604880332946777e-01,7.341115474700927734e-01,1.789359301328659058e-01,6.299023628234863281e-01,1.434485912322998047e-01,5.207237005233764648e-01,1.154400706291198730e-01,4.125029742717742920e-01,8.911172300577163696e-02
4.400000000000000355e+00,8.783013224601745605e-01,2.168582826852798462e-01,7.995370030403137207e-01,1.719259321689605713e-01,6.912084817886352539e-01,1.345291137695312500e-01,5.752887129783630371e-01,1.035209521651268005e-01,4.599281251430511475e-01,7.391277700662612915e-02
4.600000000000000533e+00,9.491296410560607910e-01,2.153968364000320435e-01,8.704239726066589355e-01,1.678082495927810669e-01,7.581166028976440430e-01,1.278098225593566895e-01,6.363927125930786133e-01,9.463233500719070435e-02,5.138404965400695801e-01,6.180018186569213867e-02
4.800000000000000711e+00,1.027323484420776367e+00,2.162766605615615845e-01,9.510481357574462891e-01,1.655870676040649414e-01,8.332038521766662598e-01,1.226799935102462769e-01,7.030801177024841309e-01,8.793660253286361694e-02,5.742693543434143066e-01,5.275731161236763000e-02
5.000000000000000000e+00,1.113777399063110352e+00,2.195416986942291260e-01,1.042251586914062500e+00,1.655411869287490845e-01,9.191939234733581543e-01,1.188449263572692871e-01,7.789604663848876953e-01,8.252313733100891113e-02,6.400402188301086426e-01,4.580378904938697815e-02
5.200000000000000178e+00,1.208566188812255859e+00,2.255259752273559570e-01,1.144872307777404785e+00,1.679899543523788452e-01,1.016837954521179199e+00,1.172847822308540344e-01,8.659322857856750488e-01,7.822995632886886597e-02,7.151266932487487793e-01,3.994135186076164246e-02
5.400000000000000355e+00,1.311656832695007324e+00,2.345777750015258789e-01,1.259781956672668457e+00,1.732800602912902832e-01,1.127042531967163086e+00,1.183746829628944397e-01,9.649866819381713867e-01,7.517899572849273682e-02,8.009743690490722656e-01,3.516757115721702576e-02
5.600000000000000533e+00,1.421771407127380371e+00,2.473172098398208618e-01,1.386662602424621582e+00,1.820024400949478149e-01,1.250787496566772461e+00,1.224947199225425720e-01,1.077273964881896973e+00,7.442039251327514648e-02,8.988015651702880859e-01,3.162054717540740967e-02
5.800000000000000711e+00,1.537545561790466309e+00,2.642855346202850342e-01,1.524407982826232910e+00,1.948563754558563232e-01,1.388076782226562500e+00,1.306999921798706055e-01,1.202923417091369629e+00,7.714053988456726074e-02,1.009951114654541016e+00,2.946082130074501038e-02
6.000000000000000000e+00,1.657751441001892090e+00,2.858920693397521973e-01,1.672770738601684570e+00,2.123168557882308960e-01,1.539372563362121582e+00,1.436206400394439697e-01,1.342149138450622559e+00,8.423385024070739746e-02,1.134119987487792969e+00,3.063254244625568390e-02
6.200000000000000178e+00,1.777234792709350586e+00,3.127698600292205811e-01,1.828660011291503906e+00,2.354847788810729980e-01,1.703890085220336914e+00,1.617972105741500854e-01,1.495813488960266113e+00,9.613227099180221558e-02,1.272274613380432129e+00,3.594991937279701233e-02
6.400000000000000355e+00,1.886483907699584961e+00,3.472940027713775635e-01,1.990380406379699707e+00,2.649152576923370361e-01,1.879743576049804688e+00,1.858065426349639893e-01,1.664397954940795898e+00,1.132744997739791870e-01,1.424422264099121094e+00,4.594564437866210938e-02
6.600000000000000533e+00,1.971252918243408203e+00,3.960601687431335449e-01,2.152496337890625000e+00,3.025957047939300537e-01,2.064396619796752930e+00,2.163157165050506592e-01,1.847988843917846680e+00,1.361480653285980225e-01,1.589834690093994141e+00,6.110266596078872681e-02
6.800000000000000711e+00,2.008477210998535156e+00,4.689811468124389648e-01,2.290246963500976562e+00,3.653885126113891602e-01,2.255641222000122070e+00,2.537813484668731689e-01,2.044000387191772461e+00,1.654617935419082642e-01,1.769296407699584961e+00,8.173646032810211182e-02
7.000000000000000000e+00,1.969988226890563965e+00,5.603958368301391602e-01,2.366207599639892578e+00,4.646582007408142090e-01,2.439649343490600586e+00,3.123326599597930908e-01,2.249813318252563477e+00,2.018885612487792969e-01,1.963154196739196777e+00,1.081827580928802490e-01
7.200000000000000178e+00,1.840015888214111328e+00,6.649873852729797363e-01,2.324782609939575195e+00,5.975667238235473633e-01,2.578076124191284180e+00,4.091388881206512451e-01,2.460117101669311523e+00,2.490449845790863037e-01,2.170228958129882812e+00,1.410932093858718872e-01
7.400000000000000355e+00,1.637562274932861328e+00,7.832642793655395508e-01,2.143505334854125977e+00,7.501446008682250977e-01,2.603082895278930664e+00,5.549136400222778320e-01,2.654163360595703125e+00,3.279940485954284668e-01,2.389104127883911133e+00,1.809197217226028442e-01
7.600000000000000533e+00,1.410830259323120117e+00,9.010080099105834961e-01,1.857998728752136230e+00,9.181739687919616699e-01,2.458166837692260742e+00,7.319644689559936523e-01,2.782756805419921875e+00,4.537714719772338867e-01,2.611802577972412109e+00,2.355863600969314575e-01
7.800000000000000711e+00,1.199338555335998535e+00,9.750781655311584473e-01,1.556619882583618164e+00,1.070722103118896484e+00,2.161353111267089844e+00,9.304718375205993652e-01,2.744295597076416016e+00,6.339486837387084961e-01,2.815032482147216797e+00,3.245428204536437988e-01
8.000000000000000000e+00,1.015607357025146484e+00,1.003651261329650879e+00,1.275901079177856445e+00,1.167463064193725586e+00,1.804008603096008301e+00,1.129141449928283691e+00,2.510170459747314453e+00,8.418304324150085449e-01,2.949533700942993164e+00,4.643621146678924561e-01
8.200000000000001066e+00,8.641453981399536133e-01,9.964047670364379883e-01,1.032410621643066406e+00,1.205412507057189941e+00,1.457904815673828125e+00,1.273396730422973633e+00,2.148978233337402344e+00,1.064036607742309570e+00,2.895956516265869141e+00,6.661404371261596680e-01
8.400000000000000355e+00,7.462675571441650391e-01,9.604666829109191895e-01,8.321003317832946777e-01,1.196979999542236328e+00,1.152741551399230957e+00,1.345000982284545898e+00,1.756728410720825195e+00,1.264751791954040527e+00,2.625720024108886719e+00,8.971115350723266602e-01
8.599999999999999645e+00,6.613957285881042480e-01,9.030219316482543945e-01,6.759991049766540527e-01,1.150708079338073730e+00,8.964685201644897461e-01,1.358384013175964355e+00,1.390189170837402344e+00,1.395072340965270996e+00,2.229202747344970703e+00,1.140120863914489746e+00
8.800000000000000711e+00,6.050460934638977051e-01,8.324712514877319336e-01,5.630117654800415039e-01,1.075274586677551270e+00,6.916211247444152832e-01,1.323118209838867188e+00,1.072750806808471680e+00,1.453037381172180176e+00,1.802138566970825195e+00,1.354848146438598633e+00
9.000000000000000000e+00,5.695132613182067871e-01,7.575668692588806152e-01,4.899320900440216064e-01,9.810723662376403809e-01,5.384178161621093750e-01,1.250094532966613770e+00,8.097941875457763672e-01,1.450544834136962891e+00,1.406317591667175293e+00,1.492593765258789062e+00
9.200000000000001066e+00,5.470305085182189941e-01,6.844667792320251465e-01,4.448034763336181641e-01,8.807496428489685059e-01,4.374621510505676270e-01,1.145322322845458984e+00,6.033998727798461914e-01,1.399338960647583008e+00,1.064150691032409668e+00,1.552946567535400391e+00
9.400000000000000355e+00,5.265519022941589355e-01,6.204528212547302246e-01,4.239137768745422363e-01,7.794555425643920898e-01,3.744412958621978760e-01,1.025928497314453125e+00,4.569070041179656982e-01,1.306080102920532227e+00,7.816830873489379883e-01,1.547896385192871094e+00
9.600000000000001421e+00,5.075591802597045898e-01,5.650852918624877930e-01,4.116370975971221924e-01,6.869720816612243652e-01,3.414966166019439697e-01,9.032019376754760742e-01,3.645277321338653564e-01,1.184083580970764160e+00,5.622550249099731445e-01,1.489416956901550293e+00
9.800000000000000711e+00,4.936993122100830078e-01,5.150685310363769531e-01,4.010650515556335449e-01,6.069988608360290527e-01,3.343549966812133789e-01,7.828879952430725098e-01,3.076939880847930908e-01,1.051784873008728027e+00,4.077517688274383545e-01,1.386756420135498047e+00
1.000000000000000000e+01,4.925197958946228027e-01,4.658918678760528564e-01,3.912509381771087646e-01,5.395494699478149414e-01,3.290303051471710205e-01,6.791905164718627930e-01,2.817513942718505859e-01,9.173019528388977051e-01,3.111799657344818115e-01,1.253835916519165039e+00


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_50/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.721493482589721680e-01,9.903856515884399414e-01,8.265371918678283691e-01,1.190554141998291016e+00,7.881994247436523438e-01,1.379777312278747559e+00,7.549375891685485840e-01,1.561407685279846191e+00,7.216757535934448242e-01,1.743038058280944824e+00
4.000000000000000222e-01,7.687244415283203125e-01,9.564027786254882812e-01,6.917667984962463379e-01,1.138529896736145020e+00,6.312261819839477539e-01,1.299129605293273926e+00,5.757942199707031250e-01,1.454324483871459961e+00,5.201712846755981445e-01,1.610479354858398438e+00
6.000000000000000888e-01,6.910350918769836426e-01,9.026849269866943359e-01,5.983535051345825195e-01,1.051679015159606934e+00,5.257620215415954590e-01,1.179757356643676758e+00,4.590105414390563965e-01,1.307310581207275391e+00,3.915071785449981689e-01,1.438337564468383789e+00
8.000000000000000444e-01,6.339250802993774414e-01,8.380703926086425781e-01,5.311390161514282227e-01,9.534631967544555664e-01,4.514832496643066406e-01,1.055837869644165039e+00,3.772659599781036377e-01,1.158945679664611816e+00,3.019427359104156494e-01,1.267039537429809570e+00
1.000000000000000000e+00,5.874638557434082031e-01,7.724792957305908203e-01,4.794772863388061523e-01,8.587630987167358398e-01,3.959591686725616455e-01,9.377415180206298828e-01,3.173727393150329590e-01,1.018336772918701172e+00,2.371820509433746338e-01,1.105387091636657715e+00
1.200000000000000178e+00,5.511666536331176758e-01,7.073234915733337402e-01,4.417271912097930908e-01,7.691855430603027344e-01,3.567095994949340820e-01,8.274137973785400391e-01,2.756670117378234863e-01,8.879400491714477539e-01,1.926063299179077148e-01,9.558439254760742188e-01
1.400000000000000133e+00,5.244926214218139648e-01,6.434141397476196289e-01,4.153716564178466797e-01,6.864358186721801758e-01,3.304269015789031982e-01,7.267368435859680176e-01,2.489805072546005249e-01,7.695181369781494141e-01,1.650535166263580322e-01,8.193321228027343750e-01
1.600000000000000089e+00,5.060124993324279785e-01,5.825836658477783203e-01,3.985400795936584473e-01,6.112987399101257324e-01,3.153531849384307861e-01,6.360236406326293945e-01,2.351600527763366699e-01,6.634243726730346680e-01,1.500759869813919067e-01,6.996366381645202637e-01
1.800000000000000044e+00,4.949004352092742920e-01,5.255149006843566895e-01,3.901231288909912109e-01,5.431432127952575684e-01,3.096292912960052490e-01,5.555273294448852539e-01,2.298330813646316528e-01,5.729227662086486816e-01,1.446277052164077759e-01,5.974034667015075684e-01
2.000000000000000000e+00,4.903187155723571777e-01,4.717305004596710205e-01,3.887610435485839844e-01,4.809483885765075684e-01,3.101972937583923340e-01,4.872043728828430176e-01,2.315457761287689209e-01,4.961867034435272217e-01,1.471140682697296143e-01,5.107608437538146973e-01
2.200000000000000178e+00,4.945555031299591064e-01,4.216014146804809570e-01,3.924539387226104736e-01,4.236297011375427246e-01,3.146710991859436035e-01,4.275900721549987793e-01,2.372141480445861816e-01,4.315262138843536377e-01,1.540263444185256958e-01,4.385126233100891113e-01
2.400000000000000355e+00,5.057315230369567871e-01,3.761931955814361572e-01,4.020005166530609131e-01,3.724437952041625977e-01,3.224955499172210693e-01,3.742779493331909180e-01,2.446213811635971069e-01,3.755209445953369141e-01,1.631155610084533691e-01,3.772318661212921143e-01
2.600000000000000089e+00,5.235545635223388672e-01,3.371469378471374512e-01,4.166042804718017578e-01,3.275350332260131836e-01,3.355506658554077148e-01,3.274585902690887451e-01,2.562051713466644287e-01,3.268889486789703369e-01,1.732951700687408447e-01,3.246797025203704834e-01
2.800000000000000266e+00,5.482878684997558594e-01,3.052272796630859375e-01,4.367831945419311523e-01,2.888181209564208984e-01,3.530849814414978027e-01,2.862651646137237549e-01,2.722094058990478516e-01,2.838727235794067383e-01,1.876269727945327759e-01,2.794771790504455566e-01
3.000000000000000000e+00,5.792670845985412598e-01,2.802072167396545410e-01,4.634604156017303467e-01,2.568426728248596191e-01,3.751482367515563965e-01,2.502845525741577148e-01,2.919207811355590820e-01,2.456289678812026978e-01,2.053554654121398926e-01,2.388369590044021606e-01
3.200000000000000178e+00,6.157880425453186035e-01,2.617941200733184814e-01,4.957653582096099854e-01,2.307664006948471069e-01,4.028535485267639160e-01,2.201189249753952026e-01,3.146763145923614502e-01,2.112650424242019653e-01,2.260688841342926025e-01,2.020898312330245972e-01
3.400000000000000355e+00,6.560834646224975586e-01,2.472675144672393799e-01,5.332526564598083496e-01,2.100470960140228271e-01,4.356083869934082031e-01,1.952429562807083130e-01,3.422924578189849854e-01,1.817688792943954468e-01,2.495785802602767944e-01,1.689334213733673096e-01
3.600000000000000089e+00,6.996352076530456543e-01,2.358567416667938232e-01,5.753988027572631836e-01,1.937784850597381592e-01,4.731620252132415771e-01,1.753165870904922485e-01,3.748290538787841797e-01,1.574242413043975830e-01,2.770207524299621582e-01,1.398779898881912231e-01
3.800000000000000266e+00,7.476239204406738281e-01,2.272289246320724487e-01,6.209354996681213379e-01,1.807663142681121826e-01,5.151231884956359863e-01,1.591523289680480957e-01,4.120949804782867432e-01,1.379542648792266846e-01,3.092422485351562500e-01,1.156970337033271790e-01
4.000000000000000000e+00,8.014869093894958496e-01,2.215680927038192749e-01,6.720059514045715332e-01,1.707416921854019165e-01,5.609413981437683105e-01,1.456513106822967529e-01,4.536902606487274170e-01,1.221251338720321655e-01,3.461652398109436035e-01,9.638830274343490601e-02
4.200000000000000178e+00,8.628979921340942383e-01,2.195026576519012451e-01,7.313804030418395996e-01,1.641426831483840942e-01,6.120681762695312500e-01,1.339949518442153931e-01,5.002285838127136230e-01,1.092985272407531738e-01,3.874087929725646973e-01,8.078259229660034180e-02
4.400000000000000355e+00,9.319545030593872070e-01,2.192710041999816895e-01,7.995904088020324707e-01,1.611697822809219360e-01,6.724295616149902344e-01,1.259406805038452148e-01,5.524066686630249023e-01,9.839609265327453613e-02,4.341700673103332520e-01,6.832088530063629150e-02
4.600000000000000533e+00,1.009072542190551758e+00,2.208624184131622314e-01,8.787462711334228516e-01,1.601824313402175903e-01,7.427622675895690918e-01,1.218881011009216309e-01,6.126275658607482910e-01,8.963420987129211426e-02,4.877099096775054932e-01,5.832292512059211731e-02
4.800000000000000711e+00,1.091756820678710938e+00,2.251514345407485962e-01,9.675643444061279297e-01,1.609909534454345703e-01,8.256610035896301270e-01,1.201315373182296753e-01,6.824059486389160156e-01,8.384539186954498291e-02,5.488758087158203125e-01,5.039816722273826599e-02
5.000000000000000000e+00,1.179266929626464844e+00,2.325081229209899902e-01,1.065776467323303223e+00,1.636042892932891846e-01,9.183766841888427734e-01,1.200965195894241333e-01,7.651630043983459473e-01,8.105786144733428955e-02,6.191868782043457031e-01,4.475038871169090271e-02
5.200000000000000178e+00,1.270798444747924805e+00,2.431747764348983765e-01,1.173268675804138184e+00,1.679661273956298828e-01,1.020761966705322266e+00,1.215079277753829956e-01,8.592833280563354492e-01,7.994402945041656494e-02,7.011143565177917480e-01,4.083417728543281555e-02
5.400000000000000355e+00,1.365390300750732422e+00,2.573702037334442139e-01,1.288290023803710938e+00,1.753146797418594360e-01,1.133985996246337891e+00,1.241581439971923828e-01,9.648621082305908203e-01,7.990081608295440674e-02,7.946425676345825195e-01,3.861131519079208374e-02
5.600000000000000533e+00,1.461921811103820801e+00,2.752836346626281738e-01,1.409506440162658691e+00,1.863078474998474121e-01,1.258761405944824219e+00,1.284747123718261719e-01,1.081747651100158691e+00,8.099658042192459106e-02,9.002020955085754395e-01,3.733409941196441650e-02
5.800000000000000711e+00,1.559135317802429199e+00,2.970164120197296143e-01,1.536083817481994629e+00,2.013559192419052124e-01,1.393846631050109863e+00,1.356936097145080566e-01,1.211185574531555176e+00,8.352315425872802734e-02,1.018441557884216309e+00,3.700636699795722961e-02
6.000000000000000000e+00,1.652161478996276855e+00,3.246520161628723145e-01,1.666976690292358398e+00,2.208733111619949341e-01,1.537565708160400391e+00,1.464292258024215698e-01,1.353856205940246582e+00,8.797606080770492554e-02,1.149256229400634766e+00,3.799412772059440613e-02
6.200000000000000178e+00,1.730206608772277832e+00,3.624023497104644775e-01,1.798455953598022461e+00,2.465800046920776367e-01,1.688769221305847168e+00,1.607426404953002930e-01,1.509073495864868164e+00,9.442330896854400635e-02,1.293313145637512207e+00,4.048864543437957764e-02
6.400000000000000355e+00,1.782759189605712891e+00,4.149028062820434570e-01,1.924307584762573242e+00,2.822460830211639404e-01,1.846589803695678711e+00,1.792171597480773926e-01,1.676591038703918457e+00,1.033629104495048523e-01,1.451010823249816895e+00,4.428061842918395996e-02
6.600000000000000533e+00,1.800769686698913574e+00,4.819572567939758301e-01,2.027409315109252930e+00,3.363188207149505615e-01,2.004582643508911133e+00,2.059364318847656250e-01,1.854888796806335449e+00,1.160040348768234253e-01,1.622737526893615723e+00,5.019095912575721741e-02
6.800000000000000711e+00,1.775462985038757324e+00,5.623697638511657715e-01,2.095672845840454102e+00,4.133147597312927246e-01,2.158444404602050781e+00,2.502462863922119141e-01,2.042867660522460938e+00,1.358007341623306274e-01,1.809546113014221191e+00,6.006661057472229004e-02
7.000000000000000000e+00,1.712474226951599121e+00,6.525419354438781738e-01,2.110219240188598633e+00,5.140341520309448242e-01,2.290184259414672852e+00,3.205275237560272217e-01,2.234118223190307617e+00,1.696156710386276245e-01,2.012698411941528320e+00,7.511179149150848389e-02
7.200000000000000178e+00,1.618419766426086426e+00,7.483417987823486328e-01,2.049178361892700195e+00,6.381025910377502441e-01,2.376996517181396484e+00,4.215881228446960449e-01,2.419401407241821289e+00,2.272091805934906006e-01,2.229035854339599609e+00,9.819970279932022095e-02
7.400000000000000355e+00,1.481294631958007812e+00,8.488085269927978516e-01,1.924528956413269043e+00,7.760272026062011719e-01,2.385870456695556641e+00,5.613437891006469727e-01,2.575074195861816406e+00,3.180492520332336426e-01,2.449856519699096680e+00,1.411733329296112061e-01
7.600000000000000533e+00,1.304680466651916504e+00,9.320813417434692383e-01,1.735009789466857910e+00,9.293282628059387207e-01,2.287159919738769531e+00,7.363834381103515625e-01,2.667840957641601562e+00,4.499073624610900879e-01,2.661815166473388672e+00,2.123817503452301025e-01
7.800000000000000711e+00,1.136789679527282715e+00,9.806996583938598633e-01,1.487156987190246582e+00,1.066298365592956543e+00,2.077017784118652344e+00,9.280574321746826172e-01,2.657102584838867188e+00,6.325350403785705566e-01,2.835145711898803711e+00,3.239567577838897705e-01
8.000000000000000000e+00,9.892798066139221191e-01,9.973011016845703125e-01,1.245647668838500977e+00,1.155029177665710449e+00,1.785256147384643555e+00,1.131814837455749512e+00,2.504227161407470703e+00,8.606783151626586914e-01,2.926179647445678711e+00,4.868773221969604492e-01
8.200000000000001066e+00,8.639088869094848633e-01,9.856418967247009277e-01,1.029520511627197266e+00,1.198635220527648926e+00,1.468578577041625977e+00,1.283067464828491211e+00,2.202547788619995117e+00,1.117079138755798340e+00,2.888881683349609375e+00,7.104476690292358398e-01
8.400000000000000355e+00,7.629988193511962891e-01,9.500849246978759766e-01,8.512353897094726562e-01,1.194812893867492676e+00,1.170526742935180664e+00,1.376513123512268066e+00,1.811869978904724121e+00,1.353770613670349121e+00,2.665681362152099609e+00,9.912151098251342773e-01
8.599999999999999645e+00,6.877460479736328125e-01,8.952707648277282715e-01,7.097641229629516602e-01,1.149654865264892578e+00,9.157072305679321289e-01,1.406758546829223633e+00,1.425092220306396484e+00,1.514831542968750000e+00,2.274199008941650391e+00,1.304960250854492188e+00
8.800000000000000711e+00,6.316708326339721680e-01,8.309692144393920898e-01,6.101323962211608887e-01,1.067071557044982910e+00,7.233082056045532227e-01,1.361100912094116211e+00,1.077619433403015137e+00,1.604070782661437988e+00,1.814962983131408691e+00,1.560046076774597168e+00
9.000000000000000000e+00,5.861493945121765137e-01,7.657945156097412109e-01,5.404202938079833984e-01,9.685689806938171387e-01,5.851871371269226074e-01,1.263099789619445801e+00,8.068467378616333008e-01,1.591731905937194824e+00,1.370867133140563965e+00,1.730327367782592773e+00
9.200000000000001066e+00,5.507131814956665039e-01,7.010199427604675293e-01,4.864536523818969727e-01,8.731889724731445312e-01,4.962568879127502441e-01,1.137054324150085449e+00,6.100613474845886230e-01,1.497119307518005371e+00,9.845208525657653809e-01,1.806990623474121094e+00
9.400000000000000355e+00,5.248097777366638184e-01,6.375527381896972656e-01,4.466580450534820557e-01,7.827134132385253906e-01,4.287633895874023438e-01,1.014626502990722656e+00,4.768752455711364746e-01,1.353804588317871094e+00,7.087930440902709961e-01,1.744836091995239258e+00
9.600000000000001421e+00,5.069496631622314453e-01,5.772793889045715332e-01,4.187048375606536865e-01,6.987947225570678711e-01,3.793129920959472656e-01,8.987280130386352539e-01,3.889282047748565674e-01,1.202078580856323242e+00,5.100650787353515625e-01,1.608576297760009766e+00
9.800000000000000711e+00,4.963643550872802734e-01,5.207599997520446777e-01,4.004902839660644531e-01,6.224474310874938965e-01,3.448296785354614258e-01,7.914770841598510742e-01,3.236896097660064697e-01,1.057762026786804199e+00,3.833770155906677246e-01,1.435048937797546387e+00
1.000000000000000000e+01,4.925350248813629150e-01,4.672675728797912598e-01,3.908241689205169678e-01,5.533144474029541016e-01,3.227114379405975342e-01,6.940534710884094238e-01,2.778683602809906006e-01,9.230998754501342773e-01,2.947957515716552734e-01,1.263289093971252441e+00
1.020000000000000107e+01,4.974864423274993896e-01,4.176902472972869873e-01,3.885886669158935547e-01,4.903792440891265869e-01,3.112231492996215820e-01,6.066740751266479492e-01,2.477237284183502197e-01,8.003513216972351074e-01,2.309882938861846924e-01,1.101324319839477539e+00
1.040000000000000036e+01,5.091423392295837402e-01,3.729068636894226074e-01,3.913349807262420654e-01,4.323875010013580322e-01,3.078564405441284180e-01,5.304704904556274414e-01,2.311211377382278442e-01,6.899815797805786133e-01,1.871932297945022583e-01,9.516781568527221680e-01
1.060000000000000142e+01,5.276591777801513672e-01,3.346622884273529053e-01,4.000251591205596924e-01,3.801385462284088135e-01,3.100313544273376465e-01,4.654491245746612549e-01,2.239015400409698486e-01,5.950407981872558594e-01,1.603835672140121460e-01,8.151303529739379883e-01
1.080000000000000071e+01,5.530066490173339844e-01,3.035099506378173828e-01,4.138593673706054688e-01,3.342746496200561523e-01,3.152622878551483154e-01,4.083822071552276611e-01,2.241173386573791504e-01,5.144243836402893066e-01,1.458729207515716553e-01,6.957809925079345703e-01
1.100000000000000000e+01,5.845208764076232910e-01,2.792190611362457275e-01,4.329332709312438965e-01,2.944799363613128662e-01,3.249328136444091797e-01,3.573619425296783447e-01,2.292027473449707031e-01,4.465084075927734375e-01,1.408474445343017578e-01,5.938505530357360840e-01
1.120000000000000107e+01,6.215047836303710938e-01,2.614982426166534424e-01,4.585965573787689209e-01,2.614440023899078369e-01,3.396468460559844971e-01,3.126017749309539795e-01,2.365032434463500977e-01,3.886696100234985352e-01,1.436718106269836426e-01,5.075204968452453613e-01
1.140000000000000036e+01,6.620529890060424805e-01,2.473184317350387573e-01,4.900382459163665771e-01,2.344696074724197388e-01,3.585426509380340576e-01,2.731371819972991943e-01,2.466137111186981201e-01,3.381508588790893555e-01,1.507825851440429688e-01,4.355452656745910645e-01
1.160000000000000142e+01,7.058431506156921387e-01,2.362002432346343994e-01,5.267198085784912109e-01,2.129253000020980835e-01,3.824444711208343506e-01,2.389877736568450928e-01,2.614567875862121582e-01,2.936699986457824707e-01,1.599726080894470215e-01,3.744411766529083252e-01
1.180000000000000071e+01,7.542854547500610352e-01,2.278785556554794312e-01,5.681605339050292969e-01,1.958946436643600464e-01,4.118635654449462891e-01,2.106410115957260132e-01,2.802066802978515625e-01,2.541970908641815186e-01,1.702840924263000488e-01,3.220973014831542969e-01
1.200000000000000000e+01,8.087286353111267090e-01,2.225879877805709839e-01,6.131629347801208496e-01,1.824184358119964600e-01,4.462088346481323242e-01,1.874290704727172852e-01,3.019819259643554688e-01,2.186792343854904175e-01,1.847381740808486938e-01,2.770417630672454834e-01
1.220000000000000107e+01,8.704995512962341309e-01,2.208827883005142212e-01,6.633029580116271973e-01,1.719085574150085449e-01,4.852847456932067871e-01,1.690491437911987305e-01,3.279929459095001221e-01,1.875821202993392944e-01,2.025403827428817749e-01,2.364962995052337646e-01
1.240000000000000036e+01,9.399635195732116699e-01,2.208544611930847168e-01,7.213332056999206543e-01,1.647495031356811523e-01,5.286216139793395996e-01,1.539491713047027588e-01,3.589524030685424805e-01,1.616560369729995728e-01,2.233107686042785645e-01,1.997949630022048950e-01
1.260000000000000142e+01,1.017235159873962402e+00,2.226597666740417480e-01,7.881662845611572266e-01,1.612880825996398926e-01,5.760777592658996582e-01,1.410598158836364746e-01,3.946953117847442627e-01,1.406853497028350830e-01,2.468763738870620728e-01,1.666835248470306396e-01
1.280000000000000071e+01,1.099866032600402832e+00,2.272824645042419434e-01,8.655918240547180176e-01,1.599819660186767578e-01,6.300174593925476074e-01,1.305056959390640259e-01,4.349125623703002930e-01,1.238463446497917175e-01,2.743555307388305664e-01,1.376786530017852783e-01
1.300000000000000000e+01,1.187189936637878418e+00,2.349784076213836670e-01,9.529973268508911133e-01,1.605068296194076538e-01,6.935743689537048340e-01,1.236964389681816101e-01,4.793241918087005615e-01,1.101914271712303162e-01,3.066065609455108643e-01,1.135338097810745239e-01
1.320000000000000107e+01,1.278389930725097656e+00,2.459852397441864014e-01,1.049772977828979492e+00,1.628338992595672607e-01,7.680279612541198730e-01,1.204613745212554932e-01,5.298126339912414551e-01,9.875594824552536011e-02,3.435575962066650391e-01,9.425956010818481445e-02
1.340000000000000036e+01,1.372493147850036621e+00,2.605165839195251465e-01,1.156010270118713379e+00,1.668201237916946411e-01,8.546005487442016602e-01,1.193231716752052307e-01,5.872180461883544922e-01,8.932494372129440308e-02,3.848256170749664307e-01,7.867744565010070801e-02
1.360000000000000142e+01,1.468368172645568848e+00,2.787559032440185547e-01,1.270117759704589844e+00,1.736189574003219604e-01,9.504814147949218750e-01,1.198135763406753540e-01,6.536431908607482910e-01,8.216445893049240112e-02,4.316525757312774658e-01,6.623660027980804443e-02
1.380000000000000071e+01,1.564724922180175781e+00,3.008491098880767822e-01,1.390547513961791992e+00,1.840010881423950195e-01,1.056401610374450684e+00,1.215815469622612000e-01,7.318917512893676758e-01,7.854713499546051025e-02,4.853242635726928711e-01,5.630400404334068298e-02
1.400000000000000000e+01,1.656055927276611328e+00,3.291359543800354004e-01,1.516497492790222168e+00,1.983762532472610474e-01,1.173514246940612793e+00,1.246625185012817383e-01,8.224369287490844727e-01,7.684201747179031372e-02,5.466436147689819336e-01,4.844636470079421997e-02
1.420000000000000107e+01,1.731128096580505371e+00,3.681369423866271973e-01,1.646956562995910645e+00,2.171591818332672119e-01,1.301932334899902344e+00,1.298278123140335083e-01,9.243952631950378418e-01,7.639024406671524048e-02,6.171438694000244141e-01,4.287122935056686401e-02
1.440000000000000036e+01,1.779920101165771484e+00,4.218583703041076660e-01,1.779037952423095703e+00,2.415868192911148071e-01,1.440271854400634766e+00,1.382476389408111572e-01,1.037749171257019043e+00,7.696148008108139038e-02,6.992024779319763184e-01,3.893063217401504517e-02
1.460000000000000142e+01,1.793503999710083008e+00,4.898189008235931396e-01,1.906844854354858398e+00,2.748548090457916260e-01,1.586745619773864746e+00,1.500483602285385132e-01,1.163314223289489746e+00,7.887274026870727539e-02,7.928379178047180176e-01,3.667524829506874084e-02
1.480000000000000071e+01,1.764797568321228027e+00,5.704744458198547363e-01,2.014984130859375000e+00,3.256784677505493164e-01,1.740530252456665039e+00,1.655806601047515869e-01,1.302191138267517090e+00,8.233660459518432617e-02,8.985301256179809570e-01,3.535280749201774597e-02
1.500000000000000000e+01,1.699008703231811523e+00,6.604624986648559570e-01,2.090204238891601562e+00,3.992589414119720459e-01,1.898798465728759766e+00,1.867217719554901123e-01,1.454290986061096191e+00,8.774188160896301270e-02,1.016812324523925781e+00,3.498920053243637085e-02
1.520000000000000107e+01,1.602449893951416016e+00,7.562326192855834961e-01,2.115355253219604492e+00,4.961482286453247070e-01,2.056217193603515625e+00,2.177778780460357666e-01,1.618699193000793457e+00,9.553396701812744141e-02,1.147751331329345703e+00,3.592772036790847778e-02
1.540000000000000036e+01,1.462582588195800781e+00,8.550932407379150391e-01,2.067490577697753906e+00,6.176064610481262207e-01,2.206643819808959961e+00,2.693146467208862305e-01,1.795129299163818359e+00,1.062195450067520142e-01,1.291950702667236328e+00,3.836112841963768005e-02
1.560000000000000142e+01,1.287637114524841309e+00,9.346448183059692383e-01,1.950792551040649414e+00,7.543978691101074219e-01,2.326571226119995117e+00,3.492020070552825928e-01,1.982941985130310059e+00,1.225673556327819824e-01,1.449842453002929688e+00,4.206092283129692078e-02
1.580000000000000071e+01,1.122193217277526855e+00,9.798119664192199707e-01,1.770451664924621582e+00,9.059187769889831543e-01,2.391774654388427734e+00,4.627665877342224121e-01,2.177145242691040039e+00,1.490805745124816895e-01,1.621659517288208008e+00,4.789843782782554626e-02
1.600000000000000000e+01,9.776974320411682129e-01,9.934630990028381348e-01,1.525905489921569824e+00,1.050002336502075195e+00,2.368742704391479492e+00,6.148909330368041992e-01,2.369454860687255859e+00,1.975152939558029175e-01,1.808588504791259766e+00,5.771990120410919189e-02
1.619999999999999929e+01,8.552159667015075684e-01,9.795937538146972656e-01,1.281903505325317383e+00,1.146374702453613281e+00,2.234181404113769531e+00,7.970411181449890137e-01,2.543554306030273438e+00,2.756088078022003174e-01,2.011887550354003906e+00,7.270512729883193970e-02
1.640000000000000213e+01,7.571969628334045410e-01,9.423753619194030762e-01,1.059718489646911621e+00,1.197945237159729004e+00,1.995507240295410156e+00,9.960648417472839355e-01,2.669299364089965820e+00,3.910139501094818115e-01,2.228600502014160156e+00,9.561164677143096924e-02
1.660000000000000142e+01,6.847113370895385742e-01,8.864492774009704590e-01,8.750263452529907227e-01,1.200685024261474609e+00,1.681017637252807617e+00,1.188027739524841309e+00,2.705200195312500000e+00,5.560431480407714844e-01,2.450657844543457031e+00,1.380370855331420898e-01
1.680000000000000071e+01,6.298170685768127441e-01,8.226345181465148926e-01,7.268056273460388184e-01,1.161978840827941895e+00,1.367416143417358398e+00,1.318965315818786621e+00,2.612219333648681641e+00,7.704609632492065430e-01,2.664055347442626953e+00,2.087149918079376221e-01
1.700000000000000000e+01,5.853566527366638184e-01,7.580346465110778809e-01,6.209877729415893555e-01,1.083272218704223633e+00,1.082355141639709473e+00,1.392299294471740723e+00,2.354405641555786133e+00,1.022351384162902832e+00,2.840005874633789062e+00,3.196024894714355469e-01
1.719999999999999929e+01,5.508814454078674316e-01,6.937797069549560547e-01,5.488373637199401855e-01,9.844133853912353516e-01,8.456289172172546387e-01,1.400585532188415527e+00,1.976871609687805176e+00,1.288257360458374023e+00,2.934552431106567383e+00,4.817219078540802002e-01
1.740000000000000213e+01,5.258271098136901855e-01,6.308928132057189941e-01,4.925618171691894531e-01,8.881464600563049316e-01,6.712588071823120117e-01,1.334903240203857422e+00,1.578341007232666016e+00,1.481934428215026855e+00,2.901443481445312500e+00,7.046381235122680664e-01
1.760000000000000142e+01,5.086435079574584961e-01,5.713138580322265625e-01,4.507381618022918701e-01,7.965914011001586914e-01,5.501266717910766602e-01,1.224011898040771484e+00,1.204335212707519531e+00,1.604895114898681641e+00,2.682801485061645508e+00,9.853770136833190918e-01
1.780000000000000071e+01,4.985433518886566162e-01,5.154618620872497559e-01,4.212099611759185791e-01,7.113546729087829590e-01,4.693283736705780029e-01,1.097728013992309570e+00,8.925580978393554688e-01,1.635950326919555664e+00,2.293018579483032227e+00,1.300448656082153320e+00
1.800000000000000000e+01,4.954778552055358887e-01,4.623600542545318604e-01,4.016476571559906006e-01,6.336704492568969727e-01,4.080635905265808105e-01,9.767057895660400391e-01,6.676170229911804199e-01,1.562465548515319824e+00,1.831573605537414551e+00,1.559312462806701660e+00
1.819999999999999929e+01,5.012099742889404297e-01,4.134303927421569824e-01,3.907696902751922607e-01,5.634797811508178711e-01,3.641848862171173096e-01,8.628568649291992188e-01,5.094816684722900391e-01,1.429628252983093262e+00,1.384339094161987305e+00,1.732511401176452637e+00
1.840000000000000213e+01,5.133963227272033691e-01,3.693764209747314453e-01,3.876770436763763428e-01,4.995712041854858398e-01,3.340723514556884766e-01,7.584564685821533203e-01,4.090885519981384277e-01,1.273718714714050293e+00,9.933710098266601562e-01,1.813485860824584961e+00
1.860000000000000142e+01,5.326931476593017578e-01,3.320553898811340332e-01,3.895705640316009521e-01,4.408805966377258301e-01,3.157703280448913574e-01,6.640414595603942871e-01,3.349059820175170898e-01,1.123338818550109863e+00,7.144148349761962891e-01,1.753335952758789062e+00
1.880000000000000071e+01,5.587277412414550781e-01,3.017849624156951904e-01,3.974184989929199219e-01,3.875862658023834229e-01,3.075649738311767578e-01,5.797407627105712891e-01,2.821497321128845215e-01,9.818612933158874512e-01,5.129082798957824707e-01,1.617945790290832520e+00
1.900000000000000000e+01,5.908369421958923340e-01,2.783301472663879395e-01,4.104958176612854004e-01,3.407830893993377686e-01,3.063573539257049561e-01,5.074858665466308594e-01,2.461902797222137451e-01,8.519898653030395508e-01,3.843506574630737305e-01,1.443974852561950684e+00
1.920000000000000284e+01,6.282893419265747070e-01,2.612706720829010010e-01,4.284574687480926514e-01,2.999117970466613770e-01,3.099741637706756592e-01,4.451415538787841797e-01,2.248205989599227905e-01,7.346871495246887207e-01,2.947690188884735107e-01,1.271339654922485352e+00
1.940000000000000213e+01,6.691234707832336426e-01,2.474941760301589966e-01,4.531023502349853516e-01,2.658163905143737793e-01,3.161830306053161621e-01,3.898195624351501465e-01,2.143996059894561768e-01,6.323091387748718262e-01,2.301308214664459229e-01,1.108494043350219727e+00
1.960000000000000142e+01,7.131822705268859863e-01,2.367164343595504761e-01,4.836703240871429443e-01,2.379393875598907471e-01,3.276436626911163330e-01,3.410215973854064941e-01,2.120779603719711304e-01,5.451894998550415039e-01,1.857106387615203857e-01,9.579495191574096680e-01
1.980000000000000071e+01,7.621416449546813965e-01,2.287512719631195068e-01,5.195356607437133789e-01,2.155656069517135620e-01,3.438520729541778564e-01,2.981508672237396240e-01,2.160904705524444580e-01,4.717181026935577393e-01,1.584009826183319092e-01,8.205487728118896484e-01
2.000000000000000000e+01,8.172308802604675293e-01,2.238965332508087158e-01,5.602587461471557617e-01,1.978664398193359375e-01,3.640480041503906250e-01,2.603433728218078613e-01,2.230947017669677734e-01,4.098105430603027344e-01,1.435493826866149902e-01,7.002741098403930664e-01
2.020000000000000284e+01,8.794068694114685059e-01,2.224944233894348145e-01,6.047142148017883301e-01,1.838949769735336304e-01,3.898375630378723145e-01,2.281880676746368408e-01,2.312723249197006226e-01,3.556872606277465820e-01,1.382543891668319702e-01,5.974755883216857910e-01
2.040000000000000213e+01,9.493507146835327148e-01,2.227044254541397095e-01,6.538985371589660645e-01,1.728732883930206299e-01,4.208717942237854004e-01,2.015537172555923462e-01,2.442992180585861206e-01,3.089160919189453125e-01,1.409322470426559448e-01,5.103669166564941406e-01
2.060000000000000142e+01,1.026644706726074219e+00,2.248886078596115112e-01,7.105525732040405273e-01,1.651265323162078857e-01,4.567672610282897949e-01,1.799608469009399414e-01,2.615203261375427246e-01,2.674923539161682129e-01,1.479749083518981934e-01,4.377793371677398682e-01
2.080000000000000071e+01,1.109153747558593750e+00,2.298994958400726318e-01,7.759962081909179688e-01,1.610343605279922485e-01,4.972327351570129395e-01,1.626739203929901123e-01,2.819695472717285156e-01,2.302803099155426025e-01,1.571859717369079590e-01,3.762165904045104980e-01
2.100000000000000000e+01,1.196196556091308594e+00,2.379879653453826904e-01,8.516634106636047363e-01,1.593806743621826172e-01,5.418826341629028320e-01,1.485787332057952881e-01,3.055900931358337402e-01,1.969777047634124756e-01,1.674029231071472168e-01,3.233388364315032959e-01
2.120000000000000284e+01,1.286942005157470703e+00,2.493860274553298950e-01,9.376718997955322266e-01,1.596096903085708618e-01,5.911456346511840820e-01,1.363114863634109497e-01,3.340490758419036865e-01,1.685409247875213623e-01,1.816550642251968384e-01,2.779889404773712158e-01
2.140000000000000213e+01,1.380404233932495117e+00,2.643010616302490234e-01,1.033023834228515625e+00,1.616353690624237061e-01,6.481508612632751465e-01,1.268940567970275879e-01,3.673776388168334961e-01,1.451879292726516724e-01,1.993151009082794189e-01,2.372538745403289795e-01
2.160000000000000142e+01,1.475440144538879395e+00,2.829096317291259766e-01,1.137974143028259277e+00,1.653022468090057373e-01,7.149542570114135742e-01,1.213469430804252625e-01,4.053880870342254639e-01,1.266463696956634521e-01,2.199458628892898560e-01,2.003546953201293945e-01
2.180000000000000071e+01,1.570749163627624512e+00,3.053512573242187500e-01,1.251241564750671387e+00,1.715054959058761597e-01,7.936822772026062012e-01,1.187993511557579041e-01,4.476292431354522705e-01,1.114493831992149353e-01,2.433795332908630371e-01,1.670536398887634277e-01
2.200000000000000000e+01,1.659621834754943848e+00,3.345043361186981201e-01,1.370980858802795410e+00,1.812297254800796509e-01,8.834052085876464844e-01,1.181835904717445374e-01,4.954454600811004639e-01,9.915631264448165894e-02,2.705955803394317627e-01,1.378086954355239868e-01
2.220000000000000284e+01,1.731145858764648438e+00,3.749004602432250977e-01,1.496423721313476562e+00,1.948847025632858276e-01,9.825175404548645020e-01,1.191859543323516846e-01,5.488198995590209961e-01,8.874347805976867676e-02,3.025662004947662354e-01,1.133767589926719666e-01
2.240000000000000213e+01,1.775577306747436523e+00,4.298226833343505859e-01,1.626595616340637207e+00,2.128860503435134888e-01,1.092096328735351562e+00,1.213264241814613342e-01,6.107215285301208496e-01,8.052573353052139282e-02,3.392454683780670166e-01,9.382504224777221680e-02
2.260000000000000142e+01,1.784108161926269531e+00,4.987095296382904053e-01,1.759498000144958496e+00,2.359462380409240723e-01,1.213181018829345703e+00,1.248318478465080261e-01,6.821563839912414551e-01,7.508166879415512085e-02,3.802676498889923096e-01,7.805147767066955566e-02
2.280000000000000071e+01,1.751628637313842773e+00,5.795578956604003906e-01,1.889074325561523438e+00,2.672828733921051025e-01,1.345201611518859863e+00,1.308600902557373047e-01,7.671184539794921875e-01,7.245874404907226562e-02,4.266762733459472656e-01,6.544901430606842041e-02
2.300000000000000000e+01,1.682817101478576660e+00,6.691777110099792480e-01,2.002373218536376953e+00,3.147880136966705322e-01,1.486829876899719238e+00,1.402657479047775269e-01,8.630034923553466797e-01,7.138688862323760986e-02,4.800987839698791504e-01,5.544864013791084290e-02
2.320000000000000284e+01,1.583233356475830078e+00,7.649288773536682129e-01,2.084715366363525391e+00,3.848865032196044922e-01,1.636266469955444336e+00,1.530807614326477051e-01,9.710005521774291992e-01,7.120603322982788086e-02,5.409726500511169434e-01,4.749911651015281677e-02
2.340000000000000213e+01,1.440150856971740723e+00,8.611348271369934082e-01,2.120709419250488281e+00,4.778743684291839600e-01,1.792875885963439941e+00,1.697797477245330811e-01,1.090604186058044434e+00,7.219155877828598022e-02,6.109617352485656738e-01,4.181990027427673340e-02
2.360000000000000142e+01,1.267643570899963379e+00,9.361962080001831055e-01,2.086547613143920898e+00,5.961740612983703613e-01,1.951894640922546387e+00,1.935179531574249268e-01,1.223084092140197754e+00,7.463829964399337769e-02,6.923937201499938965e-01,3.782537579536437988e-02
2.380000000000000071e+01,1.105497360229492188e+00,9.772862195968627930e-01,1.979207038879394531e+00,7.320204973220825195e-01,2.108957052230834961e+00,2.306615412235260010e-01,1.369048953056335449e+00,7.877453416585922241e-02,7.854027152061462402e-01,3.544948250055313110e-02
2.400000000000000000e+01,9.644809961318969727e-01,9.877539873123168945e-01,1.808212876319885254e+00,8.818628191947937012e-01,2.252830028533935547e+00,2.910782098770141602e-01,1.527736306190490723e+00,8.495358377695083618e-02,8.903918266296386719e-01,3.404415398836135864e-02
2.420000000000000284e+01,8.455998897552490234e-01,9.713615775108337402e-01,1.573041677474975586e+00,1.031401634216308594e+00,2.359008073806762695e+00,3.810400962829589844e-01,1.699364900588989258e+00,9.361119568347930908e-02,1.007924318313598633e+00,3.358832001686096191e-02
2.440000000000000213e+01,7.511305212974548340e-01,9.323040246963500977e-01,1.325648427009582520e+00,1.137093782424926758e+00,2.399299383163452148e+00,5.081033706665039062e-01,1.883760333061218262e+00,1.064885109663009644e-01,1.138154745101928711e+00,3.439502045512199402e-02
2.460000000000000142e+01,6.817188858985900879e-01,8.754351139068603516e-01,1.096368312835693359e+00,1.197267532348632812e+00,2.341066837310791016e+00,6.727744936943054199e-01,2.078310012817382812e+00,1.265930384397506714e-01,1.281600832939147949e+00,3.674741089344024658e-02
2.480000000000000071e+01,6.282811164855957031e-01,8.121895790100097656e-01,9.035207629203796387e-01,1.208182811737060547e+00,2.173257589340209961e+00,8.591650724411010742e-01,2.276218175888061523e+00,1.617450416088104248e-01,1.438768029212951660e+00,4.026242718100547791e-02
2.500000000000000000e+01,5.851387977600097656e-01,7.482398748397827148e-01,7.471389770507812500e-01,1.177161216735839844e+00,1.906479120254516602e+00,1.065206289291381836e+00,2.467871189117431641e+00,2.215351462364196777e-01,1.609789609909057617e+00,4.590121656656265259e-02
2.520000000000000284e+01,5.518355965614318848e-01,6.847231388092041016e-01,6.338605284690856934e-01,1.103036284446716309e+00,1.586586713790893555e+00,1.240059852600097656e+00,2.628960371017456055e+00,3.158462941646575928e-01,1.795751929283142090e+00,5.534013733267784119e-02
2.540000000000000213e+01,5.277267694473266602e-01,6.227318644523620605e-01,5.587599873542785645e-01,1.003679752349853516e+00,1.275672912597656250e+00,1.352888345718383789e+00,2.724089145660400391e+00,4.530799686908721924e-01,1.998076677322387695e+00,6.996443122625350952e-02
2.560000000000000142e+01,5.113444328308105469e-01,5.640649199485778809e-01,4.997026324272155762e-01,9.062932133674621582e-01,1.002913951873779297e+00,1.406254410743713379e+00,2.711349964141845703e+00,6.434080600738525391e-01,2.214424610137939453e+00,9.203455597162246704e-02
2.580000000000000071e+01,5.017310976982116699e-01,5.090600848197937012e-01,4.554407298564910889e-01,8.133929967880249023e-01,7.891334295272827148e-01,1.386456847190856934e+00,2.550467729568481445e+00,8.809813857078552246e-01,2.437244892120361328e+00,1.325446665287017822e-01
2.600000000000000000e+01,4.997180402278900146e-01,4.568150341510772705e-01,4.240211844444274902e-01,7.265318632125854492e-01,6.308215260505676270e-01,1.305470824241638184e+00,2.232809782028198242e+00,1.149679064750671387e+00,2.652474164962768555e+00,2.009527087211608887e-01
2.620000000000000284e+01,5.063456296920776367e-01,4.087446928024291992e-01,4.028443694114685059e-01,6.472058892250061035e-01,5.243998169898986816e-01,1.185397982597351074e+00,1.826889753341674805e+00,1.393225193023681641e+00,2.833461523056030273e+00,3.087420165538787842e-01
2.640000000000000213e+01,5.191309452056884766e-01,3.655885457992553711e-01,3.905300498008728027e-01,5.756738185882568359e-01,4.496585130691528320e-01,1.060588359832763672e+00,1.425719976425170898e+00,1.558143377304077148e+00,2.936557531356811523e+00,4.667648673057556152e-01
2.660000000000000142e+01,5.393333435058593750e-01,3.293820321559906006e-01,3.862055838108062744e-01,5.104791522026062012e-01,3.938008546829223633e-01,9.416530132293701172e-01,1.067200899124145508e+00,1.648191213607788086e+00,2.915347814559936523e+00,6.852778792381286621e-01
2.680000000000000071e+01,5.661593079566955566e-01,3.001721501350402832e-01,3.874035477638244629e-01,4.507589340209960938e-01,3.543237745761871338e-01,8.305522799491882324e-01,7.924507856369018555e-01,1.628225922584533691e+00,2.715565681457519531e+00,9.613633155822753906e-01
2.700000000000000000e+01,5.989471077919006348e-01,2.777190506458282471e-01,3.942698836326599121e-01,3.962462842464447021e-01,3.279013037681579590e-01,7.291756868362426758e-01,5.930820703506469727e-01,1.526035428047180176e+00,2.336357355117797852e+00,1.275871872901916504e+00
2.720000000000000284e+01,6.367769837379455566e-01,2.611627876758575439e-01,4.064651131629943848e-01,3.483484387397766113e-01,3.127629160881042480e-01,6.378372907638549805e-01,4.594697356224060059e-01,1.376639366149902344e+00,1.873986959457397461e+00,1.543158531188964844e+00
2.740000000000000213e+01,6.779485940933227539e-01,2.478790283203125000e-01,4.234490096569061279e-01,3.063939511775970459e-01,3.069812953472137451e-01,5.568726658821105957e-01,3.706552982330322266e-01,1.220119833946228027e+00,1.422364473342895508e+00,1.723254442214965820e+00
2.760000000000000142e+01,7.223230004310607910e-01,2.375175058841705322e-01,4.468979537487030029e-01,2.710520923137664795e-01,3.075289130210876465e-01,4.881504774093627930e-01,3.051077127456665039e-01,1.071473240852355957e+00,1.023307085037231445e+00,1.814773559570312500e+00
2.780000000000000071e+01,7.718476653099060059e-01,2.299754619598388672e-01,4.764426648616790771e-01,2.421153932809829712e-01,3.120115399360656738e-01,4.283153116703033447e-01,2.592460513114929199e-01,9.330765604972839355e-01,7.350090742111206055e-01,1.764450192451477051e+00
2.800000000000000000e+01,8.275560736656188965e-01,2.256267666816711426e-01,5.113523006439208984e-01,2.187679111957550049e-01,3.197207450866699219e-01,3.748604953289031982e-01,2.293791770935058594e-01,8.067641854286193848e-01,5.267033576965332031e-01,1.633853197097778320e+00
2.820000000000000284e+01,8.902117013931274414e-01,2.244774401187896729e-01,5.512402653694152832e-01,2.004319131374359131e-01,3.326722681522369385e-01,3.279129266738891602e-01,2.133125960826873779e-01,6.934644579887390137e-01,3.923167586326599121e-01,1.461126327514648438e+00
2.840000000000000213e+01,9.607256054878234863e-01,2.249762415885925293e-01,5.950729250907897949e-01,1.857813596725463867e-01,3.501101434230804443e-01,2.866012156009674072e-01,2.063788175582885742e-01,5.967084765434265137e-01,3.003308475017547607e-01,1.287424206733703613e+00
2.860000000000000142e+01,1.038035154342651367e+00,2.276201993227005005e-01,6.431314945220947266e-01,1.741657406091690063e-01,3.719676136970520020e-01,2.504487633705139160e-01,2.070094943046569824e-01,5.145809650421142578e-01,2.335889041423797607e-01,1.123385429382324219e+00
2.880000000000000071e+01,1.120383620262145996e+00,2.331017553806304932e-01,6.981614828109741211e-01,1.657350361347198486e-01,3.994580805301666260e-01,2.200815677642822266e-01,2.124611437320709229e-01,4.455543458461761475e-01,1.875359266996383667e-01,9.714550375938415527e-01
2.900000000000000000e+01,1.207071900367736816e+00,2.416656762361526489e-01,7.619628906250000000e-01,1.609075665473937988e-01,4.319838881492614746e-01,1.949928253889083862e-01,2.201452702283859253e-01,3.869624435901641846e-01,1.588291376829147339e-01,8.326772451400756836e-01
2.920000000000000284e+01,1.297251701354980469e+00,2.535371184349060059e-01,8.355505466461181641e-01,1.588493883609771729e-01,4.693146347999572754e-01,1.748634725809097290e-01,2.299610227346420288e-01,3.359617590904235840e-01,1.430556178092956543e-01,7.106226086616516113e-01
2.940000000000000213e+01,1.389921426773071289e+00,2.689158320426940918e-01,9.199012517929077148e-01,1.587342321872711182e-01,5.110717415809631348e-01,1.585632711648941040e-01,2.446612864732742310e-01,2.913255989551544189e-01,1.369897574186325073e-01,6.061713099479675293e-01
2.960000000000000142e+01,1.483924031257629395e+00,2.879700362682342529e-01,1.013570070266723633e+00,1.604129225015640259e-01,5.567427277565002441e-01,1.450063586235046387e-01,2.631756067276000977e-01,2.515975236892700195e-01,1.390461176633834839e-01,5.176132321357727051e-01
2.980000000000000071e+01,1.577637434005737305e+00,3.110252618789672852e-01,1.116853713989257812e+00,1.638005673885345459e-01,6.076562404632568359e-01,1.332916617393493652e-01,2.846604585647583008e-01,2.157632410526275635e-01,1.458351016044616699e-01,4.438002109527587891e-01
3.000000000000000000e+01,1.663394212722778320e+00,3.412308692932128906e-01,1.228862166404724121e+00,1.693554669618606567e-01,6.675608754158020020e-01,1.250099092721939087e-01,3.098624944686889648e-01,1.840813010931015015e-01,1.550026983022689819e-01,3.813380002975463867e-01
3.020000000000000284e+01,1.730479478836059570e+00,3.833101987838745117e-01,1.347654938697814941e+00,1.783231496810913086e-01,7.374220490455627441e-01,1.207140758633613586e-01,3.399377763271331787e-01,1.573981493711471558e-01,1.649611592292785645e-01,3.274194002151489258e-01
3.040000000000000213e+01,1.769519686698913574e+00,4.396097362041473389e-01,1.472350478172302246e+00,1.911457180976867676e-01,8.199068903923034668e-01,1.188404932618141174e-01,3.748135268688201904e-01,1.357007771730422974e-01,1.787819713354110718e-01,2.814652025699615479e-01
3.060000000000000142e+01,1.771851301193237305e+00,5.095614194869995117e-01,1.602016806602478027e+00,2.082392871379852295e-01,9.123225808143615723e-01,1.187009140849113464e-01,4.142279624938964844e-01,1.183775886893272400e-01,1.961480230093002319e-01,2.403407990932464600e-01
3.080000000000000071e+01,1.734829783439636230e+00,5.905433893203735352e-01,1.735560417175292969e+00,2.298087179660797119e-01,1.014392733573913574e+00,1.200194954872131348e-01,4.578244984149932861e-01,1.042622923851013184e-01,2.165020704269409180e-01,2.030768394470214844e-01
3.100000000000000000e+01,1.662445545196533203e+00,6.796018481254577637e-01,1.866570472717285156e+00,2.593879997730255127e-01,1.127268910408020020e+00,1.225614845752716064e-01,5.076228380203247070e-01,9.268333762884140015e-02,2.396726757287979126e-01,1.694253087043762207e-01
3.120000000000000284e+01,1.559364318847656250e+00,7.751984000205993652e-01,1.985284328460693359e+00,3.030987679958343506e-01,1.251752018928527832e+00,1.266913115978240967e-01,5.636712312698364258e-01,8.302559703588485718e-02,2.664329707622528076e-01,1.397357136011123657e-01
3.140000000000000213e+01,1.412498474121093750e+00,8.678793311119079590e-01,2.075216770172119141e+00,3.686418831348419189e-01,1.386795520782470703e+00,1.336254328489303589e-01,6.286246776580810547e-01,7.561481744050979614e-02,2.979154586791992188e-01,1.147994995117187500e-01
3.160000000000000142e+01,1.243202924728393555e+00,9.373918175697326660e-01,2.122558355331420898e+00,4.573118686676025391e-01,1.530715823173522949e+00,1.440326720476150513e-01,7.042565345764160156e-01,7.137563079595565796e-02,3.341221511363983154e-01,9.476073086261749268e-02
3.180000000000000071e+01,1.085293292999267578e+00,9.734842181205749512e-01,2.103843927383422852e+00,5.714473128318786621e-01,1.682257652282714844e+00,1.579886674880981445e-01,7.927361726760864258e-01,6.918359547853469849e-02,3.747175633907318115e-01,7.865128666162490845e-02
3.200000000000000000e+01,9.486575126647949219e-01,9.800991415977478027e-01,2.007730960845947266e+00,7.056026458740234375e-01,1.840719223022460938e+00,1.759785711765289307e-01,8.923971652984619141e-01,6.835840642452239990e-02,4.203812181949615479e-01,6.576453894376754761e-02
3.220000000000000284e+01,8.342738747596740723e-01,9.606853723526000977e-01,1.848373889923095703e+00,8.528042435646057129e-01,1.999785184860229492e+00,2.020419538021087646e-01,1.004240632057189941e+00,6.842549145221710205e-02,4.732877910137176514e-01,5.560089275240898132e-02
3.239999999999999858e+01,7.442088723182678223e-01,9.194607734680175781e-01,1.626609206199645996e+00,1.007165908813476562e+00,2.155324935913085938e+00,2.451510876417160034e-01,1.128141403198242188e+00,6.975241750478744507e-02,5.333033800125122070e-01,4.744672775268554688e-02
3.260000000000000142e+01,6.777986884117126465e-01,8.621641397476196289e-01,1.376270771026611328e+00,1.123388767242431641e+00,2.290516614913940430e+00,3.138489723205566406e-01,1.265308976173400879e+00,7.259953022003173828e-02,6.023750305175781250e-01,4.155207797884941101e-02
3.280000000000000426e+01,6.261388659477233887e-01,7.995376586914062500e-01,1.140199065208435059e+00,1.192111849784851074e+00,2.381987094879150391e+00,4.132796823978424072e-01,1.415533185005187988e+00,7.718406617641448975e-02,6.826480627059936523e-01,3.747083619236946106e-02
3.300000000000000000e+01,5.846079587936401367e-01,7.363457679748535156e-01,9.386920332908630371e-01,1.212737560272216797e+00,2.397364854812622070e+00,5.515159368515014648e-01,1.578590989112854004e+00,8.394822478294372559e-02,7.745420932769775391e-01,3.492142632603645325e-02
3.320000000000000284e+01,5.527418851852416992e-01,6.736974716186523438e-01,7.740173339843750000e-01,1.190107226371765137e+00,2.305965423583984375e+00,7.261154651641845703e-01,1.754875779151916504e+00,9.327639639377593994e-02,8.782704472541809082e-01,3.341437503695487976e-02
3.339999999999999858e+01,5.297861695289611816e-01,6.127831339836120605e-01,6.520627140998840332e-01,1.122692227363586426e+00,2.100233078002929688e+00,9.184072613716125488e-01,1.944391489028930664e+00,1.077826395630836487e-01,9.945346713066101074e-01,3.283420205116271973e-02
3.360000000000000142e+01,5.143914222717285156e-01,5.552040338516235352e-01,5.709185004234313965e-01,1.025628089904785156e+00,1.810425281524658203e+00,1.124631762504577637e+00,2.142740488052368164e+00,1.308683156967163086e-01,1.123501777648925781e+00,3.346165269613265991e-02
3.380000000000000426e+01,5.053847432136535645e-01,5.012111663818359375e-01,5.086216330528259277e-01,9.270786643028259277e-01,1.491130471229553223e+00,1.280914545059204102e+00,2.342208862304687500e+00,1.726194620132446289e-01,1.265596151351928711e+00,3.572111576795578003e-02
3.400000000000000000e+01,5.046625137329101562e-01,4.499909281730651855e-01,4.615058898925781250e-01,8.327351212501525879e-01,1.188991546630859375e+00,1.378364324569702148e+00,2.531174898147583008e+00,2.410528063774108887e-01,1.421420812606811523e+00,3.900246322154998779e-02
3.420000000000000284e+01,5.124091506004333496e-01,4.029892981052398682e-01,4.278663992881774902e-01,7.440830469131469727e-01,9.295111894607543945e-01,1.412762641906738281e+00,2.680596113204956055e+00,3.466040790081024170e-01,1.591056585311889648e+00,4.437373578548431396e-02
3.439999999999999858e+01,5.264473557472229004e-01,3.611813485622406006e-01,4.047837257385253906e-01,6.629306674003601074e-01,7.327636480331420898e-01,1.370610117912292480e+00,2.751888990402221680e+00,4.991602599620819092e-01,1.775325894355773926e+00,5.321668833494186401e-02
3.460000000000000142e+01,5.477412343025207520e-01,3.263396620750427246e-01,3.908603489398956299e-01,5.895794630050659180e-01,5.907654762268066406e-01,1.274514913558959961e+00,2.703539371490478516e+00,7.047083377838134766e-01,1.975981712341308594e+00,6.726724654436111450e-02
3.480000000000000426e+01,5.755178332328796387e-01,2.984266281127929688e-01,3.850969374179840088e-01,5.229733586311340332e-01,4.992267787456512451e-01,1.148191571235656738e+00,2.491912126541137695e+00,9.575443267822265625e-01,2.191447496414184570e+00,8.809870481491088867e-02
3.500000000000000000e+01,6.091173291206359863e-01,2.771966457366943359e-01,3.854773640632629395e-01,4.621080756187438965e-01,4.303533732891082764e-01,1.024751901626586914e+00,2.136169910430908203e+00,1.235376119613647461e+00,2.414586782455444336e+00,1.258858442306518555e-01
3.520000000000000284e+01,6.473689079284667969e-01,2.612423002719879150e-01,3.909942805767059326e-01,4.061287939548492432e-01,3.797399699687957764e-01,9.077873229980468750e-01,1.723251461982727051e+00,1.460744738578796387e+00,2.631740570068359375e+00,1.909631192684173584e-01
3.539999999999999858e+01,6.889371871948242188e-01,2.485591173171997070e-01,4.021883606910705566e-01,3.569885194301605225e-01,3.443748056888580322e-01,7.994045615196228027e-01,1.324797153472900391e+00,1.609398126602172852e+00,2.818955659866333008e+00,2.941824495792388916e-01
3.560000000000000142e+01,7.336806654930114746e-01,2.387052476406097412e-01,4.182725846767425537e-01,3.139177262783050537e-01,3.215391039848327637e-01,7.008900046348571777e-01,9.764300584793090820e-01,1.677537798881530762e+00,2.933447599411010742e+00,4.460692405700683594e-01
3.580000000000000426e+01,7.838544249534606934e-01,2.316744625568389893e-01,4.403706192970275879e-01,2.771633863449096680e-01,3.094830811023712158e-01,6.124750375747680664e-01,7.242176532745361328e-01,1.624881625175476074e+00,2.928636074066162109e+00,6.578283309936523438e-01
3.600000000000000000e+01,8.401333093643188477e-01,2.279183119535446167e-01,4.687646627426147461e-01,2.470300495624542236e-01,3.057295083999633789e-01,5.352405905723571777e-01,5.419592261314392090e-01,1.502949237823486328e+00,2.755614519119262695e+00,9.266549348831176758e-01
3.620000000000000284e+01,9.033061861991882324e-01,2.270771116018295288e-01,5.026003122329711914e-01,2.225833237171173096e-01,3.076747059822082520e-01,4.695599675178527832e-01,4.253618717193603516e-01,1.344873070716857910e+00,2.392385721206665039e+00,1.239181518554687500e+00
3.639999999999999858e+01,9.744247794151306152e-01,2.279365062713623047e-01,5.415117144584655762e-01,2.033589184284210205e-01,3.128258883953094482e-01,4.119468927383422852e-01,3.426080644130706787e-01,1.188020706176757812e+00,1.930298089981079102e+00,1.517303109169006348e+00
3.660000000000000142e+01,1.051666498184204102e+00,2.311392277479171753e-01,5.846567749977111816e-01,1.879664659500122070e-01,3.221136331558227539e-01,3.604517579078674316e-01,2.826504707336425781e-01,1.039808273315429688e+00,1.473961591720581055e+00,1.706390738487243652e+00
3.680000000000000426e+01,1.133726477622985840e+00,2.371896505355834961e-01,6.314736008644104004e-01,1.757019907236099243e-01,3.364836573600769043e-01,3.152649104595184326e-01,2.412452846765518188e-01,9.028462767601013184e-01,1.067162156105041504e+00,1.809501647949218750e+00
3.700000000000000000e+01,1.219884276390075684e+00,2.463248372077941895e-01,6.847098469734191895e-01,1.665226668119430542e-01,3.550870716571807861e-01,2.754327058792114258e-01,2.154054045677185059e-01,7.782986760139465332e-01,7.655970454216003418e-01,1.774707078933715820e+00
3.720000000000000284e+01,1.309271812438964844e+00,2.587613165378570557e-01,7.466956377029418945e-01,1.608894616365432739e-01,3.785273730754852295e-01,2.408528476953506470e-01,2.019624263048171997e-01,6.684321761131286621e-01,5.482475757598876953e-01,1.651731252670288086e+00
3.739999999999999858e+01,1.400869369506835938e+00,2.746892869472503662e-01,8.179833292961120605e-01,1.583885550498962402e-01,4.074864387512207031e-01,2.120415866374969482e-01,1.972810178995132446e-01,5.747789144515991211e-01,4.050891995429992676e-01,1.482095241546630859e+00
3.760000000000000142e+01,1.493504047393798828e+00,2.942665517330169678e-01,9.004966020584106445e-01,1.578968167304992676e-01,4.413878023624420166e-01,1.883890479803085327e-01,1.998587697744369507e-01,4.954298734664916992e-01,3.099239468574523926e-01,1.307394981384277344e+00
3.780000000000000426e+01,1.584817290306091309e+00,3.182636201381683350e-01,9.923138618469238281e-01,1.592047214508056641e-01,4.800410568714141846e-01,1.696189492940902710e-01,2.062482386827468872e-01,4.288720786571502686e-01,2.403573691844940186e-01,1.142146110534667969e+00
3.800000000000000000e+01,1.666559100151062012e+00,3.497225046157836914e-01,1.093555688858032227e+00,1.623029410839080811e-01,5.229867696762084961e-01,1.542355567216873169e-01,2.143278568983078003e-01,3.720279335975646973e-01,1.920933872461318970e-01,9.886906743049621582e-01
3.820000000000000284e+01,1.728075265884399414e+00,3.937385082244873047e-01,1.203972339630126953e+00,1.672136038541793823e-01,5.699805021286010742e-01,1.411998271942138672e-01,2.254377603530883789e-01,3.227300047874450684e-01,1.614613384008407593e-01,8.483597040176391602e-01
3.840000000000000568e+01,1.760452508926391602e+00,4.515852928161621094e-01,1.321622848510742188e+00,1.753562688827514648e-01,6.230547428131103516e-01,1.302753835916519165e-01,2.411880046129226685e-01,2.794394195079803467e-01,1.444279700517654419e-01,7.241278290748596191e-01
3.860000000000000142e+01,1.755221962928771973e+00,5.226713418960571289e-01,1.445384979248046875e+00,1.872680932283401489e-01,6.857055425643920898e-01,1.230628639459609985e-01,2.603515684604644775e-01,2.405941188335418701e-01,1.372937560081481934e-01,6.176635622978210449e-01
3.880000000000000426e+01,1.712897062301635742e+00,6.035854220390319824e-01,1.574373483657836914e+00,2.033652961254119873e-01,7.589702606201171875e-01,1.196042075753211975e-01,2.824478447437286377e-01,2.055892944335937500e-01,1.384677141904830933e-01,5.273308753967285156e-01
3.900000000000000000e+01,1.637311339378356934e+00,6.917548179626464844e-01,1.707513332366943359e+00,2.239680290222167969e-01,8.447525501251220703e-01,1.182790100574493408e-01,3.084997534751892090e-01,1.748342812061309814e-01,1.448857337236404419e-01,4.520023465156555176e-01
3.920000000000000284e+01,1.530318856239318848e+00,7.869895100593566895e-01,1.839635133743286133e+00,2.516697645187377930e-01,9.398555755615234375e-01,1.185905262827873230e-01,3.394304215908050537e-01,1.491255760192871094e-01,1.539201140403747559e-01,3.883883357048034668e-01
3.940000000000000568e+01,1.379270792007446289e+00,8.753146529197692871e-01,1.963682651519775391e+00,2.912577092647552490e-01,1.044898986816406250e+00,1.202046275138854980e-01,3.751202225685119629e-01,1.283454746007919312e-01,1.636582314968109131e-01,3.333654105663299561e-01
3.960000000000000142e+01,1.214030861854553223e+00,9.381464123725891113e-01,2.061213016510009766e+00,3.516531586647033691e-01,1.161074876785278320e+00,1.231179088354110718e-01,4.152547717094421387e-01,1.116439104080200195e-01,1.769108921289443970e-01,2.866317629814147949e-01
3.980000000000000426e+01,1.061375141143798828e+00,9.682605862617492676e-01,2.119783401489257812e+00,4.356229901313781738e-01,1.288784980773925781e+00,1.279542744159698486e-01,4.595662951469421387e-01,9.810845553874969482e-02,1.939047276973724365e-01,2.450158447027206421e-01
4.000000000000000000e+01,9.300899505615234375e-01,9.703137874603271484e-01,2.117394447326660156e+00,5.446757078170776367e-01,1.426588296890258789e+00,1.359244585037231445e-01,5.104355216026306152e-01,8.693326264619827271e-02,2.139145135879516602e-01,2.073124200105667114e-01
4.020000000000000284e+01,8.211668133735656738e-01,9.473539590835571289e-01,2.034118413925170898e+00,6.762534379959106445e-01,1.572829127311706543e+00,1.472555249929428101e-01,5.680846571922302246e-01,7.774095237255096436e-02,2.367569357156753540e-01,1.732381731271743774e-01
4.040000000000000568e+01,7.364215254783630371e-01,9.036207199096679688e-01,1.888326168060302734e+00,8.198254108428955078e-01,1.726535558700561523e+00,1.622675359249114990e-01,6.347306966781616211e-01,7.081013917922973633e-02,2.629737854003906250e-01,1.430177837610244751e-01
4.060000000000000142e+01,6.736240386962890625e-01,8.459065556526184082e-01,1.679396510124206543e+00,9.761980175971984863e-01,1.885526180267333984e+00,1.824182122945785522e-01,7.126435041427612305e-01,6.684846431016921997e-02,2.938831746578216553e-01,1.174867600202560425e-01
4.080000000000000426e+01,6.241093873977661133e-01,7.841044664382934570e-01,1.428233861923217773e+00,1.102659702301025391e+00,2.044340848922729492e+00,2.114359736442565918e-01,8.029415011405944824e-01,6.480973958969116211e-02,3.295352458953857422e-01,9.687368571758270264e-02
4.100000000000000000e+01,5.845134854316711426e-01,7.218984365463256836e-01,1.187118411064147949e+00,1.179996490478515625e+00,2.197729587554931641e+00,2.603855729103088379e-01,9.046888351440429688e-01,6.400551646947860718e-02,3.696302473545074463e-01,8.036829531192779541e-02
4.120000000000000284e+01,5.543642044067382812e-01,6.603628396987915039e-01,9.780023097991943359e-01,1.210914969444274902e+00,2.323601722717285156e+00,3.371507823467254639e-01,1.018870115280151367e+00,6.411246210336685181e-02,4.144091308116912842e-01,6.714595854282379150e-02
4.140000000000000568e+01,5.327807068824768066e-01,6.008001565933227539e-01,8.058755397796630859e-01,1.197286844253540039e+00,2.398340702056884766e+00,4.466522336006164551e-01,1.145388841629028320e+00,6.552421301603317261e-02,4.666487574577331543e-01,5.675589665770530701e-02
4.160000000000000142e+01,5.185536742210388184e-01,5.445793271064758301e-01,6.749967336654663086e-01,1.138574004173278809e+00,2.387897014617919922e+00,5.954483151435852051e-01,1.285095095634460449e+00,6.851591169834136963e-02,5.256071090698242188e-01,4.833483695983886719e-02
4.180000000000000426e+01,5.104592442512512207e-01,4.917460381984710693e-01,5.856445431709289551e-01,1.046791553497314453e+00,2.263638973236083984e+00,7.779037952423095703e-01,1.437787890434265137e+00,7.319967448711395264e-02,5.935519337654113770e-01,4.216098412871360779e-02
4.200000000000000000e+01,5.112923979759216309e-01,4.418288469314575195e-01,5.199763774871826172e-01,9.475165605545043945e-01,2.032339096069335938e+00,9.761688709259033203e-01,1.603487491607666016e+00,8.011037111282348633e-02,6.723939180374145508e-01,3.796426579356193542e-02
4.220000000000000284e+01,5.203703045845031738e-01,3.961771428585052490e-01,4.698413610458374023e-01,8.520945310592651367e-01,1.720888018608093262e+00,1.175695538520812988e+00,1.782698512077331543e+00,8.971613645553588867e-02,7.629608511924743652e-01,3.523157536983489990e-02
4.240000000000000568e+01,5.359647274017333984e-01,3.560686409473419189e-01,4.335656166076660156e-01,7.620872259140014648e-01,1.403420567512512207e+00,1.314582705497741699e+00,1.976173758506774902e+00,1.048689112067222595e-01,8.651831150054931641e-01,3.362943232059478760e-02
4.260000000000000142e+01,5.585852861404418945e-01,3.229190409183502197e-01,4.084130525588989258e-01,6.792742609977722168e-01,1.111283421516418457e+00,1.395890951156616211e+00,2.178202629089355469e+00,1.291231513023376465e-01,9.799752235412597656e-01,3.292384371161460876e-02
4.280000000000000426e+01,5.875123739242553711e-01,2.966110110282897949e-01,3.927116990089416504e-01,6.042282581329345703e-01,8.660898804664611816e-01,1.411915063858032227e+00,2.380585670471191406e+00,1.736934483051300049e-01,1.107437133789062500e+00,3.336933627724647522e-02
4.300000000000000000e+01,6.220889091491699219e-01,2.768920361995697021e-01,3.853472471237182617e-01,5.362727642059326172e-01,6.848695874214172363e-01,1.351205468177795410e+00,2.570193767547607422e+00,2.463610470294952393e-01,1.247898340225219727e+00,3.542530536651611328e-02
4.320000000000000284e+01,6.608326435089111328e-01,2.616789340972900391e-01,3.848058581352233887e-01,4.742736816406250000e-01,5.577213168144226074e-01,1.242817878723144531e+00,2.717101573944091797e+00,3.571662306785583496e-01,1.402111768722534180e+00,3.847799822688102722e-02
4.340000000000000568e+01,7.028493881225585938e-01,2.497273683547973633e-01,3.891736268997192383e-01,4.173811078071594238e-01,4.743801653385162354e-01,1.115165472030639648e+00,2.780422687530517578e+00,5.170944333076477051e-01,1.570134758949279785e+00,4.357058927416801453e-02
4.360000000000000142e+01,7.483776807785034180e-01,2.405076622962951660e-01,3.992607593536376953e-01,3.668668270111083984e-01,4.109216928482055664e-01,9.926121234893798828e-01,2.718360662460327148e+00,7.307347655296325684e-01,1.752423167228698730e+00,5.175521224737167358e-02
4.380000000000000426e+01,7.991151213645935059e-01,2.341779768466949463e-01,4.143502414226531982e-01,3.225615024566650391e-01,3.651863038539886475e-01,8.771358132362365723e-01,2.485126495361328125e+00,9.913623332977294922e-01,1.951118350028991699e+00,6.516496092081069946e-02
4.400000000000000000e+01,8.560014963150024414e-01,2.311525046825408936e-01,4.350688159465789795e-01,2.844212353229522705e-01,3.336623311042785645e-01,7.709913253784179688e-01,2.110746383666992188e+00,1.276278734207153320e+00,2.165332317352294922e+00,8.463371545076370239e-02
4.420000000000000284e+01,9.197018742561340332e-01,2.307004928588867188e-01,4.622462987899780273e-01,2.530048787593841553e-01,3.142055869102478027e-01,6.748887896537780762e-01,1.690602064132690430e+00,1.497224450111389160e+00,2.387984514236450195e+00,1.196198835968971252e-01
4.440000000000000568e+01,9.913879036903381348e-01,2.319986373186111450e-01,4.949485957622528076e-01,2.273805290460586548e-01,3.050801455974578857e-01,5.889809131622314453e-01,1.289104700088500977e+00,1.641730904579162598e+00,2.606704473495483398e+00,1.810850352048873901e-01
4.460000000000000142e+01,1.068392872810363770e+00,2.359021455049514771e-01,5.328020453453063965e-01,2.070742845535278320e-01,3.032473921775817871e-01,5.151044726371765137e-01,9.438621997833251953e-01,1.698482990264892578e+00,2.799372434616088867e+00,2.790033817291259766e-01
4.480000000000000426e+01,1.149927258491516113e+00,2.426605671644210815e-01,5.752233862876892090e-01,1.909534782171249390e-01,3.064891695976257324e-01,4.517194330692291260e-01,6.960636973381042480e-01,1.634335994720458984e+00,2.925694704055786133e+00,4.239916205406188965e-01
4.500000000000000000e+01,1.235245347023010254e+00,2.525008022785186768e-01,6.210433244705200195e-01,1.780632883310317993e-01,3.122819364070892334e-01,3.958721458911895752e-01,5.190273523330688477e-01,1.503435254096984863e+00,2.938325643539428711e+00,6.280470490455627441e-01
4.520000000000000284e+01,1.323455572128295898e+00,2.656279802322387695e-01,6.725932359695434570e-01,1.681766211986541748e-01,3.230966925621032715e-01,3.462728857994079590e-01,4.062231779098510742e-01,1.341714143753051758e+00,2.791275262832641602e+00,8.894716501235961914e-01
4.540000000000000568e+01,1.413517236709594727e+00,2.822198271751403809e-01,7.326999902725219727e-01,1.617619842290878296e-01,3.387621939182281494e-01,3.027174472808837891e-01,3.253826797008514404e-01,1.182938337326049805e+00,2.445854902267456055e+00,1.198716878890991211e+00
4.560000000000000142e+01,1.504239678382873535e+00,3.024206757545471191e-01,8.017035722732543945e-01,1.588536053895950317e-01,3.584920167922973633e-01,2.643172740936279297e-01,2.673741877079010010e-01,1.033259987831115723e+00,1.987636089324951172e+00,1.489228725433349609e+00
4.580000000000000426e+01,1.592374324798583984e+00,3.275391459465026855e-01,8.818600177764892578e-01,1.579577177762985229e-01,3.834530711174011230e-01,2.313099056482315063e-01,2.276002168655395508e-01,8.954253196716308594e-01,1.528232693672180176e+00,1.688967466354370117e+00
4.600000000000000000e+01,1.668976187705993652e+00,3.604123294353485107e-01,9.715885519981384277e-01,1.588597297668457031e-01,4.137291312217712402e-01,2.039090394973754883e-01,2.033549398183822632e-01,7.702127695083618164e-01,1.113490343093872070e+00,1.803931236267089844e+00
4.620000000000000284e+01,1.723593115806579590e+00,4.065116047859191895e-01,1.070708990097045898e+00,1.615508645772933960e-01,4.488931000232696533e-01,1.815891861915588379e-01,1.908986270427703857e-01,6.607502102851867676e-01,7.979102134704589844e-01,1.785541176795959473e+00
4.640000000000000568e+01,1.747831106185913086e+00,4.660968482494354248e-01,1.179235696792602539e+00,1.659388989210128784e-01,4.886975884437561035e-01,1.638128012418746948e-01,1.871427446603775024e-01,5.675081610679626465e-01,5.710071325302124023e-01,1.670616507530212402e+00
4.660000000000000142e+01,1.733460307121276855e+00,5.383909940719604492e-01,1.295444011688232422e+00,1.733178794384002686e-01,5.327523946762084961e-01,1.492993384599685669e-01,1.904540807008743286e-01,4.886451959609985352e-01,4.185823798179626465e-01,1.504245758056640625e+00
4.680000000000000426e+01,1.685766696929931641e+00,6.191902160644531250e-01,1.417927622795104980e+00,1.843760907649993896e-01,5.812268257141113281e-01,1.367797404527664185e-01,1.973254680633544922e-01,4.225255548954010010e-01,3.200585842132568359e-01,1.328491210937500000e+00
4.700000000000000000e+01,1.607567310333251953e+00,7.062337398529052734e-01,1.545846223831176758e+00,1.995283216238021851e-01,6.367735862731933594e-01,1.267477720975875854e-01,2.057069689035415649e-01,3.659446239471435547e-01,2.475081384181976318e-01,1.161964058876037598e+00
4.720000000000000284e+01,1.495588421821594238e+00,7.988976240158081055e-01,1.678145885467529297e+00,2.191935777664184570e-01,7.020480036735534668e-01,1.205301433801651001e-01,2.171308249235153198e-01,3.170358836650848389e-01,1.969085335731506348e-01,1.006897807121276855e+00
4.740000000000000568e+01,1.340849041938781738e+00,8.818082809448242188e-01,1.810867547988891602e+00,2.451096326112747192e-01,7.787690162658691406e-01,1.176114454865455627e-01,2.331468909978866577e-01,2.741115093231201172e-01,1.642426997423171997e-01,8.649261593818664551e-01
4.760000000000000142e+01,1.180915832519531250e+00,9.368737936019897461e-01,1.937652468681335449e+00,2.814081013202667236e-01,8.672248125076293945e-01,1.167248189449310303e-01,2.524291574954986572e-01,2.354588657617568970e-01,1.458783894777297974e-01,7.383943796157836914e-01
4.780000000000000426e+01,1.035349130630493164e+00,9.607641100883483887e-01,2.041330099105834961e+00,3.365626633167266846e-01,9.649958610534667969e-01,1.174442768096923828e-01,2.746352553367614746e-01,2.006343305110931396e-01,1.376155614852905273e-01,6.298037171363830566e-01
4.800000000000000000e+01,9.102994799613952637e-01,9.578520655632019043e-01,2.109719276428222656e+00,4.153967499732971191e-01,1.073064088821411133e+00,1.193368509411811829e-01,3.006762564182281494e-01,1.699874848127365112e-01,1.378573328256607056e-01,5.375964641571044922e-01
4.820000000000000284e+01,8.076599240303039551e-01,9.311108589172363281e-01,2.122605323791503906e+00,5.186172127723693848e-01,1.192530870437622070e+00,1.225709319114685059e-01,3.315677046775817871e-01,1.443350911140441895e-01,1.437787115573883057e-01,4.605478346347808838e-01
4.840000000000000568e+01,7.289678454399108887e-01,8.847904205322265625e-01,2.058034896850585938e+00,6.454640030860900879e-01,1.323290348052978516e+00,1.280649751424789429e-01,3.672098517417907715e-01,1.236023306846618652e-01,1.526104360818862915e-01,3.956417739391326904e-01
4.860000000000000142e+01,6.702505946159362793e-01,8.268443942070007324e-01,1.929070472717285156e+00,7.857633829116821289e-01,1.464019656181335449e+00,1.368582844734191895e-01,4.072878360748291016e-01,1.069361865520477295e-01,1.622956842184066772e-01,3.396757841110229492e-01
4.880000000000000426e+01,6.231714487075805664e-01,7.661687731742858887e-01,1.733455181121826172e+00,9.420136213302612305e-01,1.612896442413330078e+00,1.489365398883819580e-01,4.515486061573028564e-01,9.343336522579193115e-02,1.748954206705093384e-01,2.920611500740051270e-01
4.900000000000000000e+01,5.857499241828918457e-01,7.052578330039978027e-01,1.482173204421997070e+00,1.078912377357482910e+00,1.769173264503479004e+00,1.648159027099609375e-01,5.025374889373779297e-01,8.235031366348266602e-02,1.914967894554138184e-01,2.499269247055053711e-01
4.920000000000000284e+01,5.575075149536132812e-01,6.451452970504760742e-01,1.237899422645568848e+00,1.166865825653076172e+00,1.929137110710144043e+00,1.869700402021408081e-01,5.602342486381530762e-01,7.323949784040451050e-02,2.111434191465377808e-01,2.117595672607421875e-01
4.940000000000000568e+01,5.374349951744079590e-01,5.872458815574645996e-01,1.020552635192871094e+00,1.208923935890197754e+00,2.088176012039184570e+00,2.207834422588348389e-01,6.269158124923706055e-01,6.638606637716293335e-02,2.336396872997283936e-01,1.772390753030776978e-01
4.960000000000000142e+01,5.244748592376708984e-01,5.326799750328063965e-01,8.414805531501770020e-01,1.203401565551757812e+00,2.237797021865844727e+00,2.764284908771514893e-01,7.046212553977966309e-01,6.227684393525123596e-02,2.592827379703521729e-01,1.464581787586212158e-01
4.980000000000000426e+01,5.182588696479797363e-01,4.808184802532196045e-01,7.009458541870117188e-01,1.154589533805847168e+00,2.353716135025024414e+00,3.612268567085266113e-01,7.947621941566467285e-01,6.009882315993309021e-02,2.895867526531219482e-01,1.202989369630813599e-01
5.000000000000000000e+01,5.208841562271118164e-01,4.326007366180419922e-01,6.026319265365600586e-01,1.068962454795837402e+00,2.409679889678955078e+00,4.815639257431030273e-01,8.963585495948791504e-01,5.915188789367675781e-02,3.246529996395111084e-01,9.907929599285125732e-02
5.020000000000000284e+01,5.311319828033447266e-01,3.886705338954925537e-01,5.333032608032226562e-01,9.691330194473266602e-01,2.372175931930541992e+00,6.407006382942199707e-01,1.010799407958984375e+00,5.907045677304267883e-02,3.642193675041198730e-01,8.215570449829101562e-02
5.040000000000000568e+01,5.485453009605407715e-01,3.506558239459991455e-01,4.798661768436431885e-01,8.727439641952514648e-01,2.223670005798339844e+00,8.268995285034179688e-01,1.137619733810424805e+00,6.027821823954582214e-02,4.080688357353210449e-01,6.856451928615570068e-02
5.060000000000000142e+01,5.727174878120422363e-01,3.195622265338897705e-01,4.406592547893524170e-01,7.814562916755676270e-01,1.969234824180603027e+00,1.031759738922119141e+00,1.277287483215332031e+00,6.309740245342254639e-02,4.593305289745330811e-01,5.780257284641265869e-02
5.080000000000000426e+01,6.029785275459289551e-01,2.951980233192443848e-01,4.132169485092163086e-01,6.969736814498901367e-01,1.647374272346496582e+00,1.218851566314697266e+00,1.430068612098693848e+00,6.749291718006134033e-02,5.171731114387512207e-01,4.910248145461082458e-02
5.100000000000000000e+01,6.386754512786865234e-01,2.773027718067169189e-01,3.955330252647399902e-01,6.201982498168945312e-01,1.331046104431152344e+00,1.343480348587036133e+00,1.596060156822204590e+00,7.405897229909896851e-02,5.839281678199768066e-01,4.263643175363540649e-02
5.120000000000000284e+01,6.779477000236511230e-01,2.629788517951965332e-01,3.863776028156280518e-01,5.508450865745544434e-01,1.048076033592224121e+00,1.409069180488586426e+00,1.775696992874145508e+00,8.336672931909561157e-02,6.612605452537536621e-01,3.831937909126281738e-02
5.140000000000000568e+01,7.204324603080749512e-01,2.517836391925811768e-01,3.845938742160797119e-01,4.877600669860839844e-01,8.192620873451232910e-01,1.404505968093872070e+00,1.970361590385437012e+00,9.805594384670257568e-02,7.504187822341918945e-01,3.538784757256507874e-02
5.160000000000000142e+01,7.667745351791381836e-01,2.433065026998519897e-01,3.876079320907592773e-01,4.299053847789764404e-01,6.506358981132507324e-01,1.330716729164123535e+00,2.175169944763183594e+00,1.212904304265975952e-01,8.510432243347167969e-01,3.367996960878372192e-02
5.180000000000000426e+01,8.180181980133056641e-01,2.378439009189605713e-01,3.964709639549255371e-01,3.778716027736663818e-01,5.352039337158203125e-01,1.214149832725524902e+00,2.381308317184448242e+00,1.640363186597824097e-01,9.642657041549682617e-01,3.283709287643432617e-02
5.200000000000000000e+01,8.754639029502868652e-01,2.356866300106048584e-01,4.104604423046112061e-01,3.322010338306427002e-01,4.566415250301361084e-01,1.087141633033752441e+00,2.577072858810424805e+00,2.341153621673583984e-01,1.090107202529907227e+00,3.308922424912452698e-02
5.220000000000000284e+01,9.396045804023742676e-01,2.357126921415328979e-01,4.296663105487823486e-01,2.925759851932525635e-01,3.975019752979278564e-01,9.657811522483825684e-01,2.732711791992187500e+00,3.425638377666473389e-01,1.228832721710205078e+00,3.492310643196105957e-02
5.240000000000000568e+01,1.011119604110717773e+00,2.378387004137039185e-01,4.554043412208557129e-01,2.596514523029327393e-01,3.555084764957427979e-01,8.519771695137023926e-01,2.807805538177490234e+00,4.997279644012451172e-01,1.381338000297546387e+00,3.772296383976936340e-02
5.260000000000000142e+01,1.087419271469116211e+00,2.425824254751205444e-01,4.868709444999694824e-01,2.327401638031005859e-01,3.269890248775482178e-01,7.479451298713684082e-01,2.759478330612182617e+00,7.122677564620971680e-01,1.547641158103942871e+00,4.251157492399215698e-02
5.280000000000000426e+01,1.167869091033935547e+00,2.501745820045471191e-01,5.235711932182312012e-01,2.112518101930618286e-01,3.101411461830139160e-01,6.540436744689941406e-01,2.538993120193481445e+00,9.758766889572143555e-01,1.727819323539733887e+00,4.998683556914329529e-02
5.300000000000000000e+01,1.251696228981018066e+00,2.608282566070556641e-01,5.650181770324707031e-01,1.941328048706054688e-01,3.031978309154510498e-01,5.703971982002258301e-01,2.168315887451171875e+00,1.265663623809814453e+00,1.924399852752685547e+00,6.270653754472732544e-02
5.320000000000000284e+01,1.337985038757324219e+00,2.747335731983184814e-01,6.100646853446960449e-01,1.805792748928070068e-01,3.028349876403808594e-01,4.992911219596862793e-01,1.740479826927185059e+00,1.498228669166564941e+00,2.137031555175781250e+00,8.102563023567199707e-02
5.340000000000000568e+01,1.425674676895141602e+00,2.920519709587097168e-01,6.602686643600463867e-01,1.699982732534408569e-01,3.069201409816741943e-01,4.378466606140136719e-01,1.328394532203674316e+00,1.651876211166381836e+00,2.359089374542236328e+00,1.129963546991348267e-01
5.360000000000000142e+01,1.513559103012084961e+00,3.129104673862457275e-01,7.184280753135681152e-01,1.627805680036544800e-01,3.136304020881652832e-01,3.831524252891540527e-01,9.698313474655151367e-01,1.719855070114135742e+00,2.579428911209106445e+00,1.705731302499771118e-01
5.380000000000000426e+01,1.596814632415771484e+00,3.393643796443939209e-01,7.854210138320922852e-01,1.592712402343750000e-01,3.256841897964477539e-01,3.350912332534790039e-01,7.121744155883789062e-01,1.661378026008605957e+00,2.777879238128662109e+00,2.627851068973541260e-01
5.400000000000000000e+01,1.665971398353576660e+00,3.744955658912658691e-01,8.630644083023071289e-01,1.579304337501525879e-01,3.423645198345184326e-01,2.928251922130584717e-01,5.267227292060852051e-01,1.532753705978393555e+00,2.916835069656372070e+00,4.003384113311767578e-01
5.420000000000000284e+01,1.711586833000183105e+00,4.227089881896972656e-01,9.507089853286743164e-01,1.584241241216659546e-01,3.630615472793579102e-01,2.555772066116333008e-01,4.083306491374969482e-01,1.369336366653442383e+00,2.948147058486938477e+00,5.960783362388610840e-01
5.440000000000000568e+01,1.725593209266662598e+00,4.838547110557556152e-01,1.047712087631225586e+00,1.607050895690917969e-01,3.893765211105346680e-01,2.240125387907028198e-01,3.245131969451904297e-01,1.207542657852172852e+00,2.826043605804443359e+00,8.505079746246337891e-01
5.460000000000000142e+01,1.703047871589660645e+00,5.562417507171630859e-01,1.154361605644226074e+00,1.645636111497879028e-01,4.208076000213623047e-01,1.978280693292617798e-01,2.640815973281860352e-01,1.054846286773681641e+00,2.499531745910644531e+00,1.155899047851562500e+00
5.480000000000000426e+01,1.649832129478454590e+00,6.358417868614196777e-01,1.269153356552124023e+00,1.711685061454772949e-01,4.570809602737426758e-01,1.766588091850280762e-01,2.225112020969390869e-01,9.139875769615173340e-01,2.047718524932861328e+00,1.457747459411621094e+00
5.500000000000000000e+01,1.569690585136413574e+00,7.207633256912231445e-01,1.390389800071716309e+00,1.813627332448959351e-01,4.978810250759124756e-01,1.596588790416717529e-01,1.968718469142913818e-01,7.859263420104980469e-01,1.586202383041381836e+00,1.669271349906921387e+00
5.520000000000000284e+01,1.453589320182800293e+00,8.090262413024902344e-01,1.517275929450988770e+00,1.955597847700119019e-01,5.428174138069152832e-01,1.457495391368865967e-01,1.834222078323364258e-01,6.735451221466064453e-01,1.163249015808105469e+00,1.796879172325134277e+00
5.540000000000000568e+01,1.296939373016357422e+00,8.849872946739196777e-01,1.648807048797607422e+00,2.141785621643066406e-01,5.925827026367187500e-01,1.336709856986999512e-01,1.789254099130630493e-01,5.777696371078491211e-01,8.327939510345458984e-01,1.796206474304199219e+00
5.560000000000000142e+01,1.144315242767333984e+00,9.310942888259887695e-01,1.782231092453002930e+00,2.382777333259582520e-01,6.503409147262573242e-01,1.244720518589019775e-01,1.818432807922363281e-01,4.966433048248291016e-01,5.956708788871765137e-01,1.690459847450256348e+00
5.580000000000000426e+01,1.007254362106323242e+00,9.484080672264099121e-01,1.911650657653808594e+00,2.711423039436340332e-01,7.179545164108276367e-01,1.191772967576980591e-01,1.885756105184555054e-01,4.287559390068054199e-01,4.333105087280273438e-01,1.527680516242980957e+00
5.600000000000000000e+01,8.899083137512207031e-01,9.401324987411499023e-01,2.022200345993041992e+00,3.214759230613708496e-01,7.977542877197265625e-01,1.167623102664947510e-01,1.970649957656860352e-01,3.708443343639373779e-01,3.309869170188903809e-01,1.350947141647338867e+00
5.620000000000000284e+01,7.948558926582336426e-01,9.094910621643066406e-01,2.100421190261840820e+00,3.952721655368804932e-01,8.883588910102844238e-01,1.162203550338745117e-01,2.077413797378540039e-01,3.208981454372406006e-01,2.552491724491119385e-01,1.183073401451110840e+00
5.640000000000000568e+01,7.233210802078247070e-01,8.607127070426940918e-01,2.128500699996948242e+00,4.927943944931030273e-01,9.884627461433410645e-01,1.172344610095024109e-01,2.232608646154403687e-01,2.773504257202148438e-01,2.021537721157073975e-01,1.026302695274353027e+00
5.660000000000000142e+01,6.693593859672546387e-01,8.030399680137634277e-01,2.083068847656250000e+00,6.154499053955078125e-01,1.099152207374572754e+00,1.194051951169967651e-01,2.420783340930938721e-01,2.381180226802825928e-01,1.673130691051483154e-01,8.825927972793579102e-01
5.680000000000000426e+01,6.251475214958190918e-01,7.441203594207763672e-01,1.966149568557739258e+00,7.539193630218505859e-01,1.221462130546569824e+00,1.229548975825309753e-01,2.638434767723083496e-01,2.027475535869598389e-01,1.475260853767395020e-01,7.536146640777587891e-01
5.700000000000000000e+01,5.902348160743713379e-01,6.851304769515991211e-01,1.784237980842590332e+00,9.073402881622314453e-01,1.354775547981262207e+00,1.290885210037231445e-01,2.889982759952545166e-01,1.713347285985946655e-01,1.380561292171478271e-01,6.427626013755798340e-01
5.720000000000000284e+01,5.641421079635620117e-01,6.270534992218017578e-01,1.537121534347534180e+00,1.054324507713317871e+00,1.497819304466247559e+00,1.384859383106231689e-01,3.189374208450317383e-01,1.447357535362243652e-01,1.372998356819152832e-01,5.485612750053405762e-01
5.740000000000000568e+01,5.457426309585571289e-01,5.714024901390075684e-01,1.289746522903442383e+00,1.153085589408874512e+00,1.648787140846252441e+00,1.513166576623916626e-01,3.536566495895385742e-01,1.230958178639411926e-01,1.426405757665634155e-01,4.696289300918579102e-01
5.760000000000000142e+01,5.339486002922058105e-01,5.189778804779052734e-01,1.064090251922607422e+00,1.206511497497558594e+00,1.807044029235839844e+00,1.680596768856048584e-01,3.929120302200317383e-01,1.058606952428817749e-01,1.512496620416641235e-01,4.033476710319519043e-01
5.780000000000000426e+01,5.302365422248840332e-01,4.691402018070220947e-01,8.762484192848205566e-01,1.210359930992126465e+00,1.967624783515930176e+00,1.919546872377395630e-01,4.363308846950531006e-01,9.181901812553405762e-02,1.608748733997344971e-01,3.463728129863739014e-01
5.800000000000000000e+01,5.347703099250793457e-01,4.231047928333282471e-01,7.261204719543457031e-01,1.171125173568725586e+00,2.126375913619995117e+00,2.301922291517257690e-01,4.864361882209777832e-01,8.048176765441894531e-02,1.727824509143829346e-01,2.978244721889495850e-01
5.820000000000000284e+01,5.464780926704406738e-01,3.814637660980224609e-01,6.189460754394531250e-01,1.091378211975097656e+00,2.271102666854858398e+00,2.922473251819610596e-01,5.425921678543090820e-01,7.103644311428070068e-02,1.889679282903671265e-01,2.551410198211669922e-01
5.840000000000000568e+01,5.658999681472778320e-01,3.460165560245513916e-01,5.460699796676635742e-01,9.910687804222106934e-01,2.377020120620727539e+00,3.843417167663574219e-01,6.076196432113647461e-01,6.382691860198974609e-02,2.082298099994659424e-01,2.164823114871978760e-01
5.860000000000000142e+01,5.917879343032836914e-01,3.173794746398925781e-01,4.893444776535034180e-01,8.935986161231994629e-01,2.414894580841064453e+00,5.144513845443725586e-01,6.826756000518798828e-01,5.913203954696655273e-02,2.303593456745147705e-01,1.814892143011093140e-01
5.880000000000000426e+01,6.234966516494750977e-01,2.953231334686279297e-01,4.472305774688720703e-01,8.009326457977294922e-01,2.351854085922241211e+00,6.826597452163696289e-01,7.707229852676391602e-01,5.656524002552032471e-02,2.553947865962982178e-01,1.501147896051406860e-01
5.900000000000000000e+01,6.599664092063903809e-01,2.788381278514862061e-01,4.175226092338562012e-01,7.147029638290405273e-01,2.175578832626342773e+00,8.728619217872619629e-01,8.699665069580078125e-01,5.535691976547241211e-02,2.850579023361206055e-01,1.232903897762298584e-01
5.920000000000000284e+01,6.997900009155273438e-01,2.655817866325378418e-01,3.978859186172485352e-01,6.361336708068847656e-01,1.900712847709655762e+00,1.082518100738525391e+00,9.818478822708129883e-01,5.498569458723068237e-02,3.195039033889770508e-01,1.014285236597061157e-01
5.940000000000000568e+01,7.427517175674438477e-01,2.552865743637084961e-01,3.869695961475372314e-01,5.653436183929443359e-01,1.576824665069580078e+00,1.256525754928588867e+00,1.106315016746520996e+00,5.576906353235244751e-02,3.585106432437896729e-01,8.406215161085128784e-02
5.960000000000000142e+01,7.897197604179382324e-01,2.478319555521011353e-01,3.839019834995269775e-01,5.008943080902099609e-01,1.263508081436157227e+00,1.368389129638671875e+00,1.243425726890563965e+00,5.813003331422805786e-02,4.017170369625091553e-01,7.001792639493942261e-02
5.980000000000000426e+01,8.413556218147277832e-01,2.433939278125762939e-01,3.858248591423034668e-01,4.419180452823638916e-01,9.896104335784912109e-01,1.419277191162109375e+00,1.393789052963256836e+00,6.193209439516067505e-02,4.519934952259063721e-01,5.888134986162185669e-02
6.000000000000000000e+01,8.991417288780212402e-01,2.422415912151336670e-01,3.935089409351348877e-01,3.884208500385284424e-01,7.771980762481689453e-01,1.394185900688171387e+00,1.557528853416442871e+00,6.775957345962524414e-02,5.087109804153442383e-01,4.989954456686973572e-02
6.020000000000000284e+01,9.634077548980712891e-01,2.429009974002838135e-01,4.064389467239379883e-01,3.414354026317596436e-01,6.204949021339416504e-01,1.308983922004699707e+00,1.734715461730957031e+00,7.612179964780807495e-02,5.742664337158203125e-01,4.313852638006210327e-02
6.040000000000000568e+01,1.034016728401184082e+00,2.460437864065170288e-01,4.241040647029876709e-01,3.003119528293609619e-01,5.160452127456665039e-01,1.185676217079162598e+00,1.927377581596374512e+00,8.943690359592437744e-02,6.500764489173889160e-01,3.869992867112159729e-02
6.060000000000000142e+01,1.108947277069091797e+00,2.517945468425750732e-01,4.484390616416931152e-01,2.659221887588500977e-01,4.419646859169006348e-01,1.059730410575866699e+00,2.133111953735351562e+00,1.097128465771675110e-01,7.377991080284118652e-01,3.556075319647789001e-02
6.080000000000000426e+01,1.187532544136047363e+00,2.603671550750732422e-01,4.787085950374603271e-01,2.377679497003555298e-01,3.868290483951568604e-01,9.398891329765319824e-01,2.342640399932861328e+00,1.464080810546875000e-01,8.368129730224609375e-01,3.374672681093215942e-02
6.100000000000000000e+01,1.268970966339111328e+00,2.719562947750091553e-01,5.142912864685058594e-01,2.151377052068710327e-01,3.479742407798767090e-01,8.281726241111755371e-01,2.545807600021362305e+00,2.090847492218017578e-01,9.484539031982421875e-01,3.276583924889564514e-02
6.120000000000000284e+01,1.352323174476623535e+00,2.867322564125061035e-01,5.547622442245483398e-01,1.972717642784118652e-01,3.221914172172546387e-01,7.263362407684326172e-01,2.717921495437622070e+00,3.081486225128173828e-01,1.072554826736450195e+00,3.286317735910415649e-02
6.140000000000000568e+01,1.436510443687438965e+00,3.048353195190429688e-01,5.990513563156127930e-01,1.830129027366638184e-01,3.076941967010498047e-01,6.346758008003234863e-01,2.820174455642700195e+00,4.530002176761627197e-01,1.209514021873474121e+00,3.447293862700462341e-02
6.160000000000000142e+01,1.520315527915954590e+00,3.263702094554901123e-01,6.479209065437316895e-01,1.717398017644882202e-01,3.023093938827514648e-01,5.538436174392700195e-01,2.808571100234985352e+00,6.541711688041687012e-01,1.360176086425781250e+00,3.712774813175201416e-02
6.180000000000000426e+01,1.596073865890502930e+00,3.544976413249969482e-01,7.041509151458740234e-01,1.637224555015563965e-01,3.032315075397491455e-01,4.852614998817443848e-01,2.638264656066894531e+00,9.070568680763244629e-01,1.524638414382934570e+00,4.162491485476493835e-02
6.200000000000000000e+01,1.655522704124450684e+00,3.921540677547454834e-01,7.691894769668579102e-01,1.593517214059829712e-01,3.079205453395843506e-01,4.256390333175659180e-01,2.297380924224853516e+00,1.196089029312133789e+00,1.702794790267944336e+00,4.855550825595855713e-02
6.220000000000000284e+01,1.689946055412292480e+00,4.423377215862274170e-01,8.443563580513000488e-01,1.575380116701126099e-01,3.158148527145385742e-01,3.724146783351898193e-01,1.865728259086608887e+00,1.453808069229125977e+00,1.897205233573913574e+00,6.057359650731086731e-02
6.240000000000000568e+01,1.691653847694396973e+00,5.046521425247192383e-01,9.300191998481750488e-01,1.576295197010040283e-01,3.289326727390289307e-01,3.256741762161254883e-01,1.439662694931030273e+00,1.628088235855102539e+00,2.107806444168090820e+00,7.802210003137588501e-02
6.260000000000000142e+01,1.661289095878601074e+00,5.759909749031066895e-01,1.025006175041198730e+00,1.595038473606109619e-01,3.464890122413635254e-01,2.845194637775421143e-01,1.060367822647094727e+00,1.722329735755920410e+00,2.329110383987426758e+00,1.069561243057250977e-01
6.280000000000000426e+01,1.602749347686767578e+00,6.530438065528869629e-01,1.129727482795715332e+00,1.630131155252456665e-01,3.683868348598480225e-01,2.484596371650695801e-01,7.754915356636047363e-01,1.693210840225219727e+00,2.550758600234985352e+00,1.606585234403610229e-01
6.300000000000000000e+01,1.521808981895446777e+00,7.344605326652526855e-01,1.243077158927917480e+00,1.688577681779861450e-01,3.958699405193328857e-01,2.181268781423568726e-01,5.694178342819213867e-01,1.580075740814208984e+00,2.754460811614990234e+00,2.472007274627685547e-01
6.320000000000000284e+01,1.402997732162475586e+00,8.162425756454467773e-01,1.363140821456909180e+00,1.781832575798034668e-01,4.283502399921417236e-01,1.930331736803054810e-01,4.328667223453521729e-01,1.421039581298828125e+00,2.905525207519531250e+00,3.772988915443420410e-01
6.340000000000000568e+01,1.250631690025329590e+00,8.827934265136718750e-01,1.489076375961303711e+00,1.914221346378326416e-01,4.656328558921813965e-01,1.728965193033218384e-01,3.417631685733795166e-01,1.256068706512451172e+00,2.955003261566162109e+00,5.646377801895141602e-01
6.360000000000000142e+01,1.107342600822448730e+00,9.193441867828369141e-01,1.619928359985351562e+00,2.089935094118118286e-01,5.073406696319580078e-01,1.565929055213928223e-01,2.749741077423095703e-01,1.099696755409240723e+00,2.857411146163940430e+00,8.118446469306945801e-01
6.380000000000000426e+01,9.792196750640869141e-01,9.301147460937500000e-01,1.754148364067077637e+00,2.312708497047424316e-01,5.529969930648803711e-01,1.430652886629104614e-01,2.284875661134719849e-01,9.545054435729980469e-01,2.553532838821411133e+00,1.112552642822265625e+00
6.400000000000000000e+01,8.709207773208618164e-01,9.164820909500122070e-01,1.885434985160827637e+00,2.617707550525665283e-01,6.039291620254516602e-01,1.313792765140533447e-01,1.986648589372634888e-01,8.221051692962646484e-01,2.112054347991943359e+00,1.426080942153930664e+00
6.420000000000000284e+01,7.845640182495117188e-01,8.822029232978820801e-01,2.002407789230346680e+00,3.076421022415161133e-01,6.637254953384399414e-01,1.229716837406158447e-01,1.824114173650741577e-01,7.041970491409301758e-01,1.647724032402038574e+00,1.650225162506103516e+00
6.440000000000000568e+01,7.196763753890991211e-01,8.325297236442565918e-01,2.089614391326904297e+00,3.762112855911254883e-01,7.334899902343750000e-01,1.185498908162117004e-01,1.756173670291900635e-01,6.035584807395935059e-01,1.215588927268981934e+00,1.791280388832092285e+00
6.460000000000000853e+01,6.693323254585266113e-01,7.766091823577880859e-01,2.132097721099853516e+00,4.680441021919250488e-01,8.160596489906311035e-01,1.166104674339294434e-01,1.766783893108367920e-01,5.181652307510375977e-01,8.691847324371337891e-01,1.809077143669128418e+00
6.479999999999999716e+01,6.282535791397094727e-01,7.197405099868774414e-01,2.105249881744384766e+00,5.858876109123229980e-01,9.085847735404968262e-01,1.164008826017379761e-01,1.826443225145339966e-01,4.466648697853088379e-01,6.210904121398925781e-01,1.712842345237731934e+00
6.500000000000000000e+01,5.960667133331298828e-01,6.629716157913208008e-01,2.001629590988159180e+00,7.225311994552612305e-01,1.010800361633300781e+00,1.176324114203453064e-01,1.910000443458557129e-01,3.861053287982940674e-01,4.487290382385253906e-01,1.554938554763793945e+00
6.520000000000000284e+01,5.722938179969787598e-01,6.072296500205993652e-01,1.833353638648986816e+00,8.730232715606689453e-01,1.123844385147094727e+00,1.200805753469467163e-01,2.006653994321823120e-01,3.338204324245452881e-01,3.398407697677612305e-01,1.377877831459045410e+00
6.540000000000000568e+01,5.556899905204772949e-01,5.541247129440307617e-01,1.600985646247863770e+00,1.026460886001586914e+00,1.248589515686035156e+00,1.240599825978279114e-01,2.149671167135238647e-01,2.887233197689056396e-01,2.606168687343597412e-01,1.207960128784179688e+00
6.560000000000000853e+01,5.454852581024169922e-01,5.037586092948913574e-01,1.349796891212463379e+00,1.137797117233276367e+00,1.384086847305297852e+00,1.308224499225616455e-01,2.328546643257141113e-01,2.482825219631195068e-01,2.048189938068389893e-01,1.048835635185241699e+00
6.579999999999999716e+01,5.442679524421691895e-01,4.563555717468261719e-01,1.115332245826721191e+00,1.202407240867614746e+00,1.528825044631958008e+00,1.409043818712234497e-01,2.537405490875244141e-01,2.117753326892852783e-01,1.676715612411499023e-01,9.027934670448303223e-01
6.600000000000000000e+01,5.508893728256225586e-01,4.128015935420989990e-01,9.168825745582580566e-01,1.217637658119201660e+00,1.681369781494140625e+00,1.545171141624450684e-01,2.774590253829956055e-01,1.789675056934356689e-01,1.463606357574462891e-01,7.708294391632080078e-01
6.620000000000000284e+01,5.651556849479675293e-01,3.741897046566009521e-01,7.556850314140319824e-01,1.189674735069274902e+00,1.841040730476379395e+00,1.721472591161727905e-01,3.058167994022369385e-01,1.507310569286346436e-01,1.356238275766372681e-01,6.572362780570983887e-01
6.640000000000000568e+01,5.867691040039062500e-01,3.416905403137207031e-01,6.382499337196350098e-01,1.116912841796875000e+00,2.001793146133422852e+00,1.976470798254013062e-01,3.390052914619445801e-01,1.275098472833633423e-01,1.338431984186172485e-01,5.605990886688232422e-01
6.660000000000000853e+01,6.145322322845458984e-01,3.158392012119293213e-01,5.609884262084960938e-01,1.016663670539855957e+00,2.159653186798095703e+00,2.400636672973632812e-01,3.768684566020965576e-01,1.091308444738388062e-01,1.386039555072784424e-01,4.794125556945800781e-01
6.679999999999999716e+01,6.478078961372375488e-01,2.963926196098327637e-01,5.004241466522216797e-01,9.179349541664123535e-01,2.298516750335693359e+00,3.079306185245513916e-01,4.189450740814208984e-01,9.409586340188980103e-02,1.468940526247024536e-01,4.113790988922119141e-01
6.700000000000000000e+01,6.849933862686157227e-01,2.811766862869262695e-01,4.549163877964019775e-01,8.236630558967590332e-01,2.394348621368408203e+00,4.066935181617736816e-01,4.667969644069671631e-01,8.195459842681884766e-02,1.564889848232269287e-01,3.531112670898437500e-01
6.720000000000000284e+01,7.253977656364440918e-01,2.691361308097839355e-01,4.225630760192871094e-01,7.353964447975158691e-01,2.414951801300048828e+00,5.447543859481811523e-01,5.206748247146606445e-01,7.190035283565521240e-02,1.677632927894592285e-01,3.034586310386657715e-01
6.740000000000000568e+01,7.686902880668640137e-01,2.599714696407318115e-01,4.006460905075073242e-01,6.547353267669677734e-01,2.328517198562622070e+00,7.204651832580566406e-01,5.828583240509033203e-01,6.400726735591888428e-02,1.834425926208496094e-01,2.600927948951721191e-01
6.760000000000000853e+01,8.162013292312622070e-01,2.536987662315368652e-01,3.877658247947692871e-01,5.819526910781860352e-01,2.125556945800781250e+00,9.153904914855957031e-01,6.543182134628295898e-01,5.842074006795883179e-02,2.022475600242614746e-01,2.208292633295059204e-01
6.779999999999999716e+01,8.681409955024719238e-01,2.504078149795532227e-01,3.829567730426788330e-01,5.158542394638061523e-01,1.833909034729003906e+00,1.125405788421630859e+00,7.387360334396362305e-01,5.527387559413909912e-02,2.239428311586380005e-01,1.852551251649856567e-01
6.800000000000000000e+01,9.261288642883300781e-01,2.502747774124145508e-01,3.839029967784881592e-01,4.554766416549682617e-01,1.509979486465454102e+00,1.286528110504150391e+00,8.342449665069580078e-01,5.371003597974777222e-02,2.483932524919509888e-01,1.532297879457473755e-01
6.820000000000000284e+01,9.898250102996826172e-01,2.521174550056457520e-01,3.901556134223937988e-01,4.002780914306640625e-01,1.202433586120605469e+00,1.387691259384155273e+00,9.419628977775573730e-01,5.300560593605041504e-02,2.772479355335235596e-01,1.255703866481781006e-01
6.840000000000000568e+01,1.058950901031494141e+00,2.564164996147155762e-01,4.018944203853607178e-01,3.518142104148864746e-01,9.375514984130859375e-01,1.425235748291015625e+00,1.062676191329956055e+00,5.328180268406867981e-02,3.109112083911895752e-01,1.029020249843597412e-01
6.860000000000000853e+01,1.131836295127868652e+00,2.632961869239807129e-01,4.184681177139282227e-01,3.093511462211608887e-01,7.367767691612243652e-01,1.384301424026489258e+00,1.195673584938049316e+00,5.505813658237457275e-02,3.492110371589660645e-01,8.497948199510574341e-02
6.879999999999999716e+01,1.207780957221984863e+00,2.729495763778686523e-01,4.412141442298889160e-01,2.732957303524017334e-01,5.915255546569824219e-01,1.288129329681396484e+00,1.341997146606445312e+00,5.820037797093391418e-02,3.917152285575866699e-01,7.038391381502151489e-02
6.900000000000000000e+01,1.285955190658569336e+00,2.855488657951354980e-01,4.701351821422576904e-01,2.437343746423721313e-01,4.978764951229095459e-01,1.160475850105285645e+00,1.501573562622070312e+00,6.322012096643447876e-02,4.407728016376495361e-01,5.878094211220741272e-02
6.920000000000000284e+01,1.365397930145263672e+00,3.012403249740600586e-01,5.044597983360290527e-01,2.198117971420288086e-01,4.278625845909118652e-01,1.035310506820678711e+00,1.674599289894104004e+00,7.061053067445755005e-02,4.962627291679382324e-01,4.949856549501419067e-02
6.940000000000000568e+01,1.445016384124755859e+00,3.201389908790588379e-01,5.438256859779357910e-01,2.010680139064788818e-01,3.763786554336547852e-01,9.166873693466186523e-01,1.862872958183288574e+00,8.218686282634735107e-02,5.603982806205749512e-01,4.240902885794639587e-02
6.960000000000000853e+01,1.522736430168151855e+00,3.428462743759155273e-01,5.872918367385864258e-01,1.859454810619354248e-01,3.403944969177246094e-01,8.067337870597839355e-01,2.065650224685668945e+00,9.941687434911727905e-02,6.344329118728637695e-01,3.772736340761184692e-02
6.979999999999999716e+01,1.589195251464843750e+00,3.726457655429840088e-01,6.346783638000488281e-01,1.739170402288436890e-01,3.171283304691314697e-01,7.067784667015075684e-01,2.276464939117431641e+00,1.280481517314910889e-01,7.203398346900939941e-01,3.426229953765869141e-02
7.000000000000000000e+01,1.637086987495422363e+00,4.127202033996582031e-01,6.887593269348144531e-01,1.650238335132598877e-01,3.048058152198791504e-01,6.170588135719299316e-01,2.485037803649902344e+00,1.811760812997817993e-01,8.174101710319519043e-01,3.227785602211952209e-02
7.020000000000000284e+01,1.658564209938049316e+00,4.645601809024810791e-01,7.516172528266906738e-01,1.597075760364532471e-01,3.008485734462738037e-01,5.387741327285766602e-01,2.673499107360839844e+00,2.666254043579101562e-01,9.269902110099792480e-01,3.109988197684288025e-02
7.040000000000000568e+01,1.648296236991882324e+00,5.270563960075378418e-01,8.240188360214233398e-01,1.573758870363235474e-01,3.027454018592834473e-01,4.723050892353057861e-01,2.808218479156494141e+00,3.936339020729064941e-01,1.048908710479736328e+00,3.097160719335079193e-02
7.060000000000000853e+01,1.611233115196228027e+00,5.966408848762512207e-01,9.074603319168090820e-01,1.570270955562591553e-01,3.079141080379486084e-01,4.142129123210906982e-01,2.843618869781494141e+00,5.750896334648132324e-01,1.183717608451843262e+00,3.225683420896530151e-02
7.079999999999999716e+01,1.550060749053955078e+00,6.706534624099731445e-01,1.000234484672546387e+00,1.584797799587249756e-01,3.169004321098327637e-01,3.623442649841308594e-01,2.736972570419311523e+00,8.113390207290649414e-01,1.332083225250244141e+00,3.474431857466697693e-02
7.100000000000000000e+01,1.464626669883728027e+00,7.484637498855590820e-01,1.102511286735534668e+00,1.616658866405487061e-01,3.309995234012603760e-01,3.168218433856964111e-01,2.441411733627319336e+00,1.092646837234497070e+00,1.494277000427246094e+00,3.881070390343666077e-02
7.120000000000000284e+01,1.343086957931518555e+00,8.208038806915283203e-01,1.213932156562805176e+00,1.667449772357940674e-01,3.493596613407135010e-01,2.766883373260498047e-01,2.022783041000366211e+00,1.380232214927673340e+00,1.670114398002624512e+00,4.522269591689109802e-02
7.140000000000000568e+01,1.200627803802490234e+00,8.751360774040222168e-01,1.332516312599182129e+00,1.751304566860198975e-01,3.723326921463012695e-01,2.417038828134536743e-01,1.588656783103942871e+00,1.585140109062194824e+00,1.861768007278442383e+00,5.632359907031059265e-02
7.160000000000000853e+01,1.068970203399658203e+00,9.012644290924072266e-01,1.457196474075317383e+00,1.873267441987991333e-01,4.007796049118041992e-01,2.123989313840866089e-01,1.186325669288635254e+00,1.711997747421264648e+00,2.069484472274780273e+00,7.276917994022369385e-02
7.179999999999999716e+01,9.516434669494628906e-01,9.047083854675292969e-01,1.587071299552917480e+00,2.037523686885833740e-01,4.341843426227569580e-01,1.882766485214233398e-01,8.625445961952209473e-01,1.727037787437438965e+00,2.289727687835693359e+00,9.849429130554199219e-02
7.200000000000000000e+01,8.539342284202575684e-01,8.858000636100769043e-01,1.721079468727111816e+00,2.246155291795730591e-01,4.723551273345947266e-01,1.690589785575866699e-01,6.297197937965393066e-01,1.636378049850463867e+00,2.513104915618896484e+00,1.470759510993957520e-01
7.220000000000000284e+01,7.775287628173828125e-01,8.482584357261657715e-01,1.853579640388488770e+00,2.529327869415283203e-01,5.148603320121765137e-01,1.533754616975784302e-01,4.681998193264007568e-01,1.486996889114379883e+00,2.723804950714111328e+00,2.260454595088958740e-01
7.240000000000000568e+01,7.192354202270507812e-01,7.991061806678771973e-01,1.976673126220703125e+00,2.939960658550262451e-01,5.613819360733032227e-01,1.402038633823394775e-01,3.663666248321533203e-01,1.318931460380554199e+00,2.889133453369140625e+00,3.473202586174011230e-01
7.260000000000000853e+01,6.728747487068176270e-01,7.457364797592163086e-01,2.072618007659912109e+00,3.565329909324645996e-01,6.135286092758178711e-01,1.288979202508926392e-01,2.911428213119506836e-01,1.158120870590209961e+00,2.962229490280151367e+00,5.235394835472106934e-01
7.279999999999999716e+01,6.352683305740356445e-01,6.916393041610717773e-01,2.128117322921752930e+00,4.428056776523590088e-01,6.751634478569030762e-01,1.211871355772018433e-01,2.381201833486557007e-01,1.007503509521484375e+00,2.896663665771484375e+00,7.610924243927001953e-01
7.300000000000000000e+01,6.060433983802795410e-01,6.377915740013122559e-01,2.120271682739257812e+00,5.546249151229858398e-01,7.470988035202026367e-01,1.174490824341773987e-01,2.027044743299484253e-01,8.696273565292358398e-01,2.630370378494262695e+00,1.057031631469726562e+00
7.320000000000000284e+01,5.846997499465942383e-01,5.850920677185058594e-01,2.031412124633789062e+00,6.882375478744506836e-01,8.319562077522277832e-01,1.158749833703041077e-01,1.825304478406906128e-01,7.448578476905822754e-01,2.204719066619873047e+00,1.381030797958374023e+00
7.340000000000000568e+01,5.699605941772460938e-01,5.351392030715942383e-01,1.879112362861633301e+00,8.343506455421447754e-01,9.262861013412475586e-01,1.159539967775344849e-01,1.726438403129577637e-01,6.378723382949829102e-01,1.736210584640502930e+00,1.623330593109130859e+00
7.360000000000000853e+01,5.633691549301147461e-01,4.875256419181823730e-01,1.663751482963562012e+00,9.913100600242614746e-01,1.030492663383483887e+00,1.173633113503456116e-01,1.711900681257247925e-01,5.469034910202026367e-01,1.291856646537780762e+00,1.782059907913208008e+00
7.379999999999999716e+01,5.648024082183837891e-01,4.432801604270935059e-01,1.411092638969421387e+00,1.114853262901306152e+00,1.145758152008056641e+00,1.200429201126098633e-01,1.759358346462249756e-01,4.704679548740386963e-01,9.223886728286743164e-01,1.826867103576660156e+00
7.400000000000000000e+01,5.737348198890686035e-01,4.029701650142669678e-01,1.170109629631042480e+00,1.189501285552978516e+00,1.272750377655029297e+00,1.244577020406723022e-01,1.838657408952713013e-01,4.062004983425140381e-01,6.584250926971435547e-01,1.744633078575134277e+00
7.420000000000000284e+01,5.907471776008605957e-01,3.681336045265197754e-01,9.624647498130798340e-01,1.216767430305480957e+00,1.410276889801025391e+00,1.318099349737167358e-01,1.928046643733978271e-01,3.508779406547546387e-01,4.717729091644287109e-01,1.594483852386474609e+00
7.440000000000000568e+01,6.147152781486511230e-01,3.392009139060974121e-01,7.921742200851440430e-01,1.199495673179626465e+00,1.556736230850219727e+00,1.424477696418762207e-01,2.052742093801498413e-01,3.033255934715270996e-01,3.532546162605285645e-01,1.417039275169372559e+00
7.460000000000000853e+01,6.444933414459228516e-01,3.166363537311553955e-01,6.642516851425170898e-01,1.136554360389709473e+00,1.710934162139892578e+00,1.567016243934631348e-01,2.219931781291961670e-01,2.613631784915924072e-01,2.689187228679656982e-01,1.244203686714172363e+00
7.479999999999999716e+01,6.789521574974060059e-01,2.994968593120574951e-01,5.778425335884094238e-01,1.041800022125244141e+00,1.871517896652221680e+00,1.754965037107467651e-01,2.417743504047393799e-01,2.234247177839279175e-01,2.091321200132369995e-01,1.081709027290344238e+00
7.500000000000000000e+01,7.168359756469726562e-01,2.857796549797058105e-01,5.133265852928161621e-01,9.421256780624389648e-01,2.032745838165283203e+00,2.025999873876571655e-01,2.644480764865875244e-01,1.892704218626022339e-01,1.685922443866729736e-01,9.323031902313232422e-01
7.520000000000000284e+01,7.575818896293640137e-01,2.752685248851776123e-01,4.642893970012664795e-01,8.465064764022827148e-01,2.189901113510131836e+00,2.487618923187255859e-01,2.909326851367950439e-01,1.591961234807968140e-01,1.447772979736328125e-01,7.963340878486633301e-01
7.540000000000000568e+01,8.008998036384582520e-01,2.675390541553497314e-01,4.290410578250885010e-01,7.564715147018432617e-01,2.323626518249511719e+00,3.218432962894439697e-01,3.222189247608184814e-01,1.340071111917495728e-01,1.321828514337539673e-01,6.788492202758789062e-01
7.560000000000000853e+01,8.486805558204650879e-01,2.626377940177917480e-01,4.047138094902038574e-01,6.738430857658386230e-01,2.410520553588867188e+00,4.266105592250823975e-01,3.582406044006347656e-01,1.137277036905288696e-01,1.288667321205139160e-01,5.785883665084838867e-01
7.579999999999999716e+01,9.005677103996276855e-01,2.606755197048187256e-01,3.897663950920104980e-01,5.990576744079589844e-01,2.415766477584838867e+00,5.717587471008300781e-01,3.986766636371612549e-01,9.745406359434127808e-02,1.327569186687469482e-01,4.940455853939056396e-01
7.600000000000000000e+01,9.577643275260925293e-01,2.618174552917480469e-01,3.830969631671905518e-01,5.313688516616821289e-01,2.309023380279541016e+00,7.534121274948120117e-01,4.437225461006164551e-01,8.430249243974685669e-02,1.405668854713439941e-01,4.234039485454559326e-01
7.620000000000000284e+01,1.020027041435241699e+00,2.651088535785675049e-01,3.829733133316040039e-01,4.696595668792724609e-01,2.087090015411376953e+00,9.526948928833007812e-01,4.955269694328308105e-01,7.357934862375259399e-02,1.501128971576690674e-01,3.632123172283172607e-01
7.640000000000000568e+01,1.086511015892028809e+00,2.707849144935607910e-01,3.878065049648284912e-01,4.130726456642150879e-01,1.780458331108093262e+00,1.160960912704467773e+00,5.542965531349182129e-01,6.485587358474731445e-02,1.609480828046798706e-01,3.118498623371124268e-01
7.660000000000000853e+01,1.156016588211059570e+00,2.789776027202606201e-01,3.982818126678466797e-01,3.630405068397521973e-01,1.456131935119628906e+00,1.311797857284545898e+00,6.220960617065429688e-01,5.839447304606437683e-02,1.757701635360717773e-01,2.672593891620635986e-01
7.680000000000001137e+01,1.227810263633728027e+00,2.898520231246948242e-01,4.137201011180877686e-01,3.191683888435363770e-01,1.152938961982727051e+00,1.404395699501037598e+00,7.010235786437988281e-01,5.429760366678237915e-02,1.939233541488647461e-01,2.271348536014556885e-01
7.700000000000000000e+01,1.301037430763244629e+00,3.035505712032318115e-01,4.348551928997039795e-01,2.814593911170959473e-01,8.950956463813781738e-01,1.431143045425415039e+00,7.921478748321533203e-01,5.206200480461120605e-02,2.149990499019622803e-01,1.907335370779037476e-01
7.720000000000000284e+01,1.374721646308898926e+00,3.201881945133209229e-01,4.623836278915405273e-01,2.504326105117797852e-01,7.036372423171997070e-01,1.377192139625549316e+00,8.949051499366760254e-01,5.096939578652381897e-02,2.388610243797302246e-01,1.579138040542602539e-01
7.740000000000000568e+01,1.447765588760375977e+00,3.398472964763641357e-01,4.954104721546173096e-01,2.251648008823394775e-01,5.676093697547912598e-01,1.271934986114501953e+00,1.010718345642089844e+00,5.074594169855117798e-02,2.666773796081542969e-01,1.292381882667541504e-01
7.760000000000000853e+01,1.514358520507812500e+00,3.645452260971069336e-01,5.335645079612731934e-01,2.051850408315658569e-01,4.803780615329742432e-01,1.141963720321655273e+00,1.138756871223449707e+00,5.183225125074386597e-02,2.992232441902160645e-01,1.054174154996871948e-01
7.780000000000001137e+01,1.568327784538269043e+00,3.958023488521575928e-01,5.762037038803100586e-01,1.892196387052536011e-01,4.136939942836761475e-01,1.016824603080749512e+00,1.279761195182800293e+00,5.454541742801666260e-02,3.364577889442443848e-01,8.645480871200561523e-02
7.800000000000000000e+01,1.601644396781921387e+00,4.377305805683135986e-01,6.222450137138366699e-01,1.764593273401260376e-01,3.652625381946563721e-01,8.986631631851196289e-01,1.434066295623779297e+00,5.866839736700057983e-02,3.779788315296173096e-01,7.108690589666366577e-02
7.820000000000000284e+01,1.607562661170959473e+00,4.902581572532653809e-01,6.741797327995300293e-01,1.667144447565078735e-01,3.317044377326965332e-01,7.897152900695800781e-01,1.601914405822753906e+00,6.492469459772109985e-02,4.253277480602264404e-01,5.883051827549934387e-02
7.840000000000000568e+01,1.588537573814392090e+00,5.505409240722656250e-01,7.348538637161254883e-01,1.604755520820617676e-01,3.106108605861663818e-01,6.909287571907043457e-01,1.783951163291931152e+00,7.431186735630035400e-02,4.796626567840576172e-01,4.919037222862243652e-02
7.860000000000000853e+01,1.545267581939697266e+00,6.162675023078918457e-01,8.044830560684204102e-01,1.576401740312576294e-01,3.002086579799652100e-01,6.024888157844543457e-01,1.981612205505371094e+00,8.893819153308868408e-02,5.418550968170166016e-01,4.164757952094078064e-02
7.880000000000001137e+01,1.483581423759460449e+00,6.853368282318115234e-01,8.854025006294250488e-01,1.568340808153152466e-01,2.975003123283386230e-01,5.261533856391906738e-01,2.191523551940917969e+00,1.116990298032760620e-01,6.134864091873168945e-01,3.643022850155830383e-02
7.900000000000000000e+01,1.397059798240661621e+00,7.539156675338745117e-01,9.758100509643554688e-01,1.578261405229568481e-01,3.002334535121917725e-01,4.612064659595489502e-01,2.403414487838745117e+00,1.540020704269409180e-01,6.966893076896667480e-01,3.260004147887229919e-02
7.920000000000000284e+01,1.278927206993103027e+00,8.140554428100585938e-01,1.075611829757690430e+00,1.605995595455169678e-01,3.058046102523803711e-01,4.042862057685852051e-01,2.606266498565673828e+00,2.236098051071166992e-01,7.911462187767028809e-01,3.030506707727909088e-02
7.940000000000000568e+01,1.150489807128906250e+00,8.550747632980346680e-01,1.184858798980712891e+00,1.650562584400177002e-01,3.157032728195190430e-01,3.535505831241607666e-01,2.770100831985473633e+00,3.323836326599121094e-01,8.978061676025390625e-01,2.887042984366416931e-02
7.960000000000000853e+01,1.031467080116271973e+00,8.721491098403930664e-01,1.301816344261169434e+00,1.725316047668457031e-01,3.305945992469787598e-01,3.090202808380126953e-01,2.853703498840332031e+00,4.906003475189208984e-01,1.016753196716308594e+00,2.843574061989784241e-02
7.980000000000001137e+01,9.273021221160888672e-01,8.684228062629699707e-01,1.425072073936462402e+00,1.837131381034851074e-01,3.496188223361968994e-01,2.697339057922363281e-01,2.812856912612915039e+00,7.064192891120910645e-01,1.148632764816284180e+00,2.928015403449535370e-02
8.000000000000000000e+01,8.421010971069335938e-01,8.448460102081298828e-01,1.553777694702148438e+00,1.990180164575576782e-01,3.734184503555297852e-01,2.356034964323043823e-01,2.595508098602294922e+00,9.758071899414062500e-01,1.293869853019714355e+00,3.154105693101882935e-02
8.020000000000000284e+01,7.767101526260375977e-01,8.053207993507385254e-01,1.686880707740783691e+00,2.188295125961303711e-01,4.025657773017883301e-01,2.070682793855667114e-01,2.219491243362426758e+00,1.274611949920654297e+00,1.452971935272216797e+00,3.502285107970237732e-02
8.040000000000000568e+01,7.257975935935974121e-01,7.580127120018005371e-01,1.820174455642700195e+00,2.450369149446487427e-01,4.366399943828582764e-01,1.836721450090408325e-01,1.779425263404846191e+00,1.517865180969238281e+00,1.625629305839538574e+00,4.074429720640182495e-02
8.060000000000000853e+01,6.839619278907775879e-01,7.085261344909667969e-01,1.947177052497863770e+00,2.820084691047668457e-01,4.754516482353210449e-01,1.651400625705718994e-01,1.354009509086608887e+00,1.679582595825195312e+00,1.813527226448059082e+00,5.059674009680747986e-02
8.080000000000001137e+01,6.501832008361816406e-01,6.584861278533935547e-01,2.050650358200073242e+00,3.384267389774322510e-01,5.185289978981018066e-01,1.499199271202087402e-01,9.826135039329528809e-01,1.753757834434509277e+00,2.017304897308349609e+00,6.568218767642974854e-02
8.100000000000000000e+01,6.241045594215393066e-01,6.087827682495117188e-01,2.117969989776611328e+00,4.187811315059661865e-01,5.658518075942993164e-01,1.370368748903274536e-01,7.162111401557922363e-01,1.695926308631896973e+00,2.235591650009155273e+00,8.843975514173507690e-02
8.120000000000000284e+01,6.051275730133056641e-01,5.603824257850646973e-01,2.128255844116210938e+00,5.239369869232177734e-01,6.192365884780883789e-01,1.260759085416793823e-01,5.239638090133666992e-01,1.565642118453979492e+00,2.460209608078002930e+00,1.304176598787307739e-01
8.140000000000000568e+01,5.934849381446838379e-01,5.139495134353637695e-01,2.059688806533813477e+00,6.526665091514587402e-01,6.822481155395507812e-01,1.188472062349319458e-01,4.012230336666107178e-01,1.398535251617431641e+00,2.677453756332397461e+00,2.004949748516082764e-01
8.160000000000000853e+01,5.904943943023681641e-01,4.705172777175903320e-01,1.926825642585754395e+00,7.945221662521362305e-01,7.560003995895385742e-01,1.153676211833953857e-01,3.150076866149902344e-01,1.232559561729431152e+00,2.858741521835327148e+00,3.107925653457641602e-01
8.180000000000001137e+01,5.946893692016601562e-01,4.304232001304626465e-01,1.726486325263977051e+00,9.525945186614990234e-01,8.425265550613403320e-01,1.140269562602043152e-01,2.527806460857391357e-01,1.075986742973327637e+00,2.960496664047241211e+00,4.722917675971984863e-01
8.200000000000000000e+01,6.074927449226379395e-01,3.950911164283752441e-01,1.473408818244934082e+00,1.088268637657165527e+00,9.383648037910461426e-01,1.142977774143218994e-01,2.099899798631668091e-01,9.312781691551208496e-01,2.935170650482177734e+00,6.952061057090759277e-01
8.220000000000000284e+01,6.273363828659057617e-01,3.651116788387298584e-01,1.228035569190979004e+00,1.174604654312133789e+00,1.044254660606384277e+00,1.158030033111572266e-01,1.835713833570480347e-01,7.997075915336608887e-01,2.724412918090820312e+00,9.774218797683715820e-01
8.240000000000000568e+01,6.535201668739318848e-01,3.407385051250457764e-01,1.010981321334838867e+00,1.214579105377197266e+00,1.161395430564880371e+00,1.186152994632720947e-01,1.694858968257904053e-01,6.842232346534729004e-01,2.335205554962158203e+00,1.297224044799804688e+00
8.260000000000000853e+01,6.850251555442810059e-01,3.217197358608245850e-01,8.322839736938476562e-01,1.207237839698791504e+00,1.290336489677429199e+00,1.232943460345268250e-01,1.646086275577545166e-01,5.857842564582824707e-01,1.866788387298583984e+00,1.564691543579101562e+00
8.280000000000001137e+01,7.201694846153259277e-01,3.068084418773651123e-01,6.933417320251464844e-01,1.155371665954589844e+00,1.429722309112548828e+00,1.310373395681381226e-01,1.673601269721984863e-01,5.023835897445678711e-01,1.411171317100524902e+00,1.744320869445800781e+00
8.300000000000000000e+01,7.581773996353149414e-01,2.950949072837829590e-01,5.967423915863037109e-01,1.067438602447509766e+00,1.578014731407165527e+00,1.419386267662048340e-01,1.741735041141510010e-01,4.327000677585601807e-01,1.010505318641662598e+00,1.832245945930480957e+00
8.320000000000000284e+01,7.987560629844665527e-01,2.863514423370361328e-01,5.280548334121704102e-01,9.670249223709106445e-01,1.734094619750976562e+00,1.565141081809997559e-01,1.829357892274856567e-01,3.734033107757568359e-01,7.234302759170532227e-01,1.775926113128662109e+00
8.340000000000000568e+01,8.419522047042846680e-01,2.803778052330017090e-01,4.752654433250427246e-01,8.702097535133361816e-01,1.895868182182312012e+00,1.761860400438308716e-01,1.932432055473327637e-01,3.224286437034606934e-01,5.159559845924377441e-01,1.641210913658142090e+00
8.360000000000000853e+01,8.889699578285217285e-01,2.773445546627044678e-01,4.366962611675262451e-01,7.786349654197692871e-01,2.058404207229614258e+00,2.048907130956649780e-01,2.083302587270736694e-01,2.783330678939819336e-01,3.829546570777893066e-01,1.465852260589599609e+00
8.380000000000001137e+01,9.391631484031677246e-01,2.775534093379974365e-01,4.097791314125061035e-01,6.940399408340454102e-01,2.215885639190673828e+00,2.537972629070281982e-01,2.266886085271835327e-01,2.385384589433670044e-01,2.912202775478363037e-01,1.290689706802368164e+00
8.400000000000000000e+01,9.934074878692626953e-01,2.805076241493225098e-01,3.925966322422027588e-01,6.172305345535278320e-01,2.346892833709716797e+00,3.307511806488037109e-01,2.480185329914093018e-01,2.026510238647460938e-01,2.248610258102416992e-01,1.125375270843505859e+00
8.420000000000000284e+01,1.051618337631225586e+00,2.855243980884552002e-01,3.839107453823089600e-01,5.479165315628051758e-01,2.426978349685668945e+00,4.408903419971466064e-01,2.721636891365051270e-01,1.703649908304214478e-01,1.791765689849853516e-01,9.724175930023193359e-01
8.440000000000000568e+01,1.112706899642944336e+00,2.927941083908081055e-01,3.825012445449829102e-01,4.848857820034027100e-01,2.421253919601440430e+00,5.917152762413024902e-01,3.010019361972808838e-01,1.426428854465484619e-01,1.509121656417846680e-01,8.327638506889343262e-01
8.460000000000000853e+01,1.175779819488525391e+00,3.024223148822784424e-01,3.858063817024230957e-01,4.272097945213317871e-01,2.299469470977783203e+00,7.784739732742309570e-01,3.346538543701171875e-01,1.199171841144561768e-01,1.353904008865356445e-01,7.102226018905639648e-01
8.480000000000001137e+01,1.240083336830139160e+00,3.145333230495452881e-01,3.948959410190582275e-01,3.754575252532958984e-01,2.064154624938964844e+00,9.822834730148315430e-01,3.729504942893981934e-01,1.019566953182220459e-01,1.295918226242065430e-01,6.052868366241455078e-01
8.500000000000000000e+01,1.304756760597229004e+00,3.292270600795745850e-01,4.090889394283294678e-01,3.300398588180541992e-01,1.745587110519409180e+00,1.188526749610900879e+00,4.154548048973083496e-01,8.732584118843078613e-02,1.319440305233001709e-01,5.163390636444091797e-01
8.520000000000000284e+01,1.368833184242248535e+00,3.465748131275177002e-01,4.285354614257812500e-01,2.906716763973236084e-01,1.419720172882080078e+00,1.332738995552062988e+00,4.641553759574890137e-01,7.553633302450180054e-02,1.388948559761047363e-01,4.422543644905090332e-01
8.540000000000000568e+01,1.429952859878540039e+00,3.668141961097717285e-01,4.544729590415954590e-01,2.579734325408935547e-01,1.119309306144714355e+00,1.417968034744262695e+00,5.188189744949340820e-01,6.580076366662979126e-02,1.482119113206863403e-01,3.795584738254547119e-01
8.560000000000000853e+01,1.480869412422180176e+00,3.928472399711608887e-01,4.860887825489044189e-01,2.312371581792831421e-01,8.671808242797851562e-01,1.435575723648071289e+00,5.821142792701721191e-01,5.826324969530105591e-02,1.582373529672622681e-01,3.253268301486968994e-01
8.580000000000001137e+01,1.517323613166809082e+00,4.253584146499633789e-01,5.229259133338928223e-01,2.099085003137588501e-01,6.817566156387329102e-01,1.373016119003295898e+00,6.549935936927795410e-01,5.308456346392631531e-02,1.720000058412551880e-01,2.792509794235229492e-01
8.600000000000000000e+01,1.532382488250732422e+00,4.671701788902282715e-01,5.644891858100891113e-01,1.928945779800415039e-01,5.517323017120361328e-01,1.261712908744812012e+00,7.406924366950988770e-01,4.999123141169548035e-02,1.893209517002105713e-01,2.380618453025817871e-01
8.620000000000000284e+01,1.527785420417785645e+00,5.161706209182739258e-01,6.096400618553161621e-01,1.793716549873352051e-01,4.669596552848815918e-01,1.130890607833862305e+00,8.373966217041015625e-01,4.842327162623405457e-02,2.096107751131057739e-01,2.006616890430450439e-01
8.640000000000000568e+01,1.502807378768920898e+00,5.708298087120056152e-01,6.600191593170166016e-01,1.688276827335357666e-01,4.025107622146606445e-01,1.005378127098083496e+00,9.464876055717468262e-01,4.766499996185302734e-02,2.327233701944351196e-01,1.668810397386550903e-01
8.660000000000000853e+01,1.459739208221435547e+00,6.294600367546081543e-01,7.184507250785827637e-01,1.616649031639099121e-01,3.561681807041168213e-01,8.871849179267883301e-01,1.068428874015808105e+00,4.791858792304992676e-02,2.593053579330444336e-01,1.370011419057846069e-01
8.680000000000001137e+01,1.400586605072021484e+00,6.893694996833801270e-01,7.857342362403869629e-01,1.582226157188415527e-01,3.242869079113006592e-01,7.786328792572021484e-01,1.202790617942810059e+00,4.969091340899467468e-02,2.905533015727996826e-01,1.118324100971221924e-01
8.700000000000000000e+01,1.318658828735351562e+00,7.453492283821105957e-01,8.637537360191345215e-01,1.569143086671829224e-01,3.047231733798980713e-01,6.803939342498779297e-01,1.350600600242614746e+00,5.272082239389419556e-02,3.265319168567657471e-01,9.156837314367294312e-02
8.720000000000000284e+01,1.213234424591064453e+00,7.900217771530151367e-01,9.517325758934020996e-01,1.574347615242004395e-01,2.956991195678710938e-01,5.926157832145690918e-01,1.511810183525085449e+00,5.765245854854583740e-02,3.669198453426361084e-01,7.530324161052703857e-02
8.740000000000000568e+01,1.102356314659118652e+00,8.181966543197631836e-01,1.049067735671997070e+00,1.597352623939514160e-01,2.938801646232604980e-01,5.175017714500427246e-01,1.686687588691711426e+00,6.495546549558639526e-02,4.122617244720458984e-01,6.228628754615783691e-02
8.760000000000000853e+01,9.998921155929565430e-01,8.266897797584533691e-01,1.156116247177124023e+00,1.635851263999938965e-01,2.972432374954223633e-01,4.534325897693634033e-01,1.877243280410766602e+00,7.676830887794494629e-02,4.650364816188812256e-01,5.208809301257133484e-02
8.780000000000001137e+01,9.115855097770690918e-01,8.169089555740356445e-01,1.271394491195678711e+00,1.701737791299819946e-01,3.030558824539184570e-01,3.972447216510772705e-01,2.082691669464111328e+00,9.421920776367187500e-02,5.248223543167114258e-01,4.393365979194641113e-02
8.800000000000000000e+01,8.408659100532531738e-01,7.902941107749938965e-01,1.393160581588745117e+00,1.803640574216842651e-01,3.135800659656524658e-01,3.472861349582672119e-01,2.297093868255615234e+00,1.233405917882919312e-01,5.936365723609924316e-01,3.803219273686408997e-02
8.820000000000000284e+01,7.848753929138183594e-01,7.530833482742309570e-01,1.520618438720703125e+00,1.945714652538299561e-01,3.289688527584075928e-01,3.033933043479919434e-01,2.509214878082275391e+00,1.773760765790939331e-01,6.736124157905578613e-01,3.395952284336090088e-02
8.840000000000000568e+01,7.405264973640441895e-01,7.101915478706359863e-01,1.652761578559875488e+00,2.132170051336288452e-01,3.484443724155426025e-01,2.646850049495697021e-01,2.700923204421997070e+00,2.642585933208465576e-01,7.650384306907653809e-01,3.125187009572982788e-02
8.860000000000000853e+01,7.035848498344421387e-01,6.659696102142333984e-01,1.786779761314392090e+00,2.373409867286682129e-01,3.727678358554840088e-01,2.311145663261413574e-01,2.837833642959594727e+00,3.936173915863037109e-01,8.682573437690734863e-01,2.960665896534919739e-02
8.880000000000001137e+01,6.738197207450866699e-01,6.212996840476989746e-01,1.916727662086486816e+00,2.703604698181152344e-01,4.023311734199523926e-01,2.030530869960784912e-01,2.873584032058715820e+00,5.783969163894653320e-01,9.838516712188720703e-01,2.889129705727100372e-02
8.900000000000000000e+01,6.509079933166503906e-01,5.769711732864379883e-01,2.027749061584472656e+00,3.209327757358551025e-01,4.368012845516204834e-01,1.801028996706008911e-01,2.764614105224609375e+00,8.191632032394409180e-01,1.112293362617492676e+00,2.932812832295894623e-02
8.920000000000000284e+01,6.360983848571777344e-01,5.336499214172363281e-01,2.106454372406005859e+00,3.953526616096496582e-01,4.759703874588012695e-01,1.619043648242950439e-01,2.461952209472656250e+00,1.106803417205810547e+00,1.253836035728454590e+00,3.138764202594757080e-02
8.940000000000000568e+01,6.297724246978759766e-01,4.928503930568695068e-01,2.134432554244995117e+00,4.937736392021179199e-01,5.193891525268554688e-01,1.469749957323074341e-01,2.034900426864624023e+00,1.399303317070007324e+00,1.409215211868286133e+00,3.437046334147453308e-02
8.960000000000000853e+01,6.302029490470886230e-01,4.548332095146179199e-01,2.088224172592163086e+00,6.175069212913513184e-01,5.672264099121093750e-01,1.342857778072357178e-01,1.592905879020690918e+00,1.607073545455932617e+00,1.578175067901611328e+00,3.947204351425170898e-02
8.980000000000001137e+01,6.388153433799743652e-01,4.209012985229492188e-01,1.969826459884643555e+00,7.569770216941833496e-01,6.213788390159606934e-01,1.235451325774192810e-01,1.184087634086608887e+00,1.735218763351440430e+00,1.761664509773254395e+00,4.787414893507957458e-02
9.000000000000000000e+01,6.551761627197265625e-01,3.918337225914001465e-01,1.785730123519897461e+00,9.116196632385253906e-01,6.852169632911682129e-01,1.165714114904403687e-01,8.571665287017822266e-01,1.747358083724975586e+00,1.961189389228820801e+00,6.152351945638656616e-02
9.020000000000000284e+01,6.775668263435363770e-01,3.678605854511260986e-01,1.536610722541809082e+00,1.058950304985046387e+00,7.600628137588500977e-01,1.132255718111991882e-01,6.222634315490722656e-01,1.653254032135009766e+00,2.176383018493652344e+00,8.131980895996093750e-02
9.040000000000000568e+01,7.050256729125976562e-01,3.486924767494201660e-01,1.287974715232849121e+00,1.157696962356567383e+00,8.475840091705322266e-01,1.119980663061141968e-01,4.596779346466064453e-01,1.500459194183349609e+00,2.399943113327026367e+00,1.170050650835037231e-01
9.060000000000000853e+01,7.363065481185913086e-01,3.334546983242034912e-01,1.061560153961181641e+00,1.210798263549804688e+00,9.444036483764648438e-01,1.123605892062187195e-01,3.573103547096252441e-01,1.329724073410034180e+00,2.620385408401489258e+00,1.790496259927749634e-01
9.080000000000001137e+01,7.705503702163696289e-01,3.214022815227508545e-01,8.732138872146606445e-01,1.214147686958312988e+00,1.051411032676696777e+00,1.138975024223327637e-01,2.816863059997558594e-01,1.166822195053100586e+00,2.814309835433959961e+00,2.779034972190856934e-01
9.100000000000000000e+01,8.072103261947631836e-01,3.123309016227722168e-01,7.231914997100830078e-01,1.173673868179321289e+00,1.169784307479858398e+00,1.167556196451187134e-01,2.284440994262695312e-01,1.014332056045532227e+00,2.941675186157226562e+00,4.242304563522338867e-01
9.120000000000000284e+01,8.459506034851074219e-01,3.059833645820617676e-01,6.163033843040466309e-01,1.092832446098327637e+00,1.300040602684020996e+00,1.215402036905288696e-01,1.930364072322845459e-01,8.745496273040771484e-01,2.954298257827758789e+00,6.301562190055847168e-01
9.140000000000000568e+01,8.866708278656005859e-01,3.022684156894683838e-01,5.434476733207702637e-01,9.918752312660217285e-01,1.440804243087768555e+00,1.294149160385131836e-01,1.729394793510437012e-01,7.483547925949096680e-01,2.805739879608154297e+00,8.940774202346801758e-01
9.160000000000000853e+01,9.303537607192993164e-01,3.015063107013702393e-01,4.868563115596771240e-01,8.939578533172607422e-01,1.590577244758605957e+00,1.403491199016571045e-01,1.630836576223373413e-01,6.401383280754089355e-01,2.456316232681274414e+00,1.206747531890869141e+00
9.180000000000001137e+01,9.763298630714416504e-01,3.039020299911499023e-01,4.449110329151153564e-01,8.009186983108520508e-01,1.748243451118469238e+00,1.549866795539855957e-01,1.617532223463058472e-01,5.481331348419189453e-01,1.993987083435058594e+00,1.499812602996826172e+00
9.200000000000000000e+01,1.024137496948242188e+00,3.088123798370361328e-01,4.153560996055603027e-01,7.144093513488769531e-01,1.911338329315185547e+00,1.750045120716094971e-01,1.666232049465179443e-01,4.708729386329650879e-01,1.530497074127197266e+00,1.700889945030212402e+00
9.220000000000000284e+01,1.074187874794006348e+00,3.156189620494842529e-01,3.958887755870819092e-01,6.356154680252075195e-01,2.075356721878051758e+00,2.048556506633758545e-01,1.747394204139709473e-01,4.059520959854125977e-01,1.112238764762878418e+00,1.816543579101562500e+00
9.240000000000000568e+01,1.125737309455871582e+00,3.244045078754425049e-01,3.851385712623596191e-01,5.646964907646179199e-01,2.233830451965332031e+00,2.552684247493743896e-01,1.838927865028381348e-01,3.501023352146148682e-01,7.949647903442382812e-01,1.796565651893615723e+00
9.260000000000000853e+01,1.177644371986389160e+00,3.352106809616088867e-01,3.822408318519592285e-01,5.001468062400817871e-01,2.364356994628906250e+00,3.343970477581024170e-01,1.961578279733657837e-01,3.022162020206451416e-01,5.669053792953491211e-01,1.679942488670349121e+00
9.280000000000001137e+01,1.229452848434448242e+00,3.481248319149017334e-01,3.842537105083465576e-01,4.412066042423248291e-01,2.441745996475219727e+00,4.476275444030761719e-01,2.127005457878112793e-01,2.600215375423431396e-01,4.139781892299652100e-01,1.511904358863830566e+00
9.300000000000000000e+01,1.280342340469360352e+00,3.631907105445861816e-01,3.919786512851715088e-01,3.877603709697723389e-01,2.430903911590576172e+00,6.019881963729858398e-01,2.323170751333236694e-01,2.218868732452392578e-01,3.150262832641601562e-01,1.334849715232849121e+00
9.320000000000000284e+01,1.327994585037231445e+00,3.806427121162414551e-01,4.049453735351562500e-01,3.408206999301910400e-01,2.301346540451049805e+00,7.923371195793151855e-01,2.548281550407409668e-01,1.875399053096771240e-01,2.422160208225250244e-01,1.167121052742004395e+00
9.340000000000000568e+01,1.368931293487548828e+00,4.013856649398803711e-01,4.226254224777221680e-01,2.997286915779113770e-01,2.057947874069213867e+00,9.997956156730651855e-01,2.808493971824645996e-01,1.570610404014587402e-01,1.914652585983276367e-01,1.010980248451232910e+00
9.360000000000000853e+01,1.399724841117858887e+00,4.265868365764617920e-01,4.469554424285888672e-01,2.653473615646362305e-01,1.732948899269104004e+00,1.204875469207763672e+00,3.116311132907867432e-01,1.313618421554565430e-01,1.587598323822021484e-01,8.680430650711059570e-01
9.380000000000001137e+01,1.420373439788818359e+00,4.558583199977874756e-01,4.772047996520996094e-01,2.371874302625656128e-01,1.404658436775207520e+00,1.346811175346374512e+00,3.471632003784179688e-01,1.105888932943344116e-01,1.403410732746124268e-01,7.407191991806030273e-01
9.400000000000000000e+01,1.427543759346008301e+00,4.910058975219726562e-01,5.127667784690856934e-01,2.145511209964752197e-01,1.104126691818237305e+00,1.428893208503723145e+00,3.871554434299468994e-01,9.397451579570770264e-02,1.320727914571762085e-01,6.313700079917907715e-01
9.420000000000000284e+01,1.419422745704650879e+00,5.312738418579101562e-01,5.532171726226806641e-01,1.966816782951354980e-01,8.539388179779052734e-01,1.441737413406372070e+00,4.315829873085021973e-01,8.063417673110961914e-02,1.323668807744979858e-01,5.385224223136901855e-01
9.440000000000000568e+01,1.396707773208618164e+00,5.756115913391113281e-01,5.975012779235839844e-01,1.823668032884597778e-01,6.707013249397277832e-01,1.374721646308898926e+00,4.830467700958251953e-01,6.984896212816238403e-02,1.383222043514251709e-01,4.609463214874267578e-01
9.460000000000000853e+01,1.360737919807434082e+00,6.226854324340820312e-01,6.463550925254821777e-01,1.710447072982788086e-01,5.430750846862792969e-01,1.260013699531555176e+00,5.411221981048583984e-01,6.101906299591064453e-02,1.472293287515640259e-01,3.956255316734313965e-01
9.480000000000001137e+01,1.312401533126831055e+00,6.671853065490722656e-01,7.025768160820007324e-01,1.629799455404281616e-01,4.591896831989288330e-01,1.128264546394348145e+00,6.081667542457580566e-01,5.443854629993438721e-02,1.570091247558593750e-01,3.393141925334930420e-01
9.500000000000000000e+01,1.247937679290771484e+00,7.072545886039733887e-01,7.676182985305786133e-01,1.585641354322433472e-01,3.956493139266967773e-01,1.002058863639831543e+00,6.857694983482360840e-01,5.003690719604492188e-02,1.694788783788681030e-01,2.914836704730987549e-01
9.520000000000000284e+01,1.167048692703247070e+00,7.382465600967407227e-01,8.427948355674743652e-01,1.567223966121673584e-01,3.502109348773956299e-01,8.833795785903930664e-01,7.758073806762695312e-01,4.753278940916061401e-02,1.859700530767440796e-01,2.492000758647918701e-01
9.540000000000000568e+01,1.077927708625793457e+00,7.574701905250549316e-01,9.284907579421997070e-01,1.567894071340560913e-01,3.190780580043792725e-01,7.746016383171081543e-01,8.773591518402099609e-01,4.622989147901535034e-02,2.054980695247650146e-01,2.108410894870758057e-01
9.560000000000000853e+01,9.949076771736145020e-01,7.615763545036315918e-01,1.023505210876464844e+00,1.586332470178604126e-01,3.002350330352783203e-01,6.762571334838867188e-01,9.918550252914428711e-01,4.578254744410514832e-02,2.278836667537689209e-01,1.761376708745956421e-01
9.580000000000001137e+01,9.226524829864501953e-01,7.509329915046691895e-01,1.128296375274658203e+00,1.621028482913970947e-01,2.918944954872131348e-01,5.884746909141540527e-01,1.118677139282226562e+00,4.656073823571205139e-02,2.532824575901031494e-01,1.451061964035034180e-01
9.600000000000000000e+01,8.636158108711242676e-01,7.275186777114868164e-01,1.241807460784912109e+00,1.678580045700073242e-01,2.905077040195465088e-01,5.137364268302917480e-01,1.258384943008422852e+00,4.894610121846199036e-02,2.832943499088287354e-01,1.186518669128417969e-01
9.620000000000000284e+01,8.155692219734191895e-01,6.965163946151733398e-01,1.362132906913757324e+00,1.770827472209930420e-01,2.941945195198059082e-01,4.499737620353698730e-01,1.411536097526550293e+00,5.260715633630752563e-02,3.180770874023437500e-01,9.714674949645996094e-02
9.640000000000000568e+01,7.763135433197021484e-01,6.612474918365478516e-01,1.488386511802673340e+00,1.902214437723159790e-01,3.001300096511840820e-01,3.940386176109313965e-01,1.578430414199829102e+00,5.829669535160064697e-02,3.573864102363586426e-01,8.002604544162750244e-02
9.660000000000000853e+01,7.432949542999267578e-01,6.245915889739990234e-01,1.619616985321044922e+00,2.076947838068008423e-01,3.109101057052612305e-01,3.443981707096099854e-01,1.759353041648864746e+00,6.688144057989120483e-02,4.008926749229431152e-01,6.622485816478729248e-02
9.680000000000001137e+01,7.169523835182189941e-01,5.875306129455566406e-01,1.754368424415588379e+00,2.297854423522949219e-01,3.264945745468139648e-01,3.007590174674987793e-01,1.956387042999267578e+00,8.070258796215057373e-02,4.517299830913543701e-01,5.529545620083808899e-02
9.700000000000000000e+01,6.998715996742248535e-01,5.506969690322875977e-01,1.886290431022644043e+00,2.600942850112915039e-01,3.461163341999053955e-01,2.622485458850860596e-01,2.166973590850830078e+00,1.016054153442382812e-01,5.092013478279113770e-01,4.654631391167640686e-02
9.720000000000000284e+01,6.905741095542907715e-01,5.149292945861816406e-01,2.004363536834716797e+00,3.056337833404541016e-01,3.705939948558807373e-01,2.288707047700881958e-01,2.382516622543334961e+00,1.397149413824081421e-01,5.755509734153747559e-01,4.002389684319496155e-02
9.740000000000000568e+01,6.872425079345703125e-01,4.811736941337585449e-01,2.092979431152343750e+00,3.739983737468719482e-01,4.002384841442108154e-01,2.009278684854507446e-01,2.591334819793701172e+00,2.046232819557189941e-01,6.523914337158203125e-01,3.569234535098075867e-02
9.760000000000000853e+01,6.917316317558288574e-01,4.509201049804687500e-01,2.137059450149536133e+00,4.658729434013366699e-01,4.347831606864929199e-01,1.780878901481628418e-01,2.767931938171386719e+00,3.071637451648712158e-01,7.409445643424987793e-01,3.260480612516403198e-02
9.780000000000001137e+01,7.035366892814636230e-01,4.247013032436370850e-01,2.111810445785522461e+00,5.839731097221374512e-01,4.740144610404968262e-01,1.599649041891098022e-01,2.871535778045654297e+00,4.573321938514709473e-01,8.408991694450378418e-01,3.077260218560695648e-02
9.800000000000000000e+01,7.218381166458129883e-01,4.028938710689544678e-01,2.008628368377685547e+00,7.211666703224182129e-01,5.174922347068786621e-01,1.451076418161392212e-01,2.857076644897460938e+00,6.656171679496765137e-01,9.533337950706481934e-01,2.980215102434158325e-02
9.820000000000000284e+01,7.443474531173706055e-01,3.846768438816070557e-01,1.840290188789367676e+00,8.722475767135620117e-01,5.654742717742919922e-01,1.324852108955383301e-01,2.676027536392211914e+00,9.281594753265380859e-01,1.078315019607543945e+00,2.991777285933494568e-02
9.840000000000000568e+01,7.704118490219116211e-01,3.698862195014953613e-01,1.607701539993286133e+00,1.026917457580566406e+00,6.198080182075500488e-01,1.218130961060523987e-01,2.319516181945800781e+00,1.228326320648193359e+00,1.216289997100830078e+00,3.155806660652160645e-02
9.860000000000000853e+01,7.994706630706787109e-01,3.583866953849792480e-01,1.355118393898010254e+00,1.139642238616943359e+00,6.837954521179199219e-01,1.148329377174377441e-01,1.874253034591674805e+00,1.491223335266113281e+00,1.368054151535034180e+00,3.416412323713302612e-02
9.880000000000001137e+01,8.307791352272033691e-01,3.494802415370941162e-01,1.119057416915893555e+00,1.205313563346862793e+00,7.588430643081665039e-01,1.114785969257354736e-01,1.436375379562377930e+00,1.668907761573791504e+00,1.533503293991088867e+00,3.869146853685379028e-02
9.900000000000000000e+01,8.639654517173767090e-01,3.431938588619232178e-01,9.190298318862915039e-01,1.221420764923095703e+00,8.466370105743408203e-01,1.102297604084014893e-01,1.047550916671752930e+00,1.763045072555541992e+00,1.712669968605041504e+00,4.569544643163681030e-02
9.920000000000000284e+01,8.984875679016113281e-01,3.395379185676574707e-01,7.566815614700317383e-01,1.193741679191589355e+00,9.437601566314697266e-01,1.105749681591987610e-01,7.600369453430175781e-01,1.725789666175842285e+00,1.908117651939392090e+00,5.798823386430740356e-02
9.940000000000000568e+01,9.339222908020019531e-01,3.384360969066619873e-01,6.383275985717773438e-01,1.120899558067321777e+00,1.051117062568664551e+00,1.120663136243820190e-01,5.522723197937011719e-01,1.605206966400146484e+00,2.119583129882812500e+00,7.574152946472167969e-02
9.960000000000000853e+01,9.705869555473327637e-01,3.398934304714202881e-01,5.605432391166687012e-01,1.020180106163024902e+00,1.169888973236083984e+00,1.148821040987968445e-01,4.159850478172302246e-01,1.440374851226806641e+00,2.341867685317993164e+00,1.055259704589843750e-01
9.980000000000001137e+01,1.008637905120849609e+00,3.439334034919738770e-01,4.996573626995086670e-01,9.209496974945068359e-01,1.300617933273315430e+00,1.196067035198211670e-01,3.242740035057067871e-01,1.271325111389160156e+00,2.564746141433715820e+00,1.601079106330871582e-01
1.000000000000000000e+02,1.047478556632995605e+00,3.505719602108001709e-01,4.539056122303009033e-01,8.261969089508056641e-01,1.442049860954284668e+00,1.273232698440551758e-01,2.573039233684539795e-01,1.111459016799926758e+00,2.768880367279052734e+00,2.479968667030334473e-01
1.002000000000000028e+02,1.086752295494079590e+00,3.589770793914794922e-01,4.213795959949493408e-01,7.374765872955322266e-01,1.592693328857421875e+00,1.380718499422073364e-01,2.108678668737411499e-01,9.630652666091918945e-01,2.919298648834228516e+00,3.799935579299926758e-01
1.004000000000000057e+02,1.126050949096679688e+00,3.690495789051055908e-01,3.993439674377441406e-01,6.563999652862548828e-01,1.751367688179016113e+00,1.525206118822097778e-01,1.814217269420623779e-01,8.276715278625488281e-01,2.966793537139892578e+00,5.697145462036132812e-01
1.006000000000000085e+02,1.164921164512634277e+00,3.808155655860900879e-01,3.863919973373413086e-01,5.832417607307434082e-01,1.915649890899658203e+00,1.723287105560302734e-01,1.652859449386596680e-01,7.077137827873229980e-01,2.865350484848022461e+00,8.196668028831481934e-01
1.008000000000000114e+02,1.201765179634094238e+00,3.944399952888488770e-01,3.815291523933410645e-01,5.168840885162353516e-01,2.081258773803710938e+00,2.020339369773864746e-01,1.587540060281753540e-01,6.053034663200378418e-01,2.555212259292602539e+00,1.123429179191589355e+00
1.010000000000000000e+02,1.235296487808227539e+00,4.099616408348083496e-01,3.824561834335327148e-01,4.563326835632324219e-01,2.241487741470336914e+00,2.524137794971466064e-01,1.602036505937576294e-01,5.184341073036193848e-01,2.109126806259155273e+00,1.437508821487426758e+00
1.012000000000000028e+02,1.264841079711914062e+00,4.273073077201843262e-01,3.885818123817443848e-01,4.009915888309478760e-01,2.374232769012451172e+00,3.316030502319335938e-01,1.665174663066864014e-01,4.458461999893188477e-01,1.642136573791503906e+00,1.661157369613647461e+00
1.014000000000000057e+02,1.288171648979187012e+00,4.473579227924346924e-01,4.002252221107482910e-01,3.524095416069030762e-01,2.453952789306640625e+00,4.450790882110595703e-01,1.752578765153884888e-01,3.844034969806671143e-01,1.208518862724304199e+00,1.801133275032043457e+00
1.016000000000000085e+02,1.303507685661315918e+00,4.704428613185882568e-01,4.167131781578063965e-01,3.098402917385101318e-01,2.445194244384765625e+00,6.002807617187500000e-01,1.850896030664443970e-01,3.315337598323822021e-01,8.627561330795288086e-01,1.815599679946899414e+00
1.018000000000000114e+02,1.309888362884521484e+00,4.962208271026611328e-01,4.392886161804199219e-01,2.736167907714843750e-01,2.316807985305786133e+00,7.923842668533325195e-01,1.991881579160690308e-01,2.861003279685974121e-01,6.151354312896728516e-01,1.716877698898315430e+00
1.020000000000000000e+02,1.307681560516357422e+00,5.242840647697448730e-01,4.680523276329040527e-01,2.439033687114715576e-01,2.071910858154296875e+00,1.002325892448425293e+00,2.168161720037460327e-01,2.453369498252868652e-01,4.435166716575622559e-01,1.557005763053894043e+00
1.022000000000000028e+02,1.296241760253906250e+00,5.549680590629577637e-01,5.022286772727966309e-01,2.198404520750045776e-01,1.743852853775024414e+00,1.210352182388305664e+00,2.374581545591354370e-01,2.085556387901306152e-01,3.351357877254486084e-01,1.379060149192810059e+00
1.024000000000000057e+02,1.275633215904235840e+00,5.859876871109008789e-01,5.414544343948364258e-01,2.009670138359069824e-01,1.411909341812133789e+00,1.354635000228881836e+00,2.609136104583740234e-01,1.753997206687927246e-01,2.561616599559783936e-01,1.208538651466369629e+00
1.026000000000000085e+02,1.246687531471252441e+00,6.155445575714111328e-01,5.848334431648254395e-01,1.857113838195800781e-01,1.107760667800903320e+00,1.438457369804382324e+00,2.884821891784667969e-01,1.464088410139083862e-01,2.005933523178100586e-01,1.048939704895019531e+00
1.028000000000000114e+02,1.210607886314392090e+00,6.422899961471557617e-01,6.320574283599853516e-01,1.735665053129196167e-01,8.548101186752319336e-01,1.451669692993164062e+00,3.208682537078857422e-01,1.223786845803260803e-01,1.637057960033416748e-01,9.024984836578369141e-01
1.030000000000000000e+02,1.165933489799499512e+00,6.640259623527526855e-01,6.859146952629089355e-01,1.645460277795791626e-01,6.697076559066772461e-01,1.383998870849609375e+00,3.579525053501129150e-01,1.032169610261917114e-01,1.425464749336242676e-01,7.703683376312255859e-01
1.032000000000000028e+02,1.113004803657531738e+00,6.791975498199462891e-01,7.485549449920654297e-01,1.590973734855651855e-01,5.407779216766357422e-01,1.268147826194763184e+00,3.993446826934814453e-01,8.771329373121261597e-02,1.319686025381088257e-01,6.566156148910522461e-01
1.034000000000000057e+02,1.055784106254577637e+00,6.861118674278259277e-01,8.206853866577148438e-01,1.566904187202453613e-01,4.562530815601348877e-01,1.135071158409118652e+00,4.462285041809082031e-01,7.528401166200637817e-02,1.303481161594390869e-01,5.598146319389343262e-01
1.036000000000000085e+02,9.998714923858642578e-01,6.838839054107666016e-01,9.039298295974731445e-01,1.562771052122116089e-01,3.922612667083740234e-01,1.007620811462402344e+00,4.995988607406616211e-01,6.515150517225265503e-02,1.352218091487884521e-01,4.785315692424774170e-01
1.038000000000000114e+02,9.491358995437622070e-01,6.742567420005798340e-01,9.965103864669799805e-01,1.576656401157379150e-01,3.465355634689331055e-01,8.877942562103271484e-01,5.607084631919860840e-01,5.710877850651741028e-02,1.435997039079666138e-01,4.104104340076446533e-01
1.040000000000000000e+02,9.050005674362182617e-01,6.587029099464416504e-01,1.098570585250854492e+00,1.607896536588668823e-01,3.152269721031188965e-01,7.779933810234069824e-01,6.309822201728820801e-01,5.134932696819305420e-02,1.532688140869140625e-01,3.520615994930267334e-01
1.042000000000000028e+02,8.690595030784606934e-01,6.380385160446166992e-01,1.209876537322998047e+00,1.657494157552719116e-01,2.963161766529083252e-01,6.787382960319519043e-01,7.132428884506225586e-01,4.765736311674118042e-02,1.645972132682800293e-01,3.023782074451446533e-01
1.044000000000000057e+02,8.395699262619018555e-01,6.144178509712219238e-01,1.328506827354431152e+00,1.739578694105148315e-01,2.879357635974884033e-01,5.902070999145507812e-01,8.070243000984191895e-01,4.564516991376876831e-02,1.802310496568679810e-01,2.589336037635803223e-01
1.046000000000000085e+02,8.163263201713562012e-01,5.895134210586547852e-01,1.453300356864929199e+00,1.859667450189590454e-01,2.865397334098815918e-01,5.149155855178833008e-01,9.128304123878479004e-01,4.458248242735862732e-02,1.990109980106353760e-01,2.196123301982879639e-01
1.048000000000000114e+02,7.985746860504150391e-01,5.640199184417724609e-01,1.583364605903625488e+00,2.021957337856292725e-01,2.902495563030242920e-01,4.508537948131561279e-01,1.031633615493774414e+00,4.444940388202667236e-02,2.206839472055435181e-01,1.839835643768310547e-01
1.050000000000000000e+02,7.865212559700012207e-01,5.387949943542480469e-01,1.717651605606079102e+00,2.228397130966186523e-01,2.962484359741210938e-01,3.946899771690368652e-01,1.162725210189819336e+00,4.570922255516052246e-02,2.451146543025970459e-01,1.519065797328948975e-01
1.052000000000000028e+02,7.802719473838806152e-01,5.146693587303161621e-01,1.850734353065490723e+00,2.507847845554351807e-01,3.068992197513580322e-01,3.448895812034606934e-01,1.307045578956604004e+00,4.846495762467384338e-02,2.738882005214691162e-01,1.241688579320907593e-01
1.054000000000000057e+02,7.797182798385620117e-01,4.922882914543151855e-01,1.975272178649902344e+00,2.910913527011871338e-01,3.223615288734436035e-01,3.011011779308319092e-01,1.464822769165039062e+00,5.270885303616523743e-02,3.074521124362945557e-01,1.014026701450347900e-01
1.056000000000000085e+02,7.843235731124877930e-01,4.717687368392944336e-01,2.073164463043212891e+00,3.528291881084442139e-01,3.418677449226379395e-01,2.624509334564208984e-01,1.636399030685424805e+00,5.914890021085739136e-02,3.456615209579467773e-01,8.341249823570251465e-02
1.058000000000000114e+02,7.935994267463684082e-01,4.532966613769531250e-01,2.131187200546264648e+00,4.385417103767395020e-01,3.660838901996612549e-01,2.288612872362136841e-01,1.823101043701171875e+00,6.951879709959030151e-02,3.880755603313446045e-01,6.874965876340866089e-02
1.060000000000000000e+02,8.071144223213195801e-01,4.371658265590667725e-01,2.126526594161987305e+00,5.498899221420288086e-01,3.954200446605682373e-01,2.006312310695648193e-01,2.025489807128906250e+00,8.512735366821289062e-02,4.369952976703643799e-01,5.709050968289375305e-02
1.062000000000000028e+02,8.243678212165832520e-01,4.236052632331848145e-01,2.039573907852172852e+00,6.835625171661376953e-01,4.296647012233734131e-01,1.775172948837280273e-01,2.239768266677856445e+00,1.096268892288208008e-01,4.924632012844085693e-01,4.782126843929290771e-02
1.064000000000000057e+02,8.448036909103393555e-01,4.127774536609649658e-01,1.888959646224975586e+00,8.296170234680175781e-01,4.686214625835418701e-01,1.592107713222503662e-01,2.455472946166992188e+00,1.558252125978469849e-01,5.565060973167419434e-01,4.073560610413551331e-02
1.066000000000000085e+02,8.677787780761718750e-01,4.046519696712493896e-01,1.674766182899475098e+00,9.875290989875793457e-01,5.118245482444763184e-01,1.441727727651596069e-01,2.659009695053100586e+00,2.312508374452590942e-01,6.304378509521484375e-01,3.605524078011512756e-02
1.068000000000000114e+02,8.923603892326354980e-01,3.986775875091552734e-01,1.421149015426635742e+00,1.113261103630065918e+00,5.595285892486572266e-01,1.314753890037536621e-01,2.819122552871704102e+00,3.472426235675811768e-01,7.161434292793273926e-01,3.251267597079277039e-02
1.070000000000000000e+02,9.180608391761779785e-01,3.948927223682403564e-01,1.178513288497924805e+00,1.189663410186767578e+00,6.133634448051452637e-01,1.207011789083480835e-01,2.891484022140502930e+00,5.155679583549499512e-01,8.130127787590026855e-01,3.046523965895175934e-02
1.072000000000000028e+02,9.445347785949707031e-01,3.932840526103973389e-01,9.689184427261352539e-01,1.218809008598327637e+00,6.767014861106872559e-01,1.133930012583732605e-01,2.831531047821044922e+00,7.424149513244628906e-01,9.223783612251281738e-01,2.922157570719718933e-02
1.074000000000000057e+02,9.714367985725402832e-01,3.938120007514953613e-01,7.969107031822204590e-01,1.202958345413208008e+00,7.509001493453979492e-01,1.098541319370269775e-01,2.583245515823364258e+00,1.024138927459716797e+00,1.044002652168273926e+00,2.902980521321296692e-02
1.076000000000000085e+02,9.984841346740722656e-01,3.962363600730895996e-01,6.672625541687011719e-01,1.141091108322143555e+00,8.381783366203308105e-01,1.084621623158454895e-01,2.180835962295532227e+00,1.332658767700195312e+00,1.178589224815368652e+00,3.022561967372894287e-02
1.078000000000000114e+02,1.025057077407836914e+00,4.005461037158966064e-01,5.793675780296325684e-01,1.046805262565612793e+00,9.348309636116027832e-01,1.086536645889282227e-01,1.730998873710632324e+00,1.569106101989746094e+00,1.326725244522094727e+00,3.263767063617706299e-02
1.080000000000000000e+02,1.050741434097290039e+00,4.066644012928009033e-01,5.142157673835754395e-01,9.467012882232666016e-01,1.041672706604003906e+00,1.100023016333580017e-01,1.301839590072631836e+00,1.724530816078186035e+00,1.488736033439636230e+00,3.656335920095443726e-02
1.082000000000000028e+02,1.075138688087463379e+00,4.144865274429321289e-01,4.646389782428741455e-01,8.506227731704711914e-01,1.159895062446594238e+00,1.126606389880180359e-01,9.387195110321044922e-01,1.778046607971191406e+00,1.664297699928283691e+00,4.283728823065757751e-02
1.084000000000000057e+02,1.097872614860534668e+00,4.238814711570739746e-01,4.289423227310180664e-01,7.601152658462524414e-01,1.290151238441467285e+00,1.171125099062919617e-01,6.789221763610839844e-01,1.705089688301086426e+00,1.855555295944213867e+00,5.377380549907684326e-02
1.086000000000000085e+02,1.118595004081726074e+00,4.346942603588104248e-01,4.042780697345733643e-01,6.769987940788269043e-01,1.431433320045471191e+00,1.244691386818885803e-01,4.940432310104370117e-01,1.563774824142456055e+00,2.062765121459960938e+00,7.003363221883773804e-02
1.088000000000000114e+02,1.136990666389465332e+00,4.467484354972839355e-01,3.890616893768310547e-01,6.017481684684753418e-01,1.582283973693847656e+00,1.347490549087524414e-01,3.766177892684936523e-01,1.392159819602966309e+00,2.283078432083129883e+00,9.526921063661575317e-02
1.090000000000000000e+02,1.152782559394836426e+00,4.598489105701446533e-01,3.821574151515960693e-01,5.337160229682922363e-01,1.741354823112487793e+00,1.486862897872924805e-01,2.930079102516174316e-01,1.224396109580993652e+00,2.507252931594848633e+00,1.427332460880279541e-01
1.092000000000000028e+02,1.165735840797424316e+00,4.737851619720458984e-01,3.819065690040588379e-01,4.717481434345245361e-01,1.906769752502441406e+00,1.675890237092971802e-01,2.333652526140213013e-01,1.066493391990661621e+00,2.720334768295288086e+00,2.199240773916244507e-01
1.094000000000000057e+02,1.175680041313171387e+00,4.882796704769134521e-01,3.865313827991485596e-01,4.149994850158691406e-01,2.074245929718017578e+00,1.955614537000656128e-01,1.927211135625839233e-01,9.210477471351623535e-01,2.889491081237792969e+00,3.393690884113311768e-01
1.096000000000000085e+02,1.181251168251037598e+00,5.038119554519653320e-01,3.968005180358886719e-01,3.647115528583526611e-01,2.237318754196166992e+00,2.440314292907714844e-01,1.684106588363647461e-01,7.888393402099609375e-01,2.968904972076416016e+00,5.131679773330688477e-01
1.098000000000000114e+02,1.182257056236267090e+00,5.199769139289855957e-01,4.120535254478454590e-01,3.206095993518829346e-01,2.375771760940551758e+00,3.207129240036010742e-01,1.556193530559539795e-01,6.739718317985534668e-01,2.911461353302001953e+00,7.488787174224853516e-01
1.100000000000000000e+02,1.178738236427307129e+00,5.362731814384460449e-01,4.329087138175964355e-01,2.826367020606994629e-01,2.464156627655029297e+00,4.309919476509094238e-01,1.519494056701660156e-01,5.761457085609436035e-01,2.654940366744995117e+00,1.043592214584350586e+00
1.102000000000000028e+02,1.170871973037719727e+00,5.522032380104064941e-01,4.601733088493347168e-01,2.513405680656433105e-01,2.466439962387084961e+00,5.838307142257690430e-01,1.555052697658538818e-01,4.935247898101806641e-01,2.234613895416259766e+00,1.368272662162780762e+00
1.104000000000000057e+02,1.158965110778808594e+00,5.672883391380310059e-01,4.929533004760742188e-01,2.258250415325164795e-01,2.350277900695800781e+00,7.754907608032226562e-01,1.629386246204376221e-01,4.244403541088104248e-01,1.764236688613891602e+00,1.616464495658874512e+00
1.106000000000000085e+02,1.143442630767822266e+00,5.810829401016235352e-01,5.308758020401000977e-01,2.056172192096710205e-01,2.111828088760375977e+00,9.867020845413208008e-01,1.720572412014007568e-01,3.655045330524444580e-01,1.316022753715515137e+00,1.779893875122070312e+00
1.108000000000000114e+02,1.124688982963562012e+00,5.927998423576354980e-01,5.733621716499328613e-01,1.894688606262207031e-01,1.784096956253051758e+00,1.202597260475158691e+00,1.827423125505447388e-01,3.150132298469543457e-01,9.391210675239562988e-01,1.833190202713012695e+00
1.110000000000000000e+02,1.103289246559143066e+00,6.016951203346252441e-01,6.192535758018493652e-01,1.765533089637756348e-01,1.446874618530273438e+00,1.354996085166931152e+00,1.981261819601058960e-01,2.712822258472442627e-01,6.700453758239746094e-01,1.755292654037475586e+00
1.112000000000000028e+02,1.080169558525085449e+00,6.075267791748046875e-01,6.709182858467102051e-01,1.666474640369415283e-01,1.134691715240478516e+00,1.446633815765380859e+00,2.166482657194137573e-01,2.316951304674148560e-01,4.788161516189575195e-01,1.607495665550231934e+00
1.114000000000000057e+02,1.056273460388183594e+00,6.101803183555603027e-01,7.312188148498535156e-01,1.602284312248229980e-01,8.722405433654785156e-01,1.467641234397888184e+00,2.381180375814437866e-01,1.959673762321472168e-01,3.572140932083129883e-01,1.429852128028869629e+00
1.116000000000000085e+02,1.032230973243713379e+00,6.096642613410949707e-01,8.004436492919921875e-01,1.573049277067184448e-01,6.802503466606140137e-01,1.403626680374145508e+00,2.623440325260162354e-01,1.637715250253677368e-01,2.712395787239074707e-01,1.256018519401550293e+00
1.118000000000000114e+02,1.009186863899230957e+00,6.060719490051269531e-01,8.808876276016235352e-01,1.564032733440399170e-01,5.454951524734497070e-01,1.289072751998901367e+00,2.911407351493835449e-01,1.360245943069458008e-01,2.100472152233123779e-01,1.092469334602355957e+00
1.120000000000000000e+02,9.882136583328247070e-01,5.996409058570861816e-01,9.709021449089050293e-01,1.573021560907363892e-01,4.584488272666931152e-01,1.153981447219848633e+00,3.247506022453308105e-01,1.132736429572105408e-01,1.684285998344421387e-01,9.419169425964355469e-01
1.122000000000000028e+02,9.699026346206665039e-01,5.909792780876159668e-01,1.070301413536071777e+00,1.599789261817932129e-01,3.923488855361938477e-01,1.024438023567199707e+00,3.630064725875854492e-01,9.529510140419006348e-02,1.437424272298812866e-01,8.047659397125244141e-01
1.124000000000000057e+02,9.534766077995300293e-01,5.812282562255859375e-01,1.179235100746154785e+00,1.642967164516448975e-01,3.449021875858306885e-01,9.025042057037353516e-01,4.054690003395080566e-01,8.064543455839157104e-02,1.305505186319351196e-01,6.859638690948486328e-01
1.126000000000000085e+02,9.391444921493530273e-01,5.706428885459899902e-01,1.296033620834350586e+00,1.715675145387649536e-01,3.123139142990112305e-01,7.905831336975097656e-01,4.542978405952453613e-01,6.895450502634048462e-02,1.267443746328353882e-01,5.844745039939880371e-01
1.128000000000000114e+02,9.271090626716613770e-01,5.594915747642517090e-01,1.419191598892211914e+00,1.825266331434249878e-01,2.924069762229919434e-01,6.893295645713806152e-01,5.092360377311706543e-01,5.938151478767395020e-02,1.303596943616867065e-01,4.988012313842773438e-01
1.130000000000000000e+02,9.175137877464294434e-01,5.480413436889648438e-01,1.547871947288513184e+00,1.975917667150497437e-01,2.833325862884521484e-01,5.988978147506713867e-01,5.727772712707519531e-01,5.200038105249404907e-02,1.380214691162109375e-01,4.272793829441070557e-01
1.132000000000000028e+02,9.104427099227905273e-01,5.365525484085083008e-01,1.681030631065368652e+00,2.171585559844970703e-01,2.814186215400695801e-01,5.219194293022155762e-01,6.460064053535461426e-01,4.699377343058586121e-02,1.475610733032226562e-01,3.664363324642181396e-01
1.134000000000000057e+02,9.059215784072875977e-01,5.252732038497924805e-01,1.814746737480163574e+00,2.429134994745254517e-01,2.849157154560089111e-01,4.565182626247406006e-01,7.316815853118896484e-01,4.373545572161674500e-02,1.582299619913101196e-01,3.143134117126464844e-01
1.136000000000000085e+02,9.039202332496643066e-01,5.144345760345458984e-01,1.942636609077453613e+00,2.790741622447967529e-01,2.909204661846160889e-01,3.995809555053710938e-01,8.284168243408203125e-01,4.199394211173057556e-02,1.727727204561233521e-01,2.693214416503906250e-01
1.138000000000000114e+02,9.043560028076171875e-01,5.042468905448913574e-01,2.048010110855102539e+00,3.343134820461273193e-01,3.010117411613464355e-01,3.490867316722869873e-01,9.375748634338378906e-01,4.105973988771438599e-02,1.907152384519577026e-01,2.289142161607742310e-01
1.140000000000000000e+02,9.070981740951538086e-01,4.948960840702056885e-01,2.118064165115356445e+00,4.136267304420471191e-01,3.159952461719512939e-01,3.046975135803222656e-01,1.059519529342651367e+00,4.113299399614334106e-02,2.115909308195114136e-01,1.922414749860763550e-01
1.142000000000000028e+02,9.119731187820434570e-01,4.865407943725585938e-01,2.132224559783935547e+00,5.176846981048583984e-01,3.350905776023864746e-01,2.655277252197265625e-01,1.193948268890380859e+00,4.269651696085929871e-02,2.352632284164428711e-01,1.591612100601196289e-01
1.144000000000000057e+02,9.187700748443603516e-01,4.793104529380798340e-01,2.068241119384765625e+00,6.458429694175720215e-01,3.585680127143859863e-01,2.312665581703186035e-01,1.341860651969909668e+00,4.550380259752273560e-02,2.627409994602203369e-01,1.301501095294952393e-01
1.146000000000000085e+02,9.272477030754089355e-01,4.733039438724517822e-01,1.938132643699645996e+00,7.875078320503234863e-01,3.871419131755828857e-01,2.022799253463745117e-01,1.503343105316162109e+00,5.007197707891464233e-02,2.949159741401672363e-01,1.059476584196090698e-01
1.148000000000000114e+02,9.371405839920043945e-01,4.685890078544616699e-01,1.740434885025024414e+00,9.453691244125366211e-01,4.206496775150299072e-01,1.784475445747375488e-01,1.678765892982482910e+00,5.694222077727317810e-02,3.317912817001342773e-01,8.661630004644393921e-02
1.150000000000000000e+02,9.481662511825561523e-01,4.652023017406463623e-01,1.486858725547790527e+00,1.083767414093017578e+00,4.589008092880249023e-01,1.594930887222290039e-01,1.870079398155212402e+00,6.841667741537094116e-02,3.729876875877380371e-01,7.099405676126480103e-02
1.152000000000000028e+02,9.599730968475341797e-01,4.629911482334136963e-01,1.240281343460083008e+00,1.172778487205505371e+00,5.014524459838867188e-01,1.439936459064483643e-01,2.077018499374389648e+00,8.533866703510284424e-02,4.197760224342346191e-01,5.852262303233146667e-02
1.154000000000000057e+02,9.722481966018676758e-01,4.617985188961029053e-01,1.020904898643493652e+00,1.215459942817687988e+00,5.484133362770080566e-01,1.310685575008392334e-01,2.294935703277587891e+00,1.123685017228126526e-01,4.737072587013244629e-01,4.873929172754287720e-02
1.156000000000000085e+02,9.847748875617980957e-01,4.616185724735260010e-01,8.402810096740722656e-01,1.210010170936584473e+00,6.009910106658935547e-01,1.200042590498924255e-01,2.512437343597412109e+00,1.640349179506301880e-01,5.352771878242492676e-01,4.105668887495994568e-02
1.158000000000000114e+02,9.973376989364624023e-01,4.624286293983459473e-01,6.989370584487915039e-01,1.160239338874816895e+00,6.627795696258544922e-01,1.119939684867858887e-01,2.712727308273315430e+00,2.475696951150894165e-01,6.061410307884216309e-01,3.567341715097427368e-02
1.160000000000000000e+02,1.009726047515869141e+00,4.641901552677154541e-01,6.001698374748229980e-01,1.073503732681274414e+00,7.349461317062377930e-01,1.080649644136428833e-01,2.863023996353149414e+00,3.730909228324890137e-01,6.885514259338378906e-01,3.180901706218719482e-02
1.162000000000000028e+02,1.021737694740295410e+00,4.668496549129486084e-01,5.305814743041992188e-01,9.727776646614074707e-01,8.204103112220764160e-01,1.063278317451477051e-01,2.915359973907470703e+00,5.543500781059265137e-01,7.821652889251708984e-01,2.936956472694873810e-02
1.164000000000000057e+02,1.033181548118591309e+00,4.703400433063507080e-01,4.769974946975708008e-01,8.755707144737243652e-01,9.157163500785827637e-01,1.061965674161911011e-01,2.825440645217895508e+00,7.940651178359985352e-01,8.878750205039978027e-01,2.784316614270210266e-02
1.166000000000000085e+02,1.043881058692932129e+00,4.745820164680480957e-01,4.377391338348388672e-01,7.835487723350524902e-01,1.021102786064147949e+00,1.072924435138702393e-01,2.536677837371826172e+00,1.085592269897460938e+00,1.005841732025146484e+00,2.730155363678932190e-02
1.168000000000000114e+02,1.053676486015319824e+00,4.794857501983642578e-01,4.102905988693237305e-01,6.984383463859558105e-01,1.137708306312561035e+00,1.096456646919250488e-01,2.108296871185302734e+00,1.394851446151733398e+00,1.136766910552978516e+00,2.799248695373535156e-02
1.170000000000000000e+02,1.062427282333374023e+00,4.849526584148406982e-01,3.926600515842437744e-01,6.211163401603698730e-01,1.266442298889160156e+00,1.135555803775787354e-01,1.653832197189331055e+00,1.617612957954406738e+00,1.280985951423645020e+00,3.016931191086769104e-02
1.172000000000000028e+02,1.070013761520385742e+00,4.908773005008697510e-01,3.835736811161041260e-01,5.514052510261535645e-01,1.406552791595458984e+00,1.202927827835083008e-01,1.228519678115844727e+00,1.759529113769531250e+00,1.439089775085449219e+00,3.344367071986198425e-02
1.174000000000000057e+02,1.076338768005371094e+00,4.971491694450378418e-01,3.819137513637542725e-01,4.880138635635375977e-01,1.556962370872497559e+00,1.297234892845153809e-01,8.832256197929382324e-01,1.784678101539611816e+00,1.610683679580688477e+00,3.893862292170524597e-02
1.176000000000000085e+02,1.081328749656677246e+00,5.036547780036926270e-01,3.849055767059326172e-01,4.301080703735351562e-01,1.715870261192321777e+00,1.427195966243743896e-01,6.357871294021606445e-01,1.694807291030883789e+00,1.797322273254394531e+00,4.835629463195800781e-02
1.178000000000000114e+02,1.084934115409851074e+00,5.102796554565429688e-01,3.937025666236877441e-01,3.779926896095275879e-01,1.882572770118713379e+00,1.598276793956756592e-01,4.629558920860290527e-01,1.542409181594848633e+00,1.999773621559143066e+00,6.298418343067169189e-02
1.180000000000000000e+02,1.087129831314086914e+00,5.169102549552917480e-01,4.076326489448547363e-01,3.322487771511077881e-01,2.051968336105346680e+00,1.857295036315917969e-01,3.537278771400451660e-01,1.368371486663818359e+00,2.217275142669677734e+00,8.476253598928451538e-02
1.182000000000000028e+02,1.087914824485778809e+00,5.234357118606567383e-01,4.266909062862396240e-01,2.925071120262145996e-01,2.218692779541015625e+00,2.302606999874114990e-01,2.743891477584838867e-01,1.200892329216003418e+00,2.441770553588867188e+00,1.246450692415237427e-01
1.184000000000000057e+02,1.087311744689941406e+00,5.297498106956481934e-01,4.522648751735687256e-01,2.594330012798309326e-01,2.366166353225708008e+00,3.016355335712432861e-01,2.183822393417358398e-01,1.043837785720825195e+00,2.660738706588745117e+00,1.919438242912292480e-01
1.186000000000000085e+02,1.085365772247314453e+00,5.357525348663330078e-01,4.835661649703979492e-01,2.323743402957916260e-01,2.468427181243896484e+00,4.056476056575775146e-01,1.808428466320037842e-01,8.996098041534423828e-01,2.847367048263549805e+00,2.984416186809539795e-01
1.188000000000000114e+02,1.082054853439331055e+00,5.414108633995056152e-01,5.201091170310974121e-01,2.107492834329605103e-01,2.490458726882934570e+00,5.525102615356445312e-01,1.592176854610443115e-01,7.689868211746215820e-01,2.958800077438354492e+00,4.548401236534118652e-01
1.190000000000000000e+02,1.077296614646911621e+00,5.466135740280151367e-01,5.614147782325744629e-01,1.935415863990783691e-01,2.398443222045898438e+00,7.397297620773315430e-01,1.482186019420623779e-01,6.565663218498229980e-01,2.947312355041503906e+00,6.721632480621337891e-01
1.192000000000000028e+02,1.071219444274902344e+00,5.510225892066955566e-01,6.063646078109741211e-01,1.798332184553146362e-01,2.176856517791748047e+00,9.502739310264587402e-01,1.460996121168136597e-01,5.609326362609863281e-01,2.760548353195190430e+00,9.479113221168518066e-01
1.194000000000000057e+02,1.064107060432434082e+00,5.544959306716918945e-01,6.563924551010131836e-01,1.690962612628936768e-01,1.859802603721618652e+00,1.173971056938171387e+00,1.505948156118392944e-01,4.804918766021728516e-01,2.384729146957397461e+00,1.266361474990844727e+00
1.196000000000000085e+02,1.056272864341735840e+00,5.569330453872680664e-01,7.143200039863586426e-01,1.617129445075988770e-01,1.516767740249633789e+00,1.341362714767456055e+00,1.586535722017288208e-01,4.130801260471343994e-01,1.916069388389587402e+00,1.543399453163146973e+00
1.198000000000000114e+02,1.048046946525573730e+00,5.582771301269531250e-01,7.810959815979003906e-01,1.580346822738647461e-01,1.193090796470642090e+00,1.446475028991699219e+00,1.680079102516174316e-01,3.553251624107360840e-01,1.455990076065063477e+00,1.730947971343994141e+00
1.200000000000000000e+02,1.039542078971862793e+00,5.586638450622558594e-01,8.584739565849304199e-01,1.565959453582763672e-01,9.155324697494506836e-01,1.482840061187744141e+00,1.792720854282379150e-01,3.059771656990051270e-01,1.047091126441955566e+00,1.830423712730407715e+00
1.202000000000000028e+02,1.030892372131347656e+00,5.581946372985839844e-01,9.459462165832519531e-01,1.570053100585937500e-01,7.105090022087097168e-01,1.430151581764221191e+00,1.951249837875366211e-01,2.628609836101531982e-01,7.485196590423583984e-01,1.786822080612182617e+00
1.204000000000000057e+02,1.022290468215942383e+00,5.569221973419189453e-01,1.042764306068420410e+00,1.591919660568237305e-01,5.639968514442443848e-01,1.322055220603942871e+00,2.140904814004898071e-01,2.238553017377853394e-01,5.332083106040954590e-01,1.658158659934997559e+00
1.206000000000000085e+02,1.013918161392211914e+00,5.549138188362121582e-01,1.149347543716430664e+00,1.629253923892974854e-01,4.700849950313568115e-01,1.186100602149963379e+00,2.359524220228195190e-01,1.885849237442016602e-01,3.929146528244018555e-01,1.484805703163146973e+00
1.208000000000000114e+02,1.005943536758422852e+00,5.522491335868835449e-01,1.264342904090881348e+00,1.692845970392227173e-01,3.997521102428436279e-01,1.054044127464294434e+00,2.606466114521026611e-01,1.568972319364547729e-01,2.984318733215332031e-01,1.308580994606018066e+00
1.210000000000000000e+02,9.985176324844360352e-01,5.490180253982543945e-01,1.385886907577514648e+00,1.792225390672683716e-01,3.486777245998382568e-01,9.293559789657592773e-01,2.900075018405914307e-01,1.297456324100494385e-01,2.296514660120010376e-01,1.142042875289916992e+00
1.212000000000000028e+02,9.917721748352050781e-01,5.453178882598876953e-01,1.513196229934692383e+00,1.931549012660980225e-01,3.133114278316497803e-01,8.143848776817321777e-01,3.241624236106872559e-01,1.075688078999519348e-01,1.820807158946990967e-01,9.876183271408081055e-01
1.214000000000000057e+02,9.858177900314331055e-01,5.412513613700866699e-01,1.645278334617614746e+00,2.115031927824020386e-01,2.910957038402557373e-01,7.101426124572753906e-01,3.629085719585418701e-01,8.998575806617736816e-02,1.521895676851272583e-01,8.464925289154052734e-01
1.216000000000000085e+02,9.807426929473876953e-01,5.369238853454589844e-01,1.779658555984497070e+00,2.351053357124328613e-01,2.801589667797088623e-01,6.168235540390014648e-01,4.058572053909301758e-01,7.572750002145767212e-02,1.355984210968017578e-01,7.219839096069335938e-01
1.218000000000000114e+02,9.766118526458740234e-01,5.324411988258361816e-01,1.910512924194335938e+00,2.671672105789184570e-01,2.769813239574432373e-01,5.368168354034423828e-01,4.556195139884948730e-01,6.440317630767822266e-02,1.288999617099761963e-01,6.152246594429016113e-01
1.220000000000000000e+02,9.734666347503662109e-01,5.279070138931274414e-01,2.023698806762695312e+00,3.164476454257965088e-01,2.797823250293731689e-01,4.689620435237884521e-01,5.115662217140197754e-01,5.515503510832786560e-02,1.305186152458190918e-01,5.246742367744445801e-01
1.222000000000000028e+02,9.713253974914550781e-01,5.234211087226867676e-01,2.105367422103881836e+00,3.894666433334350586e-01,2.855406105518341064e-01,4.104657173156738281e-01,5.763158798217773438e-01,4.812351614236831665e-02,1.371659189462661743e-01,4.492287039756774902e-01
1.224000000000000057e+02,9.701840281486511230e-01,5.190771222114562988e-01,2.137778282165527344e+00,4.864594936370849609e-01,2.944985926151275635e-01,3.585653305053710938e-01,6.510707736015319824e-01,4.352137818932533264e-02,1.463929116725921631e-01,3.855042159557342529e-01
1.226000000000000085e+02,9.700171351432800293e-01,5.149611234664916992e-01,2.097046375274658203e+00,6.091043353080749512e-01,3.085358440876007080e-01,3.129804730415344238e-01,7.380316853523254395e-01,4.038378223776817322e-02,1.562932133674621582e-01,3.303368389606475830e-01
1.228000000000000114e+02,9.707797765731811523e-01,5.111499428749084473e-01,1.982220768928527832e+00,7.483837604522705078e-01,3.267798721790313721e-01,2.727350592613220215e-01,8.361817598342895508e-01,3.864565864205360413e-02,1.695767194032669067e-01,2.835928499698638916e-01
1.230000000000000000e+02,9.724092483520507812e-01,5.077100396156311035e-01,1.801535725593566895e+00,9.025763273239135742e-01,3.489503860473632812e-01,2.372342944145202637e-01,9.469309449195861816e-01,3.772708773612976074e-02,1.865618973970413208e-01,2.419597357511520386e-01
1.232000000000000028e+02,9.748274683952331543e-01,5.046966075897216797e-01,1.554642558097839355e+00,1.052807450294494629e+00,3.762523531913757324e-01,2.069477587938308716e-01,1.070293307304382324e+00,3.785859420895576477e-02,2.065386474132537842e-01,2.041538357734680176e-01
1.234000000000000057e+02,9.779433608055114746e-01,5.021529793739318848e-01,1.304423928260803223e+00,1.155138373374938965e+00,4.085343480110168457e-01,1.818834096193313599e-01,1.206299185752868652e+00,3.951106220483779907e-02,2.293531596660614014e-01,1.699831187725067139e-01
1.236000000000000085e+02,9.816553592681884766e-01,5.001102685928344727e-01,1.074916601181030273e+00,1.211874246597290039e+00,4.456020593643188477e-01,1.617600619792938232e-01,1.355916857719421387e+00,4.228588938713073730e-02,2.554323077201843262e-01,1.396102905273437500e-01
1.238000000000000114e+02,9.858542680740356445e-01,4.985872507095336914e-01,8.832652568817138672e-01,1.218223571777343750e+00,4.870833456516265869e-01,1.454739123582839966e-01,1.519201040267944336e+00,4.691332578659057617e-02,2.861447632312774658e-01,1.138870120048522949e-01
1.240000000000000000e+02,9.904258847236633301e-01,4.975907206535339355e-01,7.301257848739624023e-01,1.180329203605651855e+00,5.327502489089965820e-01,1.321312189102172852e-01,1.696449518203735352e+00,5.389607697725296021e-02,3.216050267219543457e-01,9.308746457099914551e-02
1.242000000000000028e+02,9.952536821365356445e-01,4.971157908439636230e-01,6.204473376274108887e-01,1.100914716720581055e+00,5.838511586189270020e-01,1.206263378262519836e-01,1.889846682548522949e+00,6.580650806427001953e-02,3.615250885486602783e-01,7.645308226346969604e-02
1.244000000000000057e+02,1.000221371650695801e+00,4.971466362476348877e-01,5.464592576026916504e-01,9.995632767677307129e-01,6.431588530540466309e-01,1.115635335445404053e-01,2.099152088165283203e+00,8.319788426160812378e-02,4.060447812080383301e-01,6.312337517738342285e-02
1.246000000000000085e+02,1.005215644836425781e+00,4.976573884487152100e-01,4.888360202312469482e-01,9.010741710662841797e-01,7.125057578086853027e-01,1.064903810620307922e-01,2.319026947021484375e+00,1.118905320763587952e-01,4.580138325691223145e-01,5.262136086821556091e-02
1.248000000000000114e+02,1.010109663009643555e+00,4.985633492469787598e-01,4.460022747516632080e-01,8.073993325233459473e-01,7.946238517761230469e-01,1.041610836982727051e-01,2.538003444671630859e+00,1.656291633844375610e-01,5.168322920799255371e-01,4.423072189092636108e-02
1.250000000000000000e+02,1.014810085296630859e+00,4.998152554035186768e-01,4.157651066780090332e-01,7.201756834983825684e-01,8.877644538879394531e-01,1.035614609718322754e-01,2.738163232803344727e+00,2.522270083427429199e-01,5.846136212348937988e-01,3.808125481009483337e-02
1.252000000000000028e+02,1.019243478775024414e+00,5.013834834098815918e-01,3.957275152206420898e-01,6.406780481338500977e-01,9.907962083816528320e-01,1.043075248599052429e-01,2.885051012039184570e+00,3.820486664772033691e-01,6.632818579673767090e-01,3.390759974718093872e-02
1.254000000000000057e+02,1.023342490196228027e+00,5.032338500022888184e-01,3.844940364360809326e-01,5.691350102424621582e-01,1.104782462120056152e+00,1.062325537204742432e-01,2.930524587631225586e+00,5.685559511184692383e-01,7.534685134887695312e-01,3.101575747132301331e-02
1.256000000000000085e+02,1.027047276496887207e+00,5.053282976150512695e-01,3.811795115470886230e-01,5.040662288665771484e-01,1.230808258056640625e+00,1.095710471272468567e-01,2.829681634902954102e+00,8.137704730033874512e-01,8.552838563919067383e-01,2.926717884838581085e-02
1.258000000000000114e+02,1.030305981636047363e+00,5.076256990432739258e-01,3.829709887504577637e-01,4.446935355663299561e-01,1.368766188621520996e+00,1.153832077980041504e-01,2.526153326034545898e+00,1.110459446907043457e+00,9.694823622703552246e-01,2.842203527688980103e-02
1.260000000000000000e+02,1.033075451850891113e+00,5.100826025009155273e-01,3.903405070304870605e-01,3.908062279224395752e-01,1.517554044723510742e+00,1.237761154770851135e-01,2.089138746261596680e+00,1.417695045471191406e+00,1.096415638923645020e+00,2.868500724434852600e-02
1.262000000000000028e+02,1.035321831703186035e+00,5.126539468765258789e-01,4.029878079891204834e-01,3.434702455997467041e-01,1.675517201423645020e+00,1.354933530092239380e-01,1.631569385528564453e+00,1.636967420578002930e+00,1.236423850059509277e+00,3.053553588688373566e-02
1.264000000000000057e+02,1.037020921707153320e+00,5.152939558029174805e-01,4.203779101371765137e-01,3.020205795764923096e-01,1.841736912727355957e+00,1.511348038911819458e-01,1.206442117691040039e+00,1.774209618568420410e+00,1.390302538871765137e+00,3.327349945902824402e-02
1.266000000000000085e+02,1.038158178329467773e+00,5.179568529129028320e-01,4.442572593688964844e-01,2.671729326248168945e-01,2.012249231338500977e+00,1.741705387830734253e-01,8.658268451690673828e-01,1.790436387062072754e+00,1.557729363441467285e+00,3.808943927288055420e-02
1.268000000000000114e+02,1.038703083992004395e+00,5.205280184745788574e-01,4.741171002388000488e-01,2.386133521795272827e-01,2.182488918304443359e+00,2.128635346889495850e-01,6.216506958007812500e-01,1.694925069808959961e+00,1.739342689514160156e+00,4.584337770938873291e-02
1.270000000000000000e+02,1.038670301437377930e+00,5.229515433311462402e-01,5.093148350715637207e-01,2.156096398830413818e-01,2.340392589569091797e+00,2.760029733180999756e-01,4.521791338920593262e-01,1.538614749908447266e+00,1.937032341957092285e+00,5.887138098478317261e-02
1.272000000000000028e+02,1.038089394569396973e+00,5.251829028129577637e-01,5.494462847709655762e-01,1.975000053644180298e-01,2.459713459014892578e+00,3.710338473320007324e-01,3.452243506908416748e-01,1.363459467887878418e+00,2.150712728500366211e+00,7.751934230327606201e-02
1.274000000000000057e+02,1.037000060081481934e+00,5.271838307380676270e-01,5.934950709342956543e-01,1.829160898923873901e-01,2.509095668792724609e+00,5.063207745552062988e-01,2.670662403106689453e-01,1.195657849311828613e+00,2.373913288116455078e+00,1.104044169187545776e-01
1.276000000000000085e+02,1.035450935363769531e+00,5.289229154586791992e-01,6.419219970703125000e-01,1.713586747646331787e-01,2.453161001205444336e+00,6.839779615402221680e-01,2.120231837034225464e-01,1.038530945777893066e+00,2.596097946166992188e+00,1.688243299722671509e-01
1.278000000000000114e+02,1.033498167991638184e+00,5.303759574890136719e-01,6.975313425064086914e-01,1.630251705646514893e-01,2.270736455917358398e+00,8.911893367767333984e-01,1.753929555416107178e-01,8.943271636962890625e-01,2.795669078826904297e+00,2.623672783374786377e-01
1.280000000000000000e+02,1.031203627586364746e+00,5.315260887145996094e-01,7.619563937187194824e-01,1.583218872547149658e-01,1.973997712135314941e+00,1.117764949798583984e+00,1.544639468193054199e-01,7.640854716300964355e-01,2.935158967971801758e+00,4.017910659313201904e-01
1.282000000000000171e+02,1.028633594512939453e+00,5.323637723922729492e-01,8.363538980484008789e-01,1.563212126493453979e-01,1.626015901565551758e+00,1.307517290115356445e+00,1.439841240644454956e-01,6.520918607711791992e-01,2.965525865554809570e+00,6.000403165817260742e-01
1.284000000000000057e+02,1.025856852531433105e+00,5.328865647315979004e-01,9.214349985122680664e-01,1.562528312206268311e-01,1.288828492164611816e+00,1.430868983268737793e+00,1.423359215259552002e-01,5.568553805351257324e-01,2.840484857559204102e+00,8.576136827468872070e-01
1.285999999999999943e+02,1.022943139076232910e+00,5.330989956855773926e-01,1.015824675559997559e+00,1.579592078924179077e-01,9.934493303298950195e-01,1.488376855850219727e+00,1.471272408962249756e-01,4.768552482128143311e-01,2.508546590805053711e+00,1.167029857635498047e+00
1.288000000000000114e+02,1.019961714744567871e+00,5.330119132995605469e-01,1.119932651519775391e+00,1.613220274448394775e-01,7.686012983322143555e-01,1.458074450492858887e+00,1.553829312324523926e-01,4.097692072391510010e-01,2.051054000854492188e+00,1.471110939979553223e+00
1.290000000000000000e+02,1.016979932785034180e+00,5.326421856880187988e-01,1.232974767684936523e+00,1.668147444725036621e-01,6.033469438552856445e-01,1.364485502243041992e+00,1.648432910442352295e-01,3.522329926490783691e-01,1.585224390029907227e+00,1.683389782905578613e+00
1.292000000000000171e+02,1.014061570167541504e+00,5.320117473602294922e-01,1.352996706962585449e+00,1.757280677556991577e-01,4.942339062690734863e-01,1.232029199600219727e+00,1.763078272342681885e-01,3.031263947486877441e-01,1.158938884735107422e+00,1.810997009277343750e+00
1.294000000000000057e+02,1.011266112327575684e+00,5.311471223831176758e-01,1.479035377502441406e+00,1.885264962911605835e-01,4.172288179397583008e-01,1.097368836402893066e+00,1.922582685947418213e-01,2.601362764835357666e-01,8.275259733200073242e-01,1.807548999786376953e+00
1.295999999999999943e+02,1.008647322654724121e+00,5.300785303115844727e-01,1.610156655311584473e+00,2.056312412023544312e-01,3.602979183197021484e-01,9.695255160331726074e-01,2.113160938024520874e-01,2.212498784065246582e-01,5.897924900054931641e-01,1.699213981628417969e+00
1.298000000000000114e+02,1.006252408027648926e+00,5.288389921188354492e-01,1.745310068130493164e+00,2.270844131708145142e-01,3.203851580619812012e-01,8.507165312767028809e-01,2.332519888877868652e-01,1.860463619232177734e-01,4.274991154670715332e-01,1.534435749053955078e+00
1.300000000000000000e+02,1.004121661186218262e+00,5.274636149406433105e-01,1.877933859825134277e+00,2.566773891448974609e-01,2.942820787429809570e-01,7.425859570503234863e-01,2.580257356166839600e-01,1.544279307126998901e-01,3.250658214092254639e-01,1.356323003768920898e+00
1.302000000000000171e+02,1.002287507057189941e+00,5.259886384010314941e-01,1.998338222503662109e+00,3.006909787654876709e-01,2.800788283348083496e-01,6.454147696495056152e-01,2.874462306499481201e-01,1.273438930511474609e-01,2.492402195930480957e-01,1.187265276908874512e+00
1.304000000000000057e+02,1.000774502754211426e+00,5.244506001472473145e-01,2.090189933776855469e+00,3.672626912593841553e-01,2.747316956520080566e-01,5.609334707260131836e-01,3.216582536697387695e-01,1.052319034934043884e-01,1.961309015750885010e-01,1.029464721679687500e+00
1.305999999999999943e+02,9.995990395545959473e-01,5.228856205940246582e-01,2.138779640197753906e+00,4.576302170753479004e-01,2.759675383567810059e-01,4.892752766609191895e-01,3.604550659656524658e-01,8.769335597753524780e-02,1.613748967647552490e-01,8.848414421081542969e-01
1.308000000000000114e+02,9.987694621086120605e-01,5.213285684585571289e-01,2.119716167449951172e+00,5.742042064666748047e-01,2.809927761554718018e-01,4.281240999698638916e-01,4.034535884857177734e-01,7.347891479730606079e-02,1.416132748126983643e-01,7.551732063293457031e-01
1.310000000000000000e+02,9.982863068580627441e-01,5.198124051094055176e-01,2.020881175994873047e+00,7.108694911003112793e-01,2.881844341754913330e-01,3.740314841270446777e-01,4.533319771289825439e-01,6.219688802957534790e-02,1.322076618671417236e-01,6.436555981636047363e-01
1.312000000000000171e+02,9.981427192687988281e-01,5.183675885200500488e-01,1.856942653656005859e+00,8.610700368881225586e-01,3.006704449653625488e-01,3.265107870101928711e-01,5.094850659370422363e-01,5.303122103214263916e-02,1.315642744302749634e-01,5.488973855972290039e-01
1.314000000000000057e+02,9.983248710632324219e-01,5.170214772224426270e-01,1.629392147064208984e+00,1.017821550369262695e+00,3.175922036170959473e-01,2.845926284790039062e-01,5.744480490684509277e-01,4.608254507184028625e-02,1.369908750057220459e-01,4.695277810096740723e-01
1.315999999999999943e+02,9.988125562667846680e-01,5.157980322837829590e-01,1.375405788421630859e+00,1.134824514389038086e+00,3.382476866245269775e-01,2.474569678306579590e-01,6.494842767715454102e-01,4.155816137790679932e-02,1.456930041313171387e-01,4.028916358947753906e-01
1.318000000000000114e+02,9.995802044868469238e-01,5.147173404693603516e-01,1.136441826820373535e+00,1.203955411911010742e+00,3.637667596340179443e-01,2.153127044439315796e-01,7.366046905517578125e-01,3.839501738548278809e-02,1.554237604141235352e-01,3.456211090087890625e-01
1.320000000000000000e+02,1.000597357749938965e+00,5.137954950332641602e-01,9.328067898750305176e-01,1.223924636840820312e+00,3.943341970443725586e-01,1.884899139404296875e-01,8.349444270133972168e-01,3.661412373185157776e-02,1.672339588403701782e-01,2.968989908695220947e-01
1.322000000000000171e+02,1.001829743385314941e+00,5.130442976951599121e-01,7.670451998710632324e-01,1.199535369873046875e+00,4.297501742839813232e-01,1.667003929615020752e-01,9.459149241447448730e-01,3.565376251935958862e-02,1.833273619413375854e-01,2.540899217128753662e-01
1.324000000000000057e+02,1.003240346908569336e+00,5.124713778495788574e-01,6.452124118804931641e-01,1.129206895828247070e+00,4.697424769401550293e-01,1.492915749549865723e-01,1.069403171539306641e+00,3.575489297509193420e-02,2.024866193532943726e-01,2.152581512928009033e-01
1.325999999999999943e+02,1.004789948463439941e+00,5.120800733566284180e-01,5.646454691886901855e-01,1.029532432556152344e+00,5.139621496200561523e-01,1.351237595081329346e-01,1.205621719360351562e+00,3.736618906259536743e-02,2.245208323001861572e-01,1.801000386476516724e-01
1.328000000000000114e+02,1.006438493728637695e+00,5.118697285652160645e-01,5.024681687355041504e-01,9.296643733978271484e-01,5.632094144821166992e-01,1.230103522539138794e-01,1.355476856231689453e+00,4.008130356669425964e-02,2.493346035480499268e-01,1.484965831041336060e-01
1.330000000000000000e+02,1.008145809173583984e+00,5.118358731269836426e-01,4.555965065956115723e-01,8.341841101646423340e-01,6.193450689315795898e-01,1.129082068800926208e-01,1.519052982330322266e+00,4.462519288063049316e-02,2.787278592586517334e-01,1.214005798101425171e-01
1.332000000000000171e+02,1.009872317314147949e+00,5.119704008102416992e-01,4.222069978713989258e-01,7.446254491806030273e-01,6.851440072059631348e-01,1.063485369086265564e-01,1.696483612060546875e+00,5.154847353696823120e-02,3.129118680953979492e-01,9.927588701248168945e-02
1.334000000000000057e+02,1.011579990386962891e+00,5.122621059417724609e-01,3.994433879852294922e-01,6.627152562141418457e-01,7.625994086265563965e-01,1.032012477517127991e-01,1.890083551406860352e+00,6.342718750238418579e-02,3.516809046268463135e-01,8.172801136970520020e-02
1.335999999999999943e+02,1.013233184814453125e+00,5.126968622207641602e-01,3.858896493911743164e-01,5.887439846992492676e-01,8.524741530418395996e-01,1.020234078168869019e-01,2.099905490875244141e+00,8.072780072689056396e-02,3.946506679058074951e-01,6.750348955392837524e-02
1.338000000000000114e+02,1.014799237251281738e+00,5.132582187652587891e-01,3.804933130741119385e-01,5.217699408531188965e-01,9.521104097366333008e-01,1.023648083209991455e-01,2.320323705673217773e+00,1.092170178890228271e-01,4.445456266403198242e-01,5.621554702520370483e-02
1.340000000000000000e+02,1.016248941421508789e+00,5.139278173446655273e-01,3.811223804950714111e-01,4.607349634170532227e-01,1.062313795089721680e+00,1.037828102707862854e-01,2.540554761886596680e+00,1.625589579343795776e-01,5.009451508522033691e-01,4.719967395067214966e-02
1.342000000000000171e+02,1.017557024955749512e+00,5.146859884262084961e-01,3.867262005805969238e-01,4.048307538032531738e-01,1.184261441230773926e+00,1.065579801797866821e-01,2.742752075195312500e+00,2.485720962285995483e-01,5.661516189575195312e-01,4.039779305458068848e-02
1.344000000000000057e+02,1.018702507019042969e+00,5.155119895935058594e-01,3.979706168174743652e-01,3.557536303997039795e-01,1.318510651588439941e+00,1.112931668758392334e-01,2.892594337463378906e+00,3.777785003185272217e-01,6.415422558784484863e-01,3.595142439007759094e-02
1.345999999999999943e+02,1.019668936729431152e+00,5.163848400115966797e-01,4.141000211238861084e-01,3.127395510673522949e-01,1.463996648788452148e+00,1.186797395348548889e-01,2.941544532775878906e+00,5.638122558593750000e-01,7.286830544471740723e-01,3.264337405562400818e-02
1.348000000000000114e+02,1.020444631576538086e+00,5.172834396362304688e-01,4.361187815666198730e-01,2.759385108947753906e-01,1.619574666023254395e+00,1.289550513029098511e-01,2.844482898712158203e+00,8.091595768928527832e-01,8.270967602729797363e-01,3.070605359971523285e-02
1.350000000000000000e+02,1.021022319793701172e+00,5.181872844696044922e-01,4.644031226634979248e-01,2.457315623760223389e-01,1.783751010894775391e+00,1.429698914289474487e-01,2.543403387069702148e+00,1.107179164886474609e+00,9.380125403404235840e-01,2.960044890642166138e-02
1.352000000000000171e+02,1.021399617195129395e+00,5.190767049789428711e-01,4.981313645839691162e-01,2.212150245904922485e-01,1.953917980194091797e+00,1.624321341514587402e-01,2.105430603027343750e+00,1.418308496475219727e+00,1.061322450637817383e+00,2.956477552652359009e-02
1.354000000000000057e+02,1.021578311920166016e+00,5.199334025382995605e-01,5.369374155998229980e-01,2.019242197275161743e-01,2.126692533493041992e+00,1.935900598764419556e-01,1.644623398780822754e+00,1.640939831733703613e+00,1.197606921195983887e+00,3.098618425428867340e-02
1.355999999999999943e+02,1.021564483642578125e+00,5.207406282424926758e-01,5.800368189811706543e-01,1.863476634025573730e-01,2.293770313262939453e+00,2.463503926992416382e-01,1.215530395507812500e+00,1.781159162521362305e+00,1.347560524940490723e+00,3.349843621253967285e-02
1.358000000000000114e+02,1.021368026733398438e+00,5.214835405349731445e-01,6.267533898353576660e-01,1.739221066236495972e-01,2.432318210601806641e+00,3.292979598045349121e-01,8.708283305168151855e-01,1.799865484237670898e+00,1.511306762695312500e+00,3.772763535380363464e-02
1.360000000000000000e+02,1.021002292633056641e+00,5.221494436264038086e-01,6.798831224441528320e-01,1.645812839269638062e-01,2.514529228210449219e+00,4.485899806022644043e-01,6.238688826560974121e-01,1.704958677291870117e+00,1.688671231269836426e+00,4.436387494206428528e-02
1.362000000000000171e+02,1.020483493804931641e+00,5.227279067039489746e-01,7.417913079261779785e-01,1.587900966405868530e-01,2.503542900085449219e+00,6.121087670326232910e-01,4.521737694740295410e-01,1.548454999923706055e+00,1.882035613059997559e+00,5.598383024334907532e-02
1.364000000000000057e+02,1.019830465316772461e+00,5.232108831405639648e-01,8.129966855049133301e-01,1.561936885118484497e-01,2.365869283676147461e+00,8.152877688407897949e-01,3.437267541885375977e-01,1.372430682182312012e+00,2.091407537460327148e+00,7.298480719327926636e-02
1.365999999999999943e+02,1.019063830375671387e+00,5.235927700996398926e-01,8.955117464065551758e-01,1.556189805269241333e-01,2.103242158889770508e+00,1.038605332374572754e+00,2.647590339183807373e-01,1.203499317169189453e+00,2.312938451766967773e+00,9.985645115375518799e-02
1.368000000000000114e+02,1.018205642700195312e+00,5.238704681396484375e-01,9.873520135879516602e-01,1.568449139595031738e-01,1.755526542663574219e+00,1.253483533859252930e+00,2.091197222471237183e-01,1.045264363288879395e+00,2.536687850952148438e+00,1.508301049470901489e-01
1.370000000000000000e+02,1.017278909683227539e+00,5.240431427955627441e-01,1.088601589202880859e+00,1.598412543535232544e-01,1.408740639686584473e+00,1.401008129119873047e+00,1.720363348722457886e-01,9.000246524810791016e-01,2.745684146881103516e+00,2.332763671875000000e-01
1.372000000000000171e+02,1.016306877136230469e+00,5.241124033927917480e-01,1.199258327484130859e+00,1.645487248897552490e-01,1.093637466430664062e+00,1.484838485717773438e+00,1.507903039455413818e-01,7.687339186668395996e-01,2.906501054763793945e+00,3.585759997367858887e-01
1.374000000000000057e+02,1.015312671661376953e+00,5.240818858146667480e-01,1.317504525184631348e+00,1.723863333463668823e-01,8.375282287597656250e-01,1.488945841789245605e+00,1.400709152221679688e-01,6.557515859603881836e-01,2.970857143402099609e+00,5.402306318283081055e-01
1.375999999999999943e+02,1.014318585395812988e+00,5.239571928977966309e-01,1.442017674446105957e+00,1.839893609285354614e-01,6.504122614860534668e-01,1.412777543067932129e+00,1.382656395435333252e-01,5.596638321876525879e-01,2.892380475997924805e+00,7.831199765205383301e-01
1.378000000000000114e+02,1.013345956802368164e+00,5.237457156181335449e-01,1.571925878524780273e+00,1.997780799865722656e-01,5.213723182678222656e-01,1.288617014884948730e+00,1.429875642061233521e-01,4.789242446422576904e-01,2.608408451080322266e+00,1.083253860473632812e+00
1.380000000000000000e+02,1.012414693832397461e+00,5.234563350677490234e-01,1.706193566322326660e+00,2.199822962284088135e-01,4.363621771335601807e-01,1.150403857231140137e+00,1.512276232242584229e-01,4.112523198127746582e-01,2.170861721038818359e+00,1.407858371734619141e+00
1.382000000000000171e+02,1.011542558670043945e+00,5.230990648269653320e-01,1.839928746223449707e+00,2.470969706773757935e-01,3.724485635757446289e-01,1.018400311470031738e+00,1.607442796230316162e-01,3.532694578170776367e-01,1.700951933860778809e+00,1.643634080886840820e+00
1.384000000000000057e+02,1.010745286941528320e+00,5.226849913597106934e-01,1.966328501701354980e+00,2.859128415584564209e-01,3.271340727806091309e-01,8.946803808212280273e-01,1.720021367073059082e-01,3.038232624530792236e-01,1.258792638778686523e+00,1.796176791191101074e+00
1.385999999999999943e+02,1.010036230087280273e+00,5.222257971763610840e-01,2.067554473876953125e+00,3.454593420028686523e-01,2.964455485343933105e-01,7.816248536109924316e-01,1.877930015325546265e-01,2.606196701526641846e-01,8.976404070854187012e-01,1.828344821929931641e+00
1.388000000000000114e+02,1.009426236152648926e+00,5.217335820198059082e-01,2.130457878112792969e+00,4.291928708553314209e-01,2.784209847450256348e-01,6.796156764030456543e-01,2.066940367221832275e-01,2.215102761983871460e-01,6.394346952438354492e-01,1.738703608512878418e+00
1.390000000000000000e+02,1.008923411369323730e+00,5.212205052375793457e-01,2.132831335067749023e+00,5.384184122085571289e-01,2.705269753932952881e-01,5.896703600883483887e-01,2.284789979457855225e-01,1.860833168029785156e-01,4.583232402801513672e-01,1.583787679672241211e+00
1.392000000000000171e+02,1.008533239364624023e+00,5.206986665725708008e-01,2.053500652313232422e+00,6.706010699272155762e-01,2.697097361087799072e-01,5.132204890251159668e-01,2.530129849910736084e-01,1.541984081268310547e-01,3.435464501380920410e-01,1.405474305152893066e+00
1.394000000000000057e+02,1.008258342742919922e+00,5.201796293258666992e-01,1.909836888313293457e+00,8.154120445251464844e-01,2.738512158393859863e-01,4.483843743801116943e-01,2.820997834205627441e-01,1.267737448215484619e-01,2.611747086048126221e-01,1.232920408248901367e+00
1.395999999999999943e+02,1.008098959922790527e+00,5.196743607521057129e-01,1.700322866439819336e+00,9.747336506843566895e-01,2.802229821681976318e-01,3.919057250022888184e-01,3.159882724285125732e-01,1.043324768543243408e-01,2.029744982719421387e-01,1.070992946624755859e+00
1.398000000000000114e+02,1.008052825927734375e+00,5.191930532455444336e-01,1.445662021636962891e+00,1.105465769767761230e+00,2.908630669116973877e-01,3.420944809913635254e-01,3.544922769069671631e-01,8.656670898199081421e-02,1.638438254594802856e-01,9.222482442855834961e-01
1.400000000000000000e+02,1.008115172386169434e+00,5.187447667121887207e-01,1.200452327728271484e+00,1.186437845230102539e+00,3.062470257282257080e-01,2.982319593429565430e-01,3.971996605396270752e-01,7.212681323289871216e-02,1.411174684762954712e-01,7.873733043670654297e-01
1.402000000000000171e+02,1.008279323577880859e+00,5.183374881744384766e-01,9.866854548454284668e-01,1.220433950424194336e+00,3.256216347217559814e-01,2.594535946846008301e-01,4.465894103050231934e-01,6.065472215414047241e-02,1.293132007122039795e-01,6.710035204887390137e-01
1.404000000000000057e+02,1.008536577224731445e+00,5.179779529571533203e-01,8.108777999877929688e-01,1.208468317985534668e+00,3.491583764553070068e-01,2.253945320844650269e-01,5.022637248039245605e-01,5.139985680580139160e-02,1.266817599534988403e-01,5.717641711235046387e-01
1.405999999999999943e+02,1.008876919746398926e+00,5.176714062690734863e-01,6.769238710403442383e-01,1.150199532508850098e+00,3.776894807815551758e-01,1.964805126190185547e-01,5.667095184326171875e-01,4.435428977012634277e-02,1.309842765331268311e-01,4.882280230522155762e-01
1.408000000000000114e+02,1.009288907051086426e+00,5.174218416213989258e-01,5.851686000823974609e-01,1.057916879653930664e+00,4.111440777778625488e-01,1.727096736431121826e-01,6.411147713661193848e-01,3.972823917865753174e-02,1.390497386455535889e-01,4.183548092842102051e-01
1.410000000000000000e+02,1.009760022163391113e+00,5.172317028045654297e-01,5.184059739112854004e-01,9.571775197982788086e-01,4.493320584297180176e-01,1.538062989711761475e-01,7.275050878524780273e-01,3.639600425958633423e-02,1.486933678388595581e-01,3.587120473384857178e-01
1.412000000000000171e+02,1.010277390480041504e+00,5.171021819114685059e-01,4.674159884452819824e-01,8.603313565254211426e-01,4.918104112148284912e-01,1.383455246686935425e-01,8.250766992568969727e-01,3.450602293014526367e-02,1.597340255975723267e-01,3.078864812850952148e-01
1.414000000000000057e+02,1.010827541351318359e+00,5.170329809188842773e-01,4.305009245872497559e-01,7.689666748046875000e-01,5.389190912246704102e-01,1.255327761173248291e-01,9.352031946182250977e-01,3.342828527092933655e-02,1.747901439666748047e-01,2.636152207851409912e-01
1.415999999999999943e+02,1.011397004127502441e+00,5.170225501060485840e-01,4.049004018306732178e-01,6.848828792572021484e-01,5.915598869323730469e-01,1.145682260394096375e-01,1.057762503623962402e+00,3.340304642915725708e-02,1.931317448616027832e-01,2.237125337123870850e-01
1.418000000000000114e+02,1.011972665786743164e+00,5.170682668685913086e-01,3.889001607894897461e-01,6.086776852607727051e-01,6.531999707221984863e-01,1.062695458531379700e-01,1.193127632141113281e+00,3.483433648943901062e-02,2.143881469964981079e-01,1.875252574682235718e-01
1.420000000000000000e+02,1.012541890144348145e+00,5.171663165092468262e-01,3.812972903251647949e-01,5.399123430252075195e-01,7.252002954483032227e-01,1.020897030830383301e-01,1.342078566551208496e+00,3.742974996566772461e-02,2.384233772754669189e-01,1.549119651317596436e-01
1.422000000000000171e+02,1.013092756271362305e+00,5.173119902610778809e-01,3.806522190570831299e-01,4.773581624031066895e-01,8.105534911155700684e-01,1.001920849084854126e-01,1.504801750183105469e+00,4.171451181173324585e-02,2.665013968944549561e-01,1.264869421720504761e-01
1.424000000000000057e+02,1.013614416122436523e+00,5.174997448921203613e-01,3.847153186798095703e-01,4.201949238777160645e-01,9.062358140945434570e-01,9.988144040107727051e-02,1.681279063224792480e+00,4.835455864667892456e-02,2.993088662624359131e-01,1.029410511255264282e-01
1.425999999999999943e+02,1.014097094535827637e+00,5.177235007286071777e-01,3.944565057754516602e-01,3.692518174648284912e-01,1.012104630470275879e+00,1.007465645670890808e-01,1.873738288879394531e+00,5.978277698159217834e-02,3.367962539196014404e-01,8.424360305070877075e-02
1.428000000000000114e+02,1.014532446861267090e+00,5.179767012596130371e-01,4.092350602149963379e-01,3.245611786842346191e-01,1.129263877868652344e+00,1.028527766466140747e-01,2.082431554794311523e+00,7.657775282859802246e-02,3.785448968410491943e-01,6.905841082334518433e-02
1.430000000000000000e+02,1.014913558959960938e+00,5.182524323463439941e-01,4.294160604476928711e-01,2.859378755092620850e-01,1.258767724037170410e+00,1.064144968986511230e-01,2.302798032760620117e+00,1.031599417328834534e-01,4.263100922107696533e-01,5.695740878582000732e-02
1.432000000000000171e+02,1.015234827995300293e+00,5.185436606407165527e-01,4.560611248016357422e-01,2.539972066879272461e-01,1.400189638137817383e+00,1.126960366964340210e-01,2.524922609329223633e+00,1.537513285875320435e-01,4.809998273849487305e-01,4.744637012481689453e-02
1.434000000000000057e+02,1.015492439270019531e+00,5.188433527946472168e-01,4.882628619670867920e-01,2.278896123170852661e-01,1.552605509757995605e+00,1.213369295001029968e-01,2.732027292251586914e+00,2.357479631900787354e-01,5.437363982200622559e-01,4.005856066942214966e-02
1.435999999999999943e+02,1.015684008598327637e+00,5.191446542739868164e-01,5.256444811820983887e-01,2.071374356746673584e-01,1.714258790016174316e+00,1.334252655506134033e-01,2.891220331192016602e+00,3.602177202701568604e-01,6.160536408424377441e-01,3.502077236771583557e-02
1.438000000000000114e+02,1.015808820724487305e+00,5.194410681724548340e-01,5.676800012588500977e-01,1.905011981725692749e-01,1.884325623512268066e+00,1.495391428470611572e-01,2.954098939895629883e+00,5.406627655029296875e-01,6.999391317367553711e-01,3.123098984360694885e-02
1.440000000000000000e+02,1.015867352485656738e+00,5.197265148162841797e-01,6.132167577743530273e-01,1.772504746913909912e-01,2.058683872222900391e+00,1.743940711021423340e-01,2.875147104263305664e+00,7.816110849380493164e-01,7.950321435928344727e-01,2.899509668350219727e-02
1.442000000000000171e+02,1.015861749649047852e+00,5.199953913688659668e-01,6.642608642578125000e-01,1.669964492321014404e-01,2.231481552124023438e+00,2.172761857509613037e-01,2.593250751495361328e+00,1.078587889671325684e+00,9.024206995964050293e-01,2.757388725876808167e-02
1.444000000000000057e+02,1.015795350074768066e+00,5.202427506446838379e-01,7.236733436584472656e-01,1.601810604333877563e-01,2.388273954391479492e+00,2.866598367691040039e-01,2.159657716751098633e+00,1.399643182754516602e+00,1.022027015686035156e+00,2.717136032879352570e-02
1.445999999999999943e+02,1.015672564506530762e+00,5.204643607139587402e-01,7.919722199440002441e-01,1.570747345685958862e-01,2.501626968383789062e+00,3.891698420047760010e-01,1.694147467613220215e+00,1.633049726486206055e+00,1.154629707336425781e+00,2.806412428617477417e-02
1.448000000000000114e+02,1.015498876571655273e+00,5.206567645072937012e-01,8.712764382362365723e-01,1.559647917747497559e-01,2.537085056304931641e+00,5.347805619239807129e-01,1.255986690521240234e+00,1.784064650535583496e+00,1.300647616386413574e+00,3.031803481280803680e-02
1.450000000000000000e+02,1.015280485153198242e+00,5.208172798156738281e-01,9.603329300880432129e-01,1.566598117351531982e-01,2.459246873855590820e+00,7.231624722480773926e-01,8.977538347244262695e-01,1.816382527351379395e+00,1.460568785667419434e+00,3.384004905819892883e-02
1.452000000000000171e+02,1.015024304389953613e+00,5.209441184997558594e-01,1.058755636215209961e+00,1.591287106275558472e-01,2.245972633361816406e+00,9.397127628326416016e-01,6.415122747421264648e-01,1.727872014045715332e+00,1.633971691131591797e+00,3.964093700051307678e-02
1.454000000000000057e+02,1.014737725257873535e+00,5.210361480712890625e-01,1.166867256164550781e+00,1.631640046834945679e-01,1.925127387046813965e+00,1.173415422439575195e+00,4.617320895195007324e-01,1.574399471282958984e+00,1.822676658630371094e+00,4.972627386450767517e-02
1.455999999999999943e+02,1.014428377151489258e+00,5.210931897163391113e-01,1.283122777938842773e+00,1.700203418731689453e-01,1.569994449615478516e+00,1.354216337203979492e+00,3.478428423404693604e-01,1.397373914718627930e+00,2.027201890945434570e+00,6.505826115608215332e-02
1.458000000000000114e+02,1.014104127883911133e+00,5.211157798767089844e-01,1.405845046043395996e+00,1.805227845907211304e-01,1.231854438781738281e+00,1.469666242599487305e+00,2.659692764282226562e-01,1.226137280464172363e+00,2.246207475662231445e+00,8.826275169849395752e-02
1.460000000000000000e+02,1.013772606849670410e+00,5.211051106452941895e-01,1.534220337867736816e+00,1.950891911983489990e-01,9.396514296531677246e-01,1.515047311782836914e+00,2.081061303615570068e-01,1.065424680709838867e+00,2.471216917037963867e+00,1.312223523855209351e-01
1.462000000000000171e+02,1.013441205024719238e+00,5.210630893707275391e-01,1.667222261428833008e+00,2.141425907611846924e-01,7.234145402908325195e-01,1.466490983963012695e+00,1.691758632659912109e-01,9.177868366241455078e-01,2.688611745834350586e+00,2.024504542350769043e-01
1.464000000000000057e+02,1.013117074966430664e+00,5.209921598434448242e-01,1.801544785499572754e+00,2.389543056488037109e-01,5.677213668823242188e-01,1.358852863311767578e+00,1.465759724378585815e-01,7.838115096092224121e-01,2.868682384490966797e+00,3.143858313560485840e-01
1.465999999999999943e+02,1.012806773185729980e+00,5.208953022956848145e-01,1.931028366088867188e+00,2.733755111694335938e-01,4.678219556808471680e-01,1.219586014747619629e+00,1.348602920770645142e-01,6.682985424995422363e-01,2.967697381973266602e+00,4.781144261360168457e-01
1.468000000000000114e+02,1.012516260147094727e+00,5.207758545875549316e-01,2.040032625198364258e+00,3.259932696819305420e-01,3.942634165287017822e-01,1.083012461662292480e+00,1.322629153728485107e-01,5.698778033256530762e-01,2.937829971313476562e+00,7.036399841308593750e-01
1.470000000000000000e+02,1.012250781059265137e+00,5.206375122070312500e-01,2.115562438964843750e+00,4.028601646423339844e-01,3.406897485256195068e-01,9.539511799812316895e-01,1.365547180175781250e-01,4.870246946811676025e-01,2.718883991241455078e+00,9.889627695083618164e-01
1.472000000000000171e+02,1.012014865875244141e+00,5.204841494560241699e-01,2.137834548950195312e+00,5.042307972908020020e-01,3.035276830196380615e-01,8.347969651222229004e-01,1.445793956518173218e-01,4.176995158195495605e-01,2.323621988296508789e+00,1.310668945312500000e+00
1.474000000000000057e+02,1.011811971664428711e+00,5.203198790550231934e-01,2.083745479583740234e+00,6.307064890861511230e-01,2.800278961658477783e-01,7.267001867294311523e-01,1.541299521923065186e-01,3.584832251071929932e-01,1.853435158729553223e+00,1.576019763946533203e+00
1.475999999999999943e+02,1.011644840240478516e+00,5.201486945152282715e-01,1.959321856498718262e+00,7.717869877815246582e-01,2.682544589042663574e-01,6.298744082450866699e-01,1.651688963174819946e-01,3.079795539379119873e-01,1.397625207901000977e+00,1.753711581230163574e+00
1.478000000000000114e+02,1.011515378952026367e+00,5.199746489524841309e-01,1.768043160438537598e+00,9.286299943923950195e-01,2.644533216953277588e-01,5.469783544540405273e-01,1.804278641939163208e-01,2.640169262886047363e-01,9.987601041793823242e-01,1.837406396865844727e+00
1.480000000000000000e+02,1.011424422264099121e+00,5.198016166687011719e-01,1.514347553253173828e+00,1.072386980056762695e+00,2.670669555664062500e-01,4.767679572105407715e-01,1.989107131958007812e-01,2.243344336748123169e-01,7.145138978958129883e-01,1.776645541191101074e+00
1.482000000000000171e+02,1.011371850967407227e+00,5.196332335472106934e-01,1.265948891639709473e+00,1.166822671890258789e+00,2.728040218353271484e-01,4.168976843357086182e-01,2.202993780374526978e-01,1.883575767278671265e-01,5.090497732162475586e-01,1.639410972595214844e+00
1.484000000000000057e+02,1.011357069015502930e+00,5.194728970527648926e-01,1.042240619659423828e+00,1.215145230293273926e+00,2.809272408485412598e-01,3.639628291130065918e-01,2.444582134485244751e-01,1.559452563524246216e-01,3.778429031372070312e-01,1.463025808334350586e+00
1.485999999999999943e+02,1.011378407478332520e+00,5.193236470222473145e-01,8.571889996528625488e-01,1.214246630668640137e+00,2.942293882369995117e-01,3.174627721309661865e-01,2.728040218353271484e-01,1.277941763401031494e-01,2.868051826953887939e-01,1.287655711174011230e+00
1.488000000000000114e+02,1.011433601379394531e+00,5.191881060600280762e-01,7.110378742218017578e-01,1.169055223464965820e+00,3.118025064468383789e-01,2.763851881027221680e-01,3.059296011924743652e-01,1.045700460672378540e-01,2.211090028285980225e-01,1.122226595878601074e+00
1.490000000000000000e+02,1.011519908905029297e+00,5.190684795379638672e-01,6.078671813011169434e-01,1.085066437721252441e+00,3.329552710056304932e-01,2.399149835109710693e-01,3.437256515026092529e-01,8.618385344743728638e-02,1.759626418352127075e-01,9.692851901054382324e-01
1.492000000000000171e+02,1.011633753776550293e+00,5.189665555953979492e-01,5.364655852317810059e-01,9.838980436325073242e-01,3.588852584362030029e-01,2.082982361316680908e-01,3.857541084289550781e-01,7.121353596448898315e-02,1.482004374265670776e-01,8.296951055526733398e-01
1.494000000000000057e+02,1.011771440505981445e+00,5.188836455345153809e-01,4.812630116939544678e-01,8.860655426979064941e-01,3.898376524448394775e-01,1.819686740636825562e-01,4.339794516563415527e-01,5.929330736398696899e-02,1.329968720674514771e-01,7.074484825134277344e-01
1.495999999999999943e+02,1.011928796768188477e+00,5.188205838203430176e-01,4.405833482742309570e-01,7.932835817337036133e-01,4.256143867969512939e-01,1.606403738260269165e-01,4.888862967491149902e-01,4.982457309961318970e-02,1.274830102920532227e-01,6.027755737304687500e-01
1.498000000000000114e+02,1.012101531028747559e+00,5.187776684761047363e-01,4.120311737060546875e-01,7.072464823722839355e-01,4.659180343151092529e-01,1.435459256172180176e-01,5.520569682121276855e-01,4.250261560082435608e-02,1.300911456346511841e-01,5.140698552131652832e-01
1.500000000000000000e+02,1.012285113334655762e+00,5.187548995018005371e-01,3.934565186500549316e-01,6.289849281311035156e-01,5.104421973228454590e-01,1.296715289354324341e-01,6.248947978019714355e-01,3.754720836877822876e-02,1.371599435806274414e-01,4.402087628841400146e-01
1.502000000000000171e+02,1.012475013732910156e+00,5.187517404556274414e-01,3.835213780403137207e-01,5.585309267044067383e-01,5.602621436119079590e-01,1.177995279431343079e-01,7.094819545745849609e-01,3.387026861310005188e-02,1.465372443199157715e-01,3.776657581329345703e-01
1.504000000000000057e+02,1.012666940689086914e+00,5.187672376632690430e-01,3.813120424747467041e-01,4.944604635238647461e-01,6.171826124191284180e-01,1.079622581601142883e-01,8.052666783332824707e-01,3.178620338439941406e-02,1.566507220268249512e-01,3.235969841480255127e-01
1.505999999999999943e+02,1.012856721878051758e+00,5.188001394271850586e-01,3.836948275566101074e-01,4.360750019550323486e-01,6.837264299392700195e-01,1.015226170420646667e-01,9.134187102317810059e-01,3.049600124359130859e-02,1.704747974872589111e-01,2.775986790657043457e-01
1.508000000000000114e+02,1.013040304183959961e+00,5.188489556312561035e-01,3.919005990028381348e-01,3.832257986068725586e-01,7.621762156486511230e-01,9.842757135629653931e-02,1.033905625343322754e+00,3.022951446473598480e-02,1.878568232059478760e-01,2.364874035120010376e-01
1.510000000000000000e+02,1.013214111328125000e+00,5.189117789268493652e-01,4.052993655204772949e-01,3.368225395679473877e-01,8.528482913970947266e-01,9.724613279104232788e-02,1.167284131050109863e+00,3.131534159183502197e-02,2.081975489854812622e-01,1.991370618343353271e-01
1.512000000000000171e+02,1.013374805450439453e+00,5.189865827560424805e-01,4.235775172710418701e-01,2.963254749774932861e-01,9.536532759666442871e-01,9.749270230531692505e-02,1.314119815826416016e+00,3.370869159698486328e-02,2.313595861196517944e-01,1.654048264026641846e-01
1.514000000000000057e+02,1.013519763946533203e+00,5.190711021423339844e-01,4.484375119209289551e-01,2.625083625316619873e-01,1.065171957015991211e+00,9.882609546184539795e-02,1.474789142608642578e+00,3.751693665981292725e-02,2.580004036426544189e-01,1.355778425931930542e-01
1.515999999999999943e+02,1.013646602630615234e+00,5.191631317138671875e-01,4.791265428066253662e-01,2.348169386386871338e-01,1.188598871231079102e+00,1.015307083725929260e-01,1.649094581604003906e+00,4.360888525843620300e-02,2.892973423004150391e-01,1.104630157351493835e-01
1.518000000000000114e+02,1.013753414154052734e+00,5.192602872848510742e-01,5.150974988937377930e-01,2.126103937625885010e-01,1.324530601501464844e+00,1.061857491731643677e-01,1.838947057723999023e+00,5.412018671631813049e-02,3.253230452537536621e-01,9.025081247091293335e-02
1.520000000000000000e+02,1.013839006423950195e+00,5.193602442741394043e-01,5.559031367301940918e-01,1.950224339962005615e-01,1.471991658210754395e+00,1.133432686328887939e-01,2.044800281524658203e+00,6.992528587579727173e-02,3.657529950141906738e-01,7.402130961418151855e-02
1.522000000000000171e+02,1.013902544975280762e+00,5.194607377052307129e-01,6.004611253738403320e-01,1.809622645378112793e-01,1.630174040794372559e+00,1.232292279601097107e-01,2.264028072357177734e+00,9.427653998136520386e-02,4.111818075180053711e-01,6.103504076600074768e-02
1.524000000000000057e+02,1.013943791389465332e+00,5.195595622062683105e-01,6.498042345046997070e-01,1.698629111051559448e-01,1.797305703163146973e+00,1.368616670370101929e-01,2.487857103347778320e+00,1.397964358329772949e-01,4.640497565269470215e-01,5.087006092071533203e-02
1.525999999999999943e+02,1.013962984085083008e+00,5.196546912193298340e-01,7.067443132400512695e-01,1.620625108480453491e-01,1.971295952796936035e+00,1.562506407499313354e-01,2.702189207077026367e+00,2.141810804605484009e-01,5.239830613136291504e-01,4.276903346180915833e-02
1.528000000000000114e+02,1.013960838317871094e+00,5.197442770004272461e-01,7.725220322608947754e-01,1.579360067844390869e-01,2.148171186447143555e+00,1.877335309982299805e-01,2.874928236007690430e+00,3.303489387035369873e-01,5.929508209228515625e-01,3.692160919308662415e-02
1.530000000000000000e+02,1.013938426971435547e+00,5.198266506195068359e-01,8.486360907554626465e-01,1.562506109476089478e-01,2.319422245025634766e+00,2.412493228912353516e-01,2.961338758468627930e+00,4.997195005416870117e-01,6.731300354003906250e-01,3.287449479103088379e-02
1.532000000000000171e+02,1.013897180557250977e+00,5.199004411697387695e-01,9.351014494895935059e-01,1.564500778913497925e-01,2.462296962738037109e+00,3.255113959312438965e-01,2.914292573928833008e+00,7.310553789138793945e-01,7.646906375885009766e-01,3.015914186835289001e-02
1.534000000000000057e+02,1.013839006423950195e+00,5.199644565582275391e-01,1.030894041061401367e+00,1.584235131740570068e-01,2.547855615615844727e+00,4.470015466213226318e-01,2.672701835632324219e+00,1.021304249763488770e+00,8.680683374404907227e-01,2.849418483674526215e-02
1.536000000000000227e+02,1.013765931129455566e+00,5.200178027153015137e-01,1.136495709419250488e+00,1.619828492403030396e-01,2.538381338119506836e+00,6.141934394836425781e-01,2.263393640518188477e+00,1.343440294265747070e+00,9.837695956230163574e-01,2.776599116623401642e-02
1.538000000000000114e+02,1.013680338859558105e+00,5.200598835945129395e-01,1.250742197036743164e+00,1.679444462060928345e-01,2.398904800415039062e+00,8.229117989540100098e-01,1.794898509979248047e+00,1.597058892250061035e+00,1.112365484237670898e+00,2.818575873970985413e-02
1.540000000000000000e+02,1.013584613800048828e+00,5.200904011726379395e-01,1.371722936630249023e+00,1.774203926324844360e-01,2.128785848617553711e+00,1.053352236747741699e+00,1.345461249351501465e+00,1.765184879302978516e+00,1.254080533981323242e+00,3.022990562021732330e-02
1.542000000000000171e+02,1.013481378555297852e+00,5.201092362403869629e-01,1.498591899871826172e+00,1.908448487520217896e-01,1.771244049072265625e+00,1.273700237274169922e+00,9.615116119384765625e-01,1.829931139945983887e+00,1.409657597541809082e+00,3.317471593618392944e-02
1.544000000000000057e+02,1.013373136520385742e+00,5.201166272163391113e-01,1.630382299423217773e+00,2.086396664381027222e-01,1.415578007698059082e+00,1.424849152565002441e+00,6.875465512275695801e-01,1.758911490440368652e+00,1.578750967979431152e+00,3.825641795992851257e-02
1.546000000000000227e+02,1.013262510299682617e+00,5.201128721237182617e-01,1.765252590179443359e+00,2.312766760587692261e-01,1.092919588088989258e+00,1.510574579238891602e+00,4.915225207805633545e-01,1.615655660629272461e+00,1.762418508529663086e+00,4.666667431592941284e-02
1.548000000000000114e+02,1.013152003288269043e+00,5.200986862182617188e-01,1.897069334983825684e+00,2.622099220752716064e-01,8.327618241310119629e-01,1.512071847915649414e+00,3.666809797286987305e-01,1.439004540443420410e+00,1.962002992630004883e+00,6.033052876591682434e-02
1.550000000000000000e+02,1.013043999671936035e+00,5.200749039649963379e-01,2.013649225234985352e+00,3.091655969619750977e-01,6.429519653320312500e-01,1.432381510734558105e+00,2.790109515190124512e-01,1.265128135681152344e+00,2.177286863327026367e+00,8.013005554676055908e-02
1.552000000000000171e+02,1.012940645217895508e+00,5.200424790382385254e-01,2.100059986114501953e+00,3.794036805629730225e-01,5.124580264091491699e-01,1.304230451583862305e+00,2.162616252899169922e-01,1.101369619369506836e+00,2.401043415069580078e+00,1.157804280519485474e-01
1.554000000000000057e+02,1.012843847274780273e+00,5.200025439262390137e-01,2.140072584152221680e+00,4.734509885311126709e-01,4.265920519828796387e-01,1.162875294685363770e+00,1.734023988246917725e-01,9.503689408302307129e-01,2.622083902359008789e+00,1.776891648769378662e-01
1.556000000000000227e+02,1.012755513191223145e+00,5.199563503265380859e-01,2.109105587005615234e+00,5.936256647109985352e-01,3.622133731842041016e-01,1.028012871742248535e+00,1.475973129272460938e-01,8.127072453498840332e-01,2.816795825958251953e+00,2.763669490814208984e-01
1.558000000000000114e+02,1.012676954269409180e+00,5.199051499366760254e-01,2.001206398010253906e+00,7.320071458816528320e-01,3.166623413562774658e-01,9.017946720123291016e-01,1.336851567029953003e-01,6.929535865783691406e-01,2.945409536361694336e+00,4.224978685379028320e-01
1.560000000000000000e+02,1.012609481811523438e+00,5.198503136634826660e-01,1.827578783035278320e+00,8.847337961196899414e-01,2.859882116317749023e-01,7.865386009216308594e-01,1.292511522769927979e-01,5.905953645706176758e-01,2.959450960159301758e+00,6.283072233200073242e-01
1.562000000000000171e+02,1.012553930282592773e+00,5.197932124137878418e-01,1.588780999183654785e+00,1.038186550140380859e+00,2.681845426559448242e-01,6.826180815696716309e-01,1.324854344129562378e-01,5.040549039840698242e-01,2.812373638153076172e+00,8.923851251602172852e-01
1.564000000000000057e+02,1.012510895729064941e+00,5.197351574897766113e-01,1.336443424224853516e+00,1.147244811058044434e+00,2.603788375854492188e-01,5.914730429649353027e-01,1.399081945419311523e-01,4.318735301494598389e-01,2.463283777236938477e+00,1.205706954002380371e+00
1.566000000000000227e+02,1.012480735778808594e+00,5.196774601936340332e-01,1.102203965187072754e+00,1.209888219833374023e+00,2.597382962703704834e-01,5.140172243118286133e-01,1.493496298789978027e-01,3.705624639987945557e-01,2.000102043151855469e+00,1.500323295593261719e+00
1.568000000000000114e+02,1.012463450431823730e+00,5.196213126182556152e-01,9.048534035682678223e-01,1.222301721572875977e+00,2.640644609928131104e-01,4.484260976314544678e-01,1.598209887742996216e-01,3.179180324077606201e-01,1.535365462303161621e+00,1.702624797821044922e+00
1.570000000000000000e+02,1.012458682060241699e+00,5.195679068565368652e-01,7.457976341247558594e-01,1.190376400947570801e+00,2.706317007541656494e-01,3.916023075580596924e-01,1.741696447134017944e-01,2.726641893386840820e-01,1.115564346313476562e+00,1.819392561912536621e+00
1.572000000000000171e+02,1.012465953826904297e+00,5.195181965827941895e-01,6.306443810462951660e-01,1.114645004272460938e+00,2.811351120471954346e-01,3.416228294372558594e-01,1.919539272785186768e-01,2.320754975080490112e-01,7.967441082000732422e-01,1.800293803215026855e+00
1.574000000000000057e+02,1.012484550476074219e+00,5.194730162620544434e-01,5.545238852500915527e-01,1.013161420822143555e+00,2.963660955429077148e-01,2.975809872150421143e-01,2.126775532960891724e-01,1.952274888753890991e-01,5.676300525665283203e-01,1.683862566947937012e+00
1.576000000000000227e+02,1.012513518333435059e+00,5.194332003593444824e-01,4.948497116565704346e-01,9.140219688415527344e-01,3.155759274959564209e-01,2.586141526699066162e-01,2.362037748098373413e-01,1.619779914617538452e-01,4.138414263725280762e-01,1.515647053718566895e+00
1.578000000000000114e+02,1.012551665306091309e+00,5.193993449211120605e-01,4.502004683017730713e-01,8.195083737373352051e-01,3.385606706142425537e-01,2.241288870573043823e-01,2.634682655334472656e-01,1.327641904354095459e-01,3.145131766796112061e-01,1.338170289993286133e+00
1.580000000000000000e+02,1.012597680091857910e+00,5.193718075752258301e-01,4.185473024845123291e-01,7.312121987342834473e-01,3.664948642253875732e-01,1.946827173233032227e-01,2.954345047473907471e-01,1.083413064479827881e-01,2.413999885320663452e-01,1.170027613639831543e+00
1.582000000000000171e+02,1.012650251388549805e+00,5.193508863449096680e-01,3.972873985767364502e-01,6.506103277206420898e-01,3.993661999702453613e-01,1.704026609659194946e-01,3.321081995964050293e-01,8.879737555980682373e-02,1.904256939888000488e-01,1.013479709625244141e+00
1.584000000000000057e+02,1.012707948684692383e+00,5.193367004394531250e-01,3.850156664848327637e-01,5.779589414596557617e-01,4.369831979274749756e-01,1.510112434625625610e-01,3.731232583522796631e-01,7.302869856357574463e-02,1.575495898723602295e-01,8.701614737510681152e-01
1.586000000000000227e+02,1.012769222259521484e+00,5.193291902542114258e-01,3.807703852653503418e-01,5.120230913162231445e-01,4.789342582225799561e-01,1.352248638868331909e-01,4.195753037929534912e-01,6.043256074190139771e-02,1.390117257833480835e-01,7.424498796463012695e-01
1.588000000000000114e+02,1.012832641601562500e+00,5.193282365798950195e-01,3.820584118366241455e-01,4.518464505672454834e-01,5.255638360977172852e-01,1.223007515072822571e-01,4.732137918472290039e-01,5.054441094398498535e-02,1.306530386209487915e-01,6.327353119850158691e-01
1.590000000000000000e+02,1.012896656990051270e+00,5.193334817886352539e-01,3.887280523777008057e-01,3.970907032489776611e-01,5.776348114013671875e-01,1.112118288874626160e-01,5.343284010887145996e-01,4.272681474685668945e-02,1.308872848749160767e-01,5.395730137825012207e-01
1.592000000000000171e+02,1.012959957122802734e+00,5.193445682525634766e-01,4.007468521595001221e-01,3.489746451377868652e-01,6.381031274795532227e-01,1.023117676377296448e-01,6.046158671379089355e-01,3.718770295381546021e-02,1.368075758218765259e-01,4.617193937301635742e-01
1.594000000000000057e+02,1.013021111488342285e+00,5.193608999252319336e-01,4.175721406936645508e-01,3.068240880966186523e-01,7.087048292160034180e-01,9.740291535854339600e-02,6.863960623741149902e-01,3.326132521033287048e-02,1.457185745239257812e-01,3.961889445781707764e-01
1.596000000000000227e+02,1.013079047203063965e+00,5.193818807601928711e-01,4.406181573867797852e-01,2.711014747619628906e-01,7.925010323524475098e-01,9.513804316520690918e-02,7.794913053512573242e-01,3.078223206102848053e-02,1.555189788341522217e-01,3.397133946418762207e-01
1.598000000000000114e+02,1.013132572174072266e+00,5.194069147109985352e-01,4.697723984718322754e-01,2.418040633201599121e-01,8.874230384826660156e-01,9.450013190507888794e-02,8.846050500869750977e-01,2.925442345440387726e-02,1.679036170244216919e-01,2.917574346065521240e-01
1.600000000000000000e+02,1.013180851936340332e+00,5.194351673126220703e-01,5.043120384216308594e-01,2.181227654218673706e-01,9.925596117973327637e-01,9.505521506071090698e-02,1.002047896385192871e+00,2.869488671422004700e-02,1.843352466821670532e-01,2.493942081928253174e-01
1.602000000000000171e+02,1.013223052024841309e+00,5.194659233093261719e-01,5.438695549964904785e-01,1.995697617530822754e-01,1.108915686607360840e+00,9.680550545454025269e-02,1.132382869720458984e+00,2.935791388154029846e-02,2.038038074970245361e-01,2.109487652778625488e-01
1.604000000000000057e+02,1.013258576393127441e+00,5.194983482360839844e-01,5.874854922294616699e-01,1.845376044511795044e-01,1.237612128257751465e+00,9.999410063028335571e-02,1.275963068008422852e+00,3.155248612165451050e-02,2.261333614587783813e-01,1.761625409126281738e-01
1.606000000000000227e+02,1.013286948204040527e+00,5.195317268371582031e-01,6.351331472396850586e-01,1.725881695747375488e-01,1.378904104232788086e+00,1.055787429213523865e-01,1.433387875556945801e+00,3.481393679976463318e-02,2.514233291149139404e-01,1.450216174125671387e-01
1.608000000000000114e+02,1.013308048248291016e+00,5.195652246475219727e-01,6.896114945411682129e-01,1.637989878654479980e-01,1.531475305557250977e+00,1.134351342916488647e-01,1.604383707046508789e+00,4.025975614786148071e-02,2.813114225864410400e-01,1.184408962726593018e-01
1.610000000000000000e+02,1.013321638107299805e+00,5.195981860160827637e-01,7.528876066207885742e-01,1.586030423641204834e-01,1.694359898567199707e+00,1.243704259395599365e-01,1.790350556373596191e+00,4.947827011346817017e-02,3.159741461277008057e-01,9.681360423564910889e-02
1.612000000000000171e+02,1.013327956199645996e+00,5.196298956871032715e-01,8.258273601531982422e-01,1.563328802585601807e-01,1.866181254386901855e+00,1.392384618520736694e-01,1.992232084274291992e+00,6.392103433609008789e-02,3.551748394966125488e-01,7.960860431194305420e-02
1.614000000000000057e+02,1.013327121734619141e+00,5.196597576141357422e-01,9.097344875335693359e-01,1.560354977846145630e-01,2.044061422348022461e+00,1.621134579181671143e-01,2.209240913391113281e+00,8.535048365592956543e-02,3.985731005668640137e-01,6.572376936674118042e-02
1.616000000000000227e+02,1.013319492340087891e+00,5.196871757507324219e-01,1.002967953681945801e+00,1.575294137001037598e-01,2.222179412841796875e+00,2.012543678283691406e-01,2.433377027511596680e+00,1.245358511805534363e-01,4.492290914058685303e-01,5.472384393215179443e-02
1.618000000000000114e+02,1.013305664062500000e+00,5.197117328643798828e-01,1.105767965316772461e+00,1.607283055782318115e-01,2.388823270797729492e+00,2.652658522129058838e-01,2.652004957199096680e+00,1.910540014505386353e-01,5.065227746963500977e-01,4.594158381223678589e-02
1.620000000000000000e+02,1.013286113739013672e+00,5.197330117225646973e-01,1.217753648757934570e+00,1.658410429954528809e-01,2.517083168029785156e+00,3.625028729438781738e-01,2.839184999465942383e+00,2.964233458042144775e-01,5.726804733276367188e-01,3.938319906592369080e-02
1.622000000000000171e+02,1.013261675834655762e+00,5.197507739067077637e-01,1.336956262588500977e+00,1.742719858884811401e-01,2.573891878128051758e+00,5.015987157821655273e-01,2.952127695083618164e+00,4.512775540351867676e-01,6.492832899093627930e-01,3.503909334540367126e-02
1.624000000000000057e+02,1.013233065605163574e+00,5.197647809982299805e-01,1.462285995483398438e+00,1.865337193012237549e-01,2.522167921066284180e+00,6.859785318374633789e-01,2.943392992019653320e+00,6.667481660842895508e-01,7.375768423080444336e-01,3.189666569232940674e-02
1.626000000000000227e+02,1.013201117515563965e+00,5.197748541831970215e-01,1.592836737632751465e+00,2.030469477176666260e-01,2.334671020507812500e+00,9.050022959709167480e-01,2.761841773986816406e+00,9.402672052383422852e-01,8.372412919998168945e-01,3.002457320690155029e-02
1.628000000000000114e+02,1.013166666030883789e+00,5.197810530662536621e-01,1.727564096450805664e+00,2.239409834146499634e-01,2.023856163024902344e+00,1.145004391670227051e+00,2.390258073806762695e+00,1.257077574729919434e+00,9.493573307991027832e-01,2.901108935475349426e-02
1.630000000000000000e+02,1.013130545616149902e+00,5.197834372520446777e-01,1.860659122467041016e+00,2.524201869964599609e-01,1.658526301383972168e+00,1.345532178878784180e+00,1.923283696174621582e+00,1.535069823265075684e+00,1.073989629745483398e+00,2.908014878630638123e-02
1.632000000000000171e+02,1.013093709945678711e+00,5.197821259498596191e-01,1.984028697013854980e+00,2.939554154872894287e-01,1.304404020309448242e+00,1.476689696311950684e+00,1.463865756988525391e+00,1.723582386970520020e+00,1.211642384529113770e+00,3.065407834947109222e-02
1.634000000000000057e+02,1.013056874275207520e+00,5.197773575782775879e-01,2.080159187316894531e+00,3.573584556579589844e-01,9.939512014389038086e-01,1.538383722305297852e+00,1.055031895637512207e+00,1.824703574180603027e+00,1.363064885139465332e+00,3.321660682559013367e-02
1.636000000000000227e+02,1.013020873069763184e+00,5.197693705558776855e-01,2.135256290435791016e+00,4.447449445724487305e-01,7.606557607650756836e-01,1.503641366958618164e+00,7.548507452011108398e-01,1.784351348876953125e+00,1.528162240982055664e+00,3.765428811311721802e-02
1.638000000000000114e+02,1.012986421585083008e+00,5.197585225105285645e-01,2.125904321670532227e+00,5.580253601074218750e-01,5.897426009178161621e-01,1.403537750244140625e+00,5.384427905082702637e-01,1.657634258270263672e+00,1.706953167915344238e+00,4.453747346997261047e-02
1.640000000000000000e+02,1.012954115867614746e+00,5.197451710700988770e-01,2.034839153289794922e+00,6.929153203964233398e-01,4.777643680572509766e-01,1.264292597770690918e+00,3.968805074691772461e-01,1.485401511192321777e+00,1.901949048042297363e+00,5.666944384574890137e-02
1.642000000000000171e+02,1.012924671173095703e+00,5.197297334671020508e-01,1.879461050033569336e+00,8.406087160110473633e-01,3.988299071788787842e-01,1.123396873474121094e+00,3.020224273204803467e-01,1.309512138366699219e+00,2.112947225570678711e+00,7.422208786010742188e-02
1.644000000000000057e+02,1.012898564338684082e+00,5.197126269340515137e-01,1.660743474960327148e+00,9.985426664352416992e-01,3.407641649246215820e-01,9.898494482040405273e-01,2.328617572784423828e-01,1.143234848976135254e+00,2.335222959518432617e+00,1.032274737954139709e-01
1.646000000000000227e+02,1.012876152992248535e+00,5.196943283081054688e-01,1.406527757644653320e+00,1.121609210968017578e+00,3.002134561538696289e-01,8.660140037536621094e-01,1.849730759859085083e-01,9.889681339263916016e-01,2.558671712875366211e+00,1.568123400211334229e-01
1.648000000000000114e+02,1.012857675552368164e+00,5.196752548217773438e-01,1.164674758911132812e+00,1.195759296417236328e+00,2.739879786968231201e-01,7.534362673759460449e-01,1.547692865133285522e-01,8.479530215263366699e-01,2.764536380767822266e+00,2.431896179914474487e-01
1.650000000000000000e+02,1.012843370437622070e+00,5.196558833122253418e-01,9.566891193389892578e-01,1.221908092498779297e+00,2.600895166397094727e-01,6.523841619491577148e-01,1.379846483469009399e-01,7.233812808990478516e-01,2.918494224548339844e+00,3.732504844665527344e-01
1.652000000000000171e+02,1.012833356857299805e+00,5.196366310119628906e-01,7.865188121795654297e-01,1.203117251396179199e+00,2.548307478427886963e-01,5.653871297836303711e-01,1.311062872409820557e-01,6.165739297866821289e-01,2.971334457397460938e+00,5.607943534851074219e-01
1.654000000000000057e+02,1.012827634811401367e+00,5.196179151535034180e-01,6.593652963638305664e-01,1.138182044029235840e+00,2.563433349132537842e-01,4.916127026081085205e-01,1.325542330741882324e-01,5.259700417518615723e-01,2.876867294311523438e+00,8.090152144432067871e-01
1.656000000000000227e+02,1.012826085090637207e+00,5.196000933647155762e-01,5.738705992698669434e-01,1.041842699050903320e+00,2.616583704948425293e-01,4.292255640029907227e-01,1.391187459230422974e-01,4.504609107971191406e-01,2.573830366134643555e+00,1.112206935882568359e+00
1.658000000000000114e+02,1.012828588485717773e+00,5.195835232734680176e-01,5.096778869628906250e-01,9.416394829750061035e-01,2.686165273189544678e-01,3.743102252483367920e-01,1.482833474874496460e-01,3.866886496543884277e-01,2.129807472229003906e+00,1.430370926856994629e+00
1.660000000000000000e+02,1.012834906578063965e+00,5.195685029029846191e-01,4.609912037849426270e-01,8.456006646156311035e-01,2.807378768920898438e-01,3.263397514820098877e-01,1.581380963325500488e-01,3.315030932426452637e-01,1.661063075065612793e+00,1.658100605010986328e+00
1.662000000000000171e+02,1.012844562530517578e+00,5.195552706718444824e-01,4.261071979999542236e-01,7.552451491355895996e-01,2.972776889801025391e-01,2.839667499065399170e-01,1.713824272155761719e-01,2.847177982330322266e-01,1.223969459533691406e+00,1.802216887474060059e+00
1.664000000000000057e+02,1.012857317924499512e+00,5.195440053939819336e-01,4.020874500274658203e-01,6.724208593368530273e-01,3.175403177738189697e-01,2.463729977607727051e-01,1.883462816476821899e-01,2.430580258369445801e-01,8.730435967445373535e-01,1.821884155273437500e+00
1.666000000000000227e+02,1.012872695922851562e+00,5.195348262786865234e-01,3.874458968639373779e-01,5.975024700164794922e-01,3.418394327163696289e-01,2.132387757301330566e-01,2.083098590373992920e-01,2.052511572837829590e-01,6.218808889389038086e-01,1.725608348846435547e+00
1.668000000000000114e+02,1.012890338897705078e+00,5.195278525352478027e-01,3.810668289661407471e-01,5.297626852989196777e-01,3.711158931255340576e-01,1.852523982524871826e-01,2.311109006404876709e-01,1.710789501667022705e-01,4.471761584281921387e-01,1.566897630691528320e+00
1.670000000000000000e+02,1.012909650802612305e+00,5.195231437683105469e-01,3.811266422271728516e-01,4.680714309215545654e-01,4.052717685699462891e-01,1.623503565788269043e-01,2.571917176246643066e-01,1.407124549150466919e-01,3.367179334163665771e-01,1.388572335243225098e+00
1.672000000000000171e+02,1.012930154800415039e+00,5.195206999778747559e-01,3.861215114593505859e-01,4.115747511386871338e-01,4.441055059432983398e-01,1.441977620124816895e-01,2.879195213317871094e-01,1.150019019842147827e-01,2.566346824169158936e-01,1.217172861099243164e+00
1.674000000000000057e+02,1.012951254844665527e+00,5.195204615592956543e-01,3.967109024524688721e-01,3.616844713687896729e-01,4.871630072593688965e-01,1.292954087257385254e-01,3.233949542045593262e-01,9.421487152576446533e-02,2.002174854278564453e-01,1.056630015373229980e+00
1.676000000000000227e+02,1.012972593307495117e+00,5.195222496986389160e-01,4.122516810894012451e-01,3.179397881031036377e-01,5.353110432624816895e-01,1.169108226895332336e-01,3.633291721343994141e-01,7.758922874927520752e-02,1.626247465610504150e-01,9.092749953269958496e-01
1.678000000000000114e+02,1.012993693351745605e+00,5.195260047912597656e-01,4.334715306758880615e-01,2.803351879119873047e-01,5.894041657447814941e-01,1.064207628369331360e-01,4.078607857227325439e-01,6.426642090082168579e-02,1.409936547279357910e-01,7.761326432228088379e-01
1.680000000000000000e+02,1.013014078140258789e+00,5.195314884185791016e-01,4.610534310340881348e-01,2.493828386068344116e-01,6.524642109870910645e-01,9.840361028909683228e-02,4.598419368267059326e-01,5.377138406038284302e-02,1.300349235534667969e-01,6.614288687705993652e-01
1.682000000000000171e+02,1.013033390045166016e+00,5.195385217666625977e-01,4.941278994083404541e-01,2.241823822259902954e-01,7.263450622558593750e-01,9.443204104900360107e-02,5.186297893524169922e-01,4.535590484738349915e-02,1.281085312366485596e-01,5.637375712394714355e-01
1.684000000000000057e+02,1.013051271438598633e+00,5.195469260215759277e-01,5.323241353034973145e-01,2.042635232210159302e-01,8.133965134620666504e-01,9.261488914489746094e-02,5.863822698593139648e-01,3.918238729238510132e-02,1.328094303607940674e-01,4.816442430019378662e-01
1.686000000000000227e+02,1.013067364692687988e+00,5.195564031600952148e-01,5.750035047531127930e-01,1.882794052362442017e-01,9.110936522483825684e-01,9.234887361526489258e-02,6.650050878524780273e-01,3.499540686607360840e-02,1.411036252975463867e-01,4.128917157649993896e-01
1.688000000000000114e+02,1.013081431388854980e+00,5.195666551589965820e-01,6.210891604423522949e-01,1.755019426345825195e-01,1.019259810447692871e+00,9.310956299304962158e-02,7.552067041397094727e-01,3.213339298963546753e-02,1.507846266031265259e-01,3.540720641613006592e-01
1.690000000000000000e+02,1.013093233108520508e+00,5.195775032043457031e-01,6.731323599815368652e-01,1.657482534646987915e-01,1.138999819755554199e+00,9.514018893241882324e-02,8.570325970649719238e-01,3.041692636907100677e-02,1.620284616947174072e-01,3.039844632148742676e-01
1.692000000000000171e+02,1.013102650642395020e+00,5.195886492729187012e-01,7.339302897453308105e-01,1.595072150230407715e-01,1.271385073661804199e+00,9.865580499172210693e-02,9.712924361228942871e-01,2.960017882287502289e-02,1.774494946002960205e-01,2.602315247058868408e-01
1.694000000000000057e+02,1.013109564781188965e+00,5.195998549461364746e-01,8.037236332893371582e-01,1.566666364669799805e-01,1.416122794151306152e+00,1.046363785862922668e-01,1.098296642303466797e+00,2.989537082612514496e-02,1.960706114768981934e-01,2.206927388906478882e-01
1.696000000000000227e+02,1.013114094734191895e+00,5.196108222007751465e-01,8.848284482955932617e-01,1.558577418327331543e-01,1.572339057922363281e+00,1.129391118884086609e-01,1.238322854042053223e+00,3.178681805729866028e-02,2.175930440425872803e-01,1.848552525043487549e-01
1.698000000000000114e+02,1.013116121292114258e+00,5.196213722229003906e-01,9.754197001457214355e-01,1.568486392498016357e-01,1.738660097122192383e+00,1.245398223400115967e-01,1.392190098762512207e+00,3.459253907203674316e-02,2.418812662363052368e-01,1.525780707597732544e-01
1.700000000000000000e+02,1.013115763664245605e+00,5.196313261985778809e-01,1.075400829315185547e+00,1.596138477325439453e-01,1.913910746574401855e+00,1.401669979095458984e-01,1.559673309326171875e+00,3.946328908205032349e-02,2.703936696052551270e-01,1.245803758502006531e-01
1.702000000000000171e+02,1.013113141059875488e+00,5.196404457092285156e-01,1.184906959533691406e+00,1.640274524688720703e-01,2.094824314117431641e+00,1.653789132833480835e-01,1.741340994834899902e+00,4.728886857628822327e-02,3.036679923534393311e-01,1.015169620513916016e-01
1.704000000000000057e+02,1.013108491897583008e+00,5.196486115455627441e-01,1.302237987518310547e+00,1.714363545179367065e-01,2.274223327636718750e+00,2.096986323595046997e-01,1.939197421073913574e+00,6.037894263863563538e-02,3.416073620319366455e-01,8.328550308942794800e-02
1.706000000000000227e+02,1.013101935386657715e+00,5.196557044982910156e-01,1.425919771194458008e+00,1.825573295354843140e-01,2.437301635742187500e+00,2.813789844512939453e-01,2.153025150299072266e+00,7.911185175180435181e-02,3.837641477584838867e-01,6.842165440320968628e-02
1.708000000000000114e+02,1.013093709945678711e+00,5.196616053581237793e-01,1.555105924606323242e+00,1.978093683719635010e-01,2.555814266204833984e+00,3.875142335891723633e-01,2.376084327697753906e+00,1.123752146959304810e-01,4.322425127029418945e-01,5.659266933798789978e-02
1.710000000000000000e+02,1.013084053993225098e+00,5.196662545204162598e-01,1.688760399818420410e+00,2.175242304801940918e-01,2.593203067779541016e+00,5.387037396430969238e-01,2.597489118576049805e+00,1.713705211877822876e-01,4.874334931373596191e-01,4.724365845322608948e-02
1.712000000000000171e+02,1.013073325157165527e+00,5.196695923805236816e-01,1.822693467140197754e+00,2.436294406652450562e-01,2.512779235839843750e+00,7.349625825881958008e-01,2.795628309249877930e+00,2.657339274883270264e-01,5.509937405586242676e-01,4.005310311913490295e-02
1.714000000000000057e+02,1.013061761856079102e+00,5.196716189384460449e-01,1.950404763221740723e+00,2.805151045322418213e-01,2.287414073944091797e+00,9.627996683120727539e-01,2.932444572448730469e+00,4.061949253082275391e-01,6.243320703506469727e-01,3.524776920676231384e-02
1.716000000000000227e+02,1.013049721717834473e+00,5.196723341941833496e-01,2.054964065551757812e+00,3.369922041893005371e-01,1.948942184448242188e+00,1.207043647766113281e+00,2.959283828735351562e+00,6.055018305778503418e-01,7.093584537506103516e-01,3.157556056976318359e-02
1.718000000000000114e+02,1.013037443161010742e+00,5.196718573570251465e-01,2.123346805572509766e+00,4.176590740680694580e-01,1.579475522041320801e+00,1.393394708633422852e+00,2.829943180084228516e+00,8.637113571166992188e-01,8.055526018142700195e-01,2.945526875555515289e-02
1.720000000000000000e+02,1.013025164604187012e+00,5.196701884269714355e-01,2.134439945220947266e+00,5.233584046363830566e-01,1.228852152824401855e+00,1.512510538101196289e+00,2.495531320571899414e+00,1.172915339469909668e+00,9.141719937324523926e-01,2.813181281089782715e-02
1.722000000000000171e+02,1.013013124465942383e+00,5.196675062179565430e-01,2.066234827041625977e+00,6.529349684715270996e-01,9.270530939102172852e-01,1.557256698608398438e+00,2.037386894226074219e+00,1.474111080169677734e+00,1.035013914108276367e+00,2.784930914640426636e-02
1.724000000000000057e+02,1.013001680374145508e+00,5.196638107299804688e-01,1.932584643363952637e+00,7.956860661506652832e-01,7.068452239036560059e-01,1.501126527786254883e+00,1.573193311691284180e+00,1.683681488037109375e+00,1.168849825859069824e+00,2.891518175601959229e-02
1.726000000000000227e+02,1.012990951538085938e+00,5.196593403816223145e-01,1.730890393257141113e+00,9.547956585884094238e-01,5.494053363800048828e-01,1.385442614555358887e+00,1.149567484855651855e+00,1.808606028556823730e+00,1.316186428070068359e+00,3.125150129199028015e-02
1.728000000000000114e+02,1.012981176376342773e+00,5.196541547775268555e-01,1.476340532302856445e+00,1.091417551040649414e+00,4.487463831901550293e-01,1.240222215652465820e+00,8.215745687484741211e-01,1.802162766456604004e+00,1.477420568466186523e+00,3.499815613031387329e-02
1.730000000000000000e+02,1.012972474098205566e+00,5.196484327316284180e-01,1.229493379592895508e+00,1.178417444229125977e+00,3.746604919433593750e-01,1.098569631576538086e+00,5.861817002296447754e-01,1.692573189735412598e+00,1.652161836624145508e+00,4.106587916612625122e-02
1.732000000000000171e+02,1.012965083122253418e+00,5.196422934532165527e-01,1.011148095130920410e+00,1.218776345252990723e+00,3.211183547973632812e-01,9.649648070335388184e-01,4.259803891181945801e-01,1.527585864067077637e+00,1.842423915863037109e+00,5.166146159172058105e-02
1.734000000000000057e+02,1.012959003448486328e+00,5.196359157562255859e-01,8.314645290374755859e-01,1.211470365524291992e+00,2.841984033584594727e-01,8.419960737228393555e-01,3.244570493698120117e-01,1.350031971931457520e+00,2.048561573028564453e+00,6.754783540964126587e-02
1.736000000000000227e+02,1.012954354286193848e+00,5.196294784545898438e-01,6.920163631439208984e-01,1.158975124359130859e+00,2.612844407558441162e-01,7.306125164031982422e-01,2.493303865194320679e-01,1.181599020957946777e+00,2.268440723419189453e+00,9.194286912679672241e-02
1.738000000000000114e+02,1.012951016426086426e+00,5.196231007575988770e-01,5.951385498046875000e-01,1.070322036743164062e+00,2.500460147857666016e-01,6.314734220504760742e-01,1.967526376247406006e-01,1.024454593658447266e+00,2.493167400360107422e+00,1.375220715999603271e-01
1.740000000000000000e+02,1.012949228286743164e+00,5.196168422698974609e-01,5.262894034385681152e-01,9.693337082862854004e-01,2.466861456632614136e-01,5.470280647277832031e-01,1.624320000410079956e-01,8.804611563682556152e-01,2.708765268325805664e+00,2.119479179382324219e-01
1.742000000000000171e+02,1.012948751449584961e+00,5.196109414100646973e-01,4.734103679656982422e-01,8.719949722290039062e-01,2.498451024293899536e-01,4.755420386791229248e-01,1.429638117551803589e-01,7.515082955360412598e-01,2.882905244827270508e+00,3.282700777053833008e-01
1.744000000000000057e+02,1.012949585914611816e+00,5.196054577827453613e-01,4.348122775554656982e-01,7.799507975578308105e-01,2.559584379196166992e-01,4.151906371116638184e-01,1.337948590517044067e-01,6.406598687171936035e-01,2.971057415008544922e+00,4.978939890861511230e-01
1.746000000000000227e+02,1.012951731681823730e+00,5.196004509925842285e-01,4.078943729400634766e-01,6.949551701545715332e-01,2.638216018676757812e-01,3.618460893630981445e-01,1.333300024271011353e-01,5.464831590652465820e-01,2.925522089004516602e+00,7.299182415008544922e-01
1.748000000000000114e+02,1.012954950332641602e+00,5.195960402488708496e-01,3.907488882541656494e-01,6.177973747253417969e-01,2.769656777381896973e-01,3.151720166206359863e-01,1.388587355613708496e-01,4.676391780376434326e-01,2.684545040130615234e+00,1.021337509155273438e+00
1.750000000000000000e+02,1.012959241867065430e+00,5.195922851562500000e-01,3.821098208427429199e-01,5.482556223869323730e-01,2.943925857543945312e-01,2.739357948303222656e-01,1.475850939750671387e-01,4.013984799385070801e-01,2.274090766906738281e+00,1.345374822616577148e+00
1.752000000000000171e+02,1.012964367866516113e+00,5.195892453193664551e-01,3.807814419269561768e-01,4.850300550460815430e-01,3.153133988380432129e-01,2.372155785560607910e-01,1.572982817888259888e-01,3.444268107414245605e-01,1.803020477294921875e+00,1.601228833198547363e+00
1.754000000000000057e+02,1.012970209121704102e+00,5.195869803428649902e-01,3.840741813182830811e-01,4.273225963115692139e-01,3.403626084327697754e-01,2.049036771059036255e-01,1.692824959754943848e-01,2.959516942501068115e-01,1.350911259651184082e+00,1.770947456359863281e+00
1.756000000000000227e+02,1.012976646423339844e+00,5.195854306221008301e-01,3.931230306625366211e-01,3.755200505256652832e-01,3.703930377960205078e-01,1.777797788381576538e-01,1.854901611804962158e-01,2.532946765422821045e-01,9.642455577850341797e-01,1.837033987045288086e+00
1.758000000000000114e+02,1.012983441352844238e+00,5.195846557617187500e-01,4.072794318199157715e-01,3.300572037696838379e-01,4.052661061286926270e-01,1.556893885135650635e-01,2.047601640224456787e-01,2.146164625883102417e-01,6.884347200393676758e-01,1.766165971755981445e+00
1.760000000000000000e+02,1.012990474700927734e+00,5.195845961570739746e-01,4.266273081302642822e-01,2.906112074851989746e-01,4.447337687015533447e-01,1.380869597196578979e-01,2.268992066383361816e-01,1.796056330204010010e-01,4.909740388393402100e-01,1.622572898864746094e+00
1.762000000000000171e+02,1.012997627258300781e+00,5.195851922035217285e-01,4.524618387222290039e-01,2.578195035457611084e-01,4.884135425090789795e-01,1.237178966403007507e-01,2.519050836563110352e-01,1.481934487819671631e-01,3.651692569255828857e-01,1.445237517356872559e+00
1.764000000000000057e+02,1.013004660606384277e+00,5.195864439010620117e-01,4.839734733104705811e-01,2.309907227754592896e-01,5.375077724456787109e-01,1.116917133331298828e-01,2.815113961696624756e-01,1.213161200284957886e-01,2.769739925861358643e-01,1.270528554916381836e+00
1.766000000000000227e+02,1.013011455535888672e+00,5.195882916450500488e-01,5.207114219665527344e-01,2.095762342214584351e-01,5.930106043815612793e-01,1.016139537096023560e-01,3.159018456935882568e-01,9.940273314714431763e-02,2.138270735740661621e-01,1.105975389480590820e+00
1.768000000000000114e+02,1.013017892837524414e+00,5.195906162261962891e-01,5.621855258941650391e-01,1.925066411495208740e-01,6.575771570205688477e-01,9.405353665351867676e-02,3.548575043678283691e-01,8.200062811374664307e-02,1.706865131855010986e-01,9.542250037193298340e-01
1.770000000000000000e+02,1.013023853302001953e+00,5.195934176445007324e-01,6.072756648063659668e-01,1.788851916790008545e-01,7.334518432617187500e-01,9.032076597213745117e-02,3.980127573013305664e-01,6.792068481445312500e-02,1.446891725063323975e-01,8.158735036849975586e-01
1.772000000000000171e+02,1.013029217720031738e+00,5.195965766906738281e-01,6.575438976287841797e-01,1.682420372962951660e-01,8.220929503440856934e-01,8.863375335931777954e-02,4.482240080833435059e-01,5.675481259822845459e-02,1.306348443031311035e-01,6.954745054244995117e-01
1.774000000000000057e+02,1.013033866882324219e+00,5.196000337600708008e-01,7.158299088478088379e-01,1.609740704298019409e-01,9.216570854187011719e-01,8.837729692459106445e-02,5.049509406089782715e-01,4.780782759189605713e-02,1.261036098003387451e-01,5.925045609474182129e-01
1.776000000000000227e+02,1.013037800788879395e+00,5.196036696434020996e-01,7.829775214195251465e-01,1.574245840311050415e-01,1.031886816024780273e+00,8.916747570037841797e-02,5.705093145370483398e-01,4.107957333326339722e-02,1.292984038591384888e-01,5.054365396499633789e-01
1.778000000000000114e+02,1.013040900230407715e+00,5.196073651313781738e-01,8.608309626579284668e-01,1.560540795326232910e-01,1.153938055038452148e+00,9.126666188240051270e-02,6.463397741317749023e-01,3.666093200445175171e-02,1.367173790931701660e-01,4.328362345695495605e-01
1.780000000000000000e+02,1.013043165206909180e+00,5.196111202239990234e-01,9.487028121948242188e-01,1.565209627151489258e-01,1.288861393928527832e+00,9.489103406667709351e-02,7.339616417884826660e-01,3.345118090510368347e-02,1.462044715881347656e-01,3.712046146392822266e-01
1.782000000000000171e+02,1.013044595718383789e+00,5.196147561073303223e-01,1.045922756195068359e+00,1.587614566087722778e-01,1.436239719390869141e+00,1.008792072534561157e-01,8.328860998153686523e-01,3.157174214720726013e-02,1.566347330808639526e-01,3.181730508804321289e-01
1.784000000000000057e+02,1.013045310974121094e+00,5.196182727813720703e-01,1.152938127517700195e+00,1.625254452228546143e-01,1.595334410667419434e+00,1.092257350683212280e-01,9.443426728248596191e-01,3.053109906613826752e-02,1.708425283432006836e-01,2.727078199386596680e-01
1.786000000000000227e+02,1.013045191764831543e+00,5.196215510368347168e-01,1.268353104591369629e+00,1.689569801092147827e-01,1.764855623245239258e+00,1.208603680133819580e-01,1.068245649337768555e+00,3.056630305945873260e-02,1.885267347097396851e-01,2.319687455892562866e-01
1.788000000000000114e+02,1.013044357299804688e+00,5.196245908737182617e-01,1.390322923660278320e+00,1.789835393428802490e-01,1.943937659263610840e+00,1.370439082384109497e-01,1.205095052719116211e+00,3.208910673856735229e-02,2.091563194990158081e-01,1.949768811464309692e-01
1.790000000000000000e+02,1.013042807579040527e+00,5.196273326873779297e-01,1.518059015274047852e+00,1.930220276117324829e-01,2.128501892089843750e+00,1.633191853761672974e-01,1.355649709701538086e+00,3.466212004423141479e-02,2.325943112373352051e-01,1.615898311138153076e-01
1.792000000000000171e+02,1.013040661811828613e+00,5.196296572685241699e-01,1.650562405586242676e+00,2.114951759576797485e-01,2.310870647430419922e+00,2.102364301681518555e-01,1.519996166229248047e+00,3.902859613299369812e-02,2.596765756607055664e-01,1.321909576654434204e-01
1.794000000000000057e+02,1.013037919998168945e+00,5.196316242218017578e-01,1.785199522972106934e+00,2.353020906448364258e-01,2.474871873855590820e+00,2.858257591724395752e-01,1.697982192039489746e+00,4.582565650343894958e-02,2.914302051067352295e-01,1.075522005558013916e-01
1.796000000000000227e+02,1.013034701347351074e+00,5.196331739425659180e-01,1.916070938110351562e+00,2.678110897541046143e-01,2.591426849365234375e+00,3.968544602394104004e-01,1.892104864120483398e+00,5.770724266767501831e-02,3.278976678848266602e-01,8.779951184988021851e-02
1.798000000000000114e+02,1.013031125068664551e+00,5.196343064308166504e-01,2.028782367706298828e+00,3.177140653133392334e-01,2.621804237365722656e+00,5.549374818801879883e-01,2.102298974990844727e+00,7.499521970748901367e-02,3.687258958816528320e-01,7.188674807548522949e-02
1.800000000000000000e+02,1.013027310371398926e+00,5.196349620819091797e-01,2.109697818756103516e+00,3.916134834289550781e-01,2.528991222381591797e+00,7.588609457015991211e-01,2.323937892913818359e+00,1.030938625335693359e-01,4.148674011230468750e-01,5.916925147175788879e-02
1.802000000000000171e+02,1.013023257255554199e+00,5.196352005004882812e-01,2.140465259552001953e+00,4.897019267082214355e-01,2.285013437271118164e+00,9.947372078895568848e-01,2.547037124633789062e+00,1.555963903665542603e-01,4.683054089546203613e-01,4.920878261327743530e-02
1.804000000000000057e+02,1.013019204139709473e+00,5.196350812911987305e-01,2.097277402877807617e+00,6.134385466575622559e-01,1.929777503013610840e+00,1.243025064468383789e+00,2.753531932830810547e+00,2.403983920812606812e-01,5.291181802749633789e-01,4.134052246809005737e-02
1.806000000000000227e+02,1.013015151023864746e+00,5.196345448493957520e-01,1.980214238166809082e+00,7.534399032592773438e-01,1.553353786468505859e+00,1.426142692565917969e+00,2.909723281860351562e+00,3.683335185050964355e-01,5.990413427352905273e-01,3.573899343609809875e-02
1.808000000000000114e+02,1.013011097908020020e+00,5.196336507797241211e-01,1.796887397766113281e+00,9.085910916328430176e-01,1.199339270591735840e+00,1.542116761207580566e+00,2.966367959976196289e+00,5.533699393272399902e-01,6.804155111312866211e-01,3.179433196783065796e-02
1.810000000000000000e+02,1.013007283210754395e+00,5.196324586868286133e-01,1.547434926033020020e+00,1.058236598968505859e+00,8.996139764785766602e-01,1.577224254608154297e+00,2.877634286880493164e+00,7.990789413452148438e-01,7.730486392974853516e-01,2.920979633927345276e-02
1.812000000000000171e+02,1.013003706932067871e+00,5.196309685707092285e-01,1.296976685523986816e+00,1.159192919731140137e+00,6.827384829521179199e-01,1.511199951171875000e+00,2.581857681274414062e+00,1.100134968757629395e+00,8.776475787162780762e-01,2.760234847664833069e-02
1.814000000000000057e+02,1.013000488281250000e+00,5.196292400360107422e-01,1.068140506744384766e+00,1.214327931404113770e+00,5.294697880744934082e-01,1.387508749961853027e+00,2.141640186309814453e+00,1.419948458671569824e+00,9.945107698440551758e-01,2.695869654417037964e-02
1.816000000000000227e+02,1.012997627258300781e+00,5.196273326873779297e-01,8.774107694625854492e-01,1.219201683998107910e+00,4.318730831146240234e-01,1.238905310630798340e+00,1.673652172088623047e+00,1.649971008300781250e+00,1.124324083328247070e+00,2.750213816761970520e-02
1.818000000000000114e+02,1.012995123863220215e+00,5.196253061294555664e-01,7.255287766456604004e-01,1.179497361183166504e+00,3.593251407146453857e-01,1.095383048057556152e+00,1.235815644264221191e+00,1.796722054481506348e+00,1.267352938652038574e+00,2.961359731853008270e-02
1.820000000000000000e+02,1.012993097305297852e+00,5.196231603622436523e-01,6.171041131019592285e-01,1.098808407783508301e+00,3.073726594448089600e-01,9.601585865020751953e-01,8.819830417633056641e-01,1.820957779884338379e+00,1.424265146255493164e+00,3.270019218325614929e-02
1.822000000000000171e+02,1.012991547584533691e+00,5.196210145950317383e-01,5.435608625411987305e-01,9.971744418144226074e-01,2.718048989772796631e-01,8.361493945121765137e-01,6.288057565689086914e-01,1.727393627166748047e+00,1.594648122787475586e+00,3.797376528382301331e-02
1.824000000000000057e+02,1.012990474700927734e+00,5.196188688278198242e-01,4.864201247692108154e-01,8.986043334007263184e-01,2.502527534961700439e-01,7.240254282951354980e-01,4.521441459655761719e-01,1.570451378822326660e+00,1.779844880104064941e+00,4.688177630305290222e-02
1.826000000000000227e+02,1.012989878654479980e+00,5.196167826652526855e-01,4.440373480319976807e-01,8.049222826957702637e-01,2.398556768894195557e-01,6.251286864280700684e-01,3.403641581535339355e-01,1.392482042312622070e+00,1.980859518051147461e+00,6.102373823523521423e-02
1.828000000000000114e+02,1.012989759445190430e+00,5.196148157119750977e-01,4.141621887683868408e-01,7.177838087081909180e-01,2.372927367687225342e-01,5.409478545188903809e-01,2.595880925655364990e-01,1.221024155616760254e+00,2.197272062301635742e+00,8.179128170013427734e-02
1.830000000000000000e+02,1.012989997863769531e+00,5.196130275726318359e-01,3.944548964500427246e-01,6.384041309356689453e-01,2.410080283880233765e-01,4.698204994201660156e-01,2.026171535253524780e-01,1.060311555862426758e+00,2.421488761901855469e+00,1.194908469915390015e-01
1.832000000000000171e+02,1.012990713119506836e+00,5.196113586425781250e-01,3.835189938545227051e-01,5.670037865638732910e-01,2.475470006465911865e-01,4.097853899002075195e-01,1.645221114158630371e-01,9.127554297447204590e-01,2.641819477081298828e+00,1.839631944894790649e-01
1.834000000000000057e+02,1.012991786003112793e+00,5.196099281311035156e-01,3.804774284362792969e-01,5.020667910575866699e-01,2.557388544082641602e-01,3.568213582038879395e-01,1.425685733556747437e-01,7.792056798934936523e-01,2.833095073699951172e+00,2.864205241203308105e-01
1.836000000000000227e+02,1.012993216514587402e+00,5.196086764335632324e-01,3.824137449264526367e-01,4.428837597370147705e-01,2.691549658775329590e-01,3.105070292949676514e-01,1.313284039497375488e-01,6.641386151313781738e-01,2.953911304473876953e+00,4.374947547912597656e-01
1.838000000000000114e+02,1.012994885444641113e+00,5.196076631546020508e-01,3.899466097354888916e-01,3.891993463039398193e-01,2.867941558361053467e-01,2.695619463920593262e-01,1.291562020778656006e-01,5.661160945892333984e-01,2.956140995025634766e+00,6.489006280899047852e-01
1.840000000000000000e+02,1.012996792793273926e+00,5.196068882942199707e-01,4.027406871318817139e-01,3.420456349849700928e-01,3.077859282493591309e-01,2.329686582088470459e-01,1.337137967348098755e-01,4.836934506893157959e-01,2.791946887969970703e+00,9.182279109954833984e-01
1.842000000000000171e+02,1.012998938560485840e+00,5.196063518524169922e-01,4.202626645565032959e-01,3.007597625255584717e-01,3.327733576297760010e-01,2.007071077823638916e-01,1.419135779142379761e-01,4.146885871887207031e-01,2.430065155029296875e+00,1.234526991844177246e+00
1.844000000000000057e+02,1.013001203536987305e+00,5.196060538291931152e-01,4.443110525608062744e-01,2.660959959030151367e-01,3.627139329910278320e-01,1.735798418521881104e-01,1.515548676252365112e-01,3.556903600692749023e-01,1.963560819625854492e+00,1.521782517433166504e+00
1.846000000000000227e+02,1.013003587722778320e+00,5.196059942245483398e-01,4.743065536022186279e-01,2.376854866743087769e-01,3.974913060665130615e-01,1.514807343482971191e-01,1.627245396375656128e-01,3.054256439208984375e-01,1.499466776847839355e+00,1.716932058334350586e+00
1.848000000000000114e+02,1.013005971908569336e+00,5.196061730384826660e-01,5.096299052238464355e-01,2.148182541131973267e-01,4.368602037429809570e-01,1.338756680488586426e-01,1.780702918767929077e-01,2.615715265274047852e-01,1.084219336509704590e+00,1.825902462005615234e+00
1.850000000000000000e+02,1.013008356094360352e+00,5.196065902709960938e-01,5.498697757720947266e-01,1.967981457710266113e-01,4.804351031780242920e-01,1.194997280836105347e-01,1.966297626495361328e-01,2.219626903533935547e-01,7.744255065917968750e-01,1.795452952384948730e+00
1.852000000000000171e+02,1.013010621070861816e+00,5.196071863174438477e-01,5.940052270889282227e-01,1.822801828384399414e-01,5.295820236206054688e-01,1.075395792722702026e-01,2.180929034948348999e-01,1.860575228929519653e-01,5.514642596244812012e-01,1.673248648643493652e+00
1.854000000000000057e+02,1.013012766838073730e+00,5.196080207824707031e-01,6.425850391387939453e-01,1.707804501056671143e-01,5.850347280502319336e-01,9.751366078853607178e-02,2.423241436481475830e-01,1.537149548530578613e-01,4.037796258926391602e-01,1.502476453781127930e+00
1.856000000000000227e+02,1.013014793395996094e+00,5.196089744567871094e-01,6.984230279922485352e-01,1.625184714794158936e-01,6.494010090827941895e-01,8.974236249923706055e-02,2.707543075084686279e-01,1.256393194198608398e-01,3.066095709800720215e-01,1.325420856475830078e+00
1.858000000000000114e+02,1.013016581535339355e+00,5.196100473403930664e-01,7.630857229232788086e-01,1.578953862190246582e-01,7.249773144721984863e-01,8.584898710250854492e-02,3.039487898349761963e-01,1.024914085865020752e-01,2.354403734207153320e-01,1.157871127128601074e+00
1.860000000000000000e+02,1.013018131256103516e+00,5.196111798286437988e-01,8.377875089645385742e-01,1.559370011091232300e-01,8.133889436721801758e-01,8.401452749967575073e-02,3.418110311031341553e-01,8.417847752571105957e-02,1.859992444515228271e-01,1.002167105674743652e+00
1.862000000000000171e+02,1.013019442558288574e+00,5.196123719215393066e-01,9.231255650520324707e-01,1.559042483568191528e-01,9.128876328468322754e-01,8.359465003013610840e-02,3.838984966278076172e-01,6.925851106643676758e-02,1.544784009456634521e-01,8.597368001937866211e-01
1.864000000000000057e+02,1.013020515441894531e+00,5.196136236190795898e-01,1.017770528793334961e+00,1.576422601938247681e-01,1.023313403129577637e+00,8.419327437877655029e-02,4.322476387023925781e-01,5.738171190023422241e-02,1.368211209774017334e-01,7.333933711051940918e-01
1.866000000000000227e+02,1.013021230697631836e+00,5.196148753166198730e-01,1.122166275978088379e+00,1.610218137502670288e-01,1.145595192909240723e+00,8.608386665582656860e-02,4.873182773590087891e-01,4.798617959022521973e-02,1.292181462049484253e-01,6.249380707740783691e-01
1.868000000000000114e+02,1.013021707534790039e+00,5.196161270141601562e-01,1.235491991043090820e+00,1.665554046630859375e-01,1.280833721160888672e+00,8.948708325624465942e-02,5.507018566131591797e-01,4.074259474873542786e-02,1.300890594720840454e-01,5.328921079635620117e-01
1.870000000000000000e+02,1.013021945953369141e+00,5.196173191070556641e-01,1.355800509452819824e+00,1.755208224058151245e-01,1.428993701934814453e+00,9.503807872533798218e-02,6.238162517547607422e-01,3.587612137198448181e-02,1.363672316074371338e-01,4.561032354831695557e-01
1.872000000000000171e+02,1.013021826744079590e+00,5.196183919906616211e-01,1.482128977775573730e+00,1.883826255798339844e-01,1.589063286781311035e+00,1.029314249753952026e-01,7.086175084114074707e-01,3.218683972954750061e-02,1.454297453165054321e-01,3.913453519344329834e-01
1.874000000000000057e+02,1.013021469116210938e+00,5.196194052696228027e-01,1.613539576530456543e+00,2.055629044771194458e-01,1.760406136512756348e+00,1.138322576880455017e-01,8.046057820320129395e-01,3.006952442228794098e-02,1.552858501672744751e-01,3.354244530200958252e-01
1.876000000000000227e+02,1.013020873069763184e+00,5.196202993392944336e-01,1.748896360397338867e+00,2.271302938461303711e-01,1.941975355148315430e+00,1.295319050550460815e-01,9.129929542541503906e-01,2.874731458723545074e-02,1.680780947208404541e-01,2.880097031593322754e-01
1.878000000000000114e+02,1.013020157814025879e+00,5.196210741996765137e-01,1.881672859191894531e+00,2.568691372871398926e-01,2.129927396774291992e+00,1.548910290002822876e-01,1.033633708953857422e+00,2.845940366387367249e-02,1.847478002309799194e-01,2.459600567817687988e-01
1.880000000000000000e+02,1.013019204139709473e+00,5.196217298507690430e-01,2.001917362213134766e+00,3.012433946132659912e-01,2.316606521606445312e+00,2.002636641263961792e-01,1.167240023612976074e+00,2.951660193502902985e-02,2.044330686330795288e-01,2.077827751636505127e-01
1.882000000000000171e+02,1.013018131256103516e+00,5.196222066879272461e-01,2.093469858169555664e+00,3.683611154556274414e-01,2.487137556076049805e+00,2.736918926239013672e-01,1.314327836036682129e+00,3.186208754777908325e-02,2.269696891307830811e-01,1.732548028230667114e-01
1.884000000000000057e+02,1.013016939163208008e+00,5.196225643157958984e-01,2.141383171081542969e+00,4.593389928340911865e-01,2.612509012222290039e+00,3.829345107078552246e-01,1.475295782089233398e+00,3.560746461153030396e-02,2.525897324085235596e-01,1.424337625503540039e-01
1.886000000000000227e+02,1.013015627861022949e+00,5.196228027343750000e-01,2.121017456054687500e+00,5.766618251800537109e-01,2.654179334640502930e+00,5.390797853469848633e-01,1.649806261062622070e+00,4.165907949209213257e-02,2.828186452388763428e-01,1.162084862589836121e-01
1.888000000000000114e+02,1.013014316558837891e+00,5.196228623390197754e-01,2.020817279815673828e+00,7.138891220092773438e-01,2.573969125747680664e+00,7.429008483886718750e-01,1.839825630187988281e+00,5.218906700611114502e-02,3.178110122680664062e-01,9.492425620555877686e-02
1.890000000000000000e+02,1.013012886047363281e+00,5.196228027343750000e-01,1.855164766311645508e+00,8.648110628128051758e-01,2.338865756988525391e+00,9.823775887489318848e-01,2.045751094818115234e+00,6.800706684589385986e-02,3.573088943958282471e-01,7.795572280883789062e-02
1.892000000000000171e+02,1.013011574745178223e+00,5.196226239204406738e-01,1.625553607940673828e+00,1.021579980850219727e+00,1.984338760375976562e+00,1.239557623863220215e+00,2.265376329421997070e+00,9.229178726673126221e-02,4.010895192623138428e-01,6.431940197944641113e-02
1.894000000000000057e+02,1.013010263442993164e+00,5.196223258972167969e-01,1.371185302734375000e+00,1.137867927551269531e+00,1.598691225051879883e+00,1.433816432952880859e+00,2.489885330200195312e+00,1.376358270645141602e-01,4.522791802883148193e-01,5.352112650871276855e-02
1.896000000000000227e+02,1.013008952140808105e+00,5.196219086647033691e-01,1.132277011871337891e+00,1.206380128860473633e+00,1.233236789703369141e+00,1.558433890342712402e+00,2.705280303955078125e+00,2.117865085601806641e-01,5.102058649063110352e-01,4.490650445222854614e-02
1.898000000000000114e+02,1.013007760047912598e+00,5.196214318275451660e-01,9.289776682853698730e-01,1.225456476211547852e+00,9.202829599380493164e-01,1.603140354156494141e+00,2.879519224166870117e+00,3.277047872543334961e-01,5.770364999771118164e-01,3.852260112762451172e-02
1.900000000000000000e+02,1.013006687164306641e+00,5.196208357810974121e-01,7.636772394180297852e-01,1.200126647949218750e+00,6.940783262252807617e-01,1.540811657905578613e+00,2.968081712722778320e+00,4.967731535434722900e-01,6.544979810714721680e-01,3.425220772624015808e-02
1.902000000000000171e+02,1.013005733489990234e+00,5.196201801300048828e-01,6.425630450248718262e-01,1.128754377365112305e+00,5.331285595893859863e-01,1.417735815048217773e+00,2.923402547836303711e+00,7.281160354614257812e-01,7.435616850852966309e-01,3.120343200862407684e-02
1.904000000000000057e+02,1.013004899024963379e+00,5.196195244789123535e-01,5.627142190933227539e-01,1.028342962265014648e+00,4.304912388324737549e-01,1.266712903976440430e+00,2.684030532836914062e+00,1.018719792366027832e+00,8.441030979156494141e-01,2.937231957912445068e-02
1.906000000000000227e+02,1.013004183769226074e+00,5.196188092231750488e-01,5.008174180984497070e-01,9.283702373504638672e-01,3.552379012107849121e-01,1.119731903076171875e+00,2.275117874145507812e+00,1.342042446136474609e+00,9.570529460906982422e-01,2.841925993561744690e-02
1.908000000000000114e+02,1.013003706932067871e+00,5.196180343627929688e-01,4.542137682437896729e-01,8.328354358673095703e-01,3.011552989482879639e-01,9.811222553253173828e-01,1.804832220077514648e+00,1.598042368888854980e+00,1.082604289054870605e+00,2.855746448040008545e-02
1.910000000000000000e+02,1.013003349304199219e+00,5.196173191070556641e-01,4.210418462753295898e-01,7.432851195335388184e-01,2.640182077884674072e-01,8.536193370819091797e-01,1.353165030479431152e+00,1.767962217330932617e+00,1.221215486526489258e+00,3.023235313594341278e-02
1.912000000000000171e+02,1.013003110885620117e+00,5.196166038513183594e-01,3.984808027744293213e-01,6.614086031913757324e-01,2.413287460803985596e-01,7.382676601409912109e-01,9.662688970565795898e-01,1.835096120834350586e+00,1.373667597770690918e+00,3.282399103045463562e-02
1.914000000000000057e+02,1.013003110885620117e+00,5.196159482002258301e-01,3.851131796836853027e-01,5.874912142753601074e-01,2.301255613565444946e-01,6.365079879760742188e-01,6.902898550033569336e-01,1.765000343322753906e+00,1.539704799652099609e+00,3.739989176392555237e-02
1.916000000000000227e+02,1.013003230094909668e+00,5.196153521537780762e-01,3.798888027667999268e-01,5.205760002136230469e-01,2.269989103078842163e-01,5.498542189598083496e-01,4.925824403762817383e-01,1.622012972831726074e+00,1.719611287117004395e+00,4.458668828010559082e-02
1.918000000000000114e+02,1.013003468513488770e+00,5.196148157119750977e-01,3.806216418743133545e-01,4.596081972122192383e-01,2.304582744836807251e-01,4.765732884407043457e-01,3.666092157363891602e-01,1.444943785667419434e+00,1.915679693222045898e+00,5.706818774342536926e-02
1.920000000000000000e+02,1.013003826141357422e+00,5.196143388748168945e-01,3.863177597522735596e-01,4.037966728210449219e-01,2.369512766599655151e-01,4.148373305797576904e-01,2.783305048942565918e-01,1.270412206649780273e+00,2.127730846405029297e+00,7.504486292600631714e-02
1.922000000000000171e+02,1.013004302978515625e+00,5.196139216423034668e-01,3.976539671421051025e-01,3.548335433006286621e-01,2.447446435689926147e-01,3.606548309326171875e-01,2.150883674621582031e-01,1.106008648872375488e+00,2.350480556488037109e+00,1.055165752768516541e-01
1.924000000000000057e+02,1.013004899024963379e+00,5.196135640144348145e-01,4.138658344745635986e-01,3.119218945503234863e-01,2.576116919517517090e-01,3.136582970619201660e-01,1.718641519546508789e-01,9.543700218200683594e-01,2.573729515075683594e+00,1.608863770961761475e-01
1.926000000000000227e+02,1.013005614280700684e+00,5.196133255958557129e-01,4.359849095344543457e-01,2.752315104007720947e-01,2.747615277767181396e-01,2.721052467823028564e-01,1.457778662443161011e-01,8.161098957061767578e-01,2.777461767196655273e+00,2.499500811100006104e-01
1.928000000000000114e+02,1.013006329536437988e+00,5.196131467819213867e-01,4.643479287624359131e-01,2.451128810644149780e-01,2.952748537063598633e-01,2.349230200052261353e-01,1.316703259944915771e-01,6.957408189773559570e-01,2.926298379898071289e+00,3.835383653640747070e-01
1.930000000000000000e+02,1.013007164001464844e+00,5.196130871772766113e-01,4.981488585472106934e-01,2.206771373748779297e-01,3.192830979824066162e-01,2.018240988254547119e-01,1.270868480205535889e-01,5.928031802177429199e-01,2.971058130264282227e+00,5.751430988311767578e-01
1.932000000000000171e+02,1.013007998466491699e+00,5.196130871772766113e-01,5.370220541954040527e-01,2.014602422714233398e-01,3.481839001178741455e-01,1.737062484025955200e-01,1.302456706762313843e-01,5.057491660118103027e-01,2.865428209304809570e+00,8.270095586776733398e-01
1.934000000000000057e+02,1.013008832931518555e+00,5.196131467819213867e-01,5.801707506179809570e-01,1.859158277511596680e-01,3.819518387317657471e-01,1.506638079881668091e-01,1.376374810934066772e-01,4.331634044647216797e-01,2.549883604049682617e+00,1.132453918457031250e+00
1.936000000000000227e+02,1.013009667396545410e+00,5.196133255958557129e-01,6.269735693931579590e-01,1.735183745622634888e-01,4.203999340534210205e-01,1.324252486228942871e-01,1.471030712127685547e-01,3.715472221374511719e-01,2.100864410400390625e+00,1.445454120635986328e+00
1.938000000000000114e+02,1.013010382652282715e+00,5.196135640144348145e-01,6.802338957786560059e-01,1.642137765884399414e-01,4.630553424358367920e-01,1.174273043870925903e-01,1.575191915035247803e-01,3.185393810272216797e-01,1.633160352706909180e+00,1.667506217956542969e+00
1.940000000000000000e+02,1.013011097908020020e+00,5.196138620376586914e-01,7.422789931297302246e-01,1.584640592336654663e-01,5.112281441688537598e-01,1.051903665065765381e-01,1.717351078987121582e-01,2.730897963047027588e-01,1.199983477592468262e+00,1.805575251579284668e+00
1.942000000000000171e+02,1.013011693954467773e+00,5.196141600608825684e-01,8.136602640151977539e-01,1.558890789747238159e-01,5.649725794792175293e-01,9.479781985282897949e-02,1.894227117300033569e-01,2.323624193668365479e-01,8.562347888946533203e-01,1.816705584526062012e+00
1.944000000000000057e+02,1.013012290000915527e+00,5.196145176887512207e-01,8.963264226913452148e-01,1.553323268890380859e-01,6.275039911270141602e-01,8.663568645715713501e-02,2.100550830364227295e-01,1.953815370798110962e-01,6.100120544433593750e-01,1.715965986251831055e+00
1.946000000000000227e+02,1.013012766838073730e+00,5.196148753166198730e-01,9.883300065994262695e-01,1.565793007612228394e-01,7.001485824584960938e-01,8.191863447427749634e-02,2.334952950477600098e-01,1.620047986507415771e-01,4.397720098495483398e-01,1.554752826690673828e+00
1.948000000000000114e+02,1.013013243675231934e+00,5.196152925491333008e-01,1.089749217033386230e+00,1.595817953348159790e-01,7.862578034400939941e-01,7.964462786912918091e-02,2.605924904346466064e-01,1.326227188110351562e-01,3.323227763175964355e-01,1.376501321792602539e+00
1.950000000000000000e+02,1.013013601303100586e+00,5.196157097816467285e-01,1.200584888458251953e+00,1.643038988113403320e-01,8.831789493560791016e-01,7.890816777944564819e-02,2.923682630062103271e-01,1.080054417252540588e-01,2.538358569145202637e-01,1.205975055694580078e+00
1.952000000000000171e+02,1.013013839721679688e+00,5.196161270141601562e-01,1.319020986557006836e+00,1.721618175506591797e-01,9.915477037429809570e-01,7.909600436687469482e-02,3.288573026657104492e-01,8.827359229326248169e-02,1.986591070890426636e-01,1.046456217765808105e+00
1.954000000000000057e+02,1.013013958930969238e+00,5.196165442466735840e-01,1.443731307983398438e+00,1.837917417287826538e-01,1.111547231674194336e+00,8.049608021974563599e-02,3.697052299976348877e-01,7.237524539232254028e-02,1.621305346488952637e-01,9.001216888427734375e-01
1.956000000000000227e+02,1.013013958930969238e+00,5.196169614791870117e-01,1.573842167854309082e+00,1.996145099401473999e-01,1.244368791580200195e+00,8.337092399597167969e-02,4.158754050731658936e-01,5.966973677277565002e-02,1.412005275487899780e-01,7.682569026947021484e-01
1.958000000000000114e+02,1.013013958930969238e+00,5.196173191070556641e-01,1.708322763442993164e+00,2.198360264301300049e-01,1.390422344207763672e+00,8.818233758211135864e-02,4.693230688571929932e-01,4.971283674240112305e-02,1.308246254920959473e-01,6.547380089759826660e-01
1.960000000000000000e+02,1.013013839721679688e+00,5.196176767349243164e-01,1.842221617698669434e+00,2.470139861106872559e-01,1.548904299736022949e+00,9.513694047927856445e-02,5.301486849784851074e-01,4.183986783027648926e-02,1.293821036815643311e-01,5.581488609313964844e-01
1.962000000000000171e+02,1.013013601303100586e+00,5.196179747581481934e-01,1.968702077865600586e+00,2.859816253185272217e-01,1.719741940498352051e+00,1.046795025467872620e-01,6.000841856002807617e-01,3.623376786708831787e-02,1.343566626310348511e-01,4.770793616771697998e-01
1.964000000000000057e+02,1.013013362884521484e+00,5.196182131767272949e-01,2.069932222366333008e+00,3.458254635334014893e-01,1.901420354843139648e+00,1.187152341008186340e-01,6.814734935760498047e-01,3.228585049510002136e-02,1.428049951791763306e-01,4.091223478317260742e-01
1.966000000000000227e+02,1.013013005256652832e+00,5.196183919906616211e-01,2.132637023925781250e+00,4.299282431602478027e-01,2.091507673263549805e+00,1.409883499145507812e-01,7.741471529006958008e-01,2.971977926790714264e-02,1.525065451860427856e-01,3.508882522583007812e-01
1.968000000000000114e+02,1.013012647628784180e+00,5.196185708045959473e-01,2.134442806243896484e+00,5.396308302879333496e-01,2.282952785491943359e+00,1.801739037036895752e-01,8.787891268730163574e-01,2.812961675226688385e-02,1.638891696929931641e-01,3.013223707675933838e-01
1.970000000000000000e+02,1.013012290000915527e+00,5.196186900138854980e-01,2.054197788238525391e+00,6.722926497459411621e-01,2.465077877044677734e+00,2.446094453334808350e-01,9.957180023193359375e-01,2.750229649245738983e-02,1.795705556869506836e-01,2.579403519630432129e-01
1.972000000000000171e+02,1.013011813163757324e+00,5.196187496185302734e-01,1.909272074699401855e+00,8.175933361053466797e-01,2.610022783279418945e+00,3.443859517574310303e-01,1.125576496124267578e+00,2.806867659091949463e-02,1.983903348445892334e-01,2.186621427536010742e-01
1.974000000000000057e+02,1.013011336326599121e+00,5.196187496185302734e-01,1.698681235313415527e+00,9.771399497985839844e-01,2.682274341583251953e+00,4.883226156234741211e-01,1.268651247024536133e+00,3.020042553544044495e-02,2.201017141342163086e-01,1.830750703811645508e-01
1.976000000000000227e+02,1.013010859489440918e+00,5.196187496185302734e-01,1.443622708320617676e+00,1.107581853866577148e+00,2.641776323318481445e+00,6.825681924819946289e-01,1.425596237182617188e+00,3.332382440567016602e-02,2.445694953203201294e-01,1.510384380817413330e-01
1.978000000000000114e+02,1.013010382652282715e+00,5.196186900138854980e-01,1.198175072669982910e+00,1.188176393508911133e+00,2.451000690460205078e+00,9.206543564796447754e-01,1.596043467521667480e+00,3.862939774990081787e-02,2.733932435512542725e-01,1.233475580811500549e-01
1.980000000000000000e+02,1.013009905815124512e+00,5.196185708045959473e-01,9.844878911972045898e-01,1.221690654754638672e+00,2.120187997817993164e+00,1.183034420013427734e+00,1.781334161758422852e+00,4.758056625723838806e-02,3.070037961006164551e-01,1.006312444806098938e-01
1.982000000000000171e+02,1.013009428977966309e+00,5.196183919906616211e-01,8.087758421897888184e-01,1.209307312965393066e+00,1.725622177124023438e+00,1.404096245765686035e+00,1.982472300529479980e+00,6.176685169339179993e-02,3.452550172805786133e-01,8.267539739608764648e-02
1.984000000000000057e+02,1.013009071350097656e+00,5.196182131767272949e-01,6.751921772956848145e-01,1.150343894958496094e+00,1.341891288757324219e+00,1.550380110740661621e+00,2.198958158493041992e+00,8.263873308897018433e-02,3.877104818820953369e-01,6.804649531841278076e-02
1.986000000000000227e+02,1.013008713722229004e+00,5.196180343627929688e-01,5.838329792022705078e-01,1.057539224624633789e+00,1.004370689392089844e+00,1.621584415435791016e+00,2.423115491867065430e+00,1.205825209617614746e-01,4.367096722126007080e-01,5.641635507345199585e-02
1.988000000000000114e+02,1.013008356094360352e+00,5.196177959442138672e-01,5.172190070152282715e-01,9.566714167594909668e-01,7.543089985847473145e-01,1.582509040832519531e+00,2.643033742904663086e+00,1.854119300842285156e-01,4.922595024108886719e-01,4.718039557337760925e-02
1.990000000000000000e+02,1.013008117675781250e+00,5.196175575256347656e-01,4.663784801959991455e-01,8.597325682640075684e-01,5.718048810958862305e-01,1.473305463790893555e+00,2.833492279052734375e+00,2.883822321891784668e-01,5.564181804656982422e-01,4.013185203075408936e-02
1.992000000000000171e+02,1.013007879257202148e+00,5.196173191070556641e-01,4.296100139617919922e-01,7.683065533638000488e-01,4.528412520885467529e-01,1.323829770088195801e+00,2.952755212783813477e+00,4.401081800460815430e-01,6.304977536201477051e-01,3.549404069781303406e-02
1.994000000000000057e+02,1.013007760047912598e+00,5.196170806884765625e-01,4.041299819946289062e-01,6.842008829116821289e-01,3.699347376823425293e-01,1.172768115997314453e+00,2.952896595001220703e+00,6.521928310394287109e-01,7.163144350051879883e-01,3.195499256253242493e-02
1.996000000000000227e+02,1.013007640838623047e+00,5.196168422698974609e-01,3.882444500923156738e-01,6.079912781715393066e-01,3.092497587203979492e-01,1.029642343521118164e+00,2.785494565963745117e+00,9.221836328506469727e-01,8.133084177970886230e-01,2.990048751235008240e-02
1.998000000000000114e+02,1.013007640838623047e+00,5.196166038513183594e-01,3.807488679885864258e-01,5.392371416091918945e-01,2.670187056064605713e-01,8.968595266342163086e-01,2.421971321105957031e+00,1.238406777381896973e+00,9.227917790412902832e-01,2.865255810320377350e-02
2.000000000000000000e+02,1.013007640838623047e+00,5.196163654327392578e-01,3.801698982715606689e-01,4.767086803913116455e-01,2.400571852922439575e-01,7.762225270271301270e-01,1.955518722534179688e+00,1.523696422576904297e+00,1.044527173042297363e+00,2.845919504761695862e-02


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_50/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.388406276702880859e-01,9.925212264060974121e-01,9.170628190040588379e-01,1.191460490226745605e+00,9.002407789230346680e-01,1.383397579193115234e+00,8.848251700401306152e-01,1.573371052742004395e+00,8.694097399711608887e-01,1.763344287872314453e+00
2.000000000000000111e-01,8.839003443717956543e-01,9.794773459434509277e-01,8.434338569641113281e-01,1.173891186714172363e+00,8.137341737747192383e-01,1.354054212570190430e+00,7.855238318443298340e-01,1.532407164573669434e+00,7.573137879371643066e-01,1.710760116577148438e+00
2.999999999999999889e-01,8.352395296096801758e-01,9.614619612693786621e-01,7.798931002616882324e-01,1.147321820259094238e+00,7.398686408996582031e-01,1.314412832260131836e+00,7.012945413589477539e-01,1.479987263679504395e+00,6.626757979393005371e-01,1.645766735076904297e+00
4.000000000000000222e-01,7.928486466407775879e-01,9.390714168548583984e-01,7.260241508483886719e-01,1.113439798355102539e+00,6.779214143753051758e-01,1.266709804534912109e+00,6.312120556831359863e-01,1.418736338615417480e+00,5.843562483787536621e-01,1.571609497070312500e+00
5.000000000000000000e-01,7.565909624099731445e-01,9.129480123519897461e-01,6.812302470207214355e-01,1.073927760124206543e+00,6.270840167999267578e-01,1.212970495223999023e+00,5.744675993919372559e-01,1.351573348045349121e+00,5.215609669685363770e-01,1.492506623268127441e+00
5.999999999999999778e-01,7.251355648040771484e-01,8.845816254615783691e-01,6.443080306053161621e-01,1.030722618103027344e+00,5.856781601905822754e-01,1.156174182891845703e+00,5.283152461051940918e-01,1.282843708992004395e+00,4.703041017055511475e-01,1.412340641021728516e+00
7.000000000000000666e-01,6.976696848869323730e-01,8.548560142517089844e-01,6.117920875549316406e-01,9.869260787963867188e-01,5.492498874664306641e-01,1.100138664245605469e+00,4.881372451782226562e-01,1.215263247489929199e+00,4.262872934341430664e-01,1.333509564399719238e+00
8.000000000000000444e-01,6.728504300117492676e-01,8.247986435890197754e-01,5.826199054718017578e-01,9.434614777565002441e-01,5.170721411705017090e-01,1.045326352119445801e+00,4.529281556606292725e-01,1.149393916130065918e+00,3.879448771476745605e-01,1.256803631782531738e+00
9.000000000000000222e-01,6.504368185997009277e-01,7.946632504463195801e-01,5.566716194152832031e-01,9.006077647209167480e-01,4.889073669910430908e-01,9.919275641441345215e-01,4.223964810371398926e-01,1.085440754890441895e+00,3.549346625804901123e-01,1.182422518730163574e+00
1.000000000000000000e+00,6.303676366806030273e-01,7.645757198333740234e-01,5.338783860206604004e-01,8.587691187858581543e-01,4.645185470581054688e-01,9.401060342788696289e-01,3.962529003620147705e-01,1.023577809333801270e+00,3.269155323505401611e-01,1.110537290573120117e+00
1.100000000000000089e+00,6.125760674476623535e-01,7.346536517143249512e-01,5.140740871429443359e-01,8.181206583976745605e-01,4.436706602573394775e-01,8.900001049041748047e-01,3.741434514522552490e-01,9.639902710914611816e-01,3.032620549201965332e-01,1.041457772254943848e+00
1.199999999999999956e+00,5.969907045364379883e-01,7.050068974494934082e-01,4.970756173133850098e-01,7.787754535675048828e-01,4.260259866714477539e-01,8.417872190475463867e-01,3.554982542991638184e-01,9.069526195526123047e-01,2.835023999214172363e-01,9.753519296646118164e-01
1.300000000000000044e+00,5.835353136062622070e-01,6.757370829582214355e-01,4.826470315456390381e-01,7.408608794212341309e-01,4.111525714397430420e-01,7.956642508506774902e-01,3.400481939315795898e-01,8.525213599205017090e-01,2.673789858818054199e-01,9.123181700706481934e-01
1.400000000000000133e+00,5.720914006233215332e-01,6.469829082489013672e-01,4.704467058181762695e-01,7.044889330863952637e-01,3.988560736179351807e-01,7.516607046127319336e-01,3.275688290596008301e-01,8.007135987281799316e-01,2.546366155147552490e-01,8.524250984191894531e-01
1.500000000000000000e+00,5.624254345893859863e-01,6.189922094345092773e-01,4.603850245475769043e-01,6.694761514663696289e-01,3.889547288417816162e-01,7.097892761230468750e-01,3.178425133228302002e-01,7.515318989753723145e-01,2.450205683708190918e-01,7.956656813621520996e-01
1.600000000000000089e+00,5.544416308403015137e-01,5.918279886245727539e-01,4.523391425609588623e-01,6.358284354209899902e-01,3.812722265720367432e-01,6.700510978698730469e-01,3.106587529182434082e-01,7.049663066864013672e-01,2.381303459405899048e-01,7.422484755516052246e-01
1.699999999999999956e+00,5.480200648307800293e-01,5.655167698860168457e-01,4.461898207664489746e-01,6.035410165786743164e-01,3.756381273269653320e-01,6.324368715286254883e-01,3.058143854141235352e-01,6.609953045845031738e-01,2.333226352930068970e-01,6.926294565200805664e-01
1.800000000000000044e+00,5.430609583854675293e-01,5.399198532104492188e-01,4.418624341487884521e-01,5.724675059318542480e-01,3.718982636928558350e-01,5.968942046165466309e-01,3.028863072395324707e-01,6.198703050613403320e-01,2.303982824087142944e-01,6.466190814971923828e-01
1.900000000000000133e+00,5.403131842613220215e-01,5.149617791175842285e-01,4.391502439975738525e-01,5.425506234169006348e-01,3.699925839900970459e-01,5.630945563316345215e-01,3.015024363994598389e-01,5.817719697952270508e-01,2.291958332061767578e-01,6.040074229240417480e-01
2.000000000000000000e+00,5.396828055381774902e-01,4.909642040729522705e-01,4.377143979072570801e-01,5.137050747871398926e-01,3.695989847183227539e-01,5.309602022171020508e-01,3.015278279781341553e-01,5.465233922004699707e-01,2.295640558004379272e-01,5.645949244499206543e-01
2.100000000000000089e+00,5.409991145133972168e-01,4.679659307003021240e-01,4.379722177982330322e-01,4.856675267219543457e-01,3.702272772789001465e-01,5.004565119743347168e-01,3.026716113090515137e-01,5.137784481048583984e-01,2.312720417976379395e-01,5.282191038131713867e-01
2.200000000000000178e+00,5.441755652427673340e-01,4.460200071334838867e-01,4.400867819786071777e-01,4.585383236408233643e-01,3.718410432338714600e-01,4.714216887950897217e-01,3.046873211860656738e-01,4.830427467823028564e-01,2.337565869092941284e-01,4.946392476558685303e-01
2.300000000000000266e+00,5.491077303886413574e-01,4.251994490623474121e-01,4.440518021583557129e-01,4.327827394008636475e-01,3.747507929801940918e-01,4.435880780220031738e-01,3.072752654552459717e-01,4.541797339916229248e-01,2.368723601102828979e-01,4.636206030845642090e-01
2.399999999999999911e+00,5.559380054473876953e-01,4.057688117027282715e-01,4.493763446807861328e-01,4.083640873432159424e-01,3.790035545825958252e-01,4.173501431941986084e-01,3.105331361293792725e-01,4.267092943191528320e-01,2.403946071863174438e-01,4.346542358398437500e-01
2.500000000000000000e+00,5.646385550498962402e-01,3.878236413002014160e-01,4.558916687965393066e-01,3.852843642234802246e-01,3.845179378986358643e-01,3.926781117916107178e-01,3.150321245193481445e-01,4.007819294929504395e-01,2.441734373569488525e-01,4.072641432285308838e-01
2.600000000000000089e+00,5.750393271446228027e-01,3.714303672313690186e-01,4.636412858963012695e-01,3.635714948177337646e-01,3.912314176559448242e-01,3.694943189620971680e-01,3.207802772521972656e-01,3.764049708843231201e-01,2.489903420209884644e-01,3.817147910594940186e-01
2.700000000000000178e+00,5.870077610015869141e-01,3.566232323646545410e-01,4.730786383152008057e-01,3.435163199901580811e-01,3.990845978260040283e-01,3.477249145507812500e-01,3.277157247066497803e-01,3.535015583038330078e-01,2.550488412380218506e-01,3.577350974082946777e-01
2.800000000000000266e+00,6.004045009613037109e-01,3.434274792671203613e-01,4.842559397220611572e-01,3.252817988395690918e-01,4.081161618232727051e-01,3.273505270481109619e-01,3.357400894165039062e-01,3.319616019725799561e-01,2.621848285198211670e-01,3.351213932037353516e-01
2.899999999999999911e+00,6.151498556137084961e-01,3.318099677562713623e-01,4.970916509628295898e-01,3.088472783565521240e-01,4.186897277832031250e-01,3.085135519504547119e-01,3.447523117065429688e-01,3.116739392280578613e-01,2.703452110290527344e-01,3.138073086738586426e-01
3.000000000000000000e+00,6.311610341072082520e-01,3.217284381389617920e-01,5.114833116531372070e-01,2.941665351390838623e-01,4.308327734470367432e-01,2.912926375865936279e-01,3.547609150409698486e-01,2.926080226898193359e-01,2.794429361820220947e-01,2.936911284923553467e-01
3.100000000000000089e+00,6.482096910476684570e-01,3.128931522369384766e-01,5.273038744926452637e-01,2.811717391014099121e-01,4.444835186004638672e-01,2.756448388099670410e-01,3.660810589790344238e-01,2.748703956604003906e-01,2.893854379653930664e-01,2.746661007404327393e-01
3.200000000000000178e+00,6.661355495452880859e-01,3.050423264503479004e-01,5.444782972335815430e-01,2.698315382003784180e-01,4.595035016536712646e-01,2.614260017871856689e-01,3.787759840488433838e-01,2.585296928882598877e-01,3.000754714012145996e-01,2.566135227680206299e-01
3.300000000000000266e+00,6.848544478416442871e-01,2.979759275913238525e-01,5.629298686981201172e-01,2.601111829280853271e-01,4.758371710777282715e-01,2.485694736242294312e-01,3.928425312042236328e-01,2.436279654502868652e-01,3.117152750492095947e-01,2.396050542593002319e-01
3.399999999999999911e+00,7.043098807334899902e-01,2.916964590549468994e-01,5.824797749519348145e-01,2.517108917236328125e-01,4.934419989585876465e-01,2.370209842920303345e-01,4.082175791263580322e-01,2.300893664360046387e-01,3.245470225811004639e-01,2.237642556428909302e-01
3.500000000000000000e+00,7.244092822074890137e-01,2.862249612808227539e-01,6.028608083724975586e-01,2.441672533750534058e-01,5.122774243354797363e-01,2.267287671566009521e-01,4.248087406158447266e-01,2.178090512752532959e-01,3.386075496673583984e-01,2.091955989599227905e-01
3.600000000000000089e+00,7.451334595680236816e-01,2.814759016036987305e-01,6.240208745002746582e-01,2.374416589736938477e-01,5.322872996330261230e-01,2.176190763711929321e-01,4.425889849662780762e-01,2.067493945360183716e-01,3.538870811462402344e-01,1.958972215652465820e-01
3.700000000000000178e+00,7.664523720741271973e-01,2.774177491664886475e-01,6.459595561027526855e-01,2.314654737710952759e-01,5.533298850059509277e-01,2.096027135848999023e-01,4.615367949008941650e-01,1.968788206577301025e-01,3.703626096248626709e-01,1.838356852531433105e-01
3.800000000000000266e+00,7.886123657226562500e-01,2.740570008754730225e-01,6.687964797019958496e-01,2.261889725923538208e-01,5.751993656158447266e-01,2.024508267641067505e-01,4.815976321697235107e-01,1.880129128694534302e-01,3.880121409893035889e-01,1.729787737131118774e-01
3.899999999999999911e+00,8.118335008621215820e-01,2.714081704616546631e-01,6.929859519004821777e-01,2.216413170099258423e-01,5.978938341140747070e-01,1.960634440183639526e-01,5.027229785919189453e-01,1.799610406160354614e-01,4.068144857883453369e-01,1.632953286170959473e-01
4.000000000000000000e+00,8.360623717308044434e-01,2.694831490516662598e-01,7.185682058334350586e-01,2.178422957658767700e-01,6.218113899230957031e-01,1.904177963733673096e-01,5.248376727104187012e-01,1.726429760456085205e-01,4.267106950283050537e-01,1.545793563127517700e-01
4.099999999999999645e+00,8.611723780632019043e-01,2.683441042900085449e-01,7.458786368370056152e-01,2.148524224758148193e-01,6.472086310386657715e-01,1.855415999889373779e-01,5.477994084358215332e-01,1.658189445734024048e-01,4.476590454578399658e-01,1.466675549745559692e-01
4.200000000000000178e+00,8.871685862541198730e-01,2.680432200431823730e-01,7.752128243446350098e-01,2.127375453710556030e-01,6.744687557220458984e-01,1.815028935670852661e-01,5.720227360725402832e-01,1.595641225576400757e-01,4.696572422981262207e-01,1.395445913076400757e-01
4.299999999999999822e+00,9.142412543296813965e-01,2.686313390731811523e-01,8.065087795257568359e-01,2.115468084812164307e-01,7.038897275924682617e-01,1.783681213855743408e-01,5.979216098785400391e-01,1.541186720132827759e-01,4.928990602493286133e-01,1.330495327711105347e-01
4.400000000000000355e+00,9.424321651458740234e-01,2.697833478450775146e-01,8.399192094802856445e-01,2.108948528766632080e-01,7.354828119277954102e-01,1.761713027954101562e-01,6.260923147201538086e-01,1.495888233184814453e-01,5.175167322158813477e-01,1.270194649696350098e-01
4.500000000000000000e+00,9.717045426368713379e-01,2.714787423610687256e-01,8.757977485656738281e-01,2.107207030057907104e-01,7.692860960960388184e-01,1.748134493827819824e-01,6.566999554634094238e-01,1.460337340831756592e-01,5.435529351234436035e-01,1.214556470513343811e-01
4.600000000000000533e+00,1.002056121826171875e+00,2.737570703029632568e-01,9.139867424964904785e-01,2.110265344381332397e-01,8.057395219802856445e-01,1.739747971296310425e-01,6.896948814392089844e-01,1.434805393218994141e-01,5.716068744659423828e-01,1.164309084415435791e-01
4.700000000000000178e+00,1.033234238624572754e+00,2.766343951225280762e-01,9.539686441421508789e-01,2.118126451969146729e-01,8.450880050659179688e-01,1.736687272787094116e-01,7.251194119453430176e-01,1.418157368898391724e-01,6.020060181617736816e-01,1.121044233441352844e-01
4.799999999999999822e+00,1.065038800239562988e+00,2.801123857498168945e-01,9.955143928527832031e-01,2.132065296173095703e-01,8.869477510452270508e-01,1.738314181566238403e-01,7.634941339492797852e-01,1.407179385423660278e-01,6.349691748619079590e-01,1.088033318519592285e-01
4.900000000000000355e+00,1.097375631332397461e+00,2.842084765434265137e-01,1.038377046585083008e+00,2.153763920068740845e-01,9.311497807502746582e-01,1.744596064090728760e-01,8.048898577690124512e-01,1.401696652173995972e-01,6.706550717353820801e-01,1.065672338008880615e-01
5.000000000000000000e+00,1.130142688751220703e+00,2.889384329319000244e-01,1.082453250885009766e+00,2.183547914028167725e-01,9.778007864952087402e-01,1.755962371826171875e-01,8.488253355026245117e-01,1.401001662015914917e-01,7.096882462501525879e-01,1.050404384732246399e-01
5.100000000000000533e+00,1.163231968879699707e+00,2.943162322044372559e-01,1.127629518508911133e+00,2.221719026565551758e-01,1.026707649230957031e+00,1.772259622812271118e-01,8.951603770256042480e-01,1.404811441898345947e-01,7.522565722465515137e-01,1.041028276085853577e-01
5.200000000000000178e+00,1.196528077125549316e+00,3.003541529178619385e-01,1.173783063888549805e+00,2.268560379743576050e-01,1.077583312988281250e+00,1.795210242271423340e-01,9.438751935958862305e-01,1.412938982248306274e-01,7.976793646812438965e-01,1.036027967929840088e-01
5.299999999999999822e+00,1.229908585548400879e+00,3.070623874664306641e-01,1.220780134201049805e+00,2.324335724115371704e-01,1.130004525184631348e+00,1.826274842023849487e-01,9.951376914978027344e-01,1.425083726644515991e-01,8.455784320831298828e-01,1.035245358943939209e-01
5.400000000000000355e+00,1.263245224952697754e+00,3.144489824771881104e-01,1.268477082252502441e+00,2.389286756515502930e-01,1.183838248252868652e+00,1.865776926279067993e-01,1.049115419387817383e+00,1.440535485744476318e-01,8.960379958152770996e-01,1.037941649556159973e-01
5.500000000000000000e+00,1.296401977539062500e+00,3.225196599960327148e-01,1.316719889640808105e+00,2.463630735874176025e-01,1.238981604576110840e+00,1.914189159870147705e-01,1.105844736099243164e+00,1.459915637969970703e-01,9.492033123970031738e-01,1.043410822749137878e-01
5.600000000000000533e+00,1.329237341880798340e+00,3.312778174877166748e-01,1.365344047546386719e+00,2.547559440135955811e-01,1.295318961143493652e+00,1.971984952688217163e-01,1.164984345436096191e+00,1.485673934221267700e-01,1.005239129066467285e+00,1.052076891064643860e-01
5.700000000000000178e+00,1.361552357673645020e+00,3.407319784164428711e-01,1.414178371429443359e+00,2.641178369522094727e-01,1.352721571922302246e+00,2.039636671543121338e-01,1.226346135139465332e+00,1.519330441951751709e-01,1.064298868179321289e+00,1.064307019114494324e-01
5.799999999999999822e+00,1.392454266548156738e+00,3.510713279247283936e-01,1.463050484657287598e+00,2.744430005550384521e-01,1.411046743392944336e+00,2.117613852024078369e-01,1.289528965950012207e+00,1.562586426734924316e-01,1.126508593559265137e+00,1.080325469374656677e-01
5.900000000000000355e+00,1.420657634735107422e+00,3.628106415271759033e-01,1.511654853820800781e+00,2.858145833015441895e-01,1.470138311386108398e+00,2.206380069255828857e-01,1.354306221008300781e+00,1.616199463605880737e-01,1.191880702972412109e+00,1.101548969745635986e-01
6.000000000000000000e+00,1.445626497268676758e+00,3.759819567203521729e-01,1.558818578720092773e+00,2.987607419490814209e-01,1.529824852943420410e+00,2.306392639875411987e-01,1.420546531677246094e+00,1.680730581283569336e-01,1.260214686393737793e+00,1.130060553550720215e-01
6.100000000000000533e+00,1.466923832893371582e+00,3.905397355556488037e-01,1.603380084037780762e+00,3.135683536529541016e-01,1.589798688888549805e+00,2.418913692235946655e-01,1.488106131553649902e+00,1.756623983383178711e-01,1.331290245056152344e+00,1.166098862886428833e-01
6.200000000000000178e+00,1.483628988265991211e+00,4.069090187549591064e-01,1.643640279769897461e+00,3.307782411575317383e-01,1.648815155029296875e+00,2.550778090953826904e-01,1.556876659393310547e+00,1.842941194772720337e-01,1.404986619949340820e+00,1.209064796566963196e-01
6.299999999999999822e+00,1.494677543640136719e+00,4.254892468452453613e-01,1.677670478820800781e+00,3.514958918094635010e-01,1.706030011177062988e+00,2.703095078468322754e-01,1.626726865768432617e+00,1.939827948808670044e-01,1.480957508087158203e+00,1.260469257831573486e-01
6.400000000000000355e+00,1.500511288642883301e+00,4.459198713302612305e-01,1.704273581504821777e+00,3.757793605327606201e-01,1.759815216064453125e+00,2.882839441299438477e-01,1.696886420249938965e+00,2.051916420459747314e-01,1.558964371681213379e+00,1.321354657411575317e-01
6.500000000000000000e+00,1.501594901084899902e+00,4.679612815380096436e-01,1.722424268722534180e+00,4.034473598003387451e-01,1.806911706924438477e+00,3.105520904064178467e-01,1.766164064407348633e+00,2.185751050710678101e-01,1.638906002044677734e+00,1.392379701137542725e-01
6.600000000000000533e+00,1.497931241989135742e+00,4.914275109767913818e-01,1.731122016906738281e+00,4.343303740024566650e-01,1.845851659774780273e+00,3.372511565685272217e-01,1.833867430686950684e+00,2.344934344291687012e-01,1.720656991004943848e+00,1.474279612302780151e-01
6.700000000000000178e+00,1.489381432533264160e+00,5.160361528396606445e-01,1.729436397552490234e+00,4.681928157806396484e-01,1.875224709510803223e+00,3.684116005897521973e-01,1.898059010505676270e+00,2.544200718402862549e-01,1.803144454956054688e+00,1.573766767978668213e-01
6.799999999999999822e+00,1.476004958152770996e+00,5.415771007537841797e-01,1.718069672584533691e+00,5.043834447860717773e-01,1.893627166748046875e+00,4.039983451366424561e-01,1.955323457717895508e+00,2.795259952545166016e-01,1.885666728019714355e+00,1.695166677236557007e-01
6.900000000000000355e+00,1.458849906921386719e+00,5.678814649581909180e-01,1.698837995529174805e+00,5.421828627586364746e-01,1.899705767631530762e+00,4.438603818416595459e-01,2.003625154495239258e+00,3.107652962207794189e-01,1.967708706855773926e+00,1.851002573966979980e-01
7.000000000000000000e+00,1.438084721565246582e+00,5.947969555854797363e-01,1.672119736671447754e+00,5.812345147132873535e-01,1.891801118850708008e+00,4.877350032329559326e-01,2.040824413299560547e+00,3.480755090713500977e-01,2.047598361968994141e+00,2.060468792915344238e-01
7.100000000000000533e+00,1.413614988327026367e+00,6.216186881065368652e-01,1.638525247573852539e+00,6.213218569755554199e-01,1.869127392768859863e+00,5.353282094001770020e-01,2.064857482910156250e+00,3.908152580261230469e-01,2.123165607452392578e+00,2.331957817077636719e-01
7.200000000000000178e+00,1.385881423950195312e+00,6.472688317298889160e-01,1.599412918090820312e+00,6.622271537780761719e-01,1.835117578506469727e+00,5.851023197174072266e-01,2.072678327560424805e+00,4.391579031944274902e-01,2.189694404602050781e+00,2.678529024124145508e-01
7.299999999999999822e+00,1.353781104087829590e+00,6.717395782470703125e-01,1.552208065986633301e+00,7.041267752647399902e-01,1.791027426719665527e+00,6.363794803619384766e-01,2.061497211456298828e+00,4.930593669414520264e-01,2.243872165679931641e+00,3.103453218936920166e-01
7.400000000000000355e+00,1.316838264465332031e+00,6.942361593246459961e-01,1.495887637138366699e+00,7.447052597999572754e-01,1.738350987434387207e+00,6.889146566390991211e-01,2.030698776245117188e+00,5.519439578056335449e-01,2.282374143600463867e+00,3.611826598644256592e-01
7.500000000000000000e+00,1.275694727897644043e+00,7.139276266098022461e-01,1.431017518043518066e+00,7.817559838294982910e-01,1.674357175827026367e+00,7.436899542808532715e-01,1.984446644783020020e+00,6.136240959167480469e-01,2.299692630767822266e+00,4.214776456356048584e-01
7.600000000000000533e+00,1.231252431869506836e+00,7.304249405860900879e-01,1.359655380249023438e+00,8.139770030975341797e-01,1.598842144012451172e+00,7.970883250236511230e-01,1.925303459167480469e+00,6.770878434181213379e-01,2.292080402374267578e+00,4.903761744499206543e-01
7.700000000000000178e+00,1.184828758239746094e+00,7.434904575347900391e-01,1.289097070693969727e+00,8.396112918853759766e-01,1.512168645858764648e+00,8.456137776374816895e-01,1.852184176445007324e+00,7.433217763900756836e-01,2.257153987884521484e+00,5.660119056701660156e-01
7.799999999999999822e+00,1.138605594635009766e+00,7.530939579010009766e-01,1.221729278564453125e+00,8.583594560623168945e-01,1.422441363334655762e+00,8.864092826843261719e-01,1.764952898025512695e+00,8.115783929824829102e-01,2.197102308273315430e+00,6.448140740394592285e-01
7.900000000000000355e+00,1.094398140907287598e+00,7.587526440620422363e-01,1.157919168472290039e+00,8.706919550895690918e-01,1.335615515708923340e+00,9.184738993644714355e-01,1.663837671279907227e+00,8.761741518974304199e-01,2.116592407226562500e+00,7.256402969360351562e-01
8.000000000000000000e+00,1.052749156951904297e+00,7.605849504470825195e-01,1.097394466400146484e+00,8.775262236595153809e-01,1.252642154693603516e+00,9.420664310455322266e-01,1.555305480957031250e+00,9.320701956748962402e-01,2.016480207443237305e+00,8.105275630950927734e-01
8.099999999999999645e+00,1.013955116271972656e+00,7.588289380073547363e-01,1.041065216064453125e+00,8.794647455215454102e-01,1.174490928649902344e+00,9.577268362045288086e-01,1.449228286743164062e+00,9.774001836776733398e-01,1.898979425430297852e+00,8.970364928245544434e-01
8.199999999999999289e+00,9.782608151435852051e-01,7.537425160408020020e-01,9.894844889640808105e-01,8.762692809104919434e-01,1.102357745170593262e+00,9.664556980133056641e-01,1.346989750862121582e+00,1.012399196624755859e+00,1.766921520233154297e+00,9.762510657310485840e-01
8.300000000000000711e+00,9.459893107414245605e-01,7.453671693801879883e-01,9.428079128265380859e-01,8.683669567108154297e-01,1.035835981369018555e+00,9.684911966323852539e-01,1.249916195869445801e+00,1.037720918655395508e+00,1.634206414222717285e+00,1.042618393898010254e+00
8.400000000000000355e+00,9.167476892471313477e-01,7.346246838569641113e-01,9.011180400848388672e-01,8.562269210815429688e-01,9.749642610549926758e-01,9.644293785095214844e-01,1.159830212593078613e+00,1.054433822631835938e+00,1.504932999610900879e+00,1.096091151237487793e+00
8.500000000000000000e+00,8.901544809341430664e-01,7.220897674560546875e-01,8.644388914108276367e-01,8.403241634368896484e-01,9.199119210243225098e-01,9.548140764236450195e-01,1.077901244163513184e+00,1.061735153198242188e+00,1.380745530128479004e+00,1.137166261672973633e+00
8.599999999999999645e+00,8.661957383155822754e-01,7.079948782920837402e-01,8.323380947113037109e-01,8.214463591575622559e-01,8.707734942436218262e-01,9.402021765708923340e-01,1.003100991249084473e+00,1.061117410659790039e+00,1.264056563377380371e+00,1.167557477951049805e+00
8.700000000000001066e+00,8.448279500007629395e-01,6.925727128982543945e-01,8.037672638893127441e-01,8.007491827011108398e-01,8.275741338729858398e-01,9.211564660072326660e-01,9.349725246429443359e-01,1.053656220436096191e+00,1.156729102134704590e+00,1.186100482940673828e+00
8.800000000000000711e+00,8.253279924392700195e-01,6.764426827430725098e-01,7.786089181900024414e-01,7.785645723342895508e-01,7.902752757072448730e-01,8.982400298118591309e-01,8.736763596534729004e-01,1.039992332458496094e+00,1.059405922889709473e+00,1.193260192871093750e+00
8.900000000000000355e+00,8.072907924652099609e-01,6.599591970443725586e-01,7.559696435928344727e-01,7.556547522544860840e-01,7.579808235168457031e-01,8.726249933242797852e-01,8.192890882492065430e-01,1.020777702331542969e+00,9.717271327972412109e-01,1.190433263778686523e+00
9.000000000000000000e+00,7.908025383949279785e-01,6.433433890342712402e-01,7.352653741836547852e-01,7.324955463409423828e-01,7.297341823577880859e-01,8.453792929649353027e-01,7.718446254730224609e-01,9.966168403625488281e-01,8.924737572669982910e-01,1.179150819778442383e+00
9.099999999999999645e+00,7.761886715888977051e-01,6.266748309135437012e-01,7.164577841758728027e-01,7.091953754425048828e-01,7.045854926109313965e-01,8.173331022262573242e-01,7.314781546592712402e-01,9.678840637207031250e-01,8.226660490036010742e-01,1.158959269523620605e+00
9.200000000000001066e+00,7.638043165206909180e-01,6.099753379821777344e-01,6.995032429695129395e-01,6.858567595481872559e-01,6.817356944084167480e-01,7.891125082969665527e-01,6.973284482955932617e-01,9.358772039413452148e-01,7.627680301666259766e-01,1.130313038825988770e+00
9.300000000000000711e+00,7.535597681999206543e-01,5.933609008789062500e-01,6.843531727790832520e-01,6.625757813453674316e-01,6.611319780349731445e-01,7.608417868614196777e-01,6.677032709121704102e-01,9.023355245590209961e-01,7.122648358345031738e-01,1.094953894615173340e+00
9.400000000000000355e+00,7.451540231704711914e-01,5.769032239913940430e-01,6.709551811218261719e-01,6.394422054290771484e-01,6.427161693572998047e-01,7.326374053955078125e-01,6.410556435585021973e-01,8.684924244880676270e-01,6.705467104911804199e-01,1.054496765136718750e+00
9.500000000000000000e+00,7.385343313217163086e-01,5.606943368911743164e-01,6.592531204223632812e-01,6.165396571159362793e-01,6.264246106147766113e-01,7.046085000038146973e-01,6.170687079429626465e-01,8.346844911575317383e-01,6.355866789817810059e-01,1.011394143104553223e+00
9.599999999999999645e+00,7.334383130073547363e-01,5.447695255279541016e-01,6.491877436637878418e-01,5.939464569091796875e-01,6.121894121170043945e-01,6.768565177917480469e-01,5.956608057022094727e-01,8.010769486427307129e-01,6.043520569801330566e-01,9.682016372680664062e-01
9.700000000000001066e+00,7.297706604003906250e-01,5.291967391967773438e-01,6.410614848136901855e-01,5.716966986656188965e-01,5.999384522438049316e-01,6.494753956794738770e-01,5.767439007759094238e-01,7.678217887878417969e-01,5.763862729072570801e-01,9.254042506217956543e-01
9.800000000000000711e+00,7.278496026992797852e-01,5.142132639884948730e-01,6.351901292800903320e-01,5.501112937927246094e-01,5.895221829414367676e-01,6.226367354393005371e-01,5.602305531501770020e-01,7.350254654884338379e-01,5.515722632408142090e-01,8.832785487174987793e-01
9.900000000000000355e+00,7.276925444602966309e-01,4.999425709247589111e-01,6.314260363578796387e-01,5.292720198631286621e-01,5.807460546493530273e-01,5.965369939804077148e-01,5.460515022277832031e-01,7.026925683021545410e-01,5.298350453376770020e-01,8.422057032585144043e-01
1.000000000000000000e+01,7.291977405548095703e-01,4.865014553070068359e-01,6.293838024139404297e-01,5.091496109962463379e-01,5.735067725181579590e-01,5.712103247642517090e-01,5.340390205383300781e-01,6.710058450698852539e-01,5.110052227973937988e-01,8.023413419723510742e-01
1.009999999999999964e+01,7.322856187820434570e-01,4.739472270011901855e-01,6.289778947830200195e-01,4.897905588150024414e-01,5.678235292434692383e-01,5.464795231819152832e-01,5.239576101303100586e-01,6.402031779289245605e-01,4.949021935462951660e-01,7.637923955917358398e-01
1.020000000000000107e+01,7.368776798248291016e-01,4.623187780380249023e-01,6.302219033241271973e-01,4.712792336940765381e-01,5.644429326057434082e-01,5.224452018737792969e-01,5.157151818275451660e-01,6.103353500366210938e-01,4.812399446964263916e-01,7.267056703567504883e-01
1.030000000000000071e+01,7.428609132766723633e-01,4.516031146049499512e-01,6.335451602935791016e-01,4.538984596729278564e-01,5.631393194198608398e-01,4.993153512477874756e-01,5.092217922210693359e-01,5.814436078071594238e-01,4.697711467742919922e-01,6.910210251808166504e-01
1.040000000000000036e+01,7.500384449958801270e-01,4.416441917419433594e-01,6.389362812042236328e-01,4.377442896366119385e-01,5.637139678001403809e-01,4.771143198013305664e-01,5.043037533760070801e-01,5.535357594490051270e-01,4.603921473026275635e-01,6.566740274429321289e-01
1.050000000000000000e+01,7.583252787590026855e-01,4.324394166469573975e-01,6.462233662605285645e-01,4.228542447090148926e-01,5.660861730575561523e-01,4.558948576450347900e-01,5.007767677307128906e-01,5.265042781829833984e-01,4.529764652252197266e-01,6.236878037452697754e-01
1.059999999999999964e+01,7.676464915275573730e-01,4.240009188652038574e-01,6.550288796424865723e-01,4.092199802398681641e-01,5.702851414680480957e-01,4.357554018497467041e-01,4.993262887001037598e-01,5.001050233840942383e-01,4.474287927150726318e-01,5.919784307479858398e-01
1.070000000000000107e+01,7.779197692871093750e-01,4.163363575935363770e-01,6.652319431304931641e-01,3.968544006347656250e-01,5.765414237976074219e-01,4.169760346412658691e-01,5.000135302543640137e-01,4.747257828712463379e-01,4.436632692813873291e-01,5.614485740661621094e-01
1.080000000000000071e+01,7.889660596847534180e-01,4.094346165657043457e-01,6.767427921295166016e-01,3.857687413692474365e-01,5.846161842346191406e-01,3.996014297008514404e-01,5.027556419372558594e-01,4.504701197147369385e-01,4.413500726222991943e-01,5.320254564285278320e-01
1.090000000000000036e+01,8.006875514984130859e-01,4.032897055149078369e-01,6.893963217735290527e-01,3.758423924446105957e-01,5.944150090217590332e-01,3.836599290370941162e-01,5.073481202125549316e-01,4.274012446403503418e-01,4.403808116912841797e-01,5.036203861236572266e-01
1.100000000000000000e+01,8.130276799201965332e-01,3.978988230228424072e-01,7.029926776885986328e-01,3.668700754642486572e-01,6.058389544486999512e-01,3.691727519035339355e-01,5.132994055747985840e-01,4.055999219417572021e-01,4.412721693515777588e-01,4.758993387222290039e-01
1.109999999999999964e+01,8.258793950080871582e-01,3.932061493396759033e-01,7.174597382545471191e-01,3.588491976261138916e-01,6.187777519226074219e-01,3.561591207981109619e-01,5.209784507751464844e-01,3.853312432765960693e-01,4.440741539001464844e-01,4.493570625782012939e-01
1.120000000000000107e+01,8.391287326812744141e-01,3.891236484050750732e-01,7.327249050140380859e-01,3.517731130123138428e-01,6.330941319465637207e-01,3.446462750434875488e-01,5.304094552993774414e-01,3.667868077754974365e-01,4.485817551612854004e-01,4.241650700569152832e-01
1.130000000000000071e+01,8.527273535728454590e-01,3.856509327888488770e-01,7.486647963523864746e-01,3.454851508140563965e-01,6.486380100250244141e-01,3.346013724803924561e-01,5.414728522300720215e-01,3.499724864959716797e-01,4.543467462062835693e-01,4.003056883811950684e-01
1.140000000000000036e+01,8.666274547576904297e-01,3.827868103981018066e-01,7.651972174644470215e-01,3.399092555046081543e-01,6.651633381843566895e-01,3.257075846195220947e-01,5.540868639945983887e-01,3.348572850227355957e-01,4.612794816493988037e-01,3.777730166912078857e-01
1.150000000000000000e+01,8.807809352874755859e-01,3.805283308029174805e-01,7.822705507278442383e-01,3.350474834442138672e-01,6.825529932975769043e-01,3.178438246250152588e-01,5.681691765785217285e-01,3.214080333709716797e-01,4.696272015571594238e-01,3.567071855068206787e-01
1.159999999999999964e+01,8.951398134231567383e-01,3.788705766201019287e-01,7.998328804969787598e-01,3.309000134468078613e-01,7.006699442863464355e-01,3.108053505420684814e-01,5.836379528045654297e-01,3.095895648002624512e-01,4.797343909740447998e-01,3.374111354351043701e-01
1.170000000000000107e+01,9.096567034721374512e-01,3.778069913387298584e-01,8.178373575210571289e-01,3.274491727352142334e-01,7.194613218307495117e-01,3.045661747455596924e-01,6.004117131233215332e-01,2.993648648262023926e-01,4.915484786033630371e-01,3.199304938316345215e-01
1.180000000000000071e+01,9.242916107177734375e-01,3.773100078105926514e-01,8.362583518028259277e-01,3.246261775493621826e-01,7.388821840286254883e-01,2.991193532943725586e-01,6.183495521545410156e-01,2.905907928943634033e-01,5.049831867218017578e-01,3.042326271533966064e-01
1.190000000000000036e+01,9.390124082565307617e-01,3.773371875286102295e-01,8.550475239753723145e-01,3.224288821220397949e-01,7.589023113250732422e-01,2.944154143333435059e-01,6.371663212776184082e-01,2.827434837818145752e-01,5.199265480041503906e-01,2.902630567550659180e-01
1.200000000000000000e+01,9.537765979766845703e-01,3.778822720050811768e-01,8.740957975387573242e-01,3.209125101566314697e-01,7.795044183731079102e-01,2.903829514980316162e-01,6.567903161048889160e-01,2.757019102573394775e-01,5.362641215324401855e-01,2.779622972011566162e-01
1.209999999999999964e+01,9.685414433479309082e-01,3.789383471012115479e-01,8.935061097145080566e-01,3.200974464416503906e-01,8.006451129913330078e-01,2.870454788208007812e-01,6.771848201751708984e-01,2.694584727287292480e-01,5.539239048957824707e-01,2.673003673553466797e-01
1.220000000000000107e+01,9.832645654678344727e-01,3.804971277713775635e-01,9.134505987167358398e-01,3.199953138828277588e-01,8.226238489151000977e-01,2.844373285770416260e-01,6.983309388160705566e-01,2.639554440975189209e-01,5.728206038475036621e-01,2.582081258296966553e-01
1.230000000000000071e+01,9.979043006896972656e-01,3.825488984584808350e-01,9.338505268096923828e-01,3.206124305725097656e-01,8.454883098602294922e-01,2.825760245323181152e-01,7.202208638191223145e-01,2.591198384761810303e-01,5.926886796951293945e-01,2.501903772354125977e-01
1.240000000000000036e+01,1.012419462203979492e+00,3.850827813148498535e-01,9.546235799789428711e-01,3.219521939754486084e-01,8.691654205322265625e-01,2.814747393131256104e-01,7.430966496467590332e-01,2.549975514411926270e-01,6.133488416671752930e-01,2.429897785186767578e-01
1.250000000000000000e+01,1.026767015457153320e+00,3.880868852138519287e-01,9.756847620010375977e-01,3.240149021148681641e-01,8.935437202453613281e-01,2.811969220638275146e-01,7.671436071395874023e-01,2.516287863254547119e-01,6.347807049751281738e-01,2.365936934947967529e-01
1.259999999999999964e+01,1.040816307067871094e+00,3.915592133998870850e-01,9.969585537910461426e-01,3.267666101455688477e-01,9.185074567794799805e-01,2.818017601966857910e-01,7.923099994659423828e-01,2.490246593952178955e-01,6.569942235946655273e-01,2.309092879295349121e-01
1.270000000000000107e+01,1.054489612579345703e+00,3.954880535602569580e-01,1.018443346023559570e+00,3.299987912178039551e-01,9.442582130432128906e-01,2.831620275974273682e-01,8.186432123184204102e-01,2.472041994333267212e-01,6.802847981452941895e-01,2.259332388639450073e-01
1.280000000000000071e+01,1.067743062973022461e+00,3.998544216156005859e-01,1.040096521377563477e+00,3.336798846721649170e-01,9.709323644638061523e-01,2.850267291069030762e-01,8.464783430099487305e-01,2.462183088064193726e-01,7.049688100814819336e-01,2.216930836439132690e-01
1.290000000000000036e+01,1.080497980117797852e+00,4.046364128589630127e-01,1.061859965324401855e+00,3.378159999847412109e-01,9.984742999076843262e-01,2.874133288860321045e-01,8.758149743080139160e-01,2.460008561611175537e-01,7.310852408409118652e-01,2.182123512029647827e-01
1.300000000000000000e+01,1.092704534530639648e+00,4.098104536533355713e-01,1.083673954010009766e+00,3.424122631549835205e-01,1.026794910430908203e+00,2.903426289558410645e-01,9.067276716232299805e-01,2.462206035852432251e-01,7.590969800949096680e-01,2.155691683292388916e-01
1.309999999999999964e+01,1.104338049888610840e+00,4.153526425361633301e-01,1.105476498603820801e+00,3.474726080894470215e-01,1.055649399757385254e+00,2.938342094421386719e-01,9.391481876373291016e-01,2.470207959413528442e-01,7.890990972518920898e-01,2.138288617134094238e-01
1.320000000000000107e+01,1.115359067916870117e+00,4.212377667427062988e-01,1.127123117446899414e+00,3.529932796955108643e-01,1.084921717643737793e+00,2.978908717632293701e-01,9.731420278549194336e-01,2.484803497791290283e-01,8.210625052452087402e-01,2.129254490137100220e-01
1.330000000000000071e+01,1.125730276107788086e+00,4.274393618106842041e-01,1.148486614227294922e+00,3.589690029621124268e-01,1.114515304565429688e+00,3.025246560573577881e-01,1.008195400238037109e+00,2.505812644958496094e-01,8.552325963973999023e-01,2.124662399291992188e-01
1.340000000000000036e+01,1.135417819023132324e+00,4.339302480220794678e-01,1.169506311416625977e+00,3.653978705406188965e-01,1.144328594207763672e+00,3.077471554279327393e-01,1.044176936149597168e+00,2.533465921878814697e-01,8.918125629425048828e-01,2.125001549720764160e-01
1.350000000000000000e+01,1.144390583038330078e+00,4.406822323799133301e-01,1.190015077590942383e+00,3.722966313362121582e-01,1.174253702163696289e+00,3.135679960250854492e-01,1.080990791320800781e+00,2.567998170852661133e-01,9.304909706115722656e-01,2.130057066679000854e-01
1.359999999999999964e+01,1.152620911598205566e+00,4.476662576198577881e-01,1.209678769111633301e+00,3.797069489955902100e-01,1.204177021980285645e+00,3.199950754642486572e-01,1.118533253669738770e+00,2.609628736972808838e-01,9.708444476127624512e-01,2.140201926231384277e-01
1.370000000000000107e+01,1.160083651542663574e+00,4.548529386520385742e-01,1.228396058082580566e+00,3.876208961009979248e-01,1.233979225158691406e+00,3.270343244075775146e-01,1.156692385673522949e+00,2.658561170101165771e-01,1.012602329254150391e+00,2.157446742057800293e-01
1.380000000000000071e+01,1.166757106781005859e+00,4.622122943401336670e-01,1.246076822280883789e+00,3.960264921188354492e-01,1.263534665107727051e+00,3.346893787384033203e-01,1.195348024368286133e+00,2.714978754520416260e-01,1.055619120597839355e+00,2.182531207799911499e-01
1.390000000000000036e+01,1.172623276710510254e+00,4.697138071060180664e-01,1.262632489204406738e+00,4.049099385738372803e-01,1.292712926864624023e+00,3.429616987705230713e-01,1.234371423721313477e+00,2.779045701026916504e-01,1.099788546562194824e+00,2.215762287378311157e-01
1.400000000000000000e+01,1.177524685859680176e+00,4.774137735366821289e-01,1.277641296386718750e+00,4.144580066204071045e-01,1.321206688880920410e+00,3.518758714199066162e-01,1.273626089096069336e+00,2.850903868675231934e-01,1.144993543624877930e+00,2.257430404424667358e-01
1.409999999999999964e+01,1.181236028671264648e+00,4.853739440441131592e-01,1.290642857551574707e+00,4.248464107513427734e-01,1.348357677459716797e+00,3.615047931671142578e-01,1.312966942787170410e+00,2.930670976638793945e-01,1.191107988357543945e+00,2.307808399200439453e-01
1.420000000000000107e+01,1.183758139610290527e+00,4.935139417648315430e-01,1.301505923271179199e+00,4.360323250293731689e-01,1.373249053955078125e+00,3.722361624240875244e-01,1.352241754531860352e+00,3.018439412117004395e-01,1.237994909286499023e+00,2.367147505283355713e-01
1.430000000000000071e+01,1.185098052024841309e+00,5.017685890197753906e-01,1.310109496116638184e+00,4.479669630527496338e-01,1.395177721977233887e+00,3.842471539974212646e-01,1.391290187835693359e+00,3.114274740219116211e-01,1.285506963729858398e+00,2.435676455497741699e-01
1.440000000000000036e+01,1.185271620750427246e+00,5.100733041763305664e-01,1.316342949867248535e+00,4.605955481529235840e-01,1.413753032684326172e+00,3.974947929382324219e-01,1.429936408996582031e+00,3.218265771865844727e-01,1.333487272262573242e+00,2.513599395751953125e-01
1.450000000000000000e+01,1.184303283691406250e+00,5.183644890785217285e-01,1.320108056068420410e+00,4.738578200340270996e-01,1.428614377975463867e+00,4.119255244731903076e-01,1.466875553131103516e+00,3.335524499416351318e-01,1.381768584251403809e+00,2.601093053817749023e-01
1.459999999999999964e+01,1.182225584983825684e+00,5.265800356864929199e-01,1.321337342262268066e+00,4.876884222030639648e-01,1.439653038978576660e+00,4.278275966644287109e-01,1.500643134117126465e+00,3.469969034194946289e-01,1.430173754692077637e+00,2.698306441307067871e-01
1.470000000000000107e+01,1.179078340530395508e+00,5.346598029136657715e-01,1.320325136184692383e+00,5.020719766616821289e-01,1.446794390678405762e+00,4.453480541706085205e-01,1.530715584754943848e+00,3.621295988559722900e-01,1.478517889976501465e+00,2.805317044258117676e-01
1.480000000000000071e+01,1.174908995628356934e+00,5.425460934638977051e-01,1.316858649253845215e+00,5.172087550163269043e-01,1.449938416481018066e+00,4.643768966197967529e-01,1.555927038192749023e+00,3.795399963855743408e-01,1.526205420494079590e+00,2.924397587776184082e-01
1.490000000000000036e+01,1.169771432876586914e+00,5.501837730407714844e-01,1.310877203941345215e+00,5.329769849777221680e-01,1.448900222778320312e+00,4.846882224082946777e-01,1.574989318847656250e+00,3.997000157833099365e-01,1.572051405906677246e+00,3.060354292392730713e-01
1.500000000000000000e+01,1.163725376129150391e+00,5.575209259986877441e-01,1.302542328834533691e+00,5.488495826721191406e-01,1.443555951118469238e+00,5.061095952987670898e-01,1.587078809738159180e+00,4.225100874900817871e-01,1.614564776420593262e+00,3.216337561607360840e-01
1.509999999999999964e+01,1.156836390495300293e+00,5.645090937614440918e-01,1.292005658149719238e+00,5.645173192024230957e-01,1.433949232101440430e+00,5.284628868103027344e-01,1.591471195220947266e+00,4.478063583374023438e-01,1.652062416076660156e+00,3.400591015815734863e-01
1.520000000000000107e+01,1.149174571037292480e+00,5.711032152175903320e-01,1.279440283775329590e+00,5.797303318977355957e-01,1.420961618423461914e+00,5.516046881675720215e-01,1.589107155799865723e+00,4.750204086303710938e-01,1.682843685150146484e+00,3.620496988296508789e-01
1.530000000000000071e+01,1.140797257423400879e+00,5.772105455398559570e-01,1.265017747879028320e+00,5.943253636360168457e-01,1.404638171195983887e+00,5.754023194313049316e-01,1.580782175064086914e+00,5.038182735443115234e-01,1.705866336822509766e+00,3.874678015708923340e-01
1.540000000000000036e+01,1.131752610206604004e+00,5.826640129089355469e-01,1.248927593231201172e+00,6.081490516662597656e-01,1.384927034378051758e+00,5.992580652236938477e-01,1.566601037979125977e+00,5.338702201843261719e-01,1.720112204551696777e+00,4.161738753318786621e-01
1.550000000000000000e+01,1.122148394584655762e+00,5.874291062355041504e-01,1.231372237205505371e+00,6.210513114929199219e-01,1.362262129783630371e+00,6.222397089004516602e-01,1.546659827232360840e+00,5.648472905158996582e-01,1.724617123603820801e+00,4.479740560054779053e-01
1.559999999999999964e+01,1.112096667289733887e+00,5.914852619171142578e-01,1.212260127067565918e+00,6.326719522476196289e-01,1.336862802505493164e+00,6.440369486808776855e-01,1.522299885749816895e+00,5.965392589569091797e-01,1.718746662139892578e+00,4.825489223003387451e-01
1.570000000000000107e+01,1.101708769798278809e+00,5.948193073272705078e-01,1.191431522369384766e+00,6.427924036979675293e-01,1.307757377624511719e+00,6.646249890327453613e-01,1.493828773498535156e+00,6.287595033645629883e-01,1.704358577728271484e+00,5.190135836601257324e-01
1.580000000000000071e+01,1.091096043586730957e+00,5.974255800247192383e-01,1.168921351432800293e+00,6.512956619262695312e-01,1.274625062942504883e+00,6.831689476966857910e-01,1.460942745208740234e+00,6.606121659278869629e-01,1.682480454444885254e+00,5.569634437561035156e-01
1.590000000000000036e+01,1.080367445945739746e+00,5.993054509162902832e-01,1.145190954208374023e+00,6.580216288566589355e-01,1.238145470619201660e+00,6.991757154464721680e-01,1.422115683555603027e+00,6.912620067596435547e-01,1.653271317481994629e+00,5.959624648094177246e-01
1.600000000000000000e+01,1.069629907608032227e+00,6.004672050476074219e-01,1.120750188827514648e+00,6.628450751304626465e-01,1.199115037918090820e+00,7.123315334320068359e-01,1.377209424972534180e+00,7.197431921958923340e-01,1.618080615997314453e+00,6.359111666679382324e-01
1.610000000000000142e+01,1.058985590934753418e+00,6.009256243705749512e-01,1.096119284629821777e+00,6.656814217567443848e-01,1.158452033996582031e+00,7.224013805389404297e-01,1.326901197433471680e+00,7.448323965072631836e-01,1.577003479003906250e+00,6.767634153366088867e-01
1.619999999999999929e+01,1.048532605171203613e+00,6.007017493247985840e-01,1.071817755699157715e+00,6.664890050888061523e-01,1.117871761322021484e+00,7.294247746467590332e-01,1.272334814071655273e+00,7.660658955574035645e-01,1.526972293853759766e+00,7.178608179092407227e-01
1.630000000000000071e+01,1.038363814353942871e+00,5.998222827911376953e-01,1.048087835311889648e+00,6.655282974243164062e-01,1.078360557556152344e+00,7.333559989929199219e-01,1.216686844825744629e+00,7.831090092658996582e-01,1.468188405036926270e+00,7.568236589431762695e-01
1.639999999999999858e+01,1.028565406799316406e+00,5.983192324638366699e-01,1.025066614151000977e+00,6.630886197090148926e-01,1.041128635406494141e+00,7.339311838150024414e-01,1.162875294685363770e+00,7.953350543975830078e-01,1.401393055915832520e+00,7.917065024375915527e-01
1.650000000000000000e+01,1.019217729568481445e+00,5.962293148040771484e-01,1.003072738647460938e+00,6.592546105384826660e-01,1.006583690643310547e+00,7.313036322593688965e-01,1.111499428749084473e+00,8.028779029846191406e-01,1.330281615257263184e+00,8.212893009185791016e-01
1.660000000000000142e+01,1.010393381118774414e+00,5.935936570167541504e-01,9.824888110160827637e-01,6.541600823402404785e-01,9.749341011047363281e-01,7.257196903228759766e-01,1.062973737716674805e+00,8.059692978858947754e-01,1.261525154113769531e+00,8.440461754798889160e-01
1.669999999999999929e+01,1.002123713493347168e+00,5.904794335365295410e-01,9.635136723518371582e-01,6.479107141494750977e-01,9.458974599838256836e-01,7.178730964660644531e-01,1.017687916755676270e+00,8.049091696739196777e-01,1.196180939674377441e+00,8.600919842720031738e-01
1.680000000000000071e+01,9.942347407341003418e-01,5.870729088783264160e-01,9.462824463844299316e-01,6.406086087226867676e-01,9.191428422927856445e-01,7.081353664398193359e-01,9.763385057449340820e-01,7.998987436294555664e-01,1.134104967117309570e+00,8.701881170272827148e-01
1.689999999999999858e+01,9.867171645164489746e-01,5.834285020828247070e-01,9.309079647064208984e-01,6.323629021644592285e-01,8.947467207908630371e-01,6.966785192489624023e-01,9.391887187957763672e-01,7.911256551742553711e-01,1.075521349906921387e+00,8.751177787780761719e-01
1.700000000000000000e+01,9.795978665351867676e-01,5.795736908912658691e-01,9.171837568283081055e-01,6.235485672950744629e-01,8.727573156356811523e-01,6.837797164916992188e-01,9.062473773956298828e-01,7.790166139602661133e-01,1.021374702453613281e+00,8.750948309898376465e-01
1.710000000000000142e+01,9.729006290435791016e-01,5.755358934402465820e-01,9.048228263854980469e-01,6.145388484001159668e-01,8.530812859535217285e-01,6.697797179222106934e-01,8.766649365425109863e-01,7.646144032478332520e-01,9.720110297203063965e-01,8.701161742210388184e-01
1.719999999999999929e+01,9.666460752487182617e-01,5.713427662849426270e-01,8.936673402786254883e-01,6.053656339645385742e-01,8.349984288215637207e-01,6.553630828857421875e-01,8.500503897666931152e-01,7.484884858131408691e-01,9.275511503219604492e-01,8.606413006782531738e-01
1.730000000000000071e+01,9.608517885208129883e-01,5.670219063758850098e-01,8.837266564369201660e-01,5.960907936096191406e-01,8.187242150306701660e-01,6.406397223472595215e-01,8.263648152351379395e-01,7.308922410011291504e-01,8.880546092987060547e-01,8.471386432647705078e-01
1.740000000000000213e+01,9.555326104164123535e-01,5.626004338264465332e-01,8.750168085098266602e-01,5.867777466773986816e-01,8.044245839118957520e-01,6.256967782974243164e-01,8.051470518112182617e-01,7.123144865036010742e-01,8.535056114196777344e-01,8.300948143005371094e-01
1.750000000000000000e+01,9.506999850273132324e-01,5.581051111221313477e-01,8.674212694168090820e-01,5.774531960487365723e-01,7.921255230903625488e-01,6.106578707695007324e-01,7.855939865112304688e-01,6.933787465095520020e-01,8.229463696479797363e-01,8.106730580329895020e-01
1.760000000000000142e+01,9.463626742362976074e-01,5.535621643066406250e-01,8.608553409576416016e-01,5.681458711624145508e-01,7.817111611366271973e-01,5.956231355667114258e-01,7.676632404327392578e-01,6.741939187049865723e-01,7.958241701126098633e-01,7.895858883857727051e-01
1.769999999999999929e+01,9.425264596939086914e-01,5.489972829818725586e-01,8.553181886672973633e-01,5.589042901992797852e-01,7.729505896568298340e-01,5.806626677513122559e-01,7.513248324394226074e-01,6.548525094985961914e-01,7.719024419784545898e-01,7.672193646430969238e-01
1.780000000000000071e+01,9.391942024230957031e-01,5.444352030754089355e-01,8.508033752441406250e-01,5.497748255729675293e-01,7.658157348632812500e-01,5.658642649650573730e-01,7.365444302558898926e-01,6.354423165321350098e-01,7.500986456871032715e-01,7.444159388542175293e-01
1.790000000000000213e+01,9.363661408424377441e-01,5.398997664451599121e-01,8.472994565963745117e-01,5.408017635345458984e-01,7.600697278976440430e-01,5.512617826461791992e-01,7.233331203460693359e-01,6.160584688186645508e-01,7.302008867263793945e-01,7.214013338088989258e-01
1.800000000000000000e+01,9.340395927429199219e-01,5.354142189025878906e-01,8.447899222373962402e-01,5.320268273353576660e-01,7.558242082595825195e-01,5.370083451271057129e-01,7.124345898628234863e-01,5.968509912490844727e-01,7.121694087982177734e-01,6.982815265655517578e-01
1.810000000000000142e+01,9.322096705436706543e-01,5.310003161430358887e-01,8.432536721229553223e-01,5.234897136688232422e-01,7.532364726066589355e-01,5.232710838317871094e-01,7.038204669952392578e-01,5.779056549072265625e-01,6.959593892097473145e-01,6.751555800437927246e-01
1.819999999999999929e+01,9.308688640594482422e-01,5.266787409782409668e-01,8.426651954650878906e-01,5.152269005775451660e-01,7.522618770599365234e-01,5.101281404495239258e-01,6.972670555114746094e-01,5.593090057373046875e-01,6.815214157104492188e-01,6.521169543266296387e-01
1.830000000000000071e+01,9.300072789192199707e-01,5.224692225456237793e-01,8.429949283599853516e-01,5.072726607322692871e-01,7.528457045555114746e-01,4.976505935192108154e-01,6.925906538963317871e-01,5.411504507064819336e-01,6.688022017478942871e-01,6.292524337768554688e-01
1.840000000000000213e+01,9.296128749847412109e-01,5.183900594711303711e-01,8.442092537879943848e-01,4.996581375598907471e-01,7.549245953559875488e-01,4.859021008014678955e-01,6.894162893295288086e-01,5.235317945480346680e-01,6.577448248863220215e-01,6.066430211067199707e-01
1.850000000000000000e+01,9.296717047691345215e-01,5.144582390785217285e-01,8.462713956832885742e-01,4.924118816852569580e-01,7.584149837493896484e-01,4.749188721179962158e-01,6.877118349075317383e-01,5.065283179283142090e-01,6.484002470970153809e-01,5.843206048011779785e-01
1.860000000000000142e+01,9.301676750183105469e-01,5.106893181800842285e-01,8.491410017013549805e-01,4.855592846870422363e-01,7.631478905677795410e-01,4.645842015743255615e-01,6.878347396850585938e-01,4.903798699378967285e-01,6.412411928176879883e-01,5.624779462814331055e-01
1.869999999999999929e+01,9.310832023620605469e-01,5.070977210998535156e-01,8.527752757072448730e-01,4.791228473186492920e-01,7.690342664718627930e-01,4.548965394496917725e-01,6.898330450057983398e-01,4.751993417739868164e-01,6.363124847412109375e-01,5.413588881492614746e-01
1.880000000000000071e+01,9.323989748954772949e-01,5.036961436271667480e-01,8.571285605430603027e-01,4.731221199035644531e-01,7.760025858879089355e-01,4.458852708339691162e-01,6.936234831809997559e-01,4.610377550125122070e-01,6.332770586013793945e-01,5.209583044052124023e-01
1.890000000000000213e+01,9.340941309928894043e-01,5.004960894584655762e-01,8.621529936790466309e-01,4.675737321376800537e-01,7.839782834053039551e-01,4.375751018524169922e-01,6.991153359413146973e-01,4.479382634162902832e-01,6.319033503532409668e-01,5.012840628623962402e-01
1.900000000000000000e+01,9.361466765403747559e-01,4.975072443485260010e-01,8.677989840507507324e-01,4.624912738800048828e-01,7.928870916366577148e-01,4.299823641777038574e-01,7.062118649482727051e-01,4.359361529350280762e-01,6.321278810501098633e-01,4.823868870735168457e-01
1.910000000000000142e+01,9.385334253311157227e-01,4.947381019592285156e-01,8.740153908729553223e-01,4.578854441642761230e-01,8.026483058929443359e-01,4.231242835521697998e-01,7.148073911666870117e-01,4.250554740428924561e-01,6.341920495033264160e-01,4.644556045532226562e-01
1.919999999999999929e+01,9.412302970886230469e-01,4.921957254409790039e-01,8.807497024536132812e-01,4.537640810012817383e-01,8.131809830665588379e-01,4.170115888118743896e-01,7.245482206344604492e-01,4.151100814342498779e-01,6.383684277534484863e-01,4.477106928825378418e-01
1.930000000000000071e+01,9.442123770713806152e-01,4.898857474327087402e-01,8.879484534263610840e-01,4.501321017742156982e-01,8.244018554687500000e-01,4.116506874561309814e-01,7.352051138877868652e-01,4.059930443763732910e-01,6.445519924163818359e-01,4.322040379047393799e-01
1.940000000000000213e+01,9.474540948867797852e-01,4.878121912479400635e-01,8.955577015876770020e-01,4.469917118549346924e-01,8.361656665802001953e-01,4.070293605327606201e-01,7.467176914215087891e-01,3.977087140083312988e-01,6.524771451950073242e-01,4.179544150829315186e-01
1.950000000000000000e+01,9.509292244911193848e-01,4.859779179096221924e-01,9.035214185714721680e-01,4.443377256393432617e-01,8.483307957649230957e-01,4.030106365680694580e-01,7.590246796607971191e-01,3.902586996555328369e-01,6.618409156799316406e-01,4.049563109874725342e-01
1.960000000000000142e+01,9.546116590499877930e-01,4.843842685222625732e-01,9.117583036422729492e-01,4.420841336250305176e-01,8.608383536338806152e-01,3.995584249496459961e-01,7.720640301704406738e-01,3.836419880390167236e-01,6.725546717643737793e-01,3.932242393493652344e-01
1.969999999999999929e+01,9.584746360778808594e-01,4.830313920974731445e-01,9.202165007591247559e-01,4.402012228965759277e-01,8.736436963081359863e-01,3.966721892356872559e-01,7.857686877250671387e-01,3.778424859046936035e-01,6.845151782035827637e-01,3.827450871467590332e-01
1.980000000000000071e+01,9.624915719032287598e-01,4.819180667400360107e-01,9.288564324378967285e-01,4.386892318725585938e-01,8.867021799087524414e-01,3.943498432636260986e-01,8.000268936157226562e-01,3.727082908153533936e-01,6.974930167198181152e-01,3.732776343822479248e-01
1.990000000000000213e+01,9.666360616683959961e-01,4.810418784618377686e-01,9.376387000083923340e-01,4.375468492507934570e-01,8.999693393707275391e-01,3.925875425338745117e-01,8.147768974304199219e-01,3.681983947753906250e-01,7.113770246505737305e-01,3.647560477256774902e-01
2.000000000000000000e+01,9.708811640739440918e-01,4.803972542285919189e-01,9.465241432189941406e-01,4.367712736129760742e-01,9.134007096290588379e-01,3.913798630237579346e-01,8.299732804298400879e-01,3.643136918544769287e-01,7.260968685150146484e-01,3.571794331073760986e-01
2.010000000000000142e+01,9.751896262168884277e-01,4.799451231956481934e-01,9.554738402366638184e-01,4.363581538200378418e-01,9.269525408744812012e-01,3.907196819782257080e-01,8.455344438552856445e-01,3.610855937004089355e-01,7.415673136711120605e-01,3.505032956600189209e-01
2.019999999999999929e+01,9.795373678207397461e-01,4.796705543994903564e-01,9.644496440887451172e-01,4.363019168376922607e-01,9.405813217163085938e-01,3.905985057353973389e-01,8.613809943199157715e-01,3.585359752178192139e-01,7.576634287834167480e-01,3.445529043674468994e-01
2.030000000000000071e+01,9.839054942131042480e-01,4.795709550380706787e-01,9.734137654304504395e-01,4.365954101085662842e-01,9.542529582977294922e-01,3.909825980663299561e-01,8.774635791778564453e-01,3.566476404666900635e-01,7.743268013000488281e-01,3.393113315105438232e-01
2.040000000000000213e+01,9.882755875587463379e-01,4.796431660652160645e-01,9.823295474052429199e-01,4.372303485870361328e-01,9.679351449012756348e-01,3.918418884277343750e-01,8.937494754791259766e-01,3.553627729415893555e-01,7.915059328079223633e-01,3.347797095775604248e-01
2.050000000000000000e+01,9.926296472549438477e-01,4.798834621906280518e-01,9.911611080169677734e-01,4.381971955299377441e-01,9.815875291824340820e-01,3.931690752506256104e-01,9.101920127868652344e-01,3.546722531318664551e-01,8.091490268707275391e-01,3.309574425220489502e-01
2.060000000000000142e+01,9.969498515129089355e-01,4.802874028682708740e-01,9.998736381530761719e-01,4.394850432872772217e-01,9.951145052909851074e-01,3.949628174304962158e-01,9.267427325248718262e-01,3.545719981193542480e-01,8.272188305854797363e-01,3.278017640113830566e-01
2.069999999999999929e+01,1.001219153404235840e+00,4.808499813079833984e-01,1.008433580398559570e+00,4.410821795463562012e-01,1.008436322212219238e+00,3.972158730030059814e-01,9.433528780937194824e-01,3.550561368465423584e-01,8.456851243972778320e-01,3.252629041671752930e-01
2.080000000000000071e+01,1.005420923233032227e+00,4.815656244754791260e-01,1.016808748245239258e+00,4.429756700992584229e-01,1.021502971649169922e+00,3.999149203300476074e-01,9.599820375442504883e-01,3.561174571514129639e-01,8.644692897796630859e-01,3.233712315559387207e-01
2.090000000000000213e+01,1.009538888931274414e+00,4.824282526969909668e-01,1.024967908859252930e+00,4.451515674591064453e-01,1.034266233444213867e+00,4.030451774597167969e-01,9.767624735832214355e-01,3.577539026737213135e-01,8.834789991378784180e-01,3.221715092658996582e-01
2.100000000000000000e+01,1.013558268547058105e+00,4.834313094615936279e-01,1.032882213592529297e+00,4.475952088832855225e-01,1.046678900718688965e+00,4.065900743007659912e-01,9.937043190002441406e-01,3.599642515182495117e-01,9.029339551925659180e-01,3.216710984706878662e-01
2.110000000000000142e+01,1.017464160919189453e+00,4.845678508281707764e-01,1.040523767471313477e+00,4.502909779548645020e-01,1.058696269989013672e+00,4.105317890644073486e-01,1.010737180709838867e+00,3.627440035343170166e-01,9.228849411010742188e-01,3.218795955181121826e-01
2.119999999999999929e+01,1.021242737770080566e+00,4.858303666114807129e-01,1.047866463661193848e+00,4.532225728034973145e-01,1.070275187492370605e+00,4.148509502410888672e-01,1.027789950370788574e+00,3.660860955715179443e-01,9.432515501976013184e-01,3.228020071983337402e-01
2.130000000000000071e+01,1.024881124496459961e+00,4.872110784053802490e-01,1.054886102676391602e+00,4.563730359077453613e-01,1.081374883651733398e+00,4.195269346237182617e-01,1.044790506362915039e+00,3.699810206890106201e-01,9.639510512351989746e-01,3.244403004646301270e-01
2.140000000000000213e+01,1.028366684913635254e+00,4.887019395828247070e-01,1.061560392379760742e+00,4.597249627113342285e-01,1.091956734657287598e+00,4.245380759239196777e-01,1.061670422554016113e+00,3.744063079357147217e-01,9.848987460136413574e-01,3.267934918403625488e-01
2.150000000000000000e+01,1.031688570976257324e+00,4.902944266796112061e-01,1.067868828773498535e+00,4.632604420185089111e-01,1.101984620094299316e+00,4.298614859580993652e-01,1.078405141830444336e+00,3.792310655117034912e-01,1.006037354469299316e+00,3.297780156135559082e-01
2.160000000000000142e+01,1.034836173057556152e+00,4.919799566268920898e-01,1.073792457580566406e+00,4.669611155986785889e-01,1.111424922943115234e+00,4.354733228683471680e-01,1.094859361648559570e+00,3.844369649887084961e-01,1.027365088462829590e+00,3.332103490829467773e-01
2.169999999999999929e+01,1.037800312042236328e+00,4.937496781349182129e-01,1.079314947128295898e+00,4.708081781864166260e-01,1.120246529579162598e+00,4.413488805294036865e-01,1.110780477523803711e+00,3.900545239448547363e-01,1.048828363418579102e+00,3.370896875858306885e-01
2.180000000000000071e+01,1.040572404861450195e+00,4.955945611000061035e-01,1.084421753883361816e+00,4.747828543186187744e-01,1.128421068191528320e+00,4.474626183509826660e-01,1.126077771186828613e+00,3.960788846015930176e-01,1.070369601249694824e+00,3.414215147495269775e-01
2.190000000000000213e+01,1.043144702911376953e+00,4.975054562091827393e-01,1.089099884033203125e+00,4.788661301136016846e-01,1.135923266410827637e+00,4.537883698940277100e-01,1.140664696693420410e+00,4.025024473667144775e-01,1.091927886009216309e+00,3.462103307247161865e-01
2.200000000000000000e+01,1.045510888099670410e+00,4.994730651378631592e-01,1.093338966369628906e+00,4.830388128757476807e-01,1.142730116844177246e+00,4.602993726730346680e-01,1.154453992843627930e+00,4.093156158924102783e-01,1.113437891006469727e+00,3.514591455459594727e-01
2.210000000000000142e+01,1.047664999961853027e+00,5.014881491661071777e-01,1.097130537033081055e+00,4.872819483280181885e-01,1.148823142051696777e+00,4.669653177261352539e-01,1.167357683181762695e+00,4.165067970752716064e-01,1.134742736816406250e+00,3.571624159812927246e-01
2.219999999999999929e+01,1.049602866172790527e+00,5.035414695739746094e-01,1.100467920303344727e+00,4.915765523910522461e-01,1.154198884963989258e+00,4.737256467342376709e-01,1.179288268089294434e+00,4.240626394748687744e-01,1.155736088752746582e+00,3.633155822753906250e-01
2.230000000000000071e+01,1.051320791244506836e+00,5.056236982345581055e-01,1.103346467018127441e+00,4.959037601947784424e-01,1.158852219581604004e+00,4.805420935153961182e-01,1.190158605575561523e+00,4.319675862789154053e-01,1.176340460777282715e+00,3.699195683002471924e-01
2.240000000000000213e+01,1.052816271781921387e+00,5.077255964279174805e-01,1.105763673782348633e+00,5.002450346946716309e-01,1.162634730339050293e+00,4.874781668186187744e-01,1.199881553649902344e+00,4.402041137218475342e-01,1.196224570274353027e+00,3.770193457603454590e-01
2.250000000000000000e+01,1.054087281227111816e+00,5.098380446434020996e-01,1.107719182968139648e+00,5.045822262763977051e-01,1.165366291999816895e+00,4.946007728576660156e-01,1.208366870880126953e+00,4.487620890140533447e-01,1.215213894844055176e+00,3.846227824687957764e-01
2.260000000000000142e+01,1.055133581161499023e+00,5.119521617889404297e-01,1.109214186668395996e+00,5.088973641395568848e-01,1.167049407958984375e+00,5.018522143363952637e-01,1.215441226959228516e+00,4.578250646591186523e-01,1.233218789100646973e+00,3.927189707756042480e-01
2.269999999999999929e+01,1.055955171585083008e+00,5.140592455863952637e-01,1.110251903533935547e+00,5.131732225418090820e-01,1.167694449424743652e+00,5.091751217842102051e-01,1.221006393432617188e+00,4.674452245235443115e-01,1.250150680541992188e+00,4.012950360774993896e-01
2.280000000000000071e+01,1.056553244590759277e+00,5.161506533622741699e-01,1.110829710960388184e+00,5.173978209495544434e-01,1.167319536209106445e+00,5.165127515792846680e-01,1.225023150444030762e+00,4.775438010692596436e-01,1.265875697135925293e+00,4.103648960590362549e-01
2.290000000000000213e+01,1.056929945945739746e+00,5.182180404663085938e-01,1.110850095748901367e+00,5.216202735900878906e-01,1.165949940681457520e+00,5.238097906112670898e-01,1.227517724037170410e+00,4.879103600978851318e-01,1.279810428619384766e+00,4.202059805393218994e-01
2.300000000000000000e+01,1.057088136672973633e+00,5.202533602714538574e-01,1.110291719436645508e+00,5.258321166038513184e-01,1.163617610931396484e+00,5.310122370719909668e-01,1.228496313095092773e+00,4.984579682350158691e-01,1.291697621345520020e+00,4.308593273162841797e-01
2.310000000000000142e+01,1.057031631469726562e+00,5.222488045692443848e-01,1.109171628952026367e+00,5.300018787384033203e-01,1.160361289978027344e+00,5.380677580833435059e-01,1.227972388267517090e+00,5.091087222099304199e-01,1.301411628723144531e+00,4.422798156738281250e-01
2.319999999999999929e+01,1.056765437126159668e+00,5.241970419883728027e-01,1.107510566711425781e+00,5.340991616249084473e-01,1.156225919723510742e+00,5.449266433715820312e-01,1.225993752479553223e+00,5.197248458862304688e-01,1.308837413787841797e+00,4.544164240360260010e-01
2.330000000000000071e+01,1.056293606758117676e+00,5.260895490646362305e-01,1.105332851409912109e+00,5.380948185920715332e-01,1.151262164115905762e+00,5.515417456626892090e-01,1.222614526748657227e+00,5.302039980888366699e-01,1.313871264457702637e+00,4.672123193740844727e-01
2.340000000000000213e+01,1.055614352226257324e+00,5.278924107551574707e-01,1.102666258811950684e+00,5.419610738754272461e-01,1.145525217056274414e+00,5.578685402870178223e-01,1.217890501022338867e+00,5.404703617095947266e-01,1.316421389579772949e+00,4.806052446365356445e-01
2.350000000000000000e+01,1.054733753204345703e+00,5.295895338058471680e-01,1.099541544914245605e+00,5.456715822219848633e-01,1.139075636863708496e+00,5.638659000396728516e-01,1.211886882781982422e+00,5.504513978958129883e-01,1.316610217094421387e+00,4.945339262485504150e-01
2.360000000000000142e+01,1.053663730621337891e+00,5.311752557754516602e-01,1.095986962318420410e+00,5.491861104965209961e-01,1.131969928741455078e+00,5.694752931594848633e-01,1.204677224159240723e+00,5.600782632827758789e-01,1.314612030982971191e+00,5.090267658233642578e-01
2.369999999999999929e+01,1.052416443824768066e+00,5.326453447341918945e-01,1.092019081115722656e+00,5.524095296859741211e-01,1.124241232872009277e+00,5.745369195938110352e-01,1.196342229843139648e+00,5.692864060401916504e-01,1.310145378112792969e+00,5.242525339126586914e-01
2.380000000000000071e+01,1.051004528999328613e+00,5.339959859848022461e-01,1.087687134742736816e+00,5.553132295608520508e-01,1.115977168083190918e+00,5.790017247200012207e-01,1.186969518661499023e+00,5.780159235000610352e-01,1.303287267684936523e+00,5.398083329200744629e-01
2.390000000000000213e+01,1.049441099166870117e+00,5.352242588996887207e-01,1.083045840263366699e+00,5.578808784484863281e-01,1.107275605201721191e+00,5.828486680984497070e-01,1.176651954650878906e+00,5.862113237380981445e-01,1.294185280799865723e+00,5.553199648857116699e-01
2.400000000000000000e+01,1.047739624977111816e+00,5.363278388977050781e-01,1.078150272369384766e+00,5.601002573966979980e-01,1.098235368728637695e+00,5.860632658004760742e-01,1.165458798408508301e+00,5.937346816062927246e-01,1.283003687858581543e+00,5.704975128173828125e-01
2.410000000000000142e+01,1.045913815498352051e+00,5.373051762580871582e-01,1.073056340217590332e+00,5.619627237319946289e-01,1.088954925537109375e+00,5.886378288269042969e-01,1.153463363647460938e+00,6.003918647766113281e-01,1.269903898239135742e+00,5.851610898971557617e-01
2.419999999999999929e+01,1.043977856636047363e+00,5.381555557250976562e-01,1.067819595336914062e+00,5.634634494781494141e-01,1.079531192779541016e+00,5.905708670616149902e-01,1.140807867050170898e+00,6.061484217643737793e-01,1.255061745643615723e+00,5.991545319557189941e-01
2.430000000000000071e+01,1.041945338249206543e+00,5.388788580894470215e-01,1.062495112419128418e+00,5.646011829376220703e-01,1.070059061050415039e+00,5.918670892715454102e-01,1.127636790275573730e+00,6.109819412231445312e-01,1.238669514656066895e+00,6.123317480087280273e-01
2.440000000000000213e+01,1.039830446243286133e+00,5.394756197929382324e-01,1.057136893272399902e+00,5.653780698776245117e-01,1.060630679130554199e+00,5.925370454788208008e-01,1.114035010337829590e+00,6.148783564567565918e-01,1.220893144607543945e+00,6.244865655899047852e-01
2.450000000000000000e+01,1.037647485733032227e+00,5.399470925331115723e-01,1.051797270774841309e+00,5.657998323440551758e-01,1.051334023475646973e+00,5.925970673561096191e-01,1.100046038627624512e+00,6.178260445594787598e-01,1.201523065567016602e+00,6.352532505989074707e-01
2.460000000000000142e+01,1.035410165786743164e+00,5.402952432632446289e-01,1.046526193618774414e+00,5.658751130104064941e-01,1.042253136634826660e+00,5.920684337615966797e-01,1.085842490196228027e+00,6.198216080665588379e-01,1.180518984794616699e+00,6.445045471191406250e-01
2.469999999999999929e+01,1.033131957054138184e+00,5.405223965644836426e-01,1.041369199752807617e+00,5.656172633171081543e-01,1.033466577529907227e+00,5.909773707389831543e-01,1.071597099304199219e+00,6.208732724189758301e-01,1.158037543296813965e+00,6.521146297454833984e-01
2.480000000000000071e+01,1.030826210975646973e+00,5.406314134597778320e-01,1.036280989646911621e+00,5.650972127914428711e-01,1.025047540664672852e+00,5.893545746803283691e-01,1.057478070259094238e+00,6.209996938705444336e-01,1.134564399719238281e+00,6.579384803771972656e-01
2.490000000000000213e+01,1.028506278991699219e+00,5.406258702278137207e-01,1.031245827674865723e+00,5.643555521965026855e-01,1.017062902450561523e+00,5.872347950935363770e-01,1.043645858764648438e+00,6.202299594879150391e-01,1.110602021217346191e+00,6.618694663047790527e-01
2.500000000000000000e+01,1.026184678077697754e+00,5.405098795890808105e-01,1.026288628578186035e+00,5.634035468101501465e-01,1.009526252746582031e+00,5.846864581108093262e-01,1.030252933502197266e+00,6.186025738716125488e-01,1.086658358573913574e+00,6.638420820236206055e-01
2.510000000000000142e+01,1.023874044418334961e+00,5.402877330780029297e-01,1.021432638168334961e+00,5.622537136077880859e-01,1.002288222312927246e+00,5.818692445755004883e-01,1.017440915107727051e+00,6.161646842956542969e-01,1.063151955604553223e+00,6.639184951782226562e-01
2.519999999999999929e+01,1.021585702896118164e+00,5.399643182754516602e-01,1.016700029373168945e+00,5.609189271926879883e-01,9.953567385673522949e-01,5.788213014602661133e-01,1.005340695381164551e+00,6.129714846611022949e-01,1.040162801742553711e+00,6.624720096588134766e-01
2.530000000000000071e+01,1.019331574440002441e+00,5.395447611808776855e-01,1.012111544609069824e+00,5.594125390052795410e-01,9.887577295303344727e-01,5.755665302276611328e-01,9.940701127052307129e-01,6.090852618217468262e-01,1.017972350120544434e+00,6.596050262451171875e-01
2.540000000000000213e+01,1.017121911048889160e+00,5.390347242355346680e-01,1.007686018943786621e+00,5.577483773231506348e-01,9.825143814086914062e-01,5.721291899681091309e-01,9.837301373481750488e-01,6.045763492584228516e-01,9.968718886375427246e-01,6.554030179977416992e-01
2.550000000000000000e+01,1.014966726303100586e+00,5.384399294853210449e-01,1.003441572189331055e+00,5.559408068656921387e-01,9.766473770141601562e-01,5.685339570045471191e-01,9.741426110267639160e-01,5.996850728988647461e-01,9.771624207496643066e-01,6.499785780906677246e-01
2.560000000000000142e+01,1.012875437736511230e+00,5.377665162086486816e-01,9.993941187858581543e-01,5.540042519569396973e-01,9.711747169494628906e-01,5.648049712181091309e-01,9.651847481727600098e-01,5.945617556571960449e-01,9.590843319892883301e-01,6.434522271156311035e-01
2.569999999999999929e+01,1.010857462882995605e+00,5.370207428932189941e-01,9.955581426620483398e-01,5.519532561302185059e-01,9.661116003990173340e-01,5.609666705131530762e-01,9.568076133728027344e-01,5.892252326011657715e-01,9.427646398544311523e-01,6.359274387359619141e-01
2.580000000000000071e+01,1.008920192718505859e+00,5.362088680267333984e-01,9.919465780258178711e-01,5.498026609420776367e-01,9.614705443382263184e-01,5.570429563522338867e-01,9.490159153938293457e-01,5.837060809135437012e-01,9.283351302146911621e-01,6.275777816772460938e-01
2.590000000000000213e+01,1.007071614265441895e+00,5.353377461433410645e-01,9.885706305503845215e-01,5.475673079490661621e-01,9.572613835334777832e-01,5.530575513839721680e-01,9.418306350708007812e-01,5.780397653579711914e-01,9.153928756713867188e-01,6.188989281654357910e-01
2.600000000000000000e+01,1.005318045616149902e+00,5.344137549400329590e-01,9.854402542114257812e-01,5.452617406845092773e-01,9.534915089607238770e-01,5.490337014198303223e-01,9.352687001228332520e-01,5.722612738609313965e-01,9.036745429039001465e-01,6.100281476974487305e-01
2.610000000000000142e+01,1.003665685653686523e+00,5.334436297416687012e-01,9.825632572174072266e-01,5.429007411003112793e-01,9.501654505729675293e-01,5.449936389923095703e-01,9.293432235717773438e-01,5.664048790931701660e-01,8.931282162666320801e-01,6.010143160820007324e-01
2.619999999999999929e+01,1.002119541168212891e+00,5.324341654777526855e-01,9.799461364746093750e-01,5.404984951019287109e-01,9.472854733467102051e-01,5.409593582153320312e-01,9.240632653236389160e-01,5.605041980743408203e-01,8.837767839431762695e-01,5.919206738471984863e-01
2.630000000000000071e+01,1.000684380531311035e+00,5.313920974731445312e-01,9.775936603546142578e-01,5.380693078041076660e-01,9.448513388633728027e-01,5.369518995285034180e-01,9.194344878196716309e-01,5.545917749404907227e-01,8.755991458892822266e-01,5.827995538711547852e-01
2.640000000000000213e+01,9.993636012077331543e-01,5.303238630294799805e-01,9.755091071128845215e-01,5.356265902519226074e-01,9.428604841232299805e-01,5.329914689064025879e-01,9.154587984085083008e-01,5.486992597579956055e-01,8.684464693069458008e-01,5.736650228500366211e-01
2.650000000000000000e+01,9.981603622436523438e-01,5.292361378669738770e-01,9.736941456794738770e-01,5.331838726997375488e-01,9.413082003593444824e-01,5.290973782539367676e-01,9.121345877647399902e-01,5.428568720817565918e-01,8.623027205467224121e-01,5.645610094070434570e-01
2.660000000000000142e+01,9.970769882202148438e-01,5.281351804733276367e-01,9.721491336822509766e-01,5.307540297508239746e-01,9.401873946189880371e-01,5.252877473831176758e-01,9.094568490982055664e-01,5.370938777923583984e-01,8.571654558181762695e-01,5.555346608161926270e-01
2.669999999999999929e+01,9.961150288581848145e-01,5.270273685455322266e-01,9.708727002143859863e-01,5.283493399620056152e-01,9.394891262054443359e-01,5.215798616409301758e-01,9.074173569679260254e-01,5.314378142356872559e-01,8.530269265174865723e-01,5.466306805610656738e-01
2.680000000000000071e+01,9.952753782272338867e-01,5.259187817573547363e-01,9.698625206947326660e-01,5.259818434715270996e-01,9.392024874687194824e-01,5.179896354675292969e-01,9.060047864913940430e-01,5.259146690368652344e-01,8.498745560646057129e-01,5.378918051719665527e-01
2.690000000000000213e+01,9.945582151412963867e-01,5.248152613639831543e-01,9.691146612167358398e-01,5.236625671386718750e-01,9.393147230148315430e-01,5.145319700241088867e-01,9.052050709724426270e-01,5.205491781234741211e-01,8.476909995079040527e-01,5.293584465980529785e-01
2.700000000000000000e+01,9.939630627632141113e-01,5.237224698066711426e-01,9.686239957809448242e-01,5.214019417762756348e-01,9.398114681243896484e-01,5.112204551696777344e-01,9.050011038780212402e-01,5.153640508651733398e-01,8.464540839195251465e-01,5.210683941841125488e-01
2.710000000000000142e+01,9.934888482093811035e-01,5.226458311080932617e-01,9.683842062950134277e-01,5.192101001739501953e-01,9.406768679618835449e-01,5.080676078796386719e-01,9.053734540939331055e-01,5.103803873062133789e-01,8.461377024650573730e-01,5.130571722984313965e-01
2.719999999999999929e+01,9.931339621543884277e-01,5.215904116630554199e-01,9.683879613876342773e-01,5.170960426330566406e-01,9.418936371803283691e-01,5.050845742225646973e-01,9.063003063201904297e-01,5.056176185607910156e-01,8.467118144035339355e-01,5.053571462631225586e-01
2.730000000000000071e+01,9.928960204124450684e-01,5.205610394477844238e-01,9.686267971992492676e-01,5.150682926177978516e-01,9.434432387351989746e-01,5.022813081741333008e-01,9.077574610710144043e-01,5.010930299758911133e-01,8.481426239013671875e-01,4.979981780052185059e-01
2.740000000000000213e+01,9.927722811698913574e-01,5.195621848106384277e-01,9.690911769866943359e-01,5.131345391273498535e-01,9.453059434890747070e-01,4.996661245822906494e-01,9.097191095352172852e-01,4.968223869800567627e-01,8.503929376602172852e-01,4.910073280334472656e-01
2.750000000000000000e+01,9.927595257759094238e-01,5.185980796813964844e-01,9.697710871696472168e-01,5.113016963005065918e-01,9.474612474441528320e-01,4.972463846206665039e-01,9.121574163436889648e-01,4.928194284439086914e-01,8.534225821495056152e-01,4.844087362289428711e-01
2.760000000000000142e+01,9.928539991378784180e-01,5.176726579666137695e-01,9.706553220748901367e-01,5.095760226249694824e-01,9.498875141143798828e-01,4.950281381607055664e-01,9.150431156158447266e-01,4.890959262847900391e-01,8.571888208389282227e-01,4.782236218452453613e-01
2.769999999999999929e+01,9.930514693260192871e-01,5.167895555496215820e-01,9.717323184013366699e-01,5.079628229141235352e-01,9.525626301765441895e-01,4.930160343647003174e-01,9.183454513549804688e-01,4.856619536876678467e-01,8.616461157798767090e-01,4.724702835083007812e-01
2.780000000000000071e+01,9.933472871780395508e-01,5.159517526626586914e-01,9.729897379875183105e-01,5.064667463302612305e-01,9.554639458656311035e-01,4.912136495113372803e-01,9.220325350761413574e-01,4.825255274772644043e-01,8.667473196983337402e-01,4.671641588211059570e-01
2.790000000000000213e+01,9.937364459037780762e-01,5.151622295379638672e-01,9.744147062301635742e-01,5.050917267799377441e-01,9.585683941841125488e-01,4.896232485771179199e-01,9.260718822479248047e-01,4.796929061412811279e-01,8.724431991577148438e-01,4.623177647590637207e-01
2.800000000000000000e+01,9.942138195037841797e-01,5.144234895706176758e-01,9.759937524795532227e-01,5.038409233093261719e-01,9.618525505065917969e-01,4.882458150386810303e-01,9.304299354553222656e-01,4.771684706211090088e-01,8.786831498146057129e-01,4.579407572746276855e-01
2.810000000000000142e+01,9.947737455368041992e-01,5.137377381324768066e-01,9.777132868766784668e-01,5.027162432670593262e-01,9.652929902076721191e-01,4.870812892913818359e-01,9.350727200508117676e-01,4.749549925327301025e-01,8.854156136512756348e-01,4.540399909019470215e-01
2.819999999999999929e+01,9.954103827476501465e-01,5.131065845489501953e-01,9.795594811439514160e-01,5.017194747924804688e-01,9.688660502433776855e-01,4.861284792423248291e-01,9.399658441543579102e-01,4.730533659458160400e-01,8.925880789756774902e-01,4.506195187568664551e-01
2.830000000000000071e+01,9.961177706718444824e-01,5.125314593315124512e-01,9.815182089805603027e-01,5.008514523506164551e-01,9.725483059883117676e-01,4.853850901126861572e-01,9.450749754905700684e-01,4.714627861976623535e-01,9.001474380493164062e-01,4.476808309555053711e-01
2.840000000000000213e+01,9.968898296356201172e-01,5.120136141777038574e-01,9.835753440856933594e-01,5.001123547554016113e-01,9.763166904449462891e-01,4.848477840423583984e-01,9.503657221794128418e-01,4.701806902885437012e-01,9.080349206924438477e-01,4.452069997787475586e-01
2.850000000000000000e+01,9.977201819419860840e-01,5.115536451339721680e-01,9.857165813446044922e-01,4.995015561580657959e-01,9.801452159881591797e-01,4.845036268234252930e-01,9.557900428771972656e-01,4.691626131534576416e-01,9.161714315414428711e-01,4.431090354919433594e-01
2.860000000000000142e+01,9.986025094985961914e-01,5.111521482467651367e-01,9.879276752471923828e-01,4.990178942680358887e-01,9.840033650398254395e-01,4.843184947967529297e-01,9.613109827041625977e-01,4.683781266212463379e-01,9.245131015777587891e-01,4.413742423057556152e-01
2.869999999999999929e+01,9.995301365852355957e-01,5.108091235160827637e-01,9.901946187019348145e-01,4.986594915390014648e-01,9.878734946250915527e-01,4.842874109745025635e-01,9.669038057327270508e-01,4.678257405757904053e-01,9.330210089683532715e-01,4.400025904178619385e-01
2.880000000000000071e+01,1.000496983528137207e+00,5.105243325233459473e-01,9.925036430358886719e-01,4.984239637851715088e-01,9.917392730712890625e-01,4.844073057174682617e-01,9.725438356399536133e-01,4.675029814243316650e-01,9.416568875312805176e-01,4.389922618865966797e-01
2.890000000000000213e+01,1.001496315002441406e+00,5.102972984313964844e-01,9.948408007621765137e-01,4.983082711696624756e-01,9.955849051475524902e-01,4.846745729446411133e-01,9.782069325447082520e-01,4.674065113067626953e-01,9.503822326660156250e-01,4.383400082588195801e-01
2.900000000000000000e+01,1.002521514892578125e+00,5.101271867752075195e-01,9.971930980682373047e-01,4.983088374137878418e-01,9.993948340415954590e-01,4.850851595401763916e-01,9.838690757751464844e-01,4.675320684909820557e-01,9.591592550277709961e-01,4.380412995815277100e-01
2.910000000000000142e+01,1.003566741943359375e+00,5.100130438804626465e-01,9.995474815368652344e-01,4.984217584133148193e-01,1.003154039382934570e+00,4.856343567371368408e-01,9.895068407058715820e-01,4.678746461868286133e-01,9.679506421089172363e-01,4.380901455879211426e-01
2.919999999999999929e+01,1.004625678062438965e+00,5.099534392356872559e-01,1.001891613006591797e+00,4.986424148082733154e-01,1.006847977638244629e+00,4.863171279430389404e-01,9.950976967811584473e-01,4.684284329414367676e-01,9.767197966575622559e-01,4.384792447090148926e-01
2.930000000000000071e+01,1.005692243576049805e+00,5.099467635154724121e-01,1.004213333129882812e+00,4.989660084247589111e-01,1.010462999343872070e+00,4.871279001235961914e-01,1.000619292259216309e+00,4.691868126392364502e-01,9.854307174682617188e-01,4.392000436782836914e-01
2.940000000000000213e+01,1.006760239601135254e+00,5.099912881851196289e-01,1.006500720977783203e+00,4.993862807750701904e-01,1.013985753059387207e+00,4.880608022212982178e-01,1.006050348281860352e+00,4.701424539089202881e-01,9.940487146377563477e-01,4.402428269386291504e-01
2.950000000000000000e+01,1.007824659347534180e+00,5.100848674774169922e-01,1.008740305900573730e+00,4.998886287212371826e-01,1.017403244972229004e+00,4.891093969345092773e-01,1.011370062828063965e+00,4.712874293327331543e-01,1.002540230751037598e+00,4.415966570377349854e-01
2.960000000000000142e+01,1.008879661560058594e+00,5.102255344390869141e-01,1.010922670364379883e+00,5.004665851593017578e-01,1.020703434944152832e+00,4.902670383453369141e-01,1.016558766365051270e+00,4.726130664348602295e-01,1.010872483253479004e+00,4.432496428489685059e-01
2.969999999999999929e+01,1.009920120239257812e+00,5.104109048843383789e-01,1.013040065765380859e+00,5.011162757873535156e-01,1.023875594139099121e+00,4.915266931056976318e-01,1.021597862243652344e+00,4.741102755069732666e-01,1.019014477729797363e+00,4.451888799667358398e-01
2.980000000000000071e+01,1.010940909385681152e+00,5.106384754180908203e-01,1.015084743499755859e+00,5.018334388732910156e-01,1.026908993721008301e+00,4.928810298442840576e-01,1.026469588279724121e+00,4.757693707942962646e-01,1.026936531066894531e+00,4.474004507064819336e-01
2.990000000000000213e+01,1.011937379837036133e+00,5.109053850173950195e-01,1.017049789428710938e+00,5.026138424873352051e-01,1.029793858528137207e+00,4.943225979804992676e-01,1.031157135963439941e+00,4.775801301002502441e-01,1.034610271453857422e+00,4.498697519302368164e-01
3.000000000000000000e+01,1.012905001640319824e+00,5.112091302871704102e-01,1.018928885459899902e+00,5.034528970718383789e-01,1.032521009445190430e+00,4.958436787128448486e-01,1.035644650459289551e+00,4.795320034027099609e-01,1.042008996009826660e+00,4.525812268257141113e-01
3.010000000000000142e+01,1.013839840888977051e+00,5.115466117858886719e-01,1.020715832710266113e+00,5.043460726737976074e-01,1.035082936286926270e+00,4.974363148212432861e-01,1.039917945861816406e+00,4.816140830516815186e-01,1.049107789993286133e+00,4.555188417434692383e-01
3.019999999999999929e+01,1.014737963676452637e+00,5.119150876998901367e-01,1.022405385971069336e+00,5.052883028984069824e-01,1.037471890449523926e+00,4.990924298763275146e-01,1.043963670730590820e+00,4.838151633739471436e-01,1.055883169174194336e+00,4.586657285690307617e-01
3.030000000000000071e+01,1.015595793724060059e+00,5.123113393783569336e-01,1.023992419242858887e+00,5.062749385833740234e-01,1.039681911468505859e+00,5.008038878440856934e-01,1.047769784927368164e+00,4.861235618591308594e-01,1.062314033508300781e+00,4.620046615600585938e-01
3.040000000000000213e+01,1.016410350799560547e+00,5.127325057983398438e-01,1.025472402572631836e+00,5.073010325431823730e-01,1.041707396507263184e+00,5.025626420974731445e-01,1.051325321197509766e+00,4.885276854038238525e-01,1.068380832672119141e+00,4.655179381370544434e-01
3.050000000000000000e+01,1.017179131507873535e+00,5.131752490997314453e-01,1.026841521263122559e+00,5.083612799644470215e-01,1.043543934822082520e+00,5.043602585792541504e-01,1.054620862007141113e+00,4.910156130790710449e-01,1.074065685272216797e+00,4.691874682903289795e-01
3.060000000000000142e+01,1.017899155616760254e+00,5.136367082595825195e-01,1.028096437454223633e+00,5.094507932662963867e-01,1.045187592506408691e+00,5.061886906623840332e-01,1.057647824287414551e+00,4.935753345489501953e-01,1.079353332519531250e+00,4.729949235916137695e-01
3.069999999999999929e+01,1.018568515777587891e+00,5.141137242317199707e-01,1.029234170913696289e+00,5.105645060539245605e-01,1.046635389328002930e+00,5.080395340919494629e-01,1.060399413108825684e+00,4.961948394775390625e-01,1.084229469299316406e+00,4.769217073917388916e-01
3.080000000000000071e+01,1.019185423851013184e+00,5.146033167839050293e-01,1.030252218246459961e+00,5.116971135139465332e-01,1.047885537147521973e+00,5.099048614501953125e-01,1.062869906425476074e+00,4.988620281219482422e-01,1.088682889938354492e+00,4.809491634368896484e-01
3.090000000000000213e+01,1.019748568534851074e+00,5.151023268699645996e-01,1.031148433685302734e+00,5.128418803215026855e-01,1.048936843872070312e+00,5.117766857147216797e-01,1.065054655075073242e+00,5.015649795532226562e-01,1.092703342437744141e+00,4.850587248802185059e-01
3.100000000000000000e+01,1.020256757736206055e+00,5.156079530715942383e-01,1.031918525695800781e+00,5.139839649200439453e-01,1.049788951873779297e+00,5.136470794677734375e-01,1.066950678825378418e+00,5.042917132377624512e-01,1.096283197402954102e+00,4.892315566539764404e-01
3.110000000000000142e+01,1.020709276199340820e+00,5.161172151565551758e-01,1.032562375068664551e+00,5.151162743568420410e-01,1.050442337989807129e+00,5.155082941055297852e-01,1.068555712699890137e+00,5.070304274559020996e-01,1.099416851997375488e+00,4.934492707252502441e-01
3.119999999999999929e+01,1.021105527877807617e+00,5.166273713111877441e-01,1.033080935478210449e+00,5.162331461906433105e-01,1.050898551940917969e+00,5.173528194427490234e-01,1.069869399070739746e+00,5.097697377204895020e-01,1.102100133895874023e+00,4.976933896541595459e-01
3.130000000000000071e+01,1.021445393562316895e+00,5.171356797218322754e-01,1.033475756645202637e+00,5.173292160034179688e-01,1.051159620285034180e+00,5.191734433174133301e-01,1.070891976356506348e+00,5.124982595443725586e-01,1.104331731796264648e+00,5.019459128379821777e-01
3.140000000000000213e+01,1.021729111671447754e+00,5.176395773887634277e-01,1.033749103546142578e+00,5.183995962142944336e-01,1.051228761672973633e+00,5.209631323814392090e-01,1.071625471115112305e+00,5.152048468589782715e-01,1.106110811233520508e+00,5.061891674995422363e-01
3.150000000000000000e+01,1.021957039833068848e+00,5.181363821029663086e-01,1.033903598785400391e+00,5.194393396377563477e-01,1.051108956336975098e+00,5.227150917053222656e-01,1.072072386741638184e+00,5.178788304328918457e-01,1.107439756393432617e+00,5.104056596755981445e-01
3.160000000000000142e+01,1.022129893302917480e+00,5.186238884925842285e-01,1.033942699432373047e+00,5.204440355300903320e-01,1.050799727439880371e+00,5.244078040122985840e-01,1.072236895561218262e+00,5.205097794532775879e-01,1.108322143554687500e+00,5.145785212516784668e-01
3.169999999999999929e+01,1.022248625755310059e+00,5.190998315811157227e-01,1.033870100975036621e+00,5.214097499847412109e-01,1.050302386283874512e+00,5.260168910026550293e-01,1.072124242782592773e+00,5.230877995491027832e-01,1.108757734298706055e+00,5.186952352523803711e-01
3.180000000000000071e+01,1.022314667701721191e+00,5.195620059967041016e-01,1.033690094947814941e+00,5.223326086997985840e-01,1.049625635147094727e+00,5.275366902351379395e-01,1.071740150451660156e+00,5.256030559539794922e-01,1.108655810356140137e+00,5.228013992309570312e-01
3.190000000000000213e+01,1.022329449653625488e+00,5.200084447860717773e-01,1.033407211303710938e+00,5.232093930244445801e-01,1.048779010772705078e+00,5.289621949195861816e-01,1.071092009544372559e+00,5.280467271804809570e-01,1.107994556427001953e+00,5.268905758857727051e-01
3.200000000000000000e+01,1.022294640541076660e+00,5.204373002052307129e-01,1.033026933670043945e+00,5.240369439125061035e-01,1.047773122787475586e+00,5.302891731262207031e-01,1.070187807083129883e+00,5.304101109504699707e-01,1.106790900230407715e+00,5.309324860572814941e-01
3.210000000000000142e+01,1.022212028503417969e+00,5.208471417427062988e-01,1.032554030418395996e+00,5.248125791549682617e-01,1.046618700027465820e+00,5.315141677856445312e-01,1.069035887718200684e+00,5.326840281486511230e-01,1.105066180229187012e+00,5.348976850509643555e-01
3.220000000000000284e+01,1.022083759307861328e+00,5.212363004684448242e-01,1.031994462013244629e+00,5.255340933799743652e-01,1.045327186584472656e+00,5.326341390609741211e-01,1.067635059356689453e+00,5.348265767097473145e-01,1.102844595909118652e+00,5.387582182884216309e-01
3.229999999999999716e+01,1.021912097930908203e+00,5.216035246849060059e-01,1.031354308128356934e+00,5.261994600296020508e-01,1.043909907341003418e+00,5.336467623710632324e-01,1.065994620323181152e+00,5.368150472640991211e-01,1.100153923034667969e+00,5.424872636795043945e-01
3.239999999999999858e+01,1.021699547767639160e+00,5.219474434852600098e-01,1.030639290809631348e+00,5.268070697784423828e-01,1.042378783226013184e+00,5.345504879951477051e-01,1.064131736755371094e+00,5.386441349983215332e-01,1.097024321556091309e+00,5.460596680641174316e-01
3.250000000000000000e+01,1.021448731422424316e+00,5.222673416137695312e-01,1.029856204986572266e+00,5.273559689521789551e-01,1.040745735168457031e+00,5.353444218635559082e-01,1.062063574790954590e+00,5.403097271919250488e-01,1.093477010726928711e+00,5.494151711463928223e-01
3.260000000000000142e+01,1.021162033081054688e+00,5.225622653961181641e-01,1.029011607170104980e+00,5.278450250625610352e-01,1.039022922515869141e+00,5.360278487205505371e-01,1.059808254241943359e+00,5.418086647987365723e-01,1.089537024497985840e+00,5.524751543998718262e-01
3.270000000000000284e+01,1.020842194557189941e+00,5.228314995765686035e-01,1.028111577033996582e+00,5.282738208770751953e-01,1.037222385406494141e+00,5.366013050079345703e-01,1.057384252548217773e+00,5.431389808654785156e-01,1.085255742073059082e+00,5.552206039428710938e-01
3.279999999999999716e+01,1.020492076873779297e+00,5.230745077133178711e-01,1.027163147926330566e+00,5.286421775817871094e-01,1.035356521606445312e+00,5.370654463768005371e-01,1.054810285568237305e+00,5.442993640899658203e-01,1.080686211585998535e+00,5.576366186141967773e-01
3.289999999999999858e+01,1.020114660263061523e+00,5.232908725738525391e-01,1.026172757148742676e+00,5.289502739906311035e-01,1.033437371253967285e+00,5.374214649200439453e-01,1.052104949951171875e+00,5.452895760536193848e-01,1.075882315635681152e+00,5.597121715545654297e-01
3.300000000000000000e+01,1.019712924957275391e+00,5.234804153442382812e-01,1.025147318840026855e+00,5.291983485221862793e-01,1.031476736068725586e+00,5.376713871955871582e-01,1.049287080764770508e+00,5.461103320121765137e-01,1.070898532867431641e+00,5.614396333694458008e-01
3.310000000000000142e+01,1.019289612770080566e+00,5.236431360244750977e-01,1.024093270301818848e+00,5.293875336647033691e-01,1.029486417770385742e+00,5.378175377845764160e-01,1.046374917030334473e+00,5.467630028724670410e-01,1.065788626670837402e+00,5.628153085708618164e-01
3.320000000000000284e+01,1.018847703933715820e+00,5.237790346145629883e-01,1.023017287254333496e+00,5.295186042785644531e-01,1.027478098869323730e+00,5.378627181053161621e-01,1.043387651443481445e+00,5.472500920295715332e-01,1.060605645179748535e+00,5.638384819030761719e-01
3.329999999999999716e+01,1.018390417098999023e+00,5.238881707191467285e-01,1.021925926208496094e+00,5.295929908752441406e-01,1.025462865829467773e+00,5.378102660179138184e-01,1.040343523025512695e+00,5.475746989250183105e-01,1.055401682853698730e+00,5.645123124122619629e-01
3.339999999999999858e+01,1.017920374870300293e+00,5.239710211753845215e-01,1.020825028419494629e+00,5.296123623847961426e-01,1.023451685905456543e+00,5.376636385917663574e-01,1.037260413169860840e+00,5.477407574653625488e-01,1.050227046012878418e+00,5.648430585861206055e-01
3.350000000000000000e+01,1.017440795898437500e+00,5.240280628204345703e-01,1.019721150398254395e+00,5.295783281326293945e-01,1.021454811096191406e+00,5.374270081520080566e-01,1.034155964851379395e+00,5.477528572082519531e-01,1.045130372047424316e+00,5.648397207260131836e-01
3.360000000000000142e+01,1.016954421997070312e+00,5.240598917007446289e-01,1.018619894981384277e+00,5.294929146766662598e-01,1.019482493400573730e+00,5.371046662330627441e-01,1.031047344207763672e+00,5.476162433624267578e-01,1.040125727653503418e+00,5.645346045494079590e-01
3.370000000000000284e+01,1.016463994979858398e+00,5.240671038627624512e-01,1.017527341842651367e+00,5.293583273887634277e-01,1.017544150352478027e+00,5.367012023925781250e-01,1.027951121330261230e+00,5.473366975784301758e-01,1.035156846046447754e+00,5.639993548393249512e-01
3.379999999999999716e+01,1.015972852706909180e+00,5.240506529808044434e-01,1.016448259353637695e+00,5.291771292686462402e-01,1.015648841857910156e+00,5.362216830253601074e-01,1.024882912635803223e+00,5.469207167625427246e-01,1.030242919921875000e+00,5.632485747337341309e-01
3.389999999999999858e+01,1.015482664108276367e+00,5.240114927291870117e-01,1.015388369560241699e+00,5.289518237113952637e-01,1.013805150985717773e+00,5.356712341308593750e-01,1.021858215332031250e+00,5.463753342628479004e-01,1.025407791137695312e+00,5.622938871383666992e-01
3.400000000000000000e+01,1.014996409416198730e+00,5.239505171775817871e-01,1.014352560043334961e+00,5.286850929260253906e-01,1.012020826339721680e+00,5.350551605224609375e-01,1.018891096115112305e+00,5.457076430320739746e-01,1.020674467086791992e+00,5.611472725868225098e-01
3.410000000000000142e+01,1.014516472816467285e+00,5.238687992095947266e-01,1.013345479965209961e+00,5.283797383308410645e-01,1.010303378105163574e+00,5.343789458274841309e-01,1.015995502471923828e+00,5.449255108833312988e-01,1.016063928604125977e+00,5.598212480545043945e-01
3.420000000000000284e+01,1.014045119285583496e+00,5.237675309181213379e-01,1.012371301651000977e+00,5.280387401580810547e-01,1.008659601211547852e+00,5.336483716964721680e-01,1.013184428215026855e+00,5.440369844436645508e-01,1.011596560478210449e+00,5.583291649818420410e-01
3.430000000000000426e+01,1.013584375381469727e+00,5.236480236053466797e-01,1.011434197425842285e+00,5.276651382446289062e-01,1.007095336914062500e+00,5.328691005706787109e-01,1.010469436645507812e+00,5.430504083633422852e-01,1.007290959358215332e+00,5.566846728324890137e-01
3.439999999999999858e+01,1.013136744499206543e+00,5.235112309455871582e-01,1.010537862777709961e+00,5.272619724273681641e-01,1.005616426467895508e+00,5.320467948913574219e-01,1.007861614227294922e+00,5.419743657112121582e-01,1.003164291381835938e+00,5.549015402793884277e-01
3.450000000000000000e+01,1.012703776359558105e+00,5.233587026596069336e-01,1.009685516357421875e+00,5.268324613571166992e-01,1.004227519035339355e+00,5.311874151229858398e-01,1.005370974540710449e+00,5.408177375793457031e-01,9.992319345474243164e-01,5.529940128326416016e-01
3.460000000000000142e+01,1.012287378311157227e+00,5.231915712356567383e-01,1.008880019187927246e+00,5.263797640800476074e-01,1.002932906150817871e+00,5.302968025207519531e-01,1.003006577491760254e+00,5.395894050598144531e-01,9.955081343650817871e-01,5.509763956069946289e-01
3.470000000000000284e+01,1.011889219284057617e+00,5.230115652084350586e-01,1.008124232292175293e+00,5.259069800376892090e-01,1.001736044883728027e+00,5.293805599212646484e-01,1.000776648521423340e+00,5.382981300354003906e-01,9.920050501823425293e-01,5.488631725311279297e-01
3.480000000000000426e+01,1.011510729789733887e+00,5.228198170661926270e-01,1.007420420646667480e+00,5.254175066947937012e-01,1.000640034675598145e+00,5.284445881843566895e-01,9.986882805824279785e-01,5.369530320167541504e-01,9.887337684631347656e-01,5.466687679290771484e-01
3.489999999999999858e+01,1.011153221130371094e+00,5.226177573204040527e-01,1.006770253181457520e+00,5.249144434928894043e-01,9.996470212936401367e-01,5.274943113327026367e-01,9.967474937438964844e-01,5.355629920959472656e-01,9.857034683227539062e-01,5.444077253341674805e-01
3.500000000000000000e+01,1.010817766189575195e+00,5.224068164825439453e-01,1.006175398826599121e+00,5.244007110595703125e-01,9.987586736679077148e-01,5.265353322029113770e-01,9.949593544006347656e-01,5.341368913650512695e-01,9.829216599464416504e-01,5.420939922332763672e-01
3.510000000000000142e+01,1.010505437850952148e+00,5.221884846687316895e-01,1.005637049674987793e+00,5.238794684410095215e-01,9.979761838912963867e-01,5.255730152130126953e-01,9.933281540870666504e-01,5.326834321022033691e-01,9.803944826126098633e-01,5.397417545318603516e-01
3.520000000000000284e+01,1.010216951370239258e+00,5.219641923904418945e-01,1.005156397819519043e+00,5.233538150787353516e-01,9.972999691963195801e-01,5.246124863624572754e-01,9.918569922447204590e-01,5.312113761901855469e-01,9.781265258789062500e-01,5.373647809028625488e-01
3.530000000000000426e+01,1.009953379631042480e+00,5.217351913452148438e-01,1.004733562469482422e+00,5.228265523910522461e-01,9.967299103736877441e-01,5.236589908599853516e-01,9.905481338500976562e-01,5.297290682792663574e-01,9.761207699775695801e-01,5.349761843681335449e-01
3.539999999999999858e+01,1.009715080261230469e+00,5.215029120445251465e-01,1.004369020462036133e+00,5.223006010055541992e-01,9.962653517723083496e-01,5.227171182632446289e-01,9.894028306007385254e-01,5.282447338104248047e-01,9.743787050247192383e-01,5.325892567634582520e-01
3.550000000000000000e+01,1.009502291679382324e+00,5.212687253952026367e-01,1.004062652587890625e+00,5.217788219451904297e-01,9.959051012992858887e-01,5.217912793159484863e-01,9.884214997291564941e-01,5.267660617828369141e-01,9.729003906250000000e-01,5.302162170410156250e-01
3.560000000000000142e+01,1.009315371513366699e+00,5.210338830947875977e-01,1.003813862800598145e+00,5.212635397911071777e-01,9.956473112106323242e-01,5.208861231803894043e-01,9.876037240028381348e-01,5.253008604049682617e-01,9.716846346855163574e-01,5.278694033622741699e-01
3.570000000000000284e+01,1.009154319763183594e+00,5.207997560501098633e-01,1.003622293472290039e+00,5.207573771476745605e-01,9.954900741577148438e-01,5.200054645538330078e-01,9.869481921195983887e-01,5.238562226295471191e-01,9.707285761833190918e-01,5.255600810050964355e-01
3.580000000000000426e+01,1.009019136428833008e+00,5.205674767494201660e-01,1.003486752510070801e+00,5.202627778053283691e-01,9.954305887222290039e-01,5.191530585289001465e-01,9.864525794982910156e-01,5.224393010139465332e-01,9.700283408164978027e-01,5.232992172241210938e-01
3.589999999999999858e+01,1.008909821510314941e+00,5.203381776809692383e-01,1.003406167030334473e+00,5.197817683219909668e-01,9.954657554626464844e-01,5.183326601982116699e-01,9.861139655113220215e-01,5.210562348365783691e-01,9.695788621902465820e-01,5.210970044136047363e-01
3.600000000000000000e+01,1.008825778961181641e+00,5.201130509376525879e-01,1.003378987312316895e+00,5.193164944648742676e-01,9.955922961235046387e-01,5.175472497940063477e-01,9.859288334846496582e-01,5.197134017944335938e-01,9.693737626075744629e-01,5.189630389213562012e-01
3.610000000000000142e+01,1.008766651153564453e+00,5.198929905891418457e-01,1.003403425216674805e+00,5.188688039779663086e-01,9.958062767982482910e-01,5.167999267578125000e-01,9.858928322792053223e-01,5.184165239334106445e-01,9.694058895111083984e-01,5.169062614440917969e-01
3.620000000000000284e+01,1.008732080459594727e+00,5.196791291236877441e-01,1.003477692604064941e+00,5.184406638145446777e-01,9.961034655570983887e-01,5.160933136940002441e-01,9.860009551048278809e-01,5.171707272529602051e-01,9.696667194366455078e-01,5.149348378181457520e-01
3.630000000000000426e+01,1.008721351623535156e+00,5.194723010063171387e-01,1.003599524497985840e+00,5.180335044860839844e-01,9.964795708656311035e-01,5.154296755790710449e-01,9.862477779388427734e-01,5.159808397293090820e-01,9.701468944549560547e-01,5.130562186241149902e-01
3.639999999999999858e+01,1.008733391761779785e+00,5.192734003067016602e-01,1.003766894340515137e+00,5.176486968994140625e-01,9.969297647476196289e-01,5.148110389709472656e-01,9.866270422935485840e-01,5.148511528968811035e-01,9.708364605903625488e-01,5.112769603729248047e-01
3.650000000000000000e+01,1.008767485618591309e+00,5.190832614898681641e-01,1.003977179527282715e+00,5.172875523567199707e-01,9.974489808082580566e-01,5.142389535903930664e-01,9.871324300765991211e-01,5.137857198715209961e-01,9.717244505882263184e-01,5.096030831336975098e-01
3.660000000000000142e+01,1.008822798728942871e+00,5.189024209976196289e-01,1.004227757453918457e+00,5.169511437416076660e-01,9.980325102806091309e-01,5.137150883674621582e-01,9.877567291259765625e-01,5.127877593040466309e-01,9.727994799613952637e-01,5.080400109291076660e-01
3.670000000000000284e+01,1.008898377418518066e+00,5.187315940856933594e-01,1.004515647888183594e+00,5.166403651237487793e-01,9.986747503280639648e-01,5.132403373718261719e-01,9.884924888610839844e-01,5.118603110313415527e-01,9.740492105484008789e-01,5.065917968750000000e-01
3.680000000000000426e+01,1.008992910385131836e+00,5.185713171958923340e-01,1.004838585853576660e+00,5.163560509681701660e-01,9.993703961372375488e-01,5.128157138824462891e-01,9.893320798873901367e-01,5.110057592391967773e-01,9.754611849784851074e-01,5.052621960639953613e-01
3.689999999999999858e+01,1.009105443954467773e+00,5.184220671653747559e-01,1.005193591117858887e+00,5.160987377166748047e-01,1.000113844871520996e+00,5.124416947364807129e-01,9.902675151824951172e-01,5.102260112762451172e-01,9.770222306251525879e-01,5.040542483329772949e-01
3.700000000000000000e+01,1.009234547615051270e+00,5.182843804359436035e-01,1.005577564239501953e+00,5.158689022064208984e-01,1.000899553298950195e+00,5.121183395385742188e-01,9.912904500961303711e-01,5.095226764678955078e-01,9.787191152572631836e-01,5.029699802398681641e-01
3.710000000000000142e+01,1.009379148483276367e+00,5.181586146354675293e-01,1.005987524986267090e+00,5.156666636466979980e-01,1.001722097396850586e+00,5.118456482887268066e-01,9.923926591873168945e-01,5.088968873023986816e-01,9.805380105972290039e-01,5.020108819007873535e-01
3.720000000000000284e+01,1.009537816047668457e+00,5.180447697639465332e-01,1.006420135498046875e+00,5.154922008514404297e-01,1.002575635910034180e+00,5.116232633590698242e-01,9.935653805732727051e-01,5.083491802215576172e-01,9.824653863906860352e-01,5.011777281761169434e-01
3.730000000000000426e+01,1.009708881378173828e+00,5.179429054260253906e-01,1.006872415542602539e+00,5.153455734252929688e-01,1.003454923629760742e+00,5.114507079124450684e-01,9.947999715805053711e-01,5.078797936439514160e-01,9.844871163368225098e-01,5.004705190658569336e-01
3.739999999999999858e+01,1.009891867637634277e+00,5.178534984588623047e-01,1.007341623306274414e+00,5.152265429496765137e-01,1.004353880882263184e+00,5.113271474838256836e-01,9.960880279541015625e-01,5.074884891510009766e-01,9.865893125534057617e-01,4.998885989189147949e-01
3.750000000000000000e+01,1.010084986686706543e+00,5.177764892578125000e-01,1.007824659347534180e+00,5.151347517967224121e-01,1.005267620086669922e+00,5.112514495849609375e-01,9.974207878112792969e-01,5.071746110916137695e-01,9.887581467628479004e-01,4.994308650493621826e-01
3.760000000000000142e+01,1.010286808013916016e+00,5.177118182182312012e-01,1.008318066596984863e+00,5.150697827339172363e-01,1.006190419197082520e+00,5.112226009368896484e-01,9.987896680831909180e-01,5.069371461868286133e-01,9.909799098968505859e-01,4.990953207015991211e-01
3.770000000000000284e+01,1.010496020317077637e+00,5.176593661308288574e-01,1.008819341659545898e+00,5.150309205055236816e-01,1.007117509841918945e+00,5.112389922142028809e-01,1.000186204910278320e+00,5.067746639251708984e-01,9.932410717010498047e-01,4.988795518875122070e-01
3.780000000000000426e+01,1.010711312294006348e+00,5.176188349723815918e-01,1.009325265884399414e+00,5.150176286697387695e-01,1.008043527603149414e+00,5.112989544868469238e-01,1.001602172851562500e+00,5.066856145858764648e-01,9.955282807350158691e-01,4.987804889678955078e-01
3.789999999999999858e+01,1.010931253433227539e+00,5.175902247428894043e-01,1.009833097457885742e+00,5.150289535522460938e-01,1.008963704109191895e+00,5.114007592201232910e-01,1.003029227256774902e+00,5.066677331924438477e-01,9.978286623954772949e-01,4.987946748733520508e-01
3.800000000000000000e+01,1.011154651641845703e+00,5.175735354423522949e-01,1.010340213775634766e+00,5.150641202926635742e-01,1.009873509407043457e+00,5.115422606468200684e-01,1.004459619522094727e+00,5.067186951637268066e-01,1.000129580497741699e+00,4.989181458950042725e-01
3.810000000000000142e+01,1.011380195617675781e+00,5.175681710243225098e-01,1.010843992233276367e+00,5.151221156120300293e-01,1.010768413543701172e+00,5.117214918136596680e-01,1.005885839462280273e+00,5.068358182907104492e-01,1.002418875694274902e+00,4.991464018821716309e-01
3.820000000000000284e+01,1.011606693267822266e+00,5.175738334655761719e-01,1.011341691017150879e+00,5.152018666267395020e-01,1.011644005775451660e+00,5.119361281394958496e-01,1.007300257682800293e+00,5.070163011550903320e-01,1.004684925079345703e+00,4.994746744632720947e-01
3.830000000000000426e+01,1.011832594871520996e+00,5.175900459289550781e-01,1.011830925941467285e+00,5.153020620346069336e-01,1.012496829032897949e+00,5.121837854385375977e-01,1.008695840835571289e+00,5.072569251060485840e-01,1.006916761398315430e+00,4.998977780342102051e-01
3.839999999999999858e+01,1.012056827545166016e+00,5.176163911819458008e-01,1.012309551239013672e+00,5.154214501380920410e-01,1.013322710990905762e+00,5.124621391296386719e-01,1.010065913200378418e+00,5.075543522834777832e-01,1.009101629257202148e+00,5.004047155380249023e-01
3.850000000000000000e+01,1.012278437614440918e+00,5.176523327827453613e-01,1.012775421142578125e+00,5.155588388442993164e-01,1.014118432998657227e+00,5.127685070037841797e-01,1.011404156684875488e+00,5.079051852226257324e-01,1.011228680610656738e+00,5.009850263595581055e-01
3.860000000000000142e+01,1.012496232986450195e+00,5.176973342895507812e-01,1.013226389884948730e+00,5.157129168510437012e-01,1.014880776405334473e+00,5.131004452705383301e-01,1.012704849243164062e+00,5.083056092262268066e-01,1.013290524482727051e+00,5.016348361968994141e-01
3.870000000000000284e+01,1.012709259986877441e+00,5.177510380744934082e-01,1.013660788536071777e+00,5.158823132514953613e-01,1.015606999397277832e+00,5.134552121162414551e-01,1.013962149620056152e+00,5.087518095970153809e-01,1.015280127525329590e+00,5.023500323295593262e-01
3.880000000000000426e+01,1.012916445732116699e+00,5.178127288818359375e-01,1.014076471328735352e+00,5.160655379295349121e-01,1.016294360160827637e+00,5.138302445411682129e-01,1.015171051025390625e+00,5.092398524284362793e-01,1.017190337181091309e+00,5.031263828277587891e-01
3.889999999999999858e+01,1.013116955757141113e+00,5.178817510604858398e-01,1.014472246170043945e+00,5.162610411643981934e-01,1.016940832138061523e+00,5.142228007316589355e-01,1.016326785087585449e+00,5.097658038139343262e-01,1.019015192985534668e+00,5.039592385292053223e-01
3.900000000000000000e+01,1.013310074806213379e+00,5.179575681686401367e-01,1.014846801757812500e+00,5.164675116539001465e-01,1.017544150352478027e+00,5.146301388740539551e-01,1.017425298690795898e+00,5.103254914283752441e-01,1.020748972892761230e+00,5.048443078994750977e-01
3.910000000000000142e+01,1.013494729995727539e+00,5.180395245552062988e-01,1.015198469161987305e+00,5.166835188865661621e-01,1.018102765083312988e+00,5.150497555732727051e-01,1.018462300300598145e+00,5.109147429466247559e-01,1.022386074066162109e+00,5.057766437530517578e-01
3.920000000000000284e+01,1.013670563697814941e+00,5.181269049644470215e-01,1.015526294708251953e+00,5.169074535369873047e-01,1.018615365028381348e+00,5.154790282249450684e-01,1.019434928894042969e+00,5.115296244621276855e-01,1.023921847343444824e+00,5.067515373229980469e-01
3.930000000000000426e+01,1.013836860656738281e+00,5.182191133499145508e-01,1.015829920768737793e+00,5.171378254890441895e-01,1.019080281257629395e+00,5.159150362014770508e-01,1.020339965820312500e+00,5.121658444404602051e-01,1.025351762771606445e+00,5.077641010284423828e-01
3.939999999999999858e+01,1.013993024826049805e+00,5.183154940605163574e-01,1.016108155250549316e+00,5.173733830451965332e-01,1.019497513771057129e+00,5.163556933403015137e-01,1.021175384521484375e+00,5.128192901611328125e-01,1.026672482490539551e+00,5.088092088699340820e-01
3.950000000000000000e+01,1.014138579368591309e+00,5.184153914451599121e-01,1.016360521316528320e+00,5.176126956939697266e-01,1.019866108894348145e+00,5.167983174324035645e-01,1.021938800811767578e+00,5.134860873222351074e-01,1.027880430221557617e+00,5.098820328712463379e-01
3.960000000000000142e+01,1.014273166656494141e+00,5.185182094573974609e-01,1.016586422920227051e+00,5.178542733192443848e-01,1.020185828208923340e+00,5.172405242919921875e-01,1.022628664970397949e+00,5.141620635986328125e-01,1.028973102569580078e+00,5.109776258468627930e-01
3.970000000000000284e+01,1.014396548271179199e+00,5.186232328414916992e-01,1.016785740852355957e+00,5.180968642234802246e-01,1.020456671714782715e+00,5.176799297332763672e-01,1.023244142532348633e+00,5.148435235023498535e-01,1.029947996139526367e+00,5.120899081230163574e-01
3.980000000000000426e+01,1.014508008956909180e+00,5.187298655509948730e-01,1.016958355903625488e+00,5.183390378952026367e-01,1.020678877830505371e+00,5.181143283843994141e-01,1.023784399032592773e+00,5.155265331268310547e-01,1.030800580978393555e+00,5.132052302360534668e-01
3.989999999999999858e+01,1.014607548713684082e+00,5.188375115394592285e-01,1.017104029655456543e+00,5.185796022415161133e-01,1.020852923393249512e+00,5.185416936874389648e-01,1.024249076843261719e+00,5.162075757980346680e-01,1.031529903411865234e+00,5.143158435821533203e-01
4.000000000000000000e+01,1.014695167541503906e+00,5.189453959465026855e-01,1.017223119735717773e+00,5.188173055648803711e-01,1.020979642868041992e+00,5.189599394798278809e-01,1.024638533592224121e+00,5.168829560279846191e-01,1.032136559486389160e+00,5.154159069061279297e-01
4.010000000000000142e+01,1.014770865440368652e+00,5.190532207489013672e-01,1.017315983772277832e+00,5.190510153770446777e-01,1.021060109138488770e+00,5.193670392036437988e-01,1.024953246116638184e+00,5.175495147705078125e-01,1.032621264457702637e+00,5.165002942085266113e-01
4.020000000000000284e+01,1.014834642410278320e+00,5.191602110862731934e-01,1.017382860183715820e+00,5.192795991897583008e-01,1.021095395088195801e+00,5.197615623474121094e-01,1.025194287300109863e+00,5.182039737701416016e-01,1.032986044883728027e+00,5.175635814666748047e-01
4.030000000000000426e+01,1.014886975288391113e+00,5.192658901214599609e-01,1.017424345016479492e+00,5.195021033287048340e-01,1.021086812019348145e+00,5.201417207717895508e-01,1.025362372398376465e+00,5.188432931900024414e-01,1.033232927322387695e+00,5.186010003089904785e-01
4.039999999999999858e+01,1.014928102493286133e+00,5.193698406219482422e-01,1.017441034317016602e+00,5.197175741195678711e-01,1.021036148071289062e+00,5.205059051513671875e-01,1.025459766387939453e+00,5.194645524024963379e-01,1.033364772796630859e+00,5.196079015731811523e-01
4.050000000000000000e+01,1.014957308769226074e+00,5.194714665412902832e-01,1.017433881759643555e+00,5.199250578880310059e-01,1.020944714546203613e+00,5.208530426025390625e-01,1.025488257408142090e+00,5.200651288032531738e-01,1.033384561538696289e+00,5.205800533294677734e-01
4.060000000000000142e+01,1.014975309371948242e+00,5.195704102516174316e-01,1.017403721809387207e+00,5.201237201690673828e-01,1.020814657211303711e+00,5.211815237998962402e-01,1.025450110435485840e+00,5.206426382064819336e-01,1.033296227455139160e+00,5.215135216712951660e-01
4.070000000000000284e+01,1.014982223510742188e+00,5.196661353111267090e-01,1.017351388931274414e+00,5.203128457069396973e-01,1.020648360252380371e+00,5.214903950691223145e-01,1.025347709655761719e+00,5.211947560310363770e-01,1.033104300498962402e+00,5.224047899246215820e-01
4.080000000000000426e+01,1.014978528022766113e+00,5.197582840919494629e-01,1.017277956008911133e+00,5.204917788505554199e-01,1.020447134971618652e+00,5.217788219451904297e-01,1.025183796882629395e+00,5.217195749282836914e-01,1.032812833786010742e+00,5.232505202293395996e-01
4.089999999999999858e+01,1.014964580535888672e+00,5.198464989662170410e-01,1.017184495925903320e+00,5.206599235534667969e-01,1.020213723182678223e+00,5.220457911491394043e-01,1.024961233139038086e+00,5.222151875495910645e-01,1.032427191734313965e+00,5.240479707717895508e-01
4.100000000000000000e+01,1.014940738677978516e+00,5.199303627014160156e-01,1.017072439193725586e+00,5.208166837692260742e-01,1.019950389862060547e+00,5.222907662391662598e-01,1.024683475494384766e+00,5.226799249649047852e-01,1.031952738761901855e+00,5.247945189476013184e-01
4.110000000000000142e+01,1.014907717704772949e+00,5.200097560882568359e-01,1.016942858695983887e+00,5.209615230560302734e-01,1.019659399986267090e+00,5.225132107734680176e-01,1.024353861808776855e+00,5.231124758720397949e-01,1.031394839286804199e+00,5.254879593849182129e-01
4.120000000000000284e+01,1.014865756034851074e+00,5.200843214988708496e-01,1.016797065734863281e+00,5.210944414138793945e-01,1.019343495368957520e+00,5.227126479148864746e-01,1.023975968360900879e+00,5.235117077827453613e-01,1.030759096145629883e+00,5.261265039443969727e-01
4.130000000000000426e+01,1.014815449714660645e+00,5.201539397239685059e-01,1.016636252403259277e+00,5.212150812149047852e-01,1.019005060195922852e+00,5.228888988494873047e-01,1.023553133010864258e+00,5.238766074180603027e-01,1.030051827430725098e+00,5.267087817192077637e-01
4.139999999999999858e+01,1.014757513999938965e+00,5.202182531356811523e-01,1.016461849212646484e+00,5.213231444358825684e-01,1.018646955490112305e+00,5.230418443679809570e-01,1.023089289665222168e+00,5.242063999176025391e-01,1.029279351234436035e+00,5.272335410118103027e-01
4.150000000000000000e+01,1.014692306518554688e+00,5.202772021293640137e-01,1.016275286674499512e+00,5.214183926582336426e-01,1.018271446228027344e+00,5.231714248657226562e-01,1.022588253021240234e+00,5.245008468627929688e-01,1.028447747230529785e+00,5.277000069618225098e-01
4.160000000000000142e+01,1.014620304107666016e+00,5.203305482864379883e-01,1.016077995300292969e+00,5.215008854866027832e-01,1.017881274223327637e+00,5.232778191566467285e-01,1.022053956985473633e+00,5.247591137886047363e-01,1.027563452720642090e+00,5.281078219413757324e-01
4.170000000000000284e+01,1.014542341232299805e+00,5.203784704208374023e-01,1.015871286392211914e+00,5.215705633163452148e-01,1.017478942871093750e+00,5.233612656593322754e-01,1.021490454673767090e+00,5.249814391136169434e-01,1.026632905006408691e+00,5.284567475318908691e-01
4.180000000000000426e+01,1.014459013938903809e+00,5.204204916954040527e-01,1.015656709671020508e+00,5.216275453567504883e-01,1.017066836357116699e+00,5.234220623970031738e-01,1.020901679992675781e+00,5.251680016517639160e-01,1.025662660598754883e+00,5.287470221519470215e-01
4.189999999999999858e+01,1.014371037483215332e+00,5.204570293426513672e-01,1.015435576438903809e+00,5.216719508171081543e-01,1.016647458076477051e+00,5.234606862068176270e-01,1.020291686058044434e+00,5.253188014030456543e-01,1.024659276008605957e+00,5.289791822433471680e-01
4.200000000000000000e+01,1.014278769493103027e+00,5.204877257347106934e-01,1.015209436416625977e+00,5.217041373252868652e-01,1.016223430633544922e+00,5.234777927398681641e-01,1.019664406776428223e+00,5.254341363906860352e-01,1.023629307746887207e+00,5.291538834571838379e-01
4.210000000000000142e+01,1.014183163642883301e+00,5.205128788948059082e-01,1.014979362487792969e+00,5.217240452766418457e-01,1.015797019004821777e+00,5.234739184379577637e-01,1.019023656845092773e+00,5.255148410797119141e-01,1.022578835487365723e+00,5.292723774909973145e-01
4.220000000000000284e+01,1.014084577560424805e+00,5.205323100090026855e-01,1.014746904373168945e+00,5.217323899269104004e-01,1.015370726585388184e+00,5.234498977661132812e-01,1.018373489379882812e+00,5.255616903305053711e-01,1.021514058113098145e+00,5.293359160423278809e-01
4.230000000000000426e+01,1.013983726501464844e+00,5.205463171005249023e-01,1.014513254165649414e+00,5.217291116714477539e-01,1.014946699142456055e+00,5.234063863754272461e-01,1.017717480659484863e+00,5.255755782127380371e-01,1.020441412925720215e+00,5.293459892272949219e-01
4.239999999999999858e+01,1.013881325721740723e+00,5.205549001693725586e-01,1.014279603958129883e+00,5.217148065567016602e-01,1.014527082443237305e+00,5.233446955680847168e-01,1.017059445381164551e+00,5.255575776100158691e-01,1.019366383552551270e+00,5.293044447898864746e-01
4.250000000000000000e+01,1.013777613639831543e+00,5.205582976341247559e-01,1.014047622680664062e+00,5.216899514198303223e-01,1.014113903045654297e+00,5.232653021812438965e-01,1.016402602195739746e+00,5.255089998245239258e-01,1.018295049667358398e+00,5.292133688926696777e-01
4.260000000000000142e+01,1.013673901557922363e+00,5.205565690994262695e-01,1.013818144798278809e+00,5.216550827026367188e-01,1.013709306716918945e+00,5.231693387031555176e-01,1.015750646591186523e+00,5.254309773445129395e-01,1.017232894897460938e+00,5.290747880935668945e-01
4.270000000000000284e+01,1.013570189476013184e+00,5.205500125885009766e-01,1.013592243194580078e+00,5.216106176376342773e-01,1.013315200805664062e+00,5.230579972267150879e-01,1.015106797218322754e+00,5.253250002861022949e-01,1.016185283660888672e+00,5.288910865783691406e-01
4.280000000000000426e+01,1.013466835021972656e+00,5.205387473106384277e-01,1.013371229171752930e+00,5.215572118759155273e-01,1.012933135032653809e+00,5.229323506355285645e-01,1.014474391937255859e+00,5.251926183700561523e-01,1.015156984329223633e+00,5.286649465560913086e-01
4.289999999999999858e+01,1.013364791870117188e+00,5.205229520797729492e-01,1.013155817985534668e+00,5.214954018592834473e-01,1.012564301490783691e+00,5.227935910224914551e-01,1.013855814933776855e+00,5.250352621078491211e-01,1.014152884483337402e+00,5.283988714218139648e-01
4.300000000000000000e+01,1.013264179229736328e+00,5.205029249191284180e-01,1.012947082519531250e+00,5.214258432388305664e-01,1.012210607528686523e+00,5.226429104804992676e-01,1.013254165649414062e+00,5.248548984527587891e-01,1.013177514076232910e+00,5.280956029891967773e-01
4.310000000000000142e+01,1.013165831565856934e+00,5.204789638519287109e-01,1.012745976448059082e+00,5.213491320610046387e-01,1.011873483657836914e+00,5.224815011024475098e-01,1.012672066688537598e+00,5.246531963348388672e-01,1.012235164642333984e+00,5.277581810951232910e-01
4.320000000000000284e+01,1.013070225715637207e+00,5.204512476921081543e-01,1.012553215026855469e+00,5.212659835815429688e-01,1.011554002761840820e+00,5.223104953765869141e-01,1.012111783027648926e+00,5.244318842887878418e-01,1.011329293251037598e+00,5.273895263671875000e-01
4.330000000000000426e+01,1.012977480888366699e+00,5.204200744628906250e-01,1.012369394302368164e+00,5.211769342422485352e-01,1.011253118515014648e+00,5.221312642097473145e-01,1.011575579643249512e+00,5.241928100585937500e-01,1.010463476181030273e+00,5.269926786422729492e-01
4.339999999999999858e+01,1.012888073921203613e+00,5.203858017921447754e-01,1.012195348739624023e+00,5.210827589035034180e-01,1.010972023010253906e+00,5.219449996948242188e-01,1.011065363883972168e+00,5.239378809928894043e-01,1.009640932083129883e+00,5.265706777572631836e-01
4.350000000000000000e+01,1.012802481651306152e+00,5.203486680984497070e-01,1.012031674385070801e+00,5.209841132164001465e-01,1.010711193084716797e+00,5.217528939247131348e-01,1.010583043098449707e+00,5.236690044403076172e-01,1.008864879608154297e+00,5.261265635490417480e-01
4.360000000000000142e+01,1.012720823287963867e+00,5.203089714050292969e-01,1.011878609657287598e+00,5.208817124366760254e-01,1.010471463203430176e+00,5.215561389923095703e-01,1.010130167007446289e+00,5.233879685401916504e-01,1.008137226104736328e+00,5.256633162498474121e-01
4.370000000000000284e+01,1.012643694877624512e+00,5.202669501304626465e-01,1.011737108230590820e+00,5.207762122154235840e-01,1.010253548622131348e+00,5.213558673858642578e-01,1.009708166122436523e+00,5.230968594551086426e-01,1.007460355758666992e+00,5.251843333244323730e-01
4.380000000000000426e+01,1.012570977210998535e+00,5.202229619026184082e-01,1.011606574058532715e+00,5.206682085990905762e-01,1.010057568550109863e+00,5.211533904075622559e-01,1.009318113327026367e+00,5.227974057197570801e-01,1.006836295127868652e+00,5.246926546096801758e-01
4.389999999999999858e+01,1.012503147125244141e+00,5.201772451400756836e-01,1.011487960815429688e+00,5.205584168434143066e-01,1.009883999824523926e+00,5.209497809410095215e-01,1.008960962295532227e+00,5.224915146827697754e-01,1.006266117095947266e+00,5.241910815238952637e-01
4.400000000000000000e+01,1.012440323829650879e+00,5.201302170753479004e-01,1.011381745338439941e+00,5.204473137855529785e-01,1.009732961654663086e+00,5.207461714744567871e-01,1.008637666702270508e+00,5.221810936927795410e-01,1.005751132965087891e+00,5.236826539039611816e-01
4.410000000000000142e+01,1.012382745742797852e+00,5.200821161270141602e-01,1.011288166046142578e+00,5.203358530998229980e-01,1.009604334831237793e+00,5.205436944961547852e-01,1.008348464965820312e+00,5.218678712844848633e-01,1.005292296409606934e+00,5.231704711914062500e-01
4.420000000000000284e+01,1.012330412864685059e+00,5.200331807136535645e-01,1.011206507682800293e+00,5.202243924140930176e-01,1.009498000144958496e+00,5.203433036804199219e-01,1.008093833923339844e+00,5.215537548065185547e-01,1.004889965057373047e+00,5.226572751998901367e-01
4.430000000000000426e+01,1.012283444404602051e+00,5.199837088584899902e-01,1.011137008666992188e+00,5.201135277748107910e-01,1.009413957595825195e+00,5.201460123062133789e-01,1.007873892784118652e+00,5.212401151657104492e-01,1.004544258117675781e+00,5.221456885337829590e-01
4.439999999999999858e+01,1.012241959571838379e+00,5.199342370033264160e-01,1.011080384254455566e+00,5.200038552284240723e-01,1.009351730346679688e+00,5.199527144432067871e-01,1.007688641548156738e+00,5.209286808967590332e-01,1.004255175590515137e+00,5.216383934020996094e-01
4.450000000000000000e+01,1.012205958366394043e+00,5.198847651481628418e-01,1.011035680770874023e+00,5.198959708213806152e-01,1.009310960769653320e+00,5.197643041610717773e-01,1.007537841796875000e+00,5.206211805343627930e-01,1.004022359848022461e+00,5.211380124092102051e-01
4.460000000000000142e+01,1.012175440788269043e+00,5.198354125022888184e-01,1.011002898216247559e+00,5.197903513908386230e-01,1.009291172027587891e+00,5.195816159248352051e-01,1.007421016693115234e+00,5.203189849853515625e-01,1.003844857215881348e+00,5.206468701362609863e-01
4.470000000000000284e+01,1.012150406837463379e+00,5.197866559028625488e-01,1.010982036590576172e+00,5.196875333786010742e-01,1.009291768074035645e+00,5.194055438041687012e-01,1.007337808609008789e+00,5.200235247611999512e-01,1.003721833229064941e+00,5.201672911643981934e-01
4.480000000000000426e+01,1.012130737304687500e+00,5.197386741638183594e-01,1.010972023010253906e+00,5.195878148078918457e-01,1.009311676025390625e+00,5.192365646362304688e-01,1.007287263870239258e+00,5.197361111640930176e-01,1.003651976585388184e+00,5.197013616561889648e-01
4.489999999999999858e+01,1.012116312980651855e+00,5.196917057037353516e-01,1.010973334312438965e+00,5.194917321205139160e-01,1.009350419044494629e+00,5.190755128860473633e-01,1.007268548011779785e+00,5.194580554962158203e-01,1.003633737564086914e+00,5.192511081695556641e-01
4.500000000000000000e+01,1.012107133865356445e+00,5.196459889411926270e-01,1.010985374450683594e+00,5.193995833396911621e-01,1.009407043457031250e+00,5.189228057861328125e-01,1.007280945777893066e+00,5.191904306411743164e-01,1.003665566444396973e+00,5.188182592391967773e-01
4.510000000000000142e+01,1.012103080749511719e+00,5.196017622947692871e-01,1.011007666587829590e+00,5.193117856979370117e-01,1.009480834007263184e+00,5.187790393829345703e-01,1.007323026657104492e+00,5.189341306686401367e-01,1.003745436668395996e+00,5.184046030044555664e-01
4.520000000000000284e+01,1.012103915214538574e+00,5.195590257644653320e-01,1.011039614677429199e+00,5.192285776138305664e-01,1.009570598602294922e+00,5.186446905136108398e-01,1.007393598556518555e+00,5.186904072761535645e-01,1.003871679306030273e+00,5.180116295814514160e-01
4.530000000000000426e+01,1.012109398841857910e+00,5.195180773735046387e-01,1.011080980300903320e+00,5.191503763198852539e-01,1.009675383567810059e+00,5.185199975967407227e-01,1.007491350173950195e+00,5.184599757194519043e-01,1.004041671752929688e+00,5.176407098770141602e-01
4.539999999999999858e+01,1.012119531631469727e+00,5.194790363311767578e-01,1.011130928993225098e+00,5.190772414207458496e-01,1.009794354438781738e+00,5.184054970741271973e-01,1.007614850997924805e+00,5.182436108589172363e-01,1.004252910614013672e+00,5.172932147979736328e-01
4.550000000000000000e+01,1.012134075164794922e+00,5.194421410560607910e-01,1.011189341545104980e+00,5.190095305442810059e-01,1.009926080703735352e+00,5.183013081550598145e-01,1.007762670516967773e+00,5.180419087409973145e-01,1.004503250122070312e+00,5.169697999954223633e-01
4.560000000000000142e+01,1.012152552604675293e+00,5.194073915481567383e-01,1.011255145072937012e+00,5.189472436904907227e-01,1.010069608688354492e+00,5.182076692581176758e-01,1.007932782173156738e+00,5.178555250167846680e-01,1.004789710044860840e+00,5.166715383529663086e-01
4.570000000000000284e+01,1.012174963951110840e+00,5.193749666213989258e-01,1.011327981948852539e+00,5.188909173011779785e-01,1.010223507881164551e+00,5.181246399879455566e-01,1.008123993873596191e+00,5.176848769187927246e-01,1.005109548568725586e+00,5.163990855216979980e-01
4.580000000000000426e+01,1.012201070785522461e+00,5.193449258804321289e-01,1.011407256126403809e+00,5.188399553298950195e-01,1.010386824607849121e+00,5.180523395538330078e-01,1.008334279060363770e+00,5.175302624702453613e-01,1.005459904670715332e+00,5.161529183387756348e-01
4.589999999999999858e+01,1.012230515480041504e+00,5.193173885345458984e-01,1.011492133140563965e+00,5.187949538230895996e-01,1.010558366775512695e+00,5.179908275604248047e-01,1.008561968803405762e+00,5.173919796943664551e-01,1.005838036537170410e+00,5.159335732460021973e-01
4.600000000000000000e+01,1.012262940406799316e+00,5.192924141883850098e-01,1.011582016944885254e+00,5.187559127807617188e-01,1.010736942291259766e+00,5.179399847984313965e-01,1.008805036544799805e+00,5.172702074050903320e-01,1.006240963935852051e+00,5.157412290573120117e-01
4.610000000000000142e+01,1.012298345565795898e+00,5.192699432373046875e-01,1.011676430702209473e+00,5.187228322029113770e-01,1.010921359062194824e+00,5.178997516632080078e-01,1.009061932563781738e+00,5.171650648117065430e-01,1.006665468215942383e+00,5.155758857727050781e-01
4.620000000000000284e+01,1.012336134910583496e+00,5.192500948905944824e-01,1.011774539947509766e+00,5.186957120895385742e-01,1.011110305786132812e+00,5.178699493408203125e-01,1.009330749511718750e+00,5.170764327049255371e-01,1.007108807563781738e+00,5.154376029968261719e-01
4.630000000000000426e+01,1.012376189231872559e+00,5.192328691482543945e-01,1.011875867843627930e+00,5.186741948127746582e-01,1.011302709579467773e+00,5.178503990173339844e-01,1.009609580039978027e+00,5.170042514801025391e-01,1.007567882537841797e+00,5.153261423110961914e-01
4.639999999999999858e+01,1.012418389320373535e+00,5.192182064056396484e-01,1.011979579925537109e+00,5.186583995819091797e-01,1.011497616767883301e+00,5.178408622741699219e-01,1.009896874427795410e+00,5.169483423233032227e-01,1.008039951324462891e+00,5.152410864830017090e-01
4.650000000000000000e+01,1.012462139129638672e+00,5.192062258720397949e-01,1.012085199356079102e+00,5.186482071876525879e-01,1.011693716049194336e+00,5.178409814834594727e-01,1.010190606117248535e+00,5.169084072113037109e-01,1.008521795272827148e+00,5.151820182800292969e-01
4.660000000000000142e+01,1.012507200241088867e+00,5.191968083381652832e-01,1.012192130088806152e+00,5.186434984207153320e-01,1.011890172958374023e+00,5.178505182266235352e-01,1.010489106178283691e+00,5.168841481208801270e-01,1.009010553359985352e+00,5.151484012603759766e-01
4.670000000000000284e+01,1.012553453445434570e+00,5.191898941993713379e-01,1.012299418449401855e+00,5.186440944671630859e-01,1.012085437774658203e+00,5.178689956665039062e-01,1.010790467262268066e+00,5.168751478195190430e-01,1.009503602981567383e+00,5.151394605636596680e-01
4.680000000000000426e+01,1.012600421905517578e+00,5.191854834556579590e-01,1.012406706809997559e+00,5.186497569084167480e-01,1.012278914451599121e+00,5.178960561752319336e-01,1.011093258857727051e+00,5.168808698654174805e-01,1.009998321533203125e+00,5.151543617248535156e-01
4.689999999999999858e+01,1.012648105621337891e+00,5.191834568977355957e-01,1.012513756752014160e+00,5.186603665351867676e-01,1.012469649314880371e+00,5.179312229156494141e-01,1.011395692825317383e+00,5.169008374214172363e-01,1.010491728782653809e+00,5.151923298835754395e-01
4.700000000000000000e+01,1.012695789337158203e+00,5.191838145256042480e-01,1.012619614601135254e+00,5.186756253242492676e-01,1.012656569480895996e+00,5.179740786552429199e-01,1.011696100234985352e+00,5.169343352317810059e-01,1.010981321334838867e+00,5.152523517608642578e-01
4.710000000000000142e+01,1.012743473052978516e+00,5.191864371299743652e-01,1.012723922729492188e+00,5.186953544616699219e-01,1.012838840484619141e+00,5.180241465568542480e-01,1.011993169784545898e+00,5.169808268547058105e-01,1.011464715003967285e+00,5.153332948684692383e-01
4.720000000000000284e+01,1.012791156768798828e+00,5.191912651062011719e-01,1.012826085090637207e+00,5.187191963195800781e-01,1.013015866279602051e+00,5.180808901786804199e-01,1.012285232543945312e+00,5.170398354530334473e-01,1.011939525604248047e+00,5.154339671134948730e-01
4.730000000000000426e+01,1.012838244438171387e+00,5.191981196403503418e-01,1.012925624847412109e+00,5.187469720840454102e-01,1.013186693191528320e+00,5.181437730789184570e-01,1.012571096420288086e+00,5.171101689338684082e-01,1.012403845787048340e+00,5.155534148216247559e-01
4.739999999999999858e+01,1.012884736061096191e+00,5.192069411277770996e-01,1.013022184371948242e+00,5.187783837318420410e-01,1.013350605964660645e+00,5.182122588157653809e-01,1.012849211692810059e+00,5.171913504600524902e-01,1.012855052947998047e+00,5.156899690628051758e-01
4.750000000000000000e+01,1.012930035591125488e+00,5.192176699638366699e-01,1.013115406036376953e+00,5.188131332397460938e-01,1.013507127761840820e+00,5.182856917381286621e-01,1.013118863105773926e+00,5.172824859619140625e-01,1.013291478157043457e+00,5.158424973487854004e-01
4.760000000000000142e+01,1.012974381446838379e+00,5.192301273345947266e-01,1.013205051422119141e+00,5.188509821891784668e-01,1.013655543327331543e+00,5.183636546134948730e-01,1.013378500938415527e+00,5.173828005790710449e-01,1.013711452484130859e+00,5.160096883773803711e-01
4.770000000000000284e+01,1.013017296791076660e+00,5.192441344261169434e-01,1.013290286064147949e+00,5.188914537429809570e-01,1.013795495033264160e+00,5.184454917907714844e-01,1.013627052307128906e+00,5.174914598464965820e-01,1.014113187789916992e+00,5.161901116371154785e-01
4.780000000000000426e+01,1.013058662414550781e+00,5.192596316337585449e-01,1.013371229171752930e+00,5.189343690872192383e-01,1.013926386833190918e+00,5.185307264328002930e-01,1.013863682746887207e+00,5.176075100898742676e-01,1.014495134353637695e+00,5.163823962211608887e-01
4.789999999999999858e+01,1.013098478317260742e+00,5.192764997482299805e-01,1.013447523117065430e+00,5.189793705940246582e-01,1.014047980308532715e+00,5.186187028884887695e-01,1.014087915420532227e+00,5.177299976348876953e-01,1.014856100082397461e+00,5.165851116180419922e-01
4.800000000000000000e+01,1.013136386871337891e+00,5.192945599555969238e-01,1.013518810272216797e+00,5.190262198448181152e-01,1.014159917831420898e+00,5.187089443206787109e-01,1.014298796653747559e+00,5.178583264350891113e-01,1.015194773674011230e+00,5.167967677116394043e-01
4.810000000000000142e+01,1.013172388076782227e+00,5.193137526512145996e-01,1.013584852218627930e+00,5.190745592117309570e-01,1.014261841773986816e+00,5.188008546829223633e-01,1.014495491981506348e+00,5.179915428161621094e-01,1.015510678291320801e+00,5.170159935951232910e-01
4.820000000000000284e+01,1.013206243515014648e+00,5.193337798118591309e-01,1.013645648956298828e+00,5.191240906715393066e-01,1.014353632926940918e+00,5.188938975334167480e-01,1.014677524566650391e+00,5.181286931037902832e-01,1.015802264213562012e+00,5.172414183616638184e-01
4.830000000000000426e+01,1.013237833976745605e+00,5.193546414375305176e-01,1.013701081275939941e+00,5.191745162010192871e-01,1.014435172080993652e+00,5.189874768257141113e-01,1.014844536781311035e+00,5.182689428329467773e-01,1.016068935394287109e+00,5.174714922904968262e-01
4.839999999999999858e+01,1.013267159461975098e+00,5.193761587142944336e-01,1.013750910758972168e+00,5.192255377769470215e-01,1.014506578445434570e+00,5.190810561180114746e-01,1.014996051788330078e+00,5.184114575386047363e-01,1.016310334205627441e+00,5.177049636840820312e-01
4.850000000000000000e+01,1.013294219970703125e+00,5.193982124328613281e-01,1.013795018196105957e+00,5.192767977714538574e-01,1.014567494392395020e+00,5.191743373870849609e-01,1.015131950378417969e+00,5.185554027557373047e-01,1.016525864601135254e+00,5.179404020309448242e-01
4.860000000000000142e+01,1.013318777084350586e+00,5.194208025932312012e-01,1.013833642005920410e+00,5.193280577659606934e-01,1.014618039131164551e+00,5.192667245864868164e-01,1.015251994132995605e+00,5.187000036239624023e-01,1.016715526580810547e+00,5.181764364242553711e-01
4.870000000000000284e+01,1.013340830802917480e+00,5.194434523582458496e-01,1.013866424560546875e+00,5.193791985511779785e-01,1.014658451080322266e+00,5.193578004837036133e-01,1.015356063842773438e+00,5.188443660736083984e-01,1.016879200935363770e+00,5.184120535850524902e-01
4.880000000000000426e+01,1.013360381126403809e+00,5.194661021232604980e-01,1.013893723487854004e+00,5.194297432899475098e-01,1.014688730239868164e+00,5.194470882415771484e-01,1.015444278717041016e+00,5.189878344535827637e-01,1.017016768455505371e+00,5.186458826065063477e-01
4.889999999999999858e+01,1.013377428054809570e+00,5.194887518882751465e-01,1.013915181159973145e+00,5.194795727729797363e-01,1.014709115028381348e+00,5.195341110229492188e-01,1.015516638755798340e+00,5.191296935081481934e-01,1.017128348350524902e+00,5.188767313957214355e-01
4.900000000000000000e+01,1.013391971588134766e+00,5.195114016532897949e-01,1.013931274414062500e+00,5.195283889770507812e-01,1.014719843864440918e+00,5.196186304092407227e-01,1.015573143959045410e+00,5.192691683769226074e-01,1.017214536666870117e+00,5.191035270690917969e-01
4.910000000000000142e+01,1.013404011726379395e+00,5.195340514183044434e-01,1.013942003250122070e+00,5.195760130882263184e-01,1.014721274375915527e+00,5.197002291679382324e-01,1.015614151954650879e+00,5.194056630134582520e-01,1.017275452613830566e+00,5.193251371383666992e-01
4.920000000000000284e+01,1.013413667678833008e+00,5.195561051368713379e-01,1.013947367668151855e+00,5.196222066879272461e-01,1.014713525772094727e+00,5.197785496711730957e-01,1.015640020370483398e+00,5.195385813713073730e-01,1.017311811447143555e+00,5.195406079292297363e-01
4.930000000000000426e+01,1.013420701026916504e+00,5.195778012275695801e-01,1.013947606086730957e+00,5.196667313575744629e-01,1.014697074890136719e+00,5.198532938957214355e-01,1.015651106834411621e+00,5.196673274040222168e-01,1.017324090003967285e+00,5.197490453720092773e-01
4.939999999999999858e+01,1.013425350189208984e+00,5.195989608764648438e-01,1.013942837715148926e+00,5.197094678878784180e-01,1.014672398567199707e+00,5.199242234230041504e-01,1.015647888183593750e+00,5.197913646697998047e-01,1.017313361167907715e+00,5.199496150016784668e-01
4.950000000000000000e+01,1.013427615165710449e+00,5.196195244789123535e-01,1.013933300971984863e+00,5.197502970695495605e-01,1.014639854431152344e+00,5.199910998344421387e-01,1.015630960464477539e+00,5.199102163314819336e-01,1.017280459403991699e+00,5.201415419578552246e-01
4.960000000000000142e+01,1.013427734375000000e+00,5.196393728256225586e-01,1.013919353485107422e+00,5.197889208793640137e-01,1.014599680900573730e+00,5.200536847114562988e-01,1.015600681304931641e+00,5.200231671333312988e-01,1.017226099967956543e+00,5.203239917755126953e-01
4.970000000000000284e+01,1.013425588607788086e+00,5.196583867073059082e-01,1.013900995254516602e+00,5.198252797126770020e-01,1.014552593231201172e+00,5.201117992401123047e-01,1.015558362007141113e+00,5.201301574707031250e-01,1.017151355743408203e+00,5.204964876174926758e-01
4.980000000000000426e+01,1.013421416282653809e+00,5.196765661239624023e-01,1.013878583908081055e+00,5.198593735694885254e-01,1.014498949050903320e+00,5.201652646064758301e-01,1.015504121780395508e+00,5.202309489250183105e-01,1.017057299613952637e+00,5.206583738327026367e-01
4.989999999999999858e+01,1.013414978981018066e+00,5.196937322616577148e-01,1.013852357864379883e+00,5.198909640312194824e-01,1.014439344406127930e+00,5.202140212059020996e-01,1.015438079833984375e+00,5.203250646591186523e-01,1.016945242881774902e+00,5.208091139793395996e-01
5.000000000000000000e+01,1.013406872749328613e+00,5.197099447250366211e-01,1.013822555541992188e+00,5.199200510978698730e-01,1.014374136924743652e+00,5.202579498291015625e-01,1.015361666679382324e+00,5.204120874404907227e-01,1.016816258430480957e+00,5.209485888481140137e-01
5.010000000000000142e+01,1.013396859169006348e+00,5.197251439094543457e-01,1.013789534568786621e+00,5.199464559555053711e-01,1.014304161071777344e+00,5.202969908714294434e-01,1.015275359153747559e+00,5.204919576644897461e-01,1.016671657562255859e+00,5.210761427879333496e-01
5.020000000000000284e+01,1.013385295867919922e+00,5.197391510009765625e-01,1.013753533363342285e+00,5.199702382087707520e-01,1.014229655265808105e+00,5.203310251235961914e-01,1.015180110931396484e+00,5.205644965171813965e-01,1.016512870788574219e+00,5.211915373802185059e-01
5.030000000000000426e+01,1.013371944427490234e+00,5.197520852088928223e-01,1.013714909553527832e+00,5.199913382530212402e-01,1.014151334762573242e+00,5.203601717948913574e-01,1.015076756477355957e+00,5.206294655799865723e-01,1.016340732574462891e+00,5.212946534156799316e-01
5.039999999999999858e+01,1.013357162475585938e+00,5.197638273239135742e-01,1.013673782348632812e+00,5.200097560882568359e-01,1.014069676399230957e+00,5.203843712806701660e-01,1.014966130256652832e+00,5.206869244575500488e-01,1.016157269477844238e+00,5.213853120803833008e-01
5.050000000000000000e+01,1.013341069221496582e+00,5.197743773460388184e-01,1.013630628585815430e+00,5.200254321098327637e-01,1.013985395431518555e+00,5.204036831855773926e-01,1.014848709106445312e+00,5.207366943359375000e-01,1.015963435173034668e+00,5.214635133743286133e-01
5.060000000000000142e+01,1.013323903083801270e+00,5.197837352752685547e-01,1.013585805892944336e+00,5.200384259223937988e-01,1.013898849487304688e+00,5.204182267189025879e-01,1.014725923538208008e+00,5.207788348197937012e-01,1.015760779380798340e+00,5.215292572975158691e-01
5.070000000000000284e+01,1.013305664062500000e+00,5.197919011116027832e-01,1.013539552688598633e+00,5.200487375259399414e-01,1.013810634613037109e+00,5.204280018806457520e-01,1.014598250389099121e+00,5.208134055137634277e-01,1.015550613403320312e+00,5.215827226638793945e-01
5.080000000000000426e+01,1.013286590576171875e+00,5.197988748550415039e-01,1.013491988182067871e+00,5.200564265251159668e-01,1.013721227645874023e+00,5.204331874847412109e-01,1.014466643333435059e+00,5.208405256271362305e-01,1.015334367752075195e+00,5.216238498687744141e-01
5.089999999999999858e+01,1.013266444206237793e+00,5.198046565055847168e-01,1.013443470001220703e+00,5.200614929199218750e-01,1.013630867004394531e+00,5.204339623451232910e-01,1.014331936836242676e+00,5.208602547645568848e-01,1.015113234519958496e+00,5.216530561447143555e-01
5.100000000000000000e+01,1.013245940208435059e+00,5.198092460632324219e-01,1.013394594192504883e+00,5.200640559196472168e-01,1.013540267944335938e+00,5.204302668571472168e-01,1.014194965362548828e+00,5.208727121353149414e-01,1.014888882637023926e+00,5.216704607009887695e-01
5.110000000000000142e+01,1.013224482536315918e+00,5.198126435279846191e-01,1.013345718383789062e+00,5.200641751289367676e-01,1.013450264930725098e+00,5.204223990440368652e-01,1.014056444168090820e+00,5.208780765533447266e-01,1.014662265777587891e+00,5.216765403747558594e-01
5.120000000000000284e+01,1.013203024864196777e+00,5.198148488998413086e-01,1.013296842575073242e+00,5.200620293617248535e-01,1.013360977172851562e+00,5.204105973243713379e-01,1.013916969299316406e+00,5.208767056465148926e-01,1.014434576034545898e+00,5.216714739799499512e-01
5.130000000000000426e+01,1.013181567192077637e+00,5.198159813880920410e-01,1.013247966766357422e+00,5.200575590133666992e-01,1.013273119926452637e+00,5.203950405120849609e-01,1.013777494430541992e+00,5.208686590194702148e-01,1.014207363128662109e+00,5.216558575630187988e-01
5.139999999999999858e+01,1.013160109519958496e+00,5.198161005973815918e-01,1.013199090957641602e+00,5.200509428977966309e-01,1.013186812400817871e+00,5.203758478164672852e-01,1.013639092445373535e+00,5.208541750907897949e-01,1.013981699943542480e+00,5.216299295425415039e-01
5.150000000000000000e+01,1.013138651847839355e+00,5.198151469230651855e-01,1.013151049613952637e+00,5.200423002243041992e-01,1.013102650642395020e+00,5.203533768653869629e-01,1.013502120971679688e+00,5.208336114883422852e-01,1.013758778572082520e+00,5.215942859649658203e-01
5.160000000000000142e+01,1.013117194175720215e+00,5.198131799697875977e-01,1.013103842735290527e+00,5.200316905975341797e-01,1.013020753860473633e+00,5.203277468681335449e-01,1.013367295265197754e+00,5.208076238632202148e-01,1.013539671897888184e+00,5.215495824813842773e-01
5.170000000000000284e+01,1.013095736503601074e+00,5.198103189468383789e-01,1.013057827949523926e+00,5.200192332267761230e-01,1.012941837310791016e+00,5.202992558479309082e-01,1.013235211372375488e+00,5.207761526107788086e-01,1.013325214385986328e+00,5.214961171150207520e-01
5.180000000000000426e+01,1.013074278831481934e+00,5.198065042495727539e-01,1.013013124465942383e+00,5.200051069259643555e-01,1.012865900993347168e+00,5.202682018280029297e-01,1.013106465339660645e+00,5.207396745681762695e-01,1.013116598129272461e+00,5.214346051216125488e-01
5.189999999999999858e+01,1.013052940368652344e+00,5.198019146919250488e-01,1.012969851493835449e+00,5.199894905090332031e-01,1.012793302536010742e+00,5.202347636222839355e-01,1.012981653213500977e+00,5.206985473632812500e-01,1.012914538383483887e+00,5.213655829429626465e-01
5.200000000000000000e+01,1.013032674789428711e+00,5.197963714599609375e-01,1.012928485870361328e+00,5.199723839759826660e-01,1.012724399566650391e+00,5.201992988586425781e-01,1.012861251831054688e+00,5.206530690193176270e-01,1.012719988822937012e+00,5.212897658348083496e-01
5.210000000000000142e+01,1.013012528419494629e+00,5.197901129722595215e-01,1.012888789176940918e+00,5.199539661407470703e-01,1.012659430503845215e+00,5.201619267463684082e-01,1.012745857238769531e+00,5.206037163734436035e-01,1.012533783912658691e+00,5.212078094482421875e-01
5.220000000000000284e+01,1.012993454933166504e+00,5.197831988334655762e-01,1.012851238250732422e+00,5.199344158172607422e-01,1.012598395347595215e+00,5.201230049133300781e-01,1.012635827064514160e+00,5.205509066581726074e-01,1.012356519699096680e+00,5.211202502250671387e-01
5.230000000000000426e+01,1.012974858283996582e+00,5.197756290435791016e-01,1.012815833091735840e+00,5.199138522148132324e-01,1.012541770935058594e+00,5.200827717781066895e-01,1.012531518936157227e+00,5.204948782920837402e-01,1.012188673019409180e+00,5.210277438163757324e-01
5.239999999999999858e+01,1.012956976890563965e+00,5.197674632072448730e-01,1.012782573699951172e+00,5.198925137519836426e-01,1.012489438056945801e+00,5.200414061546325684e-01,1.012433409690856934e+00,5.204362869262695312e-01,1.012031078338623047e+00,5.209310054779052734e-01
5.250000000000000000e+01,1.012940287590026855e+00,5.197587609291076660e-01,1.012751698493957520e+00,5.198704004287719727e-01,1.012441754341125488e+00,5.199992656707763672e-01,1.012341737747192383e+00,5.203753709793090820e-01,1.011883974075317383e+00,5.208306908607482910e-01
5.260000000000000142e+01,1.012924432754516602e+00,5.197497010231018066e-01,1.012723207473754883e+00,5.198477506637573242e-01,1.012398719787597656e+00,5.199565291404724121e-01,1.012256741523742676e+00,5.203125476837158203e-01,1.011747837066650391e+00,5.207274556159973145e-01
5.270000000000000284e+01,1.012909531593322754e+00,5.197401642799377441e-01,1.012697219848632812e+00,5.198245644569396973e-01,1.012360334396362305e+00,5.199136137962341309e-01,1.012178659439086914e+00,5.202482342720031738e-01,1.011623263359069824e+00,5.206219553947448730e-01
5.280000000000000426e+01,1.012895703315734863e+00,5.197303295135498047e-01,1.012673735618591309e+00,5.198013186454772949e-01,1.012326717376708984e+00,5.198706984519958496e-01,1.012107729911804199e+00,5.201828479766845703e-01,1.011510610580444336e+00,5.205147862434387207e-01
5.289999999999999858e+01,1.012882947921752930e+00,5.197201967239379883e-01,1.012652993202209473e+00,5.197775959968566895e-01,1.012297868728637695e+00,5.198277831077575684e-01,1.012043952941894531e+00,5.201166868209838867e-01,1.011409878730773926e+00,5.204066038131713867e-01
5.300000000000000000e+01,1.012871265411376953e+00,5.197100639343261719e-01,1.012634754180908203e+00,5.197537541389465332e-01,1.012273788452148438e+00,5.197851657867431641e-01,1.011987447738647461e+00,5.200500488281250000e-01,1.011321067810058594e+00,5.202981233596801758e-01
5.310000000000000142e+01,1.012860774993896484e+00,5.196996331214904785e-01,1.012619137763977051e+00,5.197303891181945801e-01,1.012254357337951660e+00,5.197431445121765137e-01,1.011938333511352539e+00,5.199835300445556641e-01,1.011244177818298340e+00,5.201897025108337402e-01
5.320000000000000284e+01,1.012851476669311523e+00,5.196889042854309082e-01,1.012606143951416016e+00,5.197071433067321777e-01,1.012239575386047363e+00,5.197018980979919434e-01,1.011896491050720215e+00,5.199173688888549805e-01,1.011179208755493164e+00,5.200820565223693848e-01
5.330000000000000426e+01,1.012843251228332520e+00,5.196781754493713379e-01,1.012595653533935547e+00,5.196841359138488770e-01,1.012229323387145996e+00,5.196616649627685547e-01,1.011862039566040039e+00,5.198519825935363770e-01,1.011126160621643066e+00,5.199756622314453125e-01
5.339999999999999858e+01,1.012836217880249023e+00,5.196675062179565430e-01,1.012587666511535645e+00,5.196615457534790039e-01,1.012223601341247559e+00,5.196225047111511230e-01,1.011834740638732910e+00,5.197875499725341797e-01,1.011084794998168945e+00,5.198710560798645020e-01
5.350000000000000000e+01,1.012830376625061035e+00,5.196573734283447266e-01,1.012582302093505859e+00,5.196395516395568848e-01,1.012222170829772949e+00,5.195847153663635254e-01,1.011814594268798828e+00,5.197244882583618164e-01,1.011054396629333496e+00,5.197687745094299316e-01
5.360000000000000142e+01,1.012825608253479004e+00,5.196472406387329102e-01,1.012579321861267090e+00,5.196182131767272949e-01,1.012225151062011719e+00,5.195483565330505371e-01,1.011801481246948242e+00,5.196630358695983887e-01,1.011035799980163574e+00,5.196692347526550293e-01
5.370000000000000284e+01,1.012822031974792480e+00,5.196371078491210938e-01,1.012578725814819336e+00,5.195975899696350098e-01,1.012232065200805664e+00,5.195136666297912598e-01,1.011795163154602051e+00,5.196034908294677734e-01,1.011028051376342773e+00,5.195728540420532227e-01
5.380000000000000426e+01,1.012819647789001465e+00,5.196273326873779297e-01,1.012580513954162598e+00,5.195777416229248047e-01,1.012242794036865234e+00,5.194807052612304688e-01,1.011795520782470703e+00,5.195460319519042969e-01,1.011031031608581543e+00,5.194799900054931641e-01
5.389999999999999858e+01,1.012818336486816406e+00,5.196177959442138672e-01,1.012584447860717773e+00,5.195588469505310059e-01,1.012257218360900879e+00,5.194495916366577148e-01,1.011802077293395996e+00,5.194909572601318359e-01,1.011044263839721680e+00,5.193910598754882812e-01
5.400000000000000000e+01,1.012818098068237305e+00,5.196086168289184570e-01,1.012590408325195312e+00,5.195408463478088379e-01,1.012275099754333496e+00,5.194205045700073242e-01,1.011815190315246582e+00,5.194384455680847168e-01,1.011067509651184082e+00,5.193064212799072266e-01
5.410000000000000142e+01,1.012818813323974609e+00,5.195996761322021484e-01,1.012598276138305664e+00,5.195238590240478516e-01,1.012296319007873535e+00,5.193933844566345215e-01,1.011833786964416504e+00,5.193886756896972656e-01,1.011100172996520996e+00,5.192263126373291016e-01
5.420000000000000284e+01,1.012820482254028320e+00,5.195913314819335938e-01,1.012608289718627930e+00,5.195080041885375977e-01,1.012320399284362793e+00,5.193684101104736328e-01,1.011857986450195312e+00,5.193418860435485840e-01,1.011141777038574219e+00,5.191510319709777832e-01
5.430000000000000426e+01,1.012822985649108887e+00,5.195833444595336914e-01,1.012619853019714355e+00,5.194932818412780762e-01,1.012347459793090820e+00,5.193455815315246582e-01,1.011887550354003906e+00,5.192980766296386719e-01,1.011191844940185547e+00,5.190807580947875977e-01
5.439999999999999858e+01,1.012826561927795410e+00,5.195757746696472168e-01,1.012633323669433594e+00,5.194796919822692871e-01,1.012376904487609863e+00,5.193250179290771484e-01,1.011921882629394531e+00,5.192574262619018555e-01,1.011249780654907227e+00,5.190157890319824219e-01
5.450000000000000000e+01,1.012830972671508789e+00,5.195686221122741699e-01,1.012648224830627441e+00,5.194672346115112305e-01,1.012408733367919922e+00,5.193067193031311035e-01,1.011960744857788086e+00,5.192201137542724609e-01,1.011314988136291504e+00,5.189562439918518066e-01
5.460000000000000142e+01,1.012835979461669922e+00,5.195620656013488770e-01,1.012664437294006348e+00,5.194560885429382324e-01,1.012442708015441895e+00,5.192906260490417480e-01,1.012003898620605469e+00,5.191861391067504883e-01,1.011386871337890625e+00,5.189023017883300781e-01
5.470000000000000284e+01,1.012841939926147461e+00,5.195559859275817871e-01,1.012681961059570312e+00,5.194461345672607422e-01,1.012478351593017578e+00,5.192768573760986328e-01,1.012050867080688477e+00,5.191556215286254883e-01,1.011464953422546387e+00,5.188537836074829102e-01
5.480000000000000426e+01,1.012848615646362305e+00,5.195504426956176758e-01,1.012700676918029785e+00,5.194373726844787598e-01,1.012515664100646973e+00,5.192652940750122070e-01,1.012101173400878906e+00,5.191286206245422363e-01,1.011548280715942383e+00,5.188111662864685059e-01
5.489999999999999858e+01,1.012855768203735352e+00,5.195454359054565430e-01,1.012720346450805664e+00,5.194299221038818359e-01,1.012554287910461426e+00,5.192559957504272461e-01,1.012154579162597656e+00,5.191051363945007324e-01,1.011636495590209961e+00,5.187741518020629883e-01
5.500000000000000000e+01,1.012863636016845703e+00,5.195409655570983887e-01,1.012740612030029297e+00,5.194236636161804199e-01,1.012593865394592285e+00,5.192489027976989746e-01,1.012210726737976074e+00,5.190851688385009766e-01,1.011728882789611816e+00,5.187428593635559082e-01
5.510000000000000142e+01,1.012871980667114258e+00,5.195370912551879883e-01,1.012762069702148438e+00,5.194187164306640625e-01,1.012634396553039551e+00,5.192440152168273926e-01,1.012269139289855957e+00,5.190686583518981934e-01,1.011824846267700195e+00,5.187173485755920410e-01
5.520000000000000284e+01,1.012880325317382812e+00,5.195337533950805664e-01,1.012783527374267578e+00,5.194149613380432129e-01,1.012675404548645020e+00,5.192412734031677246e-01,1.012329339981079102e+00,5.190556645393371582e-01,1.011923789978027344e+00,5.186973810195922852e-01
5.530000000000000426e+01,1.012889742851257324e+00,5.195309519767761230e-01,1.012806057929992676e+00,5.194123983383178711e-01,1.012717127799987793e+00,5.192405581474304199e-01,1.012391090393066406e+00,5.190460085868835449e-01,1.012024879455566406e+00,5.186829566955566406e-01
5.539999999999999858e+01,1.012899279594421387e+00,5.195286870002746582e-01,1.012828707695007324e+00,5.194110274314880371e-01,1.012758851051330566e+00,5.192418694496154785e-01,1.012454032897949219e+00,5.190396904945373535e-01,1.012127876281738281e+00,5.186739563941955566e-01
5.550000000000000000e+01,1.012908816337585449e+00,5.195269584655761719e-01,1.012851357460021973e+00,5.194107294082641602e-01,1.012800574302673340e+00,5.192451477050781250e-01,1.012517571449279785e+00,5.190366506576538086e-01,1.012231707572937012e+00,5.186702609062194824e-01
5.560000000000000142e+01,1.012918353080749512e+00,5.195257663726806641e-01,1.012874007225036621e+00,5.194115638732910156e-01,1.012841701507568359e+00,5.192502737045288086e-01,1.012581944465637207e+00,5.190367698669433594e-01,1.012336611747741699e+00,5.186716318130493164e-01
5.570000000000000284e+01,1.012927889823913574e+00,5.195251107215881348e-01,1.012896656990051270e+00,5.194134712219238281e-01,1.012882232666015625e+00,5.192571878433227539e-01,1.012646317481994629e+00,5.190400481224060059e-01,1.012441396713256836e+00,5.186780095100402832e-01
5.580000000000000426e+01,1.012937426567077637e+00,5.195249319076538086e-01,1.012919306755065918e+00,5.194163322448730469e-01,1.012922048568725586e+00,5.192657113075256348e-01,1.012710094451904297e+00,5.190461874008178711e-01,1.012545108795166016e+00,5.186890959739685059e-01
5.589999999999999858e+01,1.012947797775268555e+00,5.195251703262329102e-01,1.012941837310791016e+00,5.194202065467834473e-01,1.012961030006408691e+00,5.192758440971374512e-01,1.012773275375366211e+00,5.190551280975341797e-01,1.012647867202758789e+00,5.187047123908996582e-01
5.600000000000000000e+01,1.012957334518432617e+00,5.195258855819702148e-01,1.012963294982910156e+00,5.194249153137207031e-01,1.012998938560485840e+00,5.192873477935791016e-01,1.012835502624511719e+00,5.190666317939758301e-01,1.012748837471008301e+00,5.187245607376098633e-01
5.610000000000000142e+01,1.012966871261596680e+00,5.195270776748657227e-01,1.012984752655029297e+00,5.194305181503295898e-01,1.013035535812377930e+00,5.193002820014953613e-01,1.012896537780761719e+00,5.190806984901428223e-01,1.012847781181335449e+00,5.187484025955200195e-01
5.620000000000000284e+01,1.012976408004760742e+00,5.195286870002746582e-01,1.013005256652832031e+00,5.194368958473205566e-01,1.013070702552795410e+00,5.193144083023071289e-01,1.012956023216247559e+00,5.190971493721008301e-01,1.012944221496582031e+00,5.187759995460510254e-01
5.630000000000000426e+01,1.012985944747924805e+00,5.195305943489074707e-01,1.013025403022766113e+00,5.194439291954040527e-01,1.013104438781738281e+00,5.193296074867248535e-01,1.013013720512390137e+00,5.191157460212707520e-01,1.013037562370300293e+00,5.188071131706237793e-01
5.639999999999999858e+01,1.012995481491088867e+00,5.195329785346984863e-01,1.013044476509094238e+00,5.194517374038696289e-01,1.013136267662048340e+00,5.193458199501037598e-01,1.013069391250610352e+00,5.191363096237182617e-01,1.013127565383911133e+00,5.188413858413696289e-01
5.650000000000000000e+01,1.013005018234252930e+00,5.195357203483581543e-01,1.013062834739685059e+00,5.194600820541381836e-01,1.013166546821594238e+00,5.193628668785095215e-01,1.013122916221618652e+00,5.191587209701538086e-01,1.013213992118835449e+00,5.188785791397094727e-01
5.660000000000000142e+01,1.013014197349548340e+00,5.195387005805969238e-01,1.013080358505249023e+00,5.194690227508544922e-01,1.013194918632507324e+00,5.193806290626525879e-01,1.013173937797546387e+00,5.191827416419982910e-01,1.013296246528625488e+00,5.189183950424194336e-01
5.670000000000000284e+01,1.013022541999816895e+00,5.195421576499938965e-01,1.013096928596496582e+00,5.194784402847290039e-01,1.013221383094787598e+00,5.193991065025329590e-01,1.013222336769104004e+00,5.192082524299621582e-01,1.013374209403991699e+00,5.189604759216308594e-01
5.680000000000000426e+01,1.013030886650085449e+00,5.195457339286804199e-01,1.013112425804138184e+00,5.194881558418273926e-01,1.013245820999145508e+00,5.194181203842163086e-01,1.013267874717712402e+00,5.192350149154663086e-01,1.013447403907775879e+00,5.190045833587646484e-01
5.689999999999999858e+01,1.013039112091064453e+00,5.195496678352355957e-01,1.013126730918884277e+00,5.194982886314392090e-01,1.013267993927001953e+00,5.194374918937683105e-01,1.013310551643371582e+00,5.192628502845764160e-01,1.013515830039978027e+00,5.190504193305969238e-01
5.700000000000000000e+01,1.013046264648437500e+00,5.195538401603698730e-01,1.013139963150024414e+00,5.195086002349853516e-01,1.013288140296936035e+00,5.194571614265441895e-01,1.013350129127502441e+00,5.192916393280029297e-01,1.013579249382019043e+00,5.190976262092590332e-01
5.710000000000000142e+01,1.013053417205810547e+00,5.195580124855041504e-01,1.013152122497558594e+00,5.195193290710449219e-01,1.013306140899658203e+00,5.194768309593200684e-01,1.013386607170104980e+00,5.193211436271667480e-01,1.013637542724609375e+00,5.191459655761718750e-01
5.720000000000000284e+01,1.013059973716735840e+00,5.195624828338623047e-01,1.013163089752197266e+00,5.195300579071044922e-01,1.013321995735168457e+00,5.194965004920959473e-01,1.013419866561889648e+00,5.193511843681335449e-01,1.013690471649169922e+00,5.191951394081115723e-01
5.730000000000000426e+01,1.013065934181213379e+00,5.195672512054443359e-01,1.013172864913940430e+00,5.195407867431640625e-01,1.013335704803466797e+00,5.195161700248718262e-01,1.013449668884277344e+00,5.193815827369689941e-01,1.013738036155700684e+00,5.192447304725646973e-01
5.739999999999999858e+01,1.013071656227111816e+00,5.195720195770263672e-01,1.013181447982788086e+00,5.195515155792236328e-01,1.013347148895263672e+00,5.195358395576477051e-01,1.013476252555847168e+00,5.194119811058044434e-01,1.013779997825622559e+00,5.192947983741760254e-01
5.750000000000000000e+01,1.013076424598693848e+00,5.195767879486083984e-01,1.013188838958740234e+00,5.195622444152832031e-01,1.013356447219848633e+00,5.195552706718444824e-01,1.013499379158020020e+00,5.194423794746398926e-01,1.013816475868225098e+00,5.193448662757873535e-01
5.760000000000000142e+01,1.013081192970275879e+00,5.195815563201904297e-01,1.013195037841796875e+00,5.195729732513427734e-01,1.013363599777221680e+00,5.195743441581726074e-01,1.013519167900085449e+00,5.194727778434753418e-01,1.013847470283508301e+00,5.193943381309509277e-01
5.770000000000000284e+01,1.013084888458251953e+00,5.195863246917724609e-01,1.013200044631958008e+00,5.195837020874023438e-01,1.013368606567382812e+00,5.195928812026977539e-01,1.013535737991333008e+00,5.195029973983764648e-01,1.013872981071472168e+00,5.194433927536010742e-01
5.780000000000000426e+01,1.013088464736938477e+00,5.195910930633544922e-01,1.013203859329223633e+00,5.195940732955932617e-01,1.013371586799621582e+00,5.196109414100646973e-01,1.013548851013183594e+00,5.195327401161193848e-01,1.013893127441406250e+00,5.194916129112243652e-01
5.789999999999999858e+01,1.013091325759887695e+00,5.195958614349365234e-01,1.013206601142883301e+00,5.196042060852050781e-01,1.013372540473937988e+00,5.196284651756286621e-01,1.013558626174926758e+00,5.195618867874145508e-01,1.013907790184020996e+00,5.195388793945312500e-01
5.800000000000000000e+01,1.013093709945678711e+00,5.196006298065185547e-01,1.013208150863647461e+00,5.196141600608825684e-01,1.013371586799621582e+00,5.196453332901000977e-01,1.013565182685852051e+00,5.195902585983276367e-01,1.013917207717895508e+00,5.195848941802978516e-01
5.810000000000000142e+01,1.013095617294311523e+00,5.196053981781005859e-01,1.013208627700805664e+00,5.196236968040466309e-01,1.013368725776672363e+00,5.196614265441894531e-01,1.013568639755249023e+00,5.196179151535034180e-01,1.013921618461608887e+00,5.196294784545898438e-01
5.820000000000000284e+01,1.013096809387207031e+00,5.196101665496826172e-01,1.013208031654357910e+00,5.196328759193420410e-01,1.013364076614379883e+00,5.196766853332519531e-01,1.013568878173828125e+00,5.196444988250732422e-01,1.013921022415161133e+00,5.196724534034729004e-01
5.830000000000000426e+01,1.013098001480102539e+00,5.196143388748168945e-01,1.013206481933593750e+00,5.196417570114135742e-01,1.013357639312744141e+00,5.196911692619323730e-01,1.013566255569458008e+00,5.196700692176818848e-01,1.013915657997131348e+00,5.197136998176574707e-01
5.839999999999999858e+01,1.013098001480102539e+00,5.196185111999511719e-01,1.013203978538513184e+00,5.196501016616821289e-01,1.013349771499633789e+00,5.197046995162963867e-01,1.013560891151428223e+00,5.196944475173950195e-01,1.013905644416809082e+00,5.197529196739196777e-01
5.850000000000000000e+01,1.013098001480102539e+00,5.196226835250854492e-01,1.013200402259826660e+00,5.196579694747924805e-01,1.013340353965759277e+00,5.197173357009887695e-01,1.013552784919738770e+00,5.197175741195678711e-01,1.013891339302062988e+00,5.197901725769042969e-01
5.860000000000000142e+01,1.013097405433654785e+00,5.196268558502197266e-01,1.013195872306823730e+00,5.196653604507446289e-01,1.013329386711120605e+00,5.197289586067199707e-01,1.013542056083679199e+00,5.197393894195556641e-01,1.013872861862182617e+00,5.198251605033874512e-01
5.870000000000000284e+01,1.013096213340759277e+00,5.196304321289062500e-01,1.013190627098083496e+00,5.196722745895385742e-01,1.013317227363586426e+00,5.197395682334899902e-01,1.013528823852539062e+00,5.197597742080688477e-01,1.013850450515747070e+00,5.198578238487243652e-01
5.880000000000000426e+01,1.013095021247863770e+00,5.196340084075927734e-01,1.013184666633605957e+00,5.196786522865295410e-01,1.013303875923156738e+00,5.197492241859436035e-01,1.013513445854187012e+00,5.197787284851074219e-01,1.013824462890625000e+00,5.198881030082702637e-01
5.889999999999999858e+01,1.013092994689941406e+00,5.196374654769897461e-01,1.013177752494812012e+00,5.196844935417175293e-01,1.013289451599121094e+00,5.197578668594360352e-01,1.013496041297912598e+00,5.197961330413818359e-01,1.013795018196105957e+00,5.199159383773803711e-01
5.900000000000000000e+01,1.013090610504150391e+00,5.196404457092285156e-01,1.013170599937438965e+00,5.196897387504577637e-01,1.013273954391479492e+00,5.197654366493225098e-01,1.013476490974426270e+00,5.198120474815368652e-01,1.013762593269348145e+00,5.199412107467651367e-01
5.910000000000000142e+01,1.013088226318359375e+00,5.196434259414672852e-01,1.013162374496459961e+00,5.196944475173950195e-01,1.013257503509521484e+00,5.197719931602478027e-01,1.013455271720886230e+00,5.198263525962829590e-01,1.013727188110351562e+00,5.199639201164245605e-01
5.920000000000000284e+01,1.013085484504699707e+00,5.196460485458374023e-01,1.013154029846191406e+00,5.196985602378845215e-01,1.013240694999694824e+00,5.197774767875671387e-01,1.013432264328002930e+00,5.198390483856201172e-01,1.013689160346984863e+00,5.199840068817138672e-01
5.930000000000000426e+01,1.013081908226013184e+00,5.196484327316284180e-01,1.013144969940185547e+00,5.197021365165710449e-01,1.013222813606262207e+00,5.197819471359252930e-01,1.013407945632934570e+00,5.198501348495483398e-01,1.013648986816406250e+00,5.200014710426330566e-01
5.939999999999999858e+01,1.013078331947326660e+00,5.196506381034851074e-01,1.013135433197021484e+00,5.197051167488098145e-01,1.013204932212829590e+00,5.197853446006774902e-01,1.013382315635681152e+00,5.198596715927124023e-01,1.013606786727905273e+00,5.200163125991821289e-01
5.950000000000000000e+01,1.013074755668640137e+00,5.196524262428283691e-01,1.013125896453857422e+00,5.197075009346008301e-01,1.013186097145080566e+00,5.197877883911132812e-01,1.013355731964111328e+00,5.198675394058227539e-01,1.013563036918640137e+00,5.200285315513610840e-01
5.960000000000000142e+01,1.013071179389953613e+00,5.196542143821716309e-01,1.013116359710693359e+00,5.197093486785888672e-01,1.013167023658752441e+00,5.197892189025878906e-01,1.013328313827514648e+00,5.198737978935241699e-01,1.013517856597900391e+00,5.200381278991699219e-01
5.970000000000000284e+01,1.013067483901977539e+00,5.196554660797119141e-01,1.013105750083923340e+00,5.197106599807739258e-01,1.013147950172424316e+00,5.197896361351013184e-01,1.013299822807312012e+00,5.198785662651062012e-01,1.013471364974975586e+00,5.200451612472534180e-01
5.980000000000000426e+01,1.013062715530395508e+00,5.196566581726074219e-01,1.013095021247863770e+00,5.197113752365112305e-01,1.013128876686096191e+00,5.197892189025878906e-01,1.013271212577819824e+00,5.198816657066345215e-01,1.013424038887023926e+00,5.200497508049011230e-01
5.989999999999999858e+01,1.013057947158813477e+00,5.196574926376342773e-01,1.013084292411804199e+00,5.197115540504455566e-01,1.013109803199768066e+00,5.197877883911132812e-01,1.013241887092590332e+00,5.198833346366882324e-01,1.013376355171203613e+00,5.200518965721130371e-01
6.000000000000000000e+01,1.013053178787231445e+00,5.196580886840820312e-01,1.013073563575744629e+00,5.197111964225769043e-01,1.013090729713439941e+00,5.197856426239013672e-01,1.013212084770202637e+00,5.198834538459777832e-01,1.013328671455383301e+00,5.200516581535339355e-01
6.010000000000000142e+01,1.013048410415649414e+00,5.196585655212402344e-01,1.013062834739685059e+00,5.197103619575500488e-01,1.013071656227111816e+00,5.197826027870178223e-01,1.013182282447814941e+00,5.198822617530822754e-01,1.013280987739562988e+00,5.200491547584533691e-01
6.020000000000000284e+01,1.013043642044067383e+00,5.196585655212402344e-01,1.013052105903625488e+00,5.197091102600097656e-01,1.013053417205810547e+00,5.197787880897521973e-01,1.013152480125427246e+00,5.198796987533569336e-01,1.013233304023742676e+00,5.200445055961608887e-01
6.030000000000000426e+01,1.013038873672485352e+00,5.196585655212402344e-01,1.013041377067565918e+00,5.197073221206665039e-01,1.013035535812377930e+00,5.197742581367492676e-01,1.013123631477355957e+00,5.198758244514465332e-01,1.013185739517211914e+00,5.200376510620117188e-01
6.039999999999999858e+01,1.013034105300903320e+00,5.196581482887268066e-01,1.013031721115112305e+00,5.197050571441650391e-01,1.013017773628234863e+00,5.197690725326538086e-01,1.013095021247863770e+00,5.198706388473510742e-01,1.013139247894287109e+00,5.200288295745849609e-01
6.050000000000000000e+01,1.013029336929321289e+00,5.196575522422790527e-01,1.013022184371948242e+00,5.197026133537292480e-01,1.013001084327697754e+00,5.197632312774658203e-01,1.013066768646240234e+00,5.198643803596496582e-01,1.013093590736389160e+00,5.200182199478149414e-01
6.060000000000000142e+01,1.013024568557739258e+00,5.196569561958312988e-01,1.013012647628784180e+00,5.196996331214904785e-01,1.012984633445739746e+00,5.197567939758300781e-01,1.013039350509643555e+00,5.198569893836975098e-01,1.013049006462097168e+00,5.200058817863464355e-01
6.070000000000000284e+01,1.013019800186157227e+00,5.196558833122253418e-01,1.013003110885620117e+00,5.196963548660278320e-01,1.012969136238098145e+00,5.197498798370361328e-01,1.013012647628784180e+00,5.198485851287841797e-01,1.013005733489990234e+00,5.199918746948242188e-01
6.080000000000000426e+01,1.013015031814575195e+00,5.196546912193298340e-01,1.012994408607482910e+00,5.196927785873413086e-01,1.012954354286193848e+00,5.197424888610839844e-01,1.012986779212951660e+00,5.198392868041992188e-01,1.012964010238647461e+00,5.199763774871826172e-01
6.089999999999999858e+01,1.013010263442993164e+00,5.196534991264343262e-01,1.012986063957214355e+00,5.196889638900756836e-01,1.012940168380737305e+00,5.197347402572631836e-01,1.012961983680725098e+00,5.198290944099426270e-01,1.012923955917358398e+00,5.199595689773559570e-01
6.100000000000000000e+01,1.013006687164306641e+00,5.196520686149597168e-01,1.012977719306945801e+00,5.196847915649414062e-01,1.012927055358886719e+00,5.197265148162841797e-01,1.012938261032104492e+00,5.198181271553039551e-01,1.012885808944702148e+00,5.199415087699890137e-01
6.110000000000000142e+01,1.013003110885620117e+00,5.196502804756164551e-01,1.012970328330993652e+00,5.196806192398071289e-01,1.012914896011352539e+00,5.197181701660156250e-01,1.012915849685668945e+00,5.198065042495727539e-01,1.012849569320678711e+00,5.199223160743713379e-01
6.120000000000000284e+01,1.012999534606933594e+00,5.196484923362731934e-01,1.012963175773620605e+00,5.196760296821594238e-01,1.012903451919555664e+00,5.197094082832336426e-01,1.012894630432128906e+00,5.197942852973937988e-01,1.012815475463867188e+00,5.199022293090820312e-01
6.130000000000000426e+01,1.012995958328247070e+00,5.196467041969299316e-01,1.012956380844116211e+00,5.196712613105773926e-01,1.012892961502075195e+00,5.197004675865173340e-01,1.012874841690063477e+00,5.197815299034118652e-01,1.012783527374267578e+00,5.198812484741210938e-01
6.139999999999999858e+01,1.012992382049560547e+00,5.196449160575866699e-01,1.012950420379638672e+00,5.196664929389953613e-01,1.012883424758911133e+00,5.196915268898010254e-01,1.012856364250183105e+00,5.197684168815612793e-01,1.012753844261169434e+00,5.198596715927124023e-01
6.150000000000000000e+01,1.012988805770874023e+00,5.196431279182434082e-01,1.012944459915161133e+00,5.196617245674133301e-01,1.012875080108642578e+00,5.196825861930847168e-01,1.012839317321777344e+00,5.197548270225524902e-01,1.012726545333862305e+00,5.198376178741455078e-01
6.160000000000000142e+01,1.012985944747924805e+00,5.196409225463867188e-01,1.012939691543579102e+00,5.196569561958312988e-01,1.012867689132690430e+00,5.196736454963684082e-01,1.012823820114135742e+00,5.197411179542541504e-01,1.012701630592346191e+00,5.198149681091308594e-01
6.170000000000000284e+01,1.012983560562133789e+00,5.196385383605957031e-01,1.012934923171997070e+00,5.196521878242492676e-01,1.012861251831054688e+00,5.196647047996520996e-01,1.012809872627258301e+00,5.197272896766662598e-01,1.012679338455200195e+00,5.197923183441162109e-01
6.180000000000000426e+01,1.012981176376342773e+00,5.196361541748046875e-01,1.012931108474731445e+00,5.196474194526672363e-01,1.012855768203735352e+00,5.196557641029357910e-01,1.012797355651855469e+00,5.197129845619201660e-01,1.012659430503845215e+00,5.197693705558776855e-01
6.189999999999999858e+01,1.012978792190551758e+00,5.196337699890136719e-01,1.012927532196044922e+00,5.196426510810852051e-01,1.012851238250732422e+00,5.196468234062194824e-01,1.012786388397216797e+00,5.196986794471740723e-01,1.012642145156860352e+00,5.197463631629943848e-01
6.200000000000000000e+01,1.012976408004760742e+00,5.196313858032226562e-01,1.012924551963806152e+00,5.196378827095031738e-01,1.012847661972045898e+00,5.196378827095031738e-01,1.012777209281921387e+00,5.196846723556518555e-01,1.012627482414245605e+00,5.197237133979797363e-01
6.210000000000000142e+01,1.012975215911865234e+00,5.196290016174316406e-01,1.012922167778015137e+00,5.196331143379211426e-01,1.012845277786254883e+00,5.196293592453002930e-01,1.012769460678100586e+00,5.196709632873535156e-01,1.012615203857421875e+00,5.197010636329650879e-01
6.220000000000000284e+01,1.012974023818969727e+00,5.196266174316406250e-01,1.012920141220092773e+00,5.196283459663391113e-01,1.012843728065490723e+00,5.196210145950317383e-01,1.012763142585754395e+00,5.196572542190551758e-01,1.012605547904968262e+00,5.196787714958190918e-01
6.230000000000000426e+01,1.012972831726074219e+00,5.196242332458496094e-01,1.012918949127197266e+00,5.196235775947570801e-01,1.012843132019042969e+00,5.196128487586975098e-01,1.012758374214172363e+00,5.196437835693359375e-01,1.012598276138305664e+00,5.196568965911865234e-01
6.239999999999999858e+01,1.012971639633178711e+00,5.196221470832824707e-01,1.012917757034301758e+00,5.196188092231750488e-01,1.012843251228332520e+00,5.196051001548767090e-01,1.012755155563354492e+00,5.196306705474853516e-01,1.012593388557434082e+00,5.196356177330017090e-01
6.250000000000000000e+01,1.012970685958862305e+00,5.196203589439392090e-01,1.012917757034301758e+00,5.196142792701721191e-01,1.012844443321228027e+00,5.195975899696350098e-01,1.012753367424011230e+00,5.196179747581481934e-01,1.012590885162353516e+00,5.196149945259094238e-01
6.260000000000000142e+01,1.012970685958862305e+00,5.196185708045959473e-01,1.012917757034301758e+00,5.196101069450378418e-01,1.012846469879150391e+00,5.195904374122619629e-01,1.012753009796142578e+00,5.196056365966796875e-01,1.012590646743774414e+00,5.195950269699096680e-01
6.270000000000000284e+01,1.012970685958862305e+00,5.196167826652526855e-01,1.012918472290039062e+00,5.196059346199035645e-01,1.012849092483520508e+00,5.195837616920471191e-01,1.012753963470458984e+00,5.195937752723693848e-01,1.012592673301696777e+00,5.195758938789367676e-01
6.280000000000000426e+01,1.012970685958862305e+00,5.196149945259094238e-01,1.012919664382934570e+00,5.196019411087036133e-01,1.012852668762207031e+00,5.195773839950561523e-01,1.012756228446960449e+00,5.195824503898620605e-01,1.012596845626831055e+00,5.195576548576354980e-01
6.289999999999999858e+01,1.012970685958862305e+00,5.196132063865661621e-01,1.012920856475830078e+00,5.195983648300170898e-01,1.012856960296630859e+00,5.195714235305786133e-01,1.012759804725646973e+00,5.195717215538024902e-01,1.012603044509887695e+00,5.195403695106506348e-01
6.300000000000000000e+01,1.012970685958862305e+00,5.196114182472229004e-01,1.012923121452331543e+00,5.195947885513305664e-01,1.012861728668212891e+00,5.195660591125488281e-01,1.012764573097229004e+00,5.195616483688354492e-01,1.012611150741577148e+00,5.195240378379821777e-01
6.310000000000000142e+01,1.012971043586730957e+00,5.196096301078796387e-01,1.012925505638122559e+00,5.195915699005126953e-01,1.012867331504821777e+00,5.195610523223876953e-01,1.012770533561706543e+00,5.195521712303161621e-01,1.012621164321899414e+00,5.195087790489196777e-01
6.320000000000000284e+01,1.012972235679626465e+00,5.196078419685363770e-01,1.012927889823913574e+00,5.195885896682739258e-01,1.012873291969299316e+00,5.195564627647399902e-01,1.012777566909790039e+00,5.195434093475341797e-01,1.012632727622985840e+00,5.194945931434631348e-01
6.330000000000000426e+01,1.012973427772521973e+00,5.196066498756408691e-01,1.012931108474731445e+00,5.195857286453247070e-01,1.012879848480224609e+00,5.195523500442504883e-01,1.012785553932189941e+00,5.195353031158447266e-01,1.012646079063415527e+00,5.194815397262573242e-01
6.339999999999999858e+01,1.012974619865417480e+00,5.196054577827453613e-01,1.012934684753417969e+00,5.195833444595336914e-01,1.012887001037597656e+00,5.195487737655639648e-01,1.012794375419616699e+00,5.195279121398925781e-01,1.012660861015319824e+00,5.194696784019470215e-01
6.350000000000000000e+01,1.012975811958312988e+00,5.196042656898498535e-01,1.012938261032104492e+00,5.195809602737426758e-01,1.012894153594970703e+00,5.195457339286804199e-01,1.012803912162780762e+00,5.195211768150329590e-01,1.012676835060119629e+00,5.194590091705322266e-01
6.360000000000000142e+01,1.012977004051208496e+00,5.196030735969543457e-01,1.012941837310791016e+00,5.195791125297546387e-01,1.012902021408081055e+00,5.195431113243103027e-01,1.012814521789550781e+00,5.195152163505554199e-01,1.012694001197814941e+00,5.194495320320129395e-01
6.370000000000000284e+01,1.012978196144104004e+00,5.196018815040588379e-01,1.012945771217346191e+00,5.195773243904113770e-01,1.012910366058349609e+00,5.195409655570983887e-01,1.012825369834899902e+00,5.195100307464599609e-01,1.012712240219116211e+00,5.194412469863891602e-01
6.380000000000000426e+01,1.012979388236999512e+00,5.196008086204528809e-01,1.012950539588928223e+00,5.195758938789367676e-01,1.012918710708618164e+00,5.195392370223999023e-01,1.012837290763854980e+00,5.195055603981018066e-01,1.012731313705444336e+00,5.194341540336608887e-01
6.389999999999999858e+01,1.012980580329895020e+00,5.196002125740051270e-01,1.012955307960510254e+00,5.195747017860412598e-01,1.012927055358886719e+00,5.195380449295043945e-01,1.012849211692810059e+00,5.195018053054809570e-01,1.012751579284667969e+00,5.194282531738281250e-01
6.400000000000000000e+01,1.012982487678527832e+00,5.195996165275573730e-01,1.012960076332092285e+00,5.195738077163696289e-01,1.012935400009155273e+00,5.195373296737670898e-01,1.012862086296081543e+00,5.194988250732421875e-01,1.012772083282470703e+00,5.194235444068908691e-01
6.409999999999999432e+01,1.012984871864318848e+00,5.195990204811096191e-01,1.012964844703674316e+00,5.195732116699218750e-01,1.012943744659423828e+00,5.195369720458984375e-01,1.012875199317932129e+00,5.194966197013854980e-01,1.012793540954589844e+00,5.194200277328491211e-01
6.420000000000000284e+01,1.012987256050109863e+00,5.195984244346618652e-01,1.012969613075256348e+00,5.195727348327636719e-01,1.012952089309692383e+00,5.195369720458984375e-01,1.012888312339782715e+00,5.194950699806213379e-01,1.012814998626708984e+00,5.194177031517028809e-01
6.429999999999999716e+01,1.012989640235900879e+00,5.195979475975036621e-01,1.012974381446838379e+00,5.195727348327636719e-01,1.012960433959960938e+00,5.195375084877014160e-01,1.012901425361633301e+00,5.194942355155944824e-01,1.012836456298828125e+00,5.194165110588073730e-01
6.440000000000000568e+01,1.012992024421691895e+00,5.195979475975036621e-01,1.012979149818420410e+00,5.195727348327636719e-01,1.012968778610229492e+00,5.195383429527282715e-01,1.012914538383483887e+00,5.194940567016601562e-01,1.012858986854553223e+00,5.194163918495178223e-01
6.450000000000000000e+01,1.012994408607482910e+00,5.195979475975036621e-01,1.012983918190002441e+00,5.195730924606323242e-01,1.012977123260498047e+00,5.195395350456237793e-01,1.012927651405334473e+00,5.194944739341735840e-01,1.012881636619567871e+00,5.194173455238342285e-01
6.459999999999999432e+01,1.012996792793273926e+00,5.195979475975036621e-01,1.012988686561584473e+00,5.195736885070800781e-01,1.012985467910766602e+00,5.195411443710327148e-01,1.012940764427185059e+00,5.194954872131347656e-01,1.012903571128845215e+00,5.194193720817565918e-01
6.470000000000000284e+01,1.012999176979064941e+00,5.195979475975036621e-01,1.012993454933166504e+00,5.195742845535278320e-01,1.012993812561035156e+00,5.195429325103759766e-01,1.012953877449035645e+00,5.194970965385437012e-01,1.012925028800964355e+00,5.194222927093505859e-01
6.479999999999999716e+01,1.013001561164855957e+00,5.195980072021484375e-01,1.012998223304748535e+00,5.195752978324890137e-01,1.013002157211303711e+00,5.195453166961669922e-01,1.012966990470886230e+00,5.194993019104003906e-01,1.012946486473083496e+00,5.194261670112609863e-01
6.490000000000000568e+01,1.013003945350646973e+00,5.195986032485961914e-01,1.013002991676330566e+00,5.195764899253845215e-01,1.013010501861572266e+00,5.195477604866027832e-01,1.012980103492736816e+00,5.195020437240600586e-01,1.012967944145202637e+00,5.194308757781982422e-01
6.500000000000000000e+01,1.013006329536437988e+00,5.195991992950439453e-01,1.013007760047912598e+00,5.195776820182800293e-01,1.013017892837524414e+00,5.195507407188415527e-01,1.012993216514587402e+00,5.195052623748779297e-01,1.012988209724426270e+00,5.194364786148071289e-01
6.509999999999999432e+01,1.013008713722229004e+00,5.195997953414916992e-01,1.013012528419494629e+00,5.195791721343994141e-01,1.013025045394897461e+00,5.195537209510803223e-01,1.013005256652832031e+00,5.195089578628540039e-01,1.013008475303649902e+00,5.194427967071533203e-01
6.520000000000000284e+01,1.013011097908020020e+00,5.196003913879394531e-01,1.013016700744628906e+00,5.195809602737426758e-01,1.013032197952270508e+00,5.195569992065429688e-01,1.013017177581787109e+00,5.195131301879882812e-01,1.013027548789978027e+00,5.194497704505920410e-01
6.529999999999999716e+01,1.013013482093811035e+00,5.196009874343872070e-01,1.013020277023315430e+00,5.195827484130859375e-01,1.013039112091064453e+00,5.195605754852294922e-01,1.013028979301452637e+00,5.195177793502807617e-01,1.013046145439147949e+00,5.194573998451232910e-01
6.540000000000000568e+01,1.013014793395996094e+00,5.196015834808349609e-01,1.013023853302001953e+00,5.195845365524291992e-01,1.013045072555541992e+00,5.195641517639160156e-01,1.013039708137512207e+00,5.195226073265075684e-01,1.013064026832580566e+00,5.194656252861022949e-01
6.550000000000000000e+01,1.013015985488891602e+00,5.196021795272827148e-01,1.013027429580688477e+00,5.195863246917724609e-01,1.013051033020019531e+00,5.195677876472473145e-01,1.013050436973571777e+00,5.195279717445373535e-01,1.013080716133117676e+00,5.194743871688842773e-01
6.559999999999999432e+01,1.013017177581787109e+00,5.196027755737304688e-01,1.013031005859375000e+00,5.195883512496948242e-01,1.013056635856628418e+00,5.195719599723815918e-01,1.013060092926025391e+00,5.195333361625671387e-01,1.013096570968627930e+00,5.194835662841796875e-01
6.570000000000000284e+01,1.013018369674682617e+00,5.196038484573364258e-01,1.013034582138061523e+00,5.195907354354858398e-01,1.013061404228210449e+00,5.195761322975158691e-01,1.013069629669189453e+00,5.195392966270446777e-01,1.013111472129821777e+00,5.194931030273437500e-01
6.579999999999999716e+01,1.013019561767578125e+00,5.196050405502319336e-01,1.013037204742431641e+00,5.195931196212768555e-01,1.013066172599792480e+00,5.195803046226501465e-01,1.013078093528747559e+00,5.195452570915222168e-01,1.013125300407409668e+00,5.195030570030212402e-01
6.590000000000000568e+01,1.013020753860473633e+00,5.196062326431274414e-01,1.013039588928222656e+00,5.195955038070678711e-01,1.013070106506347656e+00,5.195844769477844238e-01,1.013086318969726562e+00,5.195512175559997559e-01,1.013138055801391602e+00,5.195131897926330566e-01
6.600000000000000000e+01,1.013021945953369141e+00,5.196074247360229492e-01,1.013041973114013672e+00,5.195978879928588867e-01,1.013073682785034180e+00,5.195886492729187012e-01,1.013093471527099609e+00,5.195577144622802734e-01,1.013149738311767578e+00,5.195233225822448730e-01
6.609999999999999432e+01,1.013023138046264648e+00,5.196086168289184570e-01,1.013044357299804688e+00,5.196002721786499023e-01,1.013077139854431152e+00,5.195928215980529785e-01,1.013100147247314453e+00,5.195642709732055664e-01,1.013160228729248047e+00,5.195339918136596680e-01
6.620000000000000284e+01,1.013024330139160156e+00,5.196098089218139648e-01,1.013046503067016602e+00,5.196026563644409180e-01,1.013079524040222168e+00,5.195969939231872559e-01,1.013106107711791992e+00,5.195708274841308594e-01,1.013169527053833008e+00,5.195447206497192383e-01
6.629999999999999716e+01,1.013025522232055664e+00,5.196110010147094727e-01,1.013047695159912109e+00,5.196050405502319336e-01,1.013081908226013184e+00,5.196011662483215332e-01,1.013111114501953125e+00,5.195773839950561523e-01,1.013177633285522461e+00,5.195554494857788086e-01
6.640000000000000568e+01,1.013026475906372070e+00,5.196121931076049805e-01,1.013048887252807617e+00,5.196074247360229492e-01,1.013083696365356445e+00,5.196053385734558105e-01,1.013115763664245605e+00,5.195839405059814453e-01,1.013184547424316406e+00,5.195661783218383789e-01
6.650000000000000000e+01,1.013026475906372070e+00,5.196133852005004883e-01,1.013050079345703125e+00,5.196098089218139648e-01,1.013084888458251953e+00,5.196095108985900879e-01,1.013119339942932129e+00,5.195904970169067383e-01,1.013190388679504395e+00,5.195764303207397461e-01
6.659999999999999432e+01,1.013026475906372070e+00,5.196144580841064453e-01,1.013051271438598633e+00,5.196121931076049805e-01,1.013086080551147461e+00,5.196133255958557129e-01,1.013122320175170898e+00,5.195969343185424805e-01,1.013195037841796875e+00,5.195865631103515625e-01
6.670000000000000284e+01,1.013026475906372070e+00,5.196150541305541992e-01,1.013051509857177734e+00,5.196145772933959961e-01,1.013086199760437012e+00,5.196169018745422363e-01,1.013124704360961914e+00,5.196028947830200195e-01,1.013198614120483398e+00,5.195966958999633789e-01
6.679999999999999716e+01,1.013026475906372070e+00,5.196156501770019531e-01,1.013051509857177734e+00,5.196164846420288086e-01,1.013086199760437012e+00,5.196204781532287598e-01,1.013126254081726074e+00,5.196088552474975586e-01,1.013200998306274414e+00,5.196064710617065430e-01
6.690000000000000568e+01,1.013026475906372070e+00,5.196162462234497070e-01,1.013051509857177734e+00,5.196182727813720703e-01,1.013086199760437012e+00,5.196240544319152832e-01,1.013127446174621582e+00,5.196148157119750977e-01,1.013202309608459473e+00,5.196160078048706055e-01
6.700000000000000000e+01,1.013026475906372070e+00,5.196168422698974609e-01,1.013051509857177734e+00,5.196200609207153320e-01,1.013085126876831055e+00,5.196275115013122559e-01,1.013127565383911133e+00,5.196205377578735352e-01,1.013202548027038574e+00,5.196251869201660156e-01
6.709999999999999432e+01,1.013026475906372070e+00,5.196174383163452148e-01,1.013051509857177734e+00,5.196218490600585938e-01,1.013083934783935547e+00,5.196304917335510254e-01,1.013127565383911133e+00,5.196259021759033203e-01,1.013201713562011719e+00,5.196341276168823242e-01
6.720000000000000284e+01,1.013026475906372070e+00,5.196180343627929688e-01,1.013051271438598633e+00,5.196236371994018555e-01,1.013082742691040039e+00,5.196334719657897949e-01,1.013126373291015625e+00,5.196312665939331055e-01,1.013199925422668457e+00,5.196424722671508789e-01
6.729999999999999716e+01,1.013026475906372070e+00,5.196186304092407227e-01,1.013050079345703125e+00,5.196254253387451172e-01,1.013080835342407227e+00,5.196364521980285645e-01,1.013125181198120117e+00,5.196360945701599121e-01,1.013197302818298340e+00,5.196504592895507812e-01
6.740000000000000568e+01,1.013026475906372070e+00,5.196192264556884766e-01,1.013048887252807617e+00,5.196271538734436035e-01,1.013078451156616211e+00,5.196388363838195801e-01,1.013122797012329102e+00,5.196408629417419434e-01,1.013193726539611816e+00,5.196580290794372559e-01
6.750000000000000000e+01,1.013026475906372070e+00,5.196198225021362305e-01,1.013047695159912109e+00,5.196283459663391113e-01,1.013076066970825195e+00,5.196412205696105957e-01,1.013120412826538086e+00,5.196452140808105469e-01,1.013189196586608887e+00,5.196651220321655273e-01
6.759999999999999432e+01,1.013026475906372070e+00,5.196204185485839844e-01,1.013046503067016602e+00,5.196295380592346191e-01,1.013073682785034180e+00,5.196434855461120605e-01,1.013117194175720215e+00,5.196493864059448242e-01,1.013184070587158203e+00,5.196716785430908203e-01
6.770000000000000284e+01,1.013026475906372070e+00,5.196210145950317383e-01,1.013045310974121094e+00,5.196307301521301270e-01,1.013071060180664062e+00,5.196452736854553223e-01,1.013113617897033691e+00,5.196530818939208984e-01,1.013178110122680664e+00,5.196776986122131348e-01
6.779999999999999716e+01,1.013026475906372070e+00,5.196216106414794922e-01,1.013044118881225586e+00,5.196319222450256348e-01,1.013067483901977539e+00,5.196470618247985840e-01,1.013110041618347168e+00,5.196566581726074219e-01,1.013171434402465820e+00,5.196832418441772461e-01
6.790000000000000568e+01,1.013026475906372070e+00,5.196222066879272461e-01,1.013042926788330078e+00,5.196331143379211426e-01,1.013063907623291016e+00,5.196485519409179688e-01,1.013105273246765137e+00,5.196596980094909668e-01,1.013164281845092773e+00,5.196882486343383789e-01
6.800000000000000000e+01,1.013025760650634766e+00,5.196228027343750000e-01,1.013040900230407715e+00,5.196340680122375488e-01,1.013060331344604492e+00,5.196497440338134766e-01,1.013100504875183105e+00,5.196625590324401855e-01,1.013156414031982422e+00,5.196927189826965332e-01
6.809999999999999432e+01,1.013024568557739258e+00,5.196233987808227539e-01,1.013038516044616699e+00,5.196346640586853027e-01,1.013056755065917969e+00,5.196509361267089844e-01,1.013095736503601074e+00,5.196649432182312012e-01,1.013148069381713867e+00,5.196965932846069336e-01
6.820000000000000284e+01,1.013023376464843750e+00,5.196239948272705078e-01,1.013036131858825684e+00,5.196352601051330566e-01,1.013053178787231445e+00,5.196516513824462891e-01,1.013090610504150391e+00,5.196670889854431152e-01,1.013139724731445312e+00,5.196999311447143555e-01
6.829999999999999716e+01,1.013022184371948242e+00,5.196244716644287109e-01,1.013033747673034668e+00,5.196358561515808105e-01,1.013049602508544922e+00,5.196522474288940430e-01,1.013084650039672852e+00,5.196688771247863770e-01,1.013130187988281250e+00,5.197027325630187988e-01
6.840000000000000568e+01,1.013020992279052734e+00,5.196244716644287109e-01,1.013031363487243652e+00,5.196363329887390137e-01,1.013046026229858398e+00,5.196528434753417969e-01,1.013078689575195312e+00,5.196702480316162109e-01,1.013120651245117188e+00,5.197049975395202637e-01
6.850000000000000000e+01,1.013019800186157227e+00,5.196244716644287109e-01,1.013028979301452637e+00,5.196363329887390137e-01,1.013042449951171875e+00,5.196529626846313477e-01,1.013072729110717773e+00,5.196714401245117188e-01,1.013111114501953125e+00,5.197067260742187500e-01
6.860000000000000853e+01,1.013018608093261719e+00,5.196244716644287109e-01,1.013026595115661621e+00,5.196363329887390137e-01,1.013038873672485352e+00,5.196529626846313477e-01,1.013066768646240234e+00,5.196720957756042480e-01,1.013101577758789062e+00,5.197079181671142578e-01
6.870000000000000284e+01,1.013017416000366211e+00,5.196244716644287109e-01,1.013024210929870605e+00,5.196363329887390137e-01,1.013035297393798828e+00,5.196529626846313477e-01,1.013060808181762695e+00,5.196726918220520020e-01,1.013092041015625000e+00,5.197085142135620117e-01
6.879999999999999716e+01,1.013016223907470703e+00,5.196244716644287109e-01,1.013021826744079590e+00,5.196363329887390137e-01,1.013031721115112305e+00,5.196527838706970215e-01,1.013054847717285156e+00,5.196726918220520020e-01,1.013081669807434082e+00,5.197086930274963379e-01
6.890000000000000568e+01,1.013015031814575195e+00,5.196244716644287109e-01,1.013019442558288574e+00,5.196363329887390137e-01,1.013028144836425781e+00,5.196521878242492676e-01,1.013048887252807617e+00,5.196726918220520020e-01,1.013070940971374512e+00,5.197083353996276855e-01
6.900000000000000000e+01,1.013013839721679688e+00,5.196244716644287109e-01,1.013017058372497559e+00,5.196357369422912598e-01,1.013024568557739258e+00,5.196515917778015137e-01,1.013042926788330078e+00,5.196720957756042480e-01,1.013060569763183594e+00,5.197075009346008301e-01
6.910000000000000853e+01,1.013012647628784180e+00,5.196244716644287109e-01,1.013014674186706543e+00,5.196351408958435059e-01,1.013020992279052734e+00,5.196509957313537598e-01,1.013036966323852539e+00,5.196714997291564941e-01,1.013051033020019531e+00,5.197063088417053223e-01
6.920000000000000284e+01,1.013011455535888672e+00,5.196244716644287109e-01,1.013012290000915527e+00,5.196345448493957520e-01,1.013017416000366211e+00,5.196502208709716797e-01,1.013031005859375000e+00,5.196704864501953125e-01,1.013041496276855469e+00,5.197045207023620605e-01
6.929999999999999716e+01,1.013010263442993164e+00,5.196244716644287109e-01,1.013009905815124512e+00,5.196339488029479980e-01,1.013013839721679688e+00,5.196490287780761719e-01,1.013025045394897461e+00,5.196692943572998047e-01,1.013031959533691406e+00,5.197024345397949219e-01
6.940000000000000568e+01,1.013009071350097656e+00,5.196239352226257324e-01,1.013007521629333496e+00,5.196333527565002441e-01,1.013010263442993164e+00,5.196478366851806641e-01,1.013019084930419922e+00,5.196679234504699707e-01,1.013022422790527344e+00,5.197000503540039062e-01
6.950000000000000000e+01,1.013007879257202148e+00,5.196233391761779785e-01,1.013005137443542480e+00,5.196327567100524902e-01,1.013006687164306641e+00,5.196466445922851562e-01,1.013013124465942383e+00,5.196661353111267090e-01,1.013012886047363281e+00,5.196971297264099121e-01
6.960000000000000853e+01,1.013006687164306641e+00,5.196227431297302246e-01,1.013003110885620117e+00,5.196318030357360840e-01,1.013003110885620117e+00,5.196454524993896484e-01,1.013007164001464844e+00,5.196643471717834473e-01,1.013003945350646973e+00,5.196940898895263672e-01
6.970000000000000284e+01,1.013005495071411133e+00,5.196221470832824707e-01,1.013001918792724609e+00,5.196306109428405762e-01,1.012999534606933594e+00,5.196438431739807129e-01,1.013002038002014160e+00,5.196622610092163086e-01,1.012995600700378418e+00,5.196905136108398438e-01
6.979999999999999716e+01,1.013004660606384277e+00,5.196215510368347168e-01,1.013000726699829102e+00,5.196294188499450684e-01,1.012996196746826172e+00,5.196420550346374512e-01,1.012997269630432129e+00,5.196598768234252930e-01,1.012987256050109863e+00,5.196869373321533203e-01
6.990000000000000568e+01,1.013004660606384277e+00,5.196209549903869629e-01,1.012999534606933594e+00,5.196282267570495605e-01,1.012993812561035156e+00,5.196402668952941895e-01,1.012992501258850098e+00,5.196574926376342773e-01,1.012979269027709961e+00,5.196828246116638184e-01
7.000000000000000000e+01,1.013004660606384277e+00,5.196203589439392090e-01,1.012998342514038086e+00,5.196270346641540527e-01,1.012991428375244141e+00,5.196384787559509277e-01,1.012987732887268066e+00,5.196551084518432617e-01,1.012972116470336914e+00,5.196786522865295410e-01
7.010000000000000853e+01,1.013004660606384277e+00,5.196197628974914551e-01,1.012997150421142578e+00,5.196258425712585449e-01,1.012989044189453125e+00,5.196366906166076660e-01,1.012982964515686035e+00,5.196526050567626953e-01,1.012964963912963867e+00,5.196744799613952637e-01
7.020000000000000284e+01,1.013004660606384277e+00,5.196191668510437012e-01,1.012995958328247070e+00,5.196246504783630371e-01,1.012986660003662109e+00,5.196349024772644043e-01,1.012979388236999512e+00,5.196496248245239258e-01,1.012958645820617676e+00,5.196698307991027832e-01
7.029999999999999716e+01,1.013004660606384277e+00,5.196185708045959473e-01,1.012994766235351562e+00,5.196234583854675293e-01,1.012984275817871094e+00,5.196331143379211426e-01,1.012975811958312988e+00,5.196466445922851562e-01,1.012952685356140137e+00,5.196650624275207520e-01
7.040000000000000568e+01,1.013004660606384277e+00,5.196179747581481934e-01,1.012993574142456055e+00,5.196222662925720215e-01,1.012982010841369629e+00,5.196313261985778809e-01,1.012972235679626465e+00,5.196436643600463867e-01,1.012947201728820801e+00,5.196602940559387207e-01
7.050000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196210741996765137e-01,1.012980818748474121e+00,5.196295380592346191e-01,1.012969136238098145e+00,5.196406841278076172e-01,1.012942433357238770e+00,5.196555256843566895e-01
7.060000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196198821067810059e-01,1.012979626655578613e+00,5.196277499198913574e-01,1.012966752052307129e+00,5.196377038955688477e-01,1.012937784194946289e+00,5.196507573127746582e-01
7.070000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196186900138854980e-01,1.012978434562683105e+00,5.196259617805480957e-01,1.012964367866516113e+00,5.196347236633300781e-01,1.012934207916259766e+00,5.196459889411926270e-01
7.079999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196177363395690918e-01,1.012977242469787598e+00,5.196241736412048340e-01,1.012961983680725098e+00,5.196317434310913086e-01,1.012930631637573242e+00,5.196412205696105957e-01
7.090000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196171402931213379e-01,1.012976050376892090e+00,5.196223855018615723e-01,1.012960433959960938e+00,5.196287631988525391e-01,1.012928009033203125e+00,5.196364521980285645e-01
7.100000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196165442466735840e-01,1.012974977493286133e+00,5.196205973625183105e-01,1.012959241867065430e+00,5.196257829666137695e-01,1.012925624847412109e+00,5.196316838264465332e-01
7.110000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196159482002258301e-01,1.012974977493286133e+00,5.196188092231750488e-01,1.012958049774169922e+00,5.196228027343750000e-01,1.012923955917358398e+00,5.196269154548645020e-01
7.120000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196153521537780762e-01,1.012974977493286133e+00,5.196170210838317871e-01,1.012956976890563965e+00,5.196198225021362305e-01,1.012922763824462891e+00,5.196222066879272461e-01
7.129999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196147561073303223e-01,1.012974977493286133e+00,5.196152329444885254e-01,1.012956976890563965e+00,5.196173191070556641e-01,1.012921929359436035e+00,5.196180343627929688e-01
7.140000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196141600608825684e-01,1.012974977493286133e+00,5.196134448051452637e-01,1.012956976890563965e+00,5.196149349212646484e-01,1.012921929359436035e+00,5.196138620376586914e-01
7.150000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196135640144348145e-01,1.012974977493286133e+00,5.196116566658020020e-01,1.012956976890563965e+00,5.196125507354736328e-01,1.012921929359436035e+00,5.196096897125244141e-01
7.160000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196129679679870605e-01,1.012974977493286133e+00,5.196103453636169434e-01,1.012956976890563965e+00,5.196101665496826172e-01,1.012922763824462891e+00,5.196056962013244629e-01
7.170000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196123719215393066e-01,1.012976050376892090e+00,5.196091532707214355e-01,1.012957930564880371e+00,5.196077823638916016e-01,1.012923955917358398e+00,5.196021199226379395e-01
7.179999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196117758750915527e-01,1.012977242469787598e+00,5.196079611778259277e-01,1.012959122657775879e+00,5.196055769920349121e-01,1.012925148010253906e+00,5.195985436439514160e-01
7.190000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012992739677429199e+00,5.196111798286437988e-01,1.012978434562683105e+00,5.196067690849304199e-01,1.012960314750671387e+00,5.196037888526916504e-01,1.012927412986755371e+00,5.195952057838439941e-01
7.200000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012993216514587402e+00,5.196105837821960449e-01,1.012979626655578613e+00,5.196055769920349121e-01,1.012961506843566895e+00,5.196020007133483887e-01,1.012929797172546387e+00,5.195922255516052246e-01
7.210000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012994408607482910e+00,5.196099877357482910e-01,1.012980818748474121e+00,5.196043848991394043e-01,1.012962698936462402e+00,5.196002125740051270e-01,1.012932181358337402e+00,5.195892453193664551e-01
7.220000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012995600700378418e+00,5.196093916893005371e-01,1.012982010841369629e+00,5.196034908294677734e-01,1.012964487075805664e+00,5.195984244346618652e-01,1.012935161590576172e+00,5.195868015289306641e-01
7.229999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012996792793273926e+00,5.196087956428527832e-01,1.012983202934265137e+00,5.196028947830200195e-01,1.012966871261596680e+00,5.195971727371215820e-01,1.012938737869262695e+00,5.195844173431396484e-01
7.240000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012997984886169434e+00,5.196084976196289062e-01,1.012984395027160645e+00,5.196022987365722656e-01,1.012969255447387695e+00,5.195959806442260742e-01,1.012942314147949219e+00,5.195823311805725098e-01
7.250000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.012999176979064941e+00,5.196084976196289062e-01,1.012985587120056152e+00,5.196017026901245117e-01,1.012971639633178711e+00,5.195947885513305664e-01,1.012945890426635742e+00,5.195805430412292480e-01
7.260000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013000369071960449e+00,5.196084976196289062e-01,1.012986779212951660e+00,5.196011066436767578e-01,1.012974023818969727e+00,5.195937156677246094e-01,1.012949466705322266e+00,5.195788145065307617e-01
7.270000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013001561164855957e+00,5.196084976196289062e-01,1.012987971305847168e+00,5.196005105972290039e-01,1.012976408004760742e+00,5.195931196212768555e-01,1.012953400611877441e+00,5.195776224136352539e-01
7.279999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013002753257751465e+00,5.196084976196289062e-01,1.012989640235900879e+00,5.195999145507812500e-01,1.012978792190551758e+00,5.195925235748291016e-01,1.012958168983459473e+00,5.195764303207397461e-01
7.290000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013003945350646973e+00,5.196084976196289062e-01,1.012992024421691895e+00,5.195997357368469238e-01,1.012981176376342773e+00,5.195919275283813477e-01,1.012962937355041504e+00,5.195757150650024414e-01
7.300000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013005137443542480e+00,5.196084976196289062e-01,1.012994408607482910e+00,5.195997357368469238e-01,1.012983560562133789e+00,5.195913314819335938e-01,1.012967705726623535e+00,5.195751190185546875e-01
7.310000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013006329536437988e+00,5.196084976196289062e-01,1.012996792793273926e+00,5.195997357368469238e-01,1.012985944747924805e+00,5.195912718772888184e-01,1.012972474098205566e+00,5.195747613906860352e-01
7.320000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013007521629333496e+00,5.196084976196289062e-01,1.012999176979064941e+00,5.195997357368469238e-01,1.012988328933715820e+00,5.195912718772888184e-01,1.012977242469787598e+00,5.195747613906860352e-01
7.329999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013008713722229004e+00,5.196084976196289062e-01,1.013001561164855957e+00,5.195997357368469238e-01,1.012990713119506836e+00,5.195912718772888184e-01,1.012982010841369629e+00,5.195747613906860352e-01
7.340000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013009905815124512e+00,5.196086168289184570e-01,1.013003945350646973e+00,5.196000337600708008e-01,1.012993097305297852e+00,5.195912718772888184e-01,1.012986779212951660e+00,5.195752382278442383e-01
7.350000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013011097908020020e+00,5.196092128753662109e-01,1.013006329536437988e+00,5.196006298065185547e-01,1.012995481491088867e+00,5.195912718772888184e-01,1.012991547584533691e+00,5.195758342742919922e-01
7.360000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013012290000915527e+00,5.196098089218139648e-01,1.013007879257202148e+00,5.196012258529663086e-01,1.012997865676879883e+00,5.195917487144470215e-01,1.012996315956115723e+00,5.195764303207397461e-01
7.370000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013013482093811035e+00,5.196104049682617188e-01,1.013009071350097656e+00,5.196018218994140625e-01,1.013000249862670898e+00,5.195923447608947754e-01,1.013001084327697754e+00,5.195776224136352539e-01
7.379999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013014674186706543e+00,5.196110010147094727e-01,1.013010263442993164e+00,5.196024179458618164e-01,1.013002634048461914e+00,5.195929408073425293e-01,1.013005852699279785e+00,5.195788145065307617e-01
7.390000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196115970611572266e-01,1.013011455535888672e+00,5.196030139923095703e-01,1.013005018234252930e+00,5.195935368537902832e-01,1.013010501861572266e+00,5.195800065994262695e-01
7.400000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196121931076049805e-01,1.013012647628784180e+00,5.196036100387573242e-01,1.013007402420043945e+00,5.195941329002380371e-01,1.013014078140258789e+00,5.195816159248352051e-01
7.410000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196127891540527344e-01,1.013013839721679688e+00,5.196042060852050781e-01,1.013009786605834961e+00,5.195947289466857910e-01,1.013017654418945312e+00,5.195834040641784668e-01
7.420000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196133852005004883e-01,1.013015031814575195e+00,5.196048021316528320e-01,1.013012170791625977e+00,5.195955634117126465e-01,1.013021230697631836e+00,5.195851922035217285e-01
7.429999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196139812469482422e-01,1.013016223907470703e+00,5.196053981781005859e-01,1.013014554977416992e+00,5.195967555046081543e-01,1.013024806976318359e+00,5.195869803428649902e-01
7.440000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196145772933959961e-01,1.013017416000366211e+00,5.196059942245483398e-01,1.013016939163208008e+00,5.195979475975036621e-01,1.013028383255004883e+00,5.195887684822082520e-01
7.450000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196151733398437500e-01,1.013018608093261719e+00,5.196065902709960938e-01,1.013019323348999023e+00,5.195991396903991699e-01,1.013031959533691406e+00,5.195905566215515137e-01
7.460000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196157693862915039e-01,1.013019800186157227e+00,5.196071863174438477e-01,1.013021707534790039e+00,5.196003317832946777e-01,1.013034701347351074e+00,5.195928812026977539e-01
7.470000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013020992279052734e+00,5.196077823638916016e-01,1.013023853302001953e+00,5.196015238761901855e-01,1.013037085533142090e+00,5.195952653884887695e-01
7.479999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013022184371948242e+00,5.196086168289184570e-01,1.013025045394897461e+00,5.196027159690856934e-01,1.013039469718933105e+00,5.195976495742797852e-01
7.490000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013023376464843750e+00,5.196098089218139648e-01,1.013026237487792969e+00,5.196039080619812012e-01,1.013041853904724121e+00,5.196000337600708008e-01
7.500000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013024568557739258e+00,5.196110010147094727e-01,1.013027429580688477e+00,5.196051001548767090e-01,1.013043999671936035e+00,5.196024179458618164e-01
7.510000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196121931076049805e-01,1.013028621673583984e+00,5.196062922477722168e-01,1.013045191764831543e+00,5.196048021316528320e-01
7.520000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196132063865661621e-01,1.013029813766479492e+00,5.196074843406677246e-01,1.013046383857727051e+00,5.196071863174438477e-01
7.529999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196138024330139160e-01,1.013031005859375000e+00,5.196086764335632324e-01,1.013047575950622559e+00,5.196095705032348633e-01
7.540000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196143984794616699e-01,1.013032197952270508e+00,5.196098685264587402e-01,1.013048768043518066e+00,5.196116566658020020e-01
7.550000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196149945259094238e-01,1.013033390045166016e+00,5.196110606193542480e-01,1.013049364089965820e+00,5.196134448051452637e-01
7.560000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196155905723571777e-01,1.013034462928771973e+00,5.196122527122497559e-01,1.013049364089965820e+00,5.196152329444885254e-01
7.570000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196161866188049316e-01,1.013034462928771973e+00,5.196134448051452637e-01,1.013049364089965820e+00,5.196170210838317871e-01
7.579999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196167826652526855e-01,1.013034462928771973e+00,5.196146368980407715e-01,1.013049364089965820e+00,5.196188092231750488e-01
7.590000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196173787117004395e-01,1.013034462928771973e+00,5.196158289909362793e-01,1.013049364089965820e+00,5.196205973625183105e-01
7.600000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196179747581481934e-01,1.013034462928771973e+00,5.196170210838317871e-01,1.013049364089965820e+00,5.196223855018615723e-01
7.610000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196185708045959473e-01,1.013034462928771973e+00,5.196182131767272949e-01,1.013048768043518066e+00,5.196241736412048340e-01
7.620000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196191668510437012e-01,1.013034462928771973e+00,5.196194052696228027e-01,1.013047575950622559e+00,5.196258425712585449e-01
7.629999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196197628974914551e-01,1.013034462928771973e+00,5.196205973625183105e-01,1.013046383857727051e+00,5.196270346641540527e-01
7.640000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196203589439392090e-01,1.013034462928771973e+00,5.196217894554138184e-01,1.013045191764831543e+00,5.196282267570495605e-01
7.650000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196209549903869629e-01,1.013034105300903320e+00,5.196229815483093262e-01,1.013043999671936035e+00,5.196294188499450684e-01
7.660000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196215510368347168e-01,1.013032913208007812e+00,5.196237564086914062e-01,1.013042807579040527e+00,5.196306109428405762e-01
7.670000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013025522232055664e+00,5.196221470832824707e-01,1.013031721115112305e+00,5.196243524551391602e-01,1.013041615486145020e+00,5.196318030357360840e-01
7.679999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013024926185607910e+00,5.196227431297302246e-01,1.013030529022216797e+00,5.196249485015869141e-01,1.013040423393249512e+00,5.196326971054077148e-01
7.690000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013023734092712402e+00,5.196233391761779785e-01,1.013029336929321289e+00,5.196255445480346680e-01,1.013039231300354004e+00,5.196332931518554688e-01
7.700000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013022541999816895e+00,5.196239352226257324e-01,1.013028144836425781e+00,5.196261405944824219e-01,1.013037085533142090e+00,5.196338891983032227e-01
7.710000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013021349906921387e+00,5.196241140365600586e-01,1.013026952743530273e+00,5.196267366409301758e-01,1.013034701347351074e+00,5.196344852447509766e-01
7.720000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013020157814025879e+00,5.196241140365600586e-01,1.013025760650634766e+00,5.196273326873779297e-01,1.013032317161560059e+00,5.196350812911987305e-01
7.729999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013018965721130371e+00,5.196241140365600586e-01,1.013024568557739258e+00,5.196277499198913574e-01,1.013029932975769043e+00,5.196353793144226074e-01
7.740000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013017773628234863e+00,5.196241140365600586e-01,1.013023376464843750e+00,5.196277499198913574e-01,1.013027548789978027e+00,5.196353793144226074e-01
7.750000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013016581535339355e+00,5.196241140365600586e-01,1.013022184371948242e+00,5.196277499198913574e-01,1.013025164604187012e+00,5.196353793144226074e-01
7.760000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013015389442443848e+00,5.196241140365600586e-01,1.013020992279052734e+00,5.196277499198913574e-01,1.013022780418395996e+00,5.196353793144226074e-01
7.770000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013014197349548340e+00,5.196241140365600586e-01,1.013019800186157227e+00,5.196277499198913574e-01,1.013020396232604980e+00,5.196353793144226074e-01
7.779999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013013005256652832e+00,5.196241140365600586e-01,1.013018608093261719e+00,5.196277499198913574e-01,1.013018012046813965e+00,5.196351408958435059e-01
7.790000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013011813163757324e+00,5.196241140365600586e-01,1.013017416000366211e+00,5.196277499198913574e-01,1.013015627861022949e+00,5.196345448493957520e-01
7.800000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013010621070861816e+00,5.196241140365600586e-01,1.013016223907470703e+00,5.196277499198913574e-01,1.013013243675231934e+00,5.196339488029479980e-01
7.810000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013009428977966309e+00,5.196238756179809570e-01,1.013015031814575195e+00,5.196277499198913574e-01,1.013010859489440918e+00,5.196333527565002441e-01
7.820000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013008236885070801e+00,5.196232795715332031e-01,1.013013839721679688e+00,5.196277499198913574e-01,1.013008475303649902e+00,5.196327567100524902e-01
7.829999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013007044792175293e+00,5.196226835250854492e-01,1.013012647628784180e+00,5.196276307106018066e-01,1.013006448745727539e+00,5.196321606636047363e-01
7.840000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005852699279785e+00,5.196220874786376953e-01,1.013011455535888672e+00,5.196270942687988281e-01,1.013005256652832031e+00,5.196315646171569824e-01
7.850000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196214914321899414e-01,1.013010263442993164e+00,5.196264982223510742e-01,1.013004064559936523e+00,5.196309685707092285e-01
7.860000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196208953857421875e-01,1.013009071350097656e+00,5.196259021759033203e-01,1.013002872467041016e+00,5.196303725242614746e-01
7.870000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196202993392944336e-01,1.013007879257202148e+00,5.196253061294555664e-01,1.013001680374145508e+00,5.196294188499450684e-01
7.879999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196197032928466797e-01,1.013006687164306641e+00,5.196247100830078125e-01,1.013000488281250000e+00,5.196282267570495605e-01
7.890000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196191072463989258e-01,1.013005495071411133e+00,5.196241140365600586e-01,1.012999296188354492e+00,5.196270346641540527e-01
7.900000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013004302978515625e+00,5.196235179901123047e-01,1.012998104095458984e+00,5.196258425712585449e-01
7.910000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013003110885620117e+00,5.196229219436645508e-01,1.012996912002563477e+00,5.196246504783630371e-01
7.920000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013001918792724609e+00,5.196223258972167969e-01,1.012995719909667969e+00,5.196234583854675293e-01
7.929999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000726699829102e+00,5.196217298507690430e-01,1.012994527816772461e+00,5.196222662925720215e-01
7.940000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196211338043212891e-01,1.012993574142456055e+00,5.196210741996765137e-01
7.950000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196205377578735352e-01,1.012993574142456055e+00,5.196198821067810059e-01
7.960000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196199417114257812e-01,1.012993574142456055e+00,5.196188688278198242e-01
7.970000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196193456649780273e-01,1.012993574142456055e+00,5.196182727813720703e-01
7.979999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196187496185302734e-01,1.012993574142456055e+00,5.196176767349243164e-01
7.990000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196181535720825195e-01,1.012993574142456055e+00,5.196170806884765625e-01
8.000000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196175575256347656e-01,1.012993574142456055e+00,5.196164846420288086e-01
8.010000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196169614791870117e-01,1.012993574142456055e+00,5.196158885955810547e-01
8.020000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196163654327392578e-01,1.012993574142456055e+00,5.196152925491333008e-01
8.029999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196157693862915039e-01,1.012993574142456055e+00,5.196146965026855469e-01
8.040000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196151733398437500e-01,1.012993574142456055e+00,5.196141004562377930e-01
8.050000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196145772933959961e-01,1.012993574142456055e+00,5.196135044097900391e-01
8.060000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196139812469482422e-01,1.012993574142456055e+00,5.196129083633422852e-01
8.070000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196133852005004883e-01,1.012993574142456055e+00,5.196123123168945312e-01
8.079999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196127891540527344e-01,1.012993574142456055e+00,5.196117162704467773e-01
8.090000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121931076049805e-01,1.012993574142456055e+00,5.196111202239990234e-01
8.100000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.012994170188903809e+00,5.196105241775512695e-01
8.110000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.012995362281799316e+00,5.196099281311035156e-01
8.120000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.012996554374694824e+00,5.196093320846557617e-01
8.129999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.012997746467590332e+00,5.196087956428527832e-01
8.140000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.012998938560485840e+00,5.196087956428527832e-01
8.150000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013000130653381348e+00,5.196087956428527832e-01
8.160000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013001322746276855e+00,5.196087956428527832e-01
8.170000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013002514839172363e+00,5.196087956428527832e-01
8.179999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013003706932067871e+00,5.196087956428527832e-01
8.190000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013004899024963379e+00,5.196087956428527832e-01
8.200000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013006091117858887e+00,5.196087956428527832e-01
8.210000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013007283210754395e+00,5.196087956428527832e-01
8.220000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013008475303649902e+00,5.196087956428527832e-01
8.229999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013009667396545410e+00,5.196087956428527832e-01
8.240000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013010859489440918e+00,5.196092128753662109e-01
8.250000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013012051582336426e+00,5.196098089218139648e-01
8.260000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013013243675231934e+00,5.196104049682617188e-01
8.270000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013014435768127441e+00,5.196110010147094727e-01
8.279999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015627861022949e+00,5.196115970611572266e-01
8.290000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196121931076049805e-01
8.300000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196127891540527344e-01
8.310000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196133852005004883e-01
8.320000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196139812469482422e-01
8.329999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196145772933959961e-01
8.340000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196151733398437500e-01
8.350000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196157693862915039e-01
8.360000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.370000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.379999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.390000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.400000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.410000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.420000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.429999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.440000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.450000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.460000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.470000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.479999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.490000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.500000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.510000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.520000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.529999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.540000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.550000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.560000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.570000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.579999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.590000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.600000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.610000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.620000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.629999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.640000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.650000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.660000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.670000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.679999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.690000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.700000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.710000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.720000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.729999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.740000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.750000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.760000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.770000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.779999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.790000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.800000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.810000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.820000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.829999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.840000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.850000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.860000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.870000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.879999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.890000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.900000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.910000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.920000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.929999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.940000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.950000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.960000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.970000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.979999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
8.990000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.000000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.010000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.020000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.029999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.040000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.050000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.060000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.070000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.079999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.090000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.100000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.110000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.120000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.129999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.140000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.150000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.160000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.170000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.179999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.190000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.200000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.210000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.220000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.229999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.240000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.250000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.260000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.270000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.279999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.290000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.300000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.310000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.320000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.329999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.340000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.350000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.360000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.370000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.379999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.390000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.400000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.410000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.420000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.429999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.440000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.450000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.460000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.470000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.479999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.490000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.500000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.510000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.520000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.529999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.540000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.550000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.560000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.570000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.579999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.590000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.600000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.610000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.620000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.629999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.640000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.650000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.660000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.670000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.679999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.690000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.700000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.710000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.720000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.729999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.740000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.750000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.760000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.770000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.779999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.790000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.800000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.810000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.820000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.829999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.840000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.850000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.860000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.870000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.879999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.890000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.900000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.910000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.920000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.929999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.940000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.950000000000000000e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.960000000000000853e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.970000000000000284e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.979999999999999716e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
9.990000000000000568e+01,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.000000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.001000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.002000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.002999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.004000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.005000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.006000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.007000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.007999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.009000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.010000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.011000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.012000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.012999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.014000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.015000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.016000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.017000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.017999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.019000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.020000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.021000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.022000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.022999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.024000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.025000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.026000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.027000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.027999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.029000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.030000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.031000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.032000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.032999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.034000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.035000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.036000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.037000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.037999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.039000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.040000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.041000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.042000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.042999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.044000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.045000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.046000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.047000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.047999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.049000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.050000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.051000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.052000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.052999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.054000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.055000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.056000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.057000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.057999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.059000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.060000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.061000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.062000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.062999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.064000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.065000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.066000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.067000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.067999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.069000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.070000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.071000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.072000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.072999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.074000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.075000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.076000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.077000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.077999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.079000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.080000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.081000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.082000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.082999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.084000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.085000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.086000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.087000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.087999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.089000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.090000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.091000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.092000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.092999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.094000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.095000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.096000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.097000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.097999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.099000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.100000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.101000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.102000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.102999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.104000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.105000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.106000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.107000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.107999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.109000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.110000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.111000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.112000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.112999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.114000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.115000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.116000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.117000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.117999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.119000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.120000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.121000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.122000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.122999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.124000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.125000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.126000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.127000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.127999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.129000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.130000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.131000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.132000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.132999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.134000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.135000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.136000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.137000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.137999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.139000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.140000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.141000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.142000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.142999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.144000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.145000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.146000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.147000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.147999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.149000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.150000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.151000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.152000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.152999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.154000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.155000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.156000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.157000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.157999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.159000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.160000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.161000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.162000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.162999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.164000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.165000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.166000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.167000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.167999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.169000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.170000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.171000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.172000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.172999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.174000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.175000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.176000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.177000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.177999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.179000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.180000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.181000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.182000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.182999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.184000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.185000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.186000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.187000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.187999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.189000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.190000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.191000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.192000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.192999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.194000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.195000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.196000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.197000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.197999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.199000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.200000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.201000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.202000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.202999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.204000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.205000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.206000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.207000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.207999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.209000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.210000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.211000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.212000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.212999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.214000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.215000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.216000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.217000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.217999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.219000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.220000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.221000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.222000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.222999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.224000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.225000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.226000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.227000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.227999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.229000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.230000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.231000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.232000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.232999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.234000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.235000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.236000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.237000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.237999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.239000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.240000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.241000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.242000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.242999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.244000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.245000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.246000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.247000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.247999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.249000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.250000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.251000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.252000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.252999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.254000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.255000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.256000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.257000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.257999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.259000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.260000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.261000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.262000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.262999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.264000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.265000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.266000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.267000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.267999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.269000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.270000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.271000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.272000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.272999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.274000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.275000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.276000000000000085e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.277000000000000028e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.277999999999999972e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.279000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.280000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.280999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.281999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.283000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.284000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.285000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.285999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.286999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.288000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.289000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.290000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.290999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.291999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.293000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.294000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.295000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.295999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.296999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.298000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.299000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.300000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.300999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.301999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.303000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.304000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.305000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.305999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.306999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.308000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.309000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.310000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.310999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.311999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.313000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.314000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.315000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.315999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.316999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.318000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.319000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.320000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.320999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.321999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.323000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.324000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.325000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.325999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.326999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.328000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.329000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.330000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.330999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.331999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.333000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.334000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.335000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.335999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.336999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.338000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.339000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.340000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.340999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.341999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.343000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.344000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.345000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.345999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.346999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.348000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.349000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.350000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.350999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.351999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.353000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.354000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.355000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.355999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.356999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.358000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.359000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.360000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.360999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.361999999999999886e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.363000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.364000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.365000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.365999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.367000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.368000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.369000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.370000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.370999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.372000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.373000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.374000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.375000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.375999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.377000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.378000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.379000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.380000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.380999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.382000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.383000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.384000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.385000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.385999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.387000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.388000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.389000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.390000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.390999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.392000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.393000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.394000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.395000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.395999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.397000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.398000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.399000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.400000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.400999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.402000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.403000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.404000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.405000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.405999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.407000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.408000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.409000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.410000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.410999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.412000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.413000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.414000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.415000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.415999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.417000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.418000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.419000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.420000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.420999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.422000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.423000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.424000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.425000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.425999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.427000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.428000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.429000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.430000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.430999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.432000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.433000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.434000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.435000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.435999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.437000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.438000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.439000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.440000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.440999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.442000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.443000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.444000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.445000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.445999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.447000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.448000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.449000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.450000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.450999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.452000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.453000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.454000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.455000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.455999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.457000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.458000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.459000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.460000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.460999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.462000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.463000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.464000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.465000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.465999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.467000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.468000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.469000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.470000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.470999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.472000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.473000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.474000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.475000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.475999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.477000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.478000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.479000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.480000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.480999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.482000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.483000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.484000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.485000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.485999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.487000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.488000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.489000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.490000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.490999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.492000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.493000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.494000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.495000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.495999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.497000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.498000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.499000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.500000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.500999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.502000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.503000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.504000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.505000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.505999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.507000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.508000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.509000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.510000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.510999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.512000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.513000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.514000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.515000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.515999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.517000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.518000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.519000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.520000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.520999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.522000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.523000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.524000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.525000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.525999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.527000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.528000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.529000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.530000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.530999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.532000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.533000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.534000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.535000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.535999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.537000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.538000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.539000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.540000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.540999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.542000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.543000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.544000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.545000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.545999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.547000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.548000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.549000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.550000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.550999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.552000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.553000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.554000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.555000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.555999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.557000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.558000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.559000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.560000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.560999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.562000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.563000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.564000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.565000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.565999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.567000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.568000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.569000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.570000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.570999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.572000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.573000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.574000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.575000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.575999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.577000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.578000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.579000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.580000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.580999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.582000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.583000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.584000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.585000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.585999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.587000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.588000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.589000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.590000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.590999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.592000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.593000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.594000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.595000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.595999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.597000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.598000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.599000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.600000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.600999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.602000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.603000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.604000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.605000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.605999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.607000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.608000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.609000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.610000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.610999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.612000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.613000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.614000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.615000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.615999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.617000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.618000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.619000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.620000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.620999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.622000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.623000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.624000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.625000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.625999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.627000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.628000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.629000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.630000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.630999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.632000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.633000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.634000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.635000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.635999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.637000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.638000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.639000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.640000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.640999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.642000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.643000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.644000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.645000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.645999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.647000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.648000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.649000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.650000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.650999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.652000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.653000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.654000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.655000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.655999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.657000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.658000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.659000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.660000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.660999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.662000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.663000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.664000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.665000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.665999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.667000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.668000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.669000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.670000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.670999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.672000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.673000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.674000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.675000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.675999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.677000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.678000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.679000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.680000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.680999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.682000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.683000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.684000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.685000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.685999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.687000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.688000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.689000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.690000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.690999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.692000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.693000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.694000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.695000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.695999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.697000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.698000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.699000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.700000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.700999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.702000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.703000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.704000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.705000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.705999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.707000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.708000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.709000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.710000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.710999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.712000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.713000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.714000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.715000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.715999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.717000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.718000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.719000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.720000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.720999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.722000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.723000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.724000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.725000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.725999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.727000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.728000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.729000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.730000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.730999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.732000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.733000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.734000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.735000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.735999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.737000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.738000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.739000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.740000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.740999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.742000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.743000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.744000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.745000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.745999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.747000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.748000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.749000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.750000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.750999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.752000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.753000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.754000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.755000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.755999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.757000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.758000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.759000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.760000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.760999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.762000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.763000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.764000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.765000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.765999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.767000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.768000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.769000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.770000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.770999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.772000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.773000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.774000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.775000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.775999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.777000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.778000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.779000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.780000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.780999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.782000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.783000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.784000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.785000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.785999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.787000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.788000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.789000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.790000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.790999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.792000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.793000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.794000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.795000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.795999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.797000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.798000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.799000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.800000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.800999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.802000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.803000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.804000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.805000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.805999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.807000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.808000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.809000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.810000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.810999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.812000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.813000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.814000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.815000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.815999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.817000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.818000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.819000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.820000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.820999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.822000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.823000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.824000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.825000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.825999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.827000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.828000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.829000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.830000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.830999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.832000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.833000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.834000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.835000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.835999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.837000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.838000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.839000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.840000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.840999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.842000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.843000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.844000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.845000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.845999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.847000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.848000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.849000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.850000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.850999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.852000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.853000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.854000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.855000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.855999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.857000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.858000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.859000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.860000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.860999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.862000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.863000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.864000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.865000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.865999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.867000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.868000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.869000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.870000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.870999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.872000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.873000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.874000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.875000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.875999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.877000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.878000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.879000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.880000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.880999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.882000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.883000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.884000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.885000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.885999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.887000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.888000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.889000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.890000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.890999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.892000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.893000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.894000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.895000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.895999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.897000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.898000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.899000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.900000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.900999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.902000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.903000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.904000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.905000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.905999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.907000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.908000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.909000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.910000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.910999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.912000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.913000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.914000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.915000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.915999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.917000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.918000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.919000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.920000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.920999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.922000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.923000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.924000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.925000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.925999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.927000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.928000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.929000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.930000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.930999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.932000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.933000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.934000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.935000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.935999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.937000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.938000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.939000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.940000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.940999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.942000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.943000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.944000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.945000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.945999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.947000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.948000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.949000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.950000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.950999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.952000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.953000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.954000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.955000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.955999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.957000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.958000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.959000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.960000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.960999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.962000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.963000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.964000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.965000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.965999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.967000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.968000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.969000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.970000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.970999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.972000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.973000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.974000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.975000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.975999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.977000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.978000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.979000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.980000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.980999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.982000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.983000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.984000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.985000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.985999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.987000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.988000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.989000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.990000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.990999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.992000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.993000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.994000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.995000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.995999999999999943e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.997000000000000171e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.998000000000000114e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
1.999000000000000057e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01
2.000000000000000000e+02,1.013004660606384277e+00,5.196174979209899902e-01,1.013015866279602051e+00,5.196161866188049316e-01,1.013005256652832031e+00,5.196185111999511719e-01,1.013000369071960449e+00,5.196121335029602051e-01,1.013015747070312500e+00,5.196162462234497070e-01


==> data/ex_Lotka/mlp/th0.00_T10_steps50_data_100_50/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.721493482589721680e-01,9.903856515884399414e-01,8.265371918678283691e-01,1.190554141998291016e+00,7.881994247436523438e-01,1.379777312278747559e+00,7.549375891685485840e-01,1.561407685279846191e+00,7.216757535934448242e-01,1.743038058280944824e+00
4.000000000000000222e-01,7.687244415283203125e-01,9.564027786254882812e-01,6.917667984962463379e-01,1.138529896736145020e+00,6.312261819839477539e-01,1.299129605293273926e+00,5.757942199707031250e-01,1.454324483871459961e+00,5.201712846755981445e-01,1.610479354858398438e+00
6.000000000000000888e-01,6.910350918769836426e-01,9.026849269866943359e-01,5.983535051345825195e-01,1.051679015159606934e+00,5.257620215415954590e-01,1.179757356643676758e+00,4.590105414390563965e-01,1.307310581207275391e+00,3.915071785449981689e-01,1.438337564468383789e+00
8.000000000000000444e-01,6.339250802993774414e-01,8.380703926086425781e-01,5.311390161514282227e-01,9.534631967544555664e-01,4.514832496643066406e-01,1.055837869644165039e+00,3.772659599781036377e-01,1.158945679664611816e+00,3.019427359104156494e-01,1.267039537429809570e+00
1.000000000000000000e+00,5.874638557434082031e-01,7.724792957305908203e-01,4.794772863388061523e-01,8.587630987167358398e-01,3.959591686725616455e-01,9.377415180206298828e-01,3.173727393150329590e-01,1.018336772918701172e+00,2.371820509433746338e-01,1.105387091636657715e+00
1.200000000000000178e+00,5.511666536331176758e-01,7.073234915733337402e-01,4.417271912097930908e-01,7.691855430603027344e-01,3.567095994949340820e-01,8.274137973785400391e-01,2.756670117378234863e-01,8.879400491714477539e-01,1.926063299179077148e-01,9.558439254760742188e-01
1.400000000000000133e+00,5.244926214218139648e-01,6.434141397476196289e-01,4.153716564178466797e-01,6.864358186721801758e-01,3.304269015789031982e-01,7.267368435859680176e-01,2.489805072546005249e-01,7.695181369781494141e-01,1.650535166263580322e-01,8.193321228027343750e-01
1.600000000000000089e+00,5.060124993324279785e-01,5.825836658477783203e-01,3.985400795936584473e-01,6.112987399101257324e-01,3.153531849384307861e-01,6.360236406326293945e-01,2.351600527763366699e-01,6.634243726730346680e-01,1.500759869813919067e-01,6.996366381645202637e-01
1.800000000000000044e+00,4.949004352092742920e-01,5.255149006843566895e-01,3.901231288909912109e-01,5.431432127952575684e-01,3.096292912960052490e-01,5.555273294448852539e-01,2.298330813646316528e-01,5.729227662086486816e-01,1.446277052164077759e-01,5.974034667015075684e-01
2.000000000000000000e+00,4.903187155723571777e-01,4.717305004596710205e-01,3.887610435485839844e-01,4.809483885765075684e-01,3.101972937583923340e-01,4.872043728828430176e-01,2.315457761287689209e-01,4.961867034435272217e-01,1.471140682697296143e-01,5.107608437538146973e-01
2.200000000000000178e+00,4.945555031299591064e-01,4.216014146804809570e-01,3.924539387226104736e-01,4.236297011375427246e-01,3.146710991859436035e-01,4.275900721549987793e-01,2.372141480445861816e-01,4.315262138843536377e-01,1.540263444185256958e-01,4.385126233100891113e-01
2.400000000000000355e+00,5.057315230369567871e-01,3.761931955814361572e-01,4.020005166530609131e-01,3.724437952041625977e-01,3.224955499172210693e-01,3.742779493331909180e-01,2.446213811635971069e-01,3.755209445953369141e-01,1.631155610084533691e-01,3.772318661212921143e-01
2.600000000000000089e+00,5.235545635223388672e-01,3.371469378471374512e-01,4.166042804718017578e-01,3.275350332260131836e-01,3.355506658554077148e-01,3.274585902690887451e-01,2.562051713466644287e-01,3.268889486789703369e-01,1.732951700687408447e-01,3.246797025203704834e-01
2.800000000000000266e+00,5.482878684997558594e-01,3.052272796630859375e-01,4.367831945419311523e-01,2.888181209564208984e-01,3.530849814414978027e-01,2.862651646137237549e-01,2.722094058990478516e-01,2.838727235794067383e-01,1.876269727945327759e-01,2.794771790504455566e-01
3.000000000000000000e+00,5.792670845985412598e-01,2.802072167396545410e-01,4.634604156017303467e-01,2.568426728248596191e-01,3.751482367515563965e-01,2.502845525741577148e-01,2.919207811355590820e-01,2.456289678812026978e-01,2.053554654121398926e-01,2.388369590044021606e-01
3.200000000000000178e+00,6.157880425453186035e-01,2.617941200733184814e-01,4.957653582096099854e-01,2.307664006948471069e-01,4.028535485267639160e-01,2.201189249753952026e-01,3.146763145923614502e-01,2.112650424242019653e-01,2.260688841342926025e-01,2.020898312330245972e-01
3.400000000000000355e+00,6.560834646224975586e-01,2.472675144672393799e-01,5.332526564598083496e-01,2.100470960140228271e-01,4.356083869934082031e-01,1.952429562807083130e-01,3.422924578189849854e-01,1.817688792943954468e-01,2.495785802602767944e-01,1.689334213733673096e-01
3.600000000000000089e+00,6.996352076530456543e-01,2.358567416667938232e-01,5.753988027572631836e-01,1.937784850597381592e-01,4.731620252132415771e-01,1.753165870904922485e-01,3.748290538787841797e-01,1.574242413043975830e-01,2.770207524299621582e-01,1.398779898881912231e-01
3.800000000000000266e+00,7.476239204406738281e-01,2.272289246320724487e-01,6.209354996681213379e-01,1.807663142681121826e-01,5.151231884956359863e-01,1.591523289680480957e-01,4.120949804782867432e-01,1.379542648792266846e-01,3.092422485351562500e-01,1.156970337033271790e-01
4.000000000000000000e+00,8.014869093894958496e-01,2.215680927038192749e-01,6.720059514045715332e-01,1.707416921854019165e-01,5.609413981437683105e-01,1.456513106822967529e-01,4.536902606487274170e-01,1.221251338720321655e-01,3.461652398109436035e-01,9.638830274343490601e-02
4.200000000000000178e+00,8.628979921340942383e-01,2.195026576519012451e-01,7.313804030418395996e-01,1.641426831483840942e-01,6.120681762695312500e-01,1.339949518442153931e-01,5.002285838127136230e-01,1.092985272407531738e-01,3.874087929725646973e-01,8.078259229660034180e-02
4.400000000000000355e+00,9.319545030593872070e-01,2.192710041999816895e-01,7.995904088020324707e-01,1.611697822809219360e-01,6.724295616149902344e-01,1.259406805038452148e-01,5.524066686630249023e-01,9.839609265327453613e-02,4.341700673103332520e-01,6.832088530063629150e-02
4.600000000000000533e+00,1.009072542190551758e+00,2.208624184131622314e-01,8.787462711334228516e-01,1.601824313402175903e-01,7.427622675895690918e-01,1.218881011009216309e-01,6.126275658607482910e-01,8.963420987129211426e-02,4.877099096775054932e-01,5.832292512059211731e-02
4.800000000000000711e+00,1.091756820678710938e+00,2.251514345407485962e-01,9.675643444061279297e-01,1.609909534454345703e-01,8.256610035896301270e-01,1.201315373182296753e-01,6.824059486389160156e-01,8.384539186954498291e-02,5.488758087158203125e-01,5.039816722273826599e-02
5.000000000000000000e+00,1.179266929626464844e+00,2.325081229209899902e-01,1.065776467323303223e+00,1.636042892932891846e-01,9.183766841888427734e-01,1.200965195894241333e-01,7.651630043983459473e-01,8.105786144733428955e-02,6.191868782043457031e-01,4.475038871169090271e-02
5.200000000000000178e+00,1.270798444747924805e+00,2.431747764348983765e-01,1.173268675804138184e+00,1.679661273956298828e-01,1.020761966705322266e+00,1.215079277753829956e-01,8.592833280563354492e-01,7.994402945041656494e-02,7.011143565177917480e-01,4.083417728543281555e-02
5.400000000000000355e+00,1.365390300750732422e+00,2.573702037334442139e-01,1.288290023803710938e+00,1.753146797418594360e-01,1.133985996246337891e+00,1.241581439971923828e-01,9.648621082305908203e-01,7.990081608295440674e-02,7.946425676345825195e-01,3.861131519079208374e-02
5.600000000000000533e+00,1.461921811103820801e+00,2.752836346626281738e-01,1.409506440162658691e+00,1.863078474998474121e-01,1.258761405944824219e+00,1.284747123718261719e-01,1.081747651100158691e+00,8.099658042192459106e-02,9.002020955085754395e-01,3.733409941196441650e-02
5.800000000000000711e+00,1.559135317802429199e+00,2.970164120197296143e-01,1.536083817481994629e+00,2.013559192419052124e-01,1.393846631050109863e+00,1.356936097145080566e-01,1.211185574531555176e+00,8.352315425872802734e-02,1.018441557884216309e+00,3.700636699795722961e-02
6.000000000000000000e+00,1.652161478996276855e+00,3.246520161628723145e-01,1.666976690292358398e+00,2.208733111619949341e-01,1.537565708160400391e+00,1.464292258024215698e-01,1.353856205940246582e+00,8.797606080770492554e-02,1.149256229400634766e+00,3.799412772059440613e-02
6.200000000000000178e+00,1.730206608772277832e+00,3.624023497104644775e-01,1.798455953598022461e+00,2.465800046920776367e-01,1.688769221305847168e+00,1.607426404953002930e-01,1.509073495864868164e+00,9.442330896854400635e-02,1.293313145637512207e+00,4.048864543437957764e-02
6.400000000000000355e+00,1.782759189605712891e+00,4.149028062820434570e-01,1.924307584762573242e+00,2.822460830211639404e-01,1.846589803695678711e+00,1.792171597480773926e-01,1.676591038703918457e+00,1.033629104495048523e-01,1.451010823249816895e+00,4.428061842918395996e-02
6.600000000000000533e+00,1.800769686698913574e+00,4.819572567939758301e-01,2.027409315109252930e+00,3.363188207149505615e-01,2.004582643508911133e+00,2.059364318847656250e-01,1.854888796806335449e+00,1.160040348768234253e-01,1.622737526893615723e+00,5.019095912575721741e-02
6.800000000000000711e+00,1.775462985038757324e+00,5.623697638511657715e-01,2.095672845840454102e+00,4.133147597312927246e-01,2.158444404602050781e+00,2.502462863922119141e-01,2.042867660522460938e+00,1.358007341623306274e-01,1.809546113014221191e+00,6.006661057472229004e-02
7.000000000000000000e+00,1.712474226951599121e+00,6.525419354438781738e-01,2.110219240188598633e+00,5.140341520309448242e-01,2.290184259414672852e+00,3.205275237560272217e-01,2.234118223190307617e+00,1.696156710386276245e-01,2.012698411941528320e+00,7.511179149150848389e-02
7.200000000000000178e+00,1.618419766426086426e+00,7.483417987823486328e-01,2.049178361892700195e+00,6.381025910377502441e-01,2.376996517181396484e+00,4.215881228446960449e-01,2.419401407241821289e+00,2.272091805934906006e-01,2.229035854339599609e+00,9.819970279932022095e-02
7.400000000000000355e+00,1.481294631958007812e+00,8.488085269927978516e-01,1.924528956413269043e+00,7.760272026062011719e-01,2.385870456695556641e+00,5.613437891006469727e-01,2.575074195861816406e+00,3.180492520332336426e-01,2.449856519699096680e+00,1.411733329296112061e-01
7.600000000000000533e+00,1.304680466651916504e+00,9.320813417434692383e-01,1.735009789466857910e+00,9.293282628059387207e-01,2.287159919738769531e+00,7.363834381103515625e-01,2.667840957641601562e+00,4.499073624610900879e-01,2.661815166473388672e+00,2.123817503452301025e-01
7.800000000000000711e+00,1.136789679527282715e+00,9.806996583938598633e-01,1.487156987190246582e+00,1.066298365592956543e+00,2.077017784118652344e+00,9.280574321746826172e-01,2.657102584838867188e+00,6.325350403785705566e-01,2.835145711898803711e+00,3.239567577838897705e-01
8.000000000000000000e+00,9.892798066139221191e-01,9.973011016845703125e-01,1.245647668838500977e+00,1.155029177665710449e+00,1.785256147384643555e+00,1.131814837455749512e+00,2.504227161407470703e+00,8.606783151626586914e-01,2.926179647445678711e+00,4.868773221969604492e-01
8.200000000000001066e+00,8.639088869094848633e-01,9.856418967247009277e-01,1.029520511627197266e+00,1.198635220527648926e+00,1.468578577041625977e+00,1.283067464828491211e+00,2.202547788619995117e+00,1.117079138755798340e+00,2.888881683349609375e+00,7.104476690292358398e-01
8.400000000000000355e+00,7.629988193511962891e-01,9.500849246978759766e-01,8.512353897094726562e-01,1.194812893867492676e+00,1.170526742935180664e+00,1.376513123512268066e+00,1.811869978904724121e+00,1.353770613670349121e+00,2.665681362152099609e+00,9.912151098251342773e-01
8.599999999999999645e+00,6.877460479736328125e-01,8.952707648277282715e-01,7.097641229629516602e-01,1.149654865264892578e+00,9.157072305679321289e-01,1.406758546829223633e+00,1.425092220306396484e+00,1.514831542968750000e+00,2.274199008941650391e+00,1.304960250854492188e+00
8.800000000000000711e+00,6.316708326339721680e-01,8.309692144393920898e-01,6.101323962211608887e-01,1.067071557044982910e+00,7.233082056045532227e-01,1.361100912094116211e+00,1.077619433403015137e+00,1.604070782661437988e+00,1.814962983131408691e+00,1.560046076774597168e+00
9.000000000000000000e+00,5.861493945121765137e-01,7.657945156097412109e-01,5.404202938079833984e-01,9.685689806938171387e-01,5.851871371269226074e-01,1.263099789619445801e+00,8.068467378616333008e-01,1.591731905937194824e+00,1.370867133140563965e+00,1.730327367782592773e+00
9.200000000000001066e+00,5.507131814956665039e-01,7.010199427604675293e-01,4.864536523818969727e-01,8.731889724731445312e-01,4.962568879127502441e-01,1.137054324150085449e+00,6.100613474845886230e-01,1.497119307518005371e+00,9.845208525657653809e-01,1.806990623474121094e+00
9.400000000000000355e+00,5.248097777366638184e-01,6.375527381896972656e-01,4.466580450534820557e-01,7.827134132385253906e-01,4.287633895874023438e-01,1.014626502990722656e+00,4.768752455711364746e-01,1.353804588317871094e+00,7.087930440902709961e-01,1.744836091995239258e+00
9.600000000000001421e+00,5.069496631622314453e-01,5.772793889045715332e-01,4.187048375606536865e-01,6.987947225570678711e-01,3.793129920959472656e-01,8.987280130386352539e-01,3.889282047748565674e-01,1.202078580856323242e+00,5.100650787353515625e-01,1.608576297760009766e+00
9.800000000000000711e+00,4.963643550872802734e-01,5.207599997520446777e-01,4.004902839660644531e-01,6.224474310874938965e-01,3.448296785354614258e-01,7.914770841598510742e-01,3.236896097660064697e-01,1.057762026786804199e+00,3.833770155906677246e-01,1.435048937797546387e+00
1.000000000000000000e+01,4.925350248813629150e-01,4.672675728797912598e-01,3.908241689205169678e-01,5.533144474029541016e-01,3.227114379405975342e-01,6.940534710884094238e-01,2.778683602809906006e-01,9.230998754501342773e-01,2.947957515716552734e-01,1.263289093971252441e+00


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_10/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.668081760406494141e-01,1.000261187553405762e+00,8.303156495094299316e-01,1.184108734130859375e+00,7.938231229782104492e-01,1.367956399917602539e+00,7.573306560516357422e-01,1.551803946495056152e+00,7.208381891250610352e-01,1.735651493072509766e+00
4.000000000000000222e-01,7.629921436309814453e-01,9.658919572830200195e-01,7.010194063186645508e-01,1.125409007072448730e+00,6.390466690063476562e-01,1.284926414489746094e+00,5.770728588104248047e-01,1.444442510604858398e+00,5.172494053840637207e-01,1.607152223587036133e+00
6.000000000000000888e-01,6.883894205093383789e-01,9.073337316513061523e-01,6.110109686851501465e-01,1.037865996360778809e+00,5.336323976516723633e-01,1.168398499488830566e+00,4.580931961536407471e-01,1.301808714866638184e+00,3.819656968116760254e-01,1.443290829658508301e+00
8.000000000000000444e-01,6.338829994201660156e-01,8.384770154953002930e-01,5.457481741905212402e-01,9.408590197563171387e-01,4.578251838684082031e-01,1.043511986732482910e+00,3.734194338321685791e-01,1.152597784996032715e+00,2.865406572818756104e-01,1.273260951042175293e+00
1.000000000000000000e+00,5.924454927444458008e-01,7.680630683898925781e-01,4.998229146003723145e-01,8.426514863967895508e-01,4.051411151885986328e-01,9.207202196121215820e-01,3.145284056663513184e-01,1.009412050247192383e+00,2.199976444244384766e-01,1.110782861709594727e+00
1.200000000000000178e+00,5.603528618812561035e-01,7.003065347671508789e-01,4.665651917457580566e-01,7.517413496971130371e-01,3.699668943881988525e-01,8.074874877929687500e-01,2.762105762958526611e-01,8.762461543083190918e-01,1.766021251678466797e-01,9.596047401428222656e-01
1.400000000000000133e+00,5.356740951538085938e-01,6.376306414604187012e-01,4.420534670352935791e-01,6.708646416664123535e-01,3.449741899967193604e-01,7.082840800285339355e-01,2.492163032293319702e-01,7.586197853088378906e-01,1.485164165496826172e-01,8.237284421920776367e-01
1.600000000000000089e+00,5.171000957489013672e-01,5.816889405250549316e-01,4.250164330005645752e-01,5.996528267860412598e-01,3.283064365386962891e-01,6.226563453674316406e-01,2.319802194833755493e-01,6.571422815322875977e-01,1.299673616886138916e-01,7.049167156219482422e-01
1.800000000000000044e+00,5.062614679336547852e-01,5.310637950897216797e-01,4.139243662357330322e-01,5.382388234138488770e-01,3.186658918857574463e-01,5.491615533828735352e-01,2.229503691196441650e-01,5.700215697288513184e-01,1.209598928689956665e-01,6.030249595642089844e-01
2.000000000000000000e+00,5.042830705642700195e-01,4.850079119205474854e-01,4.094851016998291016e-01,4.846992790699005127e-01,3.149039149284362793e-01,4.864869117736816406e-01,2.207724601030349731e-01,4.956941008567810059e-01,1.199008449912071228e-01,5.161529183387756348e-01
2.200000000000000178e+00,5.087876915931701660e-01,4.436940550804138184e-01,4.134518504142761230e-01,4.371969103813171387e-01,3.178721666336059570e-01,4.325798451900482178e-01,2.242868095636367798e-01,4.329673647880554199e-01,1.253838688135147095e-01,4.425703585147857666e-01
2.400000000000000355e+00,5.200746059417724609e-01,4.070250093936920166e-01,4.227056801319122314e-01,3.953548669815063477e-01,3.267627656459808350e-01,3.850390911102294922e-01,2.323952168226242065e-01,3.791456520557403564e-01,1.354724317789077759e-01,3.803130090236663818e-01
2.600000000000000089e+00,5.359485149383544922e-01,3.742898404598236084e-01,4.357024729251861572e-01,3.588606715202331543e-01,3.392622470855712891e-01,3.436141312122344971e-01,2.446334213018417358e-01,3.322390913963317871e-01,1.470984816551208496e-01,3.271054029464721680e-01
2.800000000000000266e+00,5.559915900230407715e-01,3.442043960094451904e-01,4.533005952835083008e-01,3.270643651485443115e-01,3.549431562423706055e-01,3.078385591506958008e-01,2.604597806930541992e-01,2.916039228439331055e-01,1.625855416059494019e-01,2.806949317455291748e-01
3.000000000000000000e+00,5.808490514755249023e-01,3.159031271934509277e-01,4.752697348594665527e-01,2.977352440357208252e-01,3.745711147785186768e-01,2.770903706550598145e-01,2.794324457645416260e-01,2.567452490329742432e-01,1.814997792243957520e-01,2.403199076652526855e-01
3.200000000000000178e+00,6.136416792869567871e-01,2.909377813339233398e-01,5.025589466094970703e-01,2.700985670089721680e-01,3.989118337631225586e-01,2.486529797315597534e-01,3.010378479957580566e-01,2.268381714820861816e-01,2.033712416887283325e-01,2.053841948509216309e-01
3.400000000000000355e+00,6.529256701469421387e-01,2.687373161315917969e-01,5.379657149314880371e-01,2.452096790075302124e-01,4.296160936355590820e-01,2.222947627305984497e-01,3.274867832660675049e-01,1.990225315093994141e-01,2.278372496366500854e-01,1.755124181509017944e-01
3.600000000000000089e+00,6.981387734413146973e-01,2.503848671913146973e-01,5.815536975860595703e-01,2.229061722755432129e-01,4.678932726383209229e-01,1.984430551528930664e-01,3.610253930091857910e-01,1.735262125730514526e-01,2.568962574005126953e-01,1.484584659337997437e-01
3.800000000000000266e+00,7.487776279449462891e-01,2.365654110908508301e-01,6.317992806434631348e-01,2.030482739210128784e-01,5.146025419235229492e-01,1.773377656936645508e-01,4.022171497344970703e-01,1.505654752254486084e-01,2.934925854206085205e-01,1.238981336355209351e-01
4.000000000000000000e+00,8.047558665275573730e-01,2.266050875186920166e-01,6.883692145347595215e-01,1.862990111112594604e-01,5.681892037391662598e-01,1.580541878938674927e-01,4.516122341156005859e-01,1.302997767925262451e-01,3.378763496875762939e-01,1.019199863076210022e-01
4.200000000000000178e+00,8.660644292831420898e-01,2.187619805335998535e-01,7.511063218116760254e-01,1.733391284942626953e-01,6.285594701766967773e-01,1.406070739030838013e-01,5.087070465087890625e-01,1.122559607028961182e-01,3.903760313987731934e-01,8.262979984283447266e-02
4.400000000000000355e+00,9.325770139694213867e-01,2.130673229694366455e-01,8.202131390571594238e-01,1.624770611524581909e-01,6.944094300270080566e-01,1.261638402938842773e-01,5.706741809844970703e-01,9.674733132123947144e-02,4.486806094646453857e-01,6.734748929738998413e-02
4.600000000000000533e+00,1.004234194755554199e+00,2.085953652858734131e-01,8.945249915122985840e-01,1.546009480953216553e-01,7.648844718933105469e-01,1.147546246647834778e-01,6.370895504951477051e-01,8.328901976346969604e-02,5.111770033836364746e-01,5.425515398383140564e-02
4.800000000000000711e+00,1.082457542419433594e+00,2.053650170564651489e-01,9.759644269943237305e-01,1.483861207962036133e-01,8.399513363838195801e-01,1.067541763186454773e-01,7.080291509628295898e-01,7.203772664070129395e-02,5.779819488525390625e-01,4.248276725411415100e-02
5.000000000000000000e+00,1.167906761169433594e+00,2.037821561098098755e-01,1.065932989120483398e+00,1.439823806285858154e-01,9.234825372695922852e-01,1.006267219781875610e-01,7.837117314338684082e-01,6.373602896928787231e-02,6.491931080818176270e-01,3.204765915870666504e-02
5.200000000000000178e+00,1.255635857582092285e+00,2.075785845518112183e-01,1.164484143257141113e+00,1.414456367492675781e-01,1.016058921813964844e+00,9.640539437532424927e-02,8.682913184165954590e-01,5.751379579305648804e-02,7.260063290596008301e-01,2.382817864418029785e-02
5.400000000000000355e+00,1.343653082847595215e+00,2.179741114377975464e-01,1.276142239570617676e+00,1.428692340850830078e-01,1.121913075447082520e+00,9.488463401794433594e-02,9.630223512649536133e-01,5.339626222848892212e-02,8.110368251800537109e-01,1.740467920899391174e-02
5.600000000000000533e+00,1.432318925857543945e+00,2.358688563108444214e-01,1.396448016166687012e+00,1.520322561264038086e-01,1.243991851806640625e+00,9.663890302181243896e-02,1.073228597640991211e+00,5.237143114209175110e-02,9.084817171096801758e-01,1.348119415342807770e-02
5.800000000000000711e+00,1.518545746803283691e+00,2.613973021507263184e-01,1.523107528686523438e+00,1.688247919082641602e-01,1.380002856254577637e+00,1.028867661952972412e-01,1.199512958526611328e+00,5.450407415628433228e-02,1.021159172058105469e+00,1.258003618568181992e-02
6.000000000000000000e+00,1.599289536476135254e+00,2.940356731414794922e-01,1.652513742446899414e+00,1.944303363561630249e-01,1.527102589607238770e+00,1.162491515278816223e-01,1.341978788375854492e+00,5.971049517393112183e-02,1.148910999298095703e+00,1.460083201527595520e-02
6.200000000000000178e+00,1.670322775840759277e+00,3.340348899364471436e-01,1.780474424362182617e+00,2.296444624662399292e-01,1.683888912200927734e+00,1.374645829200744629e-01,1.500354051589965820e+00,6.928166747093200684e-02,1.292606830596923828e+00,1.967717707157135010e-02
6.400000000000000355e+00,1.722359657287597656e+00,3.833599388599395752e-01,1.901796579360961914e+00,2.751625478267669678e-01,1.844441890716552734e+00,1.697258949279785156e-01,1.671119928359985352e+00,8.713594824075698853e-02,1.453297972679138184e+00,2.786402776837348938e-02
6.600000000000000533e+00,1.749874353408813477e+00,4.440256655216217041e-01,2.007812976837158203e+00,3.325184881687164307e-01,2.005960464477539062e+00,2.137874960899353027e-01,1.854098320007324219e+00,1.141524538397789001e-01,1.631841778755187988e+00,4.155427962541580200e-02
6.800000000000000711e+00,1.747585535049438477e+00,5.156481266021728516e-01,2.082257032394409180e+00,4.052309989929199219e-01,2.161411046981811523e+00,2.705699205398559570e-01,2.046020984649658203e+00,1.531241387128829956e-01,1.824924111366271973e+00,6.458264589309692383e-02
7.000000000000000000e+00,1.713279485702514648e+00,5.966871380805969238e-01,2.112100362777709961e+00,4.933915138244628906e-01,2.295769691467285156e+00,3.436202704906463623e-01,2.238991737365722656e+00,2.063589692115783691e-01,2.031624555587768555e+00,9.788279980421066284e-02
7.200000000000000178e+00,1.634981632232666016e+00,6.950815916061401367e-01,2.074673891067504883e+00,6.022836565971374512e-01,2.389815330505371094e+00,4.361830949783325195e-01,2.425395011901855469e+00,2.752323746681213379e-01,2.248643875122070312e+00,1.439503133296966553e-01
7.400000000000000355e+00,1.490786433219909668e+00,8.126049637794494629e-01,1.961500048637390137e+00,7.383050322532653809e-01,2.412786245346069336e+00,5.555924773216247559e-01,2.581732749938964844e+00,3.656561970710754395e-01,2.468893766403198242e+00,2.060027867555618286e-01
7.600000000000000533e+00,1.303172349929809570e+00,9.270255565643310547e-01,1.760221123695373535e+00,9.060623645782470703e-01,2.318783044815063477e+00,7.099398970603942871e-01,2.678486585617065430e+00,4.843292832374572754e-01,2.679285049438476562e+00,2.870799303054809570e-01
7.800000000000000711e+00,1.118474721908569336e+00,1.008399724960327148e+00,1.493711471557617188e+00,1.076613664627075195e+00,2.106904745101928711e+00,9.044904708862304688e-01,2.671343088150024414e+00,6.409501433372497559e-01,2.851230621337890625e+00,3.944332599639892578e-01
8.000000000000000000e+00,9.576067328453063965e-01,1.038738012313842773e+00,1.239458680152893066e+00,1.195771694183349609e+00,1.791621565818786621e+00,1.132505297660827637e+00,2.499998569488525391e+00,8.430957198143005371e-01,2.938138961791992188e+00,5.425100922584533691e-01
8.200000000000001066e+00,8.267168402671813965e-01,1.024857521057128906e+00,1.017665505409240723e+00,1.242451429367065430e+00,1.466776609420776367e+00,1.312608242034912109e+00,2.178920984268188477e+00,1.098988294601440430e+00,2.885609626770019531e+00,7.379704713821411133e-01
8.400000000000000355e+00,7.272716164588928223e-01,9.780927300453186035e-01,8.363416194915771484e-01,1.227741718292236328e+00,1.173455357551574707e+00,1.408933162689208984e+00,1.788809061050415039e+00,1.352965831756591797e+00,2.617979288101196289e+00,9.925160408020019531e-01
8.599999999999999645e+00,6.583077311515808105e-01,9.092612266540527344e-01,6.977370977401733398e-01,1.167099833488464355e+00,9.273330569267272949e-01,1.421274185180664062e+00,1.417660593986511230e+00,1.529452085494995117e+00,2.195447444915771484e+00,1.310151457786560059e+00
8.800000000000000711e+00,6.063254475593566895e-01,8.347753882408142090e-01,6.008475422859191895e-01,1.075313687324523926e+00,7.333657741546630859e-01,1.368611335754394531e+00,1.095654606819152832e+00,1.595451235771179199e+00,1.753334045410156250e+00,1.571630597114562988e+00
9.000000000000000000e+00,5.673177242279052734e-01,7.601431012153625488e-01,5.313533544540405273e-01,9.724187254905700684e-01,5.917682051658630371e-01,1.269809007644653320e+00,8.326855897903442383e-01,1.572461009025573730e+00,1.349344730377197266e+00,1.721500992774963379e+00
9.200000000000001066e+00,5.374296903610229492e-01,6.895670294761657715e-01,4.824236035346984863e-01,8.681875467300415039e-01,4.966477751731872559e-01,1.144356608390808105e+00,6.320021152496337891e-01,1.483013868331909180e+00,1.007367014884948730e+00,1.754274606704711914e+00
9.400000000000000355e+00,5.146481394767761230e-01,6.259638071060180664e-01,4.479233622550964355e-01,7.714871168136596680e-01,4.279577732086181641e-01,1.015935063362121582e+00,4.933475553989410400e-01,1.350681900978088379e+00,7.349441051483154297e-01,1.695539593696594238e+00
9.600000000000001421e+00,4.979736208915710449e-01,5.694668889045715332e-01,4.227017760276794434e-01,6.856061220169067383e-01,3.811753690242767334e-01,8.928146362304687500e-01,3.987072110176086426e-01,1.201939702033996582e+00,5.348915457725524902e-01,1.573173642158508301e+00
9.800000000000000711e+00,4.893263578414916992e-01,5.184274911880493164e-01,4.052255153656005859e-01,6.103553771972656250e-01,3.493204116821289062e-01,7.811616659164428711e-01,3.317468166351318359e-01,1.056153535842895508e+00,4.023827314376831055e-01,1.413639783859252930e+00
1.000000000000000000e+01,4.895341098308563232e-01,4.723337590694427490e-01,3.939735889434814453e-01,5.454999804496765137e-01,3.269898891448974609e-01,6.843219399452209473e-01,2.875844836235046387e-01,9.190858006477355957e-01,3.088281154632568359e-01,1.248037219047546387e+00
1.020000000000000107e+01,4.953886866569519043e-01,4.314697980880737305e-01,3.881185352802276611e-01,4.899007678031921387e-01,3.127249181270599365e-01,6.009131073951721191e-01,2.572371065616607666e-01,7.960322499275207520e-01,2.435987591743469238e-01,1.089469909667968750e+00
1.040000000000000036e+01,5.077768564224243164e-01,3.953519463539123535e-01,3.913615345954895020e-01,4.404053390026092529e-01,3.052459955215454102e-01,5.295027494430541992e-01,2.369176745414733887e-01,6.893702745437622070e-01,2.011003047227859497e-01,9.418867826461791992e-01
1.060000000000000142e+01,5.243611335754394531e-01,3.631492853164672852e-01,4.002102911472320557e-01,3.967400789260864258e-01,3.034142851829528809e-01,4.687744975090026855e-01,2.253009527921676636e-01,5.976481437683105469e-01,1.730776876211166382e-01,8.101355433464050293e-01
1.080000000000000071e+01,5.453406572341918945e-01,3.333813250064849854e-01,4.123817384243011475e-01,3.587539196014404297e-01,3.085286319255828857e-01,4.161368608474731445e-01,2.209641188383102417e-01,5.191933512687683105e-01,1.546719223260879517e-01,6.951845288276672363e-01
1.100000000000000000e+01,5.712106227874755859e-01,3.051381111145019531e-01,4.289952516555786133e-01,3.257526159286499023e-01,3.185757398605346680e-01,3.698951601982116699e-01,2.226996421813964844e-01,4.527663290500640869e-01,1.455305814743041992e-01,5.966019034385681152e-01
1.120000000000000107e+01,6.054002642631530762e-01,2.803055644035339355e-01,4.498674869537353516e-01,2.961170673370361328e-01,3.321484625339508057e-01,3.297080993652343750e-01,2.290998995304107666e-01,3.966408967971801758e-01,1.441008597612380981e-01,5.125348567962646484e-01
1.140000000000000036e+01,6.461438536643981934e-01,2.582972943782806396e-01,4.755536317825317383e-01,2.679773867130279541e-01,3.488202691078186035e-01,2.951009273529052734e-01,2.400213927030563354e-01,3.475001752376556396e-01,1.490133851766586304e-01,4.412950873374938965e-01
1.160000000000000142e+01,6.930062770843505859e-01,2.398434877395629883e-01,5.088551044464111328e-01,2.424251884222030640e-01,3.695926368236541748e-01,2.654183506965637207e-01,2.546920776367187500e-01,3.048140108585357666e-01,1.583471894264221191e-01,3.809445500373840332e-01
1.180000000000000071e+01,7.453759908676147461e-01,2.260581851005554199e-01,5.508306622505187988e-01,2.197657227516174316e-01,3.951622545719146729e-01,2.373808771371841431e-01,2.726485729217529297e-01,2.680596411228179932e-01,1.698503047227859497e-01,3.288711905479431152e-01
1.200000000000000000e+01,8.032640814781188965e-01,2.159955799579620361e-01,5.998498797416687012e-01,1.990455090999603271e-01,4.276012778282165527e-01,2.115868330001831055e-01,2.933847308158874512e-01,2.365317493677139282e-01,1.853618919849395752e-01,2.837319970130920410e-01
1.220000000000000107e+01,8.666607737541198730e-01,2.079025655984878540e-01,6.552025079727172852e-01,1.810951977968215942e-01,4.676743447780609131e-01,1.883210837841033936e-01,3.183114528656005859e-01,2.082742452621459961e-01,2.042374461889266968e-01,2.445742487907409668e-01
1.240000000000000036e+01,9.354807734489440918e-01,2.020252794027328491e-01,7.167786955833435059e-01,1.661204695701599121e-01,5.162566304206848145e-01,1.677994728088378906e-01,3.493219017982482910e-01,1.819421797990798950e-01,2.259866893291473389e-01,2.107260674238204956e-01
1.260000000000000142e+01,1.009334683418273926e+00,1.971067488193511963e-01,7.850468158721923828e-01,1.538725942373275757e-01,5.715333223342895508e-01,1.489886045455932617e-01,3.879396617412567139e-01,1.581282615661621094e-01,2.503976225852966309e-01,1.815901696681976318e-01
1.280000000000000071e+01,1.091286897659301758e+00,1.935657113790512085e-01,8.581165075302124023e-01,1.450773924589157104e-01,6.336722373962402344e-01,1.319561749696731567e-01,4.344789087772369385e-01,1.369347870349884033e-01,2.802136242389678955e-01,1.548044085502624512e-01
1.300000000000000000e+01,1.180600285530090332e+00,1.917670518159866333e-01,9.375742077827453613e-01,1.383578032255172729e-01,7.004895210266113281e-01,1.180836111307144165e-01,4.893081784248352051e-01,1.183145940303802490e-01,3.177340030670166016e-01,1.305678337812423706e-01
1.320000000000000107e+01,1.272374987602233887e+00,1.955578476190567017e-01,1.025773406028747559e+00,1.334750950336456299e-01,7.719317078590393066e-01,1.073222905397415161e-01,5.498429536819458008e-01,1.019467785954475403e-01,3.630414307117462158e-01,1.089141815900802612e-01
1.340000000000000036e+01,1.367069482803344727e+00,2.066558450460433960e-01,1.122349143028259277e+00,1.304122060537338257e-01,8.485841155052185059e-01,9.966447204351425171e-02,6.147772669792175293e-01,8.800040930509567261e-02,4.167115986347198486e-01,9.001234918832778931e-02
1.360000000000000142e+01,1.462811231613159180e+00,2.258783131837844849e-01,1.233120560646057129e+00,1.302320510149002075e-01,9.340122938156127930e-01,9.389408677816390991e-02,6.841771602630615234e-01,7.599508017301559448e-02,4.757945537567138672e-01,7.465066760778427124e-02
1.380000000000000071e+01,1.557004928588867188e+00,2.524098753929138184e-01,1.354756712913513184e+00,1.363558173179626465e-01,1.028495907783508301e+00,9.004130214452743530e-02,7.581408023834228516e-01,6.654878705739974976e-02,5.391096472740173340e-01,6.143967807292938232e-02
1.400000000000000000e+01,1.645915269851684570e+00,2.866182923316955566e-01,1.485833644866943359e+00,1.494884341955184937e-01,1.138030171394348145e+00,8.920848369598388672e-02,8.398067951202392578e-01,5.971900373697280884e-02,6.067661046981811523e-01,4.955308511853218079e-02
1.420000000000000107e+01,1.725027084350585938e+00,3.287983536720275879e-01,1.621917128562927246e+00,1.713601648807525635e-01,1.263864874839782715e+00,9.163960814476013184e-02,9.304707646369934082e-01,5.477877333760261536e-02,6.788718700408935547e-01,3.937746956944465637e-02
1.440000000000000036e+01,1.783649682998657227e+00,3.812606036663055420e-01,1.759096503257751465e+00,2.029492259025573730e-01,1.403649091720581055e+00,9.871983528137207031e-02,1.035423040390014648e+00,5.270165577530860901e-02,7.566806674003601074e-01,3.140198066830635071e-02
1.460000000000000142e+01,1.812676548957824707e+00,4.454002976417541504e-01,1.892495751380920410e+00,2.450656592845916748e-01,1.554749727249145508e+00,1.131045147776603699e-01,1.156283020973205566e+00,5.378653854131698608e-02,8.435653448104858398e-01,2.543466538190841675e-02
1.480000000000000071e+01,1.809529542922973633e+00,5.218967199325561523e-01,2.017020702362060547e+00,2.982458770275115967e-01,1.715604066848754883e+00,1.355927884578704834e-01,1.293339133262634277e+00,5.801548063755035400e-02,9.437153339385986328e-01,2.212797850370407104e-02
1.500000000000000000e+01,1.768324017524719238e+00,6.095871329307556152e-01,2.116967201232910156e+00,3.664391040802001953e-01,1.880679130554199219e+00,1.693638116121292114e-01,1.447136044502258301e+00,6.532200425863265991e-02,1.059366226196289062e+00,2.188790217041969299e-02
1.520000000000000107e+01,1.676028132438659668e+00,7.175485491752624512e-01,2.177155017852783203e+00,4.511755406856536865e-01,2.046680688858032227e+00,2.154146432876586914e-01,1.613988399505615234e+00,8.035111427307128906e-02,1.190249919891357422e+00,2.460741251707077026e-02
1.540000000000000036e+01,1.513594627380371094e+00,8.453190922737121582e-01,2.175573587417602539e+00,5.560338497161865234e-01,2.205883502960205078e+00,2.746195495128631592e-01,1.792732477188110352e+00,1.043079718947410583e-01,1.337206482887268066e+00,3.036013245582580566e-02
1.560000000000000142e+01,1.306384205818176270e+00,9.686359167098999023e-01,2.086347579956054688e+00,6.883802413940429688e-01,2.341499567031860352e+00,3.511091172695159912e-01,1.982675433158874512e+00,1.388228237628936768e-01,1.501813173294067383e+00,3.939610719680786133e-02
1.580000000000000071e+01,1.112378120422363281e+00,1.049312114715576172e+00,1.909960746765136719e+00,8.529890775680541992e-01,2.434360742568969727e+00,4.477359652519226074e-01,2.176089048385620117e+00,1.872497797012329102e-01,1.681506395339965820e+00,5.602810904383659363e-02
1.600000000000000000e+01,9.453669190406799316e-01,1.074808120727539062e+00,1.646723031997680664e+00,1.041113853454589844e+00,2.449665069580078125e+00,5.736615657806396484e-01,2.365723848342895508e+00,2.508657872676849365e-01,1.875513792037963867e+00,8.211851119995117188e-02
1.619999999999999929e+01,8.106442093849182129e-01,1.054759740829467773e+00,1.370048642158508301e+00,1.192144513130187988e+00,2.339144468307495117e+00,7.363636493682861328e-01,2.534193038940429688e+00,3.336924016475677490e-01,2.082667827606201172e+00,1.186237931251525879e-01
1.640000000000000213e+01,7.092225551605224609e-01,1.001482844352722168e+00,1.120084285736083984e+00,1.272986173629760742e+00,2.106561660766601562e+00,9.413169026374816895e-01,2.656545162200927734e+00,4.407798349857330322e-01,2.296952009201049805e+00,1.695818603038787842e-01
1.660000000000000142e+01,6.398730278015136719e-01,9.261475205421447754e-01,9.105589389801025391e-01,1.282427906990051270e+00,1.773910284042358398e+00,1.174524903297424316e+00,2.691182613372802734e+00,5.835849046707153320e-01,2.509156703948974609e+00,2.370135188102722168e-01
1.680000000000000071e+01,5.872644186019897461e-01,8.465056419372558594e-01,7.456446886062622070e-01,1.236556649208068848e+00,1.443610191345214844e+00,1.350452184677124023e+00,2.583272457122802734e+00,7.698211073875427246e-01,2.701389789581298828e+00,3.259110450744628906e-01
1.700000000000000000e+01,5.486108660697937012e-01,7.670469284057617188e-01,6.254901289939880371e-01,1.151607751846313477e+00,1.148526906967163086e+00,1.437653303146362305e+00,2.305592536926269531e+00,1.009688854217529297e+00,2.840616941452026367e+00,4.448162317276000977e-01
1.719999999999999929e+01,5.191525816917419434e-01,6.929783225059509277e-01,5.432867407798767090e-01,1.044824600219726562e+00,9.026742577552795410e-01,1.441196799278259277e+00,1.918162703514099121e+00,1.282432794570922852e+00,2.882673740386962891e+00,6.039179563522338867e-01
1.740000000000000213e+01,4.969294667243957520e-01,6.268233656883239746e-01,4.833271205425262451e-01,9.348602890968322754e-01,7.104931473731994629e-01,1.380544304847717285e+00,1.536397337913513184e+00,1.487020730972290039e+00,2.764550685882568359e+00,8.122546076774597168e-01
1.760000000000000142e+01,4.809800088405609131e-01,5.681841969490051270e-01,4.431181252002716064e-01,8.283823728561401367e-01,5.718238949775695801e-01,1.274869680404663086e+00,1.195838212966918945e+00,1.587417364120483398e+00,2.441077232360839844e+00,1.083420395851135254e+00
1.780000000000000071e+01,4.725841581821441650e-01,5.157178044319152832e-01,4.135755300521850586e-01,7.333193421363830566e-01,4.782732129096984863e-01,1.145713806152343750e+00,9.122569561004638672e-01,1.591101646423339844e+00,2.007779121398925781e+00,1.384684205055236816e+00
1.800000000000000000e+01,4.729876518249511719e-01,4.688268005847930908e-01,3.927511274814605713e-01,6.496871113777160645e-01,4.114098548889160156e-01,1.014252066612243652e+00,6.906154751777648926e-01,1.520792245864868164e+00,1.586443662643432617e+00,1.606733441352844238e+00
1.819999999999999929e+01,4.791364967823028564e-01,4.272806346416473389e-01,3.789420425891876221e-01,5.775150656700134277e-01,3.661794960498809814e-01,8.894479274749755859e-01,5.314810872077941895e-01,1.399770498275756836e+00,1.213053345680236816e+00,1.710374116897583008e+00
1.840000000000000213e+01,4.912390112876892090e-01,3.906565904617309570e-01,3.710482120513916016e-01,5.155916810035705566e-01,3.351114094257354736e-01,7.769112586975097656e-01,4.263881444931030273e-01,1.252238154411315918e+00,9.032028913497924805e-01,1.708636283874511719e+00
1.860000000000000142e+01,5.077019929885864258e-01,3.582428991794586182e-01,3.699333667755126953e-01,4.619838893413543701e-01,3.135811388492584229e-01,6.795208454132080078e-01,3.509690761566162109e-01,1.103963494300842285e+00,6.621114015579223633e-01,1.626521348953247070e+00
1.880000000000000071e+01,5.284568071365356445e-01,3.284325003623962402e-01,3.762238621711730957e-01,4.144717454910278320e-01,3.001273870468139648e-01,5.957072973251342773e-01,2.998674511909484863e-01,9.635891318321228027e-01,4.913953542709350586e-01,1.491552233695983887e+00
1.900000000000000000e+01,5.540339350700378418e-01,3.001208305358886719e-01,3.868943750858306885e-01,3.728491365909576416e-01,2.934555411338806152e-01,5.240189433097839355e-01,2.662811279296875000e-01,8.351067304611206055e-01,3.786166906356811523e-01,1.330316185951232910e+00
1.920000000000000284e+01,5.879659652709960938e-01,2.746876776218414307e-01,4.007827043533325195e-01,3.367727398872375488e-01,2.924295067787170410e-01,4.631333649158477783e-01,2.427182644605636597e-01,7.230910062789916992e-01,2.976157963275909424e-01,1.169666767120361328e+00
1.940000000000000213e+01,6.288974881172180176e-01,2.522899508476257324e-01,4.193138480186462402e-01,3.055427968502044678e-01,2.981146574020385742e-01,4.104189872741699219e-01,2.283736765384674072e-01,6.265978813171386719e-01,2.429155856370925903e-01,1.017522335052490234e+00
1.960000000000000142e+01,6.760259866714477539e-01,2.327311933040618896e-01,4.422578215599060059e-01,2.765836119651794434e-01,3.085125386714935303e-01,3.641676008701324463e-01,2.217631936073303223e-01,5.439180731773376465e-01,2.076675593852996826e-01,8.784009814262390137e-01
1.980000000000000071e+01,7.289883494377136230e-01,2.178415954113006592e-01,4.710301458835601807e-01,2.495134472846984863e-01,3.224323391914367676e-01,3.239875435829162598e-01,2.215982228517532349e-01,4.736292958259582520e-01,1.831548511981964111e-01,7.557084560394287109e-01
2.000000000000000000e+01,7.876294851303100586e-01,2.069344073534011841e-01,5.078356266021728516e-01,2.251745909452438354e-01,3.394510149955749512e-01,2.894033193588256836e-01,2.267569303512573242e-01,4.144822657108306885e-01,1.684746146202087402e-01,6.498717665672302246e-01
2.020000000000000284e+01,8.519805669784545898e-01,1.980790793895721436e-01,5.530457496643066406e-01,2.035408765077590942e-01,3.604122102260589600e-01,2.597848176956176758e-01,2.363196909427642822e-01,3.630926609039306641e-01,1.622353941202163696e-01,5.592517852783203125e-01
2.040000000000000213e+01,9.218486547470092773e-01,1.914629936218261719e-01,6.048412322998046875e-01,1.836010515689849854e-01,3.861725032329559326e-01,2.318083643913269043e-01,2.498016059398651123e-01,3.183488845825195312e-01,1.630132198333740234e-01,4.821473062038421631e-01
2.060000000000000142e+01,9.972789883613586426e-01,1.858873218297958374e-01,6.629962921142578125e-01,1.665500849485397339e-01,4.188270270824432373e-01,2.060764282941818237e-01,2.667129635810852051e-01,2.796964645385742188e-01,1.695200353860855103e-01,4.169367551803588867e-01
2.080000000000000071e+01,1.081118464469909668e+00,1.817128807306289673e-01,7.277936935424804688e-01,1.523021310567855835e-01,4.591503143310546875e-01,1.828844696283340454e-01,2.865954935550689697e-01,2.465768903493881226e-01,1.788955628871917725e-01,3.613113760948181152e-01
2.100000000000000000e+01,1.173014640808105469e+00,1.790511310100555420e-01,7.979549169540405273e-01,1.410998106002807617e-01,5.080330371856689453e-01,1.624771654605865479e-01,3.097034394741058350e-01,2.176730036735534668e-01,1.920523196458816528e-01,3.129752874374389648e-01
2.120000000000000284e+01,1.268925189971923828e+00,1.813667565584182739e-01,8.727508187294006348e-01,1.332170069217681885e-01,5.636123418807983398e-01,1.437843441963195801e-01,3.382393121719360352e-01,1.905228942632675171e-01,2.089087218046188354e-01,2.711330354213714600e-01
2.140000000000000213e+01,1.370336651802062988e+00,1.914970874786376953e-01,9.554269313812255859e-01,1.271042376756668091e-01,6.259652376174926758e-01,1.267519146203994751e-01,3.742981553077697754e-01,1.658612936735153198e-01,2.288807630538940430e-01,2.349092811346054077e-01
2.160000000000000142e+01,1.474096536636352539e+00,2.098339945077896118e-01,1.046986699104309082e+00,1.228670701384544373e-01,6.928102970123291016e-01,1.129791215062141418e-01,4.180990755558013916e-01,1.437665820121765137e-01,2.515371739864349365e-01,2.037765383720397949e-01
2.180000000000000071e+01,1.577725648880004883e+00,2.357849031686782837e-01,1.149792671203613281e+00,1.209664046764373779e-01,7.642777562141418457e-01,1.021466851234436035e-01,4.705547094345092773e-01,1.244957149028778076e-01,2.780532538890838623e-01,1.759473085403442383e-01
2.200000000000000000e+01,1.677170276641845703e+00,2.699089646339416504e-01,1.267448902130126953e+00,1.220937222242355347e-01,8.409664630889892578e-01,9.445229917764663696e-02,5.298081040382385254e-01,1.070429682731628418e-01,3.114795982837677002e-01,1.503688842058181763e-01
2.220000000000000284e+01,1.767806410789489746e+00,3.126220703125000000e-01,1.395461797714233398e+00,1.303851157426834106e-01,9.264494180679321289e-01,8.865474909543991089e-02,5.933150649070739746e-01,9.243649989366531372e-02,3.525838851928710938e-01,1.273339539766311646e-01
2.240000000000000213e+01,1.839869260787963867e+00,3.658309876918792725e-01,1.533181905746459961e+00,1.454966366291046143e-01,1.021242499351501465e+00,8.481954783201217651e-02,6.612643003463745117e-01,7.972238957881927490e-02,4.015906453132629395e-01,1.069223433732986450e-01
2.260000000000000142e+01,1.880980849266052246e+00,4.314876198768615723e-01,1.675732135772705078e+00,1.698064506053924561e-01,1.131167531013488770e+00,8.401958644390106201e-02,7.337284088134765625e-01,6.919711828231811523e-02,4.588308334350585938e-01,8.940204232931137085e-02
2.280000000000000071e+01,1.885488033294677734e+00,5.098971128463745117e-01,1.818905711174011230e+00,2.043680548667907715e-01,1.257426738739013672e+00,8.647760748863220215e-02,8.124874234199523926e-01,6.170677766203880310e-02,5.201117396354675293e-01,7.490725070238113403e-02
2.300000000000000000e+01,1.846612215042114258e+00,6.026765704154968262e-01,1.958014130592346191e+00,2.499738484621047974e-01,1.398421168327331543e+00,9.301490336656570435e-02,9.001789689064025879e-01,5.614051595330238342e-02,5.856965184211730957e-01,6.211400777101516724e-02
2.320000000000000284e+01,1.752706408500671387e+00,7.161727547645568848e-01,2.087579727172851562e+00,3.071867227554321289e-01,1.551177859306335449e+00,1.069078445434570312e-01,1.000272631645202637e+00,5.308917537331581116e-02,6.556978225708007812e-01,5.080724507570266724e-02
2.340000000000000213e+01,1.583698868751525879e+00,8.541511893272399902e-01,2.188152074813842773e+00,3.811123073101043701e-01,1.714251756668090820e+00,1.289633810520172119e-01,1.116065621376037598e+00,5.319528281688690186e-02,7.302017807960510254e-01,4.165913909673690796e-02
2.360000000000000142e+01,1.362708449363708496e+00,9.902082681655883789e-01,2.244487047195434570e+00,4.725986123085021973e-01,1.882729768753051758e+00,1.619523316621780396e-01,1.247928619384765625e+00,5.641498416662216187e-02,8.129484653472900391e-01,3.487585112452507019e-02
2.380000000000000071e+01,1.152807712554931641e+00,1.083168864250183105e+00,2.226364374160766602e+00,5.886344313621520996e-01,2.052938222885131836e+00,2.074135541915893555e-01,1.396111130714416504e+00,6.266793608665466309e-02,9.055229425430297852e-01,3.013145923614501953e-02
2.400000000000000000e+01,9.706706404685974121e-01,1.116470336914062500e+00,2.109733343124389648e+00,7.350701093673706055e-01,2.217386245727539062e+00,2.662805318832397461e-01,1.558804035186767578e+00,7.504861801862716675e-02,1.013718605041503906e+00,2.849158085882663727e-02
2.420000000000000284e+01,8.226867914199829102e-01,1.099780321121215820e+00,1.897790908813476562e+00,9.167702794075012207e-01,2.360149860382080078e+00,3.422657847404479980e-01,1.733461976051330566e+00,9.605977684259414673e-02,1.137392282485961914e+00,2.987493015825748444e-02
2.440000000000000213e+01,7.104539871215820312e-01,1.045930385589599609e+00,1.606173753738403320e+00,1.111924290657043457e+00,2.461171627044677734e+00,4.387525618076324463e-01,1.920464515686035156e+00,1.265295743942260742e-01,1.276774406433105469e+00,3.430828452110290527e-02
2.460000000000000142e+01,6.328086256980895996e-01,9.672878384590148926e-01,1.322305798530578613e+00,1.253896474838256836e+00,2.486179828643798828e+00,5.647189021110534668e-01,2.113387346267700195e+00,1.703348308801651001e-01,1.432748079299926758e+00,4.177015647292137146e-02
2.480000000000000071e+01,5.752080082893371582e-01,8.819068670272827148e-01,1.071604371070861816e+00,1.317426443099975586e+00,2.386419773101806641e+00,7.280189394950866699e-01,2.304863214492797852e+00,2.288943082094192505e-01,1.604948043823242188e+00,5.509185791015625000e-02
2.500000000000000000e+01,5.341101288795471191e-01,7.957096695899963379e-01,8.647062182426452637e-01,1.310636043548583984e+00,2.155823469161987305e+00,9.349993467330932617e-01,2.483478069305419922e+00,3.044690489768981934e-01,1.790691852569580078e+00,7.744401693344116211e-02
2.520000000000000284e+01,5.030292272567749023e-01,7.157059311866760254e-01,7.047222852706909180e-01,1.250672698020935059e+00,1.818445920944213867e+00,1.175895929336547852e+00,2.623854637145996094e+00,4.030386805534362793e-01,1.990084290504455566e+00,1.097836941480636597e-01
2.540000000000000213e+01,4.797279834747314453e-01,6.443237066268920898e-01,5.909922719001770020e-01,1.154004931449890137e+00,1.479140520095825195e+00,1.360980868339538574e+00,2.689980506896972656e+00,5.341228246688842773e-01,2.198273420333862305e+00,1.551488190889358521e-01
2.560000000000000142e+01,4.631714522838592529e-01,5.811616182327270508e-01,5.116031169891357422e-01,1.040788650512695312e+00,1.174369692802429199e+00,1.456518650054931641e+00,2.632483005523681641e+00,7.060277462005615234e-01,2.407012224197387695e+00,2.160523384809494019e-01
2.580000000000000071e+01,4.522920250892639160e-01,5.259513854980468750e-01,4.551216959953308105e-01,9.255478978157043457e-01,9.193751811981201172e-01,1.465244293212890625e+00,2.398564100265502930e+00,9.290630817413330078e-01,2.604748010635375977e+00,2.954432666301727295e-01
2.600000000000000000e+01,4.506575167179107666e-01,4.765214025974273682e-01,4.173094034194946289e-01,8.171837925910949707e-01,7.190832495689392090e-01,1.407050371170043945e+00,2.034791946411132812e+00,1.204334020614624023e+00,2.763368368148803711e+00,3.998745083808898926e-01
2.620000000000000284e+01,4.557999372482299805e-01,4.326422214508056641e-01,3.898252546787261963e-01,7.209386825561523438e-01,5.736697912216186523e-01,1.301462054252624512e+00,1.646783590316772461e+00,1.433792471885681152e+00,2.840398073196411133e+00,5.418931841850280762e-01
2.640000000000000213e+01,4.662290513515472412e-01,3.940241336822509766e-01,3.707213997840881348e-01,6.371994018554687500e-01,4.764745533466339111e-01,1.170083999633789062e+00,1.291524648666381836e+00,1.567143797874450684e+00,2.783127307891845703e+00,7.288726568222045898e-01
2.660000000000000142e+01,4.814365804195404053e-01,3.603434562683105469e-01,3.585808277130126953e-01,5.650683045387268066e-01,4.067625999450683594e-01,1.035981655120849609e+00,9.904720187187194824e-01,1.597409725189208984e+00,2.523029327392578125e+00,9.728459119796752930e-01
2.680000000000000071e+01,5.006244182586669922e-01,3.300797641277313232e-01,3.523055016994476318e-01,5.033544898033142090e-01,3.593044579029083252e-01,9.083220362663269043e-01,7.504091858863830566e-01,1.546949982643127441e+00,2.121510982513427734e+00,1.274516463279724121e+00
2.700000000000000000e+01,5.245949625968933105e-01,3.013051450252532959e-01,3.529985249042510986e-01,4.499527513980865479e-01,3.270296454429626465e-01,7.921736240386962891e-01,5.726733803749084473e-01,1.438254117965698242e+00,1.701501607894897461e+00,1.521122336387634277e+00
2.720000000000000284e+01,5.553883314132690430e-01,2.747906446456909180e-01,3.605377972126007080e-01,4.026890099048614502e-01,3.046063184738159180e-01,6.916568279266357422e-01,4.557746648788452148e-01,1.294905304908752441e+00,1.318194985389709473e+00,1.661581754684448242e+00
2.740000000000000213e+01,5.945675969123840332e-01,2.510335147380828857e-01,3.719708919525146484e-01,3.614144027233123779e-01,2.905322015285491943e-01,6.051415801048278809e-01,3.722304105758666992e-01,1.145980238914489746e+00,9.940330982208251953e-01,1.691091656684875488e+00
2.760000000000000142e+01,6.402091979980468750e-01,2.301642596721649170e-01,3.865658640861511230e-01,3.257002234458923340e-01,2.834667563438415527e-01,5.311282277107238770e-01,3.142490386962890625e-01,1.003355979919433594e+00,7.360836267471313477e-01,1.633987426757812500e+00
2.780000000000000071e+01,6.920834183692932129e-01,2.124145478010177612e-01,4.056690335273742676e-01,2.948520183563232422e-01,2.822351753711700439e-01,4.682493805885314941e-01,2.765599489212036133e-01,8.708927035331726074e-01,5.465644001960754395e-01,1.516014814376831055e+00
2.800000000000000000e+01,7.497966885566711426e-01,1.992838829755783081e-01,4.293170571327209473e-01,2.661400735378265381e-01,2.872772216796875000e-01,4.142785370349884033e-01,2.499510049819946289e-01,7.541071176528930664e-01,4.220799207687377930e-01,1.361797690391540527e+00
2.820000000000000284e+01,8.135136365890502930e-01,1.888614892959594727e-01,4.591316580772399902e-01,2.394517660140991211e-01,2.973031401634216309e-01,3.668664097785949707e-01,2.330305874347686768e-01,6.533697247505187988e-01,3.333385288715362549e-01,1.202561020851135254e+00
2.840000000000000213e+01,8.831418156623840332e-01,1.806234866380691528e-01,4.968864321708679199e-01,2.154520303010940552e-01,3.109380602836608887e-01,3.256382942199707031e-01,2.242502719163894653e-01,5.669043660163879395e-01,2.716804444789886475e-01,1.050471305847167969e+00
2.860000000000000142e+01,9.583765864372253418e-01,1.738405823707580566e-01,5.429474115371704102e-01,1.941025555133819580e-01,3.277477324008941650e-01,2.901087403297424316e-01,2.222677916288375854e-01,4.931872785091400146e-01,2.315724492073059082e-01,9.094613194465637207e-01
2.880000000000000071e+01,1.042183279991149902e+00,1.683903932571411133e-01,5.956612825393676758e-01,1.744614541530609131e-01,3.480910658836364746e-01,2.597117424011230469e-01,2.259267419576644897e-01,4.309979379177093506e-01,2.041735947132110596e-01,7.840417623519897461e-01
2.900000000000000000e+01,1.134295940399169922e+00,1.646620780229568481e-01,6.548263430595397949e-01,1.574367582798004150e-01,3.732167780399322510e-01,2.315454483032226562e-01,2.342550605535507202e-01,3.776318132877349854e-01,1.866251528263092041e-01,6.753634810447692871e-01
2.920000000000000284e+01,1.234098196029663086e+00,1.639247238636016846e-01,7.206469178199768066e-01,1.427801400423049927e-01,4.047721624374389648e-01,2.054418474435806274e-01,2.466399371623992920e-01,3.310620486736297607e-01,1.778520643711090088e-01,5.821619629859924316e-01
2.940000000000000213e+01,1.341518044471740723e+00,1.704008728265762329e-01,7.911840081214904785e-01,1.317166537046432495e-01,4.439754784107208252e-01,1.818704903125762939e-01,2.625760436058044434e-01,2.907122075557708740e-01,1.763702481985092163e-01,5.026803612709045410e-01
2.960000000000000142e+01,1.453577041625976562e+00,1.853711009025573730e-01,8.663386106491088867e-01,1.238793954253196716e-01,4.915311336517333984e-01,1.610284596681594849e-01,2.816314399242401123e-01,2.560974955558776855e-01,1.808759570121765137e-01,4.352918863296508789e-01
2.980000000000000071e+01,1.567982792854309082e+00,2.081635743379592896e-01,9.498172998428344727e-01,1.178699061274528503e-01,5.462434291839599609e-01,1.421534121036529541e-01,3.034121394157409668e-01,2.263948023319244385e-01,1.893220543861389160e-01,3.781406581401824951e-01
3.000000000000000000e+01,1.680870771408081055e+00,2.395364940166473389e-01,1.042221784591674805e+00,1.137467622756958008e-01,6.077892184257507324e-01,1.249595806002616882e-01,3.300366103649139404e-01,1.986309885978698730e-01,2.013158798217773438e-01,3.285414874553680420e-01
3.020000000000000284e+01,1.787688136100769043e+00,2.800596654415130615e-01,1.147074937820434570e+00,1.121769249439239502e-01,6.738491654396057129e-01,1.108730733394622803e-01,3.638795018196105957e-01,1.732366383075714111e-01,2.170957624912261963e-01,2.855093777179718018e-01
3.040000000000000213e+01,1.882919430732727051e+00,3.301618993282318115e-01,1.267178773880004883e+00,1.137101873755455017e-01,7.444601655006408691e-01,9.930370748043060303e-02,4.054010808467864990e-01,1.503864079713821411e-01,2.361458688974380493e-01,2.483781874179840088e-01
3.060000000000000142e+01,1.950541973114013672e+00,3.939225077629089355e-01,1.398593902587890625e+00,1.217776909470558167e-01,8.196321725845336914e-01,9.121582657098770142e-02,4.552249908447265625e-01,1.302605569362640381e-01,2.579325139522552490e-01,2.163643538951873779e-01
3.080000000000000071e+01,1.979780673980712891e+00,4.712725877761840820e-01,1.540164232254028320e+00,1.367569565773010254e-01,9.035357832908630371e-01,8.505333960056304932e-02,5.125578045845031738e-01,1.122699454426765442e-01,2.832090258598327637e-01,1.881153434514999390e-01
3.100000000000000000e+01,1.963698267936706543e+00,5.630016326904296875e-01,1.688008189201354980e+00,1.607403159141540527e-01,9.965715408325195312e-01,8.081423491239547729e-02,5.747957825660705566e-01,9.690631181001663208e-02,3.148677349090576172e-01,1.619632244110107422e-01
3.120000000000000284e+01,1.884093999862670898e+00,6.773154735565185547e-01,1.837182998657226562e+00,1.952899545431137085e-01,1.104023694992065430e+00,7.947582751512527466e-02,6.414278149604797363e-01,8.354053646326065063e-02,3.541388213634490967e-01,1.383314728736877441e-01
3.140000000000000213e+01,1.732942104339599609e+00,8.183487653732299805e-01,1.983549237251281738e+00,2.411366999149322510e-01,1.227565050125122070e+00,8.136148005723953247e-02,7.125536203384399414e-01,7.236488163471221924e-02,4.012272357940673828e-01,1.172941029071807861e-01
3.160000000000000142e+01,1.510923743247985840e+00,9.723223447799682617e-01,2.120883941650390625e+00,2.990085780620574951e-01,1.367323756217956543e+00,8.634692430496215820e-02,7.886189818382263184e-01,6.424546241760253906e-02,4.570357799530029297e-01,9.908105432987213135e-02
3.180000000000000071e+01,1.275678038597106934e+00,1.096060395240783691e+00,2.230536699295043945e+00,3.738140463829040527e-01,1.519266009330749512e+00,9.838875383138656616e-02,8.735936284065246582e-01,5.811225995421409607e-02,5.174590349197387695e-01,8.373541384935379028e-02
3.200000000000000000e+01,1.064078211784362793e+00,1.160211801528930664e+00,2.296231031417846680e+00,4.668630361557006836e-01,1.682292222976684570e+00,1.185037940740585327e-01,9.690002799034118652e-01,5.413442477583885193e-02,5.821929574012756348e-01,7.044525444507598877e-02
3.220000000000000284e+01,8.874626159667968750e-01,1.164260864257812500e+00,2.286286354064941406e+00,5.858258605003356934e-01,1.852868676185607910e+00,1.487063318490982056e-01,1.079878330230712891e+00,5.325238779187202454e-02,6.513370871543884277e-01,5.862393975257873535e-02
3.239999999999999858e+01,7.491249442100524902e-01,1.122130751609802246e+00,2.168232917785644531e+00,7.365074157714843750e-01,2.026596069335937500e+00,1.912118345499038696e-01,1.206811070442199707e+00,5.552110448479652405e-02,7.249825596809387207e-01,4.896869882941246033e-02
3.260000000000000142e+01,6.489968299865722656e-01,1.047460794448852539e+00,1.950065970420837402e+00,9.245696663856506348e-01,2.197133302688598633e+00,2.472381889820098877e-01,1.349961876869201660e+00,6.086071580648422241e-02,8.060075044631958008e-01,4.184278473258018494e-02
3.280000000000000426e+01,5.789183378219604492e-01,9.562527537345886230e-01,1.647634744644165039e+00,1.129367828369140625e+00,2.351545333862304688e+00,3.190753459930419922e-01,1.508769035339355469e+00,7.086849957704544067e-02,8.960902690887451172e-01,3.664360195398330688e-02
3.300000000000000000e+01,5.278162956237792969e-01,8.623465895652770996e-01,1.351870656013488770e+00,1.279709815979003906e+00,2.468606233596801758e+00,4.115102589130401611e-01,1.679886698722839355e+00,8.920457959175109863e-02,1.001042366027832031e+00,3.440397977828979492e-02
3.320000000000000284e+01,4.917250275611877441e-01,7.715962529182434082e-01,1.089934945106506348e+00,1.348826646804809570e+00,2.518069028854370117e+00,5.316696166992187500e-01,1.863210082054138184e+00,1.167357787489891052e-01,1.121834874153137207e+00,3.528293594717979431e-02
3.339999999999999858e+01,4.644908308982849121e-01,6.905314326286315918e-01,8.731843233108520508e-01,1.344374895095825195e+00,2.453868865966796875e+00,6.881576180458068848e-01,2.054737806320190430e+00,1.565294265747070312e-01,1.258167982101440430e+00,3.919152542948722839e-02
3.360000000000000142e+01,4.449440836906433105e-01,6.186641454696655273e-01,7.051709890365600586e-01,1.283890008926391602e+00,2.246186494827270508e+00,8.892119526863098145e-01,2.246951580047607422e+00,2.105753719806671143e-01,1.410869479179382324e+00,4.610726982355117798e-02
3.380000000000000426e+01,4.317525327205657959e-01,5.559463500976562500e-01,5.852209329605102539e-01,1.184760332107543945e+00,1.922377467155456543e+00,1.135038852691650391e+00,2.432000875473022461e+00,2.802500724792480469e-01,1.579917550086975098e+00,5.849883705377578735e-02
3.400000000000000000e+01,4.247016608715057373e-01,5.016290545463562012e-01,5.021910071372985840e-01,1.067145705223083496e+00,1.571355223655700684e+00,1.342013239860534668e+00,2.585151195526123047e+00,3.718967735767364502e-01,1.761842966079711914e+00,7.980170100927352905e-02
3.420000000000000284e+01,4.266514480113983154e-01,4.532069265842437744e-01,4.429769217967987061e-01,9.473457932472229004e-01,1.249575138092041016e+00,1.463161349296569824e+00,2.676768064498901367e+00,4.923249483108520508e-01,1.957093477249145508e+00,1.108592301607131958e-01
3.439999999999999858e+01,4.342853724956512451e-01,4.104096889495849609e-01,4.037122428417205811e-01,8.344396352767944336e-01,9.767889976501464844e-01,1.490848183631896973e+00,2.661559343338012695e+00,6.509122848510742188e-01,2.161333799362182617e+00,1.547587364912033081e-01
3.460000000000000142e+01,4.461900293827056885e-01,3.729815483093261719e-01,3.754725754261016846e-01,7.340813875198364258e-01,7.591598629951477051e-01,1.445467352867126465e+00,2.476931333541870117e+00,8.558573722839355469e-01,2.366066694259643555e+00,2.138357609510421753e-01
3.480000000000000426e+01,4.627744555473327637e-01,3.403795361518859863e-01,3.558522462844848633e-01,6.470088362693786621e-01,5.978186130523681641e-01,1.347334623336791992e+00,2.149535179138183594e+00,1.114471793174743652e+00,2.561259984970092773e+00,2.905622124671936035e-01
3.500000000000000000e+01,4.835493564605712891e-01,3.106535077095031738e-01,3.434634804725646973e-01,5.720402598381042480e-01,4.908475279808044434e-01,1.216146945953369141e+00,1.761098265647888184e+00,1.363561511039733887e+00,2.718999862670898438e+00,3.916578888893127441e-01
3.520000000000000284e+01,5.091224312782287598e-01,2.824185788631439209e-01,3.371540904045104980e-01,5.078914761543273926e-01,4.136224687099456787e-01,1.079877972602844238e+00,1.393540978431701660e+00,1.532688140869140625e+00,2.800572633743286133e+00,5.280393362045288086e-01
3.539999999999999858e+01,5.424808263778686523e-01,2.568156719207763672e-01,3.368154168128967285e-01,4.529285728931427002e-01,3.601547777652740479e-01,9.482192993164062500e-01,1.076298713684082031e+00,1.592104196548461914e+00,2.755293369293212891e+00,7.076114416122436523e-01
3.560000000000000142e+01,5.842016935348510742e-01,2.339046597480773926e-01,3.439252078533172607e-01,4.042766690254211426e-01,3.249281048774719238e-01,8.259314894676208496e-01,8.182250261306762695e-01,1.564397811889648438e+00,2.515490531921386719e+00,9.410874843597412109e-01
3.580000000000000426e+01,6.325206756591796875e-01,2.135460972785949707e-01,3.551186919212341309e-01,3.617359101772308350e-01,3.000316321849822998e-01,7.198823690414428711e-01,6.221998333930969238e-01,1.471904635429382324e+00,2.131857395172119141e+00,1.232833743095397949e+00
3.600000000000000000e+01,6.871178150177001953e-01,1.962547153234481812e-01,3.695653080940246582e-01,3.248854875564575195e-01,2.839743494987487793e-01,6.284843683242797852e-01,4.878473281860351562e-01,1.337983250617980957e+00,1.718724012374877930e+00,1.482002973556518555e+00
3.620000000000000284e+01,7.477836608886718750e-01,1.830381453037261963e-01,3.879614472389221191e-01,2.930970489978790283e-01,2.753534615039825439e-01,5.501880049705505371e-01,3.953321576118469238e-01,1.189609527587890625e+00,1.338678717613220215e+00,1.630090475082397461e+00
3.639999999999999858e+01,8.147057294845581055e-01,1.722174882888793945e-01,4.109257757663726807e-01,2.641985118389129639e-01,2.729460597038269043e-01,4.835741519927978516e-01,3.301181495189666748e-01,1.044745802879333496e+00,1.015744566917419434e+00,1.667456388473510742e+00
3.660000000000000142e+01,8.877483606338500977e-01,1.637508422136306763e-01,4.395666718482971191e-01,2.371325939893722534e-01,2.758122384548187256e-01,4.272549152374267578e-01,2.872695922851562500e-01,9.087546467781066895e-01,7.573288679122924805e-01,1.617886066436767578e+00
3.680000000000000426e+01,9.668174386024475098e-01,1.571066230535507202e-01,4.759526550769805908e-01,2.126709371805191040e-01,2.847879827022552490e-01,3.775845170021057129e-01,2.575325965881347656e-01,7.870241403579711914e-01,5.656310915946960449e-01,1.506012201309204102e+00
3.700000000000000000e+01,1.054440617561340332e+00,1.522668600082397461e-01,5.206649899482727051e-01,1.909242570400238037e-01,2.975305616855621338e-01,3.342879712581634521e-01,2.378779500722885132e-01,6.817678809165954590e-01,4.387281239032745361e-01,1.356394290924072266e+00
3.720000000000000284e+01,1.150251150131225586e+00,1.492135822772979736e-01,5.723922848701477051e-01,1.710898280143737793e-01,3.135952949523925781e-01,2.968729138374328613e-01,2.268009185791015625e-01,5.912861227989196777e-01,3.489700853824615479e-01,1.199851989746093750e+00
3.739999999999999858e+01,1.257322430610656738e+00,1.496498137712478638e-01,6.307993531227111816e-01,1.532198488712310791e-01,3.325694799423217773e-01,2.648729085922241211e-01,2.228914946317672729e-01,5.139263272285461426e-01,2.863581776618957520e-01,1.049531340599060059e+00
3.760000000000000142e+01,1.373206138610839844e+00,1.573993116617202759e-01,6.957707405090332031e-01,1.379273235797882080e-01,3.562816381454467773e-01,2.362909913063049316e-01,2.249641269445419312e-01,4.485057592391967773e-01,2.455636262893676758e-01,9.096699953079223633e-01
3.780000000000000426e+01,1.494705796241760254e+00,1.732380241155624390e-01,7.653720378875732422e-01,1.260123401880264282e-01,3.854850232601165771e-01,2.094022780656814575e-01,2.319041639566421509e-01,3.930518627166748047e-01,2.175635844469070435e-01,7.851385474205017090e-01
3.800000000000000000e+01,1.618956923484802246e+00,1.975298076868057251e-01,8.396315574645996094e-01,1.176960691809654236e-01,4.222405850887298584e-01,1.850120723247528076e-01,2.431076467037200928e-01,3.445061445236206055e-01,1.994775682687759399e-01,6.772946119308471680e-01
3.820000000000000284e+01,1.741939544677734375e+00,2.310626804828643799e-01,9.214411973953247070e-01,1.112806349992752075e-01,4.669718444347381592e-01,1.632492095232009888e-01,2.580114305019378662e-01,3.023510575294494629e-01,1.901003867387771606e-01,5.847257375717163086e-01
3.840000000000000568e+01,1.858786582946777344e+00,2.744620740413665771e-01,1.012187600135803223e+00,1.067447736859321594e-01,5.196568965911865234e-01,1.438943147659301758e-01,2.761659324169158936e-01,2.660816311836242676e-01,1.879799962043762207e-01,5.057119131088256836e-01
3.860000000000000142e+01,1.962337493896484375e+00,3.287624120712280273e-01,1.114443778991699219e+00,1.045867875218391418e-01,5.791069865226745605e-01,1.262540072202682495e-01,2.970764636993408203e-01,2.350063025951385498e-01,1.918554306030273438e-01,4.387147426605224609e-01
3.880000000000000426e+01,2.036032199859619141e+00,3.978609740734100342e-01,1.232420802116394043e+00,1.056020632386207581e-01,6.436109542846679688e-01,1.112217158079147339e-01,3.223766982555389404e-01,2.068582922220230103e-01,1.998116374015808105e-01,3.820202648639678955e-01
3.900000000000000000e+01,2.068036079406738281e+00,4.817810356616973877e-01,1.363598942756652832e+00,1.116127371788024902e-01,7.126192450523376465e-01,9.865549951791763306e-02,3.540238142013549805e-01,1.807382851839065552e-01,2.115999460220336914e-01,3.326638340950012207e-01
3.920000000000000284e+01,2.041572093963623047e+00,5.835483074188232422e-01,1.505711197853088379e+00,1.244682148098945618e-01,7.862686514854431152e-01,8.935450762510299683e-02,3.932844400405883789e-01,1.571390330791473389e-01,2.271484583616256714e-01,2.898213565349578857e-01
3.940000000000000568e+01,1.942768096923828125e+00,7.112185955047607422e-01,1.656714200973510742e+00,1.452761888504028320e-01,8.672062754631042480e-01,8.253833651542663574e-02,4.405637085437774658e-01,1.361867040395736694e-01,2.459963262081146240e-01,2.529496550559997559e-01
3.960000000000000142e+01,1.762312054634094238e+00,8.687628507614135742e-01,1.811261415481567383e+00,1.767244488000869751e-01,9.570462703704833984e-01,7.759152352809906006e-02,4.959065616130828857e-01,1.176889240741729736e-01,2.675495147705078125e-01,2.211374044418334961e-01
3.980000000000000426e+01,1.510335564613342285e+00,1.035814523696899414e+00,1.964901685714721680e+00,2.195312529802322388e-01,1.059499144554138184e+00,7.521037757396697998e-02,5.568054914474487305e-01,1.014828011393547058e-01,2.928562462329864502e-01,1.929440051317214966e-01
4.000000000000000000e+01,1.261609554290771484e+00,1.158787727355957031e+00,2.112303733825683594e+00,2.745304703712463379e-01,1.177837729454040527e+00,7.603047788143157959e-02,6.221379637718200684e-01,8.762901276350021362e-02,3.244533240795135498e-01,1.667805016040802002e-01
4.020000000000000284e+01,1.041670322418212891e+00,1.214213848114013672e+00,2.238967895507812500e+00,3.450967073440551758e-01,1.312551617622375488e+00,8.004288375377655029e-02,6.919440031051635742e-01,7.580748200416564941e-02,3.636714816093444824e-01,1.431401818990707397e-01
4.040000000000000568e+01,8.601884841918945312e-01,1.208023190498352051e+00,2.326332092285156250e+00,4.343483746051788330e-01,1.461221814155578613e+00,8.905766159296035767e-02,7.663346529006958008e-01,6.670679152011871338e-02,4.107213020324707031e-01,1.220989748835563660e-01
4.060000000000000142e+01,7.199349403381347656e-01,1.155160307884216309e+00,2.346952915191650391e+00,5.481079816818237305e-01,1.621687531471252441e+00,1.058721393346786499e-01,8.487565517425537109e-01,6.004165858030319214e-02,4.663740992546081543e-01,1.038048118352890015e-01
4.080000000000000426e+01,6.202165484428405762e-01,1.070283174514770508e+00,2.259326696395874023e+00,6.939508914947509766e-01,1.792299151420593262e+00,1.314865499734878540e-01,9.402176737785339355e-01,5.527628213167190552e-02,5.269002914428710938e-01,8.824177086353302002e-02
4.100000000000000000e+01,5.496736764907836914e-01,9.714008569717407227e-01,2.064034461975097656e+00,8.775647878646850586e-01,1.968321561813354492e+00,1.689246147871017456e-01,1.046452641487121582e+00,5.346366018056869507e-02,5.917495489120483398e-01,7.479821890592575073e-02
4.120000000000000284e+01,4.991989433765411377e-01,8.705789446830749512e-01,1.768287301063537598e+00,1.094266176223754883e+00,2.144402980804443359e+00,2.196965068578720093e-01,1.168680906295776367e+00,5.482119321823120117e-02,6.610362529754638672e-01,6.296497583389282227e-02
4.140000000000000568e+01,4.637517333030700684e-01,7.753940224647521973e-01,1.456305384635925293e+00,1.269863724708557129e+00,2.312477827072143555e+00,2.846751213073730469e-01,1.307084798812866211e+00,5.930205807089805603e-02,7.348319888114929199e-01,5.330299213528633118e-02
4.160000000000000142e+01,4.374838173389434814e-01,6.906226873397827148e-01,1.173098802566528320e+00,1.366931796073913574e+00,2.450816631317138672e+00,3.694389462471008301e-01,1.462218284606933594e+00,6.710963696241378784e-02,8.162031769752502441e-01,4.629681259393692017e-02
4.180000000000000426e+01,4.191012978553771973e-01,6.158465743064880371e-01,9.347213506698608398e-01,1.382569789886474609e+00,2.536548852920532227e+00,4.781088829040527344e-01,1.629995942115783691e+00,8.296729624271392822e-02,9.066002964973449707e-01,4.119867831468582153e-02
4.200000000000000000e+01,4.069878458976745605e-01,5.513510704040527344e-01,7.461341619491577148e-01,1.335003018379211426e+00,2.527720689773559570e+00,6.209418773651123047e-01,1.809728145599365234e+00,1.078033819794654846e-01,1.011838674545288086e+00,3.905786573886871338e-02
4.220000000000000284e+01,4.003418385982513428e-01,4.959349930286407471e-01,6.077989339828491211e-01,1.242407560348510742e+00,2.372705221176147461e+00,8.039913177490234375e-01,2.000035762786865234e+00,1.436538845300674438e-01,1.132948517799377441e+00,4.004708305001258850e-02
4.240000000000000568e+01,4.028515815734863281e-01,4.465605616569519043e-01,5.147914290428161621e-01,1.122636198997497559e+00,2.088396787643432617e+00,1.033811450004577637e+00,2.192887306213378906e+00,1.935131251811981201e-01,1.269834041595458984e+00,4.410878941416740417e-02
4.260000000000000142e+01,4.110899865627288818e-01,4.029597640037536621e-01,4.468932449817657471e-01,9.991863965988159180e-01,1.730496406555175781e+00,1.269059658050537109e+00,2.380937099456787109e+00,2.587110400199890137e-01,1.423072695732116699e+00,5.116471275687217712e-02
4.280000000000000426e+01,4.228781163692474365e-01,3.649596869945526123e-01,4.007986783981323242e-01,8.803235888481140137e-01,1.388521552085876465e+00,1.435066461563110352e+00,2.544906377792358398e+00,3.438325822353363037e-01,1.591798424720764160e+00,6.438492983579635620e-02
4.300000000000000000e+01,4.393016695976257324e-01,3.319132924079895020e-01,3.690374195575714111e-01,7.727055549621582031e-01,1.090139150619506836e+00,1.501173973083496094e+00,2.658791542053222656e+00,4.542843699455261230e-01,1.773160338401794434e+00,8.652751147747039795e-02
4.320000000000000284e+01,4.599587917327880859e-01,3.021906912326812744e-01,3.467097878456115723e-01,6.789515614509582520e-01,8.456130623817443848e-01,1.484359979629516602e+00,2.681152105331420898e+00,6.005904078483581543e-01,1.967725038528442383e+00,1.184291839599609375e-01
4.340000000000000568e+01,4.854149222373962402e-01,2.739596366882324219e-01,3.322017788887023926e-01,5.981065034866333008e-01,6.582080125808715820e-01,1.405304193496704102e+00,2.555269718170166016e+00,7.908759117126464844e-01,2.170103073120117188e+00,1.636826992034912109e-01
4.360000000000000142e+01,5.183936357498168945e-01,2.482792139053344727e-01,3.242904543876647949e-01,5.288337469100952148e-01,5.268096327781677246e-01,1.284554243087768555e+00,2.265008449554443359e+00,1.034542679786682129e+00,2.371400356292724609e+00,2.242161333560943604e-01
4.380000000000000426e+01,5.601022839546203613e-01,2.255058437585830688e-01,3.218844532966613770e-01,4.698746204376220703e-01,4.369504749774932861e-01,1.147373676300048828e+00,1.875279664993286133e+00,1.302084445953369141e+00,2.559507846832275391e+00,3.029555082321166992e-01
4.400000000000000000e+01,6.087164878845214844e-01,2.046147286891937256e-01,3.269872069358825684e-01,4.183201491832733154e-01,3.734094500541687012e-01,1.011055588722229004e+00,1.497744917869567871e+00,1.497638106346130371e+00,2.708053588867187500e+00,4.060416817665100098e-01
4.420000000000000284e+01,6.636133193969726562e-01,1.867757588624954224e-01,3.370006978511810303e-01,3.730218112468719482e-01,3.312324285507202148e-01,8.825960159301757812e-01,1.163858652114868164e+00,1.587034940719604492e+00,2.776084899902343750e+00,5.449759960174560547e-01
4.440000000000000568e+01,7.247833609580993652e-01,1.722795814275741577e-01,3.504780530929565430e-01,3.336849808692932129e-01,3.017989099025726318e-01,7.679685354232788086e-01,8.874377012252807617e-01,1.582485795021057129e+00,2.712169885635375977e+00,7.273538708686828613e-01
4.460000000000000142e+01,7.923942804336547852e-01,1.604283452033996582e-01,3.670290112495422363e-01,2.997891902923583984e-01,2.820375263690948486e-01,6.690797209739685059e-01,6.728044748306274414e-01,1.506503582000732422e+00,2.456588506698608398e+00,9.647336602210998535e-01
4.480000000000000426e+01,8.653072118759155273e-01,1.516225636005401611e-01,3.881139159202575684e-01,2.703285515308380127e-01,2.704133987426757812e-01,5.841712951660156250e-01,5.204738378524780273e-01,1.382147669792175293e+00,2.066779136657714844e+00,1.256672143936157227e+00
4.500000000000000000e+01,9.443697929382324219e-01,1.448703110218048096e-01,4.139800965785980225e-01,2.423532307147979736e-01,2.655984461307525635e-01,5.117310881614685059e-01,4.188627898693084717e-01,1.234528064727783203e+00,1.661318182945251465e+00,1.492175817489624023e+00
4.520000000000000284e+01,1.031964182853698730e+00,1.399156004190444946e-01,4.471078217029571533e-01,2.168015688657760620e-01,2.664214074611663818e-01,4.503691792488098145e-01,3.462148308753967285e-01,1.087342858314514160e+00,1.292246818542480469e+00,1.624501943588256836e+00
4.540000000000000568e+01,1.127871036529541016e+00,1.367678791284561157e-01,4.880438446998596191e-01,1.938237100839614868e-01,2.733913064002990723e-01,3.974017500877380371e-01,2.975428998470306396e-01,9.482103586196899414e-01,9.806058406829833984e-01,1.650228023529052734e+00
4.560000000000000142e+01,1.237382054328918457e+00,1.363980174064636230e-01,5.370954275131225586e-01,1.733564883470535278e-01,2.845706045627593994e-01,3.510469794273376465e-01,2.649857103824615479e-01,8.217061758041381836e-01,7.330692410469055176e-01,1.592944622039794922e+00
4.580000000000000426e+01,1.356660246849060059e+00,1.427536755800247192e-01,5.928186178207397461e-01,1.545923203229904175e-01,2.992946207523345947e-01,3.108381032943725586e-01,2.424879372119903564e-01,7.116852998733520508e-01,5.514705181121826172e-01,1.477025151252746582e+00
4.600000000000000000e+01,1.484774470329284668e+00,1.564193516969680786e-01,6.552809476852416992e-01,1.380632668733596802e-01,3.171195089817047119e-01,2.762709259986877441e-01,2.290043830871582031e-01,6.169282197952270508e-01,4.328988194465637207e-01,1.326076388359069824e+00
4.620000000000000284e+01,1.616845488548278809e+00,1.787933111190795898e-01,7.227141261100769043e-01,1.243775188922882080e-01,3.385102152824401855e-01,2.467817515134811401e-01,2.231016010046005249e-01,5.357905626296997070e-01,3.477169573307037354e-01,1.171389222145080566e+00
4.640000000000000568e+01,1.749380350112915039e+00,2.106892466545104980e-01,7.948336601257324219e-01,1.142819374799728394e-01,3.646260201930999756e-01,2.188937664031982422e-01,2.235146909952163696e-01,4.669202268123626709e-01,2.886973023414611816e-01,1.023853302001953125e+00
4.660000000000000142e+01,1.877513647079467773e+00,2.528828084468841553e-01,8.727381825447082520e-01,1.069828718900680542e-01,3.977770805358886719e-01,1.933047026395797729e-01,2.290777266025543213e-01,4.089552760124206543e-01,2.503503561019897461e-01,8.871897459030151367e-01
4.680000000000000426e+01,1.995699286460876465e+00,3.059117197990417480e-01,9.593809843063354492e-01,1.015300452709197998e-01,4.385804831981658936e-01,1.702504903078079224e-01,2.390724718570709229e-01,3.583663702011108398e-01,2.234936505556106567e-01,7.660528421401977539e-01
4.700000000000000000e+01,2.087900876998901367e+00,3.739176988601684570e-01,1.055334568023681641e+00,9.804678708314895630e-02,4.878391325473785400e-01,1.499559134244918823e-01,2.529113292694091797e-01,3.143275678157806396e-01,2.066188007593154907e-01,6.615630388259887695e-01
4.720000000000000284e+01,2.139966964721679688e+00,4.579705297946929932e-01,1.166483044624328613e+00,9.761511534452438354e-02,5.441218614578247070e-01,1.315408945083618164e-01,2.701368331909179688e-01,2.763313055038452148e-01,1.981651782989501953e-01,5.719298124313354492e-01
4.740000000000000568e+01,2.131885766983032227e+00,5.608972311019897461e-01,1.293897628784179688e+00,1.004510968923568726e-01,6.064360141754150391e-01,1.151550561189651489e-01,2.902775108814239502e-01,2.437744438648223877e-01,1.967109143733978271e-01,4.954577088356018066e-01
4.760000000000000142e+01,2.040854454040527344e+00,6.908400058746337891e-01,1.433467626571655273e+00,1.093953624367713928e-01,6.732280850410461426e-01,1.015555113554000854e-01,3.141937553882598877e-01,2.151834815740585327e-01,2.010585516691207886e-01,4.307137429714202881e-01
4.780000000000000426e+01,1.866594910621643066e+00,8.517045378684997559e-01,1.583472251892089844e+00,1.256777644157409668e-01,7.445451617240905762e-01,9.039861708879470825e-02,3.435734808444976807e-01,1.883138716220855713e-01,2.092194706201553345e-01,3.757499456405639648e-01
4.800000000000000000e+01,1.609820246696472168e+00,1.032637238502502441e+00,1.740818142890930176e+00,1.510400921106338501e-01,8.210420608520507812e-01,8.255655318498611450e-02,3.805095255374908447e-01,1.639442294836044312e-01,2.215367406606674194e-01,3.277256786823272705e-01
4.820000000000000284e+01,1.342203617095947266e+00,1.176166176795959473e+00,1.900884628295898438e+00,1.877362430095672607e-01,9.063863754272460938e-01,7.664018124341964722e-02,4.252087771892547607e-01,1.421492099761962891e-01,2.375245988368988037e-01,2.861045598983764648e-01
4.840000000000000568e+01,1.101289749145507812e+00,1.251139640808105469e+00,2.058826446533203125e+00,2.364623099565505981e-01,1.001598000526428223e+00,7.278200984001159668e-02,4.785465002059936523e-01,1.231416910886764526e-01,2.567046284675598145e-01,2.503053545951843262e-01
4.860000000000000142e+01,8.999254703521728516e-01,1.257418155670166016e+00,2.207744836807250977e+00,2.980931699275970459e-01,1.112033605575561523e+00,7.197736948728561401e-02,5.382468700408935547e-01,1.060519367456436157e-01,2.785338163375854492e-01,2.194993644952774048e-01
4.880000000000000426e+01,7.418727874755859375e-01,1.210894942283630371e+00,2.326370477676391602e+00,3.782627284526824951e-01,1.238705158233642578e+00,7.438932359218597412e-02,6.022554636001586914e-01,9.168837964534759521e-02,3.046404123306274414e-01,1.915712952613830566e-01
4.900000000000000000e+01,6.272915005683898926e-01,1.127004981040954590e+00,2.397271871566772461e+00,4.785648882389068604e-01,1.381537318229675293e+00,7.985603809356689453e-02,6.707189083099365234e-01,7.921157777309417725e-02,3.375274538993835449e-01,1.658407449722290039e-01
4.920000000000000284e+01,5.483042001724243164e-01,1.023253083229064941e+00,2.380791425704956055e+00,6.095194220542907715e-01,1.537264108657836914e+00,9.229823201894760132e-02,7.437057495117187500e-01,6.902326643466949463e-02,3.780782222747802734e-01,1.426485627889633179e-01
4.940000000000000568e+01,4.908267259597778320e-01,9.165418744087219238e-01,2.239835739135742188e+00,7.756363749504089355e-01,1.704264879226684570e+00,1.130130141973495483e-01,8.234947919845581055e-01,6.177779287099838257e-02,4.266394376754760742e-01,1.221036911010742188e-01
4.960000000000000142e+01,4.521023035049438477e-01,8.134685754776000977e-01,1.987606167793273926e+00,9.831064939498901367e-01,1.880156636238098145e+00,1.437984406948089600e-01,9.122563004493713379e-01,5.644269660115242004e-02,4.833799600601196289e-01,1.040560752153396606e-01
4.980000000000000426e+01,4.233370721340179443e-01,7.216559648513793945e-01,1.660322308540344238e+00,1.198181986808776855e+00,2.059368371963500977e+00,1.872484534978866577e-01,1.014019012451171875e+00,5.373325198888778687e-02,5.447583794593811035e-01,8.880446851253509521e-02
5.000000000000000000e+01,4.030778110027313232e-01,6.407307982444763184e-01,1.347340345382690430e+00,1.350429296493530273e+00,2.235873222351074219e+00,2.447447031736373901e-01,1.131589412689208984e+00,5.419126152992248535e-02,6.104885339736938477e-01,7.550786435604095459e-02
5.020000000000000284e+01,3.896038532257080078e-01,5.708702802658081055e-01,1.073477387428283691e+00,1.412698864936828613e+00,2.396012306213378906e+00,3.186171054840087891e-01,1.265283346176147461e+00,5.777649953961372375e-02,6.806851625442504883e-01,6.406117975711822510e-02
5.040000000000000568e+01,3.818604946136474609e-01,5.109286308288574219e-01,8.487638235092163086e-01,1.398733377456665039e+00,2.517695188522338867e+00,4.137967526912689209e-01,1.415410280227661133e+00,6.439070403575897217e-02,7.553949952125549316e-01,5.501482263207435608e-02
5.060000000000000142e+01,3.817171752452850342e-01,4.586019814014434814e-01,6.762362122535705566e-01,1.327493071556091309e+00,2.567874908447265625e+00,5.386330485343933105e-01,1.579491019248962402e+00,7.780516147613525391e-02,8.385379910469055176e-01,4.841748997569084167e-02
5.080000000000000426e+01,3.884499371051788330e-01,4.122348427772521973e-01,5.547950267791748047e-01,1.217134952545166016e+00,2.498958110809326172e+00,7.015181183815002441e-01,1.755378007888793945e+00,9.994572401046752930e-02,9.312040805816650391e-01,4.380760714411735535e-02
5.100000000000000000e+01,3.993786573410034180e-01,3.716736435890197754e-01,4.704513251781463623e-01,1.090895295143127441e+00,2.277874708175659180e+00,9.112513661384582520e-01,1.943207383155822754e+00,1.319924443960189819e-01,1.039375185966491699e+00,4.228452593088150024e-02
5.120000000000000284e+01,4.139769971370697021e-01,3.364788591861724854e-01,4.109516441822052002e-01,9.644018411636352539e-01,1.937887430191040039e+00,1.166683316230773926e+00,2.135815143585205078e+00,1.775813102722167969e-01,1.163532137870788574e+00,4.389825463294982910e-02
5.140000000000000568e+01,4.330286383628845215e-01,3.057961463928222656e-01,3.714713156223297119e-01,8.455512523651123047e-01,1.577028751373291016e+00,1.376540064811706543e+00,2.326007366180419922e+00,2.380815148353576660e-01,1.303557753562927246e+00,4.857060313224792480e-02
5.160000000000000142e+01,4.566784799098968506e-01,2.770370244979858398e-01,3.435503840446472168e-01,7.404356598854064941e-01,1.247700929641723633e+00,1.496406316757202148e+00,2.499213695526123047e+00,3.165688514709472656e-01,1.460356354713439941e+00,5.633770301938056946e-02
5.180000000000000426e+01,4.866045415401458740e-01,2.503437101840972900e-01,3.245002627372741699e-01,6.495685577392578125e-01,9.692367315292358398e-01,1.520951151847839355e+00,2.632288932800292969e+00,4.179623126983642578e-01,1.631141185760498047e+00,7.162833213806152344e-02
5.200000000000000000e+01,5.247706770896911621e-01,2.264335006475448608e-01,3.129551112651824951e-01,5.714690685272216797e-01,7.478010654449462891e-01,1.471136331558227539e+00,2.685492515563964844e+00,5.533673763275146484e-01,1.814622640609741211e+00,9.599919617176055908e-02
5.220000000000000284e+01,5.709100961685180664e-01,2.049977332353591919e-01,3.077255785465240479e-01,5.048116445541381836e-01,5.844419002532958984e-01,1.367886543273925781e+00,2.608371019363403320e+00,7.302803993225097656e-01,2.009932994842529297e+00,1.308856308460235596e-01
5.240000000000000568e+01,6.236177682876586914e-01,1.855258494615554810e-01,3.076779544353485107e-01,4.482109844684600830e-01,4.770418107509613037e-01,1.232138752937316895e+00,2.357152938842773438e+00,9.600400924682617188e-01,2.210589885711669922e+00,1.797082573175430298e-01
5.260000000000000142e+01,6.825277805328369141e-01,1.691967397928237915e-01,3.151439726352691650e-01,3.981899619102478027e-01,3.993127644062042236e-01,1.092138767242431641e+00,1.980608105659484863e+00,1.237252473831176758e+00,2.407976150512695312e+00,2.441183477640151978e-01
5.280000000000000426e+01,7.480382919311523438e-01,1.557359993457794189e-01,3.265745639801025391e-01,3.544732332229614258e-01,3.456465005874633789e-01,9.575821161270141602e-01,1.596204042434692383e+00,1.455211400985717773e+00,2.584912061691284180e+00,3.283546268939971924e-01
5.300000000000000000e+01,8.189434409141540527e-01,1.452059298753738403e-01,3.413474857807159424e-01,3.165954351425170898e-01,3.104655146598815918e-01,8.328858017921447754e-01,1.248254537582397461e+00,1.573629379272460938e+00,2.714409589767456055e+00,4.385442733764648438e-01
5.320000000000000284e+01,8.944890499114990234e-01,1.376081854104995728e-01,3.593684136867523193e-01,2.840508520603179932e-01,2.855113446712493896e-01,7.244855761528015137e-01,9.555686712265014648e-01,1.592057824134826660e+00,2.753860950469970703e+00,5.857721567153930664e-01
5.340000000000000568e+01,9.785125255584716797e-01,1.318206191062927246e-01,3.819768428802490234e-01,2.550888657569885254e-01,2.695985138416290283e-01,6.311381459236145020e-01,7.241682410240173340e-01,1.532862663269042969e+00,2.647120475769042969e+00,7.779435515403747559e-01
5.360000000000000142e+01,1.071450710296630859e+00,1.279250532388687134e-01,4.100050628185272217e-01,2.278393507003784180e-01,2.612535357475280762e-01,5.511643290519714355e-01,5.550178289413452148e-01,1.418960332870483398e+00,2.358392477035522461e+00,1.026606798171997070e+00
5.380000000000000426e+01,1.175995349884033203e+00,1.264404803514480591e-01,4.455328285694122314e-01,2.030698806047439575e-01,2.592395246028900146e-01,4.831684827804565430e-01,4.449385106563568115e-01,1.273260712623596191e+00,1.957033514976501465e+00,1.309701561927795410e+00
5.400000000000000000e+01,1.294255495071411133e+00,1.287733912467956543e-01,4.890677332878112793e-01,1.809304803609848022e-01,2.624312639236450195e-01,4.257811903953552246e-01,3.653330206871032715e-01,1.124770164489746094e+00,1.561787366867065430e+00,1.522034525871276855e+00
5.420000000000000284e+01,1.422316312789916992e+00,1.386032849550247192e-01,5.403165221214294434e-01,1.610827296972274780e-01,2.714136540889739990e-01,3.754009604454040527e-01,3.104907870292663574e-01,9.836411476135253906e-01,1.209286808967590332e+00,1.626121282577514648e+00
5.440000000000000568e+01,1.558515310287475586e+00,1.558527052402496338e-01,5.983090996742248535e-01,1.429493427276611328e-01,2.842169106006622314e-01,3.314798176288604736e-01,2.749640941619873047e-01,8.532272577285766602e-01,9.156197309494018555e-01,1.630239725112915039e+00
5.460000000000000142e+01,1.698270201683044434e+00,1.824521869421005249e-01,6.624531745910644531e-01,1.272626370191574097e-01,3.003904521465301514e-01,2.935183644294738770e-01,2.497479617595672607e-01,7.390787601470947266e-01,6.860681772232055664e-01,1.557699084281921387e+00
5.480000000000000426e+01,1.837013125419616699e+00,2.193484753370285034e-01,7.311297655105590820e-01,1.144025251269340515e-01,3.195156753063201904e-01,2.610430717468261719e-01,2.339638173580169678e-01,6.406486630439758301e-01,5.216231346130371094e-01,1.433102488517761230e+00
5.500000000000000000e+01,1.969749212265014648e+00,2.672382295131683350e-01,8.044974207878112793e-01,1.051507368683815002e-01,3.429905772209167480e-01,2.323849350214004517e-01,2.261012643575668335e-01,5.562055706977844238e-01,4.133235812187194824e-01,1.280962586402893066e+00
5.520000000000000284e+01,2.087967157363891602e+00,3.276828527450561523e-01,8.847981691360473633e-01,9.831563383340835571e-02,3.717448115348815918e-01,2.053370922803878784e-01,2.248632460832595825e-01,4.843369424343109131e-01,3.354808688163757324e-01,1.128510355949401855e+00
5.540000000000000568e+01,2.173335075378417969e+00,4.047876596450805664e-01,9.739100337028503418e-01,9.333085268735885620e-02,4.080118238925933838e-01,1.807742714881896973e-01,2.291039973497390747e-01,4.237743020057678223e-01,2.826803922653198242e-01,9.841657876968383789e-01
5.560000000000000142e+01,2.210935592651367188e+00,4.989145100116729736e-01,1.074416875839233398e+00,9.069671481847763062e-02,4.521336257457733154e-01,1.588087379932403564e-01,2.379891276359558105e-01,3.714504539966583252e-01,2.485911101102828979e-01,8.517435789108276367e-01
5.580000000000000426e+01,2.167702913284301758e+00,6.186450719833374023e-01,1.190583944320678711e+00,9.121475368738174438e-02,5.045203566551208496e-01,1.394273340702056885e-01,2.508346438407897949e-01,3.257980942726135254e-01,2.244141399860382080e-01,7.359055280685424805e-01
5.600000000000000000e+01,2.034655094146728516e+00,7.691577672958374023e-01,1.323041200637817383e+00,9.496059268712997437e-02,5.636538267135620117e-01,1.217568069696426392e-01,2.671834528446197510e-01,2.863161563873291016e-01,2.097434848546981812e-01,6.360850930213928223e-01
5.620000000000000284e+01,1.805267333984375000e+00,9.539266228675842285e-01,1.467576742172241211e+00,1.051689609885215759e-01,6.277262568473815918e-01,1.065674126148223877e-01,2.865986526012420654e-01,2.525095343589782715e-01,2.030783295631408691e-01,5.505853295326232910e-01
5.640000000000000568e+01,1.518554091453552246e+00,1.134546279907226562e+00,1.622592568397521973e+00,1.229968145489692688e-01,6.962943077087402344e-01,9.388663619756698608e-02,3.090564906597137451e-01,2.233727723360061646e-01,2.030691206455230713e-01,4.777953028678894043e-01
5.660000000000000142e+01,1.247236013412475586e+00,1.257566332817077637e+00,1.784870624542236328e+00,1.503258496522903442e-01,7.694606781005859375e-01,8.410575985908508301e-02,3.364703357219696045e-01,1.958550810813903809e-01,2.085201442241668701e-01,4.163632094860076904e-01
5.680000000000000426e+01,1.012459516525268555e+00,1.301261782646179199e+00,1.950255632400512695e+00,1.893051862716674805e-01,8.495277762413024902e-01,7.705769687891006470e-02,3.713814616203308105e-01,1.708161979913711548e-01,2.177972495555877686e-01,3.635443449020385742e-01
5.700000000000000000e+01,8.215528130531311035e-01,1.280434250831604004e+00,2.113031148910522461e+00,2.409161478281021118e-01,9.384770989418029785e-01,7.187776267528533936e-02,4.140007793903350830e-01,1.483320593833923340e-01,2.310880124568939209e-01,3.175030648708343506e-01
5.720000000000000284e+01,6.765975952148437500e-01,1.211712718009948730e+00,2.264338254928588867e+00,3.064401745796203613e-01,1.039791822433471680e+00,6.921510398387908936e-02,4.650966525077819824e-01,1.286204159259796143e-01,2.479099780321121216e-01,2.776998579502105713e-01
5.740000000000000568e+01,5.763037800788879395e-01,1.110796213150024414e+00,2.381777763366699219e+00,3.915337920188903809e-01,1.156719088554382324e+00,6.969866156578063965e-02,5.233518481254577637e-01,1.108535081148147583e-01,2.677690088748931885e-01,2.434878349304199219e-01
5.760000000000000142e+01,5.042290687561035156e-01,9.996045827865600586e-01,2.443846702575683594e+00,4.996866583824157715e-01,1.290117025375366211e+00,7.338928431272506714e-02,5.862279534339904785e-01,9.580077975988388062e-02,2.901686728000640869e-01,2.141388654708862305e-01
5.780000000000000426e+01,4.539460539817810059e-01,8.879109025001525879e-01,2.408292293548583984e+00,6.406413316726684570e-01,1.438747048377990723e+00,8.100203424692153931e-02,6.535273194313049316e-01,8.274558931589126587e-02,3.176064193248748779e-01,1.866115778684616089e-01
5.800000000000000000e+01,4.191625118255615234e-01,7.850559353828430176e-01,2.240818977355957031e+00,8.206371068954467773e-01,1.599783420562744141e+00,9.632114320993423462e-02,7.253324985504150391e-01,7.188033312559127808e-02,3.525523543357849121e-01,1.615667492151260376e-01
5.820000000000000284e+01,3.941578269004821777e-01,6.938766241073608398e-01,1.958514451980590820e+00,1.043989896774291992e+00,1.771627306938171387e+00,1.203285530209541321e-01,8.027591705322265625e-01,6.409847736358642578e-02,3.952121734619140625e-01,1.390785574913024902e-01
5.840000000000000568e+01,3.769546747207641602e-01,6.147986650466918945e-01,1.621994495391845703e+00,1.255642533302307129e+00,1.950823545455932617e+00,1.555225998163223267e-01,8.891226649284362793e-01,5.826392769813537598e-02,4.462112486362457275e-01,1.193278133869171143e-01
5.860000000000000142e+01,3.663053512573242188e-01,5.467817187309265137e-01,1.304851293563842773e+00,1.397175908088684082e+00,2.131967067718505859e+00,2.039596140384674072e-01,9.869210720062255859e-01,5.476798862218856812e-02,5.046820640563964844e-01,1.017361208796501160e-01
5.880000000000000426e+01,3.611513674259185791e-01,4.886299967765808105e-01,1.031849503517150879e+00,1.444619774818420410e+00,2.307421922683715820e+00,2.669235765933990479e-01,1.100265145301818848e+00,5.439203605055809021e-02,5.673178434371948242e-01,8.708506822586059570e-02
5.900000000000000000e+01,3.642968833446502686e-01,4.375158250331878662e-01,8.105033636093139648e-01,1.417255878448486328e+00,2.458362340927124023e+00,3.486735820770263672e-01,1.229709744453430176e+00,5.715694651007652283e-02,6.343525052070617676e-01,7.410504668951034546e-02
5.920000000000000284e+01,3.731670677661895752e-01,3.924367725849151611e-01,6.431322693824768066e-01,1.334523439407348633e+00,2.562790155410766602e+00,4.530628323554992676e-01,1.375263333320617676e+00,6.294772773981094360e-02,7.058788537979125977e-01,6.326304376125335693e-02
5.940000000000000568e+01,3.854584097862243652e-01,3.531853854656219482e-01,5.277310013771057129e-01,1.215054512023925781e+00,2.580939769744873047e+00,5.909730195999145508e-01,1.535952448844909668e+00,7.430107891559600830e-02,7.826691865921020508e-01,5.525465682148933411e-02
5.960000000000000142e+01,4.014588296413421631e-01,3.192090690135955811e-01,4.466030895709991455e-01,1.084731698036193848e+00,2.459470510482788086e+00,7.699496746063232422e-01,1.708663463592529297e+00,9.413339197635650635e-02,8.684246540069580078e-01,4.922269657254219055e-02
5.980000000000000426e+01,4.218266606330871582e-01,2.894602119922637939e-01,3.898620903491973877e-01,9.562502503395080566e-01,2.192359924316406250e+00,9.975270628929138184e-01,1.893615961074829102e+00,1.232827752828598022e-01,9.656561613082885742e-01,4.553384333848953247e-02
6.000000000000000000e+01,4.469778835773468018e-01,2.611984610557556152e-01,3.525098562240600586e-01,8.359769582748413086e-01,1.826800346374511719e+00,1.249735474586486816e+00,2.085102081298828125e+00,1.653223931789398193e-01,1.078454017639160156e+00,4.496471583843231201e-02
6.020000000000000284e+01,4.793148338794708252e-01,2.353564649820327759e-01,3.259355723857879639e-01,7.307206392288208008e-01,1.470022559165954590e+00,1.435819029808044434e+00,2.275933504104614258e+00,2.219117879867553711e-01,1.207189679145812988e+00,4.749361053109169006e-02
6.040000000000000568e+01,5.199447870254516602e-01,2.122933864593505859e-01,3.081995844841003418e-01,6.398567557334899902e-01,1.153494119644165039e+00,1.523064136505126953e+00,2.456670284271240234e+00,2.946822047233581543e-01,1.352003931999206543e+00,5.305977910757064819e-02
6.060000000000000142e+01,5.681118965148925781e-01,1.914513111114501953e-01,2.979235351085662842e-01,5.618691444396972656e-01,8.909679651260375977e-01,1.520986914634704590e+00,2.601625919342041016e+00,3.900756537914276123e-01,1.513335943222045898e+00,6.282624602317810059e-02
6.080000000000000426e+01,6.229090690612792969e-01,1.724758148193359375e-01,2.938876152038574219e-01,4.953674972057342529e-01,6.868110895156860352e-01,1.450842261314392090e+00,2.677884101867675781e+00,5.162527561187744141e-01,1.687318682670593262e+00,8.103375881910324097e-02
6.100000000000000000e+01,6.840790510177612305e-01,1.564716249704360962e-01,2.950355410575866699e-01,4.390309154987335205e-01,5.407149195671081543e-01,1.333702325820922852e+00,2.637642621994018555e+00,6.821402311325073242e-01,1.874023675918579102e+00,1.085417568683624268e-01
6.120000000000000284e+01,7.515550851821899414e-01,1.431484222412109375e-01,3.032729327678680420e-01,3.892381787300109863e-01,4.430471062660217285e-01,1.193990111351013184e+00,2.423246383666992188e+00,8.964956998825073242e-01,2.070708751678466797e+00,1.479179710149765015e-01
6.140000000000000568e+01,8.236896991729736328e-01,1.333989500999450684e-01,3.152833878993988037e-01,3.457899987697601318e-01,3.733678162097930908e-01,1.053341150283813477e+00,2.075718164443969727e+00,1.164249539375305176e+00,2.269150972366333008e+00,2.017372548580169678e-01
6.160000000000000142e+01,9.015454053878784180e-01,1.262482702732086182e-01,3.306213319301605225e-01,3.081921339035034180e-01,3.265812695026397705e-01,9.202539324760437012e-01,1.689024448394775391e+00,1.401264309883117676e+00,2.461313247680664062e+00,2.716336548328399658e-01
6.180000000000000426e+01,9.880674481391906738e-01,1.209133267402648926e-01,3.490883111953735352e-01,2.759513258934020996e-01,2.945136725902557373e-01,7.995152473449707031e-01,1.330442905426025391e+00,1.548229336738586426e+00,2.623075008392333984e+00,3.637156784534454346e-01
6.200000000000000000e+01,1.083395361900329590e+00,1.174612790346145630e-01,3.722912371158599854e-01,2.471960932016372681e-01,2.726178169250488281e-01,6.950246691703796387e-01,1.024243593215942383e+00,1.590107679367065430e+00,2.724042892456054688e+00,4.853936135768890381e-01
6.220000000000000284e+01,1.192882180213928223e+00,1.168791651725769043e-01,4.008910357952117920e-01,2.201245129108428955e-01,2.593345046043395996e-01,6.051725149154663086e-01,7.779309749603271484e-01,1.549095392227172852e+00,2.717516899108886719e+00,6.464385986328125000e-01
6.240000000000000568e+01,1.316386461257934570e+00,1.203936710953712463e-01,4.370245635509490967e-01,1.955448687076568604e-01,2.532944381237030029e-01,5.284293889999389648e-01,5.936276912689208984e-01,1.447304725646972656e+00,2.542438745498657227e+00,8.543108105659484863e-01
6.260000000000000142e+01,1.450328350067138672e+00,1.311849057674407959e-01,4.811916649341583252e-01,1.736060529947280884e-01,2.532610297203063965e-01,4.633454382419586182e-01,4.702441096305847168e-01,1.308343768119812012e+00,2.210281848907470703e+00,1.118255853652954102e+00
6.280000000000000426e+01,1.592659473419189453e+00,1.494906991720199585e-01,5.331133008003234863e-01,1.539798080921173096e-01,2.586751878261566162e-01,4.080355167388916016e-01,3.834512531757354736e-01,1.160186767578125000e+00,1.809756278991699219e+00,1.378660321235656738e+00
6.300000000000000000e+01,1.738947749137878418e+00,1.775635629892349243e-01,5.917866230010986328e-01,1.360676139593124390e-01,2.689532935619354248e-01,3.594798743724822998e-01,3.228044807910919189e-01,1.017184495925903320e+00,1.429017543792724609e+00,1.558918356895446777e+00
6.320000000000000284e+01,1.884112954139709473e+00,2.164158821105957031e-01,6.561436057090759277e-01,1.206997409462928772e-01,2.829247117042541504e-01,3.172529339790344238e-01,2.832562029361724854e-01,8.836770057678222656e-01,1.099111080169677734e+00,1.625519752502441406e+00
6.340000000000000568e+01,2.024037361145019531e+00,2.666613459587097168e-01,7.250138521194458008e-01,1.079132258892059326e-01,3.001484274864196777e-01,2.808639407157897949e-01,2.554580271244049072e-01,7.654250264167785645e-01,8.299018144607543945e-01,1.601015806198120117e+00
6.360000000000000142e+01,2.147906780242919922e+00,3.304448127746582031e-01,7.985827922821044922e-01,9.871061146259307861e-02,3.202419281005859375e-01,2.498443573713302612e-01,2.374921143054962158e-01,6.633384227752685547e-01,6.246448755264282227e-01,1.508553981781005859e+00
6.380000000000000426e+01,2.236991405487060547e+00,4.117555618286132812e-01,8.792228102684020996e-01,9.190185368061065674e-02,3.450343012809753418e-01,2.215649187564849854e-01,2.278078496456146240e-01,5.756632089614868164e-01,4.833346605300903320e-01,1.372729301452636719e+00
6.400000000000000000e+01,2.272431850433349609e+00,5.126662850379943848e-01,9.688200950622558594e-01,8.697250485420227051e-02,3.759658038616180420e-01,1.952315121889114380e-01,2.250371873378753662e-01,5.008512139320373535e-01,3.868234157562255859e-01,1.220713853836059570e+00
6.420000000000000284e+01,2.217131137847900391e+00,6.419287919998168945e-01,1.070349454879760742e+00,8.449113368988037109e-02,4.144895970821380615e-01,1.714112460613250732e-01,2.280247509479522705e-01,4.376864135265350342e-01,3.185371458530426025e-01,1.071877598762512207e+00
6.440000000000000568e+01,2.063579559326171875e+00,8.045389056205749512e-01,1.187778234481811523e+00,8.520840108394622803e-02,4.611409008502960205e-01,1.502650678157806396e-01,2.359100878238677979e-01,3.837500214576721191e-01,2.735920548439025879e-01,9.318862557411193848e-01
6.460000000000000853e+01,1.809629917144775391e+00,1.004024863243103027e+00,1.321634411811828613e+00,8.915215730667114258e-02,5.155560374259948730e-01,1.314241588115692139e-01,2.478300780057907104e-01,3.365388810634613037e-01,2.430487573146820068e-01,8.060998320579528809e-01
6.479999999999999716e+01,1.510030746459960938e+00,1.186964988708496094e+00,1.467967987060546875e+00,9.902916848659515381e-02,5.764274597167968750e-01,1.144987270236015320e-01,2.633551955223083496e-01,2.956075072288513184e-01,2.224699854850769043e-01,6.968436837196350098e-01
6.500000000000000000e+01,1.230067968368530273e+00,1.304692387580871582e+00,1.625589966773986816e+00,1.166431829333305359e-01,6.417167186737060547e-01,1.002500951290130615e-01,2.820475399494171143e-01,2.604646980762481689e-01,2.108014374971389771e-01,6.029101014137268066e-01
6.520000000000000284e+01,9.904559850692749023e-01,1.340171098709106445e+00,1.791241645812988281e+00,1.435233056545257568e-01,7.115048170089721680e-01,8.820874989032745361e-02,3.033927083015441895e-01,2.303524613380432129e-01,2.065785974264144897e-01,5.225839614868164062e-01
6.540000000000000568e+01,7.973113059997558594e-01,1.310481190681457520e+00,1.960864901542663574e+00,1.821485906839370728e-01,7.859306931495666504e-01,7.935751229524612427e-02,3.295491933822631836e-01,2.024542093276977539e-01,2.085311412811279297e-01,4.543600976467132568e-01
6.560000000000000853e+01,6.522086262702941895e-01,1.233061909675598145e+00,2.128885269165039062e+00,2.337482571601867676e-01,8.683463335037231445e-01,7.278544455766677856e-02,3.626360595226287842e-01,1.768119633197784424e-01,2.152724415063858032e-01,3.968833088874816895e-01
6.579999999999999716e+01,5.532956123352050781e-01,1.124189615249633789e+00,2.287017583847045898e+00,2.991781830787658691e-01,9.597818255424499512e-01,6.810981035232543945e-02,4.033793509006500244e-01,1.537058353424072266e-01,2.260615378618240356e-01,3.467938005924224854e-01
6.600000000000000000e+01,4.815271198749542236e-01,1.007395267486572266e+00,2.412492990493774414e+00,3.845135569572448730e-01,1.065316200256347656e+00,6.626951694488525391e-02,4.523417949676513672e-01,1.333010345697402954e-01,2.406630963087081909e-01,3.032475113868713379e-01
6.620000000000000284e+01,4.318313598632812500e-01,8.918888568878173828e-01,2.482728004455566406e+00,4.935275912284851074e-01,1.186875581741333008e+00,6.763137876987457275e-02,5.089714527130126953e-01,1.151222884654998779e-01,2.586171030998229980e-01,2.657303810119628906e-01
6.640000000000000568e+01,3.977666497230529785e-01,7.860356569290161133e-01,2.455308198928833008e+00,6.361430287361145020e-01,1.324612617492675781e+00,7.211732864379882812e-02,5.707559585571289062e-01,9.941071271896362305e-02,2.793939113616943359e-01,2.334718704223632812e-01
6.660000000000000853e+01,3.734849095344543457e-01,6.926636695861816406e-01,2.288585424423217773e+00,8.182893991470336914e-01,1.477385759353637695e+00,8.136932551860809326e-02,6.369820833206176758e-01,8.582801371812820435e-02,3.038856685161590576e-01,2.050388306379318237e-01
6.679999999999999716e+01,3.570647537708282471e-01,6.119940876960754395e-01,2.003211259841918945e+00,1.045342087745666504e+00,1.642136931419372559e+00,9.862503409385681152e-02,7.076915502548217773e-01,7.443167269229888916e-02,3.342225253582000732e-01,1.784729808568954468e-01
6.700000000000000000e+01,3.472783267498016357e-01,5.426766872406005859e-01,1.658138275146484375e+00,1.265283942222595215e+00,1.817702412605285645e+00,1.247877404093742371e-01,7.829660177230834961e-01,6.598688662052154541e-02,3.721390366554260254e-01,1.544156074523925781e-01
6.720000000000000284e+01,3.430649638175964355e-01,4.835222065448760986e-01,1.331610441207885742e+00,1.414999604225158691e+00,2.000051975250244141e+00,1.628944575786590576e-01,8.671175241470336914e-01,5.968930944800376892e-02,4.178512692451477051e-01,1.329443901777267456e-01
6.740000000000000568e+01,3.467505872249603271e-01,4.317989945411682129e-01,1.049475550651550293e+00,1.467907786369323730e+00,2.182851076126098633e+00,2.147334516048431396e-01,9.610610008239746094e-01,5.543101951479911804e-02,4.721968472003936768e-01,1.142517775297164917e-01
6.760000000000000853e+01,3.559097945690155029e-01,3.862282335758209229e-01,8.199650049209594727e-01,1.443284273147583008e+00,2.358140230178833008e+00,2.814354896545410156e-01,1.070387482643127441e+00,5.424601957201957703e-02,5.322141647338867188e-01,9.793878346681594849e-02
6.779999999999999716e+01,3.685356974601745605e-01,3.465719819068908691e-01,6.456595659255981445e-01,1.360976219177246094e+00,2.503348588943481445e+00,3.685927987098693848e-01,1.195790171623229980e+00,5.622673034667968750e-02,5.965585112571716309e-01,8.403318375349044800e-02
6.800000000000000000e+01,3.845009207725524902e-01,3.123323321342468262e-01,5.251220464706420898e-01,1.240100026130676270e+00,2.593367815017700195e+00,4.813431799411773682e-01,1.337207078933715820e+00,6.126584857702255249e-02,6.653464436531066895e-01,7.182666659355163574e-02
6.820000000000000284e+01,4.048828184604644775e-01,2.826054692268371582e-01,4.411875009536743164e-01,1.106936573982238770e+00,2.584530830383300781e+00,6.298147439956665039e-01,1.494647860527038574e+00,7.063394039869308472e-02,7.386408448219299316e-01,6.179589405655860901e-02
6.840000000000000568e+01,4.300443232059478760e-01,2.543765604496002197e-01,3.821969032287597656e-01,9.754507541656494141e-01,2.420285701751708984e+00,8.212760686874389648e-01,1.664459228515625000e+00,8.825570344924926758e-02,8.190420866012573242e-01,5.463344231247901917e-02
6.860000000000000853e+01,4.623360335826873779e-01,2.285458147525787354e-01,3.432158231735229492e-01,8.520237803459167480e-01,2.120521306991577148e+00,1.061827301979064941e+00,1.846349120140075684e+00,1.150027811527252197e-01,9.084316492080688477e-01,4.938075318932533264e-02
6.879999999999999716e+01,5.025669336318969727e-01,2.053467929363250732e-01,3.157194554805755615e-01,7.433853149414062500e-01,1.749866604804992676e+00,1.303948283195495605e+00,2.036644458770751953e+00,1.536520272493362427e-01,1.011571168899536133e+00,4.688785225152969360e-02
6.900000000000000000e+01,5.506976246833801270e-01,1.845619678497314453e-01,2.973670065402984619e-01,6.496288776397705078e-01,1.396638154983520508e+00,1.473576188087463379e+00,2.228303432464599609e+00,2.064848840236663818e-01,1.130573034286499023e+00,4.755165427923202515e-02
6.920000000000000284e+01,6.055130362510681152e-01,1.654870063066482544e-01,2.867097854614257812e-01,5.691488981246948242e-01,1.089447736740112305e+00,1.538665175437927246e+00,2.413471221923828125e+00,2.747965455055236816e-01,1.265655159950256348e+00,5.133623257279396057e-02
6.940000000000000568e+01,6.668248772621154785e-01,1.491141319274902344e-01,2.824915051460266113e-01,5.005108714103698730e-01,8.382163047790527344e-01,1.518686413764953613e+00,2.568800687789916992e+00,3.644508123397827148e-01,1.417040944099426270e+00,5.812074616551399231e-02
6.960000000000000853e+01,7.339752912521362305e-01,1.353945732116699219e-01,2.836035490036010742e-01,4.423964619636535645e-01,6.461297273635864258e-01,1.435041666030883789e+00,2.665922880172729492e+00,4.817692637443542480e-01,1.583097457885742188e+00,7.134325057268142700e-02
6.979999999999999716e+01,8.057923913002014160e-01,1.252479851245880127e-01,2.915012240409851074e-01,3.914574384689331055e-01,5.125465393066406250e-01,1.309144496917724609e+00,2.660463094711303711e+00,6.365937590599060059e-01,1.761286497116088867e+00,9.337851405143737793e-02
7.000000000000000000e+01,8.831006884574890137e-01,1.179022714495658875e-01,3.032603561878204346e-01,3.469825983047485352e-01,4.210711419582366943e-01,1.167335629463195801e+00,2.492567300796508789e+00,8.367598056793212891e-01,1.952232599258422852e+00,1.250563710927963257e-01
7.020000000000000284e+01,9.691271781921386719e-01,1.123974323272705078e-01,3.184234797954559326e-01,3.084658682346343994e-01,3.564548194408416748e-01,1.027206420898437500e+00,2.176453828811645508e+00,1.089544415473937988e+00,2.149423599243164062e+00,1.703839004039764404e-01
7.040000000000000568e+01,1.064004182815551758e+00,1.087784245610237122e-01,3.365641832351684570e-01,2.754201292991638184e-01,3.137003183364868164e-01,8.954138159751892090e-01,1.788936853408813477e+00,1.342832088470458984e+00,2.344587087631225586e+00,2.307193726301193237e-01
7.060000000000000853e+01,1.173536896705627441e+00,1.081125289201736450e-01,3.592049479484558105e-01,2.465077340602874756e-01,2.839457094669342041e-01,7.775597572326660156e-01,1.419673085212707520e+00,1.519976496696472168e+00,2.525222539901733398e+00,3.089860081672668457e-01
7.079999999999999716e+01,1.298700571060180664e+00,1.106368079781532288e-01,3.867819309234619141e-01,2.190894782543182373e-01,2.640638351440429688e-01,6.756781935691833496e-01,1.098922014236450195e+00,1.587318181991577148e+00,2.666321516036987305e+00,4.108806848526000977e-01
7.100000000000000000e+01,1.434671044349670410e+00,1.201780438423156738e-01,4.218553304672241211e-01,1.941499263048171997e-01,2.525342404842376709e-01,5.881608724594116211e-01,8.367226123809814453e-01,1.565846443176269531e+00,2.727811336517333984e+00,5.474393367767333984e-01
7.120000000000000284e+01,1.580381631851196289e+00,1.369225233793258667e-01,4.647081494331359863e-01,1.717803925275802612e-01,2.480272352695465088e-01,5.135750770568847656e-01,6.363958716392517090e-01,1.477915048599243164e+00,2.658796072006225586e+00,7.263635993003845215e-01
7.140000000000000568e+01,1.732024908065795898e+00,1.631908863782882690e-01,5.158150196075439453e-01,1.519869714975357056e-01,2.492853999137878418e-01,4.503770470619201660e-01,4.975877404212951660e-01,1.346961975097656250e+00,2.407371044158935547e+00,9.589484930038452148e-01
7.160000000000000853e+01,1.884326457977294922e+00,2.004589140415191650e-01,5.736470222473144531e-01,1.339031755924224854e-01,2.561309337615966797e-01,3.962707519531250000e-01,4.029682576656341553e-01,1.199127197265625000e+00,2.026129722595214844e+00,1.242931127548217773e+00
7.179999999999999716e+01,2.033193349838256836e+00,2.493575066328048706e-01,6.372731328010559082e-01,1.180316060781478882e-01,2.672661840915679932e-01,3.489195406436920166e-01,3.359560668468475342e-01,1.054021716117858887e+00,1.631573915481567383e+00,1.470214724540710449e+00
7.200000000000000000e+01,2.170398473739624023e+00,3.111416101455688477e-01,7.054011821746826172e-01,1.049657538533210754e-01,2.820149660110473633e-01,3.078195452690124512e-01,2.917366027832031250e-01,9.175144433975219727e-01,1.273089885711669922e+00,1.596689224243164062e+00
7.220000000000000284e+01,2.275963544845581055e+00,3.909160792827606201e-01,7.781622409820556641e-01,9.505007416009902954e-02,2.999357581138610840e-01,2.724734544754028320e-01,2.612757086753845215e-01,7.948572039604187012e-01,9.707205295562744141e-01,1.619740009307861328e+00
7.240000000000000568e+01,2.332353591918945312e+00,4.900900423526763916e-01,8.574151396751403809e-01,8.790345489978790283e-02,3.209120929241180420e-01,2.423142641782760620e-01,2.409007847309112549e-01,6.886665225028991699e-01,7.309303283691406250e-01,1.562354803085327148e+00
7.260000000000000853e+01,2.299856901168823242e+00,6.190879344940185547e-01,9.454270005226135254e-01,8.260343223810195923e-02,3.465938866138458252e-01,2.142905741930007935e-01,2.292007803916931152e-01,5.973496437072753906e-01,5.550425052642822266e-01,1.448072671890258789e+00
7.279999999999999716e+01,2.156116485595703125e+00,7.821804285049438477e-01,1.044770717620849609e+00,7.963755726814270020e-02,3.790011703968048096e-01,1.884415447711944580e-01,2.247493267059326172e-01,5.192275047302246094e-01,4.405920505523681641e-01,1.300005674362182617e+00
7.300000000000000000e+01,1.906306624412536621e+00,9.836176633834838867e-01,1.159646630287170410e+00,7.979561388492584229e-02,4.190425574779510498e-01,1.651207059621810913e-01,2.263509482145309448e-01,4.531091749668121338e-01,3.579867184162139893e-01,1.148610472679138184e+00
7.320000000000000284e+01,1.593843698501586914e+00,1.183729171752929688e+00,1.290973782539367676e+00,8.319256454706192017e-02,4.673562049865722656e-01,1.445129960775375366e-01,2.327667027711868286e-01,3.972112238407135010e-01,3.008674681186676025e-01,1.004362583160400391e+00
7.340000000000000568e+01,1.297048091888427734e+00,1.322275161743164062e+00,1.436406731605529785e+00,9.126893430948257446e-02,5.231484174728393555e-01,1.260384470224380493e-01,2.436588555574417114e-01,3.482236266136169434e-01,2.637923955917358398e-01,8.708348274230957031e-01
7.360000000000000853e+01,1.039453148841857910e+00,1.373709440231323242e+00,1.593592405319213867e+00,1.069546788930892944e-01,5.848340392112731934e-01,1.097178757190704346e-01,2.582828402519226074e-01,3.056585490703582764e-01,2.376410514116287231e-01,7.531383037567138672e-01
7.379999999999999716e+01,8.293578624725341797e-01,1.354060530662536621e+00,1.760990977287292480e+00,1.311191171407699585e-01,6.509373188018798828e-01,9.590540826320648193e-02,2.761888206005096436e-01,2.690123617649078369e-01,2.212266772985458374e-01,6.516559720039367676e-01
7.400000000000000000e+01,6.692527532577514648e-01,1.281414389610290527e+00,1.933697938919067383e+00,1.668424755334854126e-01,7.215468883514404297e-01,8.429616689682006836e-02,2.968885898590087891e-01,2.376211881637573242e-01,2.129940986633300781e-01,5.646028518676757812e-01
7.420000000000000284e+01,5.577541589736938477e-01,1.173067808151245117e+00,2.107023715972900391e+00,2.155407518148422241e-01,7.966914176940917969e-01,7.597236335277557373e-02,3.218689560890197754e-01,2.093811780214309692e-01,2.115667313337326050e-01,4.903396368026733398e-01
7.440000000000000568e+01,4.788718223571777344e-01,1.051755905151367188e+00,2.273134469985961914e+00,2.780909240245819092e-01,8.806583285331726074e-01,6.970980763435363770e-02,3.529932200908660889e-01,1.830895394086837769e-01,2.157869488000869751e-01,4.276540279388427734e-01
7.460000000000000853e+01,4.235097467899322510e-01,9.305418729782104492e-01,2.412723302841186523e+00,3.593471348285675049e-01,9.738141298294067383e-01,6.538013368844985962e-02,3.917281627655029297e-01,1.593172848224639893e-01,2.242777794599533081e-01,3.739972412586212158e-01
7.479999999999999716e+01,3.867383003234863281e-01,8.178774118423461914e-01,2.505151271820068359e+00,4.624463021755218506e-01,1.082012295722961426e+00,6.405915319919586182e-02,4.383915066719055176e-01,1.381653845310211182e-01,2.368443012237548828e-01,3.271731734275817871e-01
7.500000000000000000e+01,3.604300022125244141e-01,7.185350656509399414e-01,2.511109590530395508e+00,5.979027748107910156e-01,1.206485629081726074e+00,6.596241146326065063e-02,4.932512640953063965e-01,1.195388510823249817e-01,2.529937326908111572e-01,2.866272628307342529e-01
7.520000000000000284e+01,3.424786329269409180e-01,6.326082944869995117e-01,2.379038095474243164e+00,7.727769613265991211e-01,1.347177982330322266e+00,7.096216827630996704e-02,5.539261102676391602e-01,1.031931042671203613e-01,2.722755372524261475e-01,2.518419921398162842e-01
7.540000000000000568e+01,3.316238522529602051e-01,5.587665438652038574e-01,2.116952180862426758e+00,9.931903481483459473e-01,1.502458572387695312e+00,8.129486441612243652e-02,6.189681887626647949e-01,8.921872079372406006e-02,2.941346764564514160e-01,2.219503968954086304e-01
7.560000000000000853e+01,3.267092704772949219e-01,4.956907331943511963e-01,1.764636039733886719e+00,1.232015371322631836e+00,1.669790625572204590e+00,9.978374838829040527e-02,6.884874701499938965e-01,7.724527269601821899e-02,3.207819163799285889e-01,1.941873282194137573e-01
7.579999999999999716e+01,3.283097147941589355e-01,4.414960443973541260e-01,1.423894524574279785e+00,1.405425429344177246e+00,1.848265409469604492e+00,1.273321807384490967e-01,7.625787258148193359e-01,6.792517006397247314e-02,3.546189069747924805e-01,1.687825322151184082e-01
7.600000000000000000e+01,3.366079628467559814e-01,3.935863971710205078e-01,1.123128414154052734e+00,1.483087658882141113e+00,2.032721042633056641e+00,1.673333495855331421e-01,8.444498777389526367e-01,6.115019693970680237e-02,3.961293101310729980e-01,1.459200829267501831e-01
7.620000000000000284e+01,3.485413491725921631e-01,3.518090546131134033e-01,8.746110200881958008e-01,1.476324081420898438e+00,2.216831684112548828e+00,2.213920950889587402e-01,9.353264570236206055e-01,5.626682564616203308e-02,4.458821117877960205e-01,1.257673949003219604e-01
7.640000000000000568e+01,3.636792600154876709e-01,3.156853914260864258e-01,6.822111606597900391e-01,1.405545473098754883e+00,2.392318248748779297e+00,2.905424833297729492e-01,1.040571451187133789e+00,5.426196753978729248e-02,5.033061504364013672e-01,1.078393757343292236e-01
7.660000000000000853e+01,3.828401863574981689e-01,2.845870256423950195e-01,5.452172756195068359e-01,1.290498495101928711e+00,2.534159660339355469e+00,3.812384903430938721e-01,1.161756277084350586e+00,5.542584881186485291e-02,5.653954744338989258e-01,9.264979511499404907e-02
7.680000000000001137e+01,4.066489934921264648e-01,2.559658885002136230e-01,4.526223540306091309e-01,1.155631303787231445e+00,2.614828348159790039e+00,4.995689988136291504e-01,1.299005031585693359e+00,5.970841646194458008e-02,6.318868994712829590e-01,7.935445010662078857e-02
7.700000000000000000e+01,4.366040825843811035e-01,2.293621152639389038e-01,3.868184089660644531e-01,1.020223617553710938e+00,2.588394880294799805e+00,6.551752090454101562e-01,1.453133344650268555e+00,6.711217761039733887e-02,7.028537392616271973e-01,6.817910075187683105e-02
7.720000000000000284e+01,4.741936326026916504e-01,2.052918076515197754e-01,3.428039252758026123e-01,8.920977711677551270e-01,2.399119377136230469e+00,8.555476665496826172e-01,1.620011925697326660e+00,8.252190798521041870e-02,7.786048650741577148e-01,5.983515828847885132e-02
7.740000000000000568e+01,5.201996564865112305e-01,1.839620769023895264e-01,3.123222887516021729e-01,7.771268486976623535e-01,2.079365968704223633e+00,1.106671929359436035e+00,1.798736691474914551e+00,1.068622171878814697e-01,8.632616996765136719e-01,5.360072106122970581e-02
7.760000000000000853e+01,5.730565786361694336e-01,1.644496619701385498e-01,2.915257811546325684e-01,6.777085661888122559e-01,1.705691814422607422e+00,1.342575550079345703e+00,1.987899541854858398e+00,1.420347094535827637e-01,9.583397507667541504e-01,4.951860755681991577e-02
7.780000000000001137e+01,6.326019167900085449e-01,1.469091475009918213e-01,2.789346575736999512e-01,5.922567248344421387e-01,1.354132771492004395e+00,1.498654246330261230e+00,2.180211305618286133e+00,1.910646557807922363e-01,1.068917036056518555e+00,4.853469133377075195e-02
7.800000000000000000e+01,6.981450915336608887e-01,1.321910619735717773e-01,2.732259631156921387e-01,5.192762613296508789e-01,1.051758646965026855e+00,1.550663352012634277e+00,2.368354797363281250e+00,2.553144991397857666e-01,1.195552110671997070e+00,5.069397762417793274e-02
7.820000000000000284e+01,7.683229446411132812e-01,1.206463649868965149e-01,2.732257843017578125e-01,4.573796093463897705e-01,8.066653609275817871e-01,1.519912719726562500e+00,2.533598184585571289e+00,3.391290903091430664e-01,1.338313579559326172e+00,5.591825768351554871e-02
7.840000000000000568e+01,8.431146740913391113e-01,1.125997304916381836e-01,2.794512808322906494e-01,4.040670394897460938e-01,6.214080452919006348e-01,1.427900552749633789e+00,2.650932312011718750e+00,4.475205838680267334e-01,1.497243165969848633e+00,6.513383984565734863e-02
7.860000000000000853e+01,9.260241985321044922e-01,1.063835024833679199e-01,2.901864945888519287e-01,3.573431670665740967e-01,4.948340058326721191e-01,1.296864628791809082e+00,2.678784847259521484e+00,5.915638208389282227e-01,1.668945074081420898e+00,8.265104889869689941e-02
7.880000000000001137e+01,1.017956972122192383e+00,1.020666584372520447e-01,3.044749200344085693e-01,3.167544007301330566e-01,4.068750739097595215e-01,1.153436064720153809e+00,2.561944723129272461e+00,7.790740728378295898e-01,1.853050470352172852e+00,1.093529015779495239e-01
7.900000000000000000e+01,1.122566819190979004e+00,1.003419756889343262e-01,3.218974173069000244e-01,2.818362414836883545e-01,3.451161980628967285e-01,1.013355255126953125e+00,2.279675006866455078e+00,1.019645929336547852e+00,2.047267913818359375e+00,1.476736366748809814e-01
7.920000000000000284e+01,1.243155241012573242e+00,1.018438488245010376e-01,3.428885340690612793e-01,2.520110607147216797e-01,3.045955002307891846e-01,8.821023702621459961e-01,1.892845392227172852e+00,1.288624763488769531e+00,2.243151664733886719e+00,2.003281414508819580e-01
7.940000000000000568e+01,1.376883029937744141e+00,1.082669869065284729e-01,3.686285614967346191e-01,2.240179181098937988e-01,2.761586606502532959e-01,7.656329870223999023e-01,1.514746308326721191e+00,1.487941384315490723e+00,2.433232307434082031e+00,2.687804102897644043e-01
7.960000000000000853e+01,1.521639466285705566e+00,1.216618940234184265e-01,4.011854827404022217e-01,1.982381045818328857e-01,2.574452161788940430e-01,6.650226116180419922e-01,1.178858518600463867e+00,1.582557201385498047e+00,2.594898700714111328e+00,3.586558401584625244e-01
7.980000000000001137e+01,1.675403237342834473e+00,1.430848091840744019e-01,4.413966536521911621e-01,1.749933063983917236e-01,2.469395399093627930e-01,5.786115527153015137e-01,8.998664021492004395e-01,1.582294225692749023e+00,2.698594570159912109e+00,4.768039584159851074e-01
8.000000000000000000e+01,1.832726001739501953e+00,1.753751933574676514e-01,4.900030791759490967e-01,1.544893532991409302e-01,2.433194667100906372e-01,5.050119161605834961e-01,6.824797391891479492e-01,1.509555101394653320e+00,2.699649810791015625e+00,6.331562995910644531e-01
8.020000000000000284e+01,1.989745140075683594e+00,2.192652076482772827e-01,5.456669926643371582e-01,1.358908861875534058e-01,2.453837692737579346e-01,4.427692592144012451e-01,5.271605253219604492e-01,1.387486577033996582e+00,2.538703441619873047e+00,8.352672457695007324e-01
8.040000000000000568e+01,2.140259742736816406e+00,2.756258249282836914e-01,6.077231764793395996e-01,1.191723048686981201e-01,2.529787719249725342e-01,3.893042206764221191e-01,4.241390526294708252e-01,1.240380525588989258e+00,2.219235658645629883e+00,1.091815471649169922e+00
8.060000000000000853e+01,2.268574953079223633e+00,3.481346368789672852e-01,6.742352843284606934e-01,1.053798571228981018e-01,2.646071016788482666e-01,3.425543308258056641e-01,3.503283560276031494e-01,1.093088150024414062e+00,1.823340177536010742e+00,1.353051066398620605e+00
8.080000000000001137e+01,2.356476545333862305e+00,4.397317171096801758e-01,7.452914118766784668e-01,9.407763928174972534e-02,2.798111736774444580e-01,3.020220100879669189e-01,3.006115555763244629e-01,9.537619352340698242e-01,1.445165157318115234e+00,1.537325859069824219e+00
8.100000000000000000e+01,2.373909711837768555e+00,5.573284029960632324e-01,8.212622404098510742e-01,8.614206314086914062e-02,2.981421947479248047e-01,2.671940624713897705e-01,2.675735056400299072e-01,8.266892433166503906e-01,1.115649104118347168e+00,1.609847545623779297e+00
8.120000000000000284e+01,2.277744054794311523e+00,7.083722949028015137e-01,9.060127139091491699e-01,8.012539148330688477e-02,3.195550739765167236e-01,2.374185472726821899e-01,2.445942163467407227e-01,7.160769104957580566e-01,8.456321954727172852e-01,1.590851068496704102e+00
8.140000000000000568e+01,2.070808172225952148e+00,8.981983661651611328e-01,1.000131368637084961e+00,7.607798278331756592e-02,3.457432985305786133e-01,2.095394879579544067e-01,2.307201623916625977e-01,6.208238601684570312e-01,6.387178897857666016e-01,1.503346800804138184e+00
8.160000000000000853e+01,1.763499259948730469e+00,1.119408607482910156e+00,1.109424233436584473e+00,7.507090270519256592e-02,3.789573311805725098e-01,1.839537620544433594e-01,2.244561612606048584e-01,5.391952991485595703e-01,4.949350953102111816e-01,1.371232390403747559e+00
8.180000000000001137e+01,1.447078108787536621e+00,1.293728113174438477e+00,1.234685778617858887e+00,7.724730670452117920e-02,4.198048710823059082e-01,1.608966439962387085e-01,2.245616316795349121e-01,4.698918163776397705e-01,3.974504172801971436e-01,1.220912575721740723e+00
8.200000000000000000e+01,1.161553144454956055e+00,1.386464953422546387e+00,1.376364827156066895e+00,8.253489434719085693e-02,4.690209627151489258e-01,1.405805796384811401e-01,2.298853844404220581e-01,4.115644693374633789e-01,3.282396197319030762e-01,1.073064804077148438e+00
8.220000000000000284e+01,9.221772551536560059e-01,1.397497296333312988e+00,1.530544638633728027e+00,9.484519064426422119e-02,5.255709886550903320e-01,1.223146766424179077e-01,2.396861761808395386e-01,3.607146441936492920e-01,2.825087606906890869e-01,9.337980747222900391e-01
8.240000000000000568e+01,7.336512804031372070e-01,1.345455527305603027e+00,1.695965766906738281e+00,1.153521239757537842e-01,5.876678824424743652e-01,1.063488796353340149e-01,2.533503770828247070e-01,3.164349198341369629e-01,2.514640092849731445e-01,8.083100318908691406e-01
8.260000000000000853e+01,5.962409377098083496e-01,1.248657584190368652e+00,1.869677901268005371e+00,1.459456086158752441e-01,6.541954874992370605e-01,9.277898073196411133e-02,2.704160809516906738e-01,2.782103419303894043e-01,2.304257899522781372e-01,6.993309855461120605e-01
8.280000000000001137e+01,5.034345984458923340e-01,1.126063466072082520e+00,2.046774625778198242e+00,1.890355646610260010e-01,7.252315878868103027e-01,8.140923827886581421e-02,2.904293239116668701e-01,2.454810142517089844e-01,2.182934284210205078e-01,6.055989265441894531e-01
8.300000000000000000e+01,4.363151490688323975e-01,1.000482082366943359e+00,2.220834255218505859e+00,2.459908574819564819e-01,8.011484146118164062e-01,7.335101813077926636e-02,3.140551149845123291e-01,2.167849987745285034e-01,2.135965824127197266e-01,5.253871679306030273e-01
8.320000000000000284e+01,3.908077776432037354e-01,8.801124691963195801e-01,2.378632783889770508e+00,3.190865814685821533e-01,8.859688043594360352e-01,6.725258380174636841e-02,3.431320786476135254e-01,1.898162215948104858e-01,2.151011377573013306e-01,4.573173224925994873e-01
8.340000000000000568e+01,3.595324158668518066e-01,7.714293003082275391e-01,2.497816801071166992e+00,4.133164584636688232e-01,9.805329442024230957e-01,6.318642199039459229e-02,3.797315061092376709e-01,1.653358936309814453e-01,2.214572280645370483e-01,3.999936282634735107e-01
8.360000000000000853e+01,3.376148641109466553e-01,6.770464181900024414e-01,2.547232389450073242e+00,5.363757014274597168e-01,1.090551972389221191e+00,6.221149489283561707e-02,4.241023659706115723e-01,1.434326618909835815e-01,2.320590317249298096e-01,3.499433398246765137e-01
8.380000000000001137e+01,3.235454857349395752e-01,5.957002639770507812e-01,2.479663848876953125e+00,6.967902779579162598e-01,1.216695308685302734e+00,6.441948562860488892e-02,4.771412611007690430e-01,1.243449747562408447e-01,2.464651018381118774e-01,3.064139485359191895e-01
8.400000000000000000e+01,3.161099255084991455e-01,5.260701179504394531e-01,2.263662338256835938e+00,9.030989408493041992e-01,1.359130859375000000e+00,6.971568614244461060e-02,5.367097258567810059e-01,1.070990413427352905e-01,2.642307877540588379e-01,2.689150869846343994e-01
8.420000000000000284e+01,3.141820132732391357e-01,4.668354690074920654e-01,1.929881572723388672e+00,1.154747128486633301e+00,1.516078472137451172e+00,8.057846873998641968e-02,6.005573868751525879e-01,9.261765331029891968e-02,2.848356962203979492e-01,2.367163300514221191e-01
8.440000000000000568e+01,3.195801675319671631e-01,4.151214361190795898e-01,1.573157668113708496e+00,1.363067388534545898e+00,1.685024619102478027e+00,9.970648586750030518e-02,6.688541769981384277e-01,8.005214482545852661e-02,3.092431426048278809e-01,2.082775533199310303e-01
8.460000000000000853e+01,3.297837972640991211e-01,3.697240948677062988e-01,1.247141122817993164e+00,1.482996463775634766e+00,1.864964485168457031e+00,1.280353516340255737e-01,7.416778206825256348e-01,6.974506378173828125e-02,3.394570946693420410e-01,1.816764175891876221e-01
8.480000000000001137e+01,3.434442877769470215e-01,3.302812278270721436e-01,9.712514877319335938e-01,1.508466124534606934e+00,2.050905227661132812e+00,1.690090447664260864e-01,8.211317062377929688e-01,6.242709606885910034e-02,3.772493004798889160e-01,1.575831919908523560e-01
8.500000000000000000e+01,3.601482212543487549e-01,2.963330447673797607e-01,7.516462206840515137e-01,1.460194110870361328e+00,2.236151695251464844e+00,2.242243736982345581e-01,9.095413684844970703e-01,5.702128261327743530e-02,4.228291511535644531e-01,1.360733509063720703e-01
8.520000000000000284e+01,3.813258409500122070e-01,2.669139504432678223e-01,5.893362760543823242e-01,1.358796954154968262e+00,2.411456823348999023e+00,2.950054705142974854e-01,1.010751485824584961e+00,5.420474708080291748e-02,4.769972264766693115e-01,1.173109263181686401e-01
8.540000000000000568e+01,4.072866439819335938e-01,2.389804720878601074e-01,4.823498129844665527e-01,1.224854826927185059e+00,2.551879405975341797e+00,3.875876665115356445e-01,1.127746343612670898e+00,5.455600470304489136e-02,5.370134115219116211e-01,1.008134186267852783e-01
8.560000000000000853e+01,4.405101239681243896e-01,2.134543508291244507e-01,4.049635529518127441e-01,1.086398959159851074e+00,2.627427577972412109e+00,5.090047717094421387e-01,1.260815262794494629e+00,5.802460759878158569e-02,6.013747453689575195e-01,8.680155128240585327e-02
8.580000000000001137e+01,4.814976155757904053e-01,1.904904991388320923e-01,3.514822125434875488e-01,9.530775547027587891e-01,2.591936588287353516e+00,6.684659719467163086e-01,1.410311698913574219e+00,6.452755630016326904e-02,6.701822280883789062e-01,7.455708086490631104e-02
8.600000000000000000e+01,5.306564569473266602e-01,1.700791418552398682e-01,3.163318336009979248e-01,8.294234275817871094e-01,2.390914201736450195e+00,8.739371895790100098e-01,1.573828220367431641e+00,7.769709825515747070e-02,7.435166239738464355e-01,6.457029283046722412e-02
8.620000000000000284e+01,5.865057706832885742e-01,1.513752341270446777e-01,2.914497256278991699e-01,7.220537066459655762e-01,2.060556411743164062e+00,1.130688071250915527e+00,1.749168634414672852e+00,9.957487136125564575e-02,8.239829540252685547e-01,5.744782090187072754e-02
8.640000000000000568e+01,6.491316556930541992e-01,1.347232460975646973e-01,2.755066156387329102e-01,6.295546889305114746e-01,1.684642791748046875e+00,1.363858580589294434e+00,1.936218142509460449e+00,1.312851160764694214e-01,9.134255051612854004e-01,5.222763493657112122e-02
8.660000000000000853e+01,7.165137529373168945e-01,1.210504695773124695e-01,2.670845091342926025e-01,5.503437519073486328e-01,1.333824634552001953e+00,1.512671709060668945e+00,2.128338813781738281e+00,1.764394938945770264e-01,1.016580939292907715e+00,4.976235702633857727e-02
8.680000000000001137e+01,7.885626554489135742e-01,1.108383908867835999e-01,2.649371623992919922e-01,4.829818904399871826e-01,1.033376693725585938e+00,1.558273196220397949e+00,2.318325757980346680e+00,2.364323288202285767e-01,1.135543107986450195e+00,5.044839531183242798e-02
8.700000000000000000e+01,8.663920164108276367e-01,1.034908220171928406e-01,2.679540514945983887e-01,4.261186718940734863e-01,7.909554243087768555e-01,1.522160530090332031e+00,2.492375135421752930e+00,3.141335844993591309e-01,1.270642042160034180e+00,5.426618829369544983e-02
8.720000000000000284e+01,9.529686570167541504e-01,9.799693524837493896e-02,2.769540250301361084e-01,3.760629594326019287e-01,6.086710691452026367e-01,1.425947785377502441e+00,2.626560449600219727e+00,4.147292971611022949e-01,1.422096610069274902e+00,6.109016761183738708e-02
8.740000000000000568e+01,1.049049854278564453e+00,9.450633823871612549e-02,2.897548973560333252e-01,3.324359059333801270e-01,4.854473471641540527e-01,1.292014598846435547e+00,2.682244539260864258e+00,5.488933324813842773e-01,1.587779045104980469e+00,7.469560950994491577e-02
8.760000000000000853e+01,1.160353541374206543e+00,9.407250583171844482e-02,3.058964312076568604e-01,2.947225570678710938e-01,3.991349041461944580e-01,1.147567629814147949e+00,2.609102487564086914e+00,7.244514226913452148e-01,1.765374898910522461e+00,9.711751341819763184e-02
8.780000000000001137e+01,1.287961125373840332e+00,9.690218418836593628e-02,3.249706923961639404e-01,2.624639868736267090e-01,3.387218415737152100e-01,1.007343053817749023e+00,2.362254619598388672e+00,9.522501826286315918e-01,1.955295324325561523e+00,1.294155418872833252e-01
8.800000000000000000e+01,1.428191065788269043e+00,1.054107248783111572e-01,3.485631644725799561e-01,2.338430136442184448e-01,2.992547452449798584e-01,8.761911392211914062e-01,1.989356637001037598e+00,1.228655457496643066e+00,2.150539159774780273e+00,1.754080802202224731e-01
8.820000000000000284e+01,1.579252719879150391e+00,1.212789714336395264e-01,3.775417208671569824e-01,2.068736851215362549e-01,2.714617550373077393e-01,7.602727413177490234e-01,1.605112314224243164e+00,1.448492765426635742e+00,2.343505382537841797e+00,2.363693565130233765e-01
8.840000000000000568e+01,1.738416314125061035e+00,1.459471285343170166e-01,4.140674471855163574e-01,1.824010312557220459e-01,2.533167302608489990e-01,6.601420640945434570e-01,1.256432533264160156e+00,1.569853544235229492e+00,2.519922494888305664e+00,3.155380785465240479e-01
8.860000000000000853e+01,1.900947332382202148e+00,1.819657087326049805e-01,4.584710299968719482e-01,1.605289727449417114e-01,2.433171570301055908e-01,5.741528868675231934e-01,9.626282453536987305e-01,1.590740323066711426e+00,2.655750751495361328e+00,4.180937111377716064e-01
8.880000000000001137e+01,2.062217235565185547e+00,2.302059382200241089e-01,5.109945535659790039e-01,1.411619484424591064e-01,2.401543110609054565e-01,5.009447932243347168e-01,7.298933267593383789e-01,1.533570170402526855e+00,2.710137128829956055e+00,5.555067658424377441e-01
8.900000000000000000e+01,2.214707374572753906e+00,2.915602326393127441e-01,5.702361464500427246e-01,1.234980523586273193e-01,2.426445484161376953e-01,4.391018152236938477e-01,5.593050122261047363e-01,1.420972585678100586e+00,2.632166862487792969e+00,7.351503372192382812e-01
8.920000000000000284e+01,2.338897466659545898e+00,3.711546063423156738e-01,6.345032453536987305e-01,1.083486303687095642e-01,2.504857182502746582e-01,3.858726322650909424e-01,4.484588205814361572e-01,1.275769948959350586e+00,2.375351428985595703e+00,9.688457846641540527e-01
8.940000000000000568e+01,2.416426181793212891e+00,4.708902537822723389e-01,7.032670974731445312e-01,9.572318941354751587e-02,2.623554170131683350e-01,3.393664360046386719e-01,3.681661486625671387e-01,1.127531290054321289e+00,1.992269754409790039e+00,1.250218987464904785e+00
8.960000000000000853e+01,2.408712625503540039e+00,6.012813448905944824e-01,7.766439318656921387e-01,8.614769577980041504e-02,2.777785658836364746e-01,2.990548014640808105e-01,3.127603828907012939e-01,9.863936901092529297e-01,1.602939009666442871e+00,1.470389127731323242e+00
8.980000000000001137e+01,2.272877216339111328e+00,7.671310901641845703e-01,8.570459485054016113e-01,7.919313013553619385e-02,2.963164150714874268e-01,2.644392251968383789e-01,2.768563330173492432e-01,8.558266758918762207e-01,1.250887632369995117e+00,1.589306235313415527e+00
9.000000000000000000e+01,2.023896932601928711e+00,9.751998782157897949e-01,9.463695883750915527e-01,7.411035895347595215e-02,3.179315924644470215e-01,2.348265349864959717e-01,2.513980567455291748e-01,7.414687871932983398e-01,9.547379016876220703e-01,1.607206583023071289e+00
9.020000000000000284e+01,1.692375898361206055e+00,1.196548342704772949e+00,1.048190951347351074e+00,7.157115638256072998e-02,3.443457484245300293e-01,2.070114016532897949e-01,2.353767007589340210e-01,6.427872776985168457e-01,7.208219766616821289e-01,1.546634674072265625e+00
9.040000000000000568e+01,1.373429059982299805e+00,1.355423450469970703e+00,1.165870189666748047e+00,7.222516089677810669e-02,3.778995573520660400e-01,1.815355718135833740e-01,2.273033857345581055e-01,5.581167340278625488e-01,5.500991344451904297e-01,1.430992841720581055e+00
9.060000000000000853e+01,1.092923283576965332e+00,1.424017071723937988e+00,1.299866080284118652e+00,7.605895400047302246e-02,4.191223084926605225e-01,1.586004048585891724e-01,2.258804291486740112e-01,4.860521554946899414e-01,4.389857053756713867e-01,1.283367872238159180e+00
9.080000000000001137e+01,8.618478775024414062e-01,1.414199590682983398e+00,1.448661804199218750e+00,8.425661176443099976e-02,4.687235355377197266e-01,1.384083777666091919e-01,2.299553453922271729e-01,4.253005087375640869e-01,3.586775362491607666e-01,1.133203268051147461e+00
9.100000000000000000e+01,6.836869716644287109e-01,1.345051765441894531e+00,1.609190702438354492e+00,1.002296581864356995e-01,5.256010890007019043e-01,1.202367693185806274e-01,2.387377619743347168e-01,3.728629052639007568e-01,3.034001588821411133e-01,9.905974864959716797e-01
9.120000000000000284e+01,5.575007796287536621e-01,1.235179543495178223e+00,1.780392646789550781e+00,1.248822212219238281e-01,5.878617167472839355e-01,1.044444590806961060e-01,2.514928281307220459e-01,3.271109759807586670e-01,2.675702273845672607e-01,8.588745594024658203e-01
9.140000000000000568e+01,4.705440700054168701e-01,1.107644796371459961e+00,1.958563923835754395e+00,1.609884798526763916e-01,6.545479297637939453e-01,9.097542613744735718e-02,2.677486240863800049e-01,2.875192165374755859e-01,2.421924769878387451e-01,7.433191537857055664e-01
9.160000000000000853e+01,4.090125262737274170e-01,9.793688058853149414e-01,2.137713432312011719e+00,2.104099094867706299e-01,7.257429361343383789e-01,7.970515638589859009e-02,2.870771586894989014e-01,2.536073923110961914e-01,2.263451665639877319e-01,6.436622142791748047e-01
9.180000000000001137e+01,3.678628504276275635e-01,8.583310246467590332e-01,2.310239315032958984e+00,2.742377519607543945e-01,8.019815683364868164e-01,7.170858234167098999e-02,3.094030916690826416e-01,2.244247794151306152e-01,2.185133844614028931e-01,5.581775903701782227e-01
9.200000000000000000e+01,3.391019701957702637e-01,7.508851885795593262e-01,2.456225156784057617e+00,3.572486639022827148e-01,8.871200680732727051e-01,6.566653400659561157e-02,3.366495072841644287e-01,1.968525946140289307e-01,2.173747271299362183e-01,4.853348731994628906e-01
9.220000000000000284e+01,3.194189667701721191e-01,6.579878330230712891e-01,2.553246498107910156e+00,4.634374082088470459e-01,9.823043942451477051e-01,6.171137839555740356e-02,3.713743984699249268e-01,1.717528104782104492e-01,2.217905372381210327e-01,4.239685535430908203e-01
9.240000000000000568e+01,3.074118196964263916e-01,5.781246423721313477e-01,2.560382843017578125e+00,6.034201383590698242e-01,1.092951178550720215e+00,6.085163727402687073e-02,4.138090610504150391e-01,1.492081731557846069e-01,2.305948585271835327e-01,3.711215257644653320e-01
9.260000000000000853e+01,3.018279969692230225e-01,5.098538994789123535e-01,2.425445795059204102e+00,7.840075492858886719e-01,1.219737052917480469e+00,6.317228078842163086e-02,4.647025465965270996e-01,1.294310688972473145e-01,2.434249818325042725e-01,3.250492811203002930e-01
9.280000000000001137e+01,3.016113340854644775e-01,4.519738256931304932e-01,2.151157379150390625e+00,1.012687921524047852e+00,1.362743735313415527e+00,6.856256723403930664e-02,5.228014588356018066e-01,1.116210967302322388e-01,2.597919702529907227e-01,2.852004170417785645e-01
9.300000000000000000e+01,3.086143434047698975e-01,4.011284708976745605e-01,1.786770939826965332e+00,1.258883237838745117e+00,1.520447611808776855e+00,7.955157756805419922e-02,5.855939984321594238e-01,9.649603068828582764e-02,2.792293429374694824e-01,2.510258555412292480e-01
9.320000000000000284e+01,3.197781145572662354e-01,3.566429913043975830e-01,1.435909509658813477e+00,1.436598658561706543e+00,1.690142989158630371e+00,9.885257482528686523e-02,6.528094410896301270e-01,8.339232951402664185e-02,3.014095723628997803e-01,2.216627597808837891e-01
9.340000000000000568e+01,3.343388438224792480e-01,3.180699944496154785e-01,1.126798868179321289e+00,1.514871835708618164e+00,1.871309280395507812e+00,1.273317784070968628e-01,7.245259284973144531e-01,7.247746735811233521e-02,3.284633159637451172e-01,1.940209120512008667e-01
9.360000000000000853e+01,3.518835306167602539e-01,2.849472165107727051e-01,8.716402649879455566e-01,1.506543397903442383e+00,2.058268070220947266e+00,1.686026751995086670e-01,8.017876148223876953e-01,6.466080248355865479e-02,3.630043268203735352e-01,1.688535511493682861e-01
9.380000000000001137e+01,3.740817606449127197e-01,2.558673620223999023e-01,6.743860244750976562e-01,1.432554244995117188e+00,2.244534730911254883e+00,2.241767346858978271e-01,8.879731297492980957e-01,5.879205465316772461e-02,4.052451550960540771e-01,1.462378501892089844e-01
9.400000000000000000e+01,4.012534916400909424e-01,2.283301800489425659e-01,5.344276428222656250e-01,1.313738822937011719e+00,2.420699357986450195e+00,2.954693734645843506e-01,9.854977130889892578e-01,5.524373054504394531e-02,4.558753669261932373e-01,1.263722479343414307e-01
9.420000000000000284e+01,4.359105229377746582e-01,2.032676786184310913e-01,4.399926364421844482e-01,1.174963712692260742e+00,2.561664581298828125e+00,3.887008428573608398e-01,1.098506212234497070e+00,5.480398237705230713e-02,5.138864517211914062e-01,1.085717231035232544e-01
9.440000000000000568e+01,4.784445166587829590e-01,1.808011978864669800e-01,3.728552162647247314e-01,1.036012530326843262e+00,2.636839151382446289e+00,5.111900568008422852e-01,1.227626800537109375e+00,5.751038715243339539e-02,5.764601826667785645e-01,9.352803230285644531e-02
9.460000000000000853e+01,5.289958119392395020e-01,1.607968807220458984e-01,3.280769288539886475e-01,9.046767950057983398e-01,2.599646329879760742e+00,6.720730066299438477e-01,1.372993350028991699e+00,6.326654553413391113e-02,6.434456110000610352e-01,8.037345111370086670e-02
9.480000000000001137e+01,5.862735509872436523e-01,1.425044834613800049e-01,2.971175909042358398e-01,7.864333391189575195e-01,2.395138740539550781e+00,8.795812726020812988e-01,1.533405303955078125e+00,7.452252507209777832e-02,7.149349451065063477e-01,6.941032409667968750e-02
9.500000000000000000e+01,6.498569846153259277e-01,1.264044195413589478e-01,2.761229872703552246e-01,6.842264533042907715e-01,2.060887575149536133e+00,1.138689994812011719e+00,1.705795049667358398e+00,9.425237029790878296e-02,7.916803956031799316e-01,6.144496053457260132e-02
9.520000000000000284e+01,7.179480791091918945e-01,1.131815090775489807e-01,2.635471522808074951e-01,5.963957309722900391e-01,1.683004856109619141e+00,1.372169733047485352e+00,1.890279889106750488e+00,1.232669278979301453e-01,8.773691058158874512e-01,5.544505268335342407e-02
9.540000000000000568e+01,7.907124757766723633e-01,1.034145951271057129e-01,2.580282688140869141e-01,5.214055776596069336e-01,1.331036925315856934e+00,1.519887328147888184e+00,2.081471204757690430e+00,1.651204973459243774e-01,9.741683602333068848e-01,5.172297358512878418e-02
9.560000000000000853e+01,8.699167966842651367e-01,9.632998704910278320e-02,2.583684027194976807e-01,4.578460454940795898e-01,1.029888510704040527e+00,1.564181208610534668e+00,2.272140741348266602e+00,2.214880287647247314e-01,1.086473226547241211e+00,5.110915750265121460e-02
9.580000000000001137e+01,9.579346776008605957e-01,9.109313040971755981e-02,2.644299864768981934e-01,4.034911692142486572e-01,7.871407270431518555e-01,1.526693701744079590e+00,2.452814817428588867e+00,2.939640283584594727e-01,1.214870214462280273e+00,5.363624170422554016e-02
9.600000000000000000e+01,1.056718587875366211e+00,8.808849751949310303e-02,2.750893831253051758e-01,3.558415174484252930e-01,6.048622727394104004e-01,1.429134845733642578e+00,2.597925662994384766e+00,3.890092670917510986e-01,1.359486579895019531e+00,5.922090262174606323e-02
9.620000000000000284e+01,1.171002984046936035e+00,8.820157498121261597e-02,2.893800437450408936e-01,3.144449591636657715e-01,4.819926917552947998e-01,1.294062852859497070e+00,2.675050258636474609e+00,5.145905613899230957e-01,1.519695520401000977e+00,6.963040679693222046e-02
9.640000000000000568e+01,1.301731705665588379e+00,9.157047420740127563e-02,3.068596124649047852e-01,2.788043618202209473e-01,3.957960903644561768e-01,1.148871183395385742e+00,2.636486530303955078e+00,6.796952486038208008e-01,1.692215800285339355e+00,8.845043927431106567e-02
9.660000000000000853e+01,1.445331215858459473e+00,1.005661264061927795e-01,3.274901509284973145e-01,2.484140545129776001e-01,3.355054855346679688e-01,1.008197307586669922e+00,2.424247503280639648e+00,8.930782079696655273e-01,1.877106904983520508e+00,1.165451556444168091e-01
9.680000000000001137e+01,1.600085735321044922e+00,1.171124279499053955e-01,3.528342843055725098e-01,2.202976047992706299e-01,2.961564958095550537e-01,8.766685128211975098e-01,2.078695774078369141e+00,1.159773945808410645e+00,2.070426702499389648e+00,1.569975465536117554e-01
9.700000000000000000e+01,1.763001203536987305e+00,1.425840556621551514e-01,3.846845030784606934e-01,1.942720115184783936e-01,2.684254646301269531e-01,7.604247331619262695e-01,1.692530989646911621e+00,1.397196412086486816e+00,2.263824224472045898e+00,2.119062542915344238e-01
9.720000000000000284e+01,1.930037736892700195e+00,1.795782595872879028e-01,4.241614043712615967e-01,1.707717180252075195e-01,2.503696084022521973e-01,6.600400805473327637e-01,1.333891272544860840e+00,1.545357584953308105e+00,2.450168371200561523e+00,2.825314104557037354e-01
9.740000000000000568e+01,2.095906972885131836e+00,2.292581349611282349e-01,4.718672633171081543e-01,1.499698907136917114e-01,2.404720485210418701e-01,5.738047957420349121e-01,1.027433395385742188e+00,1.588384509086608887e+00,2.603462457656860352e+00,3.756577968597412109e-01
9.760000000000000853e+01,2.253066539764404297e+00,2.923541367053985596e-01,5.270529985427856445e-01,1.313060671091079712e-01,2.374278903007507324e-01,5.003999471664428711e-01,7.808231115341186523e-01,1.548250436782836914e+00,2.692540168762207031e+00,4.985736012458801270e-01
9.780000000000001137e+01,2.380287647247314453e+00,3.745126724243164062e-01,5.885254144668579102e-01,1.146185025572776794e-01,2.400377690792083740e-01,4.383801817893981934e-01,5.960994362831115723e-01,1.447218298912048340e+00,2.671817302703857422e+00,6.602864265441894531e-01
9.800000000000000000e+01,2.457262992858886719e+00,4.785068631172180176e-01,6.544249057769775391e-01,1.006347537040710449e-01,2.479154020547866821e-01,3.850679695606231689e-01,4.721733927726745605e-01,1.308828592300415039e+00,2.476820707321166992e+00,8.692424297332763672e-01
9.820000000000000284e+01,2.444370031356811523e+00,6.144697666168212891e-01,7.248337268829345703e-01,8.885838091373443604e-02,2.598295211791992188e-01,3.384932279586791992e-01,3.851700127124786377e-01,1.160883665084838867e+00,2.140945434570312500e+00,1.132688045501708984e+00
9.840000000000000568e+01,2.295798778533935547e+00,7.875294089317321777e-01,7.998169660568237305e-01,8.048143237829208374e-02,2.753006219863891602e-01,2.981220483779907227e-01,3.242996037006378174e-01,1.017975449562072754e+00,1.749734044075012207e+00,1.380770921707153320e+00
9.860000000000000853e+01,2.030033111572265625e+00,1.004428744316101074e+00,8.833791017532348633e-01,7.416552305221557617e-02,2.938915789127349854e-01,2.634600996971130371e-01,2.845929563045501709e-01,8.844845294952392578e-01,1.381435990333557129e+00,1.545182824134826660e+00
9.880000000000001137e+01,1.689836502075195312e+00,1.228024721145629883e+00,9.760741591453552246e-01,6.977182626724243164e-02,3.155043125152587891e-01,2.338055968284606934e-01,2.566868662834167480e-01,7.661998867988586426e-01,1.064547657966613770e+00,1.600524663925170898e+00
9.900000000000000000e+01,1.364647150039672852e+00,1.386050939559936523e+00,1.083555221557617188e+00,6.834119558334350586e-02,3.419042229652404785e-01,2.059848308563232422e-01,2.386205494403839111e-01,6.640872955322265625e-01,8.075399398803710938e-01,1.569074392318725586e+00
9.920000000000000284e+01,1.080489873886108398e+00,1.449895739555358887e+00,1.207135200500488281e+00,7.011660188436508179e-02,3.754304945468902588e-01,1.804977357387542725e-01,2.288365066051483154e-01,5.763726234436035156e-01,6.130308508872985840e-01,1.473368763923645020e+00
9.940000000000000568e+01,8.474468588829040527e-01,1.434741139411926270e+00,1.346988916397094727e+00,7.500459253787994385e-02,4.166260063648223877e-01,1.575513780117034912e-01,2.259835004806518555e-01,5.015483498573303223e-01,4.805373549461364746e-01,1.337210893630981445e+00
9.960000000000000853e+01,6.687124371528625488e-01,1.360197186470031738e+00,1.500531554222106934e+00,8.551555126905441284e-02,4.661518037319183350e-01,1.373338997364044189e-01,2.288865596055984497e-01,4.383538961410522461e-01,3.889770507812500000e-01,1.187922000885009766e+00
9.980000000000001137e+01,5.430598258972167969e-01,1.245225071907043457e+00,1.665938854217529297e+00,1.041084378957748413e-01,5.230407714843750000e-01,1.191753223538398743e-01,2.366904616355895996e-01,3.843254745006561279e-01,3.245098888874053955e-01,1.042629480361938477e+00
1.000000000000000000e+02,4.564432799816131592e-01,1.114412903785705566e+00,1.841660380363464355e+00,1.319554299116134644e-01,5.852552652359008789e-01,1.034235581755638123e-01,2.485757470130920410e-01,3.371028602123260498e-01,2.822603583335876465e-01,9.063776135444641113e-01
1.002000000000000028e+02,3.952787518501281738e-01,9.838418364524841309e-01,2.022947549819946289e+00,1.720882654190063477e-01,6.518889665603637695e-01,8.994855731725692749e-02,2.640652954578399658e-01,2.961557209491729736e-01,2.528703510761260986e-01,7.846325635910034180e-01
1.004000000000000057e+02,3.545284569263458252e-01,8.608028888702392578e-01,2.203469514846801758e+00,2.261201888322830200e-01,7.230300903320312500e-01,7.867195457220077515e-02,2.827230989933013916e-01,2.609966993331909180e-01,2.335551381111145020e-01,6.793993711471557617e-01
1.006000000000000085e+02,3.260230720043182373e-01,7.517939805984497070e-01,2.374358415603637695e+00,2.950921654701232910e-01,7.991452217102050781e-01,7.063706219196319580e-02,3.040476441383361816e-01,2.308760881423950195e-01,2.228023260831832886e-01,5.889585018157958984e-01
1.008000000000000114e+02,3.066931068897247314e-01,6.575986742973327637e-01,2.511221885681152344e+00,3.853285312652587891e-01,8.841715455055236816e-01,6.456281244754791260e-02,3.301807641983032227e-01,2.029715776443481445e-01,2.192034572362899780e-01,5.116575360298156738e-01
1.010000000000000000e+02,2.951204180717468262e-01,5.766543149948120117e-01,2.586427211761474609e+00,5.028080344200134277e-01,9.794050455093383789e-01,6.060495972633361816e-02,3.632329404354095459e-01,1.773185878992080688e-01,2.215576767921447754e-01,4.462510347366333008e-01
1.012000000000000028e+02,2.900866568088531494e-01,5.076194405555725098e-01,2.555137634277343750e+00,6.569395661354064941e-01,1.089834213256835938e+00,5.969359725713729858e-02,4.039126634597778320e-01,1.541920602321624756e-01,2.287016510963439941e-01,3.907971084117889404e-01
1.014000000000000057e+02,2.903975248336791992e-01,4.490098059177398682e-01,2.365519762039184570e+00,8.550934195518493652e-01,1.216518998146057129e+00,6.198138743638992310e-02,4.528362751007080078e-01,1.337749511003494263e-01,2.400462627410888672e-01,3.422997891902923584e-01
1.016000000000000085e+02,2.976744472980499268e-01,3.977733850479125977e-01,2.049409151077270508e+00,1.102775573730468750e+00,1.359415292739868164e+00,6.733840703964233398e-02,5.094097852706909180e-01,1.155785769224166870e-01,2.550904452800750732e-01,3.001978099346160889e-01
1.018000000000000114e+02,3.090063035488128662e-01,3.529628217220306396e-01,1.682189226150512695e+00,1.333019495010375977e+00,1.517086982727050781e+00,7.810045778751373291e-02,5.712065100669860840e-01,9.986081719398498535e-02,2.733795642852783203e-01,2.639801800251007080e-01
1.020000000000000000e+02,3.237624168395996094e-01,3.141174316406250000e-01,1.337553858757019043e+00,1.483671784400939941e+00,1.686889290809631348e+00,9.716713428497314453e-02,6.374113559722900391e-01,8.626025170087814331e-02,2.944041788578033447e-01,2.329140156507492065e-01
1.022000000000000028e+02,3.415230214595794678e-01,2.807633280754089355e-01,1.041576504707336426e+00,1.532577872276306152e+00,1.868424415588378906e+00,1.253942400217056274e-01,7.081055045127868652e-01,7.484994083642959595e-02,3.197918534278869629e-01,2.047894001007080078e-01
1.024000000000000057e+02,3.637296557426452637e-01,2.517041862010955811e-01,8.020066618919372559e-01,1.500679254531860352e+00,2.056072950363159180e+00,1.663109362125396729e-01,7.833608984947204590e-01,6.640388816595077515e-02,3.515799045562744141e-01,1.787131130695343018e-01
1.026000000000000085e+02,3.907492458820343018e-01,2.241076678037643433e-01,6.211981177330017090e-01,1.409086704254150391e+00,2.243284940719604492e+00,2.215329706668853760e-01,8.674871325492858887e-01,6.010404229164123535e-02,3.909915983676910400e-01,1.551610231399536133e-01
1.028000000000000114e+02,4.252599477767944336e-01,1.989876478910446167e-01,4.979099035263061523e-01,1.279279589653015137e+00,2.421262025833129883e+00,2.923024594783782959e-01,9.613819718360900879e-01,5.583980679512023926e-02,4.384255409240722656e-01,1.342576742172241211e-01
1.030000000000000000e+02,4.675493836402893066e-01,1.764377504587173462e-01,4.118780195713043213e-01,1.138033628463745117e+00,2.564639568328857422e+00,3.850805759429931641e-01,1.070620536804199219e+00,5.464112758636474609e-02,4.939483702182769775e-01,1.158190369606018066e-01
1.032000000000000028e+02,5.180891752243041992e-01,1.564721912145614624e-01,3.515788912773132324e-01,9.999963045120239258e-01,2.643215894699096680e+00,5.069583058357238770e-01,1.195964694023132324e+00,5.661439895629882812e-02,5.549424290657043457e-01,9.978549182415008545e-02
1.034000000000000057e+02,5.753347277641296387e-01,1.382132619619369507e-01,3.120074570178985596e-01,8.707439303398132324e-01,2.610681533813476562e+00,6.671725511550903320e-01,1.337457418441772461e+00,6.166668981313705444e-02,6.203132867813110352e-01,8.600351959466934204e-02
1.036000000000000085e+02,6.387071609497070312e-01,1.220513805747032166e-01,2.841614782810211182e-01,7.565660476684570312e-01,2.410215377807617188e+00,8.738027811050415039e-01,1.494809031486511230e+00,7.109226286411285400e-02,6.901578307151794434e-01,7.422614097595214844e-02
1.038000000000000114e+02,7.065794467926025391e-01,1.088058426976203918e-01,2.658534049987792969e-01,6.579620242118835449e-01,2.077949523925781250e+00,1.132466316223144531e+00,1.664493322372436523e+00,8.875516802072525024e-02,7.645826339721679688e-01,6.512499600648880005e-02
1.040000000000000000e+02,7.790896892547607422e-01,9.875341504812240601e-02,2.556027173995971680e-01,5.734037160873413086e-01,1.698409199714660645e+00,1.368899703025817871e+00,1.846109628677368164e+00,1.155245900154113770e-01,8.470715284347534180e-01,5.846250429749488831e-02
1.042000000000000028e+02,8.578474521636962891e-01,9.152142703533172607e-02,2.520858645439147949e-01,5.013717412948608398e-01,1.343636512756347656e+00,1.520882964134216309e+00,2.036405086517333984e+00,1.542067229747772217e-01,9.386243820190429688e-01,5.370467528700828552e-02
1.044000000000000057e+02,9.454072713851928711e-01,8.615000545978546143e-02,2.541376054286956787e-01,4.404739141464233398e-01,1.039524316787719727e+00,1.568369626998901367e+00,2.227768421173095703e+00,2.070829123258590698e-01,1.045088768005371094e+00,5.192400887608528137e-02
1.046000000000000085e+02,1.043731808662414551e+00,8.300786465406417847e-02,2.619624435901641846e-01,3.878372609615325928e-01,7.938821911811828613e-01,1.533050298690795898e+00,2.412497282028198242e+00,2.754472196102142334e-01,1.167536020278930664e+00,5.330721288919448853e-02
1.048000000000000114e+02,1.157531738281250000e+00,8.297707140445709229e-02,2.737704217433929443e-01,3.418513536453247070e-01,6.089504957199096680e-01,1.436734795570373535e+00,2.567248821258544922e+00,3.651427030563354492e-01,1.306143283843994141e+00,5.780993029475212097e-02
1.050000000000000000e+02,1.287604212760925293e+00,8.616733551025390625e-02,2.891000509262084961e-01,3.020104467868804932e-01,4.839575886726379395e-01,1.301999568939208984e+00,2.663932323455810547e+00,4.824302792549133301e-01,1.461433172225952148e+00,6.551532447338104248e-02
1.052000000000000028e+02,1.431708335876464844e+00,9.422225505113601685e-02,3.075056970119476318e-01,2.678027153015136719e-01,3.965402245521545410e-01,1.156352519989013672e+00,2.658065795898437500e+00,6.371639966964721680e-01,1.629626274108886719e+00,8.126294612884521484e-02
1.054000000000000057e+02,1.587376236915588379e+00,1.098045259714126587e-01,3.293632566928863525e-01,2.385451793670654297e-01,3.352683186531066895e-01,1.014984607696533203e+00,2.489384412765502930e+00,8.373141288757324219e-01,1.809834241867065430e+00,1.059950441122055054e-01
1.056000000000000085e+02,1.752979874610900879e+00,1.338160187005996704e-01,3.559508621692657471e-01,2.107869982719421387e-01,2.952379286289215088e-01,8.827037215232849121e-01,2.173237323760986328e+00,1.089990019798278809e+00,2.000804185867309570e+00,1.416359096765518188e-01
1.058000000000000114e+02,1.923125863075256348e+00,1.693936735391616821e-01,3.898261487483978271e-01,1.854269951581954956e-01,2.670778930187225342e-01,7.654489278793334961e-01,1.786211848258972168e+00,1.342691183090209961e+00,2.194450378417968750e+00,1.913198530673980713e-01
1.060000000000000000e+02,2.093928575515747070e+00,2.177909612655639648e-01,4.313795864582061768e-01,1.626109629869461060e-01,2.487044036388397217e-01,6.642155051231384277e-01,1.417627334594726562e+00,1.519180297851562500e+00,2.384023666381835938e+00,2.563053071498870850e-01
1.062000000000000028e+02,2.257312536239624023e+00,2.797937095165252686e-01,4.814135730266571045e-01,1.425637155771255493e-01,2.385534942150115967e-01,5.772148370742797852e-01,1.097485542297363281e+00,1.586035013198852539e+00,2.550086975097656250e+00,3.411948084831237793e-01
1.064000000000000057e+02,2.394176959991455078e+00,3.603025674819946289e-01,5.384769439697265625e-01,1.243953108787536621e-01,2.353122234344482422e-01,5.030958056449890137e-01,8.358192443847656250e-01,1.564329743385314941e+00,2.666573286056518555e+00,4.514665603637695312e-01
1.066000000000000085e+02,2.484456062316894531e+00,4.621333479881286621e-01,6.010334491729736328e-01,1.084774509072303772e-01,2.377897202968597412e-01,4.404686391353607178e-01,6.358717679977416992e-01,1.476342082023620605e+00,2.691721916198730469e+00,5.977842807769775391e-01
1.068000000000000114e+02,2.489442110061645508e+00,5.958108901977539062e-01,6.680418252944946289e-01,9.507860243320465088e-02,2.454648911952972412e-01,3.867061734199523926e-01,4.975104033946990967e-01,1.345410466194152832e+00,2.569562435150146484e+00,7.880516648292541504e-01
1.070000000000000000e+02,2.359380722045898438e+00,7.679875493049621582e-01,7.396028637886047363e-01,8.400624245405197144e-02,2.572321593761444092e-01,3.397691845893859863e-01,4.030646979808807373e-01,1.197718620300292969e+00,2.279904127120971680e+00,1.032342791557312012e+00
1.072000000000000028e+02,2.102699279785156250e+00,9.848004579544067383e-01,8.166208863258361816e-01,7.623209804296493530e-02,2.725910842418670654e-01,2.990843951702117920e-01,3.362372815608978271e-01,1.052775502204895020e+00,1.888698339462280273e+00,1.302276134490966797e+00
1.074000000000000057e+02,1.755482316017150879e+00,1.220533609390258789e+00,9.025005102157592773e-01,7.038385421037673950e-02,2.910944819450378418e-01,2.641432881355285645e-01,2.921327352523803711e-01,9.164304137229919434e-01,1.508500695228576660e+00,1.500573754310607910e+00
1.076000000000000085e+02,1.418972253799438477e+00,1.392181038856506348e+00,9.986162185668945312e-01,6.665748357772827148e-02,3.124950230121612549e-01,2.342367917299270630e-01,2.617206275463104248e-01,7.939530611038208008e-01,1.171698927879333496e+00,1.592517018318176270e+00
1.078000000000000114e+02,1.121697902679443359e+00,1.469651460647583008e+00,1.110327124595642090e+00,6.605678796768188477e-02,3.386847376823425293e-01,2.063537836074829102e-01,2.413957118988037109e-01,6.879317760467529297e-01,8.924806714057922363e-01,1.589551925659179688e+00
1.080000000000000000e+02,8.759452700614929199e-01,1.463611483573913574e+00,1.238282680511474609e+00,6.865596771240234375e-02,3.718580603599548340e-01,1.807482242584228516e-01,2.297285944223403931e-01,5.967501997947692871e-01,6.754767894744873047e-01,1.514264822006225586e+00
1.082000000000000028e+02,6.856704950332641602e-01,1.394116878509521484e+00,1.382279634475708008e+00,7.427834719419479370e-02,4.126664102077484131e-01,1.576717346906661987e-01,2.253127247095108032e-01,5.187824368476867676e-01,5.211488604545593262e-01,1.390110492706298828e+00
1.084000000000000057e+02,5.500723719596862793e-01,1.280834913253784180e+00,1.539700031280517578e+00,8.650135993957519531e-02,4.617793262004852295e-01,1.373193562030792236e-01,2.269322574138641357e-01,4.527895748615264893e-01,4.184672236442565918e-01,1.241798043251037598e+00
1.086000000000000085e+02,4.581555426120758057e-01,1.147659420967102051e+00,1.708751320838928223e+00,1.070763617753982544e-01,5.183782577514648438e-01,1.190953627228736877e-01,2.333940863609313965e-01,3.969712555408477783e-01,3.449884057044982910e-01,1.093827366828918457e+00
1.088000000000000114e+02,3.927947878837585449e-01,1.013671398162841797e+00,1.888133525848388672e+00,1.374895274639129639e-01,5.803589224815368652e-01,1.032572314143180847e-01,2.443073391914367676e-01,3.480505049228668213e-01,2.956062853336334229e-01,9.539106488227844238e-01
1.090000000000000000e+02,3.490669429302215576e-01,8.869220018386840820e-01,2.071701049804687500e+00,1.806939840316772461e-01,6.467536687850952148e-01,8.968023955821990967e-02,2.589494287967681885e-01,3.055483102798461914e-01,2.627887725830078125e-01,8.265054225921630859e-01
1.092000000000000028e+02,3.187679946422576904e-01,7.733143568038940430e-01,2.253218173980712891e+00,2.382226586341857910e-01,7.176552414894104004e-01,7.830347865819931030e-02,2.768675684928894043e-01,2.689574360847473145e-01,2.399841696023941040e-01,7.155426144599914551e-01
1.094000000000000057e+02,2.980512082576751709e-01,6.750684380531311035e-01,2.419767618179321289e+00,3.121891617774963379e-01,7.933111786842346191e-01,7.011000812053680420e-02,2.975796461105346680e-01,2.376243174076080322e-01,2.263020128011703491e-01,6.200120449066162109e-01
1.096000000000000085e+02,2.854559123516082764e-01,5.906239151954650879e-01,2.547772169113159180e+00,4.079973697662353516e-01,8.777972459793090820e-01,6.391660869121551514e-02,3.225929141044616699e-01,2.093941420316696167e-01,2.202619612216949463e-01,5.382003784179687500e-01
1.098000000000000114e+02,2.796580493450164795e-01,5.184769034385681152e-01,2.604769945144653320e+00,5.339805483818054199e-01,9.722115993499755859e-01,5.978862196207046509e-02,3.537763357162475586e-01,1.831225305795669556e-01,2.205829173326492310e-01,4.687009751796722412e-01
1.100000000000000000e+02,2.795404791831970215e-01,4.573386013507843018e-01,2.543012619018554688e+00,6.984642744064331055e-01,1.081807374954223633e+00,5.870140716433525085e-02,3.925632834434509277e-01,1.593679040670394897e-01,2.261472046375274658e-01,4.102663695812225342e-01
1.102000000000000028e+02,2.858178615570068359e-01,4.044530391693115234e-01,2.320933580398559570e+00,9.111460447311401367e-01,1.207762479782104492e+00,6.083476915955543518e-02,4.393511414527893066e-01,1.382566690444946289e-01,2.360289543867111206e-01,3.593433201313018799e-01
1.104000000000000057e+02,2.965411543846130371e-01,3.580498993396759033e-01,1.976716995239257812e+00,1.171967864036560059e+00,1.349908709526062012e+00,6.604034453630447388e-02,4.942767620086669922e-01,1.196460276842117310e-01,2.497457414865493774e-01,3.149448335170745850e-01
1.106000000000000085e+02,3.108262121677398682e-01,3.177977800369262695e-01,1.607082128524780273e+00,1.389774441719055176e+00,1.507134914398193359e+00,7.627316564321517944e-02,5.549865961074829102e-01,1.032956987619400024e-01,2.668963372707366943e-01,2.766592502593994141e-01
1.108000000000000114e+02,3.282190561294555664e-01,2.831748127937316895e-01,1.268696784973144531e+00,1.516352891921997070e+00,1.676385164260864258e+00,9.476308524608612061e-02,6.200762987136840820e-01,8.932649344205856323e-02,2.869876921176910400e-01,2.438493669033050537e-01
1.110000000000000000e+02,3.493479788303375244e-01,2.535726130008697510e-01,9.819622039794921875e-01,1.544727563858032227e+00,1.857554912567138672e+00,1.223705112934112549e-01,6.896354556083679199e-01,7.736822962760925293e-02,3.105927109718322754e-01,2.151297032833099365e-01
1.112000000000000028e+02,3.752434253692626953e-01,2.256281226873397827e-01,7.533420324325561523e-01,1.496360421180725098e+00,2.045577287673950195e+00,1.623892188072204590e-01,7.637754082679748535e-01,6.809022277593612671e-02,3.396643400192260742e-01,1.881559342145919800e-01
1.114000000000000057e+02,4.080929160118103027e-01,1.999501585960388184e-01,5.840677022933959961e-01,1.392481446266174316e+00,2.233668327331542969e+00,2.166418731212615967e-01,8.457384705543518066e-01,6.133645400404930115e-02,3.762808740139007568e-01,1.636781245470046997e-01
1.116000000000000085e+02,4.485942721366882324e-01,1.768066436052322388e-01,4.724325239658355713e-01,1.255044698715209961e+00,2.413915157318115234e+00,2.862263321876525879e-01,9.367293715476989746e-01,5.647884309291839600e-02,4.206618964672088623e-01,1.417751014232635498e-01
1.118000000000000114e+02,4.976030886173248291e-01,1.564356535673141479e-01,3.922780454158782959e-01,1.112104415893554688e+00,2.561017990112304688e+00,3.776239156723022461e-01,1.042130231857299805e+00,5.450730398297309875e-02,4.737179577350616455e-01,1.226990148425102234e-01
1.120000000000000000e+02,5.534647703170776367e-01,1.378635764122009277e-01,3.368152976036071777e-01,9.748568534851074219e-01,2.646368026733398438e+00,4.973718523979187012e-01,1.163287281990051270e+00,5.567266792058944702e-02,5.332350134849548340e-01,1.055321022868156433e-01
1.122000000000000028e+02,6.157459616661071777e-01,1.211176440119743347e-01,3.007680475711822510e-01,8.473470211029052734e-01,2.623762130737304688e+00,6.550971269607543945e-01,1.300703048706054688e+00,5.998656898736953735e-02,5.970201492309570312e-01,9.111041575670242310e-02
1.124000000000000057e+02,6.825166940689086914e-01,1.074059456586837769e-01,2.750713825225830078e-01,7.359548807144165039e-01,2.433443307876586914e+00,8.585037589073181152e-01,1.454991102218627930e+00,6.750164180994033813e-02,6.652583479881286621e-01,7.854463905096054077e-02
1.126000000000000085e+02,7.538617253303527832e-01,9.637534618377685547e-02,2.586256265640258789e-01,6.398399472236633301e-01,2.108591794967651367e+00,1.113914132118225098e+00,1.621901988983154297e+00,8.302795141935348511e-02,7.380101680755615234e-01,6.816429644823074341e-02
1.128000000000000114e+02,8.303784728050231934e-01,8.858998864889144897e-02,2.500042617321014404e-01,5.575684309005737305e-01,1.727866172790527344e+00,1.355422139167785645e+00,1.800495624542236328e+00,1.074883192777633667e-01,8.172934651374816895e-01,6.079228594899177551e-02
1.130000000000000000e+02,9.157216548919677734e-01,8.271837979555130005e-02,2.478710114955902100e-01,4.875637292861938477e-01,1.369057893753051758e+00,1.516344785690307617e+00,1.989679098129272461e+00,1.428315937519073486e-01,9.055933356285095215e-01,5.535027384757995605e-02
1.132000000000000028e+02,1.010596990585327148e+00,7.884611189365386963e-02,2.511062026023864746e-01,4.284897148609161377e-01,1.060160160064697266e+00,1.570803165435791016e+00,2.181779861450195312e+00,1.920376569032669067e-01,1.006684184074401855e+00,5.249447748064994812e-02
1.134000000000000057e+02,1.120638728141784668e+00,7.801605015993118286e-02,2.598052620887756348e-01,3.770577311515808105e-01,8.095415830612182617e-01,1.540607333183288574e+00,2.369547843933105469e+00,2.564922571182250977e-01,1.123538970947265625e+00,5.280077829957008362e-02
1.136000000000000085e+02,1.246942877769470215e+00,8.042062073945999146e-02,2.724009752273559570e-01,3.321879506111145020e-01,6.197763085365295410e-01,1.447744607925415039e+00,2.534022331237792969e+00,3.405809998512268066e-01,1.256452202796936035e+00,5.622086301445960999e-02
1.138000000000000114e+02,1.388771772384643555e+00,8.616612851619720459e-02,2.884382903575897217e-01,2.933801412582397461e-01,4.902633428573608398e-01,1.314852595329284668e+00,2.650200128555297852e+00,4.493312239646911621e-01,1.405666589736938477e+00,6.265976279973983765e-02
1.140000000000000000e+02,1.542946338653564453e+00,9.926693141460418701e-02,3.074860870838165283e-01,2.601417899131774902e-01,4.005502760410308838e-01,1.168960571289062500e+00,2.676598310470581055e+00,5.936598777770996094e-01,1.569299817085266113e+00,7.551957666873931885e-02
1.142000000000000028e+02,1.708034396171569824e+00,1.205890551209449768e-01,3.303351402282714844e-01,2.312434762716293335e-01,3.374027013778686523e-01,1.026690363883972168e+00,2.557418346405029297e+00,7.816165685653686523e-01,1.744861602783203125e+00,9.706034511327743530e-02
1.144000000000000057e+02,1.880438804626464844e+00,1.523611247539520264e-01,3.581794798374176025e-01,2.038861960172653198e-01,2.959753870964050293e-01,8.933053016662597656e-01,2.273597717285156250e+00,1.022591829299926758e+00,1.932717800140380859e+00,1.282412260770797729e-01
1.146000000000000085e+02,2.055336713790893555e+00,1.966995596885681152e-01,3.935390412807464600e-01,1.790140718221664429e-01,2.670073509216308594e-01,7.744927406311035156e-01,1.886654853820800781e+00,1.290742754936218262e+00,2.125996351242065430e+00,1.728893220424652100e-01
1.148000000000000114e+02,2.225992679595947266e+00,2.547730207443237305e-01,4.366150796413421631e-01,1.566998064517974854e-01,2.479523718357086182e-01,6.718467473983764648e-01,1.509322404861450195e+00,1.488760948181152344e+00,2.317485570907592773e+00,2.323606759309768677e-01
1.150000000000000000e+02,2.377918958663940430e+00,3.295214772224426270e-01,4.883343875408172607e-01,1.371884793043136597e-01,2.372582107782363892e-01,5.836147069931030273e-01,1.174442529678344727e+00,1.581948637962341309e+00,2.494482755661010742e+00,3.092983961105346680e-01
1.152000000000000028e+02,2.490005016326904297e+00,4.251935780048370361e-01,5.467504262924194336e-01,1.193770766258239746e-01,2.335760444402694702e-01,5.083682537078857422e-01,8.965346813201904297e-01,1.580558538436889648e+00,2.632483959197998047e+00,4.092881977558135986e-01
1.154000000000000057e+02,2.528180122375488281e+00,5.504913330078125000e-01,6.101295351982116699e-01,1.040499135851860046e-01,2.357102930545806885e-01,4.447496533393859863e-01,6.802235245704650879e-01,1.507011294364929199e+00,2.693172454833984375e+00,5.426970720291137695e-01
1.156000000000000085e+02,2.445138454437255859e+00,7.133454084396362305e-01,6.779888868331909180e-01,9.110084176063537598e-02,2.430882453918457031e-01,3.904230296611785889e-01,5.258793830871582031e-01,1.384605765342712402e+00,2.626971244812011719e+00,7.173959016799926758e-01
1.158000000000000114e+02,2.219726800918579102e+00,9.216591119766235352e-01,7.503971457481384277e-01,8.065083622932434082e-02,2.545572519302368164e-01,3.428915441036224365e-01,4.232962429523468018e-01,1.237632513046264648e+00,2.385051250457763672e+00,9.438400864601135254e-01
1.160000000000000000e+02,1.880936980247497559e+00,1.170523643493652344e+00,8.290671110153198242e-01,7.323966175317764282e-02,2.696607112884521484e-01,3.016623854637145996e-01,3.499075174331665039e-01,1.090542316436767578e+00,2.014507055282592773e+00,1.221595883369445801e+00
1.162000000000000028e+02,1.530481338500976562e+00,1.368567705154418945e+00,9.165589213371276855e-01,6.771788001060485840e-02,2.879503965377807617e-01,2.662287354469299316e-01,3.005358874797821045e-01,9.514354467391967773e-01,1.626863956451416016e+00,1.446669101715087891e+00
1.164000000000000057e+02,1.212875127792358398e+00,1.476942062377929688e+00,1.015662670135498047e+00,6.457149982452392578e-02,3.089908063411712646e-01,2.359262257814407349e-01,2.676576375961303711e-01,8.246753811836242676e-01,1.273716449737548828e+00,1.573802590370178223e+00
1.166000000000000085e+02,9.456504583358764648e-01,1.494010448455810547e+00,1.130493640899658203e+00,6.458499282598495483e-02,3.348013162612915039e-01,2.079321444034576416e-01,2.448227107524871826e-01,7.143582701683044434e-01,9.753828048706054688e-01,1.598859310150146484e+00
1.168000000000000114e+02,7.343366146087646484e-01,1.440255880355834961e+00,1.261562585830688477e+00,6.777183711528778076e-02,3.673400282859802246e-01,1.821153163909912109e-01,2.310562878847122192e-01,6.193599700927734375e-01,7.383734583854675293e-01,1.544363498687744141e+00
1.170000000000000000e+02,5.795760154724121094e-01,1.335895180702209473e+00,1.408809661865234375e+00,7.397223263978958130e-02,4.075012803077697754e-01,1.588229238986968994e-01,2.248947620391845703e-01,5.379891991615295410e-01,5.639643073081970215e-01,1.432994961738586426e+00
1.172000000000000028e+02,4.773957431316375732e-01,1.202090978622436523e+00,1.569004297256469727e+00,8.748988807201385498e-02,4.558587670326232910e-01,1.382245123386383057e-01,2.250746488571166992e-01,4.689100682735443115e-01,4.501758217811584473e-01,1.287929892539978027e+00
1.174000000000000057e+02,4.034752249717712402e-01,1.065047264099121094e+00,1.740664362907409668e+00,1.095591560006141663e-01,5.119073987007141113e-01,1.198673844337463379e-01,2.304525524377822876e-01,4.107836782932281494e-01,3.681479394435882568e-01,1.138865113258361816e+00
1.176000000000000085e+02,3.527472019195556641e-01,9.338772892951965332e-01,1.922354102134704590e+00,1.419524401426315308e-01,5.734963417053222656e-01,1.038385331630706787e-01,2.403151094913482666e-01,3.600613772869110107e-01,3.113624453544616699e-01,9.965731501579284668e-01
1.178000000000000114e+02,3.187676370143890381e-01,8.131343722343444824e-01,2.107421875000000000e+00,1.874524652957916260e-01,6.394938230514526367e-01,9.007830172777175903e-02,2.540313601493835449e-01,3.158965110778808594e-01,2.744969129562377930e-01,8.647003173828125000e-01
1.180000000000000000e+02,2.950282692909240723e-01,7.085522413253784180e-01,2.289371967315673828e+00,2.476059943437576294e-01,7.099902033805847168e-01,7.851754873991012573e-02,2.711413800716400146e-01,2.777771949768066406e-01,2.484372407197952271e-01,7.487502694129943848e-01
1.182000000000000028e+02,2.799897491931915283e-01,6.185091733932495117e-01,2.452612638473510742e+00,3.252727389335632324e-01,7.850226759910583496e-01,6.999695301055908203e-02,2.911912202835083008e-01,2.451434135437011719e-01,2.319668084383010864e-01,6.487175226211547852e-01
1.184000000000000057e+02,2.722670137882232666e-01,5.414646267890930176e-01,2.574373245239257812e+00,4.251167476177215576e-01,8.687112927436828613e-01,6.363088637590408325e-02,3.149039447307586670e-01,2.164817899465560913e-01,2.235772758722305298e-01,5.628998279571533203e-01
1.186000000000000085e+02,2.706236541271209717e-01,4.759712517261505127e-01,2.617657899856567383e+00,5.574145317077636719e-01,9.617174267768859863e-01,5.921969562768936157e-02,3.441064655780792236e-01,1.895547658205032349e-01,2.219236940145492554e-01,4.897790551185607910e-01
1.188000000000000114e+02,2.746687233448028564e-01,4.203796684741973877e-01,2.532786846160888672e+00,7.296792864799499512e-01,1.069926142692565918e+00,5.784616619348526001e-02,3.808634281158447266e-01,1.651269495487213135e-01,2.258826941251754761e-01,4.281669259071350098e-01
1.190000000000000000e+02,2.841522693634033203e-01,3.714420497417449951e-01,2.288450241088867188e+00,9.517347812652587891e-01,1.194332718849182129e+00,5.967194214463233948e-02,4.253860414028167725e-01,1.432745009660720825e-01,2.344229668378829956e-01,3.751307725906372070e-01
1.192000000000000028e+02,2.973227500915527344e-01,3.287762403488159180e-01,1.925084948539733887e+00,1.216547250747680664e+00,1.335022091865539551e+00,6.460462510585784912e-02,4.785328507423400879e-01,1.242129206657409668e-01,2.469471246004104614e-01,3.287809789180755615e-01
1.194000000000000057e+02,3.137956261634826660e-01,2.919882833957672119e-01,1.556062221527099609e+00,1.423244118690490723e+00,1.491240501403808594e+00,7.403580844402313232e-02,5.381710529327392578e-01,1.070188730955123901e-01,2.630454599857330322e-01,2.886990904808044434e-01
1.196000000000000085e+02,3.332832455635070801e-01,2.605445981025695801e-01,1.222846508026123047e+00,1.533827424049377441e+00,1.659751892089843750e+00,9.163722395896911621e-02,6.021003723144531250e-01,9.257293492555618286e-02,2.822506427764892578e-01,2.543417215347290039e-01
1.198000000000000114e+02,3.575305044651031494e-01,2.321168035268783569e-01,9.430396556854248047e-01,1.548896431922912598e+00,1.840011239051818848e+00,1.183155775070190430e-01,6.704772114753723145e-01,8.004303276538848877e-02,3.042345345020294189e-01,2.248425632715225220e-01
1.200000000000000000e+02,3.876152634620666504e-01,2.055177539587020874e-01,7.222557663917541504e-01,1.490080475807189941e+00,2.028197526931762695e+00,1.569715142250061035e-01,7.433833479881286621e-01,6.980355083942413330e-02,3.310737013816833496e-01,1.971408873796463013e-01
1.202000000000000028e+02,4.252701401710510254e-01,1.814238131046295166e-01,5.610048174858093262e-01,1.378660678863525391e+00,2.217181205749511719e+00,2.097292393445968628e-01,8.230118155479431152e-01,6.252711266279220581e-02,3.652731180191040039e-01,1.718641370534896851e-01
1.204000000000000057e+02,4.710178077220916748e-01,1.599903404712677002e-01,4.553768932819366455e-01,1.237818717956542969e+00,2.399239301681518555e+00,2.778061926364898682e-01,9.116045832633972168e-01,5.716127529740333557e-02,4.071680605411529541e-01,1.491373777389526367e-01
1.206000000000000085e+02,5.245009660720825195e-01,1.408466249704360962e-01,3.792875409126281738e-01,1.093840718269348145e+00,2.551087617874145508e+00,3.670003712177276611e-01,1.013077378273010254e+00,5.439927801489830017e-02,4.574096202850341797e-01,1.291470825672149658e-01
1.208000000000000114e+02,5.847505331039428711e-01,1.234151348471641541e-01,3.271283209323883057e-01,9.572154283523559570e-01,2.645157337188720703e+00,4.834105074405670166e-01,1.130150675773620605e+00,5.477246642112731934e-02,5.150528550148010254e-01,1.112364903092384338e-01
1.210000000000000000e+02,6.497459411621093750e-01,1.088198274374008179e-01,2.927891612052917480e-01,8.314281702041625977e-01,2.636986494064331055e+00,6.369053721427917480e-01,1.263427019119262695e+00,5.828475579619407654e-02,5.774677991867065430e-01,9.598661959171295166e-02
1.212000000000000028e+02,7.192535996437072754e-01,9.651196002960205078e-02,2.685629725456237793e-01,7.219028472900390625e-01,2.467808961868286133e+00,8.350272178649902344e-01,1.413207650184631348e+00,6.484119594097137451e-02,6.443067193031311035e-01,8.272667974233627319e-02
1.214000000000000057e+02,7.934249043464660645e-01,8.759997785091400146e-02,2.534017264842987061e-01,6.274842619895935059e-01,2.154772758483886719e+00,1.085063934326171875e+00,1.576892614364624023e+00,7.817073911428451538e-02,7.156432867050170898e-01,7.165678590536117554e-02
1.216000000000000085e+02,8.752950429916381836e-01,8.097227662801742554e-02,2.458579242229461670e-01,5.466601848602294922e-01,1.772283792495727539e+00,1.334233760833740234e+00,1.752364873886108398e+00,1.001967489719390869e-01,7.920984625816345215e-01,6.364201009273529053e-02
1.218000000000000114e+02,9.661632776260375977e-01,7.623546570539474487e-02,2.446899712085723877e-01,4.780327081680297852e-01,1.408248543739318848e+00,1.507817029953002930e+00,1.939689755439758301e+00,1.321278363466262817e-01,8.775019645690917969e-01,5.759680643677711487e-02
1.220000000000000000e+02,1.070352911949157715e+00,7.419482618570327759e-02,2.487497329711914062e-01,4.201910495758056641e-01,1.092230200767517090e+00,1.573187232017517090e+00,2.131749153137207031e+00,1.775672137737274170e-01,9.737055301666259766e-01,5.377314984798431396e-02
1.222000000000000028e+02,1.190545797348022461e+00,7.537529617547988892e-02,2.580496668815612793e-01,3.695717453956604004e-01,8.340934514999389648e-01,1.551131606101989746e+00,2.321497678756713867e+00,2.378687262535095215e-01,1.085353970527648926e+00,5.304475501179695129e-02
1.224000000000000057e+02,1.327084183692932129e+00,7.971829175949096680e-02,2.711899280548095703e-01,3.254601955413818359e-01,6.370018124580383301e-01,1.463796138763427734e+00,2.494771003723144531e+00,3.160004019737243652e-01,1.213136792182922363e+00,5.547361075878143311e-02
1.226000000000000085e+02,1.477328300476074219e+00,8.944378048181533813e-02,2.877169847488403320e-01,2.873517870903015137e-01,5.004863739013671875e-01,1.333990454673767090e+00,2.627830982208251953e+00,4.170315265655517578e-01,1.357122182846069336e+00,6.096247211098670959e-02
1.228000000000000114e+02,1.639287352561950684e+00,1.070698499679565430e-01,3.072068989276885986e-01,2.547665238380432129e-01,4.071930050849914551e-01,1.187871575355529785e+00,2.681905031204223633e+00,5.517669320106506348e-01,1.516614675521850586e+00,7.132661342620849609e-02
1.230000000000000000e+02,1.810975432395935059e+00,1.337591707706451416e-01,3.307407796382904053e-01,2.261148989200592041e-01,3.412007689476013184e-01,1.044307351112365723e+00,2.605851173400878906e+00,7.281088232994079590e-01,1.688338398933410645e+00,9.006905555725097656e-02
1.232000000000000028e+02,1.987915039062500000e+00,1.724257916212081909e-01,3.595621287822723389e-01,1.990777403116226196e-01,2.976532876491546631e-01,9.093183279037475586e-01,2.356376647949218750e+00,9.569468498229980469e-01,1.872273683547973633e+00,1.180476248264312744e-01
1.234000000000000057e+02,2.164411544799804688e+00,2.246021479368209839e-01,3.959293365478515625e-01,1.745366454124450684e-01,2.674316167831420898e-01,7.881665229797363281e-01,1.981517076492309570e+00,1.233515024185180664e+00,2.064189910888671875e+00,1.584028154611587524e-01
1.236000000000000085e+02,2.332205772399902344e+00,2.910766899585723877e-01,4.400418400764465332e-01,1.525630503892898560e-01,2.473412901163101196e-01,6.834557056427001953e-01,1.597821116447448730e+00,1.451649427413940430e+00,2.256464958190917969e+00,2.131353020668029785e-01
1.238000000000000114e+02,2.467998027801513672e+00,3.780164122581481934e-01,4.926711916923522949e-01,1.332968026399612427e-01,2.357931733131408691e-01,5.933820009231567383e-01,1.250183820724487305e+00,1.570822000503540039e+00,2.441354513168334961e+00,2.834932208061218262e-01
1.240000000000000000e+02,2.546944618225097656e+00,4.902129173278808594e-01,5.520445108413696289e-01,1.157395988702774048e-01,2.314202636480331421e-01,5.164538621902465820e-01,9.575662016868591309e-01,1.590057730674743652e+00,2.593189716339111328e+00,3.761913180351257324e-01
1.242000000000000028e+02,2.526712894439697266e+00,6.371992230415344238e-01,6.159995794296264648e-01,1.008320003747940063e-01,2.330193668603897095e-01,4.513735771179199219e-01,7.262148857116699219e-01,1.531522274017333984e+00,2.681390762329101562e+00,4.982639849185943604e-01
1.244000000000000057e+02,2.355135440826416016e+00,8.256913423538208008e-01,6.844227910041809082e-01,8.818379044532775879e-02,2.396769523620605469e-01,3.961129188537597656e-01,5.568832755088806152e-01,1.418124675750732422e+00,2.660382270812988281e+00,6.589871644973754883e-01
1.246000000000000085e+02,2.058710336685180664e+00,1.061716318130493164e+00,7.574152350425720215e-01,7.815932482481002808e-02,2.507018446922302246e-01,3.477043509483337402e-01,4.466703534126281738e-01,1.272845625877380371e+00,2.466567754745483398e+00,8.665459752082824707e-01
1.248000000000000114e+02,1.699514508247375488e+00,1.292427539825439453e+00,8.371734023094177246e-01,7.098631560802459717e-02,2.654200494289398193e-01,3.056654334068298340e-01,3.669488430023193359e-01,1.124622821807861328e+00,2.133621931076049805e+00,1.127885341644287109e+00
1.250000000000000000e+02,1.359009861946105957e+00,1.450564384460449219e+00,9.258043766021728516e-01,6.569330394268035889e-02,2.833817899227142334e-01,2.694913446903228760e-01,3.120267093181610107e-01,9.836762547492980957e-01,1.745022892951965332e+00,1.374453306198120117e+00
1.252000000000000028e+02,1.064310908317565918e+00,1.507763504981994629e+00,1.026974320411682129e+00,6.294610351324081421e-02,3.041105866432189941e-01,2.385454326868057251e-01,2.764152288436889648e-01,8.533676862716674805e-01,1.378976106643676758e+00,1.538185954093933105e+00
1.254000000000000057e+02,8.242714405059814453e-01,1.483740568161010742e+00,1.143946170806884766e+00,6.337927281856536865e-02,3.293633759021759033e-01,2.103881686925888062e-01,2.511298060417175293e-01,7.392869591712951660e-01,1.063892126083374023e+00,1.593477606773376465e+00
1.256000000000000085e+02,6.416396498680114746e-01,1.399273753166198730e+00,1.277091741561889648e+00,6.695552170276641846e-02,3.609678447246551514e-01,1.842605918645858765e-01,2.352744489908218384e-01,6.409116387367248535e-01,8.083168268203735352e-01,1.562416195869445801e+00
1.258000000000000114e+02,5.152873992919921875e-01,1.274960041046142578e+00,1.426488995552062988e+00,7.359603047370910645e-02,4.001705050468444824e-01,1.606486290693283081e-01,2.273533642292022705e-01,5.565365552902221680e-01,6.149577498435974121e-01,1.467375993728637695e+00
1.260000000000000000e+02,4.279212057590484619e-01,1.136880755424499512e+00,1.588592529296875000e+00,8.797082304954528809e-02,4.474303424358367920e-01,1.396928280591964722e-01,2.260509878396987915e-01,4.847315549850463867e-01,4.831488132476806641e-01,1.332012414932250977e+00
1.262000000000000028e+02,3.664441406726837158e-01,1.000701785087585449e+00,1.761944770812988281e+00,1.110305339097976685e-01,5.026766657829284668e-01,1.211405098438262939e-01,2.302312254905700684e-01,4.242281615734100342e-01,3.920033574104309082e-01,1.183522939682006836e+00
1.264000000000000057e+02,3.258499801158905029e-01,8.727184534072875977e-01,1.945234656333923340e+00,1.447195261716842651e-01,5.636960864067077637e-01,1.048267334699630737e-01,2.390899956226348877e-01,3.719235956668853760e-01,3.277989625930786133e-01,1.038959264755249023e+00
1.266000000000000085e+02,2.973872423171997070e-01,7.593405842781066895e-01,2.131412744522094727e+00,1.917343139648437500e-01,6.291092038154602051e-01,9.086081385612487793e-02,2.519128322601318359e-01,3.262954056262969971e-01,2.857012152671813965e-01,9.033954143524169922e-01
1.268000000000000114e+02,2.784266471862792969e-01,6.614407300949096680e-01,2.313711166381835938e+00,2.536128461360931396e-01,6.990075707435607910e-01,7.902517914772033691e-02,2.682333886623382568e-01,2.868272066116333008e-01,2.563463449478149414e-01,7.822893261909484863e-01
1.270000000000000000e+02,2.674971818923950195e-01,5.774236917495727539e-01,2.474944591522216797e+00,3.337258398532867432e-01,7.735205292701721191e-01,7.008147239685058594e-02,2.876166999340057373e-01,2.530285120010375977e-01,2.370827049016952515e-01,6.776653528213500977e-01
1.272000000000000028e+02,2.632929682731628418e-01,5.058087110519409180e-01,2.592779874801635742e+00,4.362464547157287598e-01,8.560729026794433594e-01,6.347098946571350098e-02,3.100555837154388428e-01,2.238891124725341797e-01,2.263445407152175903e-01,5.877639055252075195e-01
1.274000000000000057e+02,2.646457254886627197e-01,4.451977312564849854e-01,2.627197504043579102e+00,5.727530717849731445e-01,9.477072358131408691e-01,5.876883491873741150e-02,3.374517560005187988e-01,1.963664889335632324e-01,2.227196991443634033e-01,5.109300613403320312e-01
1.276000000000000085e+02,2.721860408782958984e-01,3.927004635334014893e-01,2.527023792266845703e+00,7.503674030303955078e-01,1.054078459739685059e+00,5.701484531164169312e-02,3.723573982715606689e-01,1.713267266750335693e-01,2.250155061483383179e-01,4.459510147571563721e-01
1.278000000000000114e+02,2.837071418762207031e-01,3.468180894851684570e-01,2.268414258956909180e+00,9.783523678779602051e-01,1.176449894905090332e+00,5.843771994113922119e-02,4.149853885173797607e-01,1.488464027643203735e-01,2.321728318929672241e-01,3.907175064086914062e-01
1.280000000000000000e+02,2.987349033355712891e-01,3.070376217365264893e-01,1.897864699363708496e+00,1.242281317710876465e+00,1.315038800239562988e+00,6.298637390136718750e-02,4.660851657390594482e-01,1.291364282369613647e-01,2.435455918312072754e-01,3.424497544765472412e-01
1.282000000000000171e+02,3.168389797210693359e-01,2.728769183158874512e-01,1.528693914413452148e+00,1.443096518516540527e+00,1.469786763191223145e+00,7.134781032800674438e-02,5.243226885795593262e-01,1.113607361912727356e-01,2.586000859737396240e-01,3.005521595478057861e-01
1.284000000000000057e+02,3.386450707912445068e-01,2.436442524194717407e-01,1.197897076606750488e+00,1.544965624809265137e+00,1.637026190757751465e+00,8.776567876338958740e-02,5.872083306312561035e-01,9.628415852785110474e-02,2.768884301185607910e-01,2.645217776298522949e-01
1.285999999999999943e+02,3.651247918605804443e-01,2.158608585596084595e-01,9.215776920318603516e-01,1.552639961242675781e+00,1.816021680831909180e+00,1.131605133414268494e-01,6.545234322547912598e-01,8.322761207818984985e-02,2.979058027267456055e-01,2.336404323577880859e-01
1.288000000000000114e+02,3.988783657550811768e-01,1.904694437980651855e-01,7.048853635787963867e-01,1.487895607948303223e+00,2.004234790802001953e+00,1.499790549278259277e-01,7.263422608375549316e-01,7.236029207706451416e-02,3.233956396579742432e-01,2.055473327636718750e-01
1.290000000000000000e+02,4.403055906295776367e-01,1.676204353570938110e-01,5.481265783309936523e-01,1.372518420219421387e+00,2.194202184677124023e+00,2.007245570421218872e-01,8.038096427917480469e-01,6.459167599678039551e-02,3.553644418716430664e-01,1.795334964990615845e-01
1.292000000000000171e+02,4.902858734130859375e-01,1.475596129894256592e-01,4.447037279605865479e-01,1.230209469795227051e+00,2.378618240356445312e+00,2.667429149150848389e-01,8.902163505554199219e-01,5.876986682415008545e-02,3.949671983718872070e-01,1.560474634170532227e-01
1.294000000000000057e+02,5.471261739730834961e-01,1.292934417724609375e-01,3.704478144645690918e-01,1.085920333862304688e+00,2.536529541015625000e+00,3.529587388038635254e-01,9.880633354187011719e-01,5.528752133250236511e-02,4.426225721836090088e-01,1.352172344923019409e-01
1.295999999999999943e+02,6.097759604454040527e-01,1.131574511528015137e-01,3.199657797813415527e-01,9.492517709732055664e-01,2.642306327819824219e+00,4.647873342037200928e-01,1.101216793060302734e+00,5.488148704171180725e-02,4.982722401618957520e-01,1.167982518672943115e-01
1.298000000000000114e+02,6.768799424171447754e-01,9.972482919692993164e-02,2.863910496234893799e-01,8.240577578544616699e-01,2.653163433074951172e+00,6.126438379287719727e-01,1.230695486068725586e+00,5.765748396515846252e-02,5.594161748886108398e-01,1.007767915725708008e-01
1.300000000000000000e+02,7.485441565513610840e-01,8.881893754005432129e-02,2.629398107528686523e-01,7.151921391487121582e-01,2.513653755187988281e+00,8.039442896842956543e-01,1.376429796218872070e+00,6.348140537738800049e-02,6.249381303787231445e-01,8.698583394289016724e-02
1.302000000000000171e+02,8.257032632827758789e-01,8.112062513828277588e-02,2.484765201807022095e-01,6.213917136192321777e-01,2.217514753341674805e+00,1.047639846801757812e+00,1.537030816078186035e+00,7.491844147443771362e-02,6.949389576911926270e-01,7.526021450757980347e-02
1.304000000000000057e+02,9.117289781570434570e-01,7.534041255712509155e-02,2.415699362754821777e-01,5.411310195922851562e-01,1.832588553428649902e+00,1.307120442390441895e+00,1.709687232971191406e+00,9.484156221151351929e-02,7.695299983024597168e-01,6.631409376859664917e-02
1.305999999999999943e+02,1.008096218109130859e+00,7.170498371124267578e-02,2.409620732069015503e-01,4.730079174041748047e-01,1.462395429611206055e+00,1.493783831596374512e+00,1.894563198089599609e+00,1.240619122982025146e-01,8.523315191268920898e-01,5.972768366336822510e-02
1.308000000000000114e+02,1.119795322418212891e+00,7.114689052104949951e-02,2.455119937658309937e-01,4.156196117401123047e-01,1.136981010437011719e+00,1.574357271194458008e+00,2.085803747177124023e+00,1.662422865629196167e-01,9.441945552825927734e-01,5.504631251096725464e-02
1.310000000000000000e+02,1.247760057449340820e+00,7.380127161741256714e-02,2.551266849040985107e-01,3.653185963630676270e-01,8.687512278556823730e-01,1.563828825950622559e+00,2.276350259780883789e+00,2.229604721069335938e-01,1.051102519035339355e+00,5.336776375770568848e-02
1.312000000000000171e+02,1.391998648643493652e+00,7.951258867979049683e-02,2.685612142086029053e-01,3.215096592903137207e-01,6.616548299789428711e-01,1.484504699707031250e+00,2.456336259841918945e+00,2.959273457527160645e-01,1.174031376838684082e+00,5.485945194959640503e-02
1.314000000000000057e+02,1.548830389976501465e+00,9.245645999908447266e-02,2.853628396987915039e-01,2.836893498897552490e-01,5.156966447830200195e-01,1.359131693840026855e+00,2.600342273712158203e+00,3.914951980113983154e-01,1.313119173049926758e+00,5.946340039372444153e-02
1.315999999999999943e+02,1.716948628425598145e+00,1.137568354606628418e-01,3.051085174083709717e-01,2.513773739337921143e-01,4.175291359424591064e-01,1.213008880615234375e+00,2.675328969955444336e+00,5.178806185722351074e-01,1.468807816505432129e+00,6.757793575525283813e-02
1.318000000000000114e+02,1.894144654273986816e+00,1.452722698450088501e-01,3.289492726325988770e-01,2.228153198957443237e-01,3.476155698299407959e-01,1.067879438400268555e+00,2.634374141693115234e+00,6.836380958557128906e-01,1.637143254280090332e+00,8.378709107637405396e-02
1.320000000000000000e+02,2.074345111846923828e+00,1.896021068096160889e-01,3.582230210304260254e-01,1.959245800971984863e-01,3.011575043201446533e-01,9.308698773384094238e-01,2.418755054473876953e+00,8.982543945312500000e-01,1.817377805709838867e+00,1.090109869837760925e-01
1.322000000000000171e+02,2.251344203948974609e+00,2.481238842010498047e-01,3.950547277927398682e-01,1.715342849493026733e-01,2.694883644580841064e-01,8.069763779640197754e-01,2.070710420608520508e+00,1.166064977645874023e+00,2.007796049118041992e+00,1.454188823699951172e-01
1.324000000000000057e+02,2.410130977630615234e+00,3.235412836074829102e-01,4.396689832210540771e-01,1.497223079204559326e-01,2.479154020547866821e-01,6.995158195495605469e-01,1.684517860412597656e+00,1.402220129966735840e+00,2.200272083282470703e+00,1.958986669778823853e-01
1.325999999999999943e+02,2.529470443725585938e+00,4.203714728355407715e-01,4.927285313606262207e-01,1.305799037218093872e-01,2.351524680852890015e-01,6.070271730422973633e-01,1.326766371726989746e+00,1.547940254211425781e+00,2.387794017791748047e+00,2.617494761943817139e-01
1.328000000000000114e+02,2.574367761611938477e+00,5.477827787399291992e-01,5.524998307228088379e-01,1.131368726491928101e-01,2.297665029764175415e-01,5.278784632682800293e-01,1.021427989006042480e+00,1.588861823081970215e+00,2.550337553024291992e+00,3.477649390697479248e-01
1.330000000000000000e+02,2.496590614318847656e+00,7.137963771820068359e-01,6.166989803314208984e-01,9.846582263708114624e-02,2.305526733398437500e-01,4.608317017555236816e-01,7.761923074722290039e-01,1.547084569931030273e+00,2.661467552185058594e+00,4.594043791294097900e-01
1.332000000000000171e+02,2.266958475112915039e+00,9.271578788757324219e-01,6.853626966476440430e-01,8.596340566873550415e-02,2.361617386341094971e-01,4.043035507202148438e-01,5.926129221916198730e-01,1.445046782493591309e+00,2.678900957107543945e+00,6.073576211929321289e-01
1.334000000000000057e+02,1.918954730033874512e+00,1.184536457061767578e+00,7.585788369178771973e-01,7.608267664909362793e-02,2.465528845787048340e-01,3.547140061855316162e-01,4.697632491588592529e-01,1.306127190589904785e+00,2.546896696090698242e+00,7.991271615028381348e-01
1.335999999999999943e+02,1.558005928993225098e+00,1.390291929244995117e+00,8.387671113014221191e-01,6.899444758892059326e-02,2.607161402702331543e-01,3.115831613540649414e-01,3.833321928977966309e-01,1.158099412918090820e+00,2.251363039016723633e+00,1.044605493545532227e+00
1.338000000000000114e+02,1.230379104614257812e+00,1.504066109657287598e+00,9.279118180274963379e-01,6.379616260528564453e-02,2.782002985477447510e-01,2.744098901748657227e-01,3.229601383209228516e-01,1.015302181243896484e+00,1.860905647277832031e+00,1.310244917869567871e+00
1.340000000000000000e+02,9.543409347534179688e-01,1.523500800132751465e+00,1.029927015304565430e+00,6.120352447032928467e-02,2.985438406467437744e-01,2.426042407751083374e-01,2.835987508296966553e-01,8.820306658744812012e-01,1.484456181526184082e+00,1.502725958824157715e+00
1.342000000000000171e+02,7.357207536697387695e-01,1.469624757766723633e+00,1.147804260253906250e+00,6.179892271757125854e-02,3.230353295803070068e-01,2.142248898744583130e-01,2.559081017971038818e-01,7.640482783317565918e-01,1.152550935745239258e+00,1.588284254074096680e+00
1.344000000000000057e+02,5.752220153808593750e-01,1.363287091255187988e+00,1.281835198402404785e+00,6.552998721599578857e-02,3.533712327480316162e-01,1.876763403415679932e-01,2.380301207304000854e-01,6.622101664543151855e-01,8.783419132232666016e-01,1.580680966377258301e+00
1.345999999999999943e+02,4.700399339199066162e-01,1.226163625717163086e+00,1.432189583778381348e+00,7.234237343072891235e-02,3.912707567214965820e-01,1.636309027671813965e-01,2.284143716096878052e-01,5.747525691986083984e-01,6.661532521247863770e-01,1.502396702766418457e+00
1.348000000000000114e+02,3.938584625720977783e-01,1.085631012916564941e+00,1.595251321792602539e+00,8.694325387477874756e-02,4.370426237583160400e-01,1.421910375356674194e-01,2.256977260112762451e-01,5.001472830772399902e-01,5.161447525024414062e-01,1.376767039299011230e+00
1.350000000000000000e+02,3.414689302444458008e-01,9.512209892272949219e-01,1.769658207893371582e+00,1.102839112281799316e-01,4.911668896675109863e-01,1.233609095215797424e-01,2.287198752164840698e-01,4.371581673622131348e-01,4.157274961471557617e-01,1.228948235511779785e+00
1.352000000000000171e+02,3.068518638610839844e-01,8.271234631538391113e-01,1.954179883003234863e+00,1.443074494600296021e-01,5.514419078826904297e-01,1.066200062632560730e-01,2.366013973951339722e-01,3.832451701164245605e-01,3.440206646919250488e-01,1.082022070884704590e+00
1.354000000000000057e+02,2.824528515338897705e-01,7.192922234535217285e-01,2.141529083251953125e+00,1.917708367109298706e-01,6.160767674446105957e-01,9.243815392255783081e-02,2.485636472702026367e-01,3.361370861530303955e-01,2.961696982383728027e-01,9.432188868522644043e-01
1.355999999999999943e+02,2.670127451419830322e-01,6.264430284500122070e-01,2.325003147125244141e+00,2.542077898979187012e-01,6.851805448532104492e-01,8.022847771644592285e-02,2.641250193119049072e-01,2.953015267848968506e-01,2.639717459678649902e-01,8.173241615295410156e-01
1.358000000000000114e+02,2.591071426868438721e-01,5.469857454299926758e-01,2.486879348754882812e+00,3.351242542266845703e-01,7.588612437248229980e-01,7.062553614377975464e-02,2.828460633754730225e-01,2.602460384368896484e-01,2.418154180049896240e-01,7.078624963760375977e-01
1.360000000000000000e+02,2.574812769889831543e-01,4.794689416885375977e-01,2.604566335678100586e+00,4.387598037719726562e-01,8.399007320404052734e-01,6.369282305240631104e-02,3.042567372322082520e-01,2.302098721265792847e-01,2.286489754915237427e-01,6.136578917503356934e-01
1.362000000000000171e+02,2.610181868076324463e-01,4.225312769412994385e-01,2.637433767318725586e+00,5.768527388572692871e-01,9.299244284629821777e-01,5.864498764276504517e-02,3.304694592952728271e-01,2.023282796144485474e-01,2.230031043291091919e-01,5.329995751380920410e-01
1.364000000000000057e+02,2.702330052852630615e-01,3.724387884140014648e-01,2.533637285232543945e+00,7.565152645111083984e-01,1.033691048622131348e+00,5.636157467961311340e-02,3.636576831340789795e-01,1.767200231552124023e-01,2.236204147338867188e-01,4.645429253578186035e-01
1.365999999999999943e+02,2.832508385181427002e-01,3.287928700447082520e-01,2.270004034042358398e+00,9.871193170547485352e-01,1.153361320495605469e+00,5.725404620170593262e-02,4.045220911502838135e-01,1.536545306444168091e-01,2.292736023664474487e-01,4.068467915058135986e-01
1.368000000000000114e+02,2.996194362640380859e-01,2.910856008529663086e-01,1.896139264106750488e+00,1.251969456672668457e+00,1.289224267005920410e+00,6.129176169633865356e-02,4.536210596561431885e-01,1.332942992448806763e-01,2.394233644008636475e-01,3.565104603767395020e-01
1.370000000000000000e+02,3.189191818237304688e-01,2.588426768779754639e-01,1.525233626365661621e+00,1.452329516410827637e+00,1.441810846328735352e+00,6.840855628252029419e-02,5.103301405906677246e-01,1.151333078742027283e-01,2.533991336822509766e-01,3.127040266990661621e-01
1.372000000000000171e+02,3.426097035408020020e-01,2.302460670471191406e-01,1.193516016006469727e+00,1.552554011344909668e+00,1.607223033905029297e+00,8.330866694450378418e-02,5.722085833549499512e-01,9.946998953819274902e-02,2.707430422306060791e-01,2.749168276786804199e-01
1.374000000000000057e+02,3.717237412929534912e-01,2.033156007528305054e-01,9.167780876159667969e-01,1.558481216430664062e+00,1.784278750419616699e+00,1.070652306079864502e-01,6.384956836700439453e-01,8.591128885746002197e-02,2.909859716892242432e-01,2.425455600023269653e-01
1.375999999999999943e+02,4.083851873874664307e-01,1.788819730281829834e-01,7.000594139099121094e-01,1.492057561874389648e+00,1.971908092498779297e+00,1.414952427148818970e-01,7.092820405960083008e-01,7.454762607812881470e-02,3.150447309017181396e-01,2.140090912580490112e-01
1.378000000000000114e+02,4.529108107089996338e-01,1.570469439029693604e-01,5.437204837799072266e-01,1.375256299972534180e+00,2.162699699401855469e+00,1.896255016326904297e-01,7.846919894218444824e-01,6.616783887147903442e-02,3.447122871875762939e-01,1.872344464063644409e-01
1.380000000000000000e+02,5.056611895561218262e-01,1.377653777599334717e-01,4.404324889183044434e-01,1.231985092163085938e+00,2.349564075469970703e+00,2.528679370880126953e-01,8.689960837364196777e-01,5.990435928106307983e-02,3.819518089294433594e-01,1.629652082920074463e-01
1.382000000000000171e+02,5.651508569717407227e-01,1.201913878321647644e-01,3.663282990455627441e-01,1.087092161178588867e+00,2.514917612075805664e+00,3.351317346096038818e-01,9.631699323654174805e-01,5.569429695606231689e-02,4.269554316997528076e-01,1.412710994482040405e-01
1.384000000000000057e+02,6.294258236885070801e-01,1.051643341779708862e-01,3.160412907600402832e-01,9.499107003211975098e-01,2.634449243545532227e+00,4.410751163959503174e-01,1.072531700134277344e+00,5.452249199151992798e-02,4.805345237255096436e-01,1.223257854580879211e-01
1.385999999999999943e+02,6.981846690177917480e-01,9.259007126092910767e-02,2.826053202152252197e-01,8.243927955627441406e-01,2.667187929153442383e+00,5.821477770805358887e-01,1.198171734809875488e+00,5.655200034379959106e-02,5.403820276260375977e-01,1.053849607706069946e-01
1.388000000000000114e+02,7.715544104576110840e-01,8.295258879661560059e-02,2.592591643333435059e-01,7.151943445205688477e-01,2.559467077255249023e+00,7.659137845039367676e-01,1.339958071708679199e+00,6.165686249732971191e-02,6.045508980751037598e-01,9.111814945936203003e-02
1.390000000000000000e+02,8.520189523696899414e-01,7.598682492971420288e-02,2.449026554822921753e-01,6.210786700248718262e-01,2.286990165710449219e+00,1.002012372016906738e+00,1.497540235519409180e+00,7.121812552213668823e-02,6.731754541397094727e-01,7.872125506401062012e-02
1.392000000000000171e+02,9.413885474205017090e-01,7.088938355445861816e-02,2.381389439105987549e-01,5.405581593513488770e-01,1.905269503593444824e+00,1.270917892456054688e+00,1.667505621910095215e+00,8.901665359735488892e-02,7.463371753692626953e-01,6.866704672574996948e-02
1.394000000000000057e+02,1.043377280235290527e+00,6.835518777370452881e-02,2.376854717731475830e-01,4.722220301628112793e-01,1.528515100479125977e+00,1.472969532012939453e+00,1.849410533905029297e+00,1.159454137086868286e-01,8.264557123184204102e-01,6.149699166417121887e-02
1.395999999999999943e+02,1.161259651184082031e+00,6.902132183313369751e-02,2.424009889364242554e-01,4.146700501441955566e-01,1.192302227020263672e+00,1.572397232055664062e+00,2.039863109588623047e+00,1.548546552658081055e-01,9.155288934707641602e-01,5.622717365622520447e-02
1.398000000000000114e+02,1.295389413833618164e+00,7.284744828939437866e-02,2.520629763603210449e-01,3.642757534980773926e-01,9.122108221054077148e-01,1.576403737068176270e+00,2.231246709823608398e+00,2.079833149909973145e-01,1.017847657203674316e+00,5.362835526466369629e-02
1.400000000000000000e+02,1.444891095161437988e+00,8.067096769809722900e-02,2.655531466007232666e-01,3.203890025615692139e-01,6.932186484336853027e-01,1.507365703582763672e+00,2.415862083435058594e+00,2.766122817993164062e-01,1.135999321937561035e+00,5.419753491878509521e-02
1.402000000000000171e+02,1.606674909591674805e+00,9.627942740917205811e-02,2.824137508869171143e-01,2.824993431568145752e-01,5.358647108078002930e-01,1.387831449508666992e+00,2.570134878158569336e+00,3.666696250438690186e-01,1.270262718200683594e+00,5.789305269718170166e-02
1.404000000000000057e+02,1.779029369354248047e+00,1.206307560205459595e-01,3.022305071353912354e-01,2.501422464847564697e-01,4.318959116935729980e-01,1.242047786712646484e+00,2.665608406066894531e+00,4.845692217350006104e-01,1.420936822891235352e+00,6.461354345083236694e-02
1.405999999999999943e+02,1.959299921989440918e+00,1.562544256448745728e-01,3.260328769683837891e-01,2.215650379657745361e-01,3.572451770305633545e-01,1.095336079597473145e+00,2.657744646072387695e+00,6.400272846221923828e-01,1.585480213165283203e+00,7.830700278282165527e-02
1.408000000000000114e+02,2.140787124633789062e+00,2.052545547485351562e-01,3.553071916103363037e-01,1.946715265512466431e-01,3.066921830177307129e-01,9.564489126205444336e-01,2.486448049545288086e+00,8.407592177391052246e-01,1.761588215827941895e+00,1.008027419447898865e-01
1.410000000000000000e+02,2.316617012023925781e+00,2.687998116016387939e-01,3.921166658401489258e-01,1.702712774276733398e-01,2.732513248920440674e-01,8.294001817703247070e-01,2.168388366699218750e+00,1.094409465789794922e+00,1.949760556221008301e+00,1.332657039165496826e-01
1.412000000000000171e+02,2.467056512832641602e+00,3.514177799224853516e-01,4.366876482963562012e-01,1.484441310167312622e-01,2.498706728219985962e-01,7.187703251838684082e-01,1.781276464462280273e+00,1.346321940422058105e+00,2.142356395721435547e+00,1.793518811464309692e-01
1.414000000000000057e+02,2.569598197937011719e+00,4.571844041347503662e-01,4.897529184818267822e-01,1.293150186538696289e-01,2.355973571538925171e-01,6.234637498855590820e-01,1.412955999374389648e+00,1.521436333656311035e+00,2.332407712936401367e+00,2.403731942176818848e-01
1.415999999999999943e+02,2.584193706512451172e+00,5.966937541961669922e-01,5.495812892913818359e-01,1.119006946682929993e-01,2.289551496505737305e-01,5.417672991752624512e-01,1.093356966972351074e+00,1.587028741836547852e+00,2.505214929580688477e+00,3.195720613002777100e-01
1.418000000000000114e+02,2.457238197326660156e+00,7.775132060050964355e-01,6.136642098426818848e-01,9.724058210849761963e-02,2.287162840366363525e-01,4.724508523941040039e-01,8.323763012886047363e-01,1.564115881919860840e+00,2.636655330657958984e+00,4.218196868896484375e-01
1.420000000000000000e+02,2.185144424438476562e+00,1.007104992866516113e+00,6.822485923767089844e-01,8.472259342670440674e-02,2.337298244237899780e-01,4.141134023666381836e-01,6.332598924636840820e-01,1.475323796272277832e+00,2.686653852462768555e+00,5.585017204284667969e-01
1.422000000000000171e+02,1.817155361175537109e+00,1.258839368820190430e+00,7.553963065147399902e-01,7.476413995027542114e-02,2.433648258447647095e-01,3.632102310657501221e-01,4.954956769943237305e-01,1.343938827514648438e+00,2.604905366897583008e+00,7.368988394737243652e-01
1.424000000000000057e+02,1.460309863090515137e+00,1.442825913429260254e+00,8.354845643043518066e-01,6.763999909162521362e-02,2.568703293800354004e-01,3.188800215721130371e-01,4.014783799648284912e-01,1.196069717407226562e+00,2.349186897277832031e+00,9.684197902679443359e-01
1.425999999999999943e+02,1.144637346267700195e+00,1.526997447013854980e+00,9.245020747184753418e-01,6.240422278642654419e-02,2.737801969051361084e-01,2.805999517440795898e-01,3.349606394767761230e-01,1.051132082939147949e+00,1.969660043716430664e+00,1.245521783828735352e+00
1.428000000000000114e+02,8.833973407745361328e-01,1.522237062454223633e+00,1.026121497154235840e+00,5.972352996468544006e-02,2.936581969261169434e-01,2.478572875261306763e-01,2.911207973957061768e-01,9.148627519607543945e-01,1.585726261138916016e+00,1.461085557937622070e+00
1.430000000000000000e+02,6.806842088699340820e-01,1.450017809867858887e+00,1.143847465515136719e+00,6.027412414550781250e-02,3.171924352645874023e-01,2.191430628299713135e-01,2.608461081981658936e-01,7.925329208374023438e-01,1.239052295684814453e+00,1.576328992843627930e+00
1.432000000000000171e+02,5.362512469291687012e-01,1.331443428993225098e+00,1.277707815170288086e+00,6.395614892244338989e-02,3.461062014102935791e-01,1.921237260103225708e-01,2.406607419252395630e-01,6.866701841354370117e-01,9.479171037673950195e-01,1.592173218727111816e+00
1.434000000000000057e+02,4.394033551216125488e-01,1.191222548484802246e+00,1.427979826927185059e+00,7.067672163248062134e-02,3.825422227382659912e-01,1.675926446914672852e-01,2.291224300861358643e-01,5.956427454948425293e-01,7.182688117027282715e-01,1.531030654907226562e+00
1.435999999999999943e+02,3.703439235687255859e-01,1.050451517105102539e+00,1.591389536857604980e+00,8.499506115913391113e-02,4.267497956752777100e-01,1.456385701894760132e-01,2.248010784387588501e-01,5.177808403968811035e-01,5.508426427841186523e-01,1.415876746177673340e+00
1.438000000000000114e+02,3.241829276084899902e-01,9.173796772956848145e-01,1.766025781631469727e+00,1.080557703971862793e-01,4.796022474765777588e-01,1.264876872301101685e-01,2.265172004699707031e-01,4.519107639789581299e-01,4.416289627552032471e-01,1.269792556762695312e+00
1.440000000000000000e+02,2.924124002456665039e-01,7.969062328338623047e-01,1.951208949089050293e+00,1.416274458169937134e-01,5.391398668289184570e-01,1.090774461627006531e-01,2.330582439899444580e-01,3.961488008499145508e-01,3.627958297729492188e-01,1.121177196502685547e+00
1.442000000000000171e+02,2.707830071449279785e-01,6.926604509353637695e-01,2.139625310897827148e+00,1.886538267135620117e-01,6.029545068740844727e-01,9.447614103555679321e-02,2.440323233604431152e-01,3.473046422004699707e-01,3.086175918579101562e-01,9.801781177520751953e-01
1.444000000000000057e+02,2.577411830425262451e-01,6.030179262161254883e-01,2.324518442153930664e+00,2.506417930126190186e-01,6.712204217910766602e-01,8.186569809913635254e-02,2.587273120880126953e-01,3.048703968524932861e-01,2.735515534877777100e-01,8.500486612319946289e-01
1.445999999999999943e+02,2.519137859344482422e-01,5.264711380004882812e-01,2.488924503326416016e+00,3.309899568557739258e-01,7.440280914306640625e-01,7.157754153013229370e-02,2.766951322555541992e-01,2.683466374874114990e-01,2.486060708761215210e-01,7.362428903579711914e-01
1.448000000000000114e+02,2.520786821842193604e-01,4.615866243839263916e-01,2.610033512115478516e+00,4.339922666549682617e-01,8.233309984207153320e-01,6.424213945865631104e-02,2.974494695663452148e-01,2.370657771825790405e-01,2.330784499645233154e-01,6.381703615188598633e-01
1.450000000000000000e+02,2.576822936534881592e-01,4.063942432403564453e-01,2.647442102432250977e+00,5.714143514633178711e-01,9.116612672805786133e-01,5.883311480283737183e-02,3.225154578685760498e-01,2.088506668806076050e-01,2.254419922828674316e-01,5.540645718574523926e-01
1.452000000000000171e+02,2.680746912956237793e-01,3.579643666744232178e-01,2.549719333648681641e+00,7.503734827041625977e-01,1.012660145759582520e+00,5.599004402756690979e-02,3.537959754467010498e-01,1.826107800006866455e-01,2.243846207857131958e-01,4.824768900871276855e-01
1.454000000000000057e+02,2.821691632270812988e-01,3.158856332302093506e-01,2.289463996887207031e+00,9.804713726043701172e-01,1.129483461380004883e+00,5.632724985480308533e-02,3.927078545093536377e-01,1.588972508907318115e-01,2.287905514240264893e-01,4.221869409084320068e-01
1.455999999999999943e+02,2.994911372661590576e-01,2.796110212802886963e-01,1.914917111396789551e+00,1.248202681541442871e+00,1.262374639511108398e+00,5.977983772754669189e-02,4.395764768123626709e-01,1.378120929002761841e-01,2.377923429012298584e-01,3.700286448001861572e-01
1.458000000000000114e+02,3.196925818920135498e-01,2.486906498670578003e-01,1.541124105453491211e+00,1.452475547790527344e+00,1.411673426628112793e+00,6.626458466053009033e-02,4.945896565914154053e-01,1.192244663834571838e-01,2.507483363151550293e-01,3.245394229888916016e-01
1.460000000000000000e+02,3.445956110954284668e-01,2.204426825046539307e-01,1.205867528915405273e+00,1.556821465492248535e+00,1.574817299842834473e+00,7.957490533590316772e-02,5.553538203239440918e-01,1.029219329357147217e-01,2.671903669834136963e-01,2.851991951465606689e-01
1.462000000000000171e+02,3.756922483444213867e-01,1.941629201173782349e-01,9.256230592727661133e-01,1.565613746643066406e+00,1.749742388725280762e+00,1.015694737434387207e-01,6.204928755760192871e-01,8.897647261619567871e-02,2.866873443126678467e-01,2.515210807323455811e-01
1.464000000000000057e+02,4.143866896629333496e-01,1.703982353210449219e-01,7.056618928909301758e-01,1.500889778137207031e+00,1.936139822006225586e+00,1.335237920284271240e-01,6.901035308837890625e-01,7.704670727252960205e-02,3.092641234397888184e-01,2.224275171756744385e-01
1.465999999999999943e+02,4.611847698688507080e-01,1.492993086576461792e-01,5.464631319046020508e-01,1.384811878204345703e+00,2.127105474472045898e+00,1.789076179265975952e-01,7.642948627471923828e-01,6.780493259429931641e-02,3.368693292140960693e-01,1.949726194143295288e-01
1.468000000000000114e+02,5.157693624496459961e-01,1.305060833692550659e-01,4.416540563106536865e-01,1.241060376167297363e+00,2.315626382827758789e+00,2.391427457332611084e-01,8.463643789291381836e-01,6.107172742486000061e-02,3.719870150089263916e-01,1.700017452239990234e-01
1.470000000000000000e+02,5.767292380332946777e-01,1.136648431420326233e-01,3.663285970687866211e-01,1.095381617546081543e+00,2.487474679946899414e+00,3.171323835849761963e-01,9.374570846557617188e-01,5.623416975140571594e-02,4.148228168487548828e-01,1.475890874862670898e-01
1.472000000000000171e+02,6.421040892601013184e-01,9.946774691343307495e-02,3.150324225425720215e-01,9.573568105697631836e-01,2.618479251861572266e+00,4.179575741291046143e-01,1.042867660522460938e+00,5.426546931266784668e-02,4.661264717578887939e-01,1.279448121786117554e-01
1.474000000000000057e+02,7.119758725166320801e-01,8.747614920139312744e-02,2.811844646930694580e-01,8.307332992553710938e-01,2.670912981033325195e+00,5.521757006645202637e-01,1.164398789405822754e+00,5.549590289592742920e-02,5.245682001113891602e-01,1.102267876267433167e-01
1.475999999999999943e+02,7.864893078804016113e-01,7.868334650993347168e-02,2.574060857295989990e-01,7.204423546791076660e-01,2.593841552734375000e+00,7.276985645294189453e-01,1.302069544792175293e+00,5.985186994075775146e-02,5.875533223152160645e-01,9.524890035390853882e-02
1.478000000000000114e+02,8.690548539161682129e-01,7.213879376649856567e-02,2.427564114332199097e-01,6.254540681838989258e-01,2.345711946487426758e+00,9.552012085914611816e-01,1.456529974937438965e+00,6.743521988391876221e-02,6.549667119979858398e-01,8.225222676992416382e-02
1.480000000000000000e+02,9.606537222862243652e-01,6.749368458986282349e-02,2.357331067323684692e-01,5.440549850463867188e-01,1.973161697387695312e+00,1.229775190353393555e+00,1.623629450798034668e+00,8.303051441907882690e-02,7.268904447555541992e-01,7.144729793071746826e-02
1.482000000000000171e+02,1.066307783126831055e+00,6.567520648241043091e-02,2.350994348526000977e-01,4.749640226364135742e-01,1.591860175132751465e+00,1.446208953857421875e+00,1.802334308624267578e+00,1.075708270072937012e-01,8.045396804809570312e-01,6.371476501226425171e-02
1.484000000000000057e+02,1.188167810440063477e+00,6.708895415067672729e-02,2.397052496671676636e-01,4.167680144309997559e-01,1.246524572372436523e+00,1.564272642135620117e+00,1.991635203361511230e+00,1.430225372314453125e-01,8.911539912223815918e-01,5.793108418583869934e-02
1.485999999999999943e+02,1.326277375221252441e+00,7.163458317518234253e-02,2.491902261972427368e-01,3.659520447254180908e-01,9.559372663497924805e-01,1.583030939102172852e+00,2.183837890625000000e+00,1.923574805259704590e-01,9.893506765365600586e-01,5.451276153326034546e-02
1.488000000000000114e+02,1.479249835014343262e+00,8.095723390579223633e-02,2.625345587730407715e-01,3.216828703880310059e-01,7.260986566543579102e-01,1.524790048599243164e+00,2.371649265289306641e+00,2.569516599178314209e-01,1.103126406669616699e+00,5.422224476933479309e-02
1.490000000000000000e+02,1.644372940063476562e+00,9.828009456396102905e-02,2.792786657810211182e-01,2.834484279155731201e-01,5.579068660736083984e-01,1.411908149719238281e+00,2.536000728607177734e+00,3.412385880947113037e-01,1.232978701591491699e+00,5.706476792693138123e-02
1.492000000000000171e+02,1.820140600204467773e+00,1.245501264929771423e-01,2.989994883537292480e-01,2.507722973823547363e-01,4.484317302703857422e-01,1.267325162887573242e+00,2.651754379272460938e+00,4.503037035465240479e-01,1.379066228866577148e+00,6.294850260019302368e-02
1.494000000000000057e+02,2.002959012985229492e+00,1.627650856971740723e-01,3.225138783454895020e-01,2.220757454633712769e-01,3.692322075366973877e-01,1.119807124137878418e+00,2.677577972412109375e+00,5.949560999870300293e-01,1.540089726448059082e+00,7.449737191200256348e-02
1.495999999999999943e+02,2.186118125915527344e+00,2.147443741559982300e-01,3.513458073139190674e-01,1.950345039367675781e-01,3.146653473377227783e-01,9.795528650283813477e-01,2.556991815567016602e+00,7.834237217903137207e-01,1.713144421577453613e+00,9.454099833965301514e-02
1.498000000000000114e+02,2.361887693405151367e+00,2.816161811351776123e-01,3.877288103103637695e-01,1.704910099506378174e-01,2.793206870555877686e-01,8.499138355255126953e-01,2.271887540817260742e+00,1.024942398071289062e+00,1.898478507995605469e+00,1.239230781793594360e-01
1.500000000000000000e+02,2.507247924804687500e+00,3.690423667430877686e-01,4.318662881851196289e-01,1.485188007354736328e-01,2.541880905628204346e-01,7.365618944168090820e-01,1.884366393089294434e+00,1.292976498603820801e+00,2.090216636657714844e+00,1.662791818380355835e-01
1.502000000000000171e+02,2.596756696701049805e+00,4.822906851768493652e-01,4.845989346504211426e-01,1.293138563632965088e-01,2.384276539087295532e-01,6.388245820999145508e-01,1.506998777389526367e+00,1.490509986877441406e+00,2.281067132949829102e+00,2.232382893562316895e-01
1.504000000000000057e+02,2.587466478347778320e+00,6.311807036399841309e-01,5.440746545791625977e-01,1.118171140551567078e-01,2.305508255958557129e-01,5.549964308738708496e-01,1.172371387481689453e+00,1.582823991775512695e+00,2.461582660675048828e+00,2.964410781860351562e-01
1.505999999999999943e+02,2.422181606292724609e+00,8.232036232948303223e-01,6.079265475273132324e-01,9.708169847726821899e-02,2.292560935020446777e-01,4.837087392807006836e-01,8.947776556015014648e-01,1.580822825431823730e+00,2.605840206146240234e+00,3.923917710781097412e-01
1.508000000000000114e+02,2.121079206466674805e+00,1.064599752426147461e+00,6.762298345565795898e-01,8.444340527057647705e-02,2.334074079990386963e-01,4.236458837985992432e-01,6.788856983184814453e-01,1.506818294525146484e+00,2.680114984512329102e+00,5.195203423500061035e-01
1.510000000000000000e+02,1.749701142311096191e+00,1.306899428367614746e+00,7.490901350975036621e-01,7.424451410770416260e-02,2.423395961523056030e-01,3.716271817684173584e-01,5.250968933105468750e-01,1.383881926536560059e+00,2.636817932128906250e+00,6.864744424819946289e-01
1.512000000000000171e+02,1.395814418792724609e+00,1.476519465446472168e+00,8.285860419273376465e-01,6.697555631399154663e-02,2.552083730697631836e-01,3.262456059455871582e-01,4.227339625358581543e-01,1.236822724342346191e+00,2.418808937072753906e+00,9.022039175033569336e-01
1.514000000000000057e+02,1.088216662406921387e+00,1.541249394416809082e+00,9.170089960098266602e-01,6.160696595907211304e-02,2.715570926666259766e-01,2.869972586631774902e-01,3.495049476623535156e-01,1.089789152145385742e+00,2.068574428558349609e+00,1.171154022216796875e+00
1.515999999999999943e+02,8.367869853973388672e-01,1.520754218101501465e+00,1.017951011657714844e+00,5.877823382616043091e-02,2.909527719020843506e-01,2.533955276012420654e-01,3.002476096153259277e-01,9.507161974906921387e-01,1.681545972824096680e+00,1.407065629959106445e+00
1.518000000000000114e+02,6.446537375450134277e-01,1.436553239822387695e+00,1.134657025337219238e+00,5.912205576896667480e-02,3.135710358619689941e-01,2.243367880582809448e-01,2.674250304698944092e-01,8.240362405776977539e-01,1.323553204536437988e+00,1.551594376564025879e+00
1.520000000000000000e+02,5.111185908317565918e-01,1.310343265533447266e+00,1.267572879791259766e+00,6.260892003774642944e-02,3.412078619003295898e-01,1.968962252140045166e-01,2.446477860212326050e-01,7.138006687164306641e-01,1.018257498741149902e+00,1.591416001319885254e+00
1.522000000000000171e+02,4.197146892547607422e-01,1.168186306953430176e+00,1.416743755340576172e+00,6.910733878612518311e-02,3.763260245323181152e-01,1.719293296337127686e-01,2.309384942054748535e-01,6.188905239105224609e-01,7.732104063034057617e-01,1.548599243164062500e+00
1.524000000000000057e+02,3.550982177257537842e-01,1.027827382087707520e+00,1.579536199569702148e+00,8.279639482498168945e-02,4.191843271255493164e-01,1.495279967784881592e-01,2.248108536005020142e-01,5.375738143920898438e-01,5.900202393531799316e-01,1.445653438568115234e+00
1.525999999999999943e+02,3.123939931392669678e-01,8.958623409271240234e-01,1.753789663314819336e+00,1.051720827817916870e-01,4.705547094345092773e-01,1.299070864915847778e-01,2.250258773565292358e-01,4.685553908348083496e-01,4.678807556629180908e-01,1.305869221687316895e+00
1.528000000000000114e+02,2.826495766639709473e-01,7.778403162956237793e-01,1.938956499099731445e+00,1.377522945404052734e-01,5.289767384529113770e-01,1.121661663055419922e-01,2.304215729236602783e-01,4.104588031768798828e-01,3.816629648208618164e-01,1.157613158226013184e+00
1.530000000000000000e+02,2.627921998500823975e-01,6.758182048797607422e-01,2.128029823303222656e+00,1.837192624807357788e-01,5.920332074165344238e-01,9.711032360792160034e-02,2.403093725442886353e-01,3.597738444805145264e-01,3.214813768863677979e-01,1.014703750610351562e+00
1.532000000000000171e+02,2.512919008731842041e-01,5.881691575050354004e-01,2.314186573028564453e+00,2.445607334375381470e-01,6.595265269279479980e-01,8.411780744791030884e-02,2.540477812290191650e-01,3.156432509422302246e-01,2.822662591934204102e-01,8.814070820808410645e-01
1.534000000000000057e+02,2.468025833368301392e-01,5.134212374687194824e-01,2.482010841369628906e+00,3.233352303504943848e-01,7.315415740013122559e-01,7.332206517457962036e-02,2.711785733699798584e-01,2.775587439537048340e-01,2.546687424182891846e-01,7.634203433990478516e-01
1.536000000000000227e+02,2.481208443641662598e-01,4.501577317714691162e-01,2.607954978942871094e+00,4.247466325759887695e-01,8.093472123146057129e-01,6.564346700906753540e-02,2.912455201148986816e-01,2.449510246515274048e-01,2.368888556957244873e-01,6.616010665893554688e-01
1.538000000000000114e+02,2.549752593040466309e-01,3.959892988204956055e-01,2.653463363647460938e+00,5.597940683364868164e-01,8.961244821548461914e-01,5.990955606102943420e-02,3.149943947792053223e-01,2.163033187389373779e-01,2.273613810539245605e-01,5.741620063781738281e-01
1.540000000000000000e+02,2.661252617835998535e-01,3.485976755619049072e-01,2.567916870117187500e+00,7.358843088150024414e-01,9.944935441017150879e-01,5.654517188668251038e-02,3.442340195178985596e-01,1.893885284662246704e-01,2.247304320335388184e-01,4.995766878128051758e-01
1.542000000000000171e+02,2.808929383754730225e-01,3.074662685394287109e-01,2.316105604171752930e+00,9.633989334106445312e-01,1.108468651771545410e+00,5.631338804960250854e-02,3.810390830039978027e-01,1.649766713380813599e-01,2.278263419866561890e-01,4.365910589694976807e-01
1.544000000000000057e+02,2.988092005252838135e-01,2.720462083816528320e-01,1.943281888961791992e+00,1.234461784362792969e+00,1.238628387451171875e+00,5.923249199986457825e-02,4.255766272544860840e-01,1.431291550397872925e-01,2.357624322175979614e-01,3.827244043350219727e-01
1.546000000000000227e+02,3.197767138481140137e-01,2.418590635061264038e-01,1.566862702369689941e+00,1.444690704345703125e+00,1.384853363037109375e+00,6.516340374946594238e-02,4.787444770336151123e-01,1.240728422999382019e-01,2.477593570947647095e-01,3.356259465217590332e-01
1.548000000000000114e+02,3.454704582691192627e-01,2.138382047414779663e-01,1.227350234985351562e+00,1.556351542472839355e+00,1.545750856399536133e+00,7.709389925003051758e-02,5.383945107460021973e-01,1.068901270627975464e-01,2.633525133132934570e-01,2.947969436645507812e-01
1.550000000000000000e+02,3.778632283210754395e-01,1.879834234714508057e-01,9.424463510513305664e-01,1.570764780044555664e+00,1.718608975410461426e+00,9.753627330064773560e-02,6.023452281951904297e-01,9.245924651622772217e-02,2.821054756641387939e-01,2.597487866878509521e-01
1.552000000000000171e+02,4.178888797760009766e-01,1.646564006805419922e-01,7.178303003311157227e-01,1.509992361068725586e+00,1.903484344482421875e+00,1.273632049560546875e-01,6.707428693771362305e-01,7.994029670953750610e-02,3.035291433334350586e-01,2.297123819589614868e-01
1.554000000000000057e+02,4.661783576011657715e-01,1.440404206514358521e-01,5.541360378265380859e-01,1.396194458007812500e+00,2.094045877456665039e+00,1.703560203313827515e-01,7.436741590499877930e-01,6.971938908100128174e-02,3.297718763351440430e-01,2.018390148878097534e-01
1.556000000000000227e+02,5.219701528549194336e-01,1.255702823400497437e-01,4.470309317111968994e-01,1.252576828002929688e+00,2.283378839492797852e+00,2.279644757509231567e-01,8.233601450920104980e-01,6.245542690157890320e-02,3.629936873912811279e-01,1.762411445379257202e-01
1.558000000000000114e+02,5.836187601089477539e-01,1.092512831091880798e-01,3.698517978191375732e-01,1.106235861778259277e+00,2.460400581359863281e+00,3.021743595600128174e-01,9.119988679885864258e-01,5.709895119071006775e-02,4.038798809051513672e-01,1.531821489334106445e-01
1.560000000000000000e+02,6.496997475624084473e-01,9.543702006340026855e-02,3.169073760509490967e-01,9.674288630485534668e-01,2.600299596786499023e+00,3.989287316799163818e-01,1.013554215431213379e+00,5.435299873352050781e-02,4.529962837696075439e-01,1.328272670507431030e-01
1.562000000000000171e+02,7.202884554862976074e-01,8.382682502269744873e-02,2.823697626590728760e-01,8.395322561264038086e-01,2.668635845184326172e+00,5.270850062370300293e-01,1.130924344062805176e+00,5.477807670831680298e-02,5.097463130950927734e-01,1.146801710128784180e-01
1.564000000000000057e+02,7.954096794128417969e-01,7.547517120838165283e-02,2.578889429569244385e-01,7.279688715934753418e-01,2.617040157318115234e+00,6.952064633369445801e-01,1.264327049255371094e+00,5.831400305032730103e-02,5.716297626495361328e-01,9.904395043849945068e-02
1.566000000000000227e+02,8.793268203735351562e-01,6.919818371534347534e-02,2.426403462886810303e-01,6.318217515945434570e-01,2.393173217773437500e+00,9.126826524734497070e-01,1.414202690124511719e+00,6.488852947950363159e-02,6.379204392433166504e-01,8.549447357654571533e-02
1.568000000000000114e+02,9.725956320762634277e-01,6.488322466611862183e-02,2.351610809564590454e-01,5.494470000267028809e-01,2.039734125137329102e+00,1.182096481323242188e+00,1.578180193901062012e+00,7.825174182653427124e-02,7.087100744247436523e-01,7.413935661315917969e-02
1.570000000000000000e+02,1.080785870552062988e+00,6.355536729097366333e-02,2.341367006301879883e-01,4.794465899467468262e-01,1.655549764633178711e+00,1.412756562232971191e+00,1.753625035285949707e+00,1.003609672188758850e-01,7.841276526451110840e-01,6.575546413660049438e-02
1.572000000000000171e+02,1.205158114433288574e+00,6.543573737144470215e-02,2.384405732154846191e-01,4.204667806625366211e-01,1.302276134490966797e+00,1.550074934959411621e+00,1.940714001655578613e+00,1.324146687984466553e-01,8.684251308441162109e-01,5.948783829808235168e-02
1.574000000000000057e+02,1.345836997032165527e+00,7.042655348777770996e-02,2.476413100957870483e-01,3.691381812095642090e-01,1.001949071884155273e+00,1.584496498107910156e+00,2.132733583450317383e+00,1.779390722513198853e-01,9.626334309577941895e-01,5.528101697564125061e-02
1.576000000000000227e+02,1.501181006431579590e+00,8.067138493061065674e-02,2.607364952564239502e-01,3.243959844112396240e-01,7.616797685623168945e-01,1.538093209266662598e+00,2.322384834289550781e+00,2.383325845003128052e-01,1.072225928306579590e+00,5.414887517690658569e-02
1.578000000000000114e+02,1.668624877929687500e+00,9.906627982854843140e-02,2.772643864154815674e-01,2.857276499271392822e-01,5.829647779464721680e-01,1.432988524436950684e+00,2.495418787002563477e+00,3.165913224220275879e-01,1.197925567626953125e+00,5.618591606616973877e-02
1.580000000000000000e+02,1.847236275672912598e+00,1.265232563018798828e-01,2.967987358570098877e-01,2.526496350765228271e-01,4.645826518535614014e-01,1.292510032653808594e+00,2.628133296966552734e+00,4.177504777908325195e-01,1.339784741401672363e+00,6.130021810531616211e-02
1.582000000000000171e+02,2.032025575637817383e+00,1.664019972085952759e-01,3.199168443679809570e-01,2.237993478775024414e-01,3.804412186145782471e-01,1.144973039627075195e+00,2.681447267532348633e+00,5.526883006095886230e-01,1.497487425804138184e+00,7.082299143075942993e-02
1.584000000000000057e+02,2.216536283493041992e+00,2.203159630298614502e-01,3.482028245925903320e-01,1.965770423412322998e-01,3.218748569488525391e-01,1.003224849700927734e+00,2.604181766510009766e+00,7.293489575386047363e-01,1.667521595954895020e+00,8.859064429998397827e-02
1.586000000000000227e+02,2.392645120620727539e+00,2.893453538417816162e-01,3.840164840221405029e-01,1.718443036079406738e-01,2.837722599506378174e-01,8.712962269783020020e-01,2.353926181793212891e+00,9.584296345710754395e-01,1.849608540534973145e+00,1.154963150620460510e-01
1.588000000000000114e+02,2.535490989685058594e+00,3.798458576202392578e-01,4.275691807270050049e-01,1.496772766113281250e-01,2.568879425525665283e-01,7.549959421157836914e-01,1.978616714477539062e+00,1.234860301017761230e+00,2.040351629257202148e+00,1.543720066547393799e-01
1.590000000000000000e+02,2.616860151290893555e+00,4.980944991111755371e-01,4.797818064689636230e-01,1.303317993879318237e-01,2.396499961614608765e-01,6.546155214309692383e-01,1.595140099525451660e+00,1.452429771423339844e+00,2.232077360153198242e+00,2.074615210294723511e-01
1.592000000000000171e+02,2.592377185821533203e+00,6.533960103988647461e-01,5.387417078018188477e-01,1.127082407474517822e-01,2.305127233266830444e-01,5.683853626251220703e-01,1.247895479202270508e+00,1.570850610733032227e+00,2.417328596115112305e+00,2.760377824306488037e-01
1.594000000000000057e+02,2.404585838317871094e+00,8.534701466560363770e-01,6.022591590881347656e-01,9.779895842075347900e-02,2.282065153121948242e-01,4.949689209461212158e-01,9.558014869689941406e-01,1.589451551437377930e+00,2.572188138961791992e+00,3.661126494407653809e-01
1.596000000000000227e+02,2.085831880569458008e+00,1.104228138923645020e+00,6.702221035957336426e-01,8.500026166439056396e-02,2.315288633108139038e-01,4.330020248889923096e-01,7.248405218124389648e-01,1.530623316764831543e+00,2.667990446090698242e+00,4.840926826000213623e-01
1.598000000000000114e+02,1.711614727973937988e+00,1.341228365898132324e+00,7.427148222923278809e-01,7.451067864894866943e-02,2.397428750991821289e-01,3.797578811645507812e-01,5.559995174407958984e-01,1.416963219642639160e+00,2.660362243652343750e+00,6.397590637207031250e-01
1.600000000000000000e+02,1.359002351760864258e+00,1.499053239822387695e+00,8.215149044990539551e-01,6.707853823900222778e-02,2.519879937171936035e-01,3.332613706588745117e-01,4.460384845733642578e-01,1.271628618240356445e+00,2.489538192749023438e+00,8.406820297241210938e-01
1.602000000000000171e+02,1.055507421493530273e+00,1.552248120307922363e+00,9.092481732368469238e-01,6.156175956130027771e-02,2.677915990352630615e-01,2.929880619049072266e-01,3.665451407432556152e-01,1.123417019844055176e+00,2.170629978179931641e+00,1.094966888427734375e+00
1.604000000000000057e+02,8.092789649963378906e-01,1.522389650344848633e+00,1.009017944335937500e+00,5.849533900618553162e-02,2.867120504379272461e-01,2.584405243396759033e-01,3.117724657058715820e-01,9.825435876846313477e-01,1.782956600189208984e+00,1.347319126129150391e+00
1.606000000000000227e+02,6.229063272476196289e-01,1.430920362472534180e+00,1.124578237533569336e+00,5.860256403684616089e-02,3.084917664527893066e-01,2.288227230310440063e-01,2.762911617755889893e-01,8.523534536361694336e-01,1.414061307907104492e+00,1.522777557373046875e+00
1.608000000000000114e+02,4.954534769058227539e-01,1.299986004829406738e+00,1.256264448165893555e+00,6.184601411223411560e-02,3.350973725318908691e-01,2.010566443204879761e-01,2.510861754417419434e-01,7.384180426597595215e-01,1.094041824340820312e+00,1.588427782058715820e+00
1.610000000000000000e+02,4.070410728454589844e-01,1.156353116035461426e+00,1.404346942901611328e+00,6.813132017850875854e-02,3.689307570457458496e-01,1.756637990474700928e-01,2.352989763021469116e-01,6.401761174201965332e-01,8.327308297157287598e-01,1.565609574317932129e+00
1.612000000000000171e+02,3.449135422706604004e-01,1.015991330146789551e+00,1.566224813461303711e+00,8.116619288921356201e-02,4.104431867599487305e-01,1.528151929378509521e-01,2.274253517389297485e-01,5.559045672416687012e-01,6.332882642745971680e-01,1.476755142211914062e+00
1.614000000000000057e+02,3.041329979896545410e-01,8.844355344772338867e-01,1.739657759666442871e+00,1.028099358081817627e-01,4.602795541286468506e-01,1.326954215764999390e-01,2.261679321527481079e-01,4.842051863670349121e-01,4.955068230628967285e-01,1.345095157623291016e+00
1.616000000000000227e+02,2.755354642868041992e-01,7.675699591636657715e-01,1.924387812614440918e+00,1.343712955713272095e-01,5.175411701202392578e-01,1.146652847528457642e-01,2.303672283887863159e-01,4.237591624259948730e-01,4.013321995735168457e-01,1.197123050689697266e+00
1.618000000000000114e+02,2.566979527473449707e-01,6.666106581687927246e-01,2.113609790802001953e+00,1.792043447494506836e-01,5.798155665397644043e-01,9.917375445365905762e-02,2.392664253711700439e-01,3.715254962444305420e-01,3.347051143646240234e-01,1.052066564559936523e+00
1.620000000000000000e+02,2.460973262786865234e-01,5.798959136009216309e-01,2.300510168075561523e+00,2.388112396001815796e-01,6.465132832527160645e-01,8.579805493354797363e-02,2.521215379238128662e-01,3.259572982788085938e-01,2.907727062702178955e-01,9.156715273857116699e-01
1.622000000000000171e+02,2.424068301916122437e-01,5.060116648674011230e-01,2.471181869506835938e+00,3.158520460128784180e-01,7.177248597145080566e-01,7.462255656719207764e-02,2.684698700904846191e-01,2.865453064441680908e-01,2.604635953903198242e-01,7.932006120681762695e-01
1.624000000000000057e+02,2.444305568933486938e-01,4.435409605503082275e-01,2.601447343826293945e+00,4.154590368270874023e-01,7.938980460166931152e-01,6.656721979379653931e-02,2.878789007663726807e-01,2.527981400489807129e-01,2.402497529983520508e-01,6.872206330299377441e-01
1.626000000000000227e+02,2.519420981407165527e-01,3.898895978927612305e-01,2.654856443405151367e+00,5.477379560470581055e-01,8.790276050567626953e-01,6.048483774065971375e-02,3.103691935539245605e-01,2.236787378787994385e-01,2.286842018365859985e-01,5.960818529129028320e-01
1.628000000000000114e+02,2.635495066642761230e-01,3.430517613887786865e-01,2.581853866577148438e+00,7.204071879386901855e-01,9.745388031005859375e-01,5.654946714639663696e-02,3.378514349460601807e-01,1.961845159530639648e-01,2.243894040584564209e-01,5.182054042816162109e-01
1.630000000000000000e+02,2.787186503410339355e-01,3.024102747440338135e-01,2.340346813201904297e+00,9.442700147628784180e-01,1.085610628128051758e+00,5.572835728526115417e-02,3.728510439395904541e-01,1.711759716272354126e-01,2.261015772819519043e-01,4.522629678249359131e-01
1.632000000000000171e+02,2.969942986965179443e-01,2.674346864223480225e-01,1.974182844161987305e+00,1.215892553329467773e+00,1.212862849235534668e+00,5.807828903198242188e-02,4.155171215534210205e-01,1.487084627151489258e-01,2.326174229383468628e-01,3.964518308639526367e-01
1.634000000000000057e+02,3.183475434780120850e-01,2.375847399234771729e-01,1.595665454864501953e+00,1.432690620422363281e+00,1.356053709983825684e+00,6.345313042402267456e-02,4.666603207588195801e-01,1.290126442909240723e-01,2.435675710439682007e-01,3.475470840930938721e-01
1.636000000000000227e+02,3.444629013538360596e-01,2.096840590238571167e-01,1.251964569091796875e+00,1.552824616432189941e+00,1.514643073081970215e+00,7.387533038854598999e-02,5.249644517898559570e-01,1.112534254789352417e-01,2.582422494888305664e-01,3.050570189952850342e-01
1.638000000000000114e+02,3.775331079959869385e-01,1.840500533580780029e-01,9.622673988342285156e-01,1.573919415473937988e+00,1.685455679893493652e+00,9.263176470994949341e-02,5.878911614418029785e-01,9.619823098182678223e-02,2.761923968791961670e-01,2.684783935546875000e-01
1.640000000000000000e+02,4.182579219341278076e-01,1.609515696763992310e-01,7.327134013175964355e-01,1.518021821975708008e+00,1.868284225463867188e+00,1.205891370773315430e-01,6.552474498748779297e-01,8.316113054752349854e-02,2.969294786453247070e-01,2.371431142091751099e-01
1.642000000000000171e+02,4.673123061656951904e-01,1.405826658010482788e-01,5.641041398048400879e-01,1.407195806503295898e+00,2.058458805084228516e+00,1.609894931316375732e-01,7.271143198013305664e-01,7.231628149747848511e-02,3.219689726829528809e-01,2.089201211929321289e-01
1.644000000000000057e+02,5.237478613853454590e-01,1.222908645868301392e-01,4.544991850852966309e-01,1.264111280441284180e+00,2.248729228973388672e+00,2.157562822103500366e-01,8.046690225601196289e-01,6.456819176673889160e-02,3.531916141510009766e-01,1.826607882976531982e-01
1.646000000000000227e+02,5.857542753219604492e-01,1.062940359115600586e-01,3.750776052474975586e-01,1.117693662643432617e+00,2.431196689605712891e+00,2.860099077224731445e-01,8.911632299423217773e-01,5.876500159502029419e-02,3.920234441757202148e-01,1.589204519987106323e-01
1.648000000000000114e+02,6.521854996681213379e-01,9.268265962600708008e-02,3.203005492687225342e-01,9.782173633575439453e-01,2.580069303512573242e+00,3.784714341163635254e-01,9.891541004180908203e-01,5.531166866421699524e-02,4.388161897659301758e-01,1.378105133771896362e-01
1.650000000000000000e+02,7.231276035308837891e-01,8.127331733703613281e-02,2.848233282566070557e-01,8.491616249084472656e-01,2.665768623352050781e+00,5.000208616256713867e-01,1.102466464042663574e+00,5.493822693824768066e-02,4.937720596790313721e-01,1.192096546292304993e-01
1.652000000000000171e+02,7.988348603248596191e-01,7.316155731678009033e-02,2.595681548118591309e-01,7.363599538803100586e-01,2.641548871994018555e+00,6.601011157035827637e-01,1.232000708580017090e+00,5.772854760289192200e-02,5.545486807823181152e-01,1.029547601938247681e-01
1.654000000000000057e+02,8.834441900253295898e-01,6.701643019914627075e-02,2.436332851648330688e-01,6.390454769134521484e-01,2.446354627609252930e+00,8.668366074562072754e-01,1.377894759178161621e+00,6.358174979686737061e-02,6.196444034576416016e-01,8.899984508752822876e-02
1.656000000000000227e+02,9.778316020965576172e-01,6.291046738624572754e-02,2.355528026819229126e-01,5.555651187896728516e-01,2.115080118179321289e+00,1.126425266265869141e+00,1.538593769073486328e+00,7.509720325469970703e-02,6.892102360725402832e-01,7.705006748437881470e-02
1.658000000000000114e+02,1.087459087371826172e+00,6.185467541217803955e-02,2.340472191572189331e-01,4.846169352531433105e-01,1.730145931243896484e+00,1.369516491889953613e+00,1.711287260055541992e+00,9.509761631488800049e-02,7.633541822433471680e-01,6.776978820562362671e-02
1.660000000000000000e+02,1.213290214538574219e+00,6.399806588888168335e-02,2.379595488309860229e-01,4.248013794422149658e-01,1.368265032768249512e+00,1.529696583747863770e+00,1.896238088607788086e+00,1.244091689586639404e-01,8.453350067138671875e-01,6.101720780134201050e-02
1.662000000000000171e+02,1.355350971221923828e+00,6.922292709350585938e-02,2.468334436416625977e-01,3.729358613491058350e-01,1.057084083557128906e+00,1.582910180091857910e+00,2.087482452392578125e+00,1.667149364948272705e-01,9.363230466842651367e-01,5.615676939487457275e-02
1.664000000000000057e+02,1.512062430381774902e+00,7.988430559635162354e-02,2.596395909786224365e-01,3.276979327201843262e-01,8.049263954162597656e-01,1.550958156585693359e+00,2.277967929840087891e+00,2.235711365938186646e-01,1.041756868362426758e+00,5.418900772929191589e-02
1.666000000000000227e+02,1.680890321731567383e+00,9.877902269363403320e-02,2.759124338626861572e-01,2.885711789131164551e-01,6.142731904983520508e-01,1.456097722053527832e+00,2.457633256912231445e+00,2.967429757118225098e-01,1.163147687911987305e+00,5.539146810770034790e-02
1.668000000000000114e+02,1.861067414283752441e+00,1.268084347248077393e-01,2.952247560024261475e-01,2.550730705261230469e-01,4.844506978988647461e-01,1.321471452713012695e+00,2.601191043853759766e+00,3.925184309482574463e-01,1.300703287124633789e+00,5.972579494118690491e-02
1.670000000000000000e+02,2.047203779220581055e+00,1.674641966819763184e-01,3.179154098033905029e-01,2.260605990886688232e-01,3.944925963878631592e-01,1.174073576927185059e+00,2.675338745117187500e+00,5.191950798034667969e-01,1.455089688301086426e+00,6.723064929246902466e-02
1.672000000000000171e+02,2.232854604721069336e+00,2.223036289215087891e-01,3.456091582775115967e-01,1.986426264047622681e-01,3.312160670757293701e-01,1.030703306198120117e+00,2.631947517395019531e+00,6.857002973556518555e-01,1.622095227241516113e+00,8.273652940988540649e-02
1.674000000000000057e+02,2.409372091293334961e+00,2.925545573234558105e-01,3.808153569698333740e-01,1.737087070941925049e-01,2.897685766220092773e-01,8.963358402252197266e-01,2.414680957794189453e+00,9.008701443672180176e-01,1.800985455513000488e+00,1.071851179003715515e-01
1.676000000000000227e+02,2.551547527313232422e+00,3.845830559730529785e-01,4.237425625324249268e-01,1.513340473175048828e-01,2.607865333557128906e-01,7.765952348709106445e-01,2.065558195114135742e+00,1.169051170349121094e+00,1.990437507629394531e+00,1.425249576568603516e-01
1.678000000000000114e+02,2.629985094070434570e+00,5.052108764648437500e-01,4.752280116081237793e-01,1.317521929740905762e-01,2.417961508035659790e-01,6.731784343719482422e-01,1.679599046707153320e+00,1.404339194297790527e+00,2.182441949844360352e+00,1.917774230241775513e-01
1.680000000000000000e+02,2.598684787750244141e+00,6.637415885925292969e-01,5.336446762084960938e-01,1.139920279383659363e-01,2.312256842851638794e-01,5.843082666397094727e-01,1.322491168975830078e+00,1.548598408699035645e+00,2.370405197143554688e+00,2.562361955642700195e-01
1.682000000000000171e+02,2.401682376861572266e+00,8.680690526962280273e-01,5.968010425567626953e-01,9.887612611055374146e-02,2.276918590068817139e-01,5.084261894226074219e-01,1.017985701560974121e+00,1.588372111320495605e+00,2.535204172134399414e+00,3.403138518333435059e-01
1.684000000000000057e+02,2.073872804641723633e+00,1.123862862586975098e+00,6.643873453140258789e-01,8.589403331279754639e-02,2.300183027982711792e-01,4.442898333072662354e-01,7.734150886535644531e-01,1.545890331268310547e+00,2.651424407958984375e+00,4.492134451866149902e-01
1.686000000000000227e+02,1.697096943855285645e+00,1.359304308891296387e+00,7.365003228187561035e-01,7.511083781719207764e-02,2.373812645673751831e-01,3.896340429782867432e-01,5.907140970230102539e-01,1.443134903907775879e+00,2.677731990814208984e+00,5.937237739562988281e-01
1.688000000000000114e+02,1.344380617141723633e+00,1.511709570884704590e+00,8.145743608474731445e-01,6.751091033220291138e-02,2.488729506731033325e-01,3.418323099613189697e-01,4.687712788581848145e-01,1.303751468658447266e+00,2.558921813964843750e+00,7.816619873046875000e-01
1.690000000000000000e+02,1.041736960411071777e+00,1.560200214385986328e+00,9.015489220619201660e-01,6.183396279811859131e-02,2.640124261379241943e-01,3.003517985343933105e-01,3.827217817306518555e-01,1.155800342559814453e+00,2.275191545486450195e+00,1.022630691528320312e+00
1.692000000000000171e+02,7.971298694610595703e-01,1.526080131530761719e+00,1.000232815742492676e+00,5.854744836688041687e-02,2.823571860790252686e-01,2.647013068199157715e-01,3.226719796657562256e-01,1.013175964355468750e+00,1.887967228889465332e+00,1.291064262390136719e+00
1.694000000000000057e+02,6.127749085426330566e-01,1.431152820587158203e+00,1.114409446716308594e+00,5.837553739547729492e-02,3.034100830554962158e-01,2.341783493757247925e-01,2.835385501384735107e-01,8.801343441009521484e-01,1.510297060012817383e+00,1.489341974258422852e+00
1.696000000000000227e+02,4.876780509948730469e-01,1.297803997993469238e+00,1.244791865348815918e+00,6.136417761445045471e-02,3.291306793689727783e-01,2.061549872159957886e-01,2.559936642646789551e-01,7.624418735504150391e-01,1.175126314163208008e+00,1.582694292068481445e+00
1.698000000000000114e+02,4.003941416740417480e-01,1.153150677680969238e+00,1.391506075859069824e+00,6.739926338195800781e-02,3.614954948425292969e-01,1.802760362625122070e-01,2.382339984178543091e-01,6.608591675758361816e-01,8.969522714614868164e-01,1.581408739089965820e+00
1.700000000000000000e+02,3.392055034637451172e-01,1.012480735778808594e+00,1.552362680435180664e+00,7.976441830396652222e-02,4.014984965324401855e-01,1.569265872240066528e-01,2.287081927061080933e-01,5.736185312271118164e-01,6.804432272911071777e-01,1.507960915565490723e+00
1.702000000000000171e+02,2.991874516010284424e-01,8.808220028877258301e-01,1.724846482276916504e+00,1.006620898842811584e-01,4.496137201786041260e-01,1.362474411725997925e-01,2.260736674070358276e-01,4.992317557334899902e-01,5.260456204414367676e-01,1.385400414466857910e+00
1.704000000000000057e+02,2.710402011871337891e-01,7.641618251800537109e-01,1.908883690834045410e+00,1.311850100755691528e-01,5.055705904960632324e-01,1.178884133696556091e-01,2.291458994150161743e-01,4.364064633846282959e-01,4.234042167663574219e-01,1.238345503807067871e+00
1.706000000000000227e+02,2.526174485683441162e-01,6.634015440940856934e-01,2.098074436187744141e+00,1.748497486114501953e-01,5.669993162155151367e-01,1.019119992852210999e-01,2.370843589305877686e-01,3.826045095920562744e-01,3.499245941638946533e-01,1.091200113296508789e+00
1.708000000000000114e+02,2.423922419548034668e-01,5.768271684646606445e-01,2.285512447357177734e+00,2.331857532262802124e-01,6.328163743019104004e-01,8.813381195068359375e-02,2.490978389978408813e-01,3.356025218963623047e-01,3.004655838012695312e-01,9.520252943038940430e-01
1.710000000000000000e+02,2.390508055686950684e-01,5.030972361564636230e-01,2.459038972854614258e+00,3.083951175212860107e-01,7.031288146972656250e-01,7.652532309293746948e-02,2.647022604942321777e-01,2.948631644248962402e-01,2.675509154796600342e-01,8.251810073852539062e-01
1.712000000000000171e+02,2.414024323225021362e-01,4.407898485660552979e-01,2.594329118728637695e+00,4.059980213642120361e-01,7.779860496520996094e-01,6.782382726669311523e-02,2.834607064723968506e-01,2.598955929279327393e-01,2.446859776973724365e-01,7.147861719131469727e-01
1.714000000000000057e+02,2.490995079278945923e-01,3.872672021389007568e-01,2.655785560607910156e+00,5.354120135307312012e-01,8.613809347152709961e-01,6.137665733695030212e-02,3.049346804618835449e-01,2.299303561449050903e-01,2.308977395296096802e-01,6.197237372398376465e-01
1.716000000000000227e+02,2.608781456947326660e-01,3.405436277389526367e-01,2.595390081405639648e+00,7.046374082565307617e-01,9.538282155990600586e-01,5.683574452996253967e-02,3.312214314937591553e-01,2.020704448223114014e-01,2.247528582811355591e-01,5.383604764938354492e-01
1.718000000000000114e+02,2.762094736099243164e-01,3.000111579895019531e-01,2.365110158920288086e+00,9.239230155944824219e-01,1.061744213104248047e+00,5.537676438689231873e-02,3.645388782024383545e-01,1.765052378177642822e-01,2.249184995889663696e-01,4.692297577857971191e-01
1.720000000000000000e+02,2.946461439132690430e-01,2.651529610157012939e-01,2.008421897888183594e+00,1.193715333938598633e+00,1.185643434524536133e+00,5.707741156220436096e-02,4.054867327213287354e-01,1.534677743911743164e-01,2.302622497081756592e-01,4.109960198402404785e-01
1.722000000000000171e+02,3.161208629608154297e-01,2.353790998458862305e-01,1.627918720245361328e+00,1.417802572250366211e+00,1.325560331344604492e+00,6.185498088598251343e-02,4.546803236007690430e-01,1.331384032964706421e-01,2.401107251644134521e-01,3.602416217327117920e-01
1.724000000000000057e+02,3.423699140548706055e-01,2.075153887271881104e-01,1.279813528060913086e+00,1.547517538070678711e+00,1.481598019599914551e+00,7.069689780473709106e-02,5.114814639091491699e-01,1.149995401501655579e-01,2.538146078586578369e-01,3.160468339920043945e-01
1.726000000000000227e+02,3.756552040576934814e-01,1.819498538970947266e-01,9.849335551261901855e-01,1.576278328895568848e+00,1.650166511535644531e+00,8.767305314540863037e-02,5.734287500381469727e-01,9.936949610710144043e-02,2.709125876426696777e-01,2.778972983360290527e-01
1.728000000000000114e+02,4.165852069854736328e-01,1.589166969060897827e-01,7.500345110893249512e-01,1.526009440422058105e+00,1.830274701118469238e+00,1.137140169739723206e-01,6.397866606712341309e-01,8.584252744913101196e-02,2.909564375877380371e-01,2.452423572540283203e-01
1.730000000000000000e+02,4.658696651458740234e-01,1.386213600635528564e-01,5.760655403137207031e-01,1.418889641761779785e+00,2.019797325134277344e+00,1.513595581054687500e-01,7.106438875198364258e-01,7.451095432043075562e-02,3.146558403968811035e-01,2.165755182504653931e-01
1.732000000000000171e+02,5.225322246551513672e-01,1.203995272517204285e-01,4.617531001567840576e-01,1.277758240699768066e+00,2.210807561874389648e+00,2.030805945396423340e-01,7.861908078193664551e-01,6.619403511285781860e-02,3.438239395618438721e-01,1.896370798349380493e-01
1.734000000000000057e+02,5.846133828163146973e-01,1.045243293046951294e-01,3.798242807388305664e-01,1.131125330924987793e+00,2.395880699157714844e+00,2.701706886291503906e-01,8.706261515617370605e-01,5.995923653244972229e-02,3.805341124534606934e-01,1.651937216520309448e-01
1.736000000000000227e+02,6.511232256889343262e-01,9.097645431756973267e-02,3.230219483375549316e-01,9.907360076904296875e-01,2.552999258041381836e+00,3.579981327056884766e-01,9.650429487228393555e-01,5.579824000597000122e-02,4.249998629093170166e-01,1.433222889900207520e-01
1.738000000000000114e+02,7.221462726593017578e-01,7.963101565837860107e-02,2.861508727073669434e-01,8.603979349136352539e-01,2.655032396316528320e+00,4.724533259868621826e-01,1.074620246887207031e+00,5.467185378074645996e-02,4.781029224395751953e-01,1.242496520280838013e-01
1.740000000000000000e+02,7.980111241340637207e-01,7.154513895511627197e-02,2.600166797637939453e-01,7.459957599639892578e-01,2.658597469329833984e+00,6.236378550529479980e-01,1.200487017631530762e+00,5.674725770950317383e-02,5.377060174942016602e-01,1.070246770977973938e-01
1.742000000000000171e+02,8.827835321426391602e-01,6.542315334081649780e-02,2.433433681726455688e-01,6.472287774085998535e-01,2.507225513458251953e+00,8.188415765762329102e-01,1.342536926269531250e+00,6.190133094787597656e-02,6.016116738319396973e-01,9.256956726312637329e-02
1.744000000000000057e+02,9.775100946426391602e-01,6.137203797698020935e-02,2.346581667661666870e-01,5.624563097953796387e-01,2.200943708419799805e+00,1.066631555557250977e+00,1.500249862670898438e+00,7.160434871912002563e-02,6.699651479721069336e-01,8.002950996160507202e-02
1.746000000000000227e+02,1.087559580802917480e+00,6.038764491677284241e-02,2.326638251543045044e-01,4.903420805931091309e-01,1.814519882202148438e+00,1.323656558990478516e+00,1.670318961143493652e+00,8.955373615026473999e-02,7.428511381149291992e-01,6.977300345897674561e-02
1.748000000000000114e+02,1.213774561882019043e+00,6.259037554264068604e-02,2.361911088228225708e-01,4.295023679733276367e-01,1.444337129592895508e+00,1.506425619125366211e+00,1.852434635162353516e+00,1.166400387883186340e-01,8.224312067031860352e-01,6.248490139842033386e-02
1.750000000000000000e+02,1.356220722198486328e+00,6.787084043025970459e-02,2.447012662887573242e-01,3.769730031490325928e-01,1.120602965354919434e+00,1.581285953521728516e+00,2.042851924896240234e+00,1.557888835668563843e-01,9.109651446342468262e-01,5.710614472627639771e-02
1.752000000000000171e+02,1.513500809669494629e+00,7.851139456033706665e-02,2.571901679039001465e-01,3.311243355274200439e-01,8.547121286392211914e-01,1.565971255302429199e+00,2.234073400497436523e+00,2.091743648052215576e-01,1.012368679046630859e+00,5.432936921715736389e-02
1.754000000000000057e+02,1.682856798171997070e+00,9.742017090320587158e-02,2.731897234916687012e-01,2.914383113384246826e-01,6.503206491470336914e-01,1.482841849327087402e+00,2.418339014053344727e+00,2.780646383762359619e-01,1.129562735557556152e+00,5.472039058804512024e-02
1.756000000000000227e+02,1.863762617111206055e+00,1.254848092794418335e-01,2.922673523426055908e-01,2.574265897274017334e-01,5.073051452636718750e-01,1.354934930801391602e+00,2.571769952774047852e+00,3.685221076011657715e-01,1.262825250625610352e+00,5.822841078042984009e-02
1.758000000000000114e+02,2.050858259201049805e+00,1.661444604396820068e-01,3.144429326057434082e-01,2.282136827707290649e-01,4.105693995952606201e-01,1.207888007164001465e+00,2.665355682373046875e+00,4.870808124542236328e-01,1.412564635276794434e+00,6.477663666009902954e-02
1.760000000000000000e+02,2.237731695175170898e+00,2.210319489240646362e-01,3.414298892021179199e-01,2.005611807107925415e-01,3.419187366962432861e-01,1.062606096267700195e+00,2.654734134674072266e+00,6.432946920394897461e-01,1.576226949691772461e+00,7.806067913770675659e-02
1.762000000000000171e+02,2.415771961212158203e+00,2.912876009941101074e-01,3.759210109710693359e-01,1.753894090652465820e-01,2.964475452899932861e-01,9.257035851478576660e-01,2.478836536407470703e+00,8.451052904129028320e-01,1.751691341400146484e+00,1.000721901655197144e-01
1.764000000000000057e+02,2.559465169906616211e+00,3.835394382476806641e-01,4.180984199047088623e-01,1.527647972106933594e-01,2.653036117553710938e-01,8.022511601448059082e-01,2.158133983612060547e+00,1.099975824356079102e+00,1.939005494117736816e+00,1.319694370031356812e-01
1.766000000000000227e+02,2.639389753341674805e+00,5.045511722564697266e-01,4.687306880950927734e-01,1.329051703214645386e-01,2.442296743392944336e-01,6.952091455459594727e-01,1.771570801734924316e+00,1.350182652473449707e+00,2.130732536315917969e+00,1.773664206266403198e-01
1.768000000000000114e+02,2.609284877777099609e+00,6.636551618576049805e-01,5.264891386032104492e-01,1.149842143058776855e-01,2.319260686635971069e-01,6.031345725059509277e-01,1.404623508453369141e+00,1.522703766822814941e+00,2.320440769195556641e+00,2.376084774732589722e-01
1.770000000000000000e+02,2.412028312683105469e+00,8.688642382621765137e-01,5.892046689987182617e-01,9.964762628078460693e-02,2.269451618194580078e-01,5.243267416954040527e-01,1.086691737174987793e+00,1.585924983024597168e+00,2.494020700454711914e+00,3.156256377696990967e-01
1.772000000000000171e+02,2.082723617553710938e+00,1.125945568084716797e+00,6.563391685485839844e-01,8.645512908697128296e-02,2.280965000391006470e-01,4.576083719730377197e-01,8.274290561676025391e-01,1.561437964439392090e+00,2.627289772033691406e+00,4.165669381618499756e-01
1.774000000000000057e+02,1.703871846199035645e+00,1.363054752349853516e+00,7.279924750328063965e-01,7.546134293079376221e-02,2.340079098939895630e-01,4.013063013553619385e-01,6.299154758453369141e-01,1.471546649932861328e+00,2.682251214981079102e+00,5.510448217391967773e-01
1.776000000000000227e+02,1.348973751068115234e+00,1.516917467117309570e+00,8.051307797431945801e-01,6.764200329780578613e-02,2.446043491363525391e-01,3.519228696823120117e-01,4.937567710876464844e-01,1.339504599571228027e+00,2.607210397720336914e+00,7.271163463592529297e-01
1.778000000000000114e+02,1.044396638870239258e+00,1.566135048866271973e+00,8.911935091018676758e-01,6.176908686757087708e-02,2.589604258537292480e-01,3.089903295040130615e-01,4.005068540573120117e-01,1.191786408424377441e+00,2.358082056045532227e+00,9.559084773063659668e-01
1.780000000000000000e+02,7.980699539184570312e-01,1.532298326492309570e+00,9.883483648300170898e-01,5.817204341292381287e-02,2.766238451004028320e-01,2.720014452934265137e-01,3.345992565155029297e-01,1.047194480895996094e+00,1.983758568763732910e+00,1.232394933700561523e+00
1.782000000000000171e+02,6.124205589294433594e-01,1.437059283256530762e+00,1.100673675537109375e+00,5.762450024485588074e-02,2.971224486827850342e-01,2.403374314308166504e-01,2.911983728408813477e-01,9.113236665725708008e-01,1.599838018417358398e+00,1.451007962226867676e+00
1.784000000000000057e+02,4.863945245742797852e-01,1.303236365318298340e+00,1.229375958442687988e+00,6.028055772185325623e-02,3.218061327934265137e-01,2.120123803615570068e-01,2.611330747604370117e-01,7.894806265830993652e-01,1.251876115798950195e+00,1.570746898651123047e+00
1.786000000000000227e+02,3.985573053359985352e-01,1.157855629920959473e+00,1.374350905418395996e+00,6.599310040473937988e-02,3.524409234523773193e-01,1.855605244636535645e-01,2.411670982837677002e-01,6.841102242469787598e-01,9.589302539825439453e-01,1.590369939804077148e+00
1.788000000000000114e+02,3.369453251361846924e-01,1.016530990600585938e+00,1.533970832824707031e+00,7.744406908750534058e-02,3.906673192977905273e-01,1.616213172674179077e-01,2.297967225313186646e-01,5.935049653053283691e-01,7.270981073379516602e-01,1.532298445701599121e+00
1.790000000000000000e+02,2.966375946998596191e-01,8.842250108718872070e-01,1.705365300178527832e+00,9.732308983802795410e-02,4.367685019969940186e-01,1.402875036001205444e-01,2.256187349557876587e-01,5.160475969314575195e-01,5.574616193771362305e-01,1.419065833091735840e+00
1.792000000000000171e+02,2.683255970478057861e-01,7.668578624725341797e-01,1.888862490653991699e+00,1.264654397964477539e-01,4.911889135837554932e-01,1.215424165129661560e-01,2.274321019649505615e-01,4.505097270011901855e-01,4.470678567886352539e-01,1.273775219917297363e+00
1.794000000000000057e+02,2.497896403074264526e-01,6.654717326164245605e-01,2.078258275985717773e+00,1.685821115970611572e-01,5.515933036804199219e-01,1.049739569425582886e-01,2.341318577527999878e-01,3.949617445468902588e-01,3.671607375144958496e-01,1.125524878501892090e+00
1.796000000000000227e+02,2.395055294036865234e-01,5.783513784408569336e-01,2.266760110855102539e+00,2.252101749181747437e-01,6.163687705993652344e-01,9.088119119405746460e-02,2.452022880315780640e-01,3.463260233402252197e-01,3.120908737182617188e-01,9.844991564750671387e-01
1.798000000000000114e+02,2.361378520727157593e-01,5.041148066520690918e-01,2.444297075271606445e+00,2.979797124862670898e-01,6.856165528297424316e-01,7.876087725162506104e-02,2.599760890007019043e-01,3.040781617164611816e-01,2.763827741146087646e-01,8.540881276130676270e-01
1.800000000000000000e+02,2.385059297084808350e-01,4.413861632347106934e-01,2.585815668106079102e+00,3.930585980415344238e-01,7.594341635704040527e-01,6.924384832382202148e-02,2.780116796493530273e-01,2.677264213562011719e-01,2.510475814342498779e-01,7.398995161056518555e-01
1.802000000000000171e+02,2.461405843496322632e-01,3.876114487648010254e-01,2.658354520797729492e+00,5.186569094657897949e-01,8.408173918724060059e-01,6.237319856882095337e-02,2.988161444664001465e-01,2.365925163030624390e-01,2.351522147655487061e-01,6.414300203323364258e-01
1.804000000000000057e+02,2.578725516796112061e-01,3.406549394130706787e-01,2.615142583847045898e+00,6.833032965660095215e-01,9.310899376869201660e-01,5.737056583166122437e-02,3.240076303482055664e-01,2.084142714738845825e-01,2.272432446479797363e-01,5.570590496063232422e-01
1.806000000000000227e+02,2.731740772724151611e-01,2.999151051044464111e-01,2.400833368301391602e+00,8.961994647979736328e-01,1.035370588302612305e+00,5.518081039190292358e-02,3.555074930191040039e-01,1.822475194931030273e-01,2.258988618850708008e-01,4.851470887660980225e-01
1.808000000000000114e+02,2.916005849838256836e-01,2.648769021034240723e-01,2.055906295776367188e+00,1.161426544189453125e+00,1.155657768249511719e+00,5.617651715874671936e-02,3.945915102958679199e-01,1.585917472839355469e-01,2.300398200750350952e-01,4.245367348194122314e-01
1.810000000000000000e+02,3.129542469978332520e-01,2.349355965852737427e-01,1.673519134521484375e+00,1.394702196121215820e+00,1.292005538940429688e+00,6.029816344380378723e-02,4.416960179805755615e-01,1.375834941864013672e-01,2.388743311166763306e-01,3.721840977668762207e-01
1.812000000000000171e+02,3.390892744064331055e-01,2.070371657609939575e-01,1.319560527801513672e+00,1.538133978843688965e+00,1.445124387741088867e+00,6.750439107418060303e-02,4.968905150890350342e-01,1.190390661358833313e-01,2.516785562038421631e-01,3.265157639980316162e-01
1.814000000000000057e+02,3.721736371517181396e-01,1.814028620719909668e-01,1.017611980438232422e+00,1.577985644340515137e+00,1.611124038696289062e+00,8.253017812967300415e-02,5.577859878540039062e-01,1.027961745858192444e-01,2.679802775382995605e-01,2.870060801506042480e-01
1.816000000000000227e+02,4.129135012626647949e-01,1.583043783903121948e-01,7.750884294509887695e-01,1.536145687103271484e+00,1.788865447044372559e+00,1.064395159482955933e-01,6.230604052543640137e-01,8.888102322816848755e-02,2.873489558696746826e-01,2.531697154045104980e-01
1.818000000000000114e+02,4.619484543800354004e-01,1.379269808530807495e-01,5.937510728836059570e-01,1.434700250625610352e+00,1.977275609970092773e+00,1.410337388515472412e-01,6.928158998489379883e-01,7.701653987169265747e-02,3.097557723522186279e-01,2.240177989006042480e-01
1.820000000000000000e+02,5.184596180915832520e-01,1.196774244308471680e-01,4.725066125392913818e-01,1.296678781509399414e+00,2.168931007385253906e+00,1.894035786390304565e-01,7.671553492546081543e-01,6.789544224739074707e-02,3.371128737926483154e-01,1.964821666479110718e-01
1.822000000000000171e+02,5.803899765014648438e-01,1.037839800119400024e-01,3.870125114917755127e-01,1.149838685989379883e+00,2.356669664382934570e+00,2.529147565364837646e-01,8.494765758514404297e-01,6.121748313307762146e-02,3.719667196273803711e-01,1.714251339435577393e-01
1.824000000000000057e+02,6.467427611351013184e-01,9.017969667911529541e-02,3.273396193981170654e-01,1.008231639862060547e+00,2.522642374038696289e+00,3.356212377548217773e-01,9.408295154571533203e-01,5.643748864531517029e-02,4.145252108573913574e-01,1.489216238260269165e-01
1.826000000000000227e+02,7.176061868667602539e-01,7.877789437770843506e-02,2.884706258773803711e-01,8.761174678802490234e-01,2.642240762710571289e+00,4.423181414604187012e-01,1.046663880348205566e+00,5.455685406923294067e-02,4.655351340770721436e-01,1.291823983192443848e-01
1.828000000000000114e+02,7.931702136993408203e-01,7.055126875638961792e-02,2.610701024532318115e-01,7.594334483146667480e-01,2.674293041229248047e+00,5.843567252159118652e-01,1.168621778488159180e+00,5.587399378418922424e-02,5.237250328063964844e-01,1.113953888416290283e-01
1.830000000000000000e+02,8.776227831840515137e-01,6.435281038284301758e-02,2.433500289916992188e-01,6.586688160896301270e-01,2.564767360687255859e+00,7.693399786949157715e-01,1.306756734848022461e+00,6.031709909439086914e-02,5.865779519081115723e-01,9.630461782217025757e-02
1.832000000000000171e+02,9.718564152717590332e-01,6.019363924860954285e-02,2.337822914123535156e-01,5.720844268798828125e-01,2.289358139038085938e+00,1.007050991058349609e+00,1.461544632911682129e+00,6.815692037343978882e-02,6.538633108139038086e-01,8.323504775762557983e-02
1.834000000000000057e+02,1.081434607505798340e+00,5.910257250070571899e-02,2.310902476310729980e-01,4.983694851398468018e-01,1.905492782592773438e+00,1.276746034622192383e+00,1.628945708274841309e+00,8.403352648019790649e-02,7.256558537483215332e-01,7.235653698444366455e-02
1.836000000000000227e+02,1.207087635993957520e+00,6.118360161781311035e-02,2.340607792139053345e-01,4.361153542995452881e-01,1.527445435523986816e+00,1.478782773017883301e+00,1.808139443397521973e+00,1.088739708065986633e-01,8.030470609664916992e-01,6.457030028104782104e-02
1.838000000000000114e+02,1.349001765251159668e+00,6.635500490665435791e-02,2.420563399791717529e-01,3.826663792133331299e-01,1.190395832061767578e+00,1.577480077743530273e+00,1.997506022453308105e+00,1.447983682155609131e-01,8.893802762031555176e-01,5.873243883252143860e-02
1.840000000000000000e+02,1.506069183349609375e+00,7.656963169574737549e-02,2.541009783744812012e-01,3.359805941581726074e-01,9.097852706909179688e-01,1.580606579780578613e+00,2.189429283142089844e+00,1.946338862180709839e-01,9.871290326118469238e-01,5.522846058011054993e-02
1.842000000000000171e+02,1.675254940986633301e+00,9.502794593572616577e-02,2.697165906429290771e-01,2.955277264118194580e-01,6.905775070190429688e-01,1.510579109191894531e+00,2.376675128936767578e+00,2.597757577896118164e-01,1.100363850593566895e+00,5.483482778072357178e-02
1.844000000000000057e+02,1.856168985366821289e+00,1.226041465997695923e-01,2.884613275527954102e-01,2.608085572719573975e-01,5.333087444305419922e-01,1.390167593955993652e+00,2.539542436599731445e+00,3.447918891906738281e-01,1.229714751243591309e+00,5.758622661232948303e-02
1.846000000000000227e+02,2.043896436691284180e+00,1.625538021326065063e-01,3.100826144218444824e-01,2.310695052146911621e-01,4.292516112327575684e-01,1.243823647499084473e+00,2.652353286743164062e+00,4.549902677536010742e-01,1.375373125076293945e+00,6.339517235755920410e-02
1.848000000000000114e+02,2.231818199157714844e+00,2.167152166366577148e-01,3.365115225315093994e-01,2.032536715269088745e-01,3.546264171600341797e-01,1.096682786941528320e+00,2.673924684524536133e+00,6.008363962173461914e-01,1.535868763923645020e+00,7.478857040405273438e-02
1.850000000000000000e+02,2.411717414855957031e+00,2.862056195735931396e-01,3.700597584247589111e-01,1.777687817811965942e-01,3.041067421436309814e-01,9.573968052864074707e-01,2.547233343124389648e+00,7.906458973884582520e-01,1.708415985107421875e+00,9.463950991630554199e-02
1.852000000000000171e+02,2.558732509613037109e+00,3.774330914020538330e-01,4.112830162048339844e-01,1.548265665769577026e-01,2.707180082798004150e-01,8.300570249557495117e-01,2.257784128189086914e+00,1.033465981483459473e+00,1.893163800239562988e+00,1.238056346774101257e-01
1.854000000000000057e+02,2.643733501434326172e+00,4.970115423202514648e-01,4.608405828475952148e-01,1.346172094345092773e-01,2.473832666873931885e-01,7.191495299339294434e-01,1.869631052017211914e+00,1.299661397933959961e+00,2.084219217300415039e+00,1.658909916877746582e-01
1.856000000000000227e+02,2.622184276580810547e+00,6.541824340820312500e-01,5.178280472755432129e-01,1.165070235729217529e-01,2.331535667181015015e-01,6.235733032226562500e-01,1.493733286857604980e+00,1.494089722633361816e+00,2.274999380111694336e+00,2.224441468715667725e-01
1.858000000000000114e+02,2.432776689529418945e+00,8.571153879165649414e-01,5.799814462661743164e-01,1.008746996521949768e-01,2.265971750020980835e-01,5.416970252990722656e-01,1.161350011825561523e+00,1.582756757736206055e+00,2.455318450927734375e+00,2.952215373516082764e-01
1.860000000000000000e+02,2.108871936798095703e+00,1.111964464187622070e+00,6.465378403663635254e-01,8.740761876106262207e-02,2.264458984136581421e-01,4.721915721893310547e-01,8.861846923828125000e-01,1.577907562255859375e+00,2.599701166152954102e+00,3.906548619270324707e-01
1.862000000000000171e+02,1.728513240814208984e+00,1.353476524353027344e+00,7.176147699356079102e-01,7.614586502313613892e-02,2.315503209829330444e-01,4.136884808540344238e-01,6.727114319801330566e-01,1.501926898956298828e+00,2.675693511962890625e+00,5.167334079742431641e-01
1.864000000000000057e+02,1.369940519332885742e+00,1.514727473258972168e+00,7.935699820518493652e-01,6.805047392845153809e-02,2.412054538726806641e-01,3.627005517482757568e-01,5.211428999900817871e-01,1.377944827079772949e+00,2.635290145874023438e+00,6.823958158493041992e-01
1.866000000000000227e+02,1.061120510101318359e+00,1.569587230682373047e+00,8.784209489822387695e-01,6.191963702440261841e-02,2.547329366207122803e-01,3.182880282402038574e-01,4.199745953083038330e-01,1.230860829353332520e+00,2.420807838439941406e+00,8.965450525283813477e-01
1.868000000000000114e+02,8.104453086853027344e-01,1.539865136146545410e+00,9.734866023063659668e-01,5.790567025542259216e-02,2.716734409332275391e-01,2.799405753612518311e-01,3.477253615856170654e-01,1.084178328514099121e+00,2.073698520660400391e+00,1.163920998573303223e+00
1.870000000000000000e+02,6.206181645393371582e-01,1.447305560111999512e+00,1.083872199058532715e+00,5.695908144116401672e-02,2.915771007537841797e-01,2.471188902854919434e-01,2.992993593215942383e-01,9.455068707466125488e-01,1.687453269958496094e+00,1.400549650192260742e+00
1.872000000000000171e+02,4.908778071403503418e-01,1.314714789390563965e+00,1.210373997688293457e+00,5.918323248624801636e-02,3.150670826435089111e-01,2.183788418769836426e-01,2.668309807777404785e-01,8.194828033447265625e-01,1.329345703125000000e+00,1.547135353088378906e+00
1.874000000000000057e+02,4.010848402976989746e-01,1.168936014175415039e+00,1.353150486946105957e+00,6.449067592620849609e-02,3.439339697360992432e-01,1.913421899080276489e-01,2.444172203540802002e-01,7.099094986915588379e-01,1.023597121238708496e+00,1.588796734809875488e+00
1.876000000000000227e+02,3.379106521606445312e-01,1.026723861694335938e+00,1.511175513267517090e+00,7.482207566499710083e-02,3.803442418575286865e-01,1.668008416891098022e-01,2.309986203908920288e-01,6.155664324760437012e-01,7.777718305587768555e-01,1.547658205032348633e+00
1.878000000000000114e+02,2.964631021022796631e-01,8.933873176574707031e-01,1.681135296821594238e+00,9.345418959856033325e-02,4.244850575923919678e-01,1.448228210210800171e-01,2.251220643520355225e-01,5.347730517387390137e-01,5.938302278518676758e-01,1.445894718170166016e+00
1.880000000000000000e+02,2.674720287322998047e-01,7.745989561080932617e-01,1.863213539123535156e+00,1.212490424513816833e-01,4.773278832435607910e-01,1.256778091192245483e-01,2.255367338657379150e-01,4.662227630615234375e-01,4.706305861473083496e-01,1.307107448577880859e+00
1.882000000000000171e+02,2.483856379985809326e-01,6.719577312469482422e-01,2.052471160888671875e+00,1.614477932453155518e-01,5.368111729621887207e-01,1.082865446805953979e-01,2.310518622398376465e-01,4.084978699684143066e-01,3.839562535285949707e-01,1.159111976623535156e+00
1.884000000000000057e+02,2.376653701066970825e-01,5.837370753288269043e-01,2.241827726364135742e+00,2.159655094146728516e-01,6.005692481994628906e-01,9.370658546686172485e-02,2.410904318094253540e-01,3.580825924873352051e-01,3.234018385410308838e-01,1.016268491744995117e+00
1.886000000000000227e+02,2.339446693658828735e-01,5.084725618362426758e-01,2.423393726348876953e+00,2.859037816524505615e-01,6.687719821929931641e-01,8.108124881982803345e-02,2.549557983875274658e-01,3.141921162605285645e-01,2.839064002037048340e-01,8.829061388969421387e-01
1.888000000000000114e+02,2.360553443431854248e-01,4.448611736297607422e-01,2.571690082550048828e+00,3.778485059738159180e-01,7.414973378181457520e-01,7.071273773908615112e-02,2.721996903419494629e-01,2.763308286666870117e-01,2.561428248882293701e-01,7.648185491561889648e-01
1.890000000000000000e+02,2.434191554784774780e-01,3.905328512191772461e-01,2.657110929489135742e+00,4.985966682434082031e-01,8.208091855049133301e-01,6.336817145347595215e-02,2.923580408096313477e-01,2.439162880182266235e-01,2.381962388753890991e-01,6.628724336624145508e-01
1.892000000000000171e+02,2.548788487911224365e-01,3.430029749870300293e-01,2.633551836013793945e+00,6.576974391937255859e-01,9.090002775192260742e-01,5.792276933789253235e-02,3.162649869918823242e-01,2.153304666280746460e-01,2.284979820251464844e-01,5.752786397933959961e-01
1.894000000000000057e+02,2.699779570102691650e-01,3.017855882644653320e-01,2.440314054489135742e+00,8.630750179290771484e-01,1.009808540344238281e+00,5.503403767943382263e-02,3.457996249198913574e-01,1.885134279727935791e-01,2.257164716720581055e-01,5.005553364753723145e-01
1.896000000000000227e+02,2.882274389266967773e-01,2.662942111492156982e-01,2.112103939056396484e+00,1.120650887489318848e+00,1.126478672027587891e+00,5.532718449831008911e-02,3.828351199626922607e-01,1.641781926155090332e-01,2.286772429943084717e-01,4.374420344829559326e-01
1.898000000000000114e+02,3.092732429504394531e-01,2.360015958547592163e-01,1.729092359542846680e+00,1.363013625144958496e+00,1.259131193161010742e+00,5.872449278831481934e-02,4.276891052722930908e-01,1.424358934164047241e-01,2.365390956401824951e-01,3.834946751594543457e-01
1.900000000000000000e+02,3.350927531719207764e-01,2.080102860927581787e-01,1.368636131286621094e+00,1.523520112037658691e+00,1.408297061920166016e+00,6.517429649829864502e-02,4.811410605907440186e-01,1.234513148665428162e-01,2.484813332557678223e-01,3.363524377346038818e-01
1.902000000000000171e+02,3.676432073116302490e-01,1.821975708007812500e-01,1.058515548706054688e+00,1.577302813529968262e+00,1.571435809135437012e+00,7.826853543519973755e-02,5.409448146820068359e-01,1.064079478383064270e-01,2.640258967876434326e-01,2.954865097999572754e-01
1.904000000000000057e+02,4.078359901905059814e-01,1.589158773422241211e-01,8.070815801620483398e-01,1.546148419380187988e+00,1.746419191360473633e+00,1.000385209918022156e-01,6.050628423690795898e-01,9.206660091876983643e-02,2.827329039573669434e-01,2.604026496410369873e-01
1.906000000000000227e+02,4.562292695045471191e-01,1.383292078971862793e-01,6.168503165245056152e-01,1.452212810516357422e+00,1.933170676231384277e+00,1.316375136375427246e-01,6.736342310905456543e-01,7.963038980960845947e-02,3.041204512119293213e-01,2.303426265716552734e-01
1.908000000000000114e+02,5.122919678688049316e-01,1.199745088815689087e-01,4.870952367782592773e-01,1.318453550338745117e+00,2.124827146530151367e+00,1.766602098941802979e-01,7.467452287673950195e-01,6.955092400312423706e-02,3.303226530551910400e-01,2.024579942226409912e-01
1.910000000000000000e+02,5.738984346389770508e-01,1.039519831538200378e-01,3.972461223602294922e-01,1.171714425086975098e+00,2.314314842224121094e+00,2.365107089281082153e-01,8.267730474472045898e-01,6.236684322357177734e-02,3.634773492813110352e-01,1.768386662006378174e-01
1.912000000000000171e+02,6.399164199829101562e-01,9.019958972930908203e-02,3.340551555156707764e-01,1.028854966163635254e+00,2.487949371337890625e+00,3.139783442020416260e-01,9.157614707946777344e-01,5.708510801196098328e-02,4.042994081974029541e-01,1.537591367959976196e-01
1.914000000000000057e+02,7.104263901710510254e-01,7.864283025264739990e-02,2.926228046417236328e-01,8.949440121650695801e-01,2.621876716613769531e+00,4.142574667930603027e-01,1.017879128456115723e+00,5.445310100913047791e-02,4.533469080924987793e-01,1.333821862936019897e-01
1.916000000000000227e+02,7.854614853858947754e-01,7.012718170881271362e-02,2.636567354202270508e-01,7.756498456001281738e-01,2.677751064300537109e+00,5.478976368904113770e-01,1.135821938514709473e+00,5.499054491519927979e-02,5.100246667861938477e-01,1.152133420109748840e-01
1.918000000000000114e+02,8.692253232002258301e-01,6.377694755792617798e-02,2.446196526288986206e-01,6.725569367408752441e-01,2.605429172515869141e+00,7.227679491043090820e-01,1.269834876060485840e+00,5.864676088094711304e-02,5.718817710876464844e-01,9.953908622264862061e-02
1.920000000000000000e+02,9.623281955718994141e-01,5.938542261719703674e-02,2.340047061443328857e-01,5.840043425559997559e-01,2.360160350799560547e+00,9.496257305145263672e-01,1.420355796813964844e+00,6.534578651189804077e-02,6.381459236145019531e-01,8.596988767385482788e-02
1.922000000000000171e+02,1.070692062377929688e+00,5.804138630628585815e-02,2.304057478904724121e-01,5.084239244461059570e-01,1.989036202430725098e+00,1.225138187408447266e+00,1.584584712982177734e+00,7.905302941799163818e-02,7.089061141014099121e-01,7.459349930286407471e-02
1.924000000000000057e+02,1.194984316825866699e+00,5.985039100050926208e-02,2.326421588659286499e-01,4.445222616195678711e-01,1.605605363845825195e+00,1.444898962974548340e+00,1.760382771492004395e+00,1.015142872929573059e-01,7.842716574668884277e-01,6.619426608085632324e-02
1.926000000000000227e+02,1.335634827613830566e+00,6.478255987167358398e-02,2.400053292512893677e-01,3.900093734264373779e-01,1.257481098175048828e+00,1.566631793975830078e+00,1.947903156280517578e+00,1.340260803699493408e-01,8.685317635536193848e-01,5.992146953940391541e-02
1.928000000000000114e+02,1.491873502731323242e+00,7.426641136407852173e-02,2.514871358871459961e-01,3.423328995704650879e-01,9.640331268310546875e-01,1.588066220283508301e+00,2.139929533004760742e+00,1.800801753997802734e-01,9.626288414001464844e-01,5.569621920585632324e-02
1.930000000000000000e+02,1.660371780395507812e+00,9.191132336854934692e-02,2.666106224060058594e-01,3.009696304798126221e-01,7.314988374710083008e-01,1.531506896018981934e+00,2.329265594482421875e+00,2.410834580659866333e-01,1.072086930274963379e+00,5.454088002443313599e-02
1.932000000000000171e+02,1.840662717819213867e+00,1.186250001192092896e-01,2.849282920360565186e-01,2.654165625572204590e-01,5.608614683151245117e-01,1.419447541236877441e+00,2.500966787338256836e+00,3.202136158943176270e-01,1.197667956352233887e+00,5.655896663665771484e-02
1.934000000000000057e+02,2.028763771057128906e+00,1.573408097028732300e-01,3.059533536434173584e-01,2.349955737590789795e-01,4.500406682491302490e-01,1.274654626846313477e+00,2.631628513336181641e+00,4.222491979598999023e-01,1.339423775672912598e+00,6.165777519345283508e-02
1.936000000000000227e+02,2.217691183090209961e+00,2.101566642522811890e-01,3.317126333713531494e-01,2.069848924875259399e-01,3.697417974472045898e-01,1.126698493957519531e+00,2.681100606918334961e+00,5.585591793060302734e-01,1.496978759765625000e+00,7.118203490972518921e-02
1.938000000000000114e+02,2.399620532989501953e+00,2.782808244228363037e-01,3.641475141048431396e-01,1.811312288045883179e-01,3.143067955970764160e-01,9.857964515686035156e-01,2.597933053970336914e+00,7.368360757827758789e-01,1.666846752166748047e+00,8.894334733486175537e-02
1.940000000000000000e+02,2.551248788833618164e+00,3.675507307052612305e-01,4.042225182056427002e-01,1.578077673912048340e-01,2.783525586128234863e-01,8.553918600082397461e-01,2.342822074890136719e+00,9.676694869995117188e-01,1.848760247230529785e+00,1.158328130841255188e-01
1.942000000000000171e+02,2.644472837448120117e+00,4.841718673706054688e-01,4.524716436862945557e-01,1.371730417013168335e-01,2.528424263000488281e-01,7.411278486251831055e-01,1.964505553245544434e+00,1.243734002113342285e+00,2.039265394210815430e+00,1.546791344881057739e-01
1.944000000000000057e+02,2.635443210601806641e+00,6.378952860832214355e-01,5.084477663040161133e-01,1.188089698553085327e-01,2.367829829454421997e-01,6.425851583480834961e-01,1.582003116607666016e+00,1.458259820938110352e+00,2.230768203735351562e+00,2.077422887086868286e-01
1.946000000000000227e+02,2.465219020843505859e+00,8.361433148384094238e-01,5.699440240859985352e-01,1.028033941984176636e-01,2.286742329597473145e-01,5.580461621284484863e-01,1.236657977104187012e+00,1.572767853736877441e+00,2.415505409240722656e+00,2.763076424598693848e-01
1.948000000000000114e+02,2.151592731475830078e+00,1.086433410644531250e+00,6.358295083045959473e-01,8.901267498731613159e-02,2.272172272205352783e-01,4.861264526844024658e-01,9.466981887817382812e-01,1.588267564773559570e+00,2.569880723953247070e+00,3.663600087165832520e-01
1.950000000000000000e+02,1.769482135772705078e+00,1.334998011589050293e+00,7.062247395515441895e-01,7.742556929588317871e-02,2.312411516904830933e-01,4.254768490791320801e-01,7.179476022720336914e-01,1.527204036712646484e+00,2.665471076965332031e+00,4.841999113559722900e-01
1.952000000000000171e+02,1.405793905258178711e+00,1.507851481437683105e+00,7.811628580093383789e-01,6.880712509155273438e-02,2.400124073028564453e-01,3.730899691581726074e-01,5.513095855712890625e-01,1.412188410758972168e+00,2.657933950424194336e+00,6.395027637481689453e-01
1.954000000000000057e+02,1.090321898460388184e+00,1.572561025619506836e+00,8.647016882896423340e-01,6.239873543381690979e-02,2.527565658092498779e-01,3.273884356021881104e-01,4.424710273742675781e-01,1.266571402549743652e+00,2.487267017364501953e+00,8.401366472244262695e-01
1.956000000000000227e+02,8.327391147613525391e-01,1.550043225288391113e+00,9.574697017669677734e-01,5.792877078056335449e-02,2.690042555332183838e-01,2.878517210483551025e-01,3.639903664588928223e-01,1.118373274803161621e+00,2.169055223464965820e+00,1.093921422958374023e+00
1.958000000000000114e+02,6.361057758331298828e-01,1.462479710578918457e+00,1.065461397171020508e+00,5.649688839912414551e-02,2.883159220218658447e-01,2.539811730384826660e-01,3.100387752056121826e-01,9.777677655220031738e-01,1.781904458999633789e+00,1.345957875251770020e+00
1.960000000000000000e+02,5.000969171524047852e-01,1.332492709159851074e+00,1.189315438270568848e+00,5.820663273334503174e-02,3.106752038002014160e-01,2.248161584138870239e-01,2.751358449459075928e-01,8.480234146118164062e-01,1.413533449172973633e+00,1.521185755729675293e+00
1.962000000000000171e+02,4.070266187191009521e-01,1.186457753181457520e+00,1.329601049423217773e+00,6.305772066116333008e-02,3.379641771316528320e-01,1.972590833902359009e-01,2.502964735031127930e-01,7.346718311309814453e-01,1.093920707702636719e+00,1.586827635765075684e+00
1.964000000000000057e+02,3.412615954875946045e-01,1.043034553527832031e+00,1.485498785972595215e+00,7.214548438787460327e-02,3.727227151393890381e-01,1.721714735031127930e-01,2.348258495330810547e-01,6.369625926017761230e-01,8.329948186874389648e-01,1.564033508300781250e+00
1.966000000000000227e+02,2.978715896606445312e-01,9.082052707672119141e-01,1.653753638267517090e+00,8.938493579626083374e-02,4.151959121227264404e-01,1.496406644582748413e-01,2.272133529186248779e-01,5.531569719314575195e-01,6.338687539100646973e-01,1.475296735763549805e+00
1.968000000000000114e+02,2.677238881587982178e-01,7.872387766838073730e-01,1.833813667297363281e+00,1.156746819615364075e-01,4.661388099193572998e-01,1.298800855875015259e-01,2.261708378791809082e-01,4.818752706050872803e-01,4.962041676044464111e-01,1.343878865242004395e+00
1.970000000000000000e+02,2.476827055215835571e-01,6.826717853546142578e-01,2.022704362869262695e+00,1.537169814109802246e-01,5.242627263069152832e-01,1.120718270540237427e-01,2.305457144975662231e-01,4.217981100082397461e-01,4.021025896072387695e-01,1.196129202842712402e+00
1.972000000000000171e+02,2.361845970153808594e-01,5.927504897117614746e-01,2.212781190872192383e+00,2.058345228433609009e-01,5.870869159698486328e-01,9.693301469087600708e-02,2.395924776792526245e-01,3.698046207427978516e-01,3.355326652526855469e-01,1.051247239112854004e+00
1.974000000000000057e+02,2.318392395973205566e-01,5.159468650817871094e-01,2.396532297134399414e+00,2.733085751533508301e-01,6.543422937393188477e-01,8.383946120738983154e-02,2.525745928287506104e-01,3.244526684284210205e-01,2.916139960289001465e-01,9.149994850158691406e-01
1.976000000000000227e+02,2.334523499011993408e-01,4.509622454643249512e-01,2.551471471786499023e+00,3.616393804550170898e-01,7.260986566543579102e-01,7.293436676263809204e-02,2.690352797508239746e-01,2.852383553981781006e-01,2.613144218921661377e-01,7.926967144012451172e-01
1.978000000000000114e+02,2.401523739099502563e-01,3.957678675651550293e-01,2.650348186492919922e+00,4.767944514751434326e-01,8.033936619758605957e-01,6.513097882270812988e-02,2.885454595088958740e-01,2.516786754131317139e-01,2.411097139120101929e-01,6.868613958358764648e-01
1.980000000000000000e+02,2.512038350105285645e-01,3.474238812923431396e-01,2.648875474929809570e+00,6.289783716201782227e-01,8.896139860153198242e-01,5.927398055791854858e-02,3.111954927444458008e-01,2.226195186376571655e-01,2.295287698507308960e-01,5.958204269409179688e-01
1.982000000000000171e+02,2.659447193145751953e-01,3.054471015930175781e-01,2.490373373031616211e+00,8.252354860305786133e-01,9.872080683708190918e-01,5.574455484747886658e-02,3.389327526092529297e-01,1.952095925807952881e-01,2.251804620027542114e-01,5.179654359817504883e-01
1.984000000000000057e+02,2.839404344558715820e-01,2.693572044372558594e-01,2.181531429290771484e+00,1.073790788650512695e+00,1.100243806838989258e+00,5.531755834817886353e-02,3.741975724697113037e-01,1.702887415885925293e-01,2.268833816051483154e-01,4.521261453628540039e-01
1.986000000000000227e+02,3.046796321868896484e-01,2.384564727544784546e-01,1.796789765357971191e+00,1.327555060386657715e+00,1.229392766952514648e+00,5.803597718477249146e-02,4.171529412269592285e-01,1.479171365499496460e-01,2.333929687738418579e-01,3.963534533977508545e-01
1.988000000000000114e+02,3.299697935581207275e-01,2.103102356195449829e-01,1.429279088973999023e+00,1.506572008132934570e+00,1.374664306640625000e+00,6.378518044948577881e-02,4.686054885387420654e-01,1.283218562602996826e-01,2.443577647209167480e-01,3.475131690502166748e-01
1.990000000000000000e+02,3.616411089897155762e-01,1.842050999402999878e-01,1.108855485916137695e+00,1.577485442161560059e+00,1.534961819648742676e+00,7.515095919370651245e-02,5.271511077880859375e-01,1.106237322092056274e-01,2.590394020080566406e-01,3.050756156444549561e-01
1.992000000000000171e+02,4.009325504302978516e-01,1.606229245662689209e-01,8.462685942649841309e-01,1.559398412704467773e+00,1.707353353500366211e+00,9.497280418872833252e-02,5.902382135391235352e-01,9.566345065832138062e-02,2.769943773746490479e-01,2.685474455356597900e-01
1.994000000000000057e+02,4.482890367507934570e-01,1.396986693143844604e-01,6.449701786041259766e-01,1.474564909934997559e+00,1.891902327537536621e+00,1.241009980440139771e-01,6.577575206756591797e-01,8.270661532878875732e-02,2.977338731288909912e-01,2.372604608535766602e-01
1.996000000000000227e+02,5.035856962203979492e-01,1.211575195193290710e-01,5.046778321266174316e-01,1.345935344696044922e+00,2.082889795303344727e+00,1.661273837089538574e-01,7.297908067703247070e-01,7.194223999977111816e-02,3.228029608726501465e-01,2.090464681386947632e-01
1.998000000000000114e+02,5.646544098854064941e-01,1.048654168844223022e-01,4.093991219997406006e-01,1.199327468872070312e+00,2.273203849792480469e+00,2.226862907409667969e-01,8.076827526092529297e-01,6.427119672298431396e-02,3.540772795677185059e-01,1.828048378229141235e-01
2.000000000000000000e+02,6.301170587539672852e-01,9.090816974639892578e-02,3.418209850788116455e-01,1.054807543754577637e+00,2.453176975250244141e+00,2.954003810882568359e-01,8.945155739784240723e-01,5.853879451751708984e-02,3.929602801799774170e-01,1.590820550918579102e-01


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_10/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.293584823608398438e-01,1.005185008049011230e+00,9.095745682716369629e-01,1.198330879211425781e+00,8.897907733917236328e-01,1.391476750373840332e+00,8.700068593025207520e-01,1.584623098373413086e+00,8.502229452133178711e-01,1.777768969535827637e+00
2.000000000000000111e-01,8.659924268722534180e-01,1.000238418579101562e+00,8.292838931083679199e-01,1.183977603912353516e+00,7.925754189491271973e-01,1.367716431617736816e+00,7.558668851852416992e-01,1.551456212997436523e+00,7.192211747169494629e-01,1.735265374183654785e+00
2.999999999999999889e-01,8.101019263267517090e-01,9.865327477455139160e-01,7.592652440071105957e-01,1.158802628517150879e+00,7.084286212921142578e-01,1.331072568893432617e+00,6.575971245765686035e-01,1.503348827362060547e+00,6.076894998550415039e-01,1.676774740219116211e+00
4.000000000000000222e-01,7.617293000221252441e-01,9.654215574264526367e-01,6.994565725326538086e-01,1.124624490737915039e+00,6.371840834617614746e-01,1.283827662467956543e+00,5.753539204597473145e-01,1.443569540977478027e+00,5.149470567703247070e-01,1.605898857116699219e+00
5.000000000000000000e-01,7.207781672477722168e-01,9.382178783416748047e-01,6.496228575706481934e-01,1.083190441131591797e+00,5.784678459167480469e-01,1.228163123130798340e+00,5.086286067962646484e-01,1.374935984611511230e+00,4.392810165882110596e-01,1.526676654815673828e+00
5.999999999999999778e-01,6.869370937347412109e-01,9.062480926513671875e-01,6.088279485702514648e-01,1.036562085151672363e+00,5.305347442626953125e-01,1.167012810707092285e+00,4.545856416225433350e-01,1.300959587097167969e+00,3.781353235244750977e-01,1.442190170288085938e+00
7.000000000000000666e-01,6.578066945075988770e-01,8.721388578414916992e-01,5.736829042434692383e-01,9.881864190101623535e-01,4.894831776618957520e-01,1.104472756385803223e+00,4.085275232791900635e-01,1.226014494895935059e+00,3.261940479278564453e-01,1.356851100921630859e+00
8.000000000000000444e-01,6.324216127395629883e-01,8.370479345321655273e-01,5.435797572135925293e-01,9.390054345130920410e-01,4.548450708389282227e-01,1.041412115097045898e+00,3.697584271430969238e-01,1.151336193084716797e+00,2.823645174503326416e-01,1.272196292877197266e+00
9.000000000000000222e-01,6.104212999343872070e-01,8.015561103820800781e-01,5.183557868003845215e-01,8.895408511161804199e-01,4.260304868221282959e-01,9.789784550666809082e-01,3.373908698558807373e-01,1.078424334526062012e+00,2.457490861415863037e-01,1.189565777778625488e+00
1.000000000000000000e+00,5.910342335700988770e-01,7.663977742195129395e-01,4.976570606231689453e-01,8.405014872550964355e-01,4.024266302585601807e-01,9.182411432266235352e-01,3.110125362873077393e-01,1.007584095001220703e+00,2.159263938665390015e-01,1.109158277511596680e+00
1.100000000000000089e+00,5.740263462066650391e-01,7.319052219390869141e-01,4.799297451972961426e-01,7.936896681785583496e-01,3.833299875259399414e-01,8.599198460578918457e-01,2.898041605949401855e-01,9.392746686935424805e-01,1.919419020414352417e-01,1.031632184982299805e+00
1.199999999999999956e+00,5.590343475341796875e-01,6.984989643096923828e-01,4.645535647869110107e-01,7.494632601737976074e-01,3.672686815261840820e-01,8.048985004425048828e-01,2.725582718849182129e-01,8.743134737014770508e-01,1.726630628108978271e-01,9.576512575149536133e-01
1.300000000000000044e+00,5.459176301956176758e-01,6.663466095924377441e-01,4.513687789440155029e-01,7.077600359916687012e-01,3.537367880344390869e-01,7.534781098365783691e-01,2.578982710838317871e-01,8.133378028869628906e-01,1.573701500892639160e-01,8.874072432518005371e-01
1.400000000000000133e+00,5.344562530517578125e-01,6.358563899993896484e-01,4.402218759059906006e-01,6.685131788253784180e-01,3.424673378467559814e-01,7.056504487991333008e-01,2.458090633153915405e-01,7.565560340881347656e-01,1.446896344423294067e-01,8.215640783309936523e-01
1.500000000000000000e+00,5.245243310928344727e-01,6.070551276206970215e-01,4.309547841548919678e-01,6.316758990287780762e-01,3.332814872264862061e-01,6.612247824668884277e-01,2.361650317907333374e-01,7.038252353668212891e-01,1.343637257814407349e-01,7.599670886993408203e-01
1.600000000000000089e+00,5.160260200500488281e-01,5.798975229263305664e-01,4.233284890651702881e-01,5.973784327507019043e-01,3.260109424591064453e-01,6.200182437896728516e-01,2.287647575139999390e-01,6.549168825149536133e-01,1.264832913875579834e-01,7.026957273483276367e-01
1.699999999999999956e+00,5.095280408859252930e-01,5.540139675140380859e-01,4.171891808509826660e-01,5.655414462089538574e-01,3.204972147941589355e-01,5.818549990653991699e-01,2.234193086624145508e-01,6.096131801605224609e-01,1.209956556558609009e-01,6.496754288673400879e-01
1.800000000000000044e+00,5.053520202636718750e-01,5.292320251464843750e-01,4.124155342578887939e-01,5.360317230224609375e-01,3.165915310382843018e-01,5.465662479400634766e-01,2.199515104293823242e-01,5.677063465118408203e-01,1.176924183964729309e-01,6.006599664688110352e-01
1.900000000000000133e+00,5.034018754959106445e-01,5.056024193763732910e-01,4.092224240303039551e-01,5.085554122924804688e-01,3.141539394855499268e-01,5.139902830123901367e-01,2.181954383850097656e-01,5.289981365203857422e-01,1.163784340023994446e-01,5.554145574569702148e-01
2.000000000000000000e+00,5.035190582275390625e-01,4.831591248512268066e-01,4.083566367626190186e-01,4.826145768165588379e-01,3.130532801151275635e-01,4.839722216129302979e-01,2.180032879114151001e-01,4.933416545391082764e-01,1.168711334466934204e-01,5.137159228324890137e-01
2.100000000000000089e+00,5.052040815353393555e-01,4.619065225124359131e-01,4.096137583255767822e-01,4.581608772277832031e-01,3.135150372982025146e-01,4.561873376369476318e-01,2.192356288433074951e-01,4.605987071990966797e-01,1.189998909831047058e-01,4.753510057926177979e-01
2.200000000000000178e+00,5.083834528923034668e-01,4.418666064739227295e-01,4.123834669589996338e-01,4.351554214954376221e-01,3.159975707530975342e-01,4.300560355186462402e-01,2.217426300048828125e-01,4.305844306945800781e-01,1.226053759455680847e-01,4.401175677776336670e-01
2.300000000000000266e+00,5.132838487625122070e-01,4.229970574378967285e-01,4.164949655532836914e-01,4.135690629482269287e-01,3.199577927589416504e-01,4.055195748805999756e-01,2.253061980009078979e-01,4.028246700763702393e-01,1.274285316467285156e-01,4.077617526054382324e-01
2.399999999999999911e+00,5.197155475616455078e-01,4.052798748016357422e-01,4.215938746929168701e-01,3.933934271335601807e-01,3.249420523643493652e-01,3.825712502002716064e-01,2.299784421920776367e-01,3.768485188484191895e-01,1.327715516090393066e-01,3.778502047061920166e-01
2.500000000000000000e+00,5.272057652473449707e-01,3.885126709938049316e-01,4.275825321674346924e-01,3.745734691619873047e-01,3.308295011520385742e-01,3.611564934253692627e-01,2.356688380241394043e-01,3.525756895542144775e-01,1.384866833686828613e-01,3.502003252506256104e-01
2.600000000000000089e+00,5.356837511062622070e-01,3.726204335689544678e-01,4.347464144229888916e-01,3.570032119750976562e-01,3.375652134418487549e-01,3.412143886089324951e-01,2.423164397478103638e-01,3.299388885498046875e-01,1.448764055967330933e-01,3.244980275630950928e-01
2.700000000000000178e+00,5.452086329460144043e-01,3.574173152446746826e-01,4.430657625198364258e-01,3.406287729740142822e-01,3.450964391231536865e-01,3.226859271526336670e-01,2.498625814914703369e-01,3.088730871677398682e-01,1.522188335657119751e-01,3.004868924617767334e-01
2.800000000000000266e+00,5.559228062629699707e-01,3.426004052162170410e-01,4.524009823799133301e-01,3.252007365226745605e-01,3.533831834793090820e-01,3.055117428302764893e-01,2.582509517669677734e-01,2.893151342868804932e-01,1.604929268360137939e-01,2.781194746494293213e-01
2.899999999999999911e+00,5.678092837333679199e-01,3.282143771648406982e-01,4.628252089023590088e-01,3.103635311126708984e-01,3.626894950866699219e-01,2.895828783512115479e-01,2.674272656440734863e-01,2.712035775184631348e-01,1.696114540100097656e-01,2.572297453880310059e-01
3.000000000000000000e+00,5.812060236930847168e-01,3.144362270832061768e-01,4.744454622268676758e-01,2.958985269069671631e-01,3.731279671192169189e-01,2.747314870357513428e-01,2.773234546184539795e-01,2.544379532337188721e-01,1.795184165239334106e-01,2.377502918243408203e-01
3.100000000000000089e+00,5.966584682464599609e-01,3.015183210372924805e-01,4.873124957084655762e-01,2.818242311477661133e-01,3.847473859786987305e-01,2.603443264961242676e-01,2.878657877445220947e-01,2.388961613178253174e-01,1.901675909757614136e-01,2.196353226900100708e-01
3.200000000000000178e+00,6.140016913414001465e-01,2.894051074981689453e-01,5.019856691360473633e-01,2.683593034744262695e-01,3.975712954998016357e-01,2.463315427303314209e-01,2.993021309375762939e-01,2.243588417768478394e-01,2.015141397714614868e-01,2.028398066759109497e-01
3.300000000000000266e+00,6.329359412193298340e-01,2.779666781425476074e-01,5.186789035797119141e-01,2.555803358554840088e-01,4.120354950428009033e-01,2.328573018312454224e-01,3.119888007640838623e-01,2.102926075458526611e-01,2.135145813226699829e-01,1.873195171356201172e-01
3.399999999999999911e+00,6.534346938133239746e-01,2.672371864318847656e-01,5.375351905822753906e-01,2.435230761766433716e-01,4.283691942691802979e-01,2.200012356042861938e-01,3.260161578655242920e-01,1.966377496719360352e-01,2.262413501739501953e-01,1.728059351444244385e-01
3.500000000000000000e+00,6.754347085952758789e-01,2.574962079524993896e-01,5.584892034530639648e-01,2.321432232856750488e-01,4.465971589088439941e-01,2.077721357345581055e-01,3.418886661529541016e-01,1.835913509130477905e-01,2.399926781654357910e-01,1.589760035276412964e-01
3.600000000000000089e+00,6.988658308982849121e-01,2.488559484481811523e-01,5.811856389045715332e-01,2.212451547384262085e-01,4.667822122573852539e-01,1.961885988712310791e-01,3.596526086330413818e-01,1.711707860231399536e-01,2.555359005928039551e-01,1.457823514938354492e-01
3.700000000000000178e+00,7.236586809158325195e-01,2.413537204265594482e-01,6.055653691291809082e-01,2.109173834323883057e-01,4.890926480293273926e-01,1.852960586547851562e-01,3.793337643146514893e-01,1.593853235244750977e-01,2.729695141315460205e-01,1.332140862941741943e-01
3.800000000000000266e+00,7.497486472129821777e-01,2.350008487701416016e-01,6.315549015998840332e-01,2.013567835092544556e-01,5.134227275848388672e-01,1.750274151563644409e-01,4.009581208229064941e-01,1.482443958520889282e-01,2.923193573951721191e-01,1.212804690003395081e-01
3.899999999999999911e+00,7.771887779235839844e-01,2.295666337013244629e-01,6.590979695320129395e-01,1.925682872533798218e-01,5.394261479377746582e-01,1.651918441057205200e-01,4.246264398097991943e-01,1.377762109041213989e-01,3.136114180088043213e-01,1.099908873438835144e-01
4.000000000000000000e+00,8.059740662574768066e-01,2.248787432909011841e-01,6.881629228591918945e-01,1.845894306898117065e-01,5.671085119247436523e-01,1.557839363813400269e-01,4.504929184913635254e-01,1.280214935541152954e-01,3.368720412254333496e-01,9.935482591390609741e-02
4.099999999999999645e+00,8.360980153083801270e-01,2.206781953573226929e-01,7.188116312026977539e-01,1.775586903095245361e-01,5.964910984039306641e-01,1.468065083026885986e-01,4.782420694828033447e-01,1.188051551580429077e-01,3.621338605880737305e-01,8.938343822956085205e-02
4.200000000000000178e+00,8.675521612167358398e-01,2.169846445322036743e-01,7.510581016540527344e-01,1.712675392627716064e-01,6.275599002838134766e-01,1.383780837059020996e-01,5.075965523719787598e-01,1.100709661841392517e-01,3.894868493080139160e-01,8.018168061971664429e-02
4.299999999999999822e+00,9.003245830535888672e-01,2.138278633356094360e-01,7.849120497703552246e-01,1.654998660087585449e-01,6.599363088607788086e-01,1.307666301727294922e-01,5.380675196647644043e-01,1.020801290869712830e-01,4.181765317916870117e-01,7.218708097934722900e-02
4.400000000000000355e+00,9.344147443771362305e-01,2.111999988555908203e-01,8.202958703041076660e-01,1.603456586599349976e-01,6.934375762939453125e-01,1.238492801785469055e-01,5.696232318878173828e-01,9.472779184579849243e-02,4.478796422481536865e-01,6.494285911321640015e-02
4.500000000000000000e+00,9.697746038436889648e-01,2.088321298360824585e-01,8.568732142448425293e-01,1.560479402542114258e-01,7.280955314636230469e-01,1.176797971129417419e-01,6.022746562957763672e-01,8.785549551248550415e-02,4.786215424537658691e-01,5.825552716851234436e-02
4.600000000000000533e+00,1.006314277648925781e+00,2.066831886768341064e-01,8.946949839591979980e-01,1.522980630397796631e-01,7.639257907867431641e-01,1.124099120497703552e-01,6.360395550727844238e-01,8.141637593507766724e-02,5.104188919067382812e-01,5.192240700125694275e-02
4.700000000000000178e+00,1.044697165489196777e+00,2.048531919717788696e-01,9.344287514686584473e-01,1.489742994308471680e-01,8.009151816368103027e-01,1.080337092280387878e-01,6.709271669387817383e-01,7.552416622638702393e-02,5.432863235473632812e-01,4.591530933976173401e-02
4.799999999999999822e+00,1.085032224655151367e+00,2.033773809671401978e-01,9.762650132179260254e-01,1.460929512977600098e-01,8.394250869750976562e-01,1.042595803737640381e-01,7.069437503814697266e-01,7.017830014228820801e-02,5.772377252578735352e-01,4.023130610585212708e-02
4.900000000000000355e+00,1.127214193344116211e+00,2.022668868303298950e-01,1.020250439643859863e+00,1.436668485403060913e-01,8.801061511039733887e-01,1.009598895907402039e-01,7.441101074218750000e-01,6.557180732488632202e-02,6.122863292694091797e-01,3.486967086791992188e-02
5.000000000000000000e+00,1.170629501342773438e+00,2.020190358161926270e-01,1.066303133964538574e+00,1.416881382465362549e-01,9.229796528816223145e-01,9.811975806951522827e-02,7.830187678337097168e-01,6.170371547341346741e-02,6.484496593475341797e-01,2.993284910917282104e-02
5.100000000000000533e+00,1.214681863784790039e+00,2.030759602785110474e-01,1.114446640014648438e+00,1.401661634445190430e-01,9.681161642074584961e-01,9.575611352920532227e-02,8.241710066795349121e-01,5.834448337554931641e-02,6.860032677650451660e-01,2.555799111723899841e-02
5.200000000000000178e+00,1.259101986885070801e+00,2.056865990161895752e-01,1.165664196014404297e+00,1.392771452665328979e-01,1.015680551528930664e+00,9.390365332365036011e-02,8.675480484962463379e-01,5.545354261994361877e-02,7.252839803695678711e-01,2.165416255593299866e-02
5.299999999999999822e+00,1.303652405738830566e+00,2.099539935588836670e-01,1.220394134521484375e+00,1.392205208539962769e-01,1.066760063171386719e+00,9.275911748409271240e-02,9.132971167564392090e-01,5.305900424718856812e-02,7.666345238685607910e-01,1.817770861089229584e-02
5.400000000000000355e+00,1.348601460456848145e+00,2.160231173038482666e-01,1.277784228324890137e+00,1.407257318496704102e-01,1.121695518493652344e+00,9.238965064287185669e-02,9.625495076179504395e-01,5.136372521519660950e-02,8.102558851242065430e-01,1.518930401653051376e-02
5.500000000000000000e+00,1.393852114677429199e+00,2.240096479654312134e-01,1.337445139884948730e+00,1.441867053508758545e-01,1.180659413337707520e+00,9.283361583948135376e-02,1.015629291534423828e+00,5.043413862586021423e-02,8.569471240043640137e-01,1.281944476068019867e-02
5.600000000000000533e+00,1.438963294029235840e+00,2.339809536933898926e-01,1.399308800697326660e+00,1.494810134172439575e-01,1.243725895881652832e+00,9.409356862306594849e-02,1.072669029235839844e+00,5.029956996440887451e-02,9.075073003768920898e-01,1.121367421001195908e-02
5.700000000000000178e+00,1.483568787574768066e+00,2.458630949258804321e-01,1.463017106056213379e+00,1.566396504640579224e-01,1.310523509979248047e+00,9.632170945405960083e-02,1.133697152137756348e+00,5.094310268759727478e-02,9.618786573410034180e-01,1.036636810749769211e-02
5.799999999999999822e+00,1.527366757392883301e+00,2.595142424106597900e-01,1.528015732765197754e+00,1.659029573202133179e-01,1.380356669425964355e+00,1.001196354627609253e-01,1.198734879493713379e+00,5.236430466175079346e-02,1.019976735115051270e+00,1.024305447936058044e-02
5.900000000000000355e+00,1.569880604743957520e+00,2.749848365783691406e-01,1.593844294548034668e+00,1.773968935012817383e-01,1.453078627586364746e+00,1.056885644793510437e-01,1.267815113067626953e+00,5.456151440739631653e-02,1.081810832023620605e+00,1.084361504763364792e-02
6.000000000000000000e+00,1.610596060752868652e+00,2.923162281513214111e-01,1.660026192665100098e+00,1.912239640951156616e-01,1.528518676757812500e+00,1.131294369697570801e-01,1.340955018997192383e+00,5.750075727701187134e-02,1.147480964660644531e+00,1.219085510820150375e-02
6.100000000000000533e+00,1.648963451385498047e+00,3.115370571613311768e-01,1.726016044616699219e+00,2.074865400791168213e-01,1.606501579284667969e+00,1.225325092673301697e-01,1.418317317962646484e+00,6.130287051200866699e-02,1.217142462730407715e+00,1.431166753172874451e-02
6.200000000000000178e+00,1.684386968612670898e+00,3.326677083969116211e-01,1.791192889213562012e+00,2.262856662273406982e-01,1.686594486236572266e+00,1.341456621885299683e-01,1.499252676963806152e+00,6.683319807052612305e-02,1.290868043899536133e+00,1.718005537986755371e-02
6.299999999999999822e+00,1.715135455131530762e+00,3.562094867229461670e-01,1.854879140853881836e+00,2.477096617221832275e-01,1.767875671386718750e+00,1.485003530979156494e-01,1.583355784416198730e+00,7.442616671323776245e-02,1.368820428848266602e+00,2.082116901874542236e-02
6.400000000000000355e+00,1.739635348320007324e+00,3.824949264526367188e-01,1.916341662406921387e+00,2.718318700790405273e-01,1.850092649459838867e+00,1.657236367464065552e-01,1.670487761497497559e+00,8.420612663030624390e-02,1.451276421546936035e+00,2.530405297875404358e-02
6.500000000000000000e+00,1.757769584655761719e+00,4.116524159908294678e-01,1.974780082702636719e+00,2.987616360187530518e-01,1.932818770408630371e+00,1.859543621540069580e-01,1.760700702667236328e+00,9.627213329076766968e-02,1.538457989692687988e+00,3.092452324926853180e-02
6.600000000000000533e+00,1.769007802009582520e+00,4.437679052352905273e-01,2.027608156204223633e+00,3.293278217315673828e-01,2.015215873718261719e+00,2.093162387609481812e-01,1.854131817817687988e+00,1.107183545827865601e-01,1.629577279090881348e+00,3.860595449805259705e-02
6.700000000000000178e+00,1.772584676742553711e+00,4.788770675659179688e-01,2.072816610336303711e+00,3.638501167297363281e-01,2.096343755722045898e+00,2.359070032835006714e-01,1.950186371803283691e+00,1.280369609594345093e-01,1.724383592605590820e+00,4.860637336969375610e-02
6.799999999999999822e+00,1.768052101135253906e+00,5.166090130805969238e-01,2.108659029006958008e+00,4.024145603179931641e-01,2.175269842147827148e+00,2.658409476280212402e-01,2.047894239425659180e+00,1.487586498260498047e-01,1.822760224342346191e+00,6.106336042284965515e-02
6.900000000000000355e+00,1.755024790763854980e+00,5.566523075103759766e-01,2.133267402648925781e+00,4.450624585151672363e-01,2.249829053878784180e+00,2.997351884841918945e-01,2.146171331405639648e+00,1.730344295501708984e-01,1.924443244934082031e+00,7.611200213432312012e-02
7.000000000000000000e+00,1.732867002487182617e+00,5.999399423599243164e-01,2.144613265991210938e+00,4.919532835483551025e-01,2.316793203353881836e+00,3.384813964366912842e-01,2.244130611419677734e+00,2.010278850793838501e-01,2.029192924499511719e+00,9.378649294376373291e-02
7.100000000000000533e+00,1.699398398399353027e+00,6.477989554405212402e-01,2.138688564300537109e+00,5.444023609161376953e-01,2.374098539352416992e+00,3.822422623634338379e-01,2.340848207473754883e+00,2.329560816287994385e-01,2.136466741561889648e+00,1.146332100033760071e-01
7.200000000000000178e+00,1.652035355567932129e+00,7.010270953178405762e-01,2.112036466598510742e+00,6.033456325531005859e-01,2.419366121292114258e+00,4.312395453453063965e-01,2.434795618057250977e+00,2.691372036933898926e-01,2.245963811874389648e+00,1.390992999076843262e-01
7.299999999999999822e+00,1.587522625923156738e+00,7.600474953651428223e-01,2.064525604248046875e+00,6.695173382759094238e-01,2.447368383407592773e+00,4.873061776161193848e-01,2.521863222122192383e+00,3.107886910438537598e-01,2.357243299484252930e+00,1.674116253852844238e-01
7.400000000000000355e+00,1.506860136985778809e+00,8.213565945625305176e-01,1.997259497642517090e+00,7.431247830390930176e-01,2.453397512435913086e+00,5.512952804565429688e-01,2.599369525909423828e+00,3.583826124668121338e-01,2.468589544296264648e+00,1.999061852693557739e-01
7.500000000000000000e+00,1.414929747581481934e+00,8.819384574890136719e-01,1.907505989074707031e+00,8.249453306198120117e-01,2.430860280990600586e+00,6.243703365325927734e-01,2.663785219192504883e+00,4.126811027526855469e-01,2.578367471694946289e+00,2.369123846292495728e-01
7.600000000000000533e+00,1.315289616584777832e+00,9.392873048782348633e-01,1.794422864913940430e+00,9.147062897682189941e-01,2.374069690704345703e+00,7.069163322448730469e-01,2.708738327026367188e+00,4.758801460266113281e-01,2.683504104614257812e+00,2.796197235584259033e-01
7.700000000000000178e+00,1.217902898788452148e+00,9.867692589759826660e-01,1.662852644920349121e+00,1.006221175193786621e+00,2.284355401992797852e+00,8.001188635826110840e-01,2.729522943496704102e+00,5.484851002693176270e-01,2.779914617538452148e+00,3.289311528205871582e-01
7.799999999999999822e+00,1.124895334243774414e+00,1.022524356842041016e+00,1.524788141250610352e+00,1.090412497520446777e+00,2.165500402450561523e+00,9.041188955307006836e-01,2.718682050704956055e+00,6.318330764770507812e-01,2.863298177719116211e+00,3.860540390014648438e-01
7.900000000000000355e+00,1.038255929946899414e+00,1.044535875320434570e+00,1.389915823936462402e+00,1.160915255546569824e+00,2.018401145935058594e+00,1.019045352935791016e+00,2.668882846832275391e+00,7.267066836357116699e-01,2.926754236221313477e+00,4.535433650016784668e-01
8.000000000000000000e+00,9.589909911155700684e-01,1.053585052490234375e+00,1.260642051696777344e+00,1.215138435363769531e+00,1.850181937217712402e+00,1.136132240295410156e+00,2.571012020111083984e+00,8.346279859542846680e-01,2.965108394622802734e+00,5.317718982696533203e-01
8.099999999999999645e+00,8.875702619552612305e-01,1.051155209541320801e+00,1.139982819557189941e+00,1.249676585197448730e+00,1.679117321968078613e+00,1.241006016731262207e+00,2.430921792984008789e+00,9.571193456649780273e-01,2.970867633819580078e+00,6.218327283859252930e-01
8.199999999999999289e+00,8.242641091346740723e-01,1.038744926452636719e+00,1.029209852218627930e+00,1.266029477119445801e+00,1.512188196182250977e+00,1.328514099121093750e+00,2.257020950317382812e+00,1.093230485916137695e+00,2.935188293457031250e+00,7.250229120254516602e-01
8.300000000000000711e+00,7.691653966903686523e-01,1.017839908599853516e+00,9.290324449539184570e-01,1.266213536262512207e+00,1.352655649185180664e+00,1.394569277763366699e+00,2.058411359786987305e+00,1.234577298164367676e+00,2.848460912704467773e+00,8.423092961311340332e-01
8.400000000000000355e+00,7.222090959548950195e-01,9.898876547813415527e-01,8.398815989494323730e-01,1.252275705337524414e+00,1.204102277755737305e+00,1.435923218727111816e+00,1.856278061866760254e+00,1.361663103103637695e+00,2.701716899871826172e+00,9.769281148910522461e-01
8.500000000000000000e+00,6.831950545310974121e-01,9.562768340110778809e-01,7.619385123252868652e-01,1.226253747940063477e+00,1.067836880683898926e+00,1.454928159713745117e+00,1.658457398414611816e+00,1.468629837036132812e+00,2.511009693145751953e+00,1.128503918647766113e+00
8.599999999999999645e+00,6.505761146545410156e-01,9.192059636116027832e-01,6.951628923416137695e-01,1.190140843391418457e+00,9.447150230407714844e-01,1.454081296920776367e+00,1.468960285186767578e+00,1.550487518310546875e+00,2.290158987045288086e+00,1.290985107421875000e+00
8.700000000000001066e+00,6.220998764038085938e-01,8.809580802917480469e-01,6.393217444419860840e-01,1.145856499671936035e+00,8.352512717247009277e-01,1.435914993286132812e+00,1.292160868644714355e+00,1.602886438369750977e+00,2.060132741928100586e+00,1.441586136817932129e+00
8.800000000000000711e+00,5.976400375366210938e-01,8.420078754425048828e-01,5.938091278076171875e-01,1.095377087593078613e+00,7.396532297134399414e-01,1.402947068214416504e+00,1.129670619964599609e+00,1.628577589988708496e+00,1.833439946174621582e+00,1.570858716964721680e+00
8.900000000000000355e+00,5.766801238059997559e-01,8.030248880386352539e-01,5.550635457038879395e-01,1.042487382888793945e+00,6.578561663627624512e-01,1.357638835906982422e+00,9.825541377067565918e-01,1.630492568016052246e+00,1.614877700805664062e+00,1.673275113105773926e+00
9.000000000000000000e+00,5.584302544593811035e-01,7.647338509559631348e-01,5.218442678451538086e-01,9.886867403984069824e-01,5.895593762397766113e-01,1.302357435226440430e+00,8.514680266380310059e-01,1.611612319946289062e+00,1.409844636917114258e+00,1.742026567459106445e+00
9.099999999999999645e+00,5.424759984016418457e-01,7.276254892349243164e-01,4.939751625061035156e-01,9.345483779907226562e-01,5.343587994575500488e-01,1.239652633666992188e+00,7.367021441459655762e-01,1.574908614158630371e+00,1.220615863800048828e+00,1.779531598091125488e+00
9.200000000000001066e+00,5.285157561302185059e-01,6.921869516372680664e-01,4.711205959320068359e-01,8.810057044029235840e-01,4.882053136825561523e-01,1.174045801162719727e+00,6.383181810379028320e-01,1.523402094841003418e+00,1.048540115356445312e+00,1.789088129997253418e+00
9.300000000000000711e+00,5.163471102714538574e-01,6.586740016937255859e-01,4.522342383861541748e-01,8.295186758041381836e-01,4.489450752735137939e-01,1.107634305953979492e+00,5.564973950386047363e-01,1.460574030876159668e+00,8.944908380508422852e-01,1.774070501327514648e+00
9.400000000000000355e+00,5.058503150939941406e-01,6.270426511764526367e-01,4.359549283981323242e-01,7.808915972709655762e-01,4.161048829555511475e-01,1.041368126869201660e+00,4.904314577579498291e-01,1.389033317565917969e+00,7.589113712310791016e-01,1.737861275672912598e+00
9.500000000000000000e+00,4.969099462032318115e-01,5.972452163696289062e-01,4.220714569091796875e-01,7.350756525993347168e-01,3.888860940933227539e-01,9.766625165939331055e-01,4.365080595016479492e-01,1.312937021255493164e+00,6.423687338829040527e-01,1.684393405914306641e+00
9.599999999999999645e+00,4.894151985645294189e-01,5.692310929298400879e-01,4.104098677635192871e-01,6.920024156570434570e-01,3.668172061443328857e-01,9.138849973678588867e-01,3.905458152294158936e-01,1.236217498779296875e+00,5.448622703552246094e-01,1.617496013641357422e+00
9.700000000000001066e+00,4.838426709175109863e-01,5.426593422889709473e-01,4.007012546062469482e-01,6.518167257308959961e-01,3.487916290760040283e-01,8.537710309028625488e-01,3.518849015235900879e-01,1.160060882568359375e+00,4.648798704147338867e-01,1.541017055511474609e+00
9.800000000000000711e+00,4.806501865386962891e-01,5.172809362411499023e-01,3.927470743656158447e-01,6.144785881042480469e-01,3.336015343666076660e-01,7.974963188171386719e-01,3.196841776371002197e-01,1.085811138153076172e+00,4.005770385265350342e-01,1.458127021789550781e+00
9.900000000000000355e+00,4.796709120273590088e-01,4.932552576065063477e-01,3.864063322544097900e-01,5.798353552818298340e-01,3.208933770656585693e-01,7.451359629631042480e-01,2.935459017753601074e-01,1.013712406158447266e+00,3.464245796203613281e-01,1.373545885086059570e+00
1.000000000000000000e+01,4.806152880191802979e-01,4.705940485000610352e-01,3.815462589263916016e-01,5.477400422096252441e-01,3.104721903800964355e-01,6.964831948280334473e-01,2.725170552730560303e-01,9.443339109420776367e-01,3.006425499916076660e-01,1.289075613021850586e+00
1.009999999999999964e+01,4.829529225826263428e-01,4.492664337158203125e-01,3.780419230461120605e-01,5.180519223213195801e-01,3.021542131900787354e-01,6.513391733169555664e-01,2.554670274257659912e-01,8.784314990043640137e-01,2.622082829475402832e-01,1.206414937973022461e+00
1.020000000000000107e+01,4.866758286952972412e-01,4.292215406894683838e-01,3.761114180088043213e-01,4.904669523239135742e-01,2.957664728164672852e-01,6.095129251480102539e-01,2.410108149051666260e-01,8.165562748908996582e-01,2.306413650512695312e-01,1.125907182693481445e+00
1.030000000000000071e+01,4.920665323734283447e-01,4.103728234767913818e-01,3.765145540237426758e-01,4.644664824008941650e-01,2.911465466022491455e-01,5.708211660385131836e-01,2.290823310613632202e-01,7.588716745376586914e-01,2.052907943725585938e-01,1.047944426536560059e+00
1.040000000000000036e+01,4.987351298332214355e-01,3.927410542964935303e-01,3.787787854671478271e-01,4.399821758270263672e-01,2.881416082382202148e-01,5.350884199142456055e-01,2.196318507194519043e-01,7.053158879280090332e-01,1.848080903291702271e-01,9.734344482421875000e-01
1.050000000000000000e+01,5.064693689346313477e-01,3.761156499385833740e-01,3.824800252914428711e-01,4.169839620590209961e-01,2.866083979606628418e-01,5.021462440490722656e-01,2.124544084072113037e-01,6.556556820869445801e-01,1.686002910137176514e-01,9.025496840476989746e-01
1.059999999999999964e+01,5.151888132095336914e-01,3.603638112545013428e-01,3.872984051704406738e-01,3.954593539237976074e-01,2.864124476909637451e-01,4.718334674835205078e-01,2.073576003313064575e-01,6.096684336662292480e-01,1.552044302225112915e-01,8.360131382942199707e-01
1.070000000000000107e+01,5.249702930450439453e-01,3.452653884887695312e-01,3.929646313190460205e-01,3.753779828548431396e-01,2.876988351345062256e-01,4.438430070877075195e-01,2.041611820459365845e-01,5.671417713165283203e-01,1.441956460475921631e-01,7.737426757812500000e-01
1.080000000000000071e+01,5.359473228454589844e-01,3.305412232875823975e-01,3.994315862655639648e-01,3.566816151142120361e-01,2.908011674880981445e-01,4.175519049167633057e-01,2.026963084936141968e-01,5.278735160827636719e-01,1.356044858694076538e-01,7.157528400421142578e-01
1.090000000000000036e+01,5.481269955635070801e-01,3.161908984184265137e-01,4.069388806819915771e-01,3.392647802829742432e-01,2.951952219009399414e-01,3.929054737091064453e-01,2.028049677610397339e-01,4.916709363460540771e-01,1.294465810060501099e-01,6.620439887046813965e-01
1.100000000000000000e+01,5.619201660156250000e-01,3.023671805858612061e-01,4.156079292297363281e-01,3.230600953102111816e-01,3.005552291870117188e-01,3.698737323284149170e-01,2.043433338403701782e-01,4.583715796470642090e-01,1.255116462707519531e-01,6.123690605163574219e-01
1.109999999999999964e+01,5.778399109840393066e-01,2.893044054508209229e-01,4.253265559673309326e-01,3.078571856021881104e-01,3.068233132362365723e-01,3.483931124210357666e-01,2.071729600429534912e-01,4.278562366962432861e-01,1.236027330160140991e-01,5.664924979209899902e-01
1.120000000000000107e+01,5.957777500152587891e-01,2.771047949790954590e-01,4.361657202243804932e-01,2.931758165359497070e-01,3.139438927173614502e-01,3.284019529819488525e-01,2.108989506959915161e-01,3.997204899787902832e-01,1.235355213284492493e-01,5.241898894309997559e-01
1.130000000000000071e+01,6.153663396835327148e-01,2.656137645244598389e-01,4.482013583183288574e-01,2.788664102554321289e-01,3.218635022640228271e-01,3.098403215408325195e-01,2.156271785497665405e-01,3.734438121318817139e-01,1.251377463340759277e-01,4.852475523948669434e-01
1.140000000000000036e+01,6.365442872047424316e-01,2.548251152038574219e-01,4.615868330001831055e-01,2.649879157543182373e-01,3.305307626724243164e-01,2.926500141620635986e-01,2.213853150606155396e-01,3.488900959491729736e-01,1.282484084367752075e-01,4.494625031948089600e-01
1.150000000000000000e+01,6.592878699302673340e-01,2.447604089975357056e-01,4.768876731395721436e-01,2.517613172531127930e-01,3.400346636772155762e-01,2.767498791217803955e-01,2.281117439270019531e-01,3.259915411472320557e-01,1.326895654201507568e-01,4.166224598884582520e-01
1.159999999999999964e+01,6.835331320762634277e-01,2.357058525085449219e-01,4.941799342632293701e-01,2.392131388187408447e-01,3.506812453269958496e-01,2.619580924510955811e-01,2.357471734285354614e-01,3.046822547912597656e-01,1.378080695867538452e-01,3.863006830215454102e-01
1.170000000000000107e+01,7.091978788375854492e-01,2.278311252593994141e-01,5.136067271232604980e-01,2.273792177438735962e-01,3.625401258468627930e-01,2.476657629013061523e-01,2.442345172166824341e-01,2.848982512950897217e-01,1.433087736368179321e-01,3.582602441310882568e-01
1.180000000000000071e+01,7.362226247787475586e-01,2.211334556341171265e-01,5.351983904838562012e-01,2.162567377090454102e-01,3.755613565444946289e-01,2.337182313203811646e-01,2.535167932510375977e-01,2.665720582008361816e-01,1.494055837392807007e-01,3.322295248508453369e-01
1.190000000000000036e+01,7.646689414978027344e-01,2.153666466474533081e-01,5.585498809814453125e-01,2.056236863136291504e-01,3.902146220207214355e-01,2.202958613634109497e-01,2.635090351104736328e-01,2.495594620704650879e-01,1.564652770757675171e-01,3.079059422016143799e-01
1.200000000000000000e+01,7.945288419723510742e-01,2.103077173233032227e-01,5.835568308830261230e-01,1.954167485237121582e-01,4.067402482032775879e-01,2.074925154447555542e-01,2.741561532020568848e-01,2.337857335805892944e-01,1.644803583621978760e-01,2.852586507797241211e-01
1.209999999999999964e+01,8.257988095283508301e-01,2.057417482137680054e-01,6.102063655853271484e-01,1.857418715953826904e-01,4.251637160778045654e-01,1.953173875808715820e-01,2.855304479598999023e-01,2.191204577684402466e-01,1.733647733926773071e-01,2.641370594501495361e-01
1.220000000000000107e+01,8.584706783294677734e-01,2.016998678445816040e-01,6.384239792823791504e-01,1.768406182527542114e-01,4.455187320709228516e-01,1.837817728519439697e-01,2.981389462947845459e-01,2.050165086984634399e-01,1.830447316169738770e-01,2.444295436143875122e-01
1.230000000000000071e+01,8.925328850746154785e-01,1.982133537530899048e-01,6.682056188583374023e-01,1.686989963054656982e-01,4.679678976535797119e-01,1.729295551776885986e-01,3.120606839656829834e-01,1.913221031427383423e-01,1.934738904237747192e-01,2.260904312133789062e-01
1.240000000000000036e+01,9.279995560646057129e-01,1.951895356178283691e-01,6.996476054191589355e-01,1.611804515123367310e-01,4.925396442413330078e-01,1.627550572156906128e-01,3.278070986270904541e-01,1.782280504703521729e-01,2.046072632074356079e-01,2.090747505426406860e-01
1.250000000000000000e+01,9.647026658058166504e-01,1.923829913139343262e-01,7.327564954757690430e-01,1.543923020362854004e-01,5.188494920730590820e-01,1.530472636222839355e-01,3.454436957836151123e-01,1.657593548297882080e-01,2.164013236761093140e-01,1.933382898569107056e-01
1.259999999999999964e+01,1.003157138824462891e+00,1.898586601018905640e-01,7.672349810600280762e-01,1.483467370271682739e-01,5.468381047248840332e-01,1.437664777040481567e-01,3.649963438510894775e-01,1.539253294467926025e-01,2.288862466812133789e-01,1.786939203739166260e-01
1.270000000000000107e+01,1.043693184852600098e+00,1.876799613237380981e-01,8.028759360313415527e-01,1.431939303874969482e-01,5.765266418457031250e-01,1.349155604839324951e-01,3.864910006523132324e-01,1.427353769540786743e-01,2.423169761896133423e-01,1.647434234619140625e-01
1.280000000000000071e+01,1.086273074150085449e+00,1.858643442392349243e-01,8.396774530410766602e-01,1.389221847057342529e-01,6.077468991279602051e-01,1.265570521354675293e-01,4.099859893321990967e-01,1.322070211172103882e-01,2.574341893196105957e-01,1.514115780591964722e-01
1.290000000000000036e+01,1.130822062492370605e+00,1.844249516725540161e-01,8.778263926506042480e-01,1.351884007453918457e-01,6.400942802429199219e-01,1.190537363290786743e-01,4.356636404991149902e-01,1.223892420530319214e-01,2.744358181953430176e-01,1.387028992176055908e-01
1.300000000000000000e+01,1.177000045776367188e+00,1.836730837821960449e-01,9.180371761322021484e-01,1.319029927253723145e-01,6.735628247261047363e-01,1.122204139828681946e-01,4.633716642856597900e-01,1.131885647773742676e-01,2.933474779129028320e-01,1.266267001628875732e-01
1.309999999999999964e+01,1.223964452743530273e+00,1.842484921216964722e-01,9.604167938232421875e-01,1.290721446275711060e-01,7.081649899482727051e-01,1.059649512171745300e-01,4.926248788833618164e-01,1.045151576399803162e-01,3.141952455043792725e-01,1.151922792196273804e-01
1.320000000000000107e+01,1.271914958953857422e+00,1.864850223064422607e-01,1.005029320716857910e+00,1.267116367816925049e-01,7.439346313476562500e-01,1.005422696471214294e-01,5.229363441467285156e-01,9.661545604467391968e-02,3.370053172111511230e-01,1.044091582298278809e-01
1.330000000000000071e+01,1.321184635162353516e+00,1.906432658433914185e-01,1.051803827285766602e+00,1.248157396912574768e-01,7.808703780174255371e-01,9.602117538452148438e-02,5.543250441551208496e-01,8.934842050075531006e-02,3.618054687976837158e-01,9.428721666336059570e-02
1.340000000000000036e+01,1.371374726295471191e+00,1.968307942152023315e-01,1.101195096969604492e+00,1.234694123268127441e-01,8.192949891090393066e-01,9.217446297407150269e-02,5.868025422096252441e-01,8.254624903202056885e-02,3.887415230274200439e-01,8.487442135810852051e-02
1.350000000000000000e+01,1.422058701515197754e+00,2.051206678152084351e-01,1.154150724411010742e+00,1.228445544838905334e-01,8.599137067794799805e-01,8.881577104330062866e-02,6.203860044479370117e-01,7.610607147216796875e-02,4.172414243221282959e-01,7.657878100872039795e-02
1.359999999999999964e+01,1.473025083541870117e+00,2.152961045503616333e-01,1.210818052291870117e+00,1.229746341705322266e-01,9.027273058891296387e-01,8.591737598180770874e-02,6.550888419151306152e-01,7.017743587493896484e-02,4.467487335205078125e-01,6.913632899522781372e-02
1.370000000000000107e+01,1.523917555809020996e+00,2.273451238870620728e-01,1.270873665809631348e+00,1.242347806692123413e-01,9.478054642677307129e-01,8.349555730819702148e-02,6.909173727035522461e-01,6.479360163211822510e-02,4.772950410842895508e-01,6.228940933942794800e-02
1.380000000000000071e+01,1.574266433715820312e+00,2.413455247879028320e-01,1.333414673805236816e+00,1.274132132530212402e-01,9.954804182052612305e-01,8.161371201276779175e-02,7.278803586959838867e-01,6.000952050089836121e-02,5.088952183723449707e-01,5.584100633859634399e-02
1.390000000000000036e+01,1.623560309410095215e+00,2.573653459548950195e-01,1.398488521575927734e+00,1.323629766702651978e-01,1.046786665916442871e+00,8.046023547649383545e-02,7.664080262184143066e-01,5.599623546004295349e-02,5.415650606155395508e-01,4.972078278660774231e-02
1.400000000000000000e+01,1.671245574951171875e+00,2.754608392715454102e-01,1.466027259826660156e+00,1.390071213245391846e-01,1.101966261863708496e+00,8.008532971143722534e-02,8.071778416633605957e-01,5.252834409475326538e-02,5.753185153007507324e-01,4.392552003264427185e-02
1.409999999999999964e+01,1.716728806495666504e+00,2.956751883029937744e-01,1.535552859306335449e+00,1.476052701473236084e-01,1.161185741424560547e+00,8.052486181259155273e-02,8.501757979393005371e-01,4.953410848975181580e-02,6.101688742637634277e-01,3.845445811748504639e-02
1.420000000000000107e+01,1.759376883506774902e+00,3.180366456508636475e-01,1.606326818466186523e+00,1.585179716348648071e-01,1.224481821060180664e+00,8.176440000534057617e-02,8.955018520355224609e-01,4.702778905630111694e-02,6.461330056190490723e-01,3.340002521872520447e-02
1.430000000000000071e+01,1.797488451004028320e+00,3.430247902870178223e-01,1.677868247032165527e+00,1.718660145998001099e-01,1.291887283325195312e+00,8.379820734262466431e-02,9.442570805549621582e-01,4.520655050873756409e-02,6.833584904670715332e-01,2.889582887291908264e-02
1.440000000000000036e+01,1.829089999198913574e+00,3.710982501506805420e-01,1.749603509902954102e+00,1.877769976854324341e-01,1.362901926040649414e+00,8.687207847833633423e-02,9.968586564064025879e-01,4.415274783968925476e-02,7.222731709480285645e-01,2.490309625864028931e-02
1.450000000000000000e+01,1.852968335151672363e+00,4.022630453109741211e-01,1.820898532867431641e+00,2.063681632280349731e-01,1.437003850936889648e+00,9.170348942279815674e-02,1.053401827812194824e+00,4.388971626758575439e-02,7.632227540016174316e-01,2.134720422327518463e-02
1.459999999999999964e+01,1.867898106575012207e+00,4.364892542362213135e-01,1.891180038452148438e+00,2.277264446020126343e-01,1.514067053794860840e+00,9.842896461486816406e-02,1.113915085792541504e+00,4.440026357769966125e-02,8.064442873001098633e-01,1.828461512923240662e-02
1.470000000000000107e+01,1.874044775962829590e+00,4.739033281803131104e-01,1.959984660148620605e+00,2.519061267375946045e-01,1.593954205513000488e+00,1.071521788835525513e-01,1.178412079811096191e+00,4.568281769752502441e-02,8.524343371391296387e-01,1.578710041940212250e-02
1.480000000000000071e+01,1.871201276779174805e+00,5.146104097366333008e-01,2.026488542556762695e+00,2.789955437183380127e-01,1.676468729972839355e+00,1.179892495274543762e-01,1.246899962425231934e+00,4.773816838860511780e-02,9.022783041000366211e-01,1.405013352632522583e-02
1.490000000000000036e+01,1.858224511146545410e+00,5.586764216423034668e-01,2.088749647140502930e+00,3.095378279685974121e-01,1.761034250259399414e+00,1.312406212091445923e-01,1.319389224052429199e+00,5.053053423762321472e-02,9.559779167175292969e-01,1.308089960366487503e-02
1.500000000000000000e+01,1.831875205039978027e+00,6.071636080741882324e-01,2.143906354904174805e+00,3.443078398704528809e-01,1.847094655036926270e+00,1.473605483770370483e-01,1.396070718765258789e+00,5.409431084990501404e-02,1.013406515121459961e+00,1.284072734415531158e-02
1.509999999999999964e+01,1.792632937431335449e+00,6.607234477996826172e-01,2.190136194229125977e+00,3.834325075149536133e-01,1.934156656265258789e+00,1.665256470441818237e-01,1.476898431777954102e+00,5.893442779779434204e-02,1.074584603309631348e+00,1.332660764455795288e-02
1.520000000000000107e+01,1.737700819969177246e+00,7.202931046485900879e-01,2.225487947463989258e+00,4.269906878471374512e-01,2.021530151367187500e+00,1.889253556728363037e-01,1.561033129692077637e+00,6.580720096826553345e-02,1.139568209648132324e+00,1.455268263816833496e-02
1.530000000000000071e+01,1.664231777191162109e+00,7.863848805427551270e-01,2.247399091720581055e+00,4.753324687480926514e-01,2.108410596847534180e+00,2.147310078144073486e-01,1.648300886154174805e+00,7.485068589448928833e-02,1.208520531654357910e+00,1.655101031064987183e-02
1.540000000000000036e+01,1.572660923004150391e+00,8.559560775756835938e-01,2.250802993774414062e+00,5.301340222358703613e-01,2.193685531616210938e+00,2.440132945775985718e-01,1.738703846931457520e+00,8.617249131202697754e-02,1.281517148017883301e+00,1.929814554750919342e-02
1.550000000000000000e+01,1.468246102333068848e+00,9.248391389846801758e-01,2.231121778488159180e+00,5.921182036399841309e-01,2.276079893112182617e+00,2.769701182842254639e-01,1.832437038421630859e+00,9.986168891191482544e-02,1.358706235885620117e+00,2.281117439270019531e-02
1.559999999999999964e+01,1.357952356338500977e+00,9.884194135665893555e-01,2.185721635818481445e+00,6.616104841232299805e-01,2.352168560028076172e+00,3.147025108337402344e-01,1.929252505302429199e+00,1.161317452788352966e-01,1.440344929695129395e+00,2.715049870312213898e-02
1.570000000000000107e+01,1.250855326652526855e+00,1.040611147880554199e+00,2.117013931274414062e+00,7.395539283752441406e-01,2.419423341751098633e+00,3.576388657093048096e-01,2.028288602828979492e+00,1.356548517942428589e-01,1.526702761650085449e+00,3.257602825760841370e-02
1.580000000000000071e+01,1.148741722106933594e+00,1.079433441162109375e+00,2.024336099624633789e+00,8.264093399047851562e-01,2.475606679916381836e+00,4.059293866157531738e-01,2.128628969192504883e+00,1.586875617504119873e-01,1.617006421089172363e+00,4.001664742827415466e-02
1.590000000000000036e+01,1.053843617439270020e+00,1.102854609489440918e+00,1.906295657157897949e+00,9.223561882972717285e-01,2.516100168228149414e+00,4.610929787158966064e-01,2.229085206985473633e+00,1.854132413864135742e-01,1.710934042930603027e+00,4.975759610533714294e-02
1.600000000000000000e+01,9.670913815498352051e-01,1.112101554870605469e+00,1.766495585441589355e+00,1.023335695266723633e+00,2.535623073577880859e+00,5.244805812835693359e-01,2.328751087188720703e+00,2.160543799400329590e-01,1.808557748794555664e+00,6.191554665565490723e-02
1.610000000000000142e+01,8.889890909194946289e-01,1.108807802200317383e+00,1.617118477821350098e+00,1.117817163467407227e+00,2.528569698333740234e+00,5.968974828720092773e-01,2.426621437072753906e+00,2.508292794227600098e-01,1.909624695777893066e+00,7.663848251104354858e-02
1.619999999999999929e+01,8.198235630989074707e-01,1.094621896743774414e+00,1.470163226127624512e+00,1.198414444923400879e+00,2.487771034240722656e+00,6.794143319129943848e-01,2.519454956054687500e+00,2.906822264194488525e-01,2.013902902603149414e+00,9.396710246801376343e-02
1.630000000000000071e+01,7.596869468688964844e-01,1.071176290512084961e+00,1.328626871109008789e+00,1.262114524841308594e+00,2.407839298248291016e+00,7.725981473922729492e-01,2.603638410568237305e+00,3.364873230457305908e-01,2.120880842208862305e+00,1.143393144011497498e-01
1.639999999999999858e+01,7.084997296333312988e-01,1.040060639381408691e+00,1.195825099945068359e+00,1.304622173309326172e+00,2.294152021408081055e+00,8.780048489570617676e-01,2.676432132720947266e+00,3.886916637420654297e-01,2.230040311813354492e+00,1.383232772350311279e-01
1.650000000000000000e+01,6.660339832305908203e-01,1.002798795700073242e+00,1.073460221290588379e+00,1.326960682868957520e+00,2.149625301361083984e+00,9.948216080665588379e-01,2.731665372848510742e+00,4.494749307632446289e-01,2.340726375579833984e+00,1.661934554576873779e-01
1.660000000000000142e+01,6.307590603828430176e-01,9.616795778274536133e-01,9.623768925666809082e-01,1.331291675567626953e+00,1.978749990463256836e+00,1.120431780815124512e+00,2.764198303222656250e+00,5.197273492813110352e-01,2.451431035995483398e+00,1.982353627681732178e-01
1.669999999999999929e+01,6.000754237174987793e-01,9.193183779716491699e-01,8.631122112274169922e-01,1.319822072982788086e+00,1.798021435737609863e+00,1.237448930740356445e+00,2.767917394638061523e+00,6.003124117851257324e-01,2.560639381408691406e+00,2.347473800182342529e-01
1.680000000000000071e+01,5.738027095794677734e-01,8.762606978416442871e-01,7.759263515472412109e-01,1.294758558273315430e+00,1.619942784309387207e+00,1.337883591651916504e+00,2.734550714492797852e+00,6.925721764564514160e-01,2.665673255920410156e+00,2.767610549926757812e-01
1.689999999999999858e+01,5.517398118972778320e-01,8.330014944076538086e-01,7.008321285247802734e-01,1.258268952369689941e+00,1.448132991790771484e+00,1.417852282524108887e+00,2.655993223190307617e+00,7.972050309181213379e-01,2.762167930603027344e+00,3.253362178802490234e-01
1.700000000000000000e+01,5.329012274742126465e-01,7.904638051986694336e-01,6.376267671585083008e-01,1.212448596954345703e+00,1.286750078201293945e+00,1.471861720085144043e+00,2.527584075927734375e+00,9.169556498527526855e-01,2.846201419830322266e+00,3.814317882061004639e-01
1.710000000000000142e+01,5.165088176727294922e-01,7.495993375778198242e-01,5.859224796295166016e-01,1.159292578697204590e+00,1.137817382812500000e+00,1.501280784606933594e+00,2.362027883529663086e+00,1.050759196281433105e+00,2.910888433456420898e+00,4.477027952671051025e-01
1.719999999999999929e+01,5.021898746490478516e-01,7.109348177909851074e-01,5.428946614265441895e-01,1.102299571037292480e+00,1.002394795417785645e+00,1.508706092834472656e+00,2.166223764419555664e+00,1.196336865425109863e+00,2.951018571853637695e+00,5.246164202690124512e-01
1.730000000000000071e+01,4.898056685924530029e-01,6.744246482849121094e-01,5.058776140213012695e-01,1.044203519821166992e+00,8.811683654785156250e-01,1.496795058250427246e+00,1.959139585494995117e+00,1.333000302314758301e+00,2.959537267684936523e+00,6.131145954132080078e-01
1.740000000000000213e+01,4.792238771915435791e-01,6.400156617164611816e-01,4.746882021427154541e-01,9.856340289115905762e-01,7.744855880737304688e-01,1.468210935592651367e+00,1.754611611366271973e+00,1.451043844223022461e+00,2.927464246749877930e+00,7.146174311637878418e-01
1.750000000000000000e+01,4.703169763088226318e-01,6.076509356498718262e-01,4.489348828792572021e-01,9.277168512344360352e-01,6.823923587799072266e-01,1.425574302673339844e+00,1.556902647018432617e+00,1.545828342437744141e+00,2.845735549926757812e+00,8.299506306648254395e-01
1.760000000000000142e+01,4.629628360271453857e-01,5.772700905799865723e-01,4.280465245246887207e-01,8.716193437576293945e-01,6.046854257583618164e-01,1.371438860893249512e+00,1.370868206024169922e+00,1.610778450965881348e+00,2.704282999038696289e+00,9.622669219970703125e-01
1.769999999999999929e+01,4.570164382457733154e-01,5.488955974578857422e-01,4.105244576930999756e-01,8.183118104934692383e-01,5.412458777427673340e-01,1.308632731437683105e+00,1.198919773101806641e+00,1.647289395332336426e+00,2.517927169799804688e+00,1.111530661582946777e+00
1.780000000000000071e+01,4.530582427978515625e-01,5.221973061561584473e-01,3.956218063831329346e-01,7.681049704551696777e-01,4.898689687252044678e-01,1.240514159202575684e+00,1.042317152023315430e+00,1.658320546150207520e+00,2.300293922424316406e+00,1.272939205169677734e+00
1.790000000000000213e+01,4.513982534408569336e-01,4.969421327114105225e-01,3.831039965152740479e-01,7.210175991058349609e-01,4.460385143756866455e-01,1.171142697334289551e+00,9.018894433975219727e-01,1.646907567977905273e+00,2.071657180786132812e+00,1.424083471298217773e+00
1.800000000000000000e+01,4.518800973892211914e-01,4.731146097183227539e-01,3.726674616336822510e-01,6.771994233131408691e-01,4.091660976409912109e-01,1.101475596427917480e+00,7.780730128288269043e-01,1.616098761558532715e+00,1.845854640007019043e+00,1.554536819458007812e+00
1.810000000000000142e+01,4.539529383182525635e-01,4.506731033325195312e-01,3.641416132450103760e-01,6.364930272102355957e-01,3.783891201019287109e-01,1.033140540122985840e+00,6.709820628166198730e-01,1.568928837776184082e+00,1.627731204032897949e+00,1.658879876136779785e+00
1.819999999999999929e+01,4.573406279087066650e-01,4.295936524868011475e-01,3.573724627494812012e-01,5.987313389778137207e-01,3.532471954822540283e-01,9.666623473167419434e-01,5.809420943260192871e-01,1.508994936943054199e+00,1.422704696655273438e+00,1.729935646057128906e+00
1.830000000000000071e+01,4.620454907417297363e-01,4.098260700702667236e-01,3.522149026393890381e-01,5.637534856796264648e-01,3.329769670963287354e-01,9.024972915649414062e-01,5.073708295822143555e-01,1.439210295677185059e+00,1.233254313468933105e+00,1.769667267799377441e+00
1.840000000000000213e+01,4.680348932743072510e-01,3.913140594959259033e-01,3.485327959060668945e-01,5.314054489135742188e-01,3.161624372005462646e-01,8.415816426277160645e-01,4.483755826950073242e-01,1.362706899642944336e+00,1.060760974884033203e+00,1.781342387199401855e+00
1.850000000000000000e+01,4.752116203308105469e-01,3.740292191505432129e-01,3.461980819702148438e-01,5.015394687652587891e-01,3.019706606864929199e-01,7.848070859909057617e-01,3.984073400497436523e-01,1.284733653068542480e+00,9.061304926872253418e-01,1.768312215805053711e+00
1.860000000000000142e+01,4.834550321102142334e-01,3.577656149864196777e-01,3.454268276691436768e-01,4.738444089889526367e-01,2.902651131153106689e-01,7.320336103439331055e-01,3.562141954898834229e-01,1.206709504127502441e+00,7.698373198509216309e-01,1.733940362930297852e+00
1.869999999999999929e+01,4.926811158657073975e-01,3.423565924167633057e-01,3.469103276729583740e-01,4.477721750736236572e-01,2.808471918106079102e-01,6.830475926399230957e-01,3.208470940589904785e-01,1.130313277244567871e+00,6.523655652999877930e-01,1.682006716728210449e+00
1.880000000000000071e+01,5.030329823493957520e-01,3.274612724781036377e-01,3.500271439552307129e-01,4.232510030269622803e-01,2.735300064086914062e-01,6.376437544822692871e-01,2.918145060539245605e-01,1.056015014648437500e+00,5.538886189460754395e-01,1.616451978683471680e+00
1.890000000000000213e+01,5.145825743675231934e-01,3.129387497901916504e-01,3.544489741325378418e-01,4.002614021301269531e-01,2.681377530097961426e-01,5.956249237060546875e-01,2.685056924819946289e-01,9.841613769531250000e-01,4.730581343173980713e-01,1.540875673294067383e+00
1.900000000000000000e+01,5.273907780647277832e-01,2.988114356994628906e-01,3.597865998744964600e-01,3.787877857685089111e-01,2.645052969455718994e-01,5.568022727966308594e-01,2.497082799673080444e-01,9.155966639518737793e-01,4.080697298049926758e-01,1.458665013313293457e+00
1.910000000000000142e+01,5.420535802841186523e-01,2.853082120418548584e-01,3.659723699092864990e-01,3.587718605995178223e-01,2.624775469303131104e-01,5.209945440292358398e-01,2.341933995485305786e-01,8.508853316307067871e-01,3.535096645355224609e-01,1.374503850936889648e+00
1.919999999999999929e+01,5.588557124137878418e-01,2.725212275981903076e-01,3.729539811611175537e-01,3.401553928852081299e-01,2.619091570377349854e-01,4.880283176898956299e-01,2.210939675569534302e-01,7.902841567993164062e-01,3.073508441448211670e-01,1.290331602096557617e+00
1.930000000000000071e+01,5.777834653854370117e-01,2.604352831840515137e-01,3.807904422283172607e-01,3.228623569011688232e-01,2.626639008522033691e-01,4.577379226684570312e-01,2.105407416820526123e-01,7.339252233505249023e-01,2.685677111148834229e-01,1.207878828048706055e+00
1.940000000000000213e+01,5.984378457069396973e-01,2.490105628967285156e-01,3.897662758827209473e-01,3.067879974842071533e-01,2.648298442363739014e-01,4.297745823860168457e-01,2.023898661136627197e-01,6.816424727439880371e-01,2.366523891687393188e-01,1.127556085586547852e+00
1.950000000000000000e+01,6.207038760185241699e-01,2.383083701133728027e-01,3.998337686061859131e-01,2.917698323726654053e-01,2.685819864273071289e-01,4.035308957099914551e-01,1.964396685361862183e-01,6.332037448883056641e-01,2.110134810209274292e-01,1.049700975418090820e+00
1.960000000000000142e+01,6.445574760437011719e-01,2.283429205417633057e-01,4.110482931137084961e-01,2.772303521633148193e-01,2.734170854091644287e-01,3.789704144001007080e-01,1.925010383129119873e-01,5.883879065513610840e-01,1.902901530265808105e-01,9.752461910247802734e-01
1.969999999999999929e+01,6.699714660644531250e-01,2.191393077373504639e-01,4.234597980976104736e-01,2.630626857280731201e-01,2.792166471481323242e-01,3.560343980789184570e-01,1.903968900442123413e-01,5.469840168952941895e-01,1.738735884428024292e-01,9.044256806373596191e-01
1.980000000000000071e+01,6.968704462051391602e-01,2.110327929258346558e-01,4.373621046543121338e-01,2.493810504674911499e-01,2.859226167201995850e-01,3.346586823463439941e-01,1.899613887071609497e-01,5.087910294532775879e-01,1.603074669837951660e-01,8.379349708557128906e-01
1.990000000000000213e+01,7.252096533775329590e-01,2.040970027446746826e-01,4.532289803028106689e-01,2.363701462745666504e-01,2.934789359569549561e-01,3.147808611392974854e-01,1.910395026206970215e-01,4.736176133155822754e-01,1.491304785013198853e-01,7.757012844085693359e-01
2.000000000000000000e+01,7.550544142723083496e-01,1.980748027563095093e-01,4.710486829280853271e-01,2.240186631679534912e-01,3.018318712711334229e-01,2.963404655456542969e-01,1.934867501258850098e-01,4.412835240364074707e-01,1.403780430555343628e-01,7.177448272705078125e-01
2.010000000000000142e+01,7.863931059837341309e-01,1.926549077033996582e-01,4.908692240715026855e-01,2.123234868049621582e-01,3.109296858310699463e-01,2.792788445949554443e-01,1.970680356025695801e-01,4.115995168685913086e-01,1.340602636337280273e-01,6.640605330467224121e-01
2.019999999999999929e+01,8.192228674888610840e-01,1.877512484788894653e-01,5.128203630447387695e-01,2.013199776411056519e-01,3.207770884037017822e-01,2.635290026664733887e-01,2.013252973556518555e-01,3.841289281845092773e-01,1.299671977758407593e-01,6.144019961357116699e-01
2.030000000000000071e+01,8.535356521606445312e-01,1.833966523408889771e-01,5.366467833518981934e-01,1.908655464649200439e-01,3.317184746265411377e-01,2.488591670989990234e-01,2.066102772951126099e-01,3.584576249122619629e-01,1.279022097587585449e-01,5.685344934463500977e-01
2.040000000000000213e+01,8.893267512321472168e-01,1.796061694622039795e-01,5.621297955513000488e-01,1.808367073535919189e-01,3.438493609428405762e-01,2.346447408199310303e-01,2.129043936729431152e-01,3.344919681549072266e-01,1.276812404394149780e-01,5.262342095375061035e-01
2.050000000000000000e+01,9.265270233154296875e-01,1.761163473129272461e-01,5.892901420593261719e-01,1.712360829114913940e-01,3.571624457836151123e-01,2.207787334918975830e-01,2.201465815305709839e-01,3.121645450592041016e-01,1.291322261095046997e-01,4.872882366180419922e-01
2.060000000000000142e+01,9.654763340950012207e-01,1.728957891464233398e-01,6.181022524833679199e-01,1.622094959020614624e-01,3.721924722194671631e-01,2.074711471796035767e-01,2.282780408859252930e-01,2.914098203182220459e-01,1.320943832397460938e-01,4.514940083026885986e-01
2.069999999999999929e+01,1.006623148918151855e+00,1.700138598680496216e-01,6.485194563865661621e-01,1.539285182952880859e-01,3.891008794307708740e-01,1.947847008705139160e-01,2.372419536113739014e-01,2.721630334854125977e-01,1.363993287086486816e-01,4.186451733112335205e-01
2.080000000000000071e+01,1.049923419952392578e+00,1.675473302602767944e-01,6.806266307830810547e-01,1.461898386478424072e-01,4.079132378101348877e-01,1.827286630868911743e-01,2.469542920589447021e-01,2.542859911918640137e-01,1.414247304201126099e-01,3.883250057697296143e-01
2.090000000000000213e+01,1.095241069793701172e+00,1.655184775590896606e-01,7.140452861785888672e-01,1.392131000757217407e-01,4.286563098430633545e-01,1.713125705718994141e-01,2.573508918285369873e-01,2.376829683780670166e-01,1.468337923288345337e-01,3.602824807167053223e-01
2.100000000000000000e+01,1.142594933509826660e+00,1.639353334903717041e-01,7.486352324485778809e-01,1.331239342689514160e-01,4.514711499214172363e-01,1.605748087167739868e-01,2.683897912502288818e-01,2.223117202520370483e-01,1.528538912534713745e-01,3.342396914958953857e-01
2.110000000000000142e+01,1.191910624504089355e+00,1.630392372608184814e-01,7.843921780586242676e-01,1.279309988021850586e-01,4.764480292797088623e-01,1.505342721939086914e-01,2.802609801292419434e-01,2.079009562730789185e-01,1.598459035158157349e-01,3.099078536033630371e-01
2.119999999999999929e+01,1.243450164794921875e+00,1.635950058698654175e-01,8.213090896606445312e-01,1.236242055892944336e-01,5.032207965850830078e-01,1.409895122051239014e-01,2.933931946754455566e-01,1.939555108547210693e-01,1.677993386983871460e-01,2.872563004493713379e-01
2.130000000000000071e+01,1.297030329704284668e+00,1.659858971834182739e-01,8.596656918525695801e-01,1.198786646127700806e-01,5.316743850708007812e-01,1.318714916706085205e-01,3.080788254737854004e-01,1.805059909820556641e-01,1.766292601823806763e-01,2.661473751068115234e-01
2.140000000000000213e+01,1.352115035057067871e+00,1.705217659473419189e-01,9.001498222351074219e-01,1.165949180722236633e-01,5.617822408676147461e-01,1.232101693749427795e-01,3.246406316757202148e-01,1.676767468452453613e-01,1.862539499998092651e-01,2.464500069618225098e-01
2.150000000000000000e+01,1.408345937728881836e+00,1.772153973579406738e-01,9.428157210350036621e-01,1.137685179710388184e-01,5.931043624877929688e-01,1.151876524090766907e-01,3.431042730808258057e-01,1.554770618677139282e-01,1.966271996498107910e-01,2.281185239553451538e-01
2.160000000000000142e+01,1.465591788291931152e+00,1.858127713203430176e-01,9.877322912216186523e-01,1.114160567522048950e-01,6.255346536636352539e-01,1.078673824667930603e-01,3.634955585002899170e-01,1.439162343740463257e-01,2.077041417360305786e-01,2.111081033945083618e-01
2.169999999999999929e+01,1.523458957672119141e+00,1.963937133550643921e-01,1.034871220588684082e+00,1.095390468835830688e-01,6.590839624404907227e-01,1.011639311909675598e-01,3.858406543731689453e-01,1.330037117004394531e-01,2.194412797689437866e-01,1.953746527433395386e-01
2.180000000000000071e+01,1.581483960151672363e+00,2.090603858232498169e-01,1.085191249847412109e+00,1.083105951547622681e-01,6.937610507011413574e-01,9.501264989376068115e-02,4.102331995964050293e-01,1.227659657597541809e-01,2.318669706583023071e-01,1.807349026203155518e-01
2.190000000000000213e+01,1.639155387878417969e+00,2.239062786102294922e-01,1.139323472976684570e+00,1.078480258584022522e-01,7.295873165130615234e-01,8.954216539859771729e-02,4.368368387222290039e-01,1.132463291287422180e-01,2.452504485845565796e-01,1.667811125516891479e-01
2.200000000000000000e+01,1.695915341377258301e+00,2.410139590501785278e-01,1.197350621223449707e+00,1.081743165850639343e-01,7.665804028511047363e-01,8.497064560651779175e-02,4.653187096118927002e-01,1.042860075831413269e-01,2.603099346160888672e-01,1.534317433834075928e-01
2.210000000000000142e+01,1.751180648803710938e+00,2.604443132877349854e-01,1.259240388870239258e+00,1.093318462371826172e-01,8.051279783248901367e-01,8.110328018665313721e-02,4.949723482131958008e-01,9.608371555805206299e-02,2.772528827190399170e-01,1.407052129507064819e-01
2.219999999999999929e+01,1.804305911064147949e+00,2.822527587413787842e-01,1.324085354804992676e+00,1.120674908161163330e-01,8.458929657936096191e-01,7.773406058549880981e-02,5.256749391555786133e-01,8.856777101755142212e-02,2.961049973964691162e-01,1.286107897758483887e-01
2.230000000000000071e+01,1.854573488235473633e+00,3.064906299114227295e-01,1.391660213470458984e+00,1.165166050195693970e-01,8.888626694679260254e-01,7.482784986495971680e-02,5.574523806571960449e-01,8.162470161914825439e-02,3.168921768665313721e-01,1.171578392386436462e-01
2.240000000000000213e+01,1.899893760681152344e+00,3.337893784046173096e-01,1.461885094642639160e+00,1.226953119039535522e-01,9.341048002243041992e-01,7.239992171525955200e-02,5.903222560882568359e-01,7.504627853631973267e-02,3.396407067775726318e-01,1.063558310270309448e-01
2.250000000000000000e+01,1.938230037689208984e+00,3.645845949649810791e-01,1.534575104713439941e+00,1.307017654180526733e-01,9.822275638580322266e-01,7.056158781051635742e-02,6.242989301681518555e-01,6.883417069911956787e-02,3.643788993358612061e-01,9.621479362249374390e-02
2.260000000000000142e+01,1.968204021453857422e+00,3.989039063453674316e-01,1.609334945678710938e+00,1.407786011695861816e-01,1.034093499183654785e+00,6.947201490402221680e-02,6.593956351280212402e-01,6.314007192850112915e-02,3.912625610828399658e-01,8.677975088357925415e-02
2.269999999999999929e+01,1.988379359245300293e+00,4.367299973964691162e-01,1.685360908508300781e+00,1.533859819173812866e-01,1.089864730834960938e+00,6.916774064302444458e-02,6.956187486648559570e-01,5.798905342817306519e-02,4.197597205638885498e-01,7.842144370079040527e-02
2.280000000000000071e+01,1.997318863868713379e+00,4.779770672321319580e-01,1.762091755867004395e+00,1.686901301145553589e-01,1.149674773216247559e+00,6.967198848724365234e-02,7.330051064491271973e-01,5.344392731785774231e-02,4.492589831352233887e-01,7.092314958572387695e-02
2.290000000000000213e+01,1.994320988655090332e+00,5.227844119071960449e-01,1.838892459869384766e+00,1.867793053388595581e-01,1.213546991348266602e+00,7.096611708402633667e-02,7.722889184951782227e-01,4.961433261632919312e-02,4.797981381416320801e-01,6.402859836816787720e-02
2.300000000000000000e+01,1.977343559265136719e+00,5.728074312210083008e-01,1.915441870689392090e+00,2.077157497406005859e-01,1.281478285789489746e+00,7.304345071315765381e-02,8.138307929039001465e-01,4.629414156079292297e-02,5.113921165466308594e-01,5.754550918936729431e-02
2.310000000000000142e+01,1.943051099777221680e+00,6.288751363754272461e-01,1.991016387939453125e+00,2.316168248653411865e-01,1.353445649147033691e+00,7.588645815849304199e-02,8.576122522354125977e-01,4.344523325562477112e-02,5.440569519996643066e-01,5.139150097966194153e-02
2.319999999999999929e+01,1.893199205398559570e+00,6.907432079315185547e-01,2.064770460128784180e+00,2.585924863815307617e-01,1.428902626037597656e+00,8.021812140941619873e-02,9.040391445159912109e-01,4.114117845892906189e-02,5.778065919876098633e-01,4.556340724229812622e-02
2.330000000000000071e+01,1.824684381484985352e+00,7.596327066421508789e-01,2.135545253753662109e+00,2.888447940349578857e-01,1.507480621337890625e+00,8.646031469106674194e-02,9.542591571807861328e-01,3.958851844072341919e-02,6.126543283462524414e-01,4.006045311689376831e-02
2.340000000000000213e+01,1.735199093818664551e+00,8.357407450675964355e-01,2.200202465057373047e+00,3.233689665794372559e-01,1.589041948318481445e+00,9.472358971834182739e-02,1.008357167243957520e+00,3.881243243813514709e-02,6.486172080039978027e-01,3.499129787087440491e-02
2.350000000000000000e+01,1.626946687698364258e+00,9.154784679412841797e-01,2.256516456604003906e+00,3.625083863735198975e-01,1.673400163650512695e+00,1.051299721002578735e-01,1.066408872604370117e+00,3.882041573524475098e-02,6.858227252960205078e-01,3.047064319252967834e-02
2.360000000000000142e+01,1.505742907524108887e+00,9.931899905204772949e-01,2.302477598190307617e+00,4.063796401023864746e-01,1.760412812232971191e+00,1.177955120801925659e-01,1.128427028656005859e+00,3.959515690803527832e-02,7.247026562690734863e-01,2.646382525563240051e-02
2.369999999999999929e+01,1.383814811706542969e+00,1.061341285705566406e+00,2.335569381713867188e+00,4.552931785583496094e-01,1.849719882011413574e+00,1.331708431243896484e-01,1.194350004196166992e+00,4.112953320145606995e-02,7.656542062759399414e-01,2.291498519480228424e-02
2.380000000000000071e+01,1.265986561775207520e+00,1.116247534751892090e+00,2.350537061691284180e+00,5.110538601875305176e-01,1.940417051315307617e+00,1.516374200582504272e-01,1.264239668846130371e+00,4.342401772737503052e-02,8.088750839233398438e-01,1.985810883343219757e-02
2.390000000000000213e+01,1.154532551765441895e+00,1.154909372329711914e+00,2.342579603195190430e+00,5.744471549987792969e-01,2.031806707382202148e+00,1.733929216861724854e-01,1.338177442550659180e+00,4.645796492695808411e-02,8.548371195793151855e-01,1.736153662204742432e-02
2.400000000000000000e+01,1.051530003547668457e+00,1.176559925079345703e+00,2.305602788925170898e+00,6.464106440544128418e-01,2.123121500015258789e+00,1.986321210861206055e-01,1.416406393051147461e+00,5.028698593378067017e-02,9.046514630317687988e-01,1.562527008354663849e-02
2.410000000000000142e+01,9.577419757843017578e-01,1.182954907417297363e+00,2.239342212677001953e+00,7.269160747528076172e-01,2.213481903076171875e+00,2.275333255529403687e-01,1.498777151107788086e+00,5.551559105515480042e-02,9.583415389060974121e-01,1.466082874685525894e-02
2.419999999999999929e+01,8.736616969108581543e-01,1.175915598869323730e+00,2.146707296371459961e+00,8.175283074378967285e-01,2.301652193069458008e+00,2.601563334465026855e-01,1.584467291831970215e+00,6.282987445592880249e-02,1.015763640403747559e+00,1.442699041217565536e-02
2.430000000000000071e+01,7.995478510856628418e-01,1.157270312309265137e+00,2.026880741119384766e+00,9.178439974784851074e-01,2.384805917739868164e+00,2.973221838474273682e-01,1.673308610916137695e+00,7.236184179782867432e-02,1.076941251754760742e+00,1.492042839527130127e-02
2.440000000000000213e+01,7.354495525360107422e-01,1.128820776939392090e+00,1.882221102714538574e+00,1.026780962944030762e+00,2.459690093994140625e+00,3.398556113243103027e-01,1.765476584434509277e+00,8.420076966285705566e-02,1.141924619674682617e+00,1.615410111844539642e-02
2.450000000000000000e+01,6.812324523925781250e-01,1.092314481735229492e+00,1.722762227058410645e+00,1.132122635841369629e+00,2.524044513702392578e+00,3.879344761371612549e-01,1.861009120941162109e+00,9.845921397209167480e-02,1.210875272750854492e+00,1.815963722765445709e-02
2.460000000000000142e+01,6.366041302680969238e-01,1.049419641494750977e+00,1.564053177833557129e+00,1.223999023437500000e+00,2.573727130889892578e+00,4.427891969680786133e-01,1.959618330001831055e+00,1.153716370463371277e-01,1.283868551254272461e+00,2.091320790350437164e-02
2.469999999999999929e+01,5.993118882179260254e-01,1.003011703491210938e+00,1.410293579101562500e+00,1.298689365386962891e+00,2.602933406829833984e+00,5.061742663383483887e-01,2.060396194458007812e+00,1.355919539928436279e-01,1.361053824424743652e+00,2.443255856633186340e-02
2.480000000000000071e+01,5.670128464698791504e-01,9.554910063743591309e-01,1.264870047569274902e+00,1.351450800895690918e+00,2.606655836105346680e+00,5.786574482917785645e-01,2.162546157836914062e+00,1.593561768531799316e-01,1.442696571350097656e+00,2.878113090991973877e-02
2.490000000000000213e+01,5.395691394805908203e-01,9.073907732963562012e-01,1.130260705947875977e+00,1.381913185119628906e+00,2.577233552932739258e+00,6.615791916847229004e-01,2.264771938323974609e+00,1.868997663259506226e-01,1.529025554656982422e+00,3.425725176930427551e-02
2.500000000000000000e+01,5.168098807334899902e-01,8.592032790184020996e-01,1.007479071617126465e+00,1.392364501953125000e+00,2.507763147354125977e+00,7.554540038108825684e-01,2.366108655929565430e+00,2.184487283229827881e-01,1.619212985038757324e+00,4.179200530052185059e-02
2.510000000000000142e+01,4.978071153163909912e-01,8.121198415756225586e-01,8.972005248069763184e-01,1.385156869888305664e+00,2.397370100021362305e+00,8.622530698776245117e-01,2.465467453002929688e+00,2.542560696601867676e-01,1.712994337081909180e+00,5.162770673632621765e-02
2.519999999999999929e+01,4.812685847282409668e-01,7.675151228904724121e-01,7.997934222221374512e-01,1.362657546997070312e+00,2.253992080688476562e+00,9.812318682670593262e-01,2.559162139892578125e+00,2.954585850238800049e-01,1.810507535934448242e+00,6.387355923652648926e-02
2.530000000000000071e+01,4.669625759124755859e-01,7.253946065902709961e-01,7.153512835502624512e-01,1.327203869819641113e+00,2.081147670745849609e+00,1.112091064453125000e+00,2.643795251846313477e+00,3.427528142929077148e-01,1.911493539810180664e+00,7.867987453937530518e-02
2.540000000000000213e+01,4.547362923622131348e-01,6.856968998908996582e-01,6.437261104583740234e-01,1.281067132949829102e+00,1.892875909805297852e+00,1.238491058349609375e+00,2.716104507446289062e+00,3.969050645828247070e-01,2.015756845474243164e+00,9.608578681945800781e-02
2.550000000000000000e+01,4.444428384304046631e-01,6.483564972877502441e-01,5.845616459846496582e-01,1.226418852806091309e+00,1.705637574195861816e+00,1.348934769630432129e+00,2.769505023956298828e+00,4.602035284042358398e-01,2.122764587402343750e+00,1.165482550859451294e-01
2.560000000000000142e+01,4.359237253665924072e-01,6.133432984352111816e-01,5.363596081733703613e-01,1.166013121604919434e+00,1.523985505104064941e+00,1.439138531684875488e+00,2.799108982086181641e+00,5.332050323486328125e-01,2.231846094131469727e+00,1.406498998403549194e-01
2.569999999999999929e+01,4.289503097534179688e-01,5.807764530181884766e-01,4.950651228427886963e-01,1.104009032249450684e+00,1.352134108543395996e+00,1.503106474876403809e+00,2.797955513000488281e+00,6.170533895492553711e-01,2.342194795608520508e+00,1.686902195215225220e-01
2.580000000000000071e+01,4.233846366405487061e-01,5.505584478378295898e-01,4.601595699787139893e-01,1.041437149047851562e+00,1.192901849746704102e+00,1.540667653083801270e+00,2.757976770401000977e+00,7.128736972808837891e-01,2.452380180358886719e+00,2.009153962135314941e-01
2.590000000000000213e+01,4.192081093788146973e-01,5.225115418434143066e-01,4.311186671257019043e-01,9.793257117271423340e-01,1.047509908676147461e+00,1.554504871368408203e+00,2.670072078704833984e+00,8.216452002525329590e-01,2.560988903045654297e+00,2.376108914613723755e-01
2.600000000000000000e+01,4.172129333019256592e-01,4.960857331752777100e-01,4.073084294795989990e-01,9.188927412033081055e-01,9.167789220809936523e-01,1.547381162643432617e+00,2.532251596450805664e+00,9.461329579353332520e-01,2.665120601654052734e+00,2.799016833305358887e-01
2.610000000000000142e+01,4.174911081790924072e-01,4.711507856845855713e-01,3.880612850189208984e-01,8.608176708221435547e-01,8.011660575866699219e-01,1.522081255912780762e+00,2.357514381408691406e+00,1.084999442100524902e+00,2.760523796081542969e+00,3.287323713302612305e-01
2.619999999999999929e+01,4.195347428321838379e-01,4.476630389690399170e-01,3.718613982200622559e-01,8.060001730918884277e-01,7.008025050163269043e-01,1.481357812881469727e+00,2.154296398162841797e+00,1.233429431915283203e+00,2.843183279037475586e+00,3.851683735847473145e-01
2.630000000000000071e+01,4.229562878608703613e-01,4.255965054035186768e-01,3.582135438919067383e-01,7.547005414962768555e-01,6.155797243118286133e-01,1.427940964698791504e+00,1.943594455718994141e+00,1.369789481163024902e+00,2.906234741210937500e+00,4.518072605133056641e-01
2.640000000000000213e+01,4.275927543640136719e-01,4.049251973628997803e-01,3.468250334262847900e-01,7.069783210754394531e-01,5.454992055892944336e-01,1.364919900894165039e+00,1.736357092857360840e+00,1.486285805702209473e+00,2.944510459899902344e+00,5.290386080741882324e-01
2.650000000000000000e+01,4.331154823303222656e-01,3.856298327445983887e-01,3.375177979469299316e-01,6.626440882682800293e-01,4.892764091491699219e-01,1.295060038566589355e+00,1.536794543266296387e+00,1.578047990798950195e+00,2.950758457183837891e+00,6.179113984107971191e-01
2.660000000000000142e+01,4.397859871387481689e-01,3.676035404205322266e-01,3.301241695880889893e-01,6.215159893035888672e-01,4.418002665042877197e-01,1.223095893859863281e+00,1.349789977073669434e+00,1.639060616493225098e+00,2.916136026382446289e+00,7.197623848915100098e-01
2.669999999999999929e+01,4.476327896118164062e-01,3.507984578609466553e-01,3.244861960411071777e-01,5.834189653396606445e-01,4.016876816749572754e-01,1.150595784187316895e+00,1.177367687225341797e+00,1.671632289886474609e+00,2.831314086914062500e+00,8.354933261871337891e-01
2.680000000000000071e+01,4.565384387969970703e-01,3.350153267383575439e-01,3.204555213451385498e-01,5.481853485107421875e-01,3.680703341960906982e-01,1.079321861267089844e+00,1.020733475685119629e+00,1.678792476654052734e+00,2.687320947647094727e+00,9.683050513267517090e-01
2.690000000000000213e+01,4.664622843265533447e-01,3.199847936630249023e-01,3.178927302360534668e-01,5.156542658805847168e-01,3.403880000114440918e-01,1.009974002838134766e+00,8.806602358818054199e-01,1.663636565208435059e+00,2.499779462814331055e+00,1.117810368537902832e+00
2.700000000000000000e+01,4.775672852993011475e-01,3.053523302078247070e-01,3.166670501232147217e-01,4.856715798377990723e-01,3.180885314941406250e-01,9.428526759147644043e-01,7.575296759605407715e-01,1.629263281822204590e+00,2.281764984130859375e+00,1.278631448745727539e+00
2.710000000000000142e+01,4.898723363876342773e-01,2.910928428173065186e-01,3.170111179351806641e-01,4.579108655452728271e-01,3.000202476978302002e-01,8.786581158638000488e-01,6.515058875083923340e-01,1.578866958618164062e+00,2.054031133651733398e+00,1.428157329559326172e+00
2.719999999999999929e+01,5.037142634391784668e-01,2.773374021053314209e-01,3.194041848182678223e-01,4.317983388900756836e-01,2.846792638301849365e-01,8.183431029319763184e-01,5.628666281700134277e-01,1.516148090362548828e+00,1.829461336135864258e+00,1.556731700897216797e+00
2.730000000000000071e+01,5.195469260215759277e-01,2.642604410648345947e-01,3.232935070991516113e-01,4.072746634483337402e-01,2.719365656375885010e-01,7.621893882751464844e-01,4.907805919647216797e-01,1.443858265876770020e+00,1.612801432609558105e+00,1.658935904502868652e+00
2.740000000000000213e+01,5.375162363052368164e-01,2.518987357616424561e-01,3.282249867916107178e-01,3.843342065811157227e-01,2.616254091262817383e-01,7.100115418434143066e-01,4.326974749565124512e-01,1.365728974342346191e+00,1.409415483474731445e+00,1.727886080741882324e+00
2.750000000000000000e+01,5.576384663581848145e-01,2.402464300394058228e-01,3.340591192245483398e-01,3.629251122474670410e-01,2.535475492477416992e-01,6.615867614746093750e-01,3.833162486553192139e-01,1.286525607109069824e+00,1.221632599830627441e+00,1.765815377235412598e+00
2.760000000000000142e+01,5.795634388923645020e-01,2.291107773780822754e-01,3.407411575317382812e-01,3.429865539073944092e-01,2.475173473358154297e-01,6.167042851448059082e-01,3.416843414306640625e-01,1.207532882690429688e+00,1.050801634788513184e+00,1.775985121726989746e+00
2.769999999999999929e+01,6.031702160835266113e-01,2.185439467430114746e-01,3.482182621955871582e-01,3.244596719741821289e-01,2.433683276176452637e-01,5.752066969871520996e-01,3.068547844886779785e-01,1.130366563796997070e+00,8.977991342544555664e-01,1.761735320091247559e+00
2.780000000000000071e+01,6.283890008926391602e-01,2.087351381778717041e-01,3.564572930335998535e-01,3.072838783264160156e-01,2.409387677907943726e-01,5.369195938110351562e-01,2.783872485160827637e-01,1.055364251136779785e+00,7.630750536918640137e-01,1.726414918899536133e+00
2.790000000000000213e+01,6.551914215087890625e-01,1.997003108263015747e-01,3.657363653182983398e-01,2.913485467433929443e-01,2.400737106800079346e-01,5.016587972640991211e-01,2.555429637432098389e-01,9.829700589179992676e-01,6.471207141876220703e-01,1.673820734024047852e+00
2.800000000000000000e+01,6.835419535636901855e-01,1.914808452129364014e-01,3.761434257030487061e-01,2.764865159988403320e-01,2.406278997659683228e-01,4.692481458187103271e-01,2.371413111686706543e-01,9.140048623085021973e-01,5.500462055206298828e-01,1.607826113700866699e+00
2.810000000000000142e+01,7.134321331977844238e-01,1.842680871486663818e-01,3.877277970314025879e-01,2.620855569839477539e-01,2.424638271331787109e-01,4.395169019699096680e-01,2.219411432743072510e-01,8.489801883697509766e-01,4.704944193363189697e-01,1.531990885734558105e+00
2.819999999999999929e+01,7.449015378952026367e-01,1.779141873121261597e-01,4.005149304866790771e-01,2.480583637952804565e-01,2.456255108118057251e-01,4.119492769241333008e-01,2.091462165117263794e-01,7.880838513374328613e-01,4.065325856208801270e-01,1.449748992919921875e+00
2.830000000000000071e+01,7.779557704925537109e-01,1.720974445343017578e-01,4.149451851844787598e-01,2.345733046531677246e-01,2.500365078449249268e-01,3.861146271228790283e-01,1.988832652568817139e-01,7.314421534538269043e-01,3.526647984981536865e-01,1.365809798240661621e+00
2.840000000000000213e+01,8.126007914543151855e-01,1.668232381343841553e-01,4.312495887279510498e-01,2.217089831829071045e-01,2.554590702056884766e-01,3.619659245014190674e-01,1.910288631916046143e-01,6.789101958274841309e-01,3.071235418319702148e-01,1.281945109367370605e+00
2.850000000000000000e+01,8.486988544464111328e-01,1.622199267148971558e-01,4.494477212429046631e-01,2.094714343547821045e-01,2.618328928947448730e-01,3.394369781017303467e-01,1.853799223899841309e-01,6.302534341812133789e-01,2.688905298709869385e-01,1.199854850769042969e+00
2.860000000000000142e+01,8.859738707542419434e-01,1.583238840103149414e-01,4.696077704429626465e-01,1.978806257247924805e-01,2.690999805927276611e-01,3.184634447097778320e-01,1.817460358142852783e-01,5.852485299110412598e-01,2.374799549579620361e-01,1.119900345802307129e+00
2.869999999999999929e+01,9.247952103614807129e-01,1.548283100128173828e-01,4.918955862522125244e-01,1.869813501834869385e-01,2.772044241428375244e-01,2.989827096462249756e-01,1.799488663673400879e-01,5.436822175979614258e-01,2.122593373060226440e-01,1.042451739311218262e+00
2.880000000000000071e+01,9.656886458396911621e-01,1.517681628465652466e-01,5.161856412887573242e-01,1.766968965530395508e-01,2.860926389694213867e-01,2.809343039989471436e-01,1.798215359449386597e-01,5.053514838218688965e-01,1.918850541114807129e-01,9.684209823608398438e-01
2.890000000000000213e+01,1.008710622787475586e+00,1.491575390100479126e-01,5.421448349952697754e-01,1.668433398008346558e-01,2.957130372524261475e-01,2.642593085765838623e-01,1.812079995870590210e-01,4.700630009174346924e-01,1.757225841283798218e-01,8.980990052223205566e-01
2.900000000000000000e+01,1.053835868835449219e+00,1.469977498054504395e-01,5.697829723358154297e-01,1.574175506830215454e-01,3.060350120067596436e-01,2.488459795713424683e-01,1.839624792337417603e-01,4.376330673694610596e-01,1.623177379369735718e-01,8.321198225021362305e-01
2.910000000000000142e+01,1.101000905036926270e+00,1.452837735414505005e-01,5.991204380989074707e-01,1.484247446060180664e-01,3.174231946468353271e-01,2.343510985374450684e-01,1.878079175949096680e-01,4.078045487403869629e-01,1.512857228517532349e-01,7.703704237937927246e-01
2.919999999999999929e+01,1.150567650794982910e+00,1.440831720829010010e-01,6.301405429840087891e-01,1.400118619203567505e-01,3.300124406814575195e-01,2.202637642621994019e-01,1.922216862440109253e-01,3.802239596843719482e-01,1.427068114280700684e-01,7.129203081130981445e-01
2.930000000000000071e+01,1.203580260276794434e+00,1.436309963464736938e-01,6.625171303749084473e-01,1.323825418949127197e-01,3.439242243766784668e-01,2.065798044204711914e-01,1.976166963577270508e-01,3.544783592224121094e-01,1.365396529436111450e-01,6.597086191177368164e-01
2.940000000000000213e+01,1.259367346763610840e+00,1.445975750684738159e-01,6.960192918777465820e-01,1.254550516605377197e-01,3.596729338169097900e-01,1.935011446475982666e-01,2.040241807699203491e-01,3.304466009140014648e-01,1.325759738683700562e-01,6.104909777641296387e-01
2.950000000000000000e+01,1.317465782165527344e+00,1.474178582429885864e-01,7.306815385818481445e-01,1.193032562732696533e-01,3.773105442523956299e-01,1.810474097728729248e-01,2.113827466964721680e-01,3.080608546733856201e-01,1.306207925081253052e-01,5.650342106819152832e-01
2.960000000000000142e+01,1.377653479576110840e+00,1.522077620029449463e-01,7.665154933929443359e-01,1.140507236123085022e-01,3.968628048896789551e-01,1.692279279232025146e-01,2.196333408355712891e-01,2.872551381587982178e-01,1.304915696382522583e-01,5.231164097785949707e-01
2.969999999999999929e+01,1.439639806747436523e+00,1.588712036609649658e-01,8.035079836845397949e-01,1.096905395388603210e-01,4.183574914932250977e-01,1.580524742603302002e-01,2.287137657403945923e-01,2.679515480995178223e-01,1.320176422595977783e-01,4.845259785652160645e-01
2.980000000000000071e+01,1.502956748008728027e+00,1.675695478916168213e-01,8.420212268829345703e-01,1.059242486953735352e-01,4.419439733028411865e-01,1.475616246461868286e-01,2.385335117578506470e-01,2.499938160181045532e-01,1.350395828485488892e-01,4.490618407726287842e-01
2.990000000000000213e+01,1.567162394523620605e+00,1.784272193908691406e-01,8.827023506164550781e-01,1.026307940483093262e-01,4.676934480667114258e-01,1.377656012773513794e-01,2.490408867597579956e-01,2.333181351423263550e-01,1.393784135580062866e-01,4.165114462375640869e-01
3.000000000000000000e+01,1.631770133972167969e+00,1.915580779314041138e-01,9.255754351615905762e-01,9.979680925607681274e-02,4.952201247215270996e-01,1.284525394439697266e-01,2.601937055587768555e-01,2.178819030523300171e-01,1.443869620561599731e-01,3.864511251449584961e-01
3.010000000000000142e+01,1.696275591850280762e+00,2.070532292127609253e-01,9.707111120223999023e-01,9.743920713663101196e-02,5.244315266609191895e-01,1.195681318640708923e-01,2.721149921417236328e-01,2.034438103437423706e-01,1.497754603624343872e-01,3.586499989032745361e-01
3.019999999999999929e+01,1.760086894035339355e+00,2.250103503465652466e-01,1.018250107765197754e+00,9.558866918087005615e-02,5.549573302268981934e-01,1.113288402557373047e-01,2.852839827537536621e-01,1.895024776458740234e-01,1.558515280485153198e-01,3.327918946743011475e-01
3.030000000000000071e+01,1.822551608085632324e+00,2.455177605152130127e-01,1.069284319877624512e+00,9.444246441125869751e-02,5.865753293037414551e-01,1.037465110421180725e-01,3.000212013721466064e-01,1.760660856962203979e-01,1.629088968038558960e-01,3.086442649364471436e-01
3.040000000000000213e+01,1.882962346076965332e+00,2.686495184898376465e-01,1.124171376228332520e+00,9.407068043947219849e-02,6.192964911460876465e-01,9.673324227333068848e-02,3.166356682777404785e-01,1.632504016160964966e-01,1.709243208169937134e-01,2.861710190773010254e-01
3.050000000000000000e+01,1.940536260604858398e+00,2.944741249084472656e-01,1.183083534240722656e+00,9.451167285442352295e-02,6.531370282173156738e-01,9.025165438652038574e-02,3.351530432701110840e-01,1.510645896196365356e-01,1.798083633184432983e-01,2.652286887168884277e-01
3.060000000000000142e+01,1.993024468421936035e+00,3.236941397190093994e-01,1.246087908744812012e+00,9.576886147260665894e-02,6.881036758422851562e-01,8.431969583034515381e-02,3.555991351604461670e-01,1.395180374383926392e-01,1.894815564155578613e-01,2.456911355257034302e-01
3.069999999999999929e+01,2.038330316543579102e+00,3.567552268505096436e-01,1.312724709510803223e+00,9.805039316415786743e-02,7.242111563682556152e-01,7.900450378656387329e-02,3.780001699924468994e-01,1.286201775074005127e-01,1.998978555202484131e-01,2.275128662586212158e-01
3.080000000000000071e+01,2.074772357940673828e+00,3.937465846538543701e-01,1.382346868515014648e+00,1.019370779395103455e-01,7.614858746528625488e-01,7.455655187368392944e-02,4.024314582347869873e-01,1.183928549289703369e-01,2.110126465559005737e-01,2.106491923332214355e-01
3.090000000000000213e+01,2.100636959075927734e+00,4.346940517425537109e-01,1.454830169677734375e+00,1.075914800167083740e-01,8.005791306495666504e-01,7.077635824680328369e-02,4.290722012519836426e-01,1.088843271136283875e-01,2.227825671434402466e-01,1.950561255216598511e-01
3.100000000000000000e+01,2.114401102066040039e+00,4.795158207416534424e-01,1.530002117156982422e+00,1.151141375303268433e-01,8.418994545936584473e-01,6.748900562524795532e-02,4.576078951358795166e-01,9.999660402536392212e-02,2.352574765682220459e-01,1.805093139410018921e-01
3.110000000000000142e+01,2.112644195556640625e+00,5.292207002639770508e-01,1.607686758041381836e+00,1.245944127440452576e-01,8.854423761367797852e-01,6.466794013977050781e-02,4.872304797172546387e-01,9.191265702247619629e-02,2.487602680921554565e-01,1.666186898946762085e-01
3.119999999999999929e+01,2.091926813125610352e+00,5.849559307098388672e-01,1.687380552291870117e+00,1.363309025764465332e-01,9.313332438468933105e-01,6.233944743871688843e-02,5.179017186164855957e-01,8.449923992156982422e-02,2.639887332916259766e-01,1.533262133598327637e-01
3.130000000000000071e+01,2.051043748855590820e+00,6.477105021476745605e-01,1.768189668655395508e+00,1.508197188377380371e-01,9.806353449821472168e-01,6.069483608007431030e-02,5.496441125869750977e-01,7.763746380805969238e-02,2.811028659343719482e-01,1.406573355197906494e-01
3.140000000000000213e+01,1.991384387016296387e+00,7.174115180969238281e-01,1.849855303764343262e+00,1.681759506464004517e-01,1.033741950988769531e+00,5.981232970952987671e-02,5.824754238128662109e-01,7.112835347652435303e-02,3.001284003257751465e-01,1.286213994026184082e-01
3.150000000000000000e+01,1.910498499870300293e+00,7.949929833412170410e-01,1.931956529617309570e+00,1.885294616222381592e-01,1.090813040733337402e+00,5.972763523459434509e-02,6.164096593856811523e-01,6.496372073888778687e-02,3.210912644863128662e-01,1.172277480363845825e-01
3.160000000000000142e+01,1.806579947471618652e+00,8.805919289588928223e-01,2.013617992401123047e+00,2.119864672422409058e-01,1.151896834373474121e+00,6.043114513158798218e-02,6.514616012573242188e-01,5.928261205554008484e-02,3.440177738666534424e-01,1.064858660101890564e-01
3.169999999999999929e+01,1.682875037193298340e+00,9.700453877449035645e-01,2.093940973281860352e+00,2.386574000120162964e-01,1.217030525207519531e+00,6.192055717110633850e-02,6.876382231712341309e-01,5.414367839694023132e-02,3.689415752887725830e-01,9.640715271234512329e-02
3.180000000000000071e+01,1.548064589500427246e+00,1.055173993110656738e+00,2.171992301940917969e+00,2.686540782451629639e-01,1.286201477050781250e+00,6.418146938085556030e-02,7.249630689620971680e-01,4.956306889653205872e-02,3.960272967815399170e-01,8.704656362533569336e-02
3.190000000000000213e+01,1.414929270744323730e+00,1.128146290779113770e+00,2.245435237884521484e+00,3.026669323444366455e-01,1.359488010406494141e+00,6.719296425580978394e-02,7.641417384147644043e-01,4.568495601415634155e-02,4.246388673782348633e-01,7.877173274755477905e-02
3.200000000000000000e+01,1.286603808403015137e+00,1.186123847961425781e+00,2.311170816421508789e+00,3.415138125419616699e-01,1.436693429946899414e+00,7.145804166793823242e-02,8.055829405784606934e-01,4.232694953680038452e-02,4.542463123798370361e-01,7.130847871303558350e-02
3.210000000000000142e+01,1.165952205657958984e+00,1.225314378738403320e+00,2.367148637771606445e+00,3.853470981121063232e-01,1.517081499099731445e+00,7.766691595315933228e-02,8.492657542228698730e-01,3.944200649857521057e-02,4.848966598510742188e-01,6.444110721349716187e-02
3.220000000000000284e+01,1.054726123809814453e+00,1.246161580085754395e+00,2.410965442657470703e+00,4.344027340412139893e-01,1.600514173507690430e+00,8.594139665365219116e-02,8.956077694892883301e-01,3.710410743951797485e-02,5.166043043136596680e-01,5.797178298234939575e-02
3.229999999999999716e+01,9.537009000778198242e-01,1.250621676445007324e+00,2.437353849411010742e+00,4.905296564102172852e-01,1.686846256256103516e+00,9.640297293663024902e-02,9.457589983940124512e-01,3.552004694938659668e-02,5.493853092193603516e-01,5.183171853423118591e-02
3.239999999999999858e+01,8.633726239204406738e-01,1.240693807601928711e+00,2.441630601882934570e+00,5.545470714569091797e-01,1.776121497154235840e+00,1.091477423906326294e-01,9.998008012771606445e-01,3.471442312002182007e-02,5.832535028457641602e-01,4.601804167032241821e-02
3.250000000000000000e+01,7.839852571487426758e-01,1.218378663063049316e+00,2.417146921157836914e+00,6.276332139968872070e-01,1.868203043937683105e+00,1.244346424937248230e-01,1.057783961296081543e+00,3.468808531761169434e-02,6.182222962379455566e-01,4.053391143679618835e-02
3.260000000000000142e+01,7.155578732490539551e-01,1.185642123222351074e+00,2.358574390411376953e+00,7.100605964660644531e-01,1.962089300155639648e+00,1.428930312395095825e-01,1.119695425033569336e+00,3.542123362421989441e-02,6.543085575103759766e-01,3.551408648490905762e-02
3.270000000000000284e+01,6.579130887985229492e-01,1.144385457038879395e+00,2.268152475357055664e+00,8.031612634658813477e-01,2.056875228881835938e+00,1.647252440452575684e-01,1.185458064079284668e+00,3.690446913242340088e-02,6.916702389717102051e-01,3.104484640061855316e-02
3.279999999999999716e+01,6.107048988342285156e-01,1.096420288085937500e+00,2.148830413818359375e+00,9.068746566772460938e-01,2.151762723922729492e+00,1.901311427354812622e-01,1.255189180374145508e+00,3.915075957775115967e-02,7.307301759719848633e-01,2.707824483513832092e-02
3.289999999999999858e+01,5.711439251899719238e-01,1.045082926750183105e+00,2.001650333404541016e+00,1.021376013755798340e+00,2.245873451232910156e+00,2.192842066287994385e-01,1.328965544700622559e+00,4.213701561093330383e-02,7.719366550445556641e-01,2.359119243919849396e-02
3.300000000000000000e+01,5.370324850082397461e-01,9.926756620407104492e-01,1.834169983863830566e+00,1.137128472328186035e+00,2.338140726089477539e+00,2.523148059844970703e-01,1.406998991966247559e+00,4.590771719813346863e-02,8.154076337814331055e-01,2.059067413210868835e-02
3.310000000000000142e+01,5.082094073295593262e-01,9.397728443145751953e-01,1.664461255073547363e+00,1.240421652793884277e+00,2.425861120223999023e+00,2.898980677127838135e-01,1.489416003227233887e+00,5.085270479321479797e-02,8.617444634437561035e-01,1.817275583744049072e-02
3.320000000000000284e+01,4.844443202018737793e-01,8.870199918746948242e-01,1.499024391174316406e+00,1.326331019401550293e+00,2.505430459976196289e+00,3.330571949481964111e-01,1.575312137603759766e+00,5.783337354660034180e-02,9.119764566421508789e-01,1.652340032160282135e-02
3.329999999999999716e+01,4.649152457714080811e-01,8.359071016311645508e-01,1.341136813163757324e+00,1.390625596046447754e+00,2.574503421783447266e+00,3.819498717784881592e-01,1.664415717124938965e+00,6.702895462512969971e-02,9.660746455192565918e-01,1.564473472535610199e-02
3.339999999999999858e+01,4.480921626091003418e-01,7.875295877456665039e-01,1.194243669509887695e+00,1.430491805076599121e+00,2.628580331802368164e+00,4.380076527595520020e-01,1.756895303726196289e+00,7.853098213672637939e-02,1.023909091949462891e+00,1.549558807164430618e-02
3.350000000000000000e+01,4.336662590503692627e-01,7.419117093086242676e-01,1.059602141380310059e+00,1.448293685913085938e+00,2.661842346191406250e+00,5.029187798500061035e-01,1.852808356285095215e+00,9.245139360427856445e-02,1.085500597953796387e+00,1.607439294457435608e-02
3.360000000000000142e+01,4.214695990085601807e-01,6.989806890487670898e-01,9.380444288253784180e-01,1.446514010429382324e+00,2.669219493865966797e+00,5.772401094436645508e-01,1.951956629753112793e+00,1.089499369263648987e-01,1.150915145874023438e+00,1.739720813930034637e-02
3.370000000000000284e+01,4.113022685050964355e-01,6.587446928024291992e-01,8.300648331642150879e-01,1.427667021751403809e+00,2.642808437347412109e+00,6.623774766921997070e-01,2.053519010543823242e+00,1.286168098449707031e-01,1.220309257507324219e+00,1.949195563793182373e-02
3.379999999999999716e+01,4.029054343700408936e-01,6.213257908821105957e-01,7.358545064926147461e-01,1.394251227378845215e+00,2.575572252273559570e+00,7.588549256324768066e-01,2.156760692596435547e+00,1.518047004938125610e-01,1.293755292892456055e+00,2.233275398612022400e-02
3.389999999999999858e+01,3.961322307586669922e-01,5.865879654884338379e-01,6.553365588188171387e-01,1.348705649375915527e+00,2.462769746780395508e+00,8.689289689064025879e-01,2.260497331619262695e+00,1.787600219249725342e-01,1.371413111686706543e+00,2.594340220093727112e-02
3.400000000000000000e+01,3.908502459526062012e-01,5.543859601020812988e-01,5.882012248039245605e-01,1.293375492095947266e+00,2.314864397048950195e+00,9.919778108596801758e-01,2.363574504852294922e+00,2.097198814153671265e-01,1.453581094741821289e+00,3.039794601500034332e-02
3.410000000000000142e+01,3.869348764419555664e-01,5.245805978775024414e-01,5.339506268501281738e-01,1.230796456336975098e+00,2.136183500289916992e+00,1.127775430679321289e+00,2.464978218078613281e+00,2.449107766151428223e-01,1.540359020233154297e+00,3.610272705554962158e-02
3.420000000000000284e+01,3.845414519309997559e-01,4.969002306461334229e-01,4.884161651134490967e-01,1.165568232536315918e+00,1.941104292869567871e+00,1.259755134582519531e+00,2.561792850494384766e+00,2.852883338928222656e-01,1.630843639373779297e+00,4.395097494125366211e-02
3.430000000000000426e+01,3.844696283340454102e-01,4.708081483840942383e-01,4.497161805629730225e-01,1.099569797515869141e+00,1.746822595596313477e+00,1.375382900238037109e+00,2.650002002716064453e+00,3.317780792713165283e-01,1.724948406219482422e+00,5.410842597484588623e-02
3.439999999999999858e+01,3.863810002803802490e-01,4.462276399135589600e-01,4.173665940761566162e-01,1.033768415451049805e+00,1.558156013488769531e+00,1.470176100730895996e+00,2.726671218872070312e+00,3.849476575851440430e-01,1.822770714759826660e+00,6.668974459171295166e-02
3.450000000000000000e+01,3.897499144077301025e-01,4.231261312961578369e-01,3.905818760395050049e-01,9.695442914962768555e-01,1.379466891288757324e+00,1.537895441055297852e+00,2.785359621047973633e+00,4.472038745880126953e-01,1.924060940742492676e+00,8.183965831995010376e-02
3.460000000000000142e+01,3.943513631820678711e-01,4.014819562435150146e-01,3.688722550868988037e-01,9.072617888450622559e-01,1.213780045509338379e+00,1.578115701675415039e+00,2.820879220962524414e+00,5.192415714263916016e-01,2.028635978698730469e+00,9.959471970796585083e-02
3.470000000000000284e+01,3.998172581195831299e-01,3.812797069549560547e-01,3.511033952236175537e-01,8.477466106414794922e-01,1.062381744384765625e+00,1.593611359596252441e+00,2.826951026916503906e+00,6.019507050514221191e-01,2.135857820510864258e+00,1.205201894044876099e-01
3.480000000000000426e+01,4.060925841331481934e-01,3.624620735645294189e-01,3.361171782016754150e-01,7.920718193054199219e-01,9.261429309844970703e-01,1.587243318557739258e+00,2.795049190521240234e+00,6.967276334762573242e-01,2.244930505752563477e+00,1.451510041952133179e-01
3.489999999999999858e+01,4.134311974048614502e-01,3.449215292930603027e-01,3.235858380794525146e-01,7.402716875076293945e-01,8.055545091629028320e-01,1.561896681785583496e+00,2.716898679733276367e+00,8.042774796485900879e-01,2.355076551437377930e+00,1.737528890371322632e-01
3.500000000000000000e+01,4.219346046447753906e-01,3.285950720310211182e-01,3.133162856101989746e-01,6.921412348747253418e-01,7.007686495780944824e-01,1.520426988601684570e+00,2.585397958755493164e+00,9.275167584419250488e-01,2.464761972427368164e+00,2.065788358449935913e-01
3.510000000000000142e+01,4.314867854118347168e-01,3.132813274860382080e-01,3.051267266273498535e-01,6.474838256835937500e-01,6.117827892303466797e-01,1.465780138969421387e+00,2.414354324340820312e+00,1.065672993659973145e+00,2.572656631469726562e+00,2.439227849245071411e-01
3.520000000000000284e+01,4.421384036540985107e-01,2.985348403453826904e-01,2.988460958003997803e-01,6.061100959777832031e-01,5.385869145393371582e-01,1.401190519332885742e+00,2.212358713150024414e+00,1.216081857681274414e+00,2.675336599349975586e+00,2.871071398258209229e-01
3.530000000000000426e+01,4.539859890937805176e-01,2.841603457927703857e-01,2.943134307861328125e-01,5.678387284278869629e-01,4.799412786960601807e-01,1.329286456108093262e+00,1.998681068420410156e+00,1.357588052749633789e+00,2.768834829330444336e+00,3.368356525897979736e-01
3.539999999999999858e+01,4.671244025230407715e-01,2.701936960220336914e-01,2.913776338100433350e-01,5.324959158897399902e-01,4.306493103504180908e-01,1.254986763000488281e+00,1.787532448768615723e+00,1.479955196380615234e+00,2.848664760589599609e+00,3.945382237434387207e-01
3.550000000000000000e+01,4.821297526359558105e-01,2.568601071834564209e-01,2.898969054222106934e-01,4.999148845672607422e-01,3.889296352863311768e-01,1.180328607559204102e+00,1.583359003067016602e+00,1.578337430953979492e+00,2.908108711242675781e+00,4.625672399997711182e-01
3.560000000000000142e+01,4.991259872913360596e-01,2.442049086093902588e-01,2.897382974624633789e-01,4.699360728263854980e-01,3.539245128631591797e-01,1.106908917427062988e+00,1.391191840171813965e+00,1.645901203155517578e+00,2.942040920257568359e+00,5.411816835403442383e-01
3.570000000000000284e+01,5.182570219039916992e-01,2.322641164064407349e-01,2.911530733108520508e-01,4.421914219856262207e-01,3.250483274459838867e-01,1.035454392433166504e+00,1.213528156280517578e+00,1.684072256088256836e+00,2.942579030990600586e+00,6.316992044448852539e-01
3.580000000000000426e+01,5.395587086677551270e-01,2.210386991500854492e-01,2.943656444549560547e-01,4.161117970943450928e-01,3.017925024032592773e-01,9.662446379661560059e-01,1.051676630973815918e+00,1.695901513099670410e+00,2.901271820068359375e+00,7.352098226547241211e-01
3.589999999999999858e+01,5.626611709594726562e-01,2.103254199028015137e-01,2.988307178020477295e-01,3.916711509227752686e-01,2.830404937267303467e-01,8.999860286712646484e-01,9.064993858337402344e-01,1.684519410133361816e+00,2.807800054550170898e+00,8.529018759727478027e-01
3.600000000000000000e+01,5.874203443527221680e-01,2.000399231910705566e-01,3.042540550231933594e-01,3.688353002071380615e-01,2.673183679580688477e-01,8.375126123428344727e-01,7.784541845321655273e-01,1.653071045875549316e+00,2.656682014465332031e+00,9.879631996154785156e-01
3.610000000000000142e+01,6.138027310371398926e-01,1.903377920389175415e-01,3.105782568454742432e-01,3.475410342216491699e-01,2.541153430938720703e-01,7.791697978973388672e-01,6.677267551422119141e-01,1.604759216308593750e+00,2.464478015899658203e+00,1.139365196228027344e+00
3.620000000000000284e+01,6.417445540428161621e-01,1.814123243093490601e-01,3.177480399608612061e-01,3.277270793914794922e-01,2.434380501508712769e-01,7.249594330787658691e-01,5.746958851814270020e-01,1.543383836746215820e+00,2.244137287139892578e+00,1.299470305442810059e+00
3.630000000000000426e+01,6.712369322776794434e-01,1.732571423053741455e-01,3.257102966308593750e-01,3.093337416648864746e-01,2.350804507732391357e-01,6.746496558189392090e-01,4.986182153224945068e-01,1.471835851669311523e+00,2.017132520675659180e+00,1.445884823799133301e+00
3.639999999999999858e+01,7.023687362670898438e-01,1.657834798097610474e-01,3.344139158725738525e-01,2.923031747341156006e-01,2.288492321968078613e-01,6.280192732810974121e-01,4.375869035720825195e-01,1.393499612808227539e+00,1.794129490852355957e+00,1.570489406585693359e+00
3.650000000000000000e+01,7.351517677307128906e-01,1.590835303068161011e-01,3.440171480178833008e-01,2.765426933765411377e-01,2.245630621910095215e-01,5.848571658134460449e-01,3.860581219196319580e-01,1.313474774360656738e+00,1.579732179641723633e+00,1.667764782905578613e+00
3.660000000000000142e+01,7.694792747497558594e-01,1.529944986104965210e-01,3.547801077365875244e-01,2.618344724178314209e-01,2.220520824193954468e-01,5.449621081352233887e-01,3.425211906433105469e-01,1.233381509780883789e+00,1.379118919372558594e+00,1.731752872467041016e+00
3.670000000000000284e+01,8.049932122230529785e-01,1.477794051170349121e-01,3.667505979537963867e-01,2.475744485855102539e-01,2.211630493402481079e-01,5.081750154495239258e-01,3.060005605220794678e-01,1.154947519302368164e+00,1.194294214248657227e+00,1.765280485153198242e+00
3.680000000000000426e+01,8.416667580604553223e-01,1.434521377086639404e-01,3.799080550670623779e-01,2.336695790290832520e-01,2.217544168233871460e-01,4.743615984916687012e-01,2.759919464588165283e-01,1.078656554222106934e+00,1.026530385017395020e+00,1.771616458892822266e+00
3.689999999999999858e+01,8.796249628067016602e-01,1.396875381469726562e-01,3.947566747665405273e-01,2.203130871057510376e-01,2.236844748258590698e-01,4.433465600013732910e-01,2.519036531448364258e-01,1.004856348037719727e+00,8.766360282897949219e-01,1.754096508026123047e+00
3.700000000000000000e+01,9.195860624313354492e-01,1.363652050495147705e-01,4.114801585674285889e-01,2.075765281915664673e-01,2.267482727766036987e-01,4.148276150226593018e-01,2.324593961238861084e-01,9.344421625137329102e-01,7.450008988380432129e-01,1.716055870056152344e+00
3.710000000000000142e+01,9.617066979408264160e-01,1.334952861070632935e-01,4.301040768623352051e-01,1.954691261053085327e-01,2.309658378362655640e-01,3.881857693195343018e-01,2.166897654533386230e-01,8.678194284439086914e-01,6.321865916252136230e-01,1.661424636840820312e+00
3.720000000000000284e+01,1.006052851676940918e+00,1.310938745737075806e-01,4.506729543209075928e-01,1.840049326419830322e-01,2.362251430749893188e-01,3.632714152336120605e-01,2.033811807632446289e-01,8.053777217864990234e-01,5.380707979202270508e-01,1.593875408172607422e+00
3.730000000000000426e+01,1.052546143531799316e+00,1.291539072990417480e-01,4.733590185642242432e-01,1.732302457094192505e-01,2.424643933773040771e-01,3.400169014930725098e-01,1.925344169139862061e-01,7.471402883529663086e-01,4.611991047859191895e-01,1.517047047615051270e+00
3.739999999999999858e+01,1.101387977600097656e+00,1.277164369821548462e-01,4.981254935264587402e-01,1.631101816892623901e-01,2.496241480112075806e-01,3.183564245700836182e-01,1.841690540313720703e-01,6.931170225143432617e-01,3.992873132228851318e-01,1.434411287307739258e+00
3.750000000000000000e+01,1.153684735298156738e+00,1.269801110029220581e-01,5.245937705039978027e-01,1.534365862607955933e-01,2.576471865177154541e-01,2.982261180877685547e-01,1.780766695737838745e-01,6.430681943893432617e-01,3.468378782272338867e-01,1.350583672523498535e+00
3.760000000000000142e+01,1.209665536880493164e+00,1.269925087690353394e-01,5.527430772781372070e-01,1.441904008388519287e-01,2.664786577224731445e-01,2.795639932155609131e-01,1.740617901086807251e-01,5.967646837234497070e-01,3.025580048561096191e-01,1.267074942588806152e+00
3.770000000000000284e+01,1.268913507461547852e+00,1.281959563493728638e-01,5.825949311256408691e-01,1.353744715452194214e-01,2.760631740093231201e-01,2.623037397861480713e-01,1.719413548707962036e-01,5.539883971214294434e-01,2.654665708541870117e-01,1.185464262962341309e+00
3.780000000000000426e+01,1.330595135688781738e+00,1.313235163688659668e-01,6.139569878578186035e-01,1.270738691091537476e-01,2.863194346427917480e-01,2.463074773550033569e-01,1.715439856052398682e-01,5.145316123962402344e-01,2.351211011409759521e-01,1.106012582778930664e+00
3.789999999999999858e+01,1.394721984863281250e+00,1.362583637237548828e-01,6.464399099349975586e-01,1.196560636162757874e-01,2.973050177097320557e-01,2.314602583646774292e-01,1.727094054222106934e-01,4.781963229179382324e-01,2.107633203268051147e-01,1.029193878173828125e+00
3.800000000000000000e+01,1.461261391639709473e+00,1.428670436143875122e-01,6.800460815429687500e-01,1.128781288862228394e-01,3.095081746578216553e-01,2.172404378652572632e-01,1.752879023551940918e-01,4.447942376136779785e-01,1.911249309778213501e-01,9.558531045913696289e-01
3.810000000000000142e+01,1.529601097106933594e+00,1.514930725097656250e-01,7.147911190986633301e-01,1.067111268639564514e-01,3.229159414768218994e-01,2.033902406692504883e-01,1.790769249200820923e-01,4.140991568565368652e-01,1.754859685897827148e-01,8.863406181335449219e-01
3.820000000000000284e+01,1.599106669425964355e+00,1.624096482992172241e-01,7.507075667381286621e-01,1.014144420623779297e-01,3.380340933799743652e-01,1.900957375764846802e-01,1.834571212530136108e-01,3.857347965240478516e-01,1.624581366777420044e-01,8.211876153945922852e-01
3.830000000000000426e+01,1.669312834739685059e+00,1.757277846336364746e-01,7.877814769744873047e-01,9.701202809810638428e-02,3.550332784652709961e-01,1.774232983589172363e-01,1.886020004749298096e-01,3.593661189079284668e-01,1.517878323793411255e-01,7.602390646934509277e-01
3.839999999999999858e+01,1.739654421806335449e+00,1.915706396102905273e-01,8.264700174331665039e-01,9.323330968618392944e-02,3.739391267299652100e-01,1.653821915388107300e-01,1.947821527719497681e-01,3.347399532794952393e-01,1.435998976230621338e-01,7.036136388778686523e-01
3.850000000000000000e+01,1.809503674507141113e+00,2.100521326065063477e-01,8.673540949821472168e-01,8.993612974882125854e-02,3.947775363922119141e-01,1.539817601442337036e-01,2.019352316856384277e-01,3.117873966693878174e-01,1.377845257520675659e-01,6.511762142181396484e-01
3.860000000000000142e+01,1.878199696540832520e+00,2.312699407339096069e-01,9.104400277137756348e-01,8.710054308176040649e-02,4.176004827022552490e-01,1.432379484176635742e-01,2.100012302398681641e-01,2.904416322708129883e-01,1.341361403465270996e-01,6.026846766471862793e-01
3.870000000000000284e+01,1.945285201072692871e+00,2.552712261676788330e-01,9.557988643646240234e-01,8.474356681108474731e-02,4.425882995128631592e-01,1.331991553306579590e-01,2.189182490110397339e-01,2.706271708011627197e-01,1.324622333049774170e-01,5.579082965850830078e-01
3.880000000000000426e+01,2.010014533996582031e+00,2.821290493011474609e-01,1.003843188285827637e+00,8.294297754764556885e-02,4.696328639984130859e-01,1.237939074635505676e-01,2.285940349102020264e-01,2.521850764751434326e-01,1.325826495885848999e-01,5.166274309158325195e-01
3.889999999999999858e+01,2.070354223251342773e+00,3.124276399612426758e-01,1.055572271347045898e+00,8.188097923994064331e-02,4.983707070350646973e-01,1.148219928145408630e-01,2.389739900827407837e-01,2.350452244281768799e-01,1.343289911746978760e-01,4.786329269409179688e-01
3.900000000000000000e+01,2.123559951782226562e+00,3.468825519084930420e-01,1.111192822456359863e+00,8.160161972045898438e-02,5.284376144409179688e-01,1.065061390399932861e-01,2.500152587890625000e-01,2.191644906997680664e-01,1.375439465045928955e-01,4.437258541584014893e-01
3.910000000000000142e+01,2.167843341827392578e+00,3.856099545955657959e-01,1.170867204666137695e+00,8.213903754949569702e-02,5.595752596855163574e-01,9.887140989303588867e-02,2.617092728614807129e-01,2.044371217489242554e-01,1.420109719038009644e-01,4.116728603839874268e-01
3.920000000000000284e+01,2.201282024383544922e+00,4.286823570728302002e-01,1.234625577926635742e+00,8.347631990909576416e-02,5.918038487434387207e-01,9.181661903858184814e-02,2.745004594326019287e-01,1.903565227985382080e-01,1.470501720905303955e-01,3.820455372333526611e-01
3.930000000000000426e+01,2.221458911895751953e+00,4.763681590557098389e-01,1.302467823028564453e+00,8.560347557067871094e-02,6.251406669616699219e-01,8.517040312290191650e-02,2.887038290500640869e-01,1.767418235540390015e-01,1.524778753519058228e-01,3.546405136585235596e-01
3.939999999999999858e+01,2.223475456237792969e+00,5.302903056144714355e-01,1.373722076416015625e+00,8.895599842071533203e-02,6.595980525016784668e-01,7.905749976634979248e-02,3.047594726085662842e-01,1.637381762266159058e-01,1.587027758359909058e-01,3.290974199771881104e-01
3.950000000000000000e+01,2.203240156173706055e+00,5.910674929618835449e-01,1.448024034500122070e+00,9.409932792186737061e-02,6.951825022697448730e-01,7.349149882793426514e-02,3.227106630802154541e-01,1.513617783784866333e-01,1.659142076969146729e-01,3.052653670310974121e-01
3.960000000000000142e+01,2.158443689346313477e+00,6.592418551445007324e-01,1.525249361991882324e+00,1.011471301317214966e-01,7.319126725196838379e-01,6.857354193925857544e-02,3.425832092761993408e-01,1.396219730377197266e-01,1.740720421075820923e-01,2.830931246280670166e-01
3.970000000000000284e+01,2.091368198394775391e+00,7.356238365173339844e-01,1.605253696441650391e+00,1.102044209837913513e-01,7.700272202491760254e-01,6.447156518697738647e-02,3.644031584262847900e-01,1.285280883312225342e-01,1.830812245607376099e-01,2.624221444129943848e-01
3.980000000000000426e+01,2.000898599624633789e+00,8.206771612167358398e-01,1.687806487083435059e+00,1.213816031813621521e-01,8.103296160697937012e-01,6.093163415789604187e-02,3.882047832012176514e-01,1.180916950106620789e-01,1.928705275058746338e-01,2.431461215019226074e-01
3.989999999999999858e+01,1.885536789894104004e+00,9.146064519882202148e-01,1.772165298461914062e+00,1.351014375686645508e-01,8.528513908386230469e-01,5.786629021167755127e-02,4.141611456871032715e-01,1.083593368530273438e-01,2.033942341804504395e-01,2.252198755741119385e-01
4.000000000000000000e+01,1.748816013336181641e+00,1.013297200202941895e+00,1.857918977737426758e+00,1.517109572887420654e-01,8.976361155509948730e-01,5.527657270431518555e-02,4.422369003295898438e-01,9.931569546461105347e-02,2.146079689264297485e-01,2.085988223552703857e-01
4.010000000000000142e+01,1.602319121360778809e+00,1.105848789215087891e+00,1.944536447525024414e+00,1.713842749595642090e-01,9.453984498977661133e-01,5.329182744026184082e-02,4.715197980403900146e-01,9.106630086898803711e-02,2.264687269926071167e-01,1.932392269372940063e-01
4.020000000000000284e+01,1.458159327507019043e+00,1.184816360473632812e+00,2.031315326690673828e+00,1.943083554506301880e-01,9.969713091850280762e-01,5.206595361232757568e-02,5.018271803855895996e-01,8.353612571954727173e-02,2.390708029270172119e-01,1.788320392370223999e-01
4.030000000000000426e+01,1.319310307502746582e+00,1.247253179550170898e+00,2.117385864257812500e+00,2.206310778856277466e-01,1.052446842193603516e+00,5.162424594163894653e-02,5.331991314888000488e-01,7.659536600112915039e-02,2.528319954872131348e-01,1.650442779064178467e-01
4.039999999999999858e+01,1.189005970954895020e+00,1.288957357406616211e+00,2.201631069183349609e+00,2.504184544086456299e-01,1.111914277076721191e+00,5.197303369641304016e-02,5.656517148017883301e-01,7.003400474786758423e-02,2.683833241462707520e-01,1.518592536449432373e-01
4.050000000000000000e+01,1.068942546844482422e+00,1.310871839523315430e+00,2.282552480697631836e+00,2.839904725551605225e-01,1.175396561622619629e+00,5.309927836060523987e-02,5.991998910903930664e-01,6.380907446146011353e-02,2.858247458934783936e-01,1.392994374036788940e-01
4.060000000000000142e+01,9.599487781524658203e-01,1.315117597579956055e+00,2.356594085693359375e+00,3.224647045135498047e-01,1.242897510528564453e+00,5.500537157058715820e-02,6.338582634925842285e-01,5.797379463911056519e-02,3.051819503307342529e-01,1.273741424083709717e-01
4.070000000000000284e+01,8.625517487525939941e-01,1.303860068321228027e+00,2.421441316604614258e+00,3.661408126354217529e-01,1.314463615417480469e+00,5.766399204730987549e-02,6.696384549140930176e-01,5.267164856195449829e-02,3.264809250831604004e-01,1.160927340388298035e-01
4.080000000000000426e+01,7.770064473152160645e-01,1.279264569282531738e+00,2.474763631820678711e+00,4.152097702026367188e-01,1.390198349952697754e+00,6.108925119042396545e-02,7.065446972846984863e-01,4.790892452001571655e-02,3.497479557991027832e-01,1.054647117853164673e-01
4.089999999999999858e+01,7.033258080482482910e-01,1.243458151817321777e+00,2.511435747146606445e+00,4.714632630348205566e-01,1.469787597656250000e+00,6.594333797693252563e-02,7.449482083320617676e-01,4.377140104770660400e-02,3.750320374965667725e-01,9.550529718399047852e-02
4.100000000000000000e+01,6.413105130195617676e-01,1.198496580123901367e+00,2.526535987854003906e+00,5.359302163124084473e-01,1.552577376365661621e+00,7.281193137168884277e-02,7.855849862098693848e-01,4.022234678268432617e-02,4.024699032306671143e-01,8.630090206861495972e-02
4.110000000000000142e+01,5.905802845954895020e-01,1.146337747573852539e+00,2.513859510421752930e+00,6.096310019493103027e-01,1.638435363769531250e+00,8.181906491518020630e-02,8.284680843353271484e-01,3.715741634368896484e-02,4.312679469585418701e-01,7.818885147571563721e-02
4.120000000000000284e+01,5.482864379882812500e-01,1.090467572212219238e+00,2.466617107391357422e+00,6.934039592742919922e-01,1.727275848388671875e+00,9.308022260665893555e-02,8.737407922744750977e-01,3.459084779024124146e-02,4.610654711723327637e-01,7.081609964370727539e-02
4.130000000000000426e+01,5.118900537490844727e-01,1.033505082130432129e+00,2.380732774734497070e+00,7.880365848541259766e-01,1.819319605827331543e+00,1.066761910915374756e-01,9.225814342498779297e-01,3.273338079452514648e-02,4.919083118438720703e-01,6.402087956666946411e-02
4.139999999999999858e+01,4.812119007110595703e-01,9.760686159133911133e-01,2.262638568878173828e+00,8.946603536605834961e-01,1.914252161979675293e+00,1.229103282094001770e-01,9.753279685974121094e-01,3.165327385067939758e-02,5.238125920295715332e-01,5.759711191058158875e-02
4.150000000000000000e+01,4.558977484703063965e-01,9.191735982894897461e-01,2.114266633987426758e+00,1.012730479240417480e+00,2.011100292205810547e+00,1.424367725849151611e-01,1.032001614570617676e+00,3.135567530989646912e-02,5.567933320999145508e-01,5.150234326720237732e-02
4.160000000000000142e+01,4.353358149528503418e-01,8.640744686126708984e-01,1.941232085227966309e+00,1.137283325195312500e+00,2.108818769454956055e+00,1.654739826917648315e-01,1.092576265335083008e+00,3.181349486112594604e-02,5.908640623092651367e-01,4.573426395654678345e-02
4.170000000000000284e+01,4.179722666740417480e-01,8.117792010307312012e-01,1.761709451675415039e+00,1.251100778579711914e+00,2.206492424011230469e+00,1.921549886465072632e-01,1.156968474388122559e+00,3.301366046071052551e-02,6.260392069816589355e-01,4.030986130237579346e-02
4.180000000000000426e+01,4.031821489334106445e-01,7.625154256820678711e-01,1.585600972175598145e+00,1.347625374794006348e+00,2.303227901458740234e+00,2.226849645376205444e-01,1.225295186042785645e+00,3.497968986630439758e-02,6.623342037200927734e-01,3.538309782743453979e-02
4.189999999999999858e+01,3.907563090324401855e-01,7.162577509880065918e-01,1.416311502456665039e+00,1.423006415367126465e+00,2.397939443588256836e+00,2.572640478610992432e-01,1.297632694244384766e+00,3.768894448876380920e-02,6.999809741973876953e-01,3.100991249084472656e-02
4.200000000000000000e+01,3.803893029689788818e-01,6.731812953948974609e-01,1.257927179336547852e+00,1.472355484962463379e+00,2.487105846405029297e+00,2.968925535678863525e-01,1.374126434326171875e+00,4.115748405456542969e-02,7.393899559974670410e-01,2.712386660277843475e-02
4.210000000000000142e+01,3.719024062156677246e-01,6.331590414047241211e-01,1.112123370170593262e+00,1.497696161270141602e+00,2.567506551742553711e+00,3.423534035682678223e-01,1.455101966857910156e+00,4.550162702798843384e-02,7.810230851173400879e-01,2.373461239039897919e-02
4.220000000000000284e+01,3.651442229747772217e-01,5.960270762443542480e-01,9.798880815505981445e-01,1.501623988151550293e+00,2.636457204818725586e+00,3.939574062824249268e-01,1.540064215660095215e+00,5.153874680399894714e-02,8.249184489250183105e-01,2.082595787942409515e-02
4.230000000000000426e+01,3.599724769592285156e-01,5.616278648376464844e-01,8.618435859680175781e-01,1.486784458160400391e+00,2.688007593154907227e+00,4.538439512252807617e-01,1.628337740898132324e+00,5.974465236067771912e-02,8.719431161880493164e-01,1.854678988456726074e-02
4.239999999999999858e+01,3.562532365322113037e-01,5.298104286193847656e-01,7.582817673683166504e-01,1.455820322036743164e+00,2.717082738876342773e+00,5.229499340057373047e-01,1.719917774200439453e+00,7.023270428180694580e-02,9.228991270065307617e-01,1.704403012990951538e-02
4.250000000000000000e+01,3.538608551025390625e-01,5.004296898841857910e-01,6.692007780075073242e-01,1.411324858665466309e+00,2.717557907104492188e+00,6.021673679351806641e-01,1.815019965171813965e+00,8.309481292963027954e-02,9.776901006698608398e-01,1.630603335797786713e-02
4.260000000000000142e+01,3.532082140445709229e-01,4.730824232101440430e-01,5.943735241889953613e-01,1.355836510658264160e+00,2.681437253952026367e+00,6.927460432052612305e-01,1.913495659828186035e+00,9.846939891576766968e-02,1.036225438117980957e+00,1.629603840410709381e-02
4.270000000000000284e+01,3.547964990139007568e-01,4.473171830177307129e-01,5.336447954177856445e-01,1.292151927947998047e+00,2.600642204284667969e+00,7.954342365264892578e-01,2.014935493469238281e+00,1.166477724909782410e-01,1.098517656326293945e+00,1.701452769339084625e-02
4.280000000000000426e+01,3.579722344875335693e-01,4.230880737304687500e-01,4.839657247066497803e-01,1.224052667617797852e+00,2.473718643188476562e+00,9.127326011657714844e-01,2.118380308151245117e+00,1.382342278957366943e-01,1.164663910865783691e+00,1.848372258245944977e-02
4.289999999999999858e+01,3.624358475208282471e-01,4.003757536411285400e-01,4.415610432624816895e-01,1.154954552650451660e+00,2.311526060104370117e+00,1.043409705162048340e+00,2.223136663436889648e+00,1.634941548109054565e-01,1.234807252883911133e+00,2.072286605834960938e-02
4.300000000000000000e+01,3.678041100502014160e-01,3.791643381118774414e-01,4.059662520885467529e-01,1.085780143737792969e+00,2.120108842849731445e+00,1.184966087341308594e+00,2.327805757522583008e+00,1.926764249801635742e-01,1.309023380279541016e+00,2.370751462876796722e-02
4.310000000000000142e+01,3.740105628967285156e-01,3.593960404396057129e-01,3.763244450092315674e-01,1.018098711967468262e+00,1.918564319610595703e+00,1.316970109939575195e+00,2.431325674057006836e+00,2.260189503431320190e-01,1.387486457824707031e+00,2.746926248073577881e-02
4.320000000000000284e+01,3.810035288333892822e-01,3.410132229328155518e-01,3.522107899188995361e-01,9.523150324821472168e-01,1.719768762588500977e+00,1.430622816085815430e+00,2.532200336456298828e+00,2.639610171318054199e-01,1.470552921295166016e+00,3.210093453526496887e-02
4.330000000000000426e+01,3.889591097831726074e-01,3.239202499389648438e-01,3.327490091323852539e-01,8.889312148094177246e-01,1.527810573577880859e+00,1.521425724029541016e+00,2.626082897186279297e+00,3.078107833862304688e-01,1.558054685592651367e+00,3.820397332310676575e-02
4.339999999999999858e+01,3.980687856674194336e-01,3.080348074436187744e-01,3.164299726486206055e-01,8.290608525276184082e-01,1.347397446632385254e+00,1.583112716674804688e+00,2.710018634796142578e+00,3.579853475093841553e-01,1.649120450019836426e+00,4.652238637208938599e-02
4.350000000000000000e+01,4.082466065883636475e-01,2.930980622768402100e-01,3.027331233024597168e-01,7.733245491981506348e-01,1.180773377418518066e+00,1.617264628410339355e+00,2.779067039489746094e+00,4.162630736827850342e-01,1.743858575820922852e+00,5.716514587402343750e-02
4.360000000000000142e+01,4.195880591869354248e-01,2.785917222499847412e-01,2.914733588695526123e-01,7.215270996093750000e-01,1.029141783714294434e+00,1.626767992973327637e+00,2.826978683471679688e+00,4.843178391456604004e-01,1.842280268669128418e+00,7.025790959596633911e-02
4.370000000000000284e+01,4.321275651454925537e-01,2.644575238227844238e-01,2.824552953243255615e-01,6.734576821327209473e-01,8.932877182960510254e-01,1.614580035209655762e+00,2.848671913146972656e+00,5.625581741333007812e-01,1.944144487380981445e+00,8.593197166919708252e-02
4.380000000000000426e+01,4.462462663650512695e-01,2.508438527584075928e-01,2.754951119422912598e-01,6.289137005805969238e-01,7.736175656318664551e-01,1.583667039871215820e+00,2.835808038711547852e+00,6.525293588638305664e-01,2.049235582351684570e+00,1.042557805776596069e-01
4.389999999999999858e+01,4.623374342918395996e-01,2.379038333892822266e-01,2.704200148582458496e-01,5.877007246017456055e-01,6.702042222023010254e-01,1.536956667900085449e+00,2.780813932418823242e+00,7.549086213111877441e-01,2.156750202178955078e+00,1.259177327156066895e-01
4.400000000000000000e+01,4.804105460643768311e-01,2.256367504596710205e-01,2.670676112174987793e-01,5.496323704719543457e-01,5.832752585411071777e-01,1.477836132049560547e+00,2.672649621963500977e+00,8.716769814491271973e-01,2.265922546386718750e+00,1.513521522283554077e-01
4.410000000000000142e+01,5.005435347557067871e-01,2.140443474054336548e-01,2.652854621410369873e-01,5.145300030708312988e-01,5.123646855354309082e-01,1.409241080284118652e+00,2.516753673553466797e+00,1.004573106765747070e+00,2.375887632369995117e+00,1.807982176542282104e-01
4.420000000000000284e+01,5.227883458137512207e-01,2.031325697898864746e-01,2.649306654930114746e-01,4.822227060794830322e-01,4.554014801979064941e-01,1.334262371063232422e+00,2.325628280639648438e+00,1.152372241020202637e+00,2.485041379928588867e+00,2.145263552665710449e-01
4.430000000000000426e+01,5.468003749847412109e-01,1.927116513252258301e-01,2.658693790435791016e-01,4.525469541549682617e-01,4.070235490798950195e-01,1.257977247238159180e+00,2.112115383148193359e+00,1.302248835563659668e+00,2.591975450515747070e+00,2.529169619083404541e-01
4.439999999999999858e+01,5.724725127220153809e-01,1.827169507741928101e-01,2.683486342430114746e-01,4.250189661979675293e-01,3.662133812904357910e-01,1.181706309318542480e+00,1.896840095520019531e+00,1.435749173164367676e+00,2.692680835723876953e+00,2.974287271499633789e-01
4.450000000000000000e+01,5.998210310935974121e-01,1.731656044721603394e-01,2.723347842693328857e-01,3.991736769676208496e-01,3.320429325103759766e-01,1.107078194618225098e+00,1.686689972877502441e+00,1.547226548194885254e+00,2.783580064773559570e+00,3.485242128372192383e-01
4.460000000000000142e+01,6.287778615951538086e-01,1.643189638853073120e-01,2.773537039756774902e-01,3.749988973140716553e-01,3.040449917316436768e-01,1.034518241882324219e+00,1.486218333244323730e+00,1.630460739135742188e+00,2.859264135360717773e+00,4.082540869712829590e-01
4.470000000000000284e+01,6.593447327613830566e-01,1.561852395534515381e-01,2.833230793476104736e-01,3.524318337440490723e-01,2.815611958503723145e-01,9.643936157226562500e-01,1.299605369567871094e+00,1.682550787925720215e+00,2.913519620895385742e+00,4.783926308155059814e-01
4.480000000000000426e+01,6.916082501411437988e-01,1.485823541879653931e-01,2.901853919029235840e-01,3.314087688922882080e-01,2.634086608886718750e-01,8.975188136100769043e-01,1.128414154052734375e+00,1.706560611724853516e+00,2.941020250320434570e+00,5.592062473297119141e-01
4.489999999999999858e+01,7.252231240272521973e-01,1.417824327945709229e-01,2.978852987289428711e-01,3.118679225444793701e-01,2.481776326894760132e-01,8.345546722412109375e-01,9.737219810485839844e-01,1.705626010894775391e+00,2.933183908462524414e+00,6.522674560546875000e-01
4.500000000000000000e+01,7.600076794624328613e-01,1.358745098114013672e-01,3.063694834709167480e-01,2.937493026256561279e-01,2.354205548763275146e-01,7.757173776626586914e-01,8.361776471138000488e-01,1.682926654815673828e+00,2.882009267807006836e+00,7.583624720573425293e-01
4.510000000000000142e+01,7.959572672843933105e-01,1.308627128601074219e-01,3.155867159366607666e-01,2.769946753978729248e-01,2.251978218555450439e-01,7.210652232170104980e-01,7.160431742668151855e-01,1.641624331474304199e+00,2.775719404220581055e+00,8.792616128921508789e-01
4.520000000000000284e+01,8.330630064010620117e-01,1.267023235559463501e-01,3.256220817565917969e-01,2.615235447883605957e-01,2.173044532537460327e-01,6.703662872314453125e-01,6.137310266494750977e-01,1.585400581359863281e+00,2.614872694015502930e+00,1.017653703689575195e+00
4.530000000000000426e+01,8.717446923255920410e-01,1.230472549796104431e-01,3.368268013000488281e-01,2.470039129257202148e-01,2.115449011325836182e-01,6.233954429626464844e-01,5.290111899375915527e-01,1.517643928527832031e+00,2.415889263153076172e+00,1.172046780586242676e+00
4.539999999999999858e+01,9.125702381134033203e-01,1.198488548398017883e-01,3.491975665092468262e-01,2.328599393367767334e-01,2.077358365058898926e-01,5.799380540847778320e-01,4.606819450855255127e-01,1.441286087036132812e+00,2.192850351333618164e+00,1.330322623252868652e+00
4.550000000000000000e+01,9.555875658988952637e-01,1.171102523803710938e-01,3.628290295600891113e-01,2.190951704978942871e-01,2.057054340839385986e-01,5.397894978523254395e-01,4.047090113162994385e-01,1.360883951187133789e+00,1.966741681098937988e+00,1.472294926643371582e+00
4.560000000000000142e+01,1.000855684280395508e+00,1.148464828729629517e-01,3.782620131969451904e-01,2.059219479560852051e-01,2.052929550409317017e-01,5.027548670768737793e-01,3.570736944675445557e-01,1.279944777488708496e+00,1.745654225349426270e+00,1.591436743736267090e+00
4.570000000000000284e+01,1.048356652259826660e+00,1.130612194538116455e-01,3.955787122249603271e-01,1.933718323707580566e-01,2.063508629798889160e-01,4.686641693115234375e-01,3.169749677181243896e-01,1.199905157089233398e+00,1.534325361251831055e+00,1.681470751762390137e+00
4.580000000000000426e+01,1.099169135093688965e+00,1.119480952620506287e-01,4.148048162460327148e-01,1.814540624618530273e-01,2.087499499320983887e-01,4.374084770679473877e-01,2.836383283138275146e-01,1.121886849403381348e+00,1.337362527847290039e+00,1.738591194152832031e+00
4.589999999999999858e+01,1.153785824775695801e+00,1.116006895899772644e-01,4.359785616397857666e-01,1.701810956001281738e-01,2.121838331222534180e-01,4.086840450763702393e-01,2.566507160663604736e-01,1.046154022216796875e+00,1.156465172767639160e+00,1.766000866889953613e+00
4.600000000000000000e+01,1.212207317352294922e+00,1.120279505848884583e-01,4.592705965042114258e-01,1.595988720655441284e-01,2.165734320878982544e-01,3.819172084331512451e-01,2.349180281162261963e-01,9.734419584274291992e-01,9.928006529808044434e-01,1.766981840133666992e+00
4.610000000000000142e+01,1.274314522743225098e+00,1.134359687566757202e-01,4.846707880496978760e-01,1.496836692094802856e-01,2.220102995634078979e-01,3.568911552429199219e-01,2.174969166517257690e-01,9.043241739273071289e-01,8.470833897590637207e-01,1.744868040084838867e+00
4.620000000000000284e+01,1.339121699333190918e+00,1.166460290551185608e-01,5.117890834808349609e-01,1.402213722467422485e-01,2.284321784973144531e-01,3.335375189781188965e-01,2.030163258314132690e-01,8.393200635910034180e-01,7.196452617645263672e-01,1.703008174896240234e+00
4.630000000000000426e+01,1.406612157821655273e+00,1.215534657239913940e-01,5.405930876731872559e-01,1.311864852905273438e-01,2.357791811227798462e-01,3.117899596691131592e-01,1.909252852201461792e-01,7.784672975540161133e-01,6.111071109771728516e-01,1.645493507385253906e+00
4.639999999999999858e+01,1.476661801338195801e+00,1.281978487968444824e-01,5.710073709487915039e-01,1.226291656494140625e-01,2.439936846494674683e-01,2.915840744972229004e-01,1.813519150018692017e-01,7.218919992446899414e-01,5.210006833076477051e-01,1.575742959976196289e+00
4.650000000000000000e+01,1.549061417579650879e+00,1.366903781890869141e-01,6.025855541229248047e-01,1.147214472293853760e-01,2.530202567577362061e-01,2.728572785854339600e-01,1.741727292537689209e-01,6.694476008415222168e-01,4.477663934230804443e-01,1.497487187385559082e+00
4.660000000000000142e+01,1.623141527175903320e+00,1.474573314189910889e-01,6.352739930152893066e-01,1.075525209307670593e-01,2.627862393856048584e-01,2.554990351200103760e-01,1.691840142011642456e-01,6.208974123001098633e-01,3.883748948574066162e-01,1.414415717124938965e+00
4.670000000000000284e+01,1.698272109031677246e+00,1.607784032821655273e-01,6.690846681594848633e-01,1.009665876626968384e-01,2.732184827327728271e-01,2.393901646137237549e-01,1.661949455738067627e-01,5.760157704353332520e-01,3.378470838069915771e-01,1.330647945404052734e+00
4.680000000000000426e+01,1.773802876472473145e+00,1.767698079347610474e-01,7.040255665779113770e-01,9.493684023618698120e-02,2.843089103698730469e-01,2.244682163000106812e-01,1.650267541408538818e-01,5.345876812934875488e-01,2.952444851398468018e-01,1.247607946395874023e+00
4.689999999999999858e+01,1.849154710769653320e+00,1.955360770225524902e-01,7.401283383369445801e-01,8.968771249055862427e-02,2.965479195117950439e-01,2.102396637201309204e-01,1.655122339725494385e-01,4.964082837104797363e-01,2.597009241580963135e-01,1.166572928428649902e+00
4.700000000000000000e+01,1.923992514610290527e+00,2.171419858932495117e-01,7.773921489715576172e-01,8.532532304525375366e-02,3.100221753120422363e-01,1.964048892259597778e-01,1.674950867891311646e-01,4.612826406955718994e-01,2.308043092489242554e-01,1.087732195854187012e+00
4.710000000000000142e+01,1.997575402259826660e+00,2.416982352733612061e-01,8.164588809013366699e-01,8.158559352159500122e-02,3.252137303352355957e-01,1.831284463405609131e-01,1.708288937807083130e-01,4.290246069431304932e-01,2.075674235820770264e-01,1.011747479438781738e+00
4.720000000000000284e+01,2.069043874740600586e+00,2.693068385124206543e-01,8.577330112457275391e-01,7.832884788513183594e-02,3.422878682613372803e-01,1.704746335744857788e-01,1.750950217247009277e-01,3.992920517921447754e-01,1.889284700155258179e-01,9.393020272254943848e-01
4.730000000000000426e+01,2.136758327484130859e+00,3.003754019737243652e-01,9.012246131896972656e-01,7.553722709417343140e-02,3.612702488899230957e-01,1.584526747465133667e-01,1.798259913921356201e-01,3.717699646949768066e-01,1.739349663257598877e-01,8.708512187004089355e-01
4.739999999999999858e+01,2.197556972503662109e+00,3.358405530452728271e-01,9.470120072364807129e-01,7.322902977466583252e-02,3.821868002414703369e-01,1.470719575881958008e-01,1.854912787675857544e-01,3.461100161075592041e-01,1.614298522472381592e-01,8.067445158958435059e-01
4.750000000000000000e+01,2.249489068984985352e+00,3.758811950683593750e-01,9.959595799446105957e-01,7.156097888946533203e-02,4.050732851028442383e-01,1.363443434238433838e-01,1.921668946743011475e-01,3.221679031848907471e-01,1.512853503227233887e-01,7.468372583389282227e-01
4.760000000000000142e+01,2.290531396865844727e+00,4.205952584743499756e-01,1.048682212829589844e+00,7.064925134181976318e-02,4.301024377346038818e-01,1.263162642717361450e-01,1.997913420200347900e-01,2.998754084110260010e-01,1.436344832181930542e-01,6.912580728530883789e-01
4.770000000000000284e+01,2.317730665206909180e+00,4.705522358417510986e-01,1.105347871780395508e+00,7.053119689226150513e-02,4.572595655918121338e-01,1.169591769576072693e-01,2.083054482936859131e-01,2.791663408279418945e-01,1.383057832717895508e-01,6.398041844367980957e-01
4.780000000000000426e+01,2.325783729553222656e+00,5.274738669395446777e-01,1.166061878204345703e+00,7.121917605400085449e-02,4.861115217208862305e-01,1.080745682120323181e-01,2.176246941089630127e-01,2.599053084850311279e-01,1.350969821214675903e-01,5.922365784645080566e-01
4.789999999999999858e+01,2.309463977813720703e+00,5.921999812126159668e-01,1.230853080749511719e+00,7.269888371229171753e-02,5.161281228065490723e-01,9.993974864482879639e-02,2.276754081249237061e-01,2.419767230749130249e-01,1.338187307119369507e-01,5.483275651931762695e-01
4.800000000000000000e+01,2.264228343963623047e+00,6.651111841201782227e-01,1.299692749977111816e+00,7.495222240686416626e-02,5.472135543823242188e-01,9.246522188186645508e-02,2.384139299392700195e-01,2.253368198871612549e-01,1.342938840389251709e-01,5.078603029251098633e-01
4.810000000000000142e+01,2.192147016525268555e+00,7.469243407249450684e-01,1.372470021247863770e+00,7.808464020490646362e-02,5.793836116790771484e-01,8.553645759820938110e-02,2.497977614402770996e-01,2.099426090717315674e-01,1.363568454980850220e-01,4.706283807754516602e-01
4.820000000000000284e+01,2.094396114349365234e+00,8.384206891059875488e-01,1.448524594306945801e+00,8.292780816555023193e-02,6.126561760902404785e-01,7.896485179662704468e-02,2.619308829307556152e-01,1.955309808254241943e-01,1.398529708385467529e-01,4.364352822303771973e-01
4.830000000000000426e+01,1.969925642013549805e+00,9.395843148231506348e-01,1.527654051780700684e+00,8.970389515161514282e-02,6.470458507537841797e-01,7.287454605102539062e-02,2.752961516380310059e-01,1.816414594650268555e-01,1.444807201623916626e-01,4.050039649009704590e-01
4.839999999999999858e+01,1.822364926338195801e+00,1.046948313713073730e+00,1.609705567359924316e+00,9.852770715951919556e-02,6.825600266456604004e-01,6.732976436614990234e-02,2.903144657611846924e-01,1.682924330234527588e-01,1.495815366506576538e-01,3.759293854236602783e-01
4.850000000000000000e+01,1.664995312690734863e+00,1.147312283515930176e+00,1.694485068321228027e+00,1.095204576849937439e-01,7.192077040672302246e-01,6.235091388225555420e-02,3.072143793106079102e-01,1.555656194686889648e-01,1.551185548305511475e-01,3.490120172500610352e-01
4.860000000000000142e+01,1.510050415992736816e+00,1.233152866363525391e+00,1.781849861145019531e+00,1.228465810418128967e-01,7.571950554847717285e-01,5.815181881189346313e-02,3.260215222835540771e-01,1.434702724218368530e-01,1.615578383207321167e-01,3.238813281059265137e-01
4.870000000000000284e+01,1.360709071159362793e+00,1.301230669021606445e+00,1.871170878410339355e+00,1.390404105186462402e-01,7.973402142524719238e-01,5.454904213547706604e-02,3.467619121074676514e-01,1.320157498121261597e-01,1.689821183681488037e-01,3.004558682441711426e-01
4.880000000000000426e+01,1.220500826835632324e+00,1.346918344497680664e+00,1.961663365364074707e+00,1.583658158779144287e-01,8.397168517112731934e-01,5.142860114574432373e-02,3.694617450237274170e-01,1.212115511298179626e-01,1.773353815078735352e-01,2.786661684513092041e-01
4.889999999999999858e+01,1.091231346130371094e+00,1.371284008026123047e+00,2.052625417709350586e+00,1.810212731361389160e-01,8.843536972999572754e-01,4.878296330571174622e-02,3.941886723041534424e-01,1.110775545239448547e-01,1.865182816982269287e-01,2.583409547805786133e-01
4.900000000000000000e+01,9.738041162490844727e-01,1.376600027084350586e+00,2.143266916275024414e+00,2.071981579065322876e-01,9.320093989372253418e-01,4.674917086958885193e-02,4.211267232894897461e-01,1.016632318496704102e-01,1.964698731899261475e-01,2.393987774848937988e-01
4.910000000000000142e+01,8.687976002693176270e-01,1.365187644958496094e+00,2.232617139816284180e+00,2.370436638593673706e-01,9.835121631622314453e-01,4.547992348670959473e-02,4.498277604579925537e-01,9.299154579639434814e-02,2.071447819471359253e-01,2.217946201562881470e-01
4.920000000000000284e+01,7.764973044395446777e-01,1.339370489120483398e+00,2.319264650344848633e+00,2.706705927848815918e-01,1.038918614387512207e+00,4.499482735991477966e-02,4.795181453227996826e-01,8.515391498804092407e-02,2.184989899396896362e-01,2.054842412471771240e-01
4.930000000000000426e+01,6.969271302223205566e-01,1.301432371139526367e+00,2.399768114089965820e+00,3.091807663440704346e-01,1.098294734954833984e+00,4.529144614934921265e-02,5.102608203887939453e-01,7.795362174510955811e-02,2.304991185665130615e-01,1.904052942991256714e-01
4.939999999999999858e+01,6.298825144767761230e-01,1.253582477569580078e+00,2.471405506134033203e+00,3.530860245227813721e-01,1.161664366722106934e+00,4.636102914810180664e-02,5.420712828636169434e-01,7.124347239732742310e-02,2.433038204908370972e-01,1.761636286973953247e-01
4.950000000000000000e+01,5.749631524085998535e-01,1.197925329208374023e+00,2.531818866729736328e+00,4.025870263576507568e-01,1.229031324386596680e+00,4.820735752582550049e-02,5.749674439430236816e-01,6.486977636814117432e-02,2.574457824230194092e-01,1.625101715326309204e-01
4.960000000000000142e+01,5.295965671539306641e-01,1.137876510620117188e+00,2.575833082199096680e+00,4.595029056072235107e-01,1.300390124320983887e+00,5.079855769872665405e-02,6.089622974395751953e-01,5.883073061704635620e-02,2.734318077564239502e-01,1.494693756103515625e-01
4.970000000000000284e+01,4.905887842178344727e-01,1.076651930809020996e+00,2.598295927047729492e+00,5.249899029731750488e-01,1.375865697860717773e+00,5.414278432726860046e-02,6.440717577934265137e-01,5.322758853435516357e-02,2.913137078285217285e-01,1.370559185743331909e-01
4.980000000000000426e+01,4.577659666538238525e-01,1.014983654022216797e+00,2.593368291854858398e+00,5.999020934104919434e-01,1.455601096153259277e+00,5.855654180049896240e-02,6.803047060966491699e-01,4.816446825861930847e-02,3.111172914505004883e-01,1.252791434526443481e-01
4.989999999999999858e+01,4.305561184883117676e-01,9.541769623756408691e-01,2.553619623184204102e+00,6.853546500205993652e-01,1.538748860359191895e+00,6.491199880838394165e-02,7.177053093910217285e-01,4.363573342561721802e-02,3.328686952590942383e-01,1.141484081745147705e-01
5.000000000000000000e+01,4.084848761558532715e-01,8.952406644821166992e-01,2.472175359725952148e+00,7.820761799812316895e-01,1.625054955482482910e+00,7.340241223573684692e-02,7.569756507873535156e-01,3.975155949592590332e-02,3.565942943096160889e-01,1.036732718348503113e-01
5.010000000000000142e+01,3.903763890266418457e-01,8.389665484428405762e-01,2.353275060653686523e+00,8.917998075485229492e-01,1.714433073997497559e+00,8.414607495069503784e-02,7.985149621963500977e-01,3.639192134141921997e-02,3.823743760585784912e-01,9.387683868408203125e-02
5.020000000000000284e+01,3.750422298908233643e-01,7.859812974929809570e-01,2.202194690704345703e+00,1.013572573661804199e+00,1.807114601135253906e+00,9.722508490085601807e-02,8.423025012016296387e-01,3.350733965635299683e-02,4.102375507354736328e-01,8.491034060716629028e-02
5.030000000000000426e+01,3.621424138545989990e-01,7.364685535430908203e-01,2.023888349533081055e+00,1.144701361656188965e+00,1.902973651885986328e+00,1.127907708287239075e-01,8.888988494873046875e-01,3.119608946144580841e-02,4.392685294151306152e-01,7.698599249124526978e-02
5.039999999999999858e+01,3.514190316200256348e-01,6.904211640357971191e-01,1.836039543151855469e+00,1.266590714454650879e+00,2.001237392425537109e+00,1.314673870801925659e-01,9.393705129623413086e-01,2.965075522661209106e-02,4.693157374858856201e-01,6.974236667156219482e-02
5.050000000000000000e+01,3.426997065544128418e-01,6.476550698280334473e-01,1.650962829589843750e+00,1.371206760406494141e+00,2.101031064987182617e+00,1.536221951246261597e-01,9.937552809715270996e-01,2.888815104961395264e-02,5.004113316535949707e-01,6.304073333740234375e-02
5.060000000000000142e+01,3.358222544193267822e-01,6.079934835433959961e-01,1.472411394119262695e+00,1.454458236694335938e+00,2.201149940490722656e+00,1.794095784425735474e-01,1.052042245864868164e+00,2.889067120850086212e-02,5.325728058815002441e-01,5.668491497635841370e-02
5.070000000000000284e+01,3.306339085102081299e-01,5.712665319442749023e-01,1.304730534553527832e+00,1.510634183883666992e+00,2.300687789916992188e+00,2.090480774641036987e-01,1.114151954650878906e+00,2.963426895439624786e-02,5.658144950866699219e-01,5.065753310918807983e-02
5.080000000000000426e+01,3.269911706447601318e-01,5.373112559318542480e-01,1.149980187416076660e+00,1.541257977485656738e+00,2.398672819137573242e+00,2.427567690610885620e-01,1.180105328559875488e+00,3.112669847905635834e-02,6.001499891281127930e-01,4.495716094970703125e-02
5.089999999999999858e+01,3.247592449188232422e-01,5.059715509414672852e-01,1.009262084960937500e+00,1.549027085304260254e+00,2.492727279663085938e+00,2.811781466007232666e-01,1.250037670135498047e+00,3.338398411870002747e-02,6.355944871902465820e-01,3.963094204664230347e-02
5.100000000000000000e+01,3.238311111927032471e-01,4.770878255367279053e-01,8.832899332046508789e-01,1.536702036857604980e+00,2.578735113143920898e+00,3.254391551017761230e-01,1.324026465415954590e+00,3.638315573334693909e-02,6.721609830856323242e-01,3.482911735773086548e-02
5.110000000000000142e+01,3.249080181121826172e-01,4.500960409641265869e-01,7.724256515502929688e-01,1.507049083709716797e+00,2.654219388961791992e+00,3.758595585823059082e-01,1.402268052101135254e+00,4.016364738345146179e-02,7.102039456367492676e-01,3.058287315070629120e-02
5.120000000000000284e+01,3.277992308139801025e-01,4.246993064880371094e-01,6.767176985740661621e-01,1.462790966033935547e+00,2.713840246200561523e+00,4.342390000820159912e-01,1.485044121742248535e+00,4.496691375970840454e-02,7.501130700111389160e-01,2.680830657482147217e-02
5.130000000000000426e+01,3.320598602294921875e-01,4.008755087852478027e-01,5.960576534271240234e-01,1.406698942184448242e+00,2.751910686492919922e+00,5.019651651382446289e-01,1.571564316749572754e+00,5.170418322086334229e-02,7.922955751419067383e-01,2.354083955287933350e-02
5.139999999999999858e+01,3.372756242752075195e-01,3.786112070083618164e-01,5.303261876106262207e-01,1.341777682304382324e+00,2.763104677200317383e+00,5.796380639076232910e-01,1.661361813545227051e+00,6.066490709781646729e-02,8.368035554885864258e-01,2.076086215674877167e-02
5.150000000000000000e+01,3.433693647384643555e-01,3.578475415706634521e-01,4.772282540798187256e-01,1.271244049072265625e+00,2.739119052886962891e+00,6.687489748001098633e-01,1.754637241363525391e+00,7.193934172391891479e-02,8.847520351409912109e-01,1.866608858108520508e-02
5.160000000000000142e+01,3.502872288227081299e-01,3.385247290134429932e-01,4.320025146007537842e-01,1.199381947517395020e+00,2.672601222991943359e+00,7.698494791984558105e-01,1.851425051689147949e+00,8.564490079879760742e-02,9.366487860679626465e-01,1.735276728868484497e-02
5.170000000000000284e+01,3.579776585102081299e-01,3.205848634243011475e-01,3.939373195171356201e-01,1.127333521842956543e+00,2.555242538452148438e+00,8.854374289512634277e-01,1.951552271842956543e+00,1.019211709499359131e-01,9.923405647277832031e-01,1.679441519081592560e-02
5.180000000000000426e+01,3.665487170219421387e-01,3.039435148239135742e-01,3.621261417865753174e-01,1.056849837303161621e+00,2.398648977279663086e+00,1.015370607376098633e+00,2.054390907287597656e+00,1.211664304137229919e-01,1.051786184310913086e+00,1.696329563856124878e-02
5.189999999999999858e+01,3.762554526329040527e-01,2.885036766529083252e-01,3.361259698867797852e-01,9.883427023887634277e-01,2.209831953048706055e+00,1.158922076225280762e+00,2.159070968627929688e+00,1.439373195171356201e-01,1.114995718002319336e+00,1.786283962428569794e-02
5.200000000000000000e+01,3.870864212512969971e-01,2.738603353500366211e-01,3.152011036872863770e-01,9.222037792205810547e-01,2.004215002059936523e+00,1.298649072647094727e+00,2.264807462692260742e+00,1.704752147197723389e-01,1.182100057601928711e+00,1.952187903225421906e-02
5.210000000000000142e+01,3.991102576255798340e-01,2.595899403095245361e-01,2.980435490608215332e-01,8.592730760574340820e-01,1.799416065216064453e+00,1.421159982681274414e+00,2.370149135589599609e+00,2.010339945554733276e-01,1.253217339515686035e+00,2.194379642605781555e-02
5.220000000000000284e+01,4.124301075935363770e-01,2.457294762134552002e-01,2.834613323211669922e-01,8.003799319267272949e-01,1.600458383560180664e+00,1.521720647811889648e+00,2.474044799804687500e+00,2.358515262603759766e-01,1.328442454338073730e+00,2.511522546410560608e-02
5.230000000000000426e+01,4.275970458984375000e-01,2.324908673763275146e-01,2.714477777481079102e-01,7.456074953079223633e-01,1.412006735801696777e+00,1.593634009361267090e+00,2.574253320693969727e+00,2.756836712360382080e-01,1.407975554466247559e+00,2.907791174948215485e-02
5.239999999999999858e+01,4.446476697921752930e-01,2.198763936758041382e-01,2.617988586425781250e-01,6.947291493415832520e-01,1.237218618392944336e+00,1.636529088020324707e+00,2.666358470916748047e+00,3.216844797134399414e-01,1.492194533348083496e+00,3.396841883659362793e-02
5.250000000000000000e+01,4.636054039001464844e-01,2.078931480646133423e-01,2.543206512928009033e-01,6.475260853767395020e-01,1.077458262443542480e+00,1.653325676918029785e+00,2.747452974319458008e+00,3.743176460266113281e-01,1.580571293830871582e+00,4.062275961041450500e-02
5.260000000000000142e+01,4.846193194389343262e-01,1.965815126895904541e-01,2.488361299037933350e-01,6.038150787353515625e-01,9.336500763893127441e-01,1.647035598754882812e+00,2.811274290084838867e+00,4.360436201095581055e-01,1.672442913055419922e+00,4.952989891171455383e-02
5.270000000000000284e+01,5.077610015869140625e-01,1.859556734561920166e-01,2.451802492141723633e-01,5.634343624114990234e-01,8.063194155693054199e-01,1.620697498321533203e+00,2.852344036102294922e+00,5.077259540557861328e-01,1.768030524253845215e+00,6.078518927097320557e-02
5.280000000000000426e+01,5.326781868934631348e-01,1.758217066526412964e-01,2.431915551424026489e-01,5.261952280998229980e-01,6.956326365470886230e-01,1.577320575714111328e+00,2.864772081375122070e+00,5.900614261627197266e-01,1.867256760597229004e+00,7.452515512704849243e-02
5.289999999999999858e+01,5.592622756958007812e-01,1.661140918731689453e-01,2.427186518907546997e-01,4.919168055057525635e-01,6.018406152725219727e-01,1.520312547683715820e+00,2.839793682098388672e+00,6.845966577529907227e-01,1.969883680343627930e+00,9.085675328969955444e-02
5.300000000000000000e+01,5.875343680381774902e-01,1.568356007337570190e-01,2.436196953058242798e-01,4.604261219501495361e-01,5.246917605400085449e-01,1.452888369560241699e+00,2.769516229629516602e+00,7.919376492500305176e-01,2.075598478317260742e+00,1.099518835544586182e-01
5.310000000000000142e+01,6.174833178520202637e-01,1.480914205312728882e-01,2.457658052444458008e-01,4.315179884433746338e-01,4.629258811473846436e-01,1.377712249755859375e+00,2.643687963485717773e+00,9.148524403572082520e-01,2.183461427688598633e+00,1.325584352016448975e-01
5.320000000000000284e+01,6.490881443023681641e-01,1.399751156568527222e-01,2.493507713079452515e-01,4.045298099517822266e-01,4.111942648887634277e-01,1.300132870674133301e+00,2.474453926086425781e+00,1.053561925888061523e+00,2.292805194854736328e+00,1.590043306350708008e-01
5.330000000000000426e+01,6.819429993629455566e-01,1.326566934585571289e-01,2.540630698204040527e-01,3.792621493339538574e-01,3.673679530620574951e-01,1.222217321395874023e+00,2.272322177886962891e+00,1.206174015998840332e+00,2.402515649795532227e+00,1.895167678594589233e-01
5.339999999999999858e+01,7.159413099288940430e-01,1.260358244180679321e-01,2.597664892673492432e-01,3.556568324565887451e-01,3.305535316467285156e-01,1.145594477653503418e+00,2.054943799972534180e+00,1.353002905845642090e+00,2.511061668395996094e+00,2.243813723325729370e-01
5.350000000000000000e+01,7.511114478111267090e-01,1.203025504946708679e-01,2.664015889167785645e-01,3.336484432220458984e-01,3.001469671726226807e-01,1.071008563041687012e+00,1.838977456092834473e+00,1.481254220008850098e+00,2.616657495498657227e+00,2.641977965831756592e-01
5.360000000000000142e+01,7.874498963356018066e-01,1.154695674777030945e-01,2.739110291004180908e-01,3.131732344627380371e-01,2.756686508655548096e-01,9.987256526947021484e-01,1.629454493522644043e+00,1.585897564888000488e+00,2.714851617813110352e+00,3.103604912757873535e-01
5.370000000000000284e+01,8.249717354774475098e-01,1.114307269454002380e-01,2.822397947311401367e-01,2.941694259643554688e-01,2.559199929237365723e-01,9.295517802238464355e-01,1.431457638740539551e+00,1.659697413444519043e+00,2.802309989929199219e+00,3.633260726928710938e-01
5.380000000000000426e+01,8.644139170646667480e-01,1.078865602612495422e-01,2.913349568843841553e-01,2.765770256519317627e-01,2.398089617490768433e-01,8.640729784965515137e-01,1.247990131378173828e+00,1.703069210052490234e+00,2.872690677642822266e+00,4.256579875946044922e-01
5.389999999999999858e+01,9.060198664665222168e-01,1.047995015978813171e-01,3.011451959609985352e-01,2.603365182876586914e-01,2.261460870504379272e-01,8.026960492134094238e-01,1.080459952354431152e+00,1.719103217124938965e+00,2.920356750488281250e+00,4.984399676322937012e-01
5.400000000000000000e+01,9.498466849327087402e-01,1.021788865327835083e-01,3.117368221282958984e-01,2.452962249517440796e-01,2.150173485279083252e-01,7.455438971519470215e-01,9.298141598701477051e-01,1.710981845855712891e+00,2.939455032348632812e+00,5.821469426155090332e-01
5.410000000000000142e+01,9.959434866905212402e-01,1.000382974743843079e-01,3.235222101211547852e-01,2.309601604938507080e-01,2.063320428133010864e-01,6.925088763236999512e-01,7.965809702873229980e-01,1.681911826133728027e+00,2.920948982238769531e+00,6.784353852272033691e-01
5.420000000000000284e+01,1.044764876365661621e+00,9.846385568380355835e-02,3.364653289318084717e-01,2.169762551784515381e-01,1.998861581087112427e-01,6.433573365211486816e-01,6.809889674186706543e-01,1.635150313377380371e+00,2.856908082962036133e+00,7.879148721694946289e-01
5.430000000000000426e+01,1.097323775291442871e+00,9.763895720243453979e-02,3.509346842765808105e-01,2.034757584333419800e-01,1.954884082078933716e-01,5.978662967681884766e-01,5.834972858428955078e-01,1.574609756469726562e+00,2.735050678253173828e+00,9.131085872650146484e-01
5.439999999999999858e+01,1.153801679611206055e+00,9.760330617427825928e-02,3.672753870487213135e-01,1.905938982963562012e-01,1.929595917463302612e-01,5.558233857154846191e-01,5.034049749374389648e-01,1.503321290016174316e+00,2.563280105590820312e+00,1.055532097816467285e+00
5.450000000000000000e+01,1.214361071586608887e+00,9.839268028736114502e-02,3.855129480361938477e-01,1.783398389816284180e-01,1.921318918466567993e-01,5.170257687568664551e-01,4.391435384750366211e-01,1.424551725387573242e+00,2.356447935104370117e+00,1.213153243064880371e+00
5.460000000000000142e+01,1.278806447982788086e+00,1.000216603279113770e-01,4.056732952594757080e-01,1.667229682207107544e-01,1.928482949733734131e-01,4.812808334827423096e-01,3.854049444198608398e-01,1.343404412269592285e+00,2.131407260894775391e+00,1.367824077606201172e+00
5.470000000000000284e+01,1.346312284469604492e+00,1.031376942992210388e-01,4.278061985969543457e-01,1.557586193084716797e-01,1.949623227119445801e-01,4.484058618545532227e-01,3.398883640766143799e-01,1.262040257453918457e+00,1.906505107879638672e+00,1.504104375839233398e+00
5.480000000000000426e+01,1.416711091995239258e+00,1.079429388046264648e-01,4.520895183086395264e-01,1.454946100711822510e-01,1.982971131801605225e-01,4.182464778423309326e-01,3.016309738159179688e-01,1.182118654251098633e+00,1.687736511230468750e+00,1.616473078727722168e+00
5.489999999999999858e+01,1.489838719367980957e+00,1.145534664392471313e-01,4.784377217292785645e-01,1.358710676431655884e-01,2.023619860410690308e-01,3.903949260711669922e-01,2.700565755367279053e-01,1.104249596595764160e+00,1.480289220809936523e+00,1.697437405586242676e+00
5.500000000000000000e+01,1.565525293350219727e+00,1.230609938502311707e-01,5.064800381660461426e-01,1.266840100288391113e-01,2.074109017848968506e-01,3.643856644630432129e-01,2.446666061878204346e-01,1.028789639472961426e+00,1.287704586982727051e+00,1.746396422386169434e+00
5.510000000000000142e+01,1.643471121788024902e+00,1.336312741041183472e-01,5.361703038215637207e-01,1.179567575454711914e-01,2.134808897972106934e-01,3.400942683219909668e-01,2.241594642400741577e-01,9.566761255264282227e-01,1.111509919166564941e+00,1.766541481018066406e+00
5.520000000000000284e+01,1.722795248031616211e+00,1.467942893505096436e-01,5.670520663261413574e-01,1.099090725183486938e-01,2.205104231834411621e-01,3.174529075622558594e-01,2.077298909425735474e-01,8.882612586021423340e-01,9.527484178543090820e-01,1.761169552803039551e+00
5.530000000000000426e+01,1.802925944328308105e+00,1.627695709466934204e-01,5.990319252014160156e-01,1.025036796927452087e-01,2.284403890371322632e-01,2.963957190513610840e-01,1.939629912376403809e-01,8.240654468536376953e-01,8.120220899581909180e-01,1.733611464500427246e+00
5.539999999999999858e+01,1.883653402328491211e+00,1.816460788249969482e-01,6.321216225624084473e-01,9.564469009637832642e-02,2.372138798236846924e-01,2.768587172031402588e-01,1.825826615095138550e-01,7.640289664268493652e-01,6.896591186523437500e-01,1.687306165695190430e+00
5.550000000000000000e+01,1.964248895645141602e+00,2.035216689109802246e-01,6.663334965705871582e-01,8.933554589748382568e-02,2.467585802078247070e-01,2.587345540523529053e-01,1.737207919359207153e-01,7.082819342613220215e-01,5.862036943435668945e-01,1.626389145851135254e+00
5.560000000000000142e+01,2.043862581253051758e+00,2.285109162330627441e-01,7.016740441322326660e-01,8.357568085193634033e-02,2.569959461688995361e-01,2.418926507234573364e-01,1.672082841396331787e-01,6.566272377967834473e-01,5.008224844932556152e-01,1.554124355316162109e+00
5.570000000000000284e+01,2.121608257293701172e+00,2.567304968833923340e-01,7.381708621978759766e-01,7.854685932397842407e-02,2.678833305835723877e-01,2.262893915176391602e-01,1.628437936305999756e-01,6.088294982910156250e-01,4.319025278091430664e-01,1.474192738533020020e+00
5.580000000000000426e+01,2.196140527725219727e+00,2.884542047977447510e-01,7.759289145469665527e-01,7.436747848987579346e-02,2.795183956623077393e-01,2.117451429367065430e-01,1.604386419057846069e-01,5.646643638610839844e-01,3.750908076763153076e-01,1.390885353088378906e+00
5.589999999999999858e+01,2.264118194580078125e+00,3.247329890727996826e-01,8.157672286033630371e-01,7.076169550418853760e-02,2.923985123634338379e-01,1.977206170558929443e-01,1.598161607980728149e-01,5.239182114601135254e-01,3.268294036388397217e-01,1.307198286056518555e+00
5.600000000000000000e+01,2.323329925537109375e+00,3.658626079559326172e-01,8.578158020973205566e-01,6.763121485710144043e-02,3.067015409469604492e-01,1.841459423303604126e-01,1.608111560344696045e-01,4.863873720169067383e-01,2.861803472042083740e-01,1.224763274192810059e+00
5.610000000000000142e+01,2.371664524078369141e+00,4.119656682014465332e-01,9.021095633506774902e-01,6.497228145599365234e-02,3.228695988655090332e-01,1.711873263120651245e-01,1.632692813873291016e-01,4.518783092498779297e-01,2.524724304676055908e-01,1.144384145736694336e+00
5.620000000000000284e+01,2.405635595321655273e+00,4.639125764369964600e-01,9.489746689796447754e-01,6.284640729427337646e-02,3.409340679645538330e-01,1.588562577962875366e-01,1.670259535312652588e-01,4.201903641223907471e-01,2.252667695283889771e-01,1.066267728805541992e+00
5.630000000000000426e+01,2.419770956039428711e+00,5.234035253524780273e-01,9.994932413101196289e-01,6.144982576370239258e-02,3.609206378459930420e-01,1.471621096134185791e-01,1.715152561664581299e-01,3.909259140491485596e-01,2.033027708530426025e-01,9.912939071655273438e-01
5.639999999999999858e+01,2.408849716186523438e+00,5.911887288093566895e-01,1.053861737251281738e+00,6.082596629858016968e-02,3.828555345535278320e-01,1.361142694950103760e-01,1.764879375696182251e-01,3.638126552104949951e-01,1.858231872320175171e-01,9.199205040931701660e-01
5.650000000000000000e+01,2.366311788558959961e+00,6.682162880897521973e-01,1.112231969833374023e+00,6.100536882877349854e-02,4.068058729171752930e-01,1.257325112819671631e-01,1.824441403150558472e-01,3.385137319564819336e-01,1.715154200792312622e-01,8.527356982231140137e-01
5.660000000000000142e+01,2.291094541549682617e+00,7.546535134315490723e-01,1.174628138542175293e+00,6.196911633014678955e-02,4.329530298709869385e-01,1.160655841231346130e-01,1.893981248140335083e-01,3.149210512638092041e-01,1.596344113349914551e-01,7.898321151733398438e-01
5.670000000000000284e+01,2.187329053878784180e+00,8.519569635391235352e-01,1.241070628166198730e+00,6.371921300888061523e-02,4.610937535762786865e-01,1.069945394992828369e-01,1.972887516021728516e-01,2.929665148258209229e-01,1.501503437757492065e-01,7.311597466468811035e-01
5.680000000000000426e+01,2.055025100708007812e+00,9.596398472785949707e-01,1.311558723449707031e+00,6.622642278671264648e-02,4.905533790588378906e-01,9.859576076269149780e-02,2.060526460409164429e-01,2.725727260112762451e-01,1.431370973587036133e-01,6.767832636833190918e-01
5.689999999999999858e+01,1.897932887077331543e+00,1.075102210044860840e+00,1.386196136474609375e+00,6.955057382583618164e-02,5.210450291633605957e-01,9.092973172664642334e-02,2.155952006578445435e-01,2.535761892795562744e-01,1.383876949548721313e-01,6.264609694480895996e-01
5.700000000000000000e+01,1.730261325836181641e+00,1.183324813842773438e+00,1.464373946189880371e+00,7.450842857360839844e-02,5.526108741760253906e-01,8.386948704719543457e-02,2.258609682321548462e-01,2.359061390161514282e-01,1.357037425041198730e-01,5.799572467803955078e-01
5.710000000000000142e+01,1.564904451370239258e+00,1.276300311088562012e+00,1.545680522918701172e+00,8.145011961460113525e-02,5.852661728858947754e-01,7.720673084259033203e-02,2.368063926696777344e-01,2.195188701152801514e-01,1.348994374275207520e-01,5.370477437973022461e-01
5.720000000000000284e+01,1.405328631401062012e+00,1.350473046302795410e+00,1.629972100257873535e+00,9.049664437770843506e-02,6.190260648727416992e-01,7.089809328317642212e-02,2.483912706375122070e-01,2.043671756982803345e-01,1.358010023832321167e-01,4.975186288356781006e-01
5.730000000000000426e+01,1.255330085754394531e+00,1.400760412216186523e+00,1.717109322547912598e+00,1.017673015594482422e-01,6.539047360420227051e-01,6.509072333574295044e-02,2.608028650283813477e-01,1.900815814733505249e-01,1.382461190223693848e-01,4.611665010452270508e-01
5.739999999999999858e+01,1.116894841194152832e+00,1.428188562393188477e+00,1.807228326797485352e+00,1.153495758771896362e-01,6.899087429046630859e-01,5.982694774866104126e-02,2.745158672332763672e-01,1.763036102056503296e-01,1.420831829309463501e-01,4.277980029582977295e-01
5.750000000000000000e+01,9.910092353820800781e-01,1.435170650482177734e+00,1.899737000465393066e+00,1.317560672760009766e-01,7.270441055297851562e-01,5.514460429549217224e-02,2.899886369705200195e-01,1.631028205156326294e-01,1.468594670295715332e-01,3.970610499382019043e-01
5.760000000000000142e+01,8.783121109008789062e-01,1.424175262451171875e+00,1.993663907051086426e+00,1.514112055301666260e-01,7.659000158309936523e-01,5.120392516255378723e-02,3.073493838310241699e-01,1.505265682935714722e-01,1.520430743694305420e-01,3.686234652996063232e-01
5.770000000000000284e+01,7.791277766227722168e-01,1.397677302360534668e+00,2.088177680969238281e+00,1.745009869337081909e-01,8.070092201232910156e-01,4.779347404837608337e-02,3.266238272190093994e-01,1.385840922594070435e-01,1.577704399824142456e-01,3.422425091266632080e-01
5.780000000000000426e+01,6.934999227523803711e-01,1.358111739158630371e+00,2.182469129562377930e+00,2.012253999710083008e-01,8.503523468971252441e-01,4.485584422945976257e-02,3.478380143642425537e-01,1.272848099470138550e-01,1.644738912582397461e-01,3.175976276397705078e-01
5.789999999999999858e+01,6.212266087532043457e-01,1.307836771011352539e+00,2.275622367858886719e+00,2.317508310079574585e-01,8.961513042449951172e-01,4.242909327149391174e-02,3.710182011127471924e-01,1.166381910443305969e-01,1.721523106098175049e-01,2.946443259716033936e-01
5.800000000000000000e+01,5.619068741798400879e-01,1.249114513397216797e+00,2.366253852844238281e+00,2.662118971347808838e-01,9.455995559692382812e-01,4.072698205709457397e-02,3.962576687335968018e-01,1.066706329584121704e-01,1.807360351085662842e-01,2.732901573181152344e-01
5.810000000000000142e+01,5.135211348533630371e-01,1.185447573661804199e+00,2.450743436813354492e+00,3.057438135147094727e-01,9.989140629768371582e-01,3.979744762182235718e-02,4.237185120582580566e-01,9.742837399244308472e-02,1.901270747184753418e-01,2.533649504184722900e-01
5.820000000000000284e+01,4.721373319625854492e-01,1.120623826980590820e+00,2.526231527328491211e+00,3.508810698986053467e-01,1.056178808212280273e+00,3.965621814131736755e-02,4.526373147964477539e-01,8.901805430650711060e-02,2.002736181020736694e-01,2.348092943429946899e-01
5.830000000000000426e+01,4.373246133327484131e-01,1.055388689041137695e+00,2.590122938156127930e+00,4.019301831722259521e-01,1.117407917976379395e+00,4.028294980525970459e-02,4.825485050678253174e-01,8.139067888259887695e-02,2.111306935548782349e-01,2.175783812999725342e-01
5.839999999999999858e+01,4.083367586135864258e-01,9.911771416664123535e-01,2.636641025543212891e+00,4.610032737255096436e-01,1.182569861412048340e+00,4.167313873767852783e-02,5.135165452957153320e-01,7.437390834093093872e-02,2.226547300815582275e-01,2.016281634569168091e-01
5.850000000000000000e+01,3.846388459205627441e-01,9.287101626396179199e-01,2.660823106765747070e+00,5.290044546127319336e-01,1.251684784889221191e+00,4.382707551121711731e-02,5.455551743507385254e-01,6.777638196945190430e-02,2.348418533802032471e-01,1.868384331464767456e-01
5.860000000000000142e+01,3.654212355613708496e-01,8.685878515243530273e-01,2.656405687332153320e+00,6.069044470787048340e-01,1.324821829795837402e+00,4.671879485249519348e-02,5.786805748939514160e-01,6.151331216096878052e-02,2.479350119829177856e-01,1.727747619152069092e-01
5.870000000000000284e+01,3.493544459342956543e-01,8.119122982025146484e-01,2.615791320800781250e+00,6.957976818084716797e-01,1.402185201644897461e+00,5.038895085453987122e-02,6.129061579704284668e-01,5.558466911315917969e-02,2.625636160373687744e-01,1.592857390642166138e-01
5.880000000000000426e+01,3.358242809772491455e-01,7.590941190719604492e-01,2.531162023544311523e+00,7.965748906135559082e-01,1.483802437782287598e+00,5.529857799410820007e-02,6.482477784156799316e-01,5.011057853698730469e-02,2.790695130825042725e-01,1.464173197746276855e-01
5.889999999999999858e+01,3.246121704578399658e-01,7.099831700325012207e-01,2.405493497848510742e+00,9.111738204956054688e-01,1.568791747093200684e+00,6.225027143955230713e-02,6.847133636474609375e-01,4.517602175474166870e-02,2.974784076213836670e-01,1.341788023710250854e-01
5.900000000000000000e+01,3.155339658260345459e-01,6.643823385238647461e-01,2.246410846710205078e+00,1.038509249687194824e+00,1.656944632530212402e+00,7.139495015144348145e-02,7.224353551864624023e-01,4.078149050474166870e-02,3.178160786628723145e-01,1.225795000791549683e-01
5.910000000000000142e+01,3.084162473678588867e-01,6.221017241477966309e-01,2.059752941131591797e+00,1.175101876258850098e+00,1.748342871665954590e+00,8.283229172229766846e-02,7.621625661849975586e-01,3.700506314635276794e-02,3.401087820529937744e-01,1.116288527846336365e-01
5.920000000000000284e+01,3.030957877635955811e-01,5.829594135284423828e-01,1.864829301834106445e+00,1.301119208335876465e+00,1.843123674392700195e+00,9.666150808334350586e-02,8.041621446609497070e-01,3.373683616518974304e-02,3.643829524517059326e-01,1.013364270329475403e-01
5.930000000000000426e+01,2.994193434715270996e-01,5.467807054519653320e-01,1.673030018806457520e+00,1.408940196037292480e+00,1.941055536270141602e+00,1.130714640021324158e-01,8.484193086624145508e-01,3.094336763024330139e-02,3.907722234725952148e-01,9.173879772424697876e-02
5.939999999999999858e+01,2.972428798675537109e-01,5.133982896804809570e-01,1.488193631172180176e+00,1.494244217872619629e+00,2.041282176971435547e+00,1.327148228883743286e-01,8.958255648612976074e-01,2.878364175558090210e-02,4.190528094768524170e-01,8.307150006294250488e-02
5.950000000000000000e+01,2.964314222335815430e-01,4.826518893241882324e-01,1.314837098121643066e+00,1.551280617713928223e+00,2.143014907836914062e+00,1.558650285005569458e-01,9.471523761749267578e-01,2.739967964589595795e-02,4.483604133129119873e-01,7.534901797771453857e-02
5.960000000000000142e+01,2.970067262649536133e-01,4.543120861053466797e-01,1.154951810836791992e+00,1.581935405731201172e+00,2.244978666305541992e+00,1.827502101659774780e-01,1.002397656440734863e+00,2.679895423352718353e-02,4.787020087242126465e-01,6.826363503932952881e-02
5.970000000000000284e+01,2.995280027389526367e-01,4.277323186397552490e-01,1.009661555290222168e+00,1.589011073112487793e+00,2.346199274063110352e+00,2.135950475931167603e-01,1.061491966247558594e+00,2.694768272340297699e-02,5.100964903831481934e-01,6.166081875562667847e-02
5.980000000000000426e+01,3.035271763801574707e-01,4.027774930000305176e-01,8.796901106834411621e-01,1.575371980667114258e+00,2.445668458938598633e+00,2.486213892698287964e-01,1.124381184577941895e+00,2.783309668302536011e-02,5.425616502761840820e-01,5.538949370384216309e-02
5.989999999999999858e+01,3.085446059703826904e-01,3.794389367103576660e-01,7.653974890708923340e-01,1.543886661529541016e+00,2.540238857269287109e+00,2.888012230396270752e-01,1.191146612167358398e+00,2.947428636252880096e-02,5.761114358901977539e-01,4.944607987999916077e-02
6.000000000000000000e+01,3.144803941249847412e-01,3.576582968235015869e-01,6.668204665184020996e-01,1.497375726699829102e+00,2.626139402389526367e+00,3.350085020065307617e-01,1.261906981468200684e+00,3.187551349401473999e-02,6.107589006423950195e-01,4.382971301674842834e-02
6.010000000000000142e+01,3.212787806987762451e-01,3.373737037181854248e-01,5.840335488319396973e-01,1.438951253890991211e+00,2.700522899627685547e+00,3.877710700035095215e-01,1.336755633354187012e+00,3.502269834280014038e-02,6.465209126472473145e-01,3.864053636789321899e-02
6.020000000000000284e+01,3.288860023021697998e-01,3.185252249240875244e-01,5.167019367218017578e-01,1.371564269065856934e+00,2.757055759429931641e+00,4.493672251701354980e-01,1.415915846824645996e+00,3.896543011069297791e-02,6.834444403648376465e-01,3.399214148521423340e-02
6.030000000000000426e+01,3.372505307197570801e-01,3.010546267032623291e-01,4.623390138149261475e-01,1.298492670059204102e+00,2.790606737136840820e+00,5.205807089805603027e-01,1.499613761901855469e+00,4.401320591568946838e-02,7.219583392143249512e-01,2.988143078982830048e-02
6.039999999999999858e+01,3.464446961879730225e-01,2.848835289478302002e-01,4.160545766353607178e-01,1.224207282066345215e+00,2.794931888580322266e+00,6.023066639900207520e-01,1.586981534957885742e+00,5.107574164867401123e-02,7.625070214271545410e-01,2.625252306461334229e-02
6.050000000000000000e+01,3.567627966403961182e-01,2.698811590671539307e-01,3.770706057548522949e-01,1.150045514106750488e+00,2.761660099029541016e+00,6.958966851234436035e-01,1.677654147148132324e+00,6.038575619459152222e-02,8.053283691406250000e-01,2.312211319804191589e-02
6.060000000000000142e+01,3.682780563831329346e-01,2.554750442504882812e-01,3.444887101650238037e-01,1.077565670013427734e+00,2.682541370391845703e+00,8.020692467689514160e-01,1.771884799003601074e+00,7.202932238578796387e-02,8.506621718406677246e-01,2.051130682229995728e-02
6.070000000000000284e+01,3.809786140918731689e-01,2.414333075284957886e-01,3.178770840167999268e-01,1.007124662399291992e+00,2.552023172378540039e+00,9.236562252044677734e-01,1.869625091552734375e+00,8.613516390323638916e-02,8.997124433517456055e-01,1.863569580018520355e-02
6.080000000000000426e+01,3.951634168624877930e-01,2.278602421283721924e-01,2.964862883090972900e-01,9.391335844993591309e-01,2.383451461791992188e+00,1.059669494628906250e+00,1.970692753791809082e+00,1.028331741690635681e-01,9.527039527893066406e-01,1.754299923777580261e-02
6.089999999999999858e+01,4.112138152122497559e-01,2.149037569761276245e-01,2.790916860103607178e-01,8.744155764579772949e-01,2.184455633163452148e+00,1.207516074180603027e+00,2.074366807937622070e+00,1.225778758525848389e-01,1.009452939033508301e+00,1.719241030514240265e-02
6.100000000000000000e+01,4.291551411151885986e-01,2.025730460882186890e-01,2.643010914325714111e-01,8.136653304100036621e-01,1.974322557449340820e+00,1.346177220344543457e+00,2.179833889007568359e+00,1.458970010280609131e-01,1.069965124130249023e+00,1.757004670798778534e-02
6.110000000000000142e+01,4.490170776844024658e-01,1.908783465623855591e-01,2.520898580551147461e-01,7.571027278900146484e-01,1.766821503639221191e+00,1.465899944305419922e+00,2.286276578903198242e+00,1.730302125215530396e-01,1.134262323379516602e+00,1.868339814245700836e-02
6.120000000000000284e+01,4.709523022174835205e-01,1.798609942197799683e-01,2.423172891139984131e-01,7.045689821243286133e-01,1.566271424293518066e+00,1.561947226524353027e+00,2.392218589782714844e+00,2.042353004217147827e-01,1.202500462532043457e+00,2.056523971259593964e-02
6.130000000000000426e+01,4.950236082077026367e-01,1.695304214954376221e-01,2.347829043865203857e-01,6.558373570442199707e-01,1.377609729766845703e+00,1.627665042877197266e+00,2.496590614318847656e+00,2.397519350051879883e-01,1.274764537811279297e+00,2.319826744496822357e-02
6.139999999999999858e+01,5.208610296249389648e-01,1.596832275390625000e-01,2.292986661195755005e-01,6.106910705566406250e-01,1.203247547149658203e+00,1.664547324180603027e+00,2.596735239028930664e+00,2.805179655551910400e-01,1.351186752319335938e+00,2.659040316939353943e-02
6.150000000000000000e+01,5.483726859092712402e-01,1.502627432346343994e-01,2.256882190704345703e-01,5.689237117767333984e-01,1.044460892677307129e+00,1.675596952438354492e+00,2.688374519348144531e+00,3.275454044342041016e-01,1.432012081146240234e+00,3.079832531511783600e-02
6.160000000000000142e+01,5.775797963142395020e-01,1.412716954946517944e-01,2.237883061170578003e-01,5.303484797477722168e-01,9.020877480506896973e-01,1.663894057273864746e+00,2.768344163894653320e+00,3.814780116081237793e-01,1.517508864402770996e+00,3.608791902661323547e-02
6.170000000000000284e+01,6.084665060043334961e-01,1.327168345451354980e-01,2.234545201063156128e-01,4.948383569717407227e-01,7.765692472457885742e-01,1.632531046867370605e+00,2.830044269561767578e+00,4.448792636394500732e-01,1.606871604919433594e+00,4.339115321636199951e-02
6.180000000000000426e+01,6.405884623527526855e-01,1.249808222055435181e-01,2.245415896177291870e-01,4.622232317924499512e-01,6.680479645729064941e-01,1.584619045257568359e+00,2.868226289749145508e+00,5.183500051498413086e-01,1.699733972549438477e+00,5.297997221350669861e-02
6.189999999999999858e+01,6.738298535346984863e-01,1.179976686835289001e-01,2.269029319286346436e-01,4.323214590549468994e-01,5.768794417381286621e-01,1.523860096931457520e+00,2.876482486724853516e+00,6.027658581733703613e-01,1.796326279640197754e+00,6.495030969381332397e-02
6.200000000000000000e+01,7.082059979438781738e-01,1.115999743342399597e-01,2.303898930549621582e-01,4.046404361724853516e-01,5.023931264877319336e-01,1.453129172325134277e+00,2.846068382263183594e+00,6.995747089385986328e-01,1.896503686904907227e+00,7.944626361131668091e-02
6.210000000000000142e+01,7.437502145767211914e-01,1.060435995459556580e-01,2.350147068500518799e-01,3.787274956703186035e-01,4.426415562629699707e-01,1.375718355178833008e+00,2.768586635589599609e+00,8.094829320907592773e-01,2.000027656555175781e+00,9.653573483228683472e-02
6.220000000000000284e+01,7.804656624794006348e-01,1.013914123177528381e-01,2.406550496816635132e-01,3.545124232769012451e-01,3.920733928680419922e-01,1.296795606613159180e+00,2.635118007659912109e+00,9.354892969131469727e-01,2.106385707855224609e+00,1.166006475687026978e-01
6.230000000000000426e+01,8.185128569602966309e-01,9.746455401182174683e-02,2.472501397132873535e-01,3.319283425807952881e-01,3.493690192699432373e-01,1.217833757400512695e+00,2.459700822830200195e+00,1.077205181121826172e+00,2.214636087417602539e+00,1.403147578239440918e-01
6.239999999999999858e+01,8.586957454681396484e-01,9.403046220541000366e-02,2.547415196895599365e-01,3.109104037284851074e-01,3.135668933391571045e-01,1.140530824661254883e+00,2.252691507339477539e+00,1.231622338294982910e+00,2.324139833450317383e+00,1.679337173700332642e-01
6.250000000000000000e+01,9.010619521141052246e-01,9.105526655912399292e-02,2.630730271339416504e-01,2.913955450057983398e-01,2.841750979423522949e-01,1.065349698066711426e+00,2.033509731292724609e+00,1.377300262451171875e+00,2.433480978012084961e+00,1.996993273496627808e-01
6.260000000000000142e+01,9.456770420074462891e-01,8.855298906564712524e-02,2.721906006336212158e-01,2.733226418495178223e-01,2.605833411216735840e-01,9.926431775093078613e-01,1.816753983497619629e+00,1.503466367721557617e+00,2.541309833526611328e+00,2.358881831169128418e-01
6.270000000000000284e+01,9.926857948303222656e-01,8.655408024787902832e-02,2.820329368114471436e-01,2.566085159778594971e-01,2.415502369403839111e-01,9.232794046401977539e-01,1.607073307037353516e+00,1.605079650878906250e+00,2.644993305206298828e+00,2.774944007396697998e-01
6.280000000000000426e+01,1.043110609054565430e+00,8.524431288242340088e-02,2.925237119197845459e-01,2.411189824342727661e-01,2.259638905525207520e-01,8.577463626861572266e-01,1.409646153450012207e+00,1.675068378448486328e+00,2.740164279937744141e+00,3.255713582038879395e-01
6.289999999999999858e+01,1.097366690635681152e+00,8.470384776592254639e-02,3.039678037166595459e-01,2.266039103269577026e-01,2.127912491559982300e-01,7.963474392890930176e-01,1.227062940597534180e+00,1.714840412139892578e+00,2.823165178298950195e+00,3.809620738029479980e-01
6.300000000000000000e+01,1.155625462532043457e+00,8.497085422277450562e-02,3.166493773460388184e-01,2.125386744737625122e-01,2.021403163671493530e-01,7.391884326934814453e-01,1.060675501823425293e+00,1.727522253990173340e+00,2.887166976928710938e+00,4.463289380073547363e-01
6.310000000000000142e+01,1.217975616455078125e+00,8.605080842971801758e-02,3.306745588779449463e-01,1.988851428031921387e-01,1.939249783754348755e-01,6.861655116081237793e-01,9.113783240318298340e-01,1.716324687004089355e+00,2.926948308944702148e+00,5.221664309501647949e-01
6.320000000000000284e+01,1.284436464309692383e+00,8.792935311794281006e-02,3.465458750724792480e-01,1.858404874801635742e-01,1.879405528306961060e-01,6.370430588722229004e-01,7.796491384506225586e-01,1.684474110603332520e+00,2.935680150985717773e+00,6.093880534172058105e-01
6.330000000000000426e+01,1.354393005371093750e+00,9.092345088720321655e-02,3.643083870410919189e-01,1.734215915203094482e-01,1.839952766895294189e-01,5.915964245796203613e-01,6.657539010047912598e-01,1.635335683822631836e+00,2.904432535171508789e+00,7.094344496726989746e-01
6.339999999999999858e+01,1.427387475967407227e+00,9.565061330795288086e-02,3.839879333972930908e-01,1.616377532482147217e-01,1.819094717502593994e-01,5.496114492416381836e-01,5.700742602348327637e-01,1.572833299636840820e+00,2.824378490447998047e+00,8.230843544006347656e-01
6.350000000000000000e+01,1.503296732902526855e+00,1.022467389702796936e-01,4.056104421615600586e-01,1.504983305931091309e-01,1.815149337053298950e-01,5.108844041824340820e-01,4.917189776897430420e-01,1.499955534934997559e+00,2.685634136199951172e+00,9.534441232681274414e-01
6.360000000000000142e+01,1.581988453865051270e+00,1.108113899827003479e-01,4.292914569377899170e-01,1.400353014469146729e-01,1.826543509960174561e-01,4.752209782600402832e-01,4.288425743579864502e-01,1.420158743858337402e+00,2.502705574035644531e+00,1.100406646728515625e+00
6.370000000000000284e+01,1.663211584091186523e+00,1.214450523257255554e-01,4.551649987697601318e-01,1.302822977304458618e-01,1.851808130741119385e-01,4.424364268779754639e-01,3.759169578552246094e-01,1.338561177253723145e+00,2.288274526596069336e+00,1.259809136390686035e+00
6.380000000000000426e+01,1.746313452720642090e+00,1.345149427652359009e-01,4.828853905200958252e-01,1.210487037897109985e-01,1.888714283704757690e-01,4.123039841651916504e-01,3.311609923839569092e-01,1.256902456283569336e+00,2.062364578247070312e+00,1.409511446952819824e+00
6.389999999999999858e+01,1.830721378326416016e+00,1.504391282796859741e-01,5.122369527816772461e-01,1.122801825404167175e-01,1.931630820035934448e-01,3.844697475433349609e-01,2.935835123062133789e-01,1.176866054534912109e+00,1.839132189750671387e+00,1.538904547691345215e+00
6.400000000000000000e+01,1.916084170341491699e+00,1.693561375141143799e-01,5.427383184432983398e-01,1.042397022247314453e-01,1.983991563320159912e-01,3.585032820701599121e-01,2.626698017120361328e-01,1.098900437355041504e+00,1.623364090919494629e+00,1.642694592475891113e+00
6.409999999999999432e+01,2.001721382141113281e+00,1.914514303207397461e-01,5.743269324302673340e-01,9.684072434902191162e-02,2.046554535627365112e-01,3.342584371566772461e-01,2.378519177436828613e-01,1.023400425910949707e+00,1.420420050621032715e+00,1.713689565658569336e+00
6.420000000000000284e+01,2.086781263351440430e+00,2.168690562248229980e-01,6.070132255554199219e-01,8.993520587682723999e-02,2.118704020977020264e-01,3.116670548915863037e-01,2.178063392639160156e-01,9.513594508171081543e-01,1.232828378677368164e+00,1.753655791282653809e+00
6.429999999999999716e+01,2.170192241668701172e+00,2.456818670034408569e-01,6.408151388168334961e-01,8.349403738975524902e-02,2.199846357107162476e-01,2.906631231307983398e-01,2.017365545034408569e-01,8.830766677856445312e-01,1.061965823173522949e+00,1.765819787979125977e+00
6.440000000000000568e+01,2.250759124755859375e+00,2.780876457691192627e-01,6.757404804229736328e-01,7.760097086429595947e-02,2.289393246173858643e-01,2.711777091026306152e-01,1.882597506046295166e-01,8.190454840660095215e-01,9.087379574775695801e-01,1.753491401672363281e+00
6.450000000000000000e+01,2.325136184692382812e+00,3.151618242263793945e-01,7.117969989776611328e-01,7.226257771253585815e-02,2.386454045772552490e-01,2.530596554279327393e-01,1.771681010723114014e-01,7.591825723648071289e-01,7.736233472824096680e-01,1.719994902610778809e+00
6.459999999999999432e+01,2.390812873840332031e+00,3.573377728462219238e-01,7.490102052688598633e-01,6.770969182252883911e-02,2.490442693233489990e-01,2.362280488014221191e-01,1.685895621776580811e-01,7.036133408546447754e-01,6.570308208465576172e-01,1.668971538543701172e+00
6.470000000000000284e+01,2.445596456527709961e+00,4.047597348690032959e-01,7.880008220672607422e-01,6.387344747781753540e-02,2.600935995578765869e-01,2.206401973962783813e-01,1.623485833406448364e-01,6.521331071853637695e-01,5.592238903045654297e-01,1.604388236999511719e+00
6.479999999999999716e+01,2.485413074493408203e+00,4.586325585842132568e-01,8.292316794395446777e-01,6.054007261991500854e-02,2.718653678894042969e-01,2.061121165752410889e-01,1.582441031932830811e-01,6.045063734054565430e-01,4.790242016315460205e-01,1.529559493064880371e+00
6.490000000000000568e+01,2.504764080047607422e+00,5.205455422401428223e-01,8.726868629455566406e-01,5.767419189214706421e-02,2.848635017871856689e-01,1.921161711215972900e-01,1.560877561569213867e-01,5.605086684226989746e-01,4.145553112030029297e-01,1.448072314262390137e+00
6.500000000000000000e+01,2.498347043991088867e+00,5.912137627601623535e-01,9.185167551040649414e-01,5.530532449483871460e-02,2.993430495262145996e-01,1.785953342914581299e-01,1.557032316923141479e-01,5.199260711669921875e-01,3.604067862033843994e-01,1.364661812782287598e+00
6.509999999999999432e+01,2.459039688110351562e+00,6.717475652694702148e-01,9.678458571434020996e-01,5.363527312874794006e-02,3.156962096691131592e-01,1.656938493251800537e-01,1.569257229566574097e-01,4.825550317764282227e-01,3.145979344844818115e-01,1.281215071678161621e+00
6.520000000000000284e+01,2.382124185562133789e+00,7.625463008880615234e-01,1.020996928215026855e+00,5.273023992776870728e-02,3.339486122131347656e-01,1.534209847450256348e-01,1.596011519432067871e-01,4.482017755508422852e-01,2.761135399341583252e-01,1.199450731277465820e+00
6.529999999999999716e+01,2.272693395614624023e+00,8.652160763740539551e-01,1.078111171722412109e+00,5.262135341763496399e-02,3.541260659694671631e-01,1.417860239744186401e-01,1.635489463806152344e-01,4.166537821292877197e-01,2.444405555725097656e-01,1.119797825813293457e+00
6.540000000000000568e+01,2.132982015609741211e+00,9.789734482765197754e-01,1.139220237731933594e+00,5.329260975122451782e-02,3.762547969818115234e-01,1.307984292507171631e-01,1.681516766548156738e-01,3.875009119510650635e-01,2.190007865428924561e-01,1.042576909065246582e+00
6.550000000000000000e+01,1.966894149780273438e+00,1.101844429969787598e+00,1.204349160194396973e+00,5.474374443292617798e-02,4.003952145576477051e-01,1.204762905836105347e-01,1.732375025749206543e-01,3.604848980903625488e-01,1.984449476003646851e-01,9.687327742576599121e-01
6.559999999999999432e+01,1.789680480957031250e+00,1.217265963554382324e+00,1.273519515991210938e+00,5.696919932961463928e-02,4.267314076423645020e-01,1.108690425753593445e-01,1.793072521686553955e-01,3.352745771408081055e-01,1.821145415306091309e-01,8.986216187477111816e-01
6.570000000000000284e+01,1.614719867706298828e+00,1.316726803779602051e+00,1.346781730651855469e+00,5.994110554456710815e-02,4.550634026527404785e-01,1.018871217966079712e-01,1.863718777894973755e-01,3.117689490318298340e-01,1.685586869716644287e-01,8.328220844268798828e-01
6.579999999999999716e+01,1.445719122886657715e+00,1.396400213241577148e+00,1.424221396446228027e+00,6.385248899459838867e-02,4.845584630966186523e-01,9.367483109235763550e-02,1.943702846765518188e-01,2.899000942707061768e-01,1.573757529258728027e-01,7.712373137474060059e-01
6.590000000000000568e+01,1.286724448204040527e+00,1.450804710388183594e+00,1.505082130432128906e+00,6.958398967981338501e-02,5.150927305221557617e-01,8.616028726100921631e-02,2.032338827848434448e-01,2.695769369602203369e-01,1.486589312553405762e-01,7.139515876770019531e-01
6.600000000000000000e+01,1.139877438545227051e+00,1.480941653251647949e+00,1.589078664779663086e+00,7.738108932971954346e-02,5.466971993446350098e-01,7.922490686178207397e-02,2.128689736127853394e-01,2.506373822689056396e-01,1.423497051000595093e-01,6.608861088752746582e-01
6.609999999999999432e+01,1.006239533424377441e+00,1.489354014396667480e+00,1.676069855690002441e+00,8.736746013164520264e-02,5.793889760971069336e-01,7.265853136777877808e-02,2.232257276773452759e-01,2.330246120691299438e-01,1.382406800985336304e-01,6.117974519729614258e-01
6.620000000000000284e+01,8.865033984184265137e-01,1.478648066520690918e+00,1.766114115715026855e+00,9.964046627283096313e-02,6.131822466850280762e-01,6.643350422382354736e-02,2.342605143785476685e-01,2.166948020458221436e-01,1.361374855041503906e-01,5.664538145065307617e-01
6.629999999999999716e+01,7.810275554656982422e-01,1.451437473297119141e+00,1.859320998191833496e+00,1.143092066049575806e-01,6.480922102928161621e-01,6.067777052521705627e-02,2.459356635808944702e-01,2.015956640243530273e-01,1.358583271503448486e-01,5.246343016624450684e-01
6.640000000000000568e+01,6.898723244667053223e-01,1.410297274589538574e+00,1.954952597618103027e+00,1.319586634635925293e-01,6.841263771057128906e-01,5.546445399522781372e-02,2.584476172924041748e-01,1.873395293951034546e-01,1.372331082820892334e-01,4.861287772655487061e-01
6.650000000000000000e+01,6.128367185592651367e-01,1.357722878456115723e+00,2.052005290985107422e+00,1.530194580554962158e-01,7.212889790534973145e-01,5.080174282193183899e-02,2.722828388214111328e-01,1.735991537570953369e-01,1.401030123233795166e-01,4.507369995117187500e-01
6.659999999999999432e+01,5.497128367424011230e-01,1.296355485916137695e+00,2.149477481842041016e+00,1.776446998119354248e-01,7.601905465126037598e-01,4.684945568442344666e-02,2.879051268100738525e-01,1.604462414979934692e-01,1.442976593971252441e-01,4.182522594928741455e-01
6.670000000000000284e+01,4.986466169357299805e-01,1.229558110237121582e+00,2.246501445770263672e+00,2.059921473264694214e-01,8.013494610786437988e-01,4.343264177441596985e-02,3.054176270961761475e-01,1.479186415672302246e-01,1.491972059011459351e-01,3.882588148117065430e-01
6.679999999999999716e+01,4.550850093364715576e-01,1.161432385444641113e+00,2.342144012451171875e+00,2.382742166519165039e-01,8.447473049163818359e-01,4.049047455191612244e-02,3.248460292816162109e-01,1.360256224870681763e-01,1.544792801141738892e-01,3.605148792266845703e-01
6.690000000000000568e+01,4.184124767780303955e-01,1.092912912368774414e+00,2.434562683105468750e+00,2.748678326606750488e-01,8.906681537628173828e-01,3.807100653648376465e-02,3.462163805961608887e-01,1.247766017913818359e-01,1.604868769645690918e-01,3.346891999244689941e-01
6.700000000000000000e+01,3.878028094768524170e-01,1.025579929351806641e+00,2.519679784774780273e+00,3.170065581798553467e-01,9.403116703033447266e-01,3.638924658298492432e-02,3.695550262928009033e-01,1.141810417175292969e-01,1.674913763999938965e-01,3.105844259262084961e-01
6.709999999999999432e+01,3.627572655677795410e-01,9.600589275360107422e-01,2.594960689544677734e+00,3.650508224964141846e-01,9.938395023345947266e-01,3.548352420330047607e-02,3.949589729309082031e-01,1.042663082480430603e-01,1.754523813724517822e-01,2.881500422954559326e-01
6.720000000000000284e+01,3.425424993038177490e-01,8.967842459678649902e-01,2.656601190567016602e+00,4.199189245700836182e-01,1.051309943199157715e+00,3.536125645041465759e-02,4.225690066814422607e-01,9.508854895830154419e-02,1.842881143093109131e-01,2.672627866268157959e-01
6.729999999999999716e+01,3.257584571838378906e-01,8.367297649383544922e-01,2.698323726654052734e+00,4.837176203727722168e-01,1.112722992897033691e+00,3.600132465362548828e-02,4.515393376350402832e-01,8.679093420505523682e-02,1.939112544059753418e-01,2.477768510580062866e-01
6.740000000000000568e+01,3.116094768047332764e-01,7.807935476303100586e-01,2.715398788452148438e+00,5.569187998771667480e-01,1.177992701530456543e+00,3.739176690578460693e-02,4.815101623535156250e-01,7.924864441156387329e-02,2.042754143476486206e-01,2.296457886695861816e-01
6.750000000000000000e+01,2.999124825000762939e-01,7.287918925285339355e-01,2.700125217437744141e+00,6.409292221069335938e-01,1.247219085693359375e+00,3.954689577221870422e-02,5.125368833541870117e-01,7.230530679225921631e-02,2.153360992670059204e-01,2.128250151872634888e-01
6.759999999999999432e+01,2.904723286628723145e-01,6.805148124694824219e-01,2.645398616790771484e+00,7.363966703414916992e-01,1.320474386215209961e+00,4.244117438793182373e-02,5.446341037750244141e-01,6.575879454612731934e-02,2.270501703023910522e-01,1.972707062959671021e-01
6.770000000000000284e+01,2.831049859523773193e-01,6.357607841491699219e-01,2.542429685592651367e+00,8.451511859893798828e-01,1.397949337959289551e+00,4.611063003540039062e-02,5.778175592422485352e-01,5.954566597938537598e-02,2.394711226224899292e-01,1.827518492937088013e-01
6.779999999999999716e+01,2.776375114917755127e-01,5.943362116813659668e-01,2.399601697921752930e+00,9.680635929107666016e-01,1.479838371276855469e+00,5.087584629654884338e-02,6.121004223823547363e-01,5.366528406739234924e-02,2.529572546482086182e-01,1.688680946826934814e-01
6.790000000000000568e+01,2.739072740077972412e-01,5.560555458068847656e-01,2.223886966705322266e+00,1.104534029960632324e+00,1.565263152122497559e+00,5.762843415141105652e-02,6.474990248680114746e-01,4.823264107108116150e-02,2.681640088558197021e-01,1.555704623460769653e-01
6.800000000000000000e+01,2.717616558074951172e-01,5.207409262657165527e-01,2.025567054748535156e+00,1.243644237518310547e+00,1.653901457786560059e+00,6.657970696687698364e-02,6.840215921401977539e-01,4.333891347050666809e-02,2.852559983730316162e-01,1.428962945938110352e-01
6.809999999999999432e+01,2.710575461387634277e-01,4.882221221923828125e-01,1.825348973274230957e+00,1.367629170417785645e+00,1.745860457420349121e+00,7.782796770334243774e-02,7.218425869941711426e-01,3.898493200540542603e-02,3.042588531970977783e-01,1.308548599481582642e-01
6.820000000000000284e+01,2.716608941555023193e-01,4.583361744880676270e-01,1.629863023757934570e+00,1.471231102943420410e+00,1.841262102127075195e+00,9.147633612155914307e-02,7.616791725158691406e-01,3.522663936018943787e-02,3.251986503601074219e-01,1.194555759429931641e-01
6.829999999999999716e+01,2.737948596477508545e-01,4.306629598140716553e-01,1.443192839622497559e+00,1.549047827720642090e+00,1.939924955368041992e+00,1.076724082231521606e-01,8.037890791893005371e-01,3.197578713297843933e-02,3.481015264987945557e-01,1.087078675627708435e-01
6.840000000000000568e+01,2.775427699089050293e-01,4.046692252159118652e-01,1.269376754760742188e+00,1.597865104675292969e+00,2.041090965270996094e+00,1.269806772470474243e-01,8.481702208518981934e-01,2.920198813080787659e-02,3.730051219463348389e-01,9.862411767244338989e-02
6.850000000000000000e+01,2.823734283447265625e-01,3.803428411483764648e-01,1.109895467758178711e+00,1.620517969131469727e+00,2.143992424011230469e+00,1.497831940650939941e-01,8.958029150962829590e-01,2.708009444177150726e-02,4.000840187072753906e-01,8.925734460353851318e-02
6.860000000000000853e+01,2.881596088409423828e-01,3.576268255710601807e-01,9.657565355300903320e-01,1.619922637939453125e+00,2.247494935989379883e+00,1.763238459825515747e-01,9.473649859428405762e-01,2.573602832853794098e-02,4.287199079990386963e-01,8.092950284481048584e-02
6.870000000000000284e+01,2.948436141014099121e-01,3.364575505256652832e-01,8.375680446624755859e-01,1.599038004875183105e+00,2.350425004959106445e+00,2.068386226892471313e-01,1.002841591835021973e+00,2.517346478998661041e-02,4.583459198474884033e-01,7.341317087411880493e-02
6.879999999999999716e+01,3.023699820041656494e-01,3.167731463909149170e-01,7.255786061286926270e-01,1.560806393623352051e+00,2.451781988143920898e+00,2.415542006492614746e-01,1.062131524085998535e+00,2.535236813127994537e-02,4.890166521072387695e-01,6.649976968765258789e-02
6.890000000000000568e+01,3.106854259967803955e-01,2.985137104988098145e-01,6.298360824584960938e-01,1.508239626884460449e+00,2.549015283584594727e+00,2.812862694263458252e-01,1.125210046768188477e+00,2.626677416265010834e-02,5.207465887069702148e-01,5.999503284692764282e-02
6.900000000000000000e+01,3.197386264801025391e-01,2.816209793090820312e-01,5.504649877548217773e-01,1.444755315780639648e+00,2.637912988662719727e+00,3.270845413208007812e-01,1.192173600196838379e+00,2.793887816369533539e-02,5.535518527030944824e-01,5.382062122225761414e-02
6.910000000000000853e+01,3.296118080615997314e-01,2.660148441791534424e-01,4.866164922714233398e-01,1.372891664505004883e+00,2.715718507766723633e+00,3.793997466564178467e-01,1.263136982917785645e+00,3.037010319530963898e-02,5.874460339546203613e-01,4.797382652759552002e-02
6.920000000000000284e+01,3.406515419483184814e-01,2.514240741729736328e-01,4.340120255947113037e-01,1.297194004058837891e+00,2.776252269744873047e+00,4.405621290206909180e-01,1.338197708129882812e+00,3.354882821440696716e-02,6.224430799484252930e-01,4.246462136507034302e-02
6.929999999999999716e+01,3.528688251972198486e-01,2.372372448444366455e-01,3.892533183097839355e-01,1.220959663391113281e+00,2.814134597778320312e+00,5.114472508430480957e-01,1.417580604553222656e+00,3.752526640892028809e-02,6.585590243339538574e-01,3.744115680456161499e-02
6.940000000000000568e+01,3.662995398044586182e-01,2.234111130237579346e-01,3.516303002834320068e-01,1.145497798919677734e+00,2.823464393615722656e+00,5.928146839141845703e-01,1.501528024673461914e+00,4.259307309985160828e-02,6.959345936775207520e-01,3.296565264463424683e-02
6.950000000000000000e+01,3.814898133277893066e-01,2.101601064205169678e-01,3.203735351562500000e-01,1.071973085403442383e+00,2.795656919479370117e+00,6.861475706100463867e-01,1.589191198348999023e+00,4.966775700449943542e-02,7.350170612335205078e-01,2.900140546262264252e-02
6.960000000000000853e+01,3.985602855682373047e-01,1.975309252738952637e-01,2.950754165649414062e-01,1.000620126724243164e+00,2.722835540771484375e+00,7.920617461204528809e-01,1.680183887481689453e+00,5.899586528539657593e-02,7.762902975082397461e-01,2.553775161504745483e-02
6.970000000000000284e+01,4.175364971160888672e-01,1.855328232049942017e-01,2.747029662132263184e-01,9.320657849311828613e-01,2.596417188644409180e+00,9.133639335632324219e-01,1.774767160415649414e+00,7.066348940134048462e-02,8.198242783546447754e-01,2.255807444453239441e-02
6.979999999999999716e+01,4.384547173976898193e-01,1.741777360439300537e-01,2.580836713314056396e-01,8.670627474784851074e-01,2.429401874542236328e+00,1.049695730209350586e+00,1.872876524925231934e+00,8.480214327573776245e-02,8.662237524986267090e-01,2.016106061637401581e-02
6.990000000000000568e+01,4.614826738834381104e-01,1.635108292102813721e-01,2.439572662115097046e-01,8.061102628707885742e-01,2.230435132980346680e+00,1.199262857437133789e+00,1.974327087402343750e+00,1.015352532267570496e-01,9.165202975273132324e-01,1.853311061859130859e-02
7.000000000000000000e+01,4.866259694099426270e-01,1.535156965255737305e-01,2.323905229568481445e-01,7.493690252304077148e-01,2.017469167709350586e+00,1.342030763626098633e+00,2.078431129455566406e+00,1.212884336709976196e-01,9.707094430923461914e-01,1.768139936029911041e-02
7.010000000000000853e+01,5.134955644607543945e-01,1.439787447452545166e-01,2.232584655284881592e-01,6.966954469680786133e-01,1.806335210800170898e+00,1.466282129287719727e+00,2.184349775314331055e+00,1.446265429258346558e-01,1.028641104698181152e+00,1.756089925765991211e-02
7.020000000000000284e+01,5.420485138893127441e-01,1.348690837621688843e-01,2.163591980934143066e-01,6.478595137596130371e-01,1.601732373237609863e+00,1.567173361778259277e+00,2.291323661804199219e+00,1.717898249626159668e-01,1.090338110923767090e+00,1.817003451287746429e-02
7.029999999999999716e+01,5.722727775573730469e-01,1.262044161558151245e-01,2.115033268928527832e-01,6.026416420936584473e-01,1.408643960952758789e+00,1.637708425521850586e+00,2.397855758666992188e+00,2.030358016490936279e-01,1.155861616134643555e+00,1.952405832707881927e-02
7.040000000000000568e+01,6.037420034408569336e-01,1.181581392884254456e-01,2.085134088993072510e-01,5.608325004577636719e-01,1.229866743087768555e+00,1.678619265556335449e+00,2.502841472625732422e+00,2.386092543601989746e-01,1.225365877151489258e+00,2.164914645254611969e-02
7.050000000000000000e+01,6.363224983215332031e-01,1.108924299478530884e-01,2.072232216596603394e-01,5.222325921058654785e-01,1.066753149032592773e+00,1.692937731742858887e+00,2.603674173355102539e+00,2.794406116008758545e-01,1.298923015594482422e+00,2.451935410499572754e-02
7.060000000000000853e+01,6.700247526168823242e-01,1.042307168245315552e-01,2.074776291847229004e-01,4.866537749767303467e-01,9.202069640159606934e-01,1.683781623840332031e+00,2.696038484573364258e+00,3.265635967254638672e-01,1.376695990562438965e+00,2.816032990813255310e-02
7.070000000000000284e+01,7.048578858375549316e-01,9.812937676906585693e-02,2.091418504714965820e-01,4.539754986763000488e-01,7.907234430313110352e-01,1.654290318489074707e+00,2.776717424392700195e+00,3.806342184543609619e-01,1.459006667137145996e+00,3.265363723039627075e-02
7.079999999999999716e+01,7.408543825149536133e-01,9.282205998897552490e-02,2.120513170957565308e-01,4.240248203277587891e-01,6.784808635711669922e-01,1.607617616653442383e+00,2.839081287384033203e+00,4.442418515682220459e-01,1.545825004577636719e+00,3.850679472088813782e-02
7.090000000000000568e+01,7.780072689056396484e-01,8.840797841548919678e-02,2.158747911453247070e-01,3.963236212730407715e-01,5.838889479637145996e-01,1.547541618347167969e+00,2.877870559692382812e+00,5.179822444915771484e-01,1.636236190795898438e+00,4.654214158654212952e-02
7.100000000000000000e+01,8.168662190437316895e-01,8.463230729103088379e-02,2.207553088665008545e-01,3.704167008399963379e-01,5.063241720199584961e-01,1.477037549018859863e+00,2.886656284332275391e+00,6.027200222015380859e-01,1.730249285697937012e+00,5.688801035284996033e-02
7.110000000000000853e+01,8.579325675964355469e-01,8.134222030639648438e-02,2.266522347927093506e-01,3.462158739566802979e-01,4.441560506820678711e-01,1.399282813072204590e+00,2.856646537780761719e+00,6.999155282974243164e-01,1.827957391738891602e+00,6.965912133455276489e-02
7.120000000000000284e+01,9.012089967727661133e-01,7.851552963256835938e-02,2.335044890642166138e-01,3.236539065837860107e-01,3.918989598751068115e-01,1.319477558135986328e+00,2.779426813125610352e+00,8.102743029594421387e-01,1.929187297821044922e+00,8.499217033386230469e-02
7.129999999999999716e+01,9.467667341232299805e-01,7.616928964853286743e-02,2.412533611059188843e-01,3.026653528213500977e-01,3.476905822753906250e-01,1.239468693733215332e+00,2.645718574523925781e+00,9.367945194244384766e-01,2.033687114715576172e+00,1.029448509216308594e-01
7.140000000000000568e+01,9.952905178070068359e-01,7.442869246006011963e-02,2.498423308134078979e-01,2.831868231296539307e-01,3.105697035789489746e-01,1.160985469818115234e+00,2.469492197036743164e+00,1.079203963279724121e+00,2.140645027160644531e+00,1.241636425256729126e-01
7.150000000000000000e+01,1.047570586204528809e+00,7.344020158052444458e-02,2.592145502567291260e-01,2.651503384113311768e-01,2.799883484840393066e-01,1.084617853164672852e+00,2.261514186859130859e+00,1.234429836273193359e+00,2.249296188354492188e+00,1.491198837757110596e-01
7.160000000000000853e+01,1.103771805763244629e+00,7.324069738388061523e-02,2.692857384681701660e-01,2.484124451875686646e-01,2.554158866405487061e-01,1.010670185089111328e+00,2.041209936141967773e+00,1.381002902984619141e+00,2.358839511871337891e+00,1.780510544776916504e-01
7.170000000000000284e+01,1.164025425910949707e+00,7.385227084159851074e-02,2.800023853778839111e-01,2.329019010066986084e-01,2.355747520923614502e-01,9.400368928909301758e-01,1.823290228843688965e+00,1.508005619049072266e+00,2.467691898345947266e+00,2.112226188182830811e-01
7.179999999999999716e+01,1.228355884552001953e+00,7.525680214166641235e-02,2.915677428245544434e-01,2.183965891599655151e-01,2.195347249507904053e-01,8.731369972229003906e-01,1.612454891204833984e+00,1.610354185104370117e+00,2.574551105499267578e+00,2.489543110132217407e-01
7.190000000000000568e+01,1.296749591827392578e+00,7.744100689888000488e-02,3.043921887874603271e-01,2.043662369251251221e-01,2.059980332851409912e-01,8.104146718978881836e-01,1.413912892341613770e+00,1.680920362472534180e+00,2.675672531127929688e+00,2.926436364650726318e-01
7.200000000000000000e+01,1.369004487991333008e+00,8.053465187549591064e-02,3.186150193214416504e-01,1.907709091901779175e-01,1.949096769094467163e-01,7.518788576126098633e-01,1.230280280113220215e+00,1.721092700958251953e+00,2.767315864562988281e+00,3.428580760955810547e-01
7.210000000000000853e+01,1.444473624229431152e+00,8.535565435886383057e-02,3.346996903419494629e-01,1.777904629707336426e-01,1.863170117139816284e-01,6.975699067115783691e-01,1.062919855117797852e+00,1.734013557434082031e+00,2.844685316085815430e+00,4.012622833251953125e-01
7.220000000000000284e+01,1.522986769676208496e+00,9.209734201431274414e-02,3.526790440082550049e-01,1.654370278120040894e-01,1.800124347209930420e-01,6.472493410110473633e-01,9.127329587936401367e-01,1.722909688949584961e+00,2.901235342025756836e+00,4.699850976467132568e-01
7.229999999999999716e+01,1.604396224021911621e+00,1.008712649345397949e-01,3.725789189338684082e-01,1.537198722362518311e-01,1.757997125387191772e-01,6.006875038146972656e-01,7.802030444145202637e-01,1.691024184226989746e+00,2.931816339492797852e+00,5.492587089538574219e-01
7.240000000000000568e+01,1.688509225845336914e+00,1.117976605892181396e-01,3.944253623485565186e-01,1.426484435796737671e-01,1.734949648380279541e-01,5.576660037040710449e-01,6.656148433685302734e-01,1.641758561134338379e+00,2.928233861923217773e+00,6.405385136604309082e-01
7.250000000000000000e+01,1.775086760520935059e+00,1.250750571489334106e-01,4.183113574981689453e-01,1.322490423917770386e-01,1.729260832071304321e-01,5.179762840270996094e-01,5.693455934524536133e-01,1.579054832458496094e+00,2.882297754287719727e+00,7.447612285614013672e-01
7.260000000000000853e+01,1.863470554351806641e+00,1.412179619073867798e-01,4.444000422954559326e-01,1.225651577115058899e-01,1.739320904016494751e-01,4.814200401306152344e-01,4.904761910438537598e-01,1.505933761596679688e+00,2.783042907714843750e+00,8.633500933647155762e-01
7.270000000000000284e+01,1.952984452247619629e+00,1.604660600423812866e-01,4.723924100399017334e-01,1.134299114346504211e-01,1.763626486063003540e-01,4.478084743022918701e-01,4.271748661994934082e-01,1.425885438919067383e+00,2.628068208694458008e+00,9.993086457252502441e-01
7.279999999999999716e+01,2.042931079864501953e+00,1.830152571201324463e-01,5.018716454505920410e-01,1.048573777079582214e-01,1.800352036952972412e-01,4.169287979602813721e-01,3.739358484745025635e-01,1.343990087509155273e+00,2.433729410171508789e+00,1.151309370994567871e+00
7.290000000000000568e+01,2.132524490356445312e+00,2.090544253587722778e-01,5.324026942253112793e-01,9.703449159860610962e-02,1.843551993370056152e-01,3.884066641330718994e-01,3.289050757884979248e-01,1.262020468711853027e+00,2.213051319122314453e+00,1.309915065765380859e+00
7.300000000000000000e+01,2.220750093460083008e+00,2.387086451053619385e-01,5.640143752098083496e-01,8.983596414327621460e-02,1.894013881683349609e-01,3.619092106819152832e-01,2.910875678062438965e-01,1.181668639183044434e+00,1.987580776214599609e+00,1.453520178794860840e+00
7.310000000000000853e+01,2.306236505508422852e+00,2.721041738986968994e-01,5.967200994491577148e-01,8.306814730167388916e-02,1.954873949289321899e-01,3.371585905551910400e-01,2.599637508392333984e-01,1.103391766548156738e+00,1.766589760780334473e+00,1.574911594390869141e+00
7.320000000000000284e+01,2.385566949844360352e+00,3.103430867195129395e-01,6.305364966392517090e-01,7.669906318187713623e-02,2.025506943464279175e-01,3.140858709812164307e-01,2.349736392498016357e-01,1.027532219886779785e+00,1.554669022560119629e+00,1.668360829353332520e+00
7.329999999999999716e+01,2.456061840057373047e+00,3.539211452007293701e-01,6.654744744300842285e-01,7.086877524852752686e-02,2.105311155319213867e-01,2.926240861415863037e-01,2.147874385118484497e-01,9.551379084587097168e-01,1.356760025024414062e+00,1.728796958923339844e+00
7.340000000000000568e+01,2.515409469604492188e+00,4.030182063579559326e-01,7.015402913093566895e-01,6.558335572481155396e-02,2.193688303232192993e-01,2.727032005786895752e-01,1.986357271671295166e-01,8.864979147911071777e-01,1.174692511558532715e+00,1.759275674819946289e+00
7.350000000000000000e+01,2.558618068695068359e+00,4.593567550182342529e-01,7.387522459030151367e-01,6.097109243273735046e-02,2.289730310440063477e-01,2.541686594486236572e-01,1.851159185171127319e-01,8.221188783645629883e-01,1.009683489799499512e+00,1.763055562973022461e+00
7.360000000000000853e+01,2.580480575561523438e+00,5.241655707359313965e-01,7.777458429336547852e-01,5.710213631391525269e-02,2.392843067646026611e-01,2.369387000799179077e-01,1.739733219146728516e-01,7.619094848632812500e-01,8.624933958053588867e-01,1.743455052375793457e+00
7.370000000000000284e+01,2.575259208679199219e+00,5.982724428176879883e-01,8.189885616302490234e-01,5.374490097165107727e-02,2.502597868442535400e-01,2.209701687097549438e-01,1.653416305780410767e-01,7.060011625289916992e-01,7.334729433059692383e-01,1.703789472579956055e+00
7.379999999999999716e+01,2.535582542419433594e+00,6.827913522720336914e-01,8.624607920646667480e-01,5.085728690028190613e-02,2.618804574012756348e-01,2.061752229928970337e-01,1.590617895126342773e-01,6.542066931724548340e-01,6.232006549835205078e-01,1.648028135299682617e+00
7.390000000000000568e+01,2.454903841018676758e+00,7.784005403518676758e-01,9.083696603775024414e-01,4.847748205065727234e-02,2.745661735534667969e-01,1.920584291219711304e-01,1.549315154552459717e-01,6.062893867492675781e-01,5.314251184463500977e-01,1.579714059829711914e+00
7.400000000000000000e+01,2.337787628173828125e+00,8.867880105972290039e-01,9.578918218612670898e-01,4.681647941470146179e-02,2.886320650577545166e-01,1.783998161554336548e-01,1.527612507343292236e-01,5.620231628417968750e-01,4.566886126995086670e-01,1.502427101135253906e+00
7.410000000000000853e+01,2.188856840133666992e+00,1.007033705711364746e+00,1.011259436607360840e+00,4.592483490705490112e-02,3.045327663421630859e-01,1.653454601764678955e-01,1.523736566305160522e-01,5.211927890777587891e-01,3.963171541690826416e-01,1.419835209846496582e+00
7.420000000000000284e+01,2.012851953506469727e+00,1.136597871780395508e+00,1.068588256835937500e+00,4.582615941762924194e-02,3.223268091678619385e-01,1.529175937175750732e-01,1.536029130220413208e-01,4.835935533046722412e-01,3.450220525264739990e-01,1.336343288421630859e+00
7.429999999999999716e+01,1.827024459838867188e+00,1.257244586944580078e+00,1.129898071289062500e+00,4.650074243545532227e-02,3.420400619506835938e-01,1.411254554986953735e-01,1.562939733266830444e-01,4.490304589271545410e-01,3.017534911632537842e-01,1.253355860710144043e+00
7.440000000000000568e+01,1.643885374069213867e+00,1.360861659049987793e+00,1.195195674896240234e+00,4.794885963201522827e-02,3.636985421180725098e-01,1.299785375595092773e-01,1.602702885866165161e-01,4.172935187816619873e-01,2.655792236328125000e-01,1.172321438789367676e+00
7.450000000000000000e+01,1.467164754867553711e+00,1.443415164947509766e+00,1.264510512351989746e+00,5.016833543777465820e-02,3.873333334922790527e-01,1.194874867796897888e-01,1.649179011583328247e-01,3.879722058773040771e-01,2.360770851373672485e-01,1.093456864356994629e+00
7.460000000000000853e+01,1.301154732704162598e+00,1.499230384826660156e+00,1.337849855422973633e+00,5.312420055270195007e-02,4.131103754043579102e-01,1.096970811486244202e-01,1.700129061937332153e-01,3.608115613460540771e-01,2.123862206935882568e-01,1.017315864562988281e+00
7.470000000000000284e+01,1.147926807403564453e+00,1.529740929603576660e+00,1.415451049804687500e+00,5.689068138599395752e-02,4.410399198532104492e-01,1.005960181355476379e-01,1.760559678077697754e-01,3.354731798171997070e-01,1.933291405439376831e-01,9.447089433670043945e-01
7.479999999999999716e+01,1.008574247360229492e+00,1.537615299224853516e+00,1.496872544288635254e+00,6.224852800369262695e-02,4.702513813972473145e-01,9.226135909557342529e-02,1.830986738204956055e-01,3.118462562561035156e-01,1.780532598495483398e-01,8.760331273078918457e-01
7.490000000000000568e+01,8.838068246841430664e-01,1.525584340095520020e+00,1.581511735916137695e+00,6.967639923095703125e-02,5.004795789718627930e-01,8.466788381338119507e-02,1.910797357559204102e-01,2.898625433444976807e-01,1.652975380420684814e-01,8.116984367370605469e-01
7.500000000000000000e+01,7.739853262901306152e-01,1.496385335922241211e+00,1.669229626655578613e+00,7.930015772581100464e-02,5.317722558975219727e-01,7.767548412084579468e-02,1.999290585517883301e-01,2.694274783134460449e-01,1.549028158187866211e-01,7.515578269958496094e-01
7.510000000000000853e+01,6.791602373123168945e-01,1.452712297439575195e+00,1.760115027427673340e+00,9.121623635292053223e-02,5.641445517539978027e-01,7.107803225517272949e-02,2.095530331134796143e-01,2.503793835639953613e-01,1.470041722059249878e-01,6.957417726516723633e-01
7.520000000000000284e+01,5.991873145103454590e-01,1.397262215614318848e+00,1.854281544685363770e+00,1.055241152644157410e-01,5.976120233535766602e-01,6.481742858886718750e-02,2.199024856090545654e-01,2.326633334159851074e-01,1.414412707090377808e-01,6.440604925155639648e-01
7.529999999999999716e+01,5.339707732200622559e-01,1.333012342453002930e+00,1.951296806335449219e+00,1.225803494453430176e-01,6.321889162063598633e-01,5.894067883491516113e-02,2.309335917234420776e-01,2.162353843450546265e-01,1.380112320184707642e-01,5.962746143341064453e-01
7.540000000000000568e+01,4.812720715999603271e-01,1.263190627098083496e+00,2.050263881683349609e+00,1.430151760578155518e-01,6.678873300552368164e-01,5.359445512294769287e-02,2.426058053970336914e-01,2.010485976934432983e-01,1.365241259336471558e-01,5.521563291549682617e-01
7.550000000000000000e+01,4.363729059696197510e-01,1.192041993141174316e+00,2.150075435638427734e+00,1.669987738132476807e-01,7.047129869461059570e-01,4.878871887922286987e-02,2.550752460956573486e-01,1.867458671331405640e-01,1.368022114038467407e-01,5.114883780479431152e-01
7.560000000000000853e+01,3.985848128795623779e-01,1.120644569396972656e+00,2.249727964401245117e+00,1.947175711393356323e-01,7.429719567298889160e-01,4.460380226373672485e-02,2.688314914703369141e-01,1.729767024517059326e-01,1.386793702840805054e-01,4.740640819072723389e-01
7.570000000000000284e+01,3.670136332511901855e-01,1.050732851028442383e+00,2.348302125930786133e+00,2.263933420181274414e-01,7.834451794624328613e-01,4.102020338177680969e-02,2.843592762947082520e-01,1.597913056612014771e-01,1.420004516839981079e-01,4.396868348121643066e-01
7.579999999999999716e+01,3.412070572376251221e-01,9.827805757522583008e-01,2.444541215896606445e+00,2.623057067394256592e-01,8.261663317680358887e-01,3.792340680956840515e-02,3.017759621143341064e-01,1.472307294607162476e-01,1.465073376893997192e-01,4.081012308597564697e-01
7.590000000000000568e+01,3.204286098480224609e-01,9.171785712242126465e-01,2.534425497055053711e+00,3.036334216594696045e-01,8.712310791015625000e-01,3.531662002205848694e-02,3.211074769496917725e-01,1.353043317794799805e-01,1.515265554189682007e-01,3.788903951644897461e-01
7.600000000000000000e+01,3.033401668071746826e-01,8.547714948654174805e-01,2.615007877349853516e+00,3.509602546691894531e-01,9.197760820388793945e-01,3.340317681431770325e-02,3.423797190189361572e-01,1.240214928984642029e-01,1.569720208644866943e-01,3.518498837947845459e-01
7.610000000000000853e+01,2.888430356979370117e-01,7.964366078376770020e-01,2.682943820953369141e+00,4.050212204456329346e-01,9.722270369529724121e-01,3.226625546813011169e-02,3.656190037727355957e-01,1.133917048573493958e-01,1.633083224296569824e-01,3.266109526157379150e-01
7.620000000000000284e+01,2.768933176994323730e-01,7.421838641166687012e-01,2.731759548187255859e+00,4.680289924144744873e-01,1.028602361679077148e+00,3.191293776035308838e-02,3.909067511558532715e-01,1.034383252263069153e-01,1.706354320049285889e-01,3.030819594860076904e-01
7.629999999999999716e+01,2.672866880893707275e-01,6.917863488197326660e-01,2.756695985794067383e+00,5.405395030975341797e-01,1.088892102241516113e+00,3.231827914714813232e-02,4.184033572673797607e-01,9.422134608030319214e-02,1.788972914218902588e-01,2.811972796916961670e-01
7.640000000000000568e+01,2.598342299461364746e-01,6.450445055961608887e-01,2.750553131103515625e+00,6.237993240356445312e-01,1.153005361557006836e+00,3.346678242087364197e-02,4.473069310188293457e-01,8.591111749410629272e-02,1.879979074001312256e-01,2.607950568199157715e-01
7.650000000000000000e+01,2.543619871139526367e-01,6.017900109291076660e-01,2.705669641494750977e+00,7.187538146972656250e-01,1.221043109893798828e+00,3.538008779287338257e-02,4.772054553031921387e-01,7.836515456438064575e-02,1.978695839643478394e-01,2.417770028114318848e-01
7.660000000000000853e+01,2.507000863552093506e-01,5.618291497230529785e-01,2.612847805023193359e+00,8.266254067420959473e-01,1.293085098266601562e+00,3.803800418972969055e-02,5.081580281257629395e-01,7.141976058483123779e-02,2.084668576717376709e-01,2.240981310606002808e-01
7.670000000000000284e+01,2.486887276172637939e-01,5.249750018119812012e-01,2.474388360977172852e+00,9.496061801910400391e-01,1.369269371032714844e+00,4.145230352878570557e-02,5.401789546012878418e-01,6.487575918436050415e-02,2.197457104921340942e-01,2.077141553163528442e-01
7.679999999999999716e+01,2.481781691312789917e-01,4.910492002964019775e-01,2.300911664962768555e+00,1.086447238922119141e+00,1.449914813041687012e+00,4.572484269738197327e-02,5.732841491699218750e-01,5.866460874676704407e-02,2.316688597202301025e-01,1.925706863403320312e-01
7.690000000000000568e+01,2.490280717611312866e-01,4.598803818225860596e-01,2.100775480270385742e+00,1.230832099914550781e+00,1.534587025642395020e+00,5.164396390318870544e-02,6.074867844581604004e-01,5.278494581580162048e-02,2.443809509277343750e-01,1.782914549112319946e-01
7.700000000000000000e+01,2.511472404003143311e-01,4.312376081943511963e-01,1.895239949226379395e+00,1.361981868743896484e+00,1.622577667236328125e+00,5.972160398960113525e-02,6.428028941154479980e-01,4.732450842857360840e-02,2.583921253681182861e-01,1.645955592393875122e-01
7.710000000000000853e+01,2.547691762447357178e-01,4.044471383094787598e-01,1.693591594696044922e+00,1.473197102546691895e+00,1.713849902153015137e+00,7.007499039173126221e-02,6.792421936988830566e-01,4.240189492702484131e-02,2.742287814617156982e-01,1.515063643455505371e-01
7.720000000000000284e+01,2.595084309577941895e-01,3.793668746948242188e-01,1.499884486198425293e+00,1.559663057327270508e+00,1.808636188507080078e+00,8.279314637184143066e-02,7.169631123542785645e-01,3.801590576767921448e-02,2.919591665267944336e-01,1.390437185764312744e-01
7.729999999999999716e+01,2.652317285537719727e-01,3.559387624263763428e-01,1.318767905235290527e+00,1.616104841232299805e+00,1.906800031661987305e+00,9.801295399665832520e-02,7.566278576850891113e-01,3.420995175838470459e-02,3.116091489791870117e-01,1.272169649600982666e-01
7.740000000000000568e+01,2.718799114227294922e-01,3.340976536273956299e-01,1.152036786079406738e+00,1.645091772079467773e+00,2.007961273193359375e+00,1.160121113061904907e-01,7.985692620277404785e-01,3.091798536479473114e-02,3.332047462463378906e-01,1.160355061292648315e-01
7.750000000000000000e+01,2.793961465358734131e-01,3.137802183628082275e-01,1.000820755958557129e+00,1.649592399597167969e+00,2.111157655715942383e+00,1.373987793922424316e-01,8.427715897560119629e-01,2.810207195580005646e-02,3.567723035812377930e-01,1.055088490247726440e-01
7.760000000000000853e+01,2.877256572246551514e-01,2.949250340461730957e-01,8.658314347267150879e-01,1.632631540298461914e+00,2.215700149536132812e+00,1.624422222375869751e-01,8.901439905166625977e-01,2.592344768345355988e-02,3.823856115341186523e-01,9.565847367048263550e-02
7.770000000000000284e+01,2.968159317970275879e-01,2.774724960327148438e-01,7.474027276039123535e-01,1.597231268882751465e+00,2.320201873779296875e+00,1.913905441761016846e-01,9.414446949958801270e-01,2.452175877988338470e-02,4.101266264915466309e-01,8.660433441400527954e-02
7.779999999999999716e+01,3.066163361072540283e-01,2.613647282123565674e-01,6.456337571144104004e-01,1.546470761299133301e+00,2.423601865768432617e+00,2.244811803102493286e-01,9.966586232185363770e-01,2.390136569738388062e-02,4.390961527824401855e-01,7.859008014202117920e-02
7.790000000000000568e+01,3.172847628593444824e-01,2.464367747306823730e-01,5.607572197914123535e-01,1.483923077583312988e+00,2.524493694305419922e+00,2.621131241321563721e-01,1.055670261383056641e+00,2.402018755674362183e-02,4.690757095813751221e-01,7.127638161182403564e-02
7.800000000000000000e+01,3.291644155979156494e-01,2.321381121873855591e-01,4.919761717319488525e-01,1.412262439727783203e+00,2.618600368499755859e+00,3.055945336818695068e-01,1.118465900421142578e+00,2.487342432141304016e-02,5.001038908958435059e-01,6.452280282974243164e-02
7.810000000000000853e+01,3.421929478645324707e-01,2.181810885667800903e-01,4.362640380859375000e-01,1.335369467735290527e+00,2.702896595001220703e+00,3.553751409053802490e-01,1.185134887695312500e+00,2.648172341287136078e-02,5.321975946426391602e-01,5.812551081180572510e-02
7.820000000000000284e+01,3.568034768104553223e-01,2.047294080257415771e-01,3.887793719768524170e-01,1.257691025733947754e+00,2.772736787796020508e+00,4.130586385726928711e-01,1.255801081657409668e+00,2.885268069803714752e-02,5.653715133666992188e-01,5.205743014812469482e-02
7.829999999999999716e+01,3.732871115207672119e-01,1.918969899415969849e-01,3.487974405288696289e-01,1.180388331413269043e+00,2.821713924407958984e+00,4.804830551147460938e-01,1.330553770065307617e+00,3.196936845779418945e-02,5.996391773223876953e-01,4.631700739264488220e-02
7.840000000000000568e+01,3.916693925857543945e-01,1.796930432319641113e-01,3.154190778732299805e-01,1.104954123497009277e+00,2.844843864440917969e+00,5.580258965492248535e-01,1.409599781036376953e+00,3.587592765688896179e-02,6.350157260894775391e-01,4.094998165965080261e-02
7.850000000000000000e+01,4.119761884212493896e-01,1.681268811225891113e-01,2.882327437400817871e-01,1.031668424606323242e+00,2.833931922912597656e+00,6.471995711326599121e-01,1.493250370025634766e+00,4.078956320881843567e-02,6.715141534805297852e-01,3.610708937048912048e-02
7.860000000000000853e+01,4.342752099037170410e-01,1.572184264659881592e-01,2.663922011852264404e-01,9.610356688499450684e-01,2.781364679336547852e+00,7.487311959266662598e-01,1.580759644508361816e+00,4.762469977140426636e-02,7.094315886497497559e-01,3.181622177362442017e-02
7.870000000000000284e+01,4.587412476539611816e-01,1.470147073268890381e-01,2.487687915563583374e-01,8.938303589820861816e-01,2.676259994506835938e+00,8.644345402717590332e-01,1.671615242958068848e+00,5.670514702796936035e-02,7.492065429687500000e-01,2.801495604217052460e-02
7.879999999999999716e+01,4.852049052715301514e-01,1.374152898788452148e-01,2.339623570442199707e-01,8.306313157081604004e-01,2.522782564163208008e+00,9.962925314903259277e-01,1.766066551208496094e+00,6.811847537755966187e-02,7.912538051605224609e-01,2.472219429910182953e-02
7.890000000000000568e+01,5.133475065231323242e-01,1.282436847686767578e-01,2.216066718101501465e-01,7.715664505958557129e-01,2.333730697631835938e+00,1.143039464950561523e+00,1.864075064659118652e+00,8.199350535869598389e-02,8.355969190597534180e-01,2.191226743161678314e-02
7.900000000000000000e+01,5.431420207023620605e-01,1.195303052663803101e-01,2.117828875780105591e-01,7.167151570320129395e-01,2.121170520782470703e+00,1.293212413787841797e+00,1.965460181236267090e+00,9.845664352178573608e-02,8.832901120185852051e-01,1.977137848734855652e-02
7.910000000000000853e+01,5.741379261016845703e-01,1.114833578467369080e-01,2.042895704507827759e-01,6.658481359481811523e-01,1.906151652336120605e+00,1.427477836608886719e+00,2.069659948348999023e+00,1.178284958004951477e-01,9.349318742752075195e-01,1.841150596737861633e-02
7.920000000000000284e+01,6.062349677085876465e-01,1.040803417563438416e-01,1.989298611879348755e-01,6.187378168106079102e-01,1.696031093597412109e+00,1.539960503578186035e+00,2.175757169723510742e+00,1.407591253519058228e-01,9.903944730758666992e-01,1.781275682151317596e-02
7.929999999999999716e+01,6.394446492195129395e-01,9.725958853960037231e-02,1.955192983150482178e-01,5.751674175262451172e-01,1.495265960693359375e+00,1.624757528305053711e+00,2.283091068267822266e+00,1.674977689981460571e-01,1.049611210823059082e+00,1.794217340648174286e-02
7.940000000000000568e+01,6.737781763076782227e-01,9.099026769399642944e-02,1.938851177692413330e-01,5.349299907684326172e-01,1.308219671249389648e+00,1.678317546844482422e+00,2.390200138092041016e+00,1.982960700988769531e-01,1.112592458724975586e+00,1.880216971039772034e-02
7.950000000000000000e+01,7.092431783676147461e-01,8.528044074773788452e-02,1.938655674457550049e-01,4.978288114070892334e-01,1.136497259140014648e+00,1.703686237335205078e+00,2.495904684066772461e+00,2.334080636501312256e-01,1.179457783699035645e+00,2.041940018534660339e-02
7.960000000000000853e+01,7.458732724189758301e-01,8.037520200014114380e-02,1.953095048666000366e-01,4.636763930320739746e-01,9.811983704566955566e-01,1.703989028930664062e+00,2.598012924194335938e+00,2.736023068428039551e-01,1.250331759452819824e+00,2.280116267502307892e-02
7.970000000000000284e+01,7.838189601898193359e-01,7.628799974918365479e-02,1.980805248022079468e-01,4.323234856128692627e-01,8.429915904998779297e-01,1.682398915290832520e+00,2.692057132720947266e+00,3.200688362121582031e-01,1.325303196907043457e+00,2.593071572482585907e-02
7.979999999999999716e+01,8.239035010337829590e-01,7.274682074785232544e-02,2.018038928508758545e-01,4.035002887248992920e-01,7.221580743789672852e-01,1.642074823379516602e+00,2.774936437606811523e+00,3.733276724815368652e-01,1.404567599296569824e+00,2.984820678830146790e-02
7.990000000000000568e+01,8.661932349205017090e-01,6.967565417289733887e-02,2.063470035791397095e-01,3.766923248767852783e-01,6.190693378448486328e-01,1.586623311042785645e+00,2.840209960937500000e+00,4.359473586082458496e-01,1.488501787185668945e+00,3.468580916523933411e-02
8.000000000000000000e+01,9.107352495193481445e-01,6.707779318094253540e-02,2.119396626949310303e-01,3.516327738761901855e-01,5.335931181907653809e-01,1.519517421722412109e+00,2.882429122924804688e+00,5.087280273437500000e-01,1.576596379280090332e+00,4.126894474029541016e-02
8.010000000000000853e+01,9.579200148582458496e-01,6.502602994441986084e-02,2.185193002223968506e-01,3.282528221607208252e-01,4.645661413669586182e-01,1.443639039993286133e+00,2.895543575286865234e+00,5.923635363578796387e-01,1.668165922164916992e+00,5.009830743074417114e-02
8.020000000000000284e+01,1.008786678314208984e+00,6.370960921049118042e-02,2.260257303714752197e-01,3.064858615398406982e-01,4.082040190696716309e-01,1.363431334495544434e+00,2.870658397674560547e+00,6.884183287620544434e-01,1.763427615165710449e+00,6.126891449093818665e-02
8.029999999999999716e+01,1.063517332077026367e+00,6.316913664340972900e-02,2.344011068344116211e-01,2.862671017646789551e-01,3.602193593978881836e-01,1.282611608505249023e+00,2.799736261367797852e+00,7.975138425827026367e-01,1.862328648567199707e+00,7.491394132375717163e-02
8.040000000000000568e+01,1.122260332107543945e+00,6.343358010053634644e-02,2.435869127511978149e-01,2.675263583660125732e-01,3.198229372501373291e-01,1.202579855918884277e+00,2.671926498413085938e+00,9.224593639373779297e-01,1.964678406715393066e+00,9.114385396242141724e-02
8.050000000000000000e+01,1.185038924217224121e+00,6.448386609554290771e-02,2.534958124160766602e-01,2.501144111156463623e-01,2.861991524696350098e-01,1.124568819999694824e+00,2.499252080917358398e+00,1.063679695129394531e+00,2.070109844207763672e+00,1.101276874542236328e-01
8.060000000000000853e+01,1.251870036125183105e+00,6.632122397422790527e-02,2.640733420848846436e-01,2.339592128992080688e-01,2.589399814605712891e-01,1.048826098442077637e+00,2.293434858322143555e+00,1.218911647796630859e+00,2.177651643753051758e+00,1.326166987419128418e-01
8.070000000000000284e+01,1.322748064994812012e+00,6.891065090894699097e-02,2.752884924411773682e-01,2.190058231353759766e-01,2.370047867298126221e-01,9.760413765907287598e-01,2.072563648223876953e+00,1.368035793304443359e+00,2.286679506301879883e+00,1.589305698871612549e-01
8.079999999999999716e+01,1.397686481475830078e+00,7.243034988641738892e-02,2.875864505767822266e-01,2.047805935144424438e-01,2.194118052721023560e-01,9.068337678909301758e-01,1.853170394897460938e+00,1.498246312141418457e+00,2.396064281463623047e+00,1.892971843481063843e-01
8.090000000000000568e+01,1.475973367691040039e+00,7.773403078317642212e-02,3.011505603790283203e-01,1.909700185060501099e-01,2.048115283250808716e-01,8.417165875434875488e-01,1.640367031097412109e+00,1.604380846023559570e+00,2.504296302795410156e+00,2.240006178617477417e-01
8.100000000000000000e+01,1.557381987571716309e+00,8.502916246652603149e-02,3.164500892162322998e-01,1.777247935533523560e-01,1.926030218601226807e-01,7.807504534721374512e-01,1.439338445663452148e+00,1.679085016250610352e+00,2.609641790390014648e+00,2.636155486106872559e-01
8.110000000000000853e+01,1.641736268997192383e+00,9.443958848714828491e-02,3.336341083049774170e-01,1.651028990745544434e-01,1.829110383987426758e-01,7.240579128265380859e-01,1.253083944320678711e+00,1.722903013229370117e+00,2.707668304443359375e+00,3.095376491546630859e-01
8.120000000000000284e+01,1.728873491287231445e+00,1.060846298933029175e-01,3.527283072471618652e-01,1.531135141849517822e-01,1.756198704242706299e-01,6.715011000633239746e-01,1.083030104637145996e+00,1.738974928855895996e+00,2.795075654983520508e+00,3.622064590454101562e-01
8.129999999999999716e+01,1.818866252899169922e+00,1.200940385460853577e-01,3.737585544586181641e-01,1.417660862207412720e-01,1.705255657434463501e-01,6.228431463241577148e-01,9.301352500915527344e-01,1.730534672737121582e+00,2.865637063980102539e+00,4.241306781768798828e-01
8.140000000000000568e+01,1.910960078239440918e+00,1.370676010847091675e-01,3.967549800872802734e-01,1.310710012912750244e-01,1.674369126558303833e-01,5.778582096099853516e-01,7.949324250221252441e-01,1.700839996337890625e+00,2.913656234741210938e+00,4.964577555656433105e-01
8.150000000000000000e+01,2.004229545593261719e+00,1.572928726673126221e-01,4.218792319297790527e-01,1.210718825459480286e-01,1.661749184131622314e-01,5.363312363624572754e-01,6.776981949806213379e-01,1.653252959251403809e+00,2.933373928070068359e+00,5.796391367912292480e-01
8.160000000000000853e+01,2.097908258438110352e+00,1.809668838977813721e-01,4.491643011569976807e-01,1.117607429623603821e-01,1.665721088647842407e-01,4.980570673942565918e-01,5.788931250572204590e-01,1.591772794723510742e+00,2.915798425674438477e+00,6.753330230712890625e-01
8.170000000000000284e+01,2.191172599792480469e+00,2.082858830690383911e-01,4.781039655208587646e-01,1.029816791415214539e-01,1.684719175100326538e-01,4.628409445285797119e-01,4.976949989795684814e-01,1.519479393959045410e+00,2.853059530258178711e+00,7.841472029685974121e-01
8.179999999999999716e+01,2.283064126968383789e+00,2.394178211688995361e-01,5.081140995025634766e-01,9.499566256999969482e-02,1.717281490564346313e-01,4.304971992969512939e-01,4.324781298637390137e-01,1.439799070358276367e+00,2.732897520065307617e+00,9.085417985916137695e-01
8.190000000000000568e+01,2.371877193450927734e+00,2.745697796344757080e-01,5.391917228698730469e-01,8.765397220849990845e-02,1.759494692087173462e-01,4.006961584091186523e-01,3.780151903629302979e-01,1.357728123664855957e+00,2.562727928161621094e+00,1.050112485885620117e+00
8.200000000000000000e+01,2.453821659088134766e+00,3.149361014366149902e-01,5.713505148887634277e-01,8.082208782434463501e-02,1.806387752294540405e-01,3.731148242950439453e-01,3.318716287612915039e-01,1.275435090065002441e+00,2.357300281524658203e+00,1.206956148147583008e+00
8.210000000000000853e+01,2.526344299316406250e+00,3.608857095241546631e-01,6.046084165573120117e-01,7.433389872312545776e-02,1.862559765577316284e-01,3.474021852016448975e-01,2.930702567100524902e-01,1.194605350494384766e+00,2.133108139038085938e+00,1.361508011817932129e+00
8.220000000000000284e+01,2.586575746536254883e+00,4.128975570201873779e-01,6.389796733856201172e-01,6.827544420957565308e-02,1.928853690624237061e-01,3.234089314937591553e-01,2.610327601432800293e-01,1.115833044052124023e+00,1.908795952796936035e+00,1.497892618179321289e+00
8.229999999999999716e+01,2.628479719161987305e+00,4.731608331203460693e-01,6.744737625122070312e-01,6.276072561740875244e-02,2.004652917385101318e-01,3.010667264461517334e-01,2.352664768695831299e-01,1.039373755455017090e+00,1.690493822097778320e+00,1.610558390617370605e+00
8.240000000000000568e+01,2.647347450256347656e+00,5.423358082771301270e-01,7.110974788665771484e-01,5.779030174016952515e-02,2.089366018772125244e-01,2.803094387054443359e-01,2.144524455070495605e-01,9.662809967994689941e-01,1.483327746391296387e+00,1.692114353179931641e+00
8.250000000000000000e+01,2.636257171630859375e+00,6.216254830360412598e-01,7.490410208702087402e-01,5.353619158267974854e-02,2.182183116674423218e-01,2.610110938549041748e-01,1.978478282690048218e-01,8.968942761421203613e-01,1.290934562683105469e+00,1.741683840751647949e+00
8.260000000000000853e+01,2.588075876235961914e+00,7.118495702743530273e-01,7.891312837600708008e-01,4.990093410015106201e-02,2.282326668500900269e-01,2.430457472801208496e-01,1.840156465768814087e-01,8.317508697509765625e-01,1.114849686622619629e+00,1.762445569038391113e+00
8.270000000000000284e+01,2.495270013809204102e+00,8.142705559730529785e-01,8.314620256423950195e-01,4.675325006246566772e-02,2.389359325170516968e-01,2.263697236776351929e-01,1.725585460662841797e-01,7.707850337028503418e-01,9.561249613761901855e-01,1.757684707641601562e+00
8.279999999999999716e+01,2.364520311355590820e+00,9.301856160163879395e-01,8.760526180267333984e-01,4.408023878931999207e-02,2.502856850624084473e-01,2.109400331974029541e-01,1.636009663343429565e-01,7.141169309616088867e-01,8.153710961341857910e-01,1.730721712112426758e+00
8.290000000000000568e+01,2.201342344284057617e+00,1.058784961700439453e+00,9.237326383590698242e-01,4.203127697110176086e-02,2.623753249645233154e-01,1.965087950229644775e-01,1.570307612419128418e-01,6.616106629371643066e-01,6.929043531417846680e-01,1.684963822364807129e+00
8.300000000000000000e+01,2.013056278228759766e+00,1.193530797958374023e+00,9.752828478813171387e-01,4.075066745281219482e-02,2.756891548633575439e-01,1.826030313968658447e-01,1.526430994272232056e-01,6.130267977714538574e-01,5.892803668975830078e-01,1.624530553817749023e+00
8.310000000000000853e+01,1.820084929466247559e+00,1.315427303314208984e+00,1.030741333961486816e+00,4.025471210479736328e-02,2.906367182731628418e-01,1.692310273647308350e-01,1.502461135387420654e-01,5.681371688842773438e-01,5.037267208099365234e-01,1.552669286727905273e+00
8.320000000000000284e+01,1.631017446517944336e+00,1.418393015861511230e+00,1.090154409408569336e+00,4.053374379873275757e-02,3.074648380279541016e-01,1.564809083938598633e-01,1.496602743864059448e-01,5.267243981361389160e-01,4.346501529216766357e-01,1.473036885261535645e+00
8.329999999999999716e+01,1.449595808982849121e+00,1.497971773147583008e+00,1.153541564941406250e+00,4.158182069659233093e-02,3.261992633342742920e-01,1.443618834018707275e-01,1.507175713777542114e-01,4.885814487934112549e-01,3.777824342250823975e-01,1.389930844306945801e+00
8.340000000000000568e+01,1.280126094818115234e+00,1.549441814422607422e+00,1.220858931541442871e+00,4.339570179581642151e-02,3.468658626079559326e-01,1.328833252191543579e-01,1.532610803842544556e-01,4.535112679004669189e-01,3.294580280780792236e-01,1.306426167488098145e+00
8.350000000000000000e+01,1.124249339103698730e+00,1.575268864631652832e+00,1.292159080505371094e+00,4.595529288053512573e-02,3.694908022880554199e-01,1.220546737313270569e-01,1.571307033300399780e-01,4.213154315948486328e-01,2.887538671493530273e-01,1.224128484725952148e+00
8.360000000000000853e+01,9.830038547515869141e-01,1.578246831893920898e+00,1.367566823959350586e+00,4.926485568284988403e-02,3.941390216350555420e-01,1.118951737880706787e-01,1.617672443389892578e-01,3.915978968143463135e-01,2.549841701984405518e-01,1.143878459930419922e+00
8.370000000000000284e+01,8.570362925529479980e-01,1.561220526695251465e+00,1.447352170944213867e+00,5.349669232964515686e-02,4.209951460361480713e-01,1.024544015526771545e-01,1.668104529380798340e-01,3.640894889831542969e-01,2.277166843414306641e-01,1.065877437591552734e+00
8.379999999999999716e+01,7.466412186622619629e-01,1.527028083801269531e+00,1.530816912651062012e+00,5.953571200370788574e-02,4.496566653251647949e-01,9.374260902404785156e-02,1.727135628461837769e-01,3.384481668472290039e-01,2.057096958160400391e-01,9.909914135932922363e-01
8.390000000000000568e+01,6.518009901046752930e-01,1.478453397750854492e+00,1.617500662803649902e+00,6.770978122949600220e-02,4.793151319026947021e-01,8.586724102497100830e-02,1.796273589134216309e-01,3.145315647125244141e-01,1.881840378046035767e-01,9.197237491607666016e-01
8.400000000000000000e+01,5.726034641265869141e-01,1.418640851974487305e+00,1.707320690155029297e+00,7.813850790262222290e-02,5.100246667861938477e-01,7.863457500934600830e-02,1.874900460243225098e-01,2.922711074352264404e-01,1.738328486680984497e-01,8.526329398155212402e-01
8.410000000000000853e+01,5.085613131523132324e-01,1.350366353988647461e+00,1.800516247749328613e+00,9.090504050254821777e-02,5.418016910552978516e-01,7.190372049808502197e-02,1.962338238954544067e-01,2.715788185596466064e-01,1.619063317775726318e-01,7.898152470588684082e-01
8.420000000000000284e+01,4.562952518463134766e-01,1.277455806732177734e+00,1.896993160247802734e+00,1.061376929283142090e-01,5.746641755104064941e-01,6.551089882850646973e-02,2.057628631591796875e-01,2.522884309291839600e-01,1.523831486701965332e-01,7.312300205230712891e-01
8.429999999999999716e+01,4.117555320262908936e-01,1.203630685806274414e+00,1.996177434921264648e+00,1.243050396442413330e-01,6.086254715919494629e-01,5.945301428437232971e-02,2.160255163908004761e-01,2.343393713235855103e-01,1.453291028738021851e-01,6.769335269927978516e-01
8.440000000000000568e+01,3.743100762367248535e-01,1.130210399627685547e+00,2.097211837768554688e+00,1.459062248468399048e-01,6.437011957168579102e-01,5.382978916168212891e-02,2.269777059555053711e-01,2.176875323057174683e-01,1.405364722013473511e-01,6.266832947731018066e-01
8.450000000000000000e+01,3.431119322776794434e-01,1.058596968650817871e+00,2.198993682861328125e+00,1.711405217647552490e-01,6.799002289772033691e-01,4.874671995639801025e-02,2.385767251253128052e-01,2.022895365953445435e-01,1.378071457147598267e-01,5.802442431449890137e-01
8.460000000000000853e+01,3.177640438079833984e-01,9.890527129173278809e-01,2.300423860549926758e+00,2.002306431531906128e-01,7.172572612762451172e-01,4.419796541333198547e-02,2.509064972400665283e-01,1.878730952739715576e-01,1.369556784629821777e-01,5.373924970626831055e-01
8.470000000000000284e+01,2.973605394363403320e-01,9.220834374427795410e-01,2.400542974472045898e+00,2.334012389183044434e-01,7.564621567726135254e-01,4.029825702309608459e-02,2.644305527210235596e-01,1.740220338106155396e-01,1.378086656332015991e-01,4.979147613048553467e-01
8.479999999999999716e+01,2.806043922901153564e-01,8.585448861122131348e-01,2.497607707977294922e+00,2.711330652236938477e-01,7.979350090026855469e-01,3.692585974931716919e-02,2.796693742275238037e-01,1.607401072978973389e-01,1.402039825916290283e-01,4.616080522537231445e-01
8.490000000000000568e+01,2.663596570491790771e-01,7.990545034408569336e-01,2.587265968322753906e+00,3.146614134311676025e-01,8.416549563407897949e-01,3.402872011065483093e-02,2.967932820320129395e-01,1.480816453695297241e-01,1.439902931451797485e-01,4.282794594764709473e-01
8.500000000000000000e+01,2.546895444393157959e-01,7.437323927879333496e-01,2.666866779327392578e+00,3.643723130226135254e-01,8.881387114524841309e-01,3.169693425297737122e-02,3.158280551433563232e-01,1.360559463500976562e-01,1.487252265214920044e-01,3.975813388824462891e-01
8.510000000000000853e+01,2.453999668359756470e-01,6.923611164093017578e-01,2.731662034988403320e+00,4.218398034572601318e-01,9.384829401969909668e-01,3.012819960713386536e-02,3.367996811866760254e-01,1.246723756194114685e-01,1.538696438074111938e-01,3.691787123680114746e-01
8.520000000000000284e+01,2.382945269346237183e-01,6.447179913520812988e-01,2.775478839874267578e+00,4.887503385543823242e-01,9.927386641502380371e-01,2.934175916016101837e-02,3.597343862056732178e-01,1.139403879642486572e-01,1.595724672079086304e-01,3.428216278553009033e-01
8.529999999999999716e+01,2.331889569759368896e-01,6.005901694297790527e-01,2.793319225311279297e+00,5.655803084373474121e-01,1.050904273986816406e+00,2.932305820286273956e-02,3.846882581710815430e-01,1.038770303130149841e-01,1.662607043981552124e-01,3.182022273540496826e-01
8.540000000000000568e+01,2.299109846353530884e-01,5.597766637802124023e-01,2.776973009109497070e+00,6.538445949554443359e-01,1.112900257110595703e+00,3.004669025540351868e-02,4.118492603302001953e-01,9.453269094228744507e-02,1.739237457513809204e-01,2.952731251716613770e-01
8.550000000000000000e+01,2.283078730106353760e-01,5.221357941627502441e-01,2.719109773635864258e+00,7.541541457176208496e-01,1.178736329078674316e+00,3.151836991310119629e-02,4.405902028083801270e-01,8.610631525516510010e-02,1.824927031993865967e-01,2.739453315734863281e-01
8.560000000000000853e+01,2.282305061817169189e-01,4.875063002109527588e-01,2.609517335891723633e+00,8.686403632164001465e-01,1.248548388481140137e+00,3.375531360507011414e-02,4.703128933906555176e-01,7.848338782787322998e-02,1.918691843748092651e-01,2.540478110313415527e-01
8.570000000000000284e+01,2.295348793268203735e-01,4.557115137577056885e-01,2.456590414047241211e+00,9.982997179031372070e-01,1.322412490844726562e+00,3.673373535275459290e-02,5.010861158370971680e-01,7.147441059350967407e-02,2.020001113414764404e-01,2.355178743600845337e-01
8.579999999999999716e+01,2.320517748594284058e-01,4.265461564064025879e-01,2.269830703735351562e+00,1.142287492752075195e+00,1.400521874427795410e+00,4.049171134829521179e-02,5.329238176345825195e-01,6.489441543817520142e-02,2.128406018018722534e-01,2.183108180761337280e-01
8.590000000000000568e+01,2.358111143112182617e-01,3.993881642818450928e-01,2.062008619308471680e+00,1.286909341812133789e+00,1.483160734176635742e+00,4.526534676551818848e-02,5.658425688743591309e-01,5.864731594920158386e-02,2.243470847606658936e-01,2.023826241493225098e-01
8.600000000000000000e+01,2.406614720821380615e-01,3.739703893661499023e-01,1.853214144706726074e+00,1.415166020393371582e+00,1.569546341896057129e+00,5.196470394730567932e-02,5.998557806015014648e-01,5.273107811808586121e-02,2.365175336599349976e-01,1.876097023487091064e-01
8.610000000000000853e+01,2.465093135833740234e-01,3.502285778522491455e-01,1.649642467498779297e+00,1.521838784217834473e+00,1.659204959869384766e+00,6.088379770517349243e-02,6.349785327911376953e-01,4.719580709934234619e-02,2.496075779199600220e-01,1.735550761222839355e-01
8.620000000000000284e+01,2.532946765422821045e-01,3.280966281890869141e-01,1.455759644508361816e+00,1.600713491439819336e+00,1.752326369285583496e+00,7.211386412382125854e-02,6.712232828140258789e-01,4.218876734375953674e-02,2.642382085323333740e-01,1.600674241781234741e-01
8.629999999999999716e+01,2.609597742557525635e-01,3.075102865695953369e-01,1.275447130203247070e+00,1.649531126022338867e+00,1.848958373069763184e+00,8.577039837837219238e-02,7.087018489837646484e-01,3.772174566984176636e-02,2.807461023330688477e-01,1.472004503011703491e-01
8.640000000000000568e+01,2.694491744041442871e-01,2.884072363376617432e-01,1.110185503959655762e+00,1.671268582344055176e+00,1.948928594589233398e+00,1.019934937357902527e-01,7.479837536811828613e-01,3.381204232573509216e-02,2.991569042205810547e-01,1.349633336067199707e-01
8.650000000000000000e+01,2.787094712257385254e-01,2.707269191741943359e-01,9.609941244125366211e-01,1.668974995613098145e+00,2.051615953445434570e+00,1.211818754673004150e-01,7.895322442054748535e-01,3.043065220117568970e-02,3.194965422153472900e-01,1.233654245734214783e-01
8.660000000000000853e+01,2.886777818202972412e-01,2.543807327747344971e-01,8.284784555435180664e-01,1.645738005638122559e+00,2.156147480010986328e+00,1.438890248537063599e-01,8.333348035812377930e-01,2.752703055739402771e-02,3.417910635471343994e-01,1.124161779880523682e-01
8.670000000000000284e+01,2.993263304233551025e-01,2.392329424619674683e-01,7.128716111183166504e-01,1.604625225067138672e+00,2.261733055114746094e+00,1.703564673662185669e-01,8.800669908523559570e-01,2.521784976124763489e-02,3.660670220851898193e-01,1.021251231431961060e-01
8.679999999999999716e+01,3.111065626144409180e-01,2.248748540878295898e-01,6.144370436668395996e-01,1.549058198928833008e+00,2.366928577423095703e+00,2.008376121520996094e-01,9.307076930999755859e-01,2.368059009313583374e-02,3.924641013145446777e-01,9.253036975860595703e-02
8.690000000000000568e+01,3.240741789340972900e-01,2.108941376209259033e-01,5.330625176429748535e-01,1.482430458068847656e+00,2.470687866210937500e+00,2.355694621801376343e-01,9.852716922760009766e-01,2.292671799659729004e-02,4.207589924335479736e-01,8.385400474071502686e-02
8.700000000000000000e+01,3.385562002658843994e-01,1.973921209573745728e-01,4.676873683929443359e-01,1.407374501228332520e+00,2.570808887481689453e+00,2.752901017665863037e-01,1.043628573417663574e+00,2.291385270655155182e-02,4.500792622566223145e-01,7.611404359340667725e-02
8.710000000000000853e+01,3.549103438854217529e-01,1.845089495182037354e-01,4.136852324008941650e-01,1.328885078430175781e+00,2.662868022918701172e+00,3.211635351181030273e-01,1.105769515037536621e+00,2.363481745123863220e-02,4.804341197013854980e-01,6.901275366544723511e-02
8.720000000000000284e+01,3.731620907783508301e-01,1.722538769245147705e-01,3.677859604358673096e-01,1.249893903732299805e+00,2.743981122970581055e+00,3.736405372619628906e-01,1.171754956245422363e+00,2.510460838675498962e-02,5.118428468704223633e-01,6.239785254001617432e-02
8.729999999999999716e+01,3.933372497558593750e-01,1.606361865997314453e-01,3.291802406311035156e-01,1.171889781951904297e+00,2.807946205139160156e+00,4.351522922515869141e-01,1.241726636886596680e+00,2.734198793768882751e-02,5.443229675292968750e-01,5.611517280340194702e-02
8.740000000000000568e+01,4.154692888259887695e-01,1.496671438217163086e-01,2.971437573432922363e-01,1.095902562141418457e+00,2.849252700805664062e+00,5.065991282463073730e-01,1.315760374069213867e+00,3.032281994819641113e-02,5.778883695602416992e-01,5.016083270311355591e-02
8.750000000000000000e+01,4.397255778312683105e-01,1.393918246030807495e-01,2.712553441524505615e-01,1.022173166275024414e+00,2.862066268920898438e+00,5.886610746383666992e-01,1.394036531448364258e+00,3.408078476786613464e-02,6.125524044036865234e-01,4.453400149941444397e-02
8.760000000000000853e+01,4.661174714565277100e-01,1.297943890094757080e-01,2.503935396671295166e-01,9.514347314834594727e-01,2.837633609771728516e+00,6.828909516334533691e-01,1.476917147636413574e+00,3.874616324901580811e-02,6.483318209648132324e-01,3.934618830680847168e-02
8.770000000000000284e+01,4.942451417446136475e-01,1.206555292010307312e-01,2.335673570632934570e-01,8.842869400978088379e-01,2.768110036849975586e+00,7.898877263069152832e-01,1.563886165618896484e+00,4.514667019248008728e-02,6.852716207504272461e-01,3.469927608966827393e-02
8.779999999999999716e+01,5.239438414573669434e-01,1.120263263583183289e-01,2.193826735019683838e-01,8.212493658065795898e-01,2.643170118331909180e+00,9.123884439468383789e-01,1.654243707656860352e+00,5.376894772052764893e-02,7.237969040870666504e-01,3.058871999382972717e-02
8.790000000000000568e+01,5.547503232955932617e-01,1.041125282645225525e-01,2.076424956321716309e-01,7.623687386512756348e-01,2.474747896194458008e+00,1.050671577453613281e+00,1.748167753219604492e+00,6.470885127782821655e-02,7.643842101097106934e-01,2.697201259434223175e-02
8.800000000000000000e+01,5.866479873657226562e-01,9.682993590831756592e-02,1.984192878007888794e-01,7.077136635780334473e-01,2.273315429687500000e+00,1.202944278717041016e+00,1.845691442489624023e+00,7.808658480644226074e-02,8.072417974472045898e-01,2.385206520557403564e-02
8.810000000000000853e+01,6.196502447128295898e-01,9.000696986913681030e-02,1.915085613727569580e-01,6.570502519607543945e-01,2.056313037872314453e+00,1.349771261215209961e+00,1.946643352508544922e+00,9.403739124536514282e-02,8.526170253753662109e-01,2.125271968543529510e-02
8.820000000000000284e+01,6.537717580795288086e-01,8.370567858219146729e-02,1.867135316133499146e-01,6.101496815681457520e-01,1.840597271919250488e+00,1.478135466575622559e+00,2.050620079040527344e+00,1.127530410885810852e-01,9.017131328582763672e-01,1.938944309949874878e-02
8.829999999999999716e+01,6.890194416046142578e-01,7.795243710279464722e-02,1.838497519493103027e-01,5.667940378189086914e-01,1.631255865097045898e+00,1.582998394966125488e+00,2.156655550003051758e+00,1.349421143531799316e-01,9.547549486160278320e-01,1.831011660397052765e-02
8.840000000000000568e+01,7.254075407981872559e-01,7.281166315078735352e-02,1.827445328235626221e-01,5.267753601074218750e-01,1.433346986770629883e+00,1.657151341438293457e+00,2.264135360717773438e+00,1.608999520540237427e-01,1.011560916900634766e+00,1.797425374388694763e-02
8.850000000000000000e+01,7.630224823951721191e-01,6.851731240749359131e-02,1.832363158464431763e-01,4.898958206176757812e-01,1.249922990798950195e+00,1.700876712799072266e+00,2.371772766113281250e+00,1.908656209707260132e-01,1.072132587432861328e+00,1.836719922721385956e-02
8.860000000000000853e+01,8.026619553565979004e-01,6.484024226665496826e-02,1.851741224527359009e-01,4.559669196605682373e-01,1.082396388053894043e+00,1.717258095741271973e+00,2.478238582611083984e+00,2.251068502664566040e-01,1.136492013931274414e+00,1.949641853570938110e-02
8.870000000000000284e+01,8.445253372192382812e-01,6.164778769016265869e-02,1.884074658155441284e-01,4.248021543025970459e-01,9.317198395729064941e-01,1.709472656250000000e+00,2.581883668899536133e+00,2.641549110412597656e-01,1.204794049263000488e+00,2.139431238174438477e-02
8.879999999999999716e+01,8.886296153068542480e-01,5.892574042081832886e-02,1.924497187137603760e-01,3.960888683795928955e-01,7.984256148338317871e-01,1.680723071098327637e+00,2.678284406661987305e+00,3.093699514865875244e-01,1.277122497558593750e+00,2.404247596859931946e-02
8.890000000000000568e+01,9.353066086769104004e-01,5.673656612634658813e-02,1.972364336252212524e-01,3.694068789482116699e-01,6.827378869056701660e-01,1.634251117706298828e+00,2.764322757720947266e+00,3.611555993556976318e-01,1.353611350059509277e+00,2.745027467608451843e-02
8.900000000000000000e+01,9.856737852096557617e-01,5.528218671679496765e-02,2.030688673257827759e-01,3.444739878177642822e-01,5.851210355758666992e-01,1.573960781097412109e+00,2.834145784378051758e+00,4.218275249004364014e-01,1.434512972831726074e+00,3.167672455310821533e-02
8.910000000000000853e+01,1.039889335632324219e+00,5.459987744688987732e-02,2.098844945430755615e-01,3.212212622165679932e-01,5.048997998237609863e-01,1.502889871597290039e+00,2.881897687911987305e+00,4.926680922508239746e-01,1.520062804222106934e+00,3.701901063323020935e-02
8.920000000000000284e+01,1.098094940185546875e+00,5.471659079194068909e-02,2.176230847835540771e-01,2.995818853378295898e-01,4.405301511287689209e-01,1.424285054206848145e+00,2.902064800262451172e+00,5.741212964057922363e-01,1.609421849250793457e+00,4.440476745367050171e-02
8.929999999999999716e+01,1.160310983657836914e+00,5.561262369155883789e-02,2.262267470359802246e-01,2.794909477233886719e-01,3.867413997650146484e-01,1.343228816986083984e+00,2.885863065719604492e+00,6.678138971328735352e-01,1.702271342277526855e+00,5.407764762639999390e-02
8.940000000000000568e+01,1.226547956466674805e+00,5.728981643915176392e-02,2.356227934360504150e-01,2.608417868614196777e-01,3.411743044853210449e-01,1.261941909790039062e+00,2.825555562973022461e+00,7.743646502494812012e-01,1.798839211463928223e+00,6.613364815711975098e-02
8.950000000000000000e+01,1.296838879585266113e+00,5.973089113831520081e-02,2.457297891378402710e-01,2.434979975223541260e-01,3.028719127178192139e-01,1.182075262069702148e+00,2.709292411804199219e+00,8.960918188095092773e-01,1.898984909057617188e+00,8.071605116128921509e-02
8.960000000000000853e+01,1.371280908584594727e+00,6.292934715747833252e-02,2.565040588378906250e-01,2.274143695831298828e-01,2.712503969669342041e-01,1.104263782501220703e+00,2.544001340866088867e+00,1.034584045410156250e+00,2.002497911453247070e+00,9.788939356803894043e-02
8.970000000000000284e+01,1.449675798416137695e+00,6.737980991601943970e-02,2.679159343242645264e-01,2.125253528356552124e-01,2.458169907331466675e-01,1.028857707977294922e+00,2.343462228775024414e+00,1.188288807868957520e+00,2.108752727508544922e+00,1.180847883224487305e-01
8.979999999999999716e+01,1.531278491020202637e+00,7.380224764347076416e-02,2.803903818130493164e-01,1.983470022678375244e-01,2.252759933471679688e-01,9.567823410034179688e-01,2.123077869415283203e+00,1.341012239456176758e+00,2.216852903366088867e+00,1.419411748647689819e-01
8.990000000000000568e+01,1.615954756736755371e+00,8.232433348894119263e-02,2.941785454750061035e-01,1.846030801534652710e-01,2.088163942098617554e-01,8.883994817733764648e-01,1.902137637138366699e+00,1.476140737533569336e+00,2.326150178909301758e+00,1.697047054767608643e-01
9.000000000000000000e+01,1.703566193580627441e+00,9.306778013706207275e-02,3.097548484802246094e-01,1.714451909065246582e-01,1.950222402811050415e-01,8.242307901382446289e-01,1.686917424201965332e+00,1.588165760040283203e+00,2.435173988342285156e+00,2.016232460737228394e-01
9.010000000000000853e+01,1.794283628463745117e+00,1.061162278056144714e-01,3.272197842597961426e-01,1.589120626449584961e-01,1.836161166429519653e-01,7.642204165458679199e-01,1.482361555099487305e+00,1.669997215270996094e+00,2.542629957199096680e+00,2.379669845104217529e-01
9.020000000000000284e+01,1.887958884239196777e+00,1.217047423124313354e-01,3.465989828109741211e-01,1.470130085945129395e-01,1.747290939092636108e-01,7.084977626800537109e-01,1.292262673377990723e+00,1.720188856124877930e+00,2.645710706710815430e+00,2.798005640506744385e-01
9.029999999999999716e+01,1.983595490455627441e+00,1.405028402805328369e-01,3.679186403751373291e-01,1.357573866844177246e-01,1.681909412145614624e-01,6.568645834922790527e-01,1.118157744407653809e+00,1.741874337196350098e+00,2.740139007568359375e+00,3.280955851078033447e-01
9.040000000000000568e+01,2.080207347869873047e+00,1.627500206232070923e-01,3.912083208560943604e-01,1.251555234193801880e-01,1.638003736734390259e-01,6.090855598449707031e-01,9.611034393310546875e-01,1.738284349441528320e+00,2.822182178497314453e+00,3.837721347808837891e-01
9.050000000000000000e+01,2.176915407180786133e+00,1.886101961135864258e-01,4.166290462017059326e-01,1.152509376406669617e-01,1.613687872886657715e-01,5.649366378784179688e-01,8.217196464538574219e-01,1.712687492370605469e+00,2.885002374649047852e+00,4.494599997997283936e-01
9.060000000000000853e+01,2.272830247879028320e+00,2.182482779026031494e-01,4.442155361175537109e-01,1.060357987880706787e-01,1.607197076082229614e-01,5.242044329643249512e-01,7.002816796302795410e-01,1.668379426002502441e+00,2.923421859741210938e+00,5.255931019783020020e-01
9.070000000000000284e+01,2.366933345794677734e+00,2.518531680107116699e-01,4.733074009418487549e-01,9.745418280363082886e-02,1.616880297660827637e-01,4.866854548454284668e-01,5.973370671272277832e-01,1.609367251396179199e+00,2.930455684661865234e+00,6.131619215011596680e-01
9.079999999999999716e+01,2.456316709518432617e+00,2.901741266250610352e-01,5.034090280532836914e-01,8.966735750436782837e-02,1.641194671392440796e-01,4.521862864494323730e-01,5.122990012168884277e-01,1.538870096206665039e+00,2.897265434265136719e+00,7.135472297668457031e-01
9.090000000000000568e+01,2.537387371063232422e+00,3.342181444168090820e-01,5.345779061317443848e-01,8.250527828931808472e-02,1.678506731986999512e-01,4.205072224140167236e-01,4.437146186828613281e-01,1.460267782211303711e+00,2.814822912216186523e+00,8.275839686393737793e-01
9.100000000000000000e+01,2.607722997665405273e+00,3.841591775417327881e-01,5.668267011642456055e-01,7.579125463962554932e-02,1.723209023475646973e-01,3.912521004676818848e-01,3.872813582420349121e-01,1.378139615058898926e+00,2.674048900604248047e+00,9.584183096885681152e-01
9.110000000000000853e+01,2.662171840667724609e+00,4.417585134506225586e-01,6.001721024513244629e-01,6.941658258438110352e-02,1.772800683975219727e-01,3.641475141048431396e-01,3.393083810806274414e-01,1.295590400695800781e+00,2.490036725997924805e+00,1.105690956115722656e+00
9.120000000000000284e+01,2.695190906524658203e+00,5.084119439125061035e-01,6.346285343170166016e-01,6.344231963157653809e-02,1.832269132137298584e-01,3.388553559780120850e-01,2.989098429679870605e-01,1.214159727096557617e+00,2.275114774703979492e+00,1.264795303344726562e+00
9.129999999999999716e+01,2.701393842697143555e+00,5.847665071487426758e-01,6.702072024345397949e-01,5.800546333193778992e-02,1.901712268590927124e-01,3.152686655521392822e-01,2.653777003288269043e-01,1.134750247001647949e+00,2.049705982208251953e+00,1.413378119468688965e+00
9.140000000000000568e+01,2.672712802886962891e+00,6.722265481948852539e-01,7.069140672683715820e-01,5.311034992337226868e-02,1.980518996715545654e-01,2.933194935321807861e-01,2.382904291152954102e-01,1.057553887367248535e+00,1.827241778373718262e+00,1.541441559791564941e+00
9.150000000000000000e+01,2.601823091506958008e+00,7.713500857353210449e-01,7.449811697006225586e-01,4.887427017092704773e-02,2.068061828613281250e-01,2.729318737983703613e-01,2.164447605609893799e-01,9.834832549095153809e-01,1.612429738044738770e+00,1.643680214881896973e+00
9.160000000000000853e+01,2.483913898468017578e+00,8.845802545547485352e-01,7.852263450622558594e-01,4.525546729564666748e-02,2.163397520780563354e-01,2.539431750774383545e-01,1.990114599466323853e-01,9.130699634552001953e-01,1.410594105720520020e+00,1.713101148605346680e+00
9.170000000000000284e+01,2.330210208892822266e+00,1.011113762855529785e+00,8.277167677879333496e-01,4.212481901049613953e-02,2.265962064266204834e-01,2.362801879644393921e-01,1.846430003643035889e-01,8.468183875083923340e-01,1.224144101142883301e+00,1.751702904701232910e+00
9.179999999999999716e+01,2.145751714706420898e+00,1.150266766548156738e+00,8.724878430366516113e-01,3.947274759411811829e-02,2.375319749116897583e-01,2.198992967605590820e-01,1.726735830307006836e-01,7.847804427146911621e-01,1.054431915283203125e+00,1.762710094451904297e+00
9.190000000000000568e+01,1.946668386459350586e+00,1.283792853355407715e+00,9.205434322357177734e-01,3.747919201850891113e-02,2.491069734096527100e-01,2.047532051801681519e-01,1.631621122360229492e-01,7.270041704177856445e-01,9.023422598838806152e-01,1.749426960945129395e+00
9.200000000000000000e+01,1.749037981033325195e+00,1.400212526321411133e+00,9.724885821342468262e-01,3.625816479325294495e-02,2.615130841732025146e-01,1.904702484607696533e-01,1.560911089181900024e-01,6.734564900398254395e-01,7.683347463607788086e-01,1.715168476104736328e+00
9.210000000000000853e+01,1.557409048080444336e+00,1.495037078857421875e+00,1.028352975845336914e+00,3.582258149981498718e-02,2.752225399017333984e-01,1.766917258501052856e-01,1.512522697448730469e-01,6.238950490951538086e-01,6.528262495994567871e-01,1.663594365119934082e+00
9.220000000000000284e+01,1.376343131065368652e+00,1.561799049377441406e+00,1.088162541389465332e+00,3.615505620837211609e-02,2.906907796859741211e-01,1.634898036718368530e-01,1.484503895044326782e-01,5.780882239341735840e-01,5.560318231582641602e-01,1.598624587059020996e+00
9.229999999999999716e+01,1.208635926246643066e+00,1.600759983062744141e+00,1.151871919631958008e+00,3.724369779229164124e-02,3.080469071865081787e-01,1.509123742580413818e-01,1.475026905536651611e-01,5.358155369758605957e-01,4.767540991306304932e-01,1.523559093475341797e+00
9.240000000000000568e+01,1.055564999580383301e+00,1.614754676818847656e+00,1.219488024711608887e+00,3.909429535269737244e-02,3.273167014122009277e-01,1.389687061309814453e-01,1.482382118701934814e-01,4.968671500682830811e-01,4.130265712738037109e-01,1.442005038261413574e+00
9.250000000000000000e+01,9.179860949516296387e-01,1.606701374053955078e+00,1.291096925735473633e+00,4.169057309627532959e-02,3.485260903835296631e-01,1.276681721210479736e-01,1.504971683025360107e-01,4.610433280467987061e-01,3.593729138374328613e-01,1.358717083930969238e+00
9.260000000000000853e+01,7.963722348213195801e-01,1.579538464546203613e+00,1.366827368736267090e+00,4.503923654556274414e-02,3.717014193534851074e-01,1.170202717185020447e-01,1.541302204132080078e-01,4.281536042690277100e-01,3.140085637569427490e-01,1.275454640388488770e+00
9.270000000000000284e+01,6.908535361289978027e-01,1.536170363426208496e+00,1.446982383728027344e+00,4.926068708300590515e-02,3.969376087188720703e-01,1.070518344640731812e-01,1.586960405111312866e-01,3.978486359119415283e-01,2.759192883968353271e-01,1.193922162055969238e+00
9.279999999999999716e+01,6.015293002128601074e-01,1.479739069938659668e+00,1.531024694442749023e+00,5.519153550267219543e-02,4.243960976600646973e-01,9.780772030353546143e-02,1.636698395013809204e-01,3.698059916496276855e-01,2.446107268333435059e-01,1.114506483078002930e+00
9.290000000000000568e+01,5.282470583915710449e-01,1.413434028625488281e+00,1.618336439132690430e+00,6.326793879270553589e-02,4.533177316188812256e-01,8.938626199960708618e-02,1.693440228700637817e-01,3.437224924564361572e-01,2.194752097129821777e-01,1.037551045417785645e+00
9.300000000000000000e+01,4.695472121238708496e-01,1.339951753616333008e+00,1.708855748176574707e+00,7.360862195491790771e-02,4.832317233085632324e-01,8.174966275691986084e-02,1.760404706001281738e-01,3.193785250186920166e-01,1.991710662841796875e-01,9.640069603919982910e-01
9.310000000000000853e+01,4.200638234615325928e-01,1.264422893524169922e+00,1.802825331687927246e+00,8.629877120256423950e-02,5.142028331756591797e-01,7.472469657659530640e-02,1.837012469768524170e-01,2.967087626457214355e-01,1.830229312181472778e-01,8.942308425903320312e-01
9.320000000000000284e+01,3.782162070274353027e-01,1.188663125038146973e+00,1.900131344795227051e+00,1.014710068702697754e-01,5.462447404861450195e-01,6.812105327844619751e-02,1.922626048326492310e-01,2.756367027759552002e-01,1.695869117975234985e-01,8.287736773490905762e-01
9.329999999999999716e+01,3.431120514869689941e-01,1.114284276962280273e+00,2.000328779220581055e+00,1.194773316383361816e-01,5.793738365173339844e-01,6.185207515954971313e-02,2.016275674104690552e-01,2.559948861598968506e-01,1.585175842046737671e-01,7.675188183784484863e-01
9.340000000000000568e+01,3.142024874687194824e-01,1.041913986206054688e+00,2.102484703063964844e+00,1.408896297216415405e-01,6.136033535003662109e-01,5.591817200183868408e-02,2.117377966642379761e-01,2.377069592475891113e-01,1.499279588460922241e-01,7.105724215507507324e-01
9.350000000000000000e+01,2.909504473209381104e-01,9.718458652496337891e-01,2.205770730972290039e+00,1.659414917230606079e-01,6.489494442939758301e-01,5.044309422373771667e-02,2.225488722324371338e-01,2.207285910844802856e-01,1.437303870916366577e-01,6.578240990638732910e-01
9.360000000000000853e+01,2.721969485282897949e-01,9.048491120338439941e-01,2.308854341506958008e+00,1.948733180761337280e-01,6.854195594787597656e-01,4.550769180059432983e-02,2.340176850557327271e-01,2.050161063671112061e-01,1.397185772657394409e-01,6.090318560600280762e-01
9.370000000000000284e+01,2.565490007400512695e-01,8.416629433631896973e-01,2.410758972167968750e+00,2.279139459133148193e-01,7.231439948081970215e-01,4.111336544156074524e-02,2.461654692888259888e-01,1.904014348983764648e-01,1.376992911100387573e-01,5.639647841453552246e-01
9.379999999999999716e+01,2.433723956346511841e-01,7.825850844383239746e-01,2.509983062744140625e+00,2.654857337474822998e-01,7.628816962242126465e-01,3.734084963798522949e-02,2.593553662300109863e-01,1.764278858900070190e-01,1.374916583299636841e-01,5.224030613899230957e-01
9.390000000000000568e+01,2.327433526515960693e-01,7.276915907859802246e-01,2.602195262908935547e+00,3.088636994361877441e-01,8.048909306526184082e-01,3.407603129744529724e-02,2.741510272026062012e-01,1.629987061023712158e-01,1.389266252517700195e-01,4.841374158859252930e-01
9.400000000000000000e+01,2.244601547718048096e-01,6.767550110816955566e-01,2.684532880783081055e+00,3.584805428981781006e-01,8.491575717926025391e-01,3.128585964441299438e-02,2.908258736133575439e-01,1.501908302307128906e-01,1.418462246656417847e-01,4.489688575267791748e-01
9.410000000000000853e+01,2.183268070220947266e-01,6.295503973960876465e-01,2.752404212951660156e+00,4.158799946308135986e-01,8.965723514556884766e-01,2.912929095327854156e-02,3.094055354595184326e-01,1.380135416984558105e-01,1.460719108581542969e-01,4.166852831840515137e-01
9.420000000000000284e+01,2.141594886779785156e-01,5.858635306358337402e-01,2.799449682235717773e+00,4.828656315803527832e-01,9.479067921638488770e-01,2.774837985634803772e-02,3.299159109592437744e-01,1.264761686325073242e-01,1.509659737348556519e-01,3.868670463562011719e-01
9.429999999999999716e+01,2.117860168218612671e-01,5.454899668693542480e-01,2.820724487304687500e+00,5.598550438880920410e-01,1.003159284591674805e+00,2.715072967112064362e-02,3.523831963539123535e-01,1.155881732702255249e-01,1.562463343143463135e-01,3.592827320098876953e-01
9.440000000000000568e+01,2.110451459884643555e-01,5.082350373268127441e-01,2.808058261871337891e+00,6.483582854270935059e-01,1.062267899513244629e+00,2.730392478406429291e-02,3.768411278724670410e-01,1.053609400987625122e-01,1.623017489910125732e-01,3.335836529731750488e-01
9.450000000000000000e+01,2.117930352687835693e-01,4.739519953727722168e-01,2.753964662551879883e+00,7.490613460540771484e-01,1.125172734260559082e+00,2.819407731294631958e-02,4.034643173217773438e-01,9.584140777587890625e-02,1.693566739559173584e-01,3.096058368682861328e-01
9.460000000000000853e+01,2.138958573341369629e-01,4.425129592418670654e-01,2.647799491882324219e+00,8.638776540756225586e-01,1.191954016685485840e+00,2.984012849628925323e-02,4.319355785846710205e-01,8.719634264707565308e-02,1.773634552955627441e-01,2.872925996780395508e-01
9.470000000000000284e+01,2.171045094728469849e-01,4.136439263820648193e-01,2.495305776596069336e+00,9.944303631782531738e-01,1.262730002403259277e+00,3.224584460258483887e-02,4.614044427871704102e-01,7.942701876163482666e-02,1.862393319606781006e-01,2.665176689624786377e-01
9.479999999999999716e+01,2.213252335786819458e-01,3.867477178573608398e-01,2.307958126068115234e+00,1.139611482620239258e+00,1.337594985961914062e+00,3.539758175611495972e-02,4.919151067733764648e-01,7.229465991258621216e-02,1.958986967802047729e-01,2.471393495798110962e-01
9.490000000000000568e+01,2.265974134206771851e-01,3.615942895412445068e-01,2.097786903381347656e+00,1.287450313568115234e+00,1.416774511337280273e+00,3.934576734900474548e-02,5.234849452972412109e-01,6.564766168594360352e-02,2.062954306602478027e-01,2.291114926338195801e-01
9.500000000000000000e+01,2.328588217496871948e-01,3.381152451038360596e-01,1.885619640350341797e+00,1.419297814369201660e+00,1.500480890274047852e+00,4.441301152110099792e-02,5.561316013336181641e-01,5.933415889739990234e-02,2.173851728439331055e-01,2.123896926641464233e-01
9.510000000000000853e+01,2.400494217872619629e-01,3.162443637847900391e-01,1.678422570228576660e+00,1.529532074928283691e+00,1.587834119796752930e+00,5.150568857789039612e-02,5.898689031600952148e-01,5.335117504000663757e-02,2.291249036788940430e-01,1.969302445650100708e-01
9.520000000000000284e+01,2.481115758419036865e-01,2.959172129631042480e-01,1.480622291564941406e+00,1.612202048301696777e+00,1.678487896919250488e+00,6.084612384438514709e-02,6.247107386589050293e-01,4.771543666720390320e-02,2.415847480297088623e-01,1.824704259634017944e-01
9.529999999999999716e+01,2.569897770881652832e-01,2.770712971687316895e-01,1.296432256698608398e+00,1.664129257202148438e+00,1.772695064544677734e+00,7.252029329538345337e-02,6.606724262237548828e-01,4.257958382368087769e-02,2.551659643650054932e-01,1.686247885227203369e-01
9.540000000000000568e+01,2.666222453117370605e-01,2.596240341663360596e-01,1.127413034439086914e+00,1.688323378562927246e+00,1.870406270027160645e+00,8.665697276592254639e-02,6.978044509887695312e-01,3.798464685678482056e-02,2.704920470714569092e-01,1.553671658039093018e-01
9.550000000000000000e+01,2.769268453121185303e-01,2.434351295232772827e-01,9.746354222297668457e-01,1.687872767448425293e+00,1.971436858177185059e+00,1.033879891037940979e-01,7.365752458572387695e-01,3.393487632274627686e-02,2.877048850059509277e-01,1.427335888147354126e-01
9.560000000000000853e+01,2.878896892070770264e-01,2.284405231475830078e-01,8.387464284896850586e-01,1.665910363197326660e+00,2.075047492980957031e+00,1.231825873255729675e-01,7.775480151176452637e-01,3.042243979871273041e-02,3.068301379680633545e-01,1.307333111763000488e-01
9.570000000000000284e+01,2.999907433986663818e-01,2.141713947057723999e-01,7.200119495391845703e-01,1.625553250312805176e+00,2.180438756942749023e+00,1.465530544519424438e-01,8.207777142524719238e-01,2.739552035927772522e-02,3.278938829898834229e-01,1.193757355213165283e-01
9.579999999999999716e+01,3.133061528205871582e-01,2.002896070480346680e-01,6.187438964843750000e-01,1.570303797721862793e+00,2.286767244338989258e+00,1.737388670444488525e-01,8.666348457336425781e-01,2.490910887718200684e-02,3.509224653244018555e-01,1.086703687906265259e-01
9.590000000000000568e+01,3.282862603664398193e-01,1.869455575942993164e-01,5.348469614982604980e-01,1.503622174263000488e+00,2.392564773559570312e+00,2.049979865550994873e-01,9.162940382957458496e-01,2.317398600280284882e-02,3.759599626064300537e-01,9.863122552633285522e-02
9.600000000000000000e+01,3.451457917690277100e-01,1.742229908704757690e-01,4.672200679779052734e-01,1.428262591361999512e+00,2.496771097183227539e+00,2.405685633420944214e-01,9.698968529701232910e-01,2.222451940178871155e-02,4.031790792942047119e-01,8.931775391101837158e-02
9.610000000000000853e+01,3.639104962348937988e-01,1.621311753988265991e-01,4.118092358112335205e-01,1.348865747451782227e+00,2.596657752990722656e+00,2.814127206802368164e-01,1.027304291725158691e+00,2.202410809695720673e-02,4.318898916244506836e-01,8.104378730058670044e-02
9.620000000000000284e+01,3.846062123775482178e-01,1.506794691085815430e-01,3.646394312381744385e-01,1.268900632858276367e+00,2.687990188598632812e+00,3.285150527954101562e-01,1.088493585586547852e+00,2.255624718964099884e-02,4.615908265113830566e-01,7.355479896068572998e-02
9.629999999999999716e+01,4.072670340538024902e-01,1.398792862892150879e-01,3.249430954456329346e-01,1.189775943756103516e+00,2.767583847045898438e+00,3.825399279594421387e-01,1.153491854667663574e+00,2.382951416075229645e-02,4.923382699489593506e-01,6.666290014982223511e-02
9.640000000000000568e+01,4.320628046989440918e-01,1.297763437032699585e-01,2.919320762157440186e-01,1.112670302391052246e+00,2.828821659088134766e+00,4.460448920726776123e-01,1.222451567649841309e+00,2.587239816784858704e-02,5.241466760635375977e-01,6.016999483108520508e-02
9.650000000000000000e+01,4.589942991733551025e-01,1.203493550419807434e-01,2.651978731155395508e-01,1.037820577621459961e+00,2.866481542587280273e+00,5.196098089218139648e-01,1.295446157455444336e+00,2.865996584296226501e-02,5.570317506790161133e-01,5.400745943188667297e-02
9.660000000000000853e+01,4.876545071601867676e-01,1.113793253898620605e-01,2.436743676662445068e-01,9.659248590469360352e-01,2.874104022979736328e+00,6.041332483291625977e-01,1.372629642486572266e+00,3.221292048692703247e-02,5.910073518753051758e-01,4.817286878824234009e-02
9.670000000000000284e+01,5.175881385803222656e-01,1.031021252274513245e-01,2.263826429843902588e-01,8.975978493690490723e-01,2.842967987060546875e+00,7.010459899902343750e-01,1.454321026802062988e+00,3.661220148205757141e-02,6.260875463485717773e-01,4.268422350287437439e-02
9.679999999999999716e+01,5.485857129096984863e-01,9.550697356462478638e-02,2.119279503822326660e-01,8.333723545074462891e-01,2.764617919921875000e+00,8.110696077346801758e-01,1.540407538414001465e+00,4.243322089314460754e-02,6.622877717018127441e-01,3.769572824239730835e-02
9.690000000000000568e+01,5.806689858436584473e-01,8.848919719457626343e-02,1.998746097087860107e-01,7.732841968536376953e-01,2.630452632904052734e+00,9.372150897979736328e-01,1.629993319511413574e+00,5.043222382664680481e-02,6.997693181037902832e-01,3.325534239411354065e-02
9.700000000000000000e+01,6.138551235198974609e-01,8.184622973203659058e-02,1.903532147407531738e-01,7.174638509750366211e-01,2.454675912857055664e+00,1.079006195068359375e+00,1.723066091537475586e+00,6.073002144694328308e-02,7.389922738075256348e-01,2.932539023458957672e-02
9.710000000000000853e+01,6.481589078903198242e-01,7.569384574890136719e-02,1.831953376531600952e-01,6.657162904739379883e-01,2.247511863708496094e+00,1.233306288719177246e+00,1.819788098335266113e+00,7.343018800020217896e-02,7.804381251335144043e-01,2.590254135429859161e-02
9.720000000000000284e+01,6.835873723030090332e-01,7.008764892816543579e-02,1.782001256942749023e-01,6.178084015846252441e-01,2.028558254241943359e+00,1.378537774085998535e+00,1.919998884201049805e+00,8.867539465427398682e-02,8.241433501243591309e-01,2.296107821166515350e-02
9.729999999999999716e+01,7.201505899429321289e-01,6.505474448204040527e-02,1.751793175935745239e-01,5.735176801681518555e-01,1.812133789062500000e+00,1.504184126853942871e+00,2.023431777954101562e+00,1.065659672021865845e-01,8.708085417747497559e-01,2.061910927295684814e-02
9.740000000000000568e+01,7.580109834671020508e-01,6.081940978765487671e-02,1.739566177129745483e-01,5.326322913169860840e-01,1.602847814559936523e+00,1.605209827423095703e+00,2.129183053970336914e+00,1.277584433555603027e-01,9.213908314704895020e-01,1.905035972595214844e-02
9.750000000000000000e+01,7.979919314384460449e-01,5.718962103128433228e-02,1.743671447038650513e-01,4.949503540992736816e-01,1.405874013900756836e+00,1.674598693847656250e+00,2.236569404602050781e+00,1.526587158441543579e-01,9.758585691452026367e-01,1.825666241347789764e-02
9.760000000000000853e+01,8.402026891708374023e-01,5.404335260391235352e-02,1.762567311525344849e-01,4.602798521518707275e-01,1.223753094673156738e+00,1.713855266571044922e+00,2.344616413116455078e+00,1.815001517534255981e-01,1.034073114395141602e+00,1.819377392530441284e-02
9.770000000000000284e+01,8.846675753593444824e-01,5.137050151824951172e-02,1.794801801443099976e-01,4.284363090991973877e-01,1.057828187942504883e+00,1.726104497909545898e+00,2.451817989349365234e+00,2.145537436008453369e-01,1.096052885055541992e+00,1.886079646646976471e-02
9.779999999999999716e+01,9.319966435432434082e-01,4.928211122751235962e-02,1.836100220680236816e-01,3.990807235240936279e-01,9.089851379394531250e-01,1.714554071426391602e+00,2.556929111480712891e+00,2.521408796310424805e-01,1.161871910095214844e+00,2.027539536356925964e-02
9.790000000000000568e+01,9.831498265266418457e-01,4.795346409082412720e-02,1.882911473512649536e-01,3.719008266925811768e-01,7.776950001716613770e-01,1.682426810264587402e+00,2.656083106994628906e+00,2.956384122371673584e-01,1.231678247451782227e+00,2.246021665632724762e-02
9.800000000000000000e+01,1.038189888000488281e+00,4.740529879927635193e-02,1.939885467290878296e-01,3.465181887149810791e-01,6.642232537269592285e-01,1.633089542388916016e+00,2.745695114135742188e+00,3.455790281295776367e-01,1.305545568466186523e+00,2.538975141942501068e-02
9.810000000000000853e+01,1.097209334373474121e+00,4.764543101191520691e-02,2.006858140230178833e-01,3.228380084037780762e-01,5.689393281936645508e-01,1.570454716682434082e+00,2.821129322052001953e+00,4.035594761371612549e-01,1.383642911911010742e+00,2.909290231764316559e-02
9.820000000000000284e+01,1.160227775573730469e+00,4.865950345993041992e-02,2.083219438791275024e-01,3.007925450801849365e-01,4.909441471099853516e-01,1.497500419616699219e+00,2.875840187072753906e+00,4.716806709766387939e-01,1.466318964958190918e+00,3.366007283329963684e-02
9.829999999999999716e+01,1.227252125740051270e+00,5.045193806290626526e-02,2.168382555246353149e-01,2.803162634372711182e-01,4.283493757247924805e-01,1.417698264122009277e+00,2.904744625091552734e+00,5.501897931098937988e-01,1.553403615951538086e+00,3.969743847846984863e-02
9.840000000000000568e+01,1.298298239707946777e+00,5.299670249223709106e-02,2.261586487293243408e-01,2.612946927547454834e-01,3.756182193756103516e-01,1.336157917976379395e+00,2.899712800979614258e+00,6.405562162399291992e-01,1.644020199775695801e+00,4.794124886393547058e-02
9.850000000000000000e+01,1.373446226119995117e+00,5.629162862896919250e-02,2.362024486064910889e-01,2.435940951108932495e-01,3.310365974903106689e-01,1.254579544067382812e+00,2.852694749832153320e+00,7.436788678169250488e-01,1.738257050514221191e+00,5.850131437182426453e-02
9.860000000000000853e+01,1.452794075012207031e+00,6.068292260169982910e-02,2.469258606433868408e-01,2.271700352430343628e-01,2.936139702796936035e-01,1.174641013145446777e+00,2.752795457839965820e+00,8.610194921493530273e-01,1.836168646812438965e+00,7.149706035852432251e-02
9.870000000000000284e+01,1.535501956939697266e+00,6.702160090208053589e-02,2.582871317863464355e-01,2.119793444871902466e-01,2.628425359725952148e-01,1.096777200698852539e+00,2.599070072174072266e+00,9.954176545143127441e-01,1.937586188316345215e+00,8.706045150756835938e-02
9.879999999999999716e+01,1.621349215507507324e+00,7.548433542251586914e-02,2.705024182796478271e-01,1.976673603057861328e-01,2.381423264741897583e-01,1.021401762962341309e+00,2.407052755355834961e+00,1.145478010177612305e+00,2.042234897613525391e+00,1.052699834108352661e-01
9.890000000000000568e+01,1.710229396820068359e+00,8.619116991758346558e-02,2.840033471584320068e-01,1.838294714689254761e-01,2.181937843561172485e-01,9.494910836219787598e-01,2.189112424850463867e+00,1.301698803901672363e+00,2.149211645126342773e+00,1.268244087696075439e-01
9.900000000000000000e+01,1.802364706993103027e+00,9.922364354133605957e-02,2.992036938667297363e-01,1.705439388751983643e-01,2.021863013505935669e-01,8.813482522964477539e-01,1.966832280158996582e+00,1.442810416221618652e+00,2.257820606231689453e+00,1.521364301443099976e-01
9.910000000000000853e+01,1.897639513015747070e+00,1.147423610091209412e-01,3.162878453731536865e-01,1.578814685344696045e-01,1.887547373771667480e-01,8.174549341201782227e-01,1.749071955680847168e+00,1.561927199363708496e+00,2.367165803909301758e+00,1.814396828413009644e-01
9.920000000000000284e+01,1.995254278182983398e+00,1.333876848220825195e-01,3.352814316749572754e-01,1.458512693643569946e-01,1.777116358280181885e-01,7.577310800552368164e-01,1.540354490280151367e+00,1.653367280960083008e+00,2.475666284561157227e+00,2.150066047906875610e-01
9.929999999999999716e+01,2.094262838363647461e+00,1.555202901363372803e-01,3.562105000019073486e-01,1.344626843929290771e-01,1.691810935735702515e-01,7.022981047630310059e-01,1.345506787300109863e+00,1.712299942970275879e+00,2.581961870193481445e+00,2.532041072845458984e-01
9.940000000000000568e+01,2.193532705307006836e+00,1.812670379877090454e-01,3.791012465953826904e-01,1.237252503633499146e-01,1.629819124937057495e-01,6.509451866149902344e-01,1.166311860084533691e+00,1.741758108139038086e+00,2.682054281234741211e+00,2.974710166454315186e-01
9.950000000000000000e+01,2.292183637619018555e+00,2.108429968357086182e-01,4.040555059909820557e-01,1.136674806475639343e-01,1.589134782552719116e-01,6.034371852874755859e-01,1.003959774971008301e+00,1.744957447052001953e+00,2.772396564483642578e+00,3.482744395732879639e-01
9.960000000000000853e+01,2.389246225357055664e+00,2.444649785757064819e-01,4.312278926372528076e-01,1.043290123343467712e-01,1.567878872156143188e-01,5.595501661300659180e-01,8.591910004615783691e-01,1.725170612335205078e+00,2.847758531570434570e+00,4.075664281845092773e-01
9.970000000000000284e+01,2.482248544692993164e+00,2.827720940113067627e-01,4.600673913955688477e-01,9.565975517034530640e-02,1.564292460680007935e-01,5.190706253051757812e-01,7.323405146598815918e-01,1.685663104057312012e+00,2.901854276657104492e+00,4.771865010261535645e-01
9.979999999999999716e+01,2.567172288894653320e+00,3.268859386444091797e-01,4.899091422557830811e-01,8.781248331069946289e-02,1.576731204986572266e-01,4.817954003810882568e-01,6.239150166511535645e-01,1.630274415016174316e+00,2.929423809051513672e+00,5.573963522911071777e-01
9.990000000000000568e+01,2.641568183898925781e+00,3.770999312400817871e-01,5.208098292350769043e-01,8.059993386268615723e-02,1.603657901287078857e-01,4.475311636924743652e-01,5.337370038032531738e-01,1.562543749809265137e+00,2.921987771987915039e+00,6.497498154640197754e-01
1.000000000000000000e+02,2.700197219848632812e+00,4.351440668106079102e-01,5.527833700180053711e-01,7.387010753154754639e-02,1.643225401639938354e-01,4.160628318786621094e-01,4.604752361774444580e-01,1.485763788223266602e+00,2.871556282043457031e+00,7.550511956214904785e-01
1.001000000000000085e+02,2.737375020980834961e+00,5.024563074111938477e-01,5.858473181724548340e-01,6.747806072235107422e-02,1.689214557409286499e-01,3.869799971580505371e-01,4.011781215667724609e-01,1.403904318809509277e+00,2.766564130783081055e+00,8.750104308128356934e-01
1.002000000000000028e+02,2.747804164886474609e+00,5.796337723731994629e-01,6.200152039527893066e-01,6.143434345722198486e-02,1.740190535783767700e-01,3.600239753723144531e-01,3.507438302040100098e-01,1.321254253387451172e+00,2.607422590255737305e+00,1.012318015098571777e+00
1.002999999999999972e+02,2.723244905471801758e+00,6.681524515151977539e-01,6.553019881248474121e-01,5.588615685701370239e-02,1.801099479198455811e-01,3.348674178123474121e-01,3.082242012023925781e-01,1.239152312278747559e+00,2.410254478454589844e+00,1.165513515472412109e+00
1.004000000000000057e+02,2.656390190124511719e+00,7.685591578483581543e-01,6.917141079902648926e-01,5.087935552000999451e-02,1.871937513351440430e-01,3.114130795001983643e-01,2.727077901363372803e-01,1.159001588821411133e+00,2.188659667968750000e+00,1.323035120964050293e+00
1.005000000000000000e+02,2.539485931396484375e+00,8.833363056182861328e-01,7.293375730514526367e-01,4.643981903791427612e-02,1.952094137668609619e-01,2.895930707454681396e-01,2.437802106142044067e-01,1.081007122993469238e+00,1.963821053504943848e+00,1.464471936225891113e+00
1.006000000000000085e+02,2.384143114089965820e+00,1.012210130691528320e+00,7.689769268035888672e-01,4.266712442040443420e-02,2.040882706642150879e-01,2.693159282207489014e-01,2.205494493246078491e-01,1.005764484405517578e+00,1.743902921676635742e+00,1.583286166191101074e+00
1.007000000000000028e+02,2.196835279464721680e+00,1.154547333717346191e+00,8.108809590339660645e-01,3.939975053071975708e-02,2.137369066476821899e-01,2.504200339317321777e-01,2.018827795982360840e-01,9.341441392898559570e-01,1.533580183982849121e+00,1.673351883888244629e+00
1.007999999999999972e+02,1.992902278900146484e+00,1.292948126792907715e+00,8.550356030464172363e-01,3.660543635487556458e-02,2.241057157516479492e-01,2.328491359949111938e-01,1.867845505475997925e-01,8.664962053298950195e-01,1.337502479553222656e+00,1.730645298957824707e+00
1.009000000000000057e+02,1.789839386940002441e+00,1.414236545562744141e+00,9.021545648574829102e-01,3.441236913204193115e-02,2.351511418819427490e-01,2.165595144033432007e-01,1.741469353437423706e-01,8.031342625617980957e-01,1.157375574111938477e+00,1.758347153663635254e+00
1.010000000000000000e+02,1.592598915100097656e+00,1.513736128807067871e+00,9.531701207160949707e-01,3.299036249518394470e-02,2.468369752168655396e-01,2.014958262443542480e-01,1.639003753662109375e-01,7.439706325531005859e-01,9.943675994873046875e-01,1.759718775749206543e+00
1.011000000000000085e+02,1.405803680419921875e+00,1.584815740585327148e+00,1.008093237876892090e+00,3.235127776861190796e-02,2.593758702278137207e-01,1.872584819793701172e-01,1.561477333307266235e-01,6.891024112701416016e-01,8.491961359977722168e-01,1.738074660301208496e+00
1.012000000000000028e+02,1.232571721076965332e+00,1.627138972282409668e+00,1.066944956779479980e+00,3.248067200183868408e-02,2.732511758804321289e-01,1.735318601131439209e-01,1.506909281015396118e-01,6.382991671562194824e-01,7.221854925155639648e-01,1.696732521057128906e+00
1.012999999999999972e+02,1.074252486228942871e+00,1.643602728843688965e+00,1.129660010337829590e+00,3.335892781615257263e-02,2.889221608638763428e-01,1.603953093290328979e-01,1.473305523395538330e-01,5.913257002830505371e-01,6.139346957206726074e-01,1.639723420143127441e+00
1.014000000000000057e+02,9.317596554756164551e-01,1.637194037437438965e+00,1.196242094039916992e+00,3.499116748571395874e-02,3.064839839935302734e-01,1.478842943906784058e-01,1.458798795938491821e-01,5.479577779769897461e-01,5.240464806556701660e-01,1.570474982261657715e+00
1.015000000000000000e+02,8.056109547615051270e-01,1.610926866531372070e+00,1.266809463500976562e+00,3.738182038068771362e-02,3.259623050689697266e-01,1.360081136226654053e-01,1.461642086505889893e-01,5.079819560050964355e-01,4.510260224342346191e-01,1.492585778236389160e+00
1.016000000000000085e+02,6.959688067436218262e-01,1.567784905433654785e+00,1.341454386711120605e+00,4.051649197936058044e-02,3.473832905292510986e-01,1.247761547565460205e-01,1.480201780796051025e-01,4.711950421333312988e-01,3.918097615242004395e-01,1.409878134727478027e+00
1.017000000000000028e+02,6.030384302139282227e-01,1.511095523834228516e+00,1.420419931411743164e+00,4.445130378007888794e-02,3.707731962203979492e-01,1.141979023814201355e-01,1.512952893972396851e-01,4.374037384986877441e-01,3.414257764816284180e-01,1.326470017433166504e+00
1.017999999999999972e+02,5.266156196594238281e-01,1.444088578224182129e+00,1.503740429878234863e+00,4.965894296765327454e-02,3.962353169918060303e-01,1.043022796511650085e-01,1.557043492794036865e-01,4.063375592231750488e-01,2.989484071731567383e-01,1.243758559226989746e+00
1.019000000000000057e+02,4.654329121112823486e-01,1.369396328926086426e+00,1.590506553649902344e+00,5.695335194468498230e-02,4.238994419574737549e-01,9.514365345239639282e-02,1.605971604585647583e-01,3.775971233844757080e-01,2.635052800178527832e-01,1.163039326667785645e+00
1.020000000000000000e+02,4.141433537006378174e-01,1.292342543601989746e+00,1.680503249168395996e+00,6.648777425289154053e-02,4.528984725475311279e-01,8.686235547065734863e-02,1.660086959600448608e-01,3.509424626827239990e-01,2.346847206354141235e-01,1.084504365921020508e+00
1.021000000000000085e+02,3.707004785537719727e-01,1.214962124824523926e+00,1.773966550827026367e+00,7.834775000810623169e-02,4.829008579254150391e-01,7.933024317026138306e-02,1.724131852388381958e-01,3.260565102100372314e-01,2.115157246589660645e-01,1.008796811103820801e+00
1.022000000000000028e+02,3.342157304286956787e-01,1.138873934745788574e+00,1.870863795280456543e+00,9.265764057636260986e-02,5.139595270156860352e-01,7.239528000354766846e-02,1.798015832901000977e-01,3.028672039508819580e-01,1.929280161857604980e-01,9.366628527641296387e-01
1.022999999999999972e+02,3.040911555290222168e-01,1.064811825752258301e+00,1.970972776412963867e+00,1.095916256308555603e-01,5.460895299911499023e-01,6.585328280925750732e-02,1.881127506494522095e-01,2.813060581684112549e-01,1.779375374317169189e-01,8.685330152511596680e-01
1.024000000000000057e+02,2.798407673835754395e-01,9.930450916290283203e-01,2.073414087295532227e+00,1.297396570444107056e-01,5.793064236640930176e-01,5.964475125074386597e-02,1.972553879022598267e-01,2.612226009368896484e-01,1.654215902090072632e-01,8.047266006469726562e-01
1.025000000000000000e+02,2.602798342704772949e-01,9.243646264076232910e-01,2.177494764328002930e+00,1.534559279680252075e-01,6.136233806610107422e-01,5.377001315355300903e-02,2.071578949689865112e-01,2.425081729888916016e-01,1.552759259939193726e-01,7.451186776161193848e-01
1.026000000000000085e+02,2.442544549703598022e-01,8.593950867652893066e-01,2.282010078430175781e+00,1.809861958026885986e-01,6.490566730499267578e-01,4.835154116153717041e-02,2.177753746509552002e-01,2.251182198524475098e-01,1.476248651742935181e-01,6.898288726806640625e-01
1.027000000000000028e+02,2.306635379791259766e-01,7.985197901725769043e-01,2.385770082473754883e+00,2.125735282897949219e-01,6.856141090393066406e-01,4.347217082977294922e-02,2.290642857551574707e-01,2.090087831020355225e-01,1.422845572233200073e-01,6.386415958404541016e-01
1.027999999999999972e+02,2.196225374937057495e-01,7.418726682662963867e-01,2.487724065780639648e+00,2.484563440084457397e-01,7.234820723533630371e-01,3.913502767682075500e-02,2.410020083189010620e-01,1.940971761941909790e-01,1.390538662672042847e-01,5.913188457489013672e-01
1.029000000000000057e+02,2.110035419464111328e-01,6.893059611320495605e-01,2.584531307220458984e+00,2.897604405879974365e-01,7.633903622627258301e-01,3.539439663290977478e-02,2.538261413574218750e-01,1.799512952566146851e-01,1.377444267272949219e-01,5.476343631744384766e-01
1.030000000000000000e+02,2.046044319868087769e-01,6.405879855155944824e-01,2.672410726547241211e+00,3.372526168823242188e-01,8.055706024169921875e-01,3.215963765978813171e-02,2.680760920047760010e-01,1.663421541452407837e-01,1.381800621747970581e-01,5.073726177215576172e-01
1.031000000000000085e+02,2.002355605363845825e-01,5.954979062080383301e-01,2.748047828674316406e+00,3.917360305786132812e-01,8.500286340713500977e-01,2.940284833312034607e-02,2.841780483722686768e-01,1.533441841602325439e-01,1.401960551738739014e-01,4.703283011913299561e-01
1.032000000000000028e+02,1.977192759513854980e-01,5.538249015808105469e-01,2.804784536361694336e+00,4.556341171264648438e-01,8.977759480476379395e-01,2.730473875999450684e-02,3.021770715713500977e-01,1.409739851951599121e-01,1.436385959386825562e-01,4.363061785697937012e-01
1.032999999999999972e+02,1.968892812728881836e-01,5.153685212135314941e-01,2.837607383728027344e+00,5.294363498687744141e-01,9.494532942771911621e-01,2.598485536873340607e-02,3.220990002155303955e-01,1.292408555746078491e-01,1.482055634260177612e-01,4.050280749797821045e-01
1.034000000000000057e+02,1.975899934768676758e-01,4.799376428127288818e-01,2.839646577835083008e+00,6.142330765724182129e-01,1.005044698715209961e+00,2.544622309505939484e-02,3.439699411392211914e-01,1.181542500853538513e-01,1.532438099384307861e-01,3.760931491851806641e-01
1.035000000000000000e+02,1.996787041425704956e-01,4.473646879196166992e-01,2.802541971206665039e+00,7.112610340118408203e-01,1.064452171325683594e+00,2.564917504787445068e-02,3.678162097930908203e-01,1.077236905694007874e-01,1.587451249361038208e-01,3.492892682552337646e-01
1.036000000000000085e+02,2.029686272144317627e-01,4.174978733062744141e-01,2.717285394668579102e+00,8.214120268821716309e-01,1.127648830413818359e+00,2.658796310424804688e-02,3.937572836875915527e-01,9.798215329647064209e-02,1.651834398508071899e-01,3.242589235305786133e-01
1.037000000000000028e+02,2.070281654596328735e-01,3.898737132549285889e-01,2.579005241394042969e+00,9.476577639579772949e-01,1.194735884666442871e+00,2.828556485474109650e-02,4.217859208583831787e-01,8.904945105314254761e-02,1.726091057062149048e-01,3.009330630302429199e-01
1.037999999999999972e+02,2.121175527572631836e-01,3.640526533126831055e-01,2.401975393295288086e+00,1.088878154754638672e+00,1.265823721885681152e+00,3.074086457490921021e-02,4.509447515010833740e-01,8.106301724910736084e-02,1.809610873460769653e-01,2.792399525642395020e-01
1.039000000000000057e+02,2.182209640741348267e-01,3.399395644664764404e-01,2.195452213287353516e+00,1.240686774253845215e+00,1.341014146804809570e+00,3.394453227519989014e-02,4.811263978481292725e-01,7.375915348529815674e-02,1.901416033506393433e-01,2.590124011039733887e-01
1.040000000000000000e+02,2.252772599458694458e-01,3.174670338630676270e-01,1.980131387710571289e+00,1.381155610084533691e+00,1.420539021492004395e+00,3.794924169778823853e-02,5.123620033264160156e-01,6.700498610734939575e-02,2.000873386859893799e-01,2.401628047227859497e-01
1.041000000000000085e+02,2.332276105880737305e-01,2.965695559978485107e-01,1.768062233924865723e+00,1.501632094383239746e+00,1.504612565040588379e+00,4.307663813233375549e-02,5.446690917015075684e-01,6.060058623552322388e-02,2.107530683279037476e-01,2.226461917161941528e-01
1.042000000000000028e+02,2.420154511928558350e-01,2.771834731101989746e-01,1.563585281372070312e+00,1.597144126892089844e+00,1.592357873916625977e+00,5.023637413978576660e-02,5.780620574951171875e-01,5.452685803174972534e-02,2.220949679613113403e-01,2.064184695482254028e-01
1.042999999999999972e+02,2.515718042850494385e-01,2.592095136642456055e-01,1.371738076210021973e+00,1.661277055740356445e+00,1.683432221412658691e+00,5.965258926153182983e-02,6.125541329383850098e-01,4.878322035074234009e-02,2.340837866067886353e-01,1.914093494415283203e-01
1.044000000000000057e+02,2.618162631988525391e-01,2.425123602151870728e-01,1.194698214530944824e+00,1.696179866790771484e+00,1.778097748756408691e+00,7.141142338514328003e-02,6.481618285179138184e-01,4.348381608724594116e-02,2.469036728143692017e-01,1.772091984748840332e-01
1.045000000000000000e+02,2.727056145668029785e-01,2.270464897155761719e-01,1.033724904060363770e+00,1.704940676689147949e+00,1.876279950141906738e+00,8.564541488885879517e-02,6.848940849304199219e-01,3.872210904955863953e-02,2.611044943332672119e-01,1.635788530111312866e-01
1.046000000000000085e+02,2.844144999980926514e-01,2.125783264636993408e-01,8.896327614784240723e-01,1.690719246864318848e+00,1.977791666984558105e+00,1.024771854281425476e-01,7.230924963951110840e-01,3.450439870357513428e-02,2.771533131599426270e-01,1.505602598190307617e-01
1.047000000000000028e+02,2.973842024803161621e-01,1.985865533351898193e-01,7.628338932991027832e-01,1.656681776046752930e+00,2.081903696060180664e+00,1.223663687705993652e-01,7.633401751518249512e-01,3.082417510449886322e-02,2.950987219810485840e-01,1.381692886352539062e-01
1.047999999999999972e+02,3.118210434913635254e-01,1.850575059652328491e-01,6.535598039627075195e-01,1.606148123741149902e+00,2.187805652618408203e+00,1.458486467599868774e-01,8.058603405952453613e-01,2.764598652720451355e-02,3.149665594100952148e-01,1.264152377843856812e-01
1.049000000000000057e+02,3.281304836273193359e-01,1.721474677324295044e-01,5.620990395545959473e-01,1.542913675308227539e+00,2.294699668884277344e+00,1.731633841991424561e-01,8.507503271102905273e-01,2.496195212006568909e-02,3.367829322814941406e-01,1.153075322508811951e-01
1.050000000000000000e+02,3.463380038738250732e-01,1.598656475543975830e-01,4.875444173812866211e-01,1.469828724861145020e+00,2.401088953018188477e+00,2.045696228742599487e-01,8.991795778274536133e-01,2.298120222985744476e-02,3.605742156505584717e-01,1.048556938767433167e-01
1.051000000000000085e+02,3.664695322513580322e-01,1.482213288545608521e-01,4.275952279567718506e-01,1.390545845031738281e+00,2.505885124206542969e+00,2.403097450733184814e-01,9.515604376792907715e-01,2.178408764302730560e-02,3.864346444606781006e-01,9.508632123470306396e-02
1.052000000000000028e+02,3.885510861873626709e-01,1.372239887714385986e-01,3.767744898796081543e-01,1.309941887855529785e+00,2.606324672698974609e+00,2.813751399517059326e-01,1.007788062095642090e+00,2.135149389505386353e-02,4.143756628036499023e-01,8.614743500947952271e-02
1.052999999999999972e+02,4.126708209514617920e-01,1.268986612558364868e-01,3.338911533355712891e-01,1.229468226432800293e+00,2.698172569274902344e+00,3.287366628646850586e-01,1.067785859107971191e+00,2.164931967854499817e-02,4.434610903263092041e-01,7.821351289749145508e-02
1.054000000000000057e+02,4.389975368976593018e-01,1.172906532883644104e-01,2.979720234870910645e-01,1.150800108909606934e+00,2.778143644332885742e+00,3.831093013286590576e-01,1.131565570831298828e+00,2.268190495669841766e-02,4.735658764839172363e-01,7.095833867788314819e-02
1.055000000000000000e+02,4.672414958477020264e-01,1.082375198602676392e-01,2.685554623603820801e-01,1.074317216873168945e+00,2.839553117752075195e+00,4.470802843570709229e-01,1.199262976646423340e+00,2.447891235351562500e-02,5.047211050987243652e-01,6.424506753683090210e-02
1.056000000000000085e+02,4.968021512031555176e-01,9.985655546188354492e-02,2.449560314416885376e-01,1.000438928604125977e+00,2.877201080322265625e+00,5.211820006370544434e-01,1.270973443984985352e+00,2.702948637306690216e-02,5.369441509246826172e-01,5.787780880928039551e-02
1.057000000000000028e+02,5.274021625518798828e-01,9.219757467508316040e-02,2.259259372949600220e-01,9.300342202186584473e-01,2.884510278701782227e+00,6.063411831855773926e-01,1.346815824508666992e+00,3.033410385251045227e-02,5.702495574951171875e-01,5.183964595198631287e-02
1.057999999999999972e+02,5.590788722038269043e-01,8.514064550399780273e-02,2.104488164186477661e-01,8.634947538375854492e-01,2.852744817733764648e+00,7.039726376533508301e-01,1.427029967308044434e+00,3.444796055555343628e-02,6.046505570411682129e-01,4.612939059734344482e-02
1.059000000000000057e+02,5.918481945991516113e-01,7.847531139850616455e-02,1.974083334207534790e-01,8.011483550071716309e-01,2.773314714431762695e+00,8.148263692855834961e-01,1.511852025985717773e+00,3.967044875025749207e-02,6.401631236076354980e-01,4.081522300839424133e-02
1.060000000000000000e+02,6.257254481315612793e-01,7.218435406684875488e-02,1.868300586938858032e-01,7.430183291435241699e-01,2.637622356414794922e+00,9.419433474540710449e-01,1.600435495376586914e+00,4.692256450653076172e-02,6.767984628677368164e-01,3.603361546993255615e-02
1.061000000000000085e+02,6.607230901718139648e-01,6.641843914985656738e-02,1.787244230508804321e-01,6.891042590141296387e-01,2.460100650787353516e+00,1.084839582443237305e+00,1.692425131797790527e+00,5.644757300615310669e-02,7.149140834808349609e-01,3.180350363254547119e-02
1.062000000000000028e+02,6.968475580215454102e-01,6.119637191295623779e-02,1.728830039501190186e-01,6.391658782958984375e-01,2.251339197158813477e+00,1.240058898925781250e+00,1.788081288337707520e+00,6.833483278751373291e-02,7.549569606781005859e-01,2.806339040398597717e-02
1.062999999999999972e+02,7.341195940971374512e-01,5.659791082143783569e-02,1.691104918718338013e-01,5.929736495018005371e-01,2.031175851821899414e+00,1.385814070701599121e+00,1.887290000915527344e+00,8.272328972816467285e-02,7.972798347473144531e-01,2.483168616890907288e-02
1.064000000000000057e+02,7.732167840003967285e-01,5.273455753922462463e-02,1.672239005565643311e-01,5.503090620040893555e-01,1.813661813735961914e+00,1.511775135993957520e+00,1.989854335784912109e+00,9.970952570438385010e-02,8.419475555419921875e-01,2.209020033478736877e-02
1.065000000000000000e+02,8.145682811737060547e-01,4.938437044620513916e-02,1.670519560575485229e-01,5.109639167785644531e-01,1.603405833244323730e+00,1.612861156463623047e+00,2.095109701156616211e+00,1.197172328829765320e-01,8.901044130325317383e-01,2.004275098443031311e-02
1.066000000000000085e+02,8.581545352935791016e-01,4.650497809052467346e-02,1.684345752000808716e-01,4.747401773929595947e-01,1.405613660812377930e+00,1.682066559791564941e+00,2.202192783355712891e+00,1.433516293764114380e-01,9.422156810760498047e-01,1.877848990261554718e-02
1.067000000000000028e+02,9.042627811431884766e-01,4.414851963520050049e-02,1.712221652269363403e-01,4.414490759372711182e-01,1.222782731056213379e+00,1.721030235290527344e+00,2.310411691665649414e+00,1.708549559116363525e-01,9.981318116188049316e-01,1.827081479132175446e-02
1.067999999999999972e+02,9.540808796882629395e-01,4.252814501523971558e-02,1.751817166805267334e-01,4.108462929725646973e-01,1.056255102157592773e+00,1.732896804809570312e+00,2.418259143829345703e+00,2.024821341037750244e-01,1.057807445526123047e+00,1.849140040576457977e-02
1.069000000000000057e+02,1.007761955261230469e+00,4.168079793453216553e-02,1.796781867742538452e-01,3.825466334819793701e-01,9.069135785102844238e-01,1.720892190933227539e+00,2.524542093276977539e+00,2.384899556636810303e-01,1.121253490447998047e+00,1.944413594901561737e-02
1.070000000000000000e+02,1.065401554107666016e+00,4.162255302071571350e-02,1.849289238452911377e-01,3.562403023242950439e-01,7.752248644828796387e-01,1.688255906105041504e+00,2.626529932022094727e+00,2.798883914947509766e-01,1.188604235649108887e+00,2.115854993462562561e-02
1.071000000000000085e+02,1.127013206481933594e+00,4.233346506953239441e-02,1.912130415439605713e-01,3.316763937473297119e-01,6.614809036254882812e-01,1.638408899307250977e+00,2.719931364059448242e+00,3.276703655719757080e-01,1.259968876838684082e+00,2.363238856196403503e-02
1.072000000000000028e+02,1.192581057548522949e+00,4.381237179040908813e-02,1.984681189060211182e-01,3.087858855724334717e-01,5.660241842269897461e-01,1.575270175933837891e+00,2.801256656646728516e+00,3.826344311237335205e-01,1.335450887680053711e+00,2.685740776360034943e-02
1.072999999999999972e+02,1.262115955352783203e+00,4.605371505022048950e-02,2.066342085599899292e-01,2.875020205974578857e-01,4.879015088081359863e-01,1.501848578453063965e+00,2.863742113113403320e+00,4.474048316478729248e-01,1.415263175964355469e+00,3.087972477078437805e-02
1.074000000000000057e+02,1.335684537887573242e+00,4.903282225131988525e-02,2.156441807746887207e-01,2.677358388900756836e-01,4.251845180988311768e-01,1.421674489974975586e+00,2.902185678482055664e+00,5.224737524986267090e-01,1.499754071235656738e+00,3.588002175092697144e-02
1.075000000000000000e+02,1.413526415824890137e+00,5.280343815684318542e-02,2.254065275192260742e-01,2.493292093276977539e-01,3.723350465297698975e-01,1.339809656143188477e+00,2.909845113754272461e+00,6.087812185287475586e-01,1.588258624076843262e+00,4.275665432214736938e-02
1.076000000000000085e+02,1.495414614677429199e+00,5.802096053957939148e-02,2.358721792697906494e-01,2.322260141372680664e-01,3.276560604572296143e-01,1.257927179336547852e+00,2.877905368804931641e+00,7.077417969703674316e-01,1.680218696594238281e+00,5.189573019742965698e-02
1.077000000000000028e+02,1.580583930015563965e+00,6.531415879726409912e-02,2.469983249902725220e-01,2.163830846548080444e-01,2.901525497436523438e-01,1.177707433700561523e+00,2.797607183456420898e+00,8.201332688331604004e-01,1.775882601737976074e+00,6.338889151811599731e-02
1.077999999999999972e+02,1.668877005577087402e+00,7.481271028518676758e-02,2.587803900241851807e-01,2.016839832067489624e-01,2.593216598033905029e-01,1.099569082260131836e+00,2.659854888916015625e+00,9.490441083908081055e-01,1.875159144401550293e+00,7.737369835376739502e-02
1.079000000000000057e+02,1.760424256324768066e+00,8.660984784364700317e-02,2.716529369354248047e-01,1.876259446144104004e-01,2.345764636993408203e-01,1.023888111114501953e+00,2.479276418685913086e+00,1.094117164611816406e+00,1.977856397628784180e+00,9.394763410091400146e-02
1.080000000000000000e+02,1.855307817459106445e+00,1.008111461997032166e-01,2.859728038311004639e-01,1.740474402904510498e-01,2.145915478467941284e-01,9.516975879669189453e-01,2.267448425292968750e+00,1.251446247100830078e+00,2.083512544631958008e+00,1.133643835783004761e-01
1.081000000000000085e+02,1.953205704689025879e+00,1.176803708076477051e-01,3.021552264690399170e-01,1.610839664936065674e-01,1.985814124345779419e-01,8.832803368568420410e-01,2.044412374496459961e+00,1.398993372917175293e+00,2.191160678863525391e+00,1.363556385040283203e-01
1.082000000000000028e+02,2.053219318389892578e+00,1.378790736198425293e-01,3.202350437641143799e-01,1.487484425306320190e-01,1.851645708084106445e-01,8.191276788711547852e-01,1.824111461639404297e+00,1.526426672935485840e+00,2.300189971923828125e+00,1.632003933191299438e-01
1.082999999999999972e+02,2.154441595077514648e+00,1.616183519363403320e-01,3.402381539344787598e-01,1.370501667261123657e-01,1.741276681423187256e-01,7.591454386711120605e-01,1.611216545104980469e+00,1.628563404083251953e+00,2.409318923950195312e+00,1.941316127777099609e-01
1.084000000000000057e+02,2.255654335021972656e+00,1.891126334667205811e-01,3.621906042098999023e-01,1.259985566139221191e-01,1.656024008989334106e-01,7.034627795219421387e-01,1.411009669303894043e+00,1.698331236839294434e+00,2.517127752304077148e+00,2.294306308031082153e-01
1.085000000000000000e+02,2.355932235717773438e+00,2.205860614776611328e-01,3.861267864704132080e-01,1.156051531434059143e-01,1.594182401895523071e-01,6.518801450729370117e-01,1.225974678993225098e+00,1.737497806549072266e+00,2.621554136276245117e+00,2.698312997817993164e-01
1.086000000000000085e+02,2.454165697097778320e+00,2.562925517559051514e-01,4.122204780578613281e-01,1.059166863560676575e-01,1.553736478090286255e-01,6.041613221168518066e-01,1.057466149330139160e+00,1.749249815940856934e+00,2.718097925186157227e+00,3.166120648384094238e-01
1.087000000000000028e+02,2.546583890914916992e+00,2.973636388778686523e-01,4.404023587703704834e-01,9.693731367588043213e-02,1.532798111438751221e-01,5.600811243057250977e-01,9.063735008239746094e-01,1.736855387687683105e+00,2.803445100784301758e+00,3.703182637691497803e-01
1.087999999999999972e+02,2.629918336868286133e+00,3.444804847240447998e-01,4.697245359420776367e-01,8.878815919160842896e-02,1.529599875211715698e-01,5.194249749183654785e-01,7.731652259826660156e-01,1.703595757484436035e+00,2.871027469635009766e+00,4.335976839065551758e-01
1.089000000000000057e+02,2.700964927673339844e+00,3.983570039272308350e-01,5.000764131546020508e-01,8.133763819932937622e-02,1.542489528656005859e-01,4.819887578487396240e-01,6.581928730010986328e-01,1.653006911277770996e+00,2.915387868881225586e+00,5.072764754295349121e-01
1.090000000000000000e+02,2.753192424774169922e+00,4.612502455711364746e-01,5.314913988113403320e-01,7.446063309907913208e-02,1.569923162460327148e-01,4.475780129432678223e-01,5.617531538009643555e-01,1.589028835296630859e+00,2.930390596389770508e+00,5.919876098632812500e-01
1.091000000000000085e+02,2.781743288040161133e+00,5.337523818016052246e-01,5.639865398406982422e-01,6.794850528240203857e-02,1.610052585601806641e-01,4.159775078296661377e-01,4.827848374843597412e-01,1.514783263206481934e+00,2.906991720199584961e+00,6.893358230590820312e-01
1.092000000000000028e+02,2.779682874679565430e+00,6.170078516006469727e-01,5.975763797760009766e-01,6.177167594432830811e-02,1.656608879566192627e-01,3.867746889591217041e-01,4.193414151668548584e-01,1.433905720710754395e+00,2.837076425552368164e+00,7.999455332756042480e-01
1.092999999999999972e+02,2.739037036895751953e+00,7.121152281761169434e-01,6.322754025459289551e-01,5.597540363669395447e-02,1.707823276519775391e-01,3.597166240215301514e-01,3.659353554248809814e-01,1.351270914077758789e+00,2.708961009979248047e+00,9.266034960746765137e-01
1.094000000000000057e+02,2.650762557983398438e+00,8.200715780258178711e-01,6.680959463119506836e-01,5.070788413286209106e-02,1.768708080053329468e-01,3.344692885875701904e-01,3.207755684852600098e-01,1.268622994422912598e+00,2.533645629882812500e+00,1.070143342018127441e+00
1.095000000000000000e+02,2.513859033584594727e+00,9.435238242149353027e-01,7.050412297248840332e-01,4.597875848412513733e-02,1.839556545019149780e-01,3.109294772148132324e-01,2.828567624092102051e-01,1.187659263610839844e+00,2.324612140655517578e+00,1.228063941001892090e+00
1.096000000000000085e+02,2.340641021728515625e+00,1.081128478050231934e+00,7.435209751129150391e-01,4.185767471790313721e-02,1.919756978750228882e-01,2.890291810035705566e-01,2.516752183437347412e-01,1.108793497085571289e+00,2.099935770034790039e+00,1.380302548408508301e+00
1.097000000000000028e+02,2.139210224151611328e+00,1.228048086166381836e+00,7.842331528663635254e-01,3.831811994314193726e-02,2.008597850799560547e-01,2.686709463596343994e-01,2.266434729099273682e-01,1.032348752021789551e+00,1.876521706581115723e+00,1.513457298278808594e+00
1.097999999999999972e+02,1.930539369583129883e+00,1.362842679023742676e+00,8.271937966346740723e-01,3.526273742318153381e-02,2.105152904987335205e-01,2.496950626373291016e-01,2.064242660999298096e-01,9.593598842620849609e-01,1.659709692001342773e+00,1.622209668159484863e+00
1.099000000000000057e+02,1.725358605384826660e+00,1.477907180786132812e+00,8.725820183753967285e-01,3.271251171827316284e-02,2.208938598632812500e-01,2.320485562086105347e-01,1.902961581945419312e-01,8.901463150978088379e-01,1.454784870147705078e+00,1.699028253555297852e+00
1.100000000000000000e+02,1.527822852134704590e+00,1.568432211875915527e+00,9.215982556343078613e-01,3.088216111063957214e-02,2.319517433643341064e-01,2.156875580549240112e-01,1.768363416194915771e-01,8.252255320549011230e-01,1.264854669570922852e+00,1.744339227676391602e+00
1.101000000000000085e+02,1.342758536338806152e+00,1.628510117530822754e+00,9.745281338691711426e-01,2.983087860047817230e-02,2.436504215002059937e-01,2.005612999200820923e-01,1.657444536685943604e-01,7.644876241683959961e-01,1.091382741928100586e+00,1.761335253715515137e+00
1.102000000000000028e+02,1.172155261039733887e+00,1.660452485084533691e+00,1.031382560729980469e+00,2.955971285700798035e-02,2.561686933040618896e-01,1.862913221120834351e-01,1.571512669324874878e-01,7.080590724945068359e-01,9.353551864624023438e-01,1.753305673599243164e+00
1.102999999999999972e+02,1.017201662063598633e+00,1.667261242866516113e+00,1.092099428176879883e+00,3.003640659153461456e-02,2.700004279613494873e-01,1.725479513406753540e-01,1.509297937154769897e-01,6.557872891426086426e-01,7.973242998123168945e-01,1.723566174507141113e+00
1.104000000000000057e+02,8.786585330963134766e-01,1.652002930641174316e+00,1.156627178192138672e+00,3.125435486435890198e-02,2.856187522411346436e-01,1.593927145004272461e-01,1.468756943941116333e-01,6.074326634407043457e-01,6.776236295700073242e-01,1.675590157508850098e+00
1.105000000000000000e+02,7.568994760513305664e-01,1.617746114730834961e+00,1.225095510482788086e+00,3.323902934789657593e-02,3.031273186206817627e-01,1.468627601861953735e-01,1.447975486516952515e-01,5.627669692039489746e-01,5.767192840576171875e-01,1.613462209701538086e+00
1.106000000000000085e+02,6.520583629608154297e-01,1.567625641822814941e+00,1.297579407691955566e+00,3.596701845526695251e-02,3.225518167018890381e-01,1.349674165248870850e-01,1.445162594318389893e-01,5.215723514556884766e-01,4.936753213405609131e-01,1.540390729904174805e+00
1.107000000000000028e+02,5.644137263298034668e-01,1.505298733711242676e+00,1.374226331710815430e+00,3.945549577474594116e-02,3.439183533191680908e-01,1.237160712480545044e-01,1.458643376827239990e-01,4.836419522762298584e-01,4.268392026424407959e-01,1.459987640380859375e+00
1.107999999999999972e+02,4.931741952896118164e-01,1.433500885963439941e+00,1.455368041992187500e+00,4.380912333726882935e-02,3.672532141208648682e-01,1.131182163953781128e-01,1.486852914094924927e-01,4.487784802913665771e-01,3.712596893310546875e-01,1.376880288124084473e+00
1.109000000000000057e+02,4.357427060604095459e-01,1.355933189392089844e+00,1.540572643280029297e+00,4.981386661529541016e-02,3.926466703414916992e-01,1.031994968652725220e-01,1.528004854917526245e-01,4.167703986167907715e-01,3.241317272186279297e-01,1.293509960174560547e+00
1.110000000000000000e+02,3.868775069713592529e-01,1.277355194091796875e+00,1.629116535186767578e+00,5.799115449190139771e-02,4.202428162097930908e-01,9.402207285165786743e-02,1.575808972120285034e-01,3.872016072273254395e-01,2.844734489917755127e-01,1.211575388908386230e+00
1.111000000000000085e+02,3.456908166408538818e-01,1.199001789093017578e+00,1.721001982688903809e+00,6.845433264970779419e-02,4.491952657699584961e-01,8.574964106082916260e-02,1.627692729234695435e-01,3.598330020904541016e-01,2.516844868659973145e-01,1.131713509559631348e+00
1.112000000000000028e+02,3.112453222274780273e-01,1.122468709945678711e+00,1.816435098648071289e+00,8.129755407571792603e-02,4.791478514671325684e-01,7.822894304990768433e-02,1.688195466995239258e-01,3.343100845813751221e-01,2.252866029739379883e-01,1.054162144660949707e+00
1.112999999999999972e+02,2.831057012081146240e-01,1.048086404800415039e+00,1.915263414382934570e+00,9.666043519973754883e-02,5.101550817489624023e-01,7.130476832389831543e-02,1.758751869201660156e-01,3.105085790157318115e-01,2.039585858583450317e-01,9.798565506935119629e-01
1.114000000000000057e+02,2.605209946632385254e-01,9.763023257255554199e-01,2.017111778259277344e+00,1.147927343845367432e-01,5.422316789627075195e-01,6.477361172437667847e-02,1.838759183883666992e-01,2.883611619472503662e-01,1.870039701461791992e-01,9.092242121696472168e-01
1.115000000000000000e+02,2.423237413167953491e-01,9.079271554946899414e-01,2.121012926101684570e+00,1.363209933042526245e-01,5.753935575485229492e-01,5.857528373599052429e-02,1.927451342344284058e-01,2.677570283412933350e-01,1.730098128318786621e-01,8.428382277488708496e-01
1.116000000000000085e+02,2.272068858146667480e-01,8.435094356536865234e-01,2.226316452026367188e+00,1.615292429924011230e-01,6.096537113189697266e-01,5.270852893590927124e-02,2.023927420377731323e-01,2.485430836677551270e-01,1.614104956388473511e-01,7.806875705718994141e-01
1.117000000000000028e+02,2.145022004842758179e-01,7.832102775573730469e-01,2.331645965576171875e+00,1.906658709049224854e-01,6.450283527374267578e-01,4.727384820580482483e-02,2.127718627452850342e-01,2.306706756353378296e-01,1.522522717714309692e-01,7.228051424026489258e-01
1.117999999999999972e+02,2.043402493000030518e-01,7.271611690521240234e-01,2.435874938964843750e+00,2.239751368761062622e-01,6.815265417098999023e-01,4.237752780318260193e-02,2.238383740186691284e-01,2.140955626964569092e-01,1.455326974391937256e-01,6.691734790802001953e-01
1.119000000000000057e+02,1.965617388486862183e-01,6.751784682273864746e-01,2.537571430206298828e+00,2.618741095066070557e-01,7.193281054496765137e-01,3.801931068301200867e-02,2.355495542287826538e-01,1.987743377685546875e-01,1.410426050424575806e-01,6.195480823516845703e-01
1.120000000000000000e+02,1.909657120704650879e-01,6.270304918289184570e-01,2.632438659667968750e+00,3.056899309158325195e-01,7.591118216514587402e-01,3.424405306577682495e-02,2.480089813470840454e-01,1.843967884778976440e-01,1.385860294103622437e-01,5.736956596374511719e-01
1.121000000000000085e+02,1.873637735843658447e-01,5.824956893920898438e-01,2.717422246932983398e+00,3.558543622493743896e-01,8.011711835861206055e-01,3.097831271588802338e-02,2.616835534572601318e-01,1.705924123525619507e-01,1.379795521497726440e-01,5.313942432403564453e-01
1.122000000000000028e+02,1.855794787406921387e-01,5.413634777069091797e-01,2.787620067596435547e+00,4.141319096088409424e-01,8.455005288124084473e-01,2.818968147039413452e-02,2.771157026290893555e-01,1.573724746704101562e-01,1.390516310930252075e-01,4.924326241016387939e-01
1.122999999999999972e+02,1.854476630687713623e-01,5.034327507019042969e-01,2.836730241775512695e+00,4.822570383548736572e-01,8.930705189704895020e-01,2.605094015598297119e-02,2.944357991218566895e-01,1.447770148515701294e-01,1.416419744491577148e-01,4.566094279289245605e-01
1.124000000000000057e+02,1.868139952421188354e-01,4.685123860836029053e-01,2.859677553176879883e+00,5.606055259704589844e-01,9.445720314979553223e-01,2.469019219279289246e-02,3.136695921421051025e-01,1.328153163194656372e-01,1.455961018800735474e-01,4.237291812896728516e-01
1.125000000000000000e+02,1.895341575145721436e-01,4.364204704761505127e-01,2.848130941390991211e+00,6.507223844528198242e-01,9.999837875366210938e-01,2.410989254713058472e-02,3.348431289196014404e-01,1.214967742562294006e-01,1.503860056400299072e-01,3.934074342250823975e-01
1.126000000000000085e+02,1.933130919933319092e-01,4.069202244281768799e-01,2.794457674026489258e+00,7.533115744590759277e-01,1.059193849563598633e+00,2.426816709339618683e-02,3.579826653003692627e-01,1.108308732509613037e-01,1.555670499801635742e-01,3.653551638126373291e-01
1.127000000000000028e+02,1.977255344390869141e-01,3.796053528785705566e-01,2.687520742416381836e+00,8.702691197395324707e-01,1.122188210487365723e+00,2.516111359000205994e-02,3.831479549407958984e-01,1.008355692028999329e-01,1.613954603672027588e-01,3.392794728279113770e-01
1.127999999999999972e+02,2.031684219837188721e-01,3.540820181369781494e-01,2.531714916229248047e+00,1.003563642501831055e+00,1.189064741134643555e+00,2.681102231144905090e-02,4.105100631713867188e-01,9.157323837280273438e-02,1.682276278734207153e-01,3.149321973323822021e-01
1.129000000000000057e+02,2.096154540777206421e-01,3.302609026432037354e-01,2.340230703353881836e+00,1.151891708374023438e+00,1.259941339492797852e+00,2.922153472900390625e-02,4.393197596073150635e-01,8.329298347234725952e-02,1.760248541831970215e-01,2.922639548778533936e-01
1.130000000000000000e+02,2.170056849718093872e-01,3.080745041370391846e-01,2.125744581222534180e+00,1.303003072738647461e+00,1.334912180900573730e+00,3.237909823656082153e-02,4.691195487976074219e-01,7.578094303607940674e-02,1.847143173217773438e-01,2.711749672889709473e-01
1.131000000000000085e+02,2.252804487943649292e-01,2.874573469161987305e-01,1.909121632575988770e+00,1.437872886657714844e+00,1.414194345474243164e+00,3.633109852671623230e-02,4.999695420265197754e-01,6.886678934097290039e-02,1.942004114389419556e-01,2.515000402927398682e-01
1.132000000000000028e+02,2.343796342611312866e-01,2.683363258838653564e-01,1.697535991668701172e+00,1.550691843032836914e+00,1.498069286346435547e+00,4.132898524403572083e-02,5.318841934204101562e-01,6.235166639089584351e-02,2.044335603713989258e-01,2.331850230693817139e-01
1.132999999999999972e+02,2.442138493061065674e-01,2.505579590797424316e-01,1.495533585548400879e+00,1.635333538055419922e+00,1.585741162300109863e+00,4.829148948192596436e-02,5.648791193962097168e-01,5.616805702447891235e-02,2.153691351413726807e-01,2.161852568387985229e-01
1.134000000000000057e+02,2.547294497489929199e-01,2.340528517961502075e-01,1.307411432266235352e+00,1.688568949699401855e+00,1.676756501197814941e+00,5.750524252653121948e-02,5.989679694175720215e-01,5.031404644250869751e-02,2.269638180732727051e-01,2.004568874835968018e-01
1.135000000000000000e+02,2.658844292163848877e-01,2.187785804271697998e-01,1.134764194488525391e+00,1.713472723960876465e+00,1.771374344825744629e+00,6.905697286128997803e-02,6.341658234596252441e-01,4.483472928404808044e-02,2.392414510250091553e-01,1.858261972665786743e-01
1.136000000000000085e+02,2.778977453708648682e-01,2.044200301170349121e-01,9.786881804466247559e-01,1.713196158409118652e+00,1.869537591934204102e+00,8.307766169309616089e-02,6.704853773117065430e-01,3.988046199083328247e-02,2.525140941143035889e-01,1.718610823154449463e-01
1.137000000000000028e+02,2.911798954010009766e-01,1.905191242694854736e-01,8.398472666740417480e-01,1.690937042236328125e+00,1.971062779426574707e+00,9.969039261341094971e-02,7.080918550491333008e-01,3.546991944313049316e-02,2.674274444580078125e-01,1.584672629833221436e-01
1.137999999999999972e+02,3.060829341411590576e-01,1.771396696567535400e-01,7.185158133506774902e-01,1.649877309799194336e+00,2.075334787368774414e+00,1.192603930830955505e-01,7.475187182426452637e-01,3.159286826848983765e-02,2.842218875885009766e-01,1.456954479217529297e-01
1.139000000000000057e+02,3.228652477264404297e-01,1.643816530704498291e-01,6.151279211044311523e-01,1.593735337257385254e+00,2.181464910507202148e+00,1.424072980880737305e-01,7.892126441001892090e-01,2.823534607887268066e-02,3.029230535030364990e-01,1.335548758506774902e-01
1.140000000000000000e+02,3.415525853633880615e-01,1.522542834281921387e-01,5.294536352157592773e-01,1.525920152664184570e+00,2.288761377334594727e+00,1.693741828203201294e-01,8.331636786460876465e-01,2.535548806190490723e-02,3.235569894313812256e-01,1.220549494028091431e-01
1.141000000000000085e+02,3.621708154678344727e-01,1.407669633626937866e-01,4.602675139904022217e-01,1.449425578117370605e+00,2.395735740661621094e+00,2.004156857728958130e-01,8.801839947700500488e-01,2.309477701783180237e-02,3.461498618125915527e-01,1.112050861120223999e-01
1.142000000000000028e+02,3.847460746765136719e-01,1.299290806055068970e-01,4.037334322929382324e-01,1.368685722351074219e+00,2.501239776611328125e+00,2.357824593782424927e-01,9.311305880546569824e-01,2.160971239209175110e-02,3.707322180271148682e-01,1.010159030556678772e-01
1.142999999999999972e+02,4.093806147575378418e-01,1.197693124413490295e-01,3.556071221828460693e-01,1.287416458129882812e+00,2.602887868881225586e+00,2.763219475746154785e-01,9.859781861305236816e-01,2.090318873524665833e-02,3.974711000919342041e-01,9.153244644403457642e-02
1.144000000000000057e+02,4.362283647060394287e-01,1.103274002671241760e-01,3.150850534439086914e-01,1.206988215446472168e+00,2.696265697479248047e+00,3.231550157070159912e-01,1.044590830802917480e+00,2.093023434281349182e-02,4.259582459926605225e-01,8.301623910665512085e-02
1.145000000000000000e+02,4.648835361003875732e-01,1.014618799090385437e-01,2.813693583011627197e-01,1.128538370132446289e+00,2.778215646743774414e+00,3.768657147884368896e-01,1.106977343559265137e+00,2.168928645551204681e-02,4.554364979267120361e-01,7.537548243999481201e-02
1.146000000000000085e+02,4.946281909942626953e-01,9.339448809623718262e-02,2.540511190891265869e-01,1.052352905273437500e+00,2.842172622680664062e+00,4.400545358657836914e-01,1.173219919204711914e+00,2.319964952766895294e-02,4.859560132026672363e-01,6.835714727640151978e-02
1.147000000000000028e+02,5.254280567169189453e-01,8.598985522985458374e-02,2.320616543292999268e-01,9.791747331619262695e-01,2.882790088653564453e+00,5.134071707725524902e-01,1.243456363677978516e+00,2.547720074653625488e-02,5.175325870513916016e-01,6.178737431764602661e-02
1.147999999999999972e+02,5.573024749755859375e-01,7.912848144769668579e-02,2.144429683685302734e-01,9.095932841300964355e-01,2.893825054168701172e+00,5.976994633674621582e-01,1.317765474319458008e+00,2.849936485290527344e-02,5.501831769943237305e-01,5.554893240332603455e-02
1.149000000000000057e+02,5.902694463729858398e-01,7.261670380830764771e-02,1.998598873615264893e-01,8.441118597984313965e-01,2.866407394409179688e+00,6.944526433944702148e-01,1.396330714225769043e+00,3.230142593383789062e-02,5.839213132858276367e-01,4.963878914713859558e-02
1.150000000000000000e+02,6.243430376052856445e-01,6.646902114152908325e-02,1.876684129238128662e-01,7.827956080436706543e-01,2.792321205139160156e+00,8.043229579925537109e-01,1.479521393775939941e+00,3.700836747884750366e-02,6.187608242034912109e-01,4.406136274337768555e-02
1.151000000000000085e+02,6.595366597175598145e-01,6.083741784095764160e-02,1.779798418283462524e-01,7.257514595985412598e-01,2.661356687545776367e+00,9.302291870117187500e-01,1.566853404045104980e+00,4.343122988939285278e-02,6.547181606292724609e-01,3.895493596792221069e-02
1.152000000000000028e+02,6.958565711975097656e-01,5.574834346771240234e-02,1.707058995962142944e-01,6.728710532188415527e-01,2.486594676971435547e+00,1.072265028953552246e+00,1.657607913017272949e+00,5.208280682563781738e-02,6.918759346008300781e-01,3.439282998442649841e-02
1.152999999999999972e+02,7.333627939224243164e-01,5.125985294580459595e-02,1.656412482261657715e-01,6.239159107208251953e-01,2.279358863830566406e+00,1.227766752243041992e+00,1.751976847648620605e+00,6.305872648954391479e-02,7.306804060935974121e-01,3.035666793584823608e-02
1.154000000000000057e+02,7.728330492973327637e-01,4.746777564287185669e-02,1.625934690237045288e-01,5.786585807800292969e-01,2.058444738388061523e+00,1.375828266143798828e+00,1.849964618682861328e+00,7.648365199565887451e-02,7.716326713562011719e-01,2.682445012032985687e-02
1.155000000000000000e+02,8.145628571510314941e-01,4.418066516518592834e-02,1.613824069499969482e-01,5.368824005126953125e-01,1.839484930038452148e+00,1.504612803459167480e+00,1.951396584510803223e+00,9.248652309179306030e-02,8.148478865623474121e-01,2.378095872700214386e-02
1.156000000000000085e+02,8.585370182991027832e-01,4.136534035205841064e-02,1.618394702672958374e-01,4.983809292316436768e-01,1.627369999885559082e+00,1.609001755714416504e+00,2.055891513824462891e+00,1.112356483936309814e-01,8.607380390167236328e-01,2.128621563315391541e-02
1.157000000000000028e+02,9.052845835685729980e-01,3.911758959293365479e-02,1.638071238994598389e-01,4.629577696323394775e-01,1.427317380905151367e+00,1.681716084480285645e+00,2.162483453750610352e+00,1.334584653377532959e-01,9.104543924331665039e-01,1.954706571996212006e-02
1.157999999999999972e+02,9.558790326118469238e-01,3.763143345713615417e-02,1.671382188796997070e-01,4.304260313510894775e-01,1.242128133773803711e+00,1.723749995231628418e+00,2.270554065704345703e+00,1.594671159982681274e-01,9.641013741493225098e-01,1.859063655138015747e-02
1.159000000000000057e+02,1.010363340377807617e+00,3.692476823925971985e-02,1.714389622211456299e-01,4.004559516906738281e-01,1.073198437690734863e+00,1.738249421119689941e+00,2.378902912139892578e+00,1.894940882921218872e-01,1.021499752998352051e+00,1.837102137506008148e-02
1.160000000000000000e+02,1.068795084953308105e+00,3.699678182601928711e-02,1.761808991432189941e-01,3.727160990238189697e-01,9.214594960212707520e-01,1.728448510169982910e+00,2.486109018325805664e+00,2.238159924745559692e-01,1.082667827606201172e+00,1.888155750930309296e-02
1.161000000000000085e+02,1.131177425384521484e+00,3.783262521028518677e-02,1.817938238382339478e-01,3.468770086765289307e-01,7.874194979667663574e-01,1.697602868080139160e+00,2.590541601181030273e+00,2.629574835300445557e-01,1.147642135620117188e+00,2.013251930475234985e-02
1.162000000000000028e+02,1.197438120841979980e+00,3.942398354411125183e-02,1.884237676858901978e-01,3.227646946907043457e-01,6.713631153106689453e-01,1.649102568626403809e+00,2.687797307968139648e+00,3.083044290542602539e-01,1.216580390930175781e+00,2.215418778359889984e-02
1.162999999999999972e+02,1.267673373222351074e+00,4.177394136786460876e-02,1.960088610649108887e-01,3.003106117248535156e-01,5.737105011940002441e-01,1.586927413940429688e+00,2.774677991867065430e+00,3.602654337882995605e-01,1.289556741714477539e+00,2.492219209671020508e-02
1.164000000000000057e+02,1.341970324516296387e+00,4.486528411507606506e-02,2.044896185398101807e-01,2.794482409954071045e-01,4.935784935951232910e-01,1.514133214950561523e+00,2.845255851745605469e+00,4.211979806423187256e-01,1.366722464561462402e+00,2.845561131834983826e-02
1.165000000000000000e+02,1.420581340789794922e+00,4.875690490007400513e-02,2.137798368930816650e-01,2.600381374359130859e-01,4.292458295822143555e-01,1.434186100959777832e+00,2.893691301345825195e+00,4.923886358737945557e-01,1.448368072509765625e+00,3.282600268721580505e-02
1.166000000000000085e+02,1.503367066383361816e+00,5.404975265264511108e-02,2.238067090511322021e-01,2.419672608375549316e-01,3.753307163715362549e-01,1.352121829986572266e+00,2.914425373077392578e+00,5.742602348327636719e-01,1.534582376480102539e+00,3.845404833555221558e-02
1.167000000000000028e+02,1.589489936828613281e+00,6.143896281719207764e-02,2.345263212919235229e-01,2.251916229724884033e-01,3.296887278556823730e-01,1.269907474517822266e+00,2.898624658584594727e+00,6.684506535530090332e-01,1.624449610710144043e+00,4.621999710798263550e-02
1.167999999999999972e+02,1.678784251213073730e+00,7.105682045221328735e-02,2.458959817886352539e-01,2.096681147813796997e-01,2.913311421871185303e-01,1.189236879348754883e+00,2.838508605957031250e+00,7.755841612815856934e-01,1.717851996421813965e+00,5.628584697842597961e-02
1.169000000000000057e+02,1.771457076072692871e+00,8.298990130424499512e-02,2.579734325408935547e-01,1.951822042465209961e-01,2.597093880176544189e-01,1.110634207725524902e+00,2.722067356109619141e+00,8.979716897010803223e-01,1.814957141876220703e+00,6.875596195459365845e-02
1.170000000000000000e+02,1.867508530616760254e+00,9.735647588968276978e-02,2.712328135967254639e-01,1.812527626752853394e-01,2.343009263277053833e-01,1.034385681152343750e+00,2.555771589279174805e+00,1.037321209907531738e+00,1.915606260299682617e+00,8.377218991518020630e-02
1.171000000000000085e+02,1.966657876968383789e+00,1.143844127655029297e-01,2.861083149909973145e-01,1.678551435470581055e-01,2.137735038995742798e-01,9.615561962127685547e-01,2.353977203369140625e+00,1.192002415657043457e+00,2.019573211669921875e+00,1.013892740011215210e-01
1.172000000000000028e+02,2.067988157272338867e+00,1.347132921218872070e-01,3.028635382652282715e-01,1.550790816545486450e-01,1.973842531442642212e-01,8.924551606178283691e-01,2.132247924804687500e+00,1.345778584480285645e+00,2.126077890396118164e+00,1.221879497170448303e-01
1.172999999999999972e+02,2.170750856399536133e+00,1.585993468761444092e-01,3.215242922306060791e-01,1.429338008165359497e-01,1.837022751569747925e-01,8.276109695434570312e-01,1.909885764122009277e+00,1.481894731521606445e+00,2.234329700469970703e+00,1.466888636350631714e-01
1.174000000000000057e+02,2.273628473281860352e+00,1.862853616476058960e-01,3.421163558959960938e-01,1.314287334680557251e-01,1.723939031362533569e-01,7.669404149055480957e-01,1.693259835243225098e+00,1.594774007797241211e+00,2.343582153320312500e+00,1.751319617033004761e-01
1.175000000000000000e+02,2.375619173049926758e+00,2.180002778768539429e-01,3.646659553050994873e-01,1.205732673406600952e-01,1.635907590389251709e-01,7.105716466903686523e-01,1.487351298332214355e+00,1.677273035049438477e+00,2.452276706695556641e+00,2.077776193618774414e-01
1.176000000000000085e+02,2.475624799728393555e+00,2.540037035942077637e-01,3.892257809638977051e-01,1.103835552930831909e-01,1.571605205535888672e-01,6.583467721939086914e-01,1.295982599258422852e+00,1.727918267250061035e+00,2.559169530868530273e+00,2.449068129062652588e-01
1.177000000000000028e+02,2.569932699203491211e+00,2.954601943492889404e-01,4.159822463989257812e-01,1.009096205234527588e-01,1.528993248939514160e-01,6.100274324417114258e-01,1.120702862739562988e+00,1.749863028526306152e+00,2.660834312438964844e+00,2.878185212612152100e-01
1.177999999999999972e+02,2.655125379562377930e+00,3.430469036102294922e-01,4.445793032646179199e-01,9.220322966575622559e-02,1.506163030862808228e-01,5.653861165046691895e-01,9.625775218009948730e-01,1.746358036994934082e+00,2.753337621688842773e+00,3.372146189212799072e-01
1.179000000000000057e+02,2.727821111679077148e+00,3.976076245307922363e-01,4.741710722446441650e-01,8.434221148490905762e-02,1.501326411962509155e-01,5.242062807083129883e-01,8.222326040267944336e-01,1.720692276954650879e+00,2.832396030426025391e+00,3.944224417209625244e-01
1.180000000000000000e+02,2.781384944915771484e+00,4.614405035972595215e-01,5.048107504844665527e-01,7.712449878454208374e-02,1.512811928987503052e-01,4.862816333770751953e-01,6.999573111534118652e-01,1.676194548606872559e+00,2.891265392303466797e+00,4.618319869041442871e-01
1.181000000000000085e+02,2.810939311981201172e+00,5.350472331047058105e-01,5.365154147148132324e-01,7.040879130363464355e-02,1.539057940244674683e-01,4.514158666133880615e-01,5.963140130043029785e-01,1.616917490959167480e+00,2.924858093261718750e+00,5.397084951400756836e-01
1.182000000000000028e+02,2.809379100799560547e+00,6.196169853210449219e-01,5.693030953407287598e-01,6.403049081563949585e-02,1.578395217657089233e-01,4.194059371948242188e-01,5.106747746467590332e-01,1.546095967292785645e+00,2.925431013107299805e+00,6.293505430221557617e-01
1.182999999999999972e+02,2.768644571304321289e+00,7.162463068962097168e-01,6.031872034072875977e-01,5.798593908548355103e-02,1.624951511621475220e-01,3.898469507694244385e-01,4.415354430675506592e-01,1.467223763465881348e+00,2.884564161300659180e+00,7.318615317344665527e-01
1.184000000000000057e+02,2.679447650909423828e+00,8.259634971618652344e-01,6.381829380989074707e-01,5.234373360872268677e-02,1.675678640604019165e-01,3.624792993068695068e-01,3.847291171550750732e-01,1.384724617004394531e+00,2.792122840881347656e+00,8.483902215957641602e-01
1.185000000000000000e+02,2.539874792098999023e+00,9.515523314476013184e-01,6.743012070655822754e-01,4.723770171403884888e-02,1.735361367464065552e-01,3.369593024253845215e-01,3.364275991916656494e-01,1.301794648170471191e+00,2.642849922180175781e+00,9.820908904075622559e-01
1.186000000000000085e+02,2.363193511962890625e+00,1.091671705245971680e+00,7.115765810012817383e-01,4.266652092337608337e-02,1.805107444524765015e-01,3.131589889526367188e-01,2.957438528537750244e-01,1.219975829124450684e+00,2.452927350997924805e+00,1.131900906562805176e+00
1.187000000000000028e+02,2.158277988433837891e+00,1.241018533706665039e+00,7.506168484687805176e-01,3.870838508009910583e-02,1.884300261735916138e-01,2.910100221633911133e-01,2.619628906250000000e-01,1.140184283256530762e+00,2.234695434570312500e+00,1.290658235549926758e+00
1.187999999999999972e+02,1.946274876594543457e+00,1.377925515174865723e+00,7.919225692749023438e-01,3.529189154505729675e-02,1.972246319055557251e-01,2.704199552536010742e-01,2.346644550561904907e-01,1.062611818313598633e+00,2.009633779525756836e+00,1.435976982116699219e+00
1.189000000000000057e+02,1.737856268882751465e+00,1.494723558425903320e+00,8.354767560958862305e-01,3.235298022627830505e-02,2.067998200654983521e-01,2.512248754501342773e-01,2.126484215259552002e-01,9.881197214126586914e-01,1.788481473922729492e+00,1.559751987457275391e+00
1.190000000000000000e+02,1.537255764007568359e+00,1.586477041244506836e+00,8.817362785339355469e-01,2.996885590255260468e-02,2.171054780483245850e-01,2.333677858114242554e-01,1.950867027044296265e-01,9.172812104225158691e-01,1.575790524482727051e+00,1.656560182571411133e+00
1.191000000000000085e+02,1.349366664886474609e+00,1.647265672683715820e+00,9.318380355834960938e-01,2.834401838481426239e-02,2.280975878238677979e-01,2.168046385049819946e-01,1.806675791740417480e-01,8.505977392196655273e-01,1.376720309257507324e+00,1.720376849174499512e+00
1.192000000000000028e+02,1.176179409027099609e+00,1.679496407508850098e+00,9.858582019805908203e-01,2.750201337039470673e-02,2.397335916757583618e-01,2.014921009540557861e-01,1.686616688966751099e-01,7.881563305854797363e-01,1.193285346031188965e+00,1.753956437110900879e+00
1.192999999999999972e+02,1.018898129463195801e+00,1.686219811439514160e+00,1.043769478797912598e+00,2.742486260831356049e-02,2.521238923072814941e-01,1.871216148138046265e-01,1.590854078531265259e-01,7.299579381942749023e-01,1.026752710342407227e+00,1.760538339614868164e+00
1.194000000000000057e+02,8.782925605773925781e-01,1.670551180839538574e+00,1.105492115020751953e+00,2.808639965951442719e-02,2.657454013824462891e-01,1.733046770095825195e-01,1.519673764705657959e-01,6.760194301605224609e-01,8.779296278953552246e-01,1.743429303169250488e+00
1.195000000000000000e+02,7.547389864921569824e-01,1.635607004165649414e+00,1.171044945716857910e+00,2.949369512498378754e-02,2.811076045036315918e-01,1.600637137889862061e-01,1.470977067947387695e-01,6.260961294174194336e-01,7.472071051597595215e-01,1.705936551094055176e+00
1.196000000000000085e+02,6.484279632568359375e-01,1.584638595581054688e+00,1.240569233894348145e+00,3.166814148426055908e-02,2.983566522598266602e-01,1.474468261003494263e-01,1.442797631025314331e-01,5.799551010131835938e-01,6.350831985473632812e-01,1.651878237724304199e+00
1.197000000000000028e+02,5.596135854721069336e-01,1.521359443664550781e+00,1.314138054847717285e+00,3.458431735634803772e-02,3.175182044506072998e-01,1.354632973670959473e-01,1.433294415473937988e-01,5.373743176460266113e-01,5.415251255035400391e-01,1.584964632987976074e+00
1.197999999999999972e+02,4.874135553836822510e-01,1.448528170585632324e+00,1.391928076744079590e+00,3.827363252639770508e-02,3.386182785034179688e-01,1.241225078701972961e-01,1.440745443105697632e-01,4.981421232223510742e-01,4.651822745800018311e-01,1.508617043495178223e+00
1.199000000000000057e+02,4.292050004005432129e-01,1.369950532913208008e+00,1.474275350570678711e+00,4.289724305272102356e-02,3.616832196712493896e-01,1.134339347481727600e-01,1.463541388511657715e-01,4.620574414730072021e-01,4.036884009838104248e-01,1.426487922668457031e+00
1.200000000000000000e+02,3.797118067741394043e-01,1.290324449539184570e+00,1.560551166534423828e+00,4.932989925146102905e-02,3.867776989936828613e-01,1.034168154001235962e-01,1.500179618597030640e-01,4.289287328720092773e-01,3.515690565109252930e-01,1.343195199966430664e+00
1.201000000000000085e+02,3.379885852336883545e-01,1.210947632789611816e+00,1.650141477584838867e+00,5.797247961163520813e-02,4.140817224979400635e-01,9.412568062543869019e-02,1.546386629343032837e-01,3.984140455722808838e-01,3.075740635395050049e-01,1.260205149650573730e+00
1.202000000000000028e+02,3.030902743339538574e-01,1.133423209190368652e+00,1.743197441101074219e+00,6.892147660255432129e-02,4.428892433643341064e-01,8.575788140296936035e-02,1.596714854240417480e-01,3.701785504817962646e-01,2.707254886627197266e-01,1.179095864295959473e+00
1.202999999999999972e+02,2.745797634124755859e-01,1.058077216148376465e+00,1.839803099632263184e+00,8.228849619626998901e-02,4.726827740669250488e-01,7.817417383193969727e-02,1.653275340795516968e-01,3.439448177814483643e-01,2.405807822942733765e-01,1.100133061408996582e+00
1.204000000000000057e+02,2.517018020153045654e-01,9.853701591491699219e-01,1.939789414405822754e+00,9.821454435586929321e-02,5.035282373428344727e-01,7.119813561439514160e-02,1.719978302717208862e-01,3.194523155689239502e-01,2.163896858692169189e-01,1.023777484893798828e+00
1.205000000000000000e+02,2.332782000303268433e-01,9.161185622215270996e-01,2.042673110961914062e+00,1.169853061437606812e-01,5.354395508766174316e-01,6.463751941919326782e-02,1.796380430459976196e-01,2.966420650482177734e-01,1.968888938426971436e-01,9.509298205375671387e-01
1.206000000000000085e+02,2.180924266576766968e-01,8.508129715919494629e-01,2.147510290145874023e+00,1.392377614974975586e-01,5.684331059455871582e-01,5.840961262583732605e-02,1.881830245256423950e-01,2.754342854022979736e-01,1.813071221113204956e-01,8.819506764411926270e-01
1.207000000000000028e+02,2.053111344575881958e-01,7.896459102630615234e-01,2.253636598587036133e+00,1.652317196130752563e-01,6.025221347808837891e-01,5.251270532608032227e-02,1.975348740816116333e-01,2.556594610214233398e-01,1.682957410812377930e-01,8.173063993453979492e-01
1.207999999999999972e+02,1.950519084930419922e-01,7.327329516410827637e-01,2.359619855880737305e+00,1.952180415391921997e-01,6.377221345901489258e-01,4.700870066881179810e-02,2.076366692781448364e-01,2.372449487447738647e-01,1.576452702283859253e-01,7.568527460098266602e-01
1.209000000000000057e+02,1.872118860483169556e-01,6.799515485763549805e-01,2.464332818984985352e+00,2.294432818889617920e-01,6.740446090698242188e-01,4.203734919428825378e-02,2.184437811374664307e-01,2.201462686061859131e-01,1.494911462068557739e-01,7.007209658622741699e-01
1.210000000000000000e+02,1.815868765115737915e-01,6.310657858848571777e-01,2.565979242324829102e+00,2.684891521930694580e-01,7.116218209266662598e-01,3.760523721575737000e-02,2.299128770828247070e-01,2.043196111917495728e-01,1.436895132064819336e-01,6.487391591072082520e-01
1.211000000000000085e+02,1.779855340719223022e-01,5.858508944511413574e-01,2.660087108612060547e+00,3.136458098888397217e-01,7.510527372360229492e-01,3.373534604907035828e-02,2.420515567064285278e-01,1.896231174468994141e-01,1.400366723537445068e-01,6.006675362586975098e-01
1.212000000000000028e+02,1.762286722660064697e-01,5.440925955772399902e-01,2.743730068206787109e+00,3.653078675270080566e-01,7.927576899528503418e-01,3.038882091641426086e-02,2.551688551902770996e-01,1.756081283092498779e-01,1.383418142795562744e-01,5.562775135040283203e-01
1.212999999999999972e+02,1.761485338211059570e-01,5.055866241455078125e-01,2.811080694198608398e+00,4.257584214210510254e-01,8.367176651954650879e-01,2.751892618834972382e-02,2.698557376861572266e-01,1.621414273977279663e-01,1.384264081716537476e-01,5.153515338897705078e-01
1.214000000000000057e+02,1.775882989168167114e-01,4.701387882232666016e-01,2.856342792510986328e+00,4.961895048618316650e-01,8.837063312530517578e-01,2.526112087070941925e-02,2.864204347133636475e-01,1.492955982685089111e-01,1.401235461235046387e-01,4.776823818683624268e-01
1.215000000000000000e+02,1.804014742374420166e-01,4.375641644001007080e-01,2.874013662338256836e+00,5.771218538284301758e-01,9.346159696578979492e-01,2.377802133560180664e-02,3.048886060714721680e-01,1.370798349380493164e-01,1.432773172855377197e-01,4.430727958679199219e-01
1.216000000000000085e+02,1.843105852603912354e-01,4.075958430767059326e-01,2.855368137359619141e+00,6.701599955558776855e-01,9.894434213638305664e-01,2.307726442813873291e-02,3.252860903739929199e-01,1.255034804344177246e-01,1.476662904024124146e-01,4.112865924835205078e-01
1.217000000000000028e+02,1.887574642896652222e-01,3.798908293247222900e-01,2.792753934860229492e+00,7.758939862251281738e-01,1.048062205314636230e+00,2.311589941382408142e-02,3.476391136646270752e-01,1.145759969949722290e-01,1.526170372962951660e-01,3.819004595279693604e-01
1.217999999999999972e+02,1.941500604152679443e-01,3.540483713150024414e-01,2.674800395965576172e+00,8.967705368995666504e-01,1.110463380813598633e+00,2.388828992843627930e-02,3.719762563705444336e-01,1.043074801564216614e-01,1.579795926809310913e-01,3.547034859657287598e-01
1.219000000000000057e+02,2.005588114261627197e-01,3.299254775047302246e-01,2.510374069213867188e+00,1.033885717391967773e+00,1.176720380783081055e+00,2.541200071573257446e-02,3.984577059745788574e-01,9.474120289087295532e-02,1.642105132341384888e-01,3.293285369873046875e-01
1.220000000000000000e+02,2.079221755266189575e-01,3.074540495872497559e-01,2.311541557312011719e+00,1.185833334922790527e+00,1.246969103813171387e+00,2.770176157355308533e-02,4.268306791782379150e-01,8.606300503015518188e-02,1.714372187852859497e-01,3.056682348251342773e-01
1.221000000000000085e+02,2.161809056997299194e-01,2.865678668022155762e-01,2.093970775604248047e+00,1.335623025894165039e+00,1.321289062500000000e+00,3.073563799262046814e-02,4.562172293663024902e-01,7.828833907842636108e-02,1.796043068170547485e-01,2.836592495441436768e-01
1.222000000000000028e+02,2.252705097198486328e-01,2.671836018562316895e-01,1.876388907432556152e+00,1.467721939086914062e+00,1.399870038032531738e+00,3.455109149217605591e-02,4.866415858268737793e-01,7.115407288074493408e-02,1.886208802461624146e-01,2.631534934043884277e-01
1.222999999999999972e+02,2.351004034280776978e-01,2.491446435451507568e-01,1.664646625518798828e+00,1.576845645904541016e+00,1.483064174652099609e+00,3.930440917611122131e-02,5.181226134300231934e-01,6.451132893562316895e-02,1.984117627143859863e-01,2.440343797206878662e-01
1.224000000000000057e+02,2.456209063529968262e-01,2.323923856019973755e-01,1.463665246963500977e+00,1.655917644500732422e+00,1.570268273353576660e+00,4.586331546306610107e-02,5.506779551506042480e-01,5.820230022072792053e-02,2.089314311742782593e-01,2.262569069862365723e-01
1.225000000000000000e+02,2.567896246910095215e-01,2.168840020895004272e-01,1.277020573616027832e+00,1.703957438468933105e+00,1.660843849182128906e+00,5.465386435389518738e-02,5.843214988708496094e-01,5.222293362021446228e-02,2.201358228921890259e-01,2.097767293453216553e-01
1.226000000000000085e+02,2.686929106712341309e-01,2.024058550596237183e-01,1.106201887130737305e+00,1.724051356315612793e+00,1.755003333091735840e+00,6.576793640851974487e-02,6.190667748451232910e-01,4.657843336462974548e-02,2.319840937852859497e-01,1.945464462041854858e-01
1.227000000000000028e+02,2.818231582641601562e-01,1.884482651948928833e-01,9.522287249565124512e-01,1.719387531280517578e+00,1.852749228477478027e+00,7.932958006858825684e-02,6.549301147460937500e-01,4.140934348106384277e-02,2.446006685495376587e-01,1.802171617746353149e-01
1.227999999999999972e+02,2.965048253536224365e-01,1.749921441078186035e-01,8.156926035881042480e-01,1.693187832832336426e+00,1.953906178474426270e+00,9.547050297260284424e-02,6.919562816619873047e-01,3.678157925605773926e-02,2.584668695926666260e-01,1.664727032184600830e-01
1.229000000000000057e+02,3.130632042884826660e-01,1.621564775705337524e-01,6.968353986740112305e-01,1.648684501647949219e+00,2.058021783828735352e+00,1.144212931394577026e-01,7.305776476860046387e-01,3.269104287028312683e-02,2.741349339485168457e-01,1.533284336328506470e-01
1.230000000000000000e+02,3.315238058567047119e-01,1.499504894018173218e-01,5.961634516716003418e-01,1.589792490005493164e+00,2.164137601852416992e+00,1.368807703256607056e-01,7.713450789451599121e-01,2.912562899291515350e-02,2.916944324970245361e-01,1.408098489046096802e-01
1.231000000000000085e+02,3.519125580787658691e-01,1.383835226297378540e-01,5.131291151046752930e-01,1.519673466682434082e+00,2.271636009216308594e+00,1.631246656179428101e-01,8.143748044967651367e-01,2.605081722140312195e-02,3.111710846424102783e-01,1.289263069629669189e-01
1.232000000000000028e+02,3.742555379867553711e-01,1.274649947881698608e-01,4.463464319705963135e-01,1.441513657569885254e+00,2.379158735275268555e+00,1.933964937925338745e-01,8.599640727043151855e-01,2.350424788892269135e-02,3.325908780097961426e-01,1.176871731877326965e-01
1.232999999999999972e+02,3.986171483993530273e-01,1.172139942646026611e-01,3.910792768001556396e-01,1.360195279121398926e+00,2.485428571701049805e+00,2.279597073793411255e-01,9.093079566955566406e-01,2.170011959969997406e-02,3.559802770614624023e-01,1.071019694209098816e-01
1.234000000000000057e+02,4.251811206340789795e-01,1.076798886060714722e-01,3.441524207592010498e-01,1.278509855270385742e+00,2.588627338409423828e+00,2.674227356910705566e-01,9.626017808914184570e-01,2.068168111145496368e-02,3.814041912555694580e-01,9.718992561101913452e-02
1.235000000000000000e+02,4.536767899990081787e-01,9.879463165998458862e-02,3.046623468399047852e-01,1.198026061058044434e+00,2.684273242950439453e+00,3.131022751331329346e-01,1.019683957099914551e+00,2.041076868772506714e-02,4.089888334274291992e-01,8.804348111152648926e-02
1.236000000000000085e+02,4.832484126091003418e-01,9.072154760360717773e-02,2.719412446022033691e-01,1.119557380676269531e+00,2.769287824630737305e+00,3.654228448867797852e-01,1.080540776252746582e+00,2.087071724236011505e-02,4.378826022148132324e-01,7.993672788143157959e-02
1.237000000000000028e+02,5.138659477233886719e-01,8.332016319036483765e-02,2.455527633428573608e-01,1.043373227119445801e+00,2.837563991546630859e+00,4.268259406089782715e-01,1.145195722579956055e+00,2.206930890679359436e-02,4.677783846855163574e-01,7.255379855632781982e-02
1.237999999999999972e+02,5.455526709556579590e-01,7.647021114826202393e-02,2.242585867643356323e-01,9.704186916351318359e-01,2.883405923843383789e+00,4.984021186828613281e-01,1.213802456855773926e+00,2.403725869953632355e-02,4.987226128578186035e-01,6.574703752994537354e-02
1.239000000000000057e+02,5.783264636993408203e-01,6.997253745794296265e-02,2.072363644838333130e-01,9.011127352714538574e-01,2.901127099990844727e+00,5.806762576103210449e-01,1.286438107490539551e+00,2.675223723053932190e-02,5.307313799858093262e-01,5.930998548865318298e-02
1.240000000000000000e+02,6.122010350227355957e-01,6.381373107433319092e-02,1.930732280015945435e-01,8.359885215759277344e-01,2.881858110427856445e+00,6.752720475196838379e-01,1.363246917724609375e+00,3.022945672273635864e-02,5.638198256492614746e-01,5.320278927683830261e-02
1.241000000000000085e+02,6.471919417381286621e-01,5.811579152941703796e-02,1.812923401594161987e-01,7.750301957130432129e-01,2.817809104919433594e+00,7.827866673469543457e-01,1.444513440132141113e+00,3.453848883509635925e-02,5.980014204978942871e-01,4.742367938160896301e-02
1.242000000000000028e+02,6.833068132400512695e-01,5.295954272150993347e-02,1.720185726881027222e-01,7.183591127395629883e-01,2.697268247604370117e+00,9.057427048683166504e-01,1.530317783355712891e+00,4.010994359850883484e-02,6.332912445068359375e-01,4.201244935393333435e-02
1.242999999999999972e+02,7.205588221549987793e-01,4.834726452827453613e-02,1.651376634836196899e-01,6.658380627632141113e-01,2.529135942459106445e+00,1.045315861701965332e+00,1.619741201400756836e+00,4.781321436166763306e-02,6.697025299072265625e-01,3.712236136198043823e-02
1.244000000000000057e+02,7.596113085746765137e-01,4.442595317959785461e-02,1.604451984167098999e-01,6.172287464141845703e-01,2.326480388641357422e+00,1.199801206588745117e+00,1.712642788887023926e+00,5.780923366546630859e-02,7.074784636497497559e-01,3.278185799717903137e-02
1.245000000000000000e+02,8.009257912635803223e-01,4.103449732065200806e-02,1.577496528625488281e-01,5.723039507865905762e-01,2.105695962905883789e+00,1.351372599601745605e+00,1.809224367141723633e+00,7.019671797752380371e-02,7.470858097076416016e-01,2.894384227693080902e-02
1.246000000000000085e+02,8.444822430610656738e-01,3.811752423644065857e-02,1.568716764450073242e-01,5.308472514152526855e-01,1.885149717330932617e+00,1.484843492507934570e+00,1.909334659576416016e+00,8.511891961097717285e-02,7.889593243598937988e-01,2.561601065099239349e-02
1.247000000000000028e+02,8.906584978103637695e-01,3.574044629931449890e-02,1.576435714960098267e-01,4.926527440547943115e-01,1.670634627342224121e+00,1.594874739646911621e+00,2.012748718261718750e+00,1.026483774185180664e-01,8.331044316291809082e-01,2.276771515607833862e-02
1.247999999999999972e+02,9.406274557113647461e-01,3.411389514803886414e-02,1.599085628986358643e-01,4.575242698192596436e-01,1.467209339141845703e+00,1.674169421195983887e+00,2.118662834167480469e+00,1.233619824051856995e-01,8.804851770401000977e-01,2.056801691651344299e-02
1.249000000000000057e+02,9.944909214973449707e-01,3.326592594385147095e-02,1.635159552097320557e-01,4.252711236476898193e-01,1.278368353843688965e+00,1.722082853317260742e+00,2.226308584213256836e+00,1.477590501308441162e-01,9.318079948425292969e-01,1.914750225841999054e-02
1.250000000000000000e+02,1.052291512489318848e+00,3.319670632481575012e-02,1.679768711328506470e-01,3.955221474170684814e-01,1.105607867240905762e+00,1.741745591163635254e+00,2.334894180297851562e+00,1.760776191949844360e-01,9.869790673255920410e-01,1.849435083568096161e-02
1.251000000000000085e+02,1.114000201225280762e+00,3.388327360153198242e-02,1.728646755218505859e-01,3.679794967174530029e-01,9.499497413635253906e-01,1.736391663551330566e+00,2.442862987518310547e+00,2.085811644792556763e-01,1.045903325080871582e+00,1.857029274106025696e-02
1.252000000000000028e+02,1.179547905921936035e+00,3.531742468476295471e-02,1.786449700593948364e-01,3.423105776309967041e-01,8.119829297065734863e-01,1.709288120269775391e+00,2.549026250839233398e+00,2.455416172742843628e-01,1.108592629432678223e+00,1.937669701874256134e-02
1.252999999999999972e+02,1.249060869216918945e+00,3.751629963517189026e-02,1.854364573955535889e-01,3.183639347553253174e-01,6.919794082641601562e-01,1.663752436637878418e+00,2.649961948394775391e+00,2.882385551929473877e-01,1.175152897834777832e+00,2.093748562037944794e-02
1.254000000000000057e+02,1.322613358497619629e+00,4.045513272285461426e-02,1.931774467229843140e-01,2.960711121559143066e-01,5.904684066772460938e-01,1.603806257247924805e+00,2.741757869720458984e+00,3.373756408691406250e-01,1.245715618133544922e+00,2.326471917331218719e-02
1.255000000000000000e+02,1.400400161743164062e+00,4.417208582162857056e-02,2.018062174320220947e-01,2.753596305847167969e-01,5.067678689956665039e-01,1.532610297203063965e+00,2.820281028747558594e+00,3.942033350467681885e-01,1.320363879203796387e+00,2.633819170296192169e-02
1.256000000000000085e+02,1.482642531394958496e+00,4.896758869290351868e-02,2.112285345792770386e-01,2.560682892799377441e-01,4.393897354602813721e-01,1.453554272651672363e+00,2.878777027130126953e+00,4.611336290836334229e-01,1.399285435676574707e+00,3.019505552947521210e-02
1.257000000000000028e+02,1.568475842475891113e+00,5.574203282594680786e-02,2.213839292526245117e-01,2.381145656108856201e-01,3.836343288421630859e-01,1.371407389640808105e+00,2.912181138992309570e+00,5.384441018104553223e-01,1.482858180999755859e+00,3.495467081665992737e-02
1.257999999999999972e+02,1.657540321350097656e+00,6.472535431385040283e-02,2.322285026311874390e-01,2.214545160531997681e-01,3.362963497638702393e-01,1.288902997970581055e+00,2.912861585617065430e+00,6.274148821830749512e-01,1.570629596710205078e+00,4.141043126583099365e-02
1.259000000000000057e+02,1.749984622001647949e+00,7.601183652877807617e-02,2.437196671962738037e-01,2.060449719429016113e-01,2.964494526386260986e-01,1.207650303840637207e+00,2.872416973114013672e+00,7.291625738143920898e-01,1.661870360374450684e+00,5.010275542736053467e-02
1.260000000000000000e+02,1.845893263816833496e+00,8.971056342124938965e-02,2.559439241886138916e-01,1.916242986917495728e-01,2.634354531764984131e-01,1.128432750701904297e+00,2.780863046646118164e+00,8.448019027709960938e-01,1.756778836250305176e+00,6.112816929817199707e-02
1.261000000000000085e+02,1.945088982582092285e+00,1.059651598334312439e-01,2.693766951560974121e-01,1.777496188879013062e-01,2.368148714303970337e-01,1.051454901695251465e+00,2.633053779602050781e+00,9.774645566940307617e-01,1.855328917503356934e+00,7.461626827716827393e-02
1.262000000000000028e+02,2.046841859817504883e+00,1.252967268228530884e-01,2.844913899898529053e-01,1.644293814897537231e-01,2.153274118900299072e-01,9.776953458786010742e-01,2.444894552230834961e+00,1.126070261001586914e+00,1.957341074943542480e+00,9.068540483713150024e-02
1.262999999999999972e+02,2.150363445281982422e+00,1.481342613697052002e-01,3.014893233776092529e-01,1.517319381237030029e-01,1.981925070285797119e-01,9.076068401336669922e-01,2.228278875350952148e+00,1.283833026885986328e+00,2.062460422515869141e+00,1.094834506511688232e-01
1.264000000000000057e+02,2.254630088806152344e+00,1.747214794158935547e-01,3.203961253166198730e-01,1.396665424108505249e-01,1.840141266584396362e-01,8.417151570320129395e-01,2.004642248153686523e+00,1.428388714790344238e+00,2.169719934463500977e+00,1.317564249038696289e-01
1.265000000000000000e+02,2.358356952667236328e+00,2.053031474351882935e-01,3.412377536296844482e-01,1.282425671815872192e-01,1.722231954336166382e-01,7.800220251083374023e-01,1.784834027290344238e+00,1.551610469818115234e+00,2.278491735458374023e+00,1.578352600336074829e-01
1.266000000000000085e+02,2.460539817810058594e+00,2.401079088449478149e-01,3.640404343605041504e-01,1.174694746732711792e-01,1.629070639610290527e-01,7.226066589355468750e-01,1.573372960090637207e+00,1.648139953613281250e+00,2.387674808502197266e+00,1.879484355449676514e-01
1.267000000000000028e+02,2.558696985244750977e+00,2.799487709999084473e-01,3.888641595840454102e-01,1.073652431368827820e-01,1.560138463973999023e-01,6.693989038467407227e-01,1.375401973724365234e+00,1.711904287338256836e+00,2.495757818222045898e+00,2.223781943321228027e-01
1.267999999999999972e+02,2.648550748825073242e+00,3.258946537971496582e-01,4.158957600593566895e-01,9.798000007867813110e-02,1.513363569974899292e-01,6.201569437980651855e-01,1.192950248718261719e+00,1.745588421821594238e+00,2.601110458374023438e+00,2.616447210311889648e-01
1.269000000000000057e+02,2.727289438247680664e+00,3.784114122390747070e-01,4.446143805980682373e-01,8.942383527755737305e-02,1.486804634332656860e-01,5.746505260467529297e-01,1.027282118797302246e+00,1.752409934997558594e+00,2.699359893798828125e+00,3.071655035018920898e-01
1.270000000000000000e+02,2.788669824600219727e+00,4.398904442787170410e-01,4.743104875087738037e-01,8.169369399547576904e-02,1.478644311428070068e-01,5.326600074768066406e-01,8.792046904563903809e-01,1.735653996467590332e+00,2.787209749221801758e+00,3.593544363975524902e-01
1.271000000000000085e+02,2.827302455902099609e+00,5.111707448959350586e-01,5.050580501556396484e-01,7.459025084972381592e-02,1.487182378768920898e-01,4.939763247966766357e-01,7.491107583045959473e-01,1.698607444763183594e+00,2.858631849288940430e+00,4.206229150295257568e-01
1.272000000000000028e+02,2.837251901626586914e+00,5.930093526840209961e-01,5.368713140487670898e-01,6.794559955596923828e-02,1.510830372571945190e-01,4.584006667137145996e-01,6.374545097351074219e-01,1.645009517669677734e+00,2.907814502716064453e+00,4.922556877136230469e-01
1.272999999999999972e+02,2.809873580932617188e+00,6.869029998779296875e-01,5.697677135467529297e-01,6.163546070456504822e-02,1.548080742359161377e-01,4.257414937019348145e-01,5.442599654197692871e-01,1.578596830368041992e+00,2.929140090942382812e+00,5.746549963951110840e-01
1.274000000000000057e+02,2.737254858016967773e+00,7.934692502021789551e-01,6.037604808807373047e-01,5.565797910094261169e-02,1.594072878360748291e-01,3.956297039985656738e-01,4.682588279247283936e-01,1.502638101577758789e+00,2.913710594177246094e+00,6.694709062576293945e-01
1.275000000000000000e+02,2.610345363616943359e+00,9.155277013778686523e-01,6.388650536537170410e-01,5.008300393819808960e-02,1.644061207771301270e-01,3.677653968334197998e-01,4.070404171943664551e-01,1.420889019966125488e+00,2.853692770004272461e+00,7.773330211639404297e-01
1.276000000000000085e+02,2.442126512527465820e+00,1.052845120429992676e+00,6.750922203063964844e-01,4.504388943314552307e-02,1.701598763465881348e-01,3.418263494968414307e-01,3.551422953605651855e-01,1.337988495826721191e+00,2.736886262893676758e+00,9.005507230758666992e-01
1.277000000000000028e+02,2.241759538650512695e+00,1.203527331352233887e+00,7.125147581100463867e-01,4.054041951894760132e-02,1.769327223300933838e-01,3.176227211952209473e-01,3.113377988338470459e-01,1.255374550819396973e+00,2.569303750991821289e+00,1.040952801704406738e+00
1.277999999999999972e+02,2.027270078659057617e+00,1.347459077835083008e+00,7.517634630203247070e-01,3.663249313831329346e-02,1.846648752689361572e-01,2.950875759124755859e-01,2.746505737304687500e-01,1.174627423286437988e+00,2.365940809249877930e+00,1.196825504302978516e+00
1.279000000000000057e+02,1.814573407173156738e+00,1.472776293754577637e+00,7.932836413383483887e-01,3.325610980391502380e-02,1.932911127805709839e-01,2.741403579711914062e-01,2.446373701095581055e-01,1.096016883850097656e+00,2.142596721649169922e+00,1.351816296577453613e+00
1.280000000000000000e+02,1.608433365821838379e+00,1.574577808380126953e+00,8.370547890663146973e-01,3.035629726946353912e-02,2.027144283056259155e-01,2.546128332614898682e-01,2.205558866262435913e-01,1.019994258880615234e+00,1.918550848960876465e+00,1.489055871963500977e+00
1.280999999999999943e+02,1.413873910903930664e+00,1.645803689956665039e+00,8.836821913719177246e-01,2.803806401789188385e-02,2.128792256116867065e-01,2.364352643489837646e-01,2.011438906192779541e-01,9.475218057632446289e-01,1.700272083282470703e+00,1.602886557579040527e+00
1.281999999999999886e+02,1.233719229698181152e+00,1.687174081802368164e+00,9.342014193534851074e-01,2.648864686489105225e-02,2.237411886453628540e-01,2.195633649826049805e-01,1.855948120355606079e-01,8.789214491844177246e-01,1.492787599563598633e+00,1.686095237731933594e+00
1.283000000000000114e+02,1.069334864616394043e+00,1.701741933822631836e+00,9.886441826820373535e-01,2.572326175868511200e-02,2.352573722600936890e-01,2.039536237716674805e-01,1.725890487432479858e-01,8.146376013755798340e-01,1.299946904182434082e+00,1.737204194068908691e+00
1.284000000000000057e+02,9.216331243515014648e-01,1.692647695541381836e+00,1.046936035156250000e+00,2.571112848818302155e-02,2.474646270275115967e-01,1.894078403711318970e-01,1.619509756565093994e-01,7.545389533042907715e-01,1.123311519622802734e+00,1.759389281272888184e+00
1.285000000000000000e+02,7.911154031753540039e-01,1.663053274154663086e+00,1.109022974967956543e+00,2.643505670130252838e-02,2.607622146606445312e-01,1.754747778177261353e-01,1.538147479295730591e-01,6.987559795379638672e-01,9.639561176300048828e-01,1.755925178527832031e+00
1.285999999999999943e+02,6.779753565788269043e-01,1.616149544715881348e+00,1.174952149391174316e+00,2.790736965835094452e-02,2.757068872451782227e-01,1.620949655771255493e-01,1.480169743299484253e-01,6.470959782600402832e-01,8.225128650665283203e-01,1.730125784873962402e+00
1.286999999999999886e+02,5.826388001441955566e-01,1.555764794349670410e+00,1.244863033294677734e+00,3.014621883630752563e-02,2.925327718257904053e-01,1.493372172117233276e-01,1.443552225828170776e-01,5.993207097053527832e-01,6.992878913879394531e-01,1.685360550880432129e+00
1.288000000000000114e+02,5.044428706169128418e-01,1.484875202178955078e+00,1.318831920623779297e+00,3.312768042087554932e-02,3.112654983997344971e-01,1.372107714414596558e-01,1.426399201154708862e-01,5.552032589912414551e-01,5.948598980903625488e-01,1.625735521316528320e+00
1.289000000000000057e+02,4.417466223239898682e-01,1.406716942787170410e+00,1.397044181823730469e+00,3.688719496130943298e-02,3.319310247898101807e-01,1.257249861955642700e-01,1.426936686038970947e-01,5.145273804664611816e-01,5.085452198982238770e-01,1.554510354995727539e+00
1.290000000000000000e+02,3.891029655933380127e-01,1.326429843902587891e+00,1.479838967323303223e+00,4.159279167652130127e-02,3.545555770397186279e-01,1.148893535137176514e-01,1.443506181240081787e-01,4.770871996879577637e-01,4.387761950492858887e-01,1.475320100784301758e+00
1.290999999999999943e+02,3.445605933666229248e-01,1.245932340621948242e+00,1.566570878028869629e+00,4.812758043408393860e-02,3.791783154010772705e-01,1.047165915369987488e-01,1.474558711051940918e-01,4.426869153976440430e-01,3.815466761589050293e-01,1.392376184463500977e+00
1.291999999999999886e+02,3.071525394916534424e-01,1.166965126991271973e+00,1.656633138656616211e+00,5.688461661338806152e-02,4.059813618659973145e-01,9.525558352470397949e-02,1.517852097749710083e-01,4.110884070396423340e-01,3.328738510608673096e-01,1.308992147445678711e+00
1.293000000000000114e+02,2.763267159461975098e-01,1.090123414993286133e+00,1.750218033790588379e+00,6.795658916234970093e-02,4.345486164093017578e-01,8.668742328882217407e-02,1.566702127456665039e-01,3.818722367286682129e-01,2.918677031993865967e-01,1.226714968681335449e+00
1.294000000000000057e+02,2.515560388565063477e-01,1.015711665153503418e+00,1.847363471984863281e+00,8.146183937788009644e-02,4.641001820564270020e-01,7.897204160690307617e-02,1.619919389486312866e-01,3.548174798488616943e-01,2.578067779541015625e-01,1.146472573280334473e+00
1.295000000000000000e+02,2.315524518489837646e-01,9.446345567703247070e-01,1.947897434234619141e+00,9.753857553005218506e-02,4.946969151496887207e-01,7.188531011343002319e-02,1.682307273149490356e-01,3.295662403106689453e-01,2.302711308002471924e-01,1.068457365036010742e+00
1.295999999999999943e+02,2.154283523559570312e-01,8.772838115692138672e-01,2.051331043243408203e+00,1.164589524269104004e-01,5.263544321060180664e-01,6.526304036378860474e-02,1.754659861326217651e-01,3.060272634029388428e-01,2.080622464418411255e-01,9.935014247894287109e-01
1.296999999999999886e+02,2.018468528985977173e-01,8.141279816627502441e-01,2.156719923019409180e+00,1.388821601867675781e-01,5.590901374816894531e-01,5.897391587495803833e-02,1.836370378732681274e-01,2.841327488422393799e-01,1.903532445430755615e-01,9.221642017364501953e-01
1.298000000000000114e+02,1.906893104314804077e-01,7.551451325416564941e-01,2.263417243957519531e+00,1.650691479444503784e-01,5.929175019264221191e-01,5.301531776785850525e-02,1.926568746566772461e-01,2.637442946434020996e-01,1.758791655302047729e-01,8.549738526344299316e-01
1.299000000000000057e+02,1.820397078990936279e-01,7.004149556159973145e-01,2.369997501373291016e+00,1.952698677778244019e-01,6.278510093688964844e-01,4.741227999329566956e-02,2.024468183517456055e-01,2.447364777326583862e-01,1.638355106115341187e-01,7.920595407485961914e-01
1.300000000000000000e+02,1.756957769393920898e-01,6.497042179107666016e-01,2.475288867950439453e+00,2.297361493110656738e-01,6.639050245285034180e-01,4.231959208846092224e-02,2.129616141319274902e-01,2.270644456148147583e-01,1.541921347379684448e-01,7.333710789680480957e-01
1.300999999999999943e+02,1.714597642421722412e-01,6.027820110321044922e-01,2.577425956726074219e+00,2.690874934196472168e-01,7.011489272117614746e-01,3.776806592941284180e-02,2.241573482751846313e-01,2.106840759515762329e-01,1.470228284597396851e-01,6.789736747741699219e-01
1.301999999999999886e+02,1.691463440656661987e-01,5.594276785850524902e-01,2.671926736831665039e+00,3.146064281463623047e-01,7.400817871093750000e-01,3.376318886876106262e-02,2.359960377216339111e-01,1.955426186323165894e-01,1.421208828687667847e-01,6.286261081695556641e-01
1.303000000000000114e+02,1.685820519924163818e-01,5.194314718246459961e-01,2.755813360214233398e+00,3.667058050632476807e-01,7.812427878379821777e-01,3.029344230890274048e-02,2.486311197280883789e-01,1.812651604413986206e-01,1.392879486083984375e-01,5.820932388305664062e-01
1.304000000000000057e+02,1.696046888828277588e-01,4.825931787490844727e-01,2.823055028915405273e+00,4.277791380882263184e-01,8.246589303016662598e-01,2.730615623295307159e-02,2.625695466995239258e-01,1.675494760274887085e-01,1.383383572101593018e-01,5.391511917114257812e-01
1.305000000000000000e+02,1.720626503229141235e-01,4.487226009368896484e-01,2.867951869964599609e+00,4.989139437675476074e-01,8.707924485206604004e-01,2.487546019256114960e-02,2.783191204071044922e-01,1.544337570667266846e-01,1.390984058380126953e-01,4.995865821838378906e-01
1.305999999999999943e+02,1.757781952619552612e-01,4.176101386547088623e-01,2.884865045547485352e+00,5.806600451469421387e-01,9.207752346992492676e-01,2.320493757724761963e-02,2.959611415863037109e-01,1.419441103935241699e-01,1.414057761430740356e-01,4.631963968276977539e-01
1.306999999999999886e+02,1.801609694957733154e-01,3.888629078865051270e-01,2.864991188049316406e+00,6.746248006820678711e-01,9.746949076652526855e-01,2.231952548027038574e-02,3.155212402343750000e-01,1.300898343324661255e-01,1.451089680194854736e-01,4.297875761985778809e-01
1.308000000000000114e+02,1.851781606674194336e-01,3.621938824653625488e-01,2.800590515136718750e+00,7.814001441001892090e-01,1.032411575317382812e+00,2.217954024672508240e-02,3.370255827903747559e-01,1.188803389668464661e-01,1.497963815927505493e-01,3.990271091461181641e-01
1.309000000000000057e+02,1.912346929311752319e-01,3.372839987277984619e-01,2.680229425430297852e+00,9.035171270370483398e-01,1.093911528587341309e+00,2.277265675365924835e-02,3.605004847049713135e-01,1.083251163363456726e-01,1.549006104469299316e-01,3.705655932426452637e-01
1.310000000000000000e+02,1.982745081186294556e-01,3.140605092048645020e-01,2.513400316238403320e+00,1.041976928710937500e+00,1.159230828285217285e+00,2.410917356610298157e-02,3.860249519348144531e-01,9.844698011875152588e-02,1.605546772480010986e-01,3.441572785377502441e-01
1.310999999999999943e+02,2.062371522188186646e-01,2.924562394618988037e-01,2.312329769134521484e+00,1.195194363594055176e+00,1.228520750999450684e+00,2.621529623866081238e-02,4.137116372585296631e-01,8.934123814105987549e-02,1.671958416700363159e-01,3.194913566112518311e-01
1.311999999999999886e+02,2.150615304708480835e-01,2.723981738090515137e-01,2.093323230743408203e+00,1.345345854759216309e+00,1.301853656768798828e+00,2.906515821814537048e-02,4.426710009574890137e-01,8.123072981834411621e-02,1.748134940862655640e-01,2.965170443058013916e-01
1.313000000000000114e+02,2.246551364660263062e-01,2.537278831005096436e-01,1.874648928642272949e+00,1.477486014366149902e+00,1.379390597343444824e+00,3.268348053097724915e-02,4.726369082927703857e-01,7.383922487497329712e-02,1.833406686782836914e-01,2.751505076885223389e-01
1.314000000000000057e+02,2.349606007337570190e-01,2.363689094781875610e-01,1.661989688873291016e+00,1.586356163024902344e+00,1.461475729942321777e+00,3.715949878096580505e-02,5.036534070968627930e-01,6.702314317226409912e-02,1.926785111427307129e-01,2.552199661731719971e-01
1.315000000000000000e+02,2.459348142147064209e-01,2.202778607606887817e-01,1.460360050201416016e+00,1.664724588394165039e+00,1.547864079475402832e+00,4.315961152315139771e-02,5.357368588447570801e-01,6.057573482394218445e-02,2.027717679738998413e-01,2.366573810577392578e-01
1.315999999999999943e+02,2.575503289699554443e-01,2.053832709789276123e-01,1.273208498954772949e+00,1.711996674537658691e+00,1.637710809707641602e+00,5.135376751422882080e-02,5.689023137092590332e-01,5.445886403322219849e-02,2.135755717754364014e-01,2.194180488586425781e-01
1.316999999999999886e+02,2.701492607593536377e-01,1.912242174148559570e-01,1.102014780044555664e+00,1.731278061866760254e+00,1.731075644493103027e+00,6.185246258974075317e-02,6.031630039215087891e-01,4.867109283804893494e-02,2.250463515520095825e-01,2.034579664468765259e-01
1.318000000000000114e+02,2.841143906116485596e-01,1.775317490100860596e-01,9.477882981300354004e-01,1.725776672363281250e+00,1.828076004981994629e+00,7.476521283388137817e-02,6.385346055030822754e-01,4.327502846717834473e-02,2.371779084205627441e-01,1.886617690324783325e-01
1.319000000000000057e+02,2.998961806297302246e-01,1.644364446401596069e-01,8.111098408699035645e-01,1.698732256889343262e+00,1.928547501564025879e+00,9.023301303386688232e-02,6.750288009643554688e-01,3.841067105531692505e-02,2.502231597900390625e-01,1.745911836624145508e-01
1.320000000000000000e+02,3.175698518753051758e-01,1.519670784473419189e-01,6.922320723533630371e-01,1.653418660163879395e+00,2.032189846038818359e+00,1.083744987845420837e-01,7.128949761390686035e-01,3.409212455153465271e-02,2.647878229618072510e-01,1.610823869705200195e-01
1.320999999999999943e+02,3.371611833572387695e-01,1.401329487562179565e-01,5.916661620140075684e-01,1.593800306320190430e+00,2.138066768646240234e+00,1.298771947622299194e-01,7.526597976684570312e-01,3.029484860599040985e-02,2.812269330024719238e-01,1.481931656599044800e-01
1.321999999999999886e+02,3.586962521076202393e-01,1.289434283971786499e-01,5.087810754776000977e-01,1.523013830184936523e+00,2.245526790618896484e+00,1.551085710525512695e-01,7.947031855583190918e-01,2.701019681990146637e-02,2.995679676532745361e-01,1.359334439039230347e-01
1.323000000000000114e+02,3.822022378444671631e-01,1.184082552790641785e-01,4.421293139457702637e-01,1.444334506988525391e+00,2.353501796722412109e+00,1.843006014823913574e-01,8.390304446220397949e-01,2.420582436025142670e-02,3.198367953300476074e-01,1.243125647306442261e-01
1.324000000000000057e+02,4.078267216682434082e-01,1.085675507783889771e-01,3.868756890296936035e-01,1.362670302391052246e+00,2.460527181625366211e+00,2.177268415689468384e-01,8.866643905639648438e-01,2.206287533044815063e-02,3.420596122741699219e-01,1.133399754762649536e-01
1.325000000000000000e+02,4.356347024440765381e-01,9.943304210901260376e-02,3.399800658226013184e-01,1.280664086341857910e+00,2.565267562866210938e+00,2.557583451271057129e-01,9.382425546646118164e-01,2.070016972720623016e-02,3.662627637386322021e-01,1.030252277851104736e-01
1.325999999999999943e+02,4.647603332996368408e-01,9.108515083789825439e-02,3.005175888538360596e-01,1.199921011924743652e+00,2.663640975952148438e+00,2.997979819774627686e-01,9.936836957931518555e-01,2.010755985975265503e-02,3.925822079181671143e-01,9.340547025203704834e-02
1.326999999999999886e+02,4.948960840702056885e-01,8.348840475082397461e-02,2.678397595882415771e-01,1.121205568313598633e+00,2.752239704132080078e+00,3.503019809722900391e-01,1.052885413169860840e+00,2.024501562118530273e-02,4.208381175994873047e-01,8.468259871006011963e-02
1.328000000000000114e+02,5.260940194129943848e-01,7.649482786655426025e-02,2.415021508932113647e-01,1.044753670692443848e+00,2.826014518737792969e+00,4.091266095638275146e-01,1.115857839584350586e+00,2.111439593136310577e-02,4.501302540302276611e-01,7.690314948558807373e-02
1.329000000000000057e+02,5.583687424659729004e-01,6.990149617195129395e-02,2.202422618865966797e-01,9.715677499771118164e-01,2.878640413284301758e+00,4.781154990196228027e-01,1.182713150978088379e+00,2.274077758193016052e-02,4.804553389549255371e-01,6.976871937513351440e-02
1.330000000000000000e+02,5.917360782623291016e-01,6.364412605762481689e-02,2.032660543918609619e-01,9.020450115203857422e-01,2.904934644699096680e+00,5.575495958328247070e-01,1.253573656082153320e+00,2.513040974736213684e-02,5.118340849876403809e-01,6.313235312700271606e-02
1.330999999999999943e+02,6.262097954750061035e-01,5.774778872728347778e-02,1.891569197177886963e-01,8.367199301719665527e-01,2.896505832672119141e+00,6.489781737327575684e-01,1.328529953956604004e+00,2.826744876801967621e-02,5.442842841148376465e-01,5.682982131838798523e-02
1.331999999999999886e+02,6.618039011955261230e-01,5.236575007438659668e-02,1.774288862943649292e-01,7.755698561668395996e-01,2.845471620559692383e+00,7.531837224960327148e-01,1.407783389091491699e+00,3.219406306743621826e-02,5.778198242187500000e-01,5.085600167512893677e-02
1.333000000000000114e+02,6.985244154930114746e-01,4.752418771386146545e-02,1.681996434926986694e-01,7.187077999114990234e-01,2.740426301956176758e+00,8.718994855880737305e-01,1.491690516471862793e+00,3.707452863454818726e-02,6.124540567398071289e-01,4.521003738045692444e-02
1.334000000000000057e+02,7.366084456443786621e-01,4.326941445469856262e-02,1.613700240850448608e-01,6.660127043724060059e-01,2.582872390747070312e+00,1.007645249366760254e+00,1.579629063606262207e+00,4.378712549805641174e-02,6.482035517692565918e-01,4.000337421894073486e-02
1.335000000000000000e+02,7.768634557723999023e-01,3.962892666459083557e-02,1.567348390817642212e-01,6.172451376914978027e-01,2.388062477111816406e+00,1.158968448638916016e+00,1.670987248420715332e+00,5.274853110313415527e-02,6.851040124893188477e-01,3.533674031496047974e-02
1.335999999999999943e+02,8.193737864494323730e-01,3.648150339722633362e-02,1.541018187999725342e-01,5.721770524978637695e-01,2.169060468673706055e+00,1.314377069473266602e+00,1.766004204750061035e+00,6.404967606067657471e-02,7.235730886459350586e-01,3.120894730091094971e-02
1.336999999999999886e+02,8.641925454139709473e-01,3.381755203008651733e-02,1.532909721136093140e-01,5.305908918380737305e-01,1.947071194648742676e+00,1.453734874725341797e+00,1.864627361297607422e+00,7.782281190156936646e-02,7.641009092330932617e-01,2.758085541427135468e-02
1.338000000000000114e+02,9.124073982238769531e-01,3.183170408010482788e-02,1.541339606046676636e-01,4.922796189785003662e-01,1.729997873306274414e+00,1.570710062980651855e+00,1.966672539710998535e+00,9.418323636054992676e-02,8.068993091583251953e-01,2.445048280060291290e-02
1.339000000000000057e+02,9.645370244979858398e-01,3.062292374670505524e-02,1.564734429121017456e-01,4.570463299751281738e-01,1.522450447082519531e+00,1.659245491027832031e+00,2.071691989898681641e+00,1.133586391806602478e-01,8.521860837936401367e-01,2.183544635772705078e-02
1.340000000000000000e+02,1.020586371421813965e+00,3.019712865352630615e-02,1.601575911045074463e-01,4.246990680694580078e-01,1.328995347023010254e+00,1.715454339981079102e+00,2.178720712661743164e+00,1.360741704702377319e-01,9.011667966842651367e-01,1.995159685611724854e-02
1.340999999999999943e+02,1.080529928207397461e+00,3.052694536745548248e-02,1.646852046251296997e-01,3.948623239994049072e-01,1.151308894157409668e+00,1.742478013038635254e+00,2.287147521972656250e+00,1.626122146844863892e-01,9.540982246398925781e-01,1.885236427187919617e-02
1.341999999999999886e+02,1.144283652305603027e+00,3.159718215465545654e-02,1.696241199970245361e-01,3.672431409358978271e-01,9.905397891998291016e-01,1.743538618087768555e+00,2.395678043365478516e+00,1.932087093591690063e-01,1.010803937911987305e+00,1.849952898919582367e-02
1.343000000000000114e+02,1.211949467658996582e+00,3.343054652214050293e-02,1.754184663295745850e-01,3.415088951587677002e-01,8.473908305168151855e-01,1.721909642219543457e+00,2.502934932708740234e+00,2.281393110752105713e-01,1.071276068687438965e+00,1.887569762766361237e-02
1.344000000000000057e+02,1.283615946769714355e+00,3.601238131523132324e-02,1.822265982627868652e-01,3.175012469291687012e-01,7.221701741218566895e-01,1.680858135223388672e+00,2.607002019882202148e+00,2.680656611919403076e-01,1.135533928871154785e+00,1.998770795762538910e-02
1.345000000000000000e+02,1.359408497810363770e+00,3.934740647673606873e-02,1.899866312742233276e-01,2.951516211032867432e-01,6.154194474220275879e-01,1.624300479888916016e+00,2.703386306762695312e+00,3.142993748188018799e-01,1.203730583190917969e+00,2.186775580048561096e-02
1.345999999999999943e+02,1.439620733261108398e+00,4.350835084915161133e-02,1.986351758241653442e-01,2.743834257125854492e-01,5.268210172653198242e-01,1.555658459663391113e+00,2.788888931274414062e+00,3.673120141029357910e-01,1.275951147079467773e+00,2.449859306216239929e-02
1.346999999999999886e+02,1.524065375328063965e+00,4.913370311260223389e-02,2.080764174461364746e-01,2.550313472747802734e-01,4.549939930438995361e-01,1.478275775909423828e+00,2.857141494750976562e+00,4.296732842922210693e-01,1.352327108383178711e+00,2.788808941841125488e-02
1.348000000000000114e+02,1.611899256706237793e+00,5.690088495612144470e-02,2.182530313730239868e-01,2.370207160711288452e-01,3.966262638568878174e-01,1.396264672279357910e+00,2.902571916580200195e+00,5.023448467254638672e-01,1.433108091354370117e+00,3.209443390369415283e-02
1.349000000000000057e+02,1.703019499778747559e+00,6.693636626005172729e-02,2.291209548711776733e-01,2.203074693679809570e-01,3.469450771808624268e-01,1.313614845275878906e+00,2.919280052185058594e+00,5.858900547027587891e-01,1.518532276153564453e+00,3.741340711712837219e-02
1.350000000000000000e+02,1.797675848007202148e+00,7.932708412408828735e-02,2.406374663114547729e-01,2.048483043909072876e-01,3.050777316093444824e-01,1.231687545776367188e+00,2.898283004760742188e+00,6.819348335266113281e-01,1.607760787010192871e+00,4.477192088961601257e-02
1.350999999999999943e+02,1.895752429962158203e+00,9.420835226774215698e-02,2.528719902038574219e-01,1.903980970382690430e-01,2.701685726642608643e-01,1.151744008064270020e+00,2.831649303436279297e+00,7.910819649696350098e-01,1.700464367866516113e+00,5.441521480679512024e-02
1.351999999999999886e+02,1.996963977813720703e+00,1.117823347449302673e-01,2.662856280803680420e-01,1.765127778053283691e-01,2.418106198310852051e-01,1.073971390724182129e+00,2.707533836364746094e+00,9.159792065620422363e-01,1.796879529953002930e+00,6.643783301115036011e-02
1.353000000000000114e+02,2.100363731384277344e+00,1.326644718647003174e-01,2.813777923583984375e-01,1.631837636232376099e-01,2.190103381872177124e-01,9.990602135658264160e-01,2.535715341567993164e+00,1.057693243026733398e+00,1.896869182586669922e+00,8.098252117633819580e-02
1.354000000000000057e+02,2.205302000045776367e+00,1.571788191795349121e-01,2.983530461788177490e-01,1.504774689674377441e-01,2.007352709770202637e-01,9.277848005294799805e-01,2.329616308212280273e+00,1.214171648025512695e+00,2.000225543975830078e+00,9.811952710151672363e-02
1.355000000000000000e+02,2.310494184494018555e+00,1.855712234973907471e-01,3.172369897365570068e-01,1.384031623601913452e-01,1.858649402856826782e-01,8.605477809906005859e-01,2.106515645980834961e+00,1.366458177566528320e+00,2.106318950653076172e+00,1.182755008339881897e-01
1.355999999999999943e+02,2.414759397506713867e+00,2.180881798267364502e-01,3.380556106567382812e-01,1.269701570272445679e-01,1.734348535537719727e-01,7.975765466690063477e-01,1.884108662605285645e+00,1.500169396400451660e+00,2.214256525039672852e+00,1.420864015817642212e-01
1.356999999999999886e+02,2.516904592514038086e+00,2.550351619720458984e-01,3.608350455760955811e-01,1.161879897117614746e-01,1.634112000465393066e-01,7.388181090354919434e-01,1.668001770973205566e+00,1.609948754310607910e+00,2.323385477066040039e+00,1.697977185249328613e-01
1.358000000000000114e+02,2.613009929656982422e+00,2.977010011672973633e-01,3.856285512447357178e-01,1.060729101300239563e-01,1.558700799942016602e-01,6.843408346176147461e-01,1.463375806808471680e+00,1.688355922698974609e+00,2.432229757308959961e+00,2.016585022211074829e-01
1.359000000000000057e+02,2.699684619903564453e+00,3.466500341892242432e-01,4.126234054565429688e-01,9.667514264583587646e-02,1.506057828664779663e-01,6.339054703712463379e-01,1.273554325103759766e+00,1.735242962837219238e+00,2.539509773254394531e+00,2.379368692636489868e-01
1.360000000000000000e+02,2.772862672805786133e+00,4.031479060649871826e-01,4.413098990917205811e-01,8.813992887735366821e-02,1.474201381206512451e-01,5.872779488563537598e-01,1.100022912025451660e+00,1.753776431083679199e+00,2.642441272735595703e+00,2.796843349933624268e-01
1.360999999999999943e+02,2.825891494750976562e+00,4.693787097930908203e-01,4.709730446338653564e-01,8.043253421783447266e-02,1.461275815963745117e-01,5.442352890968322754e-01,9.437904953956604004e-01,1.747223496437072754e+00,2.736739397048950195e+00,3.278806805610656738e-01
1.361999999999999886e+02,2.853858470916748047e+00,5.456765294075012207e-01,5.016859769821166992e-01,7.335004210472106934e-02,1.465544700622558594e-01,5.045648813247680664e-01,8.054313063621520996e-01,1.718880891799926758e+00,2.818720340728759766e+00,3.834182024002075195e-01
1.363000000000000114e+02,2.848997831344604492e+00,6.334288716316223145e-01,5.334631204605102539e-01,6.672240048646926880e-02,1.485385596752166748e-01,4.680645763874053955e-01,6.852478981018066406e-01,1.672146916389465332e+00,2.881552457809448242e+00,4.489335715770721436e-01
1.364000000000000057e+02,2.803366899490356445e+00,7.335694432258605957e-01,5.663217306137084961e-01,6.042861193418502808e-02,1.519282758235931396e-01,4.345419704914093018e-01,5.837529897689819336e-01,1.611096501350402832e+00,2.920054435729980469e+00,5.248706936836242676e-01
1.365000000000000000e+02,2.706718921661376953e+00,8.474353551864624023e-01,6.002752184867858887e-01,5.446660518646240234e-02,1.563968211412429810e-01,4.037051498889923096e-01,5.001333355903625488e-01,1.538902640342712402e+00,2.927292108535766602e+00,6.122075319290161133e-01
1.365999999999999943e+02,2.558744430541992188e+00,9.777262806892395020e-01,6.353387236595153809e-01,4.888914898037910461e-02,1.613186895847320557e-01,3.751721382141113281e-01,4.328018426895141602e-01,1.459120392799377441e+00,2.894424676895141602e+00,7.123336791992187500e-01
1.367000000000000171e+02,2.373512506484985352e+00,1.123055458068847656e+00,6.715242266654968262e-01,4.384176060557365417e-02,1.668034940958023071e-01,3.486903607845306396e-01,3.769874274730682373e-01,1.376392841339111328e+00,2.812480211257934570e+00,8.260715603828430176e-01
1.368000000000000114e+02,2.161824703216552734e+00,1.275345444679260254e+00,7.089104652404785156e-01,3.933244571089744568e-02,1.732979863882064819e-01,3.239651918411254883e-01,3.296250700950622559e-01,1.293342828750610352e+00,2.672328472137451172e+00,9.565563201904296875e-01
1.369000000000000057e+02,1.945263504981994629e+00,1.413297176361083984e+00,7.480780482292175293e-01,3.539648652076721191e-02,1.807705610990524292e-01,3.009301722049713135e-01,2.897582054138183594e-01,1.211631536483764648e+00,2.488952636718750000e+00,1.103441953659057617e+00
1.370000000000000000e+02,1.732941150665283203e+00,1.530027151107788086e+00,7.895106077194213867e-01,3.199527412652969360e-02,1.891596466302871704e-01,2.795151472091674805e-01,2.567545473575592041e-01,1.131974697113037109e+00,2.274568796157836914e+00,1.262271165847778320e+00
1.370999999999999943e+02,1.529206514358520508e+00,1.620207190513610840e+00,8.331953287124633789e-01,2.907215058803558350e-02,1.983711868524551392e-01,2.595618963241577148e-01,2.301590889692306519e-01,1.054589986801147461e+00,2.049525499343872070e+00,1.410744905471801758e+00
1.372000000000000171e+02,1.338867902755737305e+00,1.678705573081970215e+00,8.797102570533752441e-01,2.672586590051651001e-02,2.083383351564407349e-01,2.409733533859252930e-01,2.086817324161529541e-01,9.804130792617797852e-01,1.827379584312438965e+00,1.538780212402343750e+00
1.373000000000000114e+02,1.163728356361389160e+00,1.708379745483398438e+00,9.301129579544067383e-01,2.514736354351043701e-02,2.190162986516952515e-01,2.237049639225006104e-01,1.915848553180694580e-01,9.099146127700805664e-01,1.612834930419921875e+00,1.641092061996459961e+00
1.374000000000000057e+02,1.004962801933288574e+00,1.712358832359313965e+00,9.844435453414916992e-01,2.435331419110298157e-02,2.303616553544998169e-01,2.077129185199737549e-01,1.774724423885345459e-01,8.436351418495178223e-01,1.411210417747497559e+00,1.710658550262451172e+00
1.375000000000000000e+02,8.633079528808593750e-01,1.693830609321594238e+00,1.042597651481628418e+00,2.430796809494495392e-02,2.423621863126754761e-01,1.928941011428833008e-01,1.657542586326599121e-01,7.815794348716735840e-01,1.224934101104736328e+00,1.749431014060974121e+00
1.375999999999999943e+02,7.391037940979003906e-01,1.655977487564086914e+00,1.104542136192321777e+00,2.499756030738353729e-02,2.552917599678039551e-01,1.788028776645660400e-01,1.564868390560150146e-01,7.237924933433532715e-01,1.055359721183776855e+00,1.760627508163452148e+00
1.377000000000000171e+02,6.326804161071777344e-01,1.602323532104492188e+00,1.170323252677917480e+00,2.643427439033985138e-02,2.696987986564636230e-01,1.652452051639556885e-01,1.496562212705612183e-01,6.702445149421691895e-01,9.033737778663635254e-01,1.747546076774597168e+00
1.378000000000000114e+02,5.440878868103027344e-01,1.536517143249511719e+00,1.240084409713745117e+00,2.863873913884162903e-02,2.859724164009094238e-01,1.523041129112243652e-01,1.450536549091339111e-01,6.206917762756347656e-01,7.694387435913085938e-01,1.713497757911682129e+00
1.379000000000000057e+02,4.722217619419097900e-01,1.461452722549438477e+00,1.313900113105773926e+00,3.158602118492126465e-02,3.041454553604125977e-01,1.399916261434555054e-01,1.424836814403533936e-01,5.749019980430603027e-01,6.539587378501892090e-01,1.662117958068847656e+00
1.380000000000000000e+02,4.140572845935821533e-01,1.381163001060485840e+00,1.391946911811828613e+00,3.530815243721008301e-02,3.242437541484832764e-01,1.283170878887176514e-01,1.417632102966308594e-01,5.326541662216186523e-01,5.571676492691040039e-01,1.597335934638977051e+00
1.380999999999999943e+02,3.645580112934112549e-01,1.300062775611877441e+00,1.474582195281982422e+00,3.993753716349601746e-02,3.462933897972106934e-01,1.172899007797241211e-01,1.427211612462997437e-01,4.937373101711273193e-01,4.778933227062225342e-01,1.522414922714233398e+00
1.382000000000000171e+02,3.228481709957122803e-01,1.219453096389770508e+00,1.561274409294128418e+00,4.630970954895019531e-02,3.703208565711975098e-01,1.069196462631225586e-01,1.451975107192993164e-01,4.579509496688842773e-01,4.141735136508941650e-01,1.440977573394775391e+00
1.383000000000000114e+02,2.880182862281799316e-01,1.140756368637084961e+00,1.651333332061767578e+00,5.489778518676757812e-02,3.964655697345733643e-01,9.724432229995727539e-02,1.490401625633239746e-01,4.251019060611724854e-01,3.605341613292694092e-01,1.357792615890502930e+00
1.384000000000000057e+02,2.596500217914581299e-01,1.064283013343811035e+00,1.744922995567321777e+00,6.579838693141937256e-02,4.246380031108856201e-01,8.839866518974304199e-02,1.537478268146514893e-01,3.948156535625457764e-01,3.151796758174896240e-01,1.274623394012451172e+00
1.385000000000000000e+02,2.368723899126052856e-01,9.906162619590759277e-01,1.842099428176879883e+00,7.912813872098922729e-02,4.538875520229339600e-01,8.048195391893386841e-02,1.588510423898696899e-01,3.667939603328704834e-01,2.770972549915313721e-01,1.193174004554748535e+00
1.385999999999999943e+02,2.185665816068649292e-01,9.205043911933898926e-01,1.942693233489990234e+00,9.502568095922470093e-02,4.841665029525756836e-01,7.323148846626281738e-02,1.646287441253662109e-01,3.407351076602935791e-01,2.457899302244186401e-01,1.113837838172912598e+00
1.387000000000000171e+02,2.035515159368515015e-01,8.543886542320251465e-01,2.046288490295410156e+00,1.137004718184471130e-01,5.155006647109985352e-01,6.651327759027481079e-02,1.714191883802413940e-01,3.164100944995880127e-01,2.206552475690841675e-01,1.036953449249267578e+00
1.388000000000000114e+02,1.909464001655578613e-01,7.924565076828002930e-01,2.151921272277832031e+00,1.358442753553390503e-01,5.479079484939575195e-01,6.013745069503784180e-02,1.791737079620361328e-01,2.937613725662231445e-01,2.003517001867294312e-01,9.634823203086853027e-01
1.389000000000000057e+02,1.808209866285324097e-01,7.347699403762817383e-01,2.258974790573120117e+00,1.617437154054641724e-01,5.814024806022644043e-01,5.409216508269309998e-02,1.878232657909393311e-01,2.726990878582000732e-01,1.841978579759597778e-01,8.937821388244628906e-01
1.390000000000000000e+02,1.731429696083068848e-01,6.812815070152282715e-01,2.366112232208251953e+00,1.916419714689254761e-01,6.159976124763488770e-01,4.837927967309951782e-02,1.972706317901611328e-01,2.530541718006134033e-01,1.707512885332107544e-01,8.283965587615966797e-01
1.390999999999999943e+02,1.677051335573196411e-01,6.317510604858398438e-01,2.472066640853881836e+00,2.258002609014511108e-01,6.517097353935241699e-01,4.312874749302864075e-02,2.074637860059738159e-01,2.347662150859832764e-01,1.596714258193969727e-01,7.672101855278015137e-01
1.392000000000000171e+02,1.643131822347640991e-01,5.859500765800476074e-01,2.575184583663940430e+00,2.647487521171569824e-01,6.885555386543273926e-01,3.841731697320938110e-02,2.183582037687301636e-01,2.177906930446624756e-01,1.510743200778961182e-01,7.103325724601745605e-01
1.393000000000000114e+02,1.627852618694305420e-01,5.436601042747497559e-01,2.671036243438720703e+00,3.098331391811370850e-01,7.269164323806762695e-01,3.424872830510139465e-02,2.299107015132904053e-01,2.020838558673858643e-01,1.448666751384735107e-01,6.576473116874694824e-01
1.394000000000000057e+02,1.629511266946792603e-01,5.046734809875488281e-01,2.756554603576660156e+00,3.614521622657775879e-01,7.673784494400024414e-01,3.061822429299354553e-02,2.421462088823318481e-01,1.874699741601943970e-01,1.408424675464630127e-01,6.089126467704772949e-01
1.395000000000000000e+02,1.646516770124435425e-01,4.687926769256591797e-01,2.825962543487548828e+00,4.218792021274566650e-01,8.101071119308471680e-01,2.748417481780052185e-02,2.554002702236175537e-01,1.735086143016815186e-01,1.388087272644042969e-01,5.638980865478515625e-01
1.395999999999999943e+02,1.677382737398147583e-01,4.358294606208801270e-01,2.873378992080688477e+00,4.924121201038360596e-01,8.552674055099487305e-01,2.485544979572296143e-02,2.702895104885101318e-01,1.601082235574722290e-01,1.385848522186279297e-01,5.223842263221740723e-01
1.397000000000000171e+02,1.719073057174682617e-01,4.055011272430419922e-01,2.893335819244384766e+00,5.735024809837341309e-01,9.040592908859252930e-01,2.294673584401607513e-02,2.870594561100006104e-01,1.473296731710433960e-01,1.400019377470016479e-01,4.841619729995727539e-01
1.398000000000000114e+02,1.765461415052413940e-01,3.774378597736358643e-01,2.877091407775878906e+00,6.667689681053161621e-01,9.568042755126953125e-01,2.182287722826004028e-02,3.057356178760528564e-01,1.351822465658187866e-01,1.429022401571273804e-01,4.490326642990112305e-01
1.399000000000000057e+02,1.819793432950973511e-01,3.513300716876983643e-01,2.816942214965820312e+00,7.728289365768432617e-01,1.013380169868469238e+00,2.145872078835964203e-02,3.263440728187561035e-01,1.236752644181251526e-01,1.471077352762222290e-01,4.167845547199249268e-01
1.400000000000000000e+02,1.884390711784362793e-01,3.269590139389038086e-01,2.701153278350830078e+00,8.939898014068603516e-01,1.073729515075683594e+00,2.182526327669620514e-02,3.489109277725219727e-01,1.128181889653205872e-01,1.519829928874969482e-01,3.869987726211547852e-01
1.400999999999999943e+02,1.958631426095962524e-01,3.042558431625366211e-01,2.536814689636230469e+00,1.031781911849975586e+00,1.137866854667663574e+00,2.292804978787899017e-02,3.734684586524963379e-01,1.026220396161079407e-01,1.572470515966415405e-01,3.594425320625305176e-01
1.402000000000000171e+02,2.041917890310287476e-01,2.831537723541259766e-01,2.337345123291015625e+00,1.184724092483520508e+00,1.205936312675476074e+00,2.479769475758075714e-02,4.001885354518890381e-01,9.313308447599411011e-02,1.632980406284332275e-01,3.337654173374176025e-01
1.403000000000000114e+02,2.133481800556182861e-01,2.635385692119598389e-01,2.117961168289184570e+00,1.336785674095153809e+00,1.278023958206176758e+00,2.741746231913566589e-02,4.286845028400421143e-01,8.457772433757781982e-02,1.703503578901290894e-01,3.098103702068328857e-01
1.404000000000000057e+02,2.232484072446823120e-01,2.452699542045593262e-01,1.898001670837402344e+00,1.471342325210571289e+00,1.354259848594665527e+00,3.079456835985183716e-02,4.581711888313293457e-01,7.689487934112548828e-02,1.783536672592163086e-01,2.875184118747711182e-01
1.405000000000000000e+02,2.338477373123168945e-01,2.283024489879608154e-01,1.683724403381347656e+00,1.582918882369995117e+00,1.434904336929321289e+00,3.499062359333038330e-02,4.886998534202575684e-01,6.983902305364608765e-02,1.872263103723526001e-01,2.667663097381591797e-01
1.405999999999999943e+02,2.451033592224121094e-01,2.125928401947021484e-01,1.480039834976196289e+00,1.664481163024902344e+00,1.520119786262512207e+00,4.037111997604370117e-02,5.202866792678833008e-01,6.324267387390136719e-02,1.968817114830017090e-01,2.474097013473510742e-01
1.407000000000000171e+02,2.570321261882781982e-01,1.979872435331344604e-01,1.290742754936218262e+00,1.714534401893615723e+00,1.609007835388183594e+00,4.783712327480316162e-02,5.529488325119018555e-01,5.697842314839363098e-02,2.072737067937850952e-01,2.294023483991622925e-01
1.408000000000000114e+02,2.700830101966857910e-01,1.839867979288101196e-01,1.117364883422851562e+00,1.736199378967285156e+00,1.701321601867675781e+00,5.758431926369667053e-02,5.866999030113220215e-01,5.104333162307739258e-02,2.183579802513122559e-01,2.126998007297515869e-01
1.409000000000000057e+02,2.846577167510986328e-01,1.704902648925781250e-01,9.609591960906982422e-01,1.732692241668701172e+00,1.797303438186645508e+00,6.970497220754623413e-02,6.215537190437316895e-01,4.544664919376373291e-02,2.300914824008941650e-01,1.972583979368209839e-01
1.410000000000000000e+02,3.011080324649810791e-01,1.576138436794281006e-01,8.221445679664611816e-01,1.707266926765441895e+00,1.896820783615112305e+00,8.434011042118072510e-02,6.575264930725097656e-01,4.033501818776130676e-02,2.425471246242523193e-01,1.828103661537170410e-01
1.410999999999999943e+02,3.194595575332641602e-01,1.453667134046554565e-01,7.011861205101013184e-01,1.663193464279174805e+00,1.999666690826416016e+00,1.015779376029968262e-01,6.946908235549926758e-01,3.576648980379104614e-02,2.561383843421936035e-01,1.689696907997131348e-01
1.412000000000000171e+02,3.397382199764251709e-01,1.337582021951675415e-01,5.986224412918090820e-01,1.604445695877075195e+00,2.105092525482177734e+00,1.219239234924316406e-01,7.335028052330017090e-01,3.172968700528144836e-02,2.714755535125732422e-01,1.557161360979080200e-01
1.413000000000000114e+02,3.619700372219085693e-01,1.227977573871612549e-01,5.139030814170837402e-01,1.534237265586853027e+00,2.212292194366455078e+00,1.459204405546188354e-01,7.744911313056945801e-01,2.821166999638080597e-02,2.886996269226074219e-01,1.430866718292236328e-01
1.414000000000000057e+02,3.861948847770690918e-01,1.124982386827468872e-01,4.456099271774291992e-01,1.455875754356384277e+00,2.320511341094970703e+00,1.738070994615554810e-01,8.177397251129150391e-01,2.518051676452159882e-02,3.078363239765167236e-01,1.310905516147613525e-01
1.415000000000000000e+02,4.125938713550567627e-01,1.029082909226417542e-01,3.893865048885345459e-01,1.374012231826782227e+00,2.428214073181152344e+00,2.058439105749130249e-01,8.636578321456909180e-01,2.269724383950233459e-02,3.289116322994232178e-01,1.197371780872344971e-01
1.415999999999999943e+02,4.409813284873962402e-01,9.405964612960815430e-02,3.415949940681457520e-01,1.291730165481567383e+00,2.534240007400512695e+00,2.422857135534286499e-01,9.133998751640319824e-01,2.096924744546413422e-02,3.519518077373504639e-01,1.090360581874847412e-01
1.417000000000000171e+02,4.704189300537109375e-01,8.606445789337158203e-02,3.013541400432586670e-01,1.210560202598571777e+00,2.635486125946044922e+00,2.842909693717956543e-01,9.670802354812622070e-01,2.002572640776634216e-02,3.770027756690979004e-01,9.900165349245071411e-02
1.418000000000000114e+02,5.008956789970397949e-01,7.873681932687759399e-02,2.679565548896789551e-01,1.131406188011169434e+00,2.727864265441894531e+00,3.326951861381530762e-01,1.024528026580810547e+00,1.982259377837181091e-02,4.042382836341857910e-01,8.969362080097198486e-02
1.419000000000000057e+02,5.324355363845825195e-01,7.195001840591430664e-02,2.409811466932296753e-01,1.054463863372802734e+00,2.807622194290161133e+00,3.884950578212738037e-01,1.085750579833984375e+00,2.035064995288848877e-02,4.329619109630584717e-01,8.141634613275527954e-02
1.420000000000000000e+02,5.650564432144165039e-01,6.551022082567214966e-02,2.192264795303344727e-01,9.806771278381347656e-01,2.867961883544921875e+00,4.542389214038848877e-01,1.150782108306884766e+00,2.161972783505916595e-02,4.626752734184265137e-01,7.392193377017974854e-02
1.420999999999999943e+02,5.987722277641296387e-01,5.940457805991172791e-02,2.018572986125946045e-01,9.105395674705505371e-01,2.903776645660400391e+00,5.302961468696594238e-01,1.219777822494506836e+00,2.365913055837154388e-02,4.934356510639190674e-01,6.702505797147750854e-02
1.422000000000000171e+02,6.335976123809814453e-01,5.368218570947647095e-02,1.875090301036834717e-01,8.445640802383422852e-01,2.907909393310546875e+00,6.177742481231689453e-01,1.292811632156372070e+00,2.644404210150241852e-02,5.252574682235717773e-01,6.052771583199501038e-02
1.423000000000000114e+02,6.695447564125061035e-01,4.848961904644966125e-02,1.755535900592803955e-01,7.827865481376647949e-01,2.871737241744995117e+00,7.179487347602844238e-01,1.370036721229553223e+00,2.999480813741683960e-02,5.581566691398620605e-01,5.436095595359802246e-02
1.424000000000000057e+02,7.066257596015930176e-01,4.383396729826927185e-02,1.660716980695724487e-01,7.252790331840515137e-01,2.785967111587524414e+00,8.317426443099975586e-01,1.451758027076721191e+00,3.438765928149223328e-02,5.921468138694763184e-01,4.852239415049552917e-02
1.425000000000000000e+02,7.453417181968688965e-01,3.978039324283599854e-02,1.590192019939422607e-01,6.719800233840942383e-01,2.643338680267333984e+00,9.622988104820251465e-01,1.537977933883666992e+00,4.011100530624389648e-02,6.272420883178710938e-01,4.303319379687309265e-02
1.425999999999999943e+02,7.863041758537292480e-01,3.628993034362792969e-02,1.541887521743774414e-01,6.226480007171630859e-01,2.459330558776855469e+00,1.108839750289916992e+00,1.627775549888610840e+00,4.799715429544448853e-02,6.634578108787536621e-01,3.804847970604896545e-02
1.427000000000000171e+02,8.295151591300964355e-01,3.328086435794830322e-02,1.513860523700714111e-01,5.770528316497802734e-01,2.245393037796020508e+00,1.266226649284362793e+00,1.721093893051147461e+00,5.818368867039680481e-02,7.009545564651489258e-01,3.361126035451889038e-02
1.428000000000000114e+02,8.752661347389221191e-01,3.079703822731971741e-02,1.504291743040084839e-01,5.349749326705932617e-01,2.022426605224609375e+00,1.412024259567260742e+00,1.818092226982116699e+00,7.077547162771224976e-02,7.402011752128601074e-01,2.968698740005493164e-02
1.429000000000000057e+02,9.247582554817199707e-01,2.905367128551006317e-02,1.511479914188385010e-01,4.962055385112762451e-01,1.802749633789062500e+00,1.537147760391235352e+00,1.918610692024230957e+00,8.591461926698684692e-02,7.816793322563171387e-01,2.627301774919033051e-02
1.430000000000000000e+02,9.781681895256042480e-01,2.809137478470802307e-02,1.533835083246231079e-01,4.605457782745361328e-01,1.590925931930541992e+00,1.636352062225341797e+00,2.022408008575439453e+00,1.036708354949951172e-01,8.254162669181823730e-01,2.333977259695529938e-02
1.430999999999999943e+02,1.035489439964294434e+00,2.790270000696182251e-02,1.569867283105850220e-01,4.278057515621185303e-01,1.392185807228088379e+00,1.702994108200073242e+00,2.128640413284301758e+00,1.246694996953010559e-01,8.721247315406799316e-01,2.100811339914798737e-02
1.432000000000000171e+02,1.096634864807128906e+00,2.845454961061477661e-02,1.615107655525207520e-01,3.976332545280456543e-01,1.208765149116516113e+00,1.739348649978637695e+00,2.236568927764892578e+00,1.493757814168930054e-01,9.227526783943176270e-01,1.945015974342823029e-02
1.433000000000000114e+02,1.161595702171325684e+00,2.974885515868663788e-02,1.664427518844604492e-01,3.697112798690795898e-01,1.041970729827880859e+00,1.748612165451049805e+00,2.345360517501831055e+00,1.780261695384979248e-01,9.772695302963256836e-01,1.866803318262100220e-02
1.434000000000000057e+02,1.230511903762817383e+00,3.181095421314239502e-02,1.721292436122894287e-01,3.437237739562988281e-01,8.926496505737304688e-01,1.734056234359741211e+00,2.453450918197631836e+00,2.108872234821319580e-01,1.035535335540771484e+00,1.861705631017684937e-02
1.435000000000000000e+02,1.303455710411071777e+00,3.461537137627601624e-02,1.788378506898880005e-01,3.194735646247863770e-01,7.612313032150268555e-01,1.698958873748779297e+00,2.559611558914184570e+00,2.482546120882034302e-01,1.097567558288574219e+00,1.929630339145660400e-02
1.435999999999999943e+02,1.380585312843322754e+00,3.818500787019729614e-02,1.865072697401046753e-01,2.968924343585968018e-01,6.481042504310607910e-01,1.646933436393737793e+00,2.660195112228393555e+00,2.914794087409973145e-01,1.163440942764282227e+00,2.072360180318355560e-02
1.437000000000000171e+02,1.462242484092712402e+00,4.263655841350555420e-02,1.950746774673461914e-01,2.759059369564056396e-01,5.534492731094360352e-01,1.581833243370056152e+00,2.751427412033081055e+00,3.411734700202941895e-01,1.233302831649780273e+00,2.292076870799064636e-02
1.438000000000000114e+02,1.547950863838195801e+00,4.877756908535957336e-02,2.044440358877182007e-01,2.563491165637969971e-01,4.761158525943756104e-01,1.506808161735534668e+00,2.828843355178833008e+00,3.988041281700134277e-01,1.307227015495300293e+00,2.586254663765430450e-02
1.439000000000000057e+02,1.637002348899841309e+00,5.710650607943534851e-02,2.145556658506393433e-01,2.381419092416763306e-01,4.139308333396911621e-01,1.425566196441650391e+00,2.885790586471557617e+00,4.666276872158050537e-01,1.385384202003479004e+00,2.957856655120849609e-02
1.440000000000000000e+02,1.729455232620239258e+00,6.773073226213455200e-02,2.253652960062026978e-01,2.212400436401367188e-01,3.613687455654144287e-01,1.342905879020690918e+00,2.917189121246337891e+00,5.448855161666870117e-01,1.468129277229309082e+00,3.416148945689201355e-02
1.440999999999999943e+02,1.825471997261047363e+00,8.075120300054550171e-02,2.368299216032028198e-01,2.056000530719757080e-01,3.169689178466796875e-01,1.260375380516052246e+00,2.915078878402709961e+00,6.349730491638183594e-01,1.555244684219360352e+00,4.025239869952201843e-02
1.442000000000000171e+02,1.924889326095581055e+00,9.630917012691497803e-02,2.489799410104751587e-01,1.910363584756851196e-01,2.797341644763946533e-01,1.179627537727355957e+00,2.871221303939819336e+00,7.378896474838256836e-01,1.645873785018920898e+00,4.855307936668395996e-02
1.443000000000000114e+02,2.027313470840454102e+00,1.146448254585266113e-01,2.622195780277252197e-01,1.770861148834228516e-01,2.491954565048217773e-01,1.100995182991027832e+00,2.775077104568481445e+00,8.549232482910156250e-01,1.740121126174926758e+00,5.917102843523025513e-02
1.444000000000000057e+02,2.131777524948120117e+00,1.364020258188247681e-01,2.770807147026062012e-01,1.636796742677688599e-01,2.246932387351989746e-01,1.024862408638000488e+00,2.623405456542968750e+00,9.891301393508911133e-01,1.838035464286804199e+00,7.222633063793182373e-02
1.445000000000000000e+02,2.237643957138061523e+00,1.618649065494537354e-01,2.938218414783477783e-01,1.508948504924774170e-01,2.049174159765243530e-01,9.522503614425659180e-01,2.432204723358154297e+00,1.139244556427001953e+00,1.939446568489074707e+00,8.785065263509750366e-02
1.445999999999999943e+02,2.343536376953125000e+00,1.912814676761627197e-01,3.124685883522033691e-01,1.387408971786499023e-01,1.891044080257415771e-01,8.834602236747741699e-01,2.213838100433349609e+00,1.296987175941467285e+00,2.044067859649658203e+00,1.061326339840888977e-01
1.447000000000000171e+02,2.448292255401611328e+00,2.249004691839218140e-01,3.330468535423278809e-01,1.272271573543548584e-01,1.758812367916107178e-01,8.189733624458312988e-01,1.989885449409484863e+00,1.440416336059570312e+00,2.150981903076171875e+00,1.277804076671600342e-01
1.448000000000000114e+02,2.550397157669067383e+00,2.631796300411224365e-01,3.555828928947448730e-01,1.163630783557891846e-01,1.650263369083404541e-01,7.586674094200134277e-01,1.770152568817138672e+00,1.562043547630310059e+00,2.259507417678833008e+00,1.531898081302642822e-01
1.449000000000000057e+02,2.645489931106567383e+00,3.074561059474945068e-01,3.801151514053344727e-01,1.061612516641616821e-01,1.566749215126037598e-01,7.026740312576293945e-01,1.559170722961425781e+00,1.656332015991210938e+00,2.368707656860351562e+00,1.825932860374450684e-01
1.450000000000000000e+02,2.730547666549682617e+00,3.581320941448211670e-01,4.068247973918914795e-01,9.667029976844787598e-02,1.506739258766174316e-01,6.508121490478515625e-01,1.361955285072326660e+00,1.717814683914184570e+00,2.477015018463134766e+00,2.162650972604751587e-01
1.450999999999999943e+02,2.800317525863647461e+00,4.171822071075439453e-01,4.353559911251068115e-01,8.803894370794296265e-02,1.468203663825988770e-01,6.028433442115783691e-01,1.180401444435119629e+00,1.749401569366455078e+00,2.583044767379760742e+00,2.545899450778961182e-01
1.452000000000000171e+02,2.848668813705444336e+00,4.861632883548736572e-01,4.648770093917846680e-01,8.026923984289169312e-02,1.449241638183593750e-01,5.585402250289916992e-01,1.015739917755126953e+00,1.754324078559875488e+00,2.682730913162231445e+00,2.990085184574127197e-01
1.453000000000000114e+02,2.870390892028808594e+00,5.654803514480590820e-01,4.954421818256378174e-01,7.313475757837295532e-02,1.448074430227279663e-01,5.176865458488464355e-01,8.687458634376525879e-01,1.735876321792602539e+00,2.772582530975341797e+00,3.499671816825866699e-01
1.454000000000000057e+02,2.856993436813354492e+00,6.567101478576660156e-01,5.270681977272033691e-01,6.648243218660354614e-02,1.463038176298141479e-01,4.800761342048645020e-01,7.397829294204711914e-01,1.697348237037658691e+00,2.847263813018798828e+00,4.094858169555664062e-01
1.455000000000000000e+02,2.800844430923461914e+00,7.605144977569580078e-01,5.597727298736572266e-01,6.016390770673751831e-02,1.492578983306884766e-01,4.455130100250244141e-01,6.293609142303466797e-01,1.642581343650817871e+00,2.900557279586791992e+00,4.793243110179901123e-01
1.455999999999999943e+02,2.690578222274780273e+00,8.789574503898620605e-01,5.935695767402648926e-01,5.417653918266296387e-02,1.534700840711593628e-01,4.137728512287139893e-01,5.373674631118774414e-01,1.575198531150817871e+00,2.927171230316162109e+00,5.597572922706604004e-01
1.457000000000000171e+02,2.531664133071899414e+00,1.013817667961120605e+00,6.284729838371276855e-01,4.854769632220268250e-02,1.582855433225631714e-01,3.844358026981353760e-01,4.624497294425964355e-01,1.498582124710083008e+00,2.918558359146118164e+00,6.523619890213012695e-01
1.458000000000000114e+02,2.337305545806884766e+00,1.163781523704528809e+00,6.644970178604125977e-01,4.343222081661224365e-02,1.635296195745468140e-01,3.572715818881988525e-01,4.019853174686431885e-01,1.416511297225952148e+00,2.866789340972900391e+00,7.579051852226257324e-01
1.459000000000000057e+02,2.121135950088500977e+00,1.315103888511657715e+00,7.016958594322204590e-01,3.885677829384803772e-02,1.696805059909820557e-01,3.319257497787475586e-01,3.506397604942321777e-01,1.333467602729797363e+00,2.760143280029296875e+00,8.781878352165222168e-01
1.460000000000000000e+02,1.903476953506469727e+00,1.449697017669677734e+00,7.405687570571899414e-01,3.483600541949272156e-02,1.768314987421035767e-01,3.082951307296752930e-01,3.073241710662841797e-01,1.250843882560729980e+00,2.599953413009643555e+00,1.015782117843627930e+00
1.460999999999999943e+02,1.691104054450988770e+00,1.561906576156616211e+00,7.816718816757202148e-01,3.135740756988525391e-02,1.849214434623718262e-01,2.863115966320037842e-01,2.710894942283630371e-01,1.170139431953430176e+00,2.402125597000122070e+00,1.169196724891662598e+00
1.462000000000000171e+02,1.488687276840209961e+00,1.645258545875549316e+00,8.250291943550109863e-01,2.836142480373382568e-02,1.938697248697280884e-01,2.658536434173583984e-01,2.415080517530441284e-01,1.091588020324707031e+00,2.180489778518676758e+00,1.326221346855163574e+00
1.463000000000000114e+02,1.300338268280029297e+00,1.697189211845397949e+00,8.710593581199645996e-01,2.591414190828800201e-02,2.035906612873077393e-01,2.467785477638244629e-01,2.177640497684478760e-01,1.015700936317443848e+00,1.956015586853027344e+00,1.466899752616882324e+00
1.464000000000000057e+02,1.127618193626403809e+00,1.720800876617431641e+00,9.209164977073669434e-01,2.422291226685047150e-02,2.140384763479232788e-01,2.290403097867965698e-01,1.986503601074218750e-01,9.433829784393310547e-01,1.736582398414611816e+00,1.584865808486938477e+00
1.465000000000000000e+02,9.716050028800964355e-01,1.719266176223754883e+00,9.747112393379211426e-01,2.331686392426490784e-02,2.251692712306976318e-01,2.125948220491409302e-01,1.833048015832901001e-01,8.749814629554748535e-01,1.526900768280029297e+00,1.673845052719116211e+00
1.465999999999999943e+02,8.329447507858276367e-01,1.695800900459289551e+00,1.032325625419616699e+00,2.316184714436531067e-02,2.369425445795059204e-01,1.973944157361984253e-01,1.704718917608261108e-01,8.108994364738464355e-01,1.331510901451110840e+00,1.730180501937866211e+00
1.467000000000000171e+02,7.118998169898986816e-01,1.653608798980712891e+00,1.093726396560668945e+00,2.374046109616756439e-02,2.494974583387374878e-01,1.830837428569793701e-01,1.600078344345092773e-01,7.510063648223876953e-01,1.152090549468994141e+00,1.757053852081298828e+00
1.468000000000000114e+02,6.089541316032409668e-01,1.596510767936706543e+00,1.158943772315979004e+00,2.506186813116073608e-02,2.633272707462310791e-01,1.693330556154251099e-01,1.520439982414245605e-01,6.954298019409179688e-01,9.897934198379516602e-01,1.757725119590759277e+00
1.469000000000000057e+02,5.237593650817871094e-01,1.527823328971862793e+00,1.228128194808959961e+00,2.715262770652770996e-02,2.789468765258789062e-01,1.561751663684844971e-01,1.464075595140457153e-01,6.439664363861083984e-01,8.453233838081359863e-01,1.735504746437072754e+00
1.470000000000000000e+02,4.550198316574096680e-01,1.450650572776794434e+00,1.301351666450500488e+00,2.998693287372589111e-02,2.964569926261901855e-01,1.436426639556884766e-01,1.428966671228408813e-01,5.963783264160156250e-01,7.189989686012268066e-01,1.693710565567016602e+00
1.470999999999999943e+02,3.986913561820983887e-01,1.369522213935852051e+00,1.378773689270019531e+00,3.358864039182662964e-02,3.158834278583526611e-01,1.317448616027832031e-01,1.413222551345825195e-01,5.524389147758483887e-01,6.114159226417541504e-01,1.636378407478332520e+00
1.472000000000000171e+02,3.507564663887023926e-01,1.287928342819213867e+00,1.460739254951477051e+00,3.804719820618629456e-02,3.372521400451660156e-01,1.204911842942237854e-01,1.415074616670608521e-01,5.119323134422302246e-01,5.221437215805053711e-01,1.566906452178955078e+00
1.473000000000000114e+02,3.103950619697570801e-01,1.207286834716796875e+00,1.546975612640380859e+00,4.404958337545394897e-02,3.605895042419433594e-01,1.098911017179489136e-01,1.432869732379913330e-01,4.746529459953308105e-01,4.496856331825256348e-01,1.488878488540649414e+00
1.474000000000000057e+02,2.768475711345672607e-01,1.128633141517639160e+00,1.636652350425720215e+00,5.224355310201644897e-02,3.859686851501464844e-01,9.996593743562698364e-02,1.465063393115997314e-01,4.404054284095764160e-01,3.908330202102661133e-01,1.406195044517517090e+00
1.475000000000000000e+02,2.497031390666961670e-01,1.052218675613403320e+00,1.729822874069213867e+00,6.273978948593139648e-02,4.135325849056243896e-01,9.079363942146301270e-02,1.509167253971099854e-01,4.089387357234954834e-01,3.407518863677978516e-01,1.322858452796936035e+00
1.475999999999999943e+02,2.278365194797515869e-01,9.788870215415954590e-01,1.826617956161499023e+00,7.564550638198852539e-02,4.424385726451873779e-01,8.260209858417510986e-02,1.558493822813034058e-01,3.798375129699707031e-01,2.985365688800811768e-01,1.240276455879211426e+00
1.477000000000000171e+02,2.103378921747207642e-01,9.091711044311523438e-01,1.926874518394470215e+00,9.110268950462341309e-02,4.723444283008575439e-01,7.514986395835876465e-02,1.612310111522674561e-01,3.528841733932495117e-01,2.633344829082489014e-01,1.159695148468017578e+00
1.478000000000000114e+02,1.958545446395874023e-01,8.435803651809692383e-01,2.030283451080322266e+00,1.092440709471702576e-01,5.033013820648193359e-01,6.828486174345016479e-02,1.675408631563186646e-01,3.277225196361541748e-01,2.347365021705627441e-01,1.081301808357238770e+00
1.479000000000000057e+02,1.837617903947830200e-01,7.821633815765380859e-01,2.135900020599365234e+00,1.307533979415893555e-01,5.353247523307800293e-01,6.180171668529510498e-02,1.748438626527786255e-01,3.042699396610260010e-01,2.117363214492797852e-01,1.005766272544860840e+00
1.480000000000000000e+02,1.741646826267242432e-01,7.250198125839233398e-01,2.243082046508789062e+00,1.559852957725524902e-01,5.684300661087036133e-01,5.564974993467330933e-02,1.830794364213943481e-01,2.824584841728210449e-01,1.933015137910842896e-01,9.338219761848449707e-01
1.480999999999999943e+02,1.669845730066299438e-01,6.720514893531799316e-01,2.350712060928344727e+00,1.851727515459060669e-01,6.026305556297302246e-01,4.982743039727210999e-02,1.921560317277908325e-01,2.621376812458038330e-01,1.783965528011322021e-01,8.659045696258544922e-01
1.482000000000000171e+02,1.620156466960906982e-01,6.230189204216003418e-01,2.457365751266479492e+00,2.185876816511154175e-01,6.379419565200805664e-01,4.439553618431091309e-02,2.020006179809570312e-01,2.431960254907608032e-01,1.659540832042694092e-01,8.023002147674560547e-01
1.483000000000000114e+02,1.590650081634521484e-01,5.776939988136291504e-01,2.561702251434326172e+00,2.566064596176147461e-01,6.743756532669067383e-01,3.949515148997306824e-02,2.125679701566696167e-01,2.255886048078536987e-01,1.558879762887954712e-01,7.428977489471435547e-01
1.484000000000000057e+02,1.579520702362060547e-01,5.358594059944152832e-01,2.659606695175170898e+00,3.006235957145690918e-01,7.121396660804748535e-01,3.513837605714797974e-02,2.238142341375350952e-01,2.092713415622711182e-01,1.483141034841537476e-01,6.878079175949096680e-01
1.485000000000000000e+02,1.585078835487365723e-01,4.973078072071075439e-01,2.747715950012207031e+00,3.510891199111938477e-01,7.517861723899841309e-01,3.131583333015441895e-02,2.357041686773300171e-01,1.941860616207122803e-01,1.430417448282241821e-01,6.368075013160705566e-01
1.485999999999999943e+02,1.605745553970336914e-01,4.618423581123352051e-01,2.820999383926391602e+00,4.098520278930664062e-01,7.937099933624267578e-01,2.800862304866313934e-02,2.484059482812881470e-01,1.799406111240386963e-01,1.398704797029495239e-01,5.896596312522888184e-01
1.487000000000000171e+02,1.640045642852783203e-01,4.292753338813781738e-01,2.873136520385742188e+00,4.787380695343017578e-01,8.379019498825073242e-01,2.517940849065780640e-02,2.624419629573822021e-01,1.662571132183074951e-01,1.386125534772872925e-01,5.461383461952209473e-01
1.488000000000000114e+02,1.683816611766815186e-01,3.992666602134704590e-01,2.898957729339599609e+00,5.580395460128784180e-01,8.853117823600769043e-01,2.299580164253711700e-02,2.783042788505554199e-01,1.531782001256942749e-01,1.390923857688903809e-01,5.060288310050964355e-01
1.489000000000000057e+02,1.731861829757690430e-01,3.714899420738220215e-01,2.890077352523803711e+00,6.493073105812072754e-01,9.366584420204162598e-01,2.159060724079608917e-02,2.960605919361114502e-01,1.407259106636047363e-01,1.411458402872085571e-01,4.691262543201446533e-01
1.490000000000000000e+02,1.788330525159835815e-01,3.456229269504547119e-01,2.838648796081542969e+00,7.533116340637207031e-01,9.918907284736633301e-01,2.096056379377841949e-02,3.157366216182708740e-01,1.289095580577850342e-01,1.446196287870407104e-01,4.352360665798187256e-01
1.490999999999999943e+02,1.854981780052185059e-01,3.214854896068572998e-01,2.733286857604980469e+00,8.718104958534240723e-01,1.050888061523437500e+00,2.106246538460254669e-02,3.373584449291229248e-01,1.177385821938514709e-01,1.491955816745758057e-01,4.040718972682952881e-01
1.492000000000000171e+02,1.931195706129074097e-01,2.990089952945709229e-01,2.575905084609985352e+00,1.007250905036926270e+00,1.113658547401428223e+00,2.189661189913749695e-02,3.609524965286254883e-01,1.072224751114845276e-01,1.542320400476455688e-01,3.752403855323791504e-01
1.493000000000000114e+02,2.016371190547943115e-01,2.781254351139068604e-01,2.381500959396362305e+00,1.158193826675415039e+00,1.180302500724792480e+00,2.348576858639717102e-02,3.866040706634521484e-01,9.738564491271972656e-02,1.597504019737243652e-01,3.485223948955535889e-01
1.494000000000000057e+02,2.109601795673370361e-01,2.586838901042938232e-01,2.163078308105468750e+00,1.313030123710632324e+00,1.250947356224060059e+00,2.583937905728816986e-02,4.143931567668914795e-01,8.833966404199600220e-02,1.662213802337646484e-01,3.235704302787780762e-01
1.495000000000000000e+02,2.210212051868438721e-01,2.405843138694763184e-01,1.941802501678466797e+00,1.451772928237915039e+00,1.325679183006286621e+00,2.893916144967079163e-02,4.434027969837188721e-01,8.029173314571380615e-02,1.736780852079391479e-01,3.003205060958862305e-01
1.495999999999999943e+02,2.317761182785034180e-01,2.237827181816101074e-01,1.725463747978210449e+00,1.568171381950378418e+00,1.404694795608520508e+00,3.282546997070312500e-02,4.734241664409637451e-01,7.294738292694091797e-02,1.820579618215560913e-01,2.786990404129028320e-01
1.497000000000000171e+02,2.431822270154953003e-01,2.082358449697494507e-01,1.518665194511413574e+00,1.656153917312622070e+00,1.488351821899414062e+00,3.765675798058509827e-02,5.044962763786315918e-01,6.616786122322082520e-02,1.912631839513778687e-01,2.585383355617523193e-01
1.498000000000000114e+02,2.552890181541442871e-01,1.937347352504730225e-01,1.325933337211608887e+00,1.711935400962829590e+00,1.576043963432312012e+00,4.430343583226203918e-02,5.366358757019042969e-01,5.974764376878738403e-02,2.012313604354858398e-01,2.397528886795043945e-01
1.499000000000000057e+02,2.685571014881134033e-01,1.798043549060821533e-01,1.148932814598083496e+00,1.738648176193237305e+00,1.667141437530517578e+00,5.319289490580558777e-02,5.698578357696533203e-01,5.365752428770065308e-02,2.119173854589462280e-01,2.222979664802551270e-01
1.500000000000000000e+02,2.834476530551910400e-01,1.664104610681533813e-01,9.888044595718383789e-01,1.739505171775817871e+00,1.761875391006469727e+00,6.441625207662582397e-02,6.041753292083740234e-01,4.789617657661437988e-02,2.232774794101715088e-01,2.061293721199035645e-01
1.500999999999999943e+02,3.002183139324188232e-01,1.536382287740707397e-01,8.462458252906799316e-01,1.717769742012023926e+00,1.860211372375488281e+00,7.810313999652862549e-02,6.396042108535766602e-01,4.253058880567550659e-02,2.352863103151321411e-01,1.911692321300506592e-01
1.502000000000000171e+02,3.188947141170501709e-01,1.414968967437744141e-01,7.215597629547119141e-01,1.676697611808776855e+00,1.961969256401062012e+00,9.437526017427444458e-02,6.761558055877685547e-01,3.769774734973907471e-02,2.481440305709838867e-01,1.769983619451522827e-01
1.503000000000000114e+02,3.395028412342071533e-01,1.299958527088165283e-01,6.152749061584472656e-01,1.620180368423461914e+00,2.066704750061035156e+00,1.134538128972053528e-01,7.141153216361999512e-01,3.341199085116386414e-02,2.624125480651855469e-01,1.633914113044738770e-01
1.504000000000000057e+02,3.620688915252685547e-01,1.191445216536521912e-01,5.270841121673583984e-01,1.551634550094604492e+00,2.173454046249389648e+00,1.360587477684020996e-01,7.539929747581481934e-01,2.963972650468349457e-02,2.785359025001525879e-01,1.503978371620178223e-01
1.505000000000000000e+02,3.866413831710815430e-01,1.089580655097961426e-01,4.556300342082977295e-01,1.474348187446594238e+00,2.281606197357177734e+00,1.624729037284851074e-01,7.961508035659790039e-01,2.637779898941516876e-02,2.965569198131561279e-01,1.380322426557540894e-01
1.505999999999999943e+02,4.134066998958587646e-01,9.948644787073135376e-02,3.975227177143096924e-01,1.392498373985290527e+00,2.389855623245239258e+00,1.929340064525604248e-01,8.406111598014831543e-01,2.359901927411556244e-02,3.165013492107391357e-01,1.263039261102676392e-01
1.507000000000000171e+02,4.419963061809539795e-01,9.081374853849411011e-02,3.480575978755950928e-01,1.310032725334167480e+00,2.496847867965698242e+00,2.277145832777023315e-01,8.884524106979370117e-01,2.149491012096405029e-02,3.383953869342803955e-01,1.152223050594329834e-01
1.508000000000000114e+02,4.715764522552490234e-01,8.298893272876739502e-02,3.063776791095733643e-01,1.228306174278259277e+00,2.600720167160034180e+00,2.674494087696075439e-01,9.402432441711425781e-01,2.017247863113880157e-02,3.622653186321258545e-01,1.047969087958335876e-01
1.509000000000000057e+02,5.022037625312805176e-01,7.580368220806121826e-02,2.716347277164459229e-01,1.148563385009765625e+00,2.696985960006713867e+00,3.134595155715942383e-01,9.958775043487548828e-01,1.961562409996986389e-02,3.882141411304473877e-01,9.505658596754074097e-02
1.510000000000000000e+02,5.338950157165527344e-01,6.911168992519378662e-02,2.434233874082565308e-01,1.070989131927490234e+00,2.782482147216796875e+00,3.661964237689971924e-01,1.055271983146667480e+00,1.978814229369163513e-02,4.162226617336273193e-01,8.615693449974060059e-02
1.510999999999999943e+02,5.666679143905639648e-01,6.275556236505508423e-02,2.207374870777130127e-01,9.963069558143615723e-01,2.850944995880126953e+00,4.281802773475646973e-01,1.118437290191650391e+00,2.069271914660930634e-02,4.453513920307159424e-01,7.824668288230895996e-02
1.512000000000000171e+02,6.005361676216125488e-01,5.673237144947052002e-02,2.025607079267501831e-01,9.252601265907287598e-01,2.896747589111328125e+00,5.004335045814514160e-01,1.185494542121887207e+00,2.235618606209754944e-02,4.755026698112487793e-01,7.100847363471984863e-02
1.513000000000000114e+02,6.355146765708923340e-01,5.109722167253494263e-02,1.877318918704986572e-01,8.582642078399658203e-01,2.914077758789062500e+00,5.834965109825134277e-01,1.256559967994689941e+00,2.478126622736454010e-02,5.067051649093627930e-01,6.430587917566299438e-02
1.514000000000000057e+02,6.716153025627136230e-01,4.599392414093017578e-02,1.753347814083099365e-01,7.955184578895568848e-01,2.893991708755493164e+00,6.789972186088562012e-01,1.331729769706726074e+00,2.795517630875110626e-02,5.389766097068786621e-01,5.794665962457656860e-02
1.515000000000000000e+02,7.088810801506042480e-01,4.142710566520690918e-02,1.653569787740707397e-01,7.369931340217590332e-01,2.828613758087158203e+00,7.875368595123291016e-01,1.411211013793945312e+00,3.192205354571342468e-02,5.723311901092529297e-01,5.191659927368164062e-02
1.515999999999999943e+02,7.478867769241333008e-01,3.745219483971595764e-02,1.578546911478042603e-01,6.827354431152343750e-01,2.706110000610351562e+00,9.117024540901184082e-01,1.495354175567626953e+00,3.685642778873443604e-02,6.067823171615600586e-01,4.621462523937225342e-02
1.517000000000000171e+02,7.891533970832824707e-01,3.402176126837730408e-02,1.526199132204055786e-01,6.325038075447082520e-01,2.535729646682739258e+00,1.052644968032836914e+00,1.583506107330322266e+00,4.365098103880882263e-02,6.423460245132446289e-01,4.092001542448997498e-02
1.518000000000000114e+02,8.326698541641235352e-01,3.106998465955257416e-02,1.494552642107009888e-01,5.860649943351745605e-01,2.330901145935058594e+00,1.208457231521606445e+00,1.675085663795471191e+00,5.270022526383399963e-02,6.790355443954467773e-01,3.616052865982055664e-02
1.519000000000000057e+02,8.788933157920837402e-01,2.867318689823150635e-02,1.481758803129196167e-01,5.431966781616210938e-01,2.108510017395019531e+00,1.360693335533142090e+00,1.770339846611022949e+00,6.409477442502975464e-02,7.172211408615112305e-01,3.194993361830711365e-02
1.520000000000000000e+02,9.289605617523193359e-01,2.703587338328361511e-02,1.486088484525680542e-01,5.036873221397399902e-01,1.886594891548156738e+00,1.494554996490478516e+00,1.869198918342590332e+00,7.796908169984817505e-02,7.573683857917785645e-01,2.823480591177940369e-02
1.520999999999999943e+02,9.829518795013427734e-01,2.618215046823024750e-02,1.505925655364990234e-01,4.673354923725128174e-01,1.670858860015869141e+00,1.604684591293334961e+00,1.971475839614868164e+00,9.443231672048568726e-02,7.997949123382568359e-01,2.502643875777721405e-02
1.522000000000000171e+02,1.040813922882080078e+00,2.608896419405937195e-02,1.539760679006576538e-01,4.339495301246643066e-01,1.466438531875610352e+00,1.683674693107604980e+00,2.076708316802978516e+00,1.137288957834243774e-01,8.445889949798583984e-01,2.231203764677047729e-02
1.523000000000000114e+02,1.102476000785827637e+00,2.673229947686195374e-02,1.584236770868301392e-01,4.032324850559234619e-01,1.276742339134216309e+00,1.731153964996337891e+00,2.183932065963745117e+00,1.365830600261688232e-01,8.929178118705749512e-01,2.029991336166858673e-02
1.524000000000000057e+02,1.167964935302734375e+00,2.812076546251773834e-02,1.633190065622329712e-01,3.748088777065277100e-01,1.103264093399047852e+00,1.750276565551757812e+00,2.292536258697509766e+00,1.632719784975051880e-01,9.452019333839416504e-01,1.907160319387912750e-02
1.525000000000000000e+02,1.237425565719604492e+00,3.027715161442756653e-02,1.688123643398284912e-01,3.484150767326354980e-01,9.470205903053283691e-01,1.744299888610839844e+00,2.401213169097900391e+00,1.940318048000335693e-01,1.001288294792175293e+00,1.859878376126289368e-02
1.525999999999999943e+02,1.310930013656616211e+00,3.317565098404884338e-02,1.753262579441070557e-01,3.237739503383636475e-01,8.085944056510925293e-01,1.716512560844421387e+00,2.508584976196289062e+00,2.291389852762222290e-01,1.061136484146118164e+00,1.885441131889820099e-02
1.527000000000000171e+02,1.388649702072143555e+00,3.684568405151367188e-02,1.828151047229766846e-01,3.008185923099517822e-01,6.882783770561218262e-01,1.670284271240234375e+00,2.612653493881225586e+00,2.692938446998596191e-01,1.124758243560791016e+00,1.984295621514320374e-02
1.528000000000000114e+02,1.470934629440307617e+00,4.142034798860549927e-02,1.912176460027694702e-01,2.794796228408813477e-01,5.865954160690307617e-01,1.609676241874694824e+00,2.708915710449218750e+00,3.157867193222045898e-01,1.192292571067810059e+00,2.159484662115573883e-02
1.529000000000000057e+02,1.557243585586547852e+00,4.773981124162673950e-02,2.004406899213790894e-01,2.596006691455841064e-01,5.027834177017211914e-01,1.537858963012695312e+00,2.794135093688964844e+00,3.691239356994628906e-01,1.263841986656188965e+00,2.410380169749259949e-02
1.530000000000000000e+02,1.646897792816162109e+00,5.626596137881278992e-02,2.104167491197586060e-01,2.410829663276672363e-01,4.352913200855255127e-01,1.458337903022766113e+00,2.861849784851074219e+00,4.319100975990295410e-01,1.339516878128051758e+00,2.736553922295570374e-02
1.530999999999999943e+02,1.740031242370605469e+00,6.709796190261840820e-02,2.211011499166488647e-01,2.238820493221282959e-01,3.794079124927520752e-01,1.375783324241638184e+00,2.906547307968139648e+00,5.050327181816101074e-01,1.419538140296936035e+00,3.142880275845527649e-02
1.532000000000000171e+02,1.836736321449279785e+00,8.034689724445343018e-02,2.324505746364593506e-01,2.079541534185409546e-01,3.319723904132843018e-01,1.292887210845947266e+00,2.922217130661010742e+00,5.890952348709106445e-01,1.504231214523315430e+00,3.650158643722534180e-02
1.533000000000000114e+02,1.936845541000366211e+00,9.615390002727508545e-02,2.444585859775543213e-01,1.931851357221603394e-01,2.920411229133605957e-01,1.211288213729858398e+00,2.899848222732543945e+00,6.857128739356994629e-01,1.592876434326171875e+00,4.349869862198829651e-02
1.534000000000000057e+02,2.039933681488037109e+00,1.147527247667312622e-01,2.574271559715270996e-01,1.791208982467651367e-01,2.589685022830963135e-01,1.131736278533935547e+00,2.831432104110717773e+00,7.954949140548706055e-01,1.684971690177917480e+00,5.276378616690635681e-02
1.535000000000000000e+02,2.145039319992065430e+00,1.368102580308914185e-01,2.718960940837860107e-01,1.655843257904052734e-01,2.323072403669357300e-01,1.054442763328552246e+00,2.705251216888427734e+00,9.211695790290832520e-01,1.780769824981689453e+00,6.438806653022766113e-02
1.535999999999999943e+02,2.251532554626464844e+00,1.626052707433700562e-01,2.882351577281951904e-01,1.526656448841094971e-01,2.107815146446228027e-01,9.803455471992492676e-01,2.531823635101318359e+00,1.063644528388977051e+00,1.880168437957763672e+00,7.851034402847290039e-02
1.537000000000000171e+02,2.358036041259765625e+00,1.923848986625671387e-01,3.064744174480438232e-01,1.403758823871612549e-01,1.936359703540802002e-01,9.099265336990356445e-01,2.324455976486206055e+00,1.220668077468872070e+00,1.982972264289855957e+00,9.522370249032974243e-02
1.538000000000000114e+02,2.463349103927612305e+00,2.264028638601303101e-01,3.266398012638092041e-01,1.287243515253067017e-01,1.794800609350204468e-01,8.437157273292541504e-01,2.100841283798217773e+00,1.372676610946655273e+00,2.088675260543823242e+00,1.148234903812408447e-01
1.539000000000000057e+02,2.565828800201416016e+00,2.651794850826263428e-01,3.487573862075805664e-01,1.177204921841621399e-01,1.677178293466567993e-01,7.817232012748718262e-01,1.878238201141357422e+00,1.505856275558471680e+00,2.196325063705444336e+00,1.380206644535064697e-01
1.540000000000000000e+02,2.661047935485839844e+00,3.100469708442687988e-01,3.728546500205993652e-01,1.073741018772125244e-01,1.584113389253616333e-01,7.240000367164611816e-01,1.662089943885803223e+00,1.614886045455932617e+00,2.305306673049926758e+00,1.650812327861785889e-01
1.540999999999999943e+02,2.745999097824096680e+00,3.613961935043334961e-01,3.990822732448577881e-01,9.772608429193496704e-02,1.515397280454635620e-01,6.705093383789062500e-01,1.457627177238464355e+00,1.692290782928466797e+00,2.414270401000976562e+00,1.962429881095886230e-01
1.542000000000000171e+02,2.815028667449951172e+00,4.214303493499755859e-01,4.273180067539215088e-01,8.890477567911148071e-02,1.468946188688278198e-01,6.210077404975891113e-01,1.268050432205200195e+00,1.738233208656311035e+00,2.521847248077392578e+00,2.317829281091690063e-01
1.543000000000000114e+02,2.862209558486938477e+00,4.914895296096801758e-01,4.566134214401245117e-01,8.099640905857086182e-02,1.442808359861373901e-01,5.752635002136230469e-01,1.094830036163330078e+00,1.755888819694519043e+00,2.625804901123046875e+00,2.725115120410919189e-01
1.544000000000000057e+02,2.882145404815673828e+00,5.720266699790954590e-01,4.869410097599029541e-01,7.375053316354751587e-02,1.435155421495437622e-01,5.330557823181152344e-01,9.389612674713134766e-01,1.748531460762023926e+00,2.721663713455200195e+00,3.196385204792022705e-01
1.545000000000000000e+02,2.866162300109863281e+00,6.646490097045898438e-01,5.183251500129699707e-01,6.703307479619979858e-02,1.444278210401535034e-01,4.941740334033966064e-01,8.010051250457763672e-01,1.719463467597961426e+00,2.806060791015625000e+00,3.737784326076507568e-01
1.545999999999999943e+02,2.806601524353027344e+00,7.699758410453796387e-01,5.507837533950805664e-01,6.065702065825462341e-02,1.468579024076461792e-01,4.584182798862457275e-01,6.812757849693298340e-01,1.672113418579101562e+00,2.872335910797119141e+00,4.375987648963928223e-01
1.547000000000000171e+02,2.691878318786621094e+00,8.902792930603027344e-01,5.843308568000793457e-01,5.461188033223152161e-02,1.506543606519699097e-01,4.255959987640380859e-01,5.802609920501708984e-01,1.610553741455078125e+00,2.915113210678100586e+00,5.118116140365600586e-01
1.548000000000000114e+02,2.529073953628540039e+00,1.027059555053710938e+00,6.189798116683959961e-01,4.890327900648117065e-02,1.553260982036590576e-01,3.953368067741394043e-01,4.970959126949310303e-01,1.537958979606628418e+00,2.928084611892700195e+00,5.971321463584899902e-01
1.549000000000000057e+02,2.331212043762207031e+00,1.178928852081298828e+00,6.547469496726989746e-01,4.367221519351005554e-02,1.603948920965194702e-01,3.673391938209533691e-01,4.301596879959106445e-01,1.457908868789672852e+00,2.902219533920288086e+00,6.951285004615783691e-01
1.550000000000000000e+02,2.113175153732299805e+00,1.330247759819030762e+00,6.916521191596984863e-01,3.898070380091667175e-02,1.661546826362609863e-01,3.412966728210449219e-01,3.745597004890441895e-01,1.375068902969360352e+00,2.829257965087890625e+00,8.064494729042053223e-01
1.550999999999999943e+02,1.894442915916442871e+00,1.464235901832580566e+00,7.300911545753479004e-01,3.483421355485916138e-02,1.729303002357482910e-01,3.169896900653839111e-01,3.274005651473999023e-01,1.291940927505493164e+00,2.697971582412719727e+00,9.339995980262756348e-01
1.552000000000000171e+02,1.681313157081604004e+00,1.575428724288940430e+00,7.706685662269592285e-01,3.123336657881736755e-02,1.806692183017730713e-01,2.943574190139770508e-01,2.877129912376403809e-01,1.210204243659973145e+00,2.520687580108642578e+00,1.078285932540893555e+00
1.553000000000000114e+02,1.478635549545288086e+00,1.656910896301269531e+00,8.135086894035339355e-01,2.812561765313148499e-02,1.893037855625152588e-01,2.733134925365447998e-01,2.548831403255462646e-01,1.130530595779418945e+00,2.310354709625244141e+00,1.236429572105407715e+00
1.554000000000000057e+02,1.290242195129394531e+00,1.707025885581970215e+00,8.588117957115173340e-01,2.552890218794345856e-02,1.987366676330566406e-01,2.536886334419250488e-01,2.284431308507919312e-01,1.053147554397583008e+00,2.085698843002319336e+00,1.387585520744323730e+00
1.555000000000000000e+02,1.117662191390991211e+00,1.728877782821655273e+00,9.077814221382141113e-01,2.365860529243946075e-02,2.089145630598068237e-01,2.354192137718200684e-01,2.070862501859664917e-01,9.789977669715881348e-01,1.862782239913940430e+00,1.519310116767883301e+00
1.555999999999999943e+02,9.619479775428771973e-01,1.725663423538208008e+00,9.607008695602416992e-01,2.257312275469303131e-02,2.197929769754409790e-01,2.184607237577438354e-01,1.900942623615264893e-01,9.085317850112915039e-01,1.646718382835388184e+00,1.626321315765380859e+00
1.557000000000000171e+02,8.237195014953613281e-01,1.700618147850036621e+00,1.017459273338317871e+00,2.224815078079700470e-02,2.313287407159805298e-01,2.027694582939147949e-01,1.760569810867309570e-01,8.422998189926147461e-01,1.442819356918334961e+00,1.701168417930603027e+00
1.558000000000000114e+02,7.032340764999389648e-01,1.656981945037841797e+00,1.077994942665100098e+00,2.265458554029464722e-02,2.435481995344161987e-01,1.881672441959381104e-01,1.644113212823867798e-01,7.802914381027221680e-01,1.253996729850769043e+00,1.744719982147216797e+00
1.559000000000000057e+02,6.010106801986694336e-01,1.598674535751342773e+00,1.142323374748229980e+00,2.379841729998588562e-02,2.568011581897735596e-01,1.742095053195953369e-01,1.552176028490066528e-01,7.225553989410400391e-01,1.081684112548828125e+00,1.760172843933105469e+00
1.560000000000000000e+02,5.165575146675109863e-01,1.528921246528625488e+00,1.210590600967407227e+00,2.570997737348079681e-02,2.716877162456512451e-01,1.608089208602905273e-01,1.484573781490325928e-01,6.690570116043090820e-01,9.268409013748168945e-01,1.750816583633422852e+00
1.560999999999999943e+02,4.485042393207550049e-01,1.450936079025268555e+00,1.282878398895263672e+00,2.836971357464790344e-02,2.884548604488372803e-01,1.480301320552825928e-01,1.439220905303955078e-01,6.195527911186218262e-01,7.899948954582214355e-01,1.719962596893310547e+00
1.562000000000000171e+02,3.924791514873504639e-01,1.369414687156677246e+00,1.359322667121887207e+00,3.178849443793296814e-02,3.071282207965850830e-01,1.358824074268341064e-01,1.414163112640380859e-01,5.738103985786437988e-01,6.714918613433837891e-01,1.671116709709167480e+00
1.563000000000000114e+02,3.448534309864044189e-01,1.287472605705261230e+00,1.440200328826904297e+00,3.603324666619300842e-02,3.277337253093719482e-01,1.243750900030136108e-01,1.407571136951446533e-01,5.316083431243896484e-01,5.717460513114929199e-01,1.608329176902770996e+00
1.564000000000000057e+02,3.047571480274200439e-01,1.206619501113891602e+00,1.525594830513000488e+00,4.153514280915260315e-02,3.502975702285766602e-01,1.135176569223403931e-01,1.417734622955322266e-01,4.927360117435455322e-01,4.897651672363281250e-01,1.534802436828613281e+00
1.565000000000000000e+02,2.714778482913970947e-01,1.127773880958557129e+00,1.614584565162658691e+00,4.915933310985565186e-02,3.748531639575958252e-01,1.033214256167411804e-01,1.443054676055908203e-01,4.569928646087646484e-01,4.238328337669372559e-01,1.454146146774291992e+00
1.565999999999999943e+02,2.445960044860839844e-01,1.051153421401977539e+00,1.707002401351928711e+00,5.906861647963523865e-02,4.015747904777526855e-01,9.383323788642883301e-02,1.481995880603790283e-01,4.241845309734344482e-01,3.688057065010070801e-01,1.371066808700561523e+00
1.567000000000000171e+02,2.229195535182952881e-01,9.776977896690368652e-01,1.803076863288879395e+00,7.135701924562454224e-02,4.300801455974578857e-01,8.526452630758285522e-02,1.529376953840255737e-01,3.939299881458282471e-01,3.221849203109741211e-01,1.287790417671203613e+00
1.568000000000000114e+02,2.055972665548324585e-01,9.078810214996337891e-01,1.902666449546813965e+00,8.616617321968078613e-02,4.595753252506256104e-01,7.756534963846206665e-02,1.580680757761001587e-01,3.659385740756988525e-01,2.829733490943908691e-01,1.206032872200012207e+00
1.569000000000000057e+02,1.912544518709182739e-01,8.422210216522216797e-01,2.005551338195800781e+00,1.035897731781005859e-01,4.901130795478820801e-01,7.049457728862762451e-02,1.638768017292022705e-01,3.399056196212768555e-01,2.506018877029418945e-01,1.126357555389404297e+00
1.570000000000000000e+02,1.792999953031539917e-01,7.807428240776062012e-01,2.110914468765258789e+00,1.241909712553024292e-01,5.217095017433166504e-01,6.388743966817855835e-02,1.706958562135696411e-01,3.156046271324157715e-01,2.245651036500930786e-01,1.049023628234863281e+00
1.570999999999999943e+02,1.698348820209503174e-01,7.235412597656250000e-01,2.218001127243041992e+00,1.484562307596206665e-01,5.543819069862365723e-01,5.761275067925453186e-02,1.784781366586685181e-01,2.929794788360595703e-01,2.035258114337921143e-01,9.749864339828491211e-01
1.572000000000000171e+02,1.627867966890335083e-01,6.705245375633239746e-01,2.325976371765136719e+00,1.766226738691329956e-01,5.881440639495849609e-01,5.166761949658393860e-02,1.871530860662460327e-01,2.719362080097198486e-01,1.868015974760055542e-01,9.046497941017150879e-01
1.573000000000000114e+02,1.579495519399642944e-01,6.214525103569030762e-01,2.433304786682128906e+00,2.089546322822570801e-01,6.230096817016601562e-01,4.606420174241065979e-02,1.966242343187332153e-01,2.523075044155120850e-01,1.729564219713211060e-01,8.385816216468811035e-01
1.574000000000000057e+02,1.551299393177032471e-01,5.760963559150695801e-01,2.538839817047119141e+00,2.457142323255538940e-01,6.589946150779724121e-01,4.095261543989181519e-02,2.068407237529754639e-01,2.340357154607772827e-01,1.614952832460403442e-01,7.767336964607238770e-01
1.575000000000000000e+02,1.541470140218734741e-01,5.342379212379455566e-01,2.639194726943969727e+00,2.881528437137603760e-01,6.961681246757507324e-01,3.638358414173126221e-02,2.177580296993255615e-01,2.170763313770294189e-01,1.524915248155593872e-01,7.191688418388366699e-01
1.575999999999999943e+02,1.548315882682800293e-01,4.956695437431335449e-01,2.730459690093994141e+00,3.369903564453125000e-01,7.349932193756103516e-01,3.234945982694625854e-02,2.293329089879989624e-01,2.013856172561645508e-01,1.459112912416458130e-01,6.658353805541992188e-01
1.577000000000000171e+02,1.570255011320114136e-01,4.601934850215911865e-01,2.808672189712524414e+00,3.933816850185394287e-01,7.760085463523864746e-01,2.884024009108543396e-02,2.415931820869445801e-01,1.867823004722595215e-01,1.415463984012603760e-01,6.164898276329040527e-01
1.578000000000000114e+02,1.605803072452545166e-01,4.276206195354461670e-01,2.867059230804443359e+00,4.597748219966888428e-01,8.192827701568603516e-01,2.581696398556232452e-02,2.548747062683105469e-01,1.728294789791107178e-01,1.392018646001815796e-01,5.708998441696166992e-01
1.579000000000000057e+02,1.650470644235610962e-01,3.975971937179565430e-01,2.900577306747436523e+00,5.364676117897033691e-01,8.652290105819702148e-01,2.334206551313400269e-02,2.698030471801757812e-01,1.594416201114654541e-01,1.386951655149459839e-01,5.288444161415100098e-01
1.580000000000000000e+02,1.699272990226745605e-01,3.698086440563201904e-01,2.901735067367553711e+00,6.247065067291259766e-01,9.150009155273437500e-01,2.162281051278114319e-02,2.866126298904418945e-01,1.466758400201797485e-01,1.398556083440780640e-01,4.901129007339477539e-01
1.580999999999999943e+02,1.756244599819183350e-01,3.439319729804992676e-01,2.862123966217041016e+00,7.256359457969665527e-01,9.687125086784362793e-01,2.068846672773361206e-02,3.053290843963623047e-01,1.345413476228713989e-01,1.425237357616424561e-01,4.545048773288726807e-01
1.582000000000000171e+02,1.823404282331466675e-01,3.197871148586273193e-01,2.771971225738525391e+00,8.403182029724121094e-01,1.026200175285339355e+00,2.049625851213932037e-02,3.259783089160919189e-01,1.230475232005119324e-01,1.465408653020858765e-01,4.218221604824066162e-01
1.583000000000000114e+02,1.900131851434707642e-01,2.973053157329559326e-01,2.625963449478149414e+00,9.718714952468872070e-01,1.087465167045593262e+00,2.103573642671108246e-02,3.485865294933319092e-01,1.122038364410400391e-01,1.513465493917465210e-01,3.916679024696350098e-01
1.584000000000000057e+02,1.985811442136764526e-01,2.764149010181427002e-01,2.439752817153930664e+00,1.119236350059509277e+00,1.152540564537048340e+00,2.231664210557937622e-02,3.731863200664520264e-01,1.020213514566421509e-01,1.565383821725845337e-01,3.637717962265014648e-01
1.585000000000000000e+02,2.079498469829559326e-01,2.569549977779388428e-01,2.224791526794433594e+00,1.276124954223632812e+00,1.221581101417541504e+00,2.436771057546138763e-02,3.999506235122680664e-01,9.254658967256546021e-02,1.624262481927871704e-01,3.378185629844665527e-01
1.585999999999999943e+02,2.180574089288711548e-01,2.388396114110946655e-01,2.002428054809570312e+00,1.420177102088928223e+00,1.294659972190856934e+00,2.716383524239063263e-02,4.284644424915313721e-01,8.402006328105926514e-02,1.693190634250640869e-01,3.135929405689239502e-01
1.587000000000000171e+02,2.288596630096435547e-01,2.220246642827987671e-01,1.783764481544494629e+00,1.543147563934326172e+00,1.371931672096252441e+00,3.072618506848812103e-02,4.579666256904602051e-01,7.636066526174545288e-02,1.771725416183471680e-01,2.910411357879638672e-01
1.588000000000000114e+02,2.403137981891632080e-01,2.064667940139770508e-01,1.573298335075378418e+00,1.639737963676452637e+00,1.453709602355957031e+00,3.513365238904953003e-02,4.885112345218658447e-01,6.932523846626281738e-02,1.859120577573776245e-01,2.700585722923278809e-01
1.589000000000000057e+02,2.524653375148773193e-01,1.919575184583663940e-01,1.376166820526123047e+00,1.703779935836791992e+00,1.539944410324096680e+00,4.091360047459602356e-02,5.201139450073242188e-01,6.274183094501495361e-02,1.954438239336013794e-01,2.504840791225433350e-01
1.590000000000000000e+02,2.657583355903625488e-01,1.780310422182083130e-01,1.194434523582458496e+00,1.737850427627563477e+00,1.629724025726318359e+00,4.886565357446670532e-02,5.527917742729187012e-01,5.649024993181228638e-02,2.057193666696548462e-01,2.322658002376556396e-01
1.590999999999999943e+02,2.806883752346038818e-01,1.646487563848495483e-01,1.029368281364440918e+00,1.745146274566650391e+00,1.723019599914550781e+00,5.911859497427940369e-02,5.865586996078491211e-01,5.056757479906082153e-02,2.166940420866012573e-01,2.153592407703399658e-01
1.592000000000000171e+02,2.974991798400878906e-01,1.518883556127548218e-01,8.817794322967529297e-01,1.728933215141296387e+00,1.819983839988708496e+00,7.177790254354476929e-02,6.214283108711242676e-01,4.498270526528358459e-02,2.283246815204620361e-01,1.997206062078475952e-01
1.593000000000000114e+02,3.162164390087127686e-01,1.397591233253479004e-01,7.520663142204284668e-01,1.692479729652404785e+00,1.920456051826477051e+00,8.698566257953643799e-02,6.574165821075439453e-01,3.988184034824371338e-02,2.406488060951232910e-01,1.851498931646347046e-01
1.594000000000000057e+02,3.368660807609558105e-01,1.282704323530197144e-01,6.406387090682983398e-01,1.639444231986999512e+00,2.024184226989746094e+00,1.048212796449661255e-01,6.946032643318176270e-01,3.532454371452331543e-02,2.540092170238494873e-01,1.712235063314437866e-01
1.595000000000000000e+02,3.594743013381958008e-01,1.174317076802253723e-01,5.475870370864868164e-01,1.573599219322204590e+00,2.130297183990478516e+00,1.259288489818572998e-01,7.334460020065307617e-01,3.129669278860092163e-02,2.690466046333312988e-01,1.578709185123443604e-01
1.595999999999999943e+02,3.840867578983306885e-01,1.072573587298393250e-01,4.717147052288055420e-01,1.498093962669372559e+00,2.238079547882080078e+00,1.507476717233657837e-01,7.744647860527038574e-01,2.778387814760208130e-02,2.859667539596557617e-01,1.451409608125686646e-01
1.597000000000000171e+02,4.108892083168029785e-01,9.779717028141021729e-02,4.106217026710510254e-01,1.416718125343322754e+00,2.346647977828979492e+00,1.795126348733901978e-01,8.177439570426940918e-01,2.475772798061370850e-02,3.047953844070434570e-01,1.330428421497344971e-01
1.598000000000000114e+02,4.394845664501190186e-01,8.917299658060073853e-02,3.588348329067230225e-01,1.334173440933227539e+00,2.454449653625488281e+00,2.124928534030914307e-01,8.637134432792663574e-01,2.228313870728015900e-02,3.255584239959716797e-01,1.215859800577163696e-01
1.599000000000000057e+02,4.690641760826110840e-01,8.139722049236297607e-02,3.151237964630126953e-01,1.251883625984191895e+00,2.560247659683227539e+00,2.499963343143463135e-01,9.135181903839111328e-01,2.056590653955936432e-02,3.482821285724639893e-01,1.107798293232917786e-01
1.600000000000000000e+02,4.996907711029052734e-01,7.425538450479507446e-02,2.785105705261230469e-01,1.171439528465270996e+00,2.660287857055664062e+00,2.933938801288604736e-01,9.672569632530212402e-01,1.963242888450622559e-02,3.730007708072662354e-01,1.006358936429023743e-01
1.600999999999999943e+02,5.313802361488342285e-01,6.759356707334518433e-02,2.485488802194595337e-01,1.093121767044067383e+00,2.750877618789672852e+00,3.432553410530090332e-01,1.024757266044616699e+00,1.943758875131607056e-02,3.998903632164001465e-01,9.120154380798339844e-02
1.602000000000000171e+02,5.641503334045410156e-01,6.126612052321434021e-02,2.245122492313385010e-01,1.017379641532897949e+00,2.827442169189453125e+00,4.011276662349700928e-01,1.086031198501586914e+00,1.997373811900615692e-02,4.284526407718658447e-01,8.275401592254638672e-02
1.603000000000000114e+02,5.980144739151000977e-01,5.527068302035331726e-02,2.051330506801605225e-01,9.452090263366699219e-01,2.883387088775634766e+00,4.691867530345916748e-01,1.151115417480468750e+00,2.125124819576740265e-02,4.580021798610687256e-01,7.515285909175872803e-02
1.604000000000000057e+02,6.329876184463500977e-01,4.965099692344665527e-02,1.895790696144104004e-01,8.769051432609558105e-01,2.913623332977294922e+00,5.476732850074768066e-01,1.220165967941284180e+00,2.329925261437892914e-02,4.885953664779663086e-01,6.816736608743667603e-02
1.605000000000000000e+02,6.690822839736938477e-01,4.455725848674774170e-02,1.765533238649368286e-01,8.128994703292846680e-01,2.910089492797851562e+00,6.380224823951721191e-01,1.293256163597106934e+00,2.609273418784141541e-02,5.202471017837524414e-01,6.161560118198394775e-02
1.605999999999999943e+02,7.063536047935485840e-01,4.000166431069374084e-02,1.659032255411148071e-01,7.530764937400817871e-01,2.864634037017822266e+00,7.411831617355346680e-01,1.370540261268615723e+00,2.965259552001953125e-02,5.529739260673522949e-01,5.539504066109657288e-02
1.607000000000000171e+02,7.453500032424926758e-01,3.601893037557601929e-02,1.577573567628860474e-01,6.975611448287963867e-01,2.766510009765625000e+00,8.585332036018371582e-01,1.452323913574218750e+00,3.405530005693435669e-02,5.867897272109985352e-01,4.950285702943801880e-02
1.608000000000000114e+02,7.866002321243286133e-01,3.257885575294494629e-02,1.519395262002944946e-01,6.461470723152160645e-01,2.613545894622802734e+00,9.930383563041687012e-01,1.538613915443420410e+00,3.978569805622100830e-02,6.217082142829895020e-01,4.394813999533653259e-02
1.609000000000000057e+02,8.301021456718444824e-01,2.961857058107852936e-02,1.482484042644500732e-01,5.985975265502929688e-01,2.421609640121459961e+00,1.143352389335632324e+00,1.628488898277282715e+00,4.767934232950210571e-02,6.577454805374145508e-01,3.887754678726196289e-02
1.610000000000000000e+02,8.763275742530822754e-01,2.721611596643924713e-02,1.464953273534774780e-01,5.546867251396179199e-01,2.203132390975952148e+00,1.300562262535095215e+00,1.721895694732666016e+00,5.787449702620506287e-02,6.950036883354187012e-01,3.435222059488296509e-02
1.610999999999999943e+02,9.264041781425476074e-01,2.557439729571342468e-02,1.465037912130355835e-01,5.141994953155517578e-01,1.979713797569274902e+00,1.443020582199096680e+00,1.818985939025878906e+00,7.047715783119201660e-02,7.339390516281127930e-01,3.034948930144309998e-02
1.612000000000000171e+02,9.804105758666992188e-01,2.471709437668323517e-02,1.481087952852249146e-01,4.769313037395477295e-01,1.760676026344299316e+00,1.563542008399963379e+00,1.919599533081054688e+00,8.562885224819183350e-02,7.750551700592041016e-01,2.685517258942127228e-02
1.613000000000000114e+02,1.038259029388427734e+00,2.461417950689792633e-02,1.511561572551727295e-01,4.426873624324798584e-01,1.550547599792480469e+00,1.656522154808044434e+00,2.023495435714721680e+00,1.033960804343223572e-01,8.184317350387573242e-01,2.384654060006141663e-02
1.614000000000000057e+02,1.099899053573608398e+00,2.524615637958049774e-02,1.554224193096160889e-01,4.112297892570495605e-01,1.354264140129089355e+00,1.716783523559570312e+00,2.129835128784179688e+00,1.244039386510848999e-01,8.645642399787902832e-01,2.140109427273273468e-02
1.615000000000000000e+02,1.165364742279052734e+00,2.662290260195732117e-02,1.602444946765899658e-01,3.821418881416320801e-01,1.173660278320312500e+00,1.747322082519531250e+00,2.237874507904052734e+00,1.491224616765975952e-01,9.145588874816894531e-01,1.971805654466152191e-02
1.615999999999999943e+02,1.234802484512329102e+00,2.876820787787437439e-02,1.655287742614746094e-01,3.551911413669586182e-01,1.009947657585144043e+00,1.751366019248962402e+00,2.346793651580810547e+00,1.777884066104888916e-01,9.684737324714660645e-01,1.881637424230575562e-02
1.617000000000000171e+02,1.308284878730773926e+00,3.165613114833831787e-02,1.717679947614669800e-01,3.300361931324005127e-01,8.638846874237060547e-01,1.732203483581542969e+00,2.455023527145385742e+00,2.106679528951644897e-01,1.026139259338378906e+00,1.864969357848167419e-02
1.618000000000000114e+02,1.385979413986206055e+00,3.531460091471672058e-02,1.790006905794143677e-01,3.065883815288543701e-01,7.358209490776062012e-01,1.693116664886474609e+00,2.561327695846557617e+00,2.480577826499938965e-01,1.087575793266296387e+00,1.921355351805686951e-02
1.619000000000000057e+02,1.468242168426513672e+00,3.985768184065818787e-02,1.871656775474548340e-01,2.847795486450195312e-01,6.262739896774291992e-01,1.637961983680725098e+00,2.662064790725708008e+00,2.913111448287963867e-01,1.152828216552734375e+00,2.052001096308231354e-02
1.620000000000000000e+02,1.554624080657958984e+00,4.607788845896720886e-02,1.961799263954162598e-01,2.644813060760498047e-01,5.350865721702575684e-01,1.570315837860107422e+00,2.753451108932495117e+00,3.410414159297943115e-01,1.222052574157714844e+00,2.259737253189086914e-02
1.620999999999999943e+02,1.644386649131774902e+00,5.450228229165077209e-02,2.059611827135086060e-01,2.455591112375259399e-01,4.609031677246093750e-01,1.493543982505798340e+00,2.830999135971069336e+00,3.987271189689636230e-01,1.295321464538574219e+00,2.541992813348770142e-02
1.622000000000000171e+02,1.737647294998168945e+00,6.523279100656509399e-02,2.164642065763473511e-01,2.279679030179977417e-01,4.009588062763214111e-01,1.411495566368103027e+00,2.888059854507446289e+00,4.666218757629394531e-01,1.372793078422546387e+00,2.901054546236991882e-02
1.623000000000000114e+02,1.834502220153808594e+00,7.838065922260284424e-02,2.276452332735061646e-01,2.116637527942657471e-01,3.500106632709503174e-01,1.328567028045654297e+00,2.919547319412231445e+00,5.449662208557128906e-01,1.454778194427490234e+00,3.344748541712760925e-02
1.624000000000000057e+02,1.934784889221191406e+00,9.408695250749588013e-02,2.394688427448272705e-01,1.965891122817993164e-01,3.070425987243652344e-01,1.246123552322387695e+00,2.917487859725952148e+00,6.351565122604370117e-01,1.541273713111877441e+00,3.922103345394134521e-02
1.625000000000000000e+02,2.038117885589599609e+00,1.125392988324165344e-01,2.521170079708099365e-01,1.823490560054779053e-01,2.711236476898193359e-01,1.165617346763610840e+00,2.873636245727539062e+00,7.381924390792846680e-01,1.631358861923217773e+00,4.716483131051063538e-02
1.625999999999999943e+02,2.143536806106567383e+00,1.344245970249176025e-01,2.661041617393493652e-01,1.686529070138931274e-01,2.418325543403625488e-01,1.087267637252807617e+00,2.777433872222900391e+00,8.553640246391296387e-01,1.725004315376281738e+00,5.741351097822189331e-02
1.627000000000000171e+02,2.250423908233642578e+00,1.600464582443237305e-01,2.819080054759979248e-01,1.555565446615219116e-01,2.183172553777694702e-01,1.011618852615356445e+00,2.625570535659790039e+00,9.897358417510986328e-01,1.822338700294494629e+00,7.007654011249542236e-02
1.628000000000000114e+02,2.357487678527832031e+00,1.896462738513946533e-01,2.996047735214233398e-01,1.430864781141281128e-01,1.994027644395828247e-01,9.395658373832702637e-01,2.434105396270751953e+00,1.140046358108520508e+00,1.923199892044067383e+00,8.529364317655563354e-02
1.629000000000000057e+02,2.463436841964721680e+00,2.234864532947540283e-01,3.192203044891357422e-01,1.312519758939743042e-01,1.841747909784317017e-01,8.714543581008911133e-01,2.215473890304565430e+00,1.297980785369873047e+00,2.027345418930053711e+00,1.031260117888450623e-01
1.630000000000000000e+02,2.566752672195434570e+00,2.620330154895782471e-01,3.407807052135467529e-01,1.200624927878379822e-01,1.714351773262023926e-01,8.076521158218383789e-01,1.991250157356262207e+00,1.441588163375854492e+00,2.133937120437622070e+00,1.242077127099037170e-01
1.630999999999999943e+02,2.663084030151367188e+00,3.066546320915222168e-01,3.643122613430023193e-01,1.095275431871414185e-01,1.610710918903350830e-01,7.480413317680358887e-01,1.771251916885375977e+00,1.563365459442138672e+00,2.242228269577026367e+00,1.490102708339691162e-01
1.632000000000000171e+02,2.749308824539184570e+00,3.577524125576019287e-01,3.899067640304565430e-01,9.967310726642608643e-02,1.532060801982879639e-01,6.927412152290344238e-01,1.560017108917236328e+00,1.657765150070190430e+00,2.351409912109375000e+00,1.777708679437637329e-01
1.633000000000000114e+02,2.819945573806762695e+00,4.174382090568542480e-01,4.176640808582305908e-01,9.059031307697296143e-02,1.476558744907379150e-01,6.415360569953918457e-01,1.362566709518432617e+00,1.719318032264709473e+00,2.459907054901123047e+00,2.107551842927932739e-01
1.634000000000000057e+02,2.868945121765136719e+00,4.872032403945922852e-01,4.466727674007415771e-01,8.246786147356033325e-02,1.442195475101470947e-01,5.941889882087707520e-01,1.180796742439270020e+00,1.750939726829528809e+00,2.566460609436035156e+00,2.482666522264480591e-01
1.635000000000000000e+02,2.890988826751708984e+00,5.674377679824829102e-01,4.766910374164581299e-01,7.506254315376281738e-02,1.427089571952819824e-01,5.504742264747619629e-01,1.015939235687255859e+00,1.755865216255187988e+00,2.667393207550048828e+00,2.916768491268157959e-01
1.635999999999999943e+02,2.877461194992065430e+00,6.597443819046020508e-01,5.077617764472961426e-01,6.823345273733139038e-02,1.429480463266372681e-01,5.101768374443054199e-01,8.687705397605895996e-01,1.737392544746398926e+00,2.758933305740356445e+00,3.415832817554473877e-01
1.637000000000000171e+02,2.820667743682861328e+00,7.647789716720581055e-01,5.399014353752136230e-01,6.177345663309097290e-02,1.447722315788269043e-01,4.730922579765319824e-01,7.396549582481384277e-01,1.698816061019897461e+00,2.836481332778930664e+00,3.995309472084045410e-01
1.638000000000000114e+02,2.708951950073242188e+00,8.846537470817565918e-01,5.731250047683715820e-01,5.564466491341590881e-02,1.480278372764587402e-01,4.390257000923156738e-01,6.291096806526184082e-01,1.643990874290466309e+00,2.893423795700073242e+00,4.677310287952423096e-01
1.639000000000000057e+02,2.547583818435668945e+00,1.021231770515441895e+00,6.074456572532653809e-01,4.984584823250770569e-02,1.524501591920852661e-01,4.077176153659820557e-01,5.370128154754638672e-01,1.576536417007446289e+00,2.924651622772216797e+00,5.464211702346801758e-01
1.640000000000000000e+02,2.350478410720825195e+00,1.173105001449584961e+00,6.428797245025634766e-01,4.446245357394218445e-02,1.573760509490966797e-01,3.787587285041809082e-01,4.619992077350616455e-01,1.499861836433410645e+00,2.922112226486206055e+00,6.370173096656799316e-01
1.640999999999999943e+02,2.131899833679199219e+00,1.325911045074462891e+00,6.794368624687194824e-01,3.961572051048278809e-02,1.627736538648605347e-01,3.519249856472015381e-01,4.014611244201660156e-01,1.417724728584289551e+00,2.877573966979980469e+00,7.404987215995788574e-01
1.642000000000000171e+02,1.911948084831237793e+00,1.461732029914855957e+00,7.173657417297363281e-01,3.531071916222572327e-02,1.691262125968933105e-01,3.268715441226959229e-01,3.500576019287109375e-01,1.334608078002929688e+00,2.780336618423461914e+00,8.582002520561218262e-01
1.643000000000000114e+02,1.697391271591186523e+00,1.574868083000183105e+00,7.572595477104187012e-01,3.155007958412170410e-02,1.764688789844512939e-01,3.035230338573455811e-01,3.066917061805725098e-01,1.251910805702209473e+00,2.627359867095947266e+00,9.931700825691223145e-01
1.644000000000000057e+02,1.492998361587524414e+00,1.658653974533081055e+00,7.994318604469299316e-01,2.829873561859130859e-02,1.847401708364486694e-01,2.818104326725006104e-01,2.704133987426757812e-01,1.171134352684020996e+00,2.434821605682373047e+00,1.144126176834106445e+00
1.645000000000000000e+02,1.302848935127258301e+00,1.710733056068420410e+00,8.438996076583862305e-01,2.552897483110427856e-02,1.938480585813522339e-01,2.615818977355957031e-01,2.407947927713394165e-01,1.092512130737304688e+00,2.215390205383300781e+00,1.302376389503479004e+00
1.645999999999999943e+02,1.128512382507324219e+00,1.734233975410461426e+00,8.917217254638671875e-01,2.342927083373069763e-02,2.037208229303359985e-01,2.427287846803665161e-01,2.170203775167465210e-01,1.016555547714233398e+00,1.990633726119995117e+00,1.446061491966247559e+00
1.647000000000000171e+02,9.710721373558044434e-01,1.732365012168884277e+00,9.434875249862670898e-01,2.211022190749645233e-02,2.143133729696273804e-01,2.252062708139419556e-01,1.978814899921417236e-01,9.441590905189514160e-01,1.770189404487609863e+00,1.567776918411254883e+00
1.648000000000000114e+02,8.311748504638671875e-01,1.708375573158264160e+00,9.991298317909240723e-01,2.156378328800201416e-02,2.255819439888000488e-01,2.089703977108001709e-01,1.825249940156936646e-01,8.756777644157409668e-01,1.558613657951354980e+00,1.661914944648742676e+00
1.649000000000000057e+02,7.090933918952941895e-01,1.665516614913940430e+00,1.058541417121887207e+00,2.174895815551280975e-02,2.374957501888275146e-01,1.939541846513748169e-01,1.696864664554595947e-01,8.115199804306030273e-01,1.360907554626464844e+00,1.723127722740173340e+00
1.650000000000000000e+02,6.053609251976013184e-01,1.607717871665954590e+00,1.121729731559753418e+00,2.266739681363105774e-02,2.502470314502716064e-01,1.797488778829574585e-01,1.592145264148712158e-01,7.515510916709899902e-01,1.178943753242492676e+00,1.754384875297546387e+00
1.650999999999999943e+02,5.195324420928955078e-01,1.538263797760009766e+00,1.188809871673583984e+00,2.434481680393218994e-02,2.643712460994720459e-01,1.660961210727691650e-01,1.512427181005477905e-01,6.959007978439331055e-01,1.013949990272521973e+00,1.758931279182434082e+00
1.652000000000000171e+02,4.502281546592712402e-01,1.460421562194824219e+00,1.259896039962768555e+00,2.678244374692440033e-02,2.803330421447753906e-01,1.530506163835525513e-01,1.456013768911361694e-01,6.443692445755004883e-01,8.666973114013671875e-01,1.740073442459106445e+00
1.653000000000000114e+02,3.934541344642639160e-01,1.378674745559692383e+00,1.335086584091186523e+00,2.996881864964962006e-02,2.981900870800018311e-01,1.406322270631790161e-01,1.420883238315582275e-01,5.967182517051696777e-01,7.375450134277343750e-01,1.701112985610961914e+00
1.654000000000000057e+02,3.451448082923889160e-01,1.296455860137939453e+00,1.414595961570739746e+00,3.395070880651473999e-02,3.179681897163391113e-01,1.288502514362335205e-01,1.405142545700073242e-01,5.527207851409912109e-01,6.270363926887512207e-01,1.645951271057128906e+00
1.655000000000000000e+02,3.044573366641998291e-01,1.215215921401977539e+00,1.498739719390869141e+00,3.894485905766487122e-02,3.396934866905212402e-01,1.177141293883323669e-01,1.407021284103393555e-01,5.121608376502990723e-01,5.350009799003601074e-01,1.578179478645324707e+00
1.655999999999999943e+02,2.706355154514312744e-01,1.135977745056152344e+00,1.586775898933410645e+00,4.586784914135932922e-02,3.633922636508941650e-01,1.072333529591560364e-01,1.424863487482070923e-01,4.748325049877166748e-01,4.600380659103393555e-01,1.501274108886718750e+00
1.657000000000000171e+02,2.432693839073181152e-01,1.058929920196533203e+00,1.678200483322143555e+00,5.504742264747619629e-02,3.891621530055999756e-01,9.743540734052658081e-02,1.457122564315795898e-01,4.405400156974792480e-01,3.995238840579986572e-01,1.418956398963928223e+00
1.658000000000000114e+02,2.212205976247787476e-01,9.849597811698913574e-01,1.773272514343261719e+00,6.657181680202484131e-02,4.170505702495574951e-01,8.843913674354553223e-02,1.501323729753494263e-01,4.090332686901092529e-01,3.481310009956359863e-01,1.335682988166809082e+00
1.659000000000000057e+02,2.035955339670181274e-01,9.146272540092468262e-01,1.871919751167297363e+00,8.057495951652526855e-02,4.461189508438110352e-01,8.042202144861221313e-02,1.550766378641128540e-01,3.798957765102386475e-01,3.047754168510437012e-01,1.252857327461242676e+00
1.660000000000000000e+02,1.890813857316970825e-01,8.484206795692443848e-01,1.973955035209655762e+00,9.717039763927459717e-02,4.762038290500640869e-01,7.309853285551071167e-02,1.604634076356887817e-01,3.529124855995178223e-01,2.685126364231109619e-01,1.171963572502136230e+00
1.660999999999999943e+02,1.769684255123138428e-01,7.864202260971069336e-01,2.078835010528564453e+00,1.166670024394989014e-01,5.073406100273132324e-01,6.633291393518447876e-02,1.667694747447967529e-01,3.277238905429840088e-01,2.389164268970489502e-01,1.093229889869689941e+00
1.662000000000000171e+02,1.673191487789154053e-01,7.286779880523681641e-01,2.185627698898315430e+00,1.397432088851928711e-01,5.395463705062866211e-01,5.992212146520614624e-02,1.740690618753433228e-01,3.042453229427337646e-01,2.151564508676528931e-01,1.017181873321533203e+00
1.663000000000000114e+02,1.601113379001617432e-01,6.751565337181091309e-01,2.293699979782104492e+00,1.666527539491653442e-01,5.728357434272766113e-01,5.384154617786407471e-02,1.823021322488784790e-01,2.824090719223022461e-01,1.960337609052658081e-01,9.446802735328674316e-01
1.664000000000000057e+02,1.551369875669479370e-01,6.256139278411865234e-01,2.401619434356689453e+00,1.976432949304580688e-01,6.072219014167785645e-01,4.809004068374633789e-02,1.913766115903854370e-01,2.620634734630584717e-01,1.806993037462234497e-01,8.760995268821716309e-01
1.665000000000000000e+02,1.522011309862136841e-01,5.798192024230957031e-01,2.508133649826049805e+00,2.329776585102081299e-01,6.427210569381713867e-01,4.275059327483177185e-02,2.012199759483337402e-01,2.430982291698455811e-01,1.678858399391174316e-01,8.118498921394348145e-01
1.665999999999999943e+02,1.511212885379791260e-01,5.375527143478393555e-01,2.611011505126953125e+00,2.734530866146087646e-01,6.793433427810668945e-01,3.794696182012557983e-02,2.117869108915328979e-01,2.254684269428253174e-01,1.574364155530929565e-01,7.517911791801452637e-01
1.667000000000000171e+02,1.517266631126403809e-01,4.986049234867095947e-01,2.705782175064086914e+00,3.202595412731170654e-01,7.173982262611389160e-01,3.368913754820823669e-02,2.230335623025894165e-01,2.091299295425415039e-01,1.494854390621185303e-01,6.960536837577819824e-01
1.668000000000000114e+02,1.538576781749725342e-01,4.627765417098999023e-01,2.789231300354003906e+00,3.739621937274932861e-01,7.574196457862854004e-01,2.995169162750244141e-02,2.349239289760589600e-01,1.940259933471679688e-01,1.438679695129394531e-01,6.444426178932189941e-01
1.669000000000000057e+02,1.573653519153594971e-01,4.298780858516693115e-01,2.854791402816772461e+00,4.371891021728515625e-01,7.997198700904846191e-01,2.672228775918483734e-02,2.476191818714141846e-01,1.797698885202407837e-01,1.403815299272537231e-01,5.967193841934204102e-01
1.670000000000000000e+02,1.618431806564331055e-01,3.995758593082427979e-01,2.897063016891479492e+00,5.106793642044067383e-01,8.443471193313598633e-01,2.397981658577919006e-02,2.616381049156188965e-01,1.660799533128738403e-01,1.388365030288696289e-01,5.526564121246337891e-01
1.670999999999999943e+02,1.667377948760986328e-01,3.715337812900543213e-01,2.909858942031860352e+00,5.951474308967590332e-01,8.924221992492675781e-01,2.192406542599201202e-02,2.774813473224639893e-01,1.529944241046905518e-01,1.390554904937744141e-01,5.120372772216796875e-01
1.672000000000000171e+02,1.723558604717254639e-01,3.454480171203613281e-01,2.884225368499755859e+00,6.921546459197998047e-01,9.444491267204284668e-01,2.065102942287921906e-02,2.952182888984680176e-01,1.405354738235473633e-01,1.408726274967193604e-01,4.746556282043457031e-01
1.673000000000000114e+02,1.789992600679397583e-01,3.211028277873992920e-01,2.812006711959838867e+00,8.023378849029541016e-01,1.000317096710205078e+00,2.014249190688133240e-02,3.148747682571411133e-01,1.287123560905456543e-01,1.441329866647720337e-01,4.403154253959655762e-01
1.674000000000000057e+02,1.866068094968795776e-01,2.984301447868347168e-01,2.682252883911132812e+00,9.285647273063659668e-01,1.059948921203613281e+00,2.036354131996631622e-02,3.364768624305725098e-01,1.175345182418823242e-01,1.485862880945205688e-01,4.087650775909423828e-01
1.675000000000000000e+02,1.951168477535247803e-01,2.773587405681610107e-01,2.507264137268066406e+00,1.071253895759582520e+00,1.123354792594909668e+00,2.131755277514457703e-02,3.600509166717529297e-01,1.070114523172378540e-01,1.535605490207672119e-01,3.795873820781707764e-01
1.675999999999999943e+02,2.044347375631332397e-01,2.577276825904846191e-01,2.299233675003051758e+00,1.227834582328796387e+00,1.190663099288940430e+00,2.303273417055606842e-02,3.856790959835052490e-01,9.716678410768508911e-02,1.589685827493667603e-01,3.525723516941070557e-01
1.677000000000000171e+02,2.144972980022430420e-01,2.394482642412185669e-01,2.076666831970214844e+00,1.377733826637268066e+00,1.261982321739196777e+00,2.550658211112022400e-02,4.134459495544433594e-01,8.811202645301818848e-02,1.652828603982925415e-01,3.273550868034362793e-01
1.678000000000000114e+02,2.252601683139801025e-01,2.224762141704559326e-01,1.855754971504211426e+00,1.508442521095275879e+00,1.337416291236877441e+00,2.873111516237258911e-02,4.424411952495574951e-01,8.006323873996734619e-02,1.725900918245315552e-01,3.038483560085296631e-01
1.679000000000000057e+02,2.366802990436553955e-01,2.067680805921554565e-01,1.641581892967224121e+00,1.614750504493713379e+00,1.417182922363281250e+00,3.275427222251892090e-02,4.724472463130950928e-01,7.271926850080490112e-02,1.808317005634307861e-01,2.819853723049163818e-01
1.680000000000000000e+02,2.487777620553970337e-01,1.921582967042922974e-01,1.439393639564514160e+00,1.689270257949829102e+00,1.501601815223693848e+00,3.778978064656257629e-02,5.035035610198974609e-01,6.594067811965942383e-02,1.899139136075973511e-01,2.616100907325744629e-01
1.680999999999999943e+02,2.619363963603973389e-01,1.781798750162124634e-01,1.252125620841979980e+00,1.732746958732604980e+00,1.589939355850219727e+00,4.475411027669906616e-02,5.356269478797912598e-01,5.952173843979835510e-02,1.997661143541336060e-01,2.426170110702514648e-01
1.682000000000000171e+02,2.766849994659423828e-01,1.647364944219589233e-01,1.081203818321228027e+00,1.748346567153930664e+00,1.681693553924560547e+00,5.398095026612281799e-02,5.688320994377136230e-01,5.343276262283325195e-02,2.103429287672042847e-01,2.249611169099807739e-01
1.683000000000000114e+02,2.933120727539062500e-01,1.519141793251037598e-01,9.275833964347839355e-01,1.739327788352966309e+00,1.777123093605041504e+00,6.555963307619094849e-02,6.031324267387390137e-01,4.767237976193428040e-02,2.216004282236099243e-01,2.085982412099838257e-01
1.684000000000000057e+02,3.118431270122528076e-01,1.397221535444259644e-01,7.917921543121337891e-01,1.708971977233886719e+00,1.876139879226684570e+00,7.962666451930999756e-02,6.385437250137329102e-01,4.230244085192680359e-02,2.335018366575241089e-01,1.934729665517807007e-01
1.685000000000000000e+02,3.323041200637817383e-01,1.281697750091552734e-01,6.741358637809753418e-01,1.660706281661987305e+00,1.978552460670471191e+00,9.628620743751525879e-02,6.750774383544921875e-01,3.746368363499641418e-02,2.462001144886016846e-01,1.792044341564178467e-01
1.685999999999999943e+02,3.547211587429046631e-01,1.172664612531661987e-01,5.750550627708435059e-01,1.598555684089660645e+00,2.083832979202270508e+00,1.158411428332328796e-01,7.130171060562133789e-01,3.317292407155036926e-02,2.602090239524841309e-01,1.655096709728240967e-01
1.687000000000000171e+02,3.791296780109405518e-01,1.070240139961242676e-01,4.936473667621612549e-01,1.525634407997131348e+00,2.191040515899658203e+00,1.389852911233901978e-01,7.528593540191650391e-01,2.939135208725929260e-02,2.760417759418487549e-01,1.524200439453125000e-01
1.688000000000000114e+02,4.057061076164245605e-01,9.748986363410949707e-02,4.282272756099700928e-01,1.445478320121765137e+00,2.299553394317626953e+00,1.659775525331497192e-01,7.949807643890380859e-01,2.612045221030712128e-02,2.937681674957275391e-01,1.399569213390350342e-01
1.689000000000000057e+02,4.341659843921661377e-01,8.879696577787399292e-02,3.735820651054382324e-01,1.362959623336791992e+00,2.407970666885375977e+00,1.970615237951278687e-01,8.394009470939636230e-01,2.333221212029457092e-02,3.134139478206634521e-01,1.281296312808990479e-01
1.690000000000000000e+02,4.636301100254058838e-01,8.097724616527557373e-02,3.272893428802490234e-01,1.280238509178161621e+00,2.514988899230957031e+00,2.325064241886138916e-01,8.871865868568420410e-01,2.121586725115776062e-02,3.350051641464233398e-01,1.169475987553596497e-01
1.690999999999999943e+02,4.941358864307403564e-01,7.380045205354690552e-02,2.883611023426055908e-01,1.199015974998474121e+00,2.618368148803710938e+00,2.731192708015441895e-01,9.389217495918273926e-01,1.988101936876773834e-02,3.585683107376098633e-01,1.064202934503555298e-01
1.692000000000000171e+02,5.257017612457275391e-01,6.712237745523452759e-02,2.562271058559417725e-01,1.119863390922546387e+00,2.713634490966796875e+00,3.200967013835906982e-01,9.944975376129150391e-01,1.931130327284336090e-02,3.841813206672668457e-01,9.657031297683715820e-02
1.693000000000000114e+02,5.583454966545104980e-01,6.077992171049118042e-02,2.303860336542129517e-01,1.043033003807067871e+00,2.797500133514404297e+00,3.740305304527282715e-01,1.053832411766052246e+00,1.947077736258506775e-02,4.119300544261932373e-01,8.751228451728820801e-02
1.694000000000000057e+02,5.920809507369995117e-01,5.476883426308631897e-02,2.095088064670562744e-01,9.695418477058410645e-01,2.863347053527832031e+00,4.375694990158081055e-01,1.116936922073364258e+00,2.036199532449245453e-02,4.409105181694030762e-01,7.947459071874618530e-02
1.695000000000000000e+02,6.269221305847167969e-01,4.911226779222488403e-02,1.928812265396118164e-01,8.997684717178344727e-01,2.905790805816650391e+00,5.114339590072631836e-01,1.183930397033691406e+00,2.201153710484504700e-02,4.709011018276214600e-01,7.214083522558212280e-02
1.695999999999999943e+02,6.628836393356323242e-01,4.396459087729454041e-02,1.790625751018524170e-01,8.342527747154235840e-01,2.918579339981079102e+00,5.963425636291503906e-01,1.254932045936584473e+00,2.442348748445510864e-02,5.019411444664001465e-01,6.537094712257385254e-02
1.697000000000000171e+02,7.000058889389038086e-01,3.935666754841804504e-02,1.676194816827774048e-01,7.729295492172241211e-01,2.892721414566040039e+00,6.938583254814147949e-01,1.330035686492919922e+00,2.758388593792915344e-02,5.340476036071777344e-01,5.895973742008209229e-02
1.698000000000000114e+02,7.387659549713134766e-01,3.530457988381385803e-02,1.586614251136779785e-01,7.159016728401184082e-01,2.820004224777221680e+00,8.046248555183410645e-01,1.409444928169250488e+00,3.153571486473083496e-02,5.672351717948913574e-01,5.287819355726242065e-02
1.699000000000000057e+02,7.797431349754333496e-01,3.179886564612388611e-02,1.521049439907073975e-01,6.630643010139465332e-01,2.689367055892944336e+00,9.315339922904968262e-01,1.493517637252807617e+00,3.644313663244247437e-02,6.015172004699707031e-01,4.712486267089843750e-02
1.700000000000000000e+02,8.229751586914062500e-01,2.877758257091045380e-02,1.477438360452651978e-01,6.141762137413024902e-01,2.513177394866943359e+00,1.075030326843261719e+00,1.581632971763610840e+00,4.318466782569885254e-02,6.369091868400573730e-01,4.175373911857604980e-02
1.700999999999999943e+02,8.688150644302368164e-01,2.629339136183261871e-02,1.453849822282791138e-01,5.690076947212219238e-01,2.303972482681274414e+00,1.232377648353576660e+00,1.673182964324951172e+00,5.217868462204933167e-02,6.734233498573303223e-01,3.691101819276809692e-02
1.702000000000000171e+02,9.184467792510986328e-01,2.455868758261203766e-02,1.448476016521453857e-01,5.273395180702209473e-01,2.080395221710205078e+00,1.382836341857910156e+00,1.768409609794616699e+00,6.351644545793533325e-02,7.113472819328308105e-01,3.261812403798103333e-02
1.703000000000000114e+02,9.720175266265869141e-01,2.360888756811618805e-02,1.459625959396362305e-01,4.889631867408752441e-01,1.858535408973693848e+00,1.513971567153930664e+00,1.867248535156250000e+00,7.733191549777984619e-02,7.511512637138366699e-01,2.882574312388896942e-02
1.704000000000000057e+02,1.029422879219055176e+00,2.341466769576072693e-02,1.485719978809356689e-01,4.536804854869842529e-01,1.643480300903320312e+00,1.620541095733642578e+00,1.969513297080993652e+00,9.373516589403152466e-02,7.932321429252624512e-01,2.554361894726753235e-02
1.705000000000000000e+02,1.090613961219787598e+00,2.395380102097988129e-02,1.525157541036605835e-01,4.212925136089324951e-01,1.440509915351867676e+00,1.695130109786987305e+00,2.074762105941772461e+00,1.129524856805801392e-01,8.376092910766601562e-01,2.274404652416706085e-02
1.705999999999999943e+02,1.155615687370300293e+00,2.523439005017280579e-02,1.572300493717193604e-01,3.914014399051666260e-01,1.252539277076721191e+00,1.738563179969787598e+00,2.182026863098144531e+00,1.357157081365585327e-01,8.853400945663452148e-01,2.061421237885951996e-02
1.707000000000000171e+02,1.224577665328979492e+00,2.728417888283729553e-02,1.623370200395584106e-01,3.637421131134033203e-01,1.080996394157409668e+00,1.754022002220153809e+00,2.290697097778320312e+00,1.623104661703109741e-01,9.370204210281372070e-01,1.926571689546108246e-02
1.708000000000000114e+02,1.297573089599609375e+00,3.007805161178112030e-02,1.682372838258743286e-01,3.379737436771392822e-01,9.268374443054199219e-01,1.744779348373413086e+00,2.399502515792846680e+00,1.929703056812286377e-01,9.925331473350524902e-01,1.868074946105480194e-02
1.709000000000000057e+02,1.374756693840026855e+00,3.363724052906036377e-02,1.751496344804763794e-01,3.139345943927764893e-01,7.905891537666320801e-01,1.714131712913513184e+00,2.507035493850708008e+00,2.279742062091827393e-01,1.051802873611450195e+00,1.882455870509147644e-02
1.710000000000000000e+02,1.456459045410156250e+00,3.804656863212585449e-02,1.830155998468399048e-01,2.915588617324829102e-01,6.725764870643615723e-01,1.665544629096984863e+00,2.611366987228393555e+00,2.679916918277740479e-01,1.114839792251586914e+00,1.969958655536174774e-02
1.710999999999999943e+02,1.542475104331970215e+00,4.394800961017608643e-02,1.917642503976821899e-01,2.707509696483612061e-01,5.732263326644897461e-01,1.603055596351623535e+00,2.708003044128417969e+00,3.143374919891357422e-01,1.181763052940368652e+00,2.133233100175857544e-02
1.712000000000000171e+02,1.631946206092834473e+00,5.203215032815933228e-02,2.013004869222640991e-01,2.513463795185089111e-01,4.915923178195953369e-01,1.529813528060913086e+00,2.793706655502319336e+00,3.674966990947723389e-01,1.252694368362426758e+00,2.372854575514793396e-02
1.713000000000000114e+02,1.724885702133178711e+00,6.241450831294059753e-02,2.115744203329086304e-01,2.332893460988998413e-01,4.259655475616455078e-01,1.449404239654541016e+00,2.862066984176635742e+00,4.300573468208312988e-01,1.327725291252136230e+00,2.687280997633934021e-02
1.714000000000000057e+02,1.821453928947448730e+00,7.519825547933578491e-02,2.225418090820312500e-01,2.165355533361434937e-01,3.711607456207275391e-01,1.366615533828735352e+00,2.907529354095458984e+00,5.029642581939697266e-01,1.407054781913757324e+00,3.080665320158004761e-02
1.715000000000000000e+02,1.921489477157592773e+00,9.052611142396926880e-02,2.341597378253936768e-01,2.010414451360702515e-01,3.247323036193847656e-01,1.283630371093750000e+00,2.924151897430419922e+00,5.867843031883239746e-01,1.491051673889160156e+00,3.567789867520332336e-02
1.715999999999999943e+02,2.024702072143554688e+00,1.085250303149223328e-01,2.464875727891921997e-01,1.865663081407546997e-01,2.856873869895935059e-01,1.202157139778137207e+00,2.902924776077270508e+00,6.831456422805786133e-01,1.579144358634948730e+00,4.234370961785316467e-02
1.717000000000000171e+02,2.130158901214599609e+00,1.298621296882629395e-01,2.599484920501708984e-01,1.726873070001602173e-01,2.534575462341308594e-01,1.122760176658630371e+00,2.835886955261230469e+00,7.926524877548217773e-01,1.670688390731811523e+00,5.125893652439117432e-02
1.718000000000000114e+02,2.237205982208251953e+00,1.549082696437835693e-01,2.751126885414123535e-01,1.593789160251617432e-01,2.275382578372955322e-01,1.045696139335632324e+00,2.711143016815185547e+00,9.179724454879760742e-01,1.765915036201477051e+00,6.251641362905502319e-02
1.719000000000000057e+02,2.344760179519653320e+00,1.838966310024261475e-01,2.921611666679382324e-01,1.466937065124511719e-01,2.065961062908172607e-01,9.719475507736206055e-01,2.538553476333618164e+00,1.060174465179443359e+00,1.864766120910644531e+00,7.624963670969009399e-02
1.720000000000000000e+02,2.451385974884033203e+00,2.170981168746948242e-01,3.111196160316467285e-01,1.346409320831298828e-01,1.899323165416717529e-01,9.019158482551574707e-01,2.331711769104003906e+00,1.217118859291076660e+00,1.967056155204772949e+00,9.256883710622787476e-02
1.720999999999999943e+02,2.555799484252929688e+00,2.548590004444122314e-01,3.320139646530151367e-01,1.232299581170082092e-01,1.761077940464019775e-01,8.361477851867675781e-01,2.108026981353759766e+00,1.369681358337402344e+00,2.072376012802124023e+00,1.116725951433181763e-01
1.722000000000000171e+02,2.653984308242797852e+00,2.985639870166778564e-01,3.548705875873565674e-01,1.124702543020248413e-01,1.646616160869598389e-01,7.745840549468994141e-01,1.885098814964294434e+00,1.503578066825866699e+00,2.179752111434936523e+00,1.343050748109817505e-01
1.723000000000000114e+02,2.742497920989990234e+00,3.486995697021484375e-01,3.797348737716674805e-01,1.023761704564094543e-01,1.556887030601501465e-01,7.173114418983459473e-01,1.668517589569091797e+00,1.613440036773681641e+00,2.288571119308471680e+00,1.607655882835388184e-01
1.724000000000000057e+02,2.816554546356201172e+00,4.069628715515136719e-01,4.067932069301605225e-01,9.299767017364501953e-02,1.491272449493408203e-01,6.642480492591857910e-01,1.463489294052124023e+00,1.691800117492675781e+00,2.397627592086791992e+00,1.912842839956283569e-01
1.725000000000000000e+02,2.869701385498046875e+00,4.753275811672210693e-01,4.354648888111114502e-01,8.457364886999130249e-02,1.447702050209045410e-01,6.151517629623413086e-01,1.273314595222473145e+00,1.738585114479064941e+00,2.505464315414428711e+00,2.261434942483901978e-01
1.725999999999999943e+02,2.896838188171386719e+00,5.540608763694763184e-01,4.651189148426055908e-01,7.696519792079925537e-02,1.424235105514526367e-01,5.697915554046630859e-01,1.099479198455810547e+00,1.756970286369323730e+00,2.610251903533935547e+00,2.659659683704376221e-01
1.727000000000000171e+02,2.889717817306518555e+00,6.446765065193176270e-01,4.958206713199615479e-01,6.997074186801910400e-02,1.419056653976440430e-01,5.279476642608642578e-01,9.429907798767089844e-01,1.750231027603149414e+00,2.707515239715576172e+00,3.121070861816406250e-01
1.728000000000000114e+02,2.840417861938476562e+00,7.480032444000244141e-01,5.275843739509582520e-01,6.340558826923370361e-02,1.430467814207077026e-01,4.894103705883026123e-01,8.044221997261047363e-01,1.721672773361206055e+00,2.793998479843139648e+00,3.650256693363189697e-01
1.729000000000000057e+02,2.737840890884399414e+00,8.656476736068725586e-01,5.604265928268432617e-01,5.717256292700767517e-02,1.456882357597351074e-01,4.539804160594940186e-01,6.840860247611999512e-01,1.674715161323547363e+00,2.863373994827270508e+00,4.272770881652832031e-01
1.730000000000000000e+02,2.582616329193115234e+00,1.000241398811340332e+00,5.943610072135925293e-01,5.126927047967910767e-02,1.496704071760177612e-01,4.214591681957244873e-01,5.824881792068481445e-01,1.613442182540893555e+00,2.910021305084228516e+00,4.998979568481445312e-01
1.730999999999999943e+02,2.389910221099853516e+00,1.150354027748107910e+00,6.294021010398864746e-01,4.572440311312675476e-02,1.544296592473983765e-01,3.914486765861511230e-01,4.987881183624267578e-01,1.541040897369384766e+00,2.928087949752807617e+00,5.834017395973205566e-01
1.732000000000000171e+02,2.172255516052246094e+00,1.305487394332885742e+00,6.655639410018920898e-01,4.069336131215095520e-02,1.595768630504608154e-01,3.636828064918518066e-01,4.313794076442718506e-01,1.461101889610290527e+00,2.908573389053344727e+00,6.794306039810180664e-01
1.733000000000000114e+02,1.951057434082031250e+00,1.445005774497985840e+00,7.029572725296020508e-01,3.620537370443344116e-02,1.654726713895797729e-01,3.378296196460723877e-01,3.754983544349670410e-01,1.378221750259399414e+00,2.843560695648193359e+00,7.885901331901550293e-01
1.734000000000000057e+02,1.734583854675292969e+00,1.562405228614807129e+00,7.420912384986877441e-01,3.225305676460266113e-02,1.723784357309341431e-01,3.137059807777404785e-01,3.280814290046691895e-01,1.295024514198303223e+00,2.720988988876342773e+00,9.134502410888671875e-01
1.735000000000000000e+02,1.527377963066101074e+00,1.651837825775146484e+00,7.834672927856445312e-01,2.882628142833709717e-02,1.802410185337066650e-01,2.912504971027374268e-01,2.881677448749542236e-01,1.213178157806396484e+00,2.549539804458618164e+00,1.055326938629150391e+00
1.735999999999999943e+02,1.334112286567687988e+00,1.708994626998901367e+00,8.270992636680603027e-01,2.587998285889625549e-02,1.889876872301101685e-01,2.703632116317749023e-01,2.551278769969940186e-01,1.133390545845031738e+00,2.343394041061401367e+00,1.212213397026062012e+00
1.737000000000000171e+02,1.156500816345214844e+00,1.736960530281066895e+00,8.735911250114440918e-01,2.351556718349456787e-02,1.985239386558532715e-01,2.508811056613922119e-01,2.285043448209762573e-01,1.055881261825561523e+00,2.119483232498168945e+00,1.365690827369689941e+00
1.738000000000000114e+02,9.957051873207092285e-01,1.738941669464111328e+00,9.239788055419921875e-01,2.192025817930698395e-02,2.088006138801574707e-01,2.327505648136138916e-01,2.070023119449615479e-01,9.815772175788879395e-01,1.895949125289916992e+00,1.500728964805603027e+00
1.739000000000000057e+02,8.524415493011474609e-01,1.718197822570800781e+00,9.782885909080505371e-01,2.110759168863296509e-02,2.197733670473098755e-01,2.159271985292434692e-01,1.898929625749588013e-01,9.109448194503784180e-01,1.678600907325744629e+00,1.611899971961975098e+00
1.740000000000000000e+02,7.270250320434570312e-01,1.677978396415710449e+00,1.036369562149047852e+00,2.103247307240962982e-02,2.313991636037826538e-01,2.003673464059829712e-01,1.757835745811462402e-01,8.445348143577575684e-01,1.472613215446472168e+00,1.691733479499816895e+00
1.740999999999999943e+02,6.199631094932556152e-01,1.622126460075378418e+00,1.098228931427001953e+00,2.168978191912174225e-02,2.437265366315841675e-01,1.858498603105545044e-01,1.640722453594207764e-01,7.823578119277954102e-01,1.281438946723937988e+00,1.739806413650512695e+00
1.742000000000000171e+02,5.310286879539489746e-01,1.554120898246765137e+00,1.163920760154724121e+00,2.309337072074413300e-02,2.571415603160858154e-01,1.719507277011871338e-01,1.548027992248535156e-01,7.244445681571960449e-01,1.106586813926696777e+00,1.759294509887695312e+00
1.743000000000000114e+02,4.588986635208129883e-01,1.477206230163574219e+00,1.233594417572021484e+00,2.526638470590114594e-02,2.722499072551727295e-01,1.586228013038635254e-01,1.479751318693161011e-01,6.707802414894104004e-01,9.490847587585449219e-01,1.753477215766906738e+00
1.744000000000000057e+02,4.003752171993255615e-01,1.395485281944274902e+00,1.307322382926940918e+00,2.818316593766212463e-02,2.892419099807739258e-01,1.459177881479263306e-01,1.433800756931304932e-01,6.211205720901489258e-01,8.095232248306274414e-01,1.725666165351867676e+00
1.745000000000000000e+02,3.505625426769256592e-01,1.313082337379455566e+00,1.385273814201354980e+00,3.187248855829238892e-02,3.081431686878204346e-01,1.338449716567993164e-01,1.408216655254364014e-01,5.752326846122741699e-01,6.882144212722778320e-01,1.679272532463073730e+00
1.745999999999999943e+02,3.085817396640777588e-01,1.231326937675476074e+00,1.467808127403259277e+00,3.643052279949188232e-02,3.289797604084014893e-01,1.224137023091316223e-01,1.401165127754211426e-01,5.328948497772216797e-01,5.856908559799194336e-01,1.618399381637573242e+00
1.747000000000000171e+02,2.735558748245239258e-01,1.151536822319030762e+00,1.554616570472717285e+00,4.256384819746017456e-02,3.517778217792510986e-01,1.116334572434425354e-01,1.410930305719375610e-01,4.938956797122955322e-01,5.011429786682128906e-01,1.546259284019470215e+00
1.748000000000000114e+02,2.450759857892990112e-01,1.073906302452087402e+00,1.644881963729858398e+00,5.090462416410446167e-02,3.765770494937896729e-01,1.015171110630035400e-01,1.435908973217010498e-01,4.580343365669250488e-01,4.329850077629089355e-01,1.466461420059204102e+00
1.749000000000000057e+02,2.221918255090713501e-01,9.991127848625183105e-01,1.738716840744018555e+00,6.155773997306823730e-02,4.035604596138000488e-01,9.211377054452896118e-02,1.474577784538269043e-01,4.251171946525573730e-01,3.766541182994842529e-01,1.383487939834594727e+00
1.750000000000000000e+02,2.038302868604660034e-01,9.279511570930480957e-01,1.836189866065979004e+00,7.463957369327545166e-02,4.321829974651336670e-01,8.368252962827682495e-02,1.521918326616287231e-01,3.947698473930358887e-01,3.288234770298004150e-01,1.300158023834228516e+00
1.750999999999999943e+02,1.888895928859710693e-01,8.608072400093078613e-01,1.937133193016052246e+00,9.028694033622741699e-02,4.617896378040313721e-01,7.607928663492202759e-02,1.573216915130615234e-01,3.666923046112060547e-01,2.885489463806152344e-01,1.218113064765930176e+00
1.752000000000000171e+02,1.763876676559448242e-01,7.979202866554260254e-01,2.041230440139770508e+00,1.086196154356002808e-01,4.924421310424804688e-01,6.909067183732986450e-02,1.631015539169311523e-01,3.405920267105102539e-01,2.551755011081695557e-01,1.138121485710144043e+00
1.753000000000000114e+02,1.662986576557159424e-01,7.392459511756896973e-01,2.147536277770996094e+00,1.303472965955734253e-01,5.241550207138061523e-01,6.253277510404586792e-02,1.698907911777496338e-01,3.162241280078887939e-01,2.282593250274658203e-01,1.060393571853637695e+00
1.754000000000000057e+02,1.586915105581283569e-01,6.848453283309936523e-01,2.255405664443969727e+00,1.558268517255783081e-01,5.569447875022888184e-01,5.630655586719512939e-02,1.776457130908966064e-01,2.935350239276885986e-01,2.065265476703643799e-01,9.858272671699523926e-01
1.755000000000000000e+02,1.533592790365219116e-01,6.344779729843139648e-01,2.363765954971313477e+00,1.852890700101852417e-01,5.908252596855163574e-01,5.040940642356872559e-02,1.862962990999221802e-01,2.724322378635406494e-01,1.892299503087997437e-01,9.149101972579956055e-01
1.755999999999999943e+02,1.501041501760482788e-01,5.879105329513549805e-01,2.471134901046752930e+00,2.190102636814117432e-01,6.258104443550109863e-01,4.485952109098434448e-02,1.957455426454544067e-01,2.527474761009216309e-01,1.750090420246124268e-01,8.481962680816650391e-01
1.757000000000000171e+02,1.487409025430679321e-01,5.449204444885253906e-01,2.576104879379272461e+00,2.573972642421722412e-01,6.619157195091247559e-01,3.981087729334831238e-02,2.059420198202133179e-01,2.344218045473098755e-01,1.631981283426284790e-01,7.857332229614257812e-01
1.758000000000000114e+02,1.490962952375411987e-01,5.052958130836486816e-01,2.674489021301269531e+00,3.018731474876403809e-01,6.992481350898742676e-01,3.530653938651084900e-02,2.168411016464233398e-01,2.174106538295745850e-01,1.538104563951492310e-01,7.275180220603942871e-01
1.759000000000000057e+02,1.510082632303237915e-01,4.688347280025482178e-01,2.762937068939208984e+00,3.528592288494110107e-01,7.382884025573730469e-01,3.133016452193260193e-02,2.283995449542999268e-01,2.016701996326446533e-01,1.468784660100936890e-01,6.735711693763732910e-01
1.760000000000000000e+02,1.543255746364593506e-01,4.353455007076263428e-01,2.836078643798828125e+00,4.124039113521575928e-01,7.795462608337402344e-01,2.787255495786666870e-02,2.406383305788040161e-01,1.870323121547698975e-01,1.421920210123062134e-01,6.236475706100463867e-01
1.760999999999999943e+02,1.587345898151397705e-01,4.045424759387969971e-01,2.887752294540405273e+00,4.821757078170776367e-01,8.230618238449096680e-01,2.489763498306274414e-02,2.538755238056182861e-01,1.730587482452392578e-01,1.395542174577713013e-01,5.775133967399597168e-01
1.762000000000000171e+02,1.636045128107070923e-01,3.760405182838439941e-01,2.912666320800781250e+00,5.624818801879882812e-01,8.693892359733581543e-01,2.249596640467643738e-02,2.687390148639678955e-01,1.596492379903793335e-01,1.387806832790374756e-01,5.349456667900085449e-01
1.763000000000000114e+02,1.690565347671508789e-01,3.495811522006988525e-01,2.902247190475463867e+00,6.549162268638610840e-01,9.195992946624755859e-01,2.086074836552143097e-02,2.854828536510467529e-01,1.468614488840103149e-01,1.396990567445755005e-01,4.957323670387268066e-01
1.764000000000000057e+02,1.755266934633255005e-01,3.248788416385650635e-01,2.848670959472656250e+00,7.601991295814514160e-01,9.737305641174316406e-01,2.000754512846469879e-02,3.041326999664306641e-01,1.347046345472335815e-01,1.421482264995574951e-01,4.596715867519378662e-01
1.765000000000000000e+02,1.829739958047866821e-01,3.018644750118255615e-01,2.740205287933349609e+00,8.802462816238403320e-01,1.031622409820556641e+00,1.989045366644859314e-02,3.247144520282745361e-01,1.231882050633430481e-01,1.459771245718002319e-01,4.265704751014709473e-01
1.765999999999999943e+02,1.913375109434127808e-01,2.804696261882781982e-01,2.579648733139038086e+00,1.017382502555847168e+00,1.093288898468017578e+00,2.050489000976085663e-02,3.472543358802795410e-01,1.123215779662132263e-01,1.507103145122528076e-01,3.960663676261901855e-01
1.767000000000000171e+02,2.005259394645690918e-01,2.605433166027069092e-01,2.382237195968627930e+00,1.170125007629394531e+00,1.158780574798583984e+00,2.186392247676849365e-02,3.717831075191497803e-01,1.021153777837753296e-01,1.558449268341064453e-01,3.678433597087860107e-01
1.768000000000000114e+02,2.104688882827758789e-01,2.419794499874114990e-01,2.161840677261352539e+00,1.325542330741882324e+00,1.228249788284301758e+00,2.399320527911186218e-02,3.984678983688354492e-01,9.261466562747955322e-02,1.615861505270004272e-01,3.416284322738647461e-01
1.769000000000000057e+02,2.211216688156127930e-01,2.247335910797119141e-01,1.939167737960815430e+00,1.464351654052734375e+00,1.301768541336059570e+00,2.686680294573307037e-02,4.269376397132873535e-01,8.405591547489166260e-02,1.683289408683776855e-01,3.171477615833282471e-01
1.770000000000000000e+02,2.324409186840057373e-01,2.087620198726654053e-01,1.721662402153015137e+00,1.580477833747863770e+00,1.379500746726989746e+00,3.051068633794784546e-02,4.564009904861450195e-01,7.637780159711837769e-02,1.760415583848953247e-01,2.943510413169860840e-01
1.770999999999999943e+02,2.444155514240264893e-01,1.939596235752105713e-01,1.514048218727111816e+00,1.667504191398620605e+00,1.461784601211547852e+00,3.501200675964355469e-02,4.869053065776824951e-01,6.932677328586578369e-02,1.846545487642288208e-01,2.731477916240692139e-01
1.772000000000000171e+02,2.573368549346923828e-01,1.798755228519439697e-01,1.320702433586120605e+00,1.722245931625366211e+00,1.548462986946105957e+00,4.097222909331321716e-02,5.184668302536010742e-01,6.273548305034637451e-02,1.940701752901077271e-01,2.533679306507110596e-01
1.773000000000000114e+02,2.717355787754058838e-01,1.663160920143127441e-01,1.143258452415466309e+00,1.747868180274963379e+00,1.638651490211486816e+00,4.912884905934333801e-02,5.511028170585632324e-01,5.647603049874305725e-02,2.042362391948699951e-01,2.349509298801422119e-01
1.774000000000000057e+02,2.880005836486816406e-01,1.533731073141098022e-01,9.828436970710754395e-01,1.747609496116638184e+00,1.732407093048095703e+00,5.959432944655418396e-02,5.848271250724792480e-01,5.054538697004318237e-02,2.151079922914505005e-01,2.178521454334259033e-01
1.775000000000000000e+02,3.061647713184356689e-01,1.410586684942245483e-01,8.401405811309814453e-01,1.724756479263305664e+00,1.829824805259704590e+00,7.248204946517944336e-02,6.196531057357788086e-01,4.494933784008026123e-02,2.266420722007751465e-01,2.020276784896850586e-01
1.775999999999999943e+02,3.262540102005004883e-01,1.293820887804031372e-01,7.154497504234313965e-01,1.682599186897277832e+00,1.930739521980285645e+00,8.793009817600250244e-02,6.555973291397094727e-01,3.982954844832420349e-02,2.388483136892318726e-01,1.873309761285781860e-01
1.777000000000000171e+02,3.482944071292877197e-01,1.183528304100036621e-01,6.093416213989257812e-01,1.625128746032714844e+00,2.034876346588134766e+00,1.060247123241424561e-01,6.927317976951599121e-01,3.525317087769508362e-02,2.520154714584350586e-01,1.733218580484390259e-01
1.778000000000000114e+02,3.723127841949462891e-01,1.079804822802543640e-01,5.213855504989624023e-01,1.555701136589050293e+00,2.141328096389770508e+00,1.274520307779312134e-01,7.315032482147216797e-01,3.120627626776695251e-02,2.667731642723083496e-01,1.598768830299377441e-01
1.779000000000000057e+02,3.984542787075042725e-01,9.830456227064132690e-02,4.501378536224365234e-01,1.477761387825012207e+00,2.249408006668090820e+00,1.526172459125518799e-01,7.724314332008361816e-01,2.767204307019710541e-02,2.834098339080810547e-01,1.470531821250915527e-01
1.780000000000000000e+02,4.266329705715179443e-01,8.944366872310638428e-02,3.921041786670684814e-01,1.395445585250854492e+00,2.358179092407226562e+00,1.817535161972045898e-01,8.156217336654663086e-01,2.462632954120635986e-02,3.019511103630065918e-01,1.348599195480346680e-01
1.780999999999999943e+02,4.558928310871124268e-01,8.149960637092590332e-02,3.427031934261322021e-01,1.312559485435485840e+00,2.466091394424438477e+00,2.151333540678024292e-01,8.614625334739685059e-01,2.212505228817462921e-02,3.224228322505950928e-01,1.233065128326416016e-01
1.782000000000000171e+02,4.861823916435241699e-01,7.422526180744171143e-02,3.010744154453277588e-01,1.230510354042053223e+00,2.571832895278930664e+00,2.531063258647918701e-01,9.111162424087524414e-01,2.037697844207286835e-02,3.448512554168701172e-01,1.124023720622062683e-01
1.783000000000000114e+02,5.175281167030334473e-01,6.748830527067184448e-02,2.664009928703308105e-01,1.150461792945861816e+00,2.671434879302978516e+00,2.970912754535675049e-01,9.647085070610046387e-01,1.941309310495853424e-02,3.692644834518432617e-01,1.021574661135673523e-01
1.784000000000000057e+02,5.499479770660400391e-01,6.109608337283134460e-02,2.382761687040328979e-01,1.072597980499267578e+00,2.761353969573974609e+00,3.475737571716308594e-01,1.022062063217163086e+00,1.918874122202396393e-02,3.958188295364379883e-01,9.261415153741836548e-02
1.785000000000000000e+02,5.834559798240661621e-01,5.503496900200843811e-02,2.156416475772857666e-01,9.976494908332824707e-01,2.836581945419311523e+00,4.063744246959686279e-01,1.083188176155090332e+00,1.969502866268157959e-02,4.242132902145385742e-01,8.400131016969680786e-02
1.785999999999999943e+02,6.180654168128967285e-01,4.930942505598068237e-02,1.975285410881042480e-01,9.263351559638977051e-01,2.890735864639282227e+00,4.754260778427124023e-01,1.148119688034057617e+00,2.094154246151447296e-02,4.536121785640716553e-01,7.629453390836715698e-02
1.787000000000000171e+02,6.537926793098449707e-01,4.405749961733818054e-02,1.827715635299682617e-01,8.590922951698303223e-01,2.918629646301269531e+00,5.549825429916381836e-01,1.217012882232666016e+00,2.295846678316593170e-02,4.840492606163024902e-01,6.921991705894470215e-02
1.788000000000000114e+02,6.906527876853942871e-01,3.934480249881744385e-02,1.704526096582412720e-01,7.961195707321166992e-01,2.911903858184814453e+00,6.465727686882019043e-01,1.289942264556884766e+00,2.572153881192207336e-02,5.155420303344726562e-01,6.261756271123886108e-02
1.789000000000000057e+02,7.290238738059997559e-01,3.517786413431167603e-02,1.605373769998550415e-01,7.373629212379455566e-01,2.862561941146850586e+00,7.510290145874023438e-01,1.367058634757995605e+00,2.924955822527408600e-02,5.481079220771789551e-01,5.634701251983642578e-02
1.790000000000000000e+02,7.695207595825195312e-01,3.155956044793128967e-02,1.531026065349578857e-01,6.828913092613220215e-01,2.759289026260375977e+00,8.699773550033569336e-01,1.448655247688293457e+00,3.361501172184944153e-02,5.817608237266540527e-01,5.040506646037101746e-02
1.790999999999999943e+02,8.122816085815429688e-01,2.843597158789634705e-02,1.479426026344299316e-01,6.324652433395385742e-01,2.602122068405151367e+00,1.006144523620605469e+00,1.534794330596923828e+00,3.926083073019981384e-02,6.165139675140380859e-01,4.479362815618515015e-02
1.792000000000000171e+02,8.574749827384948730e-01,2.581792324781417847e-02,1.448591053485870361e-01,5.858502984046936035e-01,2.406923294067382812e+00,1.158098816871643066e+00,1.624557137489318848e+00,4.705089703202247620e-02,6.523841619491577148e-01,3.964297473430633545e-02
1.793000000000000114e+02,9.063009619712829590e-01,2.392014488577842712e-02,1.436664611101150513e-01,5.428229570388793945e-01,2.186811923980712891e+00,1.314985990524291992e+00,1.717840075492858887e+00,5.713966861367225647e-02,6.894295215606689453e-01,3.503465279936790466e-02
1.794000000000000057e+02,9.590758085250854492e-01,2.280661836266517639e-02,1.441909670829772949e-01,5.031705498695373535e-01,1.963123321533203125e+00,1.456101417541503906e+00,1.814814686775207520e+00,6.963057816028594971e-02,7.280868887901306152e-01,3.095832653343677521e-02
1.795000000000000000e+02,1.015700101852416992e+00,2.245651185512542725e-02,1.462702602148056030e-01,4.666905999183654785e-01,1.744220018386840820e+00,1.574829578399658203e+00,1.915323257446289062e+00,8.466606587171554565e-02,7.688624858856201172e-01,2.738746628165245056e-02
1.795999999999999943e+02,1.076101303100585938e+00,2.283791452646255493e-02,1.497528105974197388e-01,4.331903457641601562e-01,1.534716367721557617e+00,1.665205359458923340e+00,2.019135713577270508e+00,1.023075953125953674e-01,8.119032382965087891e-01,2.430850826203823090e-02
1.797000000000000171e+02,1.140293240547180176e+00,2.395620010793209076e-02,1.542897522449493408e-01,4.023668766021728516e-01,1.339319348335266113e+00,1.722938179969787598e+00,2.125447750091552734e+00,1.231499835848808289e-01,8.575302958488464355e-01,2.176250144839286804e-02
1.798000000000000114e+02,1.208418965339660645e+00,2.584145031869411469e-02,1.592674404382705688e-01,3.738459944725036621e-01,1.159754514694213867e+00,1.751160144805908203e+00,2.233488559722900391e+00,1.476926654577255249e-01,9.069325923919677734e-01,1.996261067688465118e-02
1.799000000000000057e+02,1.280562520027160645e+00,2.847584336996078491e-02,1.648007035255432129e-01,3.473781049251556396e-01,9.971952438354492188e-01,1.753113150596618652e+00,2.342480182647705078e+00,1.761743128299713135e-01,9.602777957916259766e-01,1.894706301391124725e-02
1.800000000000000000e+02,1.356856465339660645e+00,3.186801075935363770e-02,1.713367998600006104e-01,3.226635456085205078e-01,8.523654341697692871e-01,1.732093930244445801e+00,2.450858116149902344e+00,2.088576108217239380e-01,1.017385125160217285e+00,1.867269352078437805e-02
1.800999999999999943e+02,1.437569618225097656e+00,3.608250990509986877e-02,1.788507848978042603e-01,2.996399402618408203e-01,7.255893945693969727e-01,1.691394925117492676e+00,2.557394742965698242e+00,2.460262030363082886e-01,1.078262567520141602e+00,1.912824250757694244e-02
1.802000000000000171e+02,1.522812962532043457e+00,4.152930527925491333e-02,1.872799247503280640e-01,2.782342731952667236e-01,6.174336671829223633e-01,1.634975194931030273e+00,2.658600807189941406e+00,2.889916002750396729e-01,1.142936587333679199e+00,2.032216824591159821e-02
1.803000000000000114e+02,1.611667752265930176e+00,4.908695444464683533e-02,1.965276747941970825e-01,2.582815885543823242e-01,5.275826454162597656e-01,1.566293239593505859e+00,2.750591516494750977e+00,3.384281098842620850e-01,1.211564302444458008e+00,2.228593640029430389e-02
1.804000000000000057e+02,1.703938245773315430e+00,5.892663821578025818e-02,2.065311670303344727e-01,2.396949380636215210e-01,4.546076655387878418e-01,1.488818764686584473e+00,2.829063653945922852e+00,3.956879675388336182e-01,1.284223437309265137e+00,2.499746717512607574e-02
1.805000000000000000e+02,1.799862623214721680e+00,7.114080339670181274e-02,2.172456085681915283e-01,2.224295884370803833e-01,3.954567909240722656e-01,1.406464695930480957e+00,2.887289762496948242e+00,4.631319642066955566e-01,1.361057639122009277e+00,2.847154252231121063e-02
1.805999999999999943e+02,1.899305224418640137e+00,8.587045222520828247e-02,2.286275178194046021e-01,2.064417004585266113e-01,3.451284170150756836e-01,1.323389887809753418e+00,2.920192718505859375e+00,5.410158038139343262e-01,1.442340731620788574e+00,3.277431055903434753e-02
1.807000000000000171e+02,2.002052545547485352e+00,1.032110229134559631e-01,2.406660020351409912e-01,1.916254907846450806e-01,3.026997745037078857e-01,1.240964174270629883e+00,2.919985294342041016e+00,6.306648850440979004e-01,1.528221249580383301e+00,3.827927261590957642e-02
1.808000000000000114e+02,2.107301712036132812e+00,1.237084791064262390e-01,2.536257505416870117e-01,1.775382757186889648e-01,2.672871351242065430e-01,1.160515785217285156e+00,2.878305673599243164e+00,7.331538796424865723e-01,1.617802739143371582e+00,4.588924720883369446e-02
1.809000000000000057e+02,2.214287996292114258e+00,1.478612273931503296e-01,2.680739760398864746e-01,1.639932543039321899e-01,2.384783476591110229e-01,1.082241296768188477e+00,2.784915924072265625e+00,8.496643304824829102e-01,1.710887551307678223e+00,5.579306557774543762e-02
1.810000000000000000e+02,2.322190523147583008e+00,1.759069412946701050e-01,2.843909263610839844e-01,1.510655730962753296e-01,2.153275012969970703e-01,1.006762623786926270e+00,2.635189771652221680e+00,9.833271503448486328e-01,1.807677268981933594e+00,6.809026002883911133e-02
1.810999999999999943e+02,2.429477214813232422e+00,2.081089317798614502e-01,3.026079535484313965e-01,1.387667357921600342e-01,1.967459768056869507e-01,9.348906278610229492e-01,2.445211648941040039e+00,1.133003711700439453e+00,1.908020496368408203e+00,8.292401582002639771e-02
1.812000000000000171e+02,2.535007953643798828e+00,2.447251677513122559e-01,3.227508664131164551e-01,1.271061003208160400e-01,1.817331463098526001e-01,8.670150041580200195e-01,2.227219343185424805e+00,1.291285037994384766e+00,2.011700153350830078e+00,1.003531217575073242e-01
1.813000000000000114e+02,2.635492324829101562e+00,2.869719862937927246e-01,3.448458313941955566e-01,1.160930693149566650e-01,1.691853404045104980e-01,8.034449815750122070e-01,2.002752542495727539e+00,1.435901641845703125e+00,2.117983341217041016e+00,1.209075525403022766e-01
1.814000000000000057e+02,2.726964235305786133e+00,3.356072902679443359e-01,3.689192831516265869e-01,1.057371944189071655e-01,1.590177714824676514e-01,7.440738677978515625e-01,1.782278299331665039e+00,1.558926105499267578e+00,2.226046800613403320e+00,1.451446861028671265e-01
1.815000000000000000e+02,2.805566310882568359e+00,3.917163014411926270e-01,3.951085209846496582e-01,9.607597440481185913e-02,1.513442099094390869e-01,6.890104413032531738e-01,1.570329546928405762e+00,1.654929876327514648e+00,2.335178136825561523e+00,1.733063459396362305e-01
1.815999999999999943e+02,2.864513874053955078e+00,4.577858746051788330e-01,4.233028888702392578e-01,8.726275712251663208e-02,1.459728628396987915e-01,6.380304694175720215e-01,1.372022509574890137e+00,1.718032836914062500e+00,2.443838596343994141e+00,2.056491971015930176e-01
1.817000000000000171e+02,2.898748397827148438e+00,5.341398119926452637e-01,4.525611102581024170e-01,7.938629388809204102e-02,1.427034735679626465e-01,5.908975601196289062e-01,1.189337253570556641e+00,1.751030802726745605e+00,2.550792932510375977e+00,2.424428313970565796e-01
1.818000000000000114e+02,2.900913953781127930e+00,6.219743490219116211e-01,4.828497171401977539e-01,7.216964662075042725e-02,1.413485109806060791e-01,5.473864078521728516e-01,1.023529171943664551e+00,1.757156610488891602e+00,2.652836084365844727e+00,2.849062383174896240e-01
1.819000000000000057e+02,2.862535715103149414e+00,7.224804759025573730e-01,5.141929388046264648e-01,6.547588855028152466e-02,1.417325139045715332e-01,5.072823762893676758e-01,8.753960132598876953e-01,1.739709138870239258e+00,2.745908975601196289e+00,3.338344693183898926e-01
1.820000000000000000e+02,2.774036645889282227e+00,8.366658091545104980e-01,5.466086864471435547e-01,5.912165716290473938e-02,1.436915695667266846e-01,4.703812599182128906e-01,7.453206777572631836e-01,1.701986908912658691e+00,2.825987100601196289e+00,3.903771042823791504e-01
1.820999999999999943e+02,2.629450321197509766e+00,9.676530957221984863e-01,5.801110863685607910e-01,5.309740081429481506e-02,1.470724791288375854e-01,4.364888668060302734e-01,6.337957382202148438e-01,1.647798776626586914e+00,2.886260986328125000e+00,4.570408761501312256e-01
1.822000000000000171e+02,2.444368124008178711e+00,1.114471435546875000e+00,6.147133111953735352e-01,4.740377515554428101e-02,1.515767872333526611e-01,4.053280949592590332e-01,5.407773256301879883e-01,1.580836415290832520e+00,2.921633481979370117e+00,5.341389775276184082e-01
1.823000000000000114e+02,2.230088710784912109e+00,1.271311879158020020e+00,6.504319310188293457e-01,4.216457530856132507e-02,1.565540879964828491e-01,3.765004277229309082e-01,4.649283587932586670e-01,1.504478693008422852e+00,2.924661397933959961e+00,6.228581666946411133e-01
1.824000000000000057e+02,2.007853507995605469e+00,1.415762662887573242e+00,6.872889995574951172e-01,3.746473789215087891e-02,1.620209068059921265e-01,3.497804701328277588e-01,4.037969112396240234e-01,1.422437310218811035e+00,2.886768341064453125e+00,7.244090437889099121e-01
1.825000000000000000e+02,1.789161682128906250e+00,1.539319753646850586e+00,7.256751060485839844e-01,3.330614417791366577e-02,1.684525460004806519e-01,3.248293399810791016e-01,3.519521653652191162e-01,1.339292645454406738e+00,2.798302412033081055e+00,8.398033380508422852e-01
1.825999999999999943e+02,1.578529477119445801e+00,1.636710286140441895e+00,7.661471366882324219e-01,2.967392653226852417e-02,1.758706569671630859e-01,3.015797138214111328e-01,3.081984817981719971e-01,1.256481170654296875e+00,2.652412414550781250e+00,9.722178578376770020e-01
1.827000000000000171e+02,1.381120562553405762e+00,1.701593279838562012e+00,8.088873624801635742e-01,2.653883583843708038e-02,1.842130124568939209e-01,2.799602746963500977e-01,2.715652287006378174e-01,1.175561308860778809e+00,2.465053558349609375e+00,1.120819926261901855e+00
1.828000000000000114e+02,1.199058413505554199e+00,1.736436367034912109e+00,8.540733456611633301e-01,2.391155622899532318e-02,1.933841109275817871e-01,2.598096430301666260e-01,2.416149973869323730e-01,1.096788048744201660e+00,2.248321294784545898e+00,1.279580831527709961e+00
1.829000000000000057e+02,1.033622264862060547e+00,1.744432330131530762e+00,9.029065370559692383e-01,2.200706303119659424e-02,2.033176273107528687e-01,2.410326004028320312e-01,2.175803482532501221e-01,1.020634651184082031e+00,2.023425817489624023e+00,1.425953984260559082e+00
1.830000000000000000e+02,8.856349587440490723e-01,1.728843212127685547e+00,9.556952714920043945e-01,2.088789083063602448e-02,2.139685004949569702e-01,2.235843539237976074e-01,1.982130855321884155e-01,9.480147957801818848e-01,1.802065253257751465e+00,1.551220655441284180e+00
1.830999999999999943e+02,7.555056810379028320e-01,1.692936182022094727e+00,1.012295126914978027e+00,2.052405662834644318e-02,2.252930402755737305e-01,2.074208855628967285e-01,1.827108561992645264e-01,8.792796134948730469e-01,1.588838577270507812e+00,1.650012493133544922e+00
1.832000000000000171e+02,6.436283588409423828e-01,1.640338301658630371e+00,1.072665929794311523e+00,2.089031785726547241e-02,2.372655719518661499e-01,1.924652010202407837e-01,1.697544604539871216e-01,8.148725032806396484e-01,1.388977289199829102e+00,1.715892076492309570e+00
1.833000000000000114e+02,5.501332879066467285e-01,1.574851751327514648e+00,1.136823296546936035e+00,2.199253812432289124e-02,2.500951290130615234e-01,1.782957017421722412e-01,1.591620296239852905e-01,7.546539306640625000e-01,1.204634428024291992e+00,1.751352667808532715e+00
1.834000000000000057e+02,4.738551974296569824e-01,1.499601602554321289e+00,1.204914450645446777e+00,2.386189252138137817e-02,2.643337249755859375e-01,1.646804660558700562e-01,1.510687768459320068e-01,6.987550258636474609e-01,1.037108063697814941e+00,1.759622931480407715e+00
1.835000000000000000e+02,4.124664664268493652e-01,1.418355345726013184e+00,1.277025222778320312e+00,2.648172341287136078e-02,2.804234921932220459e-01,1.516767889261245728e-01,1.453177928924560547e-01,6.469899415969848633e-01,8.872338533401489258e-01,1.744004487991333008e+00
1.835999999999999943e+02,3.604752123355865479e-01,1.335861444473266602e+00,1.353285908699035645e+00,2.985914424061775208e-02,2.984102964401245117e-01,1.393008530139923096e-01,1.417062133550643921e-01,5.991197228431701660e-01,7.554285526275634766e-01,1.707803010940551758e+00
1.837000000000000171e+02,3.165824115276336670e-01,1.253575325012207031e+00,1.433951735496520996e+00,3.405435383319854736e-02,3.183200061321258545e-01,1.275620311498641968e-01,1.400439441204071045e-01,5.549167990684509277e-01,6.421484947204589844e-01,1.654757738113403320e+00
1.838000000000000114e+02,2.798017859458923340e-01,1.173113703727722168e+00,1.519215822219848633e+00,3.940515220165252686e-02,3.401786983013153076e-01,1.164696887135505676e-01,1.401532143354415894e-01,5.141642093658447266e-01,5.474702715873718262e-01,1.588668942451477051e+00
1.839000000000000057e+02,2.496805489063262939e-01,1.094772458076477051e+00,1.608197093009948730e+00,4.682675376534461975e-02,3.640127480030059814e-01,1.060333624482154846e-01,1.418677717447280884e-01,4.766555726528167725e-01,4.701171815395355225e-01,1.512872099876403809e+00
1.840000000000000000e+02,2.255160510540008545e-01,1.018981933593750000e+00,1.700617671012878418e+00,5.653040856122970581e-02,3.899287283420562744e-01,9.628282487392425537e-02,1.450323015451431274e-01,4.421944618225097656e-01,4.078742861747741699e-01,1.431023597717285156e+00
1.840999999999999943e+02,2.060265094041824341e-01,9.467523097991943359e-01,1.796720027923583984e+00,6.860879063606262207e-02,4.179244935512542725e-01,8.735677599906921387e-02,1.494169086217880249e-01,4.105400145053863525e-01,3.552344143390655518e-01,1.347817659378051758e+00
1.842000000000000171e+02,1.903974413871765137e-01,8.783729076385498047e-01,1.896371126174926758e+00,8.320339024066925049e-02,4.470513761043548584e-01,7.940699160099029541e-02,1.543499231338500977e-01,3.812716603279113770e-01,3.107769489288330078e-01,1.264801025390625000e+00
1.843000000000000114e+02,1.773080229759216309e-01,8.142908215522766113e-01,1.999366283416748047e+00,1.003957539796829224e-01,4.771998822689056396e-01,7.213585078716278076e-02,1.597097218036651611e-01,3.541752994060516357e-01,2.735039889812469482e-01,1.183613896369934082e+00
1.844000000000000057e+02,1.665933281183242798e-01,7.543894648551940918e-01,2.104994297027587891e+00,1.206653341650962830e-01,5.084004998207092285e-01,6.540825963020324707e-02,1.659653484821319580e-01,3.288873732089996338e-01,2.429568618535995483e-01,1.104560017585754395e+00
1.845000000000000000e+02,1.583839356899261475e-01,6.987961530685424805e-01,2.212421178817749023e+00,1.445856839418411255e-01,5.406708121299743652e-01,5.902757868170738220e-02,1.732166856527328491e-01,3.053124547004699707e-01,2.184444516897201538e-01,1.028050661087036133e+00
1.845999999999999943e+02,1.525067538022994995e-01,6.473079919815063477e-01,2.320933341979980469e+00,1.723981648683547974e-01,5.740250945091247559e-01,5.297666415572166443e-02,1.814052760601043701e-01,2.833845615386962891e-01,1.986657828092575073e-01,9.550230503082275391e-01
1.847000000000000171e+02,1.487601995468139648e-01,5.996879339218139648e-01,2.429003953933715820e+00,2.043596655130386353e-01,6.084765791893005371e-01,4.725445806980133057e-02,1.904405653476715088e-01,2.629565596580505371e-01,1.828883439302444458e-01,8.858283162117004395e-01
1.848000000000000114e+02,1.469554007053375244e-01,5.557099580764770508e-01,2.535441398620605469e+00,2.407270669937133789e-01,6.440417170524597168e-01,4.195017740130424500e-02,2.002475112676620483e-01,2.439118176698684692e-01,1.697210073471069336e-01,8.209627270698547363e-01
1.849000000000000057e+02,1.469156891107559204e-01,5.151590704917907715e-01,2.637258052825927734e+00,2.826222777366638184e-01,6.807307600975036621e-01,3.718243911862373352e-02,2.107806801795959473e-01,2.262053638696670532e-01,1.589156836271286011e-01,7.602880597114562988e-01
1.850000000000000000e+02,1.484758108854293823e-01,4.778303802013397217e-01,2.730292797088623047e+00,3.309308886528015137e-01,7.188959121704101562e-01,3.296101838350296021e-02,2.219961285591125488e-01,2.097930014133453369e-01,1.506043970584869385e-01,7.039318084716796875e-01
1.850999999999999943e+02,1.514814794063568115e-01,4.435290396213531494e-01,2.810830593109130859e+00,3.866068422794342041e-01,7.590499520301818848e-01,2.925187535583972931e-02,2.338549047708511353e-01,1.946236640214920044e-01,1.446571797132492065e-01,6.517373919486999512e-01
1.852000000000000171e+02,1.557167172431945801e-01,4.120214879512786865e-01,2.872062683105468750e+00,4.522332847118377686e-01,8.014812469482421875e-01,2.604840695858001709e-02,2.464990317821502686e-01,1.803298890590667725e-01,1.408696174621582031e-01,6.034644246101379395e-01
1.853000000000000114e+02,1.605216860771179199e-01,3.828902542591094971e-01,2.908853769302368164e+00,5.282053351402282715e-01,8.462723493576049805e-01,2.333748526871204376e-02,2.604292035102844238e-01,1.666092425584793091e-01,1.390502899885177612e-01,5.588840842247009277e-01
1.854000000000000057e+02,1.657841354608535767e-01,3.559014499187469482e-01,2.914144754409790039e+00,6.155801415443420410e-01,8.945862054824829102e-01,2.132672257721424103e-02,2.761709690093994141e-01,1.534899473190307617e-01,1.390200108289718628e-01,5.177780389785766602e-01
1.855000000000000000e+02,1.719972193241119385e-01,3.307127952575683594e-01,2.879222393035888672e+00,7.156814336776733398e-01,9.468554854393005371e-01,2.009987272322177887e-02,2.938050031661987305e-01,1.409967094659805298e-01,1.406113356351852417e-01,4.799387156963348389e-01
1.855999999999999943e+02,1.792049705982208252e-01,3.072324097156524658e-01,2.794939756393432617e+00,8.293861746788024902e-01,1.002944469451904297e+00,1.963226310908794403e-02,3.133572340011596680e-01,1.291388422250747681e-01,1.436678022146224976e-01,4.451684951782226562e-01
1.857000000000000171e+02,1.873461306095123291e-01,2.853921353816986084e-01,2.653297185897827148e+00,9.598413705825805664e-01,1.062797904014587402e+00,1.989386416971683502e-02,3.348536193370819092e-01,1.179257482290267944e-01,1.479858756065368652e-01,4.132409989833831787e-01
1.858000000000000114e+02,1.963392943143844604e-01,2.650678157806396484e-01,2.469653844833374023e+00,1.106420993804931641e+00,1.126427054405212402e+00,2.088888362050056458e-02,3.583205640316009521e-01,1.073669120669364929e-01,1.529011428356170654e-01,3.837324380874633789e-01
1.859000000000000057e+02,2.061004787683486938e-01,2.461206912994384766e-01,2.255666971206665039e+00,1.264277577400207520e+00,1.193968653678894043e+00,2.264725230634212494e-02,3.838312327861785889e-01,9.748370945453643799e-02,1.582203954458236694e-01,3.564254343509674072e-01
1.860000000000000000e+02,2.165842056274414062e-01,2.285051345825195312e-01,2.032037973403930664e+00,1.411005854606628418e+00,1.265524029731750488e+00,2.516190335154533386e-02,4.114973545074462891e-01,8.837582170963287354e-02,1.643868833780288696e-01,3.309566080570220947e-01
1.860999999999999943e+02,2.277467101812362671e-01,2.121771723031997681e-01,1.811549901962280273e+00,1.537160515785217285e+00,1.341204762458801270e+00,2.842932939529418945e-02,4.404380321502685547e-01,8.028636127710342407e-02,1.715518534183502197e-01,3.072053790092468262e-01
1.862000000000000171e+02,2.395515441894531250e-01,1.970813423395156860e-01,1.598813772201538086e+00,1.637483835220336914e+00,1.421236395835876465e+00,3.249979391694068909e-02,4.703846573829650879e-01,7.291339337825775146e-02,1.796604245901107788e-01,2.851088941097259521e-01
1.863000000000000114e+02,2.521745264530181885e-01,1.828293949365615845e-01,1.399092078208923340e+00,1.705198407173156738e+00,1.505921959877014160e+00,3.760502114892005920e-02,5.013808012008666992e-01,6.611312180757522583e-02,1.886257082223892212e-01,2.645295262336730957e-01
1.864000000000000057e+02,2.661256790161132812e-01,1.691215634346008301e-01,1.214691877365112305e+00,1.742450475692749023e+00,1.594499588012695312e+00,4.466780647635459900e-02,5.334427952766418457e-01,5.967916175723075867e-02,1.983676552772521973e-01,2.453388720750808716e-01
1.865000000000000000e+02,2.818874716758728027e-01,1.560114771127700806e-01,1.046937465667724609e+00,1.752442955970764160e+00,1.686507940292358398e+00,5.399926006793975830e-02,5.665857195854187012e-01,5.357526615262031555e-02,2.088407129049301147e-01,2.274918109178543091e-01
1.865999999999999943e+02,2.995417118072509766e-01,1.435274481773376465e-01,8.966897130012512207e-01,1.738455414772033691e+00,1.782204627990722656e+00,6.568950414657592773e-02,6.008229851722717285e-01,4.779984802007675171e-02,2.200007438659667969e-01,2.109440714120864868e-01
1.867000000000000171e+02,3.191141188144683838e-01,1.316788196563720703e-01,7.643908262252807617e-01,1.703776717185974121e+00,1.881485819816589355e+00,7.987702637910842896e-02,6.361698508262634277e-01,4.240439459681510925e-02,2.318054884672164917e-01,1.956509351730346680e-01
1.868000000000000114e+02,3.406307697296142578e-01,1.204749941825866699e-01,6.504320502281188965e-01,1.652022838592529297e+00,1.984156847000122070e+00,9.665774554014205933e-02,6.726389527320861816e-01,3.753632679581642151e-02,2.443630099296569824e-01,1.812864691019058228e-01
1.869000000000000057e+02,3.641180098056793213e-01,1.099254637956619263e-01,5.550171732902526855e-01,1.587076306343078613e+00,2.089668035507202148e+00,1.163607686758041382e-01,7.104868888854980469e-01,3.321647644042968750e-02,2.581366598606109619e-01,1.675105392932891846e-01
1.870000000000000000e+02,3.896647691726684570e-01,1.000555455684661865e-01,4.769935905933380127e-01,1.512119054794311523e+00,2.197086095809936523e+00,1.396713256835937500e-01,7.502029538154602051e-01,2.940499410033226013e-02,2.736951708793640137e-01,1.543302834033966064e-01
1.870999999999999943e+02,4.173831939697265625e-01,9.095098078250885010e-02,4.142690896987915039e-01,1.430829048156738281e+00,2.305783987045288086e+00,1.668439954519271851e-01,7.921938896179199219e-01,2.610517665743827820e-02,2.911435663700103760e-01,1.417751759290695190e-01
1.872000000000000171e+02,4.463730454444885254e-01,8.280507475137710571e-02,3.613265454769134521e-01,1.348004579544067383e+00,2.414345026016235352e+00,1.981230527162551880e-01,8.364660143852233887e-01,2.328567020595073700e-02,3.105076253414154053e-01,1.298545747995376587e-01
1.873000000000000114e+02,4.763703942298889160e-01,7.538245618343353271e-02,3.165894150733947754e-01,1.265266060829162598e+00,2.521467924118041992e+00,2.337781488895416260e-01,8.840324878692626953e-01,2.112528868019580841e-02,3.318133950233459473e-01,1.185778155922889709e-01
1.874000000000000057e+02,5.074203014373779297e-01,6.853988766670227051e-02,2.790543138980865479e-01,1.184286594390869141e+00,2.624791145324707031e+00,2.746720612049102783e-01,9.355439543724060059e-01,1.974510028958320618e-02,3.550871312618255615e-01,1.079544052481651306e-01
1.875000000000000000e+02,5.395387411117553711e-01,6.206996738910675049e-02,2.482421845197677612e-01,1.105421066284179688e+00,2.719866037368774414e+00,3.219575583934783936e-01,9.909051656723022461e-01,1.913236081600189209e-02,3.803875148296356201e-01,9.800203889608383179e-02
1.875999999999999943e+02,5.727410316467285156e-01,5.593139678239822388e-02,2.235153615474700928e-01,1.029033064842224121e+00,2.803324460983276367e+00,3.762900829315185547e-01,1.050022721290588379e+00,1.924887485802173615e-02,4.078620970249176025e-01,8.879996836185455322e-02
1.877000000000000171e+02,6.070402264595031738e-01,5.012292042374610901e-02,2.035521119832992554e-01,9.561279416084289551e-01,2.868472814559936523e+00,4.403317868709564209e-01,1.112908005714416504e+00,2.009654603898525238e-02,4.367033243179321289e-01,8.063438534736633301e-02
1.878000000000000114e+02,6.424524784088134766e-01,4.472798481583595276e-02,1.876198649406433105e-01,8.870292901992797852e-01,2.909985780715942383e+00,5.147268772125244141e-01,1.179672598838806152e+00,2.170043997466564178e-02,4.665418565273284912e-01,7.321023941040039062e-02
1.879000000000000057e+02,6.789878606796264648e-01,3.986950218677520752e-02,1.743150055408477783e-01,8.222389221191406250e-01,2.921448469161987305e+00,6.002539396286010742e-01,1.250442385673522949e+00,2.406889572739601135e-02,4.974285960197448730e-01,6.637067347764968872e-02
1.880000000000000000e+02,7.168819904327392578e-01,3.555236756801605225e-02,1.633759737014770508e-01,7.616332173347473145e-01,2.893889665603637695e+00,6.984412074089050293e-01,1.325304985046386719e+00,2.718442678451538086e-02,5.293790698051452637e-01,5.991048365831375122e-02
1.880999999999999943e+02,7.567325830459594727e-01,3.178244084119796753e-02,1.549356728792190552e-01,7.053408622741699219e-01,2.818930149078369141e+00,8.099674582481384277e-01,1.404456019401550293e+00,3.108717128634452820e-02,5.624086856842041016e-01,5.378048866987228394e-02
1.882000000000000171e+02,7.988618016242980957e-01,2.852254174649715424e-02,1.488591432571411133e-01,6.532003283500671387e-01,2.685882091522216797e+00,9.377912878990173340e-01,1.488266706466674805e+00,3.591742739081382751e-02,5.965307950973510742e-01,4.797873646020889282e-02
1.883000000000000114e+02,8.432792425155639648e-01,2.574306912720203400e-02,1.449423134326934814e-01,6.049720048904418945e-01,2.507828235626220703e+00,1.082169294357299805e+00,1.576186537742614746e+00,4.252270609140396118e-02,6.317604184150695801e-01,4.254005104303359985e-02
1.884000000000000057e+02,8.910234570503234863e-01,2.362870238721370697e-02,1.429941356182098389e-01,5.604277253150939941e-01,2.297230720520019531e+00,1.240003705024719238e+00,1.667551636695861816e+00,5.137262120842933655e-02,6.681113839149475098e-01,3.761895000934600830e-02
1.885000000000000000e+02,9.427093267440795898e-01,2.229445427656173706e-02,1.428358554840087891e-01,5.193500518798828125e-01,2.073168039321899414e+00,1.390046715736389160e+00,1.762585282325744629e+00,6.256051361560821533e-02,7.057959437370300293e-01,3.324632719159126282e-02
1.885999999999999943e+02,9.982773661613464355e-01,2.173419669270515442e-02,1.443001776933670044e-01,4.815319478511810303e-01,1.851154565811157227e+00,1.520474433898925781e+00,1.861243009567260742e+00,7.621797174215316772e-02,7.452892661094665527e-01,2.938169054687023163e-02
1.887000000000000171e+02,1.057615995407104492e+00,2.190605178475379944e-02,1.472310125827789307e-01,4.467763602733612061e-01,1.636138081550598145e+00,1.626065492630004883e+00,1.963342547416687012e+00,9.246022999286651611e-02,7.870413661003112793e-01,2.602840960025787354e-02
1.888000000000000114e+02,1.120731353759765625e+00,2.281111106276512146e-02,1.514373570680618286e-01,4.148641228675842285e-01,1.433430671691894531e+00,1.699430704116821289e+00,2.068481922149658203e+00,1.114756911993026733e-01,8.310558795928955078e-01,2.315385267138481140e-02
1.889000000000000057e+02,1.187735319137573242e+00,2.447444200515747070e-02,1.562699377536773682e-01,3.853748440742492676e-01,1.245815157890319824e+00,1.741718888282775879e+00,2.175690174102783203e+00,1.340059041976928711e-01,8.782244920730590820e-01,2.091339416801929474e-02
1.890000000000000000e+02,1.258744120597839355e+00,2.689860388636589050e-02,1.615135222673416138e-01,3.580795824527740479e-01,1.074701547622680664e+00,1.756121873855590820e+00,2.284352302551269531e+00,1.603543758392333984e-01,9.293282628059387207e-01,1.945042610168457031e-02
1.890999999999999943e+02,1.333853960037231445e+00,3.007097542285919189e-02,1.676263511180877686e-01,3.326193988323211670e-01,9.210288524627685547e-01,1.745920419692993164e+00,2.393268585205078125e+00,1.907515525817871094e-01,9.842976331710815430e-01,1.875856332480907440e-02
1.892000000000000171e+02,1.413277149200439453e+00,3.403746336698532104e-02,1.747416555881500244e-01,3.088783025741577148e-01,7.853081226348876953e-01,1.714415311813354492e+00,2.500987052917480469e+00,2.254786938428878784e-01,1.043018698692321777e+00,1.879636198282241821e-02
1.893000000000000114e+02,1.497332811355590820e+00,3.900967165827751160e-02,1.828000098466873169e-01,2.867896854877471924e-01,6.678820848464965820e-01,1.665112853050231934e+00,2.605734348297119141e+00,2.651304006576538086e-01,1.105505228042602539e+00,1.956455968320369720e-02
1.894000000000000057e+02,1.585290193557739258e+00,4.590070620179176331e-02,1.917206943035125732e-01,2.662320435047149658e-01,5.691364407539367676e-01,1.602033257484436035e+00,2.703045368194580078e+00,3.110768795013427734e-01,1.171853661537170410e+00,2.108517475426197052e-02
1.895000000000000000e+02,1.676632285118103027e+00,5.504623800516128540e-02,2.014175057411193848e-01,2.470615357160568237e-01,4.880652725696563721e-01,1.528345108032226562e+00,2.789682149887084961e+00,3.637595176696777344e-01,1.242200255393981934e+00,2.337346039712429047e-02
1.895999999999999943e+02,1.771616458892822266e+00,6.653439998626708984e-02,2.118444591760635376e-01,2.292320728302001953e-01,4.229085743427276611e-01,1.447648882865905762e+00,2.859408140182495117e+00,4.256899952888488770e-01,1.316624879837036133e+00,2.640715613961219788e-02
1.897000000000000171e+02,1.870176434516906738e+00,8.049840480089187622e-02,2.229575365781784058e-01,2.126993387937545776e-01,3.683762252330780029e-01,1.364742398262023926e+00,2.906551599502563477e+00,4.979668259620666504e-01,1.395309567451477051e+00,3.022127598524093628e-02
1.898000000000000114e+02,1.972126245498657227e+00,9.705378860235214233e-02,2.347145378589630127e-01,1.974187940359115601e-01,3.222015202045440674e-01,1.281688213348388672e+00,2.925336837768554688e+00,5.810768604278564453e-01,1.478629946708679199e+00,3.492574766278266907e-02
1.899000000000000057e+02,2.076930284500122070e+00,1.165024265646934509e-01,2.472293078899383545e-01,1.830629706382751465e-01,2.833829820156097412e-01,1.200201749801635742e+00,2.906794309616088867e+00,6.766660809516906738e-01,1.566188931465148926e+00,4.128096625208854675e-02
1.900000000000000000e+02,2.183653593063354492e+00,1.395245790481567383e-01,2.609747946262359619e-01,1.692812740802764893e-01,2.513712942600250244e-01,1.120801091194152832e+00,2.843053102493286133e+00,7.853395938873291016e-01,1.657222032546997070e+00,4.986529797315597534e-02
1.900999999999999943e+02,2.291665077209472656e+00,1.663755476474761963e-01,2.764958441257476807e-01,1.560900658369064331e-01,2.256411910057067871e-01,1.043760418891906738e+00,2.722025871276855469e+00,9.096060991287231445e-01,1.751905798912048340e+00,6.077755987644195557e-02
1.902000000000000171e+02,2.399535655975341797e+00,1.973026692867279053e-01,2.939061224460601807e-01,1.435237973928451538e-01,2.048501819372177124e-01,9.700605273246765137e-01,2.551822900772094727e+00,1.050887346267700195e+00,1.850236177444458008e+00,7.414451241493225098e-02
1.903000000000000114e+02,2.506014347076416016e+00,2.325687259435653687e-01,3.132314085960388184e-01,1.315917670726776123e-01,1.883120387792587280e-01,9.000882506370544434e-01,2.346700906753540039e+00,1.207292556762695312e+00,1.952036738395690918e+00,9.008963406085968018e-02
1.904000000000000057e+02,2.608906745910644531e+00,2.729536294937133789e-01,3.344977498054504395e-01,1.203033626079559326e-01,1.745794266462326050e-01,8.343948125839233398e-01,2.123263597488403320e+00,1.360910058021545410e+00,2.056969642639160156e+00,1.087438464164733887e-01
1.905000000000000000e+02,2.703737497329711914e+00,3.196599781513214111e-01,3.577314019203186035e-01,1.096680834889411926e-01,1.632223874330520630e-01,7.729052901268005371e-01,1.899943113327026367e+00,1.496281862258911133e+00,2.164078235626220703e+00,1.308454871177673340e-01
1.905999999999999943e+02,2.787308931350708008e+00,3.732375204563140869e-01,3.829951286315917969e-01,9.970463067293167114e-02,1.543401926755905151e-01,7.157109975814819336e-01,1.682693958282470703e+00,1.607942938804626465e+00,2.272723913192749023e+00,1.567397117614746094e-01
1.907000000000000171e+02,2.853090763092041016e+00,4.363014400005340576e-01,4.104472398757934570e-01,9.048360586166381836e-02,1.478647887706756592e-01,6.627232432365417480e-01,1.476646423339843750e+00,1.688489079475402832e+00,2.381840229034423828e+00,1.866555213928222656e-01
1.908000000000000114e+02,2.895659446716308594e+00,5.096190571784973145e-01,4.392924606800079346e-01,8.226403594017028809e-02,1.435893476009368896e-01,6.136999130249023438e-01,1.285348534584045410e+00,1.737241625785827637e+00,2.489905595779418945e+00,2.208735048770904541e-01
1.909000000000000057e+02,2.908874988555908203e+00,5.938878059387207031e-01,4.691321253776550293e-01,7.479560375213623047e-02,1.413200497627258301e-01,5.684100389480590820e-01,1.110319137573242188e+00,1.757368326187133789e+00,2.595367193222045898e+00,2.598725855350494385e-01
1.910000000000000000e+02,2.883787155151367188e+00,6.906765103340148926e-01,5.000215172767639160e-01,6.791850179433822632e-02,1.408754587173461914e-01,5.266336202621459961e-01,9.525961875915527344e-01,1.752142667770385742e+00,2.693917274475097656e+00,3.050848841667175293e-01
1.910999999999999943e+02,2.812278985977172852e+00,8.006157279014587402e-01,5.319757461547851562e-01,6.142923235893249512e-02,1.420859545469284058e-01,4.881612658500671387e-01,8.127794861793518066e-01,1.724871993064880371e+00,2.782227277755737305e+00,3.569188117980957031e-01
1.912000000000000171e+02,2.683300971984863281e+00,9.265451431274414062e-01,5.650104284286499023e-01,5.527095496654510498e-02,1.447930485010147095e-01,4.527938365936279297e-01,6.911756396293640137e-01,1.678947567939758301e+00,2.854449987411499023e+00,4.176902770996093750e-01
1.913000000000000114e+02,2.508916616439819336e+00,1.068946599960327148e+00,5.991387963294982910e-01,4.944185540080070496e-02,1.488338857889175415e-01,4.203299283981323242e-01,5.883269906044006348e-01,1.618464350700378418e+00,2.904669523239135742e+00,4.888063669204711914e-01
1.914000000000000057e+02,2.301351070404052734e+00,1.225353598594665527e+00,6.343761086463928223e-01,4.398725926876068115e-02,1.536256372928619385e-01,3.903656303882598877e-01,5.034688711166381836e-01,1.546635508537292480e+00,2.927375555038452148e+00,5.706279873847961426e-01
1.915000000000000000e+02,2.078948259353637695e+00,1.375380992889404297e+00,6.707352995872497559e-01,3.905757144093513489e-02,1.588039249181747437e-01,3.626432716846466064e-01,4.350329637527465820e-01,1.467054605484008789e+00,2.913742065429687500e+00,6.647985577583312988e-01
1.915999999999999943e+02,1.858093380928039551e+00,1.506312370300292969e+00,7.084060907363891602e-01,3.467297926545143127e-02,1.647373586893081665e-01,3.368268311023712158e-01,3.785598576068878174e-01,1.384180307388305664e+00,2.855957269668579102e+00,7.719672918319702148e-01
1.917000000000000171e+02,1.643916130065917969e+00,1.612933397293090820e+00,7.479096055030822754e-01,3.081328608095645905e-02,1.716783940792083740e-01,3.127380609512329102e-01,3.305912315845489502e-01,1.300929188728332520e+00,2.741858959197998047e+00,8.943200111389160156e-01
1.918000000000000114e+02,1.441650390625000000e+00,1.687844634056091309e+00,7.896817922592163086e-01,2.747020311653614044e-02,1.795750409364700317e-01,2.903166115283966064e-01,2.901963591575622559e-01,1.218919515609741211e+00,2.576306581497192383e+00,1.033888578414916992e+00
1.919000000000000057e+02,1.254274725914001465e+00,1.731687903404235840e+00,8.337131738662719727e-01,2.460474707186222076e-02,1.883525103330612183e-01,2.694570124149322510e-01,2.567051053047180176e-01,1.138957142829895020e+00,2.374513387680053711e+00,1.189049363136291504e+00
1.920000000000000000e+02,1.083220720291137695e+00,1.747626423835754395e+00,8.808816671371459961e-01,2.237045951187610626e-02,1.979178190231323242e-01,2.499998062849044800e-01,2.296800464391708374e-01,1.061246275901794434e+00,2.151733160018920898e+00,1.344510912895202637e+00
1.920999999999999943e+02,9.294491410255432129e-01,1.738916516304016113e+00,9.319822788238525391e-01,2.091317810118198395e-02,2.082228362560272217e-01,2.318938970565795898e-01,2.078655362129211426e-01,9.866750240325927734e-01,1.927713632583618164e+00,1.482576847076416016e+00
1.922000000000000171e+02,7.934927940368652344e-01,1.708837985992431641e+00,9.869697690010070801e-01,2.023142389953136444e-02,2.192232012748718262e-01,2.150948643684387207e-01,1.904942095279693604e-01,9.157537221908569336e-01,1.709267377853393555e+00,1.597439408302307129e+00
1.923000000000000114e+02,6.756535172462463379e-01,1.660806059837341309e+00,1.045716762542724609e+00,2.028132043778896332e-02,2.308758497238159180e-01,1.995590627193450928e-01,1.762200295925140381e-01,8.490229845046997070e-01,1.501331210136413574e+00,1.682113170623779297e+00
1.924000000000000057e+02,5.763810873031616211e-01,1.598847508430480957e+00,1.108234643936157227e+00,2.106272615492343903e-02,2.432344555854797363e-01,1.850554943084716797e-01,1.643574833869934082e-01,7.865423560142517090e-01,1.307942628860473633e+00,1.734562397003173828e+00
1.925000000000000000e+02,4.947928786277770996e-01,1.526075839996337891e+00,1.174615025520324707e+00,2.259675785899162292e-02,2.566877603530883789e-01,1.711687594652175903e-01,1.549181491136550903e-01,7.283074259757995605e-01,1.130687475204467773e+00,1.757964849472045898e+00
1.925999999999999943e+02,4.292228817939758301e-01,1.446014165878295898e+00,1.244992733001708984e+00,2.489756233990192413e-02,2.718477845191955566e-01,1.578575074672698975e-01,1.479361951351165771e-01,6.743403673171997070e-01,9.706597924232482910e-01,1.755589008331298828e+00
1.927000000000000171e+02,3.744913339614868164e-01,1.363535165786743164e+00,1.319448232650756836e+00,2.794350311160087585e-02,2.888921499252319336e-01,1.451694667339324951e-01,1.432013958692550659e-01,6.243962049484252930e-01,8.285107016563415527e-01,1.730745911598205566e+00
1.928000000000000114e+02,3.281182050704956055e-01,1.280837893486022949e+00,1.398167729377746582e+00,3.177103400230407715e-02,3.078466057777404785e-01,1.331138908863067627e-01,1.405168771743774414e-01,5.782411098480224609e-01,7.045457363128662109e-01,1.686784863471984863e+00
1.929000000000000057e+02,2.891182005405426025e-01,1.199621319770812988e+00,1.481522917747497559e+00,3.650704026222229004e-02,3.287370800971984863e-01,1.217001229524612427e-01,1.396982520818710327e-01,5.356523990631103516e-01,5.993520021438598633e-01,1.627794504165649414e+00
1.930000000000000000e+02,2.569148838520050049e-01,1.120471477508544922e+00,1.569022655487060547e+00,4.296598583459854126e-02,3.515898287296295166e-01,1.109376624226570129e-01,1.405731141567230225e-01,4.964180290699005127e-01,5.123158693313598633e-01,1.557063341140747070e+00
1.930999999999999943e+02,2.310131341218948364e-01,1.043636083602905273e+00,1.659955739974975586e+00,5.165764689445495605e-02,3.764456212520599365e-01,1.008396521210670471e-01,1.429803669452667236e-01,4.603362381458282471e-01,4.418917894363403320e-01,1.478205084800720215e+00
1.932000000000000171e+02,2.100878208875656128e-01,9.701316356658935547e-01,1.754520654678344727e+00,6.267725676298141479e-02,4.034875631332397461e-01,9.145587682723999023e-02,1.467691659927368164e-01,4.272145926952362061e-01,3.842849135398864746e-01,1.395358443260192871e+00
1.933000000000000114e+02,1.934201866388320923e-01,9.003408551216125488e-01,1.852708935737609863e+00,7.615147531032562256e-02,4.321314394474029541e-01,8.306221663951873779e-02,1.514772325754165649e-01,3.966957926750183105e-01,3.352741599082946777e-01,1.312022328376770020e+00
1.934000000000000057e+02,1.795721054077148438e-01,8.348028063774108887e-01,1.954343795776367188e+00,9.220561385154724121e-02,4.617604911327362061e-01,7.548643648624420166e-02,1.565893292427062988e-01,3.684585690498352051e-01,2.939766645431518555e-01,1.229705095291137695e+00
1.935000000000000000e+02,1.681004464626312256e-01,7.734572291374206543e-01,2.059044599533081055e+00,1.110075265169143677e-01,4.924356937408447266e-01,6.852100044488906860e-02,1.623080819845199585e-01,3.422301411628723145e-01,2.596386075019836426e-01,1.149413228034973145e+00
1.935999999999999943e+02,1.591134071350097656e-01,7.164058089256286621e-01,2.165844202041625977e+00,1.332904100418090820e-01,5.241714119911193848e-01,6.197844445705413818e-02,1.690309345722198486e-01,3.177379965782165527e-01,2.318458855152130127e-01,1.071334481239318848e+00
1.937000000000000171e+02,1.525293290615081787e-01,6.635456085205078125e-01,2.274123430252075195e+00,1.593677699565887451e-01,5.569840669631958008e-01,5.576724931597709656e-02,1.767239570617675781e-01,2.949298620223999023e-01,2.094448655843734741e-01,9.962646365165710449e-01
1.938000000000000114e+02,1.481420397758483887e-01,6.146354675292968750e-01,2.382697343826293945e+00,1.894708424806594849e-01,5.908873677253723145e-01,4.988486692309379578e-02,1.853188127279281616e-01,2.737178206443786621e-01,1.915611028671264648e-01,9.248092174530029297e-01
1.939000000000000057e+02,1.457582861185073853e-01,5.694455504417419434e-01,2.490125894546508789e+00,2.238783538341522217e-01,6.258953213691711426e-01,4.434948042035102844e-02,1.947174668312072754e-01,2.539316117763519287e-01,1.769779622554779053e-01,8.574721813201904297e-01
1.940000000000000000e+02,1.451972723007202148e-01,5.277568697929382324e-01,2.594753980636596680e+00,2.631261944770812988e-01,6.620233654975891113e-01,3.931516781449317932e-02,2.048667222261428833e-01,2.355080097913742065e-01,1.648321449756622314e-01,7.944178581237792969e-01
1.940999999999999943e+02,1.462898552417755127e-01,4.893608391284942627e-01,2.692171573638916016e+00,3.086020648479461670e-01,6.993903517723083496e-01,3.482593968510627747e-02,2.157218009233474731e-01,2.184023708105087280e-01,1.550816446542739868e-01,7.355832457542419434e-01
1.942000000000000171e+02,1.488780379295349121e-01,4.540590345859527588e-01,2.779163837432861328e+00,3.607182800769805908e-01,7.384743094444274902e-01,3.086073324084281921e-02,2.272393852472305298e-01,2.025708258152008057e-01,1.478099524974822998e-01,6.810440421104431152e-01
1.943000000000000114e+02,1.528027057647705078e-01,4.216535687446594238e-01,2.849727392196655273e+00,4.218722879886627197e-01,7.797772288322448730e-01,2.741150557994842529e-02,2.394279986619949341e-01,1.878693103790283203e-01,1.428129523992538452e-01,6.305620074272155762e-01
1.944000000000000057e+02,1.575062274932861328e-01,3.917484581470489502e-01,2.898058414459228516e+00,4.933160841464996338e-01,8.233383297920227051e-01,2.444464713335037231e-02,2.525785863399505615e-01,1.738561838865280151e-01,1.398918777704238892e-01,5.839018225669860840e-01
1.945000000000000000e+02,1.626026481389999390e-01,3.640760183334350586e-01,2.918554306030273438e+00,5.754790306091308594e-01,8.697445988655090332e-01,2.205696702003479004e-02,2.673120796680450439e-01,1.604035943746566772e-01,1.388606876134872437e-01,5.408391356468200684e-01
1.945999999999999943e+02,1.684910506010055542e-01,3.382965624332427979e-01,2.902344942092895508e+00,6.700038313865661621e-01,9.200437068939208984e-01,2.043766900897026062e-02,2.839241921901702881e-01,1.475721001625061035e-01,1.395453065633773804e-01,5.011603832244873047e-01
1.947000000000000171e+02,1.753921508789062500e-01,3.142467737197875977e-01,2.841631412506103516e+00,7.775104641914367676e-01,9.742572307586669922e-01,1.959914714097976685e-02,3.024405241012573242e-01,1.353709399700164795e-01,1.417830437421798706e-01,4.646622240543365479e-01
1.948000000000000114e+02,1.832472085952758789e-01,2.918606400489807129e-01,2.724346160888671875e+00,9.003438949584960938e-01,1.032226443290710449e+00,1.949509233236312866e-02,3.228869438171386719e-01,1.238094866275787354e-01,1.454219818115234375e-01,4.311512708663940430e-01
1.949000000000000057e+02,1.919859200716018677e-01,2.710441946983337402e-01,2.557185411453247070e+00,1.040185451507568359e+00,1.093968391418457031e+00,2.012227103114128113e-02,3.452896773815155029e-01,1.128971651196479797e-01,1.500760316848754883e-01,4.003073871135711670e-01
1.950000000000000000e+02,2.015128433704376221e-01,2.516321241855621338e-01,2.354567766189575195e+00,1.195353984832763672e+00,1.159538388252258301e+00,2.149467729032039642e-02,3.696768283843994141e-01,1.026439517736434937e-01,1.551558226346969604e-01,3.717684149742126465e-01
1.950999999999999943e+02,2.117777019739151001e-01,2.335676550865173340e-01,2.132296562194824219e+00,1.349292397499084473e+00,1.229088306427001953e+00,2.363739162683486938e-02,3.962045907974243164e-01,9.309214353561401367e-02,1.607711315155029297e-01,3.452948927879333496e-01
1.952000000000000171e+02,2.227361947298049927e-01,2.168065160512924194e-01,1.909509301185607910e+00,1.485459327697753906e+00,1.302690744400024414e+00,2.652444131672382355e-02,4.245881736278533936e-01,8.446046710014343262e-02,1.673695147037506104e-01,3.205686211585998535e-01
1.953000000000000114e+02,2.343454658985137939e-01,2.013051211833953857e-01,1.692522883415222168e+00,1.598276495933532715e+00,1.380510330200195312e+00,3.018257021903991699e-02,4.539792537689208984e-01,7.673613727092742920e-02,1.749465614557266235e-01,2.975360155105590820e-01
1.954000000000000057e+02,2.466631233692169189e-01,1.868258714675903320e-01,1.486348748207092285e+00,1.680548548698425293e+00,1.462888360023498535e+00,3.469974175095558167e-02,4.844081997871398926e-01,6.964627653360366821e-02,1.834364533424377441e-01,2.761165797710418701e-01
1.955000000000000000e+02,2.601116001605987549e-01,1.729429215192794800e-01,1.294766545295715332e+00,1.730940341949462891e+00,1.549663305282592773e+00,4.067910835146903992e-02,5.158929228782653809e-01,6.303418427705764771e-02,1.927404105663299561e-01,2.561390697956085205e-01
1.955999999999999943e+02,2.752595245838165283e-01,1.596292853355407715e-01,1.119322061538696289e+00,1.752609968185424805e+00,1.639953136444091797e+00,4.885731637477874756e-02,5.484508872032165527e-01,5.675410851836204529e-02,2.028012871742248535e-01,2.375307530164718628e-01
1.957000000000000171e+02,2.922915220260620117e-01,1.469387263059616089e-01,9.610772728919982910e-01,1.748816132545471191e+00,1.733822941780090332e+00,5.934612825512886047e-02,5.820960402488708496e-01,5.080286040902137756e-02,2.135741710662841797e-01,2.202469259500503540e-01
1.958000000000000114e+02,3.112332820892333984e-01,1.348805278539657593e-01,8.206545114517211914e-01,1.722854733467102051e+00,1.831357836723327637e+00,7.226040214300155640e-02,6.168418526649475098e-01,4.518279805779457092e-02,2.250154465436935425e-01,2.042435854673385620e-01
1.959000000000000057e+02,3.321107625961303711e-01,1.234640553593635559e-01,6.983474493026733398e-01,1.678069829940795898e+00,1.932391643524169922e+00,8.773701637983322144e-02,6.527047157287597656e-01,4.002557322382926941e-02,2.371143698692321777e-01,1.894143223762512207e-01
1.960000000000000000e+02,3.549501895904541016e-01,1.126987710595130920e-01,5.947205424308776855e-01,1.618532657623291016e+00,2.036649465560913086e+00,1.058600023388862610e-01,6.897389888763427734e-01,3.541041910648345947e-02,2.501142323017120361e-01,1.753229945898056030e-01
1.960999999999999943e+02,3.797966837882995605e-01,1.025989353656768799e-01,5.091124773025512695e-01,1.547475576400756836e+00,2.143224477767944336e+00,1.273189634084701538e-01,7.283793091773986816e-01,3.132867068052291870e-02,2.646097838878631592e-01,1.617916971445083618e-01
1.962000000000000171e+02,4.068364799022674561e-01,9.321446716785430908e-02,4.399984180927276611e-01,1.468430995941162109e+00,2.251428365707397461e+00,1.525205373764038086e-01,7.691411375999450684e-01,2.775614708662033081e-02,2.809761464595794678e-01,1.488785892724990845e-01
1.963000000000000114e+02,4.355017840862274170e-01,8.477865159511566162e-02,3.831846117973327637e-01,1.385799527168273926e+00,2.360333442687988281e+00,1.816979348659515381e-01,8.121676445007324219e-01,2.467551641166210175e-02,2.992433905601501465e-01,1.365946233272552490e-01
1.964000000000000057e+02,4.651489853858947754e-01,7.716134935617446899e-02,3.348841965198516846e-01,1.302744030952453613e+00,2.468382120132446289e+00,2.151237577199935913e-01,8.577700257301330566e-01,2.212597802281379700e-02,3.194374442100524902e-01,1.249491497874259949e-01
1.965000000000000000e+02,4.958437085151672363e-01,7.015939056873321533e-02,2.942008674144744873e-01,1.220822453498840332e+00,2.574250698089599609e+00,2.531519532203674316e-01,9.071395397186279297e-01,2.032108046114444733e-02,3.415844142436981201e-01,1.139515861868858337e-01
1.965999999999999943e+02,5.276003479957580566e-01,6.358927488327026367e-02,2.604269385337829590e-01,1.140932917594909668e+00,2.673962116241455078e+00,2.972062528133392334e-01,9.604545235633850098e-01,1.930096745491027832e-02,3.657107353210449219e-01,1.036114767193794250e-01
1.967000000000000171e+02,5.604355931282043457e-01,5.735137686133384705e-02,2.331395894289016724e-01,1.063268542289733887e+00,2.763973712921142578e+00,3.477672040462493896e-01,1.017536759376525879e+00,1.902346685528755188e-02,3.919455111026763916e-01,9.396428614854812622e-02
1.968000000000000114e+02,5.943630933761596680e-01,5.144329741597175598e-02,2.111288309097290039e-01,9.886899590492248535e-01,2.839222431182861328e+00,4.066879749298095703e-01,1.078389883041381836e+00,1.947602629661560059e-02,4.201495945453643799e-01,8.519926667213439941e-02
1.969000000000000057e+02,6.293972730636596680e-01,4.589379951357841492e-02,1.935778409242630005e-01,9.177610874176025391e-01,2.893349885940551758e+00,4.758777916431427002e-01,1.143039703369140625e+00,2.066688612103462219e-02,4.494063854217529297e-01,7.738618552684783936e-02
1.970000000000000000e+02,6.655523180961608887e-01,4.085826501250267029e-02,1.791752427816390991e-01,8.509925007820129395e-01,2.921150922775268555e+00,5.555927753448486328e-01,1.211641907691955566e+00,2.262743189930915833e-02,4.796940684318542480e-01,7.022412121295928955e-02
1.970999999999999943e+02,7.029345035552978516e-01,3.636545687913894653e-02,1.671882271766662598e-01,7.884723544120788574e-01,2.914237499237060547e+00,6.473678350448608398e-01,1.284274578094482422e+00,2.533570863306522369e-02,5.110350251197814941e-01,6.357049942016601562e-02
1.972000000000000171e+02,7.420550584793090820e-01,3.240971639752388000e-02,1.576248854398727417e-01,7.301926612854003906e-01,2.864615678787231445e+00,7.520281672477722168e-01,1.361080884933471680e+00,2.880627289414405823e-02,5.434470772743225098e-01,5.725224688649177551e-02
1.973000000000000114e+02,7.834174633026123047e-01,2.898044511675834656e-02,1.505224555730819702e-01,6.761795282363891602e-01,2.760908603668212891e+00,8.712211847305297852e-01,1.442335844039916992e+00,3.310554474592208862e-02,5.769441127777099609e-01,5.126290395855903625e-02
1.974000000000000057e+02,8.270356059074401855e-01,2.603173255920410156e-02,1.456710994243621826e-01,6.261880993843078613e-01,2.603253602981567383e+00,1.007662177085876465e+00,1.528179883956909180e+00,3.861414641141891479e-02,6.115394830703735352e-01,4.560156166553497314e-02
1.975000000000000000e+02,8.735023140907287598e-01,2.366291731595993042e-02,1.428738385438919067e-01,5.799851417541503906e-01,2.407577753067016602e+00,1.159914255142211914e+00,1.617711782455444336e+00,4.623105376958847046e-02,6.472497582435607910e-01,4.037448018789291382e-02
1.975999999999999943e+02,9.238625764846801758e-01,2.206274680793285370e-02,1.419462859630584717e-01,5.373480319976806641e-01,2.187111854553222656e+00,1.316945672035217285e+00,1.710739970207214355e+00,5.614116787910461426e-02,6.841042041778564453e-01,3.568669408559799194e-02
1.977000000000000171e+02,9.781465530395507812e-01,2.124552614986896515e-02,1.427160054445266724e-01,4.980649650096893311e-01,1.963156938552856445e+00,1.458124637603759766e+00,1.807468652725219727e+00,6.844356656074523926e-02,7.225094437599182129e-01,3.153994679450988770e-02
1.978000000000000114e+02,1.036203861236572266e+00,2.116646617650985718e-02,1.450217962265014648e-01,4.619343280792236328e-01,1.744021654129028320e+00,1.576858758926391602e+00,1.907746791839599609e+00,8.328144997358322144e-02,7.629574537277221680e-01,2.789437398314476013e-02
1.979000000000000057e+02,1.098040103912353516e+00,2.181993052363395691e-02,1.487131863832473755e-01,4.287644028663635254e-01,1.534333586692810059e+00,1.667145848274230957e+00,2.011356592178344727e+00,1.007164195179939270e-01,8.056777715682983398e-01,2.474836818873882294e-02
1.980000000000000000e+02,1.163708090782165527e+00,2.321948483586311340e-02,1.533590555191040039e-01,3.982116580009460449e-01,1.338786959648132324e+00,1.724758148193359375e+00,2.117553949356079102e+00,1.212841644883155823e-01,8.508563041687011719e-01,2.211229503154754639e-02
1.980999999999999943e+02,1.233356833457946777e+00,2.538848295807838440e-02,1.584163606166839600e-01,3.699414730072021484e-01,1.159100651741027832e+00,1.752842664718627930e+00,2.225525617599487305e+00,1.455334275960922241e-01,8.996956348419189453e-01,2.020136266946792603e-02
1.982000000000000171e+02,1.307059288024902344e+00,2.830119803547859192e-02,1.640814095735549927e-01,3.436820805072784424e-01,9.964472651481628418e-01,1.754645824432373047e+00,2.334546327590942383e+00,1.737053394317626953e-01,9.524882435798645020e-01,1.907518133521080017e-02
1.983000000000000114e+02,1.384984135627746582e+00,3.198619186878204346e-02,1.707563102245330811e-01,3.191632628440856934e-01,8.515483140945434570e-01,1.733468532562255859e+00,2.443073987960815430e+00,2.060577720403671265e-01,1.009063005447387695e+00,1.869789883494377136e-02
1.984000000000000057e+02,1.467489719390869141e+00,3.653947263956069946e-02,1.784021556377410889e-01,2.963283658027648926e-01,7.247279882431030273e-01,1.692608833312988281e+00,2.549883127212524414e+00,2.428597509860992432e-01,1.069404006004333496e+00,1.904954016208648682e-02
1.985000000000000000e+02,1.554267525672912598e+00,4.266768693923950195e-02,1.869530826807022095e-01,2.750959098339080811e-01,6.165610551834106445e-01,1.636044025421142578e+00,2.651743173599243164e+00,2.853367924690246582e-01,1.133527874946594238e+00,2.013639733195304871e-02
1.985999999999999943e+02,1.644500970840454102e+00,5.100263282656669617e-02,1.963108479976654053e-01,2.552953958511352539e-01,5.267117023468017578e-01,1.567223787307739258e+00,2.744613409042358398e+00,3.342723846435546875e-01,1.201585173606872559e+00,2.199054509401321411e-02
1.987000000000000171e+02,1.738299608230590820e+00,6.164937838912010193e-02,2.064194977283477783e-01,2.368567883968353271e-01,4.537362456321716309e-01,1.489647030830383301e+00,2.824467182159423828e+00,3.908232450485229492e-01,1.273663759231567383e+00,2.459642849862575531e-02
1.988000000000000114e+02,1.835735321044921875e+00,7.472383975982666016e-02,2.172343283891677856e-01,2.197355031967163086e-01,3.945773243904113770e-01,1.407208681106567383e+00,2.884500741958618164e+00,4.574864506721496582e-01,1.349891424179077148e+00,2.795972116291522980e-02
1.989000000000000057e+02,1.936640620231628418e+00,9.036320447921752930e-02,2.287120223045349121e-01,2.038877010345458984e-01,3.442410230636596680e-01,1.324056148529052734e+00,2.919623851776123047e+00,5.345708727836608887e-01,1.430511951446533203e+00,3.213677182793617249e-02
1.990000000000000000e+02,2.040698766708374023e+00,1.086883321404457092e-01,2.408581823110580444e-01,1.891752630472183228e-01,3.018054068088531494e-01,1.241564989089965820e+00,2.922376155853271484e+00,6.232743859291076660e-01,1.515781402587890625e+00,3.740678355097770691e-02
1.990999999999999943e+02,2.146964073181152344e+00,1.304076761007308960e-01,2.539691329002380371e-01,1.751526594161987305e-01,2.663896977901458740e-01,1.161055207252502441e+00,2.884204864501953125e+00,7.247965931892395020e-01,1.604875445365905762e+00,4.469959810376167297e-02
1.992000000000000171e+02,2.254792451858520508e+00,1.558773964643478394e-01,2.686450481414794922e-01,1.616818308830261230e-01,2.375819385051727295e-01,1.082721590995788574e+00,2.795430421829223633e+00,8.401585817337036133e-01,1.697434186935424805e+00,5.427394062280654907e-02
1.993000000000000114e+02,2.363106250762939453e+00,1.853284537792205811e-01,2.851986587047576904e-01,1.488318145275115967e-01,2.144297659397125244e-01,1.007190346717834473e+00,2.649395465850830078e+00,9.725316762924194336e-01,1.793701052665710449e+00,6.622313708066940308e-02
1.994000000000000057e+02,2.470427989959716797e+00,2.190368920564651489e-01,3.036555945873260498e-01,1.366118490695953369e-01,1.958494931459426880e-01,9.352596998214721680e-01,2.462061643600463867e+00,1.121052026748657227e+00,1.893545627593994141e+00,8.068916201591491699e-02
1.995000000000000000e+02,2.575352430343627930e+00,2.574086487293243408e-01,3.240418136119842529e-01,1.250312477350234985e-01,1.808434724807739258e-01,8.673276305198669434e-01,2.245454072952270508e+00,1.279625058174133301e+00,1.996762394905090332e+00,9.774810075759887695e-02
1.995999999999999943e+02,2.673694133758544922e+00,3.018651902675628662e-01,3.463834822177886963e-01,1.140994578599929810e-01,1.683045178651809692e-01,8.037052154541015625e-01,2.020809412002563477e+00,1.425725579261779785e+00,2.102741003036499023e+00,1.178029328584671021e-01
1.997000000000000171e+02,2.762104749679565430e+00,3.528281748294830322e-01,3.707086145877838135e-01,1.038264632225036621e-01,1.581433713436126709e-01,7.442815899848937988e-01,1.799729347229003906e+00,1.550706863403320312e+00,2.210578203201293945e+00,1.415027379989624023e-01
1.998000000000000114e+02,2.835227012634277344e+00,4.123386442661285400e-01,3.971732258796691895e-01,9.425448626279830933e-02,1.504765003919601440e-01,6.891682744026184082e-01,1.586801052093505859e+00,1.649205088615417480e+00,2.319628715515136719e+00,1.690947860479354858e-01
1.999000000000000057e+02,2.886894702911376953e+00,4.820699989795684814e-01,4.255304634571075439e-01,8.557805418968200684e-02,1.451136916875839233e-01,6.381426453590393066e-01,1.387244582176208496e+00,1.714825153350830078e+00,2.428429841995239258e+00,2.008270472288131714e-01
2.000000000000000000e+02,2.911821603775024414e+00,5.623294115066528320e-01,4.549032747745513916e-01,7.781138271093368530e-02,1.418545097112655640e-01,5.909680128097534180e-01,1.203198432922363281e+00,1.750077962875366211e+00,2.535695791244506836e+00,2.369681447744369507e-01


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_10/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.668081760406494141e-01,1.000261187553405762e+00,8.303156495094299316e-01,1.184108734130859375e+00,7.938231229782104492e-01,1.367956399917602539e+00,7.573306560516357422e-01,1.551803946495056152e+00,7.208381891250610352e-01,1.735651493072509766e+00
4.000000000000000222e-01,7.629921436309814453e-01,9.658919572830200195e-01,7.010194063186645508e-01,1.125409007072448730e+00,6.390466690063476562e-01,1.284926414489746094e+00,5.770728588104248047e-01,1.444442510604858398e+00,5.172494053840637207e-01,1.607152223587036133e+00
6.000000000000000888e-01,6.883894205093383789e-01,9.073337316513061523e-01,6.110109686851501465e-01,1.037865996360778809e+00,5.336323976516723633e-01,1.168398499488830566e+00,4.580931961536407471e-01,1.301808714866638184e+00,3.819656968116760254e-01,1.443290829658508301e+00
8.000000000000000444e-01,6.338829994201660156e-01,8.384770154953002930e-01,5.457481741905212402e-01,9.408590197563171387e-01,4.578251838684082031e-01,1.043511986732482910e+00,3.734194338321685791e-01,1.152597784996032715e+00,2.865406572818756104e-01,1.273260951042175293e+00
1.000000000000000000e+00,5.924454927444458008e-01,7.680630683898925781e-01,4.998229146003723145e-01,8.426514863967895508e-01,4.051411151885986328e-01,9.207202196121215820e-01,3.145284056663513184e-01,1.009412050247192383e+00,2.199976444244384766e-01,1.110782861709594727e+00
1.200000000000000178e+00,5.603528618812561035e-01,7.003065347671508789e-01,4.665651917457580566e-01,7.517413496971130371e-01,3.699668943881988525e-01,8.074874877929687500e-01,2.762105762958526611e-01,8.762461543083190918e-01,1.766021251678466797e-01,9.596047401428222656e-01
1.400000000000000133e+00,5.356740951538085938e-01,6.376306414604187012e-01,4.420534670352935791e-01,6.708646416664123535e-01,3.449741899967193604e-01,7.082840800285339355e-01,2.492163032293319702e-01,7.586197853088378906e-01,1.485164165496826172e-01,8.237284421920776367e-01
1.600000000000000089e+00,5.171000957489013672e-01,5.816889405250549316e-01,4.250164330005645752e-01,5.996528267860412598e-01,3.283064365386962891e-01,6.226563453674316406e-01,2.319802194833755493e-01,6.571422815322875977e-01,1.299673616886138916e-01,7.049167156219482422e-01
1.800000000000000044e+00,5.062614679336547852e-01,5.310637950897216797e-01,4.139243662357330322e-01,5.382388234138488770e-01,3.186658918857574463e-01,5.491615533828735352e-01,2.229503691196441650e-01,5.700215697288513184e-01,1.209598928689956665e-01,6.030249595642089844e-01
2.000000000000000000e+00,5.042830705642700195e-01,4.850079119205474854e-01,4.094851016998291016e-01,4.846992790699005127e-01,3.149039149284362793e-01,4.864869117736816406e-01,2.207724601030349731e-01,4.956941008567810059e-01,1.199008449912071228e-01,5.161529183387756348e-01
2.200000000000000178e+00,5.087876915931701660e-01,4.436940550804138184e-01,4.134518504142761230e-01,4.371969103813171387e-01,3.178721666336059570e-01,4.325798451900482178e-01,2.242868095636367798e-01,4.329673647880554199e-01,1.253838688135147095e-01,4.425703585147857666e-01
2.400000000000000355e+00,5.200746059417724609e-01,4.070250093936920166e-01,4.227056801319122314e-01,3.953548669815063477e-01,3.267627656459808350e-01,3.850390911102294922e-01,2.323952168226242065e-01,3.791456520557403564e-01,1.354724317789077759e-01,3.803130090236663818e-01
2.600000000000000089e+00,5.359485149383544922e-01,3.742898404598236084e-01,4.357024729251861572e-01,3.588606715202331543e-01,3.392622470855712891e-01,3.436141312122344971e-01,2.446334213018417358e-01,3.322390913963317871e-01,1.470984816551208496e-01,3.271054029464721680e-01
2.800000000000000266e+00,5.559915900230407715e-01,3.442043960094451904e-01,4.533005952835083008e-01,3.270643651485443115e-01,3.549431562423706055e-01,3.078385591506958008e-01,2.604597806930541992e-01,2.916039228439331055e-01,1.625855416059494019e-01,2.806949317455291748e-01
3.000000000000000000e+00,5.808490514755249023e-01,3.159031271934509277e-01,4.752697348594665527e-01,2.977352440357208252e-01,3.745711147785186768e-01,2.770903706550598145e-01,2.794324457645416260e-01,2.567452490329742432e-01,1.814997792243957520e-01,2.403199076652526855e-01
3.200000000000000178e+00,6.136416792869567871e-01,2.909377813339233398e-01,5.025589466094970703e-01,2.700985670089721680e-01,3.989118337631225586e-01,2.486529797315597534e-01,3.010378479957580566e-01,2.268381714820861816e-01,2.033712416887283325e-01,2.053841948509216309e-01
3.400000000000000355e+00,6.529256701469421387e-01,2.687373161315917969e-01,5.379657149314880371e-01,2.452096790075302124e-01,4.296160936355590820e-01,2.222947627305984497e-01,3.274867832660675049e-01,1.990225315093994141e-01,2.278372496366500854e-01,1.755124181509017944e-01
3.600000000000000089e+00,6.981387734413146973e-01,2.503848671913146973e-01,5.815536975860595703e-01,2.229061722755432129e-01,4.678932726383209229e-01,1.984430551528930664e-01,3.610253930091857910e-01,1.735262125730514526e-01,2.568962574005126953e-01,1.484584659337997437e-01
3.800000000000000266e+00,7.487776279449462891e-01,2.365654110908508301e-01,6.317992806434631348e-01,2.030482739210128784e-01,5.146025419235229492e-01,1.773377656936645508e-01,4.022171497344970703e-01,1.505654752254486084e-01,2.934925854206085205e-01,1.238981336355209351e-01
4.000000000000000000e+00,8.047558665275573730e-01,2.266050875186920166e-01,6.883692145347595215e-01,1.862990111112594604e-01,5.681892037391662598e-01,1.580541878938674927e-01,4.516122341156005859e-01,1.302997767925262451e-01,3.378763496875762939e-01,1.019199863076210022e-01
4.200000000000000178e+00,8.660644292831420898e-01,2.187619805335998535e-01,7.511063218116760254e-01,1.733391284942626953e-01,6.285594701766967773e-01,1.406070739030838013e-01,5.087070465087890625e-01,1.122559607028961182e-01,3.903760313987731934e-01,8.262979984283447266e-02
4.400000000000000355e+00,9.325770139694213867e-01,2.130673229694366455e-01,8.202131390571594238e-01,1.624770611524581909e-01,6.944094300270080566e-01,1.261638402938842773e-01,5.706741809844970703e-01,9.674733132123947144e-02,4.486806094646453857e-01,6.734748929738998413e-02
4.600000000000000533e+00,1.004234194755554199e+00,2.085953652858734131e-01,8.945249915122985840e-01,1.546009480953216553e-01,7.648844718933105469e-01,1.147546246647834778e-01,6.370895504951477051e-01,8.328901976346969604e-02,5.111770033836364746e-01,5.425515398383140564e-02
4.800000000000000711e+00,1.082457542419433594e+00,2.053650170564651489e-01,9.759644269943237305e-01,1.483861207962036133e-01,8.399513363838195801e-01,1.067541763186454773e-01,7.080291509628295898e-01,7.203772664070129395e-02,5.779819488525390625e-01,4.248276725411415100e-02
5.000000000000000000e+00,1.167906761169433594e+00,2.037821561098098755e-01,1.065932989120483398e+00,1.439823806285858154e-01,9.234825372695922852e-01,1.006267219781875610e-01,7.837117314338684082e-01,6.373602896928787231e-02,6.491931080818176270e-01,3.204765915870666504e-02
5.200000000000000178e+00,1.255635857582092285e+00,2.075785845518112183e-01,1.164484143257141113e+00,1.414456367492675781e-01,1.016058921813964844e+00,9.640539437532424927e-02,8.682913184165954590e-01,5.751379579305648804e-02,7.260063290596008301e-01,2.382817864418029785e-02
5.400000000000000355e+00,1.343653082847595215e+00,2.179741114377975464e-01,1.276142239570617676e+00,1.428692340850830078e-01,1.121913075447082520e+00,9.488463401794433594e-02,9.630223512649536133e-01,5.339626222848892212e-02,8.110368251800537109e-01,1.740467920899391174e-02
5.600000000000000533e+00,1.432318925857543945e+00,2.358688563108444214e-01,1.396448016166687012e+00,1.520322561264038086e-01,1.243991851806640625e+00,9.663890302181243896e-02,1.073228597640991211e+00,5.237143114209175110e-02,9.084817171096801758e-01,1.348119415342807770e-02
5.800000000000000711e+00,1.518545746803283691e+00,2.613973021507263184e-01,1.523107528686523438e+00,1.688247919082641602e-01,1.380002856254577637e+00,1.028867661952972412e-01,1.199512958526611328e+00,5.450407415628433228e-02,1.021159172058105469e+00,1.258003618568181992e-02
6.000000000000000000e+00,1.599289536476135254e+00,2.940356731414794922e-01,1.652513742446899414e+00,1.944303363561630249e-01,1.527102589607238770e+00,1.162491515278816223e-01,1.341978788375854492e+00,5.971049517393112183e-02,1.148910999298095703e+00,1.460083201527595520e-02
6.200000000000000178e+00,1.670322775840759277e+00,3.340348899364471436e-01,1.780474424362182617e+00,2.296444624662399292e-01,1.683888912200927734e+00,1.374645829200744629e-01,1.500354051589965820e+00,6.928166747093200684e-02,1.292606830596923828e+00,1.967717707157135010e-02
6.400000000000000355e+00,1.722359657287597656e+00,3.833599388599395752e-01,1.901796579360961914e+00,2.751625478267669678e-01,1.844441890716552734e+00,1.697258949279785156e-01,1.671119928359985352e+00,8.713594824075698853e-02,1.453297972679138184e+00,2.786402776837348938e-02
6.600000000000000533e+00,1.749874353408813477e+00,4.440256655216217041e-01,2.007812976837158203e+00,3.325184881687164307e-01,2.005960464477539062e+00,2.137874960899353027e-01,1.854098320007324219e+00,1.141524538397789001e-01,1.631841778755187988e+00,4.155427962541580200e-02
6.800000000000000711e+00,1.747585535049438477e+00,5.156481266021728516e-01,2.082257032394409180e+00,4.052309989929199219e-01,2.161411046981811523e+00,2.705699205398559570e-01,2.046020984649658203e+00,1.531241387128829956e-01,1.824924111366271973e+00,6.458264589309692383e-02
7.000000000000000000e+00,1.713279485702514648e+00,5.966871380805969238e-01,2.112100362777709961e+00,4.933915138244628906e-01,2.295769691467285156e+00,3.436202704906463623e-01,2.238991737365722656e+00,2.063589692115783691e-01,2.031624555587768555e+00,9.788279980421066284e-02
7.200000000000000178e+00,1.634981632232666016e+00,6.950815916061401367e-01,2.074673891067504883e+00,6.022836565971374512e-01,2.389815330505371094e+00,4.361830949783325195e-01,2.425395011901855469e+00,2.752323746681213379e-01,2.248643875122070312e+00,1.439503133296966553e-01
7.400000000000000355e+00,1.490786433219909668e+00,8.126049637794494629e-01,1.961500048637390137e+00,7.383050322532653809e-01,2.412786245346069336e+00,5.555924773216247559e-01,2.581732749938964844e+00,3.656561970710754395e-01,2.468893766403198242e+00,2.060027867555618286e-01
7.600000000000000533e+00,1.303172349929809570e+00,9.270255565643310547e-01,1.760221123695373535e+00,9.060623645782470703e-01,2.318783044815063477e+00,7.099398970603942871e-01,2.678486585617065430e+00,4.843292832374572754e-01,2.679285049438476562e+00,2.870799303054809570e-01
7.800000000000000711e+00,1.118474721908569336e+00,1.008399724960327148e+00,1.493711471557617188e+00,1.076613664627075195e+00,2.106904745101928711e+00,9.044904708862304688e-01,2.671343088150024414e+00,6.409501433372497559e-01,2.851230621337890625e+00,3.944332599639892578e-01
8.000000000000000000e+00,9.576067328453063965e-01,1.038738012313842773e+00,1.239458680152893066e+00,1.195771694183349609e+00,1.791621565818786621e+00,1.132505297660827637e+00,2.499998569488525391e+00,8.430957198143005371e-01,2.938138961791992188e+00,5.425100922584533691e-01
8.200000000000001066e+00,8.267168402671813965e-01,1.024857521057128906e+00,1.017665505409240723e+00,1.242451429367065430e+00,1.466776609420776367e+00,1.312608242034912109e+00,2.178920984268188477e+00,1.098988294601440430e+00,2.885609626770019531e+00,7.379704713821411133e-01
8.400000000000000355e+00,7.272716164588928223e-01,9.780927300453186035e-01,8.363416194915771484e-01,1.227741718292236328e+00,1.173455357551574707e+00,1.408933162689208984e+00,1.788809061050415039e+00,1.352965831756591797e+00,2.617979288101196289e+00,9.925160408020019531e-01
8.599999999999999645e+00,6.583077311515808105e-01,9.092612266540527344e-01,6.977370977401733398e-01,1.167099833488464355e+00,9.273330569267272949e-01,1.421274185180664062e+00,1.417660593986511230e+00,1.529452085494995117e+00,2.195447444915771484e+00,1.310151457786560059e+00
8.800000000000000711e+00,6.063254475593566895e-01,8.347753882408142090e-01,6.008475422859191895e-01,1.075313687324523926e+00,7.333657741546630859e-01,1.368611335754394531e+00,1.095654606819152832e+00,1.595451235771179199e+00,1.753334045410156250e+00,1.571630597114562988e+00
9.000000000000000000e+00,5.673177242279052734e-01,7.601431012153625488e-01,5.313533544540405273e-01,9.724187254905700684e-01,5.917682051658630371e-01,1.269809007644653320e+00,8.326855897903442383e-01,1.572461009025573730e+00,1.349344730377197266e+00,1.721500992774963379e+00
9.200000000000001066e+00,5.374296903610229492e-01,6.895670294761657715e-01,4.824236035346984863e-01,8.681875467300415039e-01,4.966477751731872559e-01,1.144356608390808105e+00,6.320021152496337891e-01,1.483013868331909180e+00,1.007367014884948730e+00,1.754274606704711914e+00
9.400000000000000355e+00,5.146481394767761230e-01,6.259638071060180664e-01,4.479233622550964355e-01,7.714871168136596680e-01,4.279577732086181641e-01,1.015935063362121582e+00,4.933475553989410400e-01,1.350681900978088379e+00,7.349441051483154297e-01,1.695539593696594238e+00
9.600000000000001421e+00,4.979736208915710449e-01,5.694668889045715332e-01,4.227017760276794434e-01,6.856061220169067383e-01,3.811753690242767334e-01,8.928146362304687500e-01,3.987072110176086426e-01,1.201939702033996582e+00,5.348915457725524902e-01,1.573173642158508301e+00
9.800000000000000711e+00,4.893263578414916992e-01,5.184274911880493164e-01,4.052255153656005859e-01,6.103553771972656250e-01,3.493204116821289062e-01,7.811616659164428711e-01,3.317468166351318359e-01,1.056153535842895508e+00,4.023827314376831055e-01,1.413639783859252930e+00
1.000000000000000000e+01,4.895341098308563232e-01,4.723337590694427490e-01,3.939735889434814453e-01,5.454999804496765137e-01,3.269898891448974609e-01,6.843219399452209473e-01,2.875844836235046387e-01,9.190858006477355957e-01,3.088281154632568359e-01,1.248037219047546387e+00


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_25/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.718670606613159180e-01,9.873773455619812012e-01,8.297204375267028809e-01,1.173425436019897461e+00,7.871568799018859863e-01,1.357205629348754883e+00,7.451700568199157715e-01,1.542913436889648438e+00,7.098627090454101562e-01,1.727110862731933594e+00
4.000000000000000222e-01,7.684563994407653809e-01,9.513338208198547363e-01,6.950579881668090820e-01,1.114207386970520020e+00,6.209090948104858398e-01,1.274343013763427734e+00,5.579956173896789551e-01,1.433729887008666992e+00,5.047366619110107422e-01,1.595292568206787109e+00
6.000000000000000888e-01,6.867182254791259766e-01,8.999079465866088867e-01,5.941200256347656250e-01,1.033534884452819824e+00,5.081992149353027344e-01,1.162581324577331543e+00,4.336196780204772949e-01,1.295211434364318848e+00,3.703877031803131104e-01,1.435370683670043945e+00
8.000000000000000444e-01,6.261268258094787598e-01,8.382251858711242676e-01,5.210403800010681152e-01,9.428479075431823730e-01,4.327528476715087891e-01,1.044498324394226074e+00,3.531218469142913818e-01,1.152881145477294922e+00,2.824737727642059326e-01,1.273467302322387695e+00
1.000000000000000000e+00,5.826513171195983887e-01,7.733427286148071289e-01,4.729429185390472412e-01,8.514277935028076172e-01,3.861210048198699951e-01,9.289200305938720703e-01,3.047718405723571777e-01,1.015318632125854492e+00,2.296272963285446167e-01,1.116723537445068359e+00
1.200000000000000178e+00,5.505082607269287109e-01,7.094850540161132812e-01,4.441871643066406250e-01,7.636387944221496582e-01,3.606491386890411377e-01,8.203379511833190918e-01,2.789953052997589111e-01,8.880501389503479004e-01,1.999731957912445068e-01,9.713616967201232910e-01
1.400000000000000133e+00,5.263955593109130859e-01,6.483099460601806641e-01,4.252711534500122070e-01,6.820742487907409668e-01,3.448431789875030518e-01,7.228669524192810059e-01,2.630908191204071045e-01,7.758818268775939941e-01,1.810016185045242310e-01,8.423885703086853027e-01
1.600000000000000089e+00,5.097088813781738281e-01,5.906989574432373047e-01,4.129429161548614502e-01,6.078494787216186523e-01,3.340162634849548340e-01,6.357446312904357910e-01,2.528975903987884521e-01,6.758973598480224609e-01,1.701278686523437500e-01,7.279639840126037598e-01
1.800000000000000044e+00,4.997171461582183838e-01,5.371710062026977539e-01,4.051320254802703857e-01,5.418534278869628906e-01,3.274818956851959229e-01,5.583795905113220215e-01,2.474471926689147949e-01,5.869466662406921387e-01,1.646629720926284790e-01,6.262245178222656250e-01
2.000000000000000000e+00,4.953114688396453857e-01,4.878117442131042480e-01,4.013581573963165283e-01,4.830761849880218506e-01,3.247691690921783447e-01,4.900372028350830078e-01,2.461175024509429932e-01,5.080919861793518066e-01,1.638897955417633057e-01,5.360941290855407715e-01
2.200000000000000178e+00,4.950878024101257324e-01,4.424267709255218506e-01,4.011307656764984131e-01,4.310136139392852783e-01,3.255968689918518066e-01,4.299821853637695312e-01,2.485143393278121948e-01,4.385549426078796387e-01,1.671598404645919800e-01,4.565741419792175293e-01
2.400000000000000355e+00,4.984321296215057373e-01,4.010667502880096436e-01,4.035657048225402832e-01,3.843694925308227539e-01,3.297053873538970947e-01,3.771307766437530518e-01,2.543979585170745850e-01,3.777219355106353760e-01,1.741387248039245605e-01,3.868489861488342285e-01
2.600000000000000089e+00,5.082963705062866211e-01,3.644649684429168701e-01,4.094349443912506104e-01,3.421705365180969238e-01,3.365091681480407715e-01,3.303075432777404785e-01,2.632553875446319580e-01,3.247270882129669189e-01,1.844856590032577515e-01,3.261511921882629395e-01
2.800000000000000266e+00,5.256852507591247559e-01,3.322480916976928711e-01,4.220635890960693359e-01,3.050035834312438965e-01,3.453643321990966797e-01,2.887394726276397705e-01,2.728231251239776611e-01,2.779397070407867432e-01,1.952753067016601562e-01,2.733395695686340332e-01
3.000000000000000000e+00,5.526992082595825195e-01,3.049435019493103027e-01,4.433127641677856445e-01,2.729319632053375244e-01,3.596040010452270508e-01,2.527953982353210449e-01,2.834451794624328613e-01,2.367467433214187622e-01,2.063561528921127319e-01,2.265824824571609497e-01
3.200000000000000178e+00,5.890208482742309570e-01,2.820504605770111084e-01,4.740432500839233398e-01,2.464986592531204224e-01,3.818595707416534424e-01,2.219407856464385986e-01,2.985564470291137695e-01,2.017860263586044312e-01,2.193665504455566406e-01,1.857544183731079102e-01
3.400000000000000355e+00,6.337065100669860840e-01,2.632291913032531738e-01,5.132301449775695801e-01,2.247668504714965820e-01,4.138412177562713623e-01,1.972518861293792725e-01,3.219742476940155029e-01,1.724928468465805054e-01,2.371528595685958862e-01,1.512846946716308594e-01
3.600000000000000089e+00,6.852347850799560547e-01,2.476525306701660156e-01,5.600386857986450195e-01,2.066456377506256104e-01,4.536016285419464111e-01,1.766058653593063354e-01,3.547704517841339111e-01,1.491390764713287354e-01,2.626729607582092285e-01,1.237367540597915649e-01
3.800000000000000266e+00,7.433223128318786621e-01,2.345041632652282715e-01,6.138898134231567383e-01,1.916790008544921875e-01,5.008698105812072754e-01,1.595040261745452881e-01,3.950432538986206055e-01,1.295335590839385986e-01,2.961051166057586670e-01,1.015067920088768005e-01
4.000000000000000000e+00,8.078130483627319336e-01,2.239080816507339478e-01,6.742063760757446289e-01,1.792036294937133789e-01,5.552861690521240234e-01,1.456039100885391235e-01,4.427424967288970947e-01,1.134214103221893311e-01,3.368794620037078857e-01,8.293037861585617065e-02
4.200000000000000178e+00,8.781907558441162109e-01,2.161317765712738037e-01,7.412826418876647949e-01,1.689969897270202637e-01,6.159536838531494141e-01,1.342165321111679077e-01,4.974388778209686279e-01,1.004376336932182312e-01,3.849837183952331543e-01,6.779032945632934570e-02
4.400000000000000355e+00,9.541430473327636719e-01,2.113931179046630859e-01,8.154498934745788574e-01,1.611093729734420776e-01,6.832906007766723633e-01,1.250482648611068726e-01,5.584290623664855957e-01,9.005551785230636597e-02,4.400762915611267090e-01,5.577155575156211853e-02
4.600000000000000533e+00,1.035284280776977539e+00,2.098926752805709839e-01,8.970911502838134766e-01,1.556096524000167847e-01,7.576509118080139160e-01,1.181608811020851135e-01,6.260205507278442383e-01,8.190944790840148926e-02,5.014041662216186523e-01,4.631680995225906372e-02
4.800000000000000711e+00,1.120884895324707031e+00,2.118406593799591064e-01,9.865431189537048340e-01,1.525422930717468262e-01,8.393495678901672363e-01,1.135955676436424255e-01,7.005075216293334961e-01,7.598113268613815308e-02,5.692155957221984863e-01,3.917032480239868164e-02
5.000000000000000000e+00,1.209729194641113281e+00,2.175284475088119507e-01,1.082322120666503906e+00,1.530184894800186157e-01,9.287464022636413574e-01,1.114086061716079712e-01,7.822240591049194336e-01,7.232153415679931641e-02,6.438176035881042480e-01,3.418861702084541321e-02
5.200000000000000178e+00,1.300825834274291992e+00,2.272919416427612305e-01,1.183654785156250000e+00,1.574911475181579590e-01,1.026236891746520996e+00,1.116660088300704956e-01,8.715373873710632324e-01,7.099068164825439453e-02,7.255511283874511719e-01,3.142616525292396545e-02
5.400000000000000355e+00,1.392842531204223633e+00,2.412765473127365112e-01,1.291002511978149414e+00,1.657388955354690552e-01,1.133030295372009277e+00,1.141717508435249329e-01,9.689985513687133789e-01,7.199739664793014526e-02,8.147732019424438477e-01,3.094166517257690430e-02
5.600000000000000533e+00,1.482108473777770996e+00,2.616504430770874023e-01,1.406795978546142578e+00,1.768316328525543213e-01,1.251575589179992676e+00,1.186949312686920166e-01,1.078139185905456543e+00,7.451282441616058350e-02,9.146696329116821289e-01,3.196713328361511230e-02
5.800000000000000711e+00,1.566429018974304199e+00,2.885704040527343750e-01,1.529335498809814453e+00,1.915395706892013550e-01,1.381638884544372559e+00,1.260588765144348145e-01,1.200034618377685547e+00,7.868397235870361328e-02,1.026538848876953125e+00,3.453700989484786987e-02
6.000000000000000000e+00,1.643329024314880371e+00,3.221370875835418701e-01,1.657309889793395996e+00,2.103539258241653442e-01,1.523373723030090332e+00,1.366723626852035522e-01,1.335862278938293457e+00,8.467511087656021118e-02,1.151489138603210449e+00,3.880578652024269104e-02
6.200000000000000178e+00,1.706385850906372070e+00,3.641031980514526367e-01,1.787873864173889160e+00,2.357591390609741211e-01,1.677259683609008789e+00,1.511443704366683960e-01,1.486819982528686523e+00,9.271448105573654175e-02,1.290716171264648438e+00,4.493939504027366638e-02
6.400000000000000355e+00,1.750294327735900879e+00,4.167687594890594482e-01,1.907517075538635254e+00,2.739504575729370117e-01,1.843874096870422363e+00,1.710280478000640869e-01,1.653455734252929688e+00,1.036024764180183411e-01,1.445537328720092773e+00,5.312114208936691284e-02
6.600000000000000533e+00,1.769408345222473145e+00,4.816601276397705078e-01,2.006012678146362305e+00,3.274012207984924316e-01,2.014562129974365234e+00,1.995781660079956055e-01,1.836106538772583008e+00,1.195941120386123657e-01,1.617421746253967285e+00,6.356040388345718384e-02
6.800000000000000711e+00,1.759356021881103516e+00,5.577019453048706055e-01,2.060120820999145508e+00,4.100355803966522217e-01,2.174004554748535156e+00,2.454760372638702393e-01,2.031334877014160156e+00,1.427441686391830444e-01,1.808767795562744141e+00,7.728295028209686279e-02
7.000000000000000000e+00,1.716381311416625977e+00,6.431823372840881348e-01,2.070868015289306641e+00,5.130272507667541504e-01,2.307406187057495117e+00,3.141287565231323242e-01,2.232640027999877930e+00,1.769629716873168945e-01,2.016827583312988281e+00,9.554849565029144287e-02
7.200000000000000178e+00,1.631764173507690430e+00,7.366702556610107422e-01,2.034383773803710938e+00,6.311118006706237793e-01,2.384082317352294922e+00,4.214704930782318115e-01,2.421716928482055664e+00,2.310992181301116943e-01,2.235178232192993164e+00,1.228249967098236084e-01
7.400000000000000355e+00,1.495916843414306641e+00,8.330677747726440430e-01,1.933351278305053711e+00,7.674563527107238770e-01,2.380533933639526367e+00,5.688133835792541504e-01,2.577835798263549805e+00,3.171976804733276367e-01,2.458097934722900391e+00,1.613819599151611328e-01
7.600000000000000533e+00,1.315114140510559082e+00,9.283376932144165039e-01,1.755743384361267090e+00,9.135826826095581055e-01,2.294972181320190430e+00,7.414834499359130859e-01,2.663482666015625000e+00,4.515669643878936768e-01,2.667465209960937500e+00,2.215999811887741089e-01
7.800000000000000711e+00,1.132677912712097168e+00,9.946183562278747559e-01,1.509001493453979492e+00,1.061523795127868652e+00,2.106107950210571289e+00,9.369713068008422852e-01,2.639541149139404297e+00,6.397080421447753906e-01,2.838709831237792969e+00,3.203721344470977783e-01
8.000000000000000000e+00,9.820479750633239746e-01,1.007853746414184570e+00,1.251075029373168945e+00,1.175358891487121582e+00,1.813640236854553223e+00,1.138771653175354004e+00,2.493248462677001953e+00,8.650788068771362305e-01,2.932152509689331055e+00,4.803337454795837402e-01
8.200000000000001066e+00,8.554528951644897461e-01,9.912754893302917480e-01,1.036801338195800781e+00,1.205952167510986328e+00,1.465094804763793945e+00,1.332090973854064941e+00,2.213265895843505859e+00,1.110518932342529297e+00,2.875192165374755859e+00,7.131149768829345703e-01
8.400000000000000355e+00,7.537484169006347656e-01,9.520288109779357910e-01,8.588010072708129883e-01,1.186379075050354004e+00,1.163495421409606934e+00,1.416496992111206055e+00,1.821684598922729492e+00,1.363626003265380859e+00,2.668800592422485352e+00,9.880418777465820312e-01
8.599999999999999645e+00,6.740208268165588379e-01,8.979812860488891602e-01,7.163059711456298828e-01,1.132029056549072266e+00,9.168479442596435547e-01,1.407910466194152832e+00,1.421303749084472656e+00,1.554682850837707520e+00,2.300321340560913086e+00,1.279862880706787109e+00
8.800000000000000711e+00,6.156048178672790527e-01,8.340844511985778809e-01,6.091712117195129395e-01,1.053616285324096680e+00,7.169644832611083984e-01,1.347463965415954590e+00,1.086348772048950195e+00,1.606390237808227539e+00,1.821118354797363281e+00,1.586656451225280762e+00
9.000000000000000000e+00,5.737677216529846191e-01,7.683417797088623047e-01,5.314071774482727051e-01,9.627982378005981445e-01,5.682706236839294434e-01,1.250238060951232910e+00,8.128235340118408203e-01,1.567890405654907227e+00,1.375544309616088867e+00,1.760780096054077148e+00
9.200000000000001066e+00,5.427949428558349609e-01,7.038651704788208008e-01,4.788030087947845459e-01,8.706572651863098145e-01,4.704959690570831299e-01,1.131081342697143555e+00,6.058439016342163086e-01,1.471147894859313965e+00,1.013110518455505371e+00,1.776657342910766602e+00
9.400000000000000355e+00,5.196200013160705566e-01,6.423661708831787109e-01,4.468086063861846924e-01,7.814238071441650391e-01,4.058665931224822998e-01,1.011217236518859863e+00,4.629843235015869141e-01,1.339116334915161133e+00,7.232913970947265625e-01,1.708697438240051270e+00
9.600000000000001421e+00,5.038700103759765625e-01,5.845921039581298828e-01,4.264382719993591309e-01,6.981785297393798828e-01,3.673603832721710205e-01,8.959405422210693359e-01,3.713487386703491211e-01,1.196170091629028320e+00,5.175362229347229004e-01,1.580996274948120117e+00
9.800000000000000711e+00,4.947880804538726807e-01,5.310044884681701660e-01,4.131495952606201172e-01,6.220760345458984375e-01,3.470757007598876953e-01,7.895618677139282227e-01,3.149909973144531250e-01,1.055993437767028809e+00,3.823306560516357422e-01,1.423931717872619629e+00
1.000000000000000000e+01,4.912045896053314209e-01,4.816721975803375244e-01,4.044691622257232666e-01,5.542175769805908203e-01,3.332383930683135986e-01,6.947221755981445312e-01,2.839469611644744873e-01,9.246563911437988281e-01,2.937879860401153564e-01,1.264299511909484863e+00
1.020000000000000107e+01,4.917215406894683838e-01,4.364061951637268066e-01,3.999736011028289795e-01,4.938919842243194580e-01,3.241303563117980957e-01,6.099938154220581055e-01,2.654188275337219238e-01,8.079398274421691895e-01,2.403392046689987183e-01,1.109394192695617676e+00
1.040000000000000036e+01,4.956853389739990234e-01,3.952531814575195312e-01,3.991267085075378418e-01,4.403918087482452393e-01,3.191431462764739990e-01,5.348635911941528320e-01,2.537296712398529053e-01,7.043443322181701660e-01,2.108073234558105469e-01,9.654589891433715820e-01
1.060000000000000142e+01,5.066088438034057617e-01,3.588782548904418945e-01,4.011566936969757080e-01,3.926596045494079590e-01,3.179265260696411133e-01,4.686806201934814453e-01,2.469860762357711792e-01,6.120911836624145508e-01,1.918653994798660278e-01,8.378119468688964844e-01
1.080000000000000071e+01,5.253444910049438477e-01,3.269665539264678955e-01,4.063439667224884033e-01,3.495579957962036133e-01,3.200777769088745117e-01,4.105278253555297852e-01,2.445496320724487305e-01,5.302158594131469727e-01,1.808958500623703003e-01,7.247955799102783203e-01
1.100000000000000000e+01,5.538228750228881836e-01,3.001480698585510254e-01,4.174298644065856934e-01,3.113164007663726807e-01,3.254283964633941650e-01,3.594949543476104736e-01,2.458598017692565918e-01,4.578568935394287109e-01,1.752758175134658813e-01,6.242874264717102051e-01
1.120000000000000107e+01,5.912943482398986816e-01,2.777010500431060791e-01,4.364896118640899658e-01,2.781413197517395020e-01,3.331959247589111328e-01,3.141043782234191895e-01,2.508164644241333008e-01,3.943970799446105957e-01,1.743009388446807861e-01,5.352516770362854004e-01
1.140000000000000036e+01,6.371053457260131836e-01,2.591751515865325928e-01,4.652949869632720947e-01,2.505629658699035645e-01,3.431572616100311279e-01,2.741519510746002197e-01,2.589126825332641602e-01,3.391321897506713867e-01,1.773326247930526733e-01,4.566994309425354004e-01
1.160000000000000142e+01,6.896122694015502930e-01,2.438167333602905273e-01,5.028126239776611328e-01,2.280301898717880249e-01,3.591038286685943604e-01,2.397156655788421631e-01,2.684272229671478271e-01,2.905969619750976562e-01,1.840671598911285400e-01,3.878251612186431885e-01
1.180000000000000071e+01,7.487345337867736816e-01,2.308745980262756348e-01,5.479214191436767578e-01,2.091308236122131348e-01,3.839578032493591309e-01,2.105575799942016602e-01,2.783968746662139893e-01,2.476440519094467163e-01,1.941266059875488281e-01,3.278440237045288086e-01
1.200000000000000000e+01,8.142676949501037598e-01,2.205400019884109497e-01,6.004071235656738281e-01,1.936028450727462769e-01,4.183232486248016357e-01,1.873681247234344482e-01,2.922159433364868164e-01,2.108213454484939575e-01,2.047535330057144165e-01,2.755648791790008545e-01
1.220000000000000107e+01,8.858493566513061523e-01,2.130584567785263062e-01,6.593171358108520508e-01,1.806690543889999390e-01,4.600486159324645996e-01,1.677282005548477173e-01,3.127746284008026123e-01,1.798617839813232422e-01,2.156660556793212891e-01,2.292745709419250488e-01
1.240000000000000036e+01,9.630390405654907227e-01,2.086663395166397095e-01,7.249480485916137695e-01,1.700047552585601807e-01,5.093708038330078125e-01,1.516533195972442627e-01,3.430565595626831055e-01,1.551142781972885132e-01,2.286288738250732422e-01,1.888608038425445557e-01
1.260000000000000142e+01,1.045280098915100098e+00,2.075718790292739868e-01,7.975987792015075684e-01,1.616487652063369751e-01,5.653509497642517090e-01,1.384715586900711060e-01,3.811687231063842773e-01,1.344910115003585815e-01,2.466279566287994385e-01,1.548467576503753662e-01
1.280000000000000071e+01,1.131956577301025391e+00,2.099664211273193359e-01,8.776128888130187988e-01,1.556539684534072876e-01,6.277633905410766602e-01,1.277535408735275269e-01,4.265850782394409180e-01,1.173246204853057861e-01,2.722872793674468994e-01,1.276609003543853760e-01
1.300000000000000000e+01,1.221813559532165527e+00,2.161540240049362183e-01,9.653512239456176758e-01,1.520772874355316162e-01,6.969336867332458496e-01,1.192695349454879761e-01,4.794310331344604492e-01,1.035748720169067383e-01,3.063019514083862305e-01,1.056592687964439392e-01
1.320000000000000107e+01,1.313701868057250977e+00,2.264922857284545898e-01,1.059959173202514648e+00,1.516692787408828735e-01,7.731513977050781250e-01,1.130522638559341431e-01,5.384913086891174316e-01,9.241071343421936035e-02,3.476158678531646729e-01,8.724420517683029175e-02
1.340000000000000036e+01,1.406383037567138672e+00,2.411513626575469971e-01,1.160227060317993164e+00,1.552255600690841675e-01,8.568099737167358398e-01,1.091746240854263306e-01,6.040513515472412109e-01,8.361088484525680542e-02,3.962863683700561523e-01,7.227056473493576050e-02
1.360000000000000142e+01,1.496045112609863281e+00,2.622846364974975586e-01,1.265890121459960938e+00,1.628409028053283691e-01,9.482554197311401367e-01,1.076864600181579590e-01,6.764013171195983887e-01,7.701060920953750610e-02,4.519491493701934814e-01,6.039738282561302185e-02
1.380000000000000071e+01,1.580426812171936035e+00,2.901114225387573242e-01,1.380214214324951172e+00,1.731955707073211670e-01,1.047886013984680176e+00,1.086539030075073242e-01,7.558752298355102539e-01,7.266134768724441528e-02,5.137565135955810547e-01,5.103925243020057678e-02
1.400000000000000000e+01,1.656634688377380371e+00,3.248463273048400879e-01,1.501774668693542480e+00,1.869768798351287842e-01,1.158067941665649414e+00,1.115726456046104431e-01,8.428238034248352051e-01,7.062023133039474487e-02,5.820734500885009766e-01,4.393941164016723633e-02
1.420000000000000107e+01,1.718407630920410156e+00,3.680816292762756348e-01,1.629123568534851074e+00,2.047751396894454956e-01,1.280389189720153809e+00,1.164800599217414856e-01,9.376474618911743164e-01,7.095592468976974487e-02,6.572348475456237793e-01,3.901939094066619873e-02
1.440000000000000036e+01,1.760125160217285156e+00,4.226287007331848145e-01,1.761399507522583008e+00,2.277231663465499878e-01,1.414647221565246582e+00,1.243162602186203003e-01,1.043183326721191406e+00,7.299974560737609863e-02,7.395388484001159668e-01,3.632040694355964661e-02
1.460000000000000142e+01,1.776293039321899414e+00,4.894389212131500244e-01,1.885537981986999512e+00,2.626999318599700928e-01,1.560819506645202637e+00,1.355313658714294434e-01,1.161128044128417969e+00,7.665293663740158081e-02,8.293697237968444824e-01,3.590861335396766663e-02
1.480000000000000071e+01,1.762598872184753418e+00,5.673249363899230957e-01,1.990775823593139648e+00,3.123636543750762939e-01,1.719611883163452148e+00,1.510079652070999146e-01,1.292678475379943848e+00,8.207963407039642334e-02,9.298829436302185059e-01,3.704905137419700623e-02
1.500000000000000000e+01,1.715326070785522461e+00,6.544958353042602539e-01,2.057975769042968750e+00,3.878955543041229248e-01,1.890456199645996094e+00,1.725356876850128174e-01,1.439043521881103516e+00,8.944889903068542480e-02,1.042419791221618652e+00,3.974203392863273621e-02
1.520000000000000107e+01,1.624113321304321289e+00,7.495073676109313965e-01,2.078867912292480469e+00,4.876616299152374268e-01,2.062699079513549805e+00,2.039072066545486450e-01,1.601125717163085938e+00,9.929434955120086670e-02,1.168114423751831055e+00,4.414423927664756775e-02
1.540000000000000036e+01,1.480949997901916504e+00,8.468292951583862305e-01,2.053693771362304688e+00,6.034500002861022949e-01,2.222018718719482422e+00,2.539043724536895752e-01,1.779174327850341797e+00,1.136923879384994507e-01,1.308107256889343262e+00,5.041602998971939087e-02
1.560000000000000142e+01,1.294619560241699219e+00,9.425740242004394531e-01,1.968475222587585449e+00,7.362442612648010254e-01,2.349650144577026367e+00,3.304049968719482422e-01,1.971664667129516602e+00,1.341428458690643311e-01,1.463776588439941406e+00,5.874675512313842773e-02
1.580000000000000071e+01,1.113861083984375000e+00,1.003367543220520020e+00,1.807450294494628906e+00,8.824188113212585449e-01,2.413271188735961914e+00,4.479783475399017334e-01,2.172399997711181641e+00,1.647844910621643066e-01,1.636686801910400391e+00,6.941906362771987915e-02
1.600000000000000000e+01,9.647063016891479492e-01,1.012429952621459961e+00,1.571670770645141602e+00,1.031392097473144531e+00,2.396804571151733398e+00,6.027176976203918457e-01,2.366524219512939453e+00,2.123199999332427979e-01,1.828881621360778809e+00,8.352237194776535034e-02
1.619999999999999929e+01,8.402647376060485840e-01,9.921926259994506836e-01,1.304982066154479980e+00,1.162451624870300293e+00,2.288888216018676758e+00,7.848676443099975586e-01,2.536615848541259766e+00,2.854527831077575684e-01,2.036689996719360352e+00,1.029969453811645508e-01
1.640000000000000213e+01,7.405925989151000977e-01,9.502056241035461426e-01,1.079302549362182617e+00,1.210578083992004395e+00,2.073792695999145508e+00,9.866300225257873535e-01,2.649106502532958984e+00,4.039043784141540527e-01,2.253785133361816406e+00,1.320406645536422729e-01
1.660000000000000142e+01,6.630489826202392578e-01,8.938842415809631348e-01,8.927561044692993164e-01,1.199420332908630371e+00,1.758720159530639648e+00,1.195359945297241211e+00,2.658695697784423828e+00,5.778822898864746094e-01,2.472757339477539062e+00,1.739063560962677002e-01
1.680000000000000071e+01,6.069765090942382812e-01,8.283060789108276367e-01,7.414879202842712402e-01,1.150958061218261719e+00,1.409863948822021484e+00,1.374850273132324219e+00,2.551886081695556641e+00,7.926700115203857422e-01,2.674757957458496094e+00,2.386475205421447754e-01
1.700000000000000000e+01,5.668650865554809570e-01,7.620043754577636719e-01,6.271318793296813965e-01,1.075517654418945312e+00,1.113950252532958984e+00,1.439101219177246094e+00,2.312312841415405273e+00,1.034834980964660645e+00,2.832189559936523438e+00,3.465702533721923828e-01
1.719999999999999929e+01,5.369598269462585449e-01,6.973242759704589844e-01,5.431627035140991211e-01,9.856793284416198730e-01,8.713483214378356934e-01,1.418413162231445312e+00,1.949496150016784668e+00,1.287624716758728027e+00,2.901940822601318359e+00,5.164735913276672363e-01
1.740000000000000213e+01,5.147536993026733398e-01,6.358119249343872070e-01,4.854293465614318848e-01,8.927235007286071777e-01,6.772877573966979980e-01,1.347763299942016602e+00,1.533489704132080078e+00,1.517437696456909180e+00,2.822942256927490234e+00,7.527761459350585938e-01
1.760000000000000142e+01,4.998990595340728760e-01,5.781235694885253906e-01,4.497072696685791016e-01,8.018293380737304688e-01,5.379132628440856934e-01,1.241806268692016602e+00,1.176664113998413086e+00,1.608747005462646484e+00,2.593207359313964844e+00,1.028788089752197266e+00
1.780000000000000071e+01,4.916745126247406006e-01,5.247466564178466797e-01,4.277088642120361328e-01,7.165887355804443359e-01,4.466227591037750244e-01,1.119282007217407227e+00,8.849856853485107422e-01,1.589906930923461914e+00,2.206970691680908203e+00,1.317341446876525879e+00
1.800000000000000000e+01,4.888201951980590820e-01,4.756919145584106445e-01,4.135058820247650146e-01,6.383796334266662598e-01,3.877854347229003906e-01,9.974687695503234863e-01,6.569051146507263184e-01,1.507705807685852051e+00,1.728473067283630371e+00,1.610311508178710938e+00
1.819999999999999929e+01,4.897808134555816650e-01,4.307656884193420410e-01,4.038782119750976562e-01,5.684255957603454590e-01,3.535809814929962158e-01,8.814539313316345215e-01,4.956880807876586914e-01,1.382996559143066406e+00,1.302289962768554688e+00,1.754289388656616211e+00
1.840000000000000213e+01,4.942363500595092773e-01,3.899654150009155273e-01,3.985452950000762939e-01,5.063213109970092773e-01,3.349745869636535645e-01,7.759581208229064941e-01,3.925394713878631592e-01,1.239717364311218262e+00,9.575718641281127930e-01,1.752107143402099609e+00
1.860000000000000142e+01,5.059950351715087891e-01,3.540017902851104736e-01,3.969834446907043457e-01,4.511918127536773682e-01,3.222436308860778809e-01,6.817387938499450684e-01,3.266873061656951904e-01,1.097734928131103516e+00,6.857100725173950195e-01,1.673265576362609863e+00
1.880000000000000071e+01,5.258703827857971191e-01,3.223885595798492432e-01,3.985435664653778076e-01,4.022146165370941162e-01,3.141710758209228516e-01,5.976533293724060059e-01,2.890640199184417725e-01,9.629305601119995117e-01,4.939681291580200195e-01,1.540956258773803711e+00
1.900000000000000000e+01,5.555671453475952148e-01,2.961479723453521729e-01,4.029474556446075439e-01,3.580726087093353271e-01,3.101372122764587402e-01,5.230967998504638672e-01,2.676925361156463623e-01,8.414387702941894531e-01,3.689804375171661377e-01,1.383977532386779785e+00
1.920000000000000284e+01,5.942502617835998535e-01,2.742334008216857910e-01,4.122239053249359131e-01,3.185686767101287842e-01,3.098550438880920410e-01,4.575234651565551758e-01,2.544458806514739990e-01,7.340621352195739746e-01,2.880407571792602539e-01,1.226186513900756836e+00
1.940000000000000213e+01,6.410720944404602051e-01,2.560719847679138184e-01,4.290831983089447021e-01,2.841885089874267578e-01,3.128658235073089600e-01,3.999389111995697021e-01,2.463626861572265625e-01,6.383562088012695312e-01,2.400246560573577881e-01,1.074075818061828613e+00
1.960000000000000142e+01,6.946048140525817871e-01,2.409910559654235840e-01,4.555594921112060547e-01,2.551447749137878418e-01,3.189581632614135742e-01,3.494988083839416504e-01,2.427735775709152222e-01,5.533258318901062012e-01,2.128646671772003174e-01,9.345231056213378906e-01
1.980000000000000071e+01,7.547920942306518555e-01,2.282866835594177246e-01,4.911899268627166748e-01,2.316244840621948242e-01,3.273662030696868896e-01,3.045932948589324951e-01,2.430780977010726929e-01,4.780780076980590820e-01,1.959315836429595947e-01,8.109760880470275879e-01
2.000000000000000000e+01,8.213521242141723633e-01,2.182255834341049194e-01,5.344880223274230957e-01,2.118941545486450195e-01,3.379626870155334473e-01,2.652769684791564941e-01,2.470738291740417480e-01,4.119271039962768555e-01,1.860492378473281860e-01,7.014669775962829590e-01
2.020000000000000284e+01,8.939059972763061523e-01,2.110586464405059814e-01,5.854797363281250000e-01,1.957571655511856079e-01,3.548233509063720703e-01,2.315322905778884888e-01,2.543706297874450684e-01,3.543291389942169189e-01,1.813278943300247192e-01,6.041364669799804688e-01
2.040000000000000213e+01,9.719911813735961914e-01,2.070189118385314941e-01,6.428174376487731934e-01,1.822969466447830200e-01,3.808347582817077637e-01,2.032463401556015015e-01,2.638273239135742188e-01,3.040366768836975098e-01,1.810800731182098389e-01,5.179550051689147949e-01
2.060000000000000142e+01,1.054926991462707520e+00,2.063065171241760254e-01,7.067567110061645508e-01,1.710934191942214966e-01,4.159538149833679199e-01,1.805233061313629150e-01,2.736085057258605957e-01,2.593348026275634766e-01,1.846919953823089600e-01,4.419768750667572021e-01
2.080000000000000071e+01,1.142230033874511719e+00,2.091180980205535889e-01,7.776429057121276855e-01,1.621878594160079956e-01,4.584097266197204590e-01,1.613107919692993164e-01,2.860679328441619873e-01,2.205691039562225342e-01,1.919805556535720825e-01,3.754582703113555908e-01
2.100000000000000000e+01,1.232906699180603027e+00,2.157647162675857544e-01,8.558148145675659180e-01,1.556330472230911255e-01,5.084866881370544434e-01,1.456662863492965698e-01,3.041141033172607422e-01,1.881569176912307739e-01,2.022117525339126587e-01,3.175940215587615967e-01
2.120000000000000284e+01,1.325329422950744629e+00,2.266031205654144287e-01,9.416228532791137695e-01,1.514801234006881714e-01,5.650906562805175781e-01,1.328258216381072998e-01,3.315306007862091064e-01,1.616041809320449829e-01,2.128061801195144653e-01,2.670494318008422852e-01
2.140000000000000213e+01,1.418197154998779297e+00,2.420003265142440796e-01,1.034853577613830566e+00,1.501117199659347534e-01,6.281465888023376465e-01,1.224186569452285767e-01,3.673442006111145020e-01,1.398905962705612183e-01,2.237220853567123413e-01,2.221881151199340820e-01
2.160000000000000142e+01,1.507729411125183105e+00,2.639317214488983154e-01,1.133888721466064453e+00,1.526339501142501831e-01,6.979633569717407227e-01,1.142372041940689087e-01,4.103968739509582520e-01,1.216275990009307861e-01,2.375566214323043823e-01,1.833674907684326172e-01
2.180000000000000071e+01,1.591752409934997559e+00,2.925435900688171387e-01,1.238269090652465820e+00,1.592625528573989868e-01,7.748710513114929199e-01,1.083314195275306702e-01,4.609768390655517578e-01,1.068763211369514465e-01,2.573382258415222168e-01,1.511197835206985474e-01
2.200000000000000000e+01,1.666883111000061035e+00,3.283393979072570801e-01,1.350999832153320312e+00,1.688107699155807495e-01,8.592255115509033203e-01,1.047592759132385254e-01,5.180471539497375488e-01,9.490448981523513794e-02,2.852728068828582764e-01,1.256157606840133667e-01
2.220000000000000284e+01,1.727240681648254395e+00,3.725986778736114502e-01,1.472026109695434570e+00,1.814930588006973267e-01,9.513929486274719238e-01,1.035785749554634094e-01,5.815045833587646484e-01,8.542738854885101318e-02,3.212720751762390137e-01,1.045999079942703247e-01
2.240000000000000213e+01,1.766619086265563965e+00,4.287817478179931641e-01,1.599129915237426758e+00,1.981060504913330078e-01,1.051786184310913086e+00,1.048607304692268372e-01,6.516591310501098633e-01,7.813747227191925049e-02,3.644263744354248047e-01,8.698518574237823486e-02
2.260000000000000142e+01,1.779844403266906738e+00,4.971717894077301025e-01,1.731569290161132812e+00,2.193621546030044556e-01,1.163355708122253418e+00,1.079293563961982727e-01,7.288319468498229980e-01,7.308308780193328857e-02,4.150294363498687744e-01,7.283796370029449463e-02
2.280000000000000071e+01,1.762585043907165527e+00,5.765439867973327637e-01,1.860096216201782227e+00,2.509014904499053955e-01,1.287579417228698730e+00,1.128323599696159363e-01,8.133407235145568848e-01,7.030857354402542114e-02,4.721360504627227783e-01,6.148778274655342102e-02
2.300000000000000000e+01,1.711273670196533203e+00,6.649940609931945801e-01,1.972520470619201660e+00,2.964917421340942383e-01,1.423932671546936035e+00,1.206164211034774780e-01,9.056112170219421387e-01,6.989503651857376099e-02,5.355666875839233398e-01,5.271714553236961365e-02
2.320000000000000284e+01,1.613880276679992676e+00,7.610218524932861328e-01,2.053163051605224609e+00,3.643497824668884277e-01,1.572572231292724609e+00,1.318053603172302246e-01,1.007544040679931641e+00,7.146518677473068237e-02,6.056035161018371582e-01,4.609159007668495178e-02
2.340000000000000213e+01,1.464843988418579102e+00,8.585379123687744141e-01,2.084762334823608398e+00,4.604679942131042480e-01,1.734523534774780273e+00,1.473558396100997925e-01,1.121550798416137695e+00,7.459916919469833374e-02,6.825482249259948730e-01,4.165472090244293213e-02
2.360000000000000142e+01,1.274650454521179199e+00,9.531922936439514160e-01,2.071824312210083008e+00,5.734250545501708984e-01,1.908403635025024414e+00,1.690899133682250977e-01,1.248727202415466309e+00,7.944894582033157349e-02,7.667605876922607422e-01,3.946530073881149292e-02
2.380000000000000071e+01,1.096340775489807129e+00,1.008671760559082031e+00,2.003683328628540039e+00,7.021407485008239746e-01,2.084452390670776367e+00,2.008062899112701416e-01,1.390310883522033691e+00,8.618524670600891113e-02,8.587641119956970215e-01,3.953925520181655884e-02
2.400000000000000000e+01,9.492064118385314941e-01,1.013994216918945312e+00,1.861054062843322754e+00,8.478472232818603516e-01,2.247265577316284180e+00,2.515529692173004150e-01,1.547402262687683105e+00,9.518189728260040283e-02,9.620183110237121582e-01,4.105853289365768433e-02
2.420000000000000284e+01,8.271554708480834961e-01,9.907163977622985840e-01,1.639530420303344727e+00,9.965659976005554199e-01,2.378038883209228516e+00,3.296214640140533447e-01,1.720571756362915039e+00,1.079227104783058167e-01,1.077542781829833984e+00,4.416485503315925598e-02
2.440000000000000213e+01,7.296859622001647949e-01,9.465312957763671875e-01,1.367091298103332520e+00,1.143191814422607422e+00,2.443737030029296875e+00,4.495503902435302734e-01,1.909480690956115723e+00,1.258876174688339233e-01,1.206459879875183105e+00,4.901417717337608337e-02
2.460000000000000142e+01,6.544045209884643555e-01,8.884813189506530762e-01,1.129254221916198730e+00,1.211722731590270996e+00,2.425966739654541016e+00,6.084494590759277344e-01,2.108278274536132812e+00,1.526833772659301758e-01,1.350007653236389160e+00,5.577833950519561768e-02
2.480000000000000071e+01,6.001763343811035156e-01,8.221262693405151367e-01,9.336473941802978516e-01,1.210036039352416992e+00,2.312141656875610352e+00,7.961859107017517090e-01,2.307037353515625000e+00,1.934676170349121094e-01,1.509581565856933594e+00,6.464972347021102905e-02
2.500000000000000000e+01,5.616845488548278809e-01,7.555611133575439453e-01,7.728982567787170410e-01,1.169094800949096680e+00,2.088245391845703125e+00,1.003322720527648926e+00,2.488710165023803711e+00,2.562124133110046387e-01,1.687133431434631348e+00,7.614185661077499390e-02
2.520000000000000284e+01,5.326536297798156738e-01,6.909327507019042969e-01,6.491298079490661621e-01,1.098643779754638672e+00,1.763419032096862793e+00,1.217377662658691406e+00,2.624999046325683594e+00,3.586168289184570312e-01,1.883662223815917969e+00,9.128788113594055176e-02
2.540000000000000213e+01,5.113127827644348145e-01,6.295789480209350586e-01,5.578063130378723145e-01,1.010722279548645020e+00,1.408732414245605469e+00,1.397948622703552246e+00,2.674752712249755859e+00,5.132381916046142578e-01,2.093587636947631836e+00,1.131760925054550171e-01
2.560000000000000142e+01,4.972694218158721924e-01,5.721376538276672363e-01,4.941139519214630127e-01,9.171347022056579590e-01,1.108450889587402344e+00,1.460083365440368652e+00,2.609380483627319336e+00,7.164409160614013672e-01,2.311108112335205078e+00,1.457182168960571289e-01
2.580000000000000071e+01,4.897785186767578125e-01,5.190705657005310059e-01,4.541185200214385986e-01,8.245756626129150391e-01,8.622297048568725586e-01,1.436746358871459961e+00,2.414541959762573242e+00,9.539902210235595703e-01,2.523919582366943359e+00,1.944941431283950806e-01
2.600000000000000000e+01,4.874444305896759033e-01,4.703209698200225830e-01,4.301184117794036865e-01,7.373110055923461914e-01,6.658408045768737793e-01,1.362788677215576172e+00,2.085774183273315430e+00,1.202501893043518066e+00,2.713573932647705078e+00,2.694888412952423096e-01
2.620000000000000284e+01,4.888130724430084229e-01,4.257716834545135498e-01,4.147301912307739258e-01,6.568493843078613281e-01,5.264506340026855469e-01,1.253081679344177246e+00,1.667014837265014648e+00,1.460434079170227051e+00,2.846519231796264648e+00,3.956900835037231445e-01
2.640000000000000213e+01,4.939317703247070312e-01,3.854105472564697266e-01,4.040898084640502930e-01,5.846468210220336914e-01,4.355788230895996094e-01,1.127820372581481934e+00,1.287082910537719727e+00,1.596895694732666016e+00,2.871449947357177734e+00,5.857361555099487305e-01
2.660000000000000142e+01,5.064446926116943359e-01,3.498605489730834961e-01,3.977946043014526367e-01,5.206198096275329590e-01,3.774522244930267334e-01,1.003577470779418945e+00,9.776719212532043457e-01,1.602786660194396973e+00,2.748538732528686523e+00,8.327002525329589844e-01
2.680000000000000071e+01,5.273594260215759277e-01,3.186612725257873535e-01,3.954009115695953369e-01,4.637000858783721924e-01,3.440441787242889404e-01,8.856084346771240234e-01,7.270213365554809570e-01,1.540401577949523926e+00,2.470700263977050781e+00,1.111671447753906250e+00
2.700000000000000000e+01,5.581326484680175781e-01,2.929135262966156006e-01,3.963948786258697510e-01,4.133579432964324951e-01,3.255927562713623047e-01,7.788077592849731445e-01,5.445497035980224609e-01,1.427486419677734375e+00,2.053423881530761719e+00,1.402775883674621582e+00
2.720000000000000284e+01,5.977967977523803711e-01,2.714467942714691162e-01,3.999088704586029053e-01,3.680579662322998047e-01,3.131268024444580078e-01,6.834735274314880371e-01,4.245899915695190430e-01,1.286872267723083496e+00,1.586559891700744629e+00,1.659765720367431641e+00
2.740000000000000213e+01,6.455659270286560059e-01,2.536873221397399902e-01,4.071549177169799805e-01,3.271494209766387939e-01,3.053599298000335693e-01,5.984467864036560059e-01,3.467719554901123047e-01,1.144192695617675781e+00,1.187490940093994141e+00,1.754202485084533691e+00
2.760000000000000142e+01,6.999056935310363770e-01,2.388058751821517944e-01,4.222046732902526855e-01,2.915732860565185547e-01,3.016536831855773926e-01,5.229555964469909668e-01,3.004667758941650391e-01,1.006736159324645996e+00,8.661105036735534668e-01,1.726739287376403809e+00
2.780000000000000071e+01,7.608598470687866211e-01,2.263279259204864502e-01,4.458861947059631348e-01,2.606592476367950439e-01,3.016954064369201660e-01,4.565803706645965576e-01,2.754479348659515381e-01,8.802478313446044922e-01,6.216778755187988281e-01,1.628358960151672363e+00
2.800000000000000000e+01,8.281893730163574219e-01,2.165288776159286499e-01,4.793581664562225342e-01,2.359715253114700317e-01,3.050732910633087158e-01,3.984514474868774414e-01,2.601912915706634521e-01,7.688521742820739746e-01,4.526551365852355957e-01,1.487079143524169922e+00
2.820000000000000284e+01,9.014967679977416992e-01,2.096569538116455078e-01,5.206757187843322754e-01,2.153246700763702393e-01,3.113752901554107666e-01,3.474509716033935547e-01,2.503943741321563721e-01,6.694722175598144531e-01,3.427171409130096436e-01,1.329676628112792969e+00
2.840000000000000213e+01,9.803010821342468262e-01,2.059430778026580811e-01,5.696850419044494629e-01,1.983005106449127197e-01,3.200686573982238770e-01,3.021597564220428467e-01,2.453040629625320435e-01,5.810763835906982422e-01,2.734624147415161133e-01,1.173733115196228027e+00
2.860000000000000142e+01,1.064036726951599121e+00,2.055961340665817261e-01,6.253408789634704590e-01,1.841615438461303711e-01,3.305574655532836914e-01,2.624466419219970703e-01,2.442994713783264160e-01,5.027428865432739258e-01,2.339397370815277100e-01,1.025029301643371582e+00
2.880000000000000071e+01,1.152055978775024414e+00,2.088001221418380737e-01,6.875411868095397949e-01,1.724041998386383057e-01,3.468049466609954834e-01,2.284028381109237671e-01,2.470116913318634033e-01,4.336975812911987305e-01,2.102559655904769897e-01,8.912422060966491699e-01
2.900000000000000000e+01,1.243176102638244629e+00,2.158960402011871338e-01,7.565942406654357910e-01,1.629286110401153564e-01,3.721960484981536865e-01,1.997974812984466553e-01,2.531807720661163330e-01,3.733347952365875244e-01,1.963294595479965210e-01,7.733305096626281738e-01
2.920000000000000284e+01,1.336020946502685547e+00,2.272066473960876465e-01,8.328284025192260742e-01,1.557834595441818237e-01,4.068967401981353760e-01,1.769539117813110352e-01,2.622892558574676514e-01,3.207478821277618408e-01,1.881143897771835327e-01,6.683089137077331543e-01
2.940000000000000213e+01,1.428749322891235352e+00,2.433196902275085449e-01,9.165431261062622070e-01,1.510034352540969849e-01,4.488440752029418945e-01,1.575856953859329224e-01,2.719075381755828857e-01,2.742871344089508057e-01,1.848253309726715088e-01,5.750895738601684570e-01
2.960000000000000142e+01,1.517933011054992676e+00,2.659924328327178955e-01,1.008125424385070801e+00,1.486940383911132812e-01,4.983541667461395264e-01,1.417628526687622070e-01,2.828448414802551270e-01,2.334622740745544434e-01,1.857842355966567993e-01,4.926439225673675537e-01
2.980000000000000071e+01,1.601354241371154785e+00,2.953639924526214600e-01,1.105791568756103516e+00,1.501000821590423584e-01,5.545007586479187012e-01,1.288183331489562988e-01,2.982331812381744385e-01,1.988414078950881958e-01,1.904770731925964355e-01,4.200707077980041504e-01
3.000000000000000000e+01,1.675266742706298828e+00,3.321085274219512939e-01,1.209045529365539551e+00,1.555821001529693604e-01,6.171015501022338867e-01,1.183624565601348877e-01,3.222428858280181885e-01,1.699715703725814819e-01,1.987330764532089233e-01,3.566825389862060547e-01
3.020000000000000284e+01,1.734034299850463867e+00,3.773084580898284912e-01,1.319904208183288574e+00,1.642815172672271729e-01,6.864435672760009766e-01,1.101278737187385559e-01,3.555598855018615723e-01,1.469281911849975586e-01,2.090195864439010620e-01,3.015603721141815186e-01
3.040000000000000213e+01,1.771014809608459473e+00,4.349506497383117676e-01,1.439555883407592773e+00,1.759081333875656128e-01,7.628592848777770996e-01,1.041653454303741455e-01,3.962863981723785400e-01,1.275575906038284302e-01,2.196440845727920532e-01,2.531042695045471191e-01
3.060000000000000142e+01,1.781372189521789551e+00,5.046911835670471191e-01,1.566148996353149414e+00,1.912812143564224243e-01,8.466730713844299316e-01,1.005225554108619690e-01,4.444364011287689209e-01,1.116729453206062317e-01,2.306565493345260620e-01,2.101685106754302979e-01
3.080000000000000071e+01,1.760780572891235352e+00,5.852697491645812988e-01,1.698512434959411621e+00,2.110173106193542480e-01,9.382593631744384766e-01,9.926076233386993408e-02,4.995042383670806885e-01,9.886112064123153687e-02,2.459527850151062012e-01,1.735213994979858398e-01
3.100000000000000000e+01,1.705646157264709473e+00,6.747437715530395508e-01,1.830989956855773926e+00,2.389647066593170166e-01,1.038006186485290527e+00,1.004432812333106995e-01,5.608695745468139648e-01,8.864887058734893799e-02,2.680175900459289551e-01,1.433018147945404053e-01
3.120000000000000284e+01,1.602639675140380859e+00,7.716116309165954590e-01,1.950558304786682129e+00,2.804093360900878906e-01,1.148952960968017578e+00,1.033986657857894897e-01,6.288396716117858887e-01,8.064348250627517700e-02,2.988519966602325439e-01,1.194572299718856812e-01
3.140000000000000213e+01,1.447953462600708008e+00,8.692525625228881836e-01,2.044988393783569336e+00,3.400272130966186523e-01,1.272724390029907227e+00,1.080667749047279358e-01,7.037118673324584961e-01,7.485435158014297485e-02,3.372868299484252930e-01,9.958155453205108643e-02
3.160000000000000142e+01,1.254199981689453125e+00,9.631759524345397949e-01,2.089066505432128906e+00,4.312501251697540283e-01,1.409359216690063477e+00,1.152298152446746826e-01,7.858195900917053223e-01,7.133159041404724121e-02,3.829694986343383789e-01,8.312699198722839355e-02
3.180000000000000071e+01,1.078962206840515137e+00,1.012755990028381348e+00,2.089245080947875977e+00,5.409163236618041992e-01,1.558470845222473145e+00,1.257752627134323120e-01,8.755338191986083984e-01,7.013776153326034546e-02,4.360741078853607178e-01,7.008693367242813110e-02
3.200000000000000000e+01,9.341309070587158203e-01,1.014370322227478027e+00,2.039614439010620117e+00,6.651168465614318848e-01,1.720854043960571289e+00,1.406009793281555176e-01,9.736837148666381836e-01,7.122684270143508911e-02,4.953531622886657715e-01,5.960444360971450806e-02
3.220000000000000284e+01,8.148233294486999512e-01,9.880306720733642578e-01,1.917408823966979980e+00,8.097020983695983887e-01,1.896572828292846680e+00,1.611614227294921875e-01,1.083612084388732910e+00,7.383639365434646606e-02,5.610513091087341309e-01,5.154656991362571716e-02
3.239999999999999858e+01,7.196620106697082520e-01,9.418724775314331055e-01,1.715073466300964355e+00,9.604556560516357422e-01,2.076841354370117188e+00,1.909065395593643188e-01,1.206332921981811523e+00,7.810856401920318604e-02,6.334434747695922852e-01,4.564308002591133118e-02
3.260000000000000142e+01,6.466773152351379395e-01,8.823733925819396973e-01,1.448479533195495605e+00,1.111503839492797852e+00,2.246546745300292969e+00,2.388518452644348145e-01,1.343041539192199707e+00,8.420895040035247803e-02,7.128718495368957520e-01,4.195014387369155884e-02
3.280000000000000426e+01,5.941282510757446289e-01,8.156250119209289551e-01,1.195925593376159668e+00,1.207252264022827148e+00,2.388920307159423828e+00,3.119343221187591553e-01,1.494984507560729980e+00,9.237764030694961548e-02,7.997066378593444824e-01,4.053123667836189270e-02
3.300000000000000000e+01,5.570448637008666992e-01,7.489411830902099609e-01,9.892287254333496094e-01,1.218939781188964844e+00,2.471153974533081055e+00,4.262531995773315430e-01,1.662772893905639648e+00,1.034846082329750061e-01,8.954982757568359375e-01,4.109977185726165771e-02
3.320000000000000284e+01,5.288782119750976562e-01,6.844524145126342773e-01,8.168297410011291504e-01,1.188608288764953613e+00,2.463804006576538086e+00,5.854865312576293945e-01,1.846513152122497559e+00,1.197097674012184143e-01,1.002863526344299316e+00,4.315887391567230225e-02
3.339999999999999858e+01,5.083783864974975586e-01,6.233289837837219238e-01,6.811785697937011719e-01,1.125555992126464844e+00,2.362154006958007812e+00,7.739639878273010254e-01,2.042588472366333008e+00,1.432934552431106567e-01,1.122883558273315430e+00,4.685817658901214600e-02
3.360000000000000142e+01,4.951231479644775391e-01,5.661988258361816406e-01,5.803333520889282227e-01,1.041096091270446777e+00,2.148129463195800781e+00,9.848301410675048828e-01,2.244228601455688477e+00,1.780623197555541992e-01,1.256734251976013184e+00,5.236079171299934387e-02
3.380000000000000426e+01,4.883444905281066895e-01,5.135025382041931152e-01,5.086206793785095215e-01,9.474518299102783203e-01,1.826899290084838867e+00,1.203736066818237305e+00,2.433167934417724609e+00,2.331281602382659912e-01,1.405648112297058105e+00,5.983865633606910706e-02
3.400000000000000000e+01,4.864301681518554688e-01,4.651385247707366943e-01,4.620950818061828613e-01,8.536190390586853027e-01,1.459355235099792480e+00,1.401309132575988770e+00,2.587542057037353516e+00,3.212661147117614746e-01,1.570945501327514648e+00,6.947724521160125732e-02
3.420000000000000284e+01,4.881871938705444336e-01,4.209709167480468750e-01,4.346617162227630615e-01,7.640394568443298340e-01,1.145279526710510254e+00,1.478659033775329590e+00,2.669790029525756836e+00,4.581548571586608887e-01,1.754973888397216797e+00,8.221706002950668335e-02
3.439999999999999858e+01,4.941318929195404053e-01,3.811071515083312988e-01,4.170284569263458252e-01,6.811195611953735352e-01,8.882012367248535156e-01,1.461989521980285645e+00,2.640780925750732422e+00,6.487485170364379883e-01,1.957123517990112305e+00,9.940245747566223145e-02
3.460000000000000142e+01,5.074009895324707031e-01,3.459934592247009277e-01,4.050970077514648438e-01,6.060786247253417969e-01,6.818901896476745605e-01,1.391295909881591797e+00,2.488528251647949219e+00,8.762410879135131836e-01,2.169991970062255859e+00,1.249097436666488647e-01
3.480000000000000426e+01,5.292001962661743164e-01,3.151525855064392090e-01,3.974989354610443115e-01,5.394361615180969238e-01,5.337171554565429688e-01,1.282474279403686523e+00,2.202114582061767578e+00,1.122811317443847656e+00,2.388432502746582031e+00,1.616491973400115967e-01
3.500000000000000000e+01,5.609646439552307129e-01,2.898384034633636475e-01,3.939881920814514160e-01,4.802182614803314209e-01,4.375680088996887207e-01,1.155084133148193359e+00,1.805987596511840820e+00,1.377584695816040039e+00,2.594509124755859375e+00,2.188108265399932861e-01
3.520000000000000284e+01,6.016324758529663086e-01,2.688354253768920898e-01,3.940457701683044434e-01,4.277960360050201416e-01,3.753796219825744629e-01,1.028225541114807129e+00,1.406774163246154785e+00,1.562804579734802246e+00,2.765608310699462891e+00,3.114808499813079834e-01
3.539999999999999858e+01,6.503981351852416992e-01,2.514925003051757812e-01,3.968060910701751709e-01,3.809080719947814941e-01,3.391506075859069824e-01,9.072222709655761719e-01,1.074087023735046387e+00,1.608812451362609863e+00,2.863503694534301758e+00,4.615680575370788574e-01
3.560000000000000142e+01,7.056367993354797363e-01,2.368439137935638428e-01,4.027351438999176025e-01,3.386127352714538574e-01,3.193875253200531006e-01,7.971292734146118164e-01,8.026031255722045898e-01,1.567418932914733887e+00,2.822321653366088867e+00,6.806131601333618164e-01
3.580000000000000426e+01,7.675169706344604492e-01,2.246430516242980957e-01,4.153834283351898193e-01,3.013653755187988281e-01,3.063900470733642578e-01,6.991314888000488281e-01,5.981724262237548828e-01,1.468450427055358887e+00,2.639855861663818359e+00,9.409751892089843750e-01
3.600000000000000000e+01,8.357105255126953125e-01,2.151523679494857788e-01,4.365394115447998047e-01,2.692659497261047363e-01,2.982306182384490967e-01,6.117080450057983398e-01,4.576721191406250000e-01,1.335234642028808594e+00,2.302127122879028320e+00,1.220759153366088867e+00
3.620000000000000284e+01,9.098501205444335938e-01,2.086227536201477051e-01,4.671353995800018311e-01,2.428439855575561523e-01,2.942363321781158447e-01,5.339820981025695801e-01,3.677228093147277832e-01,1.191776633262634277e+00,1.849867820739746094e+00,1.513040304183959961e+00
3.639999999999999858e+01,9.893382191658020020e-01,2.052676826715469360e-01,5.060655474662780762e-01,2.210646867752075195e-01,2.939947545528411865e-01,4.654788970947265625e-01,3.124406635761260986e-01,1.051634788513183594e+00,1.411836028099060059e+00,1.701513767242431641e+00
3.660000000000000142e+01,1.073751091957092285e+00,2.053149491548538208e-01,5.526093840599060059e-01,2.028949558734893799e-01,2.972304821014404297e-01,4.056399464607238770e-01,2.821350395679473877e-01,9.205230474472045898e-01,1.050321817398071289e+00,1.735339760780334473e+00
3.680000000000000426e+01,1.162251591682434082e+00,2.089176177978515625e-01,6.062174439430236816e-01,1.879025548696517944e-01,3.032892942428588867e-01,3.530561923980712891e-01,2.639469206333160400e-01,8.042176365852355957e-01,7.602329850196838379e-01,1.678999662399291992e+00
3.700000000000000000e+01,1.253674626350402832e+00,2.164728641510009766e-01,6.662691831588745117e-01,1.754271686077117920e-01,3.119113743305206299e-01,3.065831959247589111e-01,2.524696290493011475e-01,7.009575366973876953e-01,5.501570105552673340e-01,1.560480594635009766e+00
3.720000000000000284e+01,1.346727371215820312e+00,2.282600700855255127e-01,7.330808043479919434e-01,1.652219742536544800e-01,3.215941786766052246e-01,2.655340433120727539e-01,2.459163218736648560e-01,6.089977622032165527e-01,4.097175300121307373e-01,1.410420775413513184e+00
3.739999999999999858e+01,1.439373254776000977e+00,2.450651228427886963e-01,8.069644570350646973e-01,1.573304086923599243e-01,3.363146781921386719e-01,2.303949892520904541e-01,2.436491847038269043e-01,5.274073481559753418e-01,3.182613253593444824e-01,1.254538774490356445e+00
3.760000000000000142e+01,1.528407931327819824e+00,2.684526145458221436e-01,8.882668614387512207e-01,1.518059819936752319e-01,3.595541119575500488e-01,2.004241049289703369e-01,2.451243400573730469e-01,4.553148746490478516e-01,2.623874545097351074e-01,1.102643728256225586e+00
3.780000000000000426e+01,1.611386775970458984e+00,2.985771894454956055e-01,9.773471951484680176e-01,1.487039625644683838e-01,3.924881815910339355e-01,1.766863465309143066e-01,2.502257227897644043e-01,3.920944333076477051e-01,2.320705056190490723e-01,9.608645439147949219e-01
3.800000000000000000e+01,1.683884143829345703e+00,3.363493680953979492e-01,1.073258161544799805e+00,1.488319784402847290e-01,4.328901171684265137e-01,1.566662937402725220e-01,2.584559619426727295e-01,3.370794355869293213e-01,2.127505093812942505e-01,8.352587819099426270e-01
3.820000000000000284e+01,1.740833640098571777e+00,3.826403915882110596e-01,1.174840211868286133e+00,1.529679596424102783e-01,4.807896912097930908e-01,1.401756405830383301e-01,2.679949700832366943e-01,2.887482345104217529e-01,2.013147026300430298e-01,7.242186665534973145e-01
3.840000000000000568e+01,1.775334954261779785e+00,4.417255818843841553e-01,1.282922863960266113e+00,1.607685983180999756e-01,5.356273055076599121e-01,1.267681419849395752e-01,2.779939770698547363e-01,2.459212988615036011e-01,1.951517909765243530e-01,6.254128217697143555e-01
3.860000000000000142e+01,1.782595872879028320e+00,5.128827095031738281e-01,1.400024890899658203e+00,1.713753193616867065e-01,5.968329310417175293e-01,1.159433275461196899e-01,2.919529974460601807e-01,2.092656940221786499e-01,1.935721635818481445e-01,5.378246903419494629e-01
3.880000000000000426e+01,1.758363485336303711e+00,5.947395563125610352e-01,1.524751305580139160e+00,1.854424625635147095e-01,6.647015213966369629e-01,1.073244959115982056e-01,3.129972219467163086e-01,1.785933226346969604e-01,1.959438771009445190e-01,4.604827761650085449e-01
3.900000000000000000e+01,1.699203729629516602e+00,6.852528452873229980e-01,1.655591726303100586e+00,2.035952061414718628e-01,7.395383119583129883e-01,1.009544879198074341e-01,3.436442911624908447e-01,1.540733873844146729e-01,2.020083814859390259e-01,3.926284611225128174e-01
3.920000000000000284e+01,1.589948415756225586e+00,7.829776406288146973e-01,1.791048407554626465e+00,2.275235801935195923e-01,8.216680884361267090e-01,9.688068181276321411e-02,3.819461166858673096e-01,1.335482150316238403e-01,2.113623172044754028e-01,3.334861099720001221e-01
3.940000000000000568e+01,1.429157376289367676e+00,8.806623220443725586e-01,1.916632294654846191e+00,2.643076181411743164e-01,9.115155935287475586e-01,9.518254548311233521e-02,4.276093244552612305e-01,1.165041550993919373e-01,2.216689437627792358e-01,2.819093167781829834e-01
3.960000000000000142e+01,1.232553839683532715e+00,9.740853905677795410e-01,2.022341251373291016e+00,3.165478706359863281e-01,1.009422779083251953e+00,9.590774029493331909e-02,4.806502759456634521e-01,1.028444468975067139e-01,2.322641909122467041e-01,2.362387925386428833e-01
3.980000000000000426e+01,1.060944557189941406e+00,1.016861081123352051e+00,2.086671829223632812e+00,3.967804312705993652e-01,1.117896318435668945e+00,9.851279109716415405e-02,5.399045944213867188e-01,9.176652133464813232e-02,2.451158165931701660e-01,1.964556276798248291e-01
4.000000000000000000e+01,9.184474945068359375e-01,1.014809012413024902e+00,2.102729797363281250e+00,5.015547871589660645e-01,1.238950252532958984e+00,1.027544364333152771e-01,6.056509613990783691e-01,8.303444087505340576e-02,2.633549869060516357e-01,1.631618142127990723e-01
4.020000000000000284e+01,8.017398118972778320e-01,9.855284094810485840e-01,2.070569515228271484e+00,6.223538517951965332e-01,1.373582363128662109e+00,1.090119108557701111e-01,6.782036423683166504e-01,7.650623470544815063e-02,2.895808815956115723e-01,1.363656967878341675e-01
4.040000000000000568e+01,7.089720368385314941e-01,9.372227787971496582e-01,1.972469925880432129e+00,7.617231607437133789e-01,1.521176576614379883e+00,1.184035539627075195e-01,7.578914165496826172e-01,7.223195582628250122e-02,3.244051337242126465e-01,1.146298944950103760e-01
4.060000000000000142e+01,6.383709907531738281e-01,8.761157393455505371e-01,1.795787334442138672e+00,9.125632047653198242e-01,1.681980371475219727e+00,1.317489743232727051e-01,8.450503945350646973e-01,7.026236504316329956e-02,3.664061427116394043e-01,9.635247290134429932e-02
4.080000000000000426e+01,5.875962972640991211e-01,8.088676333427429199e-01,1.545756340026855469e+00,1.066159963607788086e+00,1.857299208641052246e+00,1.503552347421646118e-01,9.401023387908935547e-01,7.067368924617767334e-02,4.158419668674468994e-01,8.154881745576858521e-02
4.100000000000000000e+01,5.516772270202636719e-01,7.420336008071899414e-01,1.277727127075195312e+00,1.189802646636962891e+00,2.040806531906127930e+00,1.772724390029907227e-01,1.045991182327270508e+00,7.276123017072677612e-02,4.719905853271484375e-01,6.968263536691665649e-02
4.120000000000000284e+01,5.244619846343994141e-01,6.776122450828552246e-01,1.053631544113159180e+00,1.227431774139404297e+00,2.218348026275634766e+00,2.197425961494445801e-01,1.164352893829345703e+00,7.646546512842178345e-02,5.344123840332031250e-01,6.038906052708625793e-02
4.140000000000000568e+01,5.048971176147460938e-01,6.166791915893554688e-01,8.680683374404907227e-01,1.209584832191467285e+00,2.375993967056274414e+00,2.834072709083557129e-01,1.296320557594299316e+00,8.194470405578613281e-02,6.034094095230102539e-01,5.329028889536857605e-02
4.160000000000000142e+01,4.925003051757812500e-01,5.598394870758056641e-01,7.190277576446533203e-01,1.155220627784729004e+00,2.483552694320678711e+00,3.857668638229370117e-01,1.442980051040649414e+00,8.935445547103881836e-02,6.792871952056884766e-01,4.838102310895919800e-02
4.180000000000000426e+01,4.865172207355499268e-01,5.075170993804931641e-01,6.073420643806457520e-01,1.075094461441040039e+00,2.501779317855834961e+00,5.373359918594360352e-01,1.605412244796752930e+00,9.926428645849227905e-02,7.623867392539978027e-01,4.571565985679626465e-02
4.200000000000000000e+01,4.850536286830902100e-01,4.595474302768707275e-01,5.266444683074951172e-01,9.816194176673889160e-01,2.429674625396728516e+00,7.208213806152343750e-01,1.783981084823608398e+00,1.137700229883193970e-01,8.530988693237304688e-01,4.536433145403862000e-02
4.220000000000000284e+01,4.872368574142456055e-01,4.157785177230834961e-01,4.723536372184753418e-01,8.866347074508666992e-01,2.243876218795776367e+00,9.327592849731445312e-01,1.976877331733703613e+00,1.344062536954879761e-01,9.542785882949829102e-01,4.666045680642127991e-02
4.240000000000000568e+01,4.939947128295898438e-01,3.763924241065979004e-01,4.393246769905090332e-01,7.945885658264160156e-01,1.941466331481933594e+00,1.152202725410461426e+00,2.177981853485107422e+00,1.652454286813735962e-01,1.067564487457275391e+00,4.951954260468482971e-02
4.260000000000000142e+01,5.080602169036865234e-01,3.417219221591949463e-01,4.191812574863433838e-01,7.087208628654479980e-01,1.563657522201538086e+00,1.375912904739379883e+00,2.372043848037719727e+00,2.132244110107421875e-01,1.194010496139526367e+00,5.409090965986251831e-02
4.280000000000000426e+01,5.310751199722290039e-01,3.116095662117004395e-01,4.058909714221954346e-01,6.304896473884582520e-01,1.227687239646911621e+00,1.487064838409423828e+00,2.541733741760253906e+00,2.870916128158569336e-01,1.334890604019165039e+00,6.054894998669624329e-02
4.300000000000000000e+01,5.638509988784790039e-01,2.867385745048522949e-01,3.968358635902404785e-01,5.607354640960693359e-01,9.535126686096191406e-01,1.487683773040771484e+00,2.653134584426879883e+00,4.065944850444793701e-01,1.491456270217895508e+00,6.906972825527191162e-02
4.320000000000000284e+01,6.054446697235107422e-01,2.661082744598388672e-01,3.920683860778808594e-01,4.988762140274047852e-01,7.299387454986572266e-01,1.428661584854125977e+00,2.659529685974121094e+00,5.823458433151245117e-01,1.665400266647338867e+00,8.010957390069961548e-02
4.340000000000000568e+01,6.549713611602783203e-01,2.490378469228744507e-01,3.910516500473022461e-01,4.440315365791320801e-01,5.637791752815246582e-01,1.327059626579284668e+00,2.549750328063964844e+00,7.982183098793029785e-01,1.858189105987548828e+00,9.484963119029998779e-02
4.360000000000000142e+01,7.111083269119262695e-01,2.346037328243255615e-01,3.931061029434204102e-01,3.953115642070770264e-01,4.563476741313934326e-01,1.198984026908874512e+00,2.306735277175903320e+00,1.040937662124633789e+00,2.064823389053344727e+00,1.163784191012382507e-01
4.380000000000000426e+01,7.738748788833618164e-01,2.226572930812835693e-01,3.978808224201202393e-01,3.514914810657501221e-01,3.850856125354766846e-01,1.069929838180541992e+00,1.941403388977050781e+00,1.294364094734191895e+00,2.279247999191284180e+00,1.482561081647872925e-01
4.400000000000000000e+01,8.429132103919982910e-01,2.134510576725006104e-01,4.078385829925537109e-01,3.123709857463836670e-01,3.423252105712890625e-01,9.455213546752929688e-01,1.525959968566894531e+00,1.521937131881713867e+00,2.489009857177734375e+00,1.963754296302795410e-01
4.420000000000000284e+01,9.178870916366577148e-01,2.072440087795257568e-01,4.254947006702423096e-01,2.784003019332885742e-01,3.196865022182464600e-01,8.305187225341796875e-01,1.170166730880737305e+00,1.610592722892761230e+00,2.676386117935180664e+00,2.698876559734344482e-01
4.440000000000000568e+01,9.981925487518310547e-01,2.042495608329772949e-01,4.527142047882080078e-01,2.499308735132217407e-01,3.052246272563934326e-01,7.286034822463989258e-01,8.793391585350036621e-01,1.590133070945739746e+00,2.808223962783813477e+00,3.935998678207397461e-01
4.460000000000000142e+01,1.083270311355590820e+00,2.046617716550827026e-01,4.888363480567932129e-01,2.267524600028991699e-01,2.958106398582458496e-01,6.375676989555358887e-01,6.525099277496337891e-01,1.506506443023681641e+00,2.833089113235473633e+00,5.793219208717346191e-01
4.480000000000000426e+01,1.172530055046081543e+00,2.086934894323348999e-01,5.326051115989685059e-01,2.073059678077697754e-01,2.907940149307250977e-01,5.565967559814453125e-01,4.924759864807128906e-01,1.381118178367614746e+00,2.716313838958740234e+00,8.194110989570617676e-01
4.500000000000000000e+01,1.264591932296752930e+00,2.167374044656753540e-01,5.839879512786865234e-01,1.913986355066299438e-01,2.895373702049255371e-01,4.848916530609130859e-01,3.901461660861968994e-01,1.237593650817871094e+00,2.448943614959716797e+00,1.091407060623168945e+00
4.520000000000000284e+01,1.358125329017639160e+00,2.290439158678054810e-01,6.417239904403686523e-01,1.781651526689529419e-01,2.919664978981018066e-01,4.221928715705871582e-01,3.251301348209381104e-01,1.095449686050415039e+00,2.043771982192993164e+00,1.375581026077270508e+00
4.540000000000000568e+01,1.450808167457580566e+00,2.465818971395492554e-01,7.060638666152954102e-01,1.671694517135620117e-01,2.974123358726501465e-01,3.672244846820831299e-01,2.880043983459472656e-01,9.606986641883850098e-01,1.585433840751647949e+00,1.630129337310791016e+00
4.560000000000000142e+01,1.539661049842834473e+00,2.707450389862060547e-01,7.773726582527160645e-01,1.584747582674026489e-01,3.054897487163543701e-01,3.188781738281250000e-01,2.668400406837463379e-01,8.394209742546081543e-01,1.192553520202636719e+00,1.727209568023681641e+00
4.580000000000000426e+01,1.622035384178161621e+00,3.016858994960784912e-01,8.559111356735229492e-01,1.521049290895462036e-01,3.147406280040740967e-01,2.759808599948883057e-01,2.537087202072143555e-01,7.322202324867248535e-01,8.751358985900878906e-01,1.702889800071716309e+00
4.600000000000000000e+01,1.693148612976074219e+00,3.405228257179260254e-01,9.420655965805053711e-01,1.481267213821411133e-01,3.275113999843597412e-01,2.390591502189636230e-01,2.457282841205596924e-01,6.366704702377319336e-01,6.320536136627197266e-01,1.608662128448486328e+00
4.620000000000000284e+01,1.747937440872192383e+00,3.884304463863372803e-01,1.036002516746520996e+00,1.467831879854202271e-01,3.479765951633453369e-01,2.076205164194107056e-01,2.422320842742919922e-01,5.517890453338623047e-01,4.629977941513061523e-01,1.470933675765991211e+00
4.640000000000000568e+01,1.779683947563171387e+00,4.491052329540252686e-01,1.135768771171569824e+00,1.493819952011108398e-01,3.779270648956298828e-01,1.821267157793045044e-01,2.426207810640335083e-01,4.766815304756164551e-01,3.532438278198242188e-01,1.315885305404663086e+00
4.660000000000000142e+01,1.783655643463134766e+00,5.217472910881042480e-01,1.240936756134033203e+00,1.561173647642135620e-01,4.159002900123596191e-01,1.609815061092376709e-01,2.466986775398254395e-01,4.106622934341430664e-01,2.839767336845397949e-01,1.162141919136047363e+00
4.680000000000000426e+01,1.755615234375000000e+00,6.049320101737976074e-01,1.355097055435180664e+00,1.655433326959609985e-01,4.612740576267242432e-01,1.433441489934921265e-01,2.540723383426666260e-01,3.531906008720397949e-01,2.444975674152374268e-01,1.015629053115844727e+00
4.700000000000000000e+01,1.691625356674194336e+00,6.967368125915527344e-01,1.478343725204467773e+00,1.780260354280471802e-01,5.140460729598999023e-01,1.291029155254364014e-01,2.635434865951538086e-01,3.029819726943969727e-01,2.210801541805267334e-01,8.835852146148681641e-01
4.720000000000000284e+01,1.576224684715270996e+00,7.951486706733703613e-01,1.608114838600158691e+00,1.944648474454879761e-01,5.731119513511657715e-01,1.174856424331665039e-01,2.733384370803833008e-01,2.583511471748352051e-01,2.072687745094299316e-01,7.675102353096008301e-01
4.740000000000000568e+01,1.409011125564575195e+00,8.928273320198059082e-01,1.743893504142761230e+00,2.156757414340972900e-01,6.387228965759277344e-01,1.081653535366058350e-01,2.858745455741882324e-01,2.196757793426513672e-01,1.990064084529876709e-01,6.640443801879882812e-01
4.760000000000000142e+01,1.212003231048583984e+00,9.835221171379089355e-01,1.875724077224731445e+00,2.472200542688369751e-01,7.111706733703613281e-01,1.010689809918403625e-01,3.040986657142639160e-01,1.873755753040313721e-01,1.955869197845458984e-01,5.721675157546997070e-01
4.780000000000000426e+01,1.044007539749145508e+00,1.019942641258239746e+00,1.992117166519165039e+00,2.929266393184661865e-01,7.908173799514770508e-01,9.625743329524993896e-02,3.316458463668823242e-01,1.609149873256683350e-01,1.963652372360229492e-01,4.909056425094604492e-01
4.800000000000000000e+01,9.038690924644470215e-01,1.014449834823608398e+00,2.076467275619506836e+00,3.614276647567749023e-01,8.779639005661010742e-01,9.376801550388336182e-02,3.675654232501983643e-01,1.392597705125808716e-01,2.008757591247558594e-01,4.193984270095825195e-01
4.820000000000000284e+01,7.898573279380798340e-01,9.823775291442871094e-01,2.109044313430786133e+00,4.601615965366363525e-01,9.730812311172485352e-01,9.369501471519470215e-02,4.107495546340942383e-01,1.210639327764511108e-01,2.089084684848785400e-01,3.569428622722625732e-01
4.840000000000000568e+01,6.993767023086547852e-01,9.322296380996704102e-01,2.095509529113769531e+00,5.763202905654907227e-01,1.077610373497009277e+00,9.577773511409759521e-02,4.614708721637725830e-01,1.063828915357589722e-01,2.190348356962203979e-01,3.025377988815307617e-01
4.860000000000000142e+01,6.310893297195434570e-01,8.697973489761352539e-01,2.024340629577636719e+00,7.087153196334838867e-01,1.194479465484619141e+00,9.945961833000183105e-02,5.186451673507690430e-01,9.445915371179580688e-02,2.294913977384567261e-01,2.547020018100738525e-01
4.880000000000000426e+01,5.820183753967285156e-01,8.022784590721130371e-01,1.876461625099182129e+00,8.583884835243225098e-01,1.324730634689331055e+00,1.049423739314079285e-01,5.821953415870666504e-01,8.501877635717391968e-02,2.405822724103927612e-01,2.124148011207580566e-01
4.900000000000000000e+01,5.471698045730590820e-01,7.354044914245605469e-01,1.647335886955261230e+00,1.011119008064270020e+00,1.468338489532470703e+00,1.130428165197372437e-01,6.524500846862792969e-01,7.776686549186706543e-02,2.560852468013763428e-01,1.764146238565444946e-01
4.920000000000000284e+01,5.209190845489501953e-01,6.711263060569763184e-01,1.368645548820495605e+00,1.160914659500122070e+00,1.624836206436157227e+00,1.247384101152420044e-01,7.297370433807373047e-01,7.275403290987014771e-02,2.785393893718719482e-01,1.467816084623336792e-01
4.940000000000000568e+01,5.021945834159851074e-01,6.104463338851928711e-01,1.126802563667297363e+00,1.228568553924560547e+00,1.795938968658447266e+00,1.413778811693191528e-01,8.143770694732666016e-01,7.002678513526916504e-02,3.101242780685424805e-01,1.232531890273094177e-01
4.960000000000000142e+01,4.905579090118408203e-01,5.539366006851196289e-01,9.280928969383239746e-01,1.225346446037292480e+00,1.977888584136962891e+00,1.650238931179046631e-01,9.067552089691162109e-01,6.965030729770660400e-02,3.492553234100341797e-01,1.036088317632675171e-01
4.980000000000000426e+01,4.852522015571594238e-01,5.019847154617309570e-01,7.650368213653564453e-01,1.182057857513427734e+00,2.160265207290649414e+00,2.006704956293106079e-01,1.008864164352416992e+00,7.124365121126174927e-02,3.956850171089172363e-01,8.740286529064178467e-02
5.000000000000000000e+01,4.842045009136199951e-01,4.544102251529693604e-01,6.399288773536682129e-01,1.108910918235778809e+00,2.328239202499389648e+00,2.562126815319061279e-01,1.123021125793457031e+00,7.439731061458587646e-02,4.493790268898010254e-01,7.450757920742034912e-02
5.020000000000000284e+01,4.867803156375885010e-01,4.110406935214996338e-01,5.480879545211791992e-01,1.018256902694702148e+00,2.457963466644287109e+00,3.439216315746307373e-01,1.250288963317871094e+00,7.926023751497268677e-02,5.092678666114807129e-01,6.417444348335266113e-02
5.040000000000000568e+01,4.943990707397460938e-01,3.721753656864166260e-01,4.851174056529998779e-01,9.223631024360656738e-01,2.513516187667846680e+00,4.771150350570678711e-01,1.392088651657104492e+00,8.602344244718551636e-02,5.756054520606994629e-01,5.620628595352172852e-02
5.060000000000000142e+01,5.091926455497741699e-01,3.379324972629547119e-01,4.457634687423706055e-01,8.279243111610412598e-01,2.480085372924804688e+00,6.494277715682983398e-01,1.549360036849975586e+00,9.504468739032745361e-02,6.486978530883789062e-01,5.041021481156349182e-02
5.080000000000000426e+01,5.333021283149719238e-01,3.084276914596557617e-01,4.227122366428375244e-01,7.390637397766113281e-01,2.336533784866333008e+00,8.537776470184326172e-01,1.722770214080810547e+00,1.078336536884307861e-01,7.289012670516967773e-01,4.684541746973991394e-02
5.100000000000000000e+01,5.670326948165893555e-01,2.839867174625396729e-01,4.078043103218078613e-01,6.575181484222412109e-01,2.075421810150146484e+00,1.074062943458557129e+00,1.911950469017028809e+00,1.258514374494552612e-01,8.165504336357116699e-01,4.556278884410858154e-02
5.120000000000000284e+01,6.095300912857055664e-01,2.637335956096649170e-01,3.972918093204498291e-01,5.845102667808532715e-01,1.716021180152893066e+00,1.300074458122253418e+00,2.111068487167358398e+00,1.527575254440307617e-01,9.132128953933715820e-01,4.628016427159309387e-02
5.140000000000000568e+01,6.597781777381896973e-01,2.469319999217987061e-01,3.911082446575164795e-01,5.198451280593872070e-01,1.355856537818908691e+00,1.463589668273925781e+00,2.310350656509399414e+00,1.935903131961822510e-01,1.021517753601074219e+00,4.849807918071746826e-02
5.160000000000000142e+01,7.166956067085266113e-01,2.327187806367874146e-01,3.888569474220275879e-01,4.623743593692779541e-01,1.056223392486572266e+00,1.503134727478027344e+00,2.492245912551879883e+00,2.564978599548339844e-01,1.142597794532775879e+00,5.237212404608726501e-02
5.180000000000000426e+01,7.802208065986633301e-01,2.210176289081573486e-01,3.900533318519592285e-01,4.116123914718627930e-01,8.101750016212463379e-01,1.465435504913330078e+00,2.628462791442871094e+00,3.593353033065795898e-01,1.277555465698242188e+00,5.805764719843864441e-02
5.200000000000000000e+01,8.499944806098937988e-01,2.120890617370605469e-01,3.937017023563385010e-01,3.660388588905334473e-01,6.186348199844360352e-01,1.377971768379211426e+00,2.677186965942382812e+00,5.147420167922973633e-01,1.427671909332275391e+00,6.573209911584854126e-02
5.220000000000000284e+01,9.256399869918823242e-01,2.061842530965805054e-01,4.008536934852600098e-01,3.249330520629882812e-01,4.882039427757263184e-01,1.256464004516601562e+00,2.610960006713867188e+00,7.185163497924804688e-01,1.594364762306213379e+00,7.559192925691604614e-02
5.240000000000000568e+01,1.006630778312683105e+00,2.035235166549682617e-01,4.157109856605529785e-01,2.891370058059692383e-01,4.036090373992919922e-01,1.125541090965270996e+00,2.414980649948120117e+00,9.566462635993957520e-01,1.779716372489929199e+00,8.878618478775024414e-02
5.260000000000000142e+01,1.092370510101318359e+00,2.043167799711227417e-01,4.390256702899932861e-01,2.581145465373992920e-01,3.512543737888336182e-01,9.972562789916992188e-01,2.084648847579956055e+00,1.205630898475646973e+00,1.981806516647338867e+00,1.073739528656005859e-01
5.280000000000000426e+01,1.182205319404602051e+00,2.087452262639999390e-01,4.720999300479888916e-01,2.332670688629150391e-01,3.225108087062835693e-01,8.767197132110595703e-01,1.664918184280395508e+00,1.463784456253051758e+00,2.193522930145263672e+00,1.348812282085418701e-01
5.300000000000000000e+01,1.274681448936462402e+00,2.172349393367767334e-01,5.130440592765808105e-01,2.125088572502136230e-01,3.057034015655517578e-01,7.694318294525146484e-01,1.284859061241149902e+00,1.599339842796325684e+00,2.408321619033813477e+00,1.748412698507308960e-01
5.320000000000000284e+01,1.368469238281250000e+00,2.299966961145401001e-01,5.616290569305419922e-01,1.953528523445129395e-01,2.944986224174499512e-01,6.736266613006591797e-01,9.753170609474182129e-01,1.604573488235473633e+00,2.607003927230834961e+00,2.368822395801544189e-01
5.340000000000000568e+01,1.460981488227844238e+00,2.482228726148605347e-01,6.169090270996093750e-01,1.811240315437316895e-01,2.879593670368194580e-01,5.882706642150878906e-01,7.246674299240112305e-01,1.541676044464111328e+00,2.763573408126831055e+00,3.395141959190368652e-01
5.360000000000000142e+01,1.549569368362426758e+00,2.730933725833892822e-01,6.787616014480590820e-01,1.693301945924758911e-01,2.854243814945220947e-01,5.124871730804443359e-01,5.425249338150024414e-01,1.428160309791564941e+00,2.836694478988647461e+00,5.001701712608337402e-01
5.380000000000000426e+01,1.631498456001281738e+00,3.047740459442138672e-01,7.474367618560791016e-01,1.598095297813415527e-01,2.866089344024658203e-01,4.458779990673065186e-01,4.231154918670654297e-01,1.287071824073791504e+00,2.771645069122314453e+00,7.236360311508178711e-01
5.400000000000000000e+01,1.701425075531005859e+00,3.445491492748260498e-01,8.232359290122985840e-01,1.526028215885162354e-01,2.910978496074676514e-01,3.877063691616058350e-01,3.455818295478820801e-01,1.144075393676757812e+00,2.563621997833251953e+00,9.860100150108337402e-01
5.420000000000000284e+01,1.754131317138671875e+00,3.939238190650939941e-01,9.065139889717102051e-01,1.477655470371246338e-01,2.982735931873321533e-01,3.366770744323730469e-01,2.994343042373657227e-01,1.006406426429748535e+00,2.204263448715209961e+00,1.261751532554626465e+00
5.440000000000000568e+01,1.783083796501159668e+00,4.560900628566741943e-01,9.977124929428100586e-01,1.453794986009597778e-01,3.073511719703674316e-01,2.914287149906158447e-01,2.744997739791870117e-01,8.798765540122985840e-01,1.745029449462890625e+00,1.550002217292785645e+00
5.460000000000000142e+01,1.783723592758178711e+00,5.301039814949035645e-01,1.095547556877136230e+00,1.464050263166427612e-01,3.182817399501800537e-01,2.518484592437744141e-01,2.592890262603759766e-01,7.684400677680969238e-01,1.326725006103515625e+00,1.703598737716674805e+00
5.480000000000000426e+01,1.751906633377075195e+00,6.144721508026123047e-01,1.198956131935119629e+00,1.515022665262222290e-01,3.348211050033569336e-01,2.181261628866195679e-01,2.495308220386505127e-01,6.690252423286437988e-01,9.864845871925354004e-01,1.710702300071716309e+00
5.500000000000000000e+01,1.682273626327514648e+00,7.078326344490051270e-01,1.310423016548156738e+00,1.597198396921157837e-01,3.605774044990539551e-01,1.899525821208953857e-01,2.444815188646316528e-01,5.806095600128173828e-01,7.138618826866149902e-01,1.642179846763610840e+00
5.520000000000000284e+01,1.560527086257934570e+00,8.067378401756286621e-01,1.431142210960388184e+00,1.708433628082275391e-01,3.954521119594573975e-01,1.673565506935119629e-01,2.435233145952224731e-01,5.022764205932617188e-01,5.198957324028015137e-01,1.517691254615783691e+00
5.540000000000000568e+01,1.387724995613098145e+00,9.050744175910949707e-01,1.559871792793273926e+00,1.855345368385314941e-01,4.375886917114257812e-01,1.482339501380920410e-01,2.462770640850067139e-01,4.332215487957000732e-01,3.929304480552673340e-01,1.365521550178527832e+00
5.560000000000000142e+01,1.193124532699584961e+00,9.901114106178283691e-01,1.694904804229736328e+00,2.046064734458923340e-01,4.872807264328002930e-01,1.326499879360198975e-01,2.524836063385009766e-01,3.728395998477935791e-01,3.102418184280395508e-01,1.211665391921997070e+00
5.580000000000000426e+01,1.028801679611206055e+00,1.020823121070861816e+00,1.831814169883728027e+00,2.310557812452316284e-01,5.435852408409118652e-01,1.199294999241828918e-01,2.616325020790100098e-01,3.202486336231231689e-01,2.607264816761016846e-01,1.062931180000305176e+00
5.600000000000000000e+01,8.911696076393127441e-01,1.012372732162475586e+00,1.957834482192993164e+00,2.708134353160858154e-01,6.062777638435363770e-01,1.096900328993797302e-01,2.712641358375549316e-01,2.737684845924377441e-01,2.335682809352874756e-01,9.259090423583984375e-01
5.620000000000000284e+01,7.798138856887817383e-01,9.780244231224060059e-01,2.061057567596435547e+00,3.275930881500244141e-01,6.757014393806457520e-01,1.016649082303047180e-01,2.822159826755523682e-01,2.329518347978591919e-01,2.165558636188507080e-01,8.051189780235290527e-01
5.640000000000000568e+01,6.915687918663024902e-01,9.263995289802551270e-01,2.116270065307617188e+00,4.159612357616424561e-01,7.521470785140991211e-01,9.589099884033203125e-02,2.976193726062774658e-01,1.983275711536407471e-01,2.063577175140380859e-01,6.979562640190124512e-01
5.660000000000000142e+01,6.254793405532836914e-01,8.630725145339965820e-01,2.122652769088745117e+00,5.272272825241088867e-01,8.359912037849426270e-01,9.243306517601013184e-02,3.216442763805389404e-01,1.694771200418472290e-01,2.012283802032470703e-01,6.026704907417297363e-01
5.680000000000000426e+01,5.779912471771240234e-01,7.955084443092346191e-01,2.078150272369384766e+00,6.540966629981994629e-01,9.275975227355957031e-01,9.134968370199203491e-02,3.549681305885314941e-01,1.464452445507049561e-01,2.004898488521575928e-01,5.182539820671081543e-01
5.700000000000000000e+01,5.441493391990661621e-01,7.288420200347900391e-01,1.959687113761901855e+00,8.016440868377685547e-01,1.027338624000549316e+00,9.270010888576507568e-02,3.956662118434906006e-01,1.270689219236373901e-01,2.035361230373382568e-01,4.437779486179351807e-01
5.720000000000000284e+01,5.186588168144226074e-01,6.648793816566467285e-01,1.759509563446044922e+00,9.571402072906494141e-01,1.138742327690124512e+00,9.565737098455429077e-02,4.437830448150634766e-01,1.111771687865257263e-01,2.102585434913635254e-01,3.785695433616638184e-01
5.740000000000000568e+01,5.006392002105712891e-01,6.045913696289062500e-01,1.490404605865478516e+00,1.113986015319824219e+00,1.263130187988281250e+00,1.003031656146049500e-01,4.988366961479187012e-01,9.836771339178085327e-02,2.201191484928131104e-01,3.218000829219818115e-01
5.760000000000000142e+01,4.896706640720367432e-01,5.485082864761352539e-01,1.226073861122131348e+00,1.221939086914062500e+00,1.401297092437744141e+00,1.069969236850738525e-01,5.601977109909057617e-01,8.816247433423995972e-02,2.303942739963531494e-01,2.721596658229827881e-01
5.780000000000000426e+01,4.849618971347808838e-01,4.970232546329498291e-01,1.008841633796691895e+00,1.241381525993347168e+00,1.552736639976501465e+00,1.168636009097099304e-01,6.281433701515197754e-01,8.015900850296020508e-02,2.410025298595428467e-01,2.281051129102706909e-01
5.800000000000000000e+01,4.842912554740905762e-01,4.498723447322845459e-01,8.282085657119750977e-01,1.213245153427124023e+00,1.718012332916259766e+00,1.310154795646667480e-01,7.029922604560852051e-01,7.437171041965484619e-02,2.550128400325775146e-01,1.901686489582061768e-01
5.820000000000000284e+01,4.872131347656250000e-01,4.069188237190246582e-01,6.854020357131958008e-01,1.150443434715270996e+00,1.897289037704467773e+00,1.506405174732208252e-01,7.850974798202514648e-01,7.085819542407989502e-02,2.752471566200256348e-01,1.588166654109954834e-01
5.840000000000000568e+01,4.955788254737854004e-01,3.685593605041503906e-01,5.794556140899658203e-01,1.064340353012084961e+00,2.083273649215698242e+00,1.793396919965744019e-01,8.748152256011962891e-01,6.967540085315704346e-02,3.043402433395385742e-01,1.338443011045455933e-01
5.860000000000000142e+01,5.110755562782287598e-01,3.347655236721038818e-01,5.047756433486938477e-01,9.679939746856689453e-01,2.262051820755004883e+00,2.250096648931503296e-01,9.729527831077575684e-01,7.075959444046020508e-02,3.412347435951232910e-01,1.130669265985488892e-01
5.880000000000000426e+01,5.361927747726440430e-01,3.058095276355743408e-01,4.561621248722076416e-01,8.712506294250488281e-01,2.417504310607910156e+00,2.939059436321258545e-01,1.082859039306640625e+00,7.336337864398956299e-02,3.853574395179748535e-01,9.571839123964309692e-02
5.900000000000000000e+01,5.708032846450805664e-01,2.817867994308471680e-01,4.274845123291015625e-01,7.787767648696899414e-01,2.517609834671020508e+00,4.041002392768859863e-01,1.205471277236938477e+00,7.762067019939422607e-02,4.369821548461914062e-01,8.185503631830215454e-02
5.920000000000000284e+01,6.140861511230468750e-01,2.618838548660278320e-01,4.099750518798828125e-01,6.930995583534240723e-01,2.520630598068237305e+00,5.658203959465026855e-01,1.342073440551757812e+00,8.370701968669891357e-02,4.949190914630889893e-01,7.065571099519729614e-02
5.940000000000000568e+01,6.649855375289916992e-01,2.453432232141494751e-01,3.978022933006286621e-01,6.159868836402893066e-01,2.428741931915283203e+00,7.583461999893188477e-01,1.494014739990234375e+00,9.185941517353057861e-02,5.592254996299743652e-01,6.194778904318809509e-02
5.960000000000000142e+01,7.225891351699829102e-01,2.313591539859771729e-01,3.897032141685485840e-01,5.472463369369506836e-01,2.219337224960327148e+00,9.765010476112365723e-01,1.661795258522033691e+00,1.029051318764686584e-01,6.302157640457153320e-01,5.540650710463523865e-02
5.980000000000000426e+01,7.867565751075744629e-01,2.199130803346633911e-01,3.858552575111389160e-01,4.863665103912353516e-01,1.895832061767578125e+00,1.202745437622070312e+00,1.845706224441528320e+00,1.190440207719802856e-01,7.081873416900634766e-01,5.107349529862403870e-02
6.000000000000000000e+01,8.571628332138061523e-01,2.112725824117660522e-01,3.856768012046813965e-01,4.324355125427246094e-01,1.512693762779235840e+00,1.417581081390380859e+00,2.041913986206054688e+00,1.425398737192153931e-01,7.935230135917663574e-01,4.901518672704696655e-02
6.020000000000000284e+01,9.333930015563964844e-01,2.056816667318344116e-01,3.884214758872985840e-01,3.844427168369293213e-01,1.181500196456909180e+00,1.510004043579101562e+00,2.244295358657836914e+00,1.770889908075332642e-01,8.865885138511657715e-01,4.929218068718910217e-02
6.040000000000000568e+01,1.014906644821166992e+00,2.033597379922866821e-01,3.938565254211425781e-01,3.413174450397491455e-01,9.108107089996337891e-01,1.498940706253051758e+00,2.433551311492919922e+00,2.320349216461181641e-01,9.909636378288269043e-01,5.102741718292236328e-02
6.060000000000000142e+01,1.101112723350524902e+00,2.045056968927383423e-01,4.052029252052307129e-01,3.030679523944854736e-01,6.927833557128906250e-01,1.429915904998779297e+00,2.589195251464843750e+00,3.196434974670410156e-01,1.107699155807495117e+00,5.436264723539352417e-02
6.080000000000000426e+01,1.191340804100036621e+00,2.092969864606857300e-01,4.245305359363555908e-01,2.700136303901672363e-01,5.351279377937316895e-01,1.320062279701232910e+00,2.672847032546997070e+00,4.561326205730438232e-01,1.237959861755371094e+00,5.945894122123718262e-02
6.100000000000000000e+01,1.283987998962402344e+00,2.182071059942245483e-01,4.532818198204040527e-01,2.425741404294967651e-01,4.336558282375335693e-01,1.188898205757141113e+00,2.644950151443481445e+00,6.467077732086181641e-01,1.382923245429992676e+00,6.648192554712295532e-02
6.120000000000000284e+01,1.377899646759033203e+00,2.314029932022094727e-01,4.907281100749969482e-01,2.201700061559677124e-01,3.676609098911285400e-01,1.057819843292236328e+00,2.493922233581542969e+00,8.743516802787780762e-01,1.544016242027282715e+00,7.562668621540069580e-02
6.140000000000000568e+01,1.470307469367980957e+00,2.502790093421936035e-01,5.356824398040771484e-01,2.013399749994277954e-01,3.289614915847778320e-01,9.325838685035705566e-01,2.208216667175292969e+00,1.121442914009094238e+00,1.722965836524963379e+00,8.777873218059539795e-02
6.160000000000000142e+01,1.558336496353149414e+00,2.758397459983825684e-01,5.880370736122131348e-01,1.859048753976821899e-01,3.078772425651550293e-01,8.182876110076904297e-01,1.812167167663574219e+00,1.376592993736267090e+00,1.919552922248840332e+00,1.044839099049568176e-01
6.180000000000000426e+01,1.639464020729064941e+00,3.081978559494018555e-01,6.467593908309936523e-01,1.730796545743942261e-01,2.944500744342803955e-01,7.168717980384826660e-01,1.411564946174621582e+00,1.563781023025512695e+00,2.127431869506835938e+00,1.292040348052978516e-01
6.200000000000000000e+01,1.707957744598388672e+00,3.488493263721466064e-01,7.121764421463012695e-01,1.625133603811264038e-01,2.860124409198760986e-01,6.263771057128906250e-01,1.077448844909667969e+00,1.611319184303283691e+00,2.341670989990234375e+00,1.651631295680999756e-01
6.220000000000000284e+01,1.758515119552612305e+00,3.995548784732818604e-01,7.845548391342163086e-01,1.542341709136962891e-01,2.818458974361419678e-01,5.459268093109130859e-01,8.048480749130249023e-01,1.570421099662780762e+00,2.543740034103393555e+00,2.211379557847976685e-01
6.240000000000000568e+01,1.784893631935119629e+00,4.629683494567871094e-01,8.642801046371459961e-01,1.483095437288284302e-01,2.814279496669769287e-01,4.747005701065063477e-01,5.994414687156677246e-01,1.471731662750244141e+00,2.711700439453125000e+00,3.113808333873748779e-01
6.260000000000000142e+01,1.782375574111938477e+00,5.381495952606201172e-01,9.516983032226562500e-01,1.447916477918624878e-01,2.846605777740478516e-01,4.124560952186584473e-01,4.581986665725708008e-01,1.338383436203002930e+00,2.807911634445190430e+00,4.563506841659545898e-01
6.280000000000000426e+01,1.747026920318603516e+00,6.234979629516601562e-01,1.046937823295593262e+00,1.439007818698883057e-01,2.908712327480316162e-01,3.580001294612884521e-01,3.675218820571899414e-01,1.194833278656005859e+00,2.772678375244140625e+00,6.664808392524719238e-01
6.300000000000000000e+01,1.672420382499694824e+00,7.179757952690124512e-01,1.147963285446166992e+00,1.469846665859222412e-01,2.995656430721282959e-01,3.100966513156890869e-01,3.119629323482513428e-01,1.054219722747802734e+00,2.601990461349487305e+00,9.167157411575317383e-01
6.320000000000000284e+01,1.545134663581848145e+00,8.171513676643371582e-01,1.255454897880554199e+00,1.538363099098205566e-01,3.090008497238159180e-01,2.676192522048950195e-01,2.814381718635559082e-01,9.227565526962280273e-01,2.282062768936157227e+00,1.186859846115112305e+00
6.340000000000000568e+01,1.368264436721801758e+00,9.156925678253173828e-01,1.372366905212402344e+00,1.634015142917633057e-01,3.223014771938323975e-01,2.311892807483673096e-01,2.631064057350158691e-01,8.060697317123413086e-01,1.847539901733398438e+00,1.468085646629333496e+00
6.360000000000000142e+01,1.176067352294921875e+00,9.955510497093200684e-01,1.498187541961669922e+00,1.761386245489120483e-01,3.434648811817169189e-01,2.002290934324264526e-01,2.515664696693420410e-01,7.025135159492492676e-01,1.419224739074707031e+00,1.659225225448608398e+00
6.380000000000000426e+01,1.014828443527221680e+00,1.020782232284545898e+00,1.631521582603454590e+00,1.928004026412963867e-01,3.742097020149230957e-01,1.753184050321578979e-01,2.449578046798706055e-01,6.102737188339233398e-01,1.064144611358642578e+00,1.699642658233642578e+00
6.400000000000000000e+01,8.796947598457336426e-01,1.009647369384765625e+00,1.771275639533996582e+00,2.145524024963378906e-01,4.127714037895202637e-01,1.545394808053970337e-01,2.426560670137405396e-01,5.284482240676879883e-01,7.778320312500000000e-01,1.649100542068481445e+00
6.420000000000000284e+01,7.709755897521972656e-01,9.732404351234436035e-01,1.905752658843994141e+00,2.474612444639205933e-01,4.587280750274658203e-01,1.372592449188232422e-01,2.441015392541885376e-01,4.561492502689361572e-01,5.675855875015258789e-01,1.536822557449340820e+00
6.440000000000000568e+01,6.848833560943603516e-01,9.203965067863464355e-01,2.023845672607421875e+00,2.953528761863708496e-01,5.119903087615966797e-01,1.233104690909385681e-01,2.491858750581741333e-01,3.927448987960815430e-01,4.256739616394042969e-01,1.392066478729248047e+00
6.460000000000000853e+01,6.208306550979614258e-01,8.563940525054931641e-01,2.107056856155395508e+00,3.678976595401763916e-01,5.715080499649047852e-01,1.119644790887832642e-01,2.574042677879333496e-01,3.375570476055145264e-01,3.338286578655242920e-01,1.239313721656799316e+00
6.479999999999999716e+01,5.748774409294128418e-01,7.889185547828674316e-01,2.135766267776489258e+00,4.715581536293029785e-01,6.376091837882995605e-01,1.029056608676910400e-01,2.669562697410583496e-01,2.891114354133605957e-01,2.775351703166961670e-01,1.090244412422180176e+00
6.500000000000000000e+01,5.418913364410400391e-01,7.225148677825927734e-01,2.116263389587402344e+00,5.927963852882385254e-01,7.105860710144042969e-01,9.607795625925064087e-02,2.769570052623748779e-01,2.461703270673751831e-01,2.469565719366073608e-01,9.510004520416259766e-01
6.520000000000000284e+01,5.171440243721008301e-01,6.589121222496032715e-01,2.032931566238403320e+00,7.319189906120300293e-01,7.907620668411254883e-01,9.152924269437789917e-02,2.908377051353454590e-01,2.093750983476638794e-01,2.278261184692382812e-01,8.278653621673583984e-01
6.540000000000000568e+01,4.997931122779846191e-01,5.990690588951110840e-01,1.870123505592346191e+00,8.867057561874389648e-01,8.784950375556945801e-01,8.931814134120941162e-02,3.117148578166961670e-01,1.786162704229354858e-01,2.162945866584777832e-01,7.189078927040100098e-01
6.560000000000000853e+01,4.894200861454010010e-01,5.434635281562805176e-01,1.626284956932067871e+00,1.044962763786315918e+00,9.741913676261901855e-01,8.951400965452194214e-02,3.421891629695892334e-01,1.540100723505020142e-01,2.099429219961166382e-01,6.219192743301391602e-01
6.579999999999999716e+01,4.852301180362701416e-01,4.924911260604858398e-01,1.343178749084472656e+00,1.190452814102172852e+00,1.079770684242248535e+00,9.170195460319519043e-02,3.803451955318450928e-01,1.334245651960372925e-01,2.081042975187301636e-01,5.359227657318115234e-01
6.600000000000000000e+01,4.849025011062622070e-01,4.457664191722869873e-01,1.101958513259887695e+00,1.248095631599426270e+00,1.197818636894226074e+00,9.550580382347106934e-02,4.258214831352233887e-01,1.163023859262466431e-01,2.101480066776275635e-01,4.599507153034210205e-01
6.620000000000000284e+01,4.881379008293151855e-01,4.032304286956787109e-01,9.035438895225524902e-01,1.238399147987365723e+00,1.329255342483520508e+00,1.010605841875076294e-01,4.787099659442901611e-01,1.025878414511680603e-01,2.158851921558380127e-01,3.933161795139312744e-01
6.640000000000000568e+01,4.972144663333892822e-01,3.653746247291564941e-01,7.420656085014343262e-01,1.188997745513916016e+00,1.474918842315673828e+00,1.090218126773834229e-01,5.378254055976867676e-01,9.146218001842498779e-02,2.248616218566894531e-01,3.352298736572265625e-01
6.660000000000000853e+01,5.136631131172180176e-01,3.321097195148468018e-01,6.195984482765197754e-01,1.110556125640869141e+00,1.633471250534057617e+00,1.206357777118682861e-01,6.034285426139831543e-01,8.269421756267547607e-02,2.349470704793930054e-01,2.846255898475646973e-01
6.679999999999999716e+01,5.397059917449951172e-01,3.036927282810211182e-01,5.313419699668884277e-01,1.015766859054565430e+00,1.806990146636962891e+00,1.373114138841629028e-01,6.758294105529785156e-01,7.612790912389755249e-02,2.453266382217407227e-01,2.396786808967590332e-01
6.700000000000000000e+01,5.751686096191406250e-01,2.800997793674468994e-01,4.717102050781250000e-01,9.176028966903686523e-01,1.991388559341430664e+00,1.610553711652755737e-01,7.553545236587524414e-01,7.181259989738464355e-02,2.584203481674194336e-01,2.007094323635101318e-01
6.720000000000000284e+01,6.192247271537780762e-01,2.605642080307006836e-01,4.349817037582397461e-01,8.218390941619873047e-01,2.177549600601196289e+00,1.966397017240524292e-01,8.423570990562438965e-01,6.980571895837783813e-02,2.771533429622650146e-01,1.682289242744445801e-01
6.740000000000000568e+01,6.707372069358825684e-01,2.442917227745056152e-01,4.137292504310607910e-01,7.322210073471069336e-01,2.349617481231689453e+00,2.523711919784545898e-01,9.371967911720275879e-01,7.016250491142272949e-02,3.045295178890228271e-01,1.420430988073348999e-01
6.760000000000000853e+01,7.288696169853210449e-01,2.305552959442138672e-01,3.996770381927490234e-01,6.505405902862548828e-01,2.483504772186279297e+00,3.406028747558593750e-01,1.042745590209960938e+00,7.220462709665298462e-02,3.402327001094818115e-01,1.206198856234550476e-01
6.779999999999999716e+01,7.935478091239929199e-01,2.193829715251922607e-01,3.898094594478607178e-01,5.776339173316955566e-01,2.543145895004272461e+00,4.750132858753204346e-01,1.160804867744445801e+00,7.586708664894104004e-02,3.831132650375366211e-01,1.026139110326766968e-01
6.800000000000000000e+01,8.644235134124755859e-01,2.110259979963302612e-01,3.841313719749450684e-01,5.130289196968078613e-01,2.509546041488647461e+00,6.511362195014953613e-01,1.292445659637451172e+00,8.129977434873580933e-02,4.334553182125091553e-01,8.808685839176177979e-02
6.820000000000000284e+01,9.410565495491027832e-01,2.057394534349441528e-01,3.823979794979095459e-01,4.557254910469055176e-01,2.363052368164062500e+00,8.601742386817932129e-01,1.438939094543457031e+00,8.868044614791870117e-02,4.903568029403686523e-01,7.638706266880035400e-02
6.840000000000000568e+01,1.022918343544006348e+00,2.037371993064880371e-01,3.840915560722351074e-01,4.051559865474700928e-01,2.095988273620605469e+00,1.085461616516113281e+00,1.601149320602416992e+00,9.852389246225357056e-02,5.535890460014343262e-01,6.723840534687042236e-02
6.860000000000000853e+01,1.109449148178100586e+00,2.052150368690490723e-01,3.881922960281372070e-01,3.597458302974700928e-01,1.729148030281066895e+00,1.316922426223754883e+00,1.779569625854492188e+00,1.128427237272262573e-01,6.234533786773681641e-01,6.025118380784988403e-02
6.879999999999999716e+01,1.199851512908935547e+00,2.103473246097564697e-01,3.958022594451904297e-01,3.189104199409484863e-01,1.362184762954711914e+00,1.483192920684814453e+00,1.972067713737487793e+00,1.332845240831375122e-01,7.002586722373962402e-01,5.546841397881507874e-02
6.900000000000000000e+01,1.292564868927001953e+00,2.196478098630905151e-01,4.112250804901123047e-01,2.834194302558898926e-01,1.057001948356628418e+00,1.522827386856079102e+00,2.173196077346801758e+00,1.638111174106597900e-01,7.843734622001647949e-01,5.295473709702491760e-02
6.920000000000000284e+01,1.386374473571777344e+00,2.332403659820556641e-01,4.349505603313446045e-01,2.526925504207611084e-01,8.064789772033691406e-01,1.483901500701904297e+00,2.368241310119628906e+00,2.110617309808731079e-01,8.761375546455383301e-01,5.276024341583251953e-02
6.940000000000000568e+01,1.478384613990783691e+00,2.527310252189636230e-01,4.684735834598541260e-01,2.281993776559829712e-01,6.130951046943664551e-01,1.393890142440795898e+00,2.539781570434570312e+00,2.835505306720733643e-01,9.784335494041442871e-01,5.425364896655082703e-02
6.960000000000000853e+01,1.565626263618469238e+00,2.789316773414611816e-01,5.097278356552124023e-01,2.076589465141296387e-01,4.813743233680725098e-01,1.269903182983398438e+00,2.654329061508178711e+00,4.014299511909484863e-01,1.092692852020263672e+00,5.729812756180763245e-02
6.979999999999999716e+01,1.645824074745178223e+00,3.119194209575653076e-01,5.586442351341247559e-01,1.907265484333038330e-01,3.960788249969482422e-01,1.136766552925109863e+00,2.665591478347778320e+00,5.752818584442138672e-01,1.220276474952697754e+00,6.207533180713653564e-02
7.000000000000000000e+01,1.712779164314270020e+00,3.533489704132080078e-01,6.142597794532775879e-01,1.767086684703826904e-01,3.434842228889465332e-01,1.006247043609619141e+00,2.560308933258056641e+00,7.904880046844482422e-01,1.362530231475830078e+00,6.876813620328903198e-02
7.020000000000000284e+01,1.761072874069213867e+00,4.052934348583221436e-01,6.763606071472167969e-01,1.650804281234741211e-01,3.146986663341522217e-01,8.837642669677734375e-01,2.321840763092041016e+00,1.033545017242431641e+00,1.520504713058471680e+00,7.753064483404159546e-02
7.040000000000000568e+01,1.784776329994201660e+00,4.698119163513183594e-01,7.453111410140991211e-01,1.557315140962600708e-01,2.977825403213500977e-01,7.749773263931274414e-01,1.958842754364013672e+00,1.287302374839782715e+00,1.696072220802307129e+00,8.919335156679153442e-02
7.060000000000000853e+01,1.779404044151306152e+00,5.459114909172058105e-01,8.214152455329895020e-01,1.487016379833221436e-01,2.866625487804412842e-01,6.778750419616699219e-01,1.540561676025390625e+00,1.519606709480285645e+00,1.888813972473144531e+00,1.053256094455718994e-01
7.079999999999999716e+01,1.740811705589294434e+00,6.319957375526428223e-01,9.050273895263671875e-01,1.440471410751342773e-01,2.801811695098876953e-01,5.913764834403991699e-01,1.181457638740539551e+00,1.612907767295837402e+00,2.094461917877197266e+00,1.289232373237609863e-01
7.100000000000000000e+01,1.661291003227233887e+00,7.270656228065490723e-01,9.965220093727111816e-01,1.418274492025375366e-01,2.777460515499114990e-01,5.146203041076660156e-01,8.880270719528198242e-01,1.594753026962280273e+00,2.306365966796875000e+00,1.636250317096710205e-01
7.120000000000000284e+01,1.529203653335571289e+00,8.260835409164428711e-01,1.094958782196044922e+00,1.428426504135131836e-01,2.790430784225463867e-01,4.469750523567199707e-01,6.582782268524169922e-01,1.512892127037048340e+00,2.507761955261230469e+00,2.175673544406890869e-01
7.140000000000000568e+01,1.348907113075256348e+00,9.243497252464294434e-01,1.199048638343811035e+00,1.479578763246536255e-01,2.837716042995452881e-01,3.880178630352020264e-01,4.959459900856018066e-01,1.388081789016723633e+00,2.677755355834960938e+00,3.035095036029815674e-01
7.160000000000000853e+01,1.159383058547973633e+00,9.991477727890014648e-01,1.311917662620544434e+00,1.559635698795318604e-01,2.912203669548034668e-01,3.363308608531951904e-01,3.920769989490509033e-01,1.244285345077514648e+00,2.779804229736328125e+00,4.421514868736267090e-01
7.179999999999999716e+01,1.001564145088195801e+00,1.019284367561340332e+00,1.434254884719848633e+00,1.668891459703445435e-01,3.003704845905303955e-01,2.905647754669189453e-01,3.256847560405731201e-01,1.101756334304809570e+00,2.755687713623046875e+00,6.450017690658569336e-01
7.200000000000000000e+01,8.690905570983886719e-01,1.005712151527404785e+00,1.565470933914184570e+00,1.812911480665206909e-01,3.110601305961608887e-01,2.504261732101440430e-01,2.877084612846374512e-01,9.663776159286499023e-01,2.599948167800903320e+00,8.881474137306213379e-01
7.220000000000000284e+01,7.628176808357238770e-01,9.676198959350585938e-01,1.703599572181701660e+00,2.001853883266448975e-01,3.266980051994323730e-01,2.162219882011413574e-01,2.661259472370147705e-01,8.442891836166381836e-01,2.297904729843139648e+00,1.153141975402832031e+00
7.240000000000000568e+01,6.789211034774780273e-01,9.137881994247436523e-01,1.844272851943969727e+00,2.262600660324096680e-01,3.515343964099884033e-01,1.875172853469848633e-01,2.528000175952911377e-01,7.364516258239746094e-01,1.877250075340270996e+00,1.427885413169860840e+00
7.260000000000000853e+01,6.169133186340332031e-01,8.492988944053649902e-01,1.974590659141540527e+00,2.657722532749176025e-01,3.856448531150817871e-01,1.645804494619369507e-01,2.446490228176116943e-01,6.403052210807800293e-01,1.449361801147460938e+00,1.631117343902587891e+00
7.279999999999999716e+01,5.724586248397827148e-01,7.820612192153930664e-01,2.082548141479492188e+00,3.224519491195678711e-01,4.271163642406463623e-01,1.452234685420989990e-01,2.410201728343963623e-01,5.548999309539794922e-01,1.091982007026672363e+00,1.684158682823181152e+00
7.300000000000000000e+01,5.402847528457641602e-01,7.160225510597229004e-01,2.142974376678466797e+00,4.110726118087768555e-01,4.760818183422088623e-01,1.293822079896926880e-01,2.412995845079421997e-01,4.793172478675842285e-01,8.029118776321411133e-01,1.640938401222229004e+00
7.320000000000000284e+01,5.162009000778198242e-01,6.529000997543334961e-01,2.150587081909179688e+00,5.252649188041687012e-01,5.317879915237426758e-01,1.164944022893905640e-01,2.452746331691741943e-01,4.128668308258056641e-01,5.878812074661254883e-01,1.534939050674438477e+00
7.340000000000000568e+01,4.995619356632232666e-01,5.935971140861511230e-01,2.106363773345947266e+00,6.555773615837097168e-01,5.938710570335388184e-01,1.061482951045036316e-01,2.525672018527984619e-01,3.549901545047760010e-01,4.409727454185485840e-01,1.394248485565185547e+00
7.360000000000000853e+01,4.897716343402862549e-01,5.385464429855346680e-01,1.984728574752807617e+00,8.074501752853393555e-01,6.626229286193847656e-01,9.799936413764953613e-02,2.620450556278228760e-01,3.044668138027191162e-01,3.461405038833618164e-01,1.242882132530212402e+00
7.379999999999999716e+01,4.859522581100463867e-01,4.880394339561462402e-01,1.778944373130798340e+00,9.677274823188781738e-01,7.383872270584106445e-01,9.210359305143356323e-02,2.718363404273986816e-01,2.595600485801696777e-01,2.876389026641845703e-01,1.094634771347045898e+00
7.400000000000000000e+01,4.859674870967864990e-01,4.417751729488372803e-01,1.502649307250976562e+00,1.129422783851623535e+00,8.214982748031616211e-01,8.851082623004913330e-02,2.841846048831939697e-01,2.205865979194641113e-01,2.554306089878082275e-01,9.557710886001586914e-01
7.420000000000000284e+01,4.895074367523193359e-01,3.996803760528564453e-01,1.232327461242675781e+00,1.240148067474365234e+00,9.122127294540405273e-01,8.724204450845718384e-02,3.019040226936340332e-01,1.879714280366897583e-01,2.357140332460403442e-01,8.326598405838012695e-01
7.440000000000000568e+01,4.993045330047607422e-01,3.623520731925964355e-01,1.009827375411987305e+00,1.260070085525512695e+00,1.011015295982360840e+00,8.839621394872665405e-02,3.288768529891967773e-01,1.611439138650894165e-01,2.237540632486343384e-01,7.237777113914489746e-01
7.460000000000000853e+01,5.166813731193542480e-01,3.295415043830871582e-01,8.250851631164550781e-01,1.230575919151306152e+00,1.121280550956726074e+00,9.117909520864486694e-02,3.644621074199676514e-01,1.393430680036544800e-01,2.169883549213409424e-01,6.268292069435119629e-01
7.479999999999999716e+01,5.436645746231079102e-01,3.016782402992248535e-01,6.791366338729858398e-01,1.165733575820922852e+00,1.244414925575256348e+00,9.563470631837844849e-02,4.072747826576232910e-01,1.209874600172042847e-01,2.147357910871505737e-01,5.408188104629516602e-01
7.500000000000000000e+01,5.799579620361328125e-01,2.785146832466125488e-01,5.712914466857910156e-01,1.076990723609924316e+00,1.381478071212768555e+00,1.020111814141273499e-01,4.576116204261779785e-01,1.061441525816917419e-01,2.163807600736618042e-01,4.648084640502929688e-01
7.520000000000000284e+01,6.247686743736267090e-01,2.593483328819274902e-01,4.963173866271972656e-01,9.779347181320190430e-01,1.532606244087219238e+00,1.111539453268051147e-01,5.144736170768737793e-01,9.410690516233444214e-02,2.217133194208145142e-01,3.980866074562072754e-01
7.540000000000000568e+01,6.768811941146850586e-01,2.433660626411437988e-01,4.478770494461059570e-01,8.787785172462463379e-01,1.697432637214660645e+00,1.244269236922264099e-01,5.777202844619750977e-01,8.458465337753295898e-02,2.303060293197631836e-01,3.399065732955932617e-01
7.560000000000000853e+01,7.356081604957580566e-01,2.299037873744964600e-01,4.194939434528350830e-01,7.842500805854797363e-01,1.877162694931030273e+00,1.429443359375000000e-01,6.476428508758544922e-01,7.724384218454360962e-02,2.402646541595458984e-01,2.892281115055084229e-01
7.579999999999999716e+01,8.008226752281188965e-01,2.190266698598861694e-01,4.026952087879180908e-01,6.968261599540710449e-01,2.065423011779785156e+00,1.699925959110260010e-01,7.245650887489318848e-01,7.213375717401504517e-02,2.505093812942504883e-01,2.442084401845932007e-01
7.600000000000000000e+01,8.721810579299926758e-01,2.109860926866531372e-01,3.906416594982147217e-01,6.184300184249877930e-01,2.249868154525756836e+00,2.123922556638717651e-01,8.088209629058837891e-01,6.930615752935409546e-02,2.633630335330963135e-01,2.051208317279815674e-01
7.620000000000000284e+01,9.492031931877136230e-01,2.060265988111495972e-01,3.825609087944030762e-01,5.486246347427368164e-01,2.414968967437744141e+00,2.763961851596832275e-01,9.007821679115295410e-01,6.882073730230331421e-02,2.817975282669067383e-01,1.725270152091979980e-01
7.640000000000000568e+01,1.031362056732177734e+00,2.043660730123519897e-01,3.787485063076019287e-01,4.869010150432586670e-01,2.530740022659301758e+00,3.798043727874755859e-01,1.002128124237060547e+00,7.031437754631042480e-02,3.089633285999298096e-01,1.461262255907058716e-01
7.660000000000000853e+01,1.118042230606079102e+00,2.061977833509445190e-01,3.786609172821044922e-01,4.322580993175506592e-01,2.556465148925781250e+00,5.336318612098693848e-01,1.115600228309631348e+00,7.337532937526702881e-02,3.445540070533752441e-01,1.245853453874588013e-01
7.680000000000001137e+01,1.208543539047241211e+00,2.117301970720291138e-01,3.815928399562835693e-01,3.837539255619049072e-01,2.483908891677856445e+00,7.242018580436706543e-01,1.242313861846923828e+00,7.815769314765930176e-02,3.873375654220581055e-01,1.064704880118370056e-01
7.700000000000000000e+01,1.301195740699768066e+00,2.214356064796447754e-01,3.868814706802368164e-01,3.402692079544067383e-01,2.292401075363159180e+00,9.448577165603637695e-01,1.383403420448303223e+00,8.482126891613006592e-02,4.375952780246734619e-01,9.184213727712631226e-02
7.720000000000000284e+01,1.394861102104187012e+00,2.354346960783004761e-01,3.977525532245635986e-01,3.015987277030944824e-01,1.978745460510253906e+00,1.173774600028991699e+00,1.539994239807128906e+00,9.369938075542449951e-02,4.944120347499847412e-01,8.004339039325714111e-02
7.740000000000000568e+01,1.486280918121337891e+00,2.555679678916931152e-01,4.162652194499969482e-01,2.681407928466796875e-01,1.587179064750671387e+00,1.407265901565551758e+00,1.712768554687500000e+00,1.061462834477424622e-01,5.575690269470214844e-01,7.079461216926574707e-02
7.760000000000000853e+01,1.572855472564697266e+00,2.823900580406188965e-01,4.442165493965148926e-01,2.403062731027603149e-01,1.238759040832519531e+00,1.523265480995178223e+00,1.901443004608154297e+00,1.237901449203491211e-01,6.273565292358398438e-01,6.370807439088821411e-02
7.780000000000001137e+01,1.652083396911621094e+00,3.159971535205841064e-01,4.809723496437072754e-01,2.176416069269180298e-01,9.545570611953735352e-01,1.523784518241882324e+00,2.100564002990722656e+00,1.499778926372528076e-01,7.041001319885253906e-01,5.883385241031646729e-02
7.800000000000000000e+01,1.717400431632995605e+00,3.582030236721038818e-01,5.252252817153930664e-01,1.985572129487991333e-01,7.230527997016906738e-01,1.462528824806213379e+00,2.301071882247924805e+00,1.894960105419158936e-01,7.881624102592468262e-01,5.623311921954154968e-02
7.820000000000000284e+01,1.763451099395751953e+00,4.112892448902130127e-01,5.769913792610168457e-01,1.829497069120407104e-01,5.526472330093383789e-01,1.356336951255798340e+00,2.485279083251953125e+00,2.508052289485931396e-01,8.798745274543762207e-01,5.595335364341735840e-02
7.840000000000000568e+01,1.784634232521057129e+00,4.768638014793395996e-01,6.350945830345153809e-01,1.700039803981781006e-01,4.427487552165985107e-01,1.223792672157287598e+00,2.626363515853881836e+00,3.506918549537658691e-01,9.817044734954833984e-01,5.741361528635025024e-02
7.860000000000000853e+01,1.776084899902343750e+00,5.539438128471374512e-01,6.998363733291625977e-01,1.593022495508193970e-01,3.703300654888153076e-01,1.090324759483337402e+00,2.682920694351196289e+00,5.026284456253051758e-01,1.095782756805419922e+00,6.045509874820709229e-02
7.880000000000001137e+01,1.734185576438903809e+00,6.407532691955566406e-01,7.715228199958801270e-01,1.508870422840118408e-01,3.271534740924835205e-01,9.617896080017089844e-01,2.624065637588500977e+00,7.047147154808044434e-01,1.223085761070251465e+00,6.521727889776229858e-02
7.900000000000000000e+01,1.649869680404663086e+00,7.362709641456604004e-01,8.505012989044189453e-01,1.448124498128890991e-01,3.040748834609985352e-01,8.434267044067382812e-01,2.435988664627075195e+00,9.418901205062866211e-01,1.364874601364135742e+00,7.187496125698089600e-02
7.920000000000000284e+01,1.513080358505249023e+00,8.350956439971923828e-01,9.371226429939270020e-01,1.411323249340057373e-01,2.897098660469055176e-01,7.387242317199707031e-01,2.113126516342163086e+00,1.191554903984069824e+00,1.522443890571594238e+00,8.060832321643829346e-02
7.940000000000000568e+01,1.329964756965637207e+00,9.327260851860046387e-01,1.031789779663085938e+00,1.399164199829101562e-01,2.804336547851562500e-01,6.452781558036804199e-01,1.695430159568786621e+00,1.451963901519775391e+00,1.697461366653442383e+00,9.229189157485961914e-02
7.960000000000000853e+01,1.143055677413940430e+00,1.002593040466308594e+00,1.132707715034484863e+00,1.424234509468078613e-01,2.755849063396453857e-01,5.621519088745117188e-01,1.309842467308044434e+00,1.597782135009765625e+00,1.889226078987121582e+00,1.086624413728713989e-01
7.980000000000001137e+01,9.885708093643188477e-01,1.017769932746887207e+00,1.240341067314147949e+00,1.486533135175704956e-01,2.745755910873413086e-01,4.884729385375976562e-01,9.956716299057006836e-01,1.608979463577270508e+00,2.093691587448120117e+00,1.326962709426879883e-01
8.000000000000000000e+01,8.587448596954345703e-01,1.001783132553100586e+00,1.357532382011413574e+00,1.575911343097686768e-01,2.772994637489318848e-01,4.238325357437133789e-01,7.400497198104858398e-01,1.550265908241271973e+00,2.304183959960937500e+00,1.678737998008728027e-01
8.020000000000000284e+01,7.546963691711425781e-01,9.622471928596496582e-01,1.484380722045898438e+00,1.695969700813293457e-01,2.832362949848175049e-01,3.674214184284210205e-01,5.529773831367492676e-01,1.439345240592956543e+00,2.502738475799560547e+00,2.230586558580398560e-01
8.040000000000000568e+01,6.729391217231750488e-01,9.074086546897888184e-01,1.619738459587097168e+00,1.853645145893096924e-01,2.916535735130310059e-01,3.179567456245422363e-01,4.288872480392456055e-01,1.299367308616638184e+00,2.668056011199951172e+00,3.114117980003356934e-01
8.060000000000000853e+01,6.129584908485412598e-01,8.424065113067626953e-01,1.762337803840637207e+00,2.061669975519180298e-01,3.010113239288330078e-01,2.740355730056762695e-01,3.486166596412658691e-01,1.155957341194152832e+00,2.762639284133911133e+00,4.523407816886901855e-01
8.080000000000001137e+01,5.699540376663208008e-01,7.753794193267822266e-01,1.902367353439331055e+00,2.369013428688049316e-01,3.133156895637512207e-01,2.360254228115081787e-01,3.004987239837646484e-01,1.017414569854736328e+00,2.732587337493896484e+00,6.549865007400512695e-01
8.100000000000000000e+01,5.386159420013427734e-01,7.097434401512145996e-01,2.027719736099243164e+00,2.824999988079071045e-01,3.323903679847717285e-01,2.039144337177276611e-01,2.746703326702117920e-01,8.894295692443847656e-01,2.571510076522827148e+00,8.969824314117431641e-01
8.120000000000000284e+01,5.151436328887939453e-01,6.470820307731628418e-01,2.122357606887817383e+00,3.507293760776519775e-01,3.608926236629486084e-01,1.777137815952301025e-01,2.587947845458984375e-01,7.767097949981689453e-01,2.266306400299072266e+00,1.159158468246459961e+00
8.140000000000000568e+01,4.991298317909240723e-01,5.882565379142761230e-01,2.158919572830200195e+00,4.537671208381652832e-01,3.976149857044219971e-01,1.561123728752136230e-01,2.486833035945892334e-01,6.762822270393371582e-01,1.846313714981079102e+00,1.431370615959167480e+00
8.160000000000000853e+01,4.899055659770965576e-01,5.337170958518981934e-01,2.146921634674072266e+00,5.757034420967102051e-01,4.416352510452270508e-01,1.379821300506591797e-01,2.433353364467620850e-01,5.869413614273071289e-01,1.425748586654663086e+00,1.624893903732299805e+00
8.180000000000001137e+01,4.864445924758911133e-01,4.836493134498596191e-01,2.071774721145629883e+00,7.155659794807434082e-01,4.932925701141357422e-01,1.234086379408836365e-01,2.421136051416397095e-01,5.077298879623413086e-01,1.075733184814453125e+00,1.670915126800537109e+00
8.200000000000000000e+01,4.867946505546569824e-01,4.378190040588378906e-01,1.915770530700683594e+00,8.736045360565185547e-01,5.511955022811889648e-01,1.114540770649909973e-01,2.446255683898925781e-01,4.378997087478637695e-01,7.924078702926635742e-01,1.625130295753479004e+00
8.220000000000000284e+01,4.906384646892547607e-01,3.961470723152160645e-01,1.674546360969543457e+00,1.034842848777770996e+00,6.155737638473510742e-01,1.018956676125526428e-01,2.506293356418609619e-01,3.767775297164916992e-01,5.821368694305419922e-01,1.518412828445434570e+00
8.240000000000000568e+01,5.011614561080932617e-01,3.593291938304901123e-01,1.383730411529541016e+00,1.191820502281188965e+00,6.867595314979553223e-01,9.455940872430801392e-02,2.596315741539001465e-01,3.235965967178344727e-01,4.392026662826538086e-01,1.377783536911010742e+00
8.260000000000000853e+01,5.194239020347595215e-01,3.269433081150054932e-01,1.131763935089111328e+00,1.261726379394531250e+00,7.649516463279724121e-01,8.945111185312271118e-02,2.692663669586181641e-01,2.766520977020263672e-01,3.468381762504577637e-01,1.227708339691162109e+00
8.280000000000001137e+01,5.473110079765319824e-01,2.996065020561218262e-01,9.251700043678283691e-01,1.257116675376892090e+00,8.506479859352111816e-01,8.667763322591781616e-02,2.798451781272888184e-01,2.352779507637023926e-01,2.901549041271209717e-01,1.081089854240417480e+00
8.300000000000000000e+01,5.844024419784545898e-01,2.768478393554687500e-01,7.559357881546020508e-01,1.210584878921508789e+00,9.441788196563720703e-01,8.628471195697784424e-02,2.949132025241851807e-01,2.001330554485321045e-01,2.591568231582641602e-01,9.441770911216735840e-01
8.320000000000000284e+01,6.299356222152709961e-01,2.580282092094421387e-01,6.263920664787292480e-01,1.133249998092651367e+00,1.046823263168334961e+00,8.807219564914703369e-02,3.180792331695556641e-01,1.707173138856887817e-01,2.401044517755508423e-01,8.229087591171264648e-01
8.340000000000000568e+01,6.825667619705200195e-01,2.423372715711593628e-01,5.333628654479980469e-01,1.037446141242980957e+00,1.161610126495361328e+00,9.143234789371490479e-02,3.507148325443267822e-01,1.473206728696823120e-01,2.284629642963409424e-01,7.155336737632751465e-01
8.360000000000000853e+01,7.418312430381774902e-01,2.291193753480911255e-01,4.703986048698425293e-01,9.371356368064880371e-01,1.289674162864685059e+00,9.652181714773178101e-02,3.908133506774902344e-01,1.276751160621643066e-01,2.219311594963073730e-01,6.199305653572082520e-01
8.380000000000001137e+01,8.075560331344604492e-01,2.185093164443969727e-01,4.314969480037689209e-01,8.388768434524536133e-01,1.431951165199279785e+00,1.036956459283828735e-01,4.383194446563720703e-01,1.115143597126007080e-01,2.198476642370223999e-01,5.351315736770629883e-01
8.400000000000000000e+01,8.793759346008300781e-01,2.107622921466827393e-01,4.097407460212707520e-01,7.467247843742370605e-01,1.587899684906005859e+00,1.140468120574951172e-01,4.928784072399139404e-01,9.851448237895965576e-02,2.216059118509292603e-01,4.602104723453521729e-01
8.420000000000000284e+01,9.568393826484680176e-01,2.061149477958679199e-01,3.952065110206604004e-01,6.628730893135070801e-01,1.758466601371765137e+00,1.290429681539535522e-01,5.537160038948059082e-01,8.811003714799880981e-02,2.270473390817642212e-01,3.944865465164184570e-01
8.440000000000000568e+01,1.039401769638061523e+00,2.047815471887588501e-01,3.849767148494720459e-01,5.880078673362731934e-01,1.942413210868835449e+00,1.500464230775833130e-01,6.211109757423400879e-01,7.994483411312103271e-02,2.356896102428436279e-01,3.371770977973937988e-01
8.460000000000000853e+01,1.126442193984985352e+00,2.069565504789352417e-01,3.787584304809570312e-01,5.215600132942199707e-01,2.132184743881225586e+00,1.809587776660919189e-01,6.953834891319274902e-01,7.399177551269531250e-02,2.455881834030151367e-01,2.871936559677124023e-01
8.480000000000001137e+01,1.217063307762145996e+00,2.128715217113494873e-01,3.766048848628997803e-01,4.627269208431243896e-01,2.312841415405273438e+00,2.301758527755737305e-01,7.768434286117553711e-01,7.029430568218231201e-02,2.557878494262695312e-01,2.427685409784317017e-01
8.500000000000000000e+01,1.309768795967102051e+00,2.229747176170349121e-01,3.779700994491577148e-01,4.107574820518493652e-01,2.465578794479370117e+00,3.058591485023498535e-01,8.659068346023559570e-01,6.893053650856018066e-02,2.690148949623107910e-01,2.043701857328414917e-01
8.520000000000000284e+01,1.403360843658447266e+00,2.373738586902618408e-01,3.819558918476104736e-01,3.643276095390319824e-01,2.556526660919189453e+00,4.252648055553436279e-01,9.631461501121520996e-01,6.989397108554840088e-02,2.881464660167694092e-01,1.725139468908309937e-01
8.540000000000000568e+01,1.494293332099914551e+00,2.581391632556915283e-01,3.888165652751922607e-01,3.226558268070220947e-01,2.547985792160034180e+00,5.954458117485046387e-01,1.072040438652038574e+00,7.236178964376449585e-02,3.163810670375823975e-01,1.467726379632949829e-01
8.560000000000000853e+01,1.580067157745361328e+00,2.856218218803405762e-01,4.029633402824401855e-01,2.862054407596588135e-01,2.435237646102905273e+00,7.982951402664184570e-01,1.193619251251220703e+00,7.647772878408432007e-02,3.527120351791381836e-01,1.255367100238800049e-01
8.580000000000001137e+01,1.658007860183715820e+00,3.200035989284515381e-01,4.251238703727722168e-01,2.547632753849029541e-01,2.200794696807861328e+00,1.024037480354309082e+00,1.329151988029479980e+00,8.241515606641769409e-02,3.962647616863250732e-01,1.077321916818618774e-01
8.600000000000000000e+01,1.721635341644287109e+00,3.629930317401885986e-01,4.568982720375061035e-01,2.292824536561965942e-01,1.854368805885314941e+00,1.258661031723022461e+00,1.479900360107421875e+00,9.034997224807739258e-02,4.473372399806976318e-01,9.342862665653228760e-02
8.620000000000000284e+01,1.765496611595153809e+00,4.171934723854064941e-01,4.967014193534851074e-01,2.081066071987152100e-01,1.468101739883422852e+00,1.463371634483337402e+00,1.646378993988037109e+00,1.009170413017272949e-01,5.047972202301025391e-01,8.184297382831573486e-02
8.640000000000000568e+01,1.783859133720397949e+00,4.838349521160125732e-01,5.441166162490844727e-01,1.905290186405181885e-01,1.139179229736328125e+00,1.538736820220947266e+00,1.829176545143127441e+00,1.165482625365257263e-01,5.686444640159606934e-01,7.276018708944320679e-02
8.660000000000000853e+01,1.772297739982604980e+00,5.617989301681518555e-01,5.984849929809570312e-01,1.760449409484863281e-01,8.699513077735900879e-01,1.516555905342102051e+00,2.025044918060302734e+00,1.391508728265762329e-01,6.391711235046386719e-01,6.585057079792022705e-02
8.680000000000001137e+01,1.727033138275146484e+00,6.492950916290283203e-01,6.593048572540283203e-01,1.640521734952926636e-01,6.567461490631103516e-01,1.437362194061279297e+00,2.227820634841918945e+00,1.725946664810180664e-01,7.166901826858520508e-01,6.116001307964324951e-02
8.700000000000000000e+01,1.637847065925598145e+00,7.451631426811218262e-01,7.268803715705871582e-01,1.543173789978027344e-01,5.062176585197448730e-01,1.318976283073425293e+00,2.419618606567382812e+00,2.253027260303497314e-01,8.015564680099487305e-01,5.874665454030036926e-02
8.720000000000000284e+01,1.496379494667053223e+00,8.437073230743408203e-01,8.015427589416503906e-01,1.468909084796905518e-01,4.098762571811676025e-01,1.183978676795959473e+00,2.580560445785522461e+00,3.086355924606323242e-01,8.941531777381896973e-01,5.867601931095123291e-02
8.740000000000000568e+01,1.310252666473388672e+00,9.408532977104187012e-01,8.836261034011840820e-01,1.418216973543167114e-01,3.485664725303649902e-01,1.050292849540710449e+00,2.674031972885131836e+00,4.400727748870849609e-01,9.972377419471740723e-01,6.031480059027671814e-02
8.760000000000000853e+01,1.126266241073608398e+00,1.005503416061401367e+00,9.735023975372314453e-01,1.391696482896804810e-01,3.136011660099029541e-01,9.235047698020935059e-01,2.656311750411987305e+00,6.274547576904296875e-01,1.112527132034301758e+00,6.353351473808288574e-02
8.780000000000001137e+01,9.744824767112731934e-01,1.016818404197692871e+00,1.071136355400085449e+00,1.392538547515869141e-01,2.938978672027587891e-01,8.092578649520874023e-01,2.517123460769653320e+00,8.526055812835693359e-01,1.241174817085266113e+00,6.849142909049987793e-02
8.800000000000000000e+01,8.473578095436096191e-01,9.981935024261474609e-01,1.174521088600158691e+00,1.434125304222106934e-01,2.813575863838195801e-01,7.077901363372802734e-01,2.243044137954711914e+00,1.099535465240478516e+00,1.384383678436279297e+00,7.535605132579803467e-02
8.820000000000000284e+01,7.456188797950744629e-01,9.568741321563720703e-01,1.286450386047363281e+00,1.505993157625198364e-01,2.736810743808746338e-01,6.173056960105895996e-01,1.854215145111083984e+00,1.354868769645690918e+00,1.543584942817687988e+00,8.432254195213317871e-02
8.840000000000000568e+01,6.661636829376220703e-01,9.008312225341796875e-01,1.407810807228088379e+00,1.606678813695907593e-01,2.702682614326477051e-01,5.369520783424377441e-01,1.447105646133422852e+00,1.556540608406066895e+00,1.720031499862670898e+00,9.641466289758682251e-02
8.860000000000000853e+01,6.083496809005737305e-01,8.351795673370361328e-01,1.539036273956298828e+00,1.739576160907745361e-01,2.705895006656646729e-01,4.658571481704711914e-01,1.105097055435180664e+00,1.616256356239318848e+00,1.913263201713562012e+00,1.135856509208679199e-01
8.880000000000001137e+01,5.669738054275512695e-01,7.683104872703552246e-01,1.678171753883361816e+00,1.914857029914855957e-01,2.745720446109771729e-01,4.036913514137268066e-01,8.259404897689819336e-01,1.581151008605957031e+00,2.117581129074096680e+00,1.391725540161132812e-01
8.900000000000000000e+01,5.364970564842224121e-01,7.029936909675598145e-01,1.823283910751342773e+00,2.148404717445373535e-01,2.816050648689270020e-01,3.493877351284027100e-01,6.139435768127441406e-01,1.486062526702880859e+00,2.326054811477661133e+00,1.765969246625900269e-01
8.920000000000000284e+01,5.137937068939208984e-01,6.408131122589111328e-01,1.960801243782043457e+00,2.507963776588439941e-01,2.907030880451202393e-01,3.015641570091247559e-01,4.668135643005371094e-01,1.354437947273254395e+00,2.519994258880615234e+00,2.354412674903869629e-01
8.940000000000000568e+01,4.984874129295349121e-01,5.824882388114929199e-01,2.079458713531494141e+00,3.033226430416107178e-01,3.003384470939636230e-01,2.592484951019287109e-01,3.724970221519470215e-01,1.210337638854980469e+00,2.675629615783691406e+00,3.312060534954071045e-01
8.960000000000000853e+01,4.898750483989715576e-01,5.284816622734069824e-01,2.156967639923095703e+00,3.844788670539855957e-01,3.140437006950378418e-01,2.230397760868072510e-01,3.140791058540344238e-01,1.068763852119445801e+00,2.752143383026123047e+00,4.804765582084655762e-01
8.980000000000001137e+01,4.868230819702148438e-01,4.788903594017028809e-01,2.176309585571289062e+00,4.969495236873626709e-01,3.355587720870971680e-01,1.923772692680358887e-01,2.817508280277252197e-01,9.357518553733825684e-01,2.704245567321777344e+00,6.876596212387084961e-01
9.000000000000000000e+01,4.875292778015136719e-01,4.335107803344726562e-01,2.143856763839721680e+00,6.269733309745788574e-01,3.667445480823516846e-01,1.678775548934936523e-01,2.625832557678222656e-01,8.174564242362976074e-01,2.523335456848144531e+00,9.326146841049194336e-01
9.020000000000000284e+01,4.917120039463043213e-01,3.922869563102722168e-01,2.037295341491699219e+00,7.776281833648681641e-01,4.055850803852081299e-01,1.473451852798461914e-01,2.505521178245544434e-01,7.125137448310852051e-01,2.199524402618408203e+00,1.193728327751159668e+00
9.040000000000000568e+01,5.029302835464477539e-01,3.559072315692901611e-01,1.845960259437561035e+00,9.407365322113037109e-01,4.518172144889831543e-01,1.303055286407470703e-01,2.435311824083328247e-01,6.190289855003356934e-01,1.771047592163085938e+00,1.465962529182434082e+00
9.060000000000000853e+01,5.221551060676574707e-01,3.239543437957763672e-01,1.576654553413391113e+00,1.107155919075012207e+00,5.053158402442932129e-01,1.165708377957344055e-01,2.408791780471801758e-01,5.360474586486816406e-01,1.363022804260253906e+00,1.633830070495605469e+00
9.080000000000001137e+01,5.510767102241516113e-01,2.972111403942108154e-01,1.291907787322998047e+00,1.238642096519470215e+00,5.650546550750732422e-01,1.054286062717437744e-01,2.420041710138320923e-01,4.626876115798950195e-01,1.027721643447875977e+00,1.658688306808471680e+00
9.100000000000000000e+01,5.890300273895263672e-01,2.748821377754211426e-01,1.054227471351623535e+00,1.276958584785461426e+00,6.312974691390991211e-01,9.654790908098220825e-02,2.468064278364181519e-01,3.983142971992492676e-01,7.564077377319335938e-01,1.603213071823120117e+00
9.120000000000000284e+01,6.353551745414733887e-01,2.564346492290496826e-01,8.580466508865356445e-01,1.255198001861572266e+00,7.044253945350646973e-01,8.989814668893814087e-02,2.547985911369323730e-01,3.422800004482269287e-01,5.579459667205810547e-01,1.490643501281738281e+00
9.140000000000000568e+01,6.885473132133483887e-01,2.410441488027572632e-01,7.010238766670227051e-01,1.195117115974426270e+00,7.847620844841003418e-01,8.552691340446472168e-02,2.643509209156036377e-01,2.931814789772033691e-01,4.251307845115661621e-01,1.347499728202819824e+00
9.160000000000000853e+01,7.484136223793029785e-01,2.280818223953247070e-01,5.844172835350036621e-01,1.107829570770263672e+00,8.726694583892822266e-01,8.349294960498809814e-02,2.743011713027954102e-01,2.496096491813659668e-01,3.391612172126770020e-01,1.198573350906372070e+00
9.180000000000001137e+01,8.147044777870178223e-01,2.177507728338241577e-01,5.030142068862915039e-01,1.007236480712890625e+00,9.685245156288146973e-01,8.385764807462692261e-02,2.877260744571685791e-01,2.121266424655914307e-01,2.872481644153594971e-01,1.054098844528198242e+00
9.200000000000000000e+01,8.870469331741333008e-01,2.103057056665420532e-01,4.494520425796508789e-01,9.057728052139282227e-01,1.074717164039611816e+00,8.608295023441314697e-02,3.076914846897125244e-01,1.808598339557647705e-01,2.594790756702423096e-01,9.202041029930114746e-01
9.220000000000000284e+01,9.649881720542907715e-01,2.059814780950546265e-01,4.175036251544952393e-01,8.082822561264038086e-01,1.193398118019104004e+00,8.992812782526016235e-02,3.371473848819732666e-01,1.556547135114669800e-01,2.420354932546615601e-01,8.021924495697021484e-01
9.240000000000000568e+01,1.047985434532165527e+00,2.049916386604309082e-01,3.995060026645660400e-01,7.177566289901733398e-01,1.325720071792602539e+00,9.555293619632720947e-02,3.744955360889434814e-01,1.346977502107620239e-01,2.312573939561843872e-01,6.974081993103027344e-01
9.260000000000000853e+01,1.135403275489807129e+00,2.075264900922775269e-01,3.866708278656005859e-01,6.365019083023071289e-01,1.472567319869995117e+00,1.033683866262435913e-01,4.191319644451141357e-01,1.171970292925834656e-01,2.254552990198135376e-01,6.041742563247680664e-01
9.280000000000001137e+01,1.226269125938415527e+00,2.138583958148956299e-01,3.779589533805847168e-01,5.640873908996582031e-01,1.633189082145690918e+00,1.145755350589752197e-01,4.713487625122070312e-01,1.032143831253051758e-01,2.239786237478256226e-01,5.215287804603576660e-01
9.300000000000000000e+01,1.319038987159729004e+00,2.243920713663101196e-01,3.732934594154357910e-01,5.000309944152832031e-01,1.809050440788269043e+00,1.308243423700332642e-01,5.297600030899047852e-01,9.181287139654159546e-02,2.262471914291381836e-01,4.485589265823364258e-01
9.320000000000000284e+01,1.412466049194335938e+00,2.393084317445755005e-01,3.725118637084960938e-01,4.432873427867889404e-01,1.996543407440185547e+00,1.540264785289764404e-01,5.946217775344848633e-01,8.281811326742172241e-02,2.321708053350448608e-01,3.846429884433746338e-01
9.340000000000000568e+01,1.502979874610900879e+00,2.607277631759643555e-01,3.750567138195037842e-01,3.931974768638610840e-01,2.188189983367919922e+00,1.883343756198883057e-01,6.662333011627197266e-01,7.601563632488250732e-02,2.411919832229614258e-01,3.289460837841033936e-01
9.360000000000000853e+01,1.588102340698242188e+00,2.888671457767486572e-01,3.799670934677124023e-01,3.482950329780578613e-01,2.367000102996826172e+00,2.428567260503768921e-01,7.448988556861877441e-01,7.144701480865478516e-02,2.510725855827331543e-01,2.801271677017211914e-01
9.380000000000001137e+01,1.664710164070129395e+00,3.241045773029327393e-01,3.887902200222015381e-01,3.081518411636352539e-01,2.510598659515380859e+00,3.286129236221313477e-01,8.310267925262451172e-01,6.918878108263015747e-02,2.613225281238555908e-01,2.368284761905670166e-01
9.400000000000000000e+01,1.726697802543640137e+00,3.678995370864868164e-01,4.051747620105743408e-01,2.733362913131713867e-01,2.582312345504760742e+00,4.611032009124755859e-01,9.249282479286193848e-01,6.927974522113800049e-02,2.753771543502807617e-01,1.997115164995193481e-01
9.420000000000000284e+01,1.768149852752685547e+00,4.233641922473907471e-01,4.301927089691162109e-01,2.436100989580154419e-01,2.555947542190551758e+00,6.397708058357238770e-01,1.029304742813110352e+00,7.116240262985229492e-02,2.958934903144836426e-01,1.689197272062301636e-01
9.440000000000000568e+01,1.783692836761474609e+00,4.911687374114990234e-01,4.647217094898223877e-01,2.198264151811599731e-01,2.413969755172729492e+00,8.531695604324340820e-01,1.145986080169677734e+00,7.463963329792022705e-02,3.259437978267669678e-01,1.442590951919555664e-01
9.460000000000000853e+01,1.768943428993225098e+00,5.701304674148559570e-01,5.068191289901733398e-01,1.997883766889572144e-01,2.147351264953613281e+00,1.084875941276550293e+00,1.276094794273376465e+00,7.986778020858764648e-02,3.637228012084960938e-01,1.236803233623504639e-01
9.480000000000001137e+01,1.720165133476257324e+00,6.584020853042602539e-01,5.565882325172424316e-01,1.833530068397521973e-01,1.775400638580322266e+00,1.323291778564453125e+00,1.420970797538757324e+00,8.702768385410308838e-02,4.087701737880706787e-01,1.065419167280197144e-01
9.500000000000000000e+01,1.626511096954345703e+00,7.546569108963012695e-01,6.128835678100585938e-01,1.697220653295516968e-01,1.395162582397460938e+00,1.503225326538085938e+00,1.581358790397644043e+00,9.655408561229705811e-02,4.613352715969085693e-01,9.288014471530914307e-02
9.520000000000000284e+01,1.480214357376098633e+00,8.530336022377014160e-01,6.757186055183410645e-01,1.584617346525192261e-01,1.077340126037597656e+00,1.551520824432373047e+00,1.758132934570312500e+00,1.102614924311637878e-01,5.200850367546081543e-01,8.179012686014175415e-02
9.540000000000000568e+01,1.290969848632812500e+00,9.495613574981689453e-01,7.454021573066711426e-01,1.494711935520172119e-01,8.167099952697753906e-01,1.515036106109619141e+00,1.949888348579406738e+00,1.296903640031814575e-01,5.852769017219543457e-01,7.310665398836135864e-02
9.560000000000000853e+01,1.109608650207519531e+00,1.009200453758239746e+00,8.222717046737670898e-01,1.428024768829345703e-01,6.164017319679260254e-01,1.424315571784973145e+00,2.150531291961669922e+00,1.588533669710159302e-01,6.572242975234985352e-01,6.661091744899749756e-02
9.580000000000001137e+01,9.599833488464355469e-01,1.017075061798095703e+00,9.066748023033142090e-01,1.385089457035064697e-01,4.782546162605285645e-01,1.298567414283752441e+00,2.347706556320190430e+00,2.035194486379623413e-01,7.362531423568725586e-01,6.235267221927642822e-02
9.600000000000000000e+01,8.354322314262390137e-01,9.956002235412597656e-01,9.989669919013977051e-01,1.366433203220367432e-01,3.895606696605682373e-01,1.161958694458007812e+00,2.525340795516967773e+00,2.709941267967224121e-01,8.226971030235290527e-01,6.038124859333038330e-02
9.620000000000000284e+01,7.359124422073364258e-01,9.524407982826232910e-01,1.098559737205505371e+00,1.378106325864791870e-01,3.347808122634887695e-01,1.027870297431945801e+00,2.649986743927001953e+00,3.826847076416015625e-01,9.169191122055053711e-01,6.075510755181312561e-02
9.640000000000000568e+01,6.586959362030029297e-01,8.949757814407348633e-01,1.204099297523498535e+00,1.430356055498123169e-01,3.046021461486816406e-01,9.019190669059753418e-01,2.678270339965820312e+00,5.489863157272338867e-01,1.022208213806152344e+00,6.269422918558120728e-02
9.660000000000000853e+01,6.030062437057495117e-01,8.284809589385986328e-01,1.319499135017395020e+00,1.508447527885437012e-01,2.868556678295135498e-01,7.898723483085632324e-01,2.589550733566284180e+00,7.603393793106079102e-01,1.140083670616149902e+00,6.626092642545700073e-02
9.680000000000001137e+01,5.632521510124206543e-01,7.616189718246459961e-01,1.444699764251708984e+00,1.616186350584030151e-01,2.753857672214508057e-01,6.901935338973999023e-01,2.368315935134887695e+00,1.003651261329650879e+00,1.271436691284179688e+00,7.158619910478591919e-02
9.700000000000000000e+01,5.335758328437805176e-01,6.965552568435668945e-01,1.579645872116088867e+00,1.757816970348358154e-01,2.686738371849060059e-01,6.013610959053039551e-01,2.016620159149169922e+00,1.256191611289978027e+00,1.417657732963562012e+00,7.885916531085968018e-02
9.720000000000000284e+01,5.116619467735290527e-01,6.347039341926574707e-01,1.722534298896789551e+00,1.946644335985183716e-01,2.661104500293731689e-01,5.224903821945190430e-01,1.593767881393432617e+00,1.501435875892639160e+00,1.579912304878234863e+00,8.836527913808822632e-02
9.740000000000000568e+01,4.970701038837432861e-01,5.767599940299987793e-01,1.868645787239074707e+00,2.207059562206268311e-01,2.672684490680694580e-01,4.528087973594665527e-01,1.224535822868347168e+00,1.612430095672607422e+00,1.759570956230163574e+00,1.015072688460350037e-01
9.760000000000000853e+01,4.891237616539001465e-01,5.231876373291015625e-01,2.004112720489501953e+00,2.606242597103118896e-01,2.720049917697906494e-01,3.919863998889923096e-01,9.232434034347534180e-01,1.603628635406494141e+00,1.954928159713745117e+00,1.203164011240005493e-01
9.780000000000001137e+01,4.864690303802490234e-01,4.740085601806640625e-01,2.117604970932006836e+00,3.183355629444122314e-01,2.797154784202575684e-01,3.388312160968780518e-01,6.833133697509765625e-01,1.529308438301086426e+00,2.159835577011108398e+00,1.484396159648895264e-01
9.800000000000000000e+01,4.875555634498596191e-01,4.290508925914764404e-01,2.183000564575195312e+00,4.088467657566070557e-01,2.889511287212371826e-01,2.919211685657501221e-01,5.128240585327148438e-01,1.408040881156921387e+00,2.364103794097900391e+00,1.907660812139511108e-01
9.820000000000000284e+01,4.921450316905975342e-01,3.882322013378143311e-01,2.190337657928466797e+00,5.280812382698059082e-01,2.989739477634429932e-01,2.505116760730743408e-01,4.023768305778503418e-01,1.264725923538208008e+00,2.550493955612182617e+00,2.557107806205749512e-01
9.840000000000000568e+01,5.040786266326904297e-01,3.522760868072509766e-01,2.143124580383300781e+00,6.641533374786376953e-01,3.134641647338867188e-01,2.152832001447677612e-01,3.314218521118164062e-01,1.121417522430419922e+00,2.689970731735229492e+00,3.634843230247497559e-01
9.860000000000000853e+01,5.241750478744506836e-01,3.206862509250640869e-01,2.013379573822021484e+00,8.230713605880737305e-01,3.363196849822998047e-01,1.853748559951782227e-01,2.901618480682373047e-01,9.845681786537170410e-01,2.737881422042846680e+00,5.262368321418762207e-01
9.880000000000001137e+01,5.541488528251647949e-01,2.945252656936645508e-01,1.795530796051025391e+00,9.903598427772521973e-01,3.688135743141174316e-01,1.616644412279129028e-01,2.672135531902313232e-01,8.602738976478576660e-01,2.660868883132934570e+00,7.412073612213134766e-01
9.900000000000000000e+01,5.930782556533813477e-01,2.726675868034362793e-01,1.505954265594482422e+00,1.158959865570068359e+00,4.087772071361541748e-01,1.417138725519180298e-01,2.531323432922363281e-01,7.506165504455566406e-01,2.447324514389038086e+00,9.914344549179077148e-01
9.920000000000000284e+01,6.402935981750488281e-01,2.546211779117584229e-01,1.228893518447875977e+00,1.268754720687866211e+00,4.562052488327026367e-01,1.252791881561279297e-01,2.443428337574005127e-01,6.528252959251403809e-01,2.094293117523193359e+00,1.251676678657531738e+00
9.940000000000000568e+01,6.942175626754760742e-01,2.395246028900146484e-01,1.001408815383911133e+00,1.285611748695373535e+00,5.106735229492187500e-01,1.119989007711410522e-01,2.401617467403411865e-01,5.659117698669433594e-01,1.656657695770263672e+00,1.515476107597351074e+00
9.960000000000000853e+01,7.546502351760864258e-01,2.267905175685882568e-01,8.126747608184814453e-01,1.252348184585571289e+00,5.713676214218139648e-01,1.012957245111465454e-01,2.399733662605285645e-01,4.889607131481170654e-01,1.268326759338378906e+00,1.644573926925659180e+00
9.980000000000001137e+01,8.214909434318542480e-01,2.167142629623413086e-01,6.642486453056335449e-01,1.183209419250488281e+00,6.386615633964538574e-01,9.281498938798904419e-02,2.434930950403213501e-01,4.212374091148376465e-01,9.518864154815673828e-01,1.643129587173461914e+00
1.000000000000000000e+02,8.943786621093750000e-01,2.095510065555572510e-01,5.560531020164489746e-01,1.089826941490173340e+00,7.128835320472717285e-01,8.656933158636093140e-02,2.503849267959594727e-01,3.621125221252441406e-01,6.988469362258911133e-01,1.572109937667846680e+00
1.002000000000000028e+02,9.728224873542785645e-01,2.055309712886810303e-01,4.820460081100463867e-01,9.870143532752990723e-01,7.943600416183471680e-01,8.260702341794967651e-02,2.598293721675872803e-01,3.105850815773010254e-01,5.185229778289794922e-01,1.450157999992370605e+00
1.004000000000000057e+02,1.056281447410583496e+00,2.048672437667846680e-01,4.348510503768920898e-01,8.846825957298278809e-01,8.834574818611145020e-01,8.098822087049484253e-02,2.695737779140472412e-01,2.649081945419311523e-01,4.004555046558380127e-01,1.303828120231628418e+00
1.006000000000000085e+02,1.144105553627014160e+00,2.077475488185882568e-01,4.076560735702514648e-01,7.876234650611877441e-01,9.805586338043212891e-01,8.177573978900909424e-02,2.812987565994262695e-01,2.250400781631469727e-01,3.245571851730346680e-01,1.156083941459655762e+00
1.008000000000000114e+02,1.235214233398437500e+00,2.144754081964492798e-01,3.913984298706054688e-01,6.984983682632446289e-01,1.088720798492431641e+00,8.423846215009689331e-02,2.979581356048583984e-01,1.914704442024230957e-01,2.800553441047668457e-01,1.014525532722473145e+00
1.010000000000000000e+02,1.328137040138244629e+00,2.254174947738647461e-01,3.797500431537628174e-01,6.188578605651855469e-01,1.209539651870727539e+00,8.834481239318847656e-02,3.235525786876678467e-01,1.637230217456817627e-01,2.554432451725006104e-01,8.853970766067504883e-01
1.012000000000000028e+02,1.421432971954345703e+00,2.409311681985855103e-01,3.720981478691101074e-01,5.479555726051330566e-01,1.344193458557128906e+00,9.425776451826095581e-02,3.581006228923797607e-01,1.413977742195129395e-01,2.404751181602478027e-01,7.717611789703369141e-01
1.014000000000000057e+02,1.511531114578247070e+00,2.629950940608978271e-01,3.684829771518707275e-01,4.853103160858154297e-01,1.493575811386108398e+00,1.024041771888732910e-01,3.999083042144775391e-01,1.225801557302474976e-01,2.311004698276519775e-01,6.704621315002441406e-01
1.016000000000000085e+02,1.596056342124938965e+00,2.917894124984741211e-01,3.686438500881195068e-01,4.298698306083679199e-01,1.657010674476623535e+00,1.140693798661231995e-01,4.491953253746032715e-01,1.072637885808944702e-01,2.265097200870513916e-01,5.804178714752197266e-01
1.018000000000000114e+02,1.671413064002990723e+00,3.278735578060150146e-01,3.719401955604553223e-01,3.808293342590332031e-01,1.835847616195678711e+00,1.308858692646026611e-01,5.052033662796020508e-01,9.488551318645477295e-02,2.260638922452926636e-01,5.006715655326843262e-01
1.020000000000000000e+02,1.731825470924377441e+00,3.724831938743591309e-01,3.775322139263153076e-01,3.369286358356475830e-01,2.025635004043579102e+00,1.551688313484191895e-01,5.675485134124755859e-01,8.507943898439407349e-02,2.293464541435241699e-01,4.304188787937164307e-01
1.022000000000000028e+02,1.771078705787658691e+00,4.291447699069976807e-01,3.880983889102935791e-01,2.979173064231872559e-01,2.218357563018798828e+00,1.916062235832214355e-01,6.365173459053039551e-01,7.744562625885009766e-02,2.360983639955520630e-01,3.689146041870117188e-01
1.024000000000000057e+02,1.784008860588073730e+00,4.980595707893371582e-01,4.058940708637237549e-01,2.641413211822509766e-01,2.396682739257812500e+00,2.488326430320739746e-01,7.124115228652954102e-01,7.202588021755218506e-02,2.456958144903182983e-01,3.153528571128845215e-01
1.026000000000000085e+02,1.766441226005554199e+00,5.779739618301391602e-01,4.330458343029022217e-01,2.359123826026916504e-01,2.535467386245727539e+00,3.400242030620574951e-01,7.956064939498901367e-01,6.888439506292343140e-02,2.556219398975372314e-01,2.682013511657714844e-01
1.028000000000000114e+02,1.714305520057678223e+00,6.670648455619812012e-01,4.691845774650573730e-01,2.130535244941711426e-01,2.597905874252319336e+00,4.791874885559082031e-01,8.864565491676330566e-01,6.807818263769149780e-02,2.664080262184143066e-01,2.266041636466979980e-01
1.030000000000000000e+02,1.615081906318664551e+00,7.641119360923767090e-01,5.127755403518676758e-01,1.937651932239532471e-01,2.558816432952880859e+00,6.640173196792602539e-01,9.863340258598327637e-01,6.937582790851593018e-02,2.816584110260009766e-01,1.912269294261932373e-01
1.032000000000000028e+02,1.463740110397338867e+00,8.623987436294555664e-01,5.640332102775573730e-01,1.780523806810379028e-01,2.400904893875122070e+00,8.830313682556152344e-01,1.098180770874023438e+00,7.221887260675430298e-02,3.046340942382812500e-01,1.618705242872238159e-01
1.034000000000000057e+02,1.271577835083007812e+00,9.575054049491882324e-01,6.216063499450683594e-01,1.649971753358840942e-01,2.116944551467895508e+00,1.117725372314453125e+00,1.223019480705261230e+00,7.675217092037200928e-02,3.370338082313537598e-01,1.385013759136199951e-01
1.036000000000000085e+02,1.093208074569702148e+00,1.011912941932678223e+00,6.857914924621582031e-01,1.542390137910842896e-01,1.732926487922668457e+00,1.360040187835693359e+00,1.362149953842163086e+00,8.315224200487136841e-02,3.769227266311645508e-01,1.189179271459579468e-01
1.038000000000000114e+02,9.459983110427856445e-01,1.016400098800659180e+00,7.568493485450744629e-01,1.457452476024627686e-01,1.356225490570068359e+00,1.524226307868957520e+00,1.516487002372741699e+00,9.165200591087341309e-02,4.241538345813751221e-01,1.027896702289581299e-01
1.040000000000000000e+02,8.240098953247070312e-01,9.923499822616577148e-01,8.351585268974304199e-01,1.395826339721679688e-01,1.044445276260375977e+00,1.557855844497680664e+00,1.687198758125305176e+00,1.033204272389411926e-01,4.785052835941314697e-01,8.986752480268478394e-02
1.042000000000000028e+02,7.266992330551147461e-01,9.474778771400451660e-01,9.210578799247741699e-01,1.358002573251724243e-01,7.885038852691650391e-01,1.513779520988464355e+00,1.873886704444885254e+00,1.201441437005996704e-01,5.391064882278442383e-01,7.952819019556045532e-02
1.044000000000000057e+02,6.516661643981933594e-01,8.887773752212524414e-01,1.014939069747924805e+00,1.344642043113708496e-01,5.951320528984069824e-01,1.416940331459045410e+00,2.072196006774902344e+00,1.448451876640319824e-01,6.062399744987487793e-01,7.146877050399780273e-02
1.046000000000000085e+02,5.976226925849914551e-01,8.220086097717285156e-01,1.116008996963500977e+00,1.363371014595031738e-01,4.639177322387695312e-01,1.287448763847351074e+00,2.274609565734863281e+00,1.814325451850891113e-01,6.802208423614501953e-01,6.561067700386047363e-02
1.048000000000000114e+02,5.593746304512023926e-01,7.551023364067077637e-01,1.224128365516662598e+00,1.418388336896896362e-01,3.791966438293457031e-01,1.150068283081054688e+00,2.462909460067749023e+00,2.390960156917572021e-01,7.613562345504760742e-01,6.199650093913078308e-02
1.050000000000000000e+02,5.305184125900268555e-01,6.902536749839782715e-01,1.342173099517822266e+00,1.500125974416732788e-01,3.273806869983673096e-01,1.016013145446777344e+00,2.613578319549560547e+00,3.321951925754547119e-01,8.500401973724365234e-01,6.069673970341682434e-02
1.052000000000000028e+02,5.093898773193359375e-01,6.287161707878112793e-01,1.470251202583312988e+00,1.612246632575988770e-01,2.992940545082092285e-01,8.907577395439147949e-01,2.686597585678100586e+00,4.758481979370117188e-01,9.472536444664001465e-01,6.159603968262672424e-02
1.054000000000000057e+02,4.955355525016784668e-01,5.711405873298645020e-01,1.608006000518798828e+00,1.759961545467376709e-01,2.825691699981689453e-01,7.797849774360656738e-01,2.645233392715454102e+00,6.725604534149169922e-01,1.056147456169128418e+00,6.400251388549804688e-02
1.056000000000000085e+02,4.882167279720306396e-01,5.179689526557922363e-01,1.754272818565368652e+00,1.957471519708633423e-01,2.716500759124755859e-01,6.808981299400329590e-01,2.477176427841186523e+00,9.058274030685424805e-01,1.177819967269897461e+00,6.806641817092895508e-02
1.058000000000000114e+02,4.859591424465179443e-01,4.691939949989318848e-01,1.901502609252929688e+00,2.238442003726959229e-01,2.654548883438110352e-01,5.928490757942199707e-01,2.173388481140136719e+00,1.155629992485046387e+00,1.313375234603881836e+00,7.394485175609588623e-02
1.060000000000000000e+02,4.874043464660644531e-01,4.246215820312500000e-01,2.036292076110839844e+00,2.667226493358612061e-01,2.633576393127441406e-01,5.147210359573364258e-01,1.765494346618652344e+00,1.414840459823608398e+00,1.464212656021118164e+00,8.182755857706069946e-02
1.062000000000000028e+02,4.926342666149139404e-01,3.842586576938629150e-01,2.144936323165893555e+00,3.300526738166809082e-01,2.649854123592376709e-01,4.457722008228302002e-01,1.369260311126708984e+00,1.584895372390747070e+00,1.631134867668151855e+00,9.213755279779434204e-02
1.064000000000000057e+02,5.052631497383117676e-01,3.487168252468109131e-01,2.200613021850585938e+00,4.276698231697082520e-01,2.701294422149658203e-01,3.856017589569091797e-01,1.042014837265014648e+00,1.616646170616149902e+00,1.815456271171569824e+00,1.068075597286224365e-01
1.066000000000000085e+02,5.262702703475952148e-01,3.175072073936462402e-01,2.198823690414428711e+00,5.517562627792358398e-01,2.782215774059295654e-01,3.330237567424774170e-01,7.755886316299438477e-01,1.567567586898803711e+00,2.014137029647827148e+00,1.280543357133865356e-01
1.068000000000000114e+02,5.572105646133422852e-01,2.917932868003845215e-01,2.135721683502197266e+00,6.941664218902587891e-01,2.875367701053619385e-01,2.865745127201080322e-01,5.775703191757202148e-01,1.462752461433410645e+00,2.220614910125732422e+00,1.595633924007415771e-01
1.070000000000000000e+02,5.970976352691650391e-01,2.703933417797088623e-01,1.988037228584289551e+00,8.581440448760986328e-01,2.980114221572875977e-01,2.457043677568435669e-01,4.433811306953430176e-01,1.325760483741760254e+00,2.420755624771118164e+00,2.082236409187316895e-01
1.072000000000000028e+02,6.451537013053894043e-01,2.527228295803070068e-01,1.750530481338500977e+00,1.027433753013610840e+00,3.129209876060485840e-01,2.109893858432769775e-01,3.570149838924407959e-01,1.181520938873291016e+00,2.596225500106811523e+00,2.833749353885650635e-01
1.074000000000000057e+02,6.998054981231689453e-01,2.378472536802291870e-01,1.449574232101440430e+00,1.198265552520751953e+00,3.366544842720031738e-01,1.817084401845932007e-01,3.045591711997985840e-01,1.041190147399902344e+00,2.712970018386840820e+00,4.064372777938842773e-01
1.076000000000000085e+02,7.611394524574279785e-01,2.253887057304382324e-01,1.179143309593200684e+00,1.287805676460266113e+00,3.698115646839141846e-01,1.583891957998275757e-01,2.761994898319244385e-01,9.105301499366760254e-01,2.722365856170654297e+00,5.876681208610534668e-01
1.078000000000000114e+02,8.287994861602783203e-01,2.156206071376800537e-01,9.580335617065429688e-01,1.291708111763000488e+00,4.103984236717224121e-01,1.387613862752914429e-01,2.588863670825958252e-01,7.951391339302062988e-01,2.605809211730957031e+00,8.137164711952209473e-01
1.080000000000000000e+02,9.024888277053833008e-01,2.087933570146560669e-01,7.756319642066955566e-01,1.249079227447509766e+00,4.584577083587646484e-01,1.226456910371780396e-01,2.479375600814819336e-01,6.925056576728820801e-01,2.349152088165283203e+00,1.067494392395019531e+00
1.082000000000000028e+02,9.816271662712097168e-01,2.051366716623306274e-01,6.343999505043029785e-01,1.172660946846008301e+00,5.134343504905700684e-01,1.096037328243255615e-01,2.418863326311111450e-01,6.011813282966613770e-01,1.966185808181762695e+00,1.332237124443054199e+00
1.084000000000000057e+02,1.065638899803161621e+00,2.048488408327102661e-01,5.338582992553710938e-01,1.074306249618530273e+00,5.747131109237670898e-01,9.916593879461288452e-02,2.400767058134078979e-01,5.201857089996337891e-01,1.536415338516235352e+00,1.566337108612060547e+00
1.086000000000000085e+02,1.153981685638427734e+00,2.081315517425537109e-01,4.658144414424896240e-01,9.698976278305053711e-01,6.426222920417785645e-01,9.091669321060180664e-02,2.420051842927932739e-01,4.486725628376007080e-01,1.169048428535461426e+00,1.653969287872314453e+00
1.088000000000000114e+02,1.245293855667114258e+00,2.153056561946868896e-01,4.235469102859497070e-01,8.671554923057556152e-01,7.174248099327087402e-01,8.488386124372482300e-02,2.475211918354034424e-01,3.860026895999908447e-01,8.700144290924072266e-01,1.630034923553466797e+00
1.090000000000000000e+02,1.338269591331481934e+00,2.266978770494461060e-01,4.002054631710052490e-01,7.705819010734558105e-01,7.994760870933532715e-01,8.112649619579315186e-02,2.561233937740325928e-01,3.314678072929382324e-01,6.394916772842407227e-01,1.540855407714843750e+00
1.092000000000000028e+02,1.431283473968505859e+00,2.429026067256927490e-01,3.850059807300567627e-01,6.828561425209045410e-01,8.891890645027160645e-01,7.972098141908645630e-02,2.657471597194671631e-01,2.835108637809753418e-01,4.778613448143005371e-01,1.409833669662475586e+00
1.094000000000000057e+02,1.520852804183959961e+00,2.656788527965545654e-01,3.743080198764801025e-01,6.045361161231994629e-01,9.869305491447448730e-01,8.072456717491149902e-02,2.758478820323944092e-01,2.410413920879364014e-01,3.743532299995422363e-01,1.261552929878234863e+00
1.096000000000000085e+02,1.604625463485717773e+00,2.951881587505340576e-01,3.675143420696258545e-01,5.348887443542480469e-01,1.096097707748413086e+00,8.330894261598587036e-02,2.901746630668640137e-01,2.047898173332214355e-01,3.087337613105773926e-01,1.114765405654907227e+00
1.098000000000000114e+02,1.678542137145996094e+00,3.321820795536041260e-01,3.647477626800537109e-01,4.733874797821044922e-01,1.218021273612976074e+00,8.755055814981460571e-02,3.117279410362243652e-01,1.744442582130432129e-01,2.716687321662902832e-01,9.758295416831970215e-01
1.100000000000000000e+02,1.737242937088012695e+00,3.776407837867736816e-01,3.656719624996185303e-01,4.190233349800109863e-01,1.353877544403076172e+00,9.361253678798675537e-02,3.428988754749298096e-01,1.502537578344345093e-01,2.500855624675750732e-01,8.512662053108215332e-01
1.102000000000000028e+02,1.774054765701293945e+00,4.356331825256347656e-01,3.695647418498992920e-01,3.708287179470062256e-01,1.504588246345520020e+00,1.019323915243148804e-01,3.816911578178405762e-01,1.300029009580612183e-01,2.368968874216079712e-01,7.413200139999389648e-01
1.104000000000000057e+02,1.784015417098999023e+00,5.058056116104125977e-01,3.756956458091735840e-01,3.277294933795928955e-01,1.669614791870117188e+00,1.138777658343315125e-01,4.278400540351867676e-01,1.132257953286170959e-01,2.289833724498748779e-01,6.433471441268920898e-01
1.106000000000000085e+02,1.762859344482421875e+00,5.868296027183532715e-01,3.876993060111999512e-01,2.896535396575927734e-01,1.850142240524291992e+00,1.309814602136611938e-01,4.812844097614288330e-01,9.977639466524124146e-02,2.256566882133483887e-01,5.563352704048156738e-01
1.108000000000000114e+02,1.707002520561218262e+00,6.767467856407165527e-01,4.071163237094879150e-01,2.568627893924713135e-01,2.041349649429321289e+00,1.558058410882949829e-01,5.409725904464721680e-01,8.891704678535461426e-02,2.263159304857254028e-01,4.793941080570220947e-01
1.110000000000000000e+02,1.602368116378784180e+00,7.742195129394531250e-01,4.359447956085205078e-01,2.297372967004776001e-01,2.234488010406494141e+00,1.934240013360977173e-01,6.071542501449584961e-01,8.037520200014114380e-02,2.306583374738693237e-01,4.117070436477661133e-01
1.112000000000000028e+02,1.445667266845703125e+00,8.723638653755187988e-01,4.733428955078125000e-01,2.075313925743103027e-01,2.412403345108032227e+00,2.521245479583740234e-01,6.801359057426452637e-01,7.403009384870529175e-02,2.383282333612442017e-01,3.525812327861785889e-01
1.114000000000000057e+02,1.251094818115234375e+00,9.663667678833007812e-01,5.182482600212097168e-01,1.888979375362396240e-01,2.549096107482910156e+00,3.460035622119903564e-01,7.602942585945129395e-01,6.994756311178207397e-02,2.480462938547134399e-01,3.011263012886047363e-01
1.116000000000000085e+02,1.076143622398376465e+00,1.014790773391723633e+00,5.705395340919494629e-01,1.736597567796707153e-01,2.606553792953491211e+00,4.887598752975463867e-01,8.479173183441162109e-01,6.816324591636657715e-02,2.580552697181701660e-01,2.555007636547088623e-01
1.118000000000000114e+02,9.313408136367797852e-01,1.015831470489501953e+00,6.292011737823486328e-01,1.610788553953170776e-01,2.560866355895996094e+00,6.768448948860168457e-01,9.434497952461242676e-01,6.876107305288314819e-02,2.701573073863983154e-01,2.157175689935684204e-01
1.120000000000000000e+02,8.121752142906188965e-01,9.888836741447448730e-01,6.944767832756042480e-01,1.507259756326675415e-01,2.394607305526733398e+00,8.988702297210693359e-01,1.050224423408508301e+00,7.094639539718627930e-02,2.873449325561523438e-01,1.822784841060638428e-01
1.122000000000000028e+02,7.172512412071228027e-01,9.421855807304382324e-01,7.667275071144104004e-01,1.426614820957183838e-01,2.101352214813232422e+00,1.135255455970764160e+00,1.169523954391479492e+00,7.475809007883071899e-02,3.132690489292144775e-01,1.549182832241058350e-01
1.124000000000000057e+02,6.445377469062805176e-01,8.821876645088195801e-01,8.462716937065124512e-01,1.369310468435287476e-01,1.710927605628967285e+00,1.379962921142578125e+00,1.302552580833435059e+00,8.036003261804580688e-02,3.479885458946228027e-01,1.328236609697341919e-01
1.126000000000000085e+02,5.922168493270874023e-01,8.151577711105346680e-01,9.334554076194763184e-01,1.335853934288024902e-01,1.335915803909301758e+00,1.535924911499023438e+00,1.450429320335388184e+00,8.791266381740570068e-02,3.899266123771667480e-01,1.142079979181289673e-01
1.128000000000000114e+02,5.553209185600280762e-01,7.482596039772033691e-01,1.028684020042419434e+00,1.326958239078521729e-01,1.027158379554748535e+00,1.561812281608581543e+00,1.614224791526794434e+00,9.796160459518432617e-02,4.393283128738403320e-01,9.908333420753479004e-02
1.130000000000000000e+02,5.273094177246093750e-01,6.836349964141845703e-01,1.130874633789062500e+00,1.351604610681533813e-01,7.739110589027404785e-01,1.513644337654113770e+00,1.794306278228759766e+00,1.125986352562904358e-01,4.954358637332916260e-01,8.688820153474807739e-02
1.132000000000000028e+02,5.070056319236755371e-01,6.224082112312316895e-01,1.241082668304443359e+00,1.409217268228530884e-01,5.840232968330383301e-01,1.413668870925903320e+00,1.988643288612365723e+00,1.335295736789703369e-01,5.578645467758178711e-01,7.727729529142379761e-02
1.134000000000000057e+02,4.939070641994476318e-01,5.652080774307250977e-01,1.361377716064453125e+00,1.494039595127105713e-01,4.563891589641571045e-01,1.282106161117553711e+00,2.190940856933593750e+00,1.647554039955139160e-01,6.269060373306274414e-01,6.983112543821334839e-02
1.136000000000000085e+02,4.872891008853912354e-01,5.124720335006713867e-01,1.491823434829711914e+00,1.609929502010345459e-01,3.736936151981353760e-01,1.144274950027465820e+00,2.386206150054931641e+00,2.132720500230789185e-01,7.028695344924926758e-01,6.459438800811767578e-02
1.138000000000000114e+02,4.854483604431152344e-01,4.641154408454895020e-01,1.632025837898254395e+00,1.762380450963973999e-01,3.233990967273712158e-01,1.010179877281188965e+00,2.556448698043823242e+00,2.882167100906372070e-01,7.861230969429016113e-01,6.163019686937332153e-02
1.140000000000000000e+02,4.872820079326629639e-01,4.199633002281188965e-01,1.781223416328430176e+00,1.966795325279235840e-01,2.963863611221313477e-01,8.852203488349914551e-01,2.667206525802612305e+00,4.096133410930633545e-01,8.770203590393066406e-01,6.099428981542587280e-02
1.142000000000000028e+02,4.933147728443145752e-01,3.801094889640808105e-01,1.929591774940490723e+00,2.265617847442626953e-01,2.800993025302886963e-01,7.747200131416320801e-01,2.671792984008789062e+00,5.876481533050537109e-01,9.774525761604309082e-01,6.231068819761276245e-02
1.144000000000000057e+02,5.067194104194641113e-01,3.450383245944976807e-01,2.064104557037353516e+00,2.719708383083343506e-01,2.694778144359588623e-01,6.762175559997558594e-01,2.558074712753295898e+00,8.063849806785583496e-01,1.089968919754028320e+00,6.518568098545074463e-02
1.146000000000000085e+02,5.286519527435302734e-01,3.142319917678833008e-01,2.169024467468261719e+00,3.400425314903259277e-01,2.635446786880493164e-01,5.885446071624755859e-01,2.309524059295654297e+00,1.051631450653076172e+00,1.215479612350463867e+00,6.975146383047103882e-02
1.148000000000000114e+02,5.605810284614562988e-01,2.889658510684967041e-01,2.216479778289794922e+00,4.438061714172363281e-01,2.616953849792480469e-01,5.107808113098144531e-01,1.938460946083068848e+00,1.307517528533935547e+00,1.355274081230163574e+00,7.618628442287445068e-02
1.150000000000000000e+02,6.014148592948913574e-01,2.680063247680664062e-01,2.207097053527832031e+00,5.721125006675720215e-01,2.635618150234222412e-01,4.421681165695190430e-01,1.520826697349548340e+00,1.534375309944152832e+00,1.510539650917053223e+00,8.465740084648132324e-02
1.152000000000000028e+02,6.503019332885742188e-01,2.506861090660095215e-01,2.130715608596801758e+00,7.198672294616699219e-01,2.689244151115417480e-01,3.823184967041015625e-01,1.163913846015930176e+00,1.620143771171569824e+00,1.682850599288940430e+00,9.600991010665893555e-02
1.154000000000000057e+02,7.057452797889709473e-01,2.360442280769348145e-01,1.967640876770019531e+00,8.873337507247924805e-01,2.772174477577209473e-01,3.300386071205139160e-01,8.721498250961303711e-01,1.597742676734924316e+00,1.871779561042785645e+00,1.122439950704574585e-01
1.156000000000000085e+02,7.678374052047729492e-01,2.238537371158599854e-01,1.714102745056152344e+00,1.058769583702087402e+00,2.865753173828125000e-01,2.837993204593658447e-01,6.460298299789428711e-01,1.511856317520141602e+00,2.073401451110839844e+00,1.361105144023895264e-01
1.158000000000000114e+02,8.362599015235900879e-01,2.143833637237548828e-01,1.408266305923461914e+00,1.225983858108520508e+00,2.972729504108428955e-01,2.431877106428146362e-01,4.867523312568664551e-01,1.384612679481506348e+00,2.280947685241699219e+00,1.710068583488464355e-01
1.160000000000000000e+02,9.105825424194335938e-01,2.078718245029449463e-01,1.142984867095947266e+00,1.300866127014160156e+00,3.123851418495178223e-01,2.087098360061645508e-01,3.849629163742065430e-01,1.239930272102355957e+00,2.476610422134399414e+00,2.260115593671798706e-01
1.162000000000000028e+02,9.903530478477478027e-01,2.045623213052749634e-01,9.256365299224853516e-01,1.295954227447509766e+00,3.365296721458435059e-01,1.797273606061935425e-01,3.203952908515930176e-01,1.096902966499328613e+00,2.638479948043823242e+00,3.142273426055908203e-01
1.164000000000000057e+02,1.074970483779907227e+00,2.046515792608261108e-01,7.480472922325134277e-01,1.246362686157226562e+00,3.700058758258819580e-01,1.566008478403091431e-01,2.838014960289001465e-01,9.614011049270629883e-01,2.728908777236938477e+00,4.534916877746582031e-01
1.166000000000000085e+02,1.163821101188659668e+00,2.083300054073333740e-01,6.122499704360961914e-01,1.164522647857666016e+00,4.108820259571075439e-01,1.371265649795532227e-01,2.627894878387451172e-01,8.397120237350463867e-01,2.699864387512207031e+00,6.515613198280334473e-01
1.168000000000000114e+02,1.255682826042175293e+00,2.159663438796997070e-01,5.175151824951171875e-01,1.062324285507202148e+00,4.592352211475372314e-01,1.211637109518051147e-01,2.497703135013580322e-01,7.321732640266418457e-01,2.542779207229614258e+00,8.881152868270874023e-01
1.170000000000000000e+02,1.349033832550048828e+00,2.278539985418319702e-01,4.539649486541748047e-01,9.568234086036682129e-01,5.144501328468322754e-01,1.082378253340721130e-01,2.419006377458572388e-01,6.363041400909423828e-01,2.244902610778808594e+00,1.144753694534301758e+00
1.172000000000000028e+02,1.442163825035095215e+00,2.447157651185989380e-01,4.150377511978149414e-01,8.538895845413208008e-01,5.760063529014587402e-01,9.791297465562820435e-02,2.385189682245254517e-01,5.511392951011657715e-01,1.834105253219604492e+00,1.410450100898742676e+00
1.174000000000000057e+02,1.531380653381347656e+00,2.682496011257171631e-01,3.945609629154205322e-01,7.576704025268554688e-01,6.441503763198852539e-01,8.975858241319656372e-02,2.390367537736892700e-01,4.758038222789764404e-01,1.420938491821289062e+00,1.601797699928283691e+00
1.176000000000000085e+02,1.614560127258300781e+00,2.985369861125946045e-01,3.801597952842712402e-01,6.709923148155212402e-01,7.192621827125549316e-01,8.384435623884201050e-02,2.432461231946945190e-01,4.095930159091949463e-01,1.076821327209472656e+00,1.648567676544189453e+00
1.178000000000000114e+02,1.686980843544006348e+00,3.365603089332580566e-01,3.701822459697723389e-01,5.936773419380187988e-01,8.015961647033691406e-01,8.019313961267471313e-02,2.507469058036804199e-01,3.519237935543060303e-01,7.973994016647338867e-01,1.604689478874206543e+00
1.180000000000000000e+02,1.743706822395324707e+00,3.832365870475769043e-01,3.640905022621154785e-01,5.250061154365539551e-01,8.915787935256958008e-01,7.888613641262054443e-02,2.602810263633728027e-01,3.016027808189392090e-01,5.889182686805725098e-01,1.500987768173217773e+00
1.182000000000000028e+02,1.777902483940124512e+00,4.427178204059600830e-01,3.619643449783325195e-01,4.643694460391998291e-01,9.896203875541687012e-01,7.999583333730697632e-02,2.701216340065002441e-01,2.568516135215759277e-01,4.463614225387573242e-01,1.363145470619201660e+00
1.184000000000000057e+02,1.784729957580566406e+00,5.142756700515747070e-01,3.634658157825469971e-01,4.108241796493530273e-01,1.099301695823669434e+00,8.264062553644180298e-02,2.826534211635589600e-01,2.180571109056472778e-01,3.545852601528167725e-01,1.215362429618835449e+00
1.186000000000000085e+02,1.759923696517944336e+00,5.965399742126464844e-01,3.678090274333953857e-01,3.632705211639404297e-01,1.221819043159484863e+00,8.695279806852340698e-02,3.006993234157562256e-01,1.856760978698730469e-01,2.983523011207580566e-01,1.070950746536254883e+00
1.188000000000000114e+02,1.700007319450378418e+00,6.874597072601318359e-01,3.743499219417572021e-01,3.207856714725494385e-01,1.358345031738281250e+00,9.309521317481994629e-02,3.280599415302276611e-01,1.591336280107498169e-01,2.675469517707824707e-01,9.360794425010681152e-01
1.190000000000000000e+02,1.589686393737792969e+00,7.855771183967590332e-01,3.874346315860748291e-01,2.834141254425048828e-01,1.509823441505432129e+00,1.015017628669738770e-01,3.638831973075866699e-01,1.374693363904953003e-01,2.487762570381164551e-01,8.165537714958190918e-01
1.192000000000000028e+02,1.427277326583862305e+00,8.836472630500793457e-01,4.080452024936676025e-01,2.513477802276611328e-01,1.675864577293395996e+00,1.135506480932235718e-01,4.069333374500274658e-01,1.192472949624061584e-01,2.371682375669479370e-01,7.106069326400756836e-01
1.194000000000000057e+02,1.229694008827209473e+00,9.773328304290771484e-01,4.380776286125183105e-01,2.249920070171356201e-01,1.857283234596252441e+00,1.307856291532516479e-01,4.575026035308837891e-01,1.045329123735427856e-01,2.306109517812728882e-01,6.162787675857543945e-01
1.196000000000000085e+02,1.058235764503479004e+00,1.019081711769104004e+00,4.764257371425628662e-01,2.032716423273086548e-01,2.049404621124267578e+00,1.558489650487899780e-01,5.145415663719177246e-01,9.259087592363357544e-02,2.284416556358337402e-01,5.325908660888671875e-01
1.198000000000000114e+02,9.157316088676452637e-01,1.016391038894653320e+00,5.223096013069152832e-01,1.851268857717514038e-01,2.242777347564697266e+00,1.940305531024932861e-01,5.779800415039062500e-01,8.315812051296234131e-02,2.300714254379272461e-01,4.586517512798309326e-01
1.200000000000000000e+02,7.990878820419311523e-01,9.865669608116149902e-01,5.754148960113525391e-01,1.702638864517211914e-01,2.420833349227905273e+00,2.533724904060363770e-01,6.480702161788940430e-01,7.589668035507202148e-02,2.353698611259460449e-01,3.937784731388092041e-01
1.202000000000000028e+02,7.065134048461914062e-01,9.377420544624328613e-01,6.348869800567626953e-01,1.579944342374801636e-01,2.556737184524536133e+00,3.485047221183776855e-01,7.251489162445068359e-01,7.085964828729629517e-02,2.438582479953765869e-01,3.373009264469146729e-01
1.204000000000000057e+02,6.362184882164001465e-01,8.761308789253234863e-01,7.010228633880615234e-01,1.479611098766326904e-01,2.612194538116455078e+00,4.929761588573455811e-01,8.095701336860656738e-01,6.810525059700012207e-02,2.536257505416870117e-01,2.878930568695068359e-01
1.206000000000000085e+02,5.855628252029418945e-01,8.086240887641906738e-01,7.741613984107971191e-01,1.402185112237930298e-01,2.563319206237792969e+00,6.828552484512329102e-01,9.017348289489746094e-01,6.770671159029006958e-02,2.637289762496948242e-01,2.439844459295272827e-01
1.208000000000000114e+02,5.498157143592834473e-01,7.415335774421691895e-01,8.546414971351623535e-01,1.348167508840560913e-01,2.393045902252197266e+00,9.065088033676147461e-01,1.003601551055908203e+00,6.925601512193679810e-02,2.772012948989868164e-01,2.061928957700729370e-01
1.210000000000000000e+02,5.228232145309448242e-01,6.769281625747680664e-01,9.428167343139648438e-01,1.318106204271316528e-01,2.095199584960937500e+00,1.143930792808532715e+00,1.117594361305236816e+00,7.237370312213897705e-02,2.968250215053558350e-01,1.748459041118621826e-01
1.212000000000000028e+02,5.034536719322204590e-01,6.158624887466430664e-01,1.039078474044799805e+00,1.312657445669174194e-01,1.701467633247375488e+00,1.390016078948974609e+00,1.244825959205627441e+00,7.721372693777084351e-02,3.259337842464447021e-01,1.495792120695114136e-01
1.214000000000000057e+02,4.912024736404418945e-01,5.589311718940734863e-01,1.142166852951049805e+00,1.341779530048370361e-01,1.326870679855346680e+00,1.542329549789428711e+00,1.386386871337890625e+00,8.393191546201705933e-02,3.629187643527984619e-01,1.285715997219085693e-01
1.216000000000000085e+02,4.853537976741790771e-01,5.065295100212097168e-01,1.254020690917968750e+00,1.401183456182479858e-01,1.019209146499633789e+00,1.564646363258361816e+00,1.543573856353759766e+00,9.286604076623916626e-02,4.071649014949798584e-01,1.110097169876098633e-01
1.218000000000000114e+02,4.839586615562438965e-01,4.585517942905426025e-01,1.376081109046936035e+00,1.488299071788787842e-01,7.670305967330932617e-01,1.514528036117553711e+00,1.717154026031494141e+00,1.053728535771369934e-01,4.589709043502807617e-01,9.696169197559356689e-02
1.220000000000000000e+02,4.862162172794342041e-01,4.147869646549224854e-01,1.508378744125366211e+00,1.607058495283126831e-01,5.786701440811157227e-01,1.412951588630676270e+00,1.906593799591064453e+00,1.230894178152084351e-01,5.170347094535827637e-01,8.554062992334365845e-02
1.222000000000000028e+02,4.931096434593200684e-01,3.754301667213439941e-01,1.650490999221801758e+00,1.763150840997695923e-01,4.525307714939117432e-01,1.280391216278076172e+00,2.106468915939331055e+00,1.494601964950561523e-01,5.815150141716003418e-01,7.656637579202651978e-02
1.224000000000000057e+02,5.072872042655944824e-01,3.407833278179168701e-01,1.801889657974243164e+00,1.973090171813964844e-01,3.707497715950012207e-01,1.142209410667419434e+00,2.307630062103271484e+00,1.891691684722900391e-01,6.527218222618103027e-01,6.977742165327072144e-02
1.226000000000000085e+02,5.304589867591857910e-01,3.107273876667022705e-01,1.950989961624145508e+00,2.285234183073043823e-01,3.210971355438232422e-01,1.007969498634338379e+00,2.492571353912353516e+00,2.506564855575561523e-01,7.309659719467163086e-01,6.521857529878616333e-02
1.228000000000000114e+02,5.633693933486938477e-01,2.858908176422119141e-01,2.085642814636230469e+00,2.757488787174224854e-01,2.945927083492279053e-01,8.830648064613342285e-01,2.634178876876831055e+00,3.511122465133666992e-01,8.165999054908752441e-01,6.294617801904678345e-02
1.230000000000000000e+02,6.051078438758850098e-01,2.652939558029174805e-01,2.187952041625976562e+00,3.472996950149536133e-01,2.785205543041229248e-01,7.727428674697875977e-01,2.690572500228881836e+00,5.039970278739929199e-01,9.099842905998229980e-01,6.301828473806381226e-02
1.232000000000000028e+02,6.547684073448181152e-01,2.482497245073318481e-01,2.229560613632202148e+00,4.556260108947753906e-01,2.680359184741973877e-01,6.743617057800292969e-01,2.630587339401245117e+00,7.073971033096313477e-01,1.013988852500915527e+00,6.480722129344940186e-02
1.234000000000000057e+02,7.110878229141235352e-01,2.338114529848098755e-01,2.214098930358886719e+00,5.872941613197326660e-01,2.622345089912414551e-01,5.867974758148193359e-01,2.440504074096679688e+00,9.460680484771728516e-01,1.130289077758789062e+00,6.818861514329910278e-02
1.236000000000000085e+02,7.740364074707031250e-01,2.218632847070693970e-01,2.127759218215942383e+00,7.393209934234619141e-01,2.605006098747253418e-01,5.091392993927001953e-01,2.114639997482299805e+00,1.197093725204467773e+00,1.260028958320617676e+00,7.332067191600799561e-02
1.238000000000000114e+02,8.433070182800292969e-01,2.126703560352325439e-01,1.953161835670471191e+00,9.094679951667785645e-01,2.624829113483428955e-01,4.406376779079437256e-01,1.694103479385375977e+00,1.459145307540893555e+00,1.404482483863830566e+00,8.037913590669631958e-02
1.240000000000000000e+02,9.184697270393371582e-01,2.064795792102813721e-01,1.689513564109802246e+00,1.084338545799255371e+00,2.679495513439178467e-01,3.808784782886505127e-01,1.307415246963500977e+00,1.603985786437988281e+00,1.564793348312377930e+00,8.964887261390686035e-02
1.242000000000000028e+02,9.990200996398925781e-01,2.035174518823623657e-01,1.382014751434326172e+00,1.246301293373107910e+00,2.763323187828063965e-01,3.286670446395874023e-01,9.926356077194213867e-01,1.613832116127014160e+00,1.742123484611511230e+00,1.024885028600692749e-01
1.244000000000000057e+02,1.084380507469177246e+00,2.039865106344223022e-01,1.119402050971984863e+00,1.311638951301574707e+00,2.857140004634857178e-01,2.824921607971191406e-01,7.367439866065979004e-01,1.554046392440795898e+00,1.935471057891845703e+00,1.207186430692672729e-01
1.246000000000000085e+02,1.173896312713623047e+00,2.080725580453872681e-01,9.040100574493408203e-01,1.300892353057861328e+00,2.964994907379150391e-01,2.419649511575698853e-01,5.500440597534179688e-01,1.441890835762023926e+00,2.138643741607666016e+00,1.481472253799438477e-01
1.248000000000000114e+02,1.266204357147216797e+00,2.161774784326553345e-01,7.291737198829650879e-01,1.246495485305786133e+00,3.117004334926605225e-01,2.075780779123306274e-01,4.263223111629486084e-01,1.301072001457214355e+00,2.342001438140869141e+00,1.892810463905334473e-01
1.250000000000000000e+02,1.359933972358703613e+00,2.285449057817459106e-01,5.966385602951049805e-01,1.160809159278869629e+00,3.359984159469604492e-01,1.787141412496566772e-01,3.462703526020050049e-01,1.157135486602783203e+00,2.528419733047485352e+00,2.527446448802947998e-01
1.252000000000000028e+02,1.452758193016052246e+00,2.461716532707214355e-01,5.059540271759033203e-01,1.056068301200866699e+00,3.695659637451171875e-01,1.556505262851715088e-01,2.984341382980346680e-01,1.018169164657592773e+00,2.669400453567504883e+00,3.574025928974151611e-01
1.254000000000000057e+02,1.541785240173339844e+00,2.704198956489562988e-01,4.452095925807952881e-01,9.495280385017395020e-01,4.105062186717987061e-01,1.362186521291732788e-01,2.727063894271850586e-01,8.899888396263122559e-01,2.721573591232299805e+00,5.160413980484008789e-01
1.256000000000000085e+02,1.624438762664794922e+00,3.014807403087615967e-01,4.085494875907897949e-01,8.462855219841003418e-01,4.589698016643524170e-01,1.203192174434661865e-01,2.569014132022857666e-01,7.771046161651611328e-01,2.652333259582519531e+00,7.264433503150939941e-01
1.258000000000000114e+02,1.695691943168640137e+00,3.404774367809295654e-01,3.894469738006591797e-01,7.500255107879638672e-01,5.142405629158020020e-01,1.074285879731178284e-01,2.468221336603164673e-01,6.764982342720031738e-01,2.448670625686645508e+00,9.723050594329833984e-01
1.260000000000000000e+02,1.750384211540222168e+00,3.886608183383941650e-01,3.755927383899688721e-01,6.638078689575195312e-01,5.758672356605529785e-01,9.714122861623764038e-02,2.415159940719604492e-01,5.869809389114379883e-01,2.106323242187500000e+00,1.229009628295898438e+00
1.262000000000000028e+02,1.781799674034118652e+00,4.496724009513854980e-01,3.661253452301025391e-01,5.869574546813964844e-01,6.441329717636108398e-01,8.904150873422622681e-02,2.403571903705596924e-01,5.076563954353332520e-01,1.674239873886108398e+00,1.494492769241333008e+00
1.264000000000000057e+02,1.785299658775329590e+00,5.226510167121887207e-01,3.605208992958068848e-01,5.187309980392456055e-01,7.193316221237182617e-01,8.316863328218460083e-02,2.429142594337463379e-01,4.376845657825469971e-01,1.285544157028198242e+00,1.630600214004516602e+00
1.266000000000000085e+02,1.756695747375488281e+00,6.061588525772094727e-01,3.588160574436187744e-01,4.584993124008178711e-01,8.018136024475097656e-01,7.957915961742401123e-02,2.489623129367828369e-01,3.764134645462036133e-01,9.689444303512573242e-01,1.633835911750793457e+00
1.268000000000000114e+02,1.692026019096374512e+00,6.982890367507934570e-01,3.607128560543060303e-01,4.053592979907989502e-01,8.919454216957092285e-01,7.833289355039596558e-02,2.580114901065826416e-01,3.231059014797210693e-01,7.141364216804504395e-01,1.567314028739929199e+00
1.270000000000000000e+02,1.575423359870910645e+00,7.970610857009887695e-01,3.653883635997772217e-01,3.581368029117584229e-01,9.901389479637145996e-01,7.948867976665496826e-02,2.676764130592346191e-01,2.760947942733764648e-01,5.308918952941894531e-01,1.448971271514892578e+00
1.272000000000000028e+02,1.406856775283813477e+00,8.951226472854614258e-01,3.722617924213409424e-01,3.159883916378021240e-01,1.100085973739624023e+00,8.216234296560287476e-02,2.782374620437622070e-01,2.346423864364624023e-01,4.103858470916748047e-01,1.304455518722534180e+00
1.274000000000000057e+02,1.209950685501098633e+00,9.853371977806091309e-01,3.858106434345245361e-01,2.790093719959259033e-01,1.222788572311401367e+00,8.649522066116333008e-02,2.932969331741333008e-01,1.994310766458511353e-01,3.327314853668212891e-01,1.157974123954772949e+00
1.276000000000000085e+02,1.042152166366577148e+00,1.020964384078979492e+00,4.069612026214599609e-01,2.472766339778900146e-01,1.359305739402770996e+00,9.263748675584793091e-02,3.163493573665618896e-01,1.699598878622055054e-01,2.868389487266540527e-01,1.017241835594177246e+00
1.278000000000000114e+02,9.021422863006591797e-01,1.015031456947326660e+00,4.375947713851928711e-01,2.213300019502639771e-01,1.510823011398315430e+00,1.010518670082092285e-01,3.488867878913879395e-01,1.465265005826950073e-01,2.617177665233612061e-01,8.882830142974853516e-01
1.280000000000000000e+02,7.883259057998657227e-01,9.825780987739562988e-01,4.764426350593566895e-01,1.998856365680694580e-01,1.676781415939331055e+00,1.131364479660987854e-01,3.889052271842956543e-01,1.268609315156936646e-01,2.463667392730712891e-01,7.747603058815002441e-01
1.282000000000000171e+02,6.980546712875366211e-01,9.321084022521972656e-01,5.228226780891418457e-01,1.820095479488372803e-01,1.858279228210449219e+00,1.303874403238296509e-01,4.363240897655487061e-01,1.106772571802139282e-01,2.366977781057357788e-01,6.735852956771850586e-01
1.284000000000000057e+02,6.300299763679504395e-01,8.694347143173217773e-01,5.763658881187438965e-01,1.673676669597625732e-01,2.050255537033081055e+00,1.555118560791015625e-01,4.908134639263153076e-01,9.766644239425659180e-02,2.318173497915267944e-01,5.836348533630371094e-01
1.285999999999999943e+02,5.810945034027099609e-01,8.017992973327636719e-01,6.363056898117065430e-01,1.553007811307907104e-01,2.243954420089721680e+00,1.936672329902648926e-01,5.515775680541992188e-01,8.724970370531082153e-02,2.310760915279388428e-01,5.039204955101013184e-01
1.288000000000000114e+02,5.463322997093200684e-01,7.348704934120178223e-01,7.029044628143310547e-01,1.454634964466094971e-01,2.422332763671875000e+00,2.529644072055816650e-01,6.188678145408630371e-01,7.907120138406753540e-02,2.340497076511383057e-01,4.336348772048950195e-01
1.290000000000000000e+02,5.202005505561828613e-01,6.705283522605895996e-01,7.764993309974670410e-01,1.379083544015884399e-01,2.558660030364990234e+00,3.480706214904785156e-01,6.930165290832519531e-01,7.309853285551071167e-02,2.405281513929367065e-01,3.721427321434020996e-01
1.292000000000000171e+02,5.016070604324340820e-01,6.098397970199584961e-01,8.574292659759521484e-01,1.326871216297149658e-01,2.614567279815673828e+00,4.925824403762817383e-01,7.743601202964782715e-01,6.938441097736358643e-02,2.499914467334747314e-01,3.186103701591491699e-01
1.294000000000000057e+02,4.900257885456085205e-01,5.532938838005065918e-01,9.460868239402770996e-01,1.298698037862777710e-01,2.565820693969726562e+00,6.827239394187927246e-01,8.632887005805969238e-01,6.799989193677902222e-02,2.598201930522918701e-01,2.714146673679351807e-01
1.295999999999999943e+02,4.848160147666931152e-01,5.013505220413208008e-01,1.042859435081481934e+00,1.295165717601776123e-01,2.395491123199462891e+00,9.067134857177734375e-01,9.604066610336303711e-01,6.894129514694213867e-02,2.704657912254333496e-01,2.297938019037246704e-01
1.298000000000000114e+02,4.838147461414337158e-01,4.537973999977111816e-01,1.146536707878112793e+00,1.326083987951278687e-01,2.097333431243896484e+00,1.144532442092895508e+00,1.069189667701721191e+00,7.138758897781372070e-02,2.856235206127166748e-01,1.944378316402435303e-01
1.300000000000000000e+02,4.864261448383331299e-01,4.104399085044860840e-01,1.259506344795227051e+00,1.385442614555358887e-01,1.703057289123535156e+00,1.391064047813415527e+00,1.190733313560485840e+00,7.548984885215759277e-02,3.085725307464599609e-01,1.650031656026840210e-01
1.302000000000000171e+02,4.941081702709197998e-01,3.716002404689788818e-01,1.382648110389709473e+00,1.472926884889602661e-01,1.327838540077209473e+00,1.543796658515930176e+00,1.326113462448120117e+00,8.140105754137039185e-02,3.409485518932342529e-01,1.415704935789108276e-01
1.304000000000000057e+02,5.089947581291198730e-01,3.373976945877075195e-01,1.516300678253173828e+00,1.592083424329757690e-01,1.019634842872619629e+00,1.566276311874389648e+00,1.476734042167663574e+00,8.931130915880203247e-02,3.808072507381439209e-01,1.219212859869003296e-01
1.305999999999999943e+02,5.332220792770385742e-01,3.079411983489990234e-01,1.660011529922485352e+00,1.749440729618072510e-01,7.670811414718627930e-01,1.516107082366943359e+00,1.643350839614868164e+00,9.981994330883026123e-02,4.280417561531066895e-01,1.057434082031250000e-01
1.308000000000000114e+02,5.670659542083740234e-01,2.835429608821868896e-01,1.813243985176086426e+00,1.961262077093124390e-01,5.784698128700256348e-01,1.414387702941894531e+00,1.826229453086853027e+00,1.153065487742424011e-01,4.823831021785736084e-01,9.276467561721801758e-02
1.310000000000000000e+02,6.096631288528442383e-01,2.633226811885833740e-01,1.963823437690734863e+00,2.277528941631317139e-01,4.521061778068542480e-01,1.281652331352233887e+00,2.022540092468261719e+00,1.376408338546752930e-01,5.429813861846923828e-01,8.237267285585403442e-02
1.312000000000000171e+02,6.599939465522766113e-01,2.465451657772064209e-01,2.099674463272094727e+00,2.757613360881805420e-01,3.702499866485595703e-01,1.143283724784851074e+00,2.225857734680175781e+00,1.707706600427627563e-01,6.101024150848388672e-01,7.424800097942352295e-02
1.314000000000000057e+02,7.169734835624694824e-01,2.323449105024337769e-01,2.202354431152343750e+00,3.487256169319152832e-01,3.205564320087432861e-01,1.008877277374267578e+00,2.418943881988525391e+00,2.228092253208160400e-01,6.840709447860717773e-01,6.832607835531234741e-02
1.315999999999999943e+02,7.806155085563659668e-01,2.206571847200393677e-01,2.242637395858764648e+00,4.591653048992156982e-01,2.939907014369964600e-01,8.837907910346984863e-01,2.582205533981323242e+00,3.048121333122253418e-01,7.652324438095092773e-01,6.466262787580490112e-02
1.318000000000000114e+02,8.505123853683471680e-01,2.117503732442855835e-01,2.225112199783325195e+00,5.930528640747070312e-01,2.779026329517364502e-01,7.733448743820190430e-01,2.679114103317260742e+00,4.350066184997558594e-01,8.539373874664306641e-01,6.331205368041992188e-02
1.320000000000000000e+02,9.261820316314697266e-01,2.058732658624649048e-01,2.134019136428833008e+00,7.479619979858398438e-01,2.674080729484558105e-01,6.748417615890502930e-01,2.663468360900878906e+00,6.224111318588256836e-01,9.509832262992858887e-01,6.421014666557312012e-02
1.322000000000000171e+02,1.007263541221618652e+00,2.032394707202911377e-01,1.953321814537048340e+00,9.206316471099853516e-01,2.616028189659118652e-01,5.871719717979431152e-01,2.527356624603271484e+00,8.474590182304382324e-01,1.059713840484619141e+00,6.661501526832580566e-02
1.324000000000000057e+02,1.093085050582885742e+00,2.040597498416900635e-01,1.684018611907958984e+00,1.098122477531433105e+00,2.598729133605957031e-01,5.094253420829772949e-01,2.255627155303955078e+00,1.095080375671386719e+00,1.181156635284423828e+00,7.067077606916427612e-02
1.325999999999999943e+02,1.183018326759338379e+00,2.085155248641967773e-01,1.374872684478759766e+00,1.258443713188171387e+00,2.618575990200042725e-01,4.408374130725860596e-01,1.867912054061889648e+00,1.351381897926330566e+00,1.316548943519592285e+00,7.654716819524765015e-02
1.328000000000000114e+02,1.275483727455139160e+00,2.170288115739822388e-01,1.111659407615661621e+00,1.320665359497070312e+00,2.673316001892089844e-01,3.810048997402191162e-01,1.457981705665588379e+00,1.557492375373840332e+00,1.466945767402648926e+00,8.439665287733078003e-02
1.330000000000000000e+02,1.369370698928833008e+00,2.298310995101928711e-01,8.956988453865051270e-01,1.307620286941528320e+00,2.757223844528198242e-01,3.287264406681060791e-01,1.112965822219848633e+00,1.620629906654357910e+00,1.633626937866210938e+00,9.475170075893402100e-02
1.332000000000000171e+02,1.462142348289489746e+00,2.480947375297546387e-01,7.208794355392456055e-01,1.250984787940979004e+00,2.851095199584960938e-01,2.824995219707489014e-01,8.314348459243774414e-01,1.586890220642089844e+00,1.817223072052001953e+00,1.096570417284965515e-01
1.334000000000000057e+02,1.550739288330078125e+00,2.730344831943511963e-01,5.888820886611938477e-01,1.163222312927246094e+00,2.958637177944183350e-01,2.419104427099227905e-01,6.173153519630432129e-01,1.492441177368164062e+00,2.014901876449584961e+00,1.311908215284347534e-01
1.335999999999999943e+02,1.632710456848144531e+00,3.047708570957183838e-01,4.992246627807617188e-01,1.057058334350585938e+00,3.110396862030029297e-01,2.074678242206573486e-01,4.683639407157897949e-01,1.361018419265747070e+00,2.220162630081176758e+00,1.631529629230499268e-01
1.338000000000000114e+02,1.702604413032531738e+00,3.446504175662994385e-01,4.395870566368103027e-01,9.493767619132995605e-01,3.352618515491485596e-01,1.785588562488555908e-01,3.728572428226470947e-01,1.216460108757019043e+00,2.418100833892822266e+00,2.127501964569091797e-01
1.340000000000000000e+02,1.755187749862670898e+00,3.941841125488281250e-01,4.037027955055236816e-01,8.453544974327087402e-01,3.687773942947387695e-01,1.554711759090423584e-01,3.135207593441009521e-01,1.074301719665527344e+00,2.589948654174804688e+00,2.899032831192016602e-01
1.342000000000000171e+02,1.784180283546447754e+00,4.564597010612487793e-01,3.850513994693756104e-01,7.487084269523620605e-01,4.096562862396240234e-01,1.360166817903518677e-01,2.806367874145507812e-01,9.405462741851806641e-01,2.701117992401123047e+00,4.148269891738891602e-01
1.344000000000000057e+02,1.784696102142333984e+00,5.306423902511596680e-01,3.714374899864196777e-01,6.622537970542907715e-01,4.579879045486450195e-01,1.200624704360961914e-01,2.611520886421203613e-01,8.214473128318786621e-01,2.702204465866088867e+00,5.982174277305603027e-01
1.345999999999999943e+02,1.752581596374511719e+00,6.151996850967407227e-01,3.621980845928192139e-01,5.852049589157104492e-01,5.132093429565429688e-01,1.071580871939659119e-01,2.489741742610931396e-01,7.159231305122375488e-01,2.579783439636230469e+00,8.236821889877319336e-01
1.348000000000000114e+02,1.682510733604431152e+00,7.087669968605041504e-01,3.568324744701385498e-01,5.168235301971435547e-01,5.747756958007812500e-01,9.685836732387542725e-02,2.418521642684936523e-01,6.219130754470825195e-01,2.318744897842407227e+00,1.075124859809875488e+00
1.350000000000000000e+02,1.560417056083679199e+00,8.077670931816101074e-01,3.553107678890228271e-01,4.565093815326690674e-01,6.429504156112670898e-01,8.873667567968368530e-02,2.391208261251449585e-01,5.384773015975952148e-01,1.934975624084472656e+00,1.336854100227355957e+00
1.352000000000000171e+02,1.387302637100219727e+00,9.062203168869018555e-01,3.573815822601318359e-01,4.032783806324005127e-01,7.180798053741455078e-01,8.284950256347656250e-02,2.401883155107498169e-01,4.646919369697570801e-01,1.511979579925537109e+00,1.562534809112548828e+00
1.354000000000000057e+02,1.192579150199890137e+00,9.911349415779113770e-01,3.622375428676605225e-01,3.559982478618621826e-01,8.004876971244812012e-01,7.924458384513854980e-02,2.449335604906082153e-01,3.999238610267639160e-01,1.151772499084472656e+00,1.642664551734924316e+00
1.355999999999999943e+02,1.028138399124145508e+00,1.021543860435485840e+00,3.692932128906250000e-01,3.138171434402465820e-01,8.904660940170288086e-01,7.795584946870803833e-02,2.528872191905975342e-01,3.435423374176025391e-01,8.583190441131591797e-01,1.615786314010620117e+00
1.358000000000000114e+02,8.905162811279296875e-01,1.012871146202087402e+00,3.827894628047943115e-01,2.768433094024658203e-01,9.884799718856811523e-01,7.907528430223464966e-02,2.624590992927551270e-01,2.941886484622955322e-01,6.329621672630310059e-01,1.525074720382690430e+00
1.360000000000000000e+02,7.791947126388549805e-01,9.783491492271423340e-01,4.039190113544464111e-01,2.451371699571609497e-01,1.098146915435791016e+00,8.171300590038299561e-02,2.724059820175170898e-01,2.503670156002044678e-01,4.753147959709167480e-01,1.393969178199768066e+00
1.362000000000000171e+02,6.909983158111572266e-01,9.265738129615783691e-01,4.345250725746154785e-01,2.192195802927017212e-01,1.220652818679809570e+00,8.601831644773483276e-02,2.856720387935638428e-01,2.126104682683944702e-01,3.743555843830108643e-01,1.246867418289184570e+00
1.364000000000000057e+02,6.249545812606811523e-01,8.631256818771362305e-01,4.733322560787200928e-01,1.977935284376144409e-01,1.357178211212158203e+00,9.215509891510009766e-02,3.052757978439331055e-01,1.811514496803283691e-01,3.107137680053710938e-01,1.101662755012512207e+00
1.365999999999999943e+02,5.775122642517089844e-01,7.954813838005065918e-01,5.196658968925476074e-01,1.799332201480865479e-01,1.508636832237243652e+00,1.005375310778617859e-01,3.343415856361389160e-01,1.557288914918899536e-01,2.749703526496887207e-01,9.644287228584289551e-01
1.368000000000000114e+02,5.436942577362060547e-01,7.287431955337524414e-01,5.731785893440246582e-01,1.653168350458145142e-01,1.674636483192443848e+00,1.125199347734451294e-01,3.713709712028503418e-01,1.346356421709060669e-01,2.540551722049713135e-01,8.416612744331359863e-01
1.370000000000000000e+02,5.182883739471435547e-01,6.647107601165771484e-01,6.330757141113281250e-01,1.532807648181915283e-01,1.856205105781555176e+00,1.296633332967758179e-01,4.156710803508758545e-01,1.169931590557098389e-01,2.411890625953674316e-01,7.331835627555847168e-01
1.372000000000000171e+02,5.003441572189331055e-01,6.044168472290039062e-01,6.996596455574035645e-01,1.434830576181411743e-01,2.048368215560913086e+00,1.546296626329421997e-01,4.675548672676086426e-01,1.028762236237525940e-01,2.335265725851058960e-01,6.365387439727783203e-01
1.374000000000000057e+02,4.894074201583862305e-01,5.483151078224182129e-01,7.732388973236083984e-01,1.359675824642181396e-01,2.242889642715454102e+00,1.924150884151458740e-01,5.256727933883666992e-01,9.137025475502014160e-02,2.303718179464340210e-01,5.506811738014221191e-01
1.375999999999999943e+02,4.847234487533569336e-01,4.968118369579315186e-01,8.541337251663208008e-01,1.307794302701950073e-01,2.422044515609741211e+00,2.513230144977569580e-01,5.902010202407836914e-01,8.228503912687301636e-02,2.311297208070755005e-01,4.747262895107269287e-01
1.378000000000000114e+02,4.840715825557708740e-01,4.496646523475646973e-01,9.427233934402465820e-01,1.279807239770889282e-01,2.559763908386230469e+00,3.457675576210021973e-01,6.614590883255004883e-01,7.538737356662750244e-02,2.355945408344268799e-01,4.080116152763366699e-01
1.380000000000000000e+02,4.870112836360931396e-01,4.067151248455047607e-01,1.039393186569213867e+00,1.276349723339080811e-01,2.617838382720947266e+00,4.895015060901641846e-01,7.397702932357788086e-01,7.072614878416061401e-02,2.433522790670394897e-01,3.498204946517944336e-01
1.382000000000000171e+02,4.953576922416687012e-01,3.683328628540039062e-01,1.143205285072326660e+00,1.305970698595046997e-01,2.570958375930786133e+00,6.794173717498779297e-01,8.255112767219543457e-01,6.836848706007003784e-02,2.530170381069183350e-01,2.990599572658538818e-01
1.384000000000000057e+02,5.108795762062072754e-01,3.345445394515991211e-01,1.256570339202880859e+00,1.363455355167388916e-01,2.402412891387939453e+00,9.034662842750549316e-01,9.190540909767150879e-01,6.837214529514312744e-02,2.629655003547668457e-01,2.540006041526794434e-01
1.385999999999999943e+02,5.360075831413269043e-01,3.055872321128845215e-01,1.380378127098083496e+00,1.448841989040374756e-01,2.105732679367065430e+00,1.141774177551269531e+00,1.022910594940185547e+00,7.018157094717025757e-02,2.754355669021606445e-01,2.148743271827697754e-01
1.388000000000000114e+02,5.706686377525329590e-01,2.815809547901153564e-01,1.514730334281921387e+00,1.565997153520584106e-01,1.711790919303894043e+00,1.388701677322387695e+00,1.139073729515075684e+00,7.358394563198089600e-02,2.933351695537567139e-01,1.821734309196472168e-01
1.390000000000000000e+02,6.140042543411254883e-01,2.616926729679107666e-01,1.659220337867736816e+00,1.721063256263732910e-01,1.334788441658020020e+00,1.544289827346801758e+00,1.268593549728393555e+00,7.872828841209411621e-02,3.202596306800842285e-01,1.554318219423294067e-01
1.392000000000000171e+02,6.649562716484069824e-01,2.451666444540023804e-01,1.813921689987182617e+00,1.930481344461441040e-01,1.024630308151245117e+00,1.569020271301269531e+00,1.412811279296875000e+00,8.579659461975097656e-02,3.557466566562652588e-01,1.336871981620788574e-01
1.394000000000000057e+02,7.226178050041198730e-01,2.311859130859375000e-01,1.966807126998901367e+00,2.240979969501495361e-01,7.705157995223999023e-01,1.519795179367065430e+00,1.572722077369689941e+00,9.519355744123458862e-02,3.984376490116119385e-01,1.153769791126251221e-01
1.395999999999999943e+02,7.868444919586181641e-01,2.197470366954803467e-01,2.105382204055786133e+00,2.716174423694610596e-01,5.805429220199584961e-01,1.418483972549438477e+00,1.748971343040466309e+00,1.086113229393959045e-01,4.486213028430938721e-01,1.005647331476211548e-01
1.398000000000000114e+02,8.572978377342224121e-01,2.111113369464874268e-01,2.211937904357910156e+00,3.436009883880615234e-01,4.529600739479064941e-01,1.285804748535156250e+00,1.940519809722900391e+00,1.275734007358551025e-01,5.053622126579284668e-01,8.858156949281692505e-02
1.400000000000000000e+02,9.335240125656127930e-01,2.055264562368392944e-01,2.257476806640625000e+00,4.529896378517150879e-01,3.703820109367370605e-01,1.147107124328613281e+00,2.141417503356933594e+00,1.560552418231964111e-01,5.684548020362854004e-01,7.913099229335784912e-02
1.402000000000000171e+02,1.015087723731994629e+00,2.032075226306915283e-01,2.242283105850219727e+00,5.880256295204162598e-01,3.201938569545745850e-01,1.012270212173461914e+00,2.339984655380249023e+00,1.994706392288208008e-01,6.382059454917907715e-01,7.185576856136322021e-02
1.404000000000000057e+02,1.101315259933471680e+00,2.043586671352386475e-01,2.153344392776489258e+00,7.443976998329162598e-01,2.933292090892791748e-01,8.867586851119995117e-01,2.519406318664550781e+00,2.656269669532775879e-01,7.149222493171691895e-01,6.679893285036087036e-02
1.405999999999999943e+02,1.191575169563293457e+00,2.091561853885650635e-01,1.973337531089782715e+00,9.193710088729858398e-01,2.770545482635498047e-01,7.758468985557556152e-01,2.648601055145263672e+00,3.746159374713897705e-01,7.989679574966430664e-01,6.402240693569183350e-02
1.408000000000000114e+02,1.284253001213073730e+00,2.180730849504470825e-01,1.702578425407409668e+00,1.099303483963012695e+00,2.664754092693328857e-01,6.769893169403076172e-01,2.684623479843139648e+00,5.375617742538452148e-01,8.906951546669006348e-01,6.358027458190917969e-02
1.410000000000000000e+02,1.378200054168701172e+00,2.312860041856765747e-01,1.388601779937744141e+00,1.264601588249206543e+00,2.606039345264434814e-01,5.889955759048461914e-01,2.603358745574951172e+00,7.472608685493469238e-01,9.922184944152832031e-01,6.505477428436279297e-02
1.412000000000000171e+02,1.470671176910400391e+00,2.501681447029113770e-01,1.120579600334167480e+00,1.330569744110107422e+00,2.588166296482086182e-01,5.109456777572631836e-01,2.389382123947143555e+00,9.903757572174072266e-01,1.105791091918945312e+00,6.808758527040481567e-02
1.414000000000000057e+02,1.558745145797729492e+00,2.757453322410583496e-01,9.007774591445922852e-01,1.318775415420532227e+00,2.607505023479461670e-01,4.420894384384155273e-01,2.042415142059326172e+00,1.242614984512329102e+00,1.232560992240905762e+00,7.283755391836166382e-02
1.415999999999999943e+02,1.639965653419494629e+00,3.081201314926147461e-01,7.227100133895874023e-01,1.262257814407348633e+00,2.661829888820648193e-01,3.819883763790130615e-01,1.617833137512207031e+00,1.493325710296630859e+00,1.373723387718200684e+00,7.947091758251190186e-02
1.418000000000000114e+02,1.708475947380065918e+00,3.488055467605590820e-01,5.879783630371093750e-01,1.173950314521789551e+00,2.745490968227386475e-01,3.294937312602996826e-01,1.244008064270019531e+00,1.612254619598388672e+00,1.530562639236450195e+00,8.819854259490966797e-02
1.420000000000000000e+02,1.759005784988403320e+00,3.995803594589233398e-01,4.970536828041076660e-01,1.066393256187438965e+00,2.839394509792327881e-01,2.831013202667236328e-01,9.391480684280395508e-01,1.607741236686706543e+00,1.704397797584533691e+00,1.000560894608497620e-01
1.422000000000000171e+02,1.785328745841979980e+00,4.630583822727203369e-01,4.365492761135101318e-01,9.573218822479248047e-01,2.945822477340698242e-01,2.423247694969177246e-01,6.952184438705444336e-01,1.536637544631958008e+00,1.894346594810485840e+00,1.170915141701698303e-01
1.424000000000000057e+02,1.782802104949951172e+00,5.382999777793884277e-01,4.001572132110595703e-01,8.519412875175476074e-01,3.096582889556884766e-01,2.077070921659469604e-01,5.208503603935241699e-01,1.417156696319580078e+00,2.095819950103759766e+00,1.423248201608657837e-01
1.425999999999999943e+02,1.747373580932617188e+00,6.237162947654724121e-01,3.813588619232177734e-01,7.541269659996032715e-01,3.335938155651092529e-01,1.786159127950668335e-01,4.073613286018371582e-01,1.274115443229675293e+00,2.301086902618408203e+00,1.794836074113845825e-01
1.428000000000000114e+02,1.672218918800354004e+00,7.184938788414001465e-01,3.676510751247406006e-01,6.666213870048522949e-01,3.668864369392395020e-01,1.554162353277206421e-01,3.342405259609222412e-01,1.130488157272338867e+00,2.492079496383666992e+00,2.380633205175399780e-01
1.430000000000000000e+02,1.544643640518188477e+00,8.177033066749572754e-01,3.583778738975524902e-01,5.886439681053161621e-01,4.075883924961090088e-01,1.358881890773773193e-01,2.914549708366394043e-01,9.929826259613037109e-01,2.644637107849121094e+00,3.330490887165069580e-01
1.432000000000000171e+02,1.367050051689147949e+00,9.165321588516235352e-01,3.529779911041259766e-01,5.194543600082397461e-01,4.557442665100097656e-01,1.198625192046165466e-01,2.678391337394714355e-01,8.676583766937255859e-01,2.718446731567382812e+00,4.799171984195709229e-01
1.434000000000000057e+02,1.174965858459472656e+00,9.960892796516418457e-01,3.513602614402770996e-01,4.584431648254394531e-01,5.108368396759033203e-01,1.069146618247032166e-01,2.534347772598266602e-01,7.572124600410461426e-01,2.673121929168701172e+00,6.820769906044006348e-01
1.435999999999999943e+02,1.014034032821655273e+00,1.020767331123352051e+00,3.533738851547241211e-01,4.045919775962829590e-01,5.722745060920715332e-01,9.658469259738922119e-02,2.443413585424423218e-01,6.586433053016662598e-01,2.497632265090942383e+00,9.213300943374633789e-01
1.438000000000000114e+02,8.791228532791137695e-01,1.009408593177795410e+00,3.582614958286285400e-01,3.568775355815887451e-01,6.402592658996582031e-01,8.841290324926376343e-02,2.398854047060012817e-01,5.710128545761108398e-01,2.182708740234375000e+00,1.176760196685791016e+00
1.440000000000000000e+02,7.705892920494079590e-01,9.728775024414062500e-01,3.653493821620941162e-01,3.142842650413513184e-01,7.152035832405090332e-01,8.247873187065124512e-02,2.394785881042480469e-01,4.934331178665161133e-01,1.764059543609619141e+00,1.442475914955139160e+00
1.442000000000000171e+02,6.846069693565368652e-01,9.200159311294555664e-01,3.783523738384246826e-01,2.769495546817779541e-01,7.973770499229431152e-01,7.881091535091400146e-02,2.427818477153778076e-01,4.251211285591125488e-01,1.362585067749023438e+00,1.609990358352661133e+00
1.444000000000000057e+02,6.206549406051635742e-01,8.560011386871337891e-01,3.988862037658691406e-01,2.449457943439483643e-01,8.872153162956237793e-01,7.749419659376144409e-02,2.494844645261764526e-01,3.654263019561767578e-01,1.032144069671630859e+00,1.637076973915100098e+00
1.445999999999999943e+02,5.747684240341186523e-01,7.885460853576660156e-01,4.287873804569244385e-01,2.186485379934310913e-01,9.850168228149414062e-01,7.856147736310958862e-02,2.589116990566253662e-01,3.134425282478332520e-01,7.639685869216918945e-01,1.584223866462707520e+00
1.448000000000000114e+02,5.418134927749633789e-01,7.221586704254150391e-01,4.670157730579376221e-01,1.969856917858123779e-01,1.094371318817138672e+00,8.115544915199279785e-02,2.686447799205780029e-01,2.674288153648376465e-01,5.664585232734680176e-01,1.475138425827026367e+00
1.450000000000000000e+02,5.171107053756713867e-01,6.585824489593505859e-01,5.127462148666381836e-01,1.788823902606964111e-01,1.216544985771179199e+00,8.541396260261535645e-02,2.800832390785217285e-01,2.271540015935897827e-01,4.335554838180541992e-01,1.334847211837768555e+00
1.452000000000000171e+02,4.998322725296020508e-01,5.987803339958190918e-01,5.657702088356018066e-01,1.641006618738174438e-01,1.352714180946350098e+00,9.150039404630661011e-02,2.962418794631958008e-01,1.931354999542236328e-01,3.477356433868408203e-01,1.188270568847656250e+00
1.454000000000000057e+02,4.895042181015014648e-01,5.432176589965820312e-01,6.251578330993652344e-01,1.519392430782318115e-01,1.503813385963439941e+00,9.980667382478713989e-02,3.211864233016967773e-01,1.649547368288040161e-01,2.958556115627288818e-01,1.046008586883544922e+00
1.455999999999999943e+02,4.853376150131225586e-01,4.922788143157958984e-01,6.912037134170532227e-01,1.420106440782546997e-01,1.669490218162536621e+00,1.116149201989173889e-01,3.552255034446716309e-01,1.423552185297012329e-01,2.680596709251403809e-01,9.139558672904968262e-01
1.458000000000000114e+02,4.850317537784576416e-01,4.455876946449279785e-01,7.642177343368530273e-01,1.343589127063751221e-01,1.850767135620117188e+00,1.285743415355682373e-01,3.965732157230377197e-01,1.233258470892906189e-01,2.507668137550354004e-01,7.974521517753601074e-01
1.460000000000000000e+02,4.882865250110626221e-01,4.030846953392028809e-01,8.445447087287902832e-01,1.290372610092163086e-01,2.042942047119140625e+00,1.532184481620788574e-01,4.453796446323394775e-01,1.077926456928253174e-01,2.399709671735763550e-01,6.939640045166015625e-01
1.462000000000000171e+02,4.973949790000915527e-01,3.652578890323638916e-01,9.325372576713562012e-01,1.261012554168701172e-01,2.238167285919189453e+00,1.903282105922698975e-01,5.009880065917968750e-01,9.525431692600250244e-02,2.340732663869857788e-01,6.018176078796386719e-01
1.464000000000000057e+02,5.138689279556274414e-01,3.320089578628540039e-01,1.028561115264892578e+00,1.256068646907806396e-01,2.418474912643432617e+00,2.484169751405715942e-01,5.628935694694519043e-01,8.530925214290618896e-02,2.324462682008743286e-01,5.201024413108825684e-01
1.465999999999999943e+02,5.399454832077026367e-01,3.036137819290161133e-01,1.132189869880676270e+00,1.281490623950958252e-01,2.559084177017211914e+00,3.411610424518585205e-01,6.314246058464050293e-01,7.754064351320266724e-02,2.345675230026245117e-01,4.479739665985107422e-01
1.468000000000000114e+02,5.754234790802001953e-01,2.800304293632507324e-01,1.245265960693359375e+00,1.335150897502899170e-01,2.621508836746215820e+00,4.830102324485778809e-01,7.068609595298767090e-01,7.198255509138107300e-02,2.403064221143722534e-01,3.847895860671997070e-01
1.470000000000000000e+02,6.194909214973449707e-01,2.605017125606536865e-01,1.368889927864074707e+00,1.416304707527160645e-01,2.578643083572387695e+00,6.720620989799499512e-01,7.895692586898803711e-01,6.869884580373764038e-02,2.491205483675003052e-01,3.297361731529235840e-01
1.472000000000000171e+02,6.710370182991027832e-01,2.442443072795867920e-01,1.503202915191650391e+00,1.529106050729751587e-01,2.414359569549560547e+00,8.956751823425292969e-01,8.799254298210144043e-01,6.775126606225967407e-02,2.588694989681243896e-01,2.814338505268096924e-01
1.474000000000000057e+02,7.292250394821166992e-01,2.305242717266082764e-01,1.648071169853210449e+00,1.677954047918319702e-01,2.121562004089355469e+00,1.134470224380493164e+00,9.791337251663208008e-01,6.895931810140609741e-02,2.690493166446685791e-01,2.386254817247390747e-01
1.475999999999999943e+02,7.939513921737670898e-01,2.193688005208969116e-01,1.803806304931640625e+00,1.880454719066619873e-01,1.729185223579406738e+00,1.381639838218688965e+00,1.090201735496520996e+00,7.169919461011886597e-02,2.832873463630676270e-01,2.020196765661239624e-01
1.478000000000000114e+02,8.648592233657836914e-01,2.110354006290435791e-01,1.959904313087463379e+00,2.174435704946517944e-01,1.349085807800292969e+00,1.543054938316345215e+00,1.214213490486145020e+00,7.612152397632598877e-02,3.044308125972747803e-01,1.715092360973358154e-01
1.480000000000000000e+02,9.415338635444641113e-01,2.057677507400512695e-01,2.103110074996948242e+00,2.630633413791656494e-01,1.035452842712402344e+00,1.572467327117919922e+00,1.352395653724670410e+00,8.239544928073883057e-02,3.351518809795379639e-01,1.471409946680068970e-01
1.482000000000000171e+02,1.023423314094543457e+00,2.037862241268157959e-01,2.217276811599731445e+00,3.316406011581420898e-01,7.785432934761047363e-01,1.525323510169982910e+00,1.505919456481933594e+00,9.073567390441894531e-02,3.735360801219940186e-01,1.267698407173156738e-01
1.484000000000000057e+02,1.109933614730834961e+00,2.052906453609466553e-01,2.273875236511230469e+00,4.370886683464050293e-01,5.858818888664245605e-01,1.425229787826538086e+00,1.675784826278686523e+00,1.020415797829627991e-01,4.192423820495605469e-01,1.098596751689910889e-01
1.485999999999999943e+02,1.200362682342529297e+00,2.104525715112686157e-01,2.265558242797851562e+00,5.722202062606811523e-01,4.557428956031799316e-01,1.293137550354003906e+00,1.861298680305480957e+00,1.185356080532073975e-01,4.723404347896575928e-01,9.633997082710266113e-02
1.488000000000000114e+02,1.293058156967163086e+00,2.197788655757904053e-01,2.185267448425292969e+00,7.286305427551269531e-01,3.716811239719390869e-01,1.154031991958618164e+00,2.059250593185424805e+00,1.425856053829193115e-01,5.316410660743713379e-01,8.539558947086334229e-02
1.490000000000000000e+02,1.386889100074768066e+00,2.334067970514297485e-01,2.012962102890014648e+00,9.055823087692260742e-01,3.205715119838714600e-01,1.018551111221313477e+00,2.262639045715332031e+00,1.778899431228637695e-01,5.974380373954772949e-01,7.681547850370407104e-02
1.492000000000000171e+02,1.478822708129882812e+00,2.529403567314147949e-01,1.745540618896484375e+00,1.087503075599670410e+00,2.929740846157073975e-01,8.922967910766601562e-01,2.452637434005737305e+00,2.339474260807037354e-01,6.699961423873901367e-01,7.042086124420166016e-02
1.494000000000000057e+02,1.566119909286499023e+00,2.791684567928314209e-01,1.425263524055480957e+00,1.263075113296508789e+00,2.763442993164062500e-01,7.806234359741210938e-01,2.607200622558593750e+00,3.239891231060028076e-01,7.496812343597412109e-01,6.627504527568817139e-02
1.495999999999999943e+02,1.646362781524658203e+00,3.121725320816040039e-01,1.148074626922607422e+00,1.340334653854370117e+00,2.655623555183410645e-01,6.811242103576660156e-01,2.687395811080932617e+00,4.639405012130737305e-01,8.368356227874755859e-01,6.443148106336593628e-02
1.498000000000000114e+02,1.713169813156127930e+00,3.536810874938964844e-01,9.210796356201171875e-01,1.333813428878784180e+00,2.595388293266296387e-01,5.925920605659484863e-01,2.653636455535888672e+00,6.583364605903625488e-01,9.318500757217407227e-01,6.495521962642669678e-02
1.500000000000000000e+02,1.761334538459777832e+00,4.056838154792785645e-01,7.363309860229492188e-01,1.280133247375488281e+00,2.576269507408142090e-01,5.140392184257507324e-01,2.494823455810546875e+00,8.896540999412536621e-01,1.038166403770446777e+00,6.705412268638610840e-02
1.502000000000000171e+02,1.784908175468444824e+00,4.702508747577667236e-01,5.954314470291137695e-01,1.193034052848815918e+00,2.594209015369415283e-01,4.446830153465270996e-01,2.199489593505859375e+00,1.139473199844360352e+00,1.156943559646606445e+00,7.076843827962875366e-02
1.504000000000000057e+02,1.779283285140991211e+00,5.464255809783935547e-01,5.006454586982727051e-01,1.084351062774658203e+00,2.647413015365600586e-01,3.841084837913513184e-01,1.796118021011352539e+00,1.398017764091491699e+00,1.289377689361572266e+00,7.626421749591827393e-02
1.505999999999999943e+02,1.740704417228698730e+00,6.325238943099975586e-01,4.370997250080108643e-01,9.737882614135742188e-01,2.730360031127929688e-01,3.312511444091796875e-01,1.395340204238891602e+00,1.578689575195312500e+00,1.436562061309814453e+00,8.369835466146469116e-02
1.508000000000000114e+02,1.660783648490905762e+00,7.276850938796997070e-01,3.985681831836700439e-01,8.665776252746582031e-01,2.824211716651916504e-01,2.845604419708251953e-01,1.062504768371582031e+00,1.619480729103088379e+00,1.599831700325012207e+00,9.352001547813415527e-02
1.510000000000000000e+02,1.528427243232727051e+00,8.267207741737365723e-01,3.787943720817565918e-01,7.666693329811096191e-01,2.928481101989746094e-01,2.434495836496353149e-01,7.913838624954223633e-01,1.574708223342895508e+00,1.779898643493652344e+00,1.075016185641288757e-01
1.512000000000000171e+02,1.347997784614562988e+00,9.249516129493713379e-01,3.646434545516967773e-01,6.773856282234191895e-01,3.077373504638671875e-01,2.085272371768951416e-01,5.885709524154663086e-01,1.472671508789062500e+00,1.974865794181823730e+00,1.275117546319961548e-01
1.514000000000000057e+02,1.158413529396057129e+00,9.995386600494384766e-01,3.550160527229309082e-01,5.977826714515686035e-01,3.311468362808227539e-01,1.790947467088699341e-01,4.500061273574829102e-01,1.337107300758361816e+00,2.178131818771362305e+00,1.574647873640060425e-01
1.515999999999999943e+02,1.000710964202880859e+00,1.019445180892944336e+00,3.493042886257171631e-01,5.271139144897460938e-01,3.640629053115844727e-01,1.556998938322067261e-01,3.609595000743865967e-01,1.192538976669311523e+00,2.377694129943847656e+00,2.032351642847061157e-01
1.518000000000000114e+02,8.683492541313171387e-01,1.005706906318664551e+00,3.473571240901947021e-01,4.648506343364715576e-01,4.043723046779632568e-01,1.359990537166595459e-01,3.065491020679473877e-01,1.051505923271179199e+00,2.556414604187011719e+00,2.726969718933105469e-01
1.520000000000000000e+02,7.621783614158630371e-01,9.675488471984863281e-01,3.490579724311828613e-01,4.098642468452453613e-01,4.521134197711944580e-01,1.197940781712532043e-01,2.769345939159393311e-01,9.198326468467712402e-01,2.681551933288574219e+00,3.876278400421142578e-01
1.522000000000000171e+02,6.784012913703918457e-01,9.136672616004943848e-01,3.537862598896026611e-01,3.612423241138458252e-01,5.068569183349609375e-01,1.067167371511459351e-01,2.589631974697113037e-01,8.032472729682922363e-01,2.706655740737915039e+00,5.588597059249877930e-01
1.524000000000000057e+02,6.164960265159606934e-01,8.490663766860961914e-01,3.607649803161621094e-01,3.178617954254150391e-01,5.679337978363037109e-01,9.625580906867980957e-02,2.476622313261032104e-01,6.996937990188598633e-01,2.609820842742919922e+00,7.764530777931213379e-01
1.525999999999999943e+02,5.721156597137451172e-01,7.817977666854858398e-01,3.727910220623016357e-01,2.797608673572540283e-01,6.355924010276794434e-01,8.799421787261962891e-02,2.412986904382705688e-01,6.074983477592468262e-01,2.376768589019775391e+00,1.025420188903808594e+00
1.528000000000000114e+02,5.399855375289916992e-01,7.158148288726806641e-01,3.919537365436553955e-01,2.469942867755889893e-01,7.101455926895141602e-01,8.195187896490097046e-02,2.392259687185287476e-01,5.257279872894287109e-01,2.012842178344726562e+00,1.284447669982910156e+00
1.530000000000000000e+02,5.159524679183959961e-01,6.526763439178466797e-01,4.205463826656341553e-01,2.199463993310928345e-01,7.919720411300659180e-01,7.819405198097229004e-02,2.408970296382904053e-01,4.534799754619598389e-01,1.583250999450683594e+00,1.529918313026428223e+00
1.532000000000000171e+02,4.993267357349395752e-01,5.933553576469421387e-01,4.576819241046905518e-01,1.977972388267517090e-01,8.814097642898559570e-01,7.677181810140609741e-02,2.461930364370346069e-01,3.901274800300598145e-01,1.210963368415832520e+00,1.635537743568420410e+00
1.534000000000000057e+02,4.895805418491363525e-01,5.383062958717346191e-01,5.022301077842712402e-01,1.791771501302719116e-01,9.788087010383605957e-01,7.773584872484207153e-02,2.546156048774719238e-01,3.349955379962921143e-01,9.071478843688964844e-01,1.622256994247436523e+00
1.536000000000000227e+02,4.857856929302215576e-01,4.878147542476654053e-01,5.542765259742736816e-01,1.640208512544631958e-01,1.087572097778320312e+00,8.024825155735015869e-02,2.642332017421722412e-01,2.865911424160003662e-01,6.683276891708374023e-01,1.542562723159790039e+00
1.538000000000000114e+02,4.858223497867584229e-01,4.415631592273712158e-01,6.126559972763061523e-01,1.515194475650787354e-01,1.209107160568237305e+00,8.441844582557678223e-02,2.742934226989746094e-01,2.436865270137786865e-01,4.994540214538574219e-01,1.417057156562805176e+00
1.540000000000000000e+02,4.893788695335388184e-01,3.994773030281066895e-01,6.776411533355712891e-01,1.412848532199859619e-01,1.344575166702270508e+00,9.040793776512145996e-02,2.882910668849945068e-01,2.069510817527770996e-01,3.904079496860504150e-01,1.271026611328125000e+00
1.542000000000000171e+02,4.992135167121887207e-01,3.621723949909210205e-01,7.495472431182861328e-01,1.333199739456176758e-01,1.494976282119750977e+00,9.857326745986938477e-02,3.092286884784698486e-01,1.762596517801284790e-01,3.207382559776306152e-01,1.125382900238037109e+00
1.544000000000000057e+02,5.166376233100891113e-01,3.293819427490234375e-01,8.287007212638854980e-01,1.276728510856628418e-01,1.660288333892822266e+00,1.100349575281143188e-01,3.397625684738159180e-01,1.517198830842971802e-01,2.805635631084442139e-01,9.867565035820007324e-01
1.546000000000000227e+02,5.436749458312988281e-01,3.015456199645996094e-01,9.154671430587768555e-01,1.244021430611610413e-01,1.841068506240844727e+00,1.266594976186752319e-01,3.779906034469604492e-01,1.312042921781539917e-01,2.579028606414794922e-01,8.614078760147094727e-01
1.548000000000000114e+02,5.800174474716186523e-01,2.784029245376586914e-01,1.010229587554931641e+00,1.235702708363533020e-01,2.033247470855712891e+00,1.507305800914764404e-01,4.235472977161407471e-01,1.141550391912460327e-01,2.440565526485443115e-01,7.509188652038574219e-01
1.550000000000000000e+02,6.248633265495300293e-01,2.592501938343048096e-01,1.113184690475463867e+00,1.253722757101058960e-01,2.229667425155639648e+00,1.866464912891387939e-01,4.765056371688842773e-01,1.005057543516159058e-01,2.355041354894638062e-01,6.523547172546386719e-01
1.552000000000000171e+02,6.769911050796508789e-01,2.432649284601211548e-01,1.225258231163024902e+00,1.301483958959579468e-01,2.412007570266723633e+00,2.432720065116882324e-01,5.356632471084594727e-01,8.943268656730651855e-02,2.315829247236251831e-01,5.647702813148498535e-01
1.554000000000000057e+02,7.357472181320190430e-01,2.298048883676528931e-01,1.348026514053344727e+00,1.376293003559112549e-01,2.556895256042480469e+00,3.333867192268371582e-01,6.013110876083374023e-01,8.072134852409362793e-02,2.316832095384597778e-01,4.872561395168304443e-01
1.556000000000000227e+02,8.009849190711975098e-01,2.189296782016754150e-01,1.481611967086791992e+00,1.482104361057281494e-01,2.626478910446166992e+00,4.720278084278106689e-01,6.737409234046936035e-01,7.420528680086135864e-02,2.354929149150848389e-01,4.190545380115509033e-01
1.558000000000000114e+02,8.723639845848083496e-01,2.108988016843795776e-01,1.625995874404907227e+00,1.623156070709228516e-01,2.590696096420288086e+00,6.593718528747558594e-01,7.532982230186462402e-01,6.994059681892395020e-02,2.426744401454925537e-01,3.594455718994140625e-01
1.560000000000000000e+02,9.493730664253234863e-01,2.059437483549118042e-01,1.781524419784545898e+00,1.815367341041564941e-01,2.434071063995361328e+00,8.820061683654785156e-01,8.402911424636840820e-01,6.796798110008239746e-02,2.522646784782409668e-01,3.076129257678985596e-01
1.562000000000000171e+02,1.031598806381225586e+00,2.042804658412933350e-01,1.940609335899353027e+00,2.085080444812774658e-01,2.148324251174926758e+00,1.121396899223327637e+00,9.351472258567810059e-01,6.837014853954315186e-02,2.621510624885559082e-01,2.616588175296783447e-01
1.564000000000000057e+02,1.118422746658325195e+00,2.061249464750289917e-01,2.088912010192871094e+00,2.510302066802978516e-01,1.758971214294433594e+00,1.368767857551574707e+00,1.041011095046997070e+00,7.043623924255371094e-02,2.738300263881683350e-01,2.214736342430114746e-01
1.566000000000000227e+02,1.208926439285278320e+00,2.116643935441970825e-01,2.212854623794555664e+00,3.139029145240783691e-01,1.373751401901245117e+00,1.540274739265441895e+00,1.159191489219665527e+00,7.410233467817306519e-02,2.903785109519958496e-01,1.876042783260345459e-01
1.568000000000000114e+02,1.301638841629028320e+00,2.213883101940155029e-01,2.285798788070678711e+00,4.120525717735290527e-01,1.054206252098083496e+00,1.577953219413757324e+00,1.291105508804321289e+00,7.955672591924667358e-02,3.156188130378723145e-01,1.597166508436203003e-01
1.570000000000000000e+02,1.395341157913208008e+00,2.354077845811843872e-01,2.288582563400268555e+00,5.453710556030273438e-01,7.924960851669311523e-01,1.534513115882873535e+00,1.437859773635864258e+00,8.695761114358901978e-02,3.498234450817108154e-01,1.372856348752975464e-01
1.572000000000000171e+02,1.486800670623779297e+00,2.555629014968872070e-01,2.223875999450683594e+00,6.996051669120788574e-01,5.951822996139526367e-01,1.436549663543701172e+00,1.600431442260742188e+00,9.679014980792999268e-02,3.913130164146423340e-01,1.184030324220657349e-01
1.574000000000000057e+02,1.573378562927246094e+00,2.824196517467498779e-01,2.066161155700683594e+00,8.775876760482788086e-01,4.604924917221069336e-01,1.305412411689758301e+00,1.779344320297241211e+00,1.109998151659965515e-01,4.402443170547485352e-01,1.030065119266510010e-01
1.576000000000000227e+02,1.652650356292724609e+00,3.160485029220581055e-01,1.811109542846679688e+00,1.061577081680297852e+00,3.740309774875640869e-01,1.165570378303527832e+00,1.972974896430969238e+00,1.312340050935745239e-01,4.959780871868133545e-01,9.060111641883850098e-02
1.578000000000000114e+02,1.717896699905395508e+00,3.583228588104248047e-01,1.487998604774475098e+00,1.248540520668029785e+00,3.211377561092376709e-01,1.029120922088623047e+00,2.174798011779785156e+00,1.616058647632598877e-01,5.580350756645202637e-01,8.079744130373001099e-02
1.580000000000000000e+02,1.763890385627746582e+00,4.114641845226287842e-01,1.197450876235961914e+00,1.346154689788818359e+00,2.923036515712738037e-01,9.016135931015014648e-01,2.371338844299316406e+00,2.083544135093688965e-01,6.266874074935913086e-01,7.316161692142486572e-02
1.582000000000000171e+02,1.784759640693664551e+00,4.771534502506256104e-01,9.600291252136230469e-01,1.349948287010192871e+00,2.750723361968994141e-01,7.886470556259155273e-01,2.545246362686157227e+00,2.798465192317962646e-01,7.022554278373718262e-01,6.773756444454193115e-02
1.584000000000000057e+02,1.776419878005981445e+00,5.542265176773071289e-01,7.649470567703247070e-01,1.302963376045227051e+00,2.639800310134887695e-01,6.881213188171386719e-01,2.663221120834350586e+00,3.967708349227905273e-01,7.850443720817565918e-01,6.456626951694488525e-02
1.586000000000000227e+02,1.734393954277038574e+00,6.411179304122924805e-01,6.141841411590576172e-01,1.219936490058898926e+00,2.576819956302642822e-01,5.986214876174926758e-01,2.679098129272460938e+00,5.697349309921264648e-01,8.754591345787048340e-01,6.372222304344177246e-02
1.588000000000000114e+02,1.649783372879028320e+00,7.367016673088073730e-01,5.110021829605102539e-01,1.112487554550170898e+00,2.555488348007202148e-01,5.191998481750488281e-01,2.576570987701416016e+00,7.856884598731994629e-01,9.751027226448059082e-01,6.495559960603713989e-02
1.590000000000000000e+02,1.512710809707641602e+00,8.355897068977355957e-01,4.418457746505737305e-01,1.000298023223876953e+00,2.571431994438171387e-01,4.490713775157928467e-01,2.339795351028442383e+00,1.030776500701904297e+00,1.086614608764648438e+00,6.772303581237792969e-02
1.592000000000000171e+02,1.329220652580261230e+00,9.333835840225219727e-01,3.993597924709320068e-01,8.907330632209777832e-01,2.622909843921661377e-01,3.877325057983398438e-01,1.976628780364990234e+00,1.286181211471557617e+00,1.211118102073669434e+00,7.217927277088165283e-02
1.594000000000000057e+02,1.142333388328552246e+00,1.003032207489013672e+00,3.766799867153167725e-01,7.880580425262451172e-01,2.704600989818572998e-01,3.342474400997161865e-01,1.554291367530822754e+00,1.523178696632385254e+00,1.349782466888427734e+00,7.848767191171646118e-02
1.596000000000000227e+02,9.879464507102966309e-01,1.017954468727111816e+00,3.616637289524078369e-01,6.959039568901062012e-01,2.798375487327575684e-01,2.870637178421020508e-01,1.190897464752197266e+00,1.620418190956115723e+00,1.503980636596679688e+00,8.683592826128005981e-02
1.598000000000000114e+02,8.581977486610412598e-01,1.001830339431762695e+00,3.513424992561340332e-01,6.137304902076721191e-01,2.899057269096374512e-01,2.453942000865936279e-01,8.940551280975341797e-01,1.603787899017333984e+00,1.674766182899475098e+00,9.800764918327331543e-02
1.600000000000000000e+02,7.541849017143249512e-01,9.622232913970947266e-01,3.450752496719360352e-01,5.407376289367675781e-01,3.044644892215728760e-01,2.099374532699584961e-01,6.613817214965820312e-01,1.522577285766601562e+00,1.862011671066284180e+00,1.141594946384429932e-01
1.602000000000000171e+02,6.725215315818786621e-01,9.072901606559753418e-01,3.425994515419006348e-01,4.763363003730773926e-01,3.270402550697326660e-01,1.799632608890533447e-01,4.969483017921447754e-01,1.397519826889038086e+00,2.061912775039672852e+00,1.378273665904998779e-01
1.604000000000000057e+02,6.126354336738586426e-01,8.422147035598754883e-01,3.436921536922454834e-01,4.195125401020050049e-01,3.592630624771118164e-01,1.562072634696960449e-01,3.913684189319610596e-01,1.252947449684143066e+00,2.267880201339721680e+00,1.725303828716278076e-01
1.606000000000000227e+02,5.697132349014282227e-01,7.751656174659729004e-01,3.480953276157379150e-01,3.695496320724487305e-01,3.989799618721008301e-01,1.362464576959609985e-01,3.238759636878967285e-01,1.109410047531127930e+00,2.461812973022460938e+00,2.273902595043182373e-01
1.608000000000000114e+02,5.384212136268615723e-01,7.094885110855102539e-01,3.548132181167602539e-01,3.249044418334960938e-01,4.461361765861511230e-01,1.197903305292129517e-01,2.852130234241485596e-01,9.729510545730590820e-01,2.622401714324951172e+00,3.149835467338562012e-01
1.610000000000000000e+02,5.150207281112670898e-01,6.468377113342285156e-01,3.652378618717193604e-01,2.855256497859954834e-01,5.003631114959716797e-01,1.065176650881767273e-01,2.633285522460937500e-01,8.498284816741943359e-01,2.711494684219360352e+00,4.529567360877990723e-01
1.612000000000000171e+02,4.990442693233489990e-01,5.880280733108520508e-01,3.821380138397216797e-01,2.514808177947998047e-01,5.608847141265869141e-01,9.585056453943252563e-02,2.498296350240707397e-01,7.411121726036071777e-01,2.683763742446899414e+00,6.483744978904724121e-01
1.614000000000000057e+02,4.898590743541717529e-01,5.335317850112915039e-01,4.081627130508422852e-01,2.228035181760787964e-01,6.279281973838806152e-01,8.741324394941329956e-02,2.415783405303955078e-01,6.442819237709045410e-01,2.529487371444702148e+00,8.820092082023620605e-01
1.616000000000000227e+02,4.864284992218017578e-01,4.834914207458496094e-01,4.434890747070312500e-01,1.998369395732879639e-01,7.018936872482299805e-01,8.120887726545333862e-02,2.378611564636230469e-01,5.581732392311096191e-01,2.236369132995605469e+00,1.135661244392395020e+00
1.618000000000000114e+02,4.867765605449676514e-01,4.376578032970428467e-01,4.861711561679840088e-01,1.803888678550720215e-01,7.830807566642761230e-01,7.727865874767303467e-02,2.380724400281906128e-01,4.819245934486389160e-01,1.830637693405151367e+00,1.398024320602416992e+00
1.620000000000000000e+02,4.906299710273742676e-01,3.959957659244537354e-01,5.364913344383239746e-01,1.645198613405227661e-01,8.718141317367553711e-01,7.566543668508529663e-02,2.419949173927307129e-01,4.148936867713928223e-01,1.420894742012023926e+00,1.589239239692687988e+00
1.622000000000000171e+02,5.011482238769531250e-01,3.591735363006591797e-01,5.932782292366027832e-01,1.514107137918472290e-01,9.685450792312622070e-01,7.645808160305023193e-02,2.492458224296569824e-01,3.564200401306152344e-01,1.079276919364929199e+00,1.637252926826477051e+00
1.624000000000000057e+02,5.194677114486694336e-01,3.268132805824279785e-01,6.565467119216918945e-01,1.406680345535278320e-01,1.076335668563842773e+00,7.883635908365249634e-02,2.587607502937316895e-01,3.054586350917816162e-01,8.015129566192626953e-01,1.594735383987426758e+00
1.626000000000000227e+02,5.473999977111816406e-01,2.994994223117828369e-01,7.266488671302795410e-01,1.321800947189331055e-01,1.196772813796997070e+00,8.285621553659439087e-02,2.685731351375579834e-01,2.602146267890930176e-01,5.935443639755249023e-01,1.492868185043334961e+00
1.628000000000000114e+02,5.845497250556945801e-01,2.767687141895294189e-01,8.039222359657287598e-01,1.259991675615310669e-01,1.331075072288513184e+00,8.868524432182312012e-02,2.807135879993438721e-01,2.208547592163085938e-01,4.508954286575317383e-01,1.356581211090087891e+00
1.630000000000000000e+02,6.301348805427551270e-01,2.579728066921234131e-01,8.887114524841308594e-01,1.221782118082046509e-01,1.480319499969482422e+00,9.661854803562164307e-02,2.980545163154602051e-01,1.878350973129272461e-01,3.591436147689819336e-01,1.210005402565002441e+00
1.632000000000000171e+02,6.827983856201171875e-01,2.422944903373718262e-01,9.813826084136962891e-01,1.207744255661964417e-01,1.644597649574279785e+00,1.075616925954818726e-01,3.245020806789398193e-01,1.606873571872711182e-01,3.028642535209655762e-01,1.066764950752258301e+00
1.634000000000000057e+02,7.421004772186279297e-01,2.290899455547332764e-01,1.082347750663757324e+00,1.218582093715667725e-01,1.824435234069824219e+00,1.236277073621749878e-01,3.596911728382110596e-01,1.387267708778381348e-01,2.720159590244293213e-01,9.328616261482238770e-01
1.636000000000000227e+02,8.078537583351135254e-01,2.184907197952270508e-01,1.192292928695678711e+00,1.257681846618652344e-01,2.016813755035400391e+00,1.467038989067077637e-01,4.020706117153167725e-01,1.201976761221885681e-01,2.533054351806640625e-01,8.140883445739746094e-01
1.638000000000000114e+02,8.797096014022827148e-01,2.107561826705932617e-01,1.313096165657043457e+00,1.322731077671051025e-01,2.214908838272094727e+00,1.808521896600723267e-01,4.519511461257934570e-01,1.051741763949394226e-01,2.416770160198211670e-01,7.087833881378173828e-01
1.640000000000000000e+02,9.571675062179565430e-01,2.061169892549514771e-01,1.444805979728698730e+00,1.417836248874664307e-01,2.400482892990112305e+00,2.350483089685440063e-01,5.084264874458312988e-01,9.300830960273742676e-02,2.350752055644989014e-01,6.150349974632263184e-01
1.642000000000000171e+02,1.039761185646057129e+00,2.047960758209228516e-01,1.587618827819824219e+00,1.546977609395980835e-01,2.552129268646240234e+00,3.208284974098205566e-01,5.712663531303405762e-01,8.338874578475952148e-02,2.328348755836486816e-01,5.318447351455688477e-01
1.644000000000000057e+02,1.126825451850891113e+00,2.069822251796722412e-01,1.741937398910522461e+00,1.721988767385482788e-01,2.633158922195434570e+00,4.541830420494079590e-01,6.407511234283447266e-01,7.594330608844757080e-02,2.343699783086776733e-01,4.583324491977691650e-01
1.646000000000000227e+02,1.217506527900695801e+00,2.129251807928085327e-01,1.903738141059875488e+00,1.965329349040985107e-01,2.608755350112915039e+00,6.386319994926452637e-01,7.172296047210693359e-01,7.072979956865310669e-02,2.395877093076705933e-01,3.938733935356140137e-01
1.648000000000000114e+02,1.310266017913818359e+00,2.230432778596878052e-01,2.059141874313354492e+00,2.339003384113311768e-01,2.464787244796752930e+00,8.593552708625793457e-01,8.010259270668029785e-01,6.779742985963821411e-02,2.479630261659622192e-01,3.377030193805694580e-01
1.650000000000000000e+02,1.403882980346679688e+00,2.374468743801116943e-01,2.195208311080932617e+00,2.901764512062072754e-01,2.190747022628784180e+00,1.099480152130126953e+00,8.924744725227355957e-01,6.719435751438140869e-02,2.576614320278167725e-01,2.885353863239288330e-01
1.652000000000000171e+02,1.494888544082641602e+00,2.582224905490875244e-01,2.288815736770629883e+00,3.777624368667602539e-01,1.806914925575256348e+00,1.347187161445617676e+00,9.935232400894165039e-01,6.862793862819671631e-02,2.677292227745056152e-01,2.448880225419998169e-01
1.654000000000000057e+02,1.580710768699645996e+00,2.857263982295989990e-01,2.307613134384155273e+00,5.067796707153320312e-01,1.413660645484924316e+00,1.534937262535095215e+00,1.106416702270507812e+00,7.160012423992156982e-02,2.813023030757904053e-01,2.073683291673660278e-01
1.656000000000000227e+02,1.658626079559326172e+00,3.201537728309631348e-01,2.266350984573364258e+00,6.556624770164489746e-01,1.084699511528015137e+00,1.586045026779174805e+00,1.232444763183593750e+00,7.628038525581359863e-02,3.012546896934509277e-01,1.761690527200698853e-01
1.658000000000000114e+02,1.722240686416625977e+00,3.631760776042938232e-01,2.132736921310424805e+00,8.298496007919311523e-01,8.153004646301269531e-01,1.548716425895690918e+00,1.372763872146606445e+00,8.283110707998275757e-02,3.307056128978729248e-01,1.510579138994216919e-01
1.660000000000000000e+02,1.765949249267578125e+00,4.174779951572418213e-01,1.901745796203613281e+00,1.015923023223876953e+00,6.105110645294189453e-01,1.454381346702575684e+00,1.528625845909118652e+00,9.153015166521072388e-02,3.680120110511779785e-01,1.301615834236145020e-01
1.662000000000000171e+02,1.784152626991271973e+00,4.842200279235839844e-01,1.588744044303894043e+00,1.205056309700012207e+00,4.687366783618927002e-01,1.324962854385375977e+00,1.700885295867919922e+00,1.035314053297042847e-01,4.125961363315582275e-01,1.127163320779800415e-01
1.664000000000000057e+02,1.772504329681396484e+00,5.622507333755493164e-01,1.280869960784912109e+00,1.336782813072204590e+00,3.781490325927734375e-01,1.184217214584350586e+00,1.888877630233764648e+00,1.207362338900566101e-01,4.647523760795593262e-01,9.878780692815780640e-02
1.666000000000000227e+02,1.727037429809570312e+00,6.498306393623352051e-01,1.026136159896850586e+00,1.364396095275878906e+00,3.222627043724060059e-01,1.046212077140808105e+00,2.088234424591064453e+00,1.460998058319091797e-01,5.230985283851623535e-01,8.744026720523834229e-02
1.668000000000000114e+02,1.637474536895751953e+00,7.458028793334960938e-01,8.162688016891479492e-01,1.329830646514892578e+00,2.914413511753082275e-01,9.167380332946777344e-01,2.290716886520385742e+00,1.839035451412200928e-01,5.878913998603820801e-01,7.851851731538772583e-02
1.670000000000000000e+02,1.495680570602416992e+00,8.443916440010070801e-01,6.506948471069335938e-01,1.255167245864868164e+00,2.732073366641998291e-01,8.016502261161804199e-01,2.478094339370727539e+00,2.431511729955673218e-01,6.594051122665405273e-01,7.177786529064178467e-02
1.672000000000000171e+02,1.309327960014343262e+00,9.415475726127624512e-01,5.340549945831298828e-01,1.151783704757690430e+00,2.615822553634643555e-01,6.994240880012512207e-01,2.625752687454223633e+00,3.392839729785919189e-01,7.379944324493408203e-01,6.727811694145202637e-02
1.674000000000000057e+02,1.125378489494323730e+00,1.006031632423400879e+00,4.555422663688659668e-01,1.038610100746154785e+00,2.548379600048065186e-01,6.083689928054809570e-01,2.692443847656250000e+00,4.869711995124816895e-01,8.239925503730773926e-01,6.506964564323425293e-02
1.676000000000000227e+02,9.736880064010620117e-01,1.017110824584960938e+00,4.061032235622406006e-01,9.265967011451721191e-01,2.523563206195831299e-01,5.275889635086059570e-01,2.643494606018066406e+00,6.869218945503234863e-01,9.177896380424499512e-01,6.521842628717422485e-02
1.678000000000000114e+02,8.467008471488952637e-01,9.982526302337646484e-01,3.779497444629669189e-01,8.207415938377380371e-01,2.535958588123321533e-01,4.561650454998016357e-01,2.466169357299804688e+00,9.230206608772277832e-01,1.022303938865661621e+00,6.708730757236480713e-02
1.680000000000000000e+02,7.450478672981262207e-01,9.567705392837524414e-01,3.614422976970672607e-01,7.247020602226257324e-01,2.584389448165893555e-01,3.935517668724060059e-01,2.152746915817260742e+00,1.173977494239807129e+00,1.139108657836914062e+00,7.054840773344039917e-02
1.682000000000000171e+02,6.656908988952636719e-01,9.006125330924987793e-01,3.498557806015014648e-01,6.389514207839965820e-01,2.664057910442352295e-01,3.390770256519317627e-01,1.738755226135253906e+00,1.435081601142883301e+00,1.269412517547607422e+00,7.576958835124969482e-02
1.684000000000000057e+02,6.080150008201599121e-01,8.348875641822814941e-01,3.425367474555969238e-01,5.626987814903259277e-01,2.758014500141143799e-01,2.911296486854553223e-01,1.345348358154296875e+00,1.595429420471191406e+00,1.414303541183471680e+00,8.290503919124603271e-02
1.686000000000000227e+02,5.667132139205932617e-01,7.680039405822753906e-01,3.390393555164337158e-01,4.952525794506072998e-01,2.857081294059753418e-01,2.486797273159027100e-01,1.022311210632324219e+00,1.618394613265991211e+00,1.575090289115905762e+00,9.233580529689788818e-02
1.688000000000000114e+02,5.362773537635803223e-01,7.026898860931396484e-01,3.390632569789886475e-01,4.358103275299072266e-01,2.997542023658752441e-01,2.124069929122924805e-01,7.595386505126953125e-01,1.564853310585021973e+00,1.752656221389770508e+00,1.056255549192428589e-01
1.690000000000000000e+02,5.136312246322631836e-01,6.405184864997863770e-01,3.426194190979003906e-01,3.835391700267791748e-01,3.212492465972900391e-01,1.819114536046981812e-01,5.657713413238525391e-01,1.456749439239501953e+00,1.945731520652770996e+00,1.244985461235046387e-01
1.692000000000000171e+02,4.983661770820617676e-01,5.822069048881530762e-01,3.487960994243621826e-01,3.370814621448516846e-01,3.523806333541870117e-01,1.575773060321807861e-01,4.354989230632781982e-01,1.317941427230834961e+00,2.148253917694091797e+00,1.528292596340179443e-01
1.694000000000000057e+02,4.897985458374023438e-01,5.282128453254699707e-01,3.571727573871612549e-01,2.957829833030700684e-01,3.911558985710144043e-01,1.371940076351165771e-01,3.515941798686981201e-01,1.173450469970703125e+00,2.348998308181762695e+00,1.957938671112060547e-01
1.696000000000000227e+02,4.867553114891052246e-01,4.786255955696105957e-01,3.717584013938903809e-01,2.599433660507202148e-01,4.372708797454833984e-01,1.202783286571502686e-01,3.009022474288940430e-01,1.033369183540344238e+00,2.531445026397705078e+00,2.614472508430480957e-01
1.698000000000000114e+02,4.874912798404693604e-01,4.332754015922546387e-01,3.943702876567840576e-01,2.291163355112075806e-01,4.906585812568664551e-01,1.066794693470001221e-01,2.739108502864837646e-01,9.033418297767639160e-01,2.665118694305419922e+00,3.697557449340820312e-01
1.700000000000000000e+02,4.916934072971343994e-01,3.920673429965972900e-01,4.266785085201263428e-01,2.044531553983688354e-01,5.502794981002807617e-01,9.566893428564071655e-02,2.571474611759185791e-01,7.887355685234069824e-01,2.705852508544921875e+00,5.326409339904785156e-01
1.702000000000000171e+02,5.029453039169311523e-01,3.557056188583374023e-01,4.667965173721313477e-01,1.838364750146865845e-01,6.164610981941223145e-01,8.698275685310363770e-02,2.465384900569915771e-01,6.867470145225524902e-01,2.626172304153442383e+00,7.444902062416076660e-01
1.704000000000000057e+02,5.222069025039672852e-01,3.237644433975219727e-01,5.144655704498291016e-01,1.667826175689697266e-01,6.894737482070922852e-01,8.050560206174850464e-02,2.407833486795425415e-01,5.959938168525695801e-01,2.412493467330932617e+00,9.903828501701354980e-01
1.706000000000000227e+02,5.512135028839111328e-01,2.970693707466125488e-01,5.690701007843017578e-01,1.528116911649703979e-01,7.696541547775268555e-01,7.629059255123138428e-02,2.392387390136718750e-01,5.155312418937683105e-01,2.063340425491333008e+00,1.245703339576721191e+00
1.708000000000000114e+02,5.893087983131408691e-01,2.748125195503234863e-01,6.300946474075317383e-01,1.413766294717788696e-01,8.573711514472961426e-01,7.439930737018585205e-02,2.414268404245376587e-01,4.445202946662902832e-01,1.633561134338378906e+00,1.501435995101928711e+00
1.710000000000000000e+02,6.357308030128479004e-01,2.564117014408111572e-01,6.978210210800170898e-01,1.321713626384735107e-01,9.529889225959777832e-01,7.488933205604553223e-02,2.471645325422286987e-01,3.822976648807525635e-01,1.254000663757324219e+00,1.624584078788757324e+00
1.712000000000000171e+02,6.890012025833129883e-01,2.410551011562347412e-01,7.725769281387329102e-01,1.252456009387969971e-01,1.059455752372741699e+00,7.708227634429931641e-02,2.559575438499450684e-01,3.281522691249847412e-01,9.445643424987792969e-01,1.621393561363220215e+00
1.714000000000000057e+02,7.488740682601928711e-01,2.281110435724258423e-01,8.546787500381469727e-01,1.206424310803413391e-01,1.178260087966918945e+00,8.087907731533050537e-02,2.656123340129852295e-01,2.805068492889404297e-01,6.970947384834289551e-01,1.550378680229187012e+00
1.716000000000000227e+02,8.151831626892089844e-01,2.178010791540145874e-01,9.445365071296691895e-01,1.184365600347518921e-01,1.310759067535400391e+00,8.646170794963836670e-02,2.757636904716491699e-01,2.383343726396560669e-01,5.203951597213745117e-01,1.429978251457214355e+00
1.718000000000000114e+02,8.875555992126464844e-01,2.103768289089202881e-01,1.042538762092590332e+00,1.186921000480651855e-01,1.458147048950195312e+00,9.404498338699340820e-02,2.903427481651306152e-01,2.024093270301818848e-01,4.050351679325103760e-01,1.285624146461486816e+00
1.720000000000000000e+02,9.655261039733886719e-01,2.060759216547012329e-01,1.149285078048706055e+00,1.215482130646705627e-01,1.620943069458007812e+00,1.043543964624404907e-01,3.123450577259063721e-01,1.722846031188964844e-01,3.307883441448211670e-01,1.140448451042175293e+00
1.722000000000000171e+02,1.048536658287048340e+00,2.051134109497070312e-01,1.266721129417419434e+00,1.268923729658126831e-01,1.799197316169738770e+00,1.196154803037643433e-01,3.439860641956329346e-01,1.483657658100128174e-01,2.873205244541168213e-01,1.001411557197570801e+00
1.724000000000000057e+02,1.135944008827209473e+00,2.076751738786697388e-01,1.395166516304016113e+00,1.350975781679153442e-01,1.990871787071228027e+00,1.413437128067016602e-01,3.831874132156372070e-01,1.283215880393981934e-01,2.633135020732879639e-01,8.746301531791687012e-01
1.726000000000000227e+02,1.226784467697143555e+00,2.140336036682128906e-01,1.534784913063049316e+00,1.465664952993392944e-01,2.189535856246948242e+00,1.736998260021209717e-01,4.297519326210021973e-01,1.117499023675918579e-01,2.487207800149917603e-01,7.629929184913635254e-01
1.728000000000000114e+02,1.319502592086791992e+00,2.245856821537017822e-01,1.686150193214416504e+00,1.619392782449722290e-01,2.378647089004516602e+00,2.245557904243469238e-01,4.835163354873657227e-01,9.844562411308288574e-02,2.395046055316925049e-01,6.633895039558410645e-01
1.730000000000000000e+02,1.412928462028503418e+00,2.395173013210296631e-01,1.849033832550048828e+00,1.829655617475509644e-01,2.538857221603393555e+00,3.040965497493743896e-01,5.435387492179870605e-01,8.773529529571533203e-02,2.349844127893447876e-01,5.748299956321716309e-01
1.732000000000000171e+02,1.503400087356567383e+00,2.609697282314300537e-01,2.011734724044799805e+00,2.139751464128494263e-01,2.634642601013183594e+00,4.297955036163330078e-01,6.100856065750122070e-01,7.932700961828231812e-02,2.345394492149353027e-01,4.963917136192321777e-01
1.734000000000000057e+02,1.588460326194763184e+00,2.891471683979034424e-01,2.160278081893920898e+00,2.626515030860900879e-01,2.622528791427612305e+00,6.106770634651184082e-01,6.834566593170166016e-01,7.311975210905075073e-02,2.378163486719131470e-01,4.273191988468170166e-01
1.736000000000000227e+02,1.664976954460144043e+00,3.244320452213287354e-01,2.277135848999023438e+00,3.366158008575439453e-01,2.496253252029418945e+00,8.273395299911499023e-01,7.640297412872314453e-01,6.918090581893920898e-02,2.445235550403594971e-01,3.669051826000213623e-01
1.738000000000000114e+02,1.726858496665954590e+00,3.682612180709838867e-01,2.331960201263427734e+00,4.495902657508850098e-01,2.239326953887939453e+00,1.066950917243957520e+00,8.520793318748474121e-01,6.753922998905181885e-02,2.540124952793121338e-01,3.143229782581329346e-01
1.740000000000000000e+02,1.768172740936279297e+00,4.237822890281677246e-01,2.316324949264526367e+00,5.940098762512207031e-01,1.867591738700866699e+00,1.315370440483093262e+00,9.480686187744140625e-01,6.829100102186203003e-02,2.638146281242370605e-01,2.678551077842712402e-01
1.742000000000000171e+02,1.783533930778503418e+00,4.916462302207946777e-01,2.218835353851318359e+00,7.625433206558227539e-01,1.465818643569946289e+00,1.523114562034606934e+00,1.055493712425231934e+00,7.055814564228057861e-02,2.749868631362915039e-01,2.270650267601013184e-01
1.744000000000000057e+02,1.768577218055725098e+00,5.706466436386108398e-01,2.022764444351196289e+00,9.502221345901489258e-01,1.125527620315551758e+00,1.592261433601379395e+00,1.175529599189758301e+00,7.446110248565673828e-02,2.906467914581298828e-01,1.924908757209777832e-01
1.746000000000000227e+02,1.719578266143798828e+00,6.589553356170654297e-01,1.731446623802185059e+00,1.144096016883850098e+00,8.469630479812622070e-01,1.563446044921875000e+00,1.309324264526367188e+00,8.016038686037063599e-02,3.148468434810638428e-01,1.638658195734024048e-01
1.748000000000000114e+02,1.625494480133056641e+00,7.552396059036254883e-01,1.400436878204345703e+00,1.316561341285705566e+00,6.325306892395019531e-01,1.474644660949707031e+00,1.458091735839843750e+00,8.782583475112915039e-02,3.482341468334197998e-01,1.409576982259750366e-01
1.750000000000000000e+02,1.478925704956054688e+00,8.535563945770263672e-01,1.118802189826965332e+00,1.382270097732543945e+00,4.820922017097473145e-01,1.347877383232116699e+00,1.622841000556945801e+00,9.801063686609268188e-02,3.889955580234527588e-01,1.217025145888328552e-01
1.752000000000000171e+02,1.289570569992065430e+00,9.499243497848510742e-01,8.879005908966064453e-01,1.366521239280700684e+00,3.860798776149749756e-01,1.206493854522705078e+00,1.803924441337585449e+00,1.128694042563438416e-01,4.371840953826904297e-01,1.059340387582778931e-01
1.754000000000000057e+02,1.108458161354064941e+00,1.009224295616149902e+00,7.019485235214233398e-01,1.303483366966247559e+00,3.258500695228576660e-01,1.067178487777709961e+00,1.999088525772094727e+00,1.341701000928878784e-01,4.922937154769897461e-01,9.324122220277786255e-02
1.756000000000000227e+02,9.590656161308288574e-01,1.016827106475830078e+00,5.647017955780029297e-01,1.206941843032836914e+00,2.921256721019744873e-01,9.356679916381835938e-01,2.201907873153686523e+00,1.659118086099624634e-01,5.537008047103881836e-01,8.314519375562667847e-02
1.758000000000000114e+02,8.346745967864990234e-01,9.952477216720581055e-01,4.733417034149169922e-01,1.092252731323242188e+00,2.725512981414794922e-01,8.180853724479675293e-01,2.397097587585449219e+00,2.152995616197586060e-01,6.216767430305480957e-01,7.525787502527236938e-02
1.760000000000000000e+02,7.353151440620422363e-01,9.520067572593688965e-01,4.134821891784667969e-01,9.769396781921386719e-01,2.602122426033020020e-01,7.138597965240478516e-01,2.565959692001342773e+00,2.920731902122497559e-01,6.965639591217041016e-01,6.958770006895065308e-02
1.762000000000000171e+02,6.582432985305786133e-01,8.944799900054931641e-01,3.780707716941833496e-01,8.664356470108032227e-01,2.528694868087768555e-01,6.209989786148071289e-01,2.674301385879516602e+00,4.156414866447448730e-01,7.786366343498229980e-01,6.616488099098205566e-02
1.764000000000000057e+02,6.026877164840698242e-01,8.280135989189147949e-01,3.594306707382202148e-01,7.649679183959960938e-01,2.498705387115478516e-01,5.385431647300720215e-01,2.673547267913818359e+00,5.967110395431518555e-01,8.682866096496582031e-01,6.505964696407318115e-02
1.766000000000000227e+02,5.629959702491760254e-01,7.611520886421203613e-01,3.461404740810394287e-01,6.740418672561645508e-01,2.506340742111206055e-01,4.656155109405517578e-01,2.553615570068359375e+00,8.177303075790405273e-01,9.667553901672363281e-01,6.615132093429565430e-02
1.768000000000000114e+02,5.333974361419677734e-01,6.961065530776977539e-01,3.374214172363281250e-01,5.930848717689514160e-01,2.550729513168334961e-01,4.015880823135375977e-01,2.298219680786132812e+00,1.064303874969482422e+00,1.076946258544921875e+00,6.875846534967422485e-02
1.770000000000000000e+02,5.115247368812561035e-01,6.342828869819641113e-01,3.326413333415985107e-01,5.213481783866882324e-01,2.627179920673370361e-01,3.459140658378601074e-01,1.921955585479736328e+00,1.320932149887084961e+00,1.200032234191894531e+00,7.303990423679351807e-02
1.772000000000000171e+02,4.969943165779113770e-01,5.763723850250244141e-01,3.316080868244171143e-01,4.581871628761291504e-01,2.721140980720520020e-01,2.970343530178070068e-01,1.505584955215454102e+00,1.543265581130981445e+00,1.337112665176391602e+00,7.915139198303222656e-02
1.774000000000000057e+02,4.890825152397155762e-01,5.228253006935119629e-01,3.339472115039825439e-01,4.025025963783264160e-01,2.819479703903198242e-01,2.536846101284027100e-01,1.150880813598632812e+00,1.623244762420654297e+00,1.489582896232604980e+00,8.728326112031936646e-02
1.776000000000000227e+02,4.864564538002014160e-01,4.736770987510681152e-01,3.394164741039276123e-01,3.534802496433258057e-01,2.953353226184844971e-01,2.164204269647598267e-01,8.611761331558227539e-01,1.597687721252441406e+00,1.658379793167114258e+00,9.810967743396759033e-02
1.778000000000000114e+02,4.875651597976684570e-01,4.287447631359100342e-01,3.471255898475646973e-01,3.097589612007141113e-01,3.155514597892761230e-01,1.852121800184249878e-01,6.378669738769531250e-01,1.509216547012329102e+00,1.843648314476013184e+00,1.138579249382019043e-01
1.780000000000000000e+02,4.921855628490447998e-01,3.879568576812744141e-01,3.587383627891540527e-01,2.715258896350860596e-01,3.452757894992828369e-01,1.600615531206130981e-01,4.810819327831268311e-01,1.380552172660827637e+00,2.042030096054077148e+00,1.367711722850799561e-01
1.782000000000000171e+02,5.041688680648803711e-01,3.520309627056121826e-01,3.774537444114685059e-01,2.386562824249267578e-01,3.828754425048828125e-01,1.391355991363525391e-01,3.807757496833801270e-01,1.235574007034301758e+00,2.247184991836547852e+00,1.705430299043655396e-01
1.784000000000000057e+02,5.243095755577087402e-01,3.204600214958190918e-01,4.056197106838226318e-01,2.115523368120193481e-01,4.277719259262084961e-01,1.216686666011810303e-01,3.174803256988525391e-01,1.092452287673950195e+00,2.441453933715820312e+00,2.237161546945571899e-01
1.786000000000000227e+02,5.543711185455322266e-01,2.943481802940368652e-01,4.423415064811706543e-01,1.893716156482696533e-01,4.802094399929046631e-01,1.076891571283340454e-01,2.818437814712524414e-01,9.570774435997009277e-01,2.604517698287963867e+00,3.079679906368255615e-01
1.788000000000000114e+02,5.933878421783447266e-01,2.725327014923095703e-01,4.864461719989776611e-01,1.707079112529754639e-01,5.388367176055908203e-01,9.628803282976150513e-02,2.611979246139526367e-01,8.358254432678222656e-01,2.699231147766113281e+00,4.415995180606842041e-01
1.790000000000000000e+02,6.406350135803222656e-01,2.545013129711151123e-01,5.381333231925964355e-01,1.555679738521575928e-01,6.039226055145263672e-01,8.726236969232559204e-02,2.483624815940856934e-01,7.285490036010742188e-01,2.679041624069213867e+00,6.330316066741943359e-01
1.792000000000000171e+02,6.946006417274475098e-01,2.394197732210159302e-01,5.961248874664306641e-01,1.430722326040267944e-01,6.758081912994384766e-01,8.044553548097610474e-02,2.406919151544570923e-01,6.329919099807739258e-01,2.535134315490722656e+00,8.626078367233276367e-01
1.794000000000000057e+02,7.552309036254882812e-01,2.267326414585113525e-01,6.606689095497131348e-01,1.328873038291931152e-01,7.547952532768249512e-01,7.587778568267822266e-02,2.375032156705856323e-01,5.481508970260620117e-01,2.253536462783813477e+00,1.113875985145568848e+00
1.796000000000000227e+02,8.222725391387939453e-01,2.167004048824310303e-01,7.320743799209594727e-01,1.249538883566856384e-01,8.412427902221679688e-01,7.362022250890731812e-02,2.381690293550491333e-01,4.730542004108428955e-01,1.856484651565551758e+00,1.373464345932006836e+00
1.798000000000000114e+02,8.952463269233703613e-01,2.095767110586166382e-01,8.106625676155090332e-01,1.193163320422172546e-01,9.355074167251586914e-01,7.372408360242843628e-02,2.425400763750076294e-01,4.071084856986999512e-01,1.445023179054260254e+00,1.574423551559448242e+00
1.800000000000000000e+02,9.738116264343261719e-01,2.056059241294860840e-01,8.968367576599121094e-01,1.160486564040184021e-01,1.040115833282470703e+00,7.566958665847778320e-02,2.501829564571380615e-01,3.496738672256469727e-01,1.100012183189392090e+00,1.631718635559082031e+00
1.802000000000000171e+02,1.057259798049926758e+00,2.049805372953414917e-01,9.909046292304992676e-01,1.151866093277931213e-01,1.156862258911132812e+00,7.919207215309143066e-02,2.597456574440002441e-01,2.995365858078002930e-01,8.190945386886596680e-01,1.594192266464233398e+00
1.804000000000000057e+02,1.145065665245056152e+00,2.079017907381057739e-01,1.093329310417175293e+00,1.168192327022552490e-01,1.287084579467773438e+00,8.447118848562240601e-02,2.696227133274078369e-01,2.549625039100646973e-01,6.070020794868469238e-01,1.496263623237609863e+00
1.806000000000000227e+02,1.236212730407714844e+00,2.146790772676467896e-01,1.206454038619995117e+00,1.206580847501754761e-01,1.432187080383300781e+00,9.169635176658630371e-02,2.823112308979034424e-01,2.163547724485397339e-01,4.602346420288085938e-01,1.362383604049682617e+00
1.808000000000000114e+02,1.329144239425659180e+00,2.256689071655273438e-01,1.330571770668029785e+00,1.271812915802001953e-01,1.592714071273803711e+00,1.014057993888854980e-01,3.006600141525268555e-01,1.841741353273391724e-01,3.660919070243835449e-01,1.216448545455932617e+00
1.810000000000000000e+02,1.422387957572937012e+00,2.412639707326889038e-01,1.466054677963256836e+00,1.367764174938201904e-01,1.768718719482421875e+00,1.157656088471412659e-01,3.283599615097045898e-01,1.578723937273025513e-01,3.080374002456665039e-01,1.073364973068237305e+00
1.812000000000000171e+02,1.512392401695251465e+00,2.634100914001464844e-01,1.612948894500732422e+00,1.498732864856719971e-01,1.959120273590087891e+00,1.360367387533187866e-01,3.644016981124877930e-01,1.363226473331451416e-01,2.758886218070983887e-01,9.391795992851257324e-01
1.814000000000000057e+02,1.596781373023986816e+00,2.922864258289337158e-01,1.772048234939575195e+00,1.677978038787841797e-01,2.157518386840820312e+00,1.663318276405334473e-01,4.076793491840362549e-01,1.182172372937202454e-01,2.566602528095245361e-01,8.199065923690795898e-01
1.816000000000000227e+02,1.671959280967712402e+00,3.284494578838348389e-01,1.938999176025390625e+00,1.930226534605026245e-01,2.349875450134277344e+00,2.134415209293365479e-01,4.584842920303344727e-01,1.036206334829330444e-01,2.446810007095336914e-01,7.141869664192199707e-01
1.818000000000000114e+02,1.732184648513793945e+00,3.731224834918975830e-01,2.099319696426391602e+00,2.321006655693054199e-01,2.518916606903076172e+00,2.855482399463653564e-01,5.156953334808349609e-01,9.175876528024673462e-02,2.377553582191467285e-01,6.200479865074157715e-01
1.820000000000000000e+02,1.771146416664123535e+00,4.299248456954956055e-01,2.239985942840576172e+00,2.905881106853485107e-01,2.630551576614379883e+00,4.024257063865661621e-01,5.792972445487976074e-01,8.239033818244934082e-02,2.352202981710433960e-01,5.364949107170104980e-01
1.822000000000000171e+02,1.783778190612792969e+00,4.989663362503051758e-01,2.334997177124023438e+00,3.826776146888732910e-01,2.639876604080200195e+00,5.743966102600097656e-01,6.495559215545654297e-01,7.519293576478958130e-02,2.364864796400070190e-01,4.626445770263671875e-01
1.824000000000000057e+02,1.765610337257385254e+00,5.790243148803710938e-01,2.350437879562377930e+00,5.183570384979248047e-01,2.536306142807006836e+00,7.857257127761840820e-01,7.268652319908142090e-01,7.023962587118148804e-02,2.414357364177703857e-01,3.978433012962341309e-01
1.826000000000000227e+02,1.713080167770385742e+00,6.681606173515319824e-01,2.299040794372558594e+00,6.759892106056213379e-01,2.302034854888916016e+00,1.024510741233825684e+00,8.115413188934326172e-01,6.757572293281555176e-02,2.495772540569305420e-01,3.414076566696166992e-01
1.828000000000000114e+02,1.613343000411987305e+00,7.651162743568420410e-01,2.150395870208740234e+00,8.592871427536010742e-01,1.945709705352783203e+00,1.273381710052490234e+00,9.039512872695922852e-01,6.726026535034179688e-02,2.592197060585021973e-01,2.920125126838684082e-01
1.830000000000000000e+02,1.461740255355834961e+00,8.632814288139343262e-01,1.900332808494567871e+00,1.052793860435485840e+00,1.533644318580627441e+00,1.502264618873596191e+00,1.006225705146789551e+00,6.885837763547897339e-02,2.692225575447082520e-01,2.481503784656524658e-01
1.832000000000000171e+02,1.269333839416503906e+00,9.581878781318664551e-01,1.570291399955749512e+00,1.250724315643310547e+00,1.179841279983520508e+00,1.594763040542602539e+00,1.120632052421569824e+00,7.202616333961486816e-02,2.825492024421691895e-01,2.103610336780548096e-01
1.834000000000000057e+02,1.091217160224914551e+00,1.012174963951110840e+00,1.257953643798828125e+00,1.373319864273071289e+00,8.907123804092407227e-01,1.577516078948974609e+00,1.248232603073120117e+00,7.691292464733123779e-02,3.021363615989685059e-01,1.789287775754928589e-01
1.836000000000000227e+02,9.442718625068664551e-01,1.016283631324768066e+00,1.001923799514770508e+00,1.390305161476135254e+00,6.629415154457092285e-01,1.497805714607238770e+00,1.390338301658630371e+00,8.369781076908111572e-02,3.311908245086669922e-01,1.535458713769912720e-01
1.838000000000000114e+02,8.226414918899536133e-01,9.918840527534484863e-01,7.908452749252319336e-01,1.348641514778137207e+00,5.017773509025573730e-01,1.375230073928833008e+00,1.548041939735412598e+00,9.270282089710235596e-02,3.681793510913848877e-01,1.324717104434967041e-01
1.840000000000000000e+02,7.256327271461486816e-01,9.468013048171997070e-01,6.257691979408264160e-01,1.267232418060302734e+00,3.986079394817352295e-01,1.233618497848510742e+00,1.722258687019348145e+00,1.053211241960525513e-01,4.124392271041870117e-01,1.148490533232688904e-01
1.842000000000000171e+02,6.508948206901550293e-01,8.879519104957580566e-01,5.128813982009887695e-01,1.157318234443664551e+00,3.325365185737609863e-01,1.093114018440246582e+00,1.912340044975280762e+00,1.231582164764404297e-01,4.642649292945861816e-01,1.007436215877532959e-01
1.844000000000000057e+02,5.970543026924133301e-01,8.211783170700073242e-01,4.373230934143066406e-01,1.040436744689941406e+00,2.946140766143798828e-01,9.595523476600646973e-01,2.112680196762084961e+00,1.498263180255889893e-01,5.223411321640014648e-01,8.925969153642654419e-02
1.846000000000000227e+02,5.590022206306457520e-01,7.542846798896789551e-01,3.905492424964904785e-01,9.258444905281066895e-01,2.732242047786712646e-01,8.389518260955810547e-01,2.313617467880249023e+00,1.900484114885330200e-01,5.868555903434753418e-01,8.021674305200576782e-02
1.848000000000000114e+02,5.302397012710571289e-01,6.894806027412414551e-01,3.648064732551574707e-01,8.181543946266174316e-01,2.599194645881652832e-01,7.322764992713928223e-01,2.498121976852416992e+00,2.521959543228149414e-01,6.580767631530761719e-01,7.335311919450759888e-02
1.850000000000000000e+02,5.092013478279113770e-01,6.279823780059814453e-01,3.489676713943481445e-01,7.213428020477294922e-01,2.517615258693695068e-01,6.372060179710388184e-01,2.638549804687500000e+00,3.537876009941101074e-01,7.363324761390686035e-01,6.871914118528366089e-02
1.852000000000000171e+02,4.954198300838470459e-01,5.704570412635803223e-01,3.380316495895385742e-01,6.348338723182678223e-01,2.480653822422027588e-01,5.527286529541015625e-01,2.692656278610229492e+00,5.081225037574768066e-01,8.219880461692810059e-01,6.637702882289886475e-02
1.854000000000000057e+02,4.881999194622039795e-01,5.173559784889221191e-01,3.313834369182586670e-01,5.579834580421447754e-01,2.482525855302810669e-01,4.779882133007049561e-01,2.629944086074829102e+00,7.126622200012207031e-01,9.154752492904663086e-01,6.640750169754028320e-02
1.856000000000000227e+02,4.859911501407623291e-01,4.686340093612670898e-01,3.285427689552307129e-01,4.900534152984619141e-01,2.521217763423919678e-01,4.122646152973175049e-01,2.436423540115356445e+00,9.523830413818359375e-01,1.019348263740539551e+00,6.820475310087203979e-02
1.858000000000000114e+02,4.874843955039978027e-01,4.241208732128143311e-01,3.292284607887268066e-01,4.303225278854370117e-01,2.592837512493133545e-01,3.550566136837005615e-01,2.107059478759765625e+00,1.203855991363525391e+00,1.135511994361877441e+00,7.159353047609329224e-02
1.860000000000000000e+02,4.928097128868103027e-01,3.838264346122741699e-01,3.332668244838714600e-01,3.777859508991241455e-01,2.686578333377838135e-01,3.050549924373626709e-01,1.684707403182983398e+00,1.465807795524597168e+00,1.265149116516113281e+00,7.673685252666473389e-02
1.862000000000000171e+02,5.055322647094726562e-01,3.483456373214721680e-01,3.399494886398315430e-01,3.311681747436523438e-01,2.783825099468231201e-01,2.606088221073150635e-01,1.299115657806396484e+00,1.607268691062927246e+00,1.409383177757263184e+00,8.379322290420532227e-02
1.864000000000000057e+02,5.266403555870056152e-01,3.171826004981994629e-01,3.487657308578491211e-01,2.897689640522003174e-01,2.909332513809204102e-01,2.221279144287109375e-01,9.851535558700561523e-01,1.615067124366760254e+00,1.569344758987426758e+00,9.313353151082992554e-02
1.866000000000000227e+02,5.576873421669006348e-01,2.915203273296356201e-01,3.632390797138214111e-01,2.539698779582977295e-01,3.094298541545867920e-01,1.899354755878448486e-01,7.305250167846679688e-01,1.553581237792968750e+00,1.745927810668945312e+00,1.063329279422760010e-01
1.868000000000000114e+02,5.976890921592712402e-01,2.701783478260040283e-01,3.858049809932708740e-01,2.232234627008438110e-01,3.372831344604492188e-01,1.636135727167129517e-01,5.453218817710876465e-01,1.440177559852600098e+00,1.938059806823730469e+00,1.250167489051818848e-01
1.870000000000000000e+02,6.458481550216674805e-01,2.525573968887329102e-01,4.180885851383209229e-01,1.986708343029022217e-01,3.734620213508605957e-01,1.420230716466903687e-01,4.231214225292205811e-01,1.298560023307800293e+00,2.139767408370971680e+00,1.531147360801696777e-01
1.872000000000000171e+02,7.006211280822753906e-01,2.377134263515472412e-01,4.581198096275329590e-01,1.781173348426818848e-01,4.169054329395294189e-01,1.238901317119598389e-01,3.439871370792388916e-01,1.154458642005920410e+00,2.339897871017456055e+00,1.957086771726608276e-01
1.874000000000000057e+02,7.620047330856323242e-01,2.252913266420364380e-01,5.056585669517517090e-01,1.611057817935943604e-01,4.678780138492584229e-01,1.092668697237968445e-01,2.967824339866638184e-01,1.015516877174377441e+00,2.521913051605224609e+00,2.608385384082794189e-01
1.876000000000000227e+02,8.296885490417480469e-01,2.155526429414749146e-01,5.601555705070495605e-01,1.471952050924301147e-01,5.252394676208496094e-01,9.736079722642898560e-02,2.713115215301513672e-01,8.875566720962524414e-01,2.655904531478881836e+00,3.679740130901336670e-01
1.878000000000000114e+02,9.033249616622924805e-01,2.087527066469192505e-01,6.210312843322753906e-01,1.358337849378585815e-01,5.889929533004760742e-01,8.791602402925491333e-02,2.557052671909332275e-01,7.748843431472778320e-01,2.697802543640136719e+00,5.293302536010742188e-01
1.880000000000000000e+02,9.825043678283691406e-01,2.051317393779754639e-01,6.886236071586608887e-01,1.267070025205612183e-01,6.594911813735961914e-01,8.067396283149719238e-02,2.457678169012069702e-01,6.744436025619506836e-01,2.620777368545532227e+00,7.392259836196899414e-01
1.882000000000000171e+02,1.066605091094970703e+00,2.048903405666351318e-01,7.632235884666442871e-01,1.198516264557838440e-01,7.370270490646362305e-01,7.567193359136581421e-02,2.405831813812255859e-01,5.850858688354492188e-01,2.410815000534057617e+00,9.832130670547485352e-01
1.884000000000000057e+02,1.154978394508361816e+00,2.082138806581497192e-01,8.451742529869079590e-01,1.153206750750541687e-01,8.219497203826904297e-01,7.296545058488845825e-02,2.395303696393966675e-01,5.058982372283935547e-01,2.065528392791748047e+00,1.236593604087829590e+00
1.886000000000000227e+02,1.246447801589965820e+00,2.154482603073120117e-01,9.348509311676025391e-01,1.131761893630027771e-01,9.146414995193481445e-01,7.261922210454940796e-02,2.421997040510177612e-01,4.360783398151397705e-01,1.637990474700927734e+00,1.492964982986450195e+00
1.888000000000000114e+02,1.339595794677734375e+00,2.269080579280853271e-01,1.032633662223815918e+00,1.134794205427169800e-01,1.016954302787780762e+00,7.426199316978454590e-02,2.483463436365127563e-01,3.749415874481201172e-01,1.259004116058349609e+00,1.618100285530090332e+00
1.890000000000000000e+02,1.432673931121826172e+00,2.431954443454742432e-01,1.139808177947998047e+00,1.160518676042556763e-01,1.131399631500244141e+00,7.747481763362884521e-02,2.574845552444458008e-01,3.217534720897674561e-01,9.500799179077148438e-01,1.616443514823913574e+00
1.892000000000000171e+02,1.522277593612670898e+00,2.660655081272125244e-01,1.258445620536804199e+00,1.208430826663970947e-01,1.259091019630432129e+00,8.241245150566101074e-02,2.671691179275512695e-01,2.748277783393859863e-01,7.023235559463500977e-01,1.547086238861083984e+00
1.894000000000000057e+02,1.605942249298095703e+00,2.956885099411010742e-01,1.388146758079528809e+00,1.285135746002197266e-01,1.401132345199584961e+00,8.923181891441345215e-02,2.778306603431701660e-01,2.334890216588973999e-01,5.249298810958862305e-01,1.428017854690551758e+00
1.896000000000000227e+02,1.679667115211486816e+00,3.328158557415008545e-01,1.529449224472045898e+00,1.394354701042175293e-01,1.558592200279235840e+00,9.840116649866104126e-02,2.929797172546386719e-01,1.983806937932968140e-01,4.089915156364440918e-01,1.284440755844116211e+00
1.898000000000000114e+02,1.738095283508300781e+00,3.784160017967224121e-01,1.682725667953491211e+00,1.542692184448242188e-01,1.731571197509765625e+00,1.116747409105300903e-01,3.162510097026824951e-01,1.690656244754791260e-01,3.342965245246887207e-01,1.139921307563781738e+00
1.900000000000000000e+02,1.774496197700500488e+00,4.366305172443389893e-01,1.848379969596862793e+00,1.745782345533370972e-01,1.919978022575378418e+00,1.302825361490249634e-01,3.489513397216796875e-01,1.457293480634689331e-01,2.903863191604614258e-01,1.001384854316711426e+00
1.902000000000000171e+02,1.783972620964050293e+00,5.069902539253234863e-01,2.017250537872314453e+00,2.038097679615020752e-01,2.117856264114379883e+00,1.580194085836410522e-01,3.890864551067352295e-01,1.261264681816101074e-01,2.662197053432464600e-01,8.748469352722167969e-01
1.904000000000000057e+02,1.762233614921569824e+00,5.881782174110412598e-01,2.173883914947509766e+00,2.507003247737884521e-01,2.313834905624389648e+00,2.006998211145401001e-01,4.366247355937957764e-01,1.100055873394012451e-01,2.515126764774322510e-01,7.633625864982604980e-01
1.906000000000000227e+02,1.705775022506713867e+00,6.782169938087463379e-01,2.302444219589233398e+00,3.213773369789123535e-01,2.491121768951416016e+00,2.657158076763153076e-01,4.912016689777374268e-01,9.703952819108963013e-02,2.421970814466476440e-01,6.639260053634643555e-01
1.908000000000000114e+02,1.600371241569519043e+00,7.757400274276733398e-01,2.372304201126098633e+00,4.309667944908142090e-01,2.619208812713623047e+00,3.721179366111755371e-01,5.520528554916381836e-01,8.666601777076721191e-02,2.375771850347518921e-01,5.755183696746826172e-01
1.910000000000000000e+02,1.442834854125976562e+00,8.738288879394531250e-01,2.364501476287841797e+00,5.780774354934692383e-01,2.656301259994506836e+00,5.313105583190917969e-01,6.194602251052856445e-01,7.853488624095916748e-02,2.370315939188003540e-01,4.972158968448638916e-01
1.912000000000000171e+02,1.247485756874084473e+00,9.678437113761901855e-01,2.273917675018310547e+00,7.503925561904907227e-01,2.580215215682983398e+00,7.356995344161987305e-01,6.937408447265625000e-01,7.261402159929275513e-02,2.402029186487197876e-01,4.282440841197967529e-01
1.914000000000000057e+02,1.073300838470458984e+00,1.015216588973999023e+00,2.080846786499023438e+00,9.443591237068176270e-01,2.375005006790161133e+00,9.730342626571655273e-01,7.752345800399780273e-01,6.895951926708221436e-02,2.467705756425857544e-01,3.678230643272399902e-01
1.916000000000000227e+02,9.289238452911376953e-01,1.015684366226196289e+00,1.787028551101684570e+00,1.144558072090148926e+00,2.038475513458251953e+00,1.219294071197509766e+00,8.643168807029724121e-01,6.762973219156265259e-02,2.562166154384613037e-01,3.153245449066162109e-01
1.918000000000000114e+02,8.101615309715270996e-01,9.883669614791870117e-01,1.442463874816894531e+00,1.331768512725830078e+00,1.621345639228820801e+00,1.468722105026245117e+00,9.616708159446716309e-01,6.859838217496871948e-02,2.659761905670166016e-01,2.689299583435058594e-01
1.920000000000000000e+02,7.156084775924682617e-01,9.413689374923706055e-01,1.146852016448974609e+00,1.409184575080871582e+00,1.251590371131896973e+00,1.590583324432373047e+00,1.070691943168640137e+00,7.107256352901458740e-02,2.771431505680084229e-01,2.282087206840515137e-01
1.922000000000000171e+02,6.433042287826538086e-01,8.811525702476501465e-01,9.048354029655456543e-01,1.397632002830505371e+00,9.501188993453979492e-01,1.589209198951721191e+00,1.192422270774841309e+00,7.519815862178802490e-02,2.928209006786346436e-01,1.937092840671539307e-01
1.924000000000000057e+02,5.912588834762573242e-01,8.140754699707031250e-01,7.092739343643188477e-01,1.335542559623718262e+00,7.074080705642700195e-01,1.521937847137451172e+00,1.328112363815307617e+00,8.114623278379440308e-02,3.171011209487915039e-01,1.651088297367095947e-01
1.926000000000000227e+02,5.545651912689208984e-01,7.471693754196166992e-01,5.645862221717834473e-01,1.237776994705200195e+00,5.324110388755798340e-01,1.406409025192260742e+00,1.478768944740295410e+00,8.906499296426773071e-02,3.505479991436004639e-01,1.422097235918045044e-01
1.928000000000000114e+02,5.267022848129272461e-01,6.825664043426513672e-01,4.692187309265136719e-01,1.119420886039733887e+00,4.184091985225677490e-01,1.266065955162048340e+00,1.645407199859619141e+00,9.959833323955535889e-02,3.913762569427490234e-01,1.229615360498428345e-01
1.930000000000000000e+02,5.065500140190124512e-01,6.213766932487487793e-01,4.064367413520812988e-01,1.000654697418212891e+00,3.445602059364318848e-01,1.124783754348754883e+00,1.828178167343139648e+00,1.151693090796470642e-01,4.396412968635559082e-01,1.072040051221847534e-01
1.932000000000000171e+02,4.935921430587768555e-01,5.642384290695190430e-01,3.691419959068298340e-01,8.866345882415771484e-01,3.010040521621704102e-01,9.892137050628662109e-01,2.024197578430175781e+00,1.376551985740661621e-01,4.948223531246185303e-01,9.451520442962646484e-02
1.934000000000000057e+02,4.870883524417877197e-01,5.115658044815063477e-01,3.494438230991363525e-01,7.816640138626098633e-01,2.771957218647003174e-01,8.651231527328491211e-01,2.227657794952392578e+00,1.708399653434753418e-01,5.562878847122192383e-01,8.441799134016036987e-02
1.936000000000000227e+02,4.853135645389556885e-01,4.632723331451416016e-01,3.358461260795593262e-01,6.879253983497619629e-01,2.626198828220367432e-01,7.556863427162170410e-01,2.420713663101196289e+00,2.230335474014282227e-01,6.243194937705993652e-01,7.651901990175247192e-02
1.938000000000000114e+02,4.872115254402160645e-01,4.191859662532806396e-01,3.269305527210235596e-01,6.042600274085998535e-01,2.533380389213562012e-01,6.580466628074645996e-01,2.583729267120361328e+00,3.053111135959625244e-01,6.992847323417663574e-01,7.084499299526214600e-02
1.940000000000000000e+02,4.933992624282836914e-01,3.794248402118682861e-01,3.220826089382171631e-01,5.301133394241333008e-01,2.486741989850997925e-01,5.712422132492065430e-01,2.679975032806396484e+00,4.359437823295593262e-01,7.814648747444152832e-01,6.742849946022033691e-02
1.942000000000000171e+02,5.069182515144348145e-01,3.444189429283142090e-01,3.210013508796691895e-01,4.648175239562988281e-01,2.480141222476959229e-01,4.943429827690124512e-01,2.664120674133300781e+00,6.235438585281372070e-01,8.712638616561889648e-01,6.634296476840972900e-02
1.944000000000000057e+02,5.290689468383789062e-01,3.137506544589996338e-01,3.232226371765136719e-01,4.073787629604339600e-01,2.510590851306915283e-01,4.266170859336853027e-01,2.527194738388061523e+00,8.489368557929992676e-01,9.697490930557250977e-01,6.744769215583801270e-02
1.946000000000000227e+02,5.611488223075866699e-01,2.885536551475524902e-01,3.287146389484405518e-01,3.570313453674316406e-01,2.575105428695678711e-01,3.675517737865447998e-01,2.254612207412719727e+00,1.096762418746948242e+00,1.079987645149230957e+00,7.007089257240295410e-02
1.948000000000000114e+02,6.021318435668945312e-01,2.676581442356109619e-01,3.365083038806915283e-01,3.121100962162017822e-01,2.667948007583618164e-01,3.159804940223693848e-01,1.866128802299499512e+00,1.353222131729125977e+00,1.203157901763916016e+00,7.437169551849365234e-02
1.950000000000000000e+02,6.511168479919433594e-01,2.503766119480133057e-01,3.468059301376342773e-01,2.727239727973937988e-01,2.764117121696472168e-01,2.703141570091247559e-01,1.456267952919006348e+00,1.558648705482482910e+00,1.340225100517272949e+00,8.049272000789642334e-02
1.952000000000000171e+02,7.066941261291503906e-01,2.357696294784545898e-01,3.635083436965942383e-01,2.387789934873580933e-01,2.879329621791839600e-01,2.304207682609558105e-01,1.111434698104858398e+00,1.621154069900512695e+00,1.492767333984375000e+00,8.864354342222213745e-02
1.954000000000000057e+02,7.689116597175598145e-01,2.236221730709075928e-01,3.893766403198242188e-01,2.102635949850082397e-01,3.042918741703033447e-01,1.967863887548446655e-01,8.301074504852294922e-01,1.587050557136535645e+00,1.661678433418273926e+00,9.953533113002777100e-02
1.956000000000000227e+02,8.374508023262023926e-01,2.141993343830108643e-01,4.244659245014190674e-01,1.874109506607055664e-01,3.297669887542724609e-01,1.688609272241592407e-01,6.162842512130737305e-01,1.492288231849670410e+00,1.846716403961181641e+00,1.154729425907135010e-01
1.958000000000000114e+02,9.118947982788085938e-01,2.077463716268539429e-01,4.668678045272827148e-01,1.680573970079421997e-01,3.642448186874389648e-01,1.464157998561859131e-01,4.676303863525390625e-01,1.360665559768676758e+00,2.044655799865722656e+00,1.386607289314270020e-01
1.960000000000000000e+02,9.917801022529602051e-01,2.044958919286727905e-01,5.168933868408203125e-01,1.522755622863769531e-01,4.059954583644866943e-01,1.274878978729248047e-01,3.723680377006530762e-01,1.215956449508666992e+00,2.249027729034423828e+00,1.728285402059555054e-01
1.962000000000000171e+02,1.076496839523315430e+00,2.046476900577545166e-01,5.734190344810485840e-01,1.392865180969238281e-01,4.552116692066192627e-01,1.120565235614776611e-01,3.131983876228332520e-01,1.073789834976196289e+00,2.441863298416137695e+00,2.267347574234008789e-01
1.964000000000000057e+02,1.165455818176269531e+00,2.083949744701385498e-01,6.364378929138183594e-01,1.287314295768737793e-01,5.111669301986694336e-01,9.957247972488403320e-02,2.803805470466613770e-01,9.400491118431091309e-01,2.602350234985351562e+00,3.124582171440124512e-01
1.966000000000000227e+02,1.257290720939636230e+00,2.161097377538681030e-01,7.062200903892517090e-01,1.204050183296203613e-01,5.734539031982421875e-01,8.964825421571731567e-02,2.609299719333648682e-01,8.209774494171142578e-01,2.692879199981689453e+00,4.475787281990051270e-01
1.968000000000000114e+02,1.350659966468811035e+00,2.280739694833755493e-01,7.831076383590698242e-01,1.143615469336509705e-01,6.423801779747009277e-01,8.190305531024932861e-02,2.487914562225341797e-01,7.154959440231323242e-01,2.669675350189208984e+00,6.391351819038391113e-01
1.970000000000000000e+02,1.443594574928283691e+00,2.451028823852539062e-01,8.674574494361877441e-01,1.106588840484619141e-01,7.182734012603759766e-01,7.638812810182571411e-02,2.416926622390747070e-01,6.215227842330932617e-01,2.522265672683715820e+00,8.686847686767578125e-01
1.972000000000000171e+02,1.532765626907348633e+00,2.687526643276214600e-01,9.596282839775085449e-01,1.093519851565361023e-01,8.014638423919677734e-01,7.315259426832199097e-02,2.389859557151794434e-01,5.381152033805847168e-01,2.237899303436279297e+00,1.119052648544311523e+00
1.974000000000000057e+02,1.615886449813842773e+00,2.991256415843963623e-01,1.060038089752197266e+00,1.105170547962188721e-01,8.923346996307373047e-01,7.226425409317016602e-02,2.400618940591812134e-01,4.643344581127166748e-01,1.839679360389709473e+00,1.377415180206298828e+00
1.976000000000000227e+02,1.688125729560852051e+00,3.372859656810760498e-01,1.171129226684570312e+00,1.135764941573143005e-01,9.919306039810180664e-01,7.355649769306182861e-02,2.448290437459945679e-01,3.996017873287200928e-01,1.431776523590087891e+00,1.572943210601806641e+00
1.978000000000000114e+02,1.744517922401428223e+00,3.841688334941864014e-01,1.294231891632080078e+00,1.188931837677955627e-01,1.103499412536621094e+00,7.639420032501220703e-02,2.527977824211120605e-01,3.432374894618988037e-01,1.090519905090332031e+00,1.626102447509765625e+00
1.980000000000000000e+02,1.778165936470031738e+00,4.438810050487518311e-01,1.429011344909667969e+00,1.271845400333404541e-01,1.228038311004638672e+00,8.091891556978225708e-02,2.623736560344696045e-01,2.938969731330871582e-01,8.125203251838684082e-01,1.587013959884643555e+00
1.982000000000000171e+02,1.784346818923950195e+00,5.156497359275817871e-01,1.575642824172973633e+00,1.388817727565765381e-01,1.366754531860351562e+00,8.729762583971023560e-02,2.723248898983001709e-01,2.500895559787750244e-01,6.029105186462402344e-01,1.488372921943664551e+00
1.984000000000000057e+02,1.758948087692260742e+00,5.980644822120666504e-01,1.734787225723266602e+00,1.549873352050781250e-01,1.520632028579711914e+00,9.586875885725021362e-02,2.856170535087585449e-01,2.123651802539825439e-01,4.585004150867462158e-01,1.354269981384277344e+00
1.986000000000000227e+02,1.698308587074279785e+00,6.891049742698669434e-01,1.905322909355163574e+00,1.774965226650238037e-01,1.690186738967895508e+00,1.078952550888061523e-01,3.052695393562316895e-01,1.809352338314056396e-01,3.656833767890930176e-01,1.209022402763366699e+00
1.988000000000000114e+02,1.586744546890258789e+00,7.873332500457763672e-01,2.075047016143798828e+00,2.109185904264450073e-01,1.875572204589843750e+00,1.250892579555511475e-01,3.343771100044250488e-01,1.555388420820236206e-01,3.085344135761260986e-01,1.066704392433166504e+00
1.990000000000000000e+02,1.423067331314086914e+00,8.854197263717651367e-01,2.229984045028686523e+00,2.633222639560699463e-01,2.071870565414428711e+00,1.503349989652633667e-01,3.714243769645690918e-01,1.344553083181381226e-01,2.770185470581054688e-01,9.333686828613281250e-01
1.992000000000000171e+02,1.225376605987548828e+00,9.786499142646789551e-01,2.349440097808837891e+00,3.441132307052612305e-01,2.270512580871582031e+00,1.884161531925201416e-01,4.157560467720031738e-01,1.168292462825775146e-01,2.581182420253753662e-01,8.149188160896301270e-01
1.994000000000000057e+02,1.054857730865478516e+00,1.018950700759887695e+00,2.400238752365112305e+00,4.669304788112640381e-01,2.454054594039916992e+00,2.476408481597900391e-01,4.676273167133331299e-01,1.027081832289695740e-01,2.463102042675018311e-01,7.098956704139709473e-01
1.996000000000000227e+02,9.129518866539001465e-01,1.015659093856811523e+00,2.375084400177001953e+00,6.225841641426086426e-01,2.596624612808227539e+00,3.434209227561950684e-01,5.257639288902282715e-01,9.121194481849670410e-02,2.395258694887161255e-01,6.163749098777770996e-01
1.998000000000000114e+02,7.970009446144104004e-01,9.853093028068542480e-01,2.255417346954345703e+00,8.058209419250488281e-01,2.658885002136230469e+00,4.896263778209686279e-01,5.903248190879821777e-01,8.213991671800613403e-02,2.371051460504531860e-01,5.333938598632812500e-01
2.000000000000000000e+02,7.049328684806823730e-01,9.362355470657348633e-01,2.029994010925292969e+00,1.006109237670898438e+00,2.609859466552734375e+00,6.854045391082763672e-01,6.616256237030029297e-01,7.525905966758728027e-02,2.384536266326904297e-01,4.600438773632049561e-01


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_25/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.324412941932678223e-01,9.971404671669006348e-01,9.099721908569335938e-01,1.191462635993957520e+00,8.868774175643920898e-01,1.384930491447448730e+00,8.639453649520874023e-01,1.579083204269409180e+00,8.441166281700134277e-01,1.772423386573791504e+00
2.000000000000000111e-01,8.711147904396057129e-01,9.874311685562133789e-01,8.286547660827636719e-01,1.173384428024291992e+00,7.855082750320434570e-01,1.357516527175903320e+00,7.440301179885864258e-01,1.542549252510070801e+00,7.099918723106384277e-01,1.726211190223693848e+00
2.999999999999999889e-01,8.161920309066772461e-01,9.717295169830322266e-01,7.563835978507995605e-01,1.147039413452148438e+00,6.959732770919799805e-01,1.319966316223144531e+00,6.420067548751831055e-01,1.492503404617309570e+00,5.975575447082519531e-01,1.665170669555664062e+00
4.000000000000000222e-01,7.669817209243774414e-01,9.513095021247863770e-01,6.933226585388183594e-01,1.113709211349487305e+00,6.194338798522949219e-01,1.273607373237609863e+00,5.564483404159545898e-01,1.432523846626281738e+00,5.043583512306213379e-01,1.594081878662109375e+00
5.000000000000000000e-01,7.232459783554077148e-01,9.270268678665161133e-01,6.389775872230529785e-01,1.074935317039489746e+00,5.565769076347351074e-01,1.219958305358886719e+00,4.867373406887054443e-01,1.365351915359497070e+00,4.291849732398986816e-01,1.516103029251098633e+00
5.999999999999999778e-01,6.849571466445922852e-01,8.995264172554016113e-01,5.922335386276245117e-01,1.032390475273132324e+00,5.060014724731445312e-01,1.161624908447265625e+00,4.314125478267669678e-01,1.294128417968750000e+00,3.684514462947845459e-01,1.435100078582763672e+00
7.000000000000000666e-01,6.520224213600158691e-01,8.694002032279968262e-01,5.526875257492065430e-01,9.872432947158813477e-01,4.643982052803039551e-01,1.102249860763549805e+00,3.866920173168182373e-01,1.222381353378295898e+00,3.194051980972290039e-01,1.353578090667724609e+00
8.000000000000000444e-01,6.242415904998779297e-01,8.373717665672302246e-01,5.196235179901123047e-01,9.412950873374938965e-01,4.308072626590728760e-01,1.042926430702209473e+00,3.511630892753601074e-01,1.151108622550964355e+00,2.805310487747192383e-01,1.272642016410827637e+00
9.000000000000000222e-01,6.006443500518798828e-01,8.048082590103149414e-01,4.928511679172515869e-01,8.951951265335083008e-01,4.044960737228393555e-01,9.842527508735656738e-01,3.237685859203338623e-01,1.081053256988525391e+00,2.505142986774444580e-01,1.193009734153747559e+00
1.000000000000000000e+00,5.807931423187255859e-01,7.722151875495910645e-01,4.717875719070434570e-01,8.494811058044433594e-01,3.842653930187225342e-01,9.269500970840454102e-01,3.031027615070343018e-01,1.013001322746276855e+00,2.278311103582382202e-01,1.115394353866577148e+00
1.100000000000000089e+00,5.636409521102905273e-01,7.399143576622009277e-01,4.554692208766937256e-01,8.047819137573242188e-01,3.693375587463378906e-01,8.714480996131896973e-01,2.881610095500946045e-01,9.475658535957336426e-01,2.110094428062438965e-01,1.040660977363586426e+00
1.199999999999999956e+00,5.487306714057922363e-01,7.081092596054077148e-01,4.427824616432189941e-01,7.614796757698059082e-01,3.587001562118530273e-01,8.183068633079528809e-01,2.767026126384735107e-01,8.857912421226501465e-01,1.976234614849090576e-01,9.699612259864807129e-01
1.300000000000000044e+00,5.357688069343566895e-01,6.770094633102416992e-01,4.324153959751129150e-01,7.197823524475097656e-01,3.501988351345062256e-01,7.681990861892700195e-01,2.677238881587982178e-01,8.278197050094604492e-01,1.869182586669921875e-01,9.033921957015991211e-01
1.400000000000000133e+00,5.247404575347900391e-01,6.467305421829223633e-01,4.241333901882171631e-01,6.797698140144348145e-01,3.430340588092803955e-01,7.207831144332885742e-01,2.606809139251708984e-01,7.733213305473327637e-01,1.787061095237731934e-01,8.407667875289916992e-01
1.500000000000000000e+00,5.155775547027587891e-01,6.173539161682128906e-01,4.174057245254516602e-01,6.416494846343994141e-01,3.371022641658782959e-01,6.759435534477233887e-01,2.550067305564880371e-01,7.218418717384338379e-01,1.725643128156661987e-01,7.817842960357666016e-01
1.600000000000000089e+00,5.081892013549804688e-01,5.889484286308288574e-01,4.119046926498413086e-01,6.055644750595092773e-01,3.323226273059844971e-01,6.336091756820678711e-01,2.506048381328582764e-01,6.732496023178100586e-01,1.678871959447860718e-01,7.261210083961486816e-01
1.699999999999999956e+00,5.024830102920532227e-01,5.615734457969665527e-01,4.074986875057220459e-01,5.715537071228027344e-01,3.286185860633850098e-01,5.937213301658630371e-01,2.473910450935363770e-01,6.274222135543823242e-01,1.645660549402236938e-01,6.736401915550231934e-01
1.800000000000000044e+00,4.983653128147125244e-01,5.352797508239746094e-01,4.041808545589447021e-01,5.395160913467407227e-01,3.259119987487792969e-01,5.561787486076354980e-01,2.452850341796875000e-01,5.842415690422058105e-01,1.625086516141891479e-01,6.242053508758544922e-01
1.900000000000000133e+00,4.956884682178497314e-01,5.100761651992797852e-01,4.018730223178863525e-01,5.092836618423461914e-01,3.241470456123352051e-01,5.208910107612609863e-01,2.442103028297424316e-01,5.435932874679565430e-01,1.616271138191223145e-01,5.776842832565307617e-01
2.000000000000000000e+00,4.941509366035461426e-01,4.858596324920654297e-01,4.005123674869537354e-01,4.807944297790527344e-01,3.233374953269958496e-01,4.878013432025909424e-01,2.440940737724304199e-01,5.053665637969970703e-01,1.618378460407257080e-01,5.339490175247192383e-01
2.100000000000000089e+00,4.936532378196716309e-01,4.626354575157165527e-01,4.000385105609893799e-01,4.539876878261566162e-01,3.234178721904754639e-01,4.568136036396026611e-01,2.448993772268295288e-01,4.694687724113464355e-01,1.630613356828689575e-01,4.928762912750244141e-01
2.200000000000000178e+00,4.941205084323883057e-01,4.404174387454986572e-01,4.003695249557495117e-01,4.287591576576232910e-01,3.242988288402557373e-01,4.277165234088897705e-01,2.466398030519485474e-01,4.358338117599487305e-01,1.652220785617828369e-01,4.543465673923492432e-01
2.300000000000000266e+00,4.954797327518463135e-01,4.192146956920623779e-01,4.013426303863525391e-01,4.048469662666320801e-01,3.259975910186767578e-01,4.004220962524414062e-01,2.492492944002151489e-01,4.043661355972290039e-01,1.683159023523330688e-01,4.182752370834350586e-01
2.399999999999999911e+00,4.978858530521392822e-01,3.990639448165893555e-01,4.030192196369171143e-01,3.821433186531066895e-01,3.285193145275115967e-01,3.748770952224731445e-01,2.526758909225463867e-01,3.750378489494323730e-01,1.723262965679168701e-01,3.845765292644500732e-01
2.500000000000000000e+00,5.020799636840820312e-01,3.801489174365997314e-01,4.055710732936859131e-01,3.605457544326782227e-01,3.316945135593414307e-01,3.508081734180450439e-01,2.568423449993133545e-01,3.476552665233612061e-01,1.771795451641082764e-01,3.531418740749359131e-01
2.600000000000000089e+00,5.080458521842956543e-01,3.623806238174438477e-01,4.091861844062805176e-01,3.400624692440032959e-01,3.354352712631225586e-01,3.280846178531646729e-01,2.615216672420501709e-01,3.220755755901336670e-01,1.824654340744018555e-01,3.238660097122192383e-01
2.700000000000000178e+00,5.158208608627319336e-01,3.457261323928833008e-01,4.146344363689422607e-01,3.208763301372528076e-01,3.397002816200256348e-01,3.066712617874145508e-01,2.662956416606903076e-01,2.980150580406188965e-01,1.878410577774047852e-01,2.965855002403259277e-01
2.800000000000000266e+00,5.258432030677795410e-01,3.301135599613189697e-01,4.220091104507446289e-01,3.030045926570892334e-01,3.446101546287536621e-01,2.866557538509368896e-01,2.711538076400756836e-01,2.753357291221618652e-01,1.933047175407409668e-01,2.710524797439575195e-01
2.899999999999999911e+00,5.383428335189819336e-01,3.158044517040252686e-01,4.314667284488677979e-01,2.863744199275970459e-01,3.509493172168731689e-01,2.680477499961853027e-01,2.762027084827423096e-01,2.540390193462371826e-01,1.988387852907180786e-01,2.469754964113235474e-01
3.000000000000000000e+00,5.533142089843750000e-01,3.027992546558380127e-01,4.432848393917083740e-01,2.709416747093200684e-01,3.589368164539337158e-01,2.507758438587188721e-01,2.821480929851531982e-01,2.342709153890609741e-01,2.044647634029388428e-01,2.243084758520126343e-01
3.100000000000000089e+00,5.705683231353759766e-01,2.908722758293151855e-01,4.575850367546081543e-01,2.570869624614715576e-01,3.690507113933563232e-01,2.348223775625228882e-01,2.892134785652160645e-01,2.160578817129135132e-01,2.105058282613754272e-01,2.030990570783615112e-01
3.200000000000000178e+00,5.900479555130004883e-01,2.800262868404388428e-01,4.741868972778320312e-01,2.446290552616119385e-01,3.814258575439453125e-01,2.201864719390869141e-01,2.977302670478820801e-01,1.994293630123138428e-01,2.175680547952651978e-01,1.834641993045806885e-01
3.300000000000000266e+00,6.116194725036621094e-01,2.701544165611267090e-01,4.928524494171142578e-01,2.333087176084518433e-01,3.962873518466949463e-01,2.071724832057952881e-01,3.083703219890594482e-01,1.841603517532348633e-01,2.257114499807357788e-01,1.653893738985061646e-01
3.399999999999999911e+00,6.351228356361389160e-01,2.612333297729492188e-01,5.134151577949523926e-01,2.229192703962326050e-01,4.133682847023010254e-01,1.954797208309173584e-01,3.214175105094909668e-01,1.704405248165130615e-01,2.356584519147872925e-01,1.490418910980224609e-01
3.500000000000000000e+00,6.603047847747802734e-01,2.530888319015502930e-01,5.358775854110717773e-01,2.134304493665695190e-01,4.323247075080871582e-01,1.847299039363861084e-01,3.368299305438995361e-01,1.582273840904235840e-01,2.474601119756698608e-01,1.343468427658081055e-01
3.600000000000000089e+00,6.870722174644470215e-01,2.456278502941131592e-01,5.602783560752868652e-01,2.048509716987609863e-01,4.531186521053314209e-01,1.748572289943695068e-01,3.542593121528625488e-01,1.471244543790817261e-01,2.612910866737365723e-01,1.214350238442420959e-01
3.700000000000000178e+00,7.154998183250427246e-01,2.387551367282867432e-01,5.864325761795043945e-01,1.970553845167160034e-01,4.757871031761169434e-01,1.658699214458465576e-01,3.735088407993316650e-01,1.369159370660781860e-01,2.771036624908447266e-01,1.097996234893798828e-01
3.800000000000000266e+00,7.455672621726989746e-01,2.324915379285812378e-01,6.141683459281921387e-01,1.899279356002807617e-01,5.003684163093566895e-01,1.577767878770828247e-01,3.945722877979278564e-01,1.275697946548461914e-01,2.948114573955535889e-01,9.923175722360610962e-02
3.899999999999999911e+00,7.772383689880371094e-01,2.268700897693634033e-01,6.435167789459228516e-01,1.834302246570587158e-01,5.267222523689270020e-01,1.504792720079421997e-01,4.174863398075103760e-01,1.190943196415901184e-01,3.143013119697570801e-01,8.953800797462463379e-02
4.000000000000000000e+00,8.104713559150695801e-01,2.219230383634567261e-01,6.745162010192871094e-01,1.774954199790954590e-01,5.546380877494812012e-01,1.438383162021636963e-01,4.422891438007354736e-01,1.114982962608337402e-01,3.355804979801177979e-01,8.069171756505966187e-02
4.099999999999999645e+00,8.452193140983581543e-01,2.176816314458847046e-01,7.072046399116516113e-01,1.721278280019760132e-01,5.841433405876159668e-01,1.378533840179443359e-01,4.688719213008880615e-01,1.047022044658660889e-01,3.586854636669158936e-01,7.270117104053497314e-02
4.200000000000000178e+00,8.814301490783691406e-01,2.141761034727096558e-01,7.416216731071472168e-01,1.673331111669540405e-01,6.152734160423278809e-01,1.324472427368164062e-01,4.970006942749023438e-01,9.855288267135620117e-02,3.836540281772613525e-01,6.557516753673553467e-02
4.299999999999999822e+00,9.190463423728942871e-01,2.114355713129043579e-01,7.778080105781555176e-01,1.631172597408294678e-01,6.480670571327209473e-01,1.275949925184249878e-01,5.266987681388854980e-01,9.305231273174285889e-02,4.104146659374237061e-01,5.925665795803070068e-02
4.400000000000000355e+00,9.580049514770507812e-01,2.094878107309341431e-01,8.158057332038879395e-01,1.594866067171096802e-01,6.825633049011230469e-01,1.233023330569267273e-01,5.579973459243774414e-01,8.817369490861892700e-02,4.387108385562896729e-01,5.357880890369415283e-02
4.500000000000000000e+00,9.982380270957946777e-01,2.083592861890792847e-01,8.556585311889648438e-01,1.564478725194931030e-01,7.188023924827575684e-01,1.195753142237663269e-01,5.909351110458374023e-01,8.384013175964355469e-02,4.685557782649993896e-01,4.853768274188041687e-02
4.600000000000000533e+00,1.039672136306762695e+00,2.080749571323394775e-01,8.974114060401916504e-01,1.540081351995468140e-01,7.568263411521911621e-01,1.164203286170959473e-01,6.255509853363037109e-01,8.005330711603164673e-02,4.999784827232360840e-01,4.413696378469467163e-02
4.700000000000000178e+00,1.082228779792785645e+00,2.086582183837890625e-01,9.411111474037170410e-01,1.521748602390289307e-01,7.966784238815307617e-01,1.138440892100334167e-01,6.618851423263549805e-01,7.681930065155029297e-02,5.330142378807067871e-01,4.030578583478927612e-02
4.799999999999999822e+00,1.125824689865112305e+00,2.101307958364486694e-01,9.867566823959350586e-01,1.509912461042404175e-01,8.384032249450683594e-01,1.118537262082099915e-01,6.999790668487548828e-01,7.414456456899642944e-02,5.677026510238647461e-01,3.700836002826690674e-02
4.900000000000000355e+00,1.170344352722167969e+00,2.125246524810791016e-01,1.034002780914306641e+00,1.506967544555664062e-01,8.820470571517944336e-01,1.104567199945449829e-01,7.398754954338073730e-01,7.203584909439086914e-02,6.040835976600646973e-01,3.425081446766853333e-02
5.000000000000000000e+00,1.215534329414367676e+00,2.159265726804733276e-01,1.082704544067382812e+00,1.513767242431640625e-01,9.276576638221740723e-01,1.096609234809875488e-01,7.816190719604492188e-01,7.050032168626785278e-02,6.421982049942016602e-01,3.203961998224258423e-02
5.100000000000000533e+00,1.261241078376770020e+00,2.203652858734130859e-01,1.132809519767761230e+00,1.530566066503524780e-01,9.752843976020812988e-01,1.094746068120002747e-01,8.252556324005126953e-01,6.954549998044967651e-02,6.820889711380004883e-01,3.038158640265464783e-02
5.200000000000000178e+00,1.307327628135681152e+00,2.258563935756683350e-01,1.184261441230773926e+00,1.557606756687164307e-01,1.024978280067443848e+00,1.099064350128173828e-01,8.708324432373046875e-01,6.917926669120788574e-02,7.237999439239501953e-01,2.928387746214866638e-02
5.299999999999999822e+00,1.353651165962219238e+00,2.324125021696090698e-01,1.237186193466186523e+00,1.594321131706237793e-01,1.076908111572265625e+00,1.109270304441452026e-01,9.184076786041259766e-01,6.940682232379913330e-02,7.673765420913696289e-01,2.875402756035327911e-02
5.400000000000000355e+00,1.399859189987182617e+00,2.402463108301162720e-01,1.292277812957763672e+00,1.637922823429107666e-01,1.131734967231750488e+00,1.123598590493202209e-01,9.685184359550476074e-01,7.008054107427597046e-02,8.131249547004699707e-01,2.871531620621681213e-02
5.500000000000000000e+00,1.445414662361145020e+00,2.496900260448455811e-01,1.349608302116394043e+00,1.688531339168548584e-01,1.189608216285705566e+00,1.142426207661628723e-01,1.021540522575378418e+00,7.112987339496612549e-02,8.615969419479370117e-01,2.902931533753871918e-02
5.600000000000000533e+00,1.490027785301208496e+00,2.607765793800354004e-01,1.409092307090759277e+00,1.746738553047180176e-01,1.250454783439636230e+00,1.167138069868087769e-01,1.077604770660400391e+00,7.257298380136489868e-02,9.129236936569213867e-01,2.971033751964569092e-02
5.700000000000000178e+00,1.533402919769287109e+00,2.735282480716705322e-01,1.470379471778869629e+00,1.813845932483673096e-01,1.314209103584289551e+00,1.198862269520759583e-01,1.136847734451293945e+00,7.442879676818847656e-02,9.672334194183349609e-01,3.077618777751922607e-02
5.799999999999999822e+00,1.575235724449157715e+00,2.879591286182403564e-01,1.533302187919616699e+00,1.890584379434585571e-01,1.380902171134948730e+00,1.238114535808563232e-01,1.199411988258361816e+00,7.671708613634109497e-02,1.024660110473632812e+00,3.224545717239379883e-02
5.900000000000000355e+00,1.615213632583618164e+00,3.040755689144134521e-01,1.597702026367187500e+00,1.977568715810775757e-01,1.450556993484497070e+00,1.285430043935775757e-01,1.265445947647094727e+00,7.945850491523742676e-02,1.085343837738037109e+00,3.413755819201469421e-02
6.000000000000000000e+00,1.652479529380798340e+00,3.221510946750640869e-01,1.663478612899780273e+00,2.075853943824768066e-01,1.523187637329101562e+00,1.341362595558166504e-01,1.335105061531066895e+00,8.267462253570556641e-02,1.149430513381958008e+00,3.647276014089584351e-02
6.100000000000000533e+00,1.686236143112182617e+00,3.423717617988586426e-01,1.730520725250244141e+00,2.188128083944320679e-01,1.598819255828857422e+00,1.406590491533279419e-01,1.408551573753356934e+00,8.638797700405120850e-02,1.217072486877441406e+00,3.927222266793251038e-02
6.200000000000000178e+00,1.716070413589477539e+00,3.647103607654571533e-01,1.796740412712097168e+00,2.326451390981674194e-01,1.677762627601623535e+00,1.483361721038818359e-01,1.485891819000244141e+00,9.067200869321823120e-02,1.288428783416748047e+00,4.255803674459457397e-02
6.299999999999999822e+00,1.741058230400085449e+00,3.899014592170715332e-01,1.860563635826110840e+00,2.496739625930786133e-01,1.760046958923339844e+00,1.573287546634674072e-01,1.567211866378784180e+00,9.561183303594589233e-02,1.363665580749511719e+00,4.635328054428100586e-02
6.400000000000000355e+00,1.760365366935729980e+00,4.182949662208557129e-01,1.920806169509887695e+00,2.701590955257415771e-01,1.845108509063720703e+00,1.679757237434387207e-01,1.652657032012939453e+00,1.015102788805961609e-01,1.442956209182739258e+00,5.068204551935195923e-02
6.500000000000000000e+00,1.773384451866149902e+00,4.498171508312225342e-01,1.976114630699157715e+00,2.944907546043395996e-01,1.931577324867248535e+00,1.807736009359359741e-01,1.742128252983093262e+00,1.086744368076324463e-01,1.526481509208679199e+00,5.556947365403175354e-02
6.600000000000000533e+00,1.779532432556152344e+00,4.843558669090270996e-01,2.024435043334960938e+00,3.238829672336578369e-01,2.017830371856689453e+00,1.962737292051315308e-01,1.835543155670166016e+00,1.171481534838676453e-01,1.614610433578491211e+00,6.113256514072418213e-02
6.700000000000000178e+00,1.778257369995117188e+00,5.217593312263488770e-01,2.062287092208862305e+00,3.606317937374114990e-01,2.101749181747436523e+00,2.161085009574890137e-01,1.932349085807800293e+00,1.273445188999176025e-01,1.707625150680541992e+00,6.746450811624526978e-02
6.799999999999999822e+00,1.769046545028686523e+00,5.618345141410827637e-01,2.086622238159179688e+00,4.055250287055969238e-01,2.181931734085083008e+00,2.407497465610504150e-01,2.031622409820556641e+00,1.397986263036727905e-01,1.805432200431823730e+00,7.473689317703247070e-02
6.900000000000000355e+00,1.751435399055480957e+00,6.043463349342346191e-01,2.099126338958740234e+00,4.562172889709472656e-01,2.256754875183105469e+00,2.705826759338378906e-01,2.132719278335571289e+00,1.550043821334838867e-01,1.907574772834777832e+00,8.297761529684066772e-02
7.000000000000000000e+00,1.725015282630920410e+00,6.490172743797302246e-01,2.100349426269531250e+00,5.113635063171386719e-01,2.322773456573486328e+00,3.078924119472503662e-01,2.234136819839477539e+00,1.734754443168640137e-01,2.013136625289916992e+00,9.274646639823913574e-02
7.100000000000000533e+00,1.687831997871398926e+00,6.960660219192504883e-01,2.089400768280029297e+00,5.705532431602478027e-01,2.375752925872802734e+00,3.547821640968322754e-01,2.333033561706542969e+00,1.968010962009429932e-01,2.121296405792236328e+00,1.047293543815612793e-01
7.200000000000000178e+00,1.637568473815917969e+00,7.448633909225463867e-01,2.065146684646606445e+00,6.334623098373413086e-01,2.411381483078002930e+00,4.124353229999542236e-01,2.427702665328979492e+00,2.256745249032974243e-01,2.231230020523071289e+00,1.194330826401710510e-01
7.299999999999999822e+00,1.574034571647644043e+00,7.944857478141784668e-01,2.023612737655639648e+00,7.014942765235900879e-01,2.424851417541503906e+00,4.819873571395874023e-01,2.515895128250122070e+00,2.613154649734497070e-01,2.342428207397460938e+00,1.368556469678878784e-01
7.400000000000000355e+00,1.497330784797668457e+00,8.440520167350769043e-01,1.962953448295593262e+00,7.745579481124877930e-01,2.418627262115478516e+00,5.597883462905883789e-01,2.593205451965332031e+00,3.073665499687194824e-01,2.453702688217163086e+00,1.577259600162506104e-01
7.500000000000000000e+00,1.408931016921997070e+00,8.933266997337341309e-01,1.882038474082946777e+00,8.503540158271789551e-01,2.392285585403442383e+00,6.441611051559448242e-01,2.654812574386596680e+00,3.654866516590118408e-01,2.561990737915039062e+00,1.838649660348892212e-01
7.600000000000000533e+00,1.312000632286071777e+00,9.412862062454223633e-01,1.780585169792175293e+00,9.272266626358032227e-01,2.340399265289306641e+00,7.361814975738525391e-01,2.695063829421997070e+00,4.369604587554931641e-01,2.665949344635009766e+00,2.158676534891128540e-01
7.700000000000000178e+00,1.215801954269409180e+00,9.806532859802246094e-01,1.660402655601501465e+00,1.004628300666809082e+00,2.261478900909423828e+00,8.347954750061035156e-01,2.707565546035766602e+00,5.231167078018188477e-01,2.762584447860717773e+00,2.559714913368225098e-01
7.799999999999999822e+00,1.126682519912719727e+00,1.006452083587646484e+00,1.526020050048828125e+00,1.081916928291320801e+00,2.154756546020507812e+00,9.376134276390075684e-01,2.688838005065917969e+00,6.229614019393920898e-01,2.847067356109619141e+00,3.081558346748352051e-01
7.900000000000000355e+00,1.046198487281799316e+00,1.018020510673522949e+00,1.387799263000488281e+00,1.151024103164672852e+00,2.020106077194213867e+00,1.042114734649658203e+00,2.639207839965820312e+00,7.329065799713134766e-01,2.914492368698120117e+00,3.748683035373687744e-01
8.000000000000000000e+00,9.725772142410278320e-01,1.019404530525207520e+00,1.258740901947021484e+00,1.199540853500366211e+00,1.861801028251647949e+00,1.148337602615356445e+00,2.555993795394897461e+00,8.519596457481384277e-01,2.958805084228515625e+00,4.585600495338439941e-01
8.099999999999999645e+00,9.052432179450988770e-01,1.013200879096984863e+00,1.141151666641235352e+00,1.225316762924194336e+00,1.685405492782592773e+00,1.255209326744079590e+00,2.437134981155395508e+00,9.778237938880920410e-01,2.969182968139648438e+00,5.608372092247009277e-01
8.199999999999999289e+00,8.444964885711669922e-01,1.000262141227722168e+00,1.035364985466003418e+00,1.231660485267639160e+00,1.507090449333190918e+00,1.347821950912475586e+00,2.283072948455810547e+00,1.106352329254150391e+00,2.935292959213256836e+00,6.825376152992248535e-01
8.300000000000000711e+00,7.903802990913391113e-01,9.815290570259094238e-01,9.386916756629943848e-01,1.225875258445739746e+00,1.340813279151916504e+00,1.410834550857543945e+00,2.098497867584228516e+00,1.237367153167724609e+00,2.863770246505737305e+00,8.160396218299865723e-01
8.400000000000000355e+00,7.420869469642639160e-01,9.583252072334289551e-01,8.509873151779174805e-01,1.209729790687561035e+00,1.189148187637329102e+00,1.444164514541625977e+00,1.890521645545959473e+00,1.370710134506225586e+00,2.751618862152099609e+00,9.598420262336730957e-01
8.500000000000000000e+00,6.994422078132629395e-01,9.313467144966125488e-01,7.726577520370483398e-01,1.184550285339355469e+00,1.052929401397705078e+00,1.450989127159118652e+00,1.674269795417785645e+00,1.492522239685058594e+00,2.595788717269897461e+00,1.109840750694274902e+00
8.599999999999999645e+00,6.624037027359008789e-01,9.012680053710937500e-01,7.039262652397155762e-01,1.151681542396545410e+00,9.290055632591247559e-01,1.440629124641418457e+00,1.470242738723754883e+00,1.579296469688415527e+00,2.399354457855224609e+00,1.262412905693054199e+00
8.700000000000001066e+00,6.308797001838684082e-01,8.687916398048400879e-01,6.447752714157104492e-01,1.112485766410827637e+00,8.174694776535034180e-01,1.416176199913024902e+00,1.283126354217529297e+00,1.629029750823974609e+00,2.171901702880859375e+00,1.418699264526367188e+00
8.800000000000000711e+00,6.042509078979492188e-01,8.350421786308288574e-01,5.939794778823852539e-01,1.068858742713928223e+00,7.185074090957641602e-01,1.380060672760009766e+00,1.114925622940063477e+00,1.643947362899780273e+00,1.922973752021789551e+00,1.574642062187194824e+00
8.900000000000000355e+00,5.816823840141296387e-01,8.011422753334045410e-01,5.512009263038635254e-01,1.022057890892028809e+00,6.334314942359924316e-01,1.333977341651916504e+00,9.629730582237243652e-01,1.635230541229248047e+00,1.677875638008117676e+00,1.700187087059020996e+00
9.000000000000000000e+00,5.628591775894165039e-01,7.674154043197631836e-01,5.157350897789001465e-01,9.740564823150634766e-01,5.630112290382385254e-01,1.279576897621154785e+00,8.271380662918090820e-01,1.608747482299804688e+00,1.450378298759460449e+00,1.781324982643127441e+00
9.099999999999999645e+00,5.466291308403015137e-01,7.341678142547607422e-01,4.869242906570434570e-01,9.258210062980651855e-01,5.067380070686340332e-01,1.219031214714050293e+00,7.090113162994384766e-01,1.566463232040405273e+00,1.243855714797973633e+00,1.819375395774841309e+00
9.200000000000001066e+00,5.325170159339904785e-01,7.015893459320068359e-01,4.641847610473632812e-01,8.779118061065673828e-01,4.608707427978515625e-01,1.156709551811218262e+00,6.094375252723693848e-01,1.511109471321105957e+00,1.060682892799377441e+00,1.821033716201782227e+00
9.300000000000000711e+00,5.204163789749145508e-01,6.697921156883239746e-01,4.465529918670654297e-01,8.309805393218994141e-01,4.236065745353698730e-01,1.094286322593688965e+00,5.264976024627685547e-01,1.446719408035278320e+00,8.964062929153442383e-01,1.800047636032104492e+00
9.400000000000000355e+00,5.102078318595886230e-01,6.389141082763671875e-01,4.332652091979980469e-01,7.854582667350769043e-01,3.941944539546966553e-01,1.032396197319030762e+00,4.597820043563842773e-01,1.375783324241638184e+00,7.529853582382202148e-01,1.759505391120910645e+00
9.500000000000000000e+00,5.017996430397033691e-01,6.090416908264160156e-01,4.227745234966278076e-01,7.416251301765441895e-01,3.715334236621856689e-01,9.717495441436767578e-01,4.063275456428527832e-01,1.302095413208007812e+00,6.321634054183959961e-01,1.702459931373596191e+00
9.599999999999999645e+00,4.951707720756530762e-01,5.802143812179565430e-01,4.144161641597747803e-01,6.996077895164489746e-01,3.545773029327392578e-01,9.129248261451721191e-01,3.632625341415405273e-01,1.228127121925354004e+00,5.315479040145874023e-01,1.633722066879272461e+00
9.700000000000001066e+00,4.902290105819702148e-01,5.524872541427612305e-01,4.075092375278472900e-01,6.596616506576538086e-01,3.424878716468811035e-01,8.564063310623168945e-01,3.293787539005279541e-01,1.154841780662536621e+00,4.496176242828369141e-01,1.557144999504089355e+00
9.800000000000000711e+00,4.868769347667694092e-01,5.259074568748474121e-01,4.016921222209930420e-01,6.218838691711425781e-01,3.331809043884277344e-01,8.031440377235412598e-01,3.034006655216217041e-01,1.083100080490112305e+00,3.837923705577850342e-01,1.475984573364257812e+00
9.900000000000000355e+00,4.848996996879577637e-01,5.005064010620117188e-01,3.968939781188964844e-01,5.862246155738830566e-01,3.255751729011535645e-01,7.528904080390930176e-01,2.840902209281921387e-01,1.013585329055786133e+00,3.303780853748321533e-01,1.393791317939758301e+00
1.000000000000000000e+01,4.839264154434204102e-01,4.761915206909179688e-01,3.931853473186492920e-01,5.526653528213500977e-01,3.192763626575469971e-01,7.053668498992919922e-01,2.699944376945495605e-01,9.471749663352966309e-01,2.877008914947509766e-01,1.311823964118957520e+00
1.009999999999999964e+01,4.838987588882446289e-01,4.529379904270172119e-01,3.905501961708068848e-01,5.210844278335571289e-01,3.141949176788330078e-01,6.604626774787902832e-01,2.589295506477355957e-01,8.846870660781860352e-01,2.545002996921539307e-01,1.230902433395385742e+00
1.020000000000000107e+01,4.847775697708129883e-01,4.307364821434020996e-01,3.889061510562896729e-01,4.913137555122375488e-01,3.102453052997589111e-01,6.180702447891235352e-01,2.502610385417938232e-01,8.260729908943176270e-01,2.291312813758850098e-01,1.151818990707397461e+00
1.030000000000000071e+01,4.865239858627319336e-01,4.095763564109802246e-01,3.881903886795043945e-01,4.632904529571533203e-01,3.073467910289764404e-01,5.780873298645019531e-01,2.435003221035003662e-01,7.709568738937377930e-01,2.103328853845596313e-01,1.075248718261718750e+00
1.040000000000000036e+01,4.894471764564514160e-01,3.895116448402404785e-01,3.883425295352935791e-01,4.369527995586395264e-01,3.054292201995849609e-01,5.404720306396484375e-01,2.381137609481811523e-01,7.189052700996398926e-01,1.957587450742721558e-01,1.002334475517272949e+00
1.050000000000000000e+01,4.942414164543151855e-01,3.707046210765838623e-01,3.892511725425720215e-01,4.121400117874145508e-01,3.044468462467193604e-01,5.051591396331787109e-01,2.340089529752731323e-01,6.697875261306762695e-01,1.839570403099060059e-01,9.336451292037963867e-01
1.059999999999999964e+01,5.008306503295898438e-01,3.530392348766326904e-01,3.907725512981414795e-01,3.886226713657379150e-01,3.044108748435974121e-01,4.720878601074218750e-01,2.311003953218460083e-01,6.234790086746215820e-01,1.747401654720306396e-01,8.690035343170166016e-01
1.070000000000000107e+01,5.093920826911926270e-01,3.365031778812408447e-01,3.929265141487121582e-01,3.663347363471984863e-01,3.052512407302856445e-01,4.411630332469940186e-01,2.293065786361694336e-01,5.798590183258056641e-01,1.678718626499176025e-01,8.081883192062377930e-01
1.080000000000000071e+01,5.202681422233581543e-01,3.210532665252685547e-01,3.959456086158752441e-01,3.451562523841857910e-01,3.068799078464508057e-01,4.121855497360229492e-01,2.285500317811965942e-01,5.388109087944030762e-01,1.626453846693038940e-01,7.507300972938537598e-01
1.090000000000000036e+01,5.336596965789794922e-01,3.070037066936492920e-01,4.003239274024963379e-01,3.251574933528900146e-01,3.092268407344818115e-01,3.850064575672149658e-01,2.287569791078567505e-01,5.002218484878540039e-01,1.588237732648849487e-01,6.965378522872924805e-01
1.100000000000000000e+01,5.494717359542846680e-01,2.942508757114410400e-01,4.066522717475891113e-01,3.064922094345092773e-01,3.123390078544616699e-01,3.595785200595855713e-01,2.298842668533325195e-01,4.639950394630432129e-01,1.563124060630798340e-01,6.454745531082153320e-01
1.109999999999999964e+01,5.675427317619323730e-01,2.825800478458404541e-01,4.149008989334106445e-01,2.891182601451873779e-01,3.160893619060516357e-01,3.356344103813171387e-01,2.319491058588027954e-01,4.300640523433685303e-01,1.550208479166030884e-01,5.974048376083374023e-01
1.120000000000000107e+01,5.878267884254455566e-01,2.719798386096954346e-01,4.253221154212951660e-01,2.729995250701904297e-01,3.203795850276947021e-01,3.130526244640350342e-01,2.348862141370773315e-01,3.983291089534759521e-01,1.548631191253662109e-01,5.521979928016662598e-01
1.130000000000000071e+01,6.101701259613037109e-01,2.623136043548583984e-01,4.380426406860351562e-01,2.581953108310699463e-01,3.249191939830780029e-01,2.918048501014709473e-01,2.386286407709121704e-01,3.686974644660949707e-01,1.557573080062866211e-01,5.097274780273437500e-01
1.140000000000000036e+01,6.344994902610778809e-01,2.535473406314849854e-01,4.532066285610198975e-01,2.449507713317871094e-01,3.301884829998016357e-01,2.720142006874084473e-01,2.431148886680603027e-01,3.410711288452148438e-01,1.576256603002548218e-01,4.698710441589355469e-01
1.150000000000000000e+01,6.605383753776550293e-01,2.454912662506103516e-01,4.706030189990997314e-01,2.330279797315597534e-01,3.367304205894470215e-01,2.536890506744384766e-01,2.479453831911087036e-01,3.152810931205749512e-01,1.604131162166595459e-01,4.325192272663116455e-01
1.159999999999999964e+01,6.882615089416503906e-01,2.380769848823547363e-01,4.899569749832153320e-01,2.221241444349288940e-01,3.449960052967071533e-01,2.367135733366012573e-01,2.528558671474456787e-01,2.910493016242980957e-01,1.641415506601333618e-01,3.976005017757415771e-01
1.170000000000000107e+01,7.177031636238098145e-01,2.312451004981994629e-01,5.111826062202453613e-01,2.121140211820602417e-01,3.554446399211883545e-01,2.210362851619720459e-01,2.578356266021728516e-01,2.682009935379028320e-01,1.687484681606292725e-01,3.650096952915191650e-01
1.180000000000000071e+01,7.488064169883728027e-01,2.250431925058364868e-01,5.343166589736938477e-01,2.030049413442611694e-01,3.682341575622558594e-01,2.067888379096984863e-01,2.629718482494354248e-01,2.467268109321594238e-01,1.740124225616455078e-01,3.346399962902069092e-01
1.190000000000000036e+01,7.815282940864562988e-01,2.195053547620773315e-01,5.593737959861755371e-01,1.947911977767944336e-01,3.834623992443084717e-01,1.941166073083877563e-01,2.689574956893920898e-01,2.267776578664779663e-01,1.794052422046661377e-01,3.063733279705047607e-01
1.200000000000000000e+01,8.157968521118164062e-01,2.146663367748260498e-01,5.860815644264221191e-01,1.872953176498413086e-01,4.008328020572662354e-01,1.826826632022857666e-01,2.760712504386901855e-01,2.083961218595504761e-01,1.848878711462020874e-01,2.799825668334960938e-01
1.209999999999999964e+01,8.515790104866027832e-01,2.105555534362792969e-01,6.143768429756164551e-01,1.804665923118591309e-01,4.200384020805358887e-01,1.721493899822235107e-01,2.845874130725860596e-01,1.916195899248123169e-01,1.904494315385818481e-01,2.551921010017395020e-01
1.220000000000000107e+01,8.888484835624694824e-01,2.072007805109024048e-01,6.442934870719909668e-01,1.742408722639083862e-01,4.410793483257293701e-01,1.624904721975326538e-01,2.950490415096282959e-01,1.763196140527725220e-01,1.960833072662353516e-01,2.317936718463897705e-01
1.230000000000000071e+01,9.275636672973632812e-01,2.046301960945129395e-01,6.758696436882019043e-01,1.685766875743865967e-01,4.639927148818969727e-01,1.537141799926757812e-01,3.078807294368743896e-01,1.625443994998931885e-01,2.018814235925674438e-01,2.098125070333480835e-01
1.240000000000000036e+01,9.676318764686584473e-01,2.028748095035552979e-01,7.091439366340637207e-01,1.634794771671295166e-01,4.888168871402740479e-01,1.458293795585632324e-01,3.230957984924316406e-01,1.502993702888488770e-01,2.085231244564056396e-01,1.893828213214874268e-01
1.250000000000000000e+01,1.008978366851806641e+00,2.019614577293395996e-01,7.441558837890625000e-01,1.589549928903579712e-01,5.153797268867492676e-01,1.387184560298919678e-01,3.403292596340179443e-01,1.391700655221939087e-01,2.161813229322433472e-01,1.705122739076614380e-01
1.259999999999999964e+01,1.051527023315429688e+00,2.019151747226715088e-01,7.809467315673828125e-01,1.550093442201614380e-01,5.435013771057128906e-01,1.322609335184097290e-01,3.593947291374206543e-01,1.289513856172561646e-01,2.252282947301864624e-01,1.532720476388931274e-01
1.270000000000000107e+01,1.095196604728698730e+00,2.027593106031417847e-01,8.195592164993286133e-01,1.516490131616592407e-01,5.732104778289794922e-01,1.264582127332687378e-01,3.802646398544311523e-01,1.195911616086959839e-01,2.361920475959777832e-01,1.377399265766143799e-01
1.280000000000000071e+01,1.139900445938110352e+00,2.045154422521591187e-01,8.600373268127441406e-01,1.488808244466781616e-01,6.045420765876770020e-01,1.212345659732818604e-01,4.029755592346191406e-01,1.110976040363311768e-01,2.491160184144973755e-01,1.239927485585212708e-01
1.290000000000000036e+01,1.185528159141540527e+00,2.072119414806365967e-01,9.024266004562377930e-01,1.467120349407196045e-01,6.375350952148437500e-01,1.165622472763061523e-01,4.275653660297393799e-01,1.034794375300407410e-01,2.640132009983062744e-01,1.118112280964851379e-01
1.300000000000000000e+01,1.231818079948425293e+00,2.109379768371582031e-01,9.467739462852478027e-01,1.451502144336700439e-01,6.722286343574523926e-01,1.124469786882400513e-01,4.539734423160552979e-01,9.668602049350738525e-02,2.808358669281005859e-01,1.007561311125755310e-01
1.309999999999999964e+01,1.278603315353393555e+00,2.157269269227981567e-01,9.931209683418273926e-01,1.442093998193740845e-01,7.086632251739501953e-01,1.088948696851730347e-01,4.819348752498626709e-01,9.054540842771530151e-02,2.994650900363922119e-01,9.067334234714508057e-02
1.320000000000000107e+01,1.325741887092590332e+00,2.215940356254577637e-01,1.041230201721191406e+00,1.440775692462921143e-01,7.468807101249694824e-01,1.059123277664184570e-01,5.114579796791076660e-01,8.505055308341979980e-02,3.198415338993072510e-01,8.143179863691329956e-02
1.330000000000000071e+01,1.373086929321289062e+00,2.285514026880264282e-01,1.090805292129516602e+00,1.449370831251144409e-01,7.869243621826171875e-01,1.035061404109001160e-01,5.425724983215332031e-01,8.019205182790756226e-02,3.420229554176330566e-01,7.304052263498306274e-02
1.340000000000000036e+01,1.420249700546264648e+00,2.368422150611877441e-01,1.141792297363281250e+00,1.468136608600616455e-01,8.288391232490539551e-01,1.016834676265716553e-01,5.753160715103149414e-01,7.588636875152587891e-02,3.660464584827423096e-01,6.550804525613784790e-02
1.350000000000000000e+01,1.466692447662353516e+00,2.467878460884094238e-01,1.194192051887512207e+00,1.497062891721725464e-01,8.726711273193359375e-01,1.004518344998359680e-01,6.097276806831359863e-01,7.212414592504501343e-02,3.919415771961212158e-01,5.883800983428955078e-02
1.359999999999999964e+01,1.512120366096496582e+00,2.584180235862731934e-01,1.248709917068481445e+00,1.533236652612686157e-01,9.184682965278625488e-01,9.981916099786758423e-02,6.458473801612854004e-01,6.891140341758728027e-02,4.194695651531219482e-01,5.287340655922889709e-02
1.370000000000000107e+01,1.556228876113891602e+00,2.717541754245758057e-01,1.305572748184204102e+00,1.576128154993057251e-01,9.662799239158630371e-01,9.979372471570968628e-02,6.837161779403686523e-01,6.625455617904663086e-02,4.485302567481994629e-01,4.754201695322990417e-02
1.380000000000000071e+01,1.598705768585205078e+00,2.868092358112335205e-01,1.364785552024841309e+00,1.626186668872833252e-01,1.016157150268554688e+00,1.003842428326606750e-01,7.233769893646240234e-01,6.416036933660507202e-02,4.791520833969116211e-01,4.284893348813056946e-02
1.390000000000000036e+01,1.639132380485534668e+00,3.036397099494934082e-01,1.426345705986022949e+00,1.683875173330307007e-01,1.068565011024475098e+00,1.014663353562355042e-01,7.648738622665405273e-01,6.263590604066848755e-02,5.113657712936401367e-01,3.877739608287811279e-02
1.400000000000000000e+01,1.676429510116577148e+00,3.226140439510345459e-01,1.490146279335021973e+00,1.750035434961318970e-01,1.123974919319152832e+00,1.029371395707130432e-01,8.082523345947265625e-01,6.168865785002708435e-02,5.452098846435546875e-01,3.524475172162055969e-02
1.409999999999999964e+01,1.710046768188476562e+00,3.437703847885131836e-01,1.555801630020141602e+00,1.825982630252838135e-01,1.182521104812622070e+00,1.048153266310691833e-01,8.535594940185546875e-01,6.132645159959793091e-02,5.807240009307861328e-01,3.224779292941093445e-02
1.420000000000000107e+01,1.739466190338134766e+00,3.672335147857666016e-01,1.623124241828918457e+00,1.912532001733779907e-01,1.244315743446350098e+00,1.071435362100601196e-01,9.008888602256774902e-01,6.154260039329528809e-02,6.179485321044921875e-01,2.979282103478908539e-02
1.430000000000000071e+01,1.763613104820251465e+00,3.938794732093811035e-01,1.692171573638916016e+00,2.011623680591583252e-01,1.309415936470031738e+00,1.100041270256042480e-01,9.508516788482666016e-01,6.216842308640480042e-02,6.569250822067260742e-01,2.788646891713142395e-02
1.440000000000000036e+01,1.781780838966369629e+00,4.237888157367706299e-01,1.762560248374938965e+00,2.125395387411117554e-01,1.377677679061889648e+00,1.135738641023635864e-01,1.003722429275512695e+00,6.316925585269927979e-02,6.976971030235290527e-01,2.653572335839271545e-02
1.450000000000000000e+01,1.793353199958801270e+00,4.568760097026824951e-01,1.832078576087951660e+00,2.266016453504562378e-01,1.449054121971130371e+00,1.179550141096115112e-01,1.059631824493408203e+00,6.456321477890014648e-02,7.403091788291931152e-01,2.574792876839637756e-02
1.459999999999999964e+01,1.797740459442138672e+00,4.930159449577331543e-01,1.899239301681518555e+00,2.439728379249572754e-01,1.523566603660583496e+00,1.232046931982040405e-01,1.118716359138488770e+00,6.636922806501388550e-02,7.848858237266540527e-01,2.550482563674449921e-02
1.470000000000000107e+01,1.794387221336364746e+00,5.320424437522888184e-01,1.962814211845397949e+00,2.649524807929992676e-01,1.601256847381591797e+00,1.293967515230178833e-01,1.181118130683898926e+00,6.860706210136413574e-02,8.320399522781372070e-01,2.563810534775257111e-02
1.480000000000000071e+01,1.782779812812805176e+00,5.737509727478027344e-01,2.021324396133422852e+00,2.901435196399688721e-01,1.682459592819213867e+00,1.367677003145217896e-01,1.246986031532287598e+00,7.129735499620437622e-02,8.819906711578369141e-01,2.613031119108200073e-02
1.490000000000000036e+01,1.762449264526367188e+00,6.179128885269165039e-01,2.072541713714599609e+00,3.207623064517974854e-01,1.767258524894714355e+00,1.454481333494186401e-01,1.316475033760070801e+00,7.446165382862091064e-02,9.348639249801635742e-01,2.699889242649078369e-02
1.500000000000000000e+01,1.732794165611267090e+00,6.642978787422180176e-01,2.112842559814453125e+00,3.591233491897583008e-01,1.855149030685424805e+00,1.556813865900039673e-01,1.389746904373168945e+00,7.812240719795227051e-02,9.907911419868469238e-01,2.826207131147384644e-02
1.509999999999999964e+01,1.690852284431457520e+00,7.133907675743103027e-01,2.138815641403198242e+00,4.061726331710815430e-01,1.944952964782714844e+00,1.680402904748916626e-01,1.466970443725585938e+00,8.230330049991607666e-02,1.049909353256225586e+00,2.993887290358543396e-02
1.520000000000000107e+01,1.635331869125366211e+00,7.639857530593872070e-01,2.150757789611816406e+00,4.602916240692138672e-01,2.035468339920043945e+00,1.828765869140625000e-01,1.548242211341857910e+00,8.709236234426498413e-02,1.112361788749694824e+00,3.204916790127754211e-02
1.530000000000000071e+01,1.566141366958618164e+00,8.151906728744506836e-01,2.150668382644653320e+00,5.190745592117309570e-01,2.124449014663696289e+00,2.017612010240554810e-01,1.633830904960632324e+00,9.265687316656112671e-02,1.178297519683837891e+00,3.461369127035140991e-02
1.540000000000000036e+01,1.483527421951293945e+00,8.661261796951293945e-01,2.137614488601684570e+00,5.820775628089904785e-01,2.210324287414550781e+00,2.254492640495300293e-01,1.723792433738708496e+00,9.929490089416503906e-02,1.247873067855834961e+00,3.765410184860229492e-02
1.550000000000000000e+01,1.390073060989379883e+00,9.167000651359558105e-01,2.109572887420654297e+00,6.493463516235351562e-01,2.291408061981201172e+00,2.543745040893554688e-01,1.817822813987731934e+00,1.072293370962142944e-01,1.321250557899475098e+00,4.119301214814186096e-02
1.559999999999999964e+01,1.289694190025329590e+00,9.645143151283264160e-01,2.062150239944458008e+00,7.221950888633728027e-01,2.364968299865722656e+00,2.901603579521179199e-01,1.915625214576721191e+00,1.167323440313339233e-01,1.398600101470947266e+00,4.525402933359146118e-02
1.570000000000000107e+01,1.193488001823425293e+00,1.000708222389221191e+00,1.994298696517944336e+00,8.000881075859069824e-01,2.426508426666259766e+00,3.356276750564575195e-01,2.016315460205078125e+00,1.283437758684158325e-01,1.480099320411682129e+00,4.986180737614631653e-02
1.580000000000000071e+01,1.105180740356445312e+00,1.022678375244140625e+00,1.904934167861938477e+00,8.804727196693420410e-01,2.471552610397338867e+00,3.919656276702880859e-01,2.118938922882080078e+00,1.425071805715560913e-01,1.565973877906799316e+00,5.506267771124839783e-02
1.590000000000000036e+01,1.025401115417480469e+00,1.030665278434753418e+00,1.793880701065063477e+00,9.617429375648498535e-01,2.495151758193969727e+00,4.604436457157135010e-01,2.222891330718994141e+00,1.595208346843719482e-01,1.656661391258239746e+00,6.100571155548095703e-02
1.600000000000000000e+01,9.521823525428771973e-01,1.029570102691650391e+00,1.664446592330932617e+00,1.043832659721374512e+00,2.494453907012939453e+00,5.406253337860107422e-01,2.325657606124877930e+00,1.806911081075668335e-01,1.752251267433166504e+00,6.775854527950286865e-02
1.610000000000000142e+01,8.854935169219970703e-01,1.020996451377868652e+00,1.521149516105651855e+00,1.125337481498718262e+00,2.472904920578002930e+00,6.280558109283447266e-01,2.424947023391723633e+00,2.071765661239624023e-01,1.852430343627929688e+00,7.549580931663513184e-02
1.619999999999999929e+01,8.256013393402099609e-01,1.005818724632263184e+00,1.378080368041992188e+00,1.194171190261840820e+00,2.424614429473876953e+00,7.238600254058837891e-01,2.519007682800292969e+00,2.395841330289840698e-01,1.956518650054931641e+00,8.427819609642028809e-02
1.630000000000000071e+01,7.723980545997619629e-01,9.850640892982482910e-01,1.245579600334167480e+00,1.240059137344360352e+00,2.347736358642578125e+00,8.270408511161804199e-01,2.604351520538330078e+00,2.808562517166137695e-01,2.063510656356811523e+00,9.495375305414199829e-02
1.639999999999999858e+01,7.250343561172485352e-01,9.599535465240478516e-01,1.125208616256713867e+00,1.262454867362976074e+00,2.241129875183105469e+00,9.353783726692199707e-01,2.676504373550415039e+00,3.341032564640045166e-01,2.172684192657470703e+00,1.081501618027687073e-01
1.650000000000000000e+01,6.834259629249572754e-01,9.311842322349548340e-01,1.016848444938659668e+00,1.265838503837585449e+00,2.104877233505249023e+00,1.045901179313659668e+00,2.730027675628662109e+00,4.006833434104919434e-01,2.283243417739868164e+00,1.241111680865287781e-01
1.660000000000000142e+01,6.475249528884887695e-01,8.994987010955810547e-01,9.178770780563354492e-01,1.256843209266662598e+00,1.942325592041015625e+00,1.158230185508728027e+00,2.758395195007324219e+00,4.817452728748321533e-01,2.394930124282836914e+00,1.428474932909011841e-01
1.669999999999999929e+01,6.171756386756896973e-01,8.656417727470397949e-01,8.284342288970947266e-01,1.237328767776489258e+00,1.759656786918640137e+00,1.271979928016662598e+00,2.754513502120971680e+00,5.787270665168762207e-01,2.505433320999145508e+00,1.658247113227844238e-01
1.680000000000000071e+01,5.913936495780944824e-01,8.310527205467224121e-01,7.488991022109985352e-01,1.208708763122558594e+00,1.570723295211791992e+00,1.374963045120239258e+00,2.717777252197265625e+00,6.881231069564819336e-01,2.612448930740356445e+00,1.943256556987762451e-01
1.689999999999999858e+01,5.697045326232910156e-01,7.964254021644592285e-01,6.794576048851013184e-01,1.172388434410095215e+00,1.393173933029174805e+00,1.447832465171813965e+00,2.647454023361206055e+00,8.074433803558349609e-01,2.714491367340087891e+00,2.290513217449188232e-01
1.700000000000000000e+01,5.516531467437744141e-01,7.620843052864074707e-01,6.200317144393920898e-01,1.129796266555786133e+00,1.230608105659484863e+00,1.488846540451049805e+00,2.540910482406616211e+00,9.354134202003479004e-01,2.807460308074951172e+00,2.736059427261352539e-01
1.710000000000000142e+01,5.361117720603942871e-01,7.283465862274169922e-01,5.697309970855712891e-01,1.082764148712158203e+00,1.084501385688781738e+00,1.500481963157653809e+00,2.396928787231445312e+00,1.067641973495483398e+00,2.886548280715942383e+00,3.311899006366729736e-01
1.719999999999999929e+01,5.227224826812744141e-01,6.953756809234619141e-01,5.281603336334228516e-01,1.032954454421997070e+00,9.518780708312988281e-01,1.492392063140869141e+00,2.218403100967407227e+00,1.202104806900024414e+00,2.946457147598266602e+00,4.043662846088409424e-01
1.730000000000000071e+01,5.113324522972106934e-01,6.632536649703979492e-01,4.939547479152679443e-01,9.824659228324890137e-01,8.321650624275207520e-01,1.469122648239135742e+00,2.013060569763183594e+00,1.339421987533569336e+00,2.980133056640625000e+00,4.951341748237609863e-01
1.740000000000000213e+01,5.018153190612792969e-01,6.321165561676025391e-01,4.664729237556457520e-01,9.319844245910644531e-01,7.260003685951232910e-01,1.432770133018493652e+00,1.790090441703796387e+00,1.474668741226196289e+00,2.973005056381225586e+00,6.065037250518798828e-01
1.750000000000000000e+01,4.940441846847534180e-01,6.020566225051879883e-01,4.450179934501647949e-01,8.821029663085937500e-01,6.349261403083801270e-01,1.385456562042236328e+00,1.573217988014221191e+00,1.580990672111511230e+00,2.924680948257446289e+00,7.337962985038757324e-01
1.760000000000000142e+01,4.879659712314605713e-01,5.731129646301269531e-01,4.285401105880737305e-01,8.334797024726867676e-01,5.593233108520507812e-01,1.329162597656250000e+00,1.372512102127075195e+00,1.648237586021423340e+00,2.837329864501953125e+00,8.724068403244018555e-01
1.769999999999999929e+01,4.835679531097412109e-01,5.453099012374877930e-01,4.164240658283233643e-01,7.864514589309692383e-01,4.988974630832672119e-01,1.266205787658691406e+00,1.190622568130493164e+00,1.678041219711303711e+00,2.707850456237792969e+00,1.020434737205505371e+00
1.780000000000000071e+01,4.806937277317047119e-01,5.187170505523681641e-01,4.070666432380676270e-01,7.412919998168945312e-01,4.502700865268707275e-01,1.200849533081054688e+00,1.027532696723937988e+00,1.677452564239501953e+00,2.534231424331665039e+00,1.172507524490356445e+00
1.790000000000000213e+01,4.789935648441314697e-01,4.933929741382598877e-01,3.993655145168304443e-01,6.983160376548767090e-01,4.107112288475036621e-01,1.135348320007324219e+00,8.809554576873779297e-01,1.657257437705993652e+00,2.323431730270385742e+00,1.327734589576721191e+00
1.800000000000000000e+01,4.782839715480804443e-01,4.691583216190338135e-01,3.928175270557403564e-01,6.576783061027526855e-01,3.794319629669189453e-01,1.070372581481933594e+00,7.518994212150573730e-01,1.620016932487487793e+00,2.084341049194335938e+00,1.486509919166564941e+00
1.810000000000000142e+01,4.785175025463104248e-01,4.459921717643737793e-01,3.873413503170013428e-01,6.192911267280578613e-01,3.553399741649627686e-01,1.006645560264587402e+00,6.426178812980651855e-01,1.567646026611328125e+00,1.831983685493469238e+00,1.635827898979187012e+00
1.819999999999999929e+01,4.796547293663024902e-01,4.238847792148590088e-01,3.828635215759277344e-01,5.830653905868530273e-01,3.372695446014404297e-01,9.448115825653076172e-01,5.510914325714111328e-01,1.504751801490783691e+00,1.591590762138366699e+00,1.744820713996887207e+00
1.830000000000000071e+01,4.816604554653167725e-01,4.028253555297851562e-01,3.793607652187347412e-01,5.489350557327270508e-01,3.243217468261718750e-01,8.854027986526489258e-01,4.765721261501312256e-01,1.434337377548217773e+00,1.370425224304199219e+00,1.809455037117004395e+00
1.840000000000000213e+01,4.849892854690551758e-01,3.828990757465362549e-01,3.769346773624420166e-01,5.168782472610473633e-01,3.143569827079772949e-01,8.294001221656799316e-01,4.168971180915832520e-01,1.359400868415832520e+00,1.171954631805419922e+00,1.831895828247070312e+00
1.850000000000000000e+01,4.902151823043823242e-01,3.642410933971405029e-01,3.755162954330444336e-01,4.866964519023895264e-01,3.065122365951538086e-01,7.767402529716491699e-01,3.688787519931793213e-01,1.283514380455017090e+00,9.953507781028747559e-01,1.823788285255432129e+00
1.860000000000000142e+01,4.972301423549652100e-01,3.467185497283935547e-01,3.750372827053070068e-01,4.582982957363128662e-01,3.000686764717102051e-01,7.269665002822875977e-01,3.305111527442932129e-01,1.208078622817993164e+00,8.377335071563720703e-01,1.794804453849792480e+00
1.869999999999999929e+01,5.063337683677673340e-01,3.303396105766296387e-01,3.754360377788543701e-01,4.316205382347106934e-01,2.948967516422271729e-01,6.799424886703491211e-01,3.007723093032836914e-01,1.133738279342651367e+00,7.026425600051879883e-01,1.747025012969970703e+00
1.880000000000000071e+01,5.177934765815734863e-01,3.150980472564697266e-01,3.766228854656219482e-01,4.065434932708740234e-01,2.909070849418640137e-01,6.355550885200500488e-01,2.782858312129974365e-01,1.061367511749267578e+00,5.894514322280883789e-01,1.684509754180908203e+00
1.890000000000000213e+01,5.317950248718261719e-01,3.012908399105072021e-01,3.784342706203460693e-01,3.828025460243225098e-01,2.880146205425262451e-01,5.936940312385559082e-01,2.619434297084808350e-01,9.916409850120544434e-01,4.958080053329467773e-01,1.611975908279418945e+00
1.900000000000000000e+01,5.481910705566406250e-01,2.887402474880218506e-01,3.808190822601318359e-01,3.603357076644897461e-01,2.861386835575103760e-01,5.542521476745605469e-01,2.494137436151504517e-01,9.257522225379943848e-01,4.202674627304077148e-01,1.532766819000244141e+00
1.910000000000000142e+01,5.668460130691528320e-01,2.772728800773620605e-01,3.838841915130615234e-01,3.390570580959320068e-01,2.852027714252471924e-01,5.171257853507995605e-01,2.394399940967559814e-01,8.639126420021057129e-01,3.592153191566467285e-01,1.450632810592651367e+00
1.919999999999999929e+01,5.876885056495666504e-01,2.668507993221282959e-01,3.882359266281127930e-01,3.189457356929779053e-01,2.851984500885009766e-01,4.822961986064910889e-01,2.317697405815124512e-01,8.059242963790893555e-01,3.099321424961090088e-01,1.367994785308837891e+00
1.930000000000000071e+01,6.105785965919494629e-01,2.573514282703399658e-01,3.945299685001373291e-01,3.001687824726104736e-01,2.861167192459106445e-01,4.497299194335937500e-01,2.257300913333892822e-01,7.512623071670532227e-01,2.708906829357147217e-01,1.285965085029602051e+00
1.940000000000000213e+01,6.354227662086486816e-01,2.487310320138931274e-01,4.026733636856079102e-01,2.827072441577911377e-01,2.878805100917816162e-01,4.193247854709625244e-01,2.210416048765182495e-01,6.996654272079467773e-01,2.407679706811904907e-01,1.205287933349609375e+00
1.950000000000000000e+01,6.619527339935302734e-01,2.408052533864974976e-01,4.128448963165283203e-01,2.665219008922576904e-01,2.904006540775299072e-01,3.908706009387969971e-01,2.176148146390914917e-01,6.510038971900939941e-01,2.180342525243759155e-01,1.126680970191955566e+00
1.960000000000000142e+01,6.901852488517761230e-01,2.335069477558135986e-01,4.252792298793792725e-01,2.516135573387145996e-01,2.936037182807922363e-01,3.642217218875885010e-01,2.153645008802413940e-01,6.051520705223083496e-01,2.011114358901977539e-01,1.051035404205322266e+00
1.969999999999999929e+01,7.201697826385498047e-01,2.267801910638809204e-01,4.401864707469940186e-01,2.382978200912475586e-01,2.974509894847869873e-01,3.392660319805145264e-01,2.142094373703002930e-01,5.619885325431823730e-01,1.875264644622802734e-01,9.793899655342102051e-01
1.980000000000000071e+01,7.518494725227355957e-01,2.206522524356842041e-01,4.573455452919006348e-01,2.263280153274536133e-01,3.018475770950317383e-01,3.157526254653930664e-01,2.140723764896392822e-01,5.213959217071533203e-01,1.766584515571594238e-01,9.119299650192260742e-01
1.990000000000000213e+01,7.851083874702453613e-01,2.151966691017150879e-01,4.764611423015594482e-01,2.153806835412979126e-01,3.064343333244323730e-01,2.936069965362548828e-01,2.148798704147338867e-01,4.832605719566345215e-01,1.683171689510345459e-01,8.484660387039184570e-01
2.000000000000000000e+01,8.199114203453063965e-01,2.104513943195343018e-01,4.974375963211059570e-01,2.053222060203552246e-01,3.112978637218475342e-01,2.728328704833984375e-01,2.166151851415634155e-01,4.474966526031494141e-01,1.621292978525161743e-01,7.886811494827270508e-01
2.010000000000000142e+01,8.562350273132324219e-01,2.064449042081832886e-01,5.203122496604919434e-01,1.961608231067657471e-01,3.171711862087249756e-01,2.535860836505889893e-01,2.192749679088592529e-01,4.140287041664123535e-01,1.574333459138870239e-01,7.321647405624389648e-01
2.019999999999999929e+01,8.940519094467163086e-01,2.032051235437393188e-01,5.451180338859558105e-01,1.879017800092697144e-01,3.242562711238861084e-01,2.358160316944122314e-01,2.227876931428909302e-01,3.827532529830932617e-01,1.541134566068649292e-01,6.788818240165710449e-01
2.030000000000000071e+01,9.333314299583435059e-01,2.007592320442199707e-01,5.716196894645690918e-01,1.803898364305496216e-01,3.333255052566528320e-01,2.194403260946273804e-01,2.270851731300354004e-01,3.535701632499694824e-01,1.520758867263793945e-01,6.286935210227966309e-01
2.040000000000000213e+01,9.740333557128906250e-01,1.991341859102249146e-01,5.997011065483093262e-01,1.735428273677825928e-01,3.445772826671600342e-01,2.043204307556152344e-01,2.319511175155639648e-01,3.263341486454010010e-01,1.512314379215240479e-01,5.814656615257263184e-01
2.050000000000000000e+01,1.016034603118896484e+00,1.983625739812850952e-01,6.293934583663940430e-01,1.673235297203063965e-01,3.583172857761383057e-01,1.908203810453414917e-01,2.369362860918045044e-01,3.009047806262969971e-01,1.514951586723327637e-01,5.370680689811706543e-01
2.060000000000000142e+01,1.059237122535705566e+00,1.984714269638061523e-01,6.607351899147033691e-01,1.616638153791427612e-01,3.743588328361511230e-01,1.787462979555130005e-01,2.419963479042053223e-01,2.769728600978851318e-01,1.527863293886184692e-01,4.953751862049102783e-01
2.069999999999999929e+01,1.103557109832763672e+00,1.994840204715728760e-01,6.937645077705383301e-01,1.565679013729095459e-01,3.923885226249694824e-01,1.677428930997848511e-01,2.471319735050201416e-01,2.544211745262145996e-01,1.550282239913940430e-01,4.562658369541168213e-01
2.080000000000000071e+01,1.148906469345092773e+00,2.014219164848327637e-01,7.285209894180297852e-01,1.520415544509887695e-01,4.122267961502075195e-01,1.576083451509475708e-01,2.525193095207214355e-01,2.332599759101867676e-01,1.581945270299911499e-01,4.196438193321228027e-01
2.090000000000000213e+01,1.195174694061279297e+00,2.043125629425048828e-01,7.650455832481384277e-01,1.480907946825027466e-01,4.339060783386230469e-01,1.483470797538757324e-01,2.589326202869415283e-01,2.136680036783218384e-01,1.622899025678634644e-01,3.854312300682067871e-01
2.100000000000000000e+01,1.242095947265625000e+00,2.082462757825851440e-01,8.033805489540100098e-01,1.447220891714096069e-01,4.574636518955230713e-01,1.399676352739334106e-01,2.664604783058166504e-01,1.956366300582885742e-01,1.672403663396835327e-01,3.535182178020477295e-01
2.110000000000000142e+01,1.289496183395385742e+00,2.132580131292343140e-01,8.435695767402648926e-01,1.419422030448913574e-01,4.829207658767700195e-01,1.324683129787445068e-01,2.756228148937225342e-01,1.792629063129425049e-01,1.726044714450836182e-01,3.237976729869842529e-01
2.119999999999999929e+01,1.337231278419494629e+00,2.193626761436462402e-01,8.856579661369323730e-01,1.397583186626434326e-01,5.100173950195312500e-01,1.256792545318603516e-01,2.866473793983459473e-01,1.643572449684143066e-01,1.780575215816497803e-01,2.961279153823852539e-01
2.130000000000000071e+01,1.385152101516723633e+00,2.265719771385192871e-01,9.296925663948059082e-01,1.381779462099075317e-01,5.386767387390136719e-01,1.195421889424324036e-01,3.001202046871185303e-01,1.510976552963256836e-01,1.835992485284805298e-01,2.702628374099731445e-01
2.140000000000000213e+01,1.432834744453430176e+00,2.351602911949157715e-01,9.757214784622192383e-01,1.372090280055999756e-01,5.689280629158020020e-01,1.140514910221099854e-01,3.158219158649444580e-01,1.391994059085845947e-01,1.892134845256805420e-01,2.458965778350830078e-01
2.150000000000000000e+01,1.479753613471984863e+00,2.454285174608230591e-01,1.023780465126037598e+00,1.368714272975921631e-01,6.008081436157226562e-01,1.091246306896209717e-01,3.335040211677551270e-01,1.283750832080841064e-01,1.949123293161392212e-01,2.229194492101669312e-01
2.160000000000000142e+01,1.525609135627746582e+00,2.574053704738616943e-01,1.073541998863220215e+00,1.374049484729766846e-01,6.343556642532348633e-01,1.047477275133132935e-01,3.529866933822631836e-01,1.184274479746818542e-01,2.009289115667343140e-01,2.013892084360122681e-01
2.169999999999999929e+01,1.570092558860778809e+00,2.711114585399627686e-01,1.124753236770629883e+00,1.389609128236770630e-01,6.696103811264038086e-01,1.009266451001167297e-01,3.742769360542297363e-01,1.093372702598571777e-01,2.079401314258575439e-01,1.814405322074890137e-01
2.180000000000000071e+01,1.612886190414428711e+00,2.865589261054992676e-01,1.177531957626342773e+00,1.414896249771118164e-01,7.066129446029663086e-01,9.766757488250732422e-02,3.974114656448364258e-01,1.011128500103950500e-01,2.159705311059951782e-01,1.630426645278930664e-01
2.190000000000000213e+01,1.653430938720703125e+00,3.038733899593353271e-01,1.232652902603149414e+00,1.446813195943832397e-01,7.454055547714233398e-01,9.497707337141036987e-02,4.224284589290618896e-01,9.376303106546401978e-02,2.256749123334884644e-01,1.463452130556106567e-01
2.200000000000000000e+01,1.690653204917907715e+00,3.234046697616577148e-01,1.290231347084045410e+00,1.485377848148345947e-01,7.860319614410400391e-01,9.286204725503921509e-02,4.492052197456359863e-01,8.720004558563232422e-02,2.372691333293914795e-01,1.313394904136657715e-01
2.210000000000000142e+01,1.724089860916137695e+00,3.451372385025024414e-01,1.350279927253723145e+00,1.531048566102981567e-01,8.285373449325561523e-01,9.132978320121765137e-02,4.775206744670867920e-01,8.127850294113159180e-02,2.508597075939178467e-01,1.181500554084777832e-01
2.219999999999999929e+01,1.753106117248535156e+00,3.693673312664031982e-01,1.412803173065185547e+00,1.584299206733703613e-01,8.729683160781860352e-01,9.038792550563812256e-02,5.074000358581542969e-01,7.600162923336029053e-02,2.663899660110473633e-01,1.063498109579086304e-01
2.230000000000000071e+01,1.776621937751770020e+00,3.969100713729858398e-01,1.477797627449035645e+00,1.645618528127670288e-01,9.193732142448425293e-01,9.004450589418411255e-02,5.388737916946411133e-01,7.135307788848876953e-02,2.838224470615386963e-01,9.563952684402465820e-02
2.240000000000000213e+01,1.793976068496704102e+00,4.277476072311401367e-01,1.545175552368164062e+00,1.715847253799438477e-01,9.678017497062683105e-01,9.030794352293014526e-02,5.719800591468811035e-01,6.725049763917922974e-02,3.030048906803131104e-01,8.583263307809829712e-02
2.250000000000000000e+01,1.804548382759094238e+00,4.617869257926940918e-01,1.614742040634155273e+00,1.796342134475708008e-01,1.018505692481994629e+00,9.112140536308288574e-02,6.067581772804260254e-01,6.369026005268096924e-02,3.239328563213348389e-01,7.686827331781387329e-02
2.260000000000000142e+01,1.807746052742004395e+00,4.988944232463836670e-01,1.686375975608825684e+00,1.889497041702270508e-01,1.072109699249267578e+00,9.232272207736968994e-02,6.432482004165649414e-01,6.067851930856704712e-02,3.466758728027343750e-01,6.875608861446380615e-02
2.269999999999999929e+01,1.803011536598205566e+00,5.389025807380676270e-01,1.759819865226745605e+00,1.996717900037765503e-01,1.128773093223571777e+00,9.392058849334716797e-02,6.814915537834167480e-01,5.822174251079559326e-02,3.712714910507202148e-01,6.150478497147560120e-02
2.280000000000000071e+01,1.789818286895751953e+00,5.816466808319091797e-01,1.833541512489318848e+00,2.124565094709396362e-01,1.188633441925048828e+00,9.593404829502105713e-02,7.215311527252197266e-01,5.632674694061279297e-02,3.977051973342895508e-01,5.509153753519058228e-02
2.290000000000000213e+01,1.767700791358947754e+00,6.268382072448730469e-01,1.905617833137512207e+00,2.284306734800338745e-01,1.251833677291870117e+00,9.838298708200454712e-02,7.634114027023315430e-01,5.500071123242378235e-02,4.257011413574218750e-01,4.933756962418556213e-02
2.300000000000000000e+01,1.735688686370849609e+00,6.744104027748107910e-01,1.974762558937072754e+00,2.480098456144332886e-01,1.318492770195007324e+00,1.013130322098731995e-01,8.071779012680053711e-01,5.425119027495384216e-02,4.552374780178070068e-01,4.421783238649368286e-02
2.310000000000000142e+01,1.690647006034851074e+00,7.246761918067932129e-01,2.039512634277343750e+00,2.718409597873687744e-01,1.388681411743164062e+00,1.048071756958961487e-01,8.528783917427062988e-01,5.408610403537750244e-02,4.863429367542266846e-01,3.973750397562980652e-02
2.319999999999999929e+01,1.631759047508239746e+00,7.762855887413024902e-01,2.098099708557128906e+00,3.004986643791198730e-01,1.462293744087219238e+00,1.090295836329460144e-01,9.008356332778930664e-01,5.442434549331665039e-02,5.190501213073730469e-01,3.585491701960563660e-02
2.330000000000000071e+01,1.558986067771911621e+00,8.283542990684509277e-01,2.147139310836791992e+00,3.363843560218811035e-01,1.539195537567138672e+00,1.141385361552238464e-01,9.516068100929260254e-01,5.512758716940879822e-02,5.533989071846008301e-01,3.250403329730033875e-02
2.340000000000000213e+01,1.472810149192810059e+00,8.801067471504211426e-01,2.183058738708496094e+00,3.809093832969665527e-01,1.619488477706909180e+00,1.202383860945701599e-01,1.005325317382812500e+00,5.621116980910301208e-02,5.894286632537841797e-01,2.969018183648586273e-02
2.350000000000000000e+01,1.376330018043518066e+00,9.312558174133300781e-01,2.202372550964355469e+00,4.348406493663787842e-01,1.703524112701416016e+00,1.275779902935028076e-01,1.062123537063598633e+00,5.769346654415130615e-02,6.271801590919494629e-01,2.741975523531436920e-02
2.360000000000000142e+01,1.274708032608032227e+00,9.782572984695434570e-01,2.207481622695922852e+00,4.951367378234863281e-01,1.791279792785644531e+00,1.362347155809402466e-01,1.122139811515808105e+00,5.959364771842956543e-02,6.666955351829528809e-01,2.569949626922607422e-02
2.369999999999999929e+01,1.178729534149169922e+00,1.012301325798034668e+00,2.199250936508178711e+00,5.600982308387756348e-01,1.882200717926025391e+00,1.464677155017852783e-01,1.185518264770507812e+00,6.193173676729202271e-02,7.080186605453491211e-01,2.453650347888469696e-02
2.380000000000000071e+01,1.091162919998168945e+00,1.031617760658264160e+00,2.176160812377929688e+00,6.294910907745361328e-01,1.975178480148315430e+00,1.588872522115707397e-01,1.252409577369689941e+00,6.472864001989364624e-02,7.511945962905883789e-01,2.393822930753231049e-02
2.390000000000000213e+01,1.011878013610839844e+00,1.037531256675720215e+00,2.133141994476318359e+00,7.046477198600769043e-01,2.069399833679199219e+00,1.738661527633666992e-01,1.322970747947692871e+00,6.800618767738342285e-02,7.965272665023803711e-01,2.382844500243663788e-02
2.400000000000000000e+01,9.390730261802673340e-01,1.034861087799072266e+00,2.068663835525512695e+00,7.854849696159362793e-01,2.162639379501342773e+00,1.927553713321685791e-01,1.397365927696228027e+00,7.178717851638793945e-02,8.445666432380676270e-01,2.406902424991130829e-02
2.410000000000000142e+01,8.729383349418640137e-01,1.024797916412353516e+00,1.981719732284545898e+00,8.699010014533996582e-01,2.252982616424560547e+00,2.165561914443969727e-01,1.475766420364379883e+00,7.609541714191436768e-02,8.954432606697082520e-01,2.467412315309047699e-02
2.419999999999999929e+01,8.137186169624328613e-01,1.008228659629821777e+00,1.871818542480468750e+00,9.557447433471679688e-01,2.338663101196289062e+00,2.457396090030670166e-01,1.558324933052062988e+00,8.097726106643676758e-02,9.492847919464111328e-01,2.566144056618213654e-02
2.430000000000000071e+01,7.611724734306335449e-01,9.862297177314758301e-01,1.740951895713806152e+00,1.042433619499206543e+00,2.416978359222412109e+00,2.818463146686553955e-01,1.645350217819213867e+00,8.667375147342681885e-02,1.006224393844604492e+00,2.704945951700210571e-02
2.440000000000000213e+01,7.144818305969238281e-01,9.599360227584838867e-01,1.594132542610168457e+00,1.129462242126464844e+00,2.483444690704345703e+00,3.279345035552978516e-01,1.736976861953735352e+00,9.329859167337417603e-02,1.066401243209838867e+00,2.885746955871582031e-02
2.450000000000000000e+01,6.736142635345458984e-01,9.301041364669799805e-01,1.442130923271179199e+00,1.208284020423889160e+00,2.533446073532104492e+00,3.853000700473785400e-01,1.832843899726867676e+00,1.011871695518493652e-01,1.129960298538208008e+00,3.110563009977340698e-02
2.460000000000000142e+01,6.385053992271423340e-01,8.974777460098266602e-01,1.299726128578186035e+00,1.264341115951538086e+00,2.561743974685668945e+00,4.552030265331268311e-01,1.932472825050354004e+00,1.107131242752075195e-01,1.197053313255310059e+00,3.381497040390968323e-02
2.469999999999999929e+01,6.088829040527343750e-01,8.629041314125061035e-01,1.169631958007812500e+00,1.295089483261108398e+00,2.563700199127197266e+00,5.382666587829589844e-01,2.034924745559692383e+00,1.222831755876541138e-01,1.267838239669799805e+00,3.700746595859527588e-02
2.480000000000000071e+01,5.836824774742126465e-01,8.278547525405883789e-01,1.052662134170532227e+00,1.303728818893432617e+00,2.542057514190673828e+00,6.301016211509704590e-01,2.139349699020385742e+00,1.363999545574188232e-01,1.342480182647705078e+00,4.070603474974632263e-02
2.490000000000000213e+01,5.625913143157958984e-01,7.928341627120971680e-01,9.461654424667358398e-01,1.297520995140075684e+00,2.492187738418579102e+00,7.308541536331176758e-01,2.245200157165527344e+00,1.533537507057189941e-01,1.421151399612426758e+00,4.493463039398193359e-02
2.500000000000000000e+01,5.450561642646789551e-01,7.581644654273986816e-01,8.496590256690979004e-01,1.279672026634216309e+00,2.411855697631835938e+00,8.395612239837646484e-01,2.350406885147094727e+00,1.741954535245895386e-01,1.504031658172607422e+00,4.971824958920478821e-02
2.510000000000000142e+01,5.299822688102722168e-01,7.241699099540710449e-01,7.634777426719665527e-01,1.251885414123535156e+00,2.299937248229980469e+00,9.537182450294494629e-01,2.452214241027832031e+00,2.002532333135604858e-01,1.591420292854309082e+00,5.513917282223701477e-02
2.519999999999999929e+01,5.170497298240661621e-01,6.910107731819152832e-01,6.878661513328552246e-01,1.215641379356384277e+00,2.156666517257690430e+00,1.070154428482055664e+00,2.549004077911376953e+00,2.322009652853012085e-01,1.683689475059509277e+00,6.131195649504661560e-02
2.530000000000000071e+01,5.061033368110656738e-01,6.587417125701904297e-01,6.229223608970642090e-01,1.172380208969116211e+00,1.986038446426391602e+00,1.188660502433776855e+00,2.637648105621337891e+00,2.726521492004394531e-01,1.780817031860351562e+00,6.836376339197158813e-02
2.540000000000000213e+01,4.970158934593200684e-01,6.274971365928649902e-01,5.688565969467163086e-01,1.123579025268554688e+00,1.794429302215576172e+00,1.308823347091674805e+00,2.713513374328613281e+00,3.250280022621154785e-01,1.882356643676757812e+00,7.634588330984115601e-02
2.550000000000000000e+01,4.896592199802398682e-01,5.973650813102722168e-01,5.243039131164550781e-01,1.071506738662719727e+00,1.596848845481872559e+00,1.416945576667785645e+00,2.771663665771484375e+00,3.913265466690063477e-01,1.987437486648559570e+00,8.558759838342666626e-02
2.560000000000000142e+01,4.839432239532470703e-01,5.683916807174682617e-01,4.876356124877929688e-01,1.018564105033874512e+00,1.411253094673156738e+00,1.492964982986450195e+00,2.805167913436889648e+00,4.724599123001098633e-01,2.095197439193725586e+00,9.691613167524337769e-02
2.569999999999999929e+01,4.798889160156250000e-01,5.405859351158142090e-01,4.580892026424407959e-01,9.655632376670837402e-01,1.241345524787902832e+00,1.535582304000854492e+00,2.805881261825561523e+00,5.701968073844909668e-01,2.204854011535644531e+00,1.109121143817901611e-01
2.580000000000000071e+01,4.772277474403381348e-01,5.140634179115295410e-01,4.349787831306457520e-01,9.131148457527160645e-01,1.088697671890258789e+00,1.547209978103637695e+00,2.771108150482177734e+00,6.821247339248657227e-01,2.315753698348999023e+00,1.276587545871734619e-01
2.590000000000000213e+01,4.757041037082672119e-01,4.888133406639099121e-01,4.171985983848571777e-01,8.619248867034912109e-01,9.501691460609436035e-01,1.538288116455078125e+00,2.701932668685913086e+00,8.043983578681945801e-01,2.427511453628540039e+00,1.473698318004608154e-01
2.600000000000000000e+01,4.751654565334320068e-01,4.646514356136322021e-01,4.041332900524139404e-01,8.123764991760253906e-01,8.253997564315795898e-01,1.513460874557495117e+00,2.595584392547607422e+00,9.358147978782653809e-01,2.537345886230468750e+00,1.717624664306640625e-01
2.610000000000000142e+01,4.755675494670867920e-01,4.415617287158966064e-01,3.946616947650909424e-01,7.648081183433532715e-01,7.158759236335754395e-01,1.474601864814758301e+00,2.450205802917480469e+00,1.072126626968383789e+00,2.643416881561279297e+00,2.018084228038787842e-01
2.619999999999999929e+01,4.768706858158111572e-01,4.195342063903808594e-01,3.866694569587707520e-01,7.197164297103881836e-01,6.226657629013061523e-01,1.424212217330932617e+00,2.268731594085693359e+00,1.210722088813781738e+00,2.743848800659179688e+00,2.386172562837600708e-01
2.630000000000000071e+01,4.790454506874084473e-01,3.985580503940582275e-01,3.798811435699462891e-01,6.770855188369750977e-01,5.449460148811340332e-01,1.364906668663024902e+00,2.059161186218261719e+00,1.352397084236145020e+00,2.834053993225097656e+00,2.862358391284942627e-01
2.640000000000000213e+01,4.826586842536926270e-01,3.787444531917572021e-01,3.742157518863677979e-01,6.368196010589599609e-01,4.829410016536712646e-01,1.299067020416259766e+00,1.830384969711303711e+00,1.493041038513183594e+00,2.909145355224609375e+00,3.475178182125091553e-01
2.650000000000000000e+01,4.881712496280670166e-01,3.601997792720794678e-01,3.695959150791168213e-01,5.988248586654663086e-01,4.332888126373291016e-01,1.230839252471923828e+00,1.606309294700622559e+00,1.605431318283081055e+00,2.963581562042236328e+00,4.250875711441040039e-01
2.660000000000000142e+01,4.954730272293090820e-01,3.427871763706207275e-01,3.659483492374420166e-01,5.630094408988952637e-01,3.930330276489257812e-01,1.162531852722167969e+00,1.398597002029418945e+00,1.677500724792480469e+00,2.989300727844238281e+00,5.205715894699096680e-01
2.669999999999999929e+01,5.049431920051574707e-01,3.265213370323181152e-01,3.632660210132598877e-01,5.293126106262207031e-01,3.613235652446746826e-01,1.094845652580261230e+00,1.210086584091186523e+00,1.710723280906677246e+00,2.970648527145385742e+00,6.373888850212097168e-01
2.680000000000000071e+01,5.167988538742065430e-01,3.114404976367950439e-01,3.615618646144866943e-01,4.976699054241180420e-01,3.369569778442382812e-01,1.028552889823913574e+00,1.041474223136901855e+00,1.711636185646057129e+00,2.912728309631347656e+00,7.680805325508117676e-01
2.690000000000000213e+01,5.312032103538513184e-01,2.978044450283050537e-01,3.608434796333312988e-01,4.679117798805236816e-01,3.187965154647827148e-01,9.642785787582397461e-01,8.900721073150634766e-01,1.691972494125366211e+00,2.814857244491577148e+00,9.097713232040405273e-01
2.700000000000000000e+01,5.479794144630432129e-01,2.853899300098419189e-01,3.610464930534362793e-01,4.399458169937133789e-01,3.056918978691101074e-01,9.027121663093566895e-01,7.567980885505676270e-01,1.654605031013488770e+00,2.673864364624023438e+00,1.059893965721130371e+00
2.710000000000000142e+01,5.670167207717895508e-01,2.740644514560699463e-01,3.621091544628143311e-01,4.137071967124938965e-01,2.955084741115570068e-01,8.447518944740295410e-01,6.440536379814147949e-01,1.601500868797302246e+00,2.489248991012573242e+00,1.213046908378601074e+00
2.719999999999999929e+01,5.882169604301452637e-01,2.637592852115631104e-01,3.639120161533355713e-01,3.890192508697509766e-01,2.876023948192596436e-01,7.903237938880920410e-01,5.497308969497680664e-01,1.537561774253845215e+00,2.270014047622680664e+00,1.369790196418762207e+00
2.730000000000000071e+01,6.114636063575744629e-01,2.543772459030151367e-01,3.663132190704345703e-01,3.656549751758575439e-01,2.811687290668487549e-01,7.389340400695800781e-01,4.728966057300567627e-01,1.465839743614196777e+00,2.024425029754638672e+00,1.529834151268005371e+00
2.740000000000000213e+01,6.366333365440368652e-01,2.458528280258178711e-01,3.692714869976043701e-01,3.435694277286529541e-01,2.760155498981475830e-01,6.903944015502929688e-01,4.113671779632568359e-01,1.389361500740051270e+00,1.772733807563781738e+00,1.671198010444641113e+00
2.750000000000000000e+01,6.634795665740966797e-01,2.380168288946151733e-01,3.728841543197631836e-01,3.227052986621856689e-01,2.720594108104705811e-01,6.445852518081665039e-01,3.616362512111663818e-01,1.312000393867492676e+00,1.536115050315856934e+00,1.769249796867370605e+00
2.760000000000000142e+01,6.920412778854370117e-01,2.307966947555541992e-01,3.781157732009887695e-01,3.031083643436431885e-01,2.692206501960754395e-01,6.013908386230468750e-01,3.219142854213714600e-01,1.235023140907287598e+00,1.319534063339233398e+00,1.823116540908813477e+00
2.769999999999999929e+01,7.223201990127563477e-01,2.241549938917160034e-01,3.851823210716247559e-01,2.848576009273529053e-01,2.674234807491302490e-01,5.606988668441772461e-01,2.910315990447998047e-01,1.159060716629028320e+00,1.126596450805664062e+00,1.836230516433715820e+00
2.780000000000000071e+01,7.542759180068969727e-01,2.181100249290466309e-01,3.939568102359771729e-01,2.679153978824615479e-01,2.665956020355224609e-01,5.224010944366455078e-01,2.675197124481201172e-01,1.084939241409301758e+00,9.541419744491577148e-01,1.822584509849548340e+00
2.790000000000000213e+01,7.878596782684326172e-01,2.127161920070648193e-01,4.048877656459808350e-01,2.522088289260864258e-01,2.666878402233123779e-01,4.864013195037841797e-01,2.503834068775177002e-01,1.013421297073364258e+00,8.014541864395141602e-01,1.788524985313415527e+00
2.800000000000000000e+01,8.229914307594299316e-01,2.080390602350234985e-01,4.182299673557281494e-01,2.379859238862991333e-01,2.677220404148101807e-01,4.526473581790924072e-01,2.372811585664749146e-01,9.456003308296203613e-01,6.717708110809326172e-01,1.736435294151306152e+00
2.810000000000000142e+01,8.596467375755310059e-01,2.041071951389312744e-01,4.339478313922882080e-01,2.252546101808547974e-01,2.696551084518432617e-01,4.211220741271972656e-01,2.267915010452270508e-01,8.818970322608947754e-01,5.633717775344848633e-01,1.670849084854125977e+00
2.819999999999999929e+01,8.977981209754943848e-01,2.009485065937042236e-01,4.518243074417114258e-01,2.137697339057922363e-01,2.724184393882751465e-01,3.917233347892761230e-01,2.187120914459228516e-01,8.221759200096130371e-01,4.742681086063385010e-01,1.596192598342895508e+00
2.830000000000000071e+01,9.374139904975891113e-01,1.985902339220046997e-01,4.715588390827178955e-01,2.031947672367095947e-01,2.759270668029785156e-01,3.642213046550750732e-01,2.124719172716140747e-01,7.659839987754821777e-01,4.026407599449157715e-01,1.515629768371582031e+00
2.840000000000000213e+01,9.784594774246215820e-01,1.970588117837905884e-01,4.931609928607940674e-01,1.935082972049713135e-01,2.800887823104858398e-01,3.385086357593536377e-01,2.076211422681808472e-01,7.129415869712829590e-01,3.445461392402648926e-01,1.433088183403015137e+00
2.850000000000000000e+01,1.020846247673034668e+00,1.963841319084167480e-01,5.166686177253723145e-01,1.847188174724578857e-01,2.846420407295227051e-01,3.143402040004730225e-01,2.040678411722183228e-01,6.629154682159423828e-01,2.978488206863403320e-01,1.350316047668457031e+00
2.860000000000000142e+01,1.064432263374328613e+00,1.965977549552917480e-01,5.420757532119750977e-01,1.768083572387695312e-01,2.893154621124267578e-01,2.915717363357543945e-01,2.017243951559066772e-01,6.157767772674560547e-01,2.611269354820251465e-01,1.268347740173339844e+00
2.869999999999999929e+01,1.109132647514343262e+00,1.977229863405227661e-01,5.691000819206237793e-01,1.695937216281890869e-01,2.941386401653289795e-01,2.701666057109832764e-01,2.005073875188827515e-01,5.714005231857299805e-01,2.328832447528839111e-01,1.187956809997558594e+00
2.880000000000000071e+01,1.154857397079467773e+00,1.997811943292617798e-01,5.977091193199157715e-01,1.630431413650512695e-01,2.997255027294158936e-01,2.502481043338775635e-01,2.003373801708221436e-01,5.296660661697387695e-01,2.117480635643005371e-01,1.109804153442382812e+00
2.890000000000000213e+01,1.201494097709655762e+00,2.028002589941024780e-01,6.279359459877014160e-01,1.570971161127090454e-01,3.064309656620025635e-01,2.318767011165618896e-01,2.011388540267944336e-01,4.904567599296569824e-01,1.958137750625610352e-01,1.034895539283752441e+00
2.900000000000000000e+01,1.248772740364074707e+00,2.068714648485183716e-01,6.598191857337951660e-01,1.517086923122406006e-01,3.145755231380462646e-01,2.150007039308547974e-01,2.028598487377166748e-01,4.536687731742858887e-01,1.828775554895401001e-01,9.641289114952087402e-01
2.910000000000000142e+01,1.296519041061401367e+00,2.120293229818344116e-01,6.933972239494323730e-01,1.468833535909652710e-01,3.249359726905822754e-01,1.994581371545791626e-01,2.055211067199707031e-01,4.192343652248382568e-01,1.726170629262924194e-01,8.975102305412292480e-01
2.919999999999999929e+01,1.344586849212646484e+00,2.182884961366653442e-01,7.287104129791259766e-01,1.426269412040710449e-01,3.376345038414001465e-01,1.853694915771484375e-01,2.090608477592468262e-01,3.870525658130645752e-01,1.648440510034561157e-01,8.348510861396789551e-01
2.930000000000000071e+01,1.392825484275817871e+00,2.256604433059692383e-01,7.657996416091918945e-01,1.389456540346145630e-01,3.527766764163970947e-01,1.728698313236236572e-01,2.134089916944503784e-01,3.570206463336944580e-01,1.590473204851150513e-01,7.757400274276733398e-01
2.940000000000000213e+01,1.440778613090515137e+00,2.344489544630050659e-01,8.047076463699340820e-01,1.358460336923599243e-01,3.699964880943298340e-01,1.615445017814636230e-01,2.183569818735122681e-01,3.290151357650756836e-01,1.546936482191085815e-01,7.198804020881652832e-01
2.950000000000000000e+01,1.487937808036804199e+00,2.449315637350082397e-01,8.454785943031311035e-01,1.333349794149398804e-01,3.890543282032012939e-01,1.511300057172775269e-01,2.234327048063278198e-01,3.028493821620941162e-01,1.516961455345153809e-01,6.672286987304687500e-01
2.960000000000000142e+01,1.534000396728515625e+00,2.571364641189575195e-01,8.881581425666809082e-01,1.314197778701782227e-01,4.099305570125579834e-01,1.415816396474838257e-01,2.285903245210647583e-01,2.783165276050567627e-01,1.499619781970977783e-01,6.176468133926391602e-01
2.969999999999999929e+01,1.578654527664184570e+00,2.710837125778198242e-01,9.327933788299560547e-01,1.301080733537673950e-01,4.326619505882263184e-01,1.329075843095779419e-01,2.338175177574157715e-01,2.551919221878051758e-01,1.494026780128479004e-01,5.710010528564453125e-01
2.980000000000000071e+01,1.621580243110656738e+00,2.867847979068756104e-01,9.794332981109619141e-01,1.294079273939132690e-01,4.572865962982177734e-01,1.251166015863418579e-01,2.391651868820190430e-01,2.334430068731307983e-01,1.499342024326324463e-01,5.271621942520141602e-01
2.990000000000000213e+01,1.662100434303283691e+00,3.044235110282897949e-01,1.028128147125244141e+00,1.293278187513351440e-01,4.837079346179962158e-01,1.181364655494689941e-01,2.452740073204040527e-01,2.131996750831604004e-01,1.514765620231628418e-01,4.860053658485412598e-01
3.000000000000000000e+01,1.699199557304382324e+00,3.243086636066436768e-01,1.078741073608398438e+00,1.299997419118881226e-01,5.116823911666870117e-01,1.118081063032150269e-01,2.525126338005065918e-01,1.945406049489974976e-01,1.539540439844131470e-01,4.474101066589355469e-01
3.010000000000000142e+01,1.732446551322937012e+00,3.464044332504272461e-01,1.130874752998352051e+00,1.316829472780227661e-01,5.412300229072570801e-01,1.061315760016441345e-01,2.611177861690521240e-01,1.774923950433731079e-01,1.573660969734191895e-01,4.112923741340637207e-01
3.019999999999999929e+01,1.761107206344604492e+00,3.711510002613067627e-01,1.185234427452087402e+00,1.340917050838470459e-01,5.723825097084045410e-01,1.010713353753089905e-01,2.715529799461364746e-01,1.620535105466842651e-01,1.616921871900558472e-01,3.775636255741119385e-01
3.030000000000000071e+01,1.784139752388000488e+00,3.992587625980377197e-01,1.242154717445373535e+00,1.371331512928009033e-01,6.051789522171020508e-01,9.655706584453582764e-02,2.840576469898223877e-01,1.482142210006713867e-01,1.668262481689453125e-01,3.461144864559173584e-01
3.040000000000000213e+01,1.800896644592285156e+00,4.306764900684356689e-01,1.301660060882568359e+00,1.408532261848449707e-01,6.396581530570983887e-01,9.259284287691116333e-02,2.989517748355865479e-01,1.359241455793380737e-01,1.722261905670166016e-01,3.168351948261260986e-01
3.050000000000000000e+01,1.810756444931030273e+00,4.653061032295227051e-01,1.363767147064208984e+00,1.452994644641876221e-01,6.758601665496826172e-01,8.918471634387969971e-02,3.158668875694274902e-01,1.247601062059402466e-01,1.777144074440002441e-01,2.895627021789550781e-01
3.060000000000000142e+01,1.813125133514404297e+00,5.030085444450378418e-01,1.428485512733459473e+00,1.505210846662521362e-01,7.138264179229736328e-01,8.633907884359359741e-02,3.346416056156158447e-01,1.145412698388099670e-01,1.832892447710037231e-01,2.640384137630462646e-01
3.069999999999999929e+01,1.807439684867858887e+00,5.436396002769470215e-01,1.495815277099609375e+00,1.565688997507095337e-01,7.536001801490783691e-01,8.406268805265426636e-02,3.552047312259674072e-01,1.051740422844886780e-01,1.889331340789794922e-01,2.399608939886093140e-01
3.080000000000000071e+01,1.793171405792236328e+00,5.870137214660644531e-01,1.565740108489990234e+00,1.634991616010665894e-01,7.952255010604858398e-01,8.236265182495117188e-02,3.775923550128936768e-01,9.666652977466583252e-02,1.946739554405212402e-01,2.172752618789672852e-01
3.090000000000000213e+01,1.769860029220581055e+00,6.328178048133850098e-01,1.638217449188232422e+00,1.714996546506881714e-01,8.387483358383178711e-01,8.124648034572601318e-02,4.018420577049255371e-01,8.902733772993087769e-02,2.008891254663467407e-01,1.960690617561340332e-01
3.100000000000000000e+01,1.736200690269470215e+00,6.811445951461791992e-01,1.713359594345092773e+00,1.808125227689743042e-01,8.842161297798156738e-01,8.072198927402496338e-02,4.279525578022003174e-01,8.224152773618698120e-02,2.081413120031356812e-01,1.764488220214843750e-01
3.110000000000000142e+01,1.689132213592529297e+00,7.320696115493774414e-01,1.790470719337463379e+00,1.916308850049972534e-01,9.316779375076293945e-01,8.079744875431060791e-02,4.556478857994079590e-01,7.613000273704528809e-02,2.164680063724517822e-01,1.583873480558395386e-01
3.119999999999999929e+01,1.628074288368225098e+00,7.842438817024230957e-01,1.867900013923645020e+00,2.045573741197586060e-01,9.813352823257446289e-01,8.143176138401031494e-02,4.848917126655578613e-01,7.065899670124053955e-02,2.266100347042083740e-01,1.420568823814392090e-01
3.130000000000000071e+01,1.553018689155578613e+00,8.367726206779479980e-01,1.943916678428649902e+00,2.206589132547378540e-01,1.033827543258666992e+00,8.245494961738586426e-02,5.157127976417541504e-01,6.583320349454879761e-02,2.386415302753448486e-01,1.274283081293106079e-01
3.140000000000000213e+01,1.464689970016479492e+00,8.889814615249633789e-01,2.017059326171875000e+00,2.406225204467773438e-01,1.089333415031433105e+00,8.386812359094619751e-02,5.481454730033874512e-01,6.158913671970367432e-02,2.526707053184509277e-01,1.145938187837600708e-01
3.150000000000000000e+01,1.366378426551818848e+00,9.403707385063171387e-01,2.085768461227416992e+00,2.651047408580780029e-01,1.147987961769104004e+00,8.569005876779556274e-02,5.822291374206542969e-01,5.788277462124824524e-02,2.686199843883514404e-01,1.030355393886566162e-01
3.160000000000000142e+01,1.264389634132385254e+00,9.864973425865173340e-01,2.148207664489746094e+00,2.946375012397766113e-01,1.209932565689086914e+00,8.794035017490386963e-02,6.180034279823303223e-01,5.472011119127273560e-02,2.864530980587005615e-01,9.254428744316101074e-02
3.169999999999999929e+01,1.168751835823059082e+00,1.019005179405212402e+00,2.200960636138916016e+00,3.316916525363922119e-01,1.275314211845397949e+00,9.063947200775146484e-02,6.555089950561523438e-01,5.210747942328453064e-02,3.060100078582763672e-01,8.292338997125625610e-02
3.180000000000000071e+01,1.081773400306701660e+00,1.036545157432556152e+00,2.240352630615234375e+00,3.777147531509399414e-01,1.344285726547241211e+00,9.380988031625747681e-02,6.947882175445556641e-01,5.005156248807907104e-02,3.273178935050964355e-01,7.414629310369491577e-02
3.190000000000000213e+01,1.002874493598937988e+00,1.041193842887878418e+00,2.262308835983276367e+00,4.337656497955322266e-01,1.416930675506591797e+00,9.753447771072387695e-02,7.358846664428710938e-01,4.855937883257865906e-02,3.504480719566345215e-01,6.622284650802612305e-02
3.200000000000000000e+01,9.304468631744384766e-01,1.037500143051147461e+00,2.267222881317138672e+00,4.978498816490173340e-01,1.493332624435424805e+00,1.018865481019020081e-01,7.788435816764831543e-01,4.763833805918693542e-02,3.754382729530334473e-01,5.916186794638633728e-02
3.210000000000000142e+01,8.647710084915161133e-01,1.026479959487915039e+00,2.257914543151855469e+00,5.668754577636718750e-01,1.573277831077575684e+00,1.070928871631622314e-01,8.237116932868957520e-01,4.729621112346649170e-02,4.022219777107238770e-01,5.290923640131950378e-02
3.220000000000000284e+01,8.060774803161621094e-01,1.009027004241943359e+00,2.232073545455932617e+00,6.409322619438171387e-01,1.656944036483764648e+00,1.134180128574371338e-01,8.707275986671447754e-01,4.747860133647918701e-02,4.305403232574462891e-01,4.729678481817245483e-02
3.229999999999999716e+01,7.540146112442016602e-01,9.862399101257324219e-01,2.184417486190795898e+00,7.212995290756225586e-01,1.744513869285583496e+00,1.210334822535514832e-01,9.204952716827392578e-01,4.802768304944038391e-02,4.604044854640960693e-01,4.231937229633331299e-02
3.239999999999999858e+01,7.078242897987365723e-01,9.592243432998657227e-01,2.113631248474121094e+00,8.074595928192138672e-01,1.835827708244323730e+00,1.299690306186676025e-01,9.731680750846862793e-01,4.895112663507461548e-02,4.918435215950012207e-01,3.798183426260948181e-02
3.250000000000000000e+01,6.674920320510864258e-01,9.287530779838562012e-01,2.018943786621093750e+00,8.971224427223205566e-01,1.930114388465881348e+00,1.407272666692733765e-01,1.028876543045043945e+00,5.026702955365180969e-02,5.248919129371643066e-01,3.422054275870323181e-02
3.260000000000000142e+01,6.329431533813476562e-01,8.955696225166320801e-01,1.899933457374572754e+00,9.881331920623779297e-01,2.026481151580810547e+00,1.537926495075225830e-01,1.087756991386413574e+00,5.199430882930755615e-02,5.595894455909729004e-01,3.099119104444980621e-02
3.270000000000000284e+01,6.037991642951965332e-01,8.606160283088684082e-01,1.759769082069396973e+00,1.080280303955078125e+00,2.124199867248535156e+00,1.697019636631011963e-01,1.149951815605163574e+00,5.415270850062370300e-02,5.959758162498474121e-01,2.829990722239017487e-02
3.279999999999999716e+01,5.790086984634399414e-01,8.253169059753417969e-01,1.603489875793457031e+00,1.172643899917602539e+00,2.220880031585693359e+00,1.897389143705368042e-01,1.215609192848205566e+00,5.676284432411193848e-02,6.340921521186828613e-01,2.615316025912761688e-02
3.289999999999999858e+01,5.583326220512390137e-01,7.900899052619934082e-01,1.444902539253234863e+00,1.253299593925476074e+00,2.314317941665649414e+00,2.148622721433639526e-01,1.284884095191955566e+00,5.984623730182647705e-02,6.739808320999145508e-01,2.455777116119861603e-02
3.300000000000000000e+01,5.411553382873535156e-01,7.552517652511596680e-01,1.297178387641906738e+00,1.308656930923461914e+00,2.402793169021606445e+00,2.456280887126922607e-01,1.357938408851623535e+00,6.342536211013793945e-02,7.156859636306762695e-01,2.352090366184711456e-02
3.310000000000000142e+01,5.263783335685729980e-01,7.211415171623229980e-01,1.162503123283386230e+00,1.337690472602844238e+00,2.483083248138427734e+00,2.842706441879272461e-01,1.434941053390502930e+00,6.752368807792663574e-02,7.592554688453674316e-01,2.304922789335250854e-02
3.320000000000000284e+01,5.137379765510559082e-01,6.879011392593383789e-01,1.041452050209045410e+00,1.344104528427124023e+00,2.550539255142211914e+00,3.335175514221191406e-01,1.516068220138549805e+00,7.216571271419525146e-02,8.051610589027404785e-01,2.301346696913242340e-02
3.329999999999999716e+01,5.030742883682250977e-01,6.555762887001037598e-01,9.312044978141784668e-01,1.335429549217224121e+00,2.600422620773315430e+00,3.947470188140869141e-01,1.601567745208740234e+00,7.744392007589340210e-02,8.538082242012023926e-01,2.332894504070281982e-02
3.339999999999999858e+01,4.942588210105895996e-01,6.242998838424682617e-01,8.316662907600402832e-01,1.314608097076416016e+00,2.627035140991210938e+00,4.692150652408599854e-01,1.691740870475769043e+00,8.360208570957183838e-02,9.053204059600830078e-01,2.401276677846908569e-02
3.350000000000000000e+01,4.871629774570465088e-01,5.941565632820129395e-01,7.430521845817565918e-01,1.283621907234191895e+00,2.625582218170166016e+00,5.574761033058166504e-01,1.786589860916137695e+00,9.069144725799560547e-02,9.598262906074523926e-01,2.508280612528324127e-02
3.360000000000000142e+01,4.816851317882537842e-01,5.651937127113342285e-01,6.655811667442321777e-01,1.244024515151977539e+00,2.597210407257080078e+00,6.556706428527832031e-01,1.885668635368347168e+00,9.912898391485214233e-02,1.017460346221923828e+00,2.655771560966968536e-02
3.370000000000000284e+01,4.778357148170471191e-01,5.374228954315185547e-01,6.000608801841735840e-01,1.197087883949279785e+00,2.538628339767456055e+00,7.630868554115295410e-01,1.988018631935119629e+00,1.093892678618431091e-01,1.078363060951232910e+00,2.845697477459907532e-02
3.379999999999999716e+01,4.753023684024810791e-01,5.109745860099792480e-01,5.464379787445068359e-01,1.144520759582519531e+00,2.447568655014038086e+00,8.786413073539733887e-01,2.092887639999389648e+00,1.218058690428733826e-01,1.142681121826171875e+00,3.080093115568161011e-02
3.389999999999999858e+01,4.738964736461639404e-01,4.857885539531707764e-01,5.024814009666442871e-01,1.089335203170776367e+00,2.322978496551513672e+00,9.989498853683471680e-01,2.199544429779052734e+00,1.369535475969314575e-01,1.210567235946655273e+00,3.361082449555397034e-02
3.400000000000000000e+01,4.734715819358825684e-01,4.616895914077758789e-01,4.664601385593414307e-01,1.033620238304138184e+00,2.165812492370605469e+00,1.121267318725585938e+00,2.307373762130737305e+00,1.550370454788208008e-01,1.282181143760681152e+00,3.690882772207260132e-02
3.410000000000000142e+01,4.739851951599121094e-01,4.386646449565887451e-01,4.377047419548034668e-01,9.780557751655578613e-01,1.982122182846069336e+00,1.246051907539367676e+00,2.413650512695312500e+00,1.774278134107589722e-01,1.357689261436462402e+00,4.071808606386184692e-02
3.420000000000000284e+01,4.753976166248321533e-01,4.167035222053527832e-01,4.153838157653808594e-01,9.233376383781433105e-01,1.778645753860473633e+00,1.371621370315551758e+00,2.516114234924316406e+00,2.052655518054962158e-01,1.437265753746032715e+00,4.506279155611991882e-02
3.430000000000000426e+01,4.776884615421295166e-01,3.957962393760681152e-01,3.983874917030334473e-01,8.701221346855163574e-01,1.575165152549743652e+00,1.477604269981384277e+00,2.612968206405639648e+00,2.394125759601593018e-01,1.521092414855957031e+00,4.996816441416740417e-02
3.439999999999999858e+01,4.815016686916351318e-01,3.760728240013122559e-01,3.861775100231170654e-01,8.187034726142883301e-01,1.385662078857421875e+00,1.548232316970825195e+00,2.700335979461669922e+00,2.834003567695617676e-01,1.609531044960021973e+00,5.554734915494918823e-02
3.450000000000000000e+01,4.872096180915832520e-01,3.576151728630065918e-01,3.770807385444641113e-01,7.697527408599853516e-01,1.213000655174255371e+00,1.584445357322692871e+00,2.773631095886230469e+00,3.400954902172088623e-01,1.702881455421447754e+00,6.188245490193367004e-02
3.460000000000000142e+01,4.947144985198974609e-01,3.402892947196960449e-01,3.693271577358245850e-01,7.234672904014587402e-01,1.058080434799194336e+00,1.590019106864929199e+00,2.827590703964233398e+00,4.116413891315460205e-01,1.801025032997131348e+00,6.914694607257843018e-02
3.470000000000000284e+01,5.044327378273010254e-01,3.241056203842163086e-01,3.628004193305969238e-01,6.797304749488830566e-01,9.173915386199951172e-01,1.576288700103759766e+00,2.854641914367675781e+00,4.988445043563842773e-01,1.903420567512512207e+00,7.729962468147277832e-02
3.480000000000000426e+01,5.165628790855407715e-01,3.091485202312469482e-01,3.574169874191284180e-01,6.384418010711669922e-01,7.920524477958679199e-01,1.546326756477355957e+00,2.844879388809204102e+00,6.040242314338684082e-01,2.009109973907470703e+00,8.691609650850296021e-02
3.489999999999999858e+01,5.312389731407165527e-01,2.956335544586181641e-01,3.530970215797424316e-01,5.995032787322998047e-01,6.836641430854797363e-01,1.502057194709777832e+00,2.799039602279663086e+00,7.224530577659606934e-01,2.117360115051269531e+00,9.873342514038085938e-02
3.500000000000000000e+01,5.482712984085083008e-01,2.833164930343627930e-01,3.497649729251861572e-01,5.628189444541931152e-01,5.922648906707763672e-01,1.446550011634826660e+00,2.716921329498291016e+00,8.512118458747863770e-01,2.227293729782104492e+00,1.132934093475341797e-01
3.510000000000000142e+01,5.675604343414306641e-01,2.720964848995208740e-01,3.473835289478302002e-01,5.283110737800598145e-01,5.166119337081909180e-01,1.382848620414733887e+00,2.595684766769409180e+00,9.886080622673034668e-01,2.338433027267456055e+00,1.305896490812301636e-01
3.520000000000000284e+01,5.889822244644165039e-01,2.618837952613830566e-01,3.459565341472625732e-01,4.959232509136199951e-01,4.564119875431060791e-01,1.313474059104919434e+00,2.434322118759155273e+00,1.129602909088134766e+00,2.450096845626831055e+00,1.510714441537857056e-01
3.530000000000000426e+01,6.124529838562011719e-01,2.525939345359802246e-01,3.454214036464691162e-01,4.655112326145172119e-01,4.080627858638763428e-01,1.242548465728759766e+00,2.238187074661254883e+00,1.273357987403869629e+00,2.559377431869506836e+00,1.764996945858001709e-01
3.539999999999999858e+01,6.378294825553894043e-01,2.441359609365463257e-01,3.458072841167449951e-01,4.369343519210815430e-01,3.691743016242980957e-01,1.171785831451416016e+00,2.015447616577148438e+00,1.420138835906982422e+00,2.664683103561401367e+00,2.076733559370040894e-01
3.550000000000000000e+01,6.648805141448974609e-01,2.363619208335876465e-01,3.470703065395355225e-01,4.101313650608062744e-01,3.388603329658508301e-01,1.101886987686157227e+00,1.779443502426147461e+00,1.559100866317749023e+00,2.763710021972656250e+00,2.461772561073303223e-01
3.560000000000000142e+01,6.936478018760681152e-01,2.291989028453826904e-01,3.491262197494506836e-01,3.849926888942718506e-01,3.156927227973937988e-01,1.033699274063110352e+00,1.554378151893615723e+00,1.661534786224365234e+00,2.851667165756225586e+00,2.961201965808868408e-01
3.570000000000000284e+01,7.240993380546569824e-01,2.226167619228363037e-01,3.518036305904388428e-01,3.612388670444488525e-01,2.987023591995239258e-01,9.677693843841552734e-01,1.347231149673461914e+00,1.722826719284057617e+00,2.923552989959716797e+00,3.601979613304138184e-01
3.580000000000000426e+01,7.562301754951477051e-01,2.166325151920318604e-01,3.550445437431335449e-01,3.387945294380187988e-01,2.861831486225128174e-01,9.050519466400146484e-01,1.160575032234191895e+00,1.744980335235595703e+00,2.973622083663940430e+00,4.410366714000701904e-01
3.589999999999999858e+01,7.900164127349853516e-01,2.112872302532196045e-01,3.588290810585021973e-01,3.176268935203552246e-01,2.763431370258331299e-01,8.461332917213439941e-01,9.938077926635742188e-01,1.738385081291198730e+00,2.992572069168090820e+00,5.402429699897766113e-01
3.600000000000000000e+01,8.253545761108398438e-01,2.066611349582672119e-01,3.638004660606384277e-01,2.977754771709442139e-01,2.686801850795745850e-01,7.908273935317993164e-01,8.445606231689453125e-01,1.712163567543029785e+00,2.965936422348022461e+00,6.604984998703002930e-01
3.610000000000000142e+01,8.622176051139831543e-01,2.027843296527862549e-01,3.704439103603363037e-01,2.792735099792480469e-01,2.624911367893218994e-01,7.386189699172973633e-01,7.153650522232055664e-01,1.668178558349609375e+00,2.900875568389892578e+00,7.935293912887573242e-01
3.620000000000000284e+01,9.005774259567260742e-01,1.996847093105316162e-01,3.787471354007720947e-01,2.620990872383117676e-01,2.575982809066772461e-01,6.893203854560852051e-01,6.069229841232299805e-01,1.609651923179626465e+00,2.795235633850097656e+00,9.373034238815307617e-01
3.630000000000000426e+01,9.404022693634033203e-01,1.973895579576492310e-01,3.891762793064117432e-01,2.462056726217269897e-01,2.539165616035461426e-01,6.428092122077941895e-01,5.167410373687744141e-01,1.541505098342895508e+00,2.645801305770874023e+00,1.088544845581054688e+00
3.639999999999999858e+01,9.816568493843078613e-01,1.959252804517745972e-01,4.019216299057006836e-01,2.316803634166717529e-01,2.513647973537445068e-01,5.989667177200317383e-01,4.441732168197631836e-01,1.466168999671936035e+00,2.453733682632446289e+00,1.242440462112426758e+00
3.650000000000000000e+01,1.024269819259643555e+00,1.953202784061431885e-01,4.171108305454254150e-01,2.187266945838928223e-01,2.498657554388046265e-01,5.576781034469604492e-01,3.855459988117218018e-01,1.387867689132690430e+00,2.228750228881835938e+00,1.400113105773925781e+00
3.660000000000000142e+01,1.068084120750427246e+00,1.956077665090560913e-01,4.345113933086395264e-01,2.070799320936203003e-01,2.493458241224288940e-01,5.188322067260742188e-01,3.383249044418334961e-01,1.309132337570190430e+00,1.979475855827331543e+00,1.559794068336486816e+00
3.670000000000000284e+01,1.113008975982666016e+00,1.968114376068115234e-01,4.537820219993591309e-01,1.963644772768020630e-01,2.497467100620269775e-01,4.823269546031951904e-01,3.008841276168823242e-01,1.231012582778930664e+00,1.729296565055847168e+00,1.694363355636596680e+00
3.680000000000000426e+01,1.158954143524169922e+00,1.989526450634002686e-01,4.749049842357635498e-01,1.865322142839431763e-01,2.510891556739807129e-01,4.480984807014465332e-01,2.719659805297851562e-01,1.154164075851440430e+00,1.495755553245544434e+00,1.784416794776916504e+00
3.689999999999999858e+01,1.205803871154785156e+00,2.020601779222488403e-01,4.979176521301269531e-01,1.775914281606674194e-01,2.533212304115295410e-01,4.160575270652770996e-01,2.501531839370727539e-01,1.079294681549072266e+00,1.282862901687622070e+00,1.830444097518920898e+00
3.700000000000000000e+01,1.253284811973571777e+00,2.062262743711471558e-01,5.228533744812011719e-01,1.695478856563568115e-01,2.563909292221069336e-01,3.861815631389617920e-01,2.341908961534500122e-01,1.007420182228088379e+00,1.093923449516296387e+00,1.837430119514465332e+00
3.710000000000000142e+01,1.301223635673522949e+00,2.114839702844619751e-01,5.494802594184875488e-01,1.622481644153594971e-01,2.602232694625854492e-01,3.583006858825683594e-01,2.215823084115982056e-01,9.395059943199157715e-01,9.246499538421630859e-01,1.819857716560363770e+00
3.720000000000000284e+01,1.349474549293518066e+00,2.178477197885513306e-01,5.776798129081726074e-01,1.556087732315063477e-01,2.647159993648529053e-01,3.322470486164093018e-01,2.115489244461059570e-01,8.756064176559448242e-01,7.758817076683044434e-01,1.782189607620239258e+00
3.730000000000000426e+01,1.397883415222167969e+00,2.253306657075881958e-01,6.074820160865783691e-01,1.496093124151229858e-01,2.694202363491058350e-01,3.078026175498962402e-01,2.039119601249694824e-01,8.156954050064086914e-01,6.501426100730895996e-01,1.727183341979980469e+00
3.739999999999999858e+01,1.445968627929687500e+00,2.342594265937805176e-01,6.389248967170715332e-01,1.441700458526611328e-01,2.742063105106353760e-01,2.847538888454437256e-01,1.980227231979370117e-01,7.592802643775939941e-01,5.452558398246765137e-01,1.659545183181762695e+00
3.750000000000000000e+01,1.493237614631652832e+00,2.448904812335968018e-01,6.720467209815979004e-01,1.392896622419357300e-01,2.791297137737274170e-01,2.630802989006042480e-01,1.935233622789382935e-01,7.060428261756896973e-01,4.594413340091705322e-01,1.583521127700805664e+00
3.760000000000000142e+01,1.539397120475769043e+00,2.572463452816009521e-01,7.068870067596435547e-01,1.349738836288452148e-01,2.847004532814025879e-01,2.428780496120452881e-01,1.903212368488311768e-01,6.558481454849243164e-01,3.905250430107116699e-01,1.502207040786743164e+00
3.770000000000000284e+01,1.584147453308105469e+00,2.713417708873748779e-01,7.434864044189453125e-01,1.312288194894790649e-01,2.914034724235534668e-01,2.242402285337448120e-01,1.883281320333480835e-01,6.085656285285949707e-01,3.345810174942016602e-01,1.419445276260375977e+00
3.780000000000000426e+01,1.627110719680786133e+00,2.872140109539031982e-01,7.818872928619384766e-01,1.280609369277954102e-01,2.993516921997070312e-01,2.071565985679626465e-01,1.874600648880004883e-01,5.640689134597778320e-01,2.897374331951141357e-01,1.336669683456420898e+00
3.789999999999999858e+01,1.667549014091491699e+00,3.050761222839355469e-01,8.221331834793090820e-01,1.254770606756210327e-01,3.093933463096618652e-01,1.915196031332015991e-01,1.876370459794998169e-01,5.222358703613281250e-01,2.546706497669219971e-01,1.254827141761779785e+00
3.800000000000000000e+01,1.704512715339660645e+00,3.251958191394805908e-01,8.642693161964416504e-01,1.234843134880065918e-01,3.217062056064605713e-01,1.772711724042892456e-01,1.887830942869186401e-01,4.829484522342681885e-01,2.277732342481613159e-01,1.174713015556335449e+00
3.810000000000000142e+01,1.737579941749572754e+00,3.475302457809448242e-01,9.083423614501953125e-01,1.220902875065803528e-01,3.365024328231811523e-01,1.646601706743240356e-01,1.908486932516098022e-01,4.461027085781097412e-01,2.077536135911941528e-01,1.096980929374694824e+00
3.820000000000000284e+01,1.765940427780151367e+00,3.726300299167633057e-01,9.544005393981933594e-01,1.213029101490974426e-01,3.533884882926940918e-01,1.532424241304397583e-01,1.938537210226058960e-01,4.116295278072357178e-01,1.924448460340499878e-01,1.022695064544677734e+00
3.830000000000000426e+01,1.788595557212829590e+00,4.011085331439971924e-01,1.002493739128112793e+00,1.211305260658264160e-01,3.721399307250976562e-01,1.427685469388961792e-01,1.977341175079345703e-01,3.794259428977966309e-01,1.799885928630828857e-01,9.526110291481018066e-01
3.839999999999999858e+01,1.804901480674743652e+00,4.329037070274353027e-01,1.052673339843750000e+00,1.215818896889686584e-01,3.926972150802612305e-01,1.331559270620346069e-01,2.024194300174713135e-01,3.493880033493041992e-01,1.701764464378356934e-01,8.866450190544128418e-01
3.850000000000000000e+01,1.814235329627990723e+00,4.679139554500579834e-01,1.104850769042968750e+00,1.227708458900451660e-01,4.150967895984649658e-01,1.244126856327056885e-01,2.075206637382507324e-01,3.213951587677001953e-01,1.628171056509017944e-01,8.246065974235534668e-01
3.860000000000000142e+01,1.816004157066345215e+00,5.059970021247863770e-01,1.159424662590026855e+00,1.246362254023551941e-01,4.393764138221740723e-01,1.165474876761436462e-01,2.127154618501663208e-01,2.952232658863067627e-01,1.572842448949813843e-01,7.660085558891296387e-01
3.870000000000000284e+01,1.809639573097229004e+00,5.470297336578369141e-01,1.216671824455261230e+00,1.271197050809860229e-01,4.655049443244934082e-01,1.095273271203041077e-01,2.179907560348510742e-01,2.706672251224517822e-01,1.531804651021957397e-01,7.106658816337585449e-01
3.880000000000000426e+01,1.794615983963012695e+00,5.907958745956420898e-01,1.276625514030456543e+00,1.302678287029266357e-01,4.932051002979278564e-01,1.031725853681564331e-01,2.233371287584304810e-01,2.475265115499496460e-01,1.504174470901489258e-01,6.585102081298828125e-01
3.889999999999999858e+01,1.770476698875427246e+00,6.369756460189819336e-01,1.339312314987182617e+00,1.341290026903152466e-01,5.224682688713073730e-01,9.746604412794113159e-02,2.288253009319305420e-01,2.257748693227767944e-01,1.489030420780181885e-01,6.094040870666503906e-01
3.900000000000000000e+01,1.735646724700927734e+00,6.857861280441284180e-01,1.404750823974609375e+00,1.387533545494079590e-01,5.533243417739868164e-01,9.239769726991653442e-02,2.351099848747253418e-01,2.055386304855346680e-01,1.485494971275329590e-01,5.632143020629882812e-01
3.910000000000000142e+01,1.687205672264099121e+00,7.370944023132324219e-01,1.472951769828796387e+00,1.441928446292877197e-01,5.858106017112731934e-01,8.788418769836425781e-02,2.424983233213424683e-01,1.868806928396224976e-01,1.492733955383300781e-01,5.198124051094055176e-01
3.920000000000000284e+01,1.624696254730224609e+00,7.895881533622741699e-01,1.543916702270507812e+00,1.505010128021240234e-01,6.199662685394287109e-01,8.391672372817993164e-02,2.513102293014526367e-01,1.698544174432754517e-01,1.509953588247299194e-01,4.790740013122558594e-01
3.930000000000000426e+01,1.548131942749023438e+00,8.423606157302856445e-01,1.617695569992065430e+00,1.577639430761337280e-01,6.558309793472290039e-01,8.050129562616348267e-02,2.619706988334655762e-01,1.544562131166458130e-01,1.536435484886169434e-01,4.408807158470153809e-01
3.939999999999999858e+01,1.458443164825439453e+00,8.948150873184204102e-01,1.694456458091735840e+00,1.662687659263610840e-01,6.934459209442138672e-01,7.764422148466110229e-02,2.745979726314544678e-01,1.407242268323898315e-01,1.572319418191909790e-01,4.051555991172790527e-01
3.950000000000000000e+01,1.358986854553222656e+00,9.462980628013610840e-01,1.774067044258117676e+00,1.761735081672668457e-01,7.328535318374633789e-01,7.535219192504882812e-02,2.895248532295227051e-01,1.285154670476913452e-01,1.617218554019927979e-01,3.718025684356689453e-01
3.960000000000000142e+01,1.256972670555114746e+00,9.916377663612365723e-01,1.855270743370056152e+00,1.879518330097198486e-01,7.740980982780456543e-01,7.363225519657135010e-02,3.064633011817932129e-01,1.174245402216911316e-01,1.669585555791854858e-01,3.407129645347595215e-01
3.970000000000000284e+01,1.161684513092041016e+00,1.023024439811706543e+00,1.936407089233398438e+00,2.021427601575851440e-01,8.172248601913452148e-01,7.249183207750320435e-02,3.252583146095275879e-01,1.072775274515151978e-01,1.723811626434326172e-01,3.117739558219909668e-01
3.980000000000000426e+01,1.075185775756835938e+00,1.039323091506958008e+00,2.015667915344238281e+00,2.199600040912628174e-01,8.622808456420898438e-01,7.193869352340698242e-02,3.458375930786132812e-01,9.797972440719604492e-02,1.778919845819473267e-01,2.848031818866729736e-01
3.989999999999999858e+01,9.966074824333190918e-01,1.043142080307006836e+00,2.091452836990356445e+00,2.422481328248977661e-01,9.093146920204162598e-01,7.198101282119750977e-02,3.682372272014617920e-01,8.953923732042312622e-02,1.834871172904968262e-01,2.595333158969879150e-01
4.000000000000000000e+01,9.245098829269409180e-01,1.038752317428588867e+00,2.162157297134399414e+00,2.693723738193511963e-01,9.586084485054016113e-01,7.255148887634277344e-02,3.924946188926696777e-01,8.196465671062469482e-02,1.891505271196365356e-01,2.356796115636825562e-01
4.010000000000000142e+01,8.592133522033691406e-01,1.027089118957519531e+00,2.225569009780883789e+00,3.025017976760864258e-01,1.010757923126220703e+00,7.349807024002075195e-02,4.186131954193115234e-01,7.524384558200836182e-02,1.949197798967361450e-01,2.132214605808258057e-01
4.020000000000000284e+01,8.009378314018249512e-01,1.009049773216247559e+00,2.277613639831542969e+00,3.442758321762084961e-01,1.065909266471862793e+00,7.483287155628204346e-02,4.463197886943817139e-01,6.919943541288375854e-02,2.013132274150848389e-01,1.922749876976013184e-01
4.030000000000000426e+01,7.492424845695495605e-01,9.857490062713623047e-01,2.314356327056884766e+00,3.958452045917510986e-01,1.124197244644165039e+00,7.657458633184432983e-02,4.755713641643524170e-01,6.379362940788269043e-02,2.087433189153671265e-01,1.729088127613067627e-01
4.039999999999999858e+01,7.034340500831604004e-01,9.582744836807250977e-01,2.331409215927124023e+00,4.582818150520324707e-01,1.185762286186218262e+00,7.874272018671035767e-02,5.063967108726501465e-01,5.903155356645584106e-02,2.173241078853607178e-01,1.551164835691452026e-01
4.050000000000000000e+01,6.635017395019531250e-01,9.274028539657592773e-01,2.330667018890380859e+00,5.284985899925231934e-01,1.250751495361328125e+00,8.135768026113510132e-02,5.388292074203491211e-01,5.486052110791206360e-02,2.277885079383850098e-01,1.390613913536071777e-01
4.060000000000000142e+01,6.293634176254272461e-01,8.938772678375244141e-01,2.313857793807983398e+00,6.039571762084960938e-01,1.319318175315856934e+00,8.444074541330337524e-02,5.729084014892578125e-01,5.122511461377143860e-02,2.401639223098754883e-01,1.247388198971748352e-01
4.070000000000000284e+01,6.005556583404541016e-01,8.587157726287841797e-01,2.275835275650024414e+00,6.859692931175231934e-01,1.391621708869934082e+00,8.801412582397460938e-02,6.086738109588623047e-01,4.813133925199508667e-02,2.545194029808044434e-01,1.121560186147689819e-01
4.080000000000000426e+01,5.760654807090759277e-01,8.232809305191040039e-01,2.213545560836791992e+00,7.744426131248474121e-01,1.467766523361206055e+00,9.215122461318969727e-02,6.461660265922546387e-01,4.558552801609039307e-02,2.707883715629577637e-01,1.007815599441528320e-01
4.089999999999999858e+01,5.556892156600952148e-01,7.879474163055419922e-01,2.126119613647460938e+00,8.681659698486328125e-01,1.547839879989624023e+00,9.693409502506256104e-02,6.854274868965148926e-01,4.359435662627220154e-02,2.889215648174285889e-01,9.044999629259109497e-02
4.100000000000000000e+01,5.387548804283142090e-01,7.530298829078674316e-01,2.012961864471435547e+00,9.642652273178100586e-01,1.631862401962280273e+00,1.026195585727691650e-01,7.265016436576843262e-01,4.216486960649490356e-02,3.087649941444396973e-01,8.097087591886520386e-02
4.110000000000000142e+01,5.241796374320983887e-01,7.188733816146850586e-01,1.874980449676513672e+00,1.061472058296203613e+00,1.719909310340881348e+00,1.095696389675140381e-01,7.694334983825683594e-01,4.130445420742034912e-02,3.303686678409576416e-01,7.233689725399017334e-02
4.120000000000000284e+01,5.117352008819580078e-01,6.856057643890380859e-01,1.717800378799438477e+00,1.159844636917114258e+00,1.811865329742431641e+00,1.178086847066879272e-01,8.142696022987365723e-01,4.102087765932083130e-02,3.538004457950592041e-01,6.455779075622558594e-02
4.130000000000000426e+01,5.012598037719726562e-01,6.532695293426513672e-01,1.549234747886657715e+00,1.254499435424804688e+00,1.907380223274230957e+00,1.276237666606903076e-01,8.614068627357482910e-01,4.120907559990882874e-02,3.790983259677886963e-01,5.764247477054595947e-02
4.139999999999999858e+01,4.926246106624603271e-01,6.219971179962158203e-01,1.387919425964355469e+00,1.326712727546691895e+00,2.005457162857055664e+00,1.396017819643020630e-01,9.113334417343139648e-01,4.175547510385513306e-02,4.061424136161804199e-01,5.150493979454040527e-02
4.150000000000000000e+01,4.857005774974822998e-01,5.918697118759155273e-01,1.239458441734313965e+00,1.370402097702026367e+00,2.105478286743164062e+00,1.542528271675109863e-01,9.641750454902648926e-01,4.267746955156326294e-02,4.347116947174072266e-01,4.600001499056816101e-02
4.160000000000000142e+01,4.803824722766876221e-01,5.629346966743469238e-01,1.105448246002197266e+00,1.387823820114135742e+00,2.206186056137084961e+00,1.720341742038726807e-01,1.020062565803527832e+00,4.399324581027030945e-02,4.648312628269195557e-01,4.113082960247993469e-02
4.170000000000000284e+01,4.766610562801361084e-01,5.352110266685485840e-01,9.842619895935058594e-01,1.385349154472351074e+00,2.304685115814208984e+00,1.944700330495834351e-01,1.079132676124572754e+00,4.572175815701484680e-02,4.965304434299468994e-01,3.689930588006973267e-02
4.180000000000000426e+01,4.742190241813659668e-01,5.088275074958801270e-01,8.742852807044982910e-01,1.368874311447143555e+00,2.399213075637817383e+00,2.223241180181503296e-01,1.141528367996215820e+00,4.788282141089439392e-02,5.298451781272888184e-01,3.322902694344520569e-02
4.189999999999999858e+01,4.728955626487731934e-01,4.836964011192321777e-01,7.758287787437438965e-01,1.340644001960754395e+00,2.487763166427612305e+00,2.565240561962127686e-01,1.207398414611816406e+00,5.049714073538780212e-02,5.648151636123657227e-01,3.009153343737125397e-02
4.200000000000000000e+01,4.725499153137207031e-01,4.596512019634246826e-01,6.890471577644348145e-01,1.302627921104431152e+00,2.566167831420898438e+00,3.005666732788085938e-01,1.276898026466369629e+00,5.358628928661346436e-02,6.014803647994995117e-01,2.749300375580787659e-02
4.210000000000000142e+01,4.731408655643463135e-01,4.366808533668518066e-01,6.150214076042175293e-01,1.256138801574707031e+00,2.629655122756958008e+00,3.562940061092376709e-01,1.350189924240112305e+00,5.717283114790916443e-02,6.398820281028747559e-01,2.543997578322887421e-02
4.220000000000000284e+01,4.746287167072296143e-01,4.147749841213226318e-01,5.543867349624633789e-01,1.202671885490417480e+00,2.672830343246459961e+00,4.250268638134002686e-01,1.427443265914916992e+00,6.128030270338058472e-02,6.800627708435058594e-01,2.393931150436401367e-02
4.230000000000000426e+01,4.770044088363647461e-01,3.939252495765686035e-01,5.053420066833496094e-01,1.145045995712280273e+00,2.689466476440429688e+00,5.080713629722595215e-01,1.508835196495056152e+00,6.593329459428787231e-02,7.220670580863952637e-01,2.299824543297290802e-02
4.239999999999999858e+01,4.809613823890686035e-01,3.742742836475372314e-01,4.650078415870666504e-01,1.086502075195312500e+00,2.675666809082031250e+00,6.049350500106811523e-01,1.594634294509887695e+00,7.120004296302795410e-02,7.659652829170227051e-01,2.261603437364101410e-02
4.250000000000000000e+01,4.868085682392120361e-01,3.558847606182098389e-01,4.325152635574340820e-01,1.028044819831848145e+00,2.631831169128417969e+00,7.119347453117370605e-01,1.685173749923706055e+00,7.729820907115936279e-02,8.123205304145812988e-01,2.263629436492919922e-02
4.260000000000000142e+01,4.944621622562408447e-01,3.386281430721282959e-01,4.071219265460968018e-01,9.702818393707275391e-01,2.555251359939575195e+00,8.281025290489196777e-01,1.780462980270385742e+00,8.429566025733947754e-02,8.614376783370971680e-01,2.301061339676380157e-02
4.270000000000000284e+01,5.043563246726989746e-01,3.225063681602478027e-01,3.876235187053680420e-01,9.139252901077270508e-01,2.443774938583374023e+00,9.516144394874572754e-01,1.880282402038574219e+00,9.242776781320571899e-02,9.134410619735717773e-01,2.375622652471065521e-02
4.280000000000000426e+01,5.166848897933959961e-01,3.076462149620056152e-01,3.733108043670654297e-01,8.593662977218627930e-01,2.297372817993164062e+00,1.078231930732727051e+00,1.983433485031127930e+00,1.022574305534362793e-01,9.684605598449707031e-01,2.489113435149192810e-02
4.289999999999999858e+01,5.315525531768798828e-01,2.942200899124145508e-01,3.630897402763366699e-01,8.072012662887573242e-01,2.119454622268676758e+00,1.207096576690673828e+00,2.089314699172973633e+00,1.141591742634773254e-01,1.026631474494934082e+00,2.643413096666336060e-02
4.300000000000000000e+01,5.487640500068664551e-01,2.819769978523254395e-01,3.547639846801757812e-01,7.579606771469116211e-01,1.917373299598693848e+00,1.338324904441833496e+00,2.197134017944335938e+00,1.287381947040557861e-01,1.088095188140869141e+00,2.840483561158180237e-02
4.310000000000000142e+01,5.682217478752136230e-01,2.708387970924377441e-01,3.477372527122497559e-01,7.113583087921142578e-01,1.702931165695190430e+00,1.462893128395080566e+00,2.306285142898559570e+00,1.461417227983474731e-01,1.152999520301818848e+00,3.082374483346939087e-02
4.320000000000000284e+01,5.897977948188781738e-01,2.606939673423767090e-01,3.419246077537536621e-01,6.673108935356140137e-01,1.498488783836364746e+00,1.555296301841735840e+00,2.414977788925170898e+00,1.672477722167968750e-01,1.221498370170593262e+00,3.371225297451019287e-02
4.330000000000000426e+01,6.134239435195922852e-01,2.514727413654327393e-01,3.372478187084197998e-01,6.257653832435607910e-01,1.310342669486999512e+00,1.610698223114013672e+00,2.520433187484741211e+00,1.936377137899398804e-01,1.293752670288085938e+00,3.709268942475318909e-02
4.339999999999999858e+01,6.389331817626953125e-01,2.430689185857772827e-01,3.336263597011566162e-01,5.866217017173767090e-01,1.140712738037109375e+00,1.631003975868225098e+00,2.620873451232910156e+00,2.260401546955108643e-01,1.369930148124694824e+00,4.098838567733764648e-02
4.350000000000000000e+01,6.661174297332763672e-01,2.353449612855911255e-01,3.309834897518157959e-01,5.497802495956420898e-01,9.877043962478637695e-01,1.625723361968994141e+00,2.713145971298217773e+00,2.671405673027038574e-01,1.450206041336059570e+00,4.542369022965431213e-02
4.360000000000000142e+01,6.950117349624633789e-01,2.282276004552841187e-01,3.292864859104156494e-01,5.151621699333190918e-01,8.503210544586181641e-01,1.602496027946472168e+00,2.792606115341186523e+00,3.204697370529174805e-01,1.534765005111694336e+00,5.042491108179092407e-02
4.370000000000000284e+01,7.255823612213134766e-01,2.216882556676864624e-01,3.285356163978576660e-01,4.827066659927368164e-01,7.298637628555297852e-01,1.563405752182006836e+00,2.854396343231201172e+00,3.883966207504272461e-01,1.624020457267761230e+00,5.613036081194877625e-02
4.380000000000000426e+01,7.578355073928833008e-01,2.157467007637023926e-01,3.286525309085845947e-01,4.522868990898132324e-01,6.279467940330505371e-01,1.510714650154113770e+00,2.891672372817993164e+00,4.724570810794830322e-01,1.718195676803588867e+00,6.259896606206893921e-02
4.389999999999999858e+01,7.917548418045043945e-01,2.104401737451553345e-01,3.295772969722747803e-01,4.237028360366821289e-01,5.426846146583557129e-01,1.448368310928344727e+00,2.894002199172973633e+00,5.745167136192321777e-01,1.817094683647155762e+00,7.002095133066177368e-02
4.400000000000000000e+01,8.272294402122497559e-01,2.058538049459457397e-01,3.313623964786529541e-01,3.969144225120544434e-01,4.736461639404296875e-01,1.379045128822326660e+00,2.856693506240844727e+00,6.929311752319335938e-01,1.920109868049621582e+00,7.833622395992279053e-02
4.410000000000000142e+01,8.642289638519287109e-01,2.020193487405776978e-01,3.339357376098632812e-01,3.718140721321105957e-01,4.185164868831634521e-01,1.306204676628112793e+00,2.782993793487548828e+00,8.222655057907104492e-01,2.026257038116455078e+00,8.826068788766860962e-02
4.420000000000000284e+01,9.027251601219177246e-01,1.989646852016448975e-01,3.371234834194183350e-01,3.481174409389495850e-01,3.740533292293548584e-01,1.232889175415039062e+00,2.669977426528930664e+00,9.612225294113159180e-01,2.134854555130004883e+00,1.004875153303146362e-01
4.430000000000000426e+01,9.426860809326171875e-01,1.967170685529708862e-01,3.408672809600830078e-01,3.257479369640350342e-01,3.388698995113372803e-01,1.160144329071044922e+00,2.515235900878906250e+00,1.105282545089721680e+00,2.244989156723022461e+00,1.154906898736953735e-01
4.439999999999999858e+01,9.840761423110961914e-01,1.953029185533523560e-01,3.451453149318695068e-01,3.046807646751403809e-01,3.118157386779785156e-01,1.088754892349243164e+00,2.322659730911254883e+00,1.251842498779296875e+00,2.356317043304443359e+00,1.332217156887054443e-01
4.450000000000000000e+01,1.026829957962036133e+00,1.947501152753829956e-01,3.503509163856506348e-01,2.850322425365447998e-01,2.915254831314086914e-01,1.019476532936096191e+00,2.101046323776245117e+00,1.401779413223266602e+00,2.467811822891235352e+00,1.543711721897125244e-01
4.460000000000000142e+01,1.070785641670227051e+00,1.950923204421997070e-01,3.571136891841888428e-01,2.667435109615325928e-01,2.768104970455169678e-01,9.530435204505920410e-01,1.860417246818542480e+00,1.549632430076599121e+00,2.576589822769165039e+00,1.806519031524658203e-01
4.470000000000000284e+01,1.115848422050476074e+00,1.963535845279693604e-01,3.656042218208312988e-01,2.497909516096115112e-01,2.653978765010833740e-01,8.904271721839904785e-01,1.626069426536560059e+00,1.665646314620971680e+00,2.681214809417724609e+00,2.127508223056793213e-01
4.480000000000000426e+01,1.161927580833435059e+00,1.985551416873931885e-01,3.762607872486114502e-01,2.341058701276779175e-01,2.564279139041900635e-01,8.316777348518371582e-01,1.409129738807678223e+00,1.739109635353088379e+00,2.778930187225341797e+00,2.527581453323364258e-01
4.489999999999999858e+01,1.208903789520263672e+00,2.017271220684051514e-01,3.892935216426849365e-01,2.198776304721832275e-01,2.494422495365142822e-01,7.764704823493957520e-01,1.212529778480529785e+00,1.771617770195007324e+00,2.864878177642822266e+00,3.046685755252838135e-01
4.500000000000000000e+01,1.256501436233520508e+00,2.059622108936309814e-01,4.047328829765319824e-01,2.071837484836578369e-01,2.438471913337707520e-01,7.243318557739257812e-01,1.037605166435241699e+00,1.770675659179687500e+00,2.933943986892700195e+00,3.711027801036834717e-01
4.510000000000000142e+01,1.304549932479858398e+00,2.112917900085449219e-01,4.223296344280242920e-01,1.957399994134902954e-01,2.395386844873428345e-01,6.751236319541931152e-01,8.806930780410766602e-01,1.748604774475097656e+00,2.980178356170654297e+00,4.546532332897186279e-01
4.520000000000000284e+01,1.352902412414550781e+00,2.177302092313766479e-01,4.417617321014404297e-01,1.851910799741744995e-01,2.364313006401062012e-01,6.287216544151306152e-01,7.436586022377014160e-01,1.707919478416442871e+00,2.992899894714355469e+00,5.570953488349914551e-01
4.530000000000000426e+01,1.401402235031127930e+00,2.252926379442214966e-01,4.630428552627563477e-01,1.755224913358688354e-01,2.344435602426528931e-01,5.850056409835815430e-01,6.283180117607116699e-01,1.651384830474853516e+00,2.960069894790649414e+00,6.797965168952941895e-01
4.539999999999999858e+01,1.449546217918395996e+00,2.343248128890991211e-01,4.862103462219238281e-01,1.667425930500030518e-01,2.334979623556137085e-01,5.438594222068786621e-01,5.321403145790100098e-01,1.584031581878662109e+00,2.889071941375732422e+00,8.146461248397827148e-01
4.550000000000000000e+01,1.496857047080993652e+00,2.450641840696334839e-01,5.112947225570678711e-01,1.588553339242935181e-01,2.335206568241119385e-01,5.051702260971069336e-01,4.541410207748413086e-01,1.508906006813049316e+00,2.777012348175048828e+00,9.600147008895874023e-01
4.560000000000000142e+01,1.543115019798278809e+00,2.574982643127441406e-01,5.380552411079406738e-01,1.517021954059600830e-01,2.344632446765899658e-01,4.688391983509063721e-01,3.914235830307006836e-01,1.429677963256835938e+00,2.620714426040649414e+00,1.111914634704589844e+00
4.570000000000000284e+01,1.587983846664428711e+00,2.716633379459381104e-01,5.663853287696838379e-01,1.452069431543350220e-01,2.363452017307281494e-01,4.348012506961822510e-01,3.406041264533996582e-01,1.349658370018005371e+00,2.422916173934936523e+00,1.266424417495727539e+00
4.580000000000000426e+01,1.630959272384643555e+00,2.876549661159515381e-01,5.963151454925537109e-01,1.393541395664215088e-01,2.391044646501541138e-01,4.029582440853118896e-01,3.001139760017395020e-01,1.270025134086608887e+00,2.193490982055664062e+00,1.424736022949218750e+00
4.589999999999999858e+01,1.671306729316711426e+00,3.056814670562744141e-01,6.278820037841796875e-01,1.340620368719100952e-01,2.426761090755462646e-01,3.732270598411560059e-01,2.686894834041595459e-01,1.191485404968261719e+00,1.941965818405151367e+00,1.583187937736511230e+00
4.600000000000000000e+01,1.708147525787353516e+00,3.259691894054412842e-01,6.611244678497314453e-01,1.293262243270874023e-01,2.470008879899978638e-01,3.455102443695068359e-01,2.447407394647598267e-01,1.114795804023742676e+00,1.693546533584594727e+00,1.711619973182678223e+00
4.610000000000000142e+01,1.741060137748718262e+00,3.484735786914825439e-01,6.960819959640502930e-01,1.251524984836578369e-01,2.517778873443603516e-01,3.196308910846710205e-01,2.271046787500381470e-01,1.040695786476135254e+00,1.462746858596801758e+00,1.795046687126159668e+00
4.620000000000000284e+01,1.769174814224243164e+00,3.738313317298889160e-01,7.327954769134521484e-01,1.215469613671302795e-01,2.566392123699188232e-01,2.953271567821502686e-01,2.134536802768707275e-01,9.704540967941284180e-01,1.253148198127746582e+00,1.834709286689758301e+00
4.630000000000000426e+01,1.791532635688781738e+00,4.025734066963195801e-01,7.713070511817932129e-01,1.185161024332046509e-01,2.615703940391540527e-01,2.724086046218872070e-01,2.024718970060348511e-01,9.043065309524536133e-01,1.067391872406005859e+00,1.837130665779113770e+00
4.639999999999999858e+01,1.807488679885864258e+00,4.346353411674499512e-01,8.116604089736938477e-01,1.160667613148689270e-01,2.666463255882263184e-01,2.508631348609924316e-01,1.939752250909805298e-01,8.420886397361755371e-01,9.008287787437438965e-01,1.816412091255187988e+00
4.650000000000000000e+01,1.816420674324035645e+00,4.699128866195678711e-01,8.539005517959594727e-01,1.142061427235603333e-01,2.725156247615814209e-01,2.308290004730224609e-01,1.875868439674377441e-01,7.836434245109558105e-01,7.554647922515869141e-01,1.775851368904113770e+00
4.660000000000000142e+01,1.817735671997070312e+00,5.082643628120422363e-01,8.980743885040283203e-01,1.129418313503265381e-01,2.795161604881286621e-01,2.123631834983825684e-01,1.826630681753158569e-01,7.284930944442749023e-01,6.329649090766906738e-01,1.718593120574951172e+00
4.670000000000000284e+01,1.810862302780151367e+00,5.495750308036804199e-01,9.442300200462341309e-01,1.122817844152450562e-01,2.878636121749877930e-01,1.954876631498336792e-01,1.790866851806640625e-01,6.764838099479675293e-01,5.309813022613525391e-01,1.649397850036621094e+00
4.680000000000000426e+01,1.795277953147888184e+00,5.936092734336853027e-01,9.924173355102539062e-01,1.122343838214874268e-01,2.981894910335540771e-01,1.800878643989562988e-01,1.767665296792984009e-01,6.274812817573547363e-01,4.478425085544586182e-01,1.572356700897216797e+00
4.689999999999999858e+01,1.770529031753540039e+00,6.400433182716369629e-01,1.042687892913818359e+00,1.128083840012550354e-01,3.108586072921752930e-01,1.661742627620697021e-01,1.756157875061035156e-01,5.813552737236022949e-01,3.810681998729705811e-01,1.490569472312927246e+00
4.700000000000000000e+01,1.734821200370788574e+00,6.891900897026062012e-01,1.095294237136840820e+00,1.139474660158157349e-01,3.259452283382415771e-01,1.538279801607131958e-01,1.755517870187759399e-01,5.379799604415893555e-01,3.268859684467315674e-01,1.407678127288818359e+00
4.710000000000000142e+01,1.685384511947631836e+00,7.407492399215698242e-01,1.150837540626525879e+00,1.155159547924995422e-01,3.430663645267486572e-01,1.426149904727935791e-01,1.764959096908569336e-01,4.972339570522308350e-01,2.835451364517211914e-01,1.324961304664611816e+00
4.720000000000000284e+01,1.621830224990844727e+00,7.934447526931762695e-01,1.209302544593811035e+00,1.176285892724990845e-01,3.620295524597167969e-01,1.323230266571044922e-01,1.783739775419235229e-01,4.589996933937072754e-01,2.498052865266799927e-01,1.243279218673706055e+00
4.730000000000000426e+01,1.544188261032104492e+00,8.463623523712158203e-01,1.270609974861145020e+00,1.204068884253501892e-01,3.827969431877136230e-01,1.228900104761123657e-01,1.811873912811279297e-01,4.231964945793151855e-01,2.240084558725357056e-01,1.163432359695434570e+00
4.739999999999999858e+01,1.453559160232543945e+00,8.989614248275756836e-01,1.334794163703918457e+00,1.239006817340850830e-01,4.054049551486968994e-01,1.143241599202156067e-01,1.849136203527450562e-01,3.897373676300048828e-01,2.048700898885726929e-01,1.086104273796081543e+00
4.750000000000000000e+01,1.353329181671142578e+00,9.504846334457397461e-01,1.401881217956542969e+00,1.281616538763046265e-01,4.298915266990661621e-01,1.066341474652290344e-01,1.894798129796981812e-01,3.585154116153717041e-01,1.900191158056259155e-01,1.012386083602905273e+00
4.760000000000000142e+01,1.251399755477905273e+00,9.951478838920593262e-01,1.471889376640319824e+00,1.332433670759201050e-01,4.562082588672637939e-01,9.977671504020690918e-02,1.946259289979934692e-01,3.294276893138885498e-01,1.779614984989166260e-01,9.428907632827758789e-01
4.770000000000000284e+01,1.156421661376953125e+00,1.025684952735900879e+00,1.544827580451965332e+00,1.392012834548950195e-01,4.840835928916931152e-01,9.357579797506332397e-02,1.998811215162277222e-01,3.022983372211456299e-01,1.685209721326828003e-01,8.774874210357666016e-01
4.780000000000000426e+01,1.070308327674865723e+00,1.041066765785217285e+00,1.620771050453186035e+00,1.461310237646102905e-01,5.135204195976257324e-01,8.802111446857452393e-02,2.052247524261474609e-01,2.768955528736114502e-01,1.614880263805389404e-01,8.159729242324829102e-01
4.789999999999999858e+01,9.919818639755249023e-01,1.044308781623840332e+00,1.700029015541076660e+00,1.542695760726928711e-01,5.445484519004821777e-01,8.310408890247344971e-02,2.106393873691558838e-01,2.529663741588592529e-01,1.561716049909591675e-01,7.578225731849670410e-01
4.800000000000000000e+01,9.201582074165344238e-01,1.039412617683410645e+00,1.782440662384033203e+00,1.637946963310241699e-01,5.772051811218261719e-01,7.874124497175216675e-02,2.161451131105422974e-01,2.304431051015853882e-01,1.522729843854904175e-01,7.029303312301635742e-01
4.810000000000000142e+01,8.551683425903320312e-01,1.027285099029541016e+00,1.867177486419677734e+00,1.751671880483627319e-01,6.115297079086303711e-01,7.492233812808990479e-02,2.220641374588012695e-01,2.093650102615356445e-01,1.497019082307815552e-01,6.512061953544616699e-01
4.820000000000000284e+01,7.972248196601867676e-01,1.008825302124023438e+00,1.952623128890991211e+00,1.887841522693634033e-01,6.475617885589599609e-01,7.165343314409255981e-02,2.290039360523223877e-01,1.898512095212936401e-01,1.483667939901351929e-01,6.025134325027465820e-01
4.830000000000000426e+01,7.458152174949645996e-01,9.851617813110351562e-01,2.036995172500610352e+00,2.057100534439086914e-01,6.853425502777099609e-01,6.894090026617050171e-02,2.370919287204742432e-01,1.719174832105636597e-01,1.481805592775344849e-01,5.567194223403930664e-01
4.839999999999999858e+01,7.003039121627807617e-01,9.573678374290466309e-01,2.118385314941406250e+00,2.272062003612518311e-01,7.249147891998291016e-01,6.679143756628036499e-02,2.469818890094757080e-01,1.556979417800903320e-01,1.490602940320968628e-01,5.136961936950683594e-01
4.850000000000000000e+01,6.606786251068115234e-01,9.262210130691528320e-01,2.195423603057861328e+00,2.535906136035919189e-01,7.663225531578063965e-01,6.521215289831161499e-02,2.586885392665863037e-01,1.410782486200332642e-01,1.509271860122680664e-01,4.733200073242187500e-01
4.860000000000000142e+01,6.268528103828430176e-01,8.924633860588073730e-01,2.266069412231445312e+00,2.855746448040008545e-01,8.096113204956054688e-01,6.421047449111938477e-02,2.724990248680114746e-01,1.282059252262115479e-01,1.537155508995056152e-01,4.354754984378814697e-01
4.870000000000000284e+01,5.982939004898071289e-01,8.571745157241821289e-01,2.326294660568237305e+00,3.260011374950408936e-01,8.548281788825988770e-01,6.379423290491104126e-02,2.883693575859069824e-01,1.165819689631462097e-01,1.574459820985794067e-01,4.000892937183380127e-01
4.880000000000000426e+01,5.740318894386291504e-01,8.216564655303955078e-01,2.372029066085815430e+00,3.763266503810882568e-01,9.020367264747619629e-01,6.396657973527908325e-02,3.062028586864471436e-01,1.060187667608261108e-01,1.620672494173049927e-01,3.670601546764373779e-01
4.889999999999999858e+01,5.538852214813232422e-01,7.862598896026611328e-01,2.398783445358276367e+00,4.377306103706359863e-01,9.517915248870849609e-01,6.457466632127761841e-02,3.258225321769714355e-01,9.632202982902526855e-02,1.673683822154998779e-01,3.362799882888793945e-01
4.900000000000000000e+01,5.371213555335998535e-01,7.513019442558288574e-01,2.403515338897705078e+00,5.101227164268493652e-01,1.004444003105163574e+00,6.555636972188949585e-02,3.472388982772827148e-01,8.747594058513641357e-02,1.728071570396423340e-01,3.076331019401550293e-01
4.910000000000000142e+01,5.226931571960449219e-01,7.171265482902526855e-01,2.390820503234863281e+00,5.887360572814941406e-01,1.060124397277832031e+00,6.692975014448165894e-02,3.704885542392730713e-01,7.948880642652511597e-02,1.783343851566314697e-01,2.809176445007324219e-01
4.920000000000000284e+01,5.103902220726013184e-01,6.838518381118774414e-01,2.355967760086059570e+00,6.744506359100341797e-01,1.118968605995178223e+00,6.871365755796432495e-02,3.956095874309539795e-01,7.236950099468231201e-02,1.839434951543807983e-01,2.558596432209014893e-01
4.930000000000000426e+01,5.000503659248352051e-01,6.515195965766906738e-01,2.295567750930786133e+00,7.672864198684692383e-01,1.181118130683898926e+00,7.092779874801635742e-02,4.224934279918670654e-01,6.603874266147613525e-02,1.896219998598098755e-01,2.321998625993728638e-01
4.939999999999999858e+01,4.915442466735839844e-01,6.202613711357116699e-01,2.208232164382934570e+00,8.660499453544616699e-01,1.246721267700195312e+00,7.359271496534347534e-02,4.509085714817047119e-01,6.034499406814575195e-02,1.954258680343627930e-01,2.099417150020599365e-01
4.950000000000000000e+01,4.847427308559417725e-01,5.901564359664916992e-01,2.093560457229614258e+00,9.678779244422912598e-01,1.315932869911193848e+00,7.672987878322601318e-02,4.808785319328308105e-01,5.529038980603218079e-02,2.019749879837036133e-01,1.892209500074386597e-01
4.960000000000000142e+01,4.795394539833068848e-01,5.612512230873107910e-01,1.952013969421386719e+00,1.071008443832397461e+00,1.388913989067077637e+00,8.036170899868011475e-02,5.124327540397644043e-01,5.087292194366455078e-02,2.095525860786437988e-01,1.700733155012130737e-01
4.970000000000000284e+01,4.759067296981811523e-01,5.335721969604492188e-01,1.789304852485656738e+00,1.175725102424621582e+00,1.465828657150268555e+00,8.451496809720993042e-02,5.456081628799438477e-01,4.701094701886177063e-02,2.183699011802673340e-01,1.525190323591232300e-01
4.980000000000000426e+01,4.735332429409027100e-01,5.072426199913024902e-01,1.612255930900573730e+00,1.278639435768127441e+00,1.546754002571105957e+00,8.929134905338287354e-02,5.804439783096313477e-01,4.368540644645690918e-02,2.290999293327331543e-01,1.366933286190032959e-01
4.989999999999999858e+01,4.722705781459808350e-01,4.821562170982360840e-01,1.440210580825805664e+00,1.360300302505493164e+00,1.631952404975891113e+00,9.483794867992401123e-02,6.169803738594055176e-01,4.090243950486183167e-02,2.417751401662826538e-01,1.226437091827392578e-01
5.000000000000000000e+01,4.719835221767425537e-01,4.581551551818847656e-01,1.281235814094543457e+00,1.411761403083801270e+00,1.721411943435668945e+00,1.015281081199645996e-01,6.552584767341613770e-01,3.866853937506675720e-02,2.564038038253784180e-01,1.102607548236846924e-01
5.010000000000000142e+01,4.726314842700958252e-01,4.352293610572814941e-01,1.137220501899719238e+00,1.434910893440246582e+00,1.814901471138000488e+00,1.095104962587356567e-01,6.953212618827819824e-01,3.699054569005966187e-02,2.729460000991821289e-01,9.904343634843826294e-02
5.020000000000000284e+01,4.741746783256530762e-01,4.133684337139129639e-01,1.007531046867370605e+00,1.434894442558288574e+00,1.912127256393432617e+00,1.190541610121726990e-01,7.372128367424011230e-01,3.587566316127777100e-02,2.913301289081573486e-01,8.884190768003463745e-02
5.030000000000000426e+01,4.766176939010620117e-01,3.925660848617553711e-01,8.896024227142333984e-01,1.419714450836181641e+00,2.012196540832519531e+00,1.307143419981002808e-01,7.809787392616271973e-01,3.533145040273666382e-02,3.114188909530639648e-01,7.948357611894607544e-02
5.039999999999999858e+01,4.806829988956451416e-01,3.729731440544128418e-01,7.839953303337097168e-01,1.391436696052551270e+00,2.114215850830078125e+00,1.449567824602127075e-01,8.268241286277770996e-01,3.531393036246299744e-02,3.332784771919250488e-01,7.097166776657104492e-02
5.050000000000000000e+01,4.866344928741455078e-01,3.546378314495086670e-01,6.907945275306701660e-01,1.352503657341003418e+00,2.217479944229125977e+00,1.620736122131347656e-01,8.753606677055358887e-01,3.566047549247741699e-02,3.569712936878204346e-01,6.331580132246017456e-02
5.060000000000000142e+01,4.943986833095550537e-01,3.374385833740234375e-01,6.117119789123535156e-01,1.304216027259826660e+00,2.319325447082519531e+00,1.834555864334106445e-01,9.267519712448120117e-01,3.637418895959854126e-02,3.825356066226959229e-01,5.652495473623275757e-02
5.070000000000000284e+01,5.044238567352294922e-01,3.213647603988647461e-01,5.468472242355346680e-01,1.248401880264282227e+00,2.417637348175048828e+00,2.101947814226150513e-01,9.811264872550964355e-01,3.747285529971122742e-02,4.097961187362670898e-01,5.047997459769248962e-02
5.080000000000000426e+01,5.169010758399963379e-01,3.065794706344604492e-01,4.950651228427886963e-01,1.187703490257263184e+00,2.510595321655273438e+00,2.429120391607284546e-01,1.038618087768554688e+00,3.897508606314659119e-02,4.385825693607330322e-01,4.506638273596763611e-02
5.089999999999999858e+01,5.319114923477172852e-01,2.932212054729461670e-01,4.525188207626342773e-01,1.126163125038146973e+00,2.594554185867309570e+00,2.847025394439697266e-01,1.099366784095764160e+00,4.090027511119842529e-02,4.689232707023620605e-01,4.028920829296112061e-02
5.100000000000000000e+01,5.492538809776306152e-01,2.810366451740264893e-01,4.182256758213043213e-01,1.064723253250122070e+00,2.665018081665039062e+00,3.384421765804290771e-01,1.163518548011779785e+00,4.326870292425155640e-02,5.008479356765747070e-01,3.614519163966178894e-02
5.110000000000000142e+01,5.688367486000061035e-01,2.699590921401977539e-01,3.914194107055664062e-01,1.003996729850769043e+00,2.716470479965209961e+00,4.053612351417541504e-01,1.231225848197937012e+00,4.610153660178184509e-02,5.343934893608093262e-01,3.255186229944229126e-02
5.120000000000000284e+01,5.905282497406005859e-01,2.598652839660644531e-01,3.708485960960388184e-01,9.447289705276489258e-01,2.742501020431518555e+00,4.866949021816253662e-01,1.302647471427917480e+00,4.942085221409797668e-02,5.695998668670654297e-01,2.949209697544574738e-02
5.130000000000000426e+01,6.142707467079162598e-01,2.506956756114959717e-01,3.557361960411071777e-01,8.873472809791564941e-01,2.736525535583496094e+00,5.836134552955627441e-01,1.377949833869934082e+00,5.324973165988922119e-02,6.065069437026977539e-01,2.697213552892208099e-02
5.139999999999999858e+01,6.398767828941345215e-01,2.423310279846191406e-01,3.448657393455505371e-01,8.325330018997192383e-01,2.698510408401489258e+00,6.923386454582214355e-01,1.457305788993835449e+00,5.761225521564483643e-02,6.451564431190490723e-01,2.499855868518352509e-02
5.150000000000000000e+01,6.671590805053710938e-01,2.346448898315429688e-01,3.362731635570526123e-01,7.809463143348693848e-01,2.627134323120117188e+00,8.108247518539428711e-01,1.540896654129028320e+00,6.253357976675033569e-02,6.855911016464233398e-01,2.357828803360462189e-02
5.160000000000000142e+01,6.961461305618286133e-01,2.275612801313400269e-01,3.291093111038208008e-01,7.321702241897583008e-01,2.519840002059936523e+00,9.377278685569763184e-01,1.629134416580200195e+00,6.815232336521148682e-02,7.278553843498229980e-01,2.271859720349311829e-02
5.170000000000000284e+01,7.268064618110656738e-01,2.210544496774673462e-01,3.232095837593078613e-01,6.860530972480773926e-01,2.375666618347167969e+00,1.068612337112426758e+00,1.722176194190979004e+00,7.459922879934310913e-02,7.720568776130676270e-01,2.240660414099693298e-02
5.180000000000000426e+01,7.591517567634582520e-01,2.151452004909515381e-01,3.184866011142730713e-01,6.424869298934936523e-01,2.197581052780151367e+00,1.201727032661437988e+00,1.819994211196899414e+00,8.198666572570800781e-02,8.187991976737976074e-01,2.247571013867855072e-02
5.189999999999999858e+01,7.931684851646423340e-01,2.098695635795593262e-01,3.148576915264129639e-01,6.013683676719665527e-01,1.993237495422363281e+00,1.337593555450439453e+00,1.922061443328857422e+00,9.052896499633789062e-02,8.683209419250488281e-01,2.290129661560058594e-02
5.200000000000000000e+01,8.287420868873596191e-01,2.053149789571762085e-01,3.122505545616149902e-01,5.626519322395324707e-01,1.772154331207275391e+00,1.470699906349182129e+00,2.027231693267822266e+00,1.008426249027252197e-01,9.207471609115600586e-01,2.370071038603782654e-02
5.210000000000000142e+01,8.658406734466552734e-01,2.015141844749450684e-01,3.105930984020233154e-01,5.262619256973266602e-01,1.558001399040222168e+00,1.574225187301635742e+00,2.135016202926635742e+00,1.134292185306549072e-01,9.762085676193237305e-01,2.489206194877624512e-02
5.220000000000000284e+01,9.044355154037475586e-01,1.984950751066207886e-01,3.098868727684020996e-01,4.921324551105499268e-01,1.360022187232971191e+00,1.639112234115600586e+00,2.244509220123291016e+00,1.287593245506286621e-01,1.034841537475585938e+00,2.649426087737083435e-02
5.230000000000000426e+01,9.444946646690368652e-01,1.962848603725433350e-01,3.100973367691040039e-01,4.601850509643554688e-01,1.180768728256225586e+00,1.667074203491210938e+00,2.355180501937866211e+00,1.468707025051116943e-01,1.096788167953491211e+00,2.852705866098403931e-02
5.239999999999999858e+01,9.859820008277893066e-01,1.949099600315093994e-01,3.111439645290374756e-01,4.302837848663330078e-01,1.019883513450622559e+00,1.665563583374023438e+00,2.464757204055786133e+00,1.691233515739440918e-01,1.162196874618530273e+00,3.101106733083724976e-02
5.250000000000000000e+01,1.028834700584411621e+00,1.943980008363723755e-01,3.129399418830871582e-01,4.022167325019836426e-01,8.752673268318176270e-01,1.644850373268127441e+00,2.570892572402954102e+00,1.968222856521606445e-01,1.231222867965698242e+00,3.396781533956527710e-02
5.260000000000000142e+01,1.072888851165771484e+00,1.947829127311706543e-01,3.155041337013244629e-01,3.759297132492065430e-01,7.480097413063049316e-01,1.607348442077636719e+00,2.671633243560791016e+00,2.308107167482376099e-01,1.304028034210205078e+00,3.741977736353874207e-02
5.270000000000000284e+01,1.118046998977661133e+00,1.960888504981994629e-01,3.188047409057617188e-01,3.512804806232452393e-01,6.402621865272521973e-01,1.555015206336975098e+00,2.763220548629760742e+00,2.744920253753662109e-01,1.380780816078186035e+00,4.139043018221855164e-02
5.280000000000000426e+01,1.164218187332153320e+00,1.983369588851928711e-01,3.226864635944366455e-01,3.280157446861267090e-01,5.500068664550781250e-01,1.492321491241455078e+00,2.841072797775268555e+00,3.309865891933441162e-01,1.461657881736755371e+00,4.590426385402679443e-02
5.289999999999999858e+01,1.211279630661010742e+00,2.015587240457534790e-01,3.270550966262817383e-01,3.060874044895172119e-01,4.765883982181549072e-01,1.422230362892150879e+00,2.900074243545532227e+00,4.027593135833740234e-01,1.546855211257934570e+00,5.099293589591979980e-02
5.300000000000000000e+01,1.258954167366027832e+00,2.058470100164413452e-01,3.317744731903076172e-01,2.855188548564910889e-01,4.178128838539123535e-01,1.347792863845825195e+00,2.932994842529296875e+00,4.913712143898010254e-01,1.636809825897216797e+00,5.680591985583305359e-02
5.310000000000000142e+01,1.307073950767517090e+00,2.112317532300949097e-01,3.375686705112457275e-01,2.664493620395660400e-01,3.705398440361022949e-01,1.272454977035522461e+00,2.927186727523803711e+00,5.994350314140319824e-01,1.731683969497680664e+00,6.339568644762039185e-02
5.320000000000000284e+01,1.355491161346435547e+00,2.177271097898483276e-01,3.448796570301055908e-01,2.487394064664840698e-01,3.328016698360443115e-01,1.197556495666503906e+00,2.881671428680419922e+00,7.229093313217163086e-01,1.831215739250183105e+00,7.094804942607879639e-02
5.330000000000000426e+01,1.404046654701232910e+00,2.253506928682327271e-01,3.541941046714782715e-01,2.323924154043197632e-01,3.036291897296905518e-01,1.123835563659667969e+00,2.798293590545654297e+00,8.573516607284545898e-01,1.934735178947448730e+00,7.942690700292587280e-02
5.339999999999999858e+01,1.452219963073730469e+00,2.344632446765899658e-01,3.656921386718750000e-01,2.172870039939880371e-01,2.816105782985687256e-01,1.052106142044067383e+00,2.674060106277465820e+00,1.001097440719604492e+00,2.041270017623901367e+00,8.963050693273544312e-02
5.350000000000000000e+01,1.499549627304077148e+00,2.452849745750427246e-01,3.796911835670471191e-01,2.038087397813796997e-01,2.656172513961791992e-01,9.831185936927795410e-01,2.507066488265991211e+00,1.148970365524291992e+00,2.150139093399047852e+00,1.022298410534858704e-01
5.360000000000000142e+01,1.545881628990173340e+00,2.577729821205139160e-01,3.959865570068359375e-01,1.917436420917510986e-01,2.533268332481384277e-01,9.179681539535522461e-01,2.303297281265258789e+00,1.299763441085815430e+00,2.260444164276123047e+00,1.176166236400604248e-01
5.370000000000000284e+01,1.590813159942626953e+00,2.719973325729370117e-01,4.142580330371856689e-01,1.807334721088409424e-01,2.435682862997055054e-01,8.568252325057983398e-01,2.071505308151245117e+00,1.453917622566223145e+00,2.371937990188598633e+00,1.357285380363464355e-01
5.380000000000000426e+01,1.633795619010925293e+00,2.880736291408538818e-01,4.343483448028564453e-01,1.705947369337081909e-01,2.360582947731018066e-01,7.994753122329711914e-01,1.825105309486389160e+00,1.600726723670959473e+00,2.483203411102294922e+00,1.575110405683517456e-01
5.389999999999999858e+01,1.674057722091674805e+00,3.062253892421722412e-01,4.562938213348388672e-01,1.613354533910751343e-01,2.301103025674819946e-01,7.453833222389221191e-01,1.589496254920959473e+00,1.709589481353759766e+00,2.591497421264648438e+00,1.845595985651016235e-01
5.400000000000000000e+01,1.710789442062377930e+00,3.266400396823883057e-01,4.801322221755981445e-01,1.529641300439834595e-01,2.254990041255950928e-01,6.943256258964538574e-01,1.372478008270263672e+00,1.775193452835083008e+00,2.695463657379150391e+00,2.174951434135437012e-01
5.410000000000000142e+01,1.743565440177917480e+00,3.492784798145294189e-01,5.058498978614807129e-01,1.454581320285797119e-01,2.221358567476272583e-01,6.461736559867858887e-01,1.177077412605285645e+00,1.799555897712707520e+00,2.791881084442138672e+00,2.589478194713592529e-01
5.420000000000000284e+01,1.771476387977600098e+00,3.748312890529632568e-01,5.331655144691467285e-01,1.386352926492691040e-01,2.199364751577377319e-01,6.008033156394958496e-01,1.003188252449035645e+00,1.793124198913574219e+00,2.875892877578735352e+00,3.126748800277709961e-01
5.430000000000000426e+01,1.793591380119323730e+00,4.037716090679168701e-01,5.620552897453308105e-01,1.324690580368041992e-01,2.188204973936080933e-01,5.580941438674926758e-01,8.476214408874511719e-01,1.766173243522644043e+00,2.942289113998413086e+00,3.812760710716247559e-01
5.439999999999999858e+01,1.809265971183776855e+00,4.360330998897552490e-01,5.925503373146057129e-01,1.269286572933197021e-01,2.187114208936691284e-01,5.179299116134643555e-01,7.135382294654846191e-01,1.720623135566711426e+00,2.984867095947265625e+00,4.672646522521972656e-01
5.450000000000000000e+01,1.817877650260925293e+00,4.715095162391662598e-01,6.246891617774963379e-01,1.219405308365821838e-01,2.195369154214859009e-01,4.801982641220092773e-01,6.011017560958862305e-01,1.660162091255187988e+00,2.991523265838623047e+00,5.727403759956359863e-01
5.460000000000000142e+01,1.818833708763122559e+00,5.100612640380859375e-01,6.585102677345275879e-01,1.175074204802513123e-01,2.212972044944763184e-01,4.448219537734985352e-01,5.078181624412536621e-01,1.589614272117614746e+00,2.953478336334228516e+00,6.973382830619812012e-01
5.470000000000000284e+01,1.811560630798339844e+00,5.515756607055664062e-01,6.940534710884094238e-01,1.136352568864822388e-01,2.239716798067092896e-01,4.117186069488525391e-01,4.325633347034454346e-01,1.512063860893249512e+00,2.877101421356201172e+00,8.337497115135192871e-01
5.480000000000000426e+01,1.795539259910583496e+00,5.958046913146972656e-01,7.313601374626159668e-01,1.103302612900733948e-01,2.274892777204513550e-01,3.807856738567352295e-01,3.717875778675079346e-01,1.431406617164611816e+00,2.759240388870239258e+00,9.804407358169555664e-01
5.489999999999999858e+01,1.770318031311035156e+00,6.424216032028198242e-01,7.704727649688720703e-01,1.075990647077560425e-01,2.317826747894287109e-01,3.519231975078582764e-01,3.226942121982574463e-01,1.350213885307312012e+00,2.596885442733764648e+00,1.132793426513671875e+00
5.500000000000000000e+01,1.733927488327026367e+00,6.918109059333801270e-01,8.114354014396667480e-01,1.054486185312271118e-01,2.366274148225784302e-01,3.249920308589935303e-01,2.837629318237304688e-01,1.269591093063354492e+00,2.394220829010009766e+00,1.287877798080444336e+00
5.510000000000000142e+01,1.683730721473693848e+00,7.435445189476013184e-01,8.542935252189636230e-01,1.038862541317939758e-01,2.415828704833984375e-01,2.998281419277191162e-01,2.536889016628265381e-01,1.190248727798461914e+00,2.161018848419189453e+00,1.446710705757141113e+00
5.520000000000000284e+01,1.619384407997131348e+00,7.963757514953613281e-01,8.990943431854248047e-01,1.029196828603744507e-01,2.466111630201339722e-01,2.761231362819671631e-01,2.309456765651702881e-01,1.112901210784912109e+00,1.908074140548706055e+00,1.603397369384765625e+00
5.530000000000000426e+01,1.540930151939392090e+00,8.493841886520385742e-01,9.458864927291870117e-01,1.025570258498191833e-01,2.517190277576446533e-01,2.537892162799835205e-01,2.141039669513702393e-01,1.038408398628234863e+00,1.661569476127624512e+00,1.725900769233703613e+00
5.539999999999999858e+01,1.449613809585571289e+00,9.020813107490539551e-01,9.947200417518615723e-01,1.028067544102668762e-01,2.571738362312316895e-01,2.328684926033020020e-01,2.007457017898559570e-01,9.679408669471740723e-01,1.433356761932373047e+00,1.803364753723144531e+00
5.550000000000000000e+01,1.348830223083496094e+00,9.536189436912536621e-01,1.045712709426879883e+00,1.036560013890266418e-01,2.637105286121368408e-01,2.135250121355056763e-01,1.900596916675567627e-01,9.015901088714599609e-01,1.226875662803649902e+00,1.837391614913940430e+00
5.560000000000000142e+01,1.247023224830627441e+00,9.977109432220458984e-01,1.099509954452514648e+00,1.049282178282737732e-01,2.713807523250579834e-01,1.957405209541320801e-01,1.818587779998779297e-01,8.391696214675903320e-01,1.043893933296203613e+00,1.836036920547485352e+00
5.570000000000000284e+01,1.152316331863403320e+00,1.027574419975280762e+00,1.156370282173156738e+00,1.065976694226264954e-01,2.807713150978088379e-01,1.796168535947799683e-01,1.757133305072784424e-01,7.804065942764282227e-01,8.798452019691467285e-01,1.812546133995056152e+00
5.580000000000000426e+01,1.066521048545837402e+00,1.042246460914611816e+00,1.216408967971801758e+00,1.087012290954589844e-01,2.921142280101776123e-01,1.649113148450851440e-01,1.710255742073059082e-01,7.249581217765808105e-01,7.376203536987304688e-01,1.769460320472717285e+00
5.589999999999999858e+01,9.884060025215148926e-01,1.045050859451293945e+00,1.279681563377380371e+00,1.113207265734672546e-01,3.059577345848083496e-01,1.518700867891311646e-01,1.676889508962631226e-01,6.726787090301513672e-01,6.180092692375183105e-01,1.710289597511291504e+00
5.600000000000000000e+01,9.168120622634887695e-01,1.039767622947692871e+00,1.346054315567016602e+00,1.146260350942611694e-01,3.219697475433349609e-01,1.401213705539703369e-01,1.656115651130676270e-01,6.234322786331176758e-01,5.186166167259216309e-01,1.639806866645812988e+00
5.610000000000000142e+01,8.520752787590026855e-01,1.027287125587463379e+00,1.415485739707946777e+00,1.187151521444320679e-01,3.399398922920227051e-01,1.294207125902175903e-01,1.647059470415115356e-01,5.770873427391052246e-01,4.378612041473388672e-01,1.561905980110168457e+00
5.620000000000000284e+01,7.944022417068481445e-01,1.008509993553161621e+00,1.487999916076660156e+00,1.236437708139419556e-01,3.597010076045989990e-01,1.195829957723617554e-01,1.648888289928436279e-01,5.335166454315185547e-01,3.729301989078521729e-01,1.479802489280700684e+00
5.630000000000000426e+01,7.432210445404052734e-01,9.845763444900512695e-01,1.563611507415771484e+00,1.294695734977722168e-01,3.812770247459411621e-01,1.106049045920372009e-01,1.660810410976409912e-01,4.925971627235412598e-01,3.202936649322509766e-01,1.396839141845703125e+00
5.639999999999999858e+01,6.979482769966125488e-01,9.565470814704895020e-01,1.642496705055236816e+00,1.363403052091598511e-01,4.047048091888427734e-01,1.024948135018348694e-01,1.682077199220657349e-01,4.542103409767150879e-01,2.783021926879882812e-01,1.314204096794128418e+00
5.650000000000000000e+01,6.585677266120910645e-01,9.251993894577026367e-01,1.724926233291625977e+00,1.444725543260574341e-01,4.300228953361511230e-01,9.526167064905166626e-02,1.712694466114044189e-01,4.182739853858947754e-01,2.457228899002075195e-01,1.232701897621154785e+00
5.660000000000000142e+01,6.249889135360717773e-01,8.912743330001831055e-01,1.810781955718994141e+00,1.539910882711410522e-01,4.570402503013610840e-01,8.877684175968170166e-02,1.752445250749588013e-01,3.847005367279052734e-01,2.209057658910751343e-01,1.153118371963500977e+00
5.670000000000000284e+01,5.966247320175170898e-01,8.559004068374633789e-01,1.898919820785522461e+00,1.654325574636459351e-01,4.855991303920745850e-01,8.293320238590240479e-02,1.800595819950103760e-01,3.533818423748016357e-01,2.025185972452163696e-01,1.076191782951354980e+00
5.680000000000000426e+01,5.725431442260742188e-01,8.203284740447998047e-01,1.988294601440429688e+00,1.791288405656814575e-01,5.157278180122375488e-01,7.773573696613311768e-02,1.853212714195251465e-01,3.242132067680358887e-01,1.880476325750350952e-01,1.003015279769897461e+00
5.689999999999999858e+01,5.525789856910705566e-01,7.848925590515136719e-01,2.076974630355834961e+00,1.961202621459960938e-01,5.474578738212585449e-01,7.315192371606826782e-02,1.906731277704238892e-01,2.970242798328399658e-01,1.763485819101333618e-01,9.340618848800659180e-01
5.700000000000000000e+01,5.359427332878112793e-01,7.499142885208129883e-01,2.162981510162353516e+00,2.177585959434509277e-01,5.808284878730773926e-01,6.910876929759979248e-02,1.961127221584320068e-01,2.715695500373840332e-01,1.672418862581253052e-01,8.691760301589965820e-01
5.710000000000000142e+01,5.216267704963684082e-01,7.157333493232727051e-01,2.244894266128540039e+00,2.444055229425430298e-01,6.158787012100219727e-01,6.560970097780227661e-02,2.016223371028900146e-01,2.475668787956237793e-01,1.604859977960586548e-01,8.081322908401489258e-01
5.720000000000000284e+01,5.094313025474548340e-01,6.824611425399780273e-01,2.320662021636962891e+00,2.768321335315704346e-01,6.526489853858947754e-01,6.266088038682937622e-02,2.072255909442901611e-01,2.249758392572402954e-01,1.553636342287063599e-01,7.503992319107055664e-01
5.730000000000000426e+01,4.991938173770904541e-01,6.501390933990478516e-01,2.386190176010131836e+00,3.179922997951507568e-01,6.911810040473937988e-01,6.026884540915489197e-02,2.132672220468521118e-01,2.038442641496658325e-01,1.516483724117279053e-01,6.959237456321716309e-01
5.739999999999999858e+01,4.907850027084350586e-01,6.188989281654357910e-01,2.437104463577270508e+00,3.694140911102294922e-01,7.315179109573364258e-01,5.844047293066978455e-02,2.203326970338821411e-01,1.842842549085617065e-01,1.492484509944915771e-01,6.445988416671752930e-01
5.750000000000000000e+01,4.840756058692932129e-01,5.888176560401916504e-01,2.468760013580322266e+00,4.323336184024810791e-01,7.737043499946594238e-01,5.718299746513366699e-02,2.285073399543762207e-01,1.662914007902145386e-01,1.480729281902313232e-01,5.962880253791809082e-01
5.760000000000000142e+01,4.789593517780303955e-01,5.599410533905029297e-01,2.476484537124633789e+00,5.076252818107604980e-01,8.177863359451293945e-01,5.650402978062629700e-02,2.385022193193435669e-01,1.500259488821029663e-01,1.480352282524108887e-01,5.508595705032348633e-01
5.770000000000000284e+01,4.753926992416381836e-01,5.323018431663513184e-01,2.464054822921752930e+00,5.907112360000610352e-01,8.638116121292114258e-01,5.641155317425727844e-02,2.503435015678405762e-01,1.354022771120071411e-01,1.490529924631118774e-01,5.081858038902282715e-01
5.780000000000000426e+01,4.730729758739471436e-01,5.060175061225891113e-01,2.427512168884277344e+00,6.816726326942443848e-01,9.121503233909606934e-01,5.680953711271286011e-02,2.642318010330200195e-01,1.225497499108314514e-01,1.510479599237442017e-01,4.681437015533447266e-01
5.789999999999999858e+01,4.718575179576873779e-01,4.809686541557312012e-01,2.363464117050170898e+00,7.803544998168945312e-01,9.633242487907409668e-01,5.757317692041397095e-02,2.801066339015960693e-01,1.109505891799926758e-01,1.539622992277145386e-01,4.306216239929199219e-01
5.800000000000000000e+01,4.716157615184783936e-01,4.570045173168182373e-01,2.270615100860595703e+00,8.852754831314086914e-01,1.017462611198425293e+00,5.871957913041114807e-02,2.978941202163696289e-01,1.004136502742767334e-01,1.578180938959121704e-01,3.955475091934204102e-01
5.810000000000000142e+01,4.723077416419982910e-01,4.341157078742980957e-01,2.148566722869873047e+00,9.933557510375976562e-01,1.074698686599731445e+00,6.026720255613327026e-02,3.174673020839691162e-01,9.074529260396957397e-02,1.625549793243408203e-01,3.628163635730743408e-01
5.820000000000000284e+01,4.738935828208923340e-01,4.122919440269470215e-01,1.998275995254516602e+00,1.102931737899780273e+00,1.135171413421630859e+00,6.223535165190696716e-02,3.388324677944183350e-01,8.192533999681472778e-02,1.678982526063919067e-01,3.323205113410949707e-01
5.830000000000000426e+01,4.763895571231842041e-01,3.915288150310516357e-01,1.825946211814880371e+00,1.214292287826538086e+00,1.199025750160217285e+00,6.464415043592453003e-02,3.620262145996093750e-01,7.396209985017776489e-02,1.733502298593521118e-01,3.039404749870300293e-01
5.839999999999999858e+01,4.805400073528289795e-01,3.719833493232727051e-01,1.639301776885986328e+00,1.323214292526245117e+00,1.266413331031799316e+00,6.751462072134017944e-02,3.870865106582641602e-01,6.686441600322723389e-02,1.788910329341888428e-01,2.774572372436523438e-01
5.850000000000000000e+01,4.865717291831970215e-01,3.536925613880157471e-01,1.458775758743286133e+00,1.408443927764892578e+00,1.337491869926452637e+00,7.086873799562454224e-02,4.139239788055419922e-01,6.056455522775650024e-02,1.845110654830932617e-01,2.525889575481414795e-01
5.860000000000000142e+01,4.944222867488861084e-01,3.365409076213836670e-01,1.292053818702697754e+00,1.461610913276672363e+00,1.412426710128784180e+00,7.472941279411315918e-02,4.422937035560607910e-01,5.490279570221900940e-02,1.902031600475311279e-01,2.291091978549957275e-01
5.870000000000000284e+01,5.045492649078369141e-01,3.205055892467498779e-01,1.141139507293701172e+00,1.484800100326538086e+00,1.491389751434326172e+00,7.912058383226394653e-02,4.722144305706024170e-01,4.987844452261924744e-02,1.960551738739013672e-01,2.070399224758148193e-01
5.880000000000000426e+01,5.171442627906799316e-01,3.057829439640045166e-01,1.005217313766479492e+00,1.483800768852233887e+00,1.574502825736999512e+00,8.412849903106689453e-02,5.037152767181396484e-01,4.549348726868629456e-02,2.027444839477539062e-01,1.865268349647521973e-01
5.889999999999999858e+01,5.322648882865905762e-01,2.924776375293731689e-01,8.817129135131835938e-01,1.466970801353454590e+00,1.662139415740966797e+00,8.999158442020416260e-02,5.368322730064392090e-01,4.167191684246063232e-02,2.104547023773193359e-01,1.675801575183868408e-01
5.900000000000000000e+01,5.497080087661743164e-01,2.803400754928588867e-01,7.713021636009216309e-01,1.436316609382629395e+00,1.754230260848999023e+00,9.687886387109756470e-02,5.716047883033752441e-01,3.838487342000007629e-02,2.195054590702056885e-01,1.502501964569091797e-01
5.910000000000000142e+01,5.693880915641784668e-01,2.693094909191131592e-01,6.746226549148559570e-01,1.394235491752624512e+00,1.850463271141052246e+00,1.050957813858985901e-01,6.080728173255920410e-01,3.563850000500679016e-02,2.304806113243103027e-01,1.346419155597686768e-01
5.920000000000000284e+01,5.911697745323181152e-01,2.592556178569793701e-01,5.934183001518249512e-01,1.342334508895874023e+00,1.950247526168823242e+00,1.150746867060661316e-01,6.462776064872741699e-01,3.343928232789039612e-02,2.434268742799758911e-01,1.208385899662971497e-01
5.930000000000000426e+01,6.150029301643371582e-01,2.501263618469238281e-01,5.271974802017211914e-01,1.282790184020996094e+00,2.052671432495117188e+00,1.271923482418060303e-01,6.862617135047912598e-01,3.179404139518737793e-02,2.583042085170745850e-01,1.086272522807121277e-01
5.939999999999999858e+01,6.406841874122619629e-01,2.417921423912048340e-01,4.746601283550262451e-01,1.218756198883056641e+00,2.156917333602905273e+00,1.419590860605239868e-01,7.280693054199218750e-01,3.070997074246406555e-02,2.750970423221588135e-01,9.755413234233856201e-02
5.950000000000000000e+01,6.680427193641662598e-01,2.341354191303253174e-01,4.316409826278686523e-01,1.154103875160217285e+00,2.262323856353759766e+00,1.596561968326568604e-01,7.717459797859191895e-01,3.019461221992969513e-02,2.937076985836029053e-01,8.746737986803054810e-02
5.960000000000000142e+01,6.971011161804199219e-01,2.270779013633728027e-01,3.971443474292755127e-01,1.089679837226867676e+00,2.366132020950317383e+00,1.817678958177566528e-01,8.175922036170959473e-01,3.017307259142398834e-02,3.140226006507873535e-01,7.821970432996749878e-02
5.970000000000000284e+01,7.278318405151367188e-01,2.205965667963027954e-01,3.703236877918243408e-01,1.026131510734558105e+00,2.466131210327148438e+00,2.092499583959579468e-01,8.661644458770751953e-01,3.050527721643447876e-02,3.361189961433410645e-01,6.981976330280303955e-02
5.980000000000000426e+01,7.602493762969970703e-01,2.147127240896224976e-01,3.498488962650299072e-01,9.642289876937866211e-01,2.560574531555175781e+00,2.429178655147552490e-01,9.175951480865478516e-01,3.120507113635540009e-02,3.600533902645111084e-01,6.227697059512138367e-02
5.989999999999999858e+01,7.943411469459533691e-01,2.094621956348419189e-01,3.349609076976776123e-01,9.043967723846435547e-01,2.645589113235473633e+00,2.861810028553009033e-01,9.720129966735839844e-01,3.229028359055519104e-02,3.858603835105895996e-01,5.559800192713737488e-02
6.000000000000000000e+01,8.299904465675354004e-01,2.049336582422256470e-01,3.240167796611785889e-01,8.475257754325866699e-01,2.716713666915893555e+00,3.419007360935211182e-01,1.029551982879638672e+00,3.377953171730041504e-02,4.133181571960449219e-01,4.963595047593116760e-02
6.010000000000000142e+01,8.671643733978271484e-01,2.011603116989135742e-01,3.154234886169433594e-01,7.940959334373474121e-01,2.768349885940551758e+00,4.115994274616241455e-01,1.090352416038513184e+00,3.569224104285240173e-02,4.423053860664367676e-01,4.430590197443962097e-02
6.020000000000000284e+01,9.058343172073364258e-01,1.981700807809829712e-01,3.083966672420501709e-01,7.436438798904418945e-01,2.793513536453247070e+00,4.962733685970306396e-01,1.154560685157775879e+00,3.804872557520866394e-02,4.728505909442901611e-01,3.961291909217834473e-02
6.030000000000000426e+01,9.459678530693054199e-01,1.959901899099349976e-01,3.026692569255828857e-01,6.959582567214965820e-01,2.784357070922851562e+00,5.975474715232849121e-01,1.222328901290893555e+00,4.087016731500625610e-02,5.049839615821838379e-01,3.554692491888999939e-02
6.039999999999999858e+01,9.875289201736450195e-01,1.946470141410827637e-01,2.981508672237396240e-01,6.509260535240173340e-01,2.741353511810302734e+00,7.111155986785888672e-01,1.293816685676574707e+00,4.417869076132774353e-02,5.387436151504516602e-01,3.202378004789352417e-02
6.050000000000000000e+01,1.030455350875854492e+00,1.941680461168289185e-01,2.947555780410766602e-01,6.084370017051696777e-01,2.663547754287719727e+00,8.346548080444335938e-01,1.369190096855163574e+00,4.799739271402359009e-02,5.741689801216125488e-01,2.903496660292148590e-02
6.060000000000000142e+01,1.074581742286682129e+00,1.945873349905014038e-01,2.924017012119293213e-01,5.683839321136474609e-01,2.548264265060424805e+00,9.665900468826293945e-01,1.448622584342956543e+00,5.235040187835693359e-02,6.113004684448242188e-01,2.658676542341709137e-02
6.070000000000000284e+01,1.119809508323669434e+00,1.959290802478790283e-01,2.910119295120239258e-01,5.306649804115295410e-01,2.394701480865478516e+00,1.102142453193664551e+00,1.532295465469360352e+00,5.726289376616477966e-02,6.501796245574951172e-01,2.468579821288585663e-02
6.080000000000000426e+01,1.166047692298889160e+00,1.982144117355346680e-01,2.905493378639221191e-01,4.952542185783386230e-01,2.207099199295043945e+00,1.240199804306030273e+00,1.620598196983337402e+00,6.286188960075378418e-02,6.908496618270874023e-01,2.333903312683105469e-02
6.089999999999999858e+01,1.213170409202575684e+00,2.014760076999664307e-01,2.910274863243103027e-01,4.621185362339019775e-01,1.993391633033752441e+00,1.381069421768188477e+00,1.713774085044860840e+00,6.924109905958175659e-02,7.333551049232482910e-01,2.255379408597946167e-02
6.100000000000000000e+01,1.260899066925048828e+00,2.058068364858627319e-01,2.923745512962341309e-01,4.311606287956237793e-01,1.765349626541137695e+00,1.516133904457092285e+00,1.811731576919555664e+00,7.656931132078170776e-02,7.778497934341430664e-01,2.230213023722171783e-02
6.110000000000000142e+01,1.309067726135253906e+00,2.112354487180709839e-01,2.945051491260528564e-01,4.022031128406524658e-01,1.546908378601074219e+00,1.617421269416809082e+00,1.913992285728454590e+00,8.489914983510971069e-02,8.249495029449462891e-01,2.241665124893188477e-02
6.120000000000000284e+01,1.357528805732727051e+00,2.177760004997253418e-01,2.973390817642211914e-01,3.750633299350738525e-01,1.345599055290222168e+00,1.678989052772521973e+00,2.019600152969360352e+00,9.483194351196289062e-02,8.748447895050048828e-01,2.288989163935184479e-02
6.130000000000000426e+01,1.406119346618652344e+00,2.254492044448852539e-01,3.008492588996887207e-01,3.496643006801605225e-01,1.163878202438354492e+00,1.702712178230285645e+00,2.127838134765625000e+00,1.069913059473037720e-01,9.276613593101501465e-01,2.373929135501384735e-02
6.139999999999999858e+01,1.454306840896606445e+00,2.346263676881790161e-01,3.049843609333038330e-01,3.257608115673065186e-01,1.001012325286865234e+00,1.697901368141174316e+00,2.237822532653808594e+00,1.218768954277038574e-01,9.835307002067565918e-01,2.498306334018707275e-02
6.150000000000000000e+01,1.501650571823120117e+00,2.455098181962966919e-01,3.094929456710815430e-01,3.032330870628356934e-01,8.550705909729003906e-01,1.673877120018005371e+00,2.349070310592651367e+00,1.394813805818557739e-01,1.042589783668518066e+00,2.664022892713546753e-02
6.160000000000000142e+01,1.548025131225585938e+00,2.580443322658538818e-01,3.141633868217468262e-01,2.820533215999603271e-01,7.277471423149108887e-01,1.632716298103332520e+00,2.460019826889038086e+00,1.607551127672195435e-01,1.104981899261474609e+00,2.873064577579498291e-02
6.170000000000000284e+01,1.592987060546875000e+00,2.723200321197509766e-01,3.196517229080200195e-01,2.623579800128936768e-01,6.205404996871948242e-01,1.576885461807250977e+00,2.567837953567504883e+00,1.873708367347717285e-01,1.170856237411499023e+00,3.127504885196685791e-02
6.180000000000000426e+01,1.635963082313537598e+00,2.884638905525207520e-01,3.263157010078430176e-01,2.441657781600952148e-01,5.311003327369689941e-01,1.511338829994201660e+00,2.671077966690063477e+00,2.199410945177078247e-01,1.240368485450744629e+00,3.429509326815605164e-02
6.189999999999999858e+01,1.676146507263183594e+00,3.067141771316528320e-01,3.347204923629760742e-01,2.273520529270172119e-01,4.588739871978759766e-01,1.438541293144226074e+00,2.766463041305541992e+00,2.610799372196197510e-01,1.313681602478027344e+00,3.781337291002273560e-02
6.200000000000000000e+01,1.712781071662902832e+00,3.272282481193542480e-01,3.453248441219329834e-01,2.118286490440368652e-01,4.007965624332427979e-01,1.362142562866210938e+00,2.849202632904052734e+00,3.145645856857299805e-01,1.390965223312377930e+00,4.185349121689796448e-02
6.210000000000000142e+01,1.745438098907470703e+00,3.499714136123657227e-01,3.583121001720428467e-01,1.977955996990203857e-01,3.540498316287994385e-01,1.285258650779724121e+00,2.914348840713500977e+00,3.828150033950805664e-01,1.472396612167358398e+00,4.644009470939636230e-02
6.220000000000000284e+01,1.773177504539489746e+00,3.756766319274902344e-01,3.737089335918426514e-01,1.853085607290267944e-01,3.168827593326568604e-01,1.208951950073242188e+00,2.955585002899169922e+00,4.681271314620971680e-01,1.558190941810607910e+00,5.161394923925399780e-02
6.230000000000000426e+01,1.795090913772583008e+00,4.047712087631225586e-01,3.911955654621124268e-01,1.740038543939590454e-01,2.881474792957305908e-01,1.133849501609802246e+00,2.961220979690551758e+00,5.723826289176940918e-01,1.648786425590515137e+00,5.752464756369590759e-02
6.239999999999999858e+01,1.810533523559570312e+00,4.371873438358306885e-01,4.105074703693389893e-01,1.635906398296356201e-01,2.665489017963409424e-01,1.060797214508056641e+00,2.923687934875488281e+00,6.949748396873474121e-01,1.744296431541442871e+00,6.423117220401763916e-02
6.250000000000000000e+01,1.818883180618286133e+00,4.728171825408935547e-01,4.316517114639282227e-01,1.540494859218597412e-01,2.508190572261810303e-01,9.906040430068969727e-01,2.848445653915405273e+00,8.291069269180297852e-01,1.844399929046630859e+00,7.189992815256118774e-02
6.260000000000000142e+01,1.819547057151794434e+00,5.115231871604919434e-01,4.546653926372528076e-01,1.453886926174163818e-01,2.385282367467880249e-01,9.243354797363281250e-01,2.732418537139892578e+00,9.733167290687561035e-01,1.948363065719604492e+00,8.054792881011962891e-02
6.270000000000000284e+01,1.811951994895935059e+00,5.531920790672302246e-01,4.795869886875152588e-01,1.376171112060546875e-01,2.287706434726715088e-01,8.621535897254943848e-01,2.572745800018310547e+00,1.123061418533325195e+00,2.055245399475097656e+00,9.102339297533035278e-02
6.280000000000000426e+01,1.795580148696899414e+00,5.975677371025085449e-01,5.062372684478759766e-01,1.306130588054656982e-01,2.213126122951507568e-01,8.038465976715087891e-01,2.373489379882812500e+00,1.275451898574829102e+00,2.164346218109130859e+00,1.039760485291481018e-01
6.289999999999999858e+01,1.769982457160949707e+00,6.443214416503906250e-01,5.344439148902893066e-01,1.242604553699493408e-01,2.154628485441207886e-01,7.488750815391540527e-01,2.144107103347778320e+00,1.431481122970581055e+00,2.274806022644042969e+00,1.197161599993705750e-01
6.300000000000000000e+01,1.733035206794738770e+00,6.938990950584411621e-01,5.642352104187011719e-01,1.185622438788414001e-01,2.109688669443130493e-01,6.969953179359436035e-01,1.895009875297546387e+00,1.585479855537414551e+00,2.386430740356445312e+00,1.381994187831878662e-01
6.310000000000000142e+01,1.682237744331359863e+00,7.457587122917175293e-01,5.956460833549499512e-01,1.134470552206039429e-01,2.077405452728271484e-01,6.480762362480163574e-01,1.652186512947082520e+00,1.706270694732666016e+00,2.497429370880126953e+00,1.605998426675796509e-01
6.320000000000000284e+01,1.617268681526184082e+00,7.986841201782226562e-01,6.287153959274291992e-01,1.088811233639717102e-01,2.056919336318969727e-01,6.019908189773559570e-01,1.427361845970153809e+00,1.782808184623718262e+00,2.605246305465698242e+00,1.883755177259445190e-01
6.330000000000000426e+01,1.538179874420166016e+00,8.517505526542663574e-01,6.634821891784667969e-01,1.048702299594879150e-01,2.047413140535354614e-01,5.586162805557250977e-01,1.223772406578063965e+00,1.816673398017883301e+00,2.708533287048339844e+00,2.221363037824630737e-01
6.339999999999999858e+01,1.446337342262268066e+00,9.045073986053466797e-01,6.999870538711547852e-01,1.014204472303390503e-01,2.048108428716659546e-01,5.178340077400207520e-01,1.043167114257812500e+00,1.815643668174743652e+00,2.803636789321899414e+00,2.650120258331298828e-01
6.350000000000000000e+01,1.345146656036376953e+00,9.560263156890869141e-01,7.382717728614807129e-01,9.853824973106384277e-02,2.058265060186386108e-01,4.795289337635040283e-01,8.811988830566406250e-01,1.792751789093017578e+00,2.885724306106567383e+00,3.204909861087799072e-01
6.360000000000000142e+01,1.243469715118408203e+00,9.996375441551208496e-01,7.783796787261962891e-01,9.623043239116668701e-02,2.077690809965133667e-01,4.436134397983551025e-01,7.404184341430664062e-01,1.750531196594238281e+00,2.949494600296020508e+00,3.911805748939514160e-01
6.370000000000000284e+01,1.149001121520996094e+00,1.028954148292541504e+00,8.203555345535278320e-01,9.450417011976242065e-02,2.106374055147171021e-01,4.100119173526763916e-01,6.220045089721679688e-01,1.692267656326293945e+00,2.988439083099365234e+00,4.794590473175048828e-01
6.380000000000000426e+01,1.063474059104919434e+00,1.043055295944213867e+00,8.642456531524658203e-01,9.336700290441513062e-02,2.143597155809402466e-01,3.786200284957885742e-01,5.234993100166320801e-01,1.622804045677185059e+00,2.989037275314331055e+00,5.878846645355224609e-01
6.389999999999999858e+01,9.855350852012634277e-01,1.045524954795837402e+00,9.100977778434753418e-01,9.282684326171875000e-02,2.188673317432403564e-01,3.493366837501525879e-01,4.435026943683624268e-01,1.545790433883666992e+00,2.946304798126220703e+00,7.140688300132751465e-01
6.400000000000000000e+01,9.141392707824707031e-01,1.039934396743774414e+00,9.579614996910095215e-01,9.289202094078063965e-02,2.238395363092422485e-01,3.220027685165405273e-01,3.791724443435668945e-01,1.464606404304504395e+00,2.864809036254882812e+00,8.519042730331420898e-01
6.409999999999999432e+01,8.496176004409790039e-01,1.027175307273864746e+00,1.007929921150207520e+00,9.355713427066802979e-02,2.289070785045623779e-01,2.964765727519989014e-01,3.270126879215240479e-01,1.382570624351501465e+00,2.741422653198242188e+00,9.997174739837646484e-01
6.420000000000000284e+01,7.921718955039978027e-01,1.008148789405822754e+00,1.060625553131103516e+00,9.465100616216659546e-02,2.340496778488159180e-01,2.724637091159820557e-01,2.854237854480743408e-01,1.300874471664428711e+00,2.573446512222290039e+00,1.152436017990112305e+00
6.429999999999999716e+01,7.411820292472839355e-01,9.840062260627746582e-01,1.116338849067687988e+00,9.613564610481262207e-02,2.392688840627670288e-01,2.498390078544616699e-01,2.531482875347137451e-01,1.220293641090393066e+00,2.366402387619018555e+00,1.308081626892089844e+00
6.440000000000000568e+01,6.961073279380798340e-01,9.557967782020568848e-01,1.175205230712890625e+00,9.802985191345214844e-02,2.447251528501510620e-01,2.286031246185302734e-01,2.285537868738174438e-01,1.141605973243713379e+00,2.129787445068359375e+00,1.467365741729736328e+00
6.450000000000000000e+01,6.569285392761230469e-01,9.242967963218688965e-01,1.237365961074829102e+00,1.003532335162162781e-01,2.511933147907257080e-01,2.089342474937438965e-01,2.103549391031265259e-01,1.065521955490112305e+00,1.876110553741455078e+00,1.621647953987121582e+00
6.459999999999999432e+01,6.235521435737609863e-01,8.902465701103210449e-01,1.302931904792785645e+00,1.031556203961372375e-01,2.587809562683105469e-01,1.908333897590637207e-01,1.961148828268051147e-01,9.932181835174560547e-01,1.631592631340026855e+00,1.738408803939819336e+00
6.470000000000000284e+01,5.953435301780700684e-01,8.548169136047363281e-01,1.371971487998962402e+00,1.065180525183677673e-01,2.679956257343292236e-01,1.743944883346557617e-01,1.846247315406799316e-01,9.251211881637573242e-01,1.405909895896911621e+00,1.810246109962463379e+00
6.479999999999999716e+01,5.714097023010253906e-01,8.192090392112731934e-01,1.444341778755187988e+00,1.106219366192817688e-01,2.790163159370422363e-01,1.594675630331039429e-01,1.756936758756637573e-01,8.610429763793945312e-01,1.202484965324401855e+00,1.839034438133239746e+00
6.490000000000000568e+01,5.515931844711303711e-01,7.837488651275634766e-01,1.519954919815063477e+00,1.155959591269493103e-01,2.924103736877441406e-01,1.462079882621765137e-01,1.690459847450256348e-01,8.007354140281677246e-01,1.022013664245605469e+00,1.834422588348388672e+00
6.500000000000000000e+01,5.350578427314758301e-01,7.487621307373046875e-01,1.598855376243591309e+00,1.215139999985694885e-01,3.080314993858337402e-01,1.343097388744354248e-01,1.639764308929443359e-01,7.437757253646850586e-01,8.604450821876525879e-01,1.808337926864624023e+00
6.509999999999999432e+01,5.208311676979064941e-01,7.145835757255554199e-01,1.681387662887573242e+00,1.286156177520751953e-01,3.256357014179229736e-01,1.234902963042259216e-01,1.602982878684997559e-01,6.900608539581298828e-01,7.211805582046508789e-01,1.762950301170349121e+00
6.520000000000000284e+01,5.087206959724426270e-01,6.813192367553710938e-01,1.767634034156799316e+00,1.370291262865066528e-01,3.450432419776916504e-01,1.135526150465011597e-01,1.579173356294631958e-01,6.394519209861755371e-01,6.042724847793579102e-01,1.702058911323547363e+00
6.529999999999999716e+01,4.985637962818145752e-01,6.490108370780944824e-01,1.857220649719238281e+00,1.469003409147262573e-01,3.662534356117248535e-01,1.044702231884002686e-01,1.567439287900924683e-01,5.918145179748535156e-01,5.073050260543823242e-01,1.630452632904052734e+00
6.540000000000000568e+01,4.902313053607940674e-01,6.177901625633239746e-01,1.948966383934020996e+00,1.588709950447082520e-01,3.893029689788818359e-01,9.625137597322463989e-02,1.566926389932632446e-01,5.470185875892639160e-01,4.287773668766021729e-01,1.551780223846435547e+00
6.550000000000000000e+01,4.835939407348632812e-01,5.877324938774108887e-01,2.042108297348022461e+00,1.732543855905532837e-01,4.142298698425292969e-01,8.890490978956222534e-02,1.576823443174362183e-01,5.049384832382202148e-01,3.655203282833099365e-01,1.469458580017089844e+00
6.559999999999999432e+01,4.785461127758026123e-01,5.588830113410949707e-01,2.134547948837280273e+00,1.912616342306137085e-01,4.409363269805908203e-01,8.235795795917510986e-02,1.596358418464660645e-01,4.654528200626373291e-01,3.143195509910583496e-01,1.386459350585937500e+00
6.570000000000000284e+01,4.750308394432067871e-01,5.312797427177429199e-01,2.224346160888671875e+00,2.140587121248245239e-01,4.691819548606872559e-01,7.645355165004730225e-02,1.625093519687652588e-01,4.284576177597045898e-01,2.735899686813354492e-01,1.303920865058898926e+00
6.579999999999999716e+01,4.727546274662017822e-01,5.050344467163085938e-01,2.309800148010253906e+00,2.421084195375442505e-01,4.989875555038452148e-01,7.119210809469223022e-02,1.663200557231903076e-01,3.938801288604736328e-01,2.420784980058670044e-01,1.222613453865051270e+00
6.590000000000000568e+01,4.715768098831176758e-01,4.800170361995697021e-01,2.388562917709350586e+00,2.765113711357116699e-01,5.303829312324523926e-01,6.656522303819656372e-02,1.709992438554763794e-01,3.616128265857696533e-01,2.181727886199951172e-01,1.143296241760253906e+00
6.600000000000000000e+01,4.713715612888336182e-01,4.560844600200653076e-01,2.456293344497680664e+00,3.204286098480224609e-01,5.634056925773620605e-01,6.248916313052177429e-02,1.762793809175491333e-01,3.315495252609252930e-01,2.004336565732955933e-01,1.066785216331481934e+00
6.609999999999999432e+01,4.720988273620605469e-01,4.332273602485656738e-01,2.508471727371215820e+00,3.752765059471130371e-01,5.980950593948364258e-01,5.895364284515380859e-02,1.816681027412414551e-01,3.035641610622406006e-01,1.863183081150054932e-01,9.941334128379821777e-01
6.620000000000000284e+01,4.737188816070556641e-01,4.114352464675903320e-01,2.540039777755737305e+00,4.422976374626159668e-01,6.344910860061645508e-01,5.596477165818214417e-02,1.871468275785446167e-01,2.774199545383453369e-01,1.749568134546279907e-01,9.256975650787353516e-01
6.629999999999999716e+01,4.762594103813171387e-01,3.907057642936706543e-01,2.545926094055175781e+00,5.224821567535400391e-01,6.726349592208862305e-01,5.352899804711341858e-02,1.927017122507095337e-01,2.528272569179534912e-01,1.661641150712966919e-01,8.613058924674987793e-01
6.640000000000000568e+01,4.804792404174804688e-01,3.712004423141479492e-01,2.529018163681030273e+00,6.114990711212158203e-01,7.125695347785949707e-01,5.165313556790351868e-02,1.983329951763153076e-01,2.296299934387207031e-01,1.596566587686538696e-01,8.007037639617919922e-01
6.650000000000000000e+01,4.865753650665283203e-01,3.529475629329681396e-01,2.485120534896850586e+00,7.092495560646057129e-01,7.543390989303588867e-01,5.034434422850608826e-02,2.041781395673751831e-01,2.078584283590316772e-01,1.547167599201202393e-01,7.433736324310302734e-01
6.659999999999999432e+01,4.944980442523956299e-01,3.358357548713684082e-01,2.411552906036376953e+00,8.150430321693420410e-01,7.979891896247863770e-01,4.961014539003372192e-02,2.109393626451492310e-01,1.876507550477981567e-01,1.511733829975128174e-01,6.892973780632019043e-01
6.670000000000000284e+01,5.047071576118469238e-01,3.198323249816894531e-01,2.307083368301391602e+00,9.268570542335510254e-01,8.435673117637634277e-01,4.945844411849975586e-02,2.187115550041198730e-01,1.689950078725814819e-01,1.489337831735610962e-01,6.383545994758605957e-01
6.679999999999999716e+01,5.173972249031066895e-01,3.051603436470031738e-01,2.171653747558593750e+00,1.041358947753906250e+00,8.914897441864013672e-01,4.977830499410629272e-02,2.280074059963226318e-01,1.520034372806549072e-01,1.479075103998184204e-01,5.904095172882080078e-01
6.690000000000000568e+01,5.326072573661804199e-01,2.918988764286041260e-01,2.007809877395629883e+00,1.157687544822692871e+00,9.422333240509033203e-01,5.046092718839645386e-02,2.392030060291290283e-01,1.367025971412658691e-01,1.480085551738739014e-01,5.453308224678039551e-01
6.700000000000000000e+01,5.501316189765930176e-01,2.798002362251281738e-01,1.822204828262329102e+00,1.275798201560974121e+00,9.959250092506408691e-01,5.152389407157897949e-02,2.523740828037261963e-01,1.231984570622444153e-01,1.491550803184509277e-01,5.029913783073425293e-01
6.709999999999999432e+01,5.698904991149902344e-01,2.688077092170715332e-01,1.626196265220642090e+00,1.386909961700439453e+00,1.052697181701660156e+00,5.298559367656707764e-02,2.675291895866394043e-01,1.111773848533630371e-01,1.512692868709564209e-01,4.632686376571655273e-01
6.720000000000000284e+01,5.917454361915588379e-01,2.587864995002746582e-01,1.440148711204528809e+00,1.468675613403320312e+00,1.112687945365905762e+00,5.486520379781723022e-02,2.846004366874694824e-01,1.002645343542098999e-01,1.543028503656387329e-01,4.260556399822235107e-01
6.729999999999999716e+01,6.156514883041381836e-01,2.496895343065261841e-01,1.269170522689819336e+00,1.516962409019470215e+00,1.176041960716247559e+00,5.718275159597396851e-02,3.034573793411254883e-01,9.028916060924530029e-02,1.582752913236618042e-01,3.912796378135681152e-01
6.740000000000000568e+01,6.413939595222473145e-01,2.413800805807113647e-01,1.115154266357421875e+00,1.533921599388122559e+00,1.242909669876098633e+00,5.995915085077285767e-02,3.240825235843658447e-01,8.115712553262710571e-02,1.631195247173309326e-01,3.588330745697021484e-01
6.750000000000000000e+01,6.688144207000732422e-01,2.337470352649688721e-01,9.758130311965942383e-01,1.528448820114135742e+00,1.313448071479797363e+00,6.321624666452407837e-02,3.465183079242706299e-01,7.287684828042984009e-02,1.684899181127548218e-01,3.286083638668060303e-01
6.759999999999999432e+01,6.979306340217590332e-01,2.267105728387832642e-01,8.497048020362854004e-01,1.506933689117431641e+00,1.387821674346923828e+00,6.697683036327362061e-02,3.708020746707916260e-01,6.545691937208175659e-02,1.739537566900253296e-01,3.004801571369171143e-01
6.770000000000000284e+01,7.287189960479736328e-01,2.202501296997070312e-01,7.381575107574462891e-01,1.471225500106811523e+00,1.466201424598693848e+00,7.126471400260925293e-02,3.969471156597137451e-01,5.889124423265457153e-02,1.795065402984619141e-01,2.742182612419128418e-01
6.779999999999999716e+01,7.611958384513854980e-01,2.143871635198593140e-01,6.424694657325744629e-01,1.423671126365661621e+00,1.548765063285827637e+00,7.610577344894409180e-02,4.246868193149566650e-01,5.300622805953025818e-02,1.851359158754348755e-01,2.495267689228057861e-01
6.790000000000000568e+01,7.953481078147888184e-01,2.091578096151351929e-01,5.623567700386047363e-01,1.366721391677856445e+00,1.635818362236022949e+00,8.171217143535614014e-02,4.539635777473449707e-01,4.775536805391311646e-02,1.908410787582397461e-01,2.262202799320220947e-01
6.800000000000000000e+01,8.310581445693969727e-01,2.046513706445693970e-01,4.978808760643005371e-01,1.302692174911499023e+00,1.727550625801086426e+00,8.820582181215286255e-02,4.848060309886932373e-01,4.314381256699562073e-02,1.967528015375137329e-01,2.043354213237762451e-01
6.809999999999999432e+01,8.682923913002014160e-01,2.009013444185256958e-01,4.465836584568023682e-01,1.235389947891235352e+00,1.823756814002990723e+00,9.581238031387329102e-02,5.172458887100219727e-01,3.914235159754753113e-02,2.035742104053497314e-01,1.840208023786544800e-01
6.820000000000000284e+01,9.070219993591308594e-01,1.979355663061141968e-01,4.048229157924652100e-01,1.167816877365112305e+00,1.923871755599975586e+00,1.049852222204208374e-01,5.513224005699157715e-01,3.567501530051231384e-02,2.114093154668807983e-01,1.652660518884658813e-01
6.829999999999999716e+01,9.472146630287170410e-01,1.957812160253524780e-01,3.716873824596405029e-01,1.100716829299926758e+00,2.026900291442871094e+00,1.160977482795715332e-01,5.870749950408935547e-01,3.274450823664665222e-02,2.206999361515045166e-01,1.481557339429855347e-01
6.840000000000000568e+01,9.888339638710021973e-01,1.944646537303924561e-01,3.461364507675170898e-01,1.034806013107299805e+00,2.132093906402587891e+00,1.296620666980743408e-01,6.245443224906921387e-01,3.035716898739337921e-02,2.319115251302719116e-01,1.327610909938812256e-01
6.850000000000000000e+01,1.031818151473999023e+00,1.940134316682815552e-01,3.268801867961883545e-01,9.708028435707092285e-01,2.238835573196411133e+00,1.460382342338562012e-01,6.637724041938781738e-01,2.851968444883823395e-02,2.451096326112747192e-01,1.191839724779129028e-01
6.860000000000000853e+01,1.076000571250915527e+00,1.944615542888641357e-01,3.130361139774322510e-01,9.092352986335754395e-01,2.345839500427246094e+00,1.657948493957519531e-01,7.048025727272033691e-01,2.723909169435501099e-02,2.602263092994689941e-01,1.071300208568572998e-01
6.870000000000000284e+01,1.121282219886779785e+00,1.958332508802413940e-01,3.024393022060394287e-01,8.511252403259277344e-01,2.449978351593017578e+00,1.905395686626434326e-01,7.476798892021179199e-01,2.652278356254100800e-02,2.772588133811950684e-01,9.619472920894622803e-02
6.879999999999999716e+01,1.167571783065795898e+00,1.981496065855026245e-01,2.942078113555908203e-01,7.965646386146545410e-01,2.549540996551513672e+00,2.210320979356765747e-01,7.925691604614257812e-01,2.633937448263168335e-02,2.960825860500335693e-01,8.621354401111602783e-02
6.890000000000000568e+01,1.214740157127380371e+00,2.014444023370742798e-01,2.875397503376007080e-01,7.450712919235229492e-01,2.642088651657104492e+00,2.590185105800628662e-01,8.400863409042358398e-01,2.652224712073802948e-02,3.166151344776153564e-01,7.707168161869049072e-02
6.900000000000000000e+01,1.262508034706115723e+00,2.058106809854507446e-01,2.821577787399291992e-01,6.964246630668640137e-01,2.722990751266479492e+00,3.083870708942413330e-01,8.904161453247070312e-01,2.706628106534481049e-02,3.389391005039215088e-01,6.877881288528442383e-02
6.910000000000000853e+01,1.310711979866027832e+00,2.112758159637451172e-01,2.779784202575683594e-01,6.505054831504821777e-01,2.787674427032470703e+00,3.714696168899536133e-01,9.436851739883422852e-01,2.798902243375778198e-02,3.631058335304260254e-01,6.134416535496711731e-02
6.920000000000000284e+01,1.359203815460205078e+00,2.178537994623184204e-01,2.749220728874206543e-01,6.071982979774475098e-01,2.829679489135742188e+00,4.496225714683532715e-01,1.000025391578674316e+00,2.930879406630992889e-02,3.891390562057495117e-01,5.476791784167289734e-02
6.929999999999999716e+01,1.407817959785461426e+00,2.255681306123733521e-01,2.729128301143646240e-01,5.663915276527404785e-01,2.841016054153442383e+00,5.439971685409545898e-01,1.059574723243713379e+00,3.104472719132900238e-02,4.167864322662353516e-01,4.888502880930900574e-02
6.940000000000000568e+01,1.456010103225708008e+00,2.347993999719619751e-01,2.718784213066101074e-01,5.279769897460937500e-01,2.814046144485473633e+00,6.552796959877014160e-01,1.122477412223815918e+00,3.321680054068565369e-02,4.459668397903442383e-01,4.363473504781723022e-02
6.950000000000000000e+01,1.503361940383911133e+00,2.457329183816909790e-01,2.717644870281219482e-01,4.918564558029174805e-01,2.752653837203979492e+00,7.774300575256347656e-01,1.188883423805236816e+00,3.584586828947067261e-02,4.767087996006011963e-01,3.902215510606765747e-02
6.960000000000000853e+01,1.549758672714233398e+00,2.583091259002685547e-01,2.725969552993774414e-01,4.579932689666748047e-01,2.654033899307250977e+00,9.092731475830078125e-01,1.258949518203735352e+00,3.895370289683341980e-02,5.090430974960327148e-01,3.502882272005081177e-02
6.970000000000000284e+01,1.594730854034423828e+00,2.726306319236755371e-01,2.743357717990875244e-01,4.263670742511749268e-01,2.515607118606567383e+00,1.047604084014892578e+00,1.332839369773864746e+00,4.256305471062660217e-02,5.430085659027099609e-01,3.157260268926620483e-02
6.979999999999999716e+01,1.637691259384155273e+00,2.888309657573699951e-01,2.769094407558441162e-01,3.968638479709625244e-01,2.338967323303222656e+00,1.188286781311035156e+00,1.410723924636840820e+00,4.669766128063201904e-02,5.786447525024414062e-01,2.865146845579147339e-02
6.990000000000000568e+01,1.677801370620727539e+00,3.071620166301727295e-01,2.802153527736663818e-01,3.692558407783508301e-01,2.131854534149169922e+00,1.332185268402099609e+00,1.492781519889831543e+00,5.138231068849563599e-02,6.159920096397399902e-01,2.627173997461795807e-02
7.000000000000000000e+01,1.714347481727600098e+00,3.277572393417358398e-01,2.841672599315643311e-01,3.434372842311859131e-01,1.901987791061401367e+00,1.477773547172546387e+00,1.579270124435424805e+00,5.667911469936370850e-02,6.550922989845275879e-01,2.444008179008960724e-02
7.010000000000000853e+01,1.746896266937255859e+00,3.505886793136596680e-01,2.886165082454681396e-01,3.191812932491302490e-01,1.670927882194519043e+00,1.601377964019775391e+00,1.670603871345520020e+00,6.272473186254501343e-02,6.959888935089111328e-01,2.316350117325782776e-02
7.020000000000000284e+01,1.774485349655151367e+00,3.764183223247528076e-01,2.932430505752563477e-01,2.963281869888305664e-01,1.455269336700439453e+00,1.684427976608276367e+00,1.766817569732666016e+00,6.961516290903091431e-02,7.387265563011169434e-01,2.244937233626842499e-02
7.029999999999999716e+01,1.796223878860473633e+00,4.056383371353149414e-01,2.980077564716339111e-01,2.748346924781799316e-01,1.258567214012145996e+00,1.727451801300048828e+00,1.867564797401428223e+00,7.748280465602874756e-02,7.835165858268737793e-01,2.225113660097122192e-02
7.040000000000000568e+01,1.811467409133911133e+00,4.381794929504394531e-01,3.034585118293762207e-01,2.548077702522277832e-01,1.082652568817138672e+00,1.734756588935852051e+00,1.972095608711242676e+00,8.650444447994232178e-02,8.309599757194519043e-01,2.240952663123607635e-02
7.050000000000000000e+01,1.819594025611877441e+00,4.739327132701873779e-01,3.100300133228302002e-01,2.363281995058059692e-01,9.247794151306152344e-01,1.719228744506835938e+00,2.079432010650634766e+00,9.752245992422103882e-02,8.812144994735717773e-01,2.292878180742263794e-02
7.060000000000000853e+01,1.820010662078857422e+00,5.127627253532409668e-01,3.180139064788818359e-01,2.193243205547332764e-01,7.849232554435729980e-01,1.685226678848266602e+00,2.188830852508544922e+00,1.111362203955650330e-01,9.344065785408020020e-01,2.382643520832061768e-02
7.070000000000000284e+01,1.812144517898559570e+00,5.545541644096374512e-01,3.282151818275451660e-01,2.036686837673187256e-01,6.659241318702697754e-01,1.634566426277160645e+00,2.299565792083740234e+00,1.274996250867843628e-01,9.906681776046752930e-01,2.512080781161785126e-02
7.079999999999999716e+01,1.795479297637939453e+00,5.990452766418457031e-01,3.407133221626281738e-01,1.894137859344482422e-01,5.663425922393798828e-01,1.571753025054931641e+00,2.411301374435424805e+00,1.467291861772537231e-01,1.050137162208557129e+00,2.683101780712604523e-02
7.090000000000000568e+01,1.769567847251892090e+00,6.459052562713623047e-01,3.556842505931854248e-01,1.767792552709579468e-01,4.845744371414184570e-01,1.500607490539550781e+00,2.521256446838378906e+00,1.705483794212341309e-01,1.112957477569580078e+00,2.897703275084495544e-02
7.100000000000000000e+01,1.732159733772277832e+00,6.956305503845214844e-01,3.727651834487915039e-01,1.653547435998916626e-01,4.191617667675018311e-01,1.423775196075439453e+00,2.627526044845581055e+00,1.999791413545608521e-01,1.179279088973999023e+00,3.157969564199447632e-02
7.110000000000000853e+01,1.680867791175842285e+00,7.475849986076354980e-01,3.916955590248107910e-01,1.548530608415603638e-01,3.661212325096130371e-01,1.345558643341064453e+00,2.728298664093017578e+00,2.359929680824279785e-01,1.249258995056152344e+00,3.466078266501426697e-02
7.120000000000000284e+01,1.615388751029968262e+00,8.005782365798950195e-01,4.124438166618347168e-01,1.452179700136184692e-01,3.236425220966339111e-01,1.267468690872192383e+00,2.819149732589721680e+00,2.825342118740081787e-01,1.323060393333435059e+00,3.824301436543464661e-02
7.129999999999999716e+01,1.535783171653747559e+00,8.536817431449890137e-01,4.350464940071105957e-01,1.364576816558837891e-01,2.904106080532073975e-01,1.190251231193542480e+00,2.895265579223632812e+00,3.425246477127075195e-01,1.400854110717773438e+00,4.235012456774711609e-02
7.140000000000000568e+01,1.443521380424499512e+00,9.064819216728210449e-01,4.595416784286499023e-01,1.285808831453323364e-01,2.648946940898895264e-01,1.114662766456604004e+00,2.951229572296142578e+00,4.185476601123809814e-01,1.482818722724914551e+00,4.700687900185585022e-02
7.150000000000000000e+01,1.342015624046325684e+00,9.579719305038452148e-01,4.858511388301849365e-01,1.215263083577156067e-01,2.460764050483703613e-01,1.041438937187194824e+00,2.979343414306640625e+00,5.122230052947998047e-01,1.569194555282592773e+00,5.226655304431915283e-02
7.160000000000000853e+01,1.240467905998229980e+00,1.001168608665466309e+00,5.137178897857666016e-01,1.151268035173416138e-01,2.320065349340438843e-01,9.717099666595458984e-01,2.964294195175170898e+00,6.269540190696716309e-01,1.660403251647949219e+00,5.826974660158157349e-02
7.170000000000000284e+01,1.146215558052062988e+00,1.030019044876098633e+00,5.431574583053588867e-01,1.093795970082283020e-01,2.206786125898361206e-01,9.060278534889221191e-01,2.909710884094238281e+00,7.560304403305053711e-01,1.756515502929687500e+00,6.509329378604888916e-02
7.179999999999999716e+01,1.060924172401428223e+00,1.043644428253173828e+00,5.742013454437255859e-01,1.042514666914939880e-01,2.118401229381561279e-01,8.443903326988220215e-01,2.815634965896606445e+00,8.961465954780578613e-01,1.857155084609985352e+00,7.286897301673889160e-02
7.190000000000000568e+01,9.831423759460449219e-01,1.045836448669433594e+00,6.068884134292602539e-01,9.967039525508880615e-02,2.051404416561126709e-01,7.865383625030517578e-01,2.678940773010253906e+00,1.045009016990661621e+00,1.961525797843933105e+00,8.169653266668319702e-02
7.200000000000000000e+01,9.119209647178649902e-01,1.039991855621337891e+00,6.412574052810668945e-01,9.563985466957092285e-02,1.999116390943527222e-01,7.319435477256774902e-01,2.498591423034667969e+00,1.197166681289672852e+00,2.068728685379028320e+00,9.244571626186370850e-02
7.210000000000000853e+01,8.475870490074157715e-01,1.027003884315490723e+00,6.773483753204345703e-01,9.216587990522384644e-02,1.960215121507644653e-01,6.804434657096862793e-01,2.282948255538940430e+00,1.352763533592224121e+00,2.178036689758300781e+00,1.057448685169219971e-01
7.220000000000000284e+01,7.903348207473754883e-01,1.007774472236633301e+00,7.152028679847717285e-01,8.925484865903854370e-02,1.933800578117370605e-01,6.319059729576110840e-01,2.040290832519531250e+00,1.511810183525085449e+00,2.288643360137939453e+00,1.218221858143806458e-01
7.229999999999999716e+01,7.395099401473999023e-01,9.834635257720947266e-01,7.548635601997375488e-01,8.691348135471343994e-02,1.919015049934387207e-01,5.862035751342773438e-01,1.789117932319641113e+00,1.655410051345825195e+00,2.400354623794555664e+00,1.406901329755783081e-01
7.240000000000000568e+01,6.946051120758056641e-01,9.551096558570861816e-01,7.963749170303344727e-01,8.514884859323501587e-02,1.915043145418167114e-01,5.432125329971313477e-01,1.552121520042419434e+00,1.756661772727966309e+00,2.511062145233154297e+00,1.637042164802551270e-01
7.250000000000000000e+01,6.555982828140258789e-01,9.234888553619384766e-01,8.397827148437500000e-01,8.396843075752258301e-02,1.921108514070510864e-01,5.028134584426879883e-01,1.334820508956909180e+00,1.813885688781738281e+00,2.618395566940307617e+00,1.921902447938919067e-01
7.260000000000000853e+01,6.223936676979064941e-01,8.893404603004455566e-01,8.851342797279357910e-01,8.338005840778350830e-02,1.936484277248382568e-01,4.648912847042083740e-01,1.140734314918518066e+00,1.829944491386413574e+00,2.720952272415161133e+00,2.268159836530685425e-01
7.270000000000000284e+01,5.943166017532348633e-01,8.538705706596374512e-01,9.324784874916076660e-01,8.339192718267440796e-02,1.961232721805572510e-01,4.293691813945770264e-01,9.674795269966125488e-01,1.818187355995178223e+00,2.814711570739746094e+00,2.711071968078613281e-01
7.279999999999999716e+01,5.705080032348632812e-01,8.182380199432373047e-01,9.819476008415222168e-01,8.398562669754028320e-02,1.995075792074203491e-01,3.961593806743621826e-01,8.135883808135986328e-01,1.785948157310485840e+00,2.894845008850097656e+00,3.283234238624572754e-01
7.290000000000000568e+01,5.508137345314025879e-01,7.827629446983337402e-01,1.034185290336608887e+00,8.498556166887283325e-02,2.037293016910552979e-01,3.651567399501800537e-01,6.824823617935180664e-01,1.735445141792297363e+00,2.955968856811523438e+00,4.010842740535736084e-01
7.300000000000000000e+01,5.343613028526306152e-01,7.477742433547973633e-01,1.089423775672912598e+00,8.637379854917526245e-02,2.086544185876846313e-01,3.362597227096557617e-01,5.728074312210083008e-01,1.671061038970947266e+00,2.991218090057373047e+00,4.915788471698760986e-01
7.310000000000000853e+01,5.202084779739379883e-01,7.136021852493286133e-01,1.147798180580139160e+00,8.816903084516525269e-02,2.137690484523773193e-01,3.092767596244812012e-01,4.824317097663879395e-01,1.597303628921508789e+00,2.985908746719360352e+00,6.027902364730834961e-01
7.320000000000000284e+01,5.081678628921508789e-01,6.803483366966247559e-01,1.209448933601379395e+00,9.039078652858734131e-02,2.189729958772659302e-01,2.840344905853271484e-01,4.097350835800170898e-01,1.517366409301757812e+00,2.938571214675903320e+00,7.304913997650146484e-01
7.329999999999999716e+01,4.980772137641906738e-01,6.480552554130554199e-01,1.274522542953491211e+00,9.305940568447113037e-02,2.242482453584671021e-01,2.602659165859222412e-01,3.508197963237762451e-01,1.435177326202392578e+00,2.852061986923217773e+00,8.696722388267517090e-01
7.340000000000000568e+01,4.898072481155395508e-01,6.168543100357055664e-01,1.343163251876831055e+00,9.620373696088790894e-02,2.296126335859298706e-01,2.378884553909301758e-01,3.034024834632873535e-01,1.352669596672058105e+00,2.723254203796386719e+00,1.018455386161804199e+00
7.350000000000000000e+01,4.832286834716796875e-01,5.868195295333862305e-01,1.415440082550048828e+00,9.991556406021118164e-02,2.353770285844802856e-01,2.169395387172698975e-01,2.660198509693145752e-01,1.270906209945678711e+00,2.549904346466064453e+00,1.171484470367431641e+00
7.360000000000000853e+01,4.782371222972869873e-01,5.579954385757446289e-01,1.491397738456726074e+00,1.042835786938667297e-01,2.422102093696594238e-01,1.975664794445037842e-01,2.372428774833679199e-01,1.190639495849609375e+00,2.338785886764526367e+00,1.327649831771850586e+00
7.370000000000000284e+01,4.747641682624816895e-01,5.304245352745056152e-01,1.570790529251098633e+00,1.095442101359367371e-01,2.502171993255615234e-01,1.797751039266586304e-01,2.156482785940170288e-01,1.112545847892761230e+00,2.098986387252807617e+00,1.487411499023437500e+00
7.379999999999999716e+01,4.725247919559478760e-01,5.042136311531066895e-01,1.653844952583312988e+00,1.159097552299499512e-01,2.600088119506835938e-01,1.636743396520614624e-01,1.994609832763671875e-01,1.037594437599182129e+00,1.845120429992675781e+00,1.638646841049194336e+00
7.390000000000000568e+01,4.713784158229827881e-01,4.792239964008331299e-01,1.740774154663085938e+00,1.235670819878578186e-01,2.715861499309539795e-01,1.491145342588424683e-01,1.863710284233093262e-01,9.667598605155944824e-01,1.602709054946899414e+00,1.749755263328552246e+00
7.400000000000000000e+01,4.712035953998565674e-01,4.553191959857940674e-01,1.831416130065917969e+00,1.325432360172271729e-01,2.854920029640197754e-01,1.362603902816772461e-01,1.759617030620574951e-01,9.000732302665710449e-01,1.379548907279968262e+00,1.816141128540039062e+00
7.410000000000000853e+01,4.719603359699249268e-01,4.324899017810821533e-01,1.924973249435424805e+00,1.433386653661727905e-01,3.015138804912567139e-01,1.246458962559700012e-01,1.680446416139602661e-01,8.373461365699768066e-01,1.179176449775695801e+00,1.839918494224548340e+00
7.420000000000000284e+01,4.736087918281555176e-01,4.107255339622497559e-01,2.020558834075927734e+00,1.564279198646545410e-01,3.194900751113891602e-01,1.140795871615409851e-01,1.621410250663757324e-01,7.781938910484313965e-01,1.001041293144226074e+00,1.832405686378479004e+00
7.429999999999999716e+01,4.761879742145538330e-01,3.900258243083953857e-01,2.117315530776977539e+00,1.723633408546447754e-01,3.392505049705505371e-01,1.043735817074775696e-01,1.576884537935256958e-01,7.223141789436340332e-01,8.419765233993530273e-01,1.803820252418518066e+00
7.440000000000000568e+01,4.804661273956298828e-01,3.705555200576782227e-01,2.212852239608764648e+00,1.925051659345626831e-01,3.608160316944122314e-01,9.552190452814102173e-02,1.545938998460769653e-01,6.696396470069885254e-01,7.055774927139282227e-01,1.756268382072448730e+00
7.450000000000000000e+01,4.866164028644561768e-01,3.523356318473815918e-01,2.305155754089355469e+00,2.177688330411911011e-01,3.842235207557678223e-01,8.753293007612228394e-02,1.527644544839859009e-01,6.200321912765502930e-01,5.912477374076843262e-01,1.693801641464233398e+00
7.460000000000000853e+01,4.945999979972839355e-01,3.352572917938232422e-01,2.392375230789184570e+00,2.486393004655838013e-01,4.095112383365631104e-01,8.041557669639587402e-02,1.521117985248565674e-01,5.733584165573120117e-01,4.966320097446441650e-01,1.621160268783569336e+00
7.470000000000000284e+01,5.048789381980895996e-01,3.192824423313140869e-01,2.471176385879516602e+00,2.874278426170349121e-01,4.365225434303283691e-01,7.406180351972579956e-02,1.525518596172332764e-01,5.294893383979797363e-01,4.202445149421691895e-01,1.541772365570068359e+00
7.479999999999999716e+01,5.176491737365722656e-01,3.046539723873138428e-01,2.537041902542114258e+00,3.367877602577209473e-01,4.650673568248748779e-01,6.834502518177032471e-02,1.540047377347946167e-01,4.883003830909729004e-01,3.585494458675384521e-01,1.459308266639709473e+00
7.490000000000000568e+01,5.329340696334838867e-01,2.914295494556427002e-01,2.585169076919555664e+00,3.980412185192108154e-01,4.951739013195037842e-01,6.327021867036819458e-02,1.563944071531295776e-01,4.496711194515228271e-01,3.087200820446014404e-01,1.376299142837524414e+00
7.500000000000000000e+01,5.505267381668090820e-01,2.793641388416290283e-01,2.609952211380004883e+00,4.724577069282531738e-01,5.268723368644714355e-01,5.882369354367256165e-02,1.597175002098083496e-01,4.135162830352783203e-01,2.692035734653472900e-01,1.293868541717529297e+00
7.510000000000000853e+01,5.703517198562622070e-01,2.684033513069152832e-01,2.607183933258056641e+00,5.602375864982604980e-01,5.602011084556579590e-01,5.492202937602996826e-02,1.639566123485565186e-01,3.797490000724792480e-01,2.387012392282485962e-01,1.212769985198974609e+00
7.520000000000000284e+01,5.922687649726867676e-01,2.584096789360046387e-01,2.578200340270996094e+00,6.574919819831848145e-01,5.951993465423583984e-01,5.155989155173301697e-02,1.690209656953811646e-01,3.482599258422851562e-01,2.156554758548736572e-01,1.133734583854675293e+00
7.529999999999999716e+01,6.162359714508056641e-01,2.493398040533065796e-01,2.519307374954223633e+00,7.638194561004638672e-01,6.319072842597961426e-01,4.874346032738685608e-02,1.743938326835632324e-01,3.189407289028167725e-01,1.985020339488983154e-01,1.057645797729492188e+00
7.540000000000000568e+01,6.420297622680664062e-01,2.410512119531631470e-01,2.428361892700195312e+00,8.781041502952575684e-01,6.703664660453796387e-01,4.647924751043319702e-02,1.798553168773651123e-01,2.916303277015686035e-01,1.847324818372726440e-01,9.855112433433532715e-01
7.550000000000000000e+01,6.695024371147155762e-01,2.334379255771636963e-01,2.304396629333496094e+00,9.969520568847656250e-01,7.106198668479919434e-01,4.477413371205329895e-02,1.854039728641510010e-01,2.660736143589019775e-01,1.736971735954284668e-01,9.175804257392883301e-01
7.560000000000000853e+01,6.986672878265380859e-01,2.264191508293151855e-01,2.148343086242675781e+00,1.117762684822082520e+00,7.527118325233459473e-01,4.363534972071647644e-02,1.910222023725509644e-01,2.419682294130325317e-01,1.652077138423919678e-01,8.536708950996398926e-01
7.570000000000000284e+01,7.295049428939819336e-01,2.199763506650924683e-01,1.966218590736389160e+00,1.240978956222534180e+00,7.966883778572082520e-01,4.307049512863159180e-02,1.967350989580154419e-01,2.192592322826385498e-01,1.589286029338836670e-01,7.934918999671936035e-01
7.579999999999999716e+01,7.620320916175842285e-01,2.141311615705490112e-01,1.764741301536560059e+00,1.364791750907897949e+00,8.426660299301147461e-01,4.306453838944435120e-02,2.028940767049789429e-01,1.980220526456832886e-01,1.541651487350463867e-01,7.365592718124389648e-01
7.590000000000000568e+01,7.962349057197570801e-01,2.089201807975769043e-01,1.563752770423889160e+00,1.468755602836608887e+00,8.912636041641235352e-01,4.344742000102996826e-02,2.100845277309417725e-01,1.783685088157653809e-01,1.507874876260757446e-01,6.828736066818237305e-01
7.600000000000000000e+01,8.319951295852661133e-01,2.044331282377243042e-01,1.376712799072265625e+00,1.537731409072875977e+00,9.427154064178466797e-01,4.419752955436706543e-02,2.183416038751602173e-01,1.602717638015747070e-01,1.487022787332534790e-01,6.323046088218688965e-01
7.610000000000000853e+01,8.692792057991027832e-01,2.007034122943878174e-01,1.206374287605285645e+00,1.572784304618835449e+00,9.971498847007751465e-01,4.533266276121139526e-02,2.284029871225357056e-01,1.439041346311569214e-01,1.478196680545806885e-01,5.847169756889343262e-01
7.620000000000000284e+01,9.080581665039062500e-01,1.977588683366775513e-01,1.053521513938903809e+00,1.577787399291992188e+00,1.054700851440429688e+00,4.687141254544258118e-02,2.403458952903747559e-01,1.292265504598617554e-01,1.480540931224822998e-01,5.399799942970275879e-01
7.629999999999999716e+01,9.482994079589843750e-01,1.956266760826110840e-01,9.146198630332946777e-01,1.563893318176269531e+00,1.115508556365966797e+00,4.883318394422531128e-02,2.542919814586639404e-01,1.163447499275207520e-01,1.493242681026458740e-01,4.979671835899353027e-01
7.640000000000000568e+01,9.899667501449584961e-01,1.943332105875015259e-01,7.907996773719787598e-01,1.534010529518127441e+00,1.179718613624572754e+00,5.123824253678321838e-02,2.701740264892578125e-01,1.047481447458267212e-01,1.515529006719589233e-01,4.585564434528350830e-01
7.650000000000000000e+01,1.032997727394104004e+00,1.939059346914291382e-01,6.835889220237731934e-01,1.490095496177673340e+00,1.247483253479003906e+00,5.410774052143096924e-02,2.879418730735778809e-01,9.422105550765991211e-02,1.547027379274368286e-01,4.216460287570953369e-01
7.660000000000000853e+01,1.077224969863891602e+00,1.943789720535278320e-01,5.931374430656433105e-01,1.435118556022644043e+00,1.318961858749389648e+00,5.746376886963844299e-02,3.074385523796081543e-01,8.456698805093765259e-02,1.587869524955749512e-01,3.871609866619110107e-01
7.670000000000000284e+01,1.122549295425415039e+00,1.957764625549316406e-01,5.182763934135437012e-01,1.371983289718627930e+00,1.394320011138916016e+00,6.132939085364341736e-02,3.287044465541839600e-01,7.575781643390655518e-02,1.637339293956756592e-01,3.549920320510864258e-01
7.679999999999999716e+01,1.168879032135009766e+00,1.981194317340850830e-01,4.588900208473205566e-01,1.303213596343994141e+00,1.473731160163879395e+00,6.572869420051574707e-02,3.517926633358001709e-01,6.780257821083068848e-02,1.691197454929351807e-01,3.250314593315124512e-01
7.690000000000000568e+01,1.216082692146301270e+00,2.014428675174713135e-01,4.110823869705200195e-01,1.233001351356506348e+00,1.557381153106689453e+00,7.068931311368942261e-02,3.767409920692443848e-01,6.071007251739501953e-02,1.745946705341339111e-01,2.971459925174713135e-01
7.700000000000000000e+01,1.263880729675292969e+00,2.058395445346832275e-01,3.726261854171752930e-01,1.162957549095153809e+00,1.645673751831054688e+00,7.640798389911651611e-02,4.034874141216278076e-01,5.442899838089942932e-02,1.801583617925643921e-01,2.710958719253540039e-01
7.710000000000000853e+01,1.312111020088195801e+00,2.113358825445175171e-01,3.426512181758880615e-01,1.093772649765014648e+00,1.738682270050048828e+00,8.300790190696716309e-02,4.317705631256103516e-01,4.878958687186241150e-02,1.857962161302566528e-01,2.465758323669433594e-01
7.720000000000000284e+01,1.360625267028808594e+00,2.179457694292068481e-01,3.197408318519592285e-01,1.026286244392395020e+00,1.836347818374633789e+00,9.061700105667114258e-02,4.615996778011322021e-01,4.378549009561538696e-02,1.915145814418792725e-01,2.234399020671844482e-01
7.729999999999999716e+01,1.409255266189575195e+00,2.256952226161956787e-01,3.029479682445526123e-01,9.610316157341003418e-01,1.937904953956604004e+00,9.974589943885803223e-02,4.930036664009094238e-01,3.942154347896575928e-02,1.974982023239135742e-01,2.017388641834259033e-01
7.740000000000000568e+01,1.457447290420532227e+00,2.349731326103210449e-01,2.905848026275634766e-01,8.989526629447937012e-01,2.042336225509643555e+00,1.107758432626724243e-01,5.260170102119445801e-01,3.563435003161430359e-02,2.044474780559539795e-01,1.816180795431137085e-01
7.750000000000000000e+01,1.504802107810974121e+00,2.459492087364196777e-01,2.808798849582672119e-01,8.406345844268798828e-01,2.149026870727539062e+00,1.242768988013267517e-01,5.606793761253356934e-01,3.237937763333320618e-02,2.124082893133163452e-01,1.630519479513168335e-01
7.760000000000000853e+01,1.551208734512329102e+00,2.585631310939788818e-01,2.733103632926940918e-01,7.858706712722778320e-01,2.257280588150024414e+00,1.405905634164810181e-01,5.970306396484375000e-01,2.966273948550224304e-02,2.219435721635818481e-01,1.461598724126815796e-01
7.770000000000000284e+01,1.596179962158203125e+00,2.729261517524719238e-01,2.671737074851989746e-01,7.341557145118713379e-01,2.366062402725219727e+00,1.600527316331863403e-01,6.351118683815002441e-01,2.749091200530529022e-02,2.333874106407165527e-01,1.309759467840194702e-01
7.779999999999999716e+01,1.639115929603576660e+00,2.891768515110015869e-01,2.623210847377777100e-01,6.853230595588684082e-01,2.472361803054809570e+00,1.843875348567962646e-01,6.749655008316040039e-01,2.587069943547248840e-02,2.468267083168029785e-01,1.176153942942619324e-01
7.790000000000000568e+01,1.679157137870788574e+00,3.075762093067169189e-01,2.586682438850402832e-01,6.392511129379272461e-01,2.574281930923461914e+00,2.144518047571182251e-01,7.166354656219482422e-01,2.480926550924777985e-02,2.621791064739227295e-01,1.057086214423179626e-01
7.800000000000000000e+01,1.715621709823608398e+00,3.282398581504821777e-01,2.561347782611846924e-01,5.958224534988403320e-01,2.669545650482177734e+00,2.517358958721160889e-01,7.601672410964965820e-01,2.431413158774375916e-02,2.794428169727325439e-01,9.490436315536499023e-02
7.810000000000000853e+01,1.748071908950805664e+00,3.511464595794677734e-01,2.546440958976745605e-01,5.549233555793762207e-01,2.753653049468994141e+00,3.002295494079589844e-01,8.059830665588378906e-01,2.427151240408420563e-02,2.984746992588043213e-01,8.502586185932159424e-02
7.820000000000000284e+01,1.775526881217956543e+00,3.770807385444641113e-01,2.541234195232391357e-01,5.164435505867004395e-01,2.821974754333496094e+00,3.623677194118499756e-01,8.545358180999755859e-01,2.457951381802558899e-02,3.192216753959655762e-01,7.598759979009628296e-02
7.829999999999999716e+01,1.797111272811889648e+00,4.064057767391204834e-01,2.545226812362670898e-01,4.802856147289276123e-01,2.868617057800292969e+00,4.401698410511016846e-01,9.059487581253051758e-01,2.525522373616695404e-02,3.417693376541137695e-01,6.779957562685012817e-02
7.840000000000000568e+01,1.812180042266845703e+00,4.390513598918914795e-01,2.558619678020477295e-01,4.463863372802734375e-01,2.885155439376831055e+00,5.344271063804626465e-01,9.603504538536071777e-01,2.631647698581218719e-02,3.661644160747528076e-01,6.047085300087928772e-02
7.850000000000000000e+01,1.820112347602844238e+00,4.749071598052978516e-01,2.580867111682891846e-01,4.146744310855865479e-01,2.861169099807739258e+00,6.472917199134826660e-01,1.017875194549560547e+00,2.778190374374389648e-02,3.924137949943542480e-01,5.399148911237716675e-02
7.860000000000000853e+01,1.820314645767211914e+00,5.138396024703979492e-01,2.611443698406219482e-01,3.851233720779418945e-01,2.801628112792968750e+00,7.717462182044982910e-01,1.078663229942321777e+00,2.967095375061035156e-02,4.202474355697631836e-01,4.818601906299591064e-02
7.870000000000000284e+01,1.812214493751525879e+00,5.557314753532409668e-01,2.649519145488739014e-01,3.575154542922973633e-01,2.704117059707641602e+00,9.062812924385070801e-01,1.142860531806945801e+00,3.200393542647361755e-02,4.496175348758697510e-01,4.301375523209571838e-02
7.879999999999999716e+01,1.795297145843505859e+00,6.003162264823913574e-01,2.694134414196014404e-01,3.317155241966247559e-01,2.565772533416748047e+00,1.048028588294982910e+00,1.210620284080505371e+00,3.480204939842224121e-02,4.805526435375213623e-01,3.847983852028846741e-02
7.890000000000000568e+01,1.769115924835205078e+00,6.472623348236083984e-01,2.740827500820159912e-01,3.074737489223480225e-01,2.387578248977661133e+00,1.192314863204956055e+00,1.282101511955261230e+00,3.808743134140968323e-02,5.130845904350280762e-01,3.455575928092002869e-02
7.900000000000000000e+01,1.731314659118652344e+00,6.971042752265930176e-01,2.788463234901428223e-01,2.846276164054870605e-01,2.177512884140014648e+00,1.339928746223449707e+00,1.357470870018005371e+00,4.188320413231849670e-02,5.472524762153625488e-01,3.116496279835700989e-02
7.910000000000000853e+01,1.679604291915893555e+00,7.491321563720703125e-01,2.837615013122558594e-01,2.631537318229675293e-01,1.943336606025695801e+00,1.489932894706726074e+00,1.436901569366455078e+00,4.621348902583122253e-02,5.830959081649780273e-01,2.830999530851840973e-02
7.920000000000000284e+01,1.613695740699768066e+00,8.021754026412963867e-01,2.894414663314819336e-01,2.431741356849670410e-01,1.705910801887512207e+00,1.619562029838562012e+00,1.520575165748596191e+00,5.110349878668785095e-02,6.206554174423217773e-01,2.599722333252429962e-02
7.929999999999999716e+01,1.533656954765319824e+00,8.553025126457214355e-01,2.962453961372375488e-01,2.247501164674758911e-01,1.483693838119506836e+00,1.707935810089111328e+00,1.608849048614501953e+00,5.666406452655792236e-02,6.599732041358947754e-01,2.423335425555706024e-02
7.940000000000000568e+01,1.441052198410034180e+00,9.081301689147949219e-01,3.043974339962005615e-01,2.078729271888732910e-01,1.280692934989929199e+00,1.755036354064941406e+00,1.702030897140502930e+00,6.297972053289413452e-02,7.010927796363830566e-01,2.302544191479682922e-02
7.950000000000000000e+01,1.339296340942382812e+00,9.595873355865478516e-01,3.147160708904266357e-01,1.923680007457733154e-01,1.099293708801269531e+00,1.764697670936584473e+00,1.800011634826660156e+00,7.022681832313537598e-02,7.440588474273681641e-01,2.238090336322784424e-02
7.960000000000000853e+01,1.237880229949951172e+00,1.002412915229797363e+00,3.273687958717346191e-01,1.783216893672943115e-01,9.367467761039733887e-01,1.750162363052368164e+00,1.902286171913146973e+00,7.837589085102081299e-02,7.891500592231750488e-01,2.223163284361362457e-02
7.970000000000000284e+01,1.143821835517883301e+00,1.030863285064697266e+00,3.424636423587799072e-01,1.658654659986495972e-01,7.926616668701171875e-01,1.716535687446594238e+00,2.007911920547485352e+00,8.798120915889739990e-02,8.369317054748535156e-01,2.243329025804996490e-02
7.979999999999999716e+01,1.058736205101013184e+00,1.044086337089538574e+00,3.596204519271850586e-01,1.545688807964324951e-01,6.700466871261596680e-01,1.665755271911621094e+00,2.116099834442138672e+00,9.978532791137695312e-02,8.875396847724914551e-01,2.299792133271694183e-02
7.990000000000000568e+01,9.810962080955505371e-01,1.046041846275329590e+00,3.786184489727020264e-01,1.441888660192489624e-01,5.675126314163208008e-01,1.602301120758056641e+00,2.226018905639648438e+00,1.143198162317276001e-01,9.411010146141052246e-01,2.394316345453262329e-02
8.000000000000000000e+01,9.100308418273925781e-01,1.039981842041015625e+00,3.994290232658386230e-01,1.346721798181533813e-01,4.832472205162048340e-01,1.530202150344848633e+00,2.337148427963256836e+00,1.315911710262298584e-01,9.977484941482543945e-01,2.528742328286170959e-02
8.010000000000000853e+01,8.458634018898010254e-01,1.026800155639648438e+00,4.220888018608093262e-01,1.260270029306411743e-01,4.157239496707916260e-01,1.452319264411926270e+00,2.448788404464721680e+00,1.520553678274154663e-01,1.057620763778686523e+00,2.704992517828941345e-02
8.020000000000000284e+01,7.887814044952392578e-01,1.007400393486022949e+00,4.466357827186584473e-01,1.182620748877525330e-01,3.609079122543334961e-01,1.372853279113769531e+00,2.557928323745727539e+00,1.775283664464950562e-01,1.120862007141113281e+00,2.925073914229869843e-02
8.029999999999999716e+01,7.381016016006469727e-01,9.829493761062622070e-01,4.729968905448913574e-01,1.113192737102508545e-01,3.169773817062377930e-01,1.293379545211791992e+00,2.663066387176513672e+00,2.087535113096237183e-01,1.187623858451843262e+00,3.191082179546356201e-02
8.040000000000000568e+01,6.933453083038330078e-01,9.544764161109924316e-01,5.009130835533142090e-01,1.050301194190979004e-01,2.825364768505096436e-01,1.214748263359069824e+00,2.761778593063354492e+00,2.473948299884796143e-01,1.258063316345214844e+00,3.505206108093261719e-02
8.050000000000000000e+01,6.544881463050842285e-01,9.227567315101623535e-01,5.303977131843566895e-01,9.939063340425491333e-02,2.560636401176452637e-01,1.137714147567749023e+00,2.849282264709472656e+00,2.975586056709289551e-01,1.332345128059387207e+00,3.869730606675148010e-02
8.060000000000000853e+01,6.214321851730346680e-01,8.885289430618286133e-01,5.614814162254333496e-01,9.437814354896545410e-02,2.363662272691726685e-01,1.062904715538024902e+00,2.920596122741699219e+00,3.618972301483154297e-01,1.410641074180603027e+00,4.287040606141090393e-02
8.070000000000000284e+01,5.934695601463317871e-01,8.530287146568298340e-01,5.942028164863586426e-01,8.991342782974243164e-02,2.216704934835433960e-01,9.915425777435302734e-01,2.969961404800415039e+00,4.430148303508758545e-01,1.493130207061767578e+00,4.759626835584640503e-02
8.079999999999999716e+01,5.697695612907409668e-01,8.173791766166687012e-01,6.286007761955261230e-01,8.599639683961868286e-02,2.098198831081390381e-01,9.242836236953735352e-01,2.987910985946655273e+00,5.424742102622985840e-01,1.580081343650817871e+00,5.294222384691238403e-02
8.090000000000000568e+01,5.501808524131774902e-01,7.818952798843383789e-01,6.647153496742248535e-01,8.263308554887771606e-02,2.005064636468887329e-01,8.609924912452697754e-01,2.960443735122680664e+00,6.627866029739379883e-01,1.671893239021301270e+00,5.903658643364906311e-02
8.100000000000000000e+01,5.337988734245300293e-01,7.469087243080139160e-01,7.025879025459289551e-01,7.982984930276870728e-02,1.934940367937088013e-01,8.016037940979003906e-01,2.894742012023925781e+00,7.957157492637634277e-01,1.768589496612548828e+00,6.597954034805297852e-02
8.110000000000000853e+01,5.197086334228515625e-01,7.127459049224853516e-01,7.422610521316528320e-01,7.759346812963485718e-02,1.880731433629989624e-01,7.456097602844238281e-01,2.788503885269165039e+00,9.393201470375061035e-01,1.869742274284362793e+00,7.385655492544174194e-02
8.120000000000000284e+01,5.077270865440368652e-01,6.795041561126708984e-01,7.837792038917541504e-01,7.593102008104324341e-02,1.840259879827499390e-01,6.927872300148010254e-01,2.638525485992431641e+00,1.090248346328735352e+00,1.974497437477111816e+00,8.287720382213592529e-02
8.129999999999999716e+01,4.976920783519744873e-01,6.472268700599670410e-01,8.271880149841308594e-01,7.484996318817138672e-02,1.812603622674942017e-01,6.430011987686157227e-01,2.446195363998413086e+00,1.243801712989807129e+00,2.082006216049194336e+00,9.390426427125930786e-02
8.140000000000000568e+01,4.894745945930480957e-01,6.160455346107482910e-01,8.725348711013793945e-01,7.435813546180725098e-02,1.796883493661880493e-01,5.961207747459411621e-01,2.221195936203002930e+00,1.401119709014892578e+00,2.191500186920166016e+00,1.075471937656402588e-01
8.150000000000000000e+01,4.829452931880950928e-01,5.860328674316406250e-01,9.198684692382812500e-01,7.446378469467163086e-02,1.792262941598892212e-01,5.520191788673400879e-01,1.972202301025390625e+00,1.560232639312744141e+00,2.302251577377319336e+00,1.239563673734664917e-01
8.160000000000000853e+01,4.780010581016540527e-01,5.572326183319091797e-01,9.695008397102355957e-01,7.509009540081024170e-02,1.797946393489837646e-01,5.105743408203125000e-01,1.722831368446350098e+00,1.693683624267578125e+00,2.414008140563964844e+00,1.432271897792816162e-01
8.170000000000000284e+01,4.745637476444244385e-01,5.296914577484130859e-01,1.022010445594787598e+00,7.609217613935470581e-02,1.813177466392517090e-01,4.716677367687225342e-01,1.490205883979797363e+00,1.782664656639099121e+00,2.524395704269409180e+00,1.668621897697448730e-01
8.179999999999999716e+01,4.723560512065887451e-01,5.035113096237182617e-01,1.077537178993225098e+00,7.748461514711380005e-02,1.837635636329650879e-01,4.352032542228698730e-01,1.278235793113708496e+00,1.827776193618774414e+00,2.631234645843505859e+00,1.960545927286148071e-01
8.190000000000000568e+01,4.712366759777069092e-01,4.785465896129608154e-01,1.136216282844543457e+00,7.928620278835296631e-02,1.871415376663208008e-01,4.011071920394897461e-01,1.090119004249572754e+00,1.834170341491699219e+00,2.732994079589843750e+00,2.316068112850189209e-01
8.200000000000000000e+01,4.710879921913146973e-01,4.546666443347930908e-01,1.198188900947570801e+00,8.151655644178390503e-02,1.913804709911346436e-01,3.692730963230133057e-01,9.215556383132934570e-01,1.816252946853637695e+00,2.825358390808105469e+00,2.773316502571105957e-01
8.210000000000000853e+01,4.718698859214782715e-01,4.318621754646301270e-01,1.263602733612060547e+00,8.419615775346755981e-02,1.963597983121871948e-01,3.395972549915313721e-01,7.734898924827575684e-01,1.778322458267211914e+00,2.903476953506469727e+00,3.363009691238403320e-01
8.220000000000000284e+01,4.735426008701324463e-01,4.101225435733795166e-01,1.332611918449401855e+00,8.734639734029769897e-02,2.015537023544311523e-01,3.119424283504486084e-01,6.483879089355468750e-01,1.723149657249450684e+00,2.961890697479248047e+00,4.111520946025848389e-01
8.229999999999999716e+01,4.761552214622497559e-01,3.894492983818054199e-01,1.405367612838745117e+00,9.099731594324111938e-02,2.068394273519515991e-01,2.860763669013977051e-01,5.440466403961181641e-01,1.655455946922302246e+00,2.993326187133789062e+00,5.038260817527770996e-01
8.240000000000000568e+01,4.804831445217132568e-01,3.700106441974639893e-01,1.481939077377319336e+00,9.524802863597869873e-02,2.122010290622711182e-01,2.617532312870025635e-01,4.587224423885345459e-01,1.579431176185607910e+00,2.982169866561889648e+00,6.177065372467041016e-01
8.250000000000000000e+01,4.866796135902404785e-01,3.518196642398834229e-01,1.562401890754699707e+00,1.001753732562065125e-01,2.176399827003479004e-01,2.388426512479782104e-01,3.902032375335693359e-01,1.498191237449645996e+00,2.930232763290405273e+00,7.468863129615783691e-01
8.260000000000000853e+01,4.947167038917541504e-01,3.347707092761993408e-01,1.646697878837585449e+00,1.061469838023185730e-01,2.233069390058517456e-01,2.173403948545455933e-01,3.345784246921539307e-01,1.415557146072387695e+00,2.838728427886962891e+00,8.873622417449951172e-01
8.270000000000000284e+01,5.050567388534545898e-01,3.188222646713256836e-01,1.734982371330261230e+00,1.133961081504821777e-01,2.298965156078338623e-01,1.973838806152343750e-01,2.900051474571228027e-01,1.332937359809875488e+00,2.704514980316162109e+00,1.036997914314270020e+00
8.279999999999999716e+01,5.178958177566528320e-01,3.042317628860473633e-01,1.827131867408752441e+00,1.219450458884239197e-01,2.375716120004653931e-01,1.789967566728591919e-01,2.551724910736083984e-01,1.251261949539184570e+00,2.525944948196411133e+00,1.190299987792968750e+00
8.290000000000000568e+01,5.332447886466979980e-01,2.910391986370086670e-01,1.922600626945495605e+00,1.321934014558792114e-01,2.468543499708175659e-01,1.622870415449142456e-01,2.284628152847290039e-01,1.171326756477355957e+00,2.310967683792114258e+00,1.346961140632629395e+00
8.300000000000000000e+01,5.508962273597717285e-01,2.790026068687438965e-01,2.020414113998413086e+00,1.446899920701980591e-01,2.579695284366607666e-01,1.471876651048660278e-01,2.085937857627868652e-01,1.093784332275390625e+00,2.068175554275512695e+00,1.507206559181213379e+00
8.310000000000000853e+01,5.707781910896301270e-01,2.680692076683044434e-01,2.120041608810424805e+00,1.599527448415756226e-01,2.711074650287628174e-01,1.338266879320144653e-01,1.933841556310653687e-01,1.019706845283508301e+00,1.814643025398254395e+00,1.654722332954406738e+00
8.320000000000000284e+01,5.927486419677734375e-01,2.580993771553039551e-01,2.219613790512084961e+00,1.786834746599197388e-01,2.864079177379608154e-01,1.218688562512397766e-01,1.810165494680404663e-01,9.498404860496520996e-01,1.574407696723937988e+00,1.760264515876770020e+00
8.329999999999999716e+01,6.167687773704528809e-01,2.490530312061309814e-01,2.316454172134399414e+00,2.023279219865798950e-01,3.037004470825195312e-01,1.110060438513755798e-01,1.712840050458908081e-01,8.840808272361755371e-01,1.353794097900390625e+00,1.821277856826782227e+00
8.340000000000000568e+01,6.426068544387817383e-01,2.407823652029037476e-01,2.408895969390869141e+00,2.315070182085037231e-01,3.228150606155395508e-01,1.010507270693778992e-01,1.639929264783859253e-01,8.222358822822570801e-01,1.156457781791687012e+00,1.840262770652770996e+00
8.350000000000000000e+01,6.701245903968811035e-01,2.331860661506652832e-01,2.494564771652221680e+00,2.676368355751037598e-01,3.437174856662750244e-01,9.194447845220565796e-02,1.584973335266113281e-01,7.638118863105773926e-01,9.805831909179687500e-01,1.830036044120788574e+00
8.360000000000000853e+01,6.993316411972045898e-01,2.261824607849121094e-01,2.568886041641235352e+00,3.141825199127197266e-01,3.664439916610717773e-01,8.369550108909606934e-02,1.544281244277954102e-01,7.086530327796936035e-01,8.240808844566345215e-01,1.799005270004272461e+00
8.370000000000000284e+01,7.302119731903076172e-01,2.197548598051071167e-01,2.627084493637084961e+00,3.725940883159637451e-01,3.910322487354278564e-01,7.631249725818634033e-02,1.516949385404586792e-01,6.566714048385620117e-01,6.904943585395812988e-01,1.749372363090515137e+00
8.379999999999999716e+01,7.627825736999511719e-01,2.139250487089157104e-01,2.663556098937988281e+00,4.441773593425750732e-01,4.174538850784301758e-01,6.976429373025894165e-02,1.502059251070022583e-01,6.077299118041992188e-01,5.786647796630859375e-01,1.685437083244323730e+00
8.390000000000000568e+01,7.970287203788757324e-01,2.087303251028060913e-01,2.672111749649047852e+00,5.303019285202026367e-01,4.454333484172821045e-01,6.387230753898620605e-02,1.498735994100570679e-01,5.616959929466247559e-01,4.863677620887756348e-01,1.611820816993713379e+00
8.400000000000000000e+01,8.328316807746887207e-01,2.042605280876159668e-01,2.651536464691162109e+00,6.285982131958007812e-01,4.749605655670166016e-01,5.861860141158103943e-02,1.506148129701614380e-01,5.184412598609924316e-01,4.120253622531890869e-01,1.531803369522094727e+00
8.410000000000000853e+01,8.701581954956054688e-01,2.005488425493240356e-01,2.600654363632202148e+00,7.366415858268737793e-01,5.060644149780273438e-01,5.400776118040084839e-02,1.523504704236984253e-01,4.778419733047485352e-01,3.518510758876800537e-01,1.449221611022949219e+00
8.420000000000000284e+01,9.089790582656860352e-01,1.976231336593627930e-01,2.516803264617919922e+00,8.534893393516540527e-01,5.387793779373168945e-01,4.997492954134941101e-02,1.550105512142181396e-01,4.397805631160736084e-01,3.033553957939147949e-01,1.366224169731140137e+00
8.429999999999999716e+01,9.492616653442382812e-01,1.955105364322662354e-01,2.398291826248168945e+00,9.766229987144470215e-01,5.731452107429504395e-01,4.647744819521903992e-02,1.586116403341293335e-01,4.041816890239715576e-01,2.650250196456909180e-01,1.283910870552062988e+00
8.440000000000000568e+01,9.909696578979492188e-01,1.942373961210250854e-01,2.245604038238525391e+00,1.102240800857543945e+00,6.092014312744140625e-01,4.352137446403503418e-02,1.631107777357101440e-01,3.709475696086883545e-01,2.354927659034729004e-01,1.203034400939941406e+00
8.450000000000000000e+01,1.034039735794067383e+00,1.938312798738479614e-01,2.063504934310913086e+00,1.230288505554199219e+00,6.469889283180236816e-01,4.111309722065925598e-02,1.683470904827117920e-01,3.399699330329895020e-01,2.132724225521087646e-01,1.124296188354492188e+00
8.460000000000000853e+01,1.078303933143615723e+00,1.943262666463851929e-01,1.858820796012878418e+00,1.360454320907592773e+00,6.865501999855041504e-01,3.925936669111251831e-02,1.737617850303649902e-01,3.111358284950256348e-01,1.966564208269119263e-01,1.048639416694641113e+00
8.470000000000000284e+01,1.123663187026977539e+00,1.957464516162872314e-01,1.647379040718078613e+00,1.477869868278503418e+00,7.279290556907653809e-01,3.796727210283279419e-02,1.792649477720260620e-01,2.842554748058319092e-01,1.832283884286880493e-01,9.770209789276123047e-01
8.479999999999999716e+01,1.170025944709777832e+00,1.981127858161926270e-01,1.448468327522277832e+00,1.560571551322937012e+00,7.711706161499023438e-01,3.724427893757820129e-02,1.848517954349517822e-01,2.590610682964324951e-01,1.725132912397384644e-01,9.095892906188964844e-01
8.490000000000000568e+01,1.217257976531982422e+00,2.014614492654800415e-01,1.266253829002380371e+00,1.607221603393554688e+00,8.163550496101379395e-01,3.708707168698310852e-02,1.905069947242736816e-01,2.352760583162307739e-01,1.643214523792266846e-01,8.461561203002929688e-01
8.500000000000000000e+01,1.265079379081726074e+00,2.058848589658737183e-01,1.102564930915832520e+00,1.620188713073730469e+00,8.640652298927307129e-01,3.733421862125396729e-02,1.962717920541763306e-01,2.128909081220626831e-01,1.582547277212142944e-01,7.863870263099670410e-01
8.510000000000000853e+01,1.313329696655273438e+00,2.114085406064987183e-01,9.543539881706237793e-01,1.610758304595947266e+00,9.145921468734741211e-01,3.794330358505249023e-02,2.026984095573425293e-01,1.920242160558700562e-01,1.536647677421569824e-01,7.298510670661926270e-01
8.520000000000000284e+01,1.361860513687133789e+00,2.180463373661041260e-01,8.218355774879455566e-01,1.584056973457336426e+00,9.680625796318054199e-01,3.893188759684562683e-02,2.101584672927856445e-01,1.727343499660491943e-01,1.504496783018112183e-01,6.765516400337219238e-01
8.529999999999999716e+01,1.410500288009643555e+00,2.258271872997283936e-01,7.065182328224182129e-01,1.542033910751342773e+00,1.024608969688415527e+00,4.031833261251449585e-02,2.187973856925964355e-01,1.550242006778717041e-01,1.485158652067184448e-01,6.263521909713745117e-01
8.540000000000000568e+01,1.458687901496887207e+00,2.351461201906204224e-01,6.091693043708801270e-01,1.487476825714111328e+00,1.084369182586669922e+00,4.212177172303199768e-02,2.293338626623153687e-01,1.390494108200073242e-01,1.477739959955215454e-01,5.791178941726684570e-01
8.550000000000000000e+01,1.506042480468750000e+00,2.461593300104141235e-01,5.281114578247070312e-01,1.423984527587890625e+00,1.147487282752990723e+00,4.436222463846206665e-02,2.417866736650466919e-01,1.248136535286903381e-01,1.481390595436096191e-01,5.347186923027038574e-01
8.560000000000000853e+01,1.552450299263000488e+00,2.588080465793609619e-01,4.629289209842681885e-01,1.354044556617736816e+00,1.214113950729370117e+00,4.706057161092758179e-02,2.562184929847717285e-01,1.122954636812210083e-01,1.495302617549896240e-01,4.930286705493927002e-01
8.570000000000000284e+01,1.597411751747131348e+00,2.732090950012207031e-01,4.108345508575439453e-01,1.281553626060485840e+00,1.284405946731567383e+00,5.023862048983573914e-02,2.725685834884643555e-01,1.009678393602371216e-01,1.518707424402236938e-01,4.539261162281036377e-01
8.579999999999999716e+01,1.640318155288696289e+00,2.895050942897796631e-01,3.688481450080871582e-01,1.208958268165588379e+00,1.358527302742004395e+00,5.391914024949073792e-02,2.907752692699432373e-01,9.067389369010925293e-02,1.551364213228225708e-01,4.173156321048736572e-01
8.590000000000000568e+01,1.680294752120971680e+00,3.079634904861450195e-01,3.358743190765380859e-01,1.137081623077392578e+00,1.436648845672607422e+00,5.812590941786766052e-02,3.106918931007385254e-01,8.122873306274414062e-02,1.593299210071563721e-01,3.831181228160858154e-01
8.600000000000000000e+01,1.716683506965637207e+00,3.286860287189483643e-01,3.105929195880889893e-01,1.066754221916198730e+00,1.518949508666992188e+00,6.288373470306396484e-02,3.323829472064971924e-01,7.262985408306121826e-02,1.643707156181335449e-01,3.512234985828399658e-01
8.610000000000000853e+01,1.749042868614196777e+00,3.516573607921600342e-01,2.918344140052795410e-01,9.986220002174377441e-01,1.605745434761047363e+00,6.828416883945465088e-02,3.559043705463409424e-01,6.488652527332305908e-02,1.697679460048675537e-01,3.215234577655792236e-01
8.620000000000000284e+01,1.776376843452453613e+00,3.776817917823791504e-01,2.781523466110229492e-01,9.335504770278930664e-01,1.697335362434387207e+00,7.449799031019210815e-02,3.812942206859588623e-01,5.800766497850418091e-02,1.752537339925765991e-01,2.938748300075531006e-01
8.629999999999999716e+01,1.797822117805480957e+00,4.070969223976135254e-01,2.674282193183898926e-01,8.723356127738952637e-01,1.793702721595764160e+00,8.162458240985870361e-02,4.084132015705108643e-01,5.189563706517219543e-02,1.808277070522308350e-01,2.680295705795288086e-01
8.640000000000000568e+01,1.812734484672546387e+00,4.398317635059356689e-01,2.590634226799011230e-01,8.149177432060241699e-01,1.894588232040405273e+00,8.983734995126724243e-02,4.370569288730621338e-01,4.641535505652427673e-02,1.864736527204513550e-01,2.436789721250534058e-01
8.650000000000000000e+01,1.820493459701538086e+00,4.757748246192932129e-01,2.524452209472656250e-01,7.608470916748046875e-01,1.998726606369018555e+00,9.972994029521942139e-02,4.672526717185974121e-01,4.157126322388648987e-02,1.922058016061782837e-01,2.207130640745162964e-01
8.660000000000000853e+01,1.820505738258361816e+00,5.147943496704101562e-01,2.471722811460494995e-01,7.097815275192260742e-01,2.105619192123413086e+00,1.117416247725486755e-01,4.990299046039581299e-01,3.736327588558197021e-02,1.982760280370712280e-01,1.991981565952301025e-01
8.670000000000000284e+01,1.812198877334594727e+00,5.567705631256103516e-01,2.431566417217254639e-01,6.615946292877197266e-01,2.214390039443969727e+00,1.264571100473403931e-01,5.324251055717468262e-01,3.371200338006019592e-02,2.053510546684265137e-01,1.792691349983215332e-01
8.679999999999999716e+01,1.795060157775878906e+00,6.014335155487060547e-01,2.403144091367721558e-01,6.161642074584960938e-01,2.324454545974731445e+00,1.439466476440429688e-01,5.674778819084167480e-01,3.059400245547294617e-02,2.134488224983215332e-01,1.608929485082626343e-01
8.690000000000000568e+01,1.768635392189025879e+00,6.484547257423400879e-01,2.385656684637069702e-01,5.733718276023864746e-01,2.434137344360351562e+00,1.651301681995391846e-01,6.042281985282897949e-01,2.801548503339290619e-02,2.232283800840377808e-01,1.442182958126068115e-01
8.700000000000000000e+01,1.730491042137145996e+00,6.983937621116638184e-01,2.378343790769577026e-01,5.331031084060668945e-01,2.540655374526977539e+00,1.916159689426422119e-01,6.427174806594848633e-01,2.598299272358417511e-02,2.349044531583786011e-01,1.292458623647689819e-01
8.710000000000000853e+01,1.678416609764099121e+00,7.504798769950866699e-01,2.380481362342834473e-01,4.952471852302551270e-01,2.642195940017700195e+00,2.241444587707519531e-01,6.829887032508850098e-01,2.450341731309890747e-02,2.485782355070114136e-01,1.160950437188148499e-01
8.720000000000000284e+01,1.612136483192443848e+00,8.035603165626525879e-01,2.391893714666366577e-01,4.597202539443969727e-01,2.735556364059448242e+00,2.654173970222473145e-01,7.250857949256896973e-01,2.358400076627731323e-02,2.641668021678924561e-01,1.043281331658363342e-01
8.729999999999999716e+01,1.531724452972412109e+00,8.567013144493103027e-01,2.412558346986770630e-01,4.264492392539978027e-01,2.816105127334594727e+00,3.190055489540100098e-01,7.690848112106323242e-01,2.322231978178024292e-02,2.816568315029144287e-01,9.365007281303405762e-02
8.740000000000000568e+01,1.438828945159912109e+00,9.095451235771179199e-01,2.441772371530532837e-01,3.953338265419006348e-01,2.878941059112548828e+00,3.873037993907928467e-01,8.155567646026611328e-01,2.325979061424732208e-02,3.008954226970672607e-01,8.387349545955657959e-02
8.750000000000000000e+01,1.336867928504943848e+00,9.609594345092773438e-01,2.478991448879241943e-01,3.663306534290313721e-01,2.917393684387207031e+00,4.721454679965972900e-01,8.647957444190979004e-01,2.365202642977237701e-02,3.218566179275512695e-01,7.493815571069717407e-02
8.760000000000000853e+01,1.235580444335937500e+00,1.003450036048889160e+00,2.523437738418579102e-01,3.392547070980072021e-01,2.920339584350585938e+00,5.754164457321166992e-01,9.169262647628784180e-01,2.441629394888877869e-02,3.446269333362579346e-01,6.685424596071243286e-02
8.770000000000000284e+01,1.141701579093933105e+00,1.031546473503112793e+00,2.571123540401458740e-01,3.139563798904418945e-01,2.882400989532470703e+00,6.956871747970581055e-01,9.720783829689025879e-01,2.557061798870563507e-02,3.692492842674255371e-01,5.963072553277015686e-02
8.779999999999999716e+01,1.056798934936523438e+00,1.044422030448913574e+00,2.619566321372985840e-01,2.901327908039093018e-01,2.807494640350341797e+00,8.270866870880126953e-01,1.030387639999389648e+00,2.713383361697196960e-02,3.957079350948333740e-01,5.324402078986167908e-02
8.790000000000000568e+01,9.792907238006591797e-01,1.046169638633728027e+00,2.668859660625457764e-01,2.676821351051330566e-01,2.692644119262695312e+00,9.682582616806030273e-01,1.091995596885681152e+00,2.912559732794761658e-02,4.237269759178161621e-01,4.751537740230560303e-02
8.800000000000000000e+01,9.083691239356994629e-01,1.039921045303344727e+00,2.720828056335449219e-01,2.466289997100830078e-01,2.535291194915771484e+00,1.114614129066467285e+00,1.157050251960754395e+00,3.156643360853195190e-02,4.532859027385711670e-01,4.242054745554924011e-02
8.810000000000000853e+01,8.443538546562194824e-01,1.026570677757263184e+00,2.782934010028839111e-01,2.271322458982467651e-01,2.339551687240600586e+00,1.263547420501708984e+00,1.225705981254577637e+00,3.447777405381202698e-02,4.844134449958801270e-01,3.796471282839775085e-02
8.820000000000000284e+01,7.874265313148498535e-01,1.007022738456726074e+00,2.856195271015167236e-01,2.091868370771408081e-01,2.114457845687866211e+00,1.415949463844299316e+00,1.298123717308044434e+00,3.788199275732040405e-02,5.171421766281127930e-01,3.410744667053222656e-02
8.829999999999999716e+01,7.368782758712768555e-01,9.824520349502563477e-01,2.945634424686431885e-01,1.928559541702270508e-01,1.870344877243041992e+00,1.565987348556518555e+00,1.374471902847290039e+00,4.180245846509933472e-02,5.515117645263671875e-01,3.078157268464565277e-02
8.840000000000000568e+01,6.922560334205627441e-01,9.538778066635131836e-01,3.056049942970275879e-01,1.778602898120880127e-01,1.632873535156250000e+00,1.683229804039001465e+00,1.454925775527954102e+00,4.626356810331344604e-02,5.875617861747741699e-01,2.799229137599468231e-02
8.850000000000000000e+01,6.535333991050720215e-01,9.220749139785766602e-01,3.191218078136444092e-01,1.644925177097320557e-01,1.413106918334960938e+00,1.757253050804138184e+00,1.539672732353210449e+00,5.129287019371986389e-02,6.253330707550048828e-01,2.574600093066692352e-02
8.860000000000000853e+01,6.206105351448059082e-01,8.877812027931213379e-01,3.349058628082275391e-01,1.525236219167709351e-01,1.214065909385681152e+00,1.789687871932983398e+00,1.629138827323913574e+00,5.703480914235115051e-02,6.648676991462707520e-01,2.404944784939289093e-02
8.870000000000000284e+01,5.927474498748779297e-01,8.522607088088989258e-01,3.526702225208282471e-01,1.416242271661758423e-01,1.037194252014160156e+00,1.788312911987304688e+00,1.723525524139404297e+00,6.354324519634246826e-02,7.062093615531921387e-01,2.290973253548145294e-02
8.879999999999999716e+01,5.691445469856262207e-01,8.165993690490722656e-01,3.722365796566009521e-01,1.315983235836029053e-01,8.785609006881713867e-01,1.765611767768859863e+00,1.822613716125488281e+00,7.101482897996902466e-02,7.494032382965087891e-01,2.233431860804557800e-02
8.890000000000000568e+01,5.496504902839660645e-01,7.811107635498046875e-01,3.936209082603454590e-01,1.224349811673164368e-01,7.403790354728698730e-01,1.724029541015625000e+00,1.925795793533325195e+00,7.939457893371582031e-02,7.948051691055297852e-01,2.223041467368602753e-02
8.900000000000000000e+01,5.333296060562133789e-01,7.461296916007995605e-01,4.168601036071777344e-01,1.141425520181655884e-01,6.241538524627685547e-01,1.666587591171264648e+00,2.032077789306640625e+00,8.943092823028564453e-02,8.429240584373474121e-01,2.247530408203601837e-02
8.910000000000000853e+01,5.192941427230834961e-01,7.119777798652648926e-01,4.419925808906555176e-01,1.067299172282218933e-01,5.273426771163940430e-01,1.598257899284362793e+00,2.140767812728881836e+00,1.018088459968566895e-01,8.938843607902526855e-01,2.308527566492557526e-02
8.920000000000000284e+01,5.073637962341308594e-01,6.787490248680114746e-01,4.688483476638793945e-01,1.000809520483016968e-01,4.488418996334075928e-01,1.522258996963500977e+00,2.250970363616943359e+00,1.169643327593803406e-01,9.478141665458679199e-01,2.407804876565933228e-02
8.929999999999999716e+01,4.973772168159484863e-01,6.464881300926208496e-01,4.972482323646545410e-01,9.407567977905273438e-02,3.856920301914215088e-01,1.442228555679321289e+00,2.362364768981933594e+00,1.348464339971542358e-01,1.004846453666687012e+00,2.547213807702064514e-02
8.940000000000000568e+01,4.892052114009857178e-01,6.153263449668884277e-01,5.272205471992492676e-01,8.871906250715255737e-02,3.345094919204711914e-01,1.361408352851867676e+00,2.473748683929443359e+00,1.562582850456237793e-01,1.065120816230773926e+00,2.728686667978763580e-02
8.950000000000000000e+01,4.827185273170471191e-01,5.853351354598999023e-01,5.587973594665527344e-01,8.397292345762252808e-02,2.937379181385040283e-01,1.280971527099609375e+00,2.582239627838134766e+00,1.828960478305816650e-01,1.128782391548156738e+00,2.954241074621677399e-02
8.960000000000000853e+01,4.778154194355010986e-01,5.565577149391174316e-01,5.920179486274719238e-01,7.976878434419631958e-02,2.621075212955474854e-01,1.201648473739624023e+00,2.686483621597290039e+00,2.153861075639724731e-01,1.195983290672302246e+00,3.225984051823616028e-02
8.970000000000000284e+01,4.744096696376800537e-01,5.290440320968627930e-01,6.269211173057556152e-01,7.611135393381118774e-02,2.380144000053405762e-01,1.124201178550720215e+00,2.783466339111328125e+00,2.560918033123016357e-01,1.266881704330444336e+00,3.546114638447761536e-02
8.979999999999999716e+01,4.722301065921783447e-01,5.028924345970153809e-01,6.635473370552062988e-01,7.300677895545959473e-02,2.202241569757461548e-01,1.049344539642333984e+00,2.868324279785156250e+00,3.089095950126647949e-01,1.341642975807189941e+00,3.916931152343750000e-02
8.990000000000000568e+01,4.711345732212066650e-01,4.779506325721740723e-01,7.019383907318115234e-01,7.046154886484146118e-02,2.063848525285720825e-01,9.783540368080139160e-01,2.935925483703613281e+00,3.764213919639587402e-01,1.420439481735229492e+00,4.340831190347671509e-02
9.000000000000000000e+01,4.710088372230529785e-01,4.540935158729553223e-01,7.421373128890991211e-01,6.848251819610595703e-02,1.952438950538635254e-01,9.114998579025268555e-01,2.980193853378295898e+00,4.611721038818359375e-01,1.503451347351074219e+00,4.820318147540092468e-02
9.010000000000000853e+01,4.718129336833953857e-01,4.313117265701293945e-01,7.841886281967163086e-01,6.707687675952911377e-02,1.866130381822586060e-01,8.485951423645019531e-01,2.989757299423217773e+00,5.650544762611389160e-01,1.590979576110839844e+00,5.363697931170463562e-02
9.020000000000000284e+01,4.735070168972015381e-01,4.095946550369262695e-01,8.281385898590087891e-01,6.625220924615859985e-02,1.801536232233047485e-01,7.894358038902282715e-01,2.954252243041992188e+00,6.885896325111389160e-01,1.683392405509948730e+00,5.982293188571929932e-02
9.029999999999999716e+01,4.761493802070617676e-01,3.889454901218414307e-01,8.740344643592834473e-01,6.601645797491073608e-02,1.751960217952728271e-01,7.336243391036987305e-01,2.880590677261352539e+00,8.240548968315124512e-01,1.780663728713989258e+00,6.688839942216873169e-02
9.040000000000000568e+01,4.805216491222381592e-01,3.695355355739593506e-01,9.220021963119506836e-01,6.635261327028274536e-02,1.716016530990600586e-01,6.809927821159362793e-01,2.765713453292846680e+00,9.699116349220275879e-01,1.882308959960937500e+00,7.486327737569808960e-02
9.050000000000000000e+01,4.867592751979827881e-01,3.513705730438232422e-01,9.726755619049072266e-01,6.708721816539764404e-02,1.692782044410705566e-01,6.314048767089843750e-01,2.606513977050781250e+00,1.121828079223632812e+00,1.987431049346923828e+00,8.409334719181060791e-02
9.060000000000000853e+01,4.948455393314361572e-01,3.343482017517089844e-01,1.026286840438842773e+00,6.820106506347656250e-02,1.681377738714218140e-01,5.847288966178894043e-01,2.406480073928833008e+00,1.276401042938232422e+00,2.095236539840698242e+00,9.540436416864395142e-02
9.070000000000000284e+01,5.052395462989807129e-01,3.184233903884887695e-01,1.082968115806579590e+00,6.971246749162673950e-02,1.680967211723327637e-01,5.408375263214111328e-01,2.175420761108398438e+00,1.434745430946350098e+00,2.204900741577148438e+00,1.093907207250595093e-01
9.079999999999999716e+01,5.181396007537841797e-01,3.038664758205413818e-01,1.142856836318969727e+00,7.164052873849868774e-02,1.690754592418670654e-01,4.996075332164764404e-01,1.923419356346130371e+00,1.592148780822753906e+00,2.315796136856079102e+00,1.261303573846817017e-01
9.090000000000000568e+01,5.335455536842346191e-01,2.907027006149291992e-01,1.206097126007080078e+00,7.400521636009216309e-02,1.709984391927719116e-01,4.609199762344360352e-01,1.676273822784423828e+00,1.717407226562500000e+00,2.427561998367309570e+00,1.458252817392349243e-01
9.100000000000000000e+01,5.512491464614868164e-01,2.786918878555297852e-01,1.272838830947875977e+00,7.682739198207855225e-02,1.738494485616683960e-01,4.246850311756134033e-01,1.447083473205566406e+00,1.797685980796813965e+00,2.537597656250000000e+00,1.700957715511322021e-01
9.110000000000000853e+01,5.711820125579833984e-01,2.677829861640930176e-01,1.343238711357116699e+00,8.012879639863967896e-02,1.776241362094879150e-01,3.908225595951080322e-01,1.239322543144226074e+00,1.834426283836364746e+00,2.643926620483398438e+00,1.999978572130203247e-01
9.120000000000000284e+01,5.932002663612365723e-01,2.578344941139221191e-01,1.417460441589355469e+00,8.393214643001556396e-02,1.822488754987716675e-01,3.592242896556854248e-01,1.055208802223205566e+00,1.834896206855773926e+00,2.744817972183227539e+00,2.365410625934600830e-01
9.129999999999999716e+01,6.172674298286437988e-01,2.488090693950653076e-01,1.495629429817199707e+00,8.829734474420547485e-02,1.874519139528274536e-01,3.297860622406005859e-01,8.900998830795288086e-01,1.812802076339721680e+00,2.835725545883178711e+00,2.837308645248413086e-01
9.140000000000000568e+01,6.431448459625244141e-01,2.405544221401214600e-01,1.577825427055358887e+00,9.332682192325592041e-02,1.927610337734222412e-01,3.023552298545837402e-01,7.464742064476013184e-01,1.771005988121032715e+00,2.911755561828613281e+00,3.444834351539611816e-01
9.150000000000000000e+01,6.707024574279785156e-01,2.329732179641723633e-01,1.664326429367065430e+00,9.930294752120971680e-02,1.981597542762756348e-01,2.766907215118408203e-01,6.255653500556945801e-01,1.712831497192382812e+00,2.967365026473999023e+00,4.214490056037902832e-01
9.160000000000000853e+01,6.999472379684448242e-01,2.259831130504608154e-01,1.754876971244812012e+00,1.065305173397064209e-01,2.036308199167251587e-01,2.525107860565185547e-01,5.249937772750854492e-01,1.643047571182250977e+00,2.994737148284912109e+00,5.163605809211730957e-01
9.170000000000000284e+01,7.308658957481384277e-01,2.195691168308258057e-01,1.849411010742187500e+00,1.150899976491928101e-01,2.091874033212661743e-01,2.297438681125640869e-01,4.431486129760742188e-01,1.565635085105895996e+00,2.977900266647338867e+00,6.327378749847412109e-01
9.179999999999999716e+01,7.634755373001098633e-01,2.137531489133834839e-01,1.947286009788513184e+00,1.254454553127288818e-01,2.150763124227523804e-01,2.084133028984069824e-01,3.773839175701141357e-01,1.483752250671386719e+00,2.921334266662597656e+00,7.633697986602783203e-01
9.190000000000000568e+01,7.977600693702697754e-01,2.085732668638229370e-01,2.047626972198486328e+00,1.381071656942367554e-01,2.219586968421936035e-01,1.886490583419799805e-01,3.240383863449096680e-01,1.400899648666381836e+00,2.824814796447753906e+00,9.051119685173034668e-01
9.200000000000000000e+01,8.336006999015808105e-01,2.041192352771759033e-01,2.149686098098754883e+00,1.535039842128753662e-01,2.299115806818008423e-01,1.704449057579040527e-01,2.814276516437530518e-01,1.318302869796752930e+00,2.685169935226440430e+00,1.055497527122497559e+00
9.210000000000000853e+01,8.709642887115478516e-01,2.004240155220031738e-01,2.252046108245849609e+00,1.721855103969573975e-01,2.396037131547927856e-01,1.539533138275146484e-01,2.483154684305191040e-01,1.236788511276245117e+00,2.501558065414428711e+00,1.209068536758422852e+00
9.220000000000000284e+01,9.098218679428100586e-01,1.975154876708984375e-01,2.351840496063232422e+00,1.957753300666809082e-01,2.511367499828338623e-01,1.390919983386993408e-01,2.230428308248519897e-01,1.157152175903320312e+00,2.282825946807861328e+00,1.366195440292358398e+00
9.229999999999999716e+01,9.501406550407409668e-01,1.954207569360733032e-01,2.447378873825073242e+00,2.249742150306701660e-01,2.647037506103515625e-01,1.260091066360473633e-01,2.043122500181198120e-01,1.080099225044250488e+00,2.037303209304809570e+00,1.526764392852783203e+00
9.240000000000000568e+01,9.918840527534484863e-01,1.941661536693572998e-01,2.536300659179687500e+00,2.610379755496978760e-01,2.802956998348236084e-01,1.142474561929702759e-01,1.896778643131256104e-01,1.006729841232299805e+00,1.784564375877380371e+00,1.670008063316345215e+00
9.250000000000000000e+01,1.034987807273864746e+00,1.937792748212814331e-01,2.614211082458496094e+00,3.077287077903747559e-01,2.978315651416778564e-01,1.035648658871650696e-01,1.778227686882019043e-01,9.375859498977661133e-01,1.546540975570678711e+00,1.770073652267456055e+00
9.260000000000000853e+01,1.079283595085144043e+00,1.942942291498184204e-01,2.676292419433593750e+00,3.667744994163513184e-01,3.171695172786712646e-01,9.376893937587738037e-02,1.685691922903060913e-01,8.725171685218811035e-01,1.328502416610717773e+00,1.825762391090393066e+00
9.270000000000000284e+01,1.124673008918762207e+00,1.957349777221679688e-01,2.716707229614257812e+00,4.393931627273559570e-01,3.382958173751831055e-01,8.482097089290618896e-02,1.616906970739364624e-01,8.113088011741638184e-01,1.134135365486145020e+00,1.840243935585021973e+00
9.279999999999999716e+01,1.171064019203186035e+00,1.981224715709686279e-01,2.728916168212890625e+00,5.269120335578918457e-01,3.612469434738159180e-01,7.672920823097229004e-02,1.564783453941345215e-01,7.534343004226684570e-01,9.605179429054260254e-01,1.827362298965454102e+00
9.290000000000000568e+01,1.218319416046142578e+00,2.014939785003662109e-01,2.708789825439453125e+00,6.286093592643737793e-01,3.860606253147125244e-01,6.950241327285766602e-02,1.526774764060974121e-01,6.988210678100585938e-01,8.066363334655761719e-01,1.793929696083068848e+00
9.300000000000000000e+01,1.266159653663635254e+00,2.059415429830551147e-01,2.657130241394042969e+00,7.405558228492736816e-01,4.126849472522735596e-01,6.309523433446884155e-02,1.501963287591934204e-01,6.473631262779235840e-01,6.758143305778503418e-01,1.742301225662231445e+00
9.310000000000000853e+01,1.314426064491271973e+00,2.114899009466171265e-01,2.571290969848632812e+00,8.616992235183715820e-01,4.408524632453918457e-01,5.733427032828330994e-02,1.489437818527221680e-01,5.989241003990173340e-01,5.664271712303161621e-01,1.676971912384033203e+00
9.320000000000000284e+01,1.362969875335693359e+00,2.181528210639953613e-01,2.449127674102783203e+00,9.895967245101928711e-01,4.705681204795837402e-01,5.221054702997207642e-02,1.488330662250518799e-01,5.533719062805175781e-01,4.764269292354583740e-01,1.602430224418640137e+00
9.329999999999999716e+01,1.411615967750549316e+00,2.259624898433685303e-01,2.291238784790039062e+00,1.120065569877624512e+00,5.018609166145324707e-01,4.772828146815299988e-02,1.497816741466522217e-01,5.105789899826049805e-01,4.040472209453582764e-01,1.521859526634216309e+00
9.340000000000000568e+01,1.459797024726867676e+00,2.353187352418899536e-01,2.102913379669189453e+00,1.253160953521728516e+00,5.347657203674316406e-01,4.381946474313735962e-02,1.517112106084823608e-01,4.704219698905944824e-01,3.453682661056518555e-01,1.439173102378845215e+00
9.350000000000000000e+01,1.507146835327148438e+00,2.463660836219787598e-01,1.891201853752136230e+00,1.388604283332824707e+00,5.693221092224121094e-01,4.044492170214653015e-02,1.545605510473251343e-01,4.327878654003143311e-01,2.981725037097930908e-01,1.356206893920898438e+00
9.360000000000000853e+01,1.553549408912658691e+00,2.590475976467132568e-01,1.672501444816589355e+00,1.510696172714233398e+00,6.055697798728942871e-01,3.761074319481849670e-02,1.583519130945205688e-01,3.976044654846191406e-01,2.610080242156982422e-01,1.274018168449401855e+00
9.370000000000000284e+01,1.598495364189147949e+00,2.734844982624053955e-01,1.466689705848693848e+00,1.596646070480346680e+00,6.435499191284179688e-01,3.532337024807929993e-02,1.630280315876007080e-01,3.647681176662445068e-01,2.324141561985015869e-01,1.193374991416931152e+00
9.379999999999999716e+01,1.641368985176086426e+00,2.898223400115966797e-01,1.278125643730163574e+00,1.645133018493652344e+00,6.833050251007080078e-01,3.358959034085273743e-02,1.683468222618103027e-01,3.341710269451141357e-01,2.109894156455993652e-01,1.114949584007263184e+00
9.390000000000000568e+01,1.681282997131347656e+00,3.083336353302001953e-01,1.108750581741333008e+00,1.658600449562072754e+00,7.248789072036743164e-01,3.241654485464096069e-02,1.737870126962661743e-01,3.056960999965667725e-01,1.948663592338562012e-01,1.039735436439514160e+00
9.400000000000000000e+01,1.717599272727966309e+00,3.291087448596954346e-01,9.558752775192260742e-01,1.648683309555053711e+00,7.683168649673461914e-01,3.181173279881477356e-02,1.793160289525985718e-01,2.791290879249572754e-01,1.817771792411804199e-01,9.686326980590820312e-01
9.410000000000000853e+01,1.749873161315917969e+00,3.521376848220825195e-01,8.194128274917602539e-01,1.620912432670593262e+00,8.138138651847839355e-01,3.173429518938064575e-02,1.849253624677658081e-01,2.541931867599487305e-01,1.713778972625732422e-01,9.016950130462646484e-01
9.420000000000000284e+01,1.777094244956970215e+00,3.782423138618469238e-01,7.012483477592468262e-01,1.577162504196166992e+00,8.619827628135681152e-01,3.202055394649505615e-02,1.906054615974426270e-01,2.306487560272216797e-01,1.634794920682907104e-01,8.387333154678344727e-01
9.429999999999999716e+01,1.798411130905151367e+00,4.077375531196594238e-01,6.017847061157226562e-01,1.520414829254150391e+00,9.129914045333862305e-01,3.267181664705276489e-02,1.964290887117385864e-01,2.085118591785430908e-01,1.576100438833236694e-01,7.793617248535156250e-01
9.440000000000000568e+01,1.813179969787597656e+00,4.405513107776641846e-01,5.191288590431213379e-01,1.454874396324157715e+00,9.669673442840576172e-01,3.370580077171325684e-02,2.030565887689590454e-01,1.879238188266754150e-01,1.531917601823806763e-01,7.232225537300109863e-01
9.450000000000000000e+01,1.820780158042907715e+00,4.765712618827819824e-01,4.527759552001953125e-01,1.382903814315795898e+00,1.024044275283813477e+00,3.514101356267929077e-02,2.107075899839401245e-01,1.689041554927825928e-01,1.501369774341583252e-01,6.703054904937744141e-01
9.460000000000000853e+01,1.820619106292724609e+00,5.156670212745666504e-01,3.994880318641662598e-01,1.308406829833984375e+00,1.084361195564270020e+00,3.699674457311630249e-02,2.196607589721679688e-01,1.514922231435775757e-01,1.483524441719055176e-01,6.204718947410583496e-01
9.470000000000000284e+01,1.812124729156494141e+00,5.577166080474853516e-01,3.566247522830963135e-01,1.233671188354492188e+00,1.148063182830810547e+00,3.929316624999046326e-02,2.305346876382827759e-01,1.358028948307037354e-01,1.477493643760681152e-01,5.735876560211181641e-01
9.479999999999999716e+01,1.794785141944885254e+00,6.024469733238220215e-01,3.229123950004577637e-01,1.159645557403564453e+00,1.215301990509033203e+00,4.205133765935897827e-02,2.433697730302810669e-01,1.219073086977005005e-01,1.482432037591934204e-01,5.295230150222778320e-01
9.490000000000000568e+01,1.768140554428100586e+00,6.495325565338134766e-01,2.970928847789764404e-01,1.087214231491088867e+00,1.286235928535461426e+00,4.529324173927307129e-02,2.581472098827362061e-01,1.096309795975685120e-01,1.497536599636077881e-01,4.881525933742523193e-01
9.500000000000000000e+01,1.729687690734863281e+00,6.995549798011779785e-01,2.779575586318969727e-01,1.017065763473510742e+00,1.361030220985412598e+00,4.904182255268096924e-02,2.748416960239410400e-01,9.850134700536727905e-02,1.522043645381927490e-01,4.493551552295684814e-01
9.510000000000000853e+01,1.677287220954895020e+00,7.516889572143554688e-01,2.639366686344146729e-01,9.501418471336364746e-01,1.439857363700866699e+00,5.332104116678237915e-02,2.933630347251892090e-01,8.836916834115982056e-02,1.555859595537185669e-01,4.130423665046691895e-01
9.520000000000000284e+01,1.610675096511840820e+00,8.047981262207031250e-01,2.528729140758514404e-01,8.872028589248657227e-01,1.522897005081176758e+00,5.815592408180236816e-02,3.135899901390075684e-01,7.907713949680328369e-02,1.598870605230331421e-01,3.791294395923614502e-01
9.529999999999999716e+01,1.529931306838989258e+00,8.579465746879577637e-01,2.442080080509185791e-01,8.281698822975158691e-01,1.610496044158935547e+00,6.365266442298889160e-02,3.355994224548339844e-01,7.063270360231399536e-02,1.650091707706451416e-01,3.475064337253570557e-01
9.540000000000000568e+01,1.436779141426086426e+00,9.107996821403503418e-01,2.374788671731948853e-01,7.726731300354003906e-01,1.702951431274414062e+00,6.993038207292556763e-02,3.594453632831573486e-01,6.304513663053512573e-02,1.704176217317581177e-01,3.180638253688812256e-01
9.550000000000000000e+01,1.334643959999084473e+00,9.621653556823730469e-01,2.321340143680572510e-01,7.202665209770202637e-01,1.800206184387207031e+00,7.713241130113601685e-02,3.851641416549682617e-01,5.632222443819046021e-02,1.759142577648162842e-01,2.906469404697418213e-01
9.560000000000000853e+01,1.233479976654052734e+00,1.004349708557128906e+00,2.280786037445068359e-01,6.708169579505920410e-01,1.901885151863098145e+00,8.535077422857284546e-02,4.125493764877319336e-01,5.032623931765556335e-02,1.814981549978256226e-01,2.650002241134643555e-01
9.570000000000000284e+01,1.139773845672607422e+00,1.032118082046508789e+00,2.252264469861984253e-01,6.241988539695739746e-01,2.006952047348022461e+00,9.513088315725326538e-02,4.414630532264709473e-01,4.496213793754577637e-02,1.871520280838012695e-01,2.408172637224197388e-01
9.579999999999999716e+01,1.055042266845703125e+00,1.044679760932922363e+00,2.234954833984375000e-01,5.802905559539794922e-01,2.114820003509521484e+00,1.070304661989212036e-01,4.719335138797760010e-01,4.023497924208641052e-02,1.928988844156265259e-01,2.180212289094924927e-01
9.590000000000000568e+01,9.776589870452880859e-01,1.046240210533142090e+00,2.228076457977294922e-01,5.389743447303771973e-01,2.224564790725708008e+00,1.216171681880950928e-01,5.039908289909362793e-01,3.613713383674621582e-02,1.990687549114227295e-01,1.966944932937622070e-01
9.600000000000000000e+01,9.068722128868103027e-01,1.039822340011596680e+00,2.230885922908782959e-01,5.001361370086669922e-01,2.335610151290893555e+00,1.389320194721221924e-01,5.376726388931274414e-01,3.258446976542472839e-02,2.062681019306182861e-01,1.769556254148483276e-01
9.610000000000000853e+01,8.429990410804748535e-01,1.026321053504943848e+00,2.242893278598785400e-01,4.636759757995605469e-01,2.446496725082397461e+00,1.598108112812042236e-01,5.730185508728027344e-01,2.956597320735454559e-02,2.145168185234069824e-01,1.587720960378646851e-01
9.620000000000000284e+01,7.862151861190795898e-01,1.006641149520874023e+00,2.264295518398284912e-01,4.295277595520019531e-01,2.554438591003417969e+00,1.859298944473266602e-01,6.100689172744750977e-01,2.708790451288223267e-02,2.245352417230606079e-01,1.423102021217346191e-01
9.629999999999999716e+01,7.357889413833618164e-01,9.819653034210205078e-01,2.294468879699707031e-01,3.975923061370849609e-01,2.657862663269042969e+00,2.179700434207916260e-01,6.488653421401977539e-01,2.515687979757785797e-02,2.364467978477478027e-01,1.275529563426971436e-01
9.640000000000000568e+01,6.912902593612670898e-01,9.533029198646545410e-01,2.332723736763000488e-01,3.677692413330078125e-01,2.753690958023071289e+00,2.582728862762451172e-01,6.894508004188537598e-01,2.377984300255775452e-02,2.503549754619598389e-01,1.146042048931121826e-01
9.650000000000000000e+01,6.526910662651062012e-01,9.214281439781188965e-01,2.378371059894561768e-01,3.399576842784881592e-01,2.837173700332641602e+00,3.107340335845947266e-01,7.318697571754455566e-01,2.296410314738750458e-02,2.661758363246917725e-01,1.029717996716499329e-01
9.660000000000000853e+01,6.198900938034057617e-01,8.870782852172851562e-01,2.427128851413726807e-01,3.140031695365905762e-01,2.903454065322875977e+00,3.777486979961395264e-01,7.762532234191894531e-01,2.268919534981250763e-02,2.838880121707916260e-01,9.241560846567153931e-02
9.670000000000000284e+01,5.921182036399841309e-01,8.515426516532897949e-01,2.476700991392135620e-01,2.896390557289123535e-01,2.946361780166625977e+00,4.616425335407257080e-01,8.232135772705078125e-01,2.278728038072586060e-02,3.033325076103210449e-01,8.274055272340774536e-02
9.679999999999999716e+01,5.686041116714477539e-01,8.158736824989318848e-01,2.526962161064147949e-01,2.666663229465484619e-01,2.954990386962890625e+00,5.639993548393249512e-01,8.729630112648010254e-01,2.324319817125797272e-02,3.245085477828979492e-01,7.390781491994857788e-02
9.690000000000000568e+01,5.491946339607238770e-01,7.803837656974792480e-01,2.578501403331756592e-01,2.450602650642395020e-01,2.920184850692749023e+00,6.852042675018310547e-01,9.256271123886108398e-01,2.407435141503810883e-02,3.475011587142944336e-01,6.592768430709838867e-02
9.700000000000000000e+01,5.329285264015197754e-01,7.454105019569396973e-01,2.638018429279327393e-01,2.249708622694015503e-01,2.848034143447875977e+00,8.179876804351806641e-01,9.813368916511535645e-01,2.529891021549701691e-02,3.723503947257995605e-01,5.880902335047721863e-02
9.710000000000000853e+01,5.189423561096191406e-01,7.112710475921630859e-01,2.708795368671417236e-01,2.064520418643951416e-01,2.735487937927246094e+00,9.609377384185791016e-01,1.040229082107543945e+00,2.693585492670536041e-02,3.990119695663452148e-01,5.251111090183258057e-02
9.720000000000000284e+01,5.070579648017883301e-01,6.780562996864318848e-01,2.793183326721191406e-01,1.895330101251602173e-01,2.579595088958740234e+00,1.109833240509033203e+00,1.102446317672729492e+00,2.900499477982521057e-02,4.272159934043884277e-01,4.685900360345840454e-02
9.729999999999999716e+01,4.971145093441009521e-01,6.458122134208679199e-01,2.896420359611511230e-01,1.741516590118408203e-01,2.383688926696777344e+00,1.261292099952697754e+00,1.168137788772583008e+00,3.152702376246452332e-02,4.569632709026336670e-01,4.184131324291229248e-02
9.740000000000000568e+01,4.889830350875854492e-01,6.146699190139770508e-01,3.022735118865966797e-01,1.602739095687866211e-01,2.157184123992919922e+00,1.416400432586669922e+00,1.237459421157836914e+00,3.452353551983833313e-02,4.882827401161193848e-01,3.746327385306358337e-02
9.750000000000000000e+01,4.825341701507568359e-01,5.846999883651733398e-01,3.173140287399291992e-01,1.479564160108566284e-01,1.909715294837951660e+00,1.570762872695922852e+00,1.310572981834411621e+00,3.801708295941352844e-02,5.212081074714660645e-01,3.367086872458457947e-02
9.760000000000000853e+01,4.776677489280700684e-01,5.559448599815368652e-01,3.343822360038757324e-01,1.367670446634292603e-01,1.666724681854248047e+00,1.694248437881469727e+00,1.387648105621337891e+00,4.203122109174728394e-02,5.557789802551269531e-01,3.040970116853713989e-02
9.770000000000000284e+01,4.742900431156158447e-01,5.284574627876281738e-01,3.532961308956146240e-01,1.265043169260025024e-01,1.441334366798400879e+00,1.773685097694396973e+00,1.468861579895019531e+00,4.659052938222885132e-02,5.920352339744567871e-01,2.768587693572044373e-02
9.779999999999999716e+01,4.721359610557556152e-01,5.023321509361267090e-01,3.740093111991882324e-01,1.170982345938682556e-01,1.236813664436340332e+00,1.810451626777648926e+00,1.554420828819274902e+00,5.173220485448837280e-02,6.300176382064819336e-01,2.550583891570568085e-02
9.790000000000000568e+01,4.710620343685150146e-01,4.774118363857269287e-01,3.965581655502319336e-01,1.085569486021995544e-01,1.055326581001281738e+00,1.811447024345397949e+00,1.644766211509704590e+00,5.760686472058296204e-02,6.697686910629272461e-01,2.387637458741664886e-02
9.800000000000000000e+01,4.709571301937103271e-01,4.535761773586273193e-01,4.209804832935333252e-01,1.008891239762306213e-01,8.925493359565734863e-01,1.790140032768249512e+00,1.740028619766235352e+00,6.426957249641418457e-02,7.113322019577026367e-01,2.280462905764579773e-02
9.810000000000000853e+01,4.717812538146972656e-01,4.308156967163085938e-01,4.472430944442749023e-01,9.406064450740814209e-02,7.504639625549316406e-01,1.749460935592651367e+00,1.839909076690673828e+00,7.189872860908508301e-02,7.547535300254821777e-01,2.229811437427997589e-02
9.820000000000000284e+01,4.734945595264434814e-01,4.091197848320007324e-01,4.750703275203704834e-01,8.789286017417907715e-02,6.308057904243469238e-01,1.692426562309265137e+00,1.943710088729858398e+00,8.048929274082183838e-02,8.004764318466186523e-01,2.223616279661655426e-02
9.829999999999999716e+01,4.761652052402496338e-01,3.884934484958648682e-01,5.044550299644470215e-01,8.236949145793914795e-02,5.311448574066162109e-01,1.623891592025756836e+00,2.050465106964111328e+00,9.087441116571426392e-02,8.489328026771545410e-01,2.252433635294437408e-02
9.840000000000000568e+01,4.805779755115509033e-01,3.691103160381317139e-01,5.354264974594116211e-01,7.748807221651077271e-02,4.500690102577209473e-01,1.547539353370666504e+00,2.159482240676879883e+00,1.037088483572006226e-01,9.002459645271301270e-01,2.317969501018524170e-02
9.850000000000000000e+01,4.868533015251159668e-01,3.509693741798400879e-01,5.680214166641235352e-01,7.316712290048599243e-02,3.849152326583862305e-01,1.466728806495666504e+00,2.269890546798706055e+00,1.193299293518066406e-01,9.545441865921020508e-01,2.422005683183670044e-02
9.860000000000000853e+01,4.949847757816314697e-01,3.339717090129852295e-01,6.022788882255554199e-01,6.938814371824264526e-02,3.320505321025848389e-01,1.384944677352905273e+00,2.381475210189819336e+00,1.376859545707702637e-01,1.011961817741394043e+00,2.566402778029441833e-02
9.870000000000000284e+01,5.054280161857604980e-01,3.180688321590423584e-01,6.382385492324829102e-01,6.615714728832244873e-02,2.898453772068023682e-01,1.303424835205078125e+00,2.492545843124389648e+00,1.598891466856002808e-01,1.072638750076293945e+00,2.753104083240032196e-02
9.879999999999999716e+01,5.183836817741394043e-01,3.035426437854766846e-01,6.759418249130249023e-01,6.348051875829696655e-02,2.570324838161468506e-01,1.222963213920593262e+00,2.600474119186401367e+00,1.874467432498931885e-01,1.136721014976501465e+00,2.984137646853923798e-02
9.890000000000000568e+01,5.338416099548339844e-01,2.904053628444671631e-01,7.154310941696166992e-01,6.136495620012283325e-02,2.319742292165756226e-01,1.144346356391906738e+00,2.703927040100097656e+00,2.209578454494476318e-01,1.204361200332641602e+00,3.261621296405792236e-02
9.900000000000000000e+01,5.515930056571960449e-01,2.784182131290435791e-01,7.567501068115234375e-01,5.981753766536712646e-02,2.134201824665069580e-01,1.068248033523559570e+00,2.799354791641235352e+00,2.634256482124328613e-01,1.275718569755554199e+00,3.587765991687774658e-02
9.910000000000000853e+01,5.715721249580383301e-01,2.675314545631408691e-01,7.999444007873535156e-01,5.884569138288497925e-02,1.990348249673843384e-01,9.958573579788208008e-01,2.881922245025634766e+00,3.184114992618560791e-01,1.350959062576293945e+00,3.964880853891372681e-02
9.920000000000000284e+01,5.936338901519775391e-01,2.576025426387786865e-01,8.450610637664794922e-01,5.845722183585166931e-02,1.874049156904220581e-01,9.276751875877380371e-01,2.946366548538208008e+00,3.885105848312377930e-01,1.430256128311157227e+00,4.395376145839691162e-02
9.929999999999999716e+01,6.177432537078857422e-01,2.485958039760589600e-01,8.921998143196105957e-01,5.864319577813148499e-02,1.783393770456314087e-01,8.635133504867553711e-01,2.986263275146484375e+00,4.761350154876708984e-01,1.513791322708129883e+00,4.881768673658370972e-02
9.940000000000000568e+01,6.436564326286315918e-01,2.403557598590850830e-01,9.419751167297363281e-01,5.923431366682052612e-02,1.715796291828155518e-01,8.031374216079711914e-01,2.988469123840332031e+00,5.837143659591674805e-01,1.601900696754455566e+00,5.434108152985572815e-02
9.950000000000000000e+01,6.712507009506225586e-01,2.327882498502731323e-01,9.946510791778564453e-01,6.019938364624977112e-02,1.664199829101562500e-01,7.461374402046203613e-01,2.947043895721435547e+00,7.093803882598876953e-01,1.694912672042846680e+00,6.061998754739761353e-02
9.960000000000000853e+01,7.005301117897033691e-01,2.258104234933853149e-01,1.050358176231384277e+00,6.155649200081825256e-02,1.626539081335067749e-01,6.923810243606567383e-01,2.866999149322509766e+00,8.467318415641784668e-01,1.792748808860778809e+00,6.780716031789779663e-02
9.970000000000000284e+01,7.314841151237487793e-01,2.194088548421859741e-01,1.109232187271118164e+00,6.332451105117797852e-02,1.601871848106384277e-01,6.417293548583984375e-01,2.745205879211425781e+00,9.941383600234985352e-01,1.894872546195983887e+00,7.588198781013488770e-02
9.979999999999999716e+01,7.641296386718750000e-01,2.136056274175643921e-01,1.171415567398071289e+00,6.552315503358840942e-02,1.589301228523254395e-01,5.940482616424560547e-01,2.578874826431274414e+00,1.146648764610290527e+00,2.000346899032592773e+00,8.533603698015213013e-02
9.990000000000000568e+01,7.984492182731628418e-01,2.084395587444305420e-01,1.237056374549865723e+00,6.817299872636795044e-02,1.587973684072494507e-01,5.492078661918640137e-01,2.373152971267700195e+00,1.302026629447937012e+00,2.108435869216918945e+00,9.693977981805801392e-02
1.000000000000000000e+02,8.343238830566406250e-01,2.040003538131713867e-01,1.306309103965759277e+00,7.129555940628051758e-02,1.597077101469039917e-01,5.070827007293701172e-01,2.137623310089111328e+00,1.461060047149658203e+00,2.218262434005737305e+00,1.112670898437500000e-01
1.001000000000000085e+02,8.717210888862609863e-01,2.003206163644790649e-01,1.379335880279541016e+00,7.491324096918106079e-02,1.615839898586273193e-01,4.675513207912445068e-01,1.884256124496459961e+00,1.615956902503967285e+00,2.329302072525024414e+00,1.283363699913024902e-01
1.002000000000000028e+02,9.106116890907287598e-01,1.974281519651412964e-01,1.456304788589477539e+00,7.904949784278869629e-02,1.643797904253005981e-01,4.305087029933929443e-01,1.639336585998535156e+00,1.734222531318664551e+00,2.441035032272338867e+00,1.484797596931457520e-01
1.002999999999999972e+02,9.509628415107727051e-01,1.953500956296920776e-01,1.537357330322265625e+00,8.375672250986099243e-02,1.681139171123504639e-01,3.958830535411834717e-01,1.413104176521301270e+00,1.807557582855224609e+00,2.550690889358520508e+00,1.733990907669067383e-01
1.004000000000000057e+02,9.927381873130798340e-01,1.941127777099609375e-01,1.622694373130798340e+00,8.921375125646591187e-02,1.727186739444732666e-01,3.635673224925994873e-01,1.208958029747009277e+00,1.837760806083679199e+00,2.656494617462158203e+00,2.040145397186279297e-01
1.005000000000000000e+02,1.035871863365173340e+00,1.937438398599624634e-01,1.712575435638427734e+00,9.563249349594116211e-02,1.779625117778778076e-01,3.334555029869079590e-01,1.027916431427001953e+00,1.834023237228393555e+00,2.756446599960327148e+00,2.416145950555801392e-01
1.006000000000000085e+02,1.080195665359497070e+00,1.942773461341857910e-01,1.806607961654663086e+00,1.033085063099861145e-01,1.833292692899703979e-01,3.054240047931671143e-01,8.657540678977966309e-01,1.808669209480285645e+00,2.845834732055664062e+00,2.903019487857818604e-01
1.007000000000000028e+02,1.125611066818237305e+00,1.957371979951858521e-01,1.904550313949584961e+00,1.124855130910873413e-01,1.887863576412200928e-01,2.792376577854156494e-01,7.257461547851562500e-01,1.763938784599304199e+00,2.919703722000122070e+00,3.528676927089691162e-01
1.007999999999999972e+02,1.172026276588439941e+00,1.981443464756011963e-01,2.005531787872314453e+00,1.236993297934532166e-01,1.943203061819076538e-01,2.546118795871734619e-01,6.081569790840148926e-01,1.703546643257141113e+00,2.972404718399047852e+00,4.319615960121154785e-01
1.009000000000000057e+02,1.219301462173461914e+00,2.015370428562164307e-01,2.108584403991699219e+00,1.373529136180877686e-01,1.999294310808181763e-01,2.313852906227111816e-01,5.105698108673095703e-01,1.632281899452209473e+00,2.995386838912963867e+00,5.292212367057800293e-01
1.010000000000000000e+02,1.267157793045043945e+00,2.060070484876632690e-01,2.213153123855590820e+00,1.538135111331939697e-01,2.057376354932785034e-01,2.095808982849121094e-01,4.314703643321990967e-01,1.553855180740356445e+00,2.973115444183349609e+00,6.478833556175231934e-01
1.011000000000000085e+02,1.315436840057373047e+00,2.115782648324966431e-01,2.317340373992919922e+00,1.739898622035980225e-01,2.124416381120681763e-01,1.893346756696701050e-01,3.677893877029418945e-01,1.471626162528991699e+00,2.911891460418701172e+00,7.799413800239562988e-01
1.012000000000000028e+02,1.363990306854248047e+00,2.182644307613372803e-01,2.418372154235839844e+00,1.993323415517807007e-01,2.201590240001678467e-01,1.706409901380538940e-01,3.162208199501037598e-01,1.388674497604370117e+00,2.810336351394653320e+00,9.229226112365722656e-01
1.012999999999999972e+02,1.412640094757080078e+00,2.261007726192474365e-01,2.514575481414794922e+00,2.304448932409286499e-01,2.293744981288909912e-01,1.536056548357009888e-01,2.751660645008087158e-01,1.306149482727050781e+00,2.665243387222290039e+00,1.073953151702880859e+00
1.014000000000000057e+02,1.460812687873840332e+00,2.354916632175445557e-01,2.603122234344482422e+00,2.695017457008361816e-01,2.404904216527938843e-01,1.382595151662826538e-01,2.433789819478988647e-01,1.224827527999877930e+00,2.476772308349609375e+00,1.227807044982910156e+00
1.015000000000000000e+02,1.508156180381774902e+00,2.465706914663314819e-01,2.679399251937866211e+00,3.201360404491424561e-01,2.535737752914428711e-01,1.247000917792320251e-01,2.192381918430328369e-01,1.145473599433898926e+00,2.254404306411743164e+00,1.385374903678894043e+00
1.016000000000000085e+02,1.554549217224121094e+00,2.592836320400238037e-01,2.738504409790039062e+00,3.841757774353027344e-01,2.686590850353240967e-01,1.126378104090690613e-01,2.013370096683502197e-01,1.068883419036865234e+00,2.006497621536254883e+00,1.545820116996765137e+00
1.017000000000000028e+02,1.599475502967834473e+00,2.737548351287841797e-01,2.773849964141845703e+00,4.626012444496154785e-01,2.856625914573669434e-01,1.016865670680999756e-01,1.871345341205596924e-01,9.961252808570861816e-01,1.754863500595092773e+00,1.684535145759582520e+00
1.017999999999999972e+02,1.642314076423645020e+00,2.901318669319152832e-01,2.778043031692504883e+00,5.569823384284973145e-01,3.044676184654235840e-01,9.167893975973129272e-02,1.756903380155563354e-01,9.275856018066406250e-01,1.519088029861450195e+00,1.779198527336120605e+00
1.019000000000000057e+02,1.682167291641235352e+00,3.086916208267211914e-01,2.747763395309448242e+00,6.655117869377136230e-01,3.250463008880615234e-01,8.251511305570602417e-02,1.668199002742767334e-01,8.630943298339843750e-01,1.303665518760681152e+00,1.829612493515014648e+00
1.020000000000000000e+02,1.718413710594177246e+00,3.295148015022277832e-01,2.684079170227050781e+00,7.843070626258850098e-01,3.474353849887847900e-01,7.420322299003601074e-02,1.602507233619689941e-01,8.024046421051025391e-01,1.112180352210998535e+00,1.839881062507629395e+00
1.021000000000000085e+02,1.750603675842285156e+00,3.525989651679992676e-01,2.584244251251220703e+00,9.122576713562011719e-01,3.716722130775451660e-01,6.675184518098831177e-02,1.552633792161941528e-01,7.449967861175537109e-01,9.408174753189086914e-01,1.824399590492248535e+00
1.022000000000000028e+02,1.777717113494873047e+00,3.787771463394165039e-01,2.446296215057373047e+00,1.045665264129638672e+00,3.977727293968200684e-01,6.015644222497940063e-02,1.516749113798141479e-01,6.908449530601501465e-01,7.896128296852111816e-01,1.788605809211730957e+00
1.022999999999999972e+02,1.798912167549133301e+00,4.083453714847564697e-01,2.272263288497924805e+00,1.181279301643371582e+00,4.254733026027679443e-01,5.424527823925018311e-02,1.493925899267196655e-01,6.398292779922485352e-01,6.615110635757446289e-01,1.735062241554260254e+00
1.024000000000000057e+02,1.813545107841491699e+00,4.412308037281036377e-01,2.069598436355590820e+00,1.319905161857604980e+00,4.547108411788940430e-01,4.896846413612365723e-02,1.483258605003356934e-01,5.918137431144714355e-01,5.545327067375183105e-01,1.668401360511779785e+00
1.025000000000000000e+02,1.820995926856994629e+00,4.773203730583190918e-01,1.846117258071899414e+00,1.459138870239257812e+00,4.855139553546905518e-01,4.433111846446990967e-02,1.483886241912841797e-01,5.466672182083129883e-01,4.667883813381195068e-01,1.592988252639770508e+00
1.026000000000000085e+02,1.820672273635864258e+00,5.164847373962402344e-01,1.624038577079772949e+00,1.574506282806396484e+00,5.179141163825988770e-01,4.030489549040794373e-02,1.494989693164825439e-01,5.042625665664672852e-01,3.962931334972381592e-01,1.511936902999877930e+00
1.027000000000000028e+02,1.812002539634704590e+00,5.585997104644775391e-01,1.417447924613952637e+00,1.650493264198303223e+00,5.519507527351379395e-01,3.681318461894989014e-02,1.515789926052093506e-01,4.644770622253417969e-01,3.390860259532928467e-01,1.429157972335815430e+00
1.027999999999999972e+02,1.794476509094238281e+00,6.033898591995239258e-01,1.229417085647583008e+00,1.688204050064086914e+00,5.876632332801818848e-01,3.385848179459571838e-02,1.545782834291458130e-01,4.272027313709259033e-01,2.931608557701110840e-01,1.346240997314453125e+00
1.029000000000000057e+02,1.767627835273742676e+00,6.505320668220520020e-01,1.060992717742919922e+00,1.692631244659423828e+00,6.250921487808227539e-01,3.144711628556251526e-02,1.585171073675155640e-01,3.923672139644622803e-01,2.571353316307067871e-01,1.264188170433044434e+00
1.030000000000000000e+02,1.728890180587768555e+00,7.006282210350036621e-01,9.095181226730346680e-01,1.675915956497192383e+00,6.642794013023376465e-01,2.958576753735542297e-02,1.633297055959701538e-01,3.598633110523223877e-01,2.294579744338989258e-01,1.183785796165466309e+00
1.031000000000000085e+02,1.676189899444580078e+00,7.528026103973388672e-01,7.754114866256713867e-01,1.641574382781982422e+00,7.052685618400573730e-01,2.828146517276763916e-02,1.686914861202239990e-01,3.295835852622985840e-01,2.087993323802947998e-01,1.105688691139221191e+00
1.032000000000000028e+02,1.609273672103881836e+00,8.059343099594116211e-01,6.612991690635681152e-01,1.591322541236877441e+00,7.481044530868530273e-01,2.754158899188041687e-02,1.741493195295333862e-01,3.014042377471923828e-01,1.931248605251312256e-01,1.030931234359741211e+00
1.032999999999999972e+02,1.528226971626281738e+00,8.590852618217468262e-01,5.656350851058959961e-01,1.529563307762145996e+00,7.929263710975646973e-01,2.734310552477836609e-02,1.796961575746536255e-01,2.750968635082244873e-01,1.803706884384155273e-01,9.603408575057983398e-01
1.034000000000000057e+02,1.434847116470336914e+00,9.119467139244079590e-01,4.871871471405029297e-01,1.459834814071655273e+00,8.403503894805908203e-01,2.751773595809936523e-02,1.853201687335968018e-01,2.503693699836730957e-01,1.702831536531448364e-01,8.938923478126525879e-01
1.035000000000000000e+02,1.332565903663635254e+00,9.632601737976074219e-01,4.244537055492401123e-01,1.384733557701110840e+00,8.905823826789855957e-01,2.805290743708610535e-02,1.910190284252166748e-01,2.270275354385375977e-01,1.626743525266647339e-01,8.313974142074584961e-01
1.036000000000000085e+02,1.231520533561706543e+00,1.005158662796020508e+00,3.738379180431365967e-01,1.308282136917114258e+00,9.437487721443176270e-01,2.896613255143165588e-02,1.969131082296371460e-01,2.051050961017608643e-01,1.569888293743133545e-01,7.724130749702453613e-01
1.037000000000000028e+02,1.137979745864868164e+00,1.032622337341308594e+00,3.332885205745697021e-01,1.232113957405090332e+00,9.999815225601196289e-01,3.027570992708206177e-02,2.037017643451690674e-01,1.847497224807739258e-01,1.527403146028518677e-01,7.166695594787597656e-01
1.037999999999999972e+02,1.053410649299621582e+00,1.044892907142639160e+00,3.016532361507415771e-01,1.156862139701843262e+00,1.059418082237243652e+00,3.200073540210723877e-02,2.115054875612258911e-01,1.659553050994873047e-01,1.498438119888305664e-01,6.641313433647155762e-01
1.039000000000000057e+02,9.761462807655334473e-01,1.046280264854431152e+00,2.775346338748931885e-01,1.083415031433105469e+00,1.122202157974243164e+00,3.416115418076515198e-02,2.207389324903488159e-01,1.487990915775299072e-01,1.482066363096237183e-01,6.146601438522338867e-01
1.040000000000000000e+02,9.054873585700988770e-01,1.039705991744995117e+00,2.599005997180938721e-01,1.012418746948242188e+00,1.188484072685241699e+00,3.677779063582420349e-02,2.318957448005676270e-01,1.333598196506500244e-01,1.477404832839965820e-01,5.681224465370178223e-01
1.041000000000000085e+02,8.417484164237976074e-01,1.026065826416015625e+00,2.466418743133544922e-01,9.450141191482543945e-01,1.258420109748840332e+00,3.987238928675651550e-02,2.450354099273681641e-01,1.197344660758972168e-01,1.483613401651382446e-01,5.243890285491943359e-01
1.042000000000000028e+02,7.850981950759887695e-01,1.006265997886657715e+00,2.360300421714782715e-01,8.817300200462341309e-01,1.332173705101013184e+00,4.346765577793121338e-02,2.600981593132019043e-01,1.076464951038360596e-01,1.499893963336944580e-01,4.833349883556365967e-01
1.042999999999999972e+02,7.347863912582397461e-01,9.814941883087158203e-01,2.278155088424682617e-01,8.223942518234252930e-01,1.409915447235107422e+00,4.758728668093681335e-02,2.770774662494659424e-01,9.668068587779998779e-02,1.525496691465377808e-01,4.448400735855102539e-01
1.044000000000000057e+02,6.904036998748779297e-01,9.527516365051269531e-01,2.214469164609909058e-01,7.665683031082153320e-01,1.491823196411132812e+00,5.225602909922599792e-02,2.958534955978393555e-01,8.667565137147903442e-02,1.560464799404144287e-01,4.088225066661834717e-01
1.045000000000000000e+02,6.519200801849365234e-01,9.208120107650756836e-01,2.164610028266906738e-01,7.138643264770507812e-01,1.578150033950805664e+00,5.753349140286445618e-02,3.163383901119232178e-01,7.750984281301498413e-02,1.604536026716232300e-01,3.751913309097290039e-01
1.046000000000000085e+02,6.192328333854675293e-01,8.864117860794067383e-01,2.127665579319000244e-01,6.641504764556884766e-01,1.669316172599792480e+00,6.355950236320495605e-02,3.386148512363433838e-01,6.919290870428085327e-02,1.656457036733627319e-01,3.438372611999511719e-01
1.047000000000000028e+02,5.915465354919433594e-01,8.508636951446533203e-01,2.102766335010528564e-01,6.172990798950195312e-01,1.765356898307800293e+00,7.043002545833587646e-02,3.627332150936126709e-01,6.173406168818473816e-02,1.710651069879531860e-01,3.146490454673767090e-01
1.047999999999999972e+02,5.681155323982238770e-01,8.151892423629760742e-01,2.089084237813949585e-01,5.731866955757141113e-01,1.865955352783203125e+00,7.828458398580551147e-02,3.887200057506561279e-01,5.513516440987586975e-02,1.765726059675216675e-01,2.874589562416076660e-01
1.049000000000000057e+02,5.487833023071289062e-01,7.796999216079711914e-01,2.085831612348556519e-01,5.316938161849975586e-01,1.970365166664123535e+00,8.729950338602066040e-02,4.163277745246887207e-01,4.923399910330772400e-02,1.821659952402114868e-01,2.620047628879547119e-01
1.050000000000000000e+02,5.325679779052734375e-01,7.447353601455688477e-01,2.092258781194686890e-01,4.927049875259399414e-01,2.077632665634155273e+00,9.829058498144149780e-02,4.454679489135742188e-01,4.396535828709602356e-02,1.878279745578765869e-01,2.379879504442214966e-01
1.051000000000000085e+02,5.186272859573364258e-01,7.106088995933532715e-01,2.107883244752883911e-01,4.561188817024230957e-01,2.186978101730346680e+00,1.118705943226814270e-01,4.761689901351928711e-01,3.933435305953025818e-02,1.935899704694747925e-01,2.153614312410354614e-01
1.052000000000000028e+02,5.067852735519409180e-01,6.774082779884338379e-01,2.132899165153503418e-01,4.218681752681732178e-01,2.297695875167846680e+00,1.281930059194564819e-01,5.084616541862487793e-01,3.532415628433227539e-02,1.998721808195114136e-01,1.942249089479446411e-01
1.052999999999999972e+02,4.968815445899963379e-01,6.451809406280517578e-01,2.166670262813568115e-01,3.898519575595855713e-01,2.409403562545776367e+00,1.473859250545501709e-01,5.423845648765563965e-01,3.185207769274711609e-02,2.071944177150726318e-01,1.746744960546493530e-01
1.054000000000000057e+02,4.887872636318206787e-01,6.140578389167785645e-01,2.208500951528549194e-01,3.599683642387390137e-01,2.519269704818725586e+00,1.712004393339157104e-01,5.779772400856018066e-01,2.891498617827892303e-02,2.156098484992980957e-01,1.566867679357528687e-01
1.055000000000000000e+02,4.823731184005737305e-01,5.841085314750671387e-01,2.256893813610076904e-01,3.320884108543395996e-01,2.625433206558227539e+00,2.006310224533081055e-01,6.152800917625427246e-01,2.651918865740299225e-02,2.258619517087936401e-01,1.404330283403396606e-01
1.056000000000000085e+02,4.775405526161193848e-01,5.553746819496154785e-01,2.306949049234390259e-01,3.060637116432189941e-01,2.726015567779541016e+00,2.366811484098434448e-01,6.543350219726562500e-01,2.467134967446327209e-02,2.380121350288391113e-01,1.258940547704696655e-01
1.057000000000000028e+02,4.741886258125305176e-01,5.279124379158020020e-01,2.357813715934753418e-01,2.816432714462280273e-01,2.816592693328857422e+00,2.833092510700225830e-01,6.951853036880493164e-01,2.337846718728542328e-02,2.521528899669647217e-01,1.131373494863510132e-01
1.057999999999999972e+02,4.720581769943237305e-01,5.018119215965270996e-01,2.409374117851257324e-01,2.586228251457214355e-01,2.892375946044921875e+00,3.434038162231445312e-01,7.378755807876586914e-01,2.264790236949920654e-02,2.682038545608520508e-01,1.016373336315155029e-01
1.059000000000000057e+02,4.710043072700500488e-01,4.769119322299957275e-01,2.462171912193298340e-01,2.369712889194488525e-01,2.947952032089233398e+00,4.195360541343688965e-01,7.826006412506103516e-01,2.243847586214542389e-02,2.861341238021850586e-01,9.119874238967895508e-02
1.060000000000000000e+02,4.709187746047973633e-01,4.530965387821197510e-01,2.523068487644195557e-01,2.168397456407546997e-01,2.975560665130615234e+00,5.132675170898437500e-01,8.299680948257446289e-01,2.258781343698501587e-02,3.057838082313537598e-01,8.162485063076019287e-02
1.061000000000000085e+02,4.717614948749542236e-01,4.303562343120574951e-01,2.595236301422119141e-01,1.982859820127487183e-01,2.960021972656250000e+00,6.279875040054321289e-01,8.801430463790893555e-01,2.309753932058811188e-02,3.271754384040832520e-01,7.289443165063858032e-02
1.062000000000000028e+02,4.734926819801330566e-01,4.086803495883941650e-01,2.681196928024291992e-01,1.813403666019439697e-01,2.905172586441040039e+00,7.569013833999633789e-01,9.332519173622131348e-01,2.398516237735748291e-02,3.503898680210113525e-01,6.501772999763488770e-02
1.062999999999999972e+02,4.761902689933776855e-01,3.880757689476013184e-01,2.785497009754180908e-01,1.659795045852661133e-01,2.810886621475219727e+00,8.968072533607482910e-01,9.894265532493591309e-01,2.526897192001342773e-02,3.754655420780181885e-01,5.800359696149826050e-02
1.064000000000000057e+02,4.806409478187561035e-01,3.687177896499633789e-01,2.911843955516815186e-01,1.521853208541870117e-01,2.674043416976928711e+00,1.045394420623779297e+00,1.048804521560668945e+00,2.696807123720645905e-02,4.023235142230987549e-01,5.179053917527198792e-02
1.065000000000000000e+02,4.869515895843505859e-01,3.505993783473968506e-01,3.062047660350799561e-01,1.399283707141876221e-01,2.493703365325927734e+00,1.197230219841003418e+00,1.111529707908630371e+00,2.910240367054939270e-02,4.307121038436889648e-01,4.621469601988792419e-02
1.066000000000000085e+02,4.951252937316894531e-01,3.336244225502014160e-01,3.232425153255462646e-01,1.287910342216491699e-01,2.278233528137207031e+00,1.352506279945373535e+00,1.177751779556274414e+00,3.169278427958488464e-02,4.606474041938781738e-01,4.127389565110206604e-02
1.067000000000000028e+02,5.056145787239074707e-01,3.177422285079956055e-01,3.421279489994049072e-01,1.185848116874694824e-01,2.035872459411621094e+00,1.511199116706848145e+00,1.247627735137939453e+00,3.476096317172050476e-02,4.921584427356719971e-01,3.697257116436958313e-02
1.067999999999999972e+02,5.186219811439514160e-01,3.032450675964355469e-01,3.628069758415222168e-01,1.092323064804077148e-01,1.785253763198852539e+00,1.654162168502807617e+00,1.321320652961730957e+00,3.832963481545448303e-02,5.252801179885864258e-01,3.324395790696144104e-02
1.069000000000000057e+02,5.341282486915588379e-01,2.901328504085540771e-01,3.853158950805664062e-01,1.007416322827339172e-01,1.548897504806518555e+00,1.754803776741027832e+00,1.399001002311706543e+00,4.242249950766563416e-02,5.600520372390747070e-01,3.004729375243186951e-02
1.070000000000000000e+02,5.519242286682128906e-01,2.781678140163421631e-01,4.096922874450683594e-01,9.312148392200469971e-02,1.332222223281860352e+00,1.811533451080322266e+00,1.480847001075744629e+00,4.706429317593574524e-02,5.965141654014587402e-01,2.738872915506362915e-02
1.071000000000000085e+02,5.719463229179382324e-01,2.673015594482421875e-01,4.359171092510223389e-01,8.634614944458007812e-02,1.138704061508178711e+00,1.827255964279174805e+00,1.567093014717102051e+00,5.230556428432464600e-02,6.347075104713439941e-01,2.527475170791149139e-02
1.072000000000000028e+02,5.940487384796142578e-01,2.573909461498260498e-01,4.637125134468078613e-01,8.023562282323837280e-02,9.659233093261718750e-01,1.815346121788024902e+00,1.658165812492370605e+00,5.828927084803581238e-02,6.746748089790344238e-01,2.371219359338283539e-02
1.072999999999999972e+02,6.181976199150085449e-01,2.484016567468643188e-01,4.930606782436370850e-01,7.476721704006195068e-02,8.124727606773376465e-01,1.783013820648193359e+00,1.754145383834838867e+00,6.508779525756835938e-02,7.164599299430847168e-01,2.270823903381824493e-02
1.074000000000000057e+02,6.441442966461181641e-01,2.401752471923828125e-01,5.239905118942260742e-01,6.994320452213287354e-02,6.817568540573120117e-01,1.732469439506530762e+00,1.854668021202087402e+00,7.284352928400039673e-02,7.601172924041748047e-01,2.226741053164005280e-02
1.075000000000000000e+02,6.717725992202758789e-01,2.326203882694244385e-01,5.565376877784729004e-01,6.568908691406250000e-02,5.724157691001892090e-01,1.668099284172058105e+00,1.958955526351928711e+00,8.163561671972274780e-02,8.061633706092834473e-01,2.224678918719291687e-02
1.076000000000000085e+02,7.010845541954040527e-01,2.256540358066558838e-01,5.907413959503173828e-01,6.197442859411239624e-02,4.823283553123474121e-01,1.594391822814941406e+00,2.066092491149902344e+00,9.233195334672927856e-02,8.549576997756958008e-01,2.257830649614334106e-02
1.077000000000000028e+02,7.320715785026550293e-01,2.192641347646713257e-01,6.266412138938903809e-01,5.880525708198547363e-02,4.098742306232452393e-01,1.514531135559082031e+00,2.175359725952148438e+00,1.055648997426033020e-01,9.066239595413208008e-01,2.327911928296089172e-02
1.077999999999999972e+02,7.647507190704345703e-01,2.134728431701660156e-01,6.642782092094421387e-01,5.618791282176971436e-02,3.511483967304229736e-01,1.432453632354736328e+00,2.285938501358032227e+00,1.215771511197090149e-01,9.612913131713867188e-01,2.436713874340057373e-02
1.079000000000000057e+02,7.991027235984802246e-01,2.083198875188827515e-01,7.036948204040527344e-01,5.412910133600234985e-02,3.038904070854187012e-01,1.350071549415588379e+00,2.397635698318481445e+00,1.403688788414001465e-01,1.019094467163085938e+00,2.586107142269611359e-02
1.080000000000000000e+02,8.350089192390441895e-01,2.038947045803070068e-01,7.449348568916320801e-01,5.263589322566986084e-02,2.666467130184173584e-01,1.268439412117004395e+00,2.508388280868530273e+00,1.632714569568634033e-01,1.080174207687377930e+00,2.778044342994689941e-02
1.081000000000000085e+02,8.724372386932373047e-01,2.002295404672622681e-01,7.880435585975646973e-01,5.171569064259529114e-02,2.379784137010574341e-01,1.188309907913208008e+00,2.615790128707885742e+00,1.916341185569763184e-01,1.144677400588989258e+00,3.014563955366611481e-02
1.082000000000000028e+02,9.113584756851196289e-01,1.973522603511810303e-01,8.330678939819335938e-01,5.137630179524421692e-02,2.164729088544845581e-01,1.110355019569396973e+00,2.718452215194702148e+00,2.261106669902801514e-01,1.212757706642150879e+00,3.297795727849006653e-02
1.082999999999999972e+02,9.517396688461303711e-01,1.952899396419525146e-01,8.802003860473632812e-01,5.157833173871040344e-02,2.003516256809234619e-01,1.035548925399780273e+00,2.812409639358520508e+00,2.701662778854370117e-01,1.284574508666992188e+00,3.629961237311363220e-02
1.084000000000000057e+02,9.935442805290222168e-01,1.940688639879226685e-01,9.300655722618103027e-01,5.215498432517051697e-02,1.873182952404022217e-01,9.648705720901489258e-01,2.892832517623901367e+00,3.270972073078155518e-01,1.360295176506042480e+00,4.013383761048316956e-02
1.085000000000000000e+02,1.036705493927001953e+00,1.937168389558792114e-01,9.828385710716247559e-01,5.310643836855888367e-02,1.769592314958572388e-01,8.983316421508789062e-01,2.954358577728271484e+00,3.995166420936584473e-01,1.440093874931335449e+00,4.450484365224838257e-02
1.086000000000000085e+02,1.081054449081420898e+00,1.942678540945053101e-01,1.038649916648864746e+00,5.445081368088722229e-02,1.690864413976669312e-01,8.357444405555725098e-01,2.990179061889648438e+00,4.896414279937744141e-01,1.524152874946594238e+00,4.943793267011642456e-02
1.087000000000000028e+02,1.126493573188781738e+00,1.957457065582275391e-01,1.097636103630065918e+00,5.620704218745231628e-02,1.632062345743179321e-01,7.767185568809509277e-01,2.985805034637451172e+00,6.003796458244323730e-01,1.612847924232482910e+00,5.505296960473060608e-02
1.087999999999999972e+02,1.172930955886840820e+00,1.981712728738784790e-01,1.159939765930175781e+00,5.839487910270690918e-02,1.587735116481781006e-01,7.209728360176086426e-01,2.939220428466796875e+00,7.277958989143371582e-01,1.706457376480102539e+00,6.142624095082283020e-02
1.089000000000000057e+02,1.220224499702453613e+00,2.015839368104934692e-01,1.225709080696105957e+00,6.103496253490447998e-02,1.556954085826873779e-01,6.684248447418212891e-01,2.853542327880859375e+00,8.667142391204833984e-01,1.804843902587890625e+00,6.873251497745513916e-02
1.090000000000000000e+02,1.268094539642333984e+00,2.060750424861907959e-01,1.295099139213562012e+00,6.414883583784103394e-02,1.538792550563812256e-01,6.189369559288024902e-01,2.725647926330566406e+00,1.015298724174499512e+00,1.907429456710815430e+00,7.691847532987594604e-02
1.091000000000000085e+02,1.316384553909301758e+00,2.116677463054656982e-01,1.368272066116333008e+00,6.775899976491928101e-02,1.532369703054428101e-01,5.723760128021240234e-01,2.553213357925415039e+00,1.168225288391113281e+00,2.013246536254882812e+00,8.660326898097991943e-02
1.092000000000000028e+02,1.364946365356445312e+00,2.183757424354553223e-01,1.445396780967712402e+00,7.188892364501953125e-02,1.536846160888671875e-01,5.286133885383605957e-01,2.342811346054077148e+00,1.324253201484680176e+00,2.121602535247802734e+00,9.850982576608657837e-02
1.092999999999999972e+02,1.413598418235778809e+00,2.262371778488159180e-01,1.526649832725524902e+00,7.656312733888626099e-02,1.551424860954284668e-01,4.875247776508331299e-01,2.103597640991210938e+00,1.483878493309020996e+00,2.231583833694458008e+00,1.131746396422386169e-01
1.094000000000000057e+02,1.461761951446533203e+00,2.356607466936111450e-01,1.612252235412597656e+00,8.192895352840423584e-02,1.575350761413574219e-01,4.489900767803192139e-01,1.849802851676940918e+00,1.635598063468933105e+00,2.342766046524047852e+00,1.305726468563079834e-01
1.095000000000000000e+02,1.509097456932067871e+00,2.467698901891708374e-01,1.702511787414550781e+00,8.818713575601577759e-02,1.608625203371047974e-01,4.129258692264556885e-01,1.607121467590332031e+00,1.747578740119934082e+00,2.454412937164306641e+00,1.511964648962020874e-01
1.096000000000000085e+02,1.555479049682617188e+00,2.595129609107971191e-01,1.797281384468078613e+00,9.549374878406524658e-02,1.651035249233245850e-01,3.792438209056854248e-01,1.383624076843261719e+00,1.814818024635314941e+00,2.563669681549072266e+00,1.767726987600326538e-01
1.097000000000000028e+02,1.600383639335632324e+00,2.740170359611511230e-01,1.896100401878356934e+00,1.042513847351074219e-01,1.701662838459014893e-01,3.478347063064575195e-01,1.182816863059997559e+00,1.839389443397521973e+00,2.668929815292358398e+00,2.081058472394943237e-01
1.097999999999999972e+02,1.643185734748840332e+00,2.904317975044250488e-01,1.998094081878662109e+00,1.149246990680694580e-01,1.755318492650985718e-01,3.185903728008270264e-01,1.004366755485534668e+00,1.832326889038085938e+00,2.767870187759399414e+00,2.468292415142059326e-01
1.099000000000000057e+02,1.682980298995971680e+00,3.090368211269378662e-01,2.102395057678222656e+00,1.278753131628036499e-01,1.809861063957214355e-01,2.913454771041870117e-01,8.449360132217407227e-01,1.804153800010681152e+00,2.855673313140869141e+00,2.970478534698486328e-01
1.100000000000000000e+02,1.719159483909606934e+00,3.299048542976379395e-01,2.208362102508544922e+00,1.435963064432144165e-01,1.865272521972656250e-01,2.658440768718719482e-01,7.081096172332763672e-01,1.756961822509765625e+00,2.927307605743408203e+00,3.614570200443267822e-01
1.101000000000000085e+02,1.751269459724426270e+00,3.530404567718505859e-01,2.315070629119873047e+00,1.624799519777297974e-01,1.921376138925552368e-01,2.417871505022048950e-01,5.933961868286132812e-01,1.694759249687194824e+00,2.976994991302490234e+00,4.426913559436798096e-01
1.102000000000000028e+02,1.778280496597290039e+00,3.792870938777923584e-01,2.419397592544555664e+00,1.861060261726379395e-01,1.978443562984466553e-01,2.191300541162490845e-01,4.984226226806640625e-01,1.622300148010253906e+00,2.995261669158935547e+00,5.424076318740844727e-01
1.102999999999999972e+02,1.799359798431396484e+00,4.089232683181762695e-01,2.519479036331176758e+00,2.153215408325195312e-01,2.040185779333114624e-01,1.979479491710662842e-01,4.217103123664855957e-01,1.543043494224548340e+00,2.967791318893432617e+00,6.631511449813842773e-01
1.104000000000000057e+02,1.813864231109619141e+00,4.418753683567047119e-01,2.613250255584716797e+00,2.513718307018280029e-01,2.112274765968322754e-01,1.783483326435089111e-01,3.597803413867950439e-01,1.460618853569030762e+00,2.901879072189331055e+00,7.966085672378540039e-01
1.105000000000000000e+02,1.821173906326293945e+00,4.780294895172119141e-01,2.696314334869384766e+00,2.981314361095428467e-01,2.195167243480682373e-01,1.603078991174697876e-01,3.097432553768157959e-01,1.377629399299621582e+00,2.795266151428222656e+00,9.408009052276611328e-01
1.106000000000000085e+02,1.820696592330932617e+00,5.172576308250427246e-01,2.764175176620483398e+00,3.580910563468933105e-01,2.296287715435028076e-01,1.439999341964721680e-01,2.700420618057250977e-01,1.295200586318969727e+00,2.644727706909179688e+00,1.092359185218811035e+00
1.107000000000000028e+02,1.811861634254455566e+00,5.594329237937927246e-01,2.810807943344116211e+00,4.327797293663024902e-01,2.416193038225173950e-01,1.293787658214569092e-01,2.393866181373596191e-01,1.214086771011352539e+00,2.451617956161499023e+00,1.246558070182800293e+00
1.107999999999999972e+02,1.794160008430480957e+00,6.042779684066772461e-01,2.828729867935180664e+00,5.231041312217712402e-01,2.556161582469940186e-01,1.165461987257003784e-01,2.162097841501235962e-01,1.135023474693298340e+00,2.225726604461669922e+00,1.404549479484558105e+00
1.109000000000000057e+02,1.767119884490966797e+00,6.514719128608703613e-01,2.809277057647705078e+00,6.307066082954406738e-01,2.715531885623931885e-01,1.049813181161880493e-01,1.989702135324478149e-01,1.058883428573608398e+00,1.975791096687316895e+00,1.564348816871643066e+00
1.110000000000000000e+02,1.728115200996398926e+00,7.016335129737854004e-01,2.755605459213256836e+00,7.497401833534240723e-01,2.893722355365753174e-01,9.448134154081344604e-02,1.851501762866973877e-01,9.866839647293090820e-01,1.725508213043212891e+00,1.698314428329467773e+00
1.111000000000000085e+02,1.675134539604187012e+00,7.538437247276306152e-01,2.665572643280029297e+00,8.786386847496032715e-01,3.089210391044616699e-01,8.485008776187896729e-02,1.740671694278717041e-01,9.186902642250061035e-01,1.492022514343261719e+00,1.787601232528686523e+00
1.112000000000000028e+02,1.607934713363647461e+00,8.069942593574523926e-01,2.536482095718383789e+00,1.015012264251708984e+00,3.302479982376098633e-01,7.606452703475952148e-02,1.655330210924148560e-01,8.547204732894897461e-01,1.279290318489074707e+00,1.832824110984802246e+00
1.112999999999999972e+02,1.526606321334838867e+00,8.601453304290771484e-01,2.368742704391479492e+00,1.154108643531799316e+00,3.533988296985626221e-01,6.813342124223709106e-02,1.592199206352233887e-01,7.944892048835754395e-01,1.090560197830200195e+00,1.839179992675781250e+00
1.114000000000000057e+02,1.433016657829284668e+00,9.130114912986755371e-01,2.168898820877075195e+00,1.296196341514587402e+00,3.784114718437194824e-01,6.106555461883544922e-02,1.544293910264968872e-01,7.375087141990661621e-01,9.214515686035156250e-01,1.821149945259094238e+00
1.115000000000000000e+02,1.330608725547790527e+00,9.642690420150756836e-01,1.944415807723999023e+00,1.441007971763610840e+00,4.052132070064544678e-01,5.480319634079933167e-02,1.510261148214340210e-01,6.837764382362365723e-01,7.729800343513488770e-01,1.783033490180969238e+00
1.116000000000000085e+02,1.229677796363830566e+00,1.005898475646972656e+00,1.713018894195556641e+00,1.570791959762573242e+00,4.335483610630035400e-01,4.918010532855987549e-02,1.489167064428329468e-01,6.331625580787658691e-01,6.475583314895629883e-01,1.727650284767150879e+00
1.117000000000000028e+02,1.136293888092041016e+00,1.033075690269470215e+00,1.495284080505371094e+00,1.661772966384887695e+00,4.634307920932769775e-01,4.419265687465667725e-02,1.480112820863723755e-01,5.855318307876586914e-01,5.429694056510925293e-01,1.659716844558715820e+00
1.117999999999999972e+02,1.051879405975341797e+00,1.045073509216308594e+00,1.295825362205505371e+00,1.712774515151977539e+00,4.948894083499908447e-01,3.984519839286804199e-02,1.482241898775100708e-01,5.407534241676330566e-01,4.574365019798278809e-01,1.583482742309570312e+00
1.119000000000000057e+02,9.747286438941955566e-01,1.046298742294311523e+00,1.116869807243347168e+00,1.726532340049743652e+00,5.279590487480163574e-01,3.607025370001792908e-02,1.494740843772888184e-01,4.987007379531860352e-01,3.887518048286437988e-01,1.502020955085754395e+00
1.120000000000000000e+02,9.041917920112609863e-01,1.039578557014465332e+00,9.563617110252380371e-01,1.715345978736877441e+00,5.626796483993530273e-01,3.282790258526802063e-02,1.516835987567901611e-01,4.592516422271728516e-01,3.329951465129852295e-01,1.419161915779113770e+00
1.121000000000000085e+02,8.405805230140686035e-01,1.025808930397033691e+00,8.133163452148437500e-01,1.685382127761840820e+00,5.990909337997436523e-01,3.012428618967533112e-02,1.548140794038772583e-01,4.223038256168365479e-01,2.883135676383972168e-01,1.336311578750610352e+00
1.122000000000000028e+02,7.840564250946044922e-01,1.005897879600524902e+00,6.905155777931213379e-01,1.638362765312194824e+00,6.372337937355041504e-01,2.796587720513343811e-02,1.588795930147171021e-01,3.877826631069183350e-01,2.533947229385375977e-01,1.254408478736877441e+00
1.122999999999999972e+02,7.338534593582153320e-01,9.810373783111572266e-01,5.875910520553588867e-01,1.578069329261779785e+00,6.771510243415832520e-01,2.635950036346912384e-02,1.638090461492538452e-01,3.555789887905120850e-01,2.266206145286560059e-01,1.174251198768615723e+00
1.124000000000000057e+02,6.895804405212402344e-01,9.522210955619812012e-01,5.024145841598510742e-01,1.508978366851806641e+00,7.188864946365356445e-01,2.531232498586177826e-02,1.691916882991790771e-01,3.255851864814758301e-01,2.067018747329711914e-01,1.096496582031250000e+00
1.125000000000000000e+02,6.512059569358825684e-01,9.202222228050231934e-01,4.342026710510253906e-01,1.433377504348754883e+00,7.624856829643249512e-01,2.483188919723033905e-02,1.746635288000106812e-01,2.976692914962768555e-01,1.914362013339996338e-01,1.022211790084838867e+00
1.126000000000000085e+02,6.186260581016540527e-01,8.857762217521667480e-01,3.789776563644409180e-01,1.355678915977478027e+00,8.083807229995727539e-01,2.480132877826690674e-02,1.802242100238800049e-01,2.715927660465240479e-01,1.790132820606231689e-01,9.521296620368957520e-01
1.127000000000000028e+02,5.910203456878662109e-01,8.502175211906433105e-01,3.346411585807800293e-01,1.277874350547790527e+00,8.570160269737243652e-01,2.512186393141746521e-02,1.858593821525573730e-01,2.470510601997375488e-01,1.692338734865188599e-01,8.861664533615112305e-01
1.127999999999999972e+02,5.676676630973815918e-01,8.145390152931213379e-01,2.997241914272308350e-01,1.200817704200744629e+00,9.085150361061096191e-01,2.581060118973255157e-02,1.915743798017501831e-01,2.238936424255371094e-01,1.619058698415756226e-01,8.241311311721801758e-01
1.129000000000000057e+02,5.484082102775573730e-01,7.790513634681701660e-01,2.728316783905029297e-01,1.125216960906982422e+00,9.630064368247985840e-01,2.688539586961269379e-02,1.975463926792144775e-01,2.021694630384445190e-01,1.563969999551773071e-01,7.655305266380310059e-01
1.130000000000000000e+02,5.322403311729431152e-01,7.440960407257080078e-01,2.528377175331115723e-01,1.051820278167724609e+00,1.020624756813049316e+00,2.836490049958229065e-02,2.044768035411834717e-01,1.820240467786788940e-01,1.523163318634033203e-01,7.101799249649047852e-01
1.131000000000000085e+02,5.183422565460205078e-01,7.099826931953430176e-01,2.381102740764617920e-01,9.816735386848449707e-01,1.081510066986083984e+00,3.026858717203140259e-02,2.124181240797042847e-01,1.634336411952972412e-01,1.495763212442398071e-01,6.580177545547485352e-01
1.132000000000000028e+02,5.065396428108215332e-01,6.767962574958801270e-01,2.263362556695938110e-01,9.155377745628356934e-01,1.145809173583984375e+00,3.261678665876388550e-02,2.219193726778030396e-01,1.465136855840682983e-01,1.480847597122192383e-01,6.089063882827758789e-01
1.132999999999999972e+02,4.966729581356048584e-01,6.445854306221008301e-01,2.170754969120025635e-01,8.534713387489318848e-01,1.213674783706665039e+00,3.543073311448097229e-02,2.333308160305023193e-01,1.313027143478393555e-01,1.477538943290710449e-01,5.627127885818481445e-01
1.134000000000000057e+02,4.886133372783660889e-01,6.134809851646423340e-01,2.100469172000885010e-01,7.952530384063720703e-01,1.285266399383544922e+00,3.873258829116821289e-02,2.467363029718399048e-01,1.179138123989105225e-01,1.485002189874649048e-01,5.193081498146057129e-01
1.135000000000000000e+02,4.822314083576202393e-01,5.835518836975097656e-01,2.045493125915527344e-01,7.403337955474853516e-01,1.360750794410705566e+00,4.254549741744995117e-02,2.620568573474884033e-01,1.059877499938011169e-01,1.502443701028823853e-01,4.785682260990142822e-01
1.136000000000000085e+02,4.774302840232849121e-01,5.548388361930847168e-01,2.004014998674392700e-01,6.885178089141845703e-01,1.440301775932312012e+00,4.689361527562141418e-02,2.792896628379821777e-01,9.516611695289611816e-02,1.529145985841751099e-01,4.403743743896484375e-01
1.137000000000000028e+02,4.741026759147644043e-01,5.274006724357604980e-01,1.975132077932357788e-01,6.396729350090026855e-01,1.524100542068481445e+00,5.180217325687408447e-02,2.982931733131408691e-01,8.527348935604095459e-02,1.565251052379608154e-01,4.046497941017150879e-01
1.137999999999999972e+02,4.719944894313812256e-01,5.013238787651062012e-01,1.957983076572418213e-01,5.936713814735412598e-01,1.612516641616821289e+00,5.738795176148414612e-02,3.190116286277770996e-01,7.622104138135910034e-02,1.610368639230728149e-01,3.712981939315795898e-01
1.139000000000000057e+02,4.709595441818237305e-01,4.764434099197387695e-01,1.951749026775360107e-01,5.503895282745361328e-01,1.705843091011047363e+00,6.373054534196853638e-02,3.415305018424987793e-01,6.801871210336685181e-02,1.662881970405578613e-01,3.402109444141387939e-01
1.140000000000000000e+02,4.708921611309051514e-01,4.526473581790924072e-01,1.955650299787521362e-01,5.097078084945678711e-01,1.803955912590026855e+00,7.101407647132873535e-02,3.658962547779083252e-01,6.067559123039245605e-02,1.717183589935302734e-01,3.112746775150299072e-01
1.141000000000000085e+02,4.717523157596588135e-01,4.299263060092926025e-01,1.968946307897567749e-01,4.715107083320617676e-01,1.906347274780273438e+00,7.920443266630172729e-02,3.921182751655578613e-01,5.418323725461959839e-02,1.772366464138031006e-01,2.843070328235626221e-01
1.142000000000000028e+02,4.735002517700195312e-01,4.082694947719573975e-01,1.991556286811828613e-01,4.357148408889770508e-01,2.012068033218383789e+00,8.888955414295196533e-02,4.199279546737670898e-01,4.836697131395339966e-02,1.828391551971435547e-01,2.590397596359252930e-01
1.142999999999999972e+02,4.762233495712280273e-01,3.876856565475463867e-01,2.023358792066574097e-01,4.022392034530639648e-01,2.120326042175292969e+00,1.007980778813362122e-01,4.492736458778381348e-01,4.318385943770408630e-02,1.885099709033966064e-01,2.351884543895721436e-01
1.144000000000000057e+02,4.807098507881164551e-01,3.683516681194305420e-01,2.063630074262619019e-01,3.709785342216491699e-01,2.230294704437255859e+00,1.154436469078063965e-01,4.801840186119079590e-01,3.863904252648353577e-02,1.942869126796722412e-01,2.127310186624526978e-01
1.145000000000000000e+02,4.870538115501403809e-01,3.502546846866607666e-01,2.111504822969436646e-01,3.418313860893249512e-01,2.341471672058105469e+00,1.328233033418655396e-01,5.126906037330627441e-01,3.470525890588760376e-02,2.006941288709640503e-01,1.917871981859207153e-01
1.146000000000000085e+02,4.952673614025115967e-01,3.333013355731964111e-01,2.162192165851593018e-01,3.146249055862426758e-01,2.453055620193481445e+00,1.534619927406311035e-01,5.468325018882751465e-01,3.130515292286872864e-02,2.081380486488342285e-01,1.724241375923156738e-01
1.147000000000000028e+02,5.058013200759887695e-01,3.174402713775634766e-01,2.213795483112335205e-01,2.891909480094909668e-01,2.561981916427612305e+00,1.791961640119552612e-01,5.826494693756103516e-01,2.844080887734889984e-02,2.167342454195022583e-01,1.546353697776794434e-01
1.147999999999999972e+02,5.188574790954589844e-01,3.029705286026000977e-01,2.266132682561874390e-01,2.652571797370910645e-01,2.666841268539428711e+00,2.107062637805938721e-01,6.201820373535156250e-01,2.611858397722244263e-02,2.272139936685562134e-01,1.385837346315383911e-01
1.149000000000000057e+02,5.344088077545166016e-01,2.898813486099243164e-01,2.319289594888687134e-01,2.427155226469039917e-01,2.765029430389404297e+00,2.498334646224975586e-01,6.594722867012023926e-01,2.434518001973628998e-02,2.396077662706375122e-01,1.242688000202178955e-01
1.150000000000000000e+02,5.522468686103820801e-01,2.779371440410614014e-01,2.375479638576507568e-01,2.215809673070907593e-01,2.851739883422851562e+00,3.006579875946044922e-01,7.005636692047119141e-01,2.312765084207057953e-02,2.539783716201782227e-01,1.116926521062850952e-01
1.151000000000000085e+02,5.723094940185546875e-01,2.670902907848358154e-01,2.442012429237365723e-01,2.020158022642135620e-01,2.921982288360595703e+00,3.657823204994201660e-01,7.435008883476257324e-01,2.247340604662895203e-02,2.702589631080627441e-01,1.003247871994972229e-01
1.152000000000000028e+02,5.944503545761108398e-01,2.571968436241149902e-01,2.519924342632293701e-01,1.840256899595260620e-01,2.969927787780761719e+00,4.477928578853607178e-01,7.885512709617614746e-01,2.231796830892562866e-02,2.884035706520080566e-01,8.999955654144287109e-02
1.152999999999999972e+02,6.186364889144897461e-01,2.482240796089172363e-01,2.614951133728027344e-01,1.677184998989105225e-01,2.985666275024414062e+00,5.482643842697143555e-01,8.362872600555419922e-01,2.251410298049449921e-02,3.082581758499145508e-01,8.052663505077362061e-02
1.154000000000000057e+02,6.446146965026855469e-01,2.400105446577072144e-01,2.727740406990051270e-01,1.529399454593658447e-01,2.956041574478149414e+00,6.692954301834106445e-01,8.868474364280700684e-01,2.307293005287647247e-02,3.298665285110473633e-01,7.189846783876419067e-02
1.155000000000000000e+02,6.722752451896667480e-01,2.324676215648651123e-01,2.863736450672149658e-01,1.398679018020629883e-01,2.888369560241699219e+00,8.026764988899230957e-01,9.403589367866516113e-01,2.401206269860267639e-02,3.533028066158294678e-01,6.412506103515625000e-02
1.156000000000000085e+02,7.016177773475646973e-01,2.255121022462844849e-01,3.021453917026519775e-01,1.280978173017501831e-01,2.780049085617065430e+00,9.466374516487121582e-01,9.969543814659118652e-01,2.534989640116691589e-02,3.786050081253051758e-01,5.721533298492431641e-02
1.157000000000000028e+02,7.326361536979675293e-01,2.191331684589385986e-01,3.198899626731872559e-01,1.173962131142616272e-01,2.627896785736083984e+00,1.097591280937194824e+00,1.056772112846374512e+00,2.710564620792865753e-02,4.056530892848968506e-01,5.108315497636795044e-02
1.157999999999999972e+02,7.653471231460571289e-01,2.133531570434570312e-01,3.394285142421722412e-01,1.075669303536415100e-01,2.433829069137573242e+00,1.251132726669311523e+00,1.119956612586975098e+00,2.929936535656452179e-02,4.342262148857116699e-01,4.558346420526504517e-02
1.159000000000000057e+02,7.997297048568725586e-01,2.082127034664154053e-01,3.607689738273620605e-01,9.859165549278259277e-02,2.207585573196411133e+00,1.408452749252319336e+00,1.186658978462219238e+00,3.195199742913246155e-02,4.643494784832000732e-01,4.071942716836929321e-02
1.160000000000000000e+02,8.356655836105346680e-01,2.038009464740753174e-01,3.839480280876159668e-01,9.047873318195343018e-02,1.958085417747497559e+00,1.566957354545593262e+00,1.257036328315734863e+00,3.508541733026504517e-02,4.960521757602691650e-01,3.649302944540977478e-02
1.161000000000000085e+02,8.731231093406677246e-01,2.001497596502304077e-01,4.090038537979125977e-01,8.323700726032257080e-02,1.709590911865234375e+00,1.698167800903320312e+00,1.331253051757812500e+00,3.872244432568550110e-02,5.293702483177185059e-01,3.282812610268592834e-02
1.162000000000000028e+02,9.120728969573974609e-01,1.972869783639907837e-01,4.358233213424682617e-01,7.678447663784027100e-02,1.478190898895263672e+00,1.784765958786010742e+00,1.409480929374694824e+00,4.288691654801368713e-02,5.643434524536132812e-01,2.969589084386825562e-02
1.162999999999999972e+02,9.524821043014526367e-01,1.952397078275680542e-01,4.641777575016021729e-01,7.097125798463821411e-02,1.267596125602722168e+00,1.827640295028686523e+00,1.491898775100708008e+00,4.760373011231422424e-02,6.010116338729858398e-01,2.710251323878765106e-02
1.164000000000000057e+02,9.943141341209411621e-01,1.940341740846633911e-01,4.940915107727050781e-01,6.579992175102233887e-02,1.080795049667358398e+00,1.832439064979553223e+00,1.578771829605102539e+00,5.293835699558258057e-02,6.394160389900207520e-01,2.505452558398246765e-02
1.165000000000000000e+02,1.037500858306884766e+00,1.936982721090316772e-01,5.255943536758422852e-01,6.126251071691513062e-02,9.133468270301818848e-01,1.813469290733337402e+00,1.670502543449401855e+00,5.902089551091194153e-02,6.795996427536010742e-01,2.355879917740821838e-02
1.166000000000000085e+02,1.081873178482055664e+00,1.942659914493560791e-01,5.587238669395446777e-01,5.727523565292358398e-02,7.665791511535644531e-01,1.774598479270935059e+00,1.767120599746704102e+00,6.594812870025634766e-02,7.216064333915710449e-01,2.262256853282451630e-02
1.167000000000000028e+02,1.127333998680114746e+00,1.957609653472900391e-01,5.935192108154296875e-01,5.382734537124633789e-02,6.427053213119506836e-01,1.718709111213684082e+00,1.868205428123474121e+00,7.381325215101242065e-02,7.655107378959655762e-01,2.224383689463138580e-02
1.167999999999999972e+02,1.173791170120239258e+00,1.982040852308273315e-01,6.300206780433654785e-01,5.092497915029525757e-02,5.394512414932250977e-01,1.650549650192260742e+00,1.972912430763244629e+00,8.280970156192779541e-02,8.118813037872314453e-01,2.226469479501247406e-02
1.169000000000000057e+02,1.221100211143493652e+00,2.016357779502868652e-01,6.682695150375366211e-01,4.857461899518966675e-02,4.551229774951934814e-01,1.574240207672119141e+00,2.080382108688354492e+00,9.380338340997695923e-02,8.610145449638366699e-01,2.263971790671348572e-02
1.170000000000000000e+02,1.268982291221618652e+00,2.061469107866287231e-01,7.083085179328918457e-01,4.678310081362724304e-02,3.874026536941528320e-01,1.492906212806701660e+00,2.189854145050048828e+00,1.074047684669494629e-01,9.130350351333618164e-01,2.338615432381629944e-02
1.171000000000000085e+02,1.317281842231750488e+00,2.117599844932556152e-01,7.501819729804992676e-01,4.555759951472282410e-02,3.324313461780548096e-01,1.410300970077514648e+00,2.300588130950927734e+00,1.237737834453582764e-01,9.680724740028381348e-01,2.452200837433338165e-02
1.172000000000000028e+02,1.365850210189819336e+00,2.184886485338211060e-01,7.939355969429016113e-01,4.490567371249198914e-02,2.884149551391601562e-01,1.327777385711669922e+00,2.412341833114624023e+00,1.429945230484008789e-01,1.026262521743774414e+00,2.606607228517532349e-02
1.172999999999999972e+02,1.414503455162048340e+00,2.263738512992858887e-01,8.396376967430114746e-01,4.482823982834815979e-02,2.540706098079681396e-01,1.246231794357299805e+00,2.522761821746826172e+00,1.665581911802291870e-01,1.087746262550354004e+00,2.803798392415046692e-02
1.174000000000000057e+02,1.462656855583190918e+00,2.358284890651702881e-01,8.878536224365234375e-01,4.516869410872459412e-02,2.277631312608718872e-01,1.166462063789367676e+00,2.629648923873901367e+00,1.956715583801269531e-01,1.152671694755554199e+00,3.045823611319065094e-02
1.175000000000000000e+02,1.509982943534851074e+00,2.469665557146072388e-01,9.389058947563171387e-01,4.587392136454582214e-02,2.082193791866302490e-01,1.089126467704772949e+00,2.731488704681396484e+00,2.311178445816040039e-01,1.221192598342895508e+00,3.334823250770568848e-02
1.176000000000000085e+02,1.556350946426391602e+00,2.597388625144958496e-01,9.929221272468566895e-01,4.696160927414894104e-02,1.931922137737274170e-01,1.015313625335693359e+00,2.823992967605590820e+00,2.766867280006408691e-01,1.293469905853271484e+00,3.673031553626060486e-02
1.177000000000000028e+02,1.601232051849365234e+00,2.742747068405151367e-01,1.050035476684570312e+00,4.845023900270462036e-02,1.809806972742080688e-01,9.457222223281860352e-01,2.902314662933349609e+00,3.354667425155639648e-01,1.369671821594238281e+00,4.062781482934951782e-02
1.177999999999999972e+02,1.643995642662048340e+00,2.907260060310363770e-01,1.110384702682495117e+00,5.035909265279769897e-02,1.713921129703521729e-01,8.802244663238525391e-01,2.961006641387939453e+00,4.100916683673858643e-01,1.449973344802856445e+00,4.506507515907287598e-02
1.179000000000000057e+02,1.683732390403747559e+00,3.093737661838531494e-01,1.174115061759948730e+00,5.270830914378166199e-02,1.642246842384338379e-01,8.186226487159729004e-01,2.992837667465209961e+00,5.025281310081481934e-01,1.534559249877929688e+00,5.006846040487289429e-02
1.180000000000000000e+02,1.719845890998840332e+00,3.302839994430541992e-01,1.241377830505371094e+00,5.551891401410102844e-02,1.588086187839508057e-01,7.604144215583801270e-01,2.982299089431762695e+00,6.161133646965026855e-01,1.623842835426330566e+00,5.577616393566131592e-02
1.181000000000000085e+02,1.751878261566162109e+00,3.534680306911468506e-01,1.312331199645996094e+00,5.881285294890403748e-02,1.548140794038772583e-01,7.054746747016906738e-01,2.930856943130493164e+00,7.451176643371582031e-01,1.718045949935913086e+00,6.224766001105308533e-02
1.182000000000000028e+02,1.778790116310119629e+00,3.797790110111236572e-01,1.387140154838562012e+00,6.261305510997772217e-02,1.521494686603546143e-01,6.537019610404968262e-01,2.839894771575927734e+00,8.854352235794067383e-01,1.816972017288208008e+00,6.966961175203323364e-02
1.182999999999999972e+02,1.799758195877075195e+00,4.094789326190948486e-01,1.465976595878601074e+00,6.694344431161880493e-02,1.507232934236526489e-01,6.049595475196838379e-01,2.706274986267089844e+00,1.034961819648742676e+00,1.920001149177551270e+00,7.798204571008682251e-02
1.184000000000000057e+02,1.814139246940612793e+00,4.424933791160583496e-01,1.549020767211914062e+00,7.182901352643966675e-02,1.504483371973037720e-01,5.591152906417846680e-01,2.528275012969970703e+00,1.188208699226379395e+00,2.026154994964599609e+00,8.790150284767150879e-02
1.185000000000000000e+02,1.821313977241516113e+00,4.787077307701110840e-01,1.636641502380371094e+00,7.745367288589477539e-02,1.512417048215866089e-01,5.160411000251770020e-01,2.313737154006958008e+00,1.344793200492858887e+00,2.134759187698364258e+00,1.001217961311340332e-01
1.186000000000000085e+02,1.820690512657165527e+00,5.179949998855590820e-01,1.728964328765869141e+00,8.396181464195251465e-02,1.530245989561080933e-01,4.756135046482086182e-01,2.071286678314208984e+00,1.504955887794494629e+00,2.244891405105590820e+00,1.151207759976387024e-01
1.187000000000000028e+02,1.811698198318481445e+00,5.602259039878845215e-01,1.825928449630737305e+00,9.147682040929794312e-02,1.557297259569168091e-01,4.377165138721466064e-01,1.817740797996520996e+00,1.652869701385498047e+00,2.356216907501220703e+00,1.328473687171936035e-01
1.187999999999999972e+02,1.793829917907714844e+00,6.051213145256042480e-01,1.926866173744201660e+00,1.005000397562980652e-01,1.593768000602722168e-01,4.022763669490814209e-01,1.577308654785156250e+00,1.758984327316284180e+00,2.467725992202758789e+00,1.539828330278396606e-01
1.189000000000000057e+02,1.766604185104370117e+00,6.523645520210266113e-01,2.030723094940185547e+00,1.114084869623184204e-01,1.639171391725540161e-01,3.691930770874023438e-01,1.356456041336059570e+00,1.820557713508605957e+00,2.576561927795410156e+00,1.802258193492889404e-01
1.190000000000000000e+02,1.727346301078796387e+00,7.025853395462036133e-01,2.136872053146362305e+00,1.247374191880226135e-01,1.691721826791763306e-01,3.383587300777435303e-01,1.158827900886535645e+00,1.840038657188415527e+00,2.681257963180541992e+00,2.122835367918014526e-01
1.191000000000000085e+02,1.674101591110229492e+00,7.548268437385559082e-01,2.244625568389892578e+00,1.408718377351760864e-01,1.745873093605041504e-01,3.096594810485839844e-01,9.827364683151245117e-01,1.830101132392883301e+00,2.779109954833984375e+00,2.522017061710357666e-01
1.192000000000000028e+02,1.606634974479675293e+00,8.079925179481506348e-01,2.353002071380615234e+00,1.601350158452987671e-01,1.800911724567413330e-01,2.828961014747619629e-01,8.259763717651367188e-01,1.799335479736328125e+00,2.865255355834960938e+00,3.039893209934234619e-01
1.192999999999999972e+02,1.525042176246643066e+00,8.611409664154052734e-01,2.458955049514770508e+00,1.842098087072372437e-01,1.856776475906372070e-01,2.577992677688598633e-01,6.921066641807556152e-01,1.749928832054138184e+00,2.934575796127319336e+00,3.702782988548278809e-01
1.194000000000000057e+02,1.431258916854858398e+00,9.140070080757141113e-01,2.560587644577026367e+00,2.139703631401062012e-01,1.913330107927322388e-01,2.341040223836898804e-01,5.800257921218872070e-01,1.686154723167419434e+00,2.981135606765747070e+00,4.536718726158142090e-01
1.195000000000000000e+02,1.328741073608398438e+00,9.651997089385986328e-01,2.655705928802490234e+00,2.508080899715423584e-01,1.971064805984497070e-01,2.118120938539505005e-01,4.874918758869171143e-01,1.612649202346801758e+00,2.994347572326660156e+00,5.559453964233398438e-01
1.196000000000000085e+02,1.227923035621643066e+00,1.006572604179382324e+00,2.739861249923706055e+00,2.986827194690704346e-01,2.035932838916778564e-01,1.910489648580551147e-01,4.129446148872375488e-01,1.532702445983886719e+00,2.961917877197265625e+00,6.785762906074523926e-01
1.197000000000000028e+02,1.134689688682556152e+00,1.033476114273071289e+00,2.808451890945434570e+00,3.600589036941528320e-01,2.111096680164337158e-01,1.718588471412658691e-01,3.526156842708587646e-01,1.450141906738281250e+00,2.891275644302368164e+00,8.134092092514038086e-01
1.197999999999999972e+02,1.050421595573425293e+00,1.045222282409667969e+00,2.855614662170410156e+00,4.368911087512969971e-01,2.198463827371597290e-01,1.542576998472213745e-01,3.039833307266235352e-01,1.367151737213134766e+00,2.779572010040283203e+00,9.587874412536621094e-01
1.199000000000000057e+02,9.733817577362060547e-01,1.046294212341308594e+00,2.873197078704833984e+00,5.299291014671325684e-01,2.304923981428146362e-01,1.383865177631378174e-01,2.655318379402160645e-01,1.284834980964660645e+00,2.623617649078369141e+00,1.110770583152770996e+00
1.200000000000000000e+02,9.029631614685058594e-01,1.039436221122741699e+00,2.850959777832031250e+00,6.413696408271789551e-01,2.430692464113235474e-01,1.242721676826477051e-01,2.359011769294738770e-01,1.203943371772766113e+00,2.426041841506958008e+00,1.265363812446594238e+00
1.201000000000000085e+02,8.394753932952880859e-01,1.025544881820678711e+00,2.793401718139648438e+00,7.644555568695068359e-01,2.576167881488800049e-01,1.118411347270011902e-01,2.135964483022689819e-01,1.125182151794433594e+00,2.196733236312866211e+00,1.423763036727905273e+00
1.202000000000000028e+02,7.830727100372314453e-01,1.005528807640075684e+00,2.698273181915283203e+00,8.976017832756042480e-01,2.740845084190368652e-01,1.005812659859657288e-01,1.969270408153533936e-01,1.049487590789794922e+00,1.945159912109375000e+00,1.582450866699218750e+00
1.202999999999999972e+02,7.329744696617126465e-01,9.805855751037597656e-01,2.562734603881835938e+00,1.038128376007080078e+00,2.923985421657562256e-01,9.034255892038345337e-02,1.834651827812194824e-01,9.778229594230651855e-01,1.696438312530517578e+00,1.711398124694824219e+00
1.204000000000000057e+02,6.888068914413452148e-01,9.517007470130920410e-01,2.387494087219238281e+00,1.181258320808410645e+00,3.124227821826934814e-01,8.094853162765502930e-02,1.727183014154434204e-01,9.103468656539916992e-01,1.465286731719970703e+00,1.795324325561523438e+00
1.205000000000000000e+02,6.505371928215026855e-01,9.196469187736511230e-01,2.180162429809570312e+00,1.327632308006286621e+00,3.342300951480865479e-01,7.240167260169982910e-02,1.644967198371887207e-01,8.468711972236633301e-01,1.255319356918334961e+00,1.835429549217224121e+00
1.206000000000000085e+02,6.180590391159057617e-01,8.851597905158996582e-01,1.948381781578063965e+00,1.476616263389587402e+00,3.578702807426452637e-01,6.471103429794311523e-02,1.584089249372482300e-01,7.870662212371826172e-01,1.069236278533935547e+00,1.838137030601501465e+00
1.207000000000000028e+02,5.905308127403259277e-01,8.495927453041076660e-01,1.712012290954589844e+00,1.607001900672912598e+00,3.833815753459930420e-01,5.788554251194000244e-02,1.538011431694030762e-01,7.304958105087280273e-01,9.023861289024353027e-01,1.817604660987854004e+00
1.207999999999999972e+02,5.672529935836791992e-01,8.139118552207946777e-01,1.490394830703735352e+00,1.696761608123779297e+00,4.105982184410095215e-01,5.181176960468292236e-02,1.505692154169082642e-01,6.771628856658935547e-01,7.567148804664611816e-01,1.777199864387512207e+00
1.209000000000000057e+02,5.480634570121765137e-01,7.784270644187927246e-01,1.287739515304565430e+00,1.745506525039672852e+00,4.393406510353088379e-01,4.636957496404647827e-02,1.486195474863052368e-01,6.269313097000122070e-01,6.339375376701354980e-01,1.720049262046813965e+00
1.210000000000000000e+02,5.319403409957885742e-01,7.434819936752319336e-01,1.106421351432800293e+00,1.756658792495727539e+00,4.696371257305145264e-01,4.156398028135299683e-02,1.478628367185592651e-01,5.796662569046020508e-01,5.317133069038391113e-01,1.650908708572387695e+00
1.211000000000000085e+02,5.180823802947998047e-01,7.093824148178100586e-01,9.439579248428344727e-01,1.743236303329467773e+00,5.015172958374023438e-01,3.739223629236221313e-02,1.482139527797698975e-01,5.352375507354736328e-01,4.483563005924224854e-01,1.573893666267395020e+00
1.212000000000000028e+02,5.063170194625854492e-01,6.762105226516723633e-01,7.996730208396911621e-01,1.710759878158569336e+00,5.350181460380554199e-01,3.377214819192886353e-02,1.495920866727828979e-01,4.935191273689270020e-01,3.814114034175872803e-01,1.492090582847595215e+00
1.212999999999999972e+02,4.964851737022399902e-01,6.440165042877197266e-01,6.765896677970886230e-01,1.661070466041564941e+00,5.701792836189270020e-01,3.068581037223339081e-02,1.519203335046768188e-01,4.543893933296203613e-01,3.270865380764007568e-01,1.409163832664489746e+00
1.214000000000000057e+02,4.884580969810485840e-01,6.129308342933654785e-01,5.736156702041625977e-01,1.598474264144897461e+00,6.070407629013061523e-01,2.813945151865482330e-02,1.551733314990997314e-01,4.177522659301757812e-01,2.836239039897918701e-01,1.326398015022277832e+00
1.215000000000000000e+02,4.821064174175262451e-01,5.830215215682983398e-01,4.887942075729370117e-01,1.527164459228515625e+00,6.456442475318908691e-01,2.613963745534420013e-02,1.593548357486724854e-01,3.835292160511016846e-01,2.497803121805191040e-01,1.244660258293151855e+00
1.216000000000000085e+02,4.773349761962890625e-01,5.543287992477416992e-01,4.208563864231109619e-01,1.449805974960327148e+00,6.860325932502746582e-01,2.469327859580516815e-02,1.643853634595870972e-01,3.516100943088531494e-01,2.238979190587997437e-01,1.164752483367919922e+00
1.217000000000000028e+02,4.740305244922637939e-01,5.269140005111694336e-01,3.657220304012298584e-01,1.370730876922607422e+00,7.282500863075256348e-01,2.380764670670032501e-02,1.697807908058166504e-01,3.218867182731628418e-01,2.046919763088226318e-01,1.087355732917785645e+00
1.217999999999999972e+02,4.719435274600982666e-01,5.008603334426879883e-01,3.215110599994659424e-01,1.291602849960327148e+00,7.723841071128845215e-01,2.347649820148944855e-02,1.752648204565048218e-01,2.942169308662414551e-01,1.898003816604614258e-01,1.013558506965637207e+00
1.219000000000000057e+02,4.709265530109405518e-01,4.759987890720367432e-01,2.867956459522247314e-01,1.213285684585571289e+00,8.190239667892456055e-01,2.353640645742416382e-02,1.808371245861053467e-01,2.683534324169158936e-01,1.777055561542510986e-01,9.439821243286132812e-01
1.220000000000000000e+02,4.708763659000396729e-01,4.522215127944946289e-01,2.600923180580139160e-01,1.136519908905029297e+00,8.684382438659667969e-01,2.395211160182952881e-02,1.864815801382064819e-01,2.439875900745391846e-01,1.682312488555908203e-01,8.785017132759094238e-01
1.221000000000000085e+02,4.717530310153961182e-01,4.295190572738647461e-01,2.402058392763137817e-01,1.061949133872985840e+00,9.207516908645629883e-01,2.474093064665794373e-02,1.922116726636886597e-01,2.210064083337783813e-01,1.611703634262084961e-01,8.169158697128295898e-01
1.222000000000000028e+02,4.735168218612670898e-01,4.078806936740875244e-01,2.254381626844406128e-01,9.907692670822143555e-01,9.760947823524475098e-01,2.592094428837299347e-02,1.982720792293548584e-01,1.994745284318923950e-01,1.558369249105453491e-01,7.587009072303771973e-01
1.222999999999999972e+02,4.762642979621887207e-01,3.873169124126434326e-01,2.135527431964874268e-01,9.236675500869750977e-01,1.034603476524353027e+00,2.751102484762668610e-02,2.053345441818237305e-01,1.795281767845153809e-01,1.519224196672439575e-01,7.037414312362670898e-01
1.224000000000000057e+02,4.807850122451782227e-01,3.680059313774108887e-01,2.042017728090286255e-01,8.605435490608215332e-01,1.096419811248779297e+00,2.953088469803333282e-02,2.134181112051010132e-01,1.611346602439880371e-01,1.493372619152069092e-01,6.519535183906555176e-01
1.225000000000000000e+02,4.871608018875122070e-01,3.499292731285095215e-01,1.971494406461715698e-01,8.013359904289245605e-01,1.161692142486572266e+00,3.200110048055648804e-02,2.231743633747100830e-01,1.444403678178787231e-01,1.479897499084472656e-01,6.032000780105590820e-01
1.226000000000000085e+02,4.954130649566650391e-01,3.329966664314270020e-01,1.916852593421936035e-01,7.455105185508728027e-01,1.230575084686279297e+00,3.494316339492797852e-02,2.348275929689407349e-01,1.294479966163635254e-01,1.477926522493362427e-01,5.573487281799316406e-01
1.227000000000000028e+02,5.059895515441894531e-01,3.171559572219848633e-01,1.875915080308914185e-01,6.928446292877197266e-01,1.303230285644531250e+00,3.837950900197029114e-02,2.484787106513977051e-01,1.162782087922096252e-01,1.486630141735076904e-01,5.142712593078613281e-01
1.227999999999999972e+02,5.190923213958740234e-01,3.027126491069793701e-01,1.847762465476989746e-01,6.432035565376281738e-01,1.379826068878173828e+00,4.233356565237045288e-02,2.640451788902282715e-01,1.044983938336372375e-01,1.505219638347625732e-01,4.738436639308929443e-01
1.229000000000000057e+02,5.346868634223937988e-01,2.896457314491271973e-01,1.831518709659576416e-01,5.964572429656982422e-01,1.460538744926452637e+00,4.682978615164756775e-02,2.815140485763549805e-01,9.380862116813659668e-02,1.533027440309524536e-01,4.359500706195831299e-01
1.230000000000000000e+02,5.525651574134826660e-01,2.777214646339416504e-01,1.826350986957550049e-01,5.524795651435852051e-01,1.545561432838439941e+00,5.189860984683036804e-02,3.007330298423767090e-01,8.402234315872192383e-02,1.570255756378173828e-01,4.005168974399566650e-01
1.231000000000000085e+02,5.726665854454040527e-01,2.668932080268859863e-01,1.831465810537338257e-01,5.111486315727233887e-01,1.635329723358154297e+00,5.768900364637374878e-02,3.216743469238281250e-01,7.507722079753875732e-02,1.616405546665191650e-01,3.674433529376983643e-01
1.232000000000000028e+02,5.948442816734313965e-01,2.570163309574127197e-01,1.846109479665756226e-01,4.723468422889709473e-01,1.730017662048339844e+00,6.425253301858901978e-02,3.444243967533111572e-01,6.698345392942428589e-02,1.669406443834304810e-01,3.366213142871856689e-01
1.232999999999999972e+02,6.190659999847412109e-01,2.480592578649520874e-01,1.869987696409225464e-01,4.359793663024902344e-01,1.829379081726074219e+00,7.178632915019989014e-02,3.690260648727416992e-01,5.974999815225601196e-02,1.723813414573669434e-01,3.079351484775543213e-01
1.234000000000000057e+02,6.450743675231933594e-01,2.398579567670822144e-01,1.903175264596939087e-01,4.019721448421478271e-01,1.932786822319030762e+00,8.024790138006210327e-02,3.954658508300781250e-01,5.335460603237152100e-02,1.779104173183441162e-01,2.811861336231231689e-01
1.235000000000000000e+02,6.727653741836547852e-01,2.323263585567474365e-01,1.944955885410308838e-01,3.702188432216644287e-01,2.039242744445800781e+00,9.042261540889739990e-02,4.234680235385894775e-01,4.761857911944389343e-02,1.835216730833053589e-01,2.561002373695373535e-01
1.236000000000000085e+02,7.021375298500061035e-01,2.253811359405517578e-01,1.994256079196929932e-01,3.406161665916442871e-01,2.148054361343383789e+00,1.029820591211318970e-01,4.530097246170043945e-01,4.251632094383239746e-02,1.892021298408508301e-01,2.324145287275314331e-01
1.237000000000000028e+02,7.331858873367309570e-01,2.190127223730087280e-01,2.045908570289611816e-01,3.130229115486145020e-01,2.258339166641235352e+00,1.183216646313667297e-01,4.841197729110717773e-01,3.805301338434219360e-02,1.950040310621261597e-01,2.101284861564636230e-01
1.237999999999999972e+02,7.659271955490112305e-01,2.132435441017150879e-01,2.098480463027954102e-01,2.872120141983032227e-01,2.369813919067382812e+00,1.363872587680816650e-01,5.168306231498718262e-01,3.418933600187301636e-02,2.015390247106552124e-01,1.893776506185531616e-01
1.239000000000000057e+02,8.003388047218322754e-01,2.081151604652404785e-01,2.151810377836227417e-01,2.629452049732208252e-01,2.481054782867431641e+00,1.581237614154815674e-01,5.511820316314697266e-01,3.085712902247905731e-02,2.091036885976791382e-01,1.702012121677398682e-01
1.240000000000000000e+02,8.363025784492492676e-01,2.037163972854614258e-01,2.205915898084640503e-01,2.400871813297271729e-01,2.589259624481201172e+00,1.851599961519241333e-01,5.872133374214172363e-01,2.806145884096622467e-02,2.178953588008880615e-01,1.526152491569519043e-01
1.241000000000000085e+02,8.737876415252685547e-01,2.000787258148193359e-01,2.262356281280517578e-01,2.186353802680969238e-01,2.693109512329101562e+00,2.180893272161483765e-01,6.249654889106750488e-01,2.580872178077697754e-02,2.285963594913482666e-01,1.367588192224502563e-01
1.242000000000000028e+02,9.127646684646606445e-01,1.972299665212631226e-01,2.328110039234161377e-01,1.987293511629104614e-01,2.789327621459960938e+00,2.595794200897216797e-01,6.644805669784545898e-01,2.410565689206123352e-02,2.412398606538772583e-01,1.226754114031791687e-01
1.242999999999999972e+02,9.532003998756408691e-01,1.951971799135208130e-01,2.404866516590118408e-01,1.803966313600540161e-01,2.873062849044799805e+00,3.133793473243713379e-01,7.058023214340209961e-01,2.295936644077301025e-02,2.558382451534271240e-01,1.102689653635025024e-01
1.244000000000000057e+02,9.950582981109619141e-01,1.940066069364547729e-01,2.497805655002593994e-01,1.637413501739501953e-01,2.939144134521484375e+00,3.820594251155853271e-01,7.489756941795349121e-01,2.237730473279953003e-02,2.723485529422760010e-01,9.903324395418167114e-02
1.245000000000000000e+02,1.038268685340881348e+00,1.936862468719482422e-01,2.608940899372100830e-01,1.486806869506835938e-01,2.981338262557983398e+00,4.681009650230407715e-01,7.943482398986816406e-01,2.226936817169189453e-02,2.907040715217590332e-01,8.881732076406478882e-02
1.246000000000000085e+02,1.082662701606750488e+00,1.942700296640396118e-01,2.740600407123565674e-01,1.353506445884704590e-01,2.987508773803710938e+00,5.735949873924255371e-01,8.424355387687683105e-01,2.251034229993820190e-02,3.107641935348510742e-01,7.944545149803161621e-02
1.247000000000000028e+02,1.128143906593322754e+00,1.957815587520599365e-01,2.894220352172851562e-01,1.234116405248641968e-01,2.949250459671020508e+00,6.980311274528503418e-01,8.933628797531127930e-01,2.311619929969310760e-02,3.325904607772827148e-01,7.091963291168212891e-02
1.247999999999999972e+02,1.174619555473327637e+00,1.982416212558746338e-01,3.067744374275207520e-01,1.125647574663162231e-01,2.872713088989257812e+00,8.342378139495849609e-01,9.472579956054687500e-01,2.410465106368064880e-02,3.562491536140441895e-01,6.324963271617889404e-02
1.249000000000000057e+02,1.221942782402038574e+00,2.016917616128921509e-01,3.259441554546356201e-01,1.026195436716079712e-01,2.754757881164550781e+00,9.806816577911376953e-01,1.004254221916198730e+00,2.549419924616813660e-02,3.817784488201141357e-01,5.644439905881881714e-02
1.250000000000000000e+02,1.269835591316223145e+00,2.062221914529800415e-01,3.469040095806121826e-01,9.352430701255798340e-02,2.592407941818237305e+00,1.132722973823547363e+00,1.064490675926208496e+00,2.730415761470794678e-02,4.090112149715423584e-01,5.038965120911598206e-02
1.251000000000000085e+02,1.318143248558044434e+00,2.118549197912216187e-01,3.696902394294738770e-01,8.528725057840347290e-02,2.389914035797119141e+00,1.287495851516723633e+00,1.128113031387329102e+00,2.955469489097595215e-02,4.377692639827728271e-01,4.496614262461662292e-02
1.252000000000000028e+02,1.366717219352722168e+00,2.186034768819808960e-01,3.943406939506530762e-01,7.791707664728164673e-02,2.156993865966796875e+00,1.445995688438415527e+00,1.195272684097290039e+00,3.226687386631965637e-02,4.680809676647186279e-01,4.017890617251396179e-02
1.252999999999999972e+02,1.415370106697082520e+00,2.265118360519409180e-01,4.208167195320129395e-01,7.137647271156311035e-02,1.904481291770935059e+00,1.602217674255371094e+00,1.266127705574035645e+00,3.546267375349998474e-02,4.999758601188659668e-01,3.602568805217742920e-02
1.254000000000000057e+02,1.463512778282165527e+00,2.359964549541473389e-01,4.488455355167388916e-01,6.548868119716644287e-02,1.658561468124389648e+00,1.724157094955444336e+00,1.340843439102172852e+00,3.916506096720695496e-02,5.334908962249755859e-01,3.242452442646026611e-02
1.255000000000000000e+02,1.510828852653503418e+00,2.471622675657272339e-01,4.784240424633026123e-01,6.023984029889106750e-02,1.430932998657226562e+00,1.801164984703063965e+00,1.419592976570129395e+00,4.339800029993057251e-02,5.686658024787902832e-01,2.935675531625747681e-02
1.256000000000000085e+02,1.557181358337402344e+00,2.599632143974304199e-01,5.095812082290649414e-01,5.563372001051902771e-02,1.225000858306884766e+00,1.834855437278747559e+00,1.502555489540100098e+00,4.818650707602500916e-02,6.055406332015991211e-01,2.682861685752868652e-02
1.257000000000000028e+02,1.602037429809570312e+00,2.745302617549896240e-01,5.423520803451538086e-01,5.160003155469894409e-02,1.042480468750000000e+00,1.833334088325500488e+00,1.590029358863830566e+00,5.361219868063926697e-02,6.441568136215209961e-01,2.484667487442493439e-02
1.257999999999999972e+02,1.644761800765991211e+00,2.910170555114746094e-01,5.767762064933776855e-01,4.810243844985961914e-02,8.788442015647888184e-01,1.809764504432678223e+00,1.682385921478271484e+00,5.978969857096672058e-02,6.845573186874389648e-01,2.341784909367561340e-02
1.259000000000000057e+02,1.684441804885864258e+00,3.097057044506072998e-01,6.128932237625122070e-01,4.514700174331665039e-02,7.369821667671203613e-01,1.766648888587951660e+00,1.779603481292724609e+00,6.684391200542449951e-02,7.267863154411315918e-01,2.254940569400787354e-02
1.260000000000000000e+02,1.720491051673889160e+00,3.306563198566436768e-01,6.507440805435180664e-01,4.274012893438339233e-02,6.176883578300476074e-01,1.707488059997558594e+00,1.881203413009643555e+00,7.481040805578231812e-02,7.709484100341796875e-01,2.222952060401439667e-02
1.261000000000000085e+02,1.752446651458740234e+00,3.538866043090820312e-01,6.903713345527648926e-01,4.088857397437095642e-02,5.185577869415283203e-01,1.637063384056091309e+00,1.986293077468872070e+00,8.402170985937118530e-02,8.176448345184326172e-01,2.229209244251251221e-02
1.262000000000000028e+02,1.779262423515319824e+00,3.802591860294342041e-01,7.318188548088073730e-01,3.959944099187850952e-02,4.380342960357666016e-01,1.559229373931884766e+00,2.094071865081787109e+00,9.530787169933319092e-02,8.671188354492187500e-01,2.271086722612380981e-02
1.262999999999999972e+02,1.800122380256652832e+00,4.100199341773986816e-01,7.751320004463195801e-01,3.888021036982536316e-02,3.732829988002777100e-01,1.477229118347167969e+00,2.203721761703491211e+00,1.092642247676849365e-01,9.194951057434082031e-01,2.350317314267158508e-02
1.264000000000000057e+02,1.814383387565612793e+00,4.430938363075256348e-01,8.203838467597961426e-01,3.872991725802421570e-02,3.207932710647583008e-01,1.394382596015930176e+00,2.314604759216308594e+00,1.259749829769134521e-01,9.749043583869934082e-01,2.468711510300636292e-02
1.265000000000000000e+02,1.821427345275878906e+00,4.793654084205627441e-01,8.681468963623046875e-01,3.898989036679267883e-02,2.789297401905059814e-01,1.311873555183410645e+00,2.426370859146118164e+00,1.456321924924850464e-01,1.033482789993286133e+00,2.628158591687679291e-02
1.266000000000000085e+02,1.820662140846252441e+00,5.187086462974548340e-01,9.187285304069519043e-01,3.961206227540969849e-02,2.464545220136642456e-01,1.230501055717468262e+00,2.536433935165405273e+00,1.698491424322128296e-01,1.095372557640075684e+00,2.830632403492927551e-02
1.267000000000000028e+02,1.811518192291259766e+00,5.609921216964721680e-01,9.722554087638854980e-01,4.061401635408401489e-02,2.217213362455368042e-01,1.151048064231872559e+00,2.642802238464355469e+00,1.996921151876449585e-01,1.160722017288208008e+00,3.078192658722400665e-02
1.267999999999999972e+02,1.793488860130310059e+00,6.059348583221435547e-01,1.028860092163085938e+00,4.201410338282585144e-02,2.033986747264862061e-01,1.074254155158996582e+00,2.743761777877807617e+00,2.361514866352081299e-01,1.229686141014099121e+00,3.372990339994430542e-02
1.269000000000000057e+02,1.766082286834716797e+00,6.532255411148071289e-01,1.088680386543273926e+00,4.383148625493049622e-02,1.889780759811401367e-01,1.001219391822814941e+00,2.834783077239990234e+00,2.832214832305908203e-01,1.302426576614379883e+00,3.717272356152534485e-02
1.270000000000000000e+02,1.726580858230590820e+00,7.035020589828491211e-01,1.151860594749450684e+00,4.608619213104248047e-02,1.773263067007064819e-01,9.324072599411010742e-01,2.910977125167846680e+00,3.438287079334259033e-01,1.379112243652343750e+00,4.113383591175079346e-02
1.271000000000000085e+02,1.673082113265991211e+00,7.557719945907592773e-01,1.218551635742187500e+00,4.879911616444587708e-02,1.682612001895904541e-01,8.676549196243286133e-01,2.966808795928955078e+00,4.206219911575317383e-01,1.459918975830078125e+00,4.563772305846214294e-02
1.272000000000000028e+02,1.605359554290771484e+00,8.089503049850463867e-01,1.288909912109375000e+00,5.199207365512847900e-02,1.615349799394607544e-01,8.067328929901123047e-01,2.994507312774658203e+00,5.153481960296630859e-01,1.545041203498840332e+00,5.071511492133140564e-02
1.272999999999999972e+02,1.523513793945312500e+00,8.620939254760742188e-01,1.363099813461303711e+00,5.568784475326538086e-02,1.564300209283828735e-01,7.491189241409301758e-01,2.978104591369628906e+00,6.315314769744873047e-01,1.634913206100463867e+00,5.651431158185005188e-02
1.274000000000000057e+02,1.429546594619750977e+00,9.149575233459472656e-01,1.441292524337768555e+00,5.991022288799285889e-02,1.527300179004669189e-01,6.947655677795410156e-01,2.921911478042602539e+00,7.620379924774169922e-01,1.729705214500427246e+00,6.308836489915847778e-02
1.275000000000000000e+02,1.326928496360778809e+00,9.660820960998535156e-01,1.523666620254516602e+00,6.468403339385986328e-02,1.503423452377319336e-01,6.435558795928955078e-01,2.825798749923706055e+00,9.036682844161987305e-01,1.829163789749145508e+00,7.062244415283203125e-02
1.276000000000000085e+02,1.226222276687622070e+00,1.007206320762634277e+00,1.610551595687866211e+00,7.010807096958160400e-02,1.491762399673461914e-01,5.953539013862609863e-01,2.686597824096679688e+00,1.053984522819519043e+00,1.932620644569396973e+00,7.907568663358688354e-02
1.277000000000000028e+02,1.133136868476867676e+00,1.033845782279968262e+00,1.702205657958984375e+00,7.636667788028717041e-02,1.491452604532241821e-01,5.500280857086181641e-01,2.503394842147827148e+00,1.207520365715026855e+00,2.039105415344238281e+00,8.923659473657608032e-02
1.277999999999999972e+02,1.049010753631591797e+00,1.045351624488830566e+00,1.798629879951477051e+00,8.353988826274871826e-02,1.501672863960266113e-01,5.074510574340820312e-01,2.284975290298461914e+00,1.364593505859375000e+00,2.147940874099731445e+00,1.017798110842704773e-01
1.279000000000000057e+02,9.720799326896667480e-01,1.046275258064270020e+00,1.899505615234375000e+00,9.186394512653350830e-02,1.521642059087753296e-01,4.675000011920928955e-01,2.039677619934082031e+00,1.525131821632385254e+00,2.258220911026000977e+00,1.171106174588203430e-01
1.280000000000000000e+02,9.017773270606994629e-01,1.039284229278564453e+00,2.003546476364135742e+00,1.019294112920761108e-01,1.550802737474441528e-01,4.300643205642700195e-01,1.786878228187561035e+00,1.668720006942749023e+00,2.369690179824829102e+00,1.351665854454040527e-01
1.280999999999999943e+02,8.384103775024414062e-01,1.025275230407714844e+00,2.110271692276000977e+00,1.141571700572967529e-01,1.589374244213104248e-01,3.950721919536590576e-01,1.548697233200073242e+00,1.769210219383239746e+00,2.481003046035766602e+00,1.568484753370285034e-01
1.281999999999999886e+02,7.821264266967773438e-01,1.005158543586730957e+00,2.218816757202148438e+00,1.291155815124511719e-01,1.636734753847122192e-01,3.624179959297180176e-01,1.330470323562622070e+00,1.825318336486816406e+00,2.589399337768554688e+00,1.837679594755172729e-01
1.283000000000000114e+02,7.321304082870483398e-01,9.801365137100219727e-01,2.328612804412841797e+00,1.468673795461654663e-01,1.690105199813842773e-01,3.319942653179168701e-01,1.135880708694458008e+00,1.840151190757751465e+00,2.693501949310302734e+00,2.165616452693939209e-01
1.284000000000000057e+02,6.880654692649841309e-01,9.511865973472595215e-01,2.437627315521240234e+00,1.685414016246795654e-01,1.744550615549087524e-01,3.036810457706451416e-01,9.620964527130126953e-01,1.827480196952819824e+00,2.790184974670410156e+00,2.577539384365081787e-01
1.285000000000000000e+02,6.498975157737731934e-01,9.190807342529296875e-01,2.543271303176879883e+00,1.955894976854324341e-01,1.799886226654052734e-01,2.772550284862518311e-01,8.080143332481384277e-01,1.794240236282348633e+00,2.874587059020996094e+00,3.111537098884582520e-01
1.285999999999999943e+02,6.175168752670288086e-01,8.845565915107727051e-01,2.643706560134887695e+00,2.287711799144744873e-01,1.856009215116500854e-01,2.524335384368896484e-01,6.769818067550659180e-01,1.742771387100219727e+00,2.941507101058959961e+00,3.793663382530212402e-01
1.286999999999999886e+02,5.900637507438659668e-01,8.489821553230285645e-01,2.735464811325073242e+00,2.711693346500396729e-01,1.912858486175537109e-01,2.289993166923522949e-01,5.674084424972534180e-01,1.677555084228515625e+00,2.984794378280639648e+00,4.649271070957183838e-01
1.288000000000000114e+02,5.668585896492004395e-01,8.132997155189514160e-01,2.813936471939086914e+00,3.260827958583831787e-01,1.971389502286911011e-01,2.069790661334991455e-01,4.772312343120574951e-01,1.603090047836303711e+00,2.992601633071899414e+00,5.698758363723754883e-01
1.289000000000000057e+02,5.477367639541625977e-01,7.778185009956359863e-01,2.874137401580810547e+00,3.959235250949859619e-01,2.038455456495285034e-01,1.865172982215881348e-01,4.047026336193084717e-01,1.522564888000488281e+00,2.955456972122192383e+00,6.942021846771240234e-01
1.290000000000000000e+02,5.316562652587890625e-01,7.428842186927795410e-01,2.909003257751464844e+00,4.821986556053161621e-01,2.115710079669952393e-01,1.676194816827774048e-01,3.459088206291198730e-01,1.439890861511230469e+00,2.880030393600463867e+00,8.303887844085693359e-01
1.290999999999999943e+02,5.178371071815490723e-01,7.087985873222351074e-01,2.907121658325195312e+00,5.871421694755554199e-01,2.206650078296661377e-01,1.503452658653259277e-01,2.986136376857757568e-01,1.356926202774047852e+00,2.763180494308471680e+00,9.769086241722106934e-01
1.291999999999999886e+02,5.061075687408447266e-01,6.756412982940673828e-01,2.865704059600830078e+00,7.078757882118225098e-01,2.316829264163970947e-01,1.347896605730056763e-01,2.613593041896820068e-01,1.274732470512390137e+00,2.601849317550659180e+00,1.129246354103088379e+00
1.293000000000000114e+02,4.963092505931854248e-01,6.434641480445861816e-01,2.787225961685180664e+00,8.395220041275024414e-01,2.446736693382263184e-01,1.210387721657752991e-01,2.326934933662414551e-01,1.194075584411621094e+00,2.399964332580566406e+00,1.284284949302673340e+00
1.294000000000000057e+02,4.883133769035339355e-01,6.123970746994018555e-01,2.668742418289184570e+00,9.806281924247741699e-01,2.595985829830169678e-01,1.088628843426704407e-01,2.112078517675399780e-01,1.115629315376281738e+00,2.167342901229858398e+00,1.443089008331298828e+00
1.295000000000000000e+02,4.819908142089843750e-01,5.825074315071105957e-01,2.508096694946289062e+00,1.126300096511840820e+00,2.764416038990020752e-01,9.781878441572189331e-02,1.950479894876480103e-01,1.040384173393249512e+00,1.914510488510131836e+00,1.600211739540100098e+00
1.295999999999999943e+02,4.772482216358184814e-01,5.538347363471984863e-01,2.310186862945556641e+00,1.274666666984558105e+00,2.950958311557769775e-01,8.775303512811660767e-02,1.819332242012023926e-01,9.692451953887939453e-01,1.667559027671813965e+00,1.723852634429931641e+00
1.296999999999999886e+02,4.739661514759063721e-01,5.264428853988647461e-01,2.083832979202270508e+00,1.426360726356506348e+00,3.154585361480712891e-01,7.852616161108016968e-02,1.715100705623626709e-01,9.022728204727172852e-01,1.438791751861572266e+00,1.802417278289794922e+00
1.298000000000000114e+02,4.718998074531555176e-01,5.004118680953979492e-01,1.840582966804504395e+00,1.573608994483947754e+00,3.376116454601287842e-01,7.014782726764678955e-02,1.635893881320953369e-01,8.392781019210815430e-01,1.231667757034301758e+00,1.837461829185485840e+00
1.299000000000000057e+02,4.709002375602722168e-01,4.755688607692718506e-01,1.606021881103515625e+00,1.685785770416259766e+00,3.616043925285339355e-01,6.262709945440292358e-02,1.577052474021911621e-01,7.798792123794555664e-01,1.048131942749023438e+00,1.836765527725219727e+00
1.300000000000000000e+02,4.708668291568756104e-01,4.518100321292877197e-01,1.389470577239990234e+00,1.755111217498779297e+00,3.874686360359191895e-01,5.596911534667015076e-02,1.532736271619796753e-01,7.237125635147094727e-01,8.835706710815429688e-01,1.813759684562683105e+00
1.300999999999999943e+02,4.717595875263214111e-01,4.291258454322814941e-01,1.193814873695373535e+00,1.783410549163818359e+00,4.149735867977142334e-01,5.002157390117645264e-02,1.502063572406768799e-01,6.707692742347717285e-01,7.407448291778564453e-01,1.771102905273437500e+00
1.301999999999999886e+02,4.735387265682220459e-01,4.075055718421936035e-01,1.019776463508605957e+00,1.779604673385620117e+00,4.440092444419860840e-01,4.470634087920188904e-02,1.484101265668869019e-01,6.209105253219604492e-01,6.205857396125793457e-01,1.712248563766479492e+00
1.303000000000000114e+02,4.763100147247314453e-01,3.869612812995910645e-01,8.637792468070983887e-01,1.755116105079650879e+00,4.746040105819702148e-01,4.002850130200386047e-02,1.477960795164108276e-01,5.740020275115966797e-01,5.207054018974304199e-01,1.641968131065368652e+00
1.304000000000000057e+02,4.808640182018280029e-01,3.676728010177612305e-01,7.284434437751770020e-01,1.712020754814147949e+00,5.067882537841796875e-01,3.597559779882431030e-02,1.482796519994735718e-01,5.299142599105834961e-01,4.395031332969665527e-01,1.564198136329650879e+00
1.305000000000000000e+02,4.872705638408660889e-01,3.496158719062805176e-01,6.147693991661071777e-01,1.653555274009704590e+00,5.406004190444946289e-01,3.246350958943367004e-02,1.497805267572402954e-01,4.885216057300567627e-01,3.742311000823974609e-01,1.482122659683227539e+00
1.305999999999999943e+02,4.955614209175109863e-01,3.327037096023559570e-01,5.201844573020935059e-01,1.584691166877746582e+00,5.760799050331115723e-01,2.948611788451671600e-02,1.522222906351089478e-01,4.497029483318328857e-01,3.213067650794982910e-01,1.399147510528564453e+00
1.306999999999999886e+02,5.061789155006408691e-01,3.168826103210449219e-01,4.437211751937866211e-01,1.508401751518249512e+00,6.132671236991882324e-01,2.704970724880695343e-02,1.555944681167602539e-01,4.133692979812622070e-01,2.790627479553222656e-01,1.316473841667175293e+00
1.308000000000000114e+02,5.193266868591308594e-01,3.024646341800689697e-01,3.821063041687011719e-01,1.428538441658020020e+00,6.522037386894226074e-01,2.516091987490653992e-02,1.598867774009704590e-01,3.794364333152770996e-01,2.462687492370605469e-01,1.234915256500244141e+00
1.309000000000000057e+02,5.349628925323486328e-01,2.894193232059478760e-01,3.322494029998779297e-01,1.348036050796508789e+00,6.929331421852111816e-01,2.382672578096389771e-02,1.650027483701705933e-01,3.477942943572998047e-01,2.212700396776199341e-01,1.155261874198913574e+00
1.310000000000000000e+02,5.528802871704101562e-01,2.775144577026367188e-01,2.926186025142669678e-01,1.268017172813415527e+00,7.354997396469116211e-01,2.305446565151214600e-02,1.704099774360656738e-01,3.183335661888122559e-01,2.027466744184494019e-01,1.078240036964416504e+00
1.310999999999999943e+02,5.730193853378295898e-01,2.667042911052703857e-01,2.619386315345764160e-01,1.189183115959167480e+00,7.800619602203369141e-01,2.281470410525798798e-02,1.759054362773895264e-01,2.909004092216491699e-01,1.882026046514511108e-01,1.004944682121276855e+00
1.311999999999999886e+02,5.952328443527221680e-01,2.568435072898864746e-01,2.386479079723358154e-01,1.112269043922424316e+00,8.272351026535034180e-01,2.294052764773368835e-02,1.814882010221481323e-01,2.652397751808166504e-01,1.764338612556457520e-01,9.358725547790527344e-01
1.313000000000000114e+02,6.194891333580017090e-01,2.479018121957778931e-01,2.214695066213607788e-01,1.038079619407653809e+00,8.772068619728088379e-01,2.342550829052925110e-02,1.871410906314849854e-01,2.410449534654617310e-01,1.672627180814743042e-01,8.708735108375549316e-01
1.314000000000000057e+02,6.455267071723937988e-01,2.397124320268630981e-01,2.080019861459732056e-01,9.678439497947692871e-01,9.301033020019531250e-01,2.428710274398326874e-02,1.928864121437072754e-01,2.182369232177734375e-01,1.604555249214172363e-01,8.097275495529174805e-01
1.315000000000000000e+02,6.732473969459533691e-01,2.321918755769729614e-01,1.972004324197769165e-01,9.017069935798645020e-01,9.860556721687316895e-01,2.554355002939701080e-02,1.990480720996856689e-01,1.968967765569686890e-01,1.552969515323638916e-01,7.519007921218872070e-01
1.315999999999999943e+02,7.026482820510864258e-01,2.252566665410995483e-01,1.888790279626846313e-01,8.394888043403625488e-01,1.045201301574707031e+00,2.721388451755046844e-02,2.062379568815231323e-01,1.771444678306579590e-01,1.515476852655410767e-01,6.973314285278320312e-01
1.316999999999999886e+02,7.337259650230407715e-01,2.188984453678131104e-01,1.826280057430267334e-01,7.809946537017822266e-01,1.107683658599853516e+00,2.931798994541168213e-02,2.144750803709030151e-01,1.589472144842147827e-01,1.491164565086364746e-01,6.459168791770935059e-01
1.318000000000000114e+02,7.664968967437744141e-01,2.131398320198059082e-01,1.778329163789749146e-01,7.257984280586242676e-01,1.173652052879333496e+00,3.187662363052368164e-02,2.244760990142822266e-01,1.424703747034072876e-01,1.479121148586273193e-01,5.975206494331359863e-01
1.319000000000000057e+02,8.009366393089294434e-01,2.080233246088027954e-01,1.743845492601394653e-01,6.737514138221740723e-01,1.243262410163879395e+00,3.491144999861717224e-02,2.363699525594711304e-01,1.276973336935043335e-01,1.478479653596878052e-01,5.520105957984924316e-01
1.320000000000000000e+02,8.369276523590087891e-01,2.036372870206832886e-01,1.721915751695632935e-01,6.247188448905944824e-01,1.316677689552307129e+00,3.844511508941650391e-02,2.502607107162475586e-01,1.147343218326568604e-01,1.488415300846099854e-01,5.092592239379882812e-01
1.320999999999999943e+02,8.744395375251770020e-01,2.000128477811813354e-01,1.711669415235519409e-01,5.785698890686035156e-01,1.394067764282226562e+00,4.250122606754302979e-02,2.660647630691528320e-01,1.030922457575798035e-01,1.508144289255142212e-01,4.691431522369384766e-01
1.321999999999999886e+02,9.134426712989807129e-01,1.971778124570846558e-01,1.712278723716735840e-01,5.351784229278564453e-01,1.475610375404357910e+00,4.710445553064346313e-02,2.837607562541961670e-01,9.252725541591644287e-02,1.537069678306579590e-01,4.315499067306518555e-01
1.323000000000000114e+02,9.539040923118591309e-01,1.951592266559600830e-01,1.722956597805023193e-01,4.944221377372741699e-01,1.561526656150817871e+00,5.229875445365905762e-02,3.031901717185974121e-01,8.284474164247512817e-02,1.575412601232528687e-01,3.964072763919830322e-01
1.324000000000000057e+02,9.957870244979858398e-01,1.939833611249923706e-01,1.742962002754211426e-01,4.561836123466491699e-01,1.652252078056335449e+00,5.823209509253501892e-02,3.243507742881774902e-01,7.400447875261306763e-02,1.622587442398071289e-01,3.636109530925750732e-01
1.325000000000000000e+02,1.039020419120788574e+00,1.936782747507095337e-01,1.772328764200210571e-01,4.203825891017913818e-01,1.747890114784240723e+00,6.496705859899520874e-02,3.473275303840637207e-01,6.601674854755401611e-02,1.675974130630493164e-01,3.330531716346740723e-01
1.325999999999999943e+02,1.083434939384460449e+00,1.942778229713439941e-01,1.810808330774307251e-01,3.869307935237884521e-01,1.848107814788818359e+00,7.266745716333389282e-02,3.721605837345123291e-01,5.889042466878890991e-02,1.730485409498214722e-01,3.046154677867889404e-01
1.326999999999999886e+02,1.128935098648071289e+00,1.958054602146148682e-01,1.857670992612838745e-01,3.557208478450775146e-01,1.952173590660095215e+00,8.136896044015884399e-02,3.988077640533447266e-01,5.258605629205703735e-02,1.785884201526641846e-01,2.780820131301879883e-01
1.328000000000000114e+02,1.175428390502929688e+00,1.982819885015487671e-01,1.909682899713516235e-01,3.266491889953613281e-01,2.059134960174560547e+00,9.192822873592376709e-02,4.269985258579254150e-01,4.692829400300979614e-02,1.842081099748611450e-01,2.531729638576507568e-01
1.329000000000000057e+02,1.222764968872070312e+00,2.017501294612884521e-01,1.962649226188659668e-01,2.995387911796569824e-01,2.168290615081787109e+00,1.049850806593894958e-01,4.567324221134185791e-01,4.190491512417793274e-02,1.898991167545318604e-01,2.296539992094039917e-01
1.330000000000000000e+02,1.270667672157287598e+00,2.062993943691253662e-01,2.016493976116180420e-01,2.741512060165405273e-01,2.278794288635253906e+00,1.208248957991600037e-01,4.880382120609283447e-01,3.752113878726959229e-02,1.957413852214813232e-01,2.075430452823638916e-01
1.330999999999999943e+02,1.318982958793640137e+00,2.119512706995010376e-01,2.071041613817214966e-01,2.502241730690002441e-01,2.390448331832885742e+00,1.394207477569580078e-01,5.209494829177856445e-01,3.372394666075706482e-02,2.024036049842834473e-01,1.869850009679794312e-01
1.331999999999999886e+02,1.367561578750610352e+00,2.187191843986511230e-01,2.126523703336715698e-01,2.277062982320785522e-01,2.501325368881225586e+00,1.620234102010726929e-01,5.555059313774108887e-01,3.045794181525707245e-02,2.100884616374969482e-01,1.679949462413787842e-01
1.333000000000000114e+02,1.416213154792785645e+00,2.266507446765899658e-01,2.186418026685714722e-01,2.066428661346435547e-01,2.608922958374023438e+00,1.900505572557449341e-01,5.917474627494812012e-01,2.772923000156879425e-02,2.190908491611480713e-01,1.506161391735076904e-01
1.334000000000000057e+02,1.464344620704650879e+00,2.361646741628646851e-01,2.256543338298797607e-01,1.871457099914550781e-01,2.711887359619140625e+00,2.241194844245910645e-01,6.297149062156677246e-01,2.554425783455371857e-02,2.300159186124801636e-01,1.349602937698364258e-01
1.335000000000000000e+02,1.511649608612060547e+00,2.473578155040740967e-01,2.338118553161621094e-01,1.692267358303070068e-01,2.806406021118164062e+00,2.675269246101379395e-01,6.694507002830505371e-01,2.390980906784534454e-02,2.429082095623016357e-01,1.211057677865028381e-01
1.335999999999999943e+02,1.557985067367553711e+00,2.601870894432067871e-01,2.437889426946640015e-01,1.530278474092483521e-01,2.887651205062866211e+00,3.236705958843231201e-01,7.109985351562500000e-01,2.283302694559097290e-02,2.577338516712188721e-01,1.088589057326316833e-01
1.336999999999999886e+02,1.602814197540283203e+00,2.747848629951477051e-01,2.555954754352569580e-01,1.384469866752624512e-01,2.950309991836547852e+00,3.951487243175506592e-01,7.544037103652954102e-01,2.232141233980655670e-02,2.744745612144470215e-01,9.775575995445251465e-02
1.338000000000000114e+02,1.645498752593994141e+00,2.913063764572143555e-01,2.694852352142333984e-01,1.256195753812789917e-01,2.987729549407958984e+00,4.842557013034820557e-01,8.001030087471008301e-01,2.225653082132339478e-02,2.930385768413543701e-01,8.764570206403732300e-02
1.339000000000000057e+02,1.685122251510620117e+00,3.100347518920898438e-01,2.853893339633941650e-01,1.140306144952774048e-01,2.985929250717163086e+00,5.937160253524780273e-01,8.485348820686340332e-01,2.254162542521953583e-02,3.133061826229095459e-01,7.837530225515365601e-02
1.340000000000000000e+02,1.721107602119445801e+00,3.310244679450988770e-01,3.032468259334564209e-01,1.035000309348106384e-01,2.941420078277587891e+00,7.203713655471801758e-01,8.998222947120666504e-01,2.319375239312648773e-02,3.353515565395355225e-01,6.995224952697753906e-02
1.340999999999999943e+02,1.752988219261169434e+00,3.542995452880859375e-01,3.228885233402252197e-01,9.383437782526016235e-02,2.858026027679443359e+00,8.585942983627319336e-01,9.540937542915344238e-01,2.423072606325149536e-02,3.592338860034942627e-01,6.238606944680213928e-02
1.341999999999999886e+02,1.779709100723266602e+00,3.807317614555358887e-01,3.443258702754974365e-01,8.501865714788436890e-02,2.732625722885131836e+00,1.006638765335083008e+00,1.011483430862426758e+00,2.567113749682903290e-02,3.849887549877166748e-01,5.568411201238632202e-02
1.343000000000000114e+02,1.800462603569030762e+00,4.105513393878936768e-01,3.675953745841979980e-01,7.706116884946823120e-02,2.562697887420654297e+00,1.159317851066589355e+00,1.072130918502807617e+00,2.753441408276557922e-02,4.124040305614471436e-01,4.970522224903106689e-02
1.344000000000000057e+02,1.814606428146362305e+00,4.436826407909393311e-01,3.927352130413055420e-01,6.997077912092208862e-02,2.354240179061889648e+00,1.314994215965270996e+00,1.136182308197021484e+00,2.984082885086536407e-02,4.413480460643768311e-01,4.435816779732704163e-02
1.345000000000000000e+02,1.821522235870361328e+00,4.800095558166503906e-01,4.196369051933288574e-01,6.366832554340362549e-02,2.116600990295410156e+00,1.474277853965759277e+00,1.203790426254272461e+00,3.261154890060424805e-02,4.718491435050964355e-01,3.964801505208015442e-02
1.345999999999999943e+02,1.820618510246276855e+00,5.194068551063537598e-01,4.480690658092498779e-01,5.800229310989379883e-02,1.863025546073913574e+00,1.627273917198181152e+00,1.275114297866821289e+00,3.586868196725845337e-02,5.039373636245727539e-01,3.556642681360244751e-02
1.346999999999999886e+02,1.811326146125793457e+00,5.617408156394958496e-01,4.780550897121429443e-01,5.297482013702392578e-02,1.619552254676818848e+00,1.741712093353271484e+00,1.350319862365722656e+00,3.963531181216239929e-02,5.376507043838500977e-01,3.202926367521286011e-02
1.348000000000000114e+02,1.793140053749084473e+00,6.067286729812622070e-01,5.096244215965270996e-01,4.858477413654327393e-02,1.395076870918273926e+00,1.811339855194091797e+00,1.429580450057983398e+00,4.393552616238594055e-02,5.730285048484802246e-01,2.902623265981674194e-02
1.349000000000000057e+02,1.765557169914245605e+00,6.540645360946655273e-01,5.428137183189392090e-01,4.475156590342521667e-02,1.193027377128601074e+00,1.838131427764892578e+00,1.513077378273010254e+00,4.879448562860488892e-02,6.101111173629760742e-01,2.656360715627670288e-02
1.350000000000000000e+02,1.725818634033203125e+00,7.043939828872680664e-01,5.776625275611877441e-01,4.145414754748344421e-02,1.013643503189086914e+00,1.832364797592163086e+00,1.601144433021545410e+00,5.431143939495086670e-02,6.489401459693908691e-01,2.464799024164676666e-02
1.350999999999999943e+02,1.672073245048522949e+00,7.566903233528137207e-01,6.142106652259826660e-01,3.869867324829101562e-02,8.531869649887084961e-01,1.805328011512756348e+00,1.694112777709960938e+00,6.058364361524581909e-02,6.895589232444763184e-01,2.328634634613990784e-02
1.351999999999999886e+02,1.604102730751037598e+00,8.098795413970947266e-01,6.524994969367980957e-01,3.649163991212844849e-02,7.151489257812500000e-01,1.759130954742431641e+00,1.791908144950866699e+00,6.776218861341476440e-02,7.320116758346557617e-01,2.248599566519260406e-02
1.353000000000000114e+02,1.522012114524841309e+00,8.630173802375793457e-01,6.925719380378723145e-01,3.483987972140312195e-02,5.993428230285644531e-01,1.697662830352783203e+00,1.893997669219970703e+00,7.582996040582656860e-02,7.764434218406677246e-01,2.222190983593463898e-02
1.354000000000000057e+02,1.427867412567138672e+00,9.158773422241210938e-01,7.344720363616943359e-01,3.375061601400375366e-02,5.033648610115051270e-01,1.625702500343322754e+00,1.999447345733642578e+00,8.526827394962310791e-02,8.234683871269226074e-01,2.232656255364418030e-02
1.355000000000000000e+02,1.325155854225158691e+00,9.669310450553894043e-01,7.782452702522277832e-01,3.323140367865562439e-02,4.257352352142333984e-01,1.546800613403320312e+00,2.107516050338745117e+00,9.685174375772476196e-02,8.732855916023254395e-01,2.278946712613105774e-02
1.355999999999999943e+02,1.224560499191284180e+00,1.007812142372131348e+00,8.241453170776367188e-01,3.322254121303558350e-02,3.631411194801330566e-01,1.464474678039550781e+00,2.217331409454345703e+00,1.111553907394409180e-01,9.260208010673522949e-01,2.362804673612117767e-02
1.356999999999999886e+02,1.131624341011047363e+00,1.034189343452453613e+00,8.727605938911437988e-01,3.357148543000221252e-02,3.125174343585968018e-01,1.381528377532958984e+00,2.328360319137573242e+00,1.282017976045608521e-01,9.818050265312194824e-01,2.486049756407737732e-02
1.358000000000000114e+02,1.047638535499572754e+00,1.045461297035217285e+00,9.242349863052368164e-01,3.428816422820091248e-02,2.722949087619781494e-01,1.299091815948486328e+00,2.440096855163574219e+00,1.483134478330612183e-01,1.040775060653686523e+00,2.650581672787666321e-02
1.359000000000000057e+02,9.708155393600463867e-01,1.046240925788879395e+00,9.786971807479858398e-01,3.539040684700012207e-02,2.412045747041702271e-01,1.217924714088439941e+00,2.549776554107666016e+00,1.731889992952346802e-01,1.103074073791503906e+00,2.858383208513259888e-02
1.360000000000000000e+02,9.006274938583374023e-01,1.039121150970458984e+00,1.036281347274780273e+00,3.689683228731155396e-02,2.176571041345596313e-01,1.138773322105407715e+00,2.655613660812377930e+00,2.037564665079116821e-01,1.168851375579833984e+00,3.111525997519493103e-02
1.360999999999999943e+02,8.373793959617614746e-01,1.024998784065246582e+00,1.097127676010131836e+00,3.882688656449317932e-02,2.001685500144958496e-01,1.062481164932250977e+00,2.755626916885375977e+00,2.412844896316528320e-01,1.238262176513671875e+00,3.412172570824623108e-02
1.361999999999999886e+02,7.812120914459228516e-01,1.004785060882568359e+00,1.161382436752319336e+00,4.120087251067161560e-02,1.862047612667083740e-01,9.900895357131958008e-01,2.845113754272460938e+00,2.898719608783721924e-01,1.311469554901123047e+00,3.762580454349517822e-02
1.363000000000000114e+02,7.313162684440612793e-01,9.796874523162841797e-01,1.229198098182678223e+00,4.403997585177421570e-02,1.749859005212783813e-01,9.219085574150085449e-01,2.919123172760009766e+00,3.523174524307250977e-01,1.388642668724060059e+00,4.165107011795043945e-02
1.364000000000000057e+02,6.873520016670227051e-01,9.506754279136657715e-01,1.300734162330627441e+00,4.736633226275444031e-02,1.663246452808380127e-01,8.577595949172973633e-01,2.972014665603637695e+00,4.312710464000701904e-01,1.469958782196044922e+00,4.622214287519454956e-02
1.365000000000000000e+02,6.492837071418762207e-01,9.185203909873962402e-01,1.376156687736511230e+00,5.120304599404335022e-02,1.599155366420745850e-01,7.973727583885192871e-01,2.995294809341430664e+00,5.283691287040710449e-01,1.555628061294555664e+00,5.137752741575241089e-02
1.365999999999999943e+02,6.169984936714172363e-01,8.839614987373352051e-01,1.455639243125915527e+00,5.557424575090408325e-02,1.550488024950027466e-01,7.402482628822326660e-01,2.973368406295776367e+00,6.468856334686279297e-01,1.646089911460876465e+00,5.726732686161994934e-02
1.367000000000000171e+02,5.896188616752624512e-01,8.483808636665344238e-01,1.539363026618957520e+00,6.050510331988334656e-02,1.515734940767288208e-01,6.863755583763122559e-01,2.912452459335327148e+00,7.788459062576293945e-01,1.741467833518981934e+00,6.394858658313751221e-02
1.368000000000000114e+02,5.664848089218139648e-01,8.126981258392333984e-01,1.627739548683166504e+00,6.613367795944213867e-02,1.493963152170181274e-01,6.356267333030700684e-01,2.811230897903442383e+00,9.217407703399658203e-01,1.841452717781066895e+00,7.159158587455749512e-02
1.369000000000000057e+02,5.474289655685424805e-01,7.772214412689208984e-01,1.720950841903686523e+00,7.257035374641418457e-02,1.484271287918090820e-01,5.878664255142211914e-01,2.666499376296997070e+00,1.072725057601928711e+00,1.945321798324584961e+00,8.020029217004776001e-02
1.370000000000000000e+02,5.313899517059326172e-01,7.422987818717956543e-01,1.818936824798583984e+00,7.995571196079254150e-02,1.485802233219146729e-01,5.429636240005493164e-01,2.478347301483154297e+00,1.226551294326782227e+00,2.052129745483398438e+00,9.061355143785476685e-02
1.370999999999999943e+02,5.176082849502563477e-01,7.082278132438659668e-01,1.921185135841369629e+00,8.843073248863220215e-02,1.497739702463150024e-01,5.007917284965515137e-01,2.256222724914550781e+00,1.384084939956665039e+00,2.161181926727294922e+00,1.034861057996749878e-01
1.372000000000000171e+02,5.059131979942321777e-01,6.750854849815368652e-01,2.026617527008056641e+00,9.862953424453735352e-02,1.519308984279632568e-01,4.612282812595367432e-01,2.008471727371215820e+00,1.544549345970153809e+00,2.271607160568237305e+00,1.191471815109252930e-01
1.373000000000000114e+02,4.961471855640411377e-01,6.429253816604614258e-01,2.134709835052490234e+00,1.110740974545478821e-01,1.550079584121704102e-01,4.241689443588256836e-01,1.756764769554138184e+00,1.683562278747558594e+00,2.383205652236938477e+00,1.375452578067779541e-01
1.374000000000000057e+02,4.881814718246459961e-01,6.118770837783813477e-01,2.244561910629272461e+00,1.262333989143371582e-01,1.590218096971511841e-01,3.895401358604431152e-01,1.520849943161010742e+00,1.778575301170349121e+00,2.494272947311401367e+00,1.598020941019058228e-01
1.375000000000000000e+02,4.818868041038513184e-01,5.820074677467346191e-01,2.355597019195556641e+00,1.441631019115447998e-01,1.639031022787094116e-01,3.572333157062530518e-01,1.305261969566345215e+00,1.829329967498779297e+00,2.602212667465209961e+00,1.874062567949295044e-01
1.375999999999999943e+02,4.771719276905059814e-01,5.533549189567565918e-01,2.465722560882568359e+00,1.661171019077301025e-01,1.692775934934616089e-01,3.271410167217254639e-01,1.113600373268127441e+00,1.839861869812011719e+00,2.705677986145019531e+00,2.209663987159729004e-01
1.377000000000000171e+02,4.739110171794891357e-01,5.259861350059509277e-01,2.572607994079589844e+00,1.934497356414794922e-01,1.747417449951171875e-01,2.991344034671783447e-01,9.420958757400512695e-01,1.824550032615661621e+00,2.801117420196533203e+00,2.634982168674468994e-01
1.378000000000000114e+02,4.718646109104156494e-01,4.999772310256958008e-01,2.674393653869628906e+00,2.269397377967834473e-01,1.802948862314224243e-01,2.729782462120056152e-01,7.907196283340454102e-01,1.788911104202270508e+00,2.883694410324096680e+00,3.185521662235260010e-01
1.379000000000000057e+02,4.708818793296813965e-01,4.751524925231933594e-01,2.767400979995727539e+00,2.697958052158355713e-01,1.859234422445297241e-01,2.483723312616348267e-01,6.624445915222167969e-01,1.735492706298828125e+00,2.948124885559082031e+00,3.887358009815216064e-01
1.380000000000000000e+02,4.708646535873413086e-01,4.514117240905761719e-01,2.847033262252807617e+00,3.253278136253356934e-01,1.916298419237136841e-01,2.251511663198471069e-01,5.553123354911804199e-01,1.668919801712036133e+00,2.987981557846069336e+00,4.764688313007354736e-01
1.380999999999999943e+02,4.717728793621063232e-01,4.287455081939697266e-01,2.908231735229492188e+00,3.959916532039642334e-01,1.975694447755813599e-01,2.033582329750061035e-01,4.674241840839385986e-01,1.593564271926879883e+00,2.990054368972778320e+00,5.842065811157226562e-01
1.382000000000000171e+02,4.735668599605560303e-01,4.071430265903472900e-01,2.944101095199584961e+00,4.836507737636566162e-01,2.044461667537689209e-01,1.831400394439697266e-01,3.968095183372497559e-01,1.512545108795166016e+00,2.948454618453979492e+00,7.100322246551513672e-01
1.383000000000000114e+02,4.763614833354949951e-01,3.866181075572967529e-01,2.942035198211669922e+00,5.907069444656372070e-01,2.123329639434814453e-01,1.644781976938247681e-01,3.395081162452697754e-01,1.429774284362792969e+00,2.868187904357910156e+00,8.475530743598937988e-01
1.384000000000000057e+02,4.809479713439941406e-01,3.673516213893890381e-01,2.899044036865234375e+00,7.141599655151367188e-01,2.217364609241485596e-01,1.474760472774505615e-01,2.935019731521606445e-01,1.346855998039245605e+00,2.746121406555175781e+00,9.951303005218505859e-01
1.385000000000000000e+02,4.873846471309661865e-01,3.493138551712036133e-01,2.818157911300659180e+00,8.487923145294189453e-01,2.330543994903564453e-01,1.321849822998046875e-01,2.574036717414855957e-01,1.264796257019042969e+00,2.579467535018920898e+00,1.147795081138610840e+00
1.385999999999999943e+02,4.957132339477539062e-01,3.324216306209564209e-01,2.696357965469360352e+00,9.930283427238464355e-01,2.463627010583877563e-01,1.187131479382514954e-01,2.296674251556396484e-01,1.184380650520324707e+00,2.373425006866455078e+00,1.303339481353759766e+00
1.387000000000000171e+02,5.063706636428833008e-01,3.166197538375854492e-01,2.531339406967163086e+00,1.141833066940307617e+00,2.615900635719299316e-01,1.067299172282218933e-01,2.089601755142211914e-01,1.106263875961303711e+00,2.137580871582031250e+00,1.462542772293090820e+00
1.388000000000000114e+02,5.195621252059936523e-01,3.022262454032897949e-01,2.328549623489379883e+00,1.293471693992614746e+00,2.787320017814636230e-01,9.585684537887573242e-02,1.932583004236221313e-01,1.031478285789489746e+00,1.883985519409179688e+00,1.617506265640258789e+00
1.389000000000000057e+02,5.352389812469482422e-01,2.892021536827087402e-01,2.097028732299804688e+00,1.448555707931518555e+00,2.976533472537994385e-01,8.592340350151062012e-02,1.804829090833663940e-01,9.608566761016845703e-01,1.638927221298217773e+00,1.735686063766479492e+00
1.390000000000000000e+02,5.531945228576660156e-01,2.773161530494689941e-01,1.849095940589904785e+00,1.598209500312805176e+00,3.182887434959411621e-01,7.682986557483673096e-02,1.703755706548690796e-01,8.943784236907958984e-01,1.412587165832519531e+00,1.808895826339721680e+00
1.390999999999999943e+02,5.733703374862670898e-01,2.665234208106994629e-01,1.610674977302551270e+00,1.711128950119018555e+00,3.407228887081146240e-01,6.858613342046737671e-02,1.627483069896697998e-01,8.318552970886230469e-01,1.208380818367004395e+00,1.838945388793945312e+00
1.392000000000000171e+02,5.956185460090637207e-01,2.566782236099243164e-01,1.390724182128906250e+00,1.780348300933837891e+00,3.650023043155670166e-01,6.120126321911811829e-02,1.570512801408767700e-01,7.728474736213684082e-01,1.027285814285278320e+00,1.835090160369873047e+00
1.393000000000000114e+02,6.199081540107727051e-01,2.477512359619140625e-01,1.192330718040466309e+00,1.807754755020141602e+00,3.911430537700653076e-01,5.467084422707557678e-02,1.527918428182601929e-01,7.170802950859069824e-01,8.650879859924316406e-01,1.809622764587402344e+00
1.394000000000000057e+02,6.459742784500122070e-01,2.395735085010528564e-01,1.016033649444580078e+00,1.802934408187866211e+00,4.188821613788604736e-01,4.882351309061050415e-02,1.498851180076599121e-01,6.645191907882690430e-01,7.250921130180358887e-01,1.764775633811950684e+00
1.395000000000000000e+02,6.737239360809326172e-01,2.320637106895446777e-01,8.581442832946777344e-01,1.777206063270568848e+00,4.481561183929443359e-01,4.360916465520858765e-02,1.482383906841278076e-01,6.150261163711547852e-01,6.075191497802734375e-01,1.704282760620117188e+00
1.395999999999999943e+02,7.031529545783996582e-01,2.251382768154144287e-01,7.217397689819335938e-01,1.732604265213012695e+00,4.789934754371643066e-01,3.903292119503021240e-02,1.477633118629455566e-01,5.684676170349121094e-01,5.099566578865051270e-01,1.632930040359497070e+00
1.397000000000000171e+02,7.342592477798461914e-01,2.187900543212890625e-01,6.072587966918945312e-01,1.672708153724670410e+00,5.114255547523498535e-01,3.507113829255104065e-02,1.483758687973022461e-01,5.247141122817993164e-01,4.308835268020629883e-01,1.554431080818176270e+00
1.398000000000000114e+02,7.670590281486511230e-01,2.130417674779891968e-01,5.121923685073852539e-01,1.602374553680419922e+00,5.454913973808288574e-01,3.164437785744667053e-02,1.499961912631988525e-01,4.836409687995910645e-01,3.672201037406921387e-01,1.472145676612854004e+00
1.399000000000000057e+02,8.015260696411132812e-01,2.079370319843292236e-01,4.353284835815429688e-01,1.524881601333618164e+00,5.812304615974426270e-01,2.875315584242343903e-02,1.525491476058959961e-01,4.451277256011962891e-01,3.156692981719970703e-01,1.389141798019409180e+00
1.400000000000000000e+02,8.375432491302490234e-01,2.035635262727737427e-01,3.733631372451782227e-01,1.443918347358703613e+00,6.186832189559936523e-01,2.640381641685962677e-02,1.560383737087249756e-01,4.090922176837921143e-01,2.746309340000152588e-01,1.306568145751953125e+00
1.400999999999999943e+02,8.750808238983154297e-01,1.999520957469940186e-01,3.232276439666748047e-01,1.362334609031677246e+00,6.578918099403381348e-01,2.460303716361522675e-02,1.604384928941726685e-01,3.754439949989318848e-01,2.428596764802932739e-01,1.225201487541198730e+00
1.402000000000000171e+02,9.141092896461486816e-01,1.971305310726165771e-01,2.833975255489349365e-01,1.281251311302185059e+00,6.988996863365173340e-01,2.335785888135433197e-02,1.656262576580047607e-01,3.440735340118408203e-01,2.187340706586837769e-01,1.145806789398193359e+00
1.403000000000000114e+02,9.545955061912536621e-01,1.951259374618530273e-01,2.525888979434967041e-01,1.201395153999328613e+00,7.417516112327575684e-01,2.267567068338394165e-02,1.710447967052459717e-01,3.148697912693023682e-01,2.008413225412368774e-01,1.069183111190795898e+00
1.404000000000000057e+02,9.965025782585144043e-01,1.939644664525985718e-01,2.292302250862121582e-01,1.123504519462585449e+00,7.866847515106201172e-01,2.250159718096256256e-02,1.765514165163040161e-01,2.876659035682678223e-01,1.866372823715209961e-01,9.963939785957336426e-01
1.405000000000000000e+02,1.039757847785949707e+00,1.936743110418319702e-01,2.119371891021728516e-01,1.048379540443420410e+00,8.342885375022888184e-01,2.268146164715290070e-02,1.821440309286117554e-01,2.622000575065612793e-01,1.751918643712997437e-01,9.278229475021362305e-01
1.405999999999999943e+02,1.084192514419555664e+00,1.942892819643020630e-01,1.982672810554504395e-01,9.772133827209472656e-01,8.847106099128723145e-01,2.322318032383918762e-02,1.878052651882171631e-01,2.381731271743774414e-01,1.663213074207305908e-01,8.633022904396057129e-01
1.407000000000000171e+02,1.129710912704467773e+00,1.958327591419219971e-01,1.872990578413009644e-01,9.101997613906860352e-01,9.380776286125183105e-01,2.414433658123016357e-02,1.935660988092422485e-01,2.155362814664840698e-01,1.597539186477661133e-01,8.025856018066406250e-01
1.408000000000000114e+02,1.176221013069152832e+00,1.983254551887512207e-01,1.788436323404312134e-01,8.471506834030151367e-01,9.945217967033386230e-01,2.546328678727149963e-02,1.998407840728759766e-01,1.943880766630172729e-01,1.547693461179733276e-01,7.451487183570861816e-01
1.409000000000000057e+02,1.223570108413696289e+00,2.018112391233444214e-01,1.725341528654098511e-01,7.877861857414245605e-01,1.054181575775146484e+00,2.719920314848423004e-02,2.071551829576492310e-01,1.748261898756027222e-01,1.511840373277664185e-01,6.909670233726501465e-01
1.410000000000000000e+02,1.271481871604919434e+00,2.063789963722229004e-01,1.677180528640747070e-01,7.317574620246887207e-01,1.117200970649719238e+00,2.937209978699684143e-02,2.155594676733016968e-01,1.568263471126556396e-01,1.489054858684539795e-01,6.399235129356384277e-01
1.410999999999999943e+02,1.319803953170776367e+00,2.120496183633804321e-01,1.642683297395706177e-01,6.789276599884033203e-01,1.183730483055114746e+00,3.200287744402885437e-02,2.257970869541168213e-01,1.405599564313888550e-01,1.478431820869445801e-01,5.918820500373840332e-01
1.412000000000000171e+02,1.368386983871459961e+00,2.188365310430526733e-01,1.620921641588211060e-01,6.291595697402954102e-01,1.253927588462829590e+00,3.511335700750350952e-02,2.379321902990341187e-01,1.260074824094772339e-01,1.479109078645706177e-01,5.467113256454467773e-01
1.413000000000000114e+02,1.417036294937133789e+00,2.267909198999404907e-01,1.611012220382690430e-01,5.823205709457397461e-01,1.327955842018127441e+00,3.872631862759590149e-02,2.520583570003509521e-01,1.132391542196273804e-01,1.490267068147659302e-01,5.042840242385864258e-01
1.414000000000000057e+02,1.465155959129333496e+00,2.363336384296417236e-01,1.612114161252975464e-01,5.382821559906005859e-01,1.405986666679382324e+00,4.286555573344230652e-02,2.680950164794921875e-01,1.017309352755546570e-01,1.511126458644866943e-01,4.644775688648223877e-01
1.415000000000000000e+02,1.512449026107788086e+00,2.475538253784179688e-01,1.623428016901016235e-01,4.969203770160675049e-01,1.488198637962341309e+00,4.755590111017227173e-02,2.860116958618164062e-01,9.128505736589431763e-02,1.541178077459335327e-01,4.271835684776306152e-01
1.415999999999999943e+02,1.558766365051269531e+00,2.604112327098846436e-01,1.644193530082702637e-01,4.581153392791748047e-01,1.574845790863037109e+00,5.285731703042984009e-02,3.056485652923583984e-01,8.170484006404876709e-02,1.580626070499420166e-01,3.923296630382537842e-01
1.417000000000000171e+02,1.603567838668823242e+00,2.750396728515625000e-01,1.674234271049499512e-01,4.217758774757385254e-01,1.666340112686157227e+00,5.890517309308052063e-02,3.270268738269805908e-01,7.296804338693618774e-02,1.628816127777099609e-01,3.598088324069976807e-01
1.418000000000000114e+02,1.646211385726928711e+00,2.915954887866973877e-01,1.713519543409347534e-01,3.878218531608581543e-01,1.762730002403259277e+00,6.578675657510757446e-02,3.502276539802551270e-01,6.508488953113555908e-02,1.682475358247756958e-01,3.295134603977203369e-01
1.419000000000000057e+02,1.685778617858886719e+00,3.103626370429992676e-01,1.761310547590255737e-01,3.561442494392395020e-01,1.863615751266479492e+00,7.361574470996856689e-02,3.752894699573516846e-01,5.806424468755722046e-02,1.737092137336730957e-01,3.013199567794799805e-01
1.420000000000000000e+02,1.721700310707092285e+00,3.313905298709869385e-01,1.814102232456207275e-01,3.266378641128540039e-01,1.968178987503051758e+00,8.254133909940719604e-02,4.021356999874114990e-01,5.184602737426757812e-02,1.792598813772201538e-01,2.750005722045898438e-01
1.420999999999999943e+02,1.753505229949951172e+00,3.547106385231018066e-01,1.867811381816864014e-01,2.991527020931243896e-01,2.075532674789428711e+00,9.343449026346206665e-02,4.305129349231719971e-01,4.626540467143058777e-02,1.848877519369125366e-01,2.502633035182952881e-01
1.422000000000000171e+02,1.780131936073303223e+00,3.812010288238525391e-01,1.922411471605300903e-01,2.734430730342864990e-01,2.184936523437500000e+00,1.069118157029151917e-01,4.604366421699523926e-01,4.131978005170822144e-02,1.905903518199920654e-01,2.269114851951599121e-01
1.423000000000000114e+02,1.800780057907104492e+00,4.110779464244842529e-01,1.977731287479400635e-01,2.492129504680633545e-01,2.295618295669555664e+00,1.231604889035224915e-01,4.919359385967254639e-01,3.701369091868400574e-02,1.964864879846572876e-01,2.049782127141952515e-01
1.424000000000000057e+02,1.814807653427124023e+00,4.442650675773620605e-01,2.033914178609848022e-01,2.263911217451095581e-01,2.407357692718505859e+00,1.422331333160400391e-01,5.250455141067504883e-01,3.328104317188262939e-02,2.032751291990280151e-01,1.846120208501815796e-01
1.425000000000000000e+02,1.821597099304199219e+00,4.806455671787261963e-01,2.093513160943984985e-01,2.050134837627410889e-01,2.517880201339721680e+00,1.655790805816650391e-01,5.598051548004150391e-01,3.008030913770198822e-02,2.110793888568878174e-01,1.658074557781219482e-01
1.425999999999999943e+02,1.820556879043579102e+00,5.200949311256408691e-01,2.163111418485641479e-01,1.852091997861862183e-01,2.624921321868896484e+00,1.944498717784881592e-01,5.962546467781066895e-01,2.741763368248939514e-02,2.203070819377899170e-01,1.486395001411437988e-01
1.427000000000000171e+02,1.811118841171264648e+00,5.624775290489196777e-01,2.243168801069259644e-01,1.669580191373825073e-01,2.727012395858764648e+00,2.295809090137481689e-01,6.344350576400756836e-01,2.529949694871902466e-02,2.314587980508804321e-01,1.331896036863327026e-01
1.428000000000000114e+02,1.792778730392456055e+00,6.075089573860168457e-01,2.340602427721023560e-01,1.504219174385070801e-01,2.819959402084350586e+00,2.746682167053222656e-01,6.743890047073364258e-01,2.373272925615310669e-02,2.445937097072601318e-01,1.195546761155128479e-01
1.429000000000000057e+02,1.765023231506347656e+00,6.548882126808166504e-01,2.456635981798171997e-01,1.355416029691696167e-01,2.898923158645629883e+00,3.328630328178405762e-01,7.161605358123779297e-01,2.272451296448707581e-02,2.596487998962402344e-01,1.074607819318771362e-01
1.430000000000000000e+02,1.725052833557128906e+00,7.052685618400573730e-01,2.592796087265014648e-01,1.224556490778923035e-01,2.958487749099731445e+00,4.067887961864471436e-01,7.598028779029846191e-01,2.227973751723766327e-02,2.766199707984924316e-01,9.649021923542022705e-02
1.430999999999999943e+02,1.671065926551818848e+00,7.575893998146057129e-01,2.748901546001434326e-01,1.107039526104927063e-01,2.991556882858276367e+00,4.984920024871826172e-01,8.058289885520935059e-01,2.225657925009727478e-02,2.953893542289733887e-01,8.648229390382766724e-02
1.432000000000000171e+02,1.602852940559387207e+00,8.107880353927612305e-01,2.924001216888427734e-01,1.000318825244903564e-01,2.982941865921020508e+00,6.111671924591064453e-01,8.546022176742553711e-01,2.258543483912944794e-02,3.158657252788543701e-01,7.731346040964126587e-02
1.433000000000000114e+02,1.520526170730590820e+00,8.639205694198608398e-01,3.116980195045471191e-01,9.024926275014877319e-02,2.933032989501953125e+00,7.396424412727355957e-01,9.062464833259582520e-01,2.328345552086830139e-02,3.381305336952209473e-01,6.899325549602508545e-02
1.434000000000000057e+02,1.426208376884460449e+00,9.167759418487548828e-01,3.327811360359191895e-01,8.131313323974609375e-02,2.843747854232788086e+00,8.794862627983093262e-01,9.608908295631408691e-01,2.436854317784309387e-02,3.622368276119232178e-01,6.153096631169319153e-02
1.435000000000000000e+02,1.323410630226135254e+00,9.677573442459106445e-01,3.556857705116271973e-01,7.323171943426132202e-02,2.711955308914184570e+00,1.028689265251159668e+00,1.018669962882995605e+00,2.585940062999725342e-02,3.882118463516235352e-01,5.492888018488883972e-02
1.435999999999999943e+02,1.222925662994384766e+00,1.008399128913879395e+00,3.804496228694915771e-01,6.601375341415405273e-02,2.535735130310058594e+00,1.181795358657836914e+00,1.079724550247192383e+00,2.777554653584957123e-02,4.158099293708801270e-01,4.902591183781623840e-02
1.437000000000000171e+02,1.130137443542480469e+00,1.034518718719482422e+00,4.070320427417755127e-01,5.962064862251281738e-02,2.322532892227172852e+00,1.338164567947387695e+00,1.144201278686523438e+00,3.013736195862293243e-02,4.449401199817657471e-01,4.375537112355232239e-02
1.438000000000000114e+02,1.046290397644042969e+00,1.045561313629150391e+00,4.351615309715270996e-01,5.387652292847633362e-02,2.081143140792846680e+00,1.498114109039306641e+00,1.212253689765930176e+00,3.296612575650215149e-02,4.756308495998382568e-01,3.912235796451568604e-02
1.439000000000000057e+02,9.695739746093750000e-01,1.046200156211853027e+00,4.648365974426269531e-01,4.876848682761192322e-02,1.827515482902526855e+00,1.647262454032897949e+00,1.284041643142700195e+00,3.628407046198844910e-02,5.079128146171569824e-01,3.511077538132667542e-02
1.440000000000000000e+02,8.994992375373840332e-01,1.038954257965087891e+00,4.960860311985015869e-01,4.430171102285385132e-02,1.586435556411743164e+00,1.755175232887268066e+00,1.359732270240783691e+00,4.011438786983489990e-02,5.418246984481811523e-01,3.163768723607063293e-02
1.440999999999999943e+02,8.363686800003051758e-01,1.024720788002014160e+00,5.289440155029296875e-01,4.041577130556106567e-02,1.364807128906250000e+00,1.818502426147460938e+00,1.439499616622924805e+00,4.448130726814270020e-02,5.774058699607849121e-01,2.869947254657745361e-02
1.442000000000000171e+02,7.803163528442382812e-01,1.004412293434143066e+00,5.634503364562988281e-01,3.706284984946250916e-02,1.166244149208068848e+00,1.839530110359191895e+00,1.523525714874267578e+00,4.941011592745780945e-02,6.146968007087707520e-01,2.630243822932243347e-02
1.443000000000000114e+02,7.305195331573486328e-01,9.792408943176269531e-01,5.996444225311279297e-01,3.424904495477676392e-02,9.894542098045349121e-01,1.830491423606872559e+00,1.612183809280395508e+00,5.501942336559295654e-02,6.537392735481262207e-01,2.445323951542377472e-02
1.444000000000000057e+02,6.866543292999267578e-01,9.501684308052062988e-01,6.375675201416015625e-01,3.198077157139778137e-02,8.318832516670227051e-01,1.800543427467346191e+00,1.705755949020385742e+00,6.138680875301361084e-02,6.945766210556030273e-01,2.315887622535228729e-02
1.445000000000000000e+02,6.486841440200805664e-01,9.179656505584716797e-01,6.772618293762207031e-01,3.026482090353965759e-02,6.971162557601928711e-01,1.751836657524108887e+00,1.804108977317810059e+00,6.868597865104675293e-02,7.372535467147827148e-01,2.242670394480228424e-02
1.445999999999999943e+02,6.164925694465637207e-01,8.833732008934020996e-01,7.187712788581848145e-01,2.910831011831760406e-02,5.842395424842834473e-01,1.688558220863342285e+00,1.906666278839111328e+00,7.686502486467361450e-02,7.819658517837524414e-01,2.221518009901046753e-02
1.447000000000000171e+02,5.891852378845214844e-01,8.477869629859924316e-01,7.621410489082336426e-01,2.851873263716697693e-02,4.909577965736389160e-01,1.615389823913574219e+00,2.012462854385375977e+00,8.653570711612701416e-02,8.293209075927734375e-01,2.236211113631725311e-02
1.448000000000000114e+02,5.661210417747497559e-01,8.121041655540466309e-01,8.076196312904357910e-01,2.843788266181945801e-02,4.157538712024688721e-01,1.535666346549987793e+00,2.120802640914916992e+00,9.842362999916076660e-02,8.794831037521362305e-01,2.286935783922672272e-02
1.449000000000000057e+02,5.471274256706237793e-01,7.766325473785400391e-01,8.557949066162109375e-01,2.871284075081348419e-02,3.549368679523468018e-01,1.453161954879760742e+00,2.230773925781250000e+00,1.130681410431861877e-01,9.325785636901855469e-01,2.375442907214164734e-02
1.450000000000000000e+02,5.311291217803955078e-01,7.417214512825012207e-01,9.068117737770080566e-01,2.935298159718513489e-02,3.058766126632690430e-01,1.370185732841491699e+00,2.341947555541992188e+00,1.304462403059005737e-01,9.887394309043884277e-01,2.503562159836292267e-02
1.450999999999999943e+02,5.173844099044799805e-01,7.076649069786071777e-01,9.607977271080017090e-01,3.037602640688419342e-02,2.670431435108184814e-01,1.287848472595214844e+00,2.453601360321044922e+00,1.510399430990219116e-01,1.048102974891662598e+00,2.673202194273471832e-02
1.452000000000000171e+02,5.057232975959777832e-01,6.745373606681823730e-01,1.017886161804199219e+00,3.180048614740371704e-02,2.371005713939666748e-01,1.206901192665100098e+00,2.562881231307983398e+00,1.765767484903335571e-01,1.110813379287719727e+00,2.886356972157955170e-02
1.453000000000000114e+02,4.959889650344848633e-01,6.423943042755126953e-01,1.078216433525085449e+00,3.364567458629608154e-02,2.145303487777709961e-01,1.128058433532714844e+00,2.668172836303710938e+00,2.078670710325241089e-01,1.177020192146301270e+00,3.145108744502067566e-02
1.454000000000000057e+02,4.880528450012207031e-01,6.113647222518920898e-01,1.141934037208557129e+00,3.593178093433380127e-02,1.976923048496246338e-01,1.052237033843994141e+00,2.767173528671264648e+00,2.465228587388992310e-01,1.246879816055297852e+00,3.451631963253021240e-02
1.455000000000000000e+02,4.817855358123779297e-01,5.815145969390869141e-01,1.209190726280212402e+00,3.867985680699348450e-02,1.841225922107696533e-01,9.804199337959289551e-01,2.855069875717163086e+00,2.966504395008087158e-01,1.320555925369262695e+00,3.808194771409034729e-02
1.455999999999999943e+02,4.770980477333068848e-01,5.528817772865295410e-01,1.280144572257995605e+00,4.191191494464874268e-02,1.732745021581649780e-01,9.127967953681945801e-01,2.926835298538208008e+00,3.609504103660583496e-01,1.398218750953674316e+00,4.217167571187019348e-02
1.457000000000000171e+02,4.738581180572509766e-01,5.255357027053833008e-01,1.354961037635803223e+00,4.565090313553810120e-02,1.649585068225860596e-01,8.491805195808410645e-01,2.976700305938720703e+00,4.420585334300994873e-01,1.480046510696411133e+00,4.681023582816123962e-02
1.458000000000000114e+02,4.718312025070190430e-01,4.995484650135040283e-01,1.433812618255615234e+00,4.992081969976425171e-02,1.588028073310852051e-01,7.892553210258483887e-01,2.995251893997192383e+00,5.416255593299865723e-01,1.566272377967834473e+00,5.204732343554496765e-02
1.459000000000000057e+02,4.708650708198547363e-01,4.747417271137237549e-01,1.516879558563232422e+00,5.474668741226196289e-02,1.541390120983123779e-01,7.325696945190429688e-01,2.968079566955566406e+00,6.622505784034729004e-01,1.657323479652404785e+00,5.802645906805992126e-02
1.460000000000000000e+02,4.708638489246368408e-01,4.510188996791839600e-01,1.604494452476501465e+00,6.022767350077629089e-02,1.508543342351913452e-01,6.791250705718994141e-01,2.902444124221801758e+00,7.956238389015197754e-01,1.753281950950622559e+00,6.481920927762985229e-02
1.460999999999999943e+02,4.717874228954315186e-01,4.283704459667205811e-01,1.696989417076110840e+00,6.647056341171264648e-02,1.488552838563919067e-01,6.287863254547119141e-01,2.796130418777465820e+00,9.397426843643188477e-01,1.853785634040832520e+00,7.256731390953063965e-02
1.462000000000000171e+02,4.735960066318511963e-01,4.067855477333068848e-01,1.794300436973571777e+00,7.362950593233108521e-02,1.480522900819778442e-01,5.814186334609985352e-01,2.645913839340209961e+00,1.091271042823791504e+00,1.958051800727844238e+00,8.134587854146957397e-02
1.463000000000000114e+02,4.764151275157928467e-01,3.862800896167755127e-01,1.896028041839599609e+00,8.175276964902877808e-02,1.483601778745651245e-01,5.368914604187011719e-01,2.453075170516967773e+00,1.245445251464843750e+00,2.065172672271728516e+00,9.202089160680770874e-02
1.464000000000000057e+02,4.810338020324707031e-01,3.670353889465332031e-01,2.001272916793823242e+00,9.130848199129104614e-02,1.496979147195816040e-01,4.950788021087646484e-01,2.227392673492431641e+00,1.403409719467163086e+00,2.174427986145019531e+00,1.052283942699432373e-01
1.465000000000000000e+02,4.875002801418304443e-01,3.490167260169982910e-01,2.109197378158569336e+00,1.030066832900047302e-01,1.519885212182998657e-01,4.558587968349456787e-01,1.977570295333862305e+00,1.563256621360778809e+00,2.284996032714843750e+00,1.212165653705596924e-01
1.465999999999999943e+02,4.958660900592803955e-01,3.321443498134613037e-01,2.218971490859985352e+00,1.174031496047973633e-01,1.552025675773620605e-01,4.191336035728454590e-01,1.727206468582153320e+00,1.697504281997680664e+00,2.396688222885131836e+00,1.399796456098556519e-01
1.467000000000000171e+02,5.065630674362182617e-01,3.163615167140960693e-01,2.330036878585815430e+00,1.345210671424865723e-01,1.593471914529800415e-01,3.848259449005126953e-01,1.493589639663696289e+00,1.787104129791259766e+00,2.507480144500732422e+00,1.628272533416748047e-01
1.468000000000000114e+02,5.197976231575012207e-01,3.019922673702239990e-01,2.441509962081909180e+00,1.548815518617630005e-01,1.643463224172592163e-01,3.528258800506591797e-01,1.280701637268066406e+00,1.832628369331359863e+00,2.614950180053710938e+00,1.911210566759109497e-01
1.469000000000000057e+02,5.355145931243896484e-01,2.889891564846038818e-01,2.550234079360961914e+00,1.803801357746124268e-01,1.697367131710052490e-01,3.230254650115966797e-01,1.091817736625671387e+00,1.839204192161560059e+00,2.717715978622436523e+00,2.255086749792098999e-01
1.470000000000000000e+02,5.535078048706054688e-01,2.771218717098236084e-01,2.654832601547241211e+00,2.116635888814926147e-01,1.752158850431442261e-01,2.952857315540313721e-01,9.225795269012451172e-01,1.821322798728942871e+00,2.811854839324951172e+00,2.694114148616790771e-01
1.470999999999999943e+02,5.737196803092956543e-01,2.663461863994598389e-01,2.752625226974487305e+00,2.505697011947631836e-01,1.807835549116134644e-01,2.693618535995483398e-01,7.739495038986206055e-01,1.783342242240905762e+00,2.892536401748657227e+00,3.261511027812957764e-01
1.472000000000000171e+02,5.960024595260620117e-01,2.565165460109710693e-01,2.838828086853027344e+00,3.012071549892425537e-01,1.864240169525146484e-01,2.449457794427871704e-01,6.483730673789978027e-01,1.728066205978393555e+00,2.954399108886718750e+00,3.983440697193145752e-01
1.473000000000000114e+02,6.203247904777526855e-01,2.476039230823516846e-01,2.908597707748413086e+00,3.660777807235717773e-01,1.921483725309371948e-01,2.219143211841583252e-01,5.436456203460693359e-01,1.660206675529479980e+00,2.990681886672973633e+00,4.882391691207885742e-01
1.474000000000000057e+02,6.464189887046813965e-01,2.394376844167709351e-01,2.956106185913085938e+00,4.477135539054870605e-01,1.981805562973022461e-01,2.003273069858551025e-01,4.579851627349853516e-01,1.584020376205444336e+00,2.986997842788696289e+00,5.987016558647155762e-01
1.475000000000000000e+02,6.741973161697387695e-01,2.319383472204208374e-01,2.971546888351440430e+00,5.475224852561950684e-01,2.052030712366104126e-01,1.803240031003952026e-01,3.891965448856353760e-01,1.502582550048828125e+00,2.940920591354370117e+00,7.260015606880187988e-01
1.475999999999999943e+02,7.036542296409606934e-01,2.250225543975830078e-01,2.942284107208251953e+00,6.675813794136047363e-01,2.132416516542434692e-01,1.618734747171401978e-01,3.333560228347778320e-01,1.419729232788085938e+00,2.855778694152832031e+00,8.648310899734497070e-01
1.477000000000000171e+02,7.347888946533203125e-01,2.186842262744903564e-01,2.875329494476318359e+00,7.998483180999755859e-01,2.229228019714355469e-01,1.451145708560943604e-01,2.886027395725250244e-01,1.336875796318054199e+00,2.728446960449218750e+00,1.013374567031860352e+00
1.478000000000000114e+02,7.676173448562622070e-01,2.129461318254470825e-01,2.768065929412841797e+00,9.425991177558898926e-01,2.345044612884521484e-01,1.300594210624694824e-01,2.536199986934661865e-01,1.254964947700500488e+00,2.556544065475463867e+00,1.166338324546813965e+00
1.479000000000000057e+02,8.021112084388732910e-01,2.078530192375183105e-01,2.617360353469848633e+00,1.092311501502990723e+00,2.480828613042831421e-01,1.168264150619506836e-01,2.267935276031494141e-01,1.174794316291809082e+00,2.346504688262939453e+00,1.322381854057312012e+00
1.480000000000000000e+02,8.381544947624206543e-01,2.034919559955596924e-01,2.425085306167602539e+00,1.244583845138549805e+00,2.635776996612548828e-01,1.050047650933265686e-01,2.068323642015457153e-01,1.097020268440246582e+00,2.107544422149658203e+00,1.482028841972351074e+00
1.480999999999999943e+02,8.757176995277404785e-01,1.998934745788574219e-01,2.200777292251586914e+00,1.400574445724487305e+00,2.809779644012451172e-01,9.427703917026519775e-02,1.915442347526550293e-01,1.022708296775817871e+00,1.853651881217956543e+00,1.634186983108520508e+00
1.482000000000000171e+02,9.147713780403137207e-01,1.970853358507156372e-01,1.953197121620178223e+00,1.557826876640319824e+00,3.001337051391601562e-01,8.445941656827926636e-02,1.791022568941116333e-01,9.525976777076721191e-01,1.610627412796020508e+00,1.746853232383728027e+00
1.483000000000000114e+02,9.552820920944213867e-01,1.950945705175399780e-01,1.706364750862121582e+00,1.688390612602233887e+00,3.210103511810302734e-01,7.548270374536514282e-02,1.693051010370254517e-01,8.866071701049804688e-01,1.386752009391784668e+00,1.814732074737548828e+00
1.484000000000000057e+02,9.972131848335266113e-01,1.939473599195480347e-01,1.476466059684753418e+00,1.774753689765930176e+00,3.436939120292663574e-01,6.735705584287643433e-02,1.619611680507659912e-01,8.245461583137512207e-01,1.185521602630615234e+00,1.839870572090148926e+00
1.485000000000000000e+02,1.040490150451660156e+00,1.936720758676528931e-01,1.267156362533569336e+00,1.817752242088317871e+00,3.682277500629425049e-01,6.009142473340034485e-02,1.564420461654663086e-01,7.659239768981933594e-01,1.006750226020812988e+00,1.833113908767700195e+00
1.485999999999999943e+02,1.084944128990173340e+00,1.943023651838302612e-01,1.081357240676879883e+00,1.822870373725891113e+00,3.946057856082916260e-01,5.366801470518112183e-02,1.523516327142715454e-01,7.105514407157897949e-01,8.469822406768798828e-01,1.805205583572387695e+00
1.487000000000000171e+02,1.130480885505676270e+00,1.958615183830261230e-01,9.148082733154296875e-01,1.804283261299133301e+00,4.225525259971618652e-01,4.790823161602020264e-02,1.496025174856185913e-01,6.583682894706726074e-01,7.097933888435363770e-01,1.758234620094299316e+00
1.488000000000000114e+02,1.177007436752319336e+00,1.983702927827835083e-01,7.686262130737304688e-01,1.765925288200378418e+00,4.520379006862640381e-01,4.278206080198287964e-02,1.481024771928787231e-01,6.092368364334106445e-01,5.947569608688354492e-01,1.696184515953063965e+00
1.489000000000000057e+02,1.224368691444396973e+00,2.018736004829406738e-01,6.451932191848754883e-01,1.710557341575622559e+00,4.830905795097351074e-01,3.829467296600341797e-02,1.477636545896530151e-01,5.630239248275756836e-01,4.994919300079345703e-01,1.623815655708312988e+00
1.490000000000000000e+02,1.272289276123046875e+00,2.064596861600875854e-01,5.422601103782653809e-01,1.642938613891601562e+00,5.157427787780761719e-01,3.441026806831359863e-02,1.485026031732559204e-01,5.196008086204528809e-01,4.225173592567443848e-01,1.544615387916564941e+00
1.490999999999999943e+02,1.320617556571960449e+00,2.121489048004150391e-01,4.581862390041351318e-01,1.567089915275573730e+00,5.500340461730957031e-01,3.105780109763145447e-02,1.502399593591690063e-01,4.788432121276855469e-01,3.603955507278442383e-01,1.462180733680725098e+00
1.492000000000000171e+02,1.369204401969909668e+00,2.189546078443527222e-01,3.906697034835815430e-01,1.486204147338867188e+00,5.860038399696350098e-01,2.824166603386402130e-02,1.529036909341812134e-01,4.406324028968811035e-01,3.101911544799804688e-01,1.379166483879089355e+00
1.493000000000000114e+02,1.417851328849792480e+00,2.269315570592880249e-01,3.358578681945800781e-01,1.404035091400146484e+00,6.236929893493652344e-01,2.596824988722801208e-02,1.565075367689132690e-01,4.048913717269897461e-01,2.703420519828796387e-01,1.296699643135070801e+00
1.494000000000000057e+02,1.465959072113037109e+00,2.365027517080307007e-01,2.919724285602569580e-01,1.321949958801269531e+00,6.631437540054321289e-01,2.424429170787334442e-02,1.610130816698074341e-01,3.715240657329559326e-01,2.395644634962081909e-01,1.215536952018737793e+00
1.495000000000000000e+02,1.513239860534667969e+00,2.477498352527618408e-01,2.577226459980010986e-01,1.240830302238464355e+00,7.043995261192321777e-01,2.307686954736709595e-02,1.662611365318298340e-01,3.404217362403869629e-01,2.162851244211196899e-01,1.136416673660278320e+00
1.495999999999999943e+02,1.559538602828979492e+00,2.606352865695953369e-01,2.314802706241607666e-01,1.161470651626586914e+00,7.475054264068603516e-01,2.247342467308044434e-02,1.716906279325485229e-01,3.114712238311767578e-01,1.989757120609283447e-01,1.060205459594726562e+00
1.497000000000000171e+02,1.604311704635620117e+00,2.752940952777862549e-01,2.119845151901245117e-01,1.084519386291503906e+00,7.927824258804321289e-01,2.235227823257446289e-02,1.772081851959228516e-01,2.844910621643066406e-01,1.851101517677307129e-01,9.879233241081237793e-01
1.498000000000000114e+02,1.646914601325988770e+00,2.918839454650878906e-01,1.970434039831161499e-01,1.011083602905273438e+00,8.407668471336364746e-01,2.258037962019443512e-02,1.828100979328155518e-01,2.592133283615112305e-01,1.739846765995025635e-01,9.198493957519531250e-01
1.499000000000000057e+02,1.686425447463989258e+00,3.106895387172698975e-01,1.849160194396972656e-01,9.418724179267883301e-01,8.915866613388061523e-01,2.317271567881107330e-02,1.884803175926208496e-01,2.353526800870895386e-01,1.654114872217178345e-01,8.558033108711242676e-01
1.500000000000000000e+02,1.722283601760864258e+00,3.317551612854003906e-01,1.753969788551330566e-01,8.767330646514892578e-01,9.453693628311157227e-01,2.414697408676147461e-02,1.942563056945800781e-01,2.128856927156448364e-01,1.590703874826431274e-01,7.955048680305480957e-01
1.500999999999999943e+02,1.754012823104858398e+00,3.551206588745117188e-01,1.682785898447036743e-01,8.154640197753906250e-01,1.002248167991638184e+00,2.552163228392601013e-02,2.006560862064361572e-01,1.919309496879577637e-01,1.542584896087646484e-01,7.384585738182067871e-01
1.502000000000000171e+02,1.780545830726623535e+00,3.816686868667602539e-01,1.628783345222473145e-01,7.575889825820922852e-01,1.062362074851989746e+00,2.731596305966377258e-02,2.080929577350616455e-01,1.725572943687438965e-01,1.508354544639587402e-01,6.846615672111511230e-01
1.503000000000000114e+02,1.801089286804199219e+00,4.116023778915405273e-01,1.588943004608154297e-01,7.029902338981628418e-01,1.125855922698974609e+00,2.955010905861854553e-02,2.166783362627029419e-01,1.547571718692779541e-01,1.487081050872802734e-01,6.339860558509826660e-01
1.504000000000000057e+02,1.815001487731933594e+00,4.448447525501251221e-01,1.562321484088897705e-01,6.515381932258605957e-01,1.192881226539611816e+00,3.224508836865425110e-02,2.271451652050018311e-01,1.386941820383071899e-01,1.477863490581512451e-01,5.862966775894165039e-01
1.505000000000000000e+02,1.821665048599243164e+00,4.812782108783721924e-01,1.548008918762207031e-01,6.030971407890319824e-01,1.263596177101135254e+00,3.542285785079002380e-02,2.395248562097549438e-01,1.243664473295211792e-01,1.479845345020294189e-01,5.414623618125915527e-01
1.505999999999999943e+02,1.820488810539245605e+00,5.207793712615966797e-01,1.545139104127883911e-01,5.575356483459472656e-01,1.338165640830993652e+00,3.910633176565170288e-02,2.538824081420898438e-01,1.117803528904914856e-01,1.492211818695068359e-01,4.993567168712615967e-01
1.507000000000000171e+02,1.810905814170837402e+00,5.632097721099853516e-01,1.552889049053192139e-01,5.147266983985900879e-01,1.416762113571166992e+00,4.331944882869720459e-02,2.701498866081237793e-01,1.004049330949783325e-01,1.514189094305038452e-01,4.598573148250579834e-01
1.508000000000000114e+02,1.792412638664245605e+00,6.082838177680969238e-01,1.570474952459335327e-01,4.745474755764007568e-01,1.499564766883850098e+00,4.808718338608741760e-02,2.882823944091796875e-01,9.007341414690017700e-02,1.545372456312179565e-01,4.228609502315521240e-01
1.509000000000000057e+02,1.764485478401184082e+00,6.557056307792663574e-01,1.597266644239425659e-01,4.368844628334045410e-01,1.586862325668334961e+00,5.348636209964752197e-02,3.081253170967102051e-01,8.059471845626831055e-02,1.585913151502609253e-01,3.882934153079986572e-01
1.510000000000000000e+02,1.724285006523132324e+00,7.061355710029602051e-01,1.633479148149490356e-01,4.016653895378112793e-01,1.679035902023315430e+00,5.963617190718650818e-02,3.297213315963745117e-01,7.196068763732910156e-02,1.635107249021530151e-01,3.560457825660705566e-01
1.510999999999999943e+02,1.670059084892272949e+00,7.584801316261291504e-01,1.678568720817565918e-01,3.687883317470550537e-01,1.776078581809997559e+00,6.665349006652832031e-02,3.531449735164642334e-01,6.418138742446899414e-02,1.688936948776245117e-01,3.260104954242706299e-01
1.512000000000000171e+02,1.601606369018554688e+00,8.116873502731323242e-01,1.730798929929733276e-01,3.381460607051849365e-01,1.877530694007873535e+00,7.459209859371185303e-02,3.784343004226684570e-01,5.726568028330802917e-02,1.743659675121307373e-01,2.980565130710601807e-01
1.513000000000000114e+02,1.519047737121582031e+00,8.648148775100708008e-01,1.784646064043045044e-01,3.096253275871276855e-01,1.982512712478637695e+00,8.374083787202835083e-02,4.054718017578125000e-01,5.112898722290992737e-02,1.799271255731582642e-01,2.719469368457794189e-01
1.514000000000000057e+02,1.424558997154235840e+00,9.176650047302246094e-01,1.839388310909271240e-01,2.830122709274291992e-01,2.090204238891601562e+00,9.494389593601226807e-02,4.340344667434692383e-01,4.562491923570632935e-02,1.855630725622177124e-01,2.473783344030380249e-01
1.515000000000000000e+02,1.321683406829833984e+00,9.685727953910827637e-01,1.894945055246353149e-01,2.580409944057464600e-01,2.199804306030273438e+00,1.088006794452667236e-01,4.641470909118652344e-01,4.075647145509719849e-02,1.912781596183776855e-01,2.241939604282379150e-01
1.515999999999999943e+02,1.221307754516601562e+00,1.008977890014648438e+00,1.951198726892471313e-01,2.344670444726943970e-01,2.310645103454589844e+00,1.254152506589889526e-01,4.958389401435852051e-01,3.652579709887504578e-02,1.972414553165435791e-01,2.024407088756561279e-01
1.517000000000000171e+02,1.128666639328002930e+00,1.034842491149902344e+00,2.008755654096603394e-01,2.123038470745086670e-01,2.422412872314453125e+00,1.449467539787292480e-01,5.291457772254943848e-01,3.285721316933631897e-02,2.041554450988769531e-01,1.822651177644729614e-01
1.518000000000000114e+02,1.044956803321838379e+00,1.045658111572265625e+00,2.073906511068344116e-01,1.916754394769668579e-01,2.532572031021118164e+00,1.689824610948562622e-01,5.641075372695922852e-01,2.972126379609107971e-02,2.120799869298934937e-01,1.636452823877334595e-01
1.519000000000000057e+02,9.683462977409362793e-01,1.046157598495483398e+00,2.149295657873153687e-01,1.726129502058029175e-01,2.639078140258789062e+00,1.986249238252639771e-01,6.007640361785888672e-01,2.712413296103477478e-02,2.215466797351837158e-01,1.466913372278213501e-01
1.520000000000000000e+02,8.983837962150573730e-01,1.038786888122558594e+00,2.237511724233627319e-01,1.551547199487686157e-01,2.740276813507080078e+00,2.347987592220306396e-01,6.391565799713134766e-01,2.507234551012516022e-02,2.329258322715759277e-01,1.314482092857360840e-01
1.520999999999999943e+02,8.353695273399353027e-01,1.024443745613098145e+00,2.344891279935836792e-01,1.394162625074386597e-01,2.831695556640625000e+00,2.814585566520690918e-01,6.793277859687805176e-01,2.357277460396289825e-02,2.462981343269348145e-01,1.180269271135330200e-01
1.522000000000000171e+02,7.794292569160461426e-01,1.004042506217956543e+00,2.471636533737182617e-01,1.254383623600006104e-01,2.908460378646850586e+00,3.415677547454833984e-01,7.213220000267028809e-01,2.263264730572700500e-02,2.615844011306762695e-01,1.060795336961746216e-01
1.523000000000000114e+02,7.297305464744567871e-01,9.787981510162353516e-01,2.618219554424285889e-01,1.130994707345962524e-01,2.965063810348510742e+00,4.177712798118591309e-01,7.652118802070617676e-01,2.225047163665294647e-02,2.787835597991943359e-01,9.523894637823104858e-02
1.524000000000000057e+02,6.859636902809143066e-01,9.496657848358154297e-01,2.784087955951690674e-01,1.019086465239524841e-01,2.993892431259155273e+00,5.118650794029235840e-01,8.115637898445129395e-01,2.226897142827510834e-02,2.977570295333862305e-01,8.533165603876113892e-02
1.525000000000000000e+02,6.480906009674072266e-01,9.174156785011291504e-01,2.968267798423767090e-01,9.172064810991287231e-02,2.979064226150512695e+00,6.273450851440429688e-01,8.606776595115661621e-01,2.264152280986309052e-02,3.184433579444885254e-01,7.626433670520782471e-02
1.525999999999999943e+02,6.159919500350952148e-01,8.827900290489196777e-01,3.169805109500885010e-01,8.237498998641967773e-02,2.924164056777954102e+00,7.574325203895568848e-01,9.126778244972229004e-01,2.338536269962787628e-02,3.409276902675628662e-01,6.804689019918441772e-02
1.527000000000000171e+02,5.887564420700073242e-01,8.471981883049011230e-01,3.389346003532409668e-01,7.387851178646087646e-02,2.829455852508544922e+00,8.986929655075073242e-01,9.676940441131591797e-01,2.451848797500133514e-02,3.652580380439758301e-01,6.068843230605125427e-02
1.528000000000000114e+02,5.657615661621093750e-01,8.115154504776000977e-01,3.627259135246276855e-01,6.623968482017517090e-02,2.691781759262084961e+00,1.048789143562316895e+00,1.025861859321594238e+00,2.605970017611980438e-02,3.914471268653869629e-01,5.418244749307632446e-02
1.529000000000000057e+02,5.468296408653259277e-01,7.760491371154785156e-01,3.883915245532989502e-01,5.946669355034828186e-02,2.509986162185668945e+00,1.202224731445312500e+00,1.087322473526000977e+00,2.802861854434013367e-02,4.192280471324920654e-01,4.835531860589981079e-02
1.530000000000000000e+02,5.308715701103210449e-01,7.411496639251708984e-01,4.157301187515258789e-01,5.342482030391693115e-02,2.292636156082153320e+00,1.359149456024169922e+00,1.152223467826843262e+00,3.044573031365871429e-02,4.485444128513336182e-01,4.316121712327003479e-02
1.530999999999999943e+02,5.171632766723632812e-01,7.071076631546020508e-01,4.445978403091430664e-01,4.801550880074501038e-02,2.048100709915161133e+00,1.519589900970458984e+00,1.220719218254089355e+00,3.333242982625961304e-02,4.794248342514038086e-01,3.860527276992797852e-02
1.532000000000000171e+02,5.055357217788696289e-01,6.739947795867919922e-01,4.750230014324188232e-01,4.324379935860633850e-02,1.795099377632141113e+00,1.664364933967590332e+00,1.292970180511474609e+00,3.671107068657875061e-02,5.119006633758544922e-01,3.466195240616798401e-02
1.533000000000000114e+02,4.958328902721405029e-01,6.418685913085937500e-01,5.070356726646423340e-01,3.910122066736221313e-02,1.556333303451538086e+00,1.766357183456420898e+00,1.369144558906555176e+00,4.060495272278785706e-02,5.460112094879150391e-01,3.125290945172309875e-02
1.534000000000000057e+02,4.879260063171386719e-01,6.108574867248535156e-01,5.406737923622131348e-01,3.550367057323455811e-02,1.337418675422668457e+00,1.823931574821472168e+00,1.449417233467102051e+00,4.503843933343887329e-02,5.817958712577819824e-01,2.837947942316532135e-02
1.535000000000000000e+02,4.816859662532806396e-01,5.810268521308898926e-01,5.759769082069396973e-01,3.244099393486976624e-02,1.142035007476806641e+00,1.839995384216308594e+00,1.533972859382629395e+00,5.003770813345909119e-02,6.192952990531921387e-01,2.604801580309867859e-02
1.535999999999999943e+02,4.770255088806152344e-01,5.524138808250427246e-01,6.129850149154663086e-01,2.991945855319499969e-02,9.676446318626403809e-01,1.828061699867248535e+00,1.623222827911376953e+00,5.574018880724906921e-02,6.585513949394226074e-01,2.426520548760890961e-02
1.537000000000000171e+02,4.738062024116516113e-01,5.250900983810424805e-01,6.517399549484252930e-01,2.794564515352249146e-02,8.128424286842346191e-01,1.795493483543395996e+00,1.717391967773437500e+00,6.220593303442001343e-02,6.996076703071594238e-01,2.303809486329555511e-02
1.538000000000000114e+02,4.717985391616821289e-01,4.991242587566375732e-01,6.922845840454101562e-01,2.652650140225887299e-02,6.810575723648071289e-01,1.744580745697021484e+00,1.816287517547607422e+00,6.962149590253829956e-02,7.425089478492736816e-01,2.237408794462680817e-02
1.539000000000000057e+02,4.708489179611206055e-01,4.743354618549346924e-01,7.346634864807128906e-01,2.566932700574398041e-02,5.708205699920654297e-01,1.679754257202148438e+00,1.919291973114013672e+00,7.792630791664123535e-02,7.875138521194458008e-01,2.221147343516349792e-02
1.540000000000000000e+02,4.708634614944458008e-01,4.506303966045379639e-01,7.789652943611145020e-01,2.536754682660102844e-02,4.800140559673309326e-01,1.605551719665527344e+00,2.025426864624023438e+00,8.783243596553802490e-02,8.352003097534179688e-01,2.240084484219551086e-02
1.540999999999999943e+02,4.718021750450134277e-01,4.279994368553161621e-01,8.257820010185241699e-01,2.545707486569881439e-02,4.069562256336212158e-01,1.525179147720336914e+00,2.134017467498779297e+00,1.000347211956977844e-01,8.857085704803466797e-01,2.295259758830070496e-02
1.542000000000000171e+02,4.736253321170806885e-01,4.064319431781768799e-01,8.753801584243774414e-01,2.590343542397022247e-02,3.477540016174316406e-01,1.442541956901550293e+00,2.244141101837158203e+00,1.150149852037429810e-01,9.391657710075378418e-01,2.388433925807476044e-02
1.543000000000000114e+02,4.764685928821563721e-01,3.859457373619079590e-01,9.278851747512817383e-01,2.672397345304489136e-02,3.001028597354888916e-01,1.359576344490051270e+00,2.355458974838256836e+00,1.327231079339981079e-01,9.957045316696166992e-01,2.521445043385028839e-02
1.544000000000000057e+02,4.811190068721771240e-01,3.667225837707519531e-01,9.834274649620056152e-01,2.793682180345058441e-02,2.625295817852020264e-01,1.277355790138244629e+00,2.466976642608642578e+00,1.538288444280624390e-01,1.055463075637817383e+00,2.696212753653526306e-02
1.545000000000000000e+02,4.876148700714111328e-01,3.487228453159332275e-01,1.042143583297729492e+00,2.956090122461318970e-02,2.336088269948959351e-01,1.196641087532043457e+00,2.575836181640625000e+00,1.800343692302703857e-01,1.118585824966430664e+00,2.914741262793540955e-02
1.545999999999999943e+02,4.960173964500427246e-01,3.318697810173034668e-01,1.104175806045532227e+00,3.161597624421119690e-02,2.119053751230239868e-01,1.118115782737731934e+00,2.680563926696777344e+00,2.120515257120132446e-01,1.185223698616027832e+00,3.179123625159263611e-02
1.547000000000000171e+02,5.067536234855651855e-01,3.161060810089111328e-01,1.169672727584838867e+00,3.412267193198204041e-02,1.956125944852828979e-01,1.042754888534545898e+00,2.778478145599365234e+00,2.519012093544006348e-01,1.255533695220947266e+00,3.491544723510742188e-02
1.548000000000000114e+02,5.200307965278625488e-01,3.017607331275939941e-01,1.238789558410644531e+00,3.710253909230232239e-02,1.824060529470443726e-01,9.714806079864501953e-01,2.864716768264770508e+00,3.036007285118103027e-01,1.329680085182189941e+00,3.854284808039665222e-02
1.549000000000000057e+02,5.357874035835266113e-01,2.887783348560333252e-01,1.311688184738159180e+00,4.057805612683296204e-02,1.718973517417907715e-01,9.043790698051452637e-01,2.934166669845581055e+00,3.697843849658966064e-01,1.407834649085998535e+00,4.269726201891899109e-02
1.550000000000000000e+02,5.538179874420166016e-01,2.769295573234558105e-01,1.388538002967834473e+00,4.457271471619606018e-02,1.638970077037811279e-01,8.412607908248901367e-01,2.980901956558227539e+00,4.530576169490814209e-01,1.490175962448120117e+00,4.740357398986816406e-02
1.550999999999999943e+02,5.740654468536376953e-01,2.661707401275634766e-01,1.469514727592468262e+00,4.911103844642639160e-02,1.579598188400268555e-01,7.817587852478027344e-01,2.994401931762695312e+00,5.551857948303222656e-01,1.576964378356933594e+00,5.272489041090011597e-02
1.552000000000000171e+02,5.963822603225708008e-01,2.563563883304595947e-01,1.554822683334350586e+00,5.422867089509963989e-02,1.534811705350875854e-01,7.254890799522399902e-01,2.962243795394897461e+00,6.777147054672241211e-01,1.668606400489807129e+00,5.879341438412666321e-02
1.553000000000000114e+02,6.207368373870849609e-01,2.474579811096191406e-01,1.644906520843505859e+00,6.007877737283706665e-02,1.503698676824569702e-01,6.724466681480407715e-01,2.891865730285644531e+00,8.124706149101257324e-01,1.765139579772949219e+00,6.570190936326980591e-02
1.554000000000000057e+02,6.468589901924133301e-01,2.393031269311904907e-01,1.739901304244995117e+00,6.671608239412307739e-02,1.485324800014495850e-01,6.224929094314575195e-01,2.780446529388427734e+00,9.577824473381042480e-01,1.866149783134460449e+00,7.355049252510070801e-02
1.555000000000000000e+02,6.746655702590942383e-01,2.318141162395477295e-01,1.839540004730224609e+00,7.433832436800003052e-02,1.478800177574157715e-01,5.754936337471008301e-01,2.624792098999023438e+00,1.109743356704711914e+00,1.970798134803771973e+00,8.251332491636276245e-02
1.555999999999999943e+02,7.041499614715576172e-01,2.249078750610351562e-01,1.943198800086975098e+00,8.294185250997543335e-02,1.483278125524520874e-01,5.313187837600708008e-01,2.427463769912719727e+00,1.264312982559204102e+00,2.078221321105957031e+00,9.346014261245727539e-02
1.557000000000000171e+02,7.353125214576721191e-01,2.185793519020080566e-01,2.049868822097778320e+00,9.334100782871246338e-02,1.497953832149505615e-01,4.898428022861480713e-01,2.198345422744750977e+00,1.422689914703369141e+00,2.187664747238159180e+00,1.070047914981842041e-01
1.558000000000000114e+02,7.681692838668823242e-01,2.128513455390930176e-01,2.158817768096923828e+00,1.061890721321105957e-01,1.522062867879867554e-01,4.509445428848266602e-01,1.946853995323181152e+00,1.581451416015625000e+00,2.298374891281127930e+00,1.233192831277847290e-01
1.559000000000000057e+02,8.026897311210632324e-01,2.077698111534118652e-01,2.269226074218750000e+00,1.218062788248062134e-01,1.555458307266235352e-01,4.145330786705017090e-01,1.698042631149291992e+00,1.710680007934570312e+00,2.410122632980346680e+00,1.424721628427505493e-01
1.560000000000000000e+02,8.387587666511535645e-01,2.034210562705993652e-01,2.380812406539916992e+00,1.401605159044265747e-01,1.598079949617385864e-01,3.805257678031921387e-01,1.466761708259582520e+00,1.794903039932250977e+00,2.520607948303222656e+00,1.659265160560607910e-01
1.560999999999999943e+02,8.763472437858581543e-01,1.998353153467178345e-01,2.491673946380615234e+00,1.624804437160491943e-01,1.649011820554733276e-01,3.488125801086425781e-01,1.256640553474426270e+00,1.835290551185607910e+00,2.627593517303466797e+00,1.949147135019302368e-01
1.562000000000000171e+02,9.154254794120788574e-01,1.970403790473937988e-01,2.599211215972900391e+00,1.902450025081634521e-01,1.703047603368759155e-01,3.192844390869140625e-01,1.070414543151855469e+00,1.838193893432617188e+00,2.729593992233276367e+00,2.301922738552093506e-01
1.563000000000000114e+02,9.559602737426757812e-01,1.950632631778717041e-01,2.702085733413696289e+00,2.240404784679412842e-01,1.757966130971908569e-01,2.917908132076263428e-01,9.034396409988403320e-01,1.817799806594848633e+00,2.822373628616333008e+00,2.754982113838195801e-01
1.564000000000000057e+02,9.979147911071777344e-01,1.939301937818527222e-01,2.796527624130249023e+00,2.670950293540954590e-01,1.813760697841644287e-01,2.660785317420959473e-01,7.576107382774353027e-01,1.777521729469299316e+00,2.901089191436767578e+00,3.339556455612182617e-01
1.565000000000000000e+02,1.041212797164916992e+00,1.936695724725723267e-01,2.877726078033447266e+00,3.228509724140167236e-01,1.870262175798416138e-01,2.418397367000579834e-01,6.346877813339233398e-01,1.720468044281005859e+00,2.960303544998168945e+00,4.081966876983642578e-01
1.565999999999999943e+02,1.085685968399047852e+00,1.943149864673614502e-01,2.940472126007080078e+00,3.938483297824859619e-01,1.927668899297714233e-01,2.189871519804000854e-01,5.323331952095031738e-01,1.651392936706542969e+00,2.992866277694702148e+00,5.002415776252746582e-01
1.567000000000000171e+02,1.131240129470825195e+00,1.958896219730377197e-01,2.978126764297485352e+00,4.823330640792846680e-01,1.988992691040039062e-01,1.975970566272735596e-01,4.488564729690551758e-01,1.574420928955078125e+00,2.983422279357910156e+00,6.133527755737304688e-01
1.568000000000000114e+02,1.177783131599426270e+00,1.984142214059829712e-01,2.977144002914428711e+00,5.908736586570739746e-01,2.060553729534149170e-01,1.777947396039962769e-01,3.818173706531524658e-01,1.492635011672973633e+00,2.932825803756713867e+00,7.421113848686218262e-01
1.569000000000000057e+02,1.225156426429748535e+00,2.019347995519638062e-01,2.933636665344238281e+00,7.166316509246826172e-01,2.142507582902908325e-01,1.595465093851089478e-01,3.274135589599609375e-01,1.409712195396423340e+00,2.842773675918579102e+00,8.822215795516967773e-01
1.570000000000000000e+02,1.273085713386535645e+00,2.065389752388000488e-01,2.851512670516967773e+00,8.539015054702758789e-01,2.241880446672439575e-01,1.430139392614364624e-01,2.838840484619140625e-01,1.326941490173339844e+00,2.710131883621215820e+00,1.031632184982299805e+00
1.570999999999999943e+02,1.321420431137084961e+00,2.122465074062347412e-01,2.727671861648559570e+00,1.000998854637145996e+00,2.360179424285888672e-01,1.281831711530685425e-01,2.499819099903106689e-01,1.245194435119628906e+00,2.533056497573852539e+00,1.184865117073059082e+00
1.572000000000000171e+02,1.370010972023010254e+00,2.190707772970199585e-01,2.559571027755737305e+00,1.152815699577331543e+00,2.498456537723541260e-01,1.151672378182411194e-01,2.240503728389739990e-01,1.165273189544677734e+00,2.319180965423583984e+00,1.341397047042846680e+00
1.573000000000000114e+02,1.418655633926391602e+00,2.270700782537460327e-01,2.352916240692138672e+00,1.307565212249755859e+00,2.655880749225616455e-01,1.034897640347480774e-01,2.048057764768600464e-01,1.087856650352478027e+00,2.077226877212524414e+00,1.501510143280029297e+00
1.574000000000000057e+02,1.466751337051391602e+00,2.366694211959838867e-01,2.117037773132324219e+00,1.465893983840942383e+00,2.832251787185668945e-01,9.289264678955078125e-02,1.898941099643707275e-01,1.014032363891601562e+00,1.823535919189453125e+00,1.650188207626342773e+00
1.575000000000000000e+02,1.514019846916198730e+00,2.479429394006729126e-01,1.864693164825439453e+00,1.618604540824890137e+00,3.025996088981628418e-01,8.318298310041427612e-02,1.777812540531158447e-01,9.444285631179809570e-01,1.582648396492004395e+00,1.757350206375122070e+00
1.575999999999999943e+02,1.560300469398498535e+00,2.608559727668762207e-01,1.621976971626281738e+00,1.733553051948547363e+00,3.237032592296600342e-01,7.431530207395553589e-02,1.682901382446289062e-01,8.789218068122863770e-01,1.361276745796203613e+00,1.819926261901855469e+00
1.577000000000000171e+02,1.605045676231384277e+00,2.755447924137115479e-01,1.398083209991455078e+00,1.803902745246887207e+00,3.466213643550872803e-01,6.629987061023712158e-02,1.612146496772766113e-01,8.173114657402038574e-01,1.163056135177612305e+00,1.840275526046752930e+00
1.578000000000000114e+02,1.647606849670410156e+00,2.921690046787261963e-01,1.196351051330566406e+00,1.831571459770202637e+00,3.713946938514709473e-01,5.914556980133056641e-02,1.558715254068374634e-01,7.590753436088562012e-01,9.865137338638305664e-01,1.830833196640014648e+00
1.579000000000000057e+02,1.687062144279479980e+00,3.110123574733734131e-01,1.017267346382141113e+00,1.826444864273071289e+00,3.979887962341308594e-01,5.281767621636390686e-02,1.519478857517242432e-01,7.040945887565612793e-01,8.292451500892639160e-01,1.800510525703430176e+00
1.580000000000000000e+02,1.722857713699340820e+00,3.321152329444885254e-01,8.569768667221069336e-01,1.800058245658874512e+00,4.261308014392852783e-01,4.713937640190124512e-02,1.493541747331619263e-01,6.522863507270812988e-01,6.948376297950744629e-01,1.751474261283874512e+00
1.580999999999999943e+02,1.754511833190917969e+00,3.555253744125366211e-01,7.188569307327270508e-01,1.754517078399658203e+00,4.558149874210357666e-01,4.209531471133232117e-02,1.479987204074859619e-01,6.035134196281433105e-01,5.822819471359252930e-01,1.687954425811767578e+00
1.582000000000000171e+02,1.780951976776123047e+00,3.821300864219665527e-01,6.029483079910278320e-01,1.693614721298217773e+00,4.870702028274536133e-01,3.769069164991378784e-02,1.477942168712615967e-01,5.576434135437011719e-01,4.893067777156829834e-01,1.614614129066467285e+00
1.583000000000000114e+02,1.801392197608947754e+00,4.121195971965789795e-01,5.068182349205017090e-01,1.622143864631652832e+00,5.199297070503234863e-01,3.387623652815818787e-02,1.486576944589614868e-01,5.145480632781982422e-01,4.143741428852081299e-01,1.534768342971801758e+00
1.584000000000000057e+02,1.815190434455871582e+00,4.454163312911987305e-01,4.290329217910766602e-01,1.543646693229675293e+00,5.544332861900329590e-01,3.059279732406139374e-02,1.505102962255477905e-01,4.741034507751464844e-01,3.537569642066955566e-01,1.452215909957885742e+00
1.585000000000000000e+02,1.821730136871337891e+00,4.819019436836242676e-01,3.663411140441894531e-01,1.461629509925842285e+00,5.906205177307128906e-01,2.784646302461624146e-02,1.532848626375198364e-01,4.361934959888458252e-01,3.048730194568634033e-01,1.369209766387939453e+00
1.585999999999999943e+02,1.820420265197753906e+00,5.214540362358093262e-01,3.156147897243499756e-01,1.378973126411437988e+00,6.285324096679687500e-01,2.564366348087787628e-02,1.570014953613281250e-01,4.007444083690643311e-01,2.661976516246795654e-01,1.286857843399047852e+00
1.587000000000000171e+02,1.810694336891174316e+00,5.639316439628601074e-01,2.752953469753265381e-01,1.296807050704956055e+00,6.682112216949462891e-01,2.399117872118949890e-02,1.616107523441314697e-01,3.676557242870330811e-01,2.363856881856918335e-01,1.205911278724670410e+00
1.588000000000000114e+02,1.792050123214721680e+00,6.090476512908935547e-01,2.441149801015853882e-01,1.215886235237121582e+00,7.097007036209106445e-01,2.289613895118236542e-02,1.669082641601562500e-01,3.368192315101623535e-01,2.139265686273574829e-01,1.127081632614135742e+00
1.589000000000000057e+02,1.763953924179077148e+00,6.565111875534057617e-01,2.204789519309997559e-01,1.136960744857788086e+00,7.530461549758911133e-01,2.236603200435638428e-02,1.723483502864837646e-01,3.081193864345550537e-01,1.971573680639266968e-01,1.051295042037963867e+00
1.590000000000000000e+02,1.723526597023010254e+00,7.069879174232482910e-01,2.029439657926559448e-01,1.060851216316223145e+00,7.986594438552856445e-01,2.229028753936290741e-02,1.778768002986907959e-01,2.813585102558135986e-01,1.836291104555130005e-01,9.795224666595458984e-01
1.590999999999999943e+02,1.669065713882446289e+00,7.593554854393005371e-01,1.889891922473907471e-01,9.886368513107299805e-01,8.470013141632080078e-01,2.256398089230060577e-02,1.834875494241714478e-01,2.562628686428070068e-01,1.728203743696212769e-01,9.119425415992736816e-01
1.592000000000000171e+02,1.600377202033996582e+00,8.125708699226379395e-01,1.777753233909606934e-01,9.206284284591674805e-01,8.981947302818298340e-01,2.320414222776889801e-02,1.891674250364303589e-01,2.325681000947952271e-01,1.645415723323822021e-01,8.483679294586181641e-01
1.593000000000000114e+02,1.517590641975402832e+00,8.656930923461914062e-01,1.691129058599472046e-01,8.566411137580871582e-01,9.523679018020629883e-01,2.422855980694293976e-02,1.949676424264907837e-01,2.102725952863693237e-01,1.584136486053466797e-01,7.884775996208190918e-01
1.594000000000000057e+02,1.422936320304870605e+00,9.185367226600646973e-01,1.626918762922286987e-01,7.964019179344177246e-01,1.009654641151428223e+00,2.565580792725086212e-02,2.014956176280975342e-01,1.895112395286560059e-01,1.537731736898422241e-01,7.318232059478759766e-01
1.595000000000000000e+02,1.319990158081054688e+00,9.693658947944641113e-01,1.578092575073242188e-01,7.394430041313171387e-01,1.070194840431213379e+00,2.750527299940586090e-02,2.090535908937454224e-01,1.703245937824249268e-01,1.505107879638671875e-01,6.784085631370544434e-01
1.595999999999999943e+02,1.219722390174865723e+00,1.009538888931274414e+00,1.543152779340744019e-01,6.857340931892395020e-01,1.134134173393249512e+00,2.979720942676067352e-02,2.178341001272201538e-01,1.527274399995803833e-01,1.485330313444137573e-01,6.280989050865173340e-01
1.597000000000000171e+02,1.127224683761596680e+00,1.035153150558471680e+00,1.521158516407012939e-01,6.351384520530700684e-01,1.201624989509582520e+00,3.255275264382362366e-02,2.285231053829193115e-01,1.368605047464370728e-01,1.477503627538681030e-01,5.807594656944274902e-01
1.598000000000000114e+02,1.043650388717651367e+00,1.045746564865112305e+00,1.511211842298507690e-01,5.875211358070373535e-01,1.272826194763183594e+00,3.579397499561309814e-02,2.411528229713439941e-01,1.227643862366676331e-01,1.480776369571685791e-01,5.362597703933715820e-01
1.599000000000000057e+02,9.671443700790405273e-01,1.046109676361083984e+00,1.512457877397537231e-01,5.427515506744384766e-01,1.347903847694396973e+00,3.954393044114112854e-02,2.557387650012969971e-01,1.103488504886627197e-01,1.494338661432266235e-01,4.944735765457153320e-01
1.600000000000000000e+02,8.972923159599304199e-01,1.038616895675659180e+00,1.524083763360977173e-01,5.007035732269287109e-01,1.427030920982360840e+00,4.382668435573577881e-02,2.722364664077758789e-01,9.910585731267929077e-02,1.517421156167984009e-01,4.552792906761169434e-01
1.600999999999999943e+02,8.343926072120666504e-01,1.024166345596313477e+00,1.545316576957702637e-01,4.612551629543304443e-01,1.510388135910034180e+00,4.866734892129898071e-02,2.905804812908172607e-01,8.888405561447143555e-02,1.549741625785827637e-01,4.185794889926910400e-01
1.602000000000000171e+02,7.785624861717224121e-01,1.003674983978271484e+00,1.575756222009658813e-01,4.243037402629852295e-01,1.598300218582153320e+00,5.416055023670196533e-02,3.106292188167572021e-01,7.950662076473236084e-02,1.591362059116363525e-01,3.842965364456176758e-01
1.603000000000000114e+02,7.289601564407348633e-01,9.783595800399780273e-01,1.615552008152008057e-01,3.897753059864044189e-01,1.691109061241149902e+00,6.040804088115692139e-02,3.324435353279113770e-01,7.097517699003219604e-02,1.641506403684616089e-01,3.523204028606414795e-01
1.604000000000000057e+02,6.852898597717285156e-01,9.491690397262573242e-01,1.663999408483505249e-01,3.575612008571624756e-01,1.788754224777221680e+00,6.755461543798446655e-02,3.560900092124938965e-01,6.329949200153350830e-02,1.695448458194732666e-01,3.225430846214294434e-01
1.605000000000000000e+02,6.475122570991516113e-01,9.168730378150939941e-01,1.717512756586074829e-01,3.275544047355651855e-01,1.890717983245849609e+00,7.559613883495330811e-02,3.816068768501281738e-01,5.648851022124290466e-02,1.750277280807495117e-01,2.948245108127593994e-01
1.605999999999999943e+02,6.155048012733459473e-01,8.822152018547058105e-01,1.771939396858215332e-01,2.996245324611663818e-01,1.996075630187988281e+00,8.497522026300430298e-02,4.088295996189117432e-01,5.042959004640579224e-02,1.805990189313888550e-01,2.689191401004791260e-01
1.607000000000000171e+02,5.883396863937377930e-01,8.466185927391052246e-01,1.827258765697479248e-01,2.735333740711212158e-01,2.104070425033569336e+00,9.648214280605316162e-02,4.375775158405303955e-01,4.500188305974006653e-02,1.862428784370422363e-01,2.445182055234909058e-01
1.608000000000000114e+02,5.654127001762390137e-01,8.109362721443176270e-01,1.883327513933181763e-01,2.489811778068542480e-01,2.213844060897827148e+00,1.106969416141510010e-01,4.678788781166076660e-01,4.021041840314865112e-02,1.919712573289871216e-01,2.215016931295394897e-01
1.609000000000000057e+02,5.465415716171264648e-01,7.754752039909362793e-01,1.940183192491531372e-01,2.258163094520568848e-01,2.324836015701293945e+00,1.276575028896331787e-01,4.997632801532745361e-01,3.605325147509574890e-02,1.980148255825042725e-01,1.999310851097106934e-01
1.610000000000000000e+02,5.306228995323181152e-01,7.405874133110046387e-01,1.999482065439224243e-01,2.040835171937942505e-01,2.436583518981933594e+00,1.476510316133499146e-01,5.332675576210021973e-01,3.244856745004653931e-02,2.050531059503555298e-01,1.799451261758804321e-01
1.610999999999999943e+02,5.169502496719360352e-01,7.065598368644714355e-01,2.068239599466323853e-01,1.839246153831481934e-01,2.546359539031982422e+00,1.723593622446060181e-01,5.684313774108886719e-01,2.937724068760871887e-02,2.131091505289077759e-01,1.615121215581893921e-01
1.612000000000000171e+02,5.053555369377136230e-01,6.734616160392761230e-01,2.147077769041061401e-01,1.653184741735458374e-01,2.652329206466674805e+00,2.027435600757598877e-01,6.052947640419006348e-01,2.684550359845161438e-02,2.228166908025741577e-01,1.447729170322418213e-01
1.613000000000000114e+02,4.956833124160766602e-01,6.413521766662597656e-01,2.241468131542205811e-01,1.483827829360961914e-01,2.752583265304565430e+00,2.399956136941909790e-01,6.438993811607360840e-01,2.485991828143596649e-02,2.344241887331008911e-01,1.297376304864883423e-01
1.614000000000000057e+02,4.878049790859222412e-01,6.103595495223999023e-01,2.354916632175445557e-01,1.331491172313690186e-01,2.842455387115478516e+00,2.881996631622314453e-01,6.842879652976989746e-01,2.342740446329116821e-02,2.480290681123733521e-01,1.165250390768051147e-01
1.615000000000000000e+02,4.815914034843444824e-01,5.805483460426330566e-01,2.488246262073516846e-01,1.197291761636734009e-01,2.917013645172119141e+00,3.501812517642974854e-01,7.265048623085021973e-01,2.255522646009922028e-02,2.635480761528015137e-01,1.047174707055091858e-01
1.615999999999999943e+02,4.769573509693145752e-01,5.519548058509826660e-01,2.640963792800903320e-01,1.077760532498359680e-01,2.970644950866699219e+00,4.285901784896850586e-01,7.706525921821594238e-01,2.223218977451324463e-02,2.809716463088989258e-01,9.400270134210586548e-02
1.617000000000000171e+02,4.737583398818969727e-01,5.246532559394836426e-01,2.812819480895996094e-01,9.692783653736114502e-02,2.995048761367797852e+00,5.250853300094604492e-01,8.173310756683349609e-01,2.229247055947780609e-02,3.001490831375122070e-01,8.419601619243621826e-02
1.618000000000000114e+02,4.717696309089660645e-01,4.987085163593292236e-01,3.002393245697021484e-01,8.701009303331375122e-02,2.974469661712646484e+00,6.430371999740600586e-01,8.667861819267272949e-01,2.270884439349174500e-02,3.210466206073760986e-01,7.523027062416076660e-02
1.619000000000000057e+02,4.708361327648162842e-01,4.739373028278350830e-01,3.209288418292999268e-01,7.793346047401428223e-02,2.914738655090332031e+00,7.746281623840332031e-01,9.191429018974304199e-01,2.349863387644290924e-02,3.437508046627044678e-01,6.711557507514953613e-02
1.620000000000000000e+02,4.708661735057830811e-01,4.502497315406799316e-01,3.434276282787322998e-01,6.970782577991485596e-02,2.814800500869750977e+00,9.171998500823974609e-01,9.745317101478576660e-01,2.467993646860122681e-02,3.683055639266967773e-01,5.986095592379570007e-02
1.620999999999999943e+02,4.718197286128997803e-01,4.276362359523773193e-01,3.677738606929779053e-01,6.234185397624969482e-02,2.671456575393676758e+00,1.068016767501831055e+00,1.033088684082031250e+00,2.627163939177989960e-02,3.947026729583740234e-01,5.344729125499725342e-02
1.622000000000000171e+02,4.736570715904235840e-01,4.060858488082885742e-01,3.939775228500366211e-01,5.582740902900695801e-02,2.484525918960571289e+00,1.221749782562255859e+00,1.094955921173095703e+00,2.829346992075443268e-02,4.226665794849395752e-01,4.769597947597503662e-02
1.623000000000000114e+02,4.765239655971527100e-01,3.856186270713806152e-01,4.217701554298400879e-01,4.998993873596191406e-02,2.263329029083251953e+00,1.379153847694396973e+00,1.160282135009765625e+00,3.076602704823017120e-02,4.521693885326385498e-01,4.257829114794731140e-02
1.624000000000000057e+02,4.812056422233581543e-01,3.664166927337646484e-01,4.510993659496307373e-01,4.478600993752479553e-02,2.016181230545043945e+00,1.539670944213867188e+00,1.229221701622009277e+00,3.371081873774528503e-02,4.832397103309631348e-01,3.809940442442893982e-02
1.625000000000000000e+02,4.877304434776306152e-01,3.484354615211486816e-01,4.819937646389007568e-01,4.022075608372688293e-02,1.764184355735778809e+00,1.679841637611389160e+00,1.301936626434326172e+00,3.715030103921890259e-02,5.159098505973815918e-01,3.422266617417335510e-02
1.625999999999999943e+02,4.961691498756408691e-01,3.316012918949127197e-01,5.144849419593811035e-01,3.626580908894538879e-02,1.527717828750610352e+00,1.776211738586425781e+00,1.378595471382141113e+00,4.110790789127349854e-02,5.502192378044128418e-01,3.087767586112022400e-02
1.627000000000000171e+02,5.069447755813598633e-01,3.158575296401977539e-01,5.486122369766235352e-01,3.284453228116035461e-02,1.311477303504943848e+00,1.828291654586791992e+00,1.459374547004699707e+00,4.560812190175056458e-02,5.862076878547668457e-01,2.806903235614299774e-02
1.628000000000000114e+02,5.202637314796447754e-01,3.015357553958892822e-01,5.844150781631469727e-01,2.995942719280719757e-02,1.119103074073791504e+00,1.839878320693969727e+00,1.544467091560363770e+00,5.068136379122734070e-02,6.239158511161804199e-01,2.580313943326473236e-02
1.629000000000000057e+02,5.360590219497680664e-01,2.885731756687164307e-01,6.219340562820434570e-01,2.761685289442539215e-02,9.470409154891967773e-01,1.825220227241516113e+00,1.634306788444519043e+00,5.647557601332664490e-02,6.633858680725097656e-01,2.408672869205474854e-02
1.630000000000000000e+02,5.541260838508605957e-01,2.767425775527954102e-01,6.612113118171691895e-01,2.582350373268127441e-02,7.949935793876647949e-01,1.790177822113037109e+00,1.729066371917724609e+00,6.304387003183364868e-02,7.046615481376647949e-01,2.292688935995101929e-02
1.630999999999999943e+02,5.744085907936096191e-01,2.660003602504730225e-01,7.022903561592102051e-01,2.458642609417438507e-02,6.660425662994384766e-01,1.737239599227905273e+00,1.828495621681213379e+00,7.057188451290130615e-02,7.477877140045166016e-01,2.233107015490531921e-02
1.632000000000000171e+02,5.967589616775512695e-01,2.562011182308197021e-01,7.452158927917480469e-01,2.391302585601806641e-02,5.583102107048034668e-01,1.671003103256225586e+00,1.931929469108581543e+00,7.901701331138610840e-02,7.930964827537536621e-01,2.221402898430824280e-02
1.633000000000000114e+02,6.211454272270202637e-01,2.473166882991790771e-01,7.902179360389709473e-01,2.375084906816482544e-02,4.698601961135864258e-01,1.595868468284606934e+00,2.038396120071411133e+00,8.916445821523666382e-02,8.411153554916381836e-01,2.244603820145130157e-02
1.634000000000000057e+02,6.472948789596557617e-01,2.391729950904846191e-01,8.378900885581970215e-01,2.394405938684940338e-02,3.987803459167480469e-01,1.514968156814575195e+00,2.147218942642211914e+00,1.016898527741432190e-01,8.919712901115417480e-01,2.304250746965408325e-02
1.635000000000000000e+02,6.751292347908020020e-01,2.316941171884536743e-01,8.883827924728393555e-01,2.449949830770492554e-02,3.411119282245635986e-01,1.432224512100219727e+00,2.257491111755371094e+00,1.170025765895843506e-01,9.457918405532836914e-01,2.402112819254398346e-02
1.635999999999999943e+02,7.046407461166381836e-01,2.247972488403320312e-01,9.418232440948486328e-01,2.543476410210132599e-02,2.947902977466583252e-01,1.349296569824218750e+00,2.368952512741088867e+00,1.350405365228652954e-01,1.002710223197937012e+00,2.540038712322711945e-02
1.637000000000000171e+02,7.358309030532836914e-01,2.184783220291137695e-01,9.983437061309814453e-01,2.676823362708091736e-02,2.584089338779449463e-01,1.267206430435180664e+00,2.480277061462402344e+00,1.566916108131408691e-01,1.062865376472473145e+00,2.719957381486892700e-02
1.638000000000000114e+02,7.687153816223144531e-01,2.127602398395538330e-01,1.058082699775695801e+00,2.851909026503562927e-02,2.304437160491943359e-01,1.186734199523925781e+00,2.588696956634521484e+00,1.835740506649017334e-01,1.126402616500854492e+00,2.943883463740348816e-02
1.639000000000000057e+02,8.032618761062622070e-01,2.076900750398635864e-01,1.121184229850769043e+00,3.070736862719058990e-02,2.095462828874588013e-01,1.108537673950195312e+00,2.692832231521606445e+00,2.163272947072982788e-01,1.193473219871520996e+00,3.213920816779136658e-02
1.640000000000000000e+02,8.393559455871582031e-01,2.033534497022628784e-01,1.187799096107482910e+00,3.335398808121681213e-02,1.937348544597625732e-01,1.033640384674072266e+00,2.789581298828125000e+00,2.574477791786193848e-01,1.264235496520996094e+00,3.532265499234199524e-02
1.640999999999999943e+02,8.769691586494445801e-01,1.997803300619125366e-01,1.258084774017333984e+00,3.648078814148902893e-02,1.808763742446899414e-01,9.628943800926208496e-01,2.874079942703247070e+00,3.107587695121765137e-01,1.338854789733886719e+00,3.901211544871330261e-02
1.642000000000000171e+02,9.160717129707336426e-01,1.969984620809555054e-01,1.332204937934875488e+00,4.011057317256927490e-02,1.706916689872741699e-01,8.962972164154052734e-01,2.941132307052612305e+00,3.788655698299407959e-01,1.417502880096435547e+00,4.323152080178260803e-02
1.643000000000000114e+02,9.566302299499511719e-01,1.950348466634750366e-01,1.410331249237060547e+00,4.426714777946472168e-02,1.629924178123474121e-01,8.336605429649353027e-01,2.984601020812988281e+00,4.643082022666931152e-01,1.500360012054443359e+00,4.800587892532348633e-02
1.644000000000000057e+02,9.986078143119812012e-01,1.939156651496887207e-01,1.492642402648925781e+00,4.897537082433700562e-02,1.572507619857788086e-01,7.745593190193176270e-01,2.992708921432495117e+00,5.691090822219848633e-01,1.587717056274414062e+00,5.341340601444244385e-02
1.645000000000000000e+02,1.041926622390747070e+00,1.936695426702499390e-01,1.579402446746826172e+00,5.430027469992637634e-02,1.529488712549209595e-01,7.186964750289916992e-01,2.955819129943847656e+00,6.933451294898986816e-01,1.679952144622802734e+00,5.957195907831192017e-02
1.645999999999999943e+02,1.086418509483337402e+00,1.943298876285552979e-01,1.671016693115234375e+00,6.037344411015510559e-02,1.500025093555450439e-01,6.660439372062683105e-01,2.880655050277709961e+00,8.294581174850463867e-01,1.777053833007812500e+00,6.660064309835433960e-02
1.647000000000000171e+02,1.131990075111389160e+00,1.959198266267776489e-01,1.767518281936645508e+00,6.729028373956680298e-02,1.483187824487686157e-01,6.164633631706237793e-01,2.764087915420532227e+00,9.759176969528198242e-01,1.878554940223693848e+00,7.454651594161987305e-02
1.648000000000000114e+02,1.178548812866210938e+00,1.984600722789764404e-01,1.868508815765380859e+00,7.516182214021682739e-02,1.478092223405838013e-01,5.698209404945373535e-01,2.603048801422119141e+00,1.128236293792724609e+00,1.983569860458374023e+00,8.371197432279586792e-02
1.649000000000000057e+02,1.225933432579040527e+00,2.019977718591690063e-01,1.973182320594787598e+00,8.417215943336486816e-02,1.483897268772125244e-01,5.259873270988464355e-01,2.401395320892333984e+00,1.283249378204345703e+00,2.091289043426513672e+00,9.493704140186309814e-02
1.650000000000000000e+02,1.273871064186096191e+00,2.066197842359542847e-01,2.080617904663085938e+00,9.518657624721527100e-02,1.499802917242050171e-01,4.848374724388122559e-01,2.168951272964477539e+00,1.442029237747192383e+00,2.200903892517089844e+00,1.088209971785545349e-01
1.650999999999999943e+02,1.322211503982543945e+00,2.123454213142395020e-01,2.190079450607299805e+00,1.088052913546562195e-01,1.525053232908248901e-01,4.462508857250213623e-01,1.916178584098815918e+00,1.599249720573425293e+00,2.311756372451782227e+00,1.254619807004928589e-01
1.652000000000000171e+02,1.370805501937866211e+00,2.191880047321319580e-01,2.300820112228393555e+00,1.251870393753051758e-01,1.559653580188751221e-01,4.101437628269195557e-01,1.669127821922302246e+00,1.723187208175659180e+00,2.423524141311645508e+00,1.450276523828506470e-01
1.653000000000000114e+02,1.419447660446166992e+00,2.272092998027801514e-01,2.412573575973510742e+00,1.444264501333236694e-01,1.603385508060455322e-01,3.764270842075347900e-01,1.440229892730712891e+00,1.802043437957763672e+00,2.533669710159301758e+00,1.691058725118637085e-01
1.654000000000000057e+02,1.467531561851501465e+00,2.368364483118057251e-01,2.522827863693237305e+00,1.681005656719207764e-01,1.655097603797912598e-01,3.449912667274475098e-01,1.232949972152709961e+00,1.837362408638000488e+00,2.640155076980590820e+00,1.987941563129425049e-01
1.655000000000000000e+02,1.514788269996643066e+00,2.481359541416168213e-01,2.629478454589843750e+00,1.973560005426406860e-01,1.709251999855041504e-01,3.157257139682769775e-01,1.049277424812316895e+00,1.836846590042114258e+00,2.741318941116333008e+00,2.350289970636367798e-01
1.655999999999999943e+02,1.561050176620483398e+00,2.610764503479003906e-01,2.730921030044555664e+00,2.330388873815536499e-01,1.764287203550338745e-01,2.884669005870819092e-01,8.845890164375305176e-01,1.813975691795349121e+00,2.832675457000732422e+00,2.817734479904174805e-01
1.657000000000000171e+02,1.605767011642456055e+00,2.757951319217681885e-01,2.822796106338500977e+00,2.790058255195617676e-01,1.820186078548431396e-01,2.629545032978057861e-01,7.416083812713623047e-01,1.771440386772155762e+00,2.909347295761108398e+00,3.419841825962066650e-01
1.658000000000000114e+02,1.648285627365112305e+00,2.924534976482391357e-01,2.900259494781494141e+00,3.382875919342041016e-01,1.876773387193679810e-01,2.388870269060134888e-01,6.213074326515197754e-01,1.712676644325256348e+00,2.965817689895629883e+00,4.183090031147003174e-01
1.659000000000000057e+02,1.687685489654541016e+00,3.113341927528381348e-01,2.957882642745971680e+00,4.134989380836486816e-01,1.934340596199035645e-01,2.162089347839355469e-01,5.213000178337097168e-01,1.642457127571105957e+00,2.994445323944091797e+00,5.125399231910705566e-01
1.660000000000000000e+02,1.723418712615966797e+00,3.324737548828125000e-01,2.988262653350830078e+00,5.064615011215209961e-01,1.996793895959854126e-01,1.950140595436096191e-01,4.399808943271636963e-01,1.564727902412414551e+00,2.979313611984252930e+00,6.281813383102416992e-01
1.660999999999999943e+02,1.754998564720153809e+00,3.559279441833496094e-01,2.975863218307495117e+00,6.205813288688659668e-01,2.069631963968276978e-01,1.754062473773956299e-01,3.746197819709777832e-01,1.482665300369262695e+00,2.924149513244628906e+00,7.583813667297363281e-01
1.662000000000000171e+02,1.781347036361694336e+00,3.825885653495788574e-01,2.923113346099853516e+00,7.496813535690307617e-01,2.153252512216567993e-01,1.573583781719207764e-01,3.216197490692138672e-01,1.399692296981811523e+00,2.829145908355712891e+00,8.997486829757690430e-01
1.663000000000000114e+02,1.801684498786926270e+00,4.126331210136413574e-01,2.830834627151489258e+00,8.899897933006286621e-01,2.255057245492935181e-01,1.410417109727859497e-01,2.793096005916595459e-01,1.317013382911682129e+00,2.691142082214355469e+00,1.049924850463867188e+00
1.664000000000000057e+02,1.815369725227355957e+00,4.459832906723022461e-01,2.695892095565795898e+00,1.039327740669250488e+00,2.375811785459518433e-01,1.264349073171615601e-01,2.464591860771179199e-01,1.235444784164428711e+00,2.509023666381835938e+00,1.203417301177978516e+00
1.665000000000000000e+02,1.821786642074584961e+00,4.825201928615570068e-01,2.516829967498779297e+00,1.192209720611572266e+00,2.516498565673828125e-01,1.136204823851585388e-01,2.214124649763107300e-01,1.155777692794799805e+00,2.291412353515625000e+00,1.360410332679748535e+00
1.665999999999999943e+02,1.820344209671020508e+00,5.221222639083862305e-01,2.301722049713134766e+00,1.348478078842163086e+00,2.676299214363098145e-01,1.020796969532966614e-01,2.028524279594421387e-01,1.078735351562500000e+00,2.046667337417602539e+00,1.520911335945129395e+00
1.667000000000000171e+02,1.810476899147033691e+00,5.646461844444274902e-01,2.059059143066406250e+00,1.508286356925964355e+00,2.854932248592376709e-01,9.160510450601577759e-02,1.882897764444351196e-01,1.005412459373474121e+00,1.793651700019836426e+00,1.665489554405212402e+00
1.668000000000000114e+02,1.791683554649353027e+00,6.098033785820007324e-01,1.806333065032958984e+00,1.654536962509155273e+00,3.050795793533325195e-01,8.199995011091232300e-02,1.765032708644866943e-01,9.363129734992980957e-01,1.554949164390563965e+00,1.767206788063049316e+00
1.669000000000000057e+02,1.763415455818176270e+00,6.573103666305541992e-01,1.567197680473327637e+00,1.758694291114807129e+00,3.264051079750061035e-01,7.323793321847915649e-02,1.673156619071960449e-01,8.712877631187438965e-01,1.336122989654541016e+00,1.824501872062683105e+00
1.670000000000000000e+02,1.722763538360595703e+00,7.078326344490051270e-01,1.347699522972106934e+00,1.818501830101013184e+00,3.495517075061798096e-01,6.532931327819824219e-02,1.604952365159988403e-01,8.101183772087097168e-01,1.140857458114624023e+00,1.840322732925415039e+00
1.670999999999999943e+02,1.668070077896118164e+00,7.602222561836242676e-01,1.151454329490661621e+00,1.836547732353210449e+00,3.745581805706024170e-01,5.828293785452842712e-02,1.553271561861038208e-01,7.522704005241394043e-01,9.665531516075134277e-01,1.828238129615783691e+00
1.672000000000000171e+02,1.599148631095886230e+00,8.134448528289794922e-01,9.764567017555236816e-01,1.825848102569580078e+00,4.013565182685852051e-01,5.204385519027709961e-02,1.515688896179199219e-01,6.976798176765441895e-01,8.118665814399719238e-01,1.795527577400207520e+00
1.673000000000000114e+02,1.516137003898620605e+00,8.665609955787658691e-01,8.208182454109191895e-01,1.794452905654907227e+00,4.296886324882507324e-01,4.644440487027168274e-02,1.491292715072631836e-01,6.462450623512268066e-01,6.802104711532592773e-01,1.744492292404174805e+00
1.674000000000000057e+02,1.421320080757141113e+00,9.193962812423706055e-01,6.880432367324829102e-01,1.744565963745117188e+00,4.595664739608764648e-01,4.147980734705924988e-02,1.479171365499496460e-01,5.978294610977172852e-01,5.700880885124206543e-01,1.679575800895690918e+00
1.675000000000000000e+02,1.318309068679809570e+00,9.701406359672546387e-01,5.769197344779968262e-01,1.680507540702819824e+00,4.910189807415008545e-01,3.715493530035018921e-02,1.478457599878311157e-01,5.523009300231933594e-01,4.793931543827056885e-01,1.605308532714843750e+00
1.675999999999999943e+02,1.218150138854980469e+00,1.010083436965942383e+00,4.852460324764251709e-01,1.606868505477905273e+00,5.240805745124816895e-01,3.340648114681243896e-02,1.488326042890548706e-01,5.095318555831909180e-01,4.064293503761291504e-01,1.524892926216125488e+00
1.677000000000000171e+02,1.125795006752014160e+00,1.035449147224426270e+00,4.114378690719604492e-01,1.526896834373474121e+00,5.587911605834960938e-01,3.018976934254169464e-02,1.507992893457412720e-01,4.693988561630249023e-01,3.472993075847625732e-01,1.442235231399536133e+00
1.678000000000000114e+02,1.042351841926574707e+00,1.045829892158508301e+00,3.516727387905120850e-01,1.444459557533264160e+00,5.951904654502868652e-01,2.751094102859497070e-02,1.536856591701507568e-01,4.317893087863922119e-01,2.997115552425384521e-01,1.359256148338317871e+00
1.679000000000000057e+02,9.659501314163208008e-01,1.046057462692260742e+00,3.035254180431365967e-01,1.361637711524963379e+00,6.333193778991699219e-01,2.537646330893039703e-02,1.575138717889785767e-01,3.966308832168579102e-01,2.621956765651702881e-01,1.277027249336242676e+00
1.680000000000000000e+02,8.962084650993347168e-01,1.038443684577941895e+00,2.655020356178283691e-01,1.279518723487854004e+00,6.732206344604492188e-01,2.379315346479415894e-02,1.622257381677627563e-01,3.638195097446441650e-01,2.333211153745651245e-01,1.196310758590698242e+00
1.680999999999999943e+02,8.334229588508605957e-01,1.023886799812316895e+00,2.362143397331237793e-01,1.198854923248291016e+00,7.149380445480346680e-01,2.276819013059139252e-02,1.675623804330825806e-01,3.332473635673522949e-01,2.116574794054031372e-01,1.117788314819335938e+00
1.682000000000000171e+02,7.777025103569030762e-01,1.003305435180664062e+00,2.141970247030258179e-01,1.120338797569274902e+00,7.585224509239196777e-01,2.230731025338172913e-02,1.730129420757293701e-01,3.047962188720703125e-01,1.953878849744796753e-01,1.042438268661499023e+00
1.683000000000000114e+02,7.281962633132934570e-01,9.779198169708251953e-01,1.977224051952362061e-01,1.044920921325683594e+00,8.044690489768981934e-01,2.227406017482280731e-02,1.785522252321243286e-01,2.782511115074157715e-01,1.821960210800170898e-01,9.711778759956359863e-01
1.684000000000000057e+02,6.846219897270202637e-01,9.486717581748962402e-01,1.844058632850646973e-01,9.735688567161560059e-01,8.531593084335327148e-01,2.259233221411705017e-02,1.841714531183242798e-01,2.533325850963592529e-01,1.717012971639633179e-01,9.040896296501159668e-01
1.685000000000000000e+02,6.469393372535705566e-01,9.163305759429931641e-01,1.737916767597198486e-01,9.063911437988281250e-01,9.047167301177978516e-01,2.327924780547618866e-02,1.898618340492248535e-01,2.298044711351394653e-01,1.637142449617385864e-01,8.409842848777770996e-01
1.685999999999999943e+02,6.150215864181518555e-01,8.816422820091247559e-01,1.656902134418487549e-01,8.431985974311828613e-01,9.592702984809875488e-01,2.435269579291343689e-02,1.957013458013534546e-01,2.076838314533233643e-01,1.577867269515991211e-01,7.814926505088806152e-01
1.687000000000000171e+02,5.879266262054443359e-01,8.460409045219421387e-01,1.596772670745849609e-01,7.836389541625976562e-01,1.016954541206359863e+00,2.583133988082408905e-02,2.023566812276840210e-01,1.871152967214584351e-01,1.533165872097015381e-01,7.252320051193237305e-01
1.688000000000000114e+02,5.650672912597656250e-01,8.103591799736022949e-01,1.551316231489181519e-01,7.273262739181518555e-01,1.077909946441650391e+00,2.773468010127544403e-02,2.100349664688110352e-01,1.681150794029235840e-01,1.502134799957275391e-01,6.721983551979064941e-01
1.689000000000000057e+02,5.462568402290344238e-01,7.749035358428955078e-01,1.519552916288375854e-01,6.742409467697143555e-01,1.142283320426940918e+00,3.008306957781314850e-02,2.190255820751190186e-01,1.507249176502227783e-01,1.483839601278305054e-01,6.222531795501708984e-01
1.690000000000000000e+02,5.303772091865539551e-01,7.400276064872741699e-01,1.500547528266906738e-01,6.242443919181823730e-01,1.210227608680725098e+00,3.289776667952537537e-02,2.299382686614990234e-01,1.350578814744949341e-01,1.477390825748443604e-01,5.752622485160827637e-01
1.690999999999999943e+02,5.167400836944580078e-01,7.060146331787109375e-01,1.493409723043441772e-01,5.772022008895874023e-01,1.281902670860290527e+00,3.620097041130065918e-02,2.428171932697296143e-01,1.211911439895629883e-01,1.481941640377044678e-01,5.310955643653869629e-01
1.692000000000000171e+02,5.051778554916381836e-01,6.729311943054199219e-01,1.497293114662170410e-01,5.329845547676086426e-01,1.357475161552429199e+00,4.001585021615028381e-02,2.576302587985992432e-01,1.089357882738113403e-01,1.496687233448028564e-01,4.896276593208312988e-01
1.693000000000000114e+02,4.955360889434814453e-01,6.408388018608093262e-01,1.511392146348953247e-01,4.914659261703491211e-01,1.437119245529174805e+00,4.436659067869186401e-02,2.743583917617797852e-01,9.782541543245315552e-02,1.520863175392150879e-01,4.507372081279754639e-01
1.694000000000000057e+02,4.876861572265625000e-01,6.098645329475402832e-01,1.534942090511322021e-01,4.525251984596252441e-01,1.521016240119934082e+00,4.927844926714897156e-02,2.929110527038574219e-01,8.770969510078430176e-02,1.554327756166458130e-01,4.143335819244384766e-01
1.695000000000000000e+02,4.814988374710083008e-01,5.800727009773254395e-01,1.567767709493637085e-01,4.160701930522918701e-01,1.609530329704284668e+00,5.486522242426872253e-02,3.131673038005828857e-01,7.843373715877532959e-02,1.597015559673309326e-01,3.803339302539825439e-01
1.695999999999999943e+02,4.768910408020019531e-01,5.514987111091613770e-01,1.609835475683212280e-01,3.820195496082305908e-01,1.702955722808837891e+00,6.120945140719413757e-02,3.352006971836090088e-01,7.000507414340972900e-02,1.648002266883850098e-01,3.486281633377075195e-01
1.697000000000000171e+02,4.737122356891632080e-01,5.242193341255187988e-01,1.660306304693222046e-01,3.502633273601531982e-01,1.801173806190490723e+00,6.847959011793136597e-02,3.590708076953887939e-01,6.243320554494857788e-02,1.702054291963577271e-01,3.191071748733520508e-01
1.698000000000000114e+02,4.717423617839813232e-01,4.982956647872924805e-01,1.714187413454055786e-01,3.206931650638580322e-01,1.903618574142456055e+00,7.663100957870483398e-02,3.848135173320770264e-01,5.572568625211715698e-02,1.756988912820816040e-01,2.916201055049896240e-01
1.699000000000000057e+02,4.708248674869537354e-01,4.735420346260070801e-01,1.768953800201416016e-01,2.931606173515319824e-01,2.009331464767456055e+00,8.624575287103652954e-02,4.122188985347747803e-01,4.974265396595001221e-02,1.812799423933029175e-01,2.659134566783905029e-01
1.700000000000000000e+02,4.708703160285949707e-01,4.498719274997711182e-01,1.824599802494049072e-01,2.674145102500915527e-01,2.117606639862060547e+00,9.805978834629058838e-02,4.411527216434478760e-01,4.439142346382141113e-02,1.869315505027770996e-01,2.416794151067733765e-01
1.700999999999999943e+02,4.718386828899383545e-01,4.272756874561309814e-01,1.880956888198852539e-01,2.431473881006240845e-01,2.227540731430053711e+00,1.126225590705871582e-01,4.716434478759765625e-01,3.967706114053726196e-02,1.926739513874053955e-01,2.188314795494079590e-01
1.702000000000000171e+02,4.736901819705963135e-01,4.057424664497375488e-01,1.938203126192092896e-01,2.202680557966232300e-01,2.338680028915405273e+00,1.299209743738174438e-01,5.037211179733276367e-01,3.559162095189094543e-02,1.988113224506378174e-01,1.974467188119888306e-01
1.703000000000000114e+02,4.765808284282684326e-01,3.852942287921905518e-01,1.999171823263168335e-01,1.988471299409866333e-01,2.450357913970947266e+00,1.503963023424148560e-01,5.374236106872558594e-01,3.205096721649169922e-02,2.059730738401412964e-01,1.776498556137084961e-01
1.704000000000000057e+02,4.812935888767242432e-01,3.661133944988250732e-01,2.070302367210388184e-01,1.790118515491485596e-01,2.559732913970947266e+00,1.757750213146209717e-01,5.727903246879577637e-01,2.904439903795719147e-02,2.141750603914260864e-01,1.594072878360748291e-01
1.705000000000000000e+02,4.878470599651336670e-01,3.481504321098327637e-01,2.151763588190078735e-01,1.607292592525482178e-01,2.665154457092285156e+00,2.068926393985748291e-01,6.098616123199462891e-01,2.657818980515003204e-02,2.241212725639343262e-01,1.428808867931365967e-01
1.705999999999999943e+02,4.963221251964569092e-01,3.313351869583129883e-01,2.250509858131408691e-01,1.441595256328582764e-01,2.764399051666259766e+00,2.452750504016876221e-01,6.486791968345642090e-01,2.465895004570484161e-02,2.359601855278015137e-01,1.280566602945327759e-01
1.707000000000000171e+02,5.071369409561157227e-01,3.156113326549530029e-01,2.368157655000686646e-01,1.292869299650192261e-01,2.852675199508666992e+00,2.950340807437896729e-01,6.892859935760498047e-01,2.329363673925399780e-02,2.497970014810562134e-01,1.150472387671470642e-01
1.708000000000000114e+02,5.204973220825195312e-01,3.013130426406860352e-01,2.505782246589660645e-01,1.162286475300788879e-01,2.924975633621215820e+00,3.588914871215820312e-01,7.317265272140502930e-01,2.248956635594367981e-02,2.655474841594696045e-01,1.033743843436241150e-01
1.709000000000000057e+02,5.363309383392333984e-01,2.883703112602233887e-01,2.662661373615264893e-01,1.045199930667877197e-01,2.975564479827880859e+00,4.394875764846801758e-01,7.761432528495788574e-01,2.222249098122119904e-02,2.831923961639404297e-01,9.278153628110885620e-02
1.710000000000000000e+02,5.544344186782836914e-01,2.765577733516693115e-01,2.838504016399383545e-01,9.389373660087585449e-02,2.995272397994995117e+00,5.384532213211059570e-01,8.231502771377563477e-01,2.232484146952629089e-02,3.025741577148437500e-01,8.307559788227081299e-02
1.710999999999999943e+02,5.747516751289367676e-01,2.658320665359497070e-01,3.031744360923767090e-01,8.415807038545608521e-02,2.969307661056518555e+00,6.586007475852966309e-01,8.729488253593444824e-01,2.278533019125461578e-02,3.236846029758453369e-01,7.421164214611053467e-02
1.712000000000000171e+02,5.971354246139526367e-01,2.560477852821350098e-01,3.242356479167938232e-01,7.526476681232452393e-02,2.904793739318847656e+00,7.916370630264282227e-01,9.256643056869506836e-01,2.362138219177722931e-02,3.466094136238098145e-01,6.619992107152938843e-02
1.713000000000000114e+02,6.215533614158630371e-01,2.471772581338882446e-01,3.471133708953857422e-01,6.722389161586761475e-02,2.799690485000610352e+00,9.354632496833801270e-01,9.814279079437255859e-01,2.485117875039577484e-02,3.713893592357635498e-01,5.904933810234069824e-02
1.714000000000000057e+02,6.477300524711608887e-01,2.390446364879608154e-01,3.718458712100982666e-01,6.004421785473823547e-02,2.650775432586669922e+00,1.086863875389099121e+00,1.040376663208007812e+00,2.649371325969696045e-02,3.979894518852233887e-01,5.272468179464340210e-02
1.715000000000000000e+02,6.755918860435485840e-01,2.315758019685745239e-01,3.984033167362213135e-01,5.369374155998229980e-02,2.459032773971557617e+00,1.240941882133483887e+00,1.102653384208679199e+00,2.856881730258464813e-02,4.261370003223419189e-01,4.704930260777473450e-02
1.715999999999999943e+02,7.051302790641784668e-01,2.246882319450378418e-01,4.265115261077880859e-01,4.799479618668556213e-02,2.234191656112670898e+00,1.398802995681762695e+00,1.168407082557678223e+00,3.109719604253768921e-02,4.558267593383789062e-01,4.200815036892890930e-02
1.717000000000000171e+02,7.363477945327758789e-01,2.183788567781448364e-01,4.561617374420166016e-01,4.293017461895942688e-02,1.984835267066955566e+00,1.558828115463256836e+00,1.237793445587158203e+00,3.410046547651290894e-02,4.870876371860504150e-01,3.760644793510437012e-02
1.718000000000000114e+02,7.692601680755615234e-01,2.126706689596176147e-01,4.873826503753662109e-01,3.850509226322174072e-02,1.734138965606689453e+00,1.694229245185852051e+00,1.310975074768066406e+00,3.760119527578353882e-02,5.199528932571411133e-01,3.379460424184799194e-02
1.719000000000000057e+02,8.038324713706970215e-01,2.076118886470794678e-01,5.202075242996215820e-01,3.467151522636413574e-02,1.499982953071594238e+00,1.785106301307678223e+00,1.388121485710144043e+00,4.162295162677764893e-02,5.544623136520385742e-01,3.051377646625041962e-02
1.720000000000000000e+02,8.399516344070434570e-01,2.032874077558517456e-01,5.546761155128479004e-01,3.136909380555152893e-02,1.286455869674682617e+00,1.831858992576599121e+00,1.469409704208374023e+00,4.619034007191658020e-02,5.906555056571960449e-01,2.777005732059478760e-02
1.720999999999999943e+02,8.775893449783325195e-01,1.997268646955490112e-01,5.908280014991760254e-01,2.860386855900287628e-02,1.096933364868164062e+00,1.839341878890991211e+00,1.555049061775207520e+00,5.134140327572822571e-02,6.285733580589294434e-01,2.556987665593624115e-02
1.722000000000000171e+02,9.167158603668212891e-01,1.969580650329589844e-01,6.287040710449218750e-01,2.638226002454757690e-02,9.271646738052368164e-01,1.822064518928527832e+00,1.645478606224060059e+00,5.722627416253089905e-02,6.682581901550292969e-01,2.392001450061798096e-02
1.723000000000000114e+02,9.572978019714355469e-01,1.950079202651977539e-01,6.683467030525207520e-01,2.471103891730308533e-02,7.778871059417724609e-01,1.784635424613952637e+00,1.740824460983276367e+00,6.390158832073211670e-02,7.097539305686950684e-01,2.282759733498096466e-02
1.724000000000000057e+02,9.992981553077697754e-01,1.939026564359664917e-01,7.097995281219482422e-01,2.359732612967491150e-02,6.516791582107543945e-01,1.729793787002563477e+00,1.840780615806579590e+00,7.153869420289993286e-02,7.531057000160217285e-01,2.230011858046054840e-02
1.725000000000000000e+02,1.042637228965759277e+00,1.936709731817245483e-01,7.531078457832336426e-01,2.304860390722751617e-02,5.463867783546447754e-01,1.662236690521240234e+00,1.944627523422241211e+00,8.013862371444702148e-02,7.987300753593444824e-01,2.222555503249168396e-02
1.725999999999999943e+02,1.087147712707519531e+00,1.943462193012237549e-01,7.986470460891723633e-01,2.296586893498897552e-02,4.602058827877044678e-01,1.586243629455566406e+00,2.051418304443359375e+00,9.053796529769897461e-02,8.470837473869323730e-01,2.250049449503421783e-02
1.727000000000000171e+02,1.132736444473266602e+00,1.959514021873474121e-01,8.469112515449523926e-01,2.323208190500736237e-02,3.909926414489746094e-01,1.504901528358459473e+00,2.160458564758300781e+00,1.033923700451850891e-01,8.982894420623779297e-01,2.314198203384876251e-02
1.728000000000000114e+02,1.179310560226440430e+00,1.985071748495101929e-01,8.980232477188110352e-01,2.386425249278545380e-02,3.348096311092376709e-01,1.422068834304809570e+00,2.270876169204711914e+00,1.190354824066162109e-01,9.524753689765930176e-01,2.416780218482017517e-02
1.729000000000000057e+02,1.226706266403198242e+00,2.020620405673980713e-01,9.521110057830810547e-01,2.488014660775661469e-02,2.897638976573944092e-01,1.339200377464294434e+00,2.382467985153198242e+00,1.374144703149795532e-01,1.009775400161743164e+00,2.559653669595718384e-02
1.730000000000000000e+02,1.274651885032653809e+00,2.067018002271652222e-01,1.009308218955993652e+00,2.629830501973628998e-02,2.545203864574432373e-01,1.257255554199218750e+00,2.493549346923828125e+00,1.596396863460540771e-01,1.070329308509826660e+00,2.744757384061813354e-02
1.730999999999999943e+02,1.322998046875000000e+00,2.124454677104949951e-01,1.069754362106323242e+00,2.813809737563133240e-02,2.274805307388305664e-01,1.177028656005859375e+00,2.601514339447021484e+00,1.872063577175140381e-01,1.134283304214477539e+00,2.974116802215576172e-02
1.732000000000000171e+02,1.371595144271850586e+00,2.193062454462051392e-01,1.133595347404479980e+00,3.041974827647209167e-02,2.073464095592498779e-01,1.099173784255981445e+00,2.705016136169433594e+00,2.207230627536773682e-01,1.201789617538452148e+00,3.249846398830413818e-02
1.733000000000000114e+02,1.420234203338623047e+00,2.273495644330978394e-01,1.200983166694641113e+00,3.316436707973480225e-02,1.919656991958618164e-01,1.024749994277954102e+00,2.800524711608886719e+00,2.631811499595642090e-01,1.273007035255432129e+00,3.574155271053314209e-02
1.734000000000000057e+02,1.468305349349975586e+00,2.370043694972991943e-01,1.272076487541198730e+00,3.639400377869606018e-02,1.794457584619522095e-01,9.545210003852844238e-01,2.883202552795410156e+00,3.181441128253936768e-01,1.348101377487182617e+00,3.949346765875816345e-02
1.735000000000000000e+02,1.515549302101135254e+00,2.483298182487487793e-01,1.347041010856628418e+00,4.013166949152946472e-02,1.695760041475296021e-01,8.884174823760986328e-01,2.947770595550537109e+00,3.882193267345428467e-01,1.427246212959289551e+00,4.377828165888786316e-02
1.735999999999999943e+02,1.561791539192199707e+00,2.612977921962738037e-01,1.426049709320068359e+00,4.440139606595039368e-02,1.621667891740798950e-01,8.262501358985900879e-01,2.987818241119384766e+00,4.758338928222656250e-01,1.510621905326843262e+00,4.862112551927566528e-02
1.737000000000000171e+02,1.606479525566101074e+00,2.760463058948516846e-01,1.509283065795898438e+00,4.922828078269958496e-02,1.566058397293090820e-01,7.675383687019348145e-01,2.990195035934448242e+00,5.834262967109680176e-01,1.598553895950317383e+00,5.411707609891891479e-02
1.738000000000000114e+02,1.648955941200256348e+00,2.927384078502655029e-01,1.597059845924377441e+00,5.470433458685874939e-02,1.524757146835327148e-01,7.120746970176696777e-01,2.948836803436279297e+00,7.091710567474365234e-01,1.691383361816406250e+00,6.036749482154846191e-02
1.739000000000000057e+02,1.688300371170043945e+00,3.116560280323028564e-01,1.689730763435363770e+00,6.093359366059303284e-02,1.496895253658294678e-01,6.598042845726013184e-01,2.868834018707275391e+00,8.466196656227111816e-01,1.789048314094543457e+00,6.751753389835357666e-02
1.740000000000000000e+02,1.723971247673034668e+00,3.328318595886230469e-01,1.787242889404296875e+00,6.805973500013351440e-02,1.481549143791198730e-01,6.105892658233642578e-01,2.747051239013671875e+00,9.941408634185791016e-01,1.891027450561523438e+00,7.556129246950149536e-02
1.740999999999999943e+02,1.755476832389831543e+00,3.563297092914581299e-01,1.889101982116699219e+00,7.609120756387710571e-02,1.477839797735214233e-01,5.642964839935302734e-01,2.580684423446655273e+00,1.146788001060485840e+00,1.996395230293273926e+00,8.494551479816436768e-02
1.742000000000000171e+02,1.781733751296997070e+00,3.830458223819732666e-01,1.994398593902587891e+00,8.544573932886123657e-02,1.484930962324142456e-01,5.207969546318054199e-01,2.374862194061279297e+00,1.302302360534667969e+00,2.104398965835571289e+00,9.645900130271911621e-02
1.743000000000000114e+02,1.801969051361083984e+00,4.131449460983276367e-01,2.102337598800659180e+00,9.692202508449554443e-02,1.502028107643127441e-01,4.799663722515106201e-01,2.139190673828125000e+00,1.461481332778930664e+00,2.214176893234252930e+00,1.106819659471511841e-01
1.744000000000000057e+02,1.815541744232177734e+00,4.465481042861938477e-01,2.212089538574218750e+00,1.110960021615028381e-01,1.528402119874954224e-01,4.416855275630950928e-01,1.885625481605529785e+00,1.616576910018920898e+00,2.325171947479248047e+00,1.276503950357437134e-01
1.745000000000000000e+02,1.821836233139038086e+00,4.831357002258300781e-01,2.323064804077148438e+00,1.280167996883392334e-01,1.564169377088546753e-01,4.058763384819030762e-01,1.640462398529052734e+00,1.735054135322570801e+00,2.436918973922729492e+00,1.476544886827468872e-01
1.745999999999999943e+02,1.820261955261230469e+00,5.227871537208557129e-01,2.434812784194946289e+00,1.479592025279998779e-01,1.608975380659103394e-01,3.724439740180969238e-01,1.413992047309875488e+00,1.808553695678710938e+00,2.546693801879882812e+00,1.723739057779312134e-01
1.747000000000000171e+02,1.810253977775573730e+00,5.653563737869262695e-01,2.544552326202392578e+00,1.726353913545608521e-01,1.661323904991149902e-01,3.412795960903167725e-01,1.209626913070678711e+00,1.838871240615844727e+00,2.652661085128784180e+00,2.027699500322341919e-01
1.748000000000000114e+02,1.791312456130981445e+00,6.105538606643676758e-01,2.650480985641479492e+00,2.029878646135330200e-01,1.715591251850128174e-01,3.122704923152923584e-01,1.028402328491210938e+00,1.835182547569274902e+00,2.752911090850830078e+00,2.400374710559844971e-01
1.749000000000000057e+02,1.762872815132141113e+00,6.581037044525146484e-01,2.750659465789794922e+00,2.402183711528778076e-01,1.770739406347274780e-01,2.852386534214019775e-01,8.660761117935180664e-01,1.809847831726074219e+00,2.842773199081420898e+00,2.882613837718963623e-01
1.750000000000000000e+02,1.721997976303100586e+00,7.086705565452575684e-01,2.840429306030273438e+00,2.884103953838348389e-01,1.826734840869903564e-01,2.599174976348876953e-01,7.259283661842346191e-01,1.765117764472961426e+00,2.917315483093261719e+00,3.502666056156158447e-01
1.750999999999999943e+02,1.667074084281921387e+00,7.610812783241271973e-01,2.914869070053100586e+00,3.503812849521636963e-01,1.883413493633270264e-01,2.360182106494903564e-01,6.082172393798828125e-01,1.704711794853210449e+00,2.970922231674194336e+00,4.287039935588836670e-01
1.752000000000000171e+02,1.597921729087829590e+00,8.143103122711181641e-01,2.968378543853759766e+00,4.287696480751037598e-01,1.941136419773101807e-01,2.135117948055267334e-01,5.105309486389160156e-01,1.633415341377258301e+00,2.995284557342529297e+00,5.252341628074645996e-01
1.753000000000000114e+02,1.514687538146972656e+00,8.674197793006896973e-01,2.992643594741821289e+00,5.252035856246948242e-01,2.004831135272979736e-01,1.925119459629058838e-01,4.313437938690185547e-01,1.554955363273620605e+00,2.974642276763916016e+00,6.432260274887084961e-01
1.754000000000000057e+02,1.419710516929626465e+00,9.202459454536437988e-01,2.972009658813476562e+00,6.430386900901794434e-01,2.078913152217864990e-01,1.730946749448776245e-01,3.675955832004547119e-01,1.472679615020751953e+00,2.914850234985351562e+00,7.748501896858215332e-01
1.755000000000000000e+02,1.316638231277465820e+00,9.709024429321289062e-01,2.912310838699340820e+00,7.744681239128112793e-01,2.164324223995208740e-01,1.552477180957794189e-01,3.159716129302978516e-01,1.389676928520202637e+00,2.814841270446777344e+00,9.174546599388122559e-01
1.755999999999999943e+02,1.216587901115417480e+00,1.010616302490234375e+00,2.812455415725708008e+00,9.168560504913330078e-01,2.268462479114532471e-01,1.391380727291107178e-01,2.748686671257019043e-01,1.307097911834716797e+00,2.671416282653808594e+00,1.068298339843750000e+00
1.757000000000000171e+02,1.124375581741333008e+00,1.035735130310058594e+00,2.669250726699829102e+00,1.067471265792846680e+00,2.391682863235473633e-01,1.247576698660850525e-01,2.430429905652999878e-01,1.225720882415771484e+00,2.484405040740966797e+00,1.222054839134216309e+00
1.758000000000000114e+02,1.041062831878662109e+00,1.045905947685241699e+00,2.482538700103759766e+00,1.220994234085083008e+00,2.534717619419097900e-01,1.121299266815185547e-01,2.188712507486343384e-01,1.146311879158020020e+00,2.263137817382812500e+00,1.379485368728637695e+00
1.759000000000000057e+02,9.647653102874755859e-01,1.045999169349670410e+00,2.261606931686401367e+00,1.378180503845214844e+00,2.696853578090667725e-01,1.007235273718833923e-01,2.009460628032684326e-01,1.069666624069213867e+00,2.015933513641357422e+00,1.540021419525146484e+00
1.760000000000000000e+02,8.951337933540344238e-01,1.038265705108642578e+00,2.014755010604858398e+00,1.538466215133666992e+00,2.877676486968994141e-01,9.036545455455780029e-02,1.867237985134124756e-01,9.968504309654235840e-01,1.763921618461608887e+00,1.680155396461486816e+00
1.760999999999999943e+02,8.324623107910156250e-01,1.023603558540344238e+00,1.763066291809082031e+00,1.678426742553710938e+00,3.075624704360961914e-01,8.086303621530532837e-02,1.752610653638839722e-01,9.282526373863220215e-01,1.527454614639282227e+00,1.776472449302673340e+00
1.762000000000000171e+02,7.768511772155761719e-01,1.002933382987976074e+00,1.526901841163635254e+00,1.774650931358337402e+00,3.291076719760894775e-01,7.220499962568283081e-02,1.663744300603866577e-01,8.637065291404724121e-01,1.311220288276672363e+00,1.828494668006896973e+00
1.763000000000000114e+02,7.274407148361206055e-01,9.774784445762634277e-01,1.310939073562622070e+00,1.826650977134704590e+00,3.524794876575469971e-01,6.440144032239913940e-02,1.597945392131805420e-01,8.029671907424926758e-01,1.118860363960266113e+00,1.840031027793884277e+00
1.764000000000000057e+02,6.839622259140014648e-01,9.481739401817321777e-01,1.118789196014404297e+00,1.838218927383422852e+00,3.777158856391906738e-01,5.746122822165489197e-02,1.548006385564804077e-01,7.455095648765563965e-01,9.468075633049011230e-01,1.825339198112487793e+00
1.765000000000000000e+02,6.463741660118103027e-01,9.157884120941162109e-01,9.469247460365295410e-01,1.823578596115112305e+00,4.047095179557800293e-01,5.130585655570030212e-02,1.512065082788467407e-01,6.913072466850280762e-01,7.947787046432495117e-01,1.790263295173645020e+00
1.765999999999999943e+02,6.145445704460144043e-01,8.810714483261108398e-01,7.950351834297180176e-01,1.788579463958740234e+00,4.332289993762969971e-01,4.578388482332229614e-02,1.489197909832000732e-01,6.402440071105957031e-01,6.658493876457214355e-01,1.737296104431152344e+00
1.767000000000000171e+02,5.875192284584045410e-01,8.454656600952148438e-01,6.662097573280334473e-01,1.735697865486145020e+00,4.632976353168487549e-01,4.089739173650741577e-02,1.478498429059982300e-01,5.921837687492370605e-01,5.581371784210205078e-01,1.671036720275878906e+00
1.768000000000000114e+02,5.647271275520324707e-01,8.097849488258361816e-01,5.585801005363464355e-01,1.669528961181640625e+00,4.949446916580200195e-01,3.664918616414070129e-02,1.479104757308959961e-01,5.469950437545776367e-01,4.697072803974151611e-01,1.595884799957275391e+00
1.769000000000000057e+02,5.459769368171691895e-01,7.743350863456726074e-01,4.702136218547821045e-01,1.594460844993591309e+00,5.282058119773864746e-01,3.296560049057006836e-02,1.490196734666824341e-01,5.045505762100219727e-01,3.986440300941467285e-01,1.514972329139709473e+00
1.770000000000000000e+02,5.301355719566345215e-01,7.394714355468750000e-01,3.992021679878234863e-01,1.513630270957946777e+00,5.631205439567565918e-01,2.981447800993919373e-02,1.510994732379913330e-01,4.647276401519775391e-01,3.409887850284576416e-01,1.432220458984375000e+00
1.770999999999999943e+02,5.165335536003112793e-01,7.054731249809265137e-01,3.415881693363189697e-01,1.430960297584533691e+00,5.997289419174194336e-01,2.720200084149837494e-02,1.540984958410263062e-01,4.274177551269531250e-01,2.946785390377044678e-01,1.349285960197448730e+00
1.772000000000000171e+02,5.050034523010253906e-01,6.724044084548950195e-01,2.953110039234161377e-01,1.348108768463134766e+00,6.380721926689147949e-01,2.513468638062477112e-02,1.580373793840408325e-01,3.925484716892242432e-01,2.583077251911163330e-01,1.267190098762512207e+00
1.773000000000000114e+02,4.953918457031250000e-01,6.403290033340454102e-01,2.589665353298187256e-01,1.266094446182250977e+00,6.781928539276123047e-01,2.361939661204814911e-02,1.628509014844894409e-01,3.600129783153533936e-01,2.303512394428253174e-01,1.186713933944702148e+00
1.774000000000000057e+02,4.875699579715728760e-01,6.093732118606567383e-01,2.310294806957244873e-01,1.185697674751281738e+00,7.201351523399353027e-01,2.266333997249603271e-02,1.682157218456268311e-01,3.297036588191986084e-01,2.094612419605255127e-01,1.108514666557312012e+00
1.775000000000000000e+02,4.814086258411407471e-01,5.796006321907043457e-01,2.101538330316543579e-01,1.107573866844177246e+00,7.639660239219665527e-01,2.226702123880386353e-02,1.736767888069152832e-01,3.014971911907196045e-01,1.936534792184829712e-01,1.033616304397583008e+00
1.775999999999999943e+02,4.768269360065460205e-01,5.510460734367370605e-01,1.943626254796981812e-01,1.032746195793151855e+00,8.102418780326843262e-01,2.227582223713397980e-02,1.792268306016921997e-01,2.751664221286773682e-01,1.807971894741058350e-01,9.628697037696838379e-01
1.777000000000000171e+02,4.736681282520294189e-01,5.237886905670166016e-01,1.815250068902969360e-01,9.620752930641174316e-01,8.592761158943176270e-01,2.263819612562656403e-02,1.848542392253875732e-01,2.504201233386993408e-01,1.706146150827407837e-01,8.962718844413757324e-01
1.778000000000000114e+02,4.717169404029846191e-01,4.978860318660736084e-01,1.713581532239913940e-01,8.955489993095397949e-01,9.111930727958679199e-01,2.337136119604110718e-02,1.905561685562133789e-01,2.270593643188476562e-01,1.629175543785095215e-01,8.336346745491027832e-01
1.779000000000000057e+02,4.708153605461120605e-01,4.731498956680297852e-01,1.636740267276763916e-01,8.329791426658630371e-01,9.661222696304321289e-01,2.449329383671283722e-02,1.964490115642547607e-01,2.051165252923965454e-01,1.571776121854782104e-01,7.745326161384582520e-01
1.780000000000000000e+02,4.708760082721710205e-01,4.494971632957458496e-01,1.579379290342330933e-01,7.739371061325073242e-01,1.024199128150939941e+00,2.602276764810085297e-02,2.032309025526046753e-01,1.847400963306427002e-01,1.528773158788681030e-01,7.186684012413024902e-01
1.780999999999999943e+02,4.718589484691619873e-01,4.269180893898010254e-01,1.536411494016647339e-01,7.181407809257507324e-01,1.085564851760864258e+00,2.797938138246536255e-02,2.110287398099899292e-01,1.659256368875503540e-01,1.499325782060623169e-01,6.660146117210388184e-01
1.782000000000000171e+02,4.737243950366973877e-01,4.054018855094909668e-01,1.506982892751693726e-01,6.655508279800415039e-01,1.150366663932800293e+00,3.038360178470611572e-02,2.202440649271011353e-01,1.487463265657424927e-01,1.482504904270172119e-01,6.164328455924987793e-01
1.783000000000000114e+02,4.766387641429901123e-01,3.849724829196929932e-01,1.490165740251541138e-01,6.160291433334350586e-01,1.218758821487426758e+00,3.325679898262023926e-02,2.313835471868515015e-01,1.332852691411972046e-01,1.477425694465637207e-01,5.697894096374511719e-01
1.784000000000000057e+02,4.813824295997619629e-01,3.658126890659332275e-01,1.485076546669006348e-01,5.694421529769897461e-01,1.290901422500610352e+00,3.662127256393432617e-02,2.445055991411209106e-01,1.196387931704521179e-01,1.483246982097625732e-01,5.259549021720886230e-01
1.785000000000000000e+02,4.879642724990844727e-01,3.478678464889526367e-01,1.490874737501144409e-01,5.256606340408325195e-01,1.366962432861328125e+00,4.050033167004585266e-02,2.595483064651489258e-01,1.075368374586105347e-01,1.499169021844863892e-01,4.848043620586395264e-01
1.785999999999999943e+02,4.964759647846221924e-01,3.310713768005371094e-01,1.506761461496353149e-01,4.845596253871917725e-01,1.447117090225219727e+00,4.491828382015228271e-02,2.765071690082550049e-01,9.655918180942535400e-02,1.524435430765151978e-01,4.462170302867889404e-01
1.787000000000000171e+02,5.073296427726745605e-01,3.153674006462097168e-01,1.531983911991119385e-01,4.460189044475555420e-01,1.531547784805297852e+00,4.990062117576599121e-02,2.952657043933868408e-01,8.654586970806121826e-02,1.559052169322967529e-01,4.101094305515289307e-01
1.788000000000000114e+02,5.207312107086181641e-01,3.010921180248260498e-01,1.566562950611114502e-01,4.099556207656860352e-01,1.620659947395324707e+00,5.558162927627563477e-02,3.157308697700500488e-01,7.737158238887786865e-02,1.602800190448760986e-01,3.763923048973083496e-01
1.789000000000000057e+02,5.366028547286987305e-01,2.881690859794616699e-01,1.610261648893356323e-01,3.762798607349395752e-01,1.714690208435058594e+00,6.202407553791999817e-02,3.379839658737182617e-01,6.904586404561996460e-02,1.654525697231292725e-01,3.449561595916748047e-01
1.790000000000000000e+02,5.547425746917724609e-01,2.763745784759521484e-01,1.661929637193679810e-01,3.448823094367980957e-01,1.813459873199462891e+00,6.941328942775726318e-02,3.620782792568206787e-01,6.157802417874336243e-02,1.708686351776123047e-01,3.156903386116027832e-01
1.790999999999999943e+02,5.750942826271057129e-01,2.656653523445129395e-01,1.716033816337585449e-01,3.156525194644927979e-01,1.916361570358276367e+00,7.768774032592773438e-02,3.880416452884674072e-01,5.497063323855400085e-02,1.763727515935897827e-01,2.884313762187957764e-01
1.792000000000000171e+02,5.975109338760375977e-01,2.558959722518920898e-01,1.771019697189331055e-01,2.884248197078704834e-01,2.022418260574340820e+00,8.753887563943862915e-02,4.156300127506256104e-01,4.906360432505607605e-02,1.819632500410079956e-01,2.629188001155853271e-01
1.793000000000000114e+02,6.219601631164550781e-01,2.470392286777496338e-01,1.826868057250976562e-01,2.629386484622955322e-01,2.130951642990112305e+00,9.966717660427093506e-02,4.447502493858337402e-01,4.378896206617355347e-02,1.876225918531417847e-01,2.388512343168258667e-01
1.794000000000000057e+02,6.481637954711914062e-01,2.389176338911056519e-01,1.883404105901718140e-01,2.388941049575805664e-01,2.241040229797363281e+00,1.145700663328170776e-01,4.754308462142944336e-01,3.915182128548622131e-02,1.933799237012863159e-01,2.161729335784912109e-01
1.795000000000000000e+02,6.760529875755310059e-01,2.314587831497192383e-01,1.940926462411880493e-01,2.162406444549560547e-01,2.352324724197387695e+00,1.322016566991806030e-01,5.077024102210998535e-01,3.513653203845024109e-02,1.996261179447174072e-01,1.949779093265533447e-01
1.795999999999999943e+02,7.056183218955993652e-01,2.245804667472839355e-01,2.003441005945205688e-01,1.950722932815551758e-01,2.463879108428955078e+00,1.531851738691329956e-01,5.416037440299987793e-01,3.166000917553901672e-02,2.069108784198760986e-01,1.753700077533721924e-01
1.797000000000000171e+02,7.368630766868591309e-01,2.182805687189102173e-01,2.076341956853866577e-01,1.754900366067886353e-01,2.572836875915527344e+00,1.792354434728622437e-01,5.771740674972534180e-01,2.871832065284252167e-02,2.152739018201828003e-01,1.573220938444137573e-01
1.798000000000000114e+02,7.698028087615966797e-01,2.125822007656097412e-01,2.160079926252365112e-01,1.574683785438537598e-01,2.677695512771606445e+00,2.110843807458877563e-01,6.144539713859558105e-01,2.631776966154575348e-02,2.254552096128463745e-01,1.410053372383117676e-01
1.799000000000000057e+02,8.044008016586303711e-01,2.075346857309341431e-01,2.262097150087356567e-01,1.411796212196350098e-01,2.775864362716674805e+00,2.506552338600158691e-01,6.534850597381591797e-01,2.446500957012176514e-02,2.375317215919494629e-01,1.263987272977828979e-01
1.800000000000000000e+02,8.405446410179138184e-01,2.032222449779510498e-01,2.383056133985519409e-01,1.265999078750610352e-01,2.862489461898803711e+00,3.019900023937225342e-01,6.943107843399047852e-01,2.316703833639621735e-02,2.516012787818908691e-01,1.135845407843589783e-01
1.800999999999999943e+02,8.782066702842712402e-01,1.996742188930511475e-01,2.523953020572662354e-01,1.138076782226562500e-01,2.932475805282592773e+00,3.677374124526977539e-01,7.369757294654846191e-01,2.243121527135372162e-02,2.675818800926208496e-01,1.020440608263015747e-01
1.802000000000000171e+02,9.173572063446044922e-01,1.969183534383773804e-01,2.683997154235839844e-01,1.022809743881225586e-01,2.979938983917236328e+00,4.505119919776916504e-01,7.816729545593261719e-01,2.221691608428955078e-02,2.854457199573516846e-01,9.156978875398635864e-02
1.803000000000000114e+02,9.579625129699707031e-01,1.949815750122070312e-01,2.862855195999145508e-01,9.181825816631317139e-02,2.994633913040161133e+00,5.520378351211547852e-01,8.290103673934936523e-01,2.236159145832061768e-02,3.050326704978942871e-01,8.196497708559036255e-02
1.804000000000000057e+02,9.999855160713195801e-01,1.938900947570800781e-01,3.058927357196807861e-01,8.222281187772750854e-02,2.963599443435668945e+00,6.741445064544677734e-01,8.791540265083312988e-01,2.286646701395511627e-02,3.263582885265350342e-01,7.320327311754226685e-02
1.805000000000000000e+02,1.043345093727111816e+00,1.936727613210678101e-01,3.272458910942077637e-01,7.347100973129272461e-02,2.894316196441650391e+00,8.085822463035583496e-01,9.322303533554077148e-01,2.374905534088611603e-02,3.495048880577087402e-01,6.529494374990463257e-02
1.805999999999999943e+02,1.087873697280883789e+00,1.943627893924713135e-01,3.504217565059661865e-01,6.557288765907287598e-02,2.784075021743774414e+00,9.536194205284118652e-01,9.883710145950317383e-01,2.502763830125331879e-02,3.745113313198089600e-01,5.824884027242660522e-02
1.807000000000000171e+02,1.133479237556457520e+00,1.959831565618515015e-01,3.754583895206451416e-01,5.853728204965591431e-02,2.629672050476074219e+00,1.105488657951354980e+00,1.047713637351989746e+00,2.672130987048149109e-02,4.013096392154693604e-01,5.201004818081855774e-02
1.808000000000000114e+02,1.180068731307983398e+00,1.985544413328170776e-01,4.022825360298156738e-01,5.230615660548210144e-02,2.433367013931274414e+00,1.259961843490600586e+00,1.110401749610900879e+00,2.884999848902225494e-02,4.296417534351348877e-01,4.641089588403701782e-02
1.809000000000000057e+02,1.227475285530090332e+00,2.021263390779495239e-01,4.306390285491943359e-01,4.671353474259376526e-02,2.205035448074340820e+00,1.418247222900390625e+00,1.176585435867309570e+00,3.143451735377311707e-02,4.595195651054382324e-01,4.144658148288726807e-02
1.810000000000000000e+02,1.275428652763366699e+00,2.067837566137313843e-01,4.605417847633361816e-01,4.175594449043273926e-02,1.953893780708312988e+00,1.577304124832153320e+00,1.246421098709106445e+00,3.449660539627075195e-02,4.909719824790954590e-01,3.712199255824089050e-02
1.810999999999999943e+02,1.323780417442321777e+00,2.125453501939773560e-01,4.920199215412139893e-01,3.743802383542060852e-02,1.704708456993103027e+00,1.707703590393066406e+00,1.320072174072265625e+00,3.805894404649734497e-02,5.240335464477539062e-01,3.337386995553970337e-02
1.812000000000000171e+02,1.372380614280700684e+00,2.194242328405380249e-01,5.251080393791198730e-01,3.369442746043205261e-02,1.472889542579650879e+00,1.793159604072570801e+00,1.397708773612976074e+00,4.214522242546081543e-02,5.587440729141235352e-01,3.015748225152492523e-02
1.813000000000000114e+02,1.421015620231628418e+00,2.274902164936065674e-01,5.598459839820861816e-01,3.048277273774147034e-02,1.262128710746765137e+00,1.834719896316528320e+00,1.479509115219116211e+00,4.678018018603324890e-02,5.951430797576904297e-01,2.747896313667297363e-02
1.814000000000000057e+02,1.469074487686157227e+00,2.371725440025329590e-01,5.962734222412109375e-01,2.780920453369617462e-02,1.075308084487915039e+00,1.838435888290405273e+00,1.565705180168151855e+00,5.201286822557449341e-02,6.332719922065734863e-01,2.534478530287742615e-02
1.815000000000000000e+02,1.516305804252624512e+00,2.485238909721374512e-01,6.344316005706787109e-01,2.568020485341548920e-02,9.078146815299987793e-01,1.818616032600402832e+00,1.656724691390991211e+00,5.798724293708801270e-02,6.731731295585632324e-01,2.376176603138446808e-02
1.815999999999999943e+02,1.562528252601623535e+00,2.615192532539367676e-01,6.743628978729248047e-01,2.410259470343589783e-02,7.613391876220703125e-01,1.778863906860351562e+00,1.752652287483215332e+00,6.477396935224533081e-02,7.148903608322143555e-01,2.273708395659923553e-02
1.817000000000000171e+02,1.607186675071716309e+00,2.762975394725799561e-01,7.161114215850830078e-01,2.308355458080768585e-02,6.378102302551269531e-01,1.722214221954345703e+00,1.853127956390380859e+00,7.251648604869842529e-02,7.584747076034545898e-01,2.227643877267837524e-02
1.818000000000000114e+02,1.649620771408081055e+00,2.930230796337127686e-01,7.597280740737915039e-01,2.262875996530056000e-02,5.349128842353820801e-01,1.653412699699401855e+00,1.957372903823852539e+00,8.128573000431060791e-02,8.044219613075256348e-01,2.224316634237766266e-02
1.819000000000000057e+02,1.688909769058227539e+00,3.119774460792541504e-01,8.057098984718322754e-01,2.260121144354343414e-02,4.509373903274536133e-01,1.576619744300842285e+00,2.064477443695068359e+00,9.194672107696533203e-02,8.531129360198974609e-01,2.256141975522041321e-02
1.820000000000000000e+02,1.724518179893493652e+00,3.331893384456634521e-01,8.544368147850036621e-01,2.292538993060588837e-02,3.835003674030303955e-01,1.494911193847656250e+00,2.173722505569458008e+00,1.051362752914428711e-01,9.046710729598999023e-01,2.324831485748291016e-02
1.820999999999999943e+02,1.755949735641479492e+00,3.567305505275726318e-01,9.060323834419250488e-01,2.361842989921569824e-02,3.287684023380279541e-01,1.412003993988037109e+00,2.284282922744750977e+00,1.211070716381072998e-01,9.592254161834716797e-01,2.432174794375896454e-02
1.822000000000000171e+02,1.782115221023559570e+00,3.835016489028930664e-01,9.606257081031799316e-01,2.469822205603122711e-02,2.849602103233337402e-01,1.329213619232177734e+00,2.395970344543457031e+00,1.398504972457885742e-01,1.016910672187805176e+00,2.580038458108901978e-02
1.823000000000000114e+02,1.802248477935791016e+00,4.136548340320587158e-01,1.018351316452026367e+00,2.618344500660896301e-02,2.508122026920318604e-01,1.247428417205810547e+00,2.506778001785278320e+00,1.626662462949752808e-01,1.077867150306701660e+00,2.770372666418552399e-02
1.824000000000000057e+02,1.815709114074707031e+00,4.471104741096496582e-01,1.079350233078002930e+00,2.809360995888710022e-02,2.246761918067932129e-01,1.167449831962585449e+00,2.614272832870483398e+00,1.909233480691909790e-01,1.142241239547729492e+00,3.005213104188442230e-02
1.825000000000000000e+02,1.821881771087646484e+00,4.837483763694763184e-01,1.143768429756164551e+00,3.044907934963703156e-02,2.052706331014633179e-01,1.089949965476989746e+00,2.717076778411865234e+00,2.252656668424606323e-01,1.210186481475830078e+00,3.286685422062873840e-02
1.825999999999999943e+02,1.820176124572753906e+00,5.234487652778625488e-01,1.211759805679321289e+00,3.327113017439842224e-02,1.902753412723541260e-01,1.016012668609619141e+00,2.811286687850952148e+00,2.690948843955993652e-01,1.281862497329711914e+00,3.617007657885551453e-02
1.827000000000000171e+02,1.810028195381164551e+00,5.660632252693176270e-01,1.283483743667602539e+00,3.658196330070495605e-02,1.780872792005538940e-01,9.462931752204895020e-01,2.892070770263671875e+00,3.257445991039276123e-01,1.357436180114746094e+00,3.998498246073722839e-02
1.828000000000000114e+02,1.790939211845397949e+00,6.113008260726928711e-01,1.359107017517089844e+00,4.040475189685821533e-02,1.685262322425842285e-01,8.806761503219604492e-01,2.954071044921875000e+00,3.978302180767059326e-01,1.437081456184387207e+00,4.433576762676239014e-02
1.829000000000000057e+02,1.762328743934631348e+00,6.588933467864990234e-01,1.438803791999816895e+00,4.476372152566909790e-02,1.613900810480117798e-01,8.189635872840881348e-01,2.990546464920043945e+00,4.876115918159484863e-01,1.520980119705200195e+00,4.924768581986427307e-02
1.830000000000000000e+02,1.721232056617736816e+00,7.095044255256652832e-01,1.522756218910217285e+00,4.968412593007087708e-02,1.560066938400268555e-01,7.606392502784729004e-01,2.987167119979858398e+00,5.979315042495727539e-01,1.609495520591735840e+00,5.483448505401611328e-02
1.830999999999999943e+02,1.666079163551330566e+00,7.619359493255615234e-01,1.611333489418029785e+00,5.528261139988899231e-02,1.520448923110961914e-01,7.055693268775939941e-01,2.941327571868896484e+00,7.251535058021545410e-01,1.702922105789184570e+00,6.117880716919898987e-02
1.832000000000000171e+02,1.596697449684143066e+00,8.151712417602539062e-01,1.704824209213256836e+00,6.163837015628814697e-02,1.494155824184417725e-01,6.536756753921508789e-01,2.856444120407104492e+00,8.639141321182250977e-01,1.801141500473022461e+00,6.844879686832427979e-02
1.833000000000000114e+02,1.513241767883300781e+00,8.682736754417419434e-01,1.803099870681762695e+00,6.892581284046173096e-02,1.480270177125930786e-01,6.048209667205810547e-01,2.729391813278198242e+00,1.012407541275024414e+00,1.903586745262145996e+00,7.659982144832611084e-02
1.834000000000000057e+02,1.418105363845825195e+00,9.210904836654663086e-01,1.905599594116210938e+00,7.709653675556182861e-02,1.477917879819869995e-01,5.588728189468383789e-01,2.557765007019042969e+00,1.165355920791625977e+00,2.009299516677856445e+00,8.621375262737274170e-02
1.835000000000000000e+02,1.314974665641784668e+00,9.716566205024719238e-01,2.011358737945556641e+00,8.675006777048110962e-02,1.486267745494842529e-01,5.157027840614318848e-01,2.347933530807495117e+00,1.321373224258422852e+00,2.117575168609619141e+00,9.802670031785964966e-02
1.835999999999999943e+02,1.215033292770385742e+00,1.011142849922180176e+00,2.119667291641235352e+00,9.861536324024200439e-02,1.504529565572738647e-01,4.751868546009063721e-01,2.109135866165161133e+00,1.480994820594787598e+00,2.227508783340454102e+00,1.125885397195816040e-01
1.837000000000000171e+02,1.122966051101684570e+00,1.036012172698974609e+00,2.229626893997192383e+00,1.132325455546379089e-01,1.532020270824432373e-01,4.372082650661468506e-01,1.855245232582092285e+00,1.633320808410644531e+00,2.338647603988647461e+00,1.298859715461730957e-01
1.838000000000000114e+02,1.039783477783203125e+00,1.045974612236022949e+00,2.340790033340454102e+00,1.305841654539108276e-01,1.568928062915802002e-01,4.016926288604736328e-01,1.612110137939453125e+00,1.746279478073120117e+00,2.450325965881347656e+00,1.503596305847167969e-01
1.839000000000000057e+02,9.635903239250183105e-01,1.045934796333312988e+00,2.452445745468139648e+00,1.511423885822296143e-01,1.614783108234405518e-01,3.685403466224670410e-01,1.388103961944580078e+00,1.814438939094543457e+00,2.559705495834350586e+00,1.757342666387557983e-01
1.840000000000000000e+02,8.940688371658325195e-01,1.038082718849182129e+00,2.561712741851806641e+00,1.766514182090759277e-01,1.667652726173400879e-01,3.376431763172149658e-01,1.186715245246887207e+00,1.839834094047546387e+00,2.665133476257324219e+00,2.068472653627395630e-01
1.840999999999999943e+02,8.315110802650451660e-01,1.023316264152526855e+00,2.666993379592895508e+00,2.079120278358459473e-01,1.722029000520706177e-01,3.088862597942352295e-01,1.007826924324035645e+00,1.833220839500427246e+00,2.764390468597412109e+00,2.452210783958435059e-01
1.842000000000000171e+02,7.760090827941894531e-01,1.002558231353759766e+00,2.765972375869750977e+00,2.465359121561050415e-01,1.777287870645523071e-01,2.820754647254943848e-01,8.479301929473876953e-01,1.805440664291381836e+00,2.852685213088989258e+00,2.949676811695098877e-01
1.843000000000000114e+02,7.266940474510192871e-01,9.770350456237792969e-01,2.853844404220581055e+00,2.966297566890716553e-01,1.833374649286270142e-01,2.569386363029479980e-01,7.105939984321594238e-01,1.758580565452575684e+00,2.925010442733764648e+00,3.588101863861083984e-01
1.844000000000000057e+02,6.833109855651855469e-01,9.476748108863830566e-01,2.925591230392456055e+00,3.608888685703277588e-01,1.890150457620620728e-01,2.332059144973754883e-01,5.954248309135437012e-01,1.696611166000366211e+00,2.975630044937133789e+00,4.393892884254455566e-01
1.845000000000000000e+02,6.458171010017395020e-01,9.152458310127258301e-01,2.975450277328491211e+00,4.419439733028411865e-01,1.948091089725494385e-01,2.108711600303649902e-01,5.000393986701965332e-01,1.624294996261596680e+00,2.995383501052856445e+00,5.383377075195312500e-01
1.845999999999999943e+02,6.140753626823425293e-01,8.805009126663208008e-01,2.994024991989135742e+00,5.414289236068725586e-01,2.013078033924102783e-01,1.900656521320343018e-01,4.229548573493957520e-01,1.545131206512451172e+00,2.969462156295776367e+00,6.584745645523071289e-01
1.847000000000000171e+02,5.871194601058959961e-01,8.448913097381591797e-01,2.966932296752929688e+00,6.619506478309631348e-01,2.088381052017211914e-01,1.708363294601440430e-01,3.607531785964965820e-01,1.462703466415405273e+00,2.904985427856445312e+00,7.915067076683044434e-01
1.848000000000000114e+02,5.643941164016723633e-01,8.092120289802551270e-01,2.901406049728393555e+00,7.952137589454650879e-01,2.175724804401397705e-01,1.531924307346343994e-01,3.104785084724426270e-01,1.379689455032348633e+00,2.799920082092285156e+00,9.353310465812683105e-01
1.849000000000000057e+02,5.457036495208740234e-01,7.737683057785034180e-01,2.795233964920043945e+00,9.392153024673461914e-01,2.282110303640365601e-01,1.372811198234558105e-01,2.705670297145843506e-01,1.297216892242431641e+00,2.651044130325317383e+00,1.086736559867858887e+00
1.850000000000000000e+02,5.299003124237060547e-01,7.389171719551086426e-01,2.645195960998535156e+00,1.090630173683166504e+00,2.407833486795425415e-01,1.231319978833198547e-01,2.397375851869583130e-01,1.216043353080749512e+00,2.459329366683959961e+00,1.240820884704589844e+00
1.850999999999999943e+02,5.163331031799316406e-01,7.049338817596435547e-01,2.452558994293212891e+00,1.244690179824829102e+00,2.553173899650573730e-01,1.106784492731094360e-01,2.164143770933151245e-01,1.136908531188964844e+00,2.234505414962768555e+00,1.398688316345214844e+00
1.852000000000000171e+02,5.048348903656005859e-01,6.718803048133850098e-01,2.227080583572387695e+00,1.402535557746887207e+00,2.717624008655548096e-01,9.940517693758010864e-02,1.990754604339599609e-01,1.060675263404846191e+00,1.985151648521423340e+00,1.558729171752929688e+00
1.853000000000000114e+02,4.952529966831207275e-01,6.398221254348754883e-01,1.977445483207702637e+00,1.562280178070068359e+00,2.900584042072296143e-01,8.915872126817703247e-02,1.851921230554580688e-01,9.883666634559631348e-01,1.734429597854614258e+00,1.694180130958557129e+00
1.854000000000000057e+02,4.874587357044219971e-01,6.088849306106567383e-01,1.727211952209472656e+00,1.696517348289489746e+00,3.100599944591522217e-01,7.975809276103973389e-02,1.740498393774032593e-01,9.202667474746704102e-01,1.500241518020629883e+00,1.785107731819152832e+00
1.855000000000000000e+02,4.813229739665985107e-01,5.791319012641906738e-01,1.493703484535217285e+00,1.786149621009826660e+00,3.318243622779846191e-01,7.120316475629806519e-02,1.654610782861709595e-01,8.561959266662597656e-01,1.286679744720458984e+00,1.831906437873840332e+00
1.855999999999999943e+02,4.767666459083557129e-01,5.505971312522888184e-01,1.280901074409484863e+00,1.831735491752624512e+00,3.554198741912841797e-01,6.350374966859817505e-02,1.591083854436874390e-01,7.958758473396301270e-01,1.097124218940734863e+00,1.839422583580017090e+00
1.857000000000000171e+02,4.736276865005493164e-01,5.233618021011352539e-01,1.092078089714050293e+00,1.838376164436340332e+00,3.808847069740295410e-01,5.666879191994667053e-02,1.542873978614807129e-01,7.388091087341308594e-01,9.273281693458557129e-01,1.822165250778198242e+00
1.858000000000000114e+02,4.716949164867401123e-01,4.974798560142517090e-01,9.228965044021606445e-01,1.820553183555603027e+00,4.080659151077270508e-01,5.059251934289932251e-02,1.508558392524719238e-01,6.849920153617858887e-01,7.780212759971618652e-01,1.784753084182739258e+00
1.859000000000000057e+02,4.708091616630554199e-01,4.727612435817718506e-01,7.742919921875000000e-01,1.782639741897583008e+00,4.367714226245880127e-01,4.514732956886291504e-02,1.487205326557159424e-01,6.342973709106445312e-01,6.517858505249023438e-01,1.729924082756042480e+00
1.860000000000000000e+02,4.708850383758544922e-01,4.491258263587951660e-01,6.487277150154113770e-01,1.727427124977111816e+00,4.670296013355255127e-01,4.033822938799858093e-02,1.477914154529571533e-01,5.865895152091979980e-01,5.464692115783691406e-01,1.662374377250671387e+00
1.860999999999999943e+02,4.718824625015258789e-01,4.265639781951904297e-01,5.440048575401306152e-01,1.659627199172973633e+00,4.988698959350585938e-01,3.616428747773170471e-02,1.479827612638473511e-01,5.417376756668090820e-01,4.602663815021514893e-01,1.586385130882263184e+00
1.862000000000000171e+02,4.737617969512939453e-01,4.050647914409637451e-01,4.583453536033630371e-01,1.583488464355468750e+00,5.323290824890136719e-01,3.254495933651924133e-02,1.492130756378173828e-01,4.996152520179748535e-01,3.910353481769561768e-01,1.505043148994445801e+00
1.863000000000000114e+02,4.766996502876281738e-01,3.846542239189147949e-01,3.895565867424011230e-01,1.502094030380249023e+00,5.674467086791992188e-01,2.945882640779018402e-02,1.514049172401428223e-01,4.600998163223266602e-01,3.348380923271179199e-01,1.422207832336425781e+00
1.864000000000000057e+02,4.814740717411041260e-01,3.655153214931488037e-01,3.337156772613525391e-01,1.419279456138610840e+00,6.042628884315490723e-01,2.691210433840751648e-02,1.545172631740570068e-01,4.230879545211791992e-01,2.897802293300628662e-01,1.339335560798645020e+00
1.865000000000000000e+02,4.880841374397277832e-01,3.475884199142456055e-01,2.889612615108489990e-01,1.336463570594787598e+00,6.428189277648925781e-01,2.491135150194168091e-02,1.585655659437179565e-01,3.885054886341094971e-01,2.545260190963745117e-01,1.257385849952697754e+00
1.865999999999999943e+02,4.966323077678680420e-01,3.308106660842895508e-01,2.539758980274200439e-01,1.254588603973388672e+00,6.831578016281127930e-01,2.346347458660602570e-02,1.634796708822250366e-01,3.562436103820800781e-01,2.274774909019470215e-01,1.177153587341308594e+00
1.867000000000000171e+02,5.075247883796691895e-01,3.151264190673828125e-01,2.271462827920913696e-01,1.174451231956481934e+00,7.253237962722778320e-01,2.257573045790195465e-02,1.688620299100875854e-01,3.261947035789489746e-01,2.073363661766052246e-01,1.099292397499084473e+00
1.868000000000000114e+02,5.209670066833496094e-01,3.008737266063690186e-01,2.071821540594100952e-01,1.096707463264465332e+00,7.694112658500671387e-01,2.223955094814300537e-02,1.743337213993072510e-01,2.982282638549804688e-01,1.919514685869216919e-01,1.024861693382263184e+00
1.869000000000000057e+02,5.368766784667968750e-01,2.879703640937805176e-01,1.918974518775939941e-01,1.022422671318054199e+00,8.160148262977600098e-01,2.229026518762111664e-02,1.798942983150482178e-01,2.721078097820281982e-01,1.794278621673583984e-01,9.546253681182861328e-01
1.870000000000000000e+02,5.550525784492492676e-01,2.761937379837036133e-01,1.794596612453460693e-01,9.523404240608215332e-01,8.653916120529174805e-01,2.269659750163555145e-02,1.855298131704330444e-01,2.475304305553436279e-01,1.695547699928283691e-01,8.885147571563720703e-01
1.870999999999999943e+02,5.754387378692626953e-01,2.655006647109985352e-01,1.696655750274658203e-01,8.863765597343444824e-01,9.176666736602783203e-01,2.347586117684841156e-02,1.912441998720169067e-01,2.243372797966003418e-01,1.621426194906234741e-01,8.263406753540039062e-01
1.872000000000000171e+02,5.978884100914001465e-01,2.557461559772491455e-01,1.623235046863555908e-01,8.243404030799865723e-01,9.729700684547424316e-01,2.464612945914268494e-02,1.972036659717559814e-01,2.025745213031768799e-01,1.565799415111541748e-01,7.676229476928710938e-01
1.873000000000000114e+02,6.223685741424560547e-01,2.469029724597930908e-01,1.568038165569305420e-01,7.657414674758911133e-01,1.031437754631042480e+00,2.622626908123493195e-02,2.041110545396804810e-01,1.823889464139938354e-01,1.524481773376464844e-01,7.121530175209045410e-01
1.874000000000000057e+02,6.485992074012756348e-01,2.387923598289489746e-01,1.527127474546432495e-01,7.103949785232543945e-01,1.093211889266967773e+00,2.823598310351371765e-02,2.120288163423538208e-01,1.637593507766723633e-01,1.496605873107910156e-01,6.598766446113586426e-01
1.875000000000000000e+02,6.765156984329223633e-01,2.313434630632400513e-01,1.499623358249664307e-01,6.582363843917846680e-01,1.158440709114074707e+00,3.069584444165229797e-02,2.214829176664352417e-01,1.467942148447036743e-01,1.481246948242187500e-01,6.106559634208679199e-01
1.875999999999999943e+02,7.061077952384948730e-01,2.244743704795837402e-01,1.484604328870773315e-01,6.091279387474060059e-01,1.227278590202331543e+00,3.362733125686645508e-02,2.328501045703887939e-01,1.315403133630752563e-01,1.477526426315307617e-01,5.643578171730041504e-01
1.877000000000000171e+02,7.373796105384826660e-01,2.181839793920516968e-01,1.481192857027053833e-01,5.629364848136901855e-01,1.299887061119079590e+00,3.705286979675292969e-02,2.462100088596343994e-01,1.181079521775245667e-01,1.484607905149459839e-01,5.208533406257629395e-01
1.878000000000000114e+02,7.703469395637512207e-01,2.124954164028167725e-01,1.488554626703262329e-01,5.195335149765014648e-01,1.376434803009033203e+00,4.099587723612785339e-02,2.614840567111968994e-01,1.061529517173767090e-01,1.501696109771728516e-01,4.800179302692413330e-01
1.879000000000000057e+02,8.049700856208801270e-01,2.074593752622604370e-01,1.505895853042602539e-01,4.787946343421936035e-01,1.457097530364990234e+00,4.548081383109092712e-02,2.786712944507598877e-01,9.530556946992874146e-02,1.528062224388122559e-01,4.417325854301452637e-01
1.880000000000000000e+02,8.411387205123901367e-01,2.031590193510055542e-01,1.532498151063919067e-01,4.406013786792755127e-01,1.542066097259521484e+00,5.053674429655075073e-02,2.976340353488922119e-01,8.539299666881561279e-02,1.563820987939834595e-01,4.059189558029174805e-01
1.880999999999999943e+02,8.788249492645263672e-01,1.996235400438308716e-01,1.568503230810165405e-01,4.048768877983093262e-01,1.631770968437194824e+00,5.631013959646224976e-02,3.183092772960662842e-01,7.632033526897430420e-02,1.608619689941406250e-01,3.724824488162994385e-01
1.882000000000000171e+02,9.179990291595458984e-01,1.968806385993957520e-01,1.613521575927734375e-01,3.715249896049499512e-01,1.726396203041076660e+00,6.285442411899566650e-02,3.407820463180541992e-01,6.809748709201812744e-02,1.660965681076049805e-01,3.413141071796417236e-01
1.883000000000000114e+02,9.586274027824401855e-01,1.949572861194610596e-01,1.665968298912048340e-01,3.404369354248046875e-01,1.825703859329223633e+00,7.035728543996810913e-02,3.651006221771240234e-01,6.073357909917831421e-02,1.715234518051147461e-01,3.123013079166412354e-01
1.884000000000000057e+02,1.000672936439514160e+00,1.938796490430831909e-01,1.720235198736190796e-01,3.114997148513793945e-01,1.929041266441345215e+00,7.876856625080108643e-02,3.912787139415740967e-01,5.422270298004150391e-02,1.770384013652801514e-01,2.852663099765777588e-01
1.885000000000000000e+02,1.044052481651306152e+00,1.936766654253005981e-01,1.775383651256561279e-01,2.845309376716613770e-01,2.035432815551757812e+00,8.885975927114486694e-02,4.190500378608703613e-01,4.839158058166503906e-02,1.826381087303161621e-01,2.599424719810485840e-01
1.885999999999999943e+02,1.088599085807800293e+00,1.943815052509307861e-01,1.831375211477279663e-01,2.592627108097076416e-01,2.144204378128051758e+00,1.013109683990478516e-01,4.483566582202911377e-01,4.319345206022262573e-02,1.883061081171035767e-01,2.360408008098602295e-01
1.887000000000000171e+02,1.134221196174621582e+00,1.960169672966003418e-01,1.888049691915512085e-01,2.354105263948440552e-01,2.254442453384399414e+00,1.165481284260749817e-01,4.792271256446838379e-01,3.863345831632614136e-02,1.940784603357315063e-01,2.135318815708160400e-01
1.888000000000000114e+02,1.180825710296630859e+00,1.986037045717239380e-01,1.945783942937850952e-01,2.129529863595962524e-01,2.365870952606201172e+00,1.345107257366180420e-01,5.116927623748779297e-01,3.468657284975051880e-02,2.004465460777282715e-01,1.925292164087295532e-01
1.889000000000000057e+02,1.228242635726928711e+00,2.021926343441009521e-01,2.009794414043426514e-01,1.920081824064254761e-01,2.477246522903442383e+00,1.560333371162414551e-01,5.457929372787475586e-01,3.127415850758552551e-02,2.078534662723541260e-01,1.731092631816864014e-01
1.890000000000000000e+02,1.276203393936157227e+00,2.068676799535751343e-01,2.084171473979949951e-01,1.726439297199249268e-01,2.585768222808837891e+00,1.827609539031982422e-01,5.815669298171997070e-01,2.839731238782405853e-02,2.163923978805541992e-01,1.552594155073165894e-01
1.890999999999999943e+02,1.324560284614562988e+00,2.126471251249313354e-01,2.170064747333526611e-01,1.548537462949752808e-01,2.690041303634643555e+00,2.153453528881072998e-01,6.190553903579711914e-01,2.606239356100559235e-02,2.268034517765045166e-01,1.391469091176986694e-01
1.892000000000000171e+02,1.373163104057312012e+00,2.195440679788589478e-01,2.274794876575469971e-01,1.388007551431655884e-01,2.787062406539916992e+00,2.561693787574768066e-01,6.583003401756286621e-01,2.427608892321586609e-02,2.391225248575210571e-01,1.247634366154670715e-01
1.893000000000000114e+02,1.421794056892395020e+00,2.276326566934585571e-01,2.398651242256164551e-01,1.244825869798660278e-01,2.871964693069458008e+00,3.091093897819519043e-01,6.993451714515686035e-01,2.304543927311897278e-02,2.534231245517730713e-01,1.121332868933677673e-01
1.894000000000000057e+02,1.469839930534362793e+00,2.373424917459487915e-01,2.542290389537811279e-01,1.119036003947257996e-01,2.939570426940917969e+00,3.767743110656738281e-01,7.422346472740173340e-01,2.237784489989280701e-02,2.696337699890136719e-01,1.007251590490341187e-01
1.895000000000000000e+02,1.517057657241821289e+00,2.487197965383529663e-01,2.705045938491821289e-01,1.005328670144081116e-01,2.983795881271362305e+00,4.617224633693695068e-01,7.872235774993896484e-01,2.221279777586460114e-02,2.877132296562194824e-01,9.036564826965332031e-02
1.895999999999999943e+02,1.563259363174438477e+00,2.617426514625549316e-01,2.886441946029663086e-01,9.020485728979110718e-02,2.993161678314208984e+00,5.659031867980957031e-01,8.348923921585083008e-01,2.239993773400783539e-02,3.075053691864013672e-01,8.086197078227996826e-02
1.897000000000000171e+02,1.607887625694274902e+00,2.765507996082305908e-01,3.084938228130340576e-01,8.072921633720397949e-02,2.957339048385620117e+00,6.897611021995544434e-01,8.853825330734252930e-01,2.294934727251529694e-02,3.290475606918334961e-01,7.220262289047241211e-02
1.898000000000000114e+02,1.650278925895690918e+00,2.933098673820495605e-01,3.301003277301788330e-01,7.209848612546920776e-02,2.883271694183349609e+00,8.255662322044372559e-01,9.388206601142883301e-01,2.387863211333751678e-02,3.524162769317626953e-01,6.439774483442306519e-02
1.899000000000000057e+02,1.689512014389038086e+00,3.123008906841278076e-01,3.535348176956176758e-01,6.432259082794189453e-02,2.767886400222778320e+00,9.717744588851928711e-01,9.953396320343017578e-01,2.520616911351680756e-02,3.776494860649108887e-01,5.745619535446166992e-02
1.900000000000000000e+02,1.725057959556579590e+00,3.335487246513366699e-01,3.788352608680725098e-01,5.741041898727416992e-02,2.608070373535156250e+00,1.124013543128967285e+00,1.055077433586120605e+00,2.695114910602569580e-02,4.046404063701629639e-01,5.129981040954589844e-02
1.900999999999999943e+02,1.756414175033569336e+00,3.571341335773468018e-01,4.058817327022552490e-01,5.127588286995887756e-02,2.407393455505371094e+00,1.278923988342285156e+00,1.118178606033325195e+00,2.913360483944416046e-02,4.331572651863098145e-01,4.577691107988357544e-02
1.902000000000000171e+02,1.782487630844116211e+00,3.839600086212158203e-01,4.344533085823059082e-01,4.577387869358062744e-02,2.175699710845947266e+00,1.437614083290100098e+00,1.184793710708618164e+00,3.177446126937866211e-02,4.632232785224914551e-01,4.088947921991348267e-02
1.903000000000000114e+02,1.802518725395202637e+00,4.141670167446136475e-01,4.645751416683197021e-01,4.090757295489311218e-02,1.923183679580688477e+00,1.595231533050537109e+00,1.255079984664916992e+00,3.489555791020393372e-02,4.948675632476806641e-01,3.664036467671394348e-02
1.904000000000000057e+02,1.815867066383361816e+00,4.476749002933502197e-01,4.962764382362365723e-01,3.667891770601272583e-02,1.675717234611511230e+00,1.720388889312744141e+00,1.329201817512512207e+00,3.851970285177230835e-02,5.281258225440979004e-01,3.295603767037391663e-02
1.905000000000000000e+02,1.821917772293090820e+00,4.843627512454986572e-01,5.295933485031127930e-01,3.301161900162696838e-02,1.446270227432250977e+00,1.800469756126403809e+00,1.407330393791198730e+00,4.267071932554244995e-02,5.630376338958740234e-01,2.980415709316730499e-02
1.905999999999999943e+02,1.820080876350402832e+00,5.241115689277648926e-01,5.645653605461120605e-01,2.987704798579216003e-02,1.238336086273193359e+00,1.836941123008728027e+00,1.489644646644592285e+00,4.737345874309539795e-02,5.996430516242980957e-01,2.719090692698955536e-02
1.907000000000000171e+02,1.809792876243591309e+00,5.667706131935119629e-01,6.012323498725891113e-01,2.728138864040374756e-02,1.054089546203613281e+00,1.837183594703674316e+00,1.576403498649597168e+00,5.269028246402740479e-02,6.379832625389099121e-01,2.512280270457267761e-02
1.908000000000000114e+02,1.790556311607360840e+00,6.120477318763732910e-01,6.396358013153076172e-01,2.523116953670978546e-02,8.888674378395080566e-01,1.814879894256591797e+00,1.668014526367187500e+00,5.875411257147789001e-02,6.781008243560791016e-01,2.360670641064643860e-02
1.909000000000000057e+02,1.761775374412536621e+00,6.596821546554565430e-01,6.798183321952819824e-01,2.373326011002063751e-02,7.452365756034851074e-01,1.772854328155517578e+00,1.764517545700073242e+00,6.565643101930618286e-02,7.200400829315185547e-01,2.264982834458351135e-02
1.910000000000000000e+02,1.720457315444946289e+00,7.103367447853088379e-01,7.218241691589355469e-01,2.279489487409591675e-02,6.243385672569274902e-01,1.714476943016052246e+00,1.865501403808593750e+00,7.349991053342819214e-02,7.638673186302185059e-01,2.225272543728351593e-02
1.910999999999999943e+02,1.665075898170471191e+00,7.627882361412048340e-01,7.657259106636047363e-01,2.241463586688041687e-02,5.237966179847717285e-01,1.644512414932250977e+00,1.970129966735839844e+00,8.245273679494857788e-02,8.101388812065124512e-01,2.226092293858528137e-02
1.912000000000000171e+02,1.595465898513793945e+00,8.160288929939270020e-01,8.120898008346557617e-01,2.243526652455329895e-02,4.419864714145660400e-01,1.566953659057617188e+00,2.077537775039672852e+00,9.338509291410446167e-02,8.591688275337219238e-01,2.262266911566257477e-02
1.913000000000000114e+02,1.511792302131652832e+00,8.691251873970031738e-01,8.612160682678222656e-01,2.281002327799797058e-02,3.762481510639190674e-01,1.484947919845581055e+00,2.186971426010131836e+00,1.069121658802032471e-01,9.110811948776245117e-01,2.335518412292003632e-02
1.914000000000000057e+02,1.416497349739074707e+00,9.219321608543395996e-01,9.132290482521057129e-01,2.355613559484481812e-02,3.229286074638366699e-01,1.401985168457031250e+00,2.297674417495727539e+00,1.232095733284950256e-01,9.660056233406066895e-01,2.447644062340259552e-02
1.915000000000000000e+02,1.313311815261840820e+00,9.724064469337463379e-01,9.682586193084716797e-01,2.469160966575145721e-02,2.803406119346618652e-01,1.319284796714782715e+00,2.409420013427734375e+00,1.423413604497909546e-01,1.024077534675598145e+00,2.600520662963390350e-02
1.915999999999999943e+02,1.213479876518249512e+00,1.011664986610412598e+00,1.026440382003784180e+00,2.623524144291877747e-02,2.472531199455261230e-01,1.237673640251159668e+00,2.519922494888305664e+00,1.657634675502777100e-01,1.085437774658203125e+00,2.796108275651931763e-02
1.917000000000000171e+02,1.121558547019958496e+00,1.036285281181335449e+00,1.087915539741516113e+00,2.820666506886482239e-02,2.220049947500228882e-01,1.157947897911071777e+00,2.626933574676513672e+00,1.947152912616729736e-01,1.150234103202819824e+00,3.036453574895858765e-02
1.918000000000000114e+02,1.038506388664245605e+00,1.046039700508117676e+00,1.152831792831420898e+00,3.062636405229568481e-02,2.032910436391830444e-01,1.080818653106689453e+00,2.728974819183349609e+00,2.299453765153884888e-01,1.218620419502258301e+00,3.323692455887794495e-02
1.919000000000000057e+02,9.624175429344177246e-01,1.045867085456848145e+00,1.221343278884887695e+00,3.351574391126632690e-02,1.886504143476486206e-01,1.007379889488220215e+00,2.821826934814453125e+00,2.751772999763488770e-01,1.290757179260253906e+00,3.660055994987487793e-02
1.920000000000000000e+02,8.930062651634216309e-01,1.037896275520324707e+00,1.293610811233520508e+00,3.689714521169662476e-02,1.767895072698593140e-01,9.381651282310485840e-01,2.900646209716796875e+00,3.335444629192352295e-01,1.366812229156494141e+00,4.047873616218566895e-02
1.920999999999999943e+02,8.305623531341552734e-01,1.023025751113891602e+00,1.369801878929138184e+00,4.079389572143554688e-02,1.675326824188232422e-01,8.730298876762390137e-01,2.960000038146972656e+00,4.076777994632720947e-01,1.446960091590881348e+00,4.489577934145927429e-02
1.922000000000000171e+02,7.751694321632385254e-01,1.002180337905883789e+00,1.450092196464538574e+00,4.523034393787384033e-02,1.606546044349670410e-01,8.117602467536926270e-01,2.992760181427001953e+00,4.996110200881958008e-01,1.531384110450744629e+00,4.987712576985359192e-02
1.923000000000000114e+02,7.259497642517089844e-01,9.765894412994384766e-01,1.534666419029235840e+00,5.023282393813133240e-02,1.554466038942337036e-01,7.538234591484069824e-01,2.983617067337036133e+00,6.125851273536682129e-01,1.620488524436950684e+00,5.555683374404907227e-02
1.924000000000000057e+02,6.826620697975158691e-01,9.471740722656250000e-01,1.623937845230102539e+00,5.593960732221603394e-02,1.516506820917129517e-01,6.991435289382934570e-01,2.933257102966308594e+00,7.412676811218261719e-01,1.714511394500732422e+00,6.199793517589569092e-02
1.925000000000000000e+02,6.452621817588806152e-01,9.147019386291503906e-01,1.718128681182861328e+00,6.240986287593841553e-02,1.491759568452835083e-01,6.476233005523681641e-01,2.843462228775024414e+00,8.813115954399108887e-01,1.813274025917053223e+00,6.938545405864715576e-02
1.925999999999999943e+02,6.136080622673034668e-01,8.799291849136352539e-01,1.817043066024780273e+00,6.983196735382080078e-02,1.479311883449554443e-01,5.991259813308715820e-01,2.711098432540893555e+00,1.030680418014526367e+00,1.916169524192810059e+00,7.765793055295944214e-02
1.927000000000000171e+02,5.867214202880859375e-01,8.443158268928527832e-01,1.920066356658935547e+00,7.814586907625198364e-02,1.478294730186462402e-01,5.535193085670471191e-01,2.534291267395019531e+00,1.183899998664855957e+00,2.022221326828002930e+00,8.750538527965545654e-02
1.928000000000000114e+02,5.640629529953002930e-01,8.086382150650024414e-01,2.026217460632324219e+00,8.806789666414260864e-02,1.487882882356643677e-01,5.106756687164306641e-01,2.320612430572509766e+00,1.340407013893127441e+00,2.130751132965087891e+00,9.962867945432662964e-02
1.929000000000000057e+02,5.454301834106445312e-01,7.732011079788208008e-01,2.134818553924560547e+00,1.002915948629379272e-01,1.507290154695510864e-01,4.704714119434356689e-01,2.078811645507812500e+00,1.500496029853820801e+00,2.240837574005126953e+00,1.145263910293579102e-01
1.930000000000000000e+02,5.296646952629089355e-01,7.383625507354736328e-01,2.244951725006103516e+00,1.152928769588470459e-01,1.535896956920623779e-01,4.327930808067321777e-01,1.825096607208251953e+00,1.649373173713684082e+00,2.352119922637939453e+00,1.321529000997543335e-01
1.930999999999999943e+02,5.161322951316833496e-01,7.043941020965576172e-01,2.356278896331787109e+00,1.330219060182571411e-01,1.573925614356994629e-01,3.975682556629180908e-01,1.584096550941467285e+00,1.756819844245910645e+00,2.463677644729614258e+00,1.531280130147933960e-01
1.932000000000000171e+02,5.046660304069519043e-01,6.713555455207824707e-01,2.467781066894531250e+00,1.541644334793090820e-01,1.620811223983764648e-01,3.646934926509857178e-01,1.362593412399291992e+00,1.819671273231506348e+00,2.572643995285034180e+00,1.791668832302093506e-01
1.933000000000000114e+02,4.951140582561492920e-01,6.393145918846130371e-01,2.576589584350585938e+00,1.804255396127700806e-01,1.674093604087829590e-01,3.340609371662139893e-01,1.164218664169311523e+00,1.840261101722717285e+00,2.677513599395751953e+00,2.110033780336380005e-01
1.934000000000000057e+02,4.873476028442382812e-01,6.083961129188537598e-01,2.681252241134643555e+00,2.125029861927032471e-01,1.728575527667999268e-01,3.055532872676849365e-01,9.875603318214416504e-01,1.830957651138305664e+00,2.775703907012939453e+00,2.505528926849365234e-01
1.935000000000000000e+02,4.812375307083129883e-01,5.786626338958740234e-01,2.779040336608886719e+00,2.524635195732116699e-01,1.783944219350814819e-01,2.789588570594787598e-01,8.301612138748168945e-01,1.800759673118591309e+00,2.862361669540405273e+00,3.018592596054077148e-01
1.935999999999999943e+02,4.767066538333892822e-01,5.501476526260375977e-01,2.865093231201171875e+00,3.043093681335449219e-01,1.840117871761322021e-01,2.540003657341003418e-01,6.956095099449157715e-01,1.751829624176025391e+00,2.932392835617065430e+00,3.675727844238281250e-01
1.937000000000000171e+02,4.735876917839050293e-01,5.229343771934509277e-01,2.934294223785400391e+00,3.706672489643096924e-01,1.896997690200805664e-01,2.304340749979019165e-01,5.829262137413024902e-01,1.688384413719177246e+00,2.979915857315063477e+00,4.503090381622314453e-01
1.938000000000000114e+02,4.716732501983642578e-01,4.970731437206268311e-01,2.980700731277465820e+00,4.541354179382324219e-01,1.955289989709854126e-01,2.082730680704116821e-01,4.898317456245422363e-01,1.615093946456909180e+00,2.994707345962524414e+00,5.517894029617309570e-01
1.939000000000000057e+02,4.708032608032226562e-01,4.723720252513885498e-01,2.993680953979492188e+00,5.564895868301391602e-01,2.021552473306655884e-01,1.876603960990905762e-01,4.147939682006835938e-01,1.535280942916870117e+00,2.963760614395141602e+00,6.738660335540771484e-01
1.940000000000000000e+02,4.708943068981170654e-01,4.487539827823638916e-01,2.961061477661132812e+00,6.791548728942871094e-01,2.098060846328735352e-01,1.686175167560577393e-01,3.540988564491271973e-01,1.452734470367431641e+00,2.894562005996704102e+00,8.082826137542724609e-01
1.940999999999999943e+02,4.719062745571136475e-01,4.262093007564544678e-01,2.890250205993652344e+00,8.139969706535339355e-01,2.187472879886627197e-01,1.511795520782470703e-01,3.051467537879943848e-01,1.369727492332458496e+00,2.784411430358886719e+00,9.533024430274963379e-01
1.942000000000000171e+02,4.737994372844696045e-01,4.047271609306335449e-01,2.778377056121826172e+00,9.593721032142639160e-01,2.296085208654403687e-01,1.354662925004959106e-01,2.664106190204620361e-01,1.287369489669799805e+00,2.630102872848510742e+00,1.105168342590332031e+00
1.943000000000000114e+02,4.767624437808990479e-01,3.843357861042022705e-01,2.622258424758911133e+00,1.111317515373229980e+00,2.424307614564895630e-01,1.215475797653198242e-01,2.365488111972808838e-01,1.206411719322204590e+00,2.433873176574707031e+00,1.259638786315917969e+00
1.944000000000000057e+02,4.815677404403686523e-01,3.652178645133972168e-01,2.424574136734008789e+00,1.265872478485107422e+00,2.571921348571777344e-01,1.092562526464462280e-01,2.140476107597351074e-01,1.127566814422607422e+00,2.205597162246704102e+00,1.417921900749206543e+00
1.945000000000000000e+02,4.882061481475830078e-01,3.473090827465057373e-01,2.195207357406616211e+00,1.424231052398681641e+00,2.738675475120544434e-01,9.811551123857498169e-02,1.972514390945434570e-01,1.051757693290710449e+00,1.954477310180664062e+00,1.577006340026855469e+00
1.945999999999999943e+02,4.967909455299377441e-01,3.305500745773315430e-01,1.943654894828796387e+00,1.582808613777160645e+00,2.923729121685028076e-01,8.797597885131835938e-02,1.837056130170822144e-01,9.799585938453674316e-01,1.705255866050720215e+00,1.707502245903015137e+00
1.947000000000000171e+02,5.077222585678100586e-01,3.148856461048126221e-01,1.695075154304504395e+00,1.711513400077819824e+00,3.125815093517303467e-01,7.867678999900817871e-02,1.728804260492324829e-01,9.123529791831970215e-01,1.473387837409973145e+00,1.793058156967163086e+00
1.948000000000000114e+02,5.212052464485168457e-01,3.006555736064910889e-01,1.464088201522827148e+00,1.795203685760498047e+00,3.345646858215332031e-01,7.022459059953689575e-02,1.645863503217697144e-01,8.487538099288940430e-01,1.262570619583129883e+00,1.834712028503417969e+00
1.949000000000000057e+02,5.371528863906860352e-01,2.877719402313232422e-01,1.254293680191040039e+00,1.835099697113037109e+00,3.583834767341613770e-01,6.262894719839096069e-02,1.584475338459014893e-01,7.888423800468444824e-01,1.075698614120483398e+00,1.838492274284362793e+00
1.950000000000000000e+02,5.553647875785827637e-01,2.760132253170013428e-01,1.068364024162292480e+00,1.837671637535095215e+00,3.840749561786651611e-01,5.589807778596878052e-02,1.537981629371643066e-01,7.321674227714538574e-01,9.081600904464721680e-01,1.818716883659362793e+00
1.950999999999999943e+02,5.757852792739868164e-01,2.653362751007080078e-01,9.016485214233398438e-01,1.817050814628601074e+00,4.114384651184082031e-01,4.989767074584960938e-02,1.505274772644042969e-01,6.787329912185668945e-01,7.616308927536010742e-01,1.779004931449890137e+00
1.952000000000000171e+02,5.982680916786193848e-01,2.555966675281524658e-01,7.561219334602355957e-01,1.776571869850158691e+00,4.403297007083892822e-01,4.452893137931823730e-02,1.485419720411300659e-01,6.284043788909912109e-01,6.380514502525329590e-01,1.722385764122009277e+00
1.953000000000000114e+02,6.227790117263793945e-01,2.467668801546096802e-01,6.334753036499023438e-01,1.719369649887084961e+00,4.707770943641662598e-01,3.979691490530967712e-02,1.477520912885665894e-01,5.810468196868896484e-01,5.351090431213378906e-01,1.653604149818420410e+00
1.954000000000000057e+02,6.490367650985717773e-01,2.386672943830490112e-01,5.313645005226135254e-01,1.650202631950378418e+00,5.028104186058044434e-01,3.569525480270385742e-02,1.480726748704910278e-01,5.365296602249145508e-01,4.510924816131591797e-01,1.576823830604553223e+00
1.955000000000000000e+02,6.769806146621704102e-01,2.312282621860504150e-01,4.481103718280792236e-01,1.573175072669982910e+00,5.364674329757690430e-01,3.213993459939956665e-02,1.494226902723312378e-01,4.947268664836883545e-01,3.836227357387542725e-01,1.495119929313659668e+00
1.955999999999999943e+02,7.065995931625366211e-01,2.243684232234954834e-01,3.812458813190460205e-01,1.491378903388977051e+00,5.717877149581909180e-01,2.911853976547718048e-02,1.517251729965209961e-01,4.555167555809020996e-01,3.288638293743133545e-01,1.412212133407592773e+00
1.957000000000000171e+02,7.378987669944763184e-01,2.180875688791275024e-01,3.269881904125213623e-01,1.408468484878540039e+00,6.088113188743591309e-01,2.663732878863811493e-02,1.549513041973114014e-01,4.188016057014465332e-01,2.850327491760253906e-01,1.329418301582336426e+00
1.958000000000000114e+02,7.708936929702758789e-01,2.124088406562805176e-01,2.835826873779296875e-01,1.325725197792053223e+00,6.475799679756164551e-01,2.470289915800094604e-02,1.591077446937561035e-01,3.845039010047912598e-01,2.508645951747894287e-01,1.247628569602966309e+00
1.959000000000000057e+02,8.055422306060791016e-01,2.073842883110046387e-01,2.497880607843399048e-01,1.244013071060180664e+00,6.881366968154907227e-01,2.332219481468200684e-02,1.641174405813217163e-01,3.525137007236480713e-01,2.247118949890136719e-01,1.167644023895263672e+00
1.960000000000000000e+02,8.417354226112365723e-01,2.030960619449615479e-01,2.239460349082946777e-01,1.164133787155151367e+00,7.305260300636291504e-01,2.250252664089202881e-02,1.695110499858856201e-01,3.227229714393615723e-01,2.052932083606719971e-01,1.090136051177978516e+00
1.960999999999999943e+02,8.794459700584411621e-01,1.995731443166732788e-01,2.047719806432723999e-01,1.086768984794616699e+00,7.748801708221435547e-01,2.222291566431522369e-02,1.749933660030364990e-01,2.949921786785125732e-01,1.902908831834793091e-01,1.016188263893127441e+00
1.962000000000000171e+02,9.186438322067260742e-01,1.968432664871215820e-01,1.898995190858840942e-01,1.013008594512939453e+00,8.218117356300354004e-01,2.231560647487640381e-02,1.805641502141952515e-01,2.690762877464294434e-01,1.780964583158493042e-01,9.464578628540039062e-01
1.963000000000000114e+02,9.592953920364379883e-01,1.949333250522613525e-01,1.778221875429153442e-01,9.434700608253479004e-01,8.715313673019409180e-01,2.276596985757350922e-02,1.862076222896575928e-01,2.446666508913040161e-01,1.685295403003692627e-01,8.808305859565734863e-01
1.964000000000000057e+02,1.001363396644592285e+00,1.938695162534713745e-01,1.683637797832489014e-01,8.780256509780883789e-01,9.241646528244018555e-01,2.359140105545520782e-02,1.919352710247039795e-01,2.216413915157318115e-01,1.613883376121520996e-01,8.191084861755371094e-01
1.965000000000000000e+02,1.044762730598449707e+00,1.936809569597244263e-01,1.613162010908126831e-01,8.164731860160827637e-01,9.798422455787658691e-01,2.481006272137165070e-02,1.979744732379913330e-01,2.000612765550613403e-01,1.560016572475433350e-01,7.607758045196533203e-01
1.965999999999999943e+02,1.089327812194824219e+00,1.944006532430648804e-01,1.559907943010330200e-01,7.582882642745971680e-01,1.038701057434082031e+00,2.644093148410320282e-02,2.050063014030456543e-01,1.800654381513595581e-01,1.520367562770843506e-01,7.056972980499267578e-01
1.967000000000000171e+02,1.134966492652893066e+00,1.960513293743133545e-01,1.520837992429733276e-01,7.033602595329284668e-01,1.100883841514587402e+00,2.850380539894104004e-02,2.130551785230636597e-01,1.616226285696029663e-01,1.494046151638031006e-01,6.537954211235046387e-01
1.968000000000000114e+02,1.181585788726806641e+00,1.986535489559173584e-01,1.495053023099899292e-01,6.516023278236389160e-01,1.166539549827575684e+00,3.101936727762222290e-02,2.227501869201660156e-01,1.448722183704376221e-01,1.480134129524230957e-01,6.049330830574035645e-01
1.969000000000000057e+02,1.229013204574584961e+00,2.022596001625061035e-01,1.481636911630630493e-01,6.028772592544555664e-01,1.235823750495910645e+00,3.400921076536178589e-02,2.343458384275436401e-01,1.298261880874633789e-01,1.477757692337036133e-01,5.589775443077087402e-01
1.970000000000000000e+02,1.276981711387634277e+00,2.069523632526397705e-01,1.479717642068862915e-01,5.570527315139770508e-01,1.308898448944091797e+00,3.749588504433631897e-02,2.479387223720550537e-01,1.166028305888175964e-01,1.486085355281829834e-01,5.158004164695739746e-01
1.970999999999999943e+02,1.325343728065490723e+00,2.127497494220733643e-01,1.488465517759323120e-01,5.140005946159362793e-01,1.385933160781860352e+00,4.150292649865150452e-02,2.634456753730773926e-01,1.047882065176963806e-01,1.504326909780502319e-01,4.752777218818664551e-01
1.972000000000000171e+02,1.373949646949768066e+00,2.196648269891738892e-01,1.507092863321304321e-01,4.735970497131347656e-01,1.467104673385620117e+00,4.605490341782569885e-02,2.808577120304107666e-01,9.406705200672149658e-02,1.531798541545867920e-01,4.372927248477935791e-01
1.973000000000000114e+02,1.422576308250427246e+00,2.277761399745941162e-01,1.534936875104904175e-01,4.357264339923858643e-01,1.552617907524108887e+00,5.118785426020622253e-02,3.000245392322540283e-01,8.425513654947280884e-02,1.568686664104461670e-01,4.017708897590637207e-01
1.974000000000000057e+02,1.470609426498413086e+00,2.375136017799377441e-01,1.572201400995254517e-01,4.003151953220367432e-01,1.642912268638610840e+00,5.705205723643302917e-02,3.209110498428344727e-01,7.528408616781234741e-02,1.614523679018020630e-01,3.686127960681915283e-01
1.975000000000000000e+02,1.517813682556152344e+00,2.489170581102371216e-01,1.618381440639495850e-01,3.672623932361602783e-01,1.738124608993530273e+00,6.370242685079574585e-02,3.436037600040435791e-01,6.716404855251312256e-02,1.667385846376419067e-01,3.377100229263305664e-01
1.975999999999999943e+02,1.563994526863098145e+00,2.619676589965820312e-01,1.671387553215026855e-01,3.364599347114562988e-01,1.837960958480834961e+00,7.131480425596237183e-02,3.681468367576599121e-01,5.990400537848472595e-02,1.721761375665664673e-01,3.089478015899658203e-01
1.977000000000000171e+02,1.608592391014099121e+00,2.768058776855468750e-01,1.725785881280899048e-01,3.077921271324157715e-01,1.941715002059936523e+00,7.987784594297409058e-02,3.945333063602447510e-01,5.348565801978111267e-02,1.777019500732421875e-01,2.821324169635772705e-01
1.978000000000000114e+02,1.650940418243408203e+00,2.935985624790191650e-01,1.781067997217178345e-01,2.810587584972381592e-01,2.048432111740112305e+00,9.021870046854019165e-02,4.224877059459686279e-01,4.773039743304252625e-02,1.833105981349945068e-01,2.569917738437652588e-01
1.979000000000000057e+02,1.690117478370666504e+00,3.126263618469238281e-01,1.837170720100402832e-01,2.559858858585357666e-01,2.157424926757812500e+00,1.029970720410346985e-01,4.519807994365692139e-01,4.260874167084693909e-02,1.889880895614624023e-01,2.332555502653121948e-01
1.980000000000000000e+02,1.725600242614746094e+00,3.339103460311889648e-01,1.893966346979141235e-01,2.323123365640640259e-01,2.267809629440307617e+00,1.185647249221801758e-01,4.830412268638610840e-01,3.812583908438682556e-02,1.947817653417587280e-01,2.109171748161315918e-01
1.980999999999999943e+02,1.756880164146423340e+00,3.575412034988403320e-01,1.951994746923446655e-01,2.100393474102020264e-01,2.379375457763671875e+00,1.368634402751922607e-01,5.157012939453125000e-01,3.424565494060516357e-02,2.012779563665390015e-01,1.901076585054397583e-01
1.982000000000000171e+02,1.782861232757568359e+00,3.844222128391265869e-01,2.017411291599273682e-01,1.893025934696197510e-01,2.490514516830444336e+00,1.589559614658355713e-01,5.500005483627319336e-01,3.089732304215431213e-02,2.088059335947036743e-01,1.708744466304779053e-01
1.983000000000000114e+02,1.802789211273193359e+00,4.146833419799804688e-01,2.093118727207183838e-01,1.701396703720092773e-01,2.598585605621337891e+00,1.863652169704437256e-01,5.859785079956054688e-01,2.808531373739242554e-02,2.175363600254058838e-01,1.532262712717056274e-01
1.984000000000000057e+02,1.816024184226989746e+00,4.482436478137969971e-01,2.181155979633331299e-01,1.525685638189315796e-01,2.702239274978637695e+00,2.196993827819824219e-01,6.236759424209594727e-01,2.581601217389106750e-02,2.281704694032669067e-01,1.373108625411987305e-01
1.985000000000000000e+02,1.821951866149902344e+00,4.849817156791687012e-01,2.288301587104797363e-01,1.367264091968536377e-01,2.798037528991699219e+00,2.618477344512939453e-01,6.631349921226501465e-01,2.409615367650985718e-02,2.407377958297729492e-01,1.231569424271583557e-01
1.985999999999999943e+02,1.819982528686523438e+00,5.247794389724731445e-01,2.414885908365249634e-01,1.226588562130928040e-01,2.881140470504760742e+00,3.164283037185668945e-01,7.043991088867187500e-01,2.293281629681587219e-02,2.552672028541564941e-01,1.106999069452285767e-01
1.987000000000000171e+02,1.809553742408752441e+00,5.674832463264465332e-01,2.561010122299194336e-01,1.102636083960533142e-01,2.946286916732788086e+00,3.860478997230529785e-01,7.475134730339050293e-01,2.233345247805118561e-02,2.717075049877166748e-01,9.942393004894256592e-02
1.988000000000000114e+02,1.790168642997741699e+00,6.127999424934387207e-01,2.726262509822845459e-01,9.903651475906372070e-02,2.987133026123046875e+00,4.731638729572296143e-01,7.928060293197631836e-01,2.221414260566234589e-02,2.899992167949676514e-01,8.917522430419921875e-02
1.989000000000000057e+02,1.761215806007385254e+00,6.604765653610229492e-01,2.909951806068420410e-01,8.882734924554824829e-02,2.990838050842285156e+00,5.801159739494323730e-01,8.408075571060180664e-01,2.244393341243267059e-02,3.099966049194335938e-01,7.977255433797836304e-02
1.990000000000000000e+02,1.719674944877624512e+00,7.111748456954956055e-01,3.110686242580413818e-01,7.946182042360305786e-02,2.950503349304199219e+00,7.055203318595886230e-01,8.916453719139099121e-01,2.303807064890861511e-02,3.317564427852630615e-01,7.121556997299194336e-02
1.990999999999999943e+02,1.664063334465026855e+00,7.636464834213256836e-01,3.329105079174041748e-01,7.094252109527587891e-02,2.871615648269653320e+00,8.426651954650878906e-01,9.454469084739685059e-01,2.401425130665302277e-02,3.553473055362701416e-01,6.351406127214431763e-02
1.992000000000000171e+02,1.594223022460937500e+00,8.168923854827880859e-01,3.565851747989654541e-01,6.327913701534271240e-02,2.751036167144775391e+00,9.899520277976989746e-01,1.002345442771911621e+00,2.539094723761081696e-02,3.808073699474334717e-01,5.667698383331298828e-02
1.993000000000000114e+02,1.510331749916076660e+00,8.699834942817687988e-01,3.821308910846710205e-01,5.648064985871315002e-02,2.585885286331176758e+00,1.142526388168334961e+00,1.062479972839355469e+00,2.718744985759258270e-02,4.079847335815429688e-01,5.059919506311416626e-02
1.994000000000000057e+02,1.414877176284790039e+00,9.227805137634277344e-01,4.093766212463378906e-01,5.043047666549682617e-02,2.381003856658935547e+00,1.297921419143676758e+00,1.125995755195617676e+00,2.942389994859695435e-02,4.366863965988159180e-01,4.515247046947479248e-02
1.995000000000000000e+02,1.311643719673156738e+00,9.731608629226684570e-01,4.381479918956756592e-01,4.501162469387054443e-02,2.146059513092041016e+00,1.457002520561218262e+00,1.193043947219848633e+00,3.212132677435874939e-02,4.669406414031982422e-01,4.034183174371719360e-02
1.995999999999999943e+02,1.211920976638793945e+00,1.012191176414489746e+00,4.684732556343078613e-01,4.022910818457603455e-02,1.892643213272094727e+00,1.612641811370849609e+00,1.263782620429992676e+00,3.530169278383255005e-02,4.987768828868865967e-01,3.616642951965332031e-02
1.997000000000000171e+02,1.120146036148071289e+00,1.036561727523803711e+00,5.003820657730102539e-01,3.608021885156631470e-02,1.647031188011169434e+00,1.732383012771606445e+00,1.338377118110656738e+00,3.898791596293449402e-02,5.322318673133850098e-01,3.254584595561027527e-02
1.998000000000000114e+02,1.037224769592285156e+00,1.046107530593872070e+00,5.339114665985107422e-01,3.248272836208343506e-02,1.419998645782470703e+00,1.807110667228698730e+00,1.416999578475952148e+00,4.320394247770309448e-02,5.673452615737915039e-01,2.945843711495399475e-02
1.999000000000000057e+02,9.612405300140380859e-01,1.045801758766174316e+00,5.691010951995849609e-01,2.941872365772724152e-02,1.214957952499389648e+00,1.838571906089782715e+00,1.499829769134521484e+00,4.797475412487983704e-02,6.041569709777832031e-01,2.691042050719261169e-02
2.000000000000000000e+02,8.919396400451660156e-01,1.037712097167968750e+00,6.059910655021667480e-01,2.689442783594131470e-02,1.033176898956298828e+00,1.835595846176147461e+00,1.587156891822814941e+00,5.337775126099586487e-02,6.427086591720581055e-01,2.490835450589656830e-02


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_25/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.718670606613159180e-01,9.873773455619812012e-01,8.297204375267028809e-01,1.173425436019897461e+00,7.871568799018859863e-01,1.357205629348754883e+00,7.451700568199157715e-01,1.542913436889648438e+00,7.098627090454101562e-01,1.727110862731933594e+00
4.000000000000000222e-01,7.684563994407653809e-01,9.513338208198547363e-01,6.950579881668090820e-01,1.114207386970520020e+00,6.209090948104858398e-01,1.274343013763427734e+00,5.579956173896789551e-01,1.433729887008666992e+00,5.047366619110107422e-01,1.595292568206787109e+00
6.000000000000000888e-01,6.867182254791259766e-01,8.999079465866088867e-01,5.941200256347656250e-01,1.033534884452819824e+00,5.081992149353027344e-01,1.162581324577331543e+00,4.336196780204772949e-01,1.295211434364318848e+00,3.703877031803131104e-01,1.435370683670043945e+00
8.000000000000000444e-01,6.261268258094787598e-01,8.382251858711242676e-01,5.210403800010681152e-01,9.428479075431823730e-01,4.327528476715087891e-01,1.044498324394226074e+00,3.531218469142913818e-01,1.152881145477294922e+00,2.824737727642059326e-01,1.273467302322387695e+00
1.000000000000000000e+00,5.826513171195983887e-01,7.733427286148071289e-01,4.729429185390472412e-01,8.514277935028076172e-01,3.861210048198699951e-01,9.289200305938720703e-01,3.047718405723571777e-01,1.015318632125854492e+00,2.296272963285446167e-01,1.116723537445068359e+00
1.200000000000000178e+00,5.505082607269287109e-01,7.094850540161132812e-01,4.441871643066406250e-01,7.636387944221496582e-01,3.606491386890411377e-01,8.203379511833190918e-01,2.789953052997589111e-01,8.880501389503479004e-01,1.999731957912445068e-01,9.713616967201232910e-01
1.400000000000000133e+00,5.263955593109130859e-01,6.483099460601806641e-01,4.252711534500122070e-01,6.820742487907409668e-01,3.448431789875030518e-01,7.228669524192810059e-01,2.630908191204071045e-01,7.758818268775939941e-01,1.810016185045242310e-01,8.423885703086853027e-01
1.600000000000000089e+00,5.097088813781738281e-01,5.906989574432373047e-01,4.129429161548614502e-01,6.078494787216186523e-01,3.340162634849548340e-01,6.357446312904357910e-01,2.528975903987884521e-01,6.758973598480224609e-01,1.701278686523437500e-01,7.279639840126037598e-01
1.800000000000000044e+00,4.997171461582183838e-01,5.371710062026977539e-01,4.051320254802703857e-01,5.418534278869628906e-01,3.274818956851959229e-01,5.583795905113220215e-01,2.474471926689147949e-01,5.869466662406921387e-01,1.646629720926284790e-01,6.262245178222656250e-01
2.000000000000000000e+00,4.953114688396453857e-01,4.878117442131042480e-01,4.013581573963165283e-01,4.830761849880218506e-01,3.247691690921783447e-01,4.900372028350830078e-01,2.461175024509429932e-01,5.080919861793518066e-01,1.638897955417633057e-01,5.360941290855407715e-01
2.200000000000000178e+00,4.950878024101257324e-01,4.424267709255218506e-01,4.011307656764984131e-01,4.310136139392852783e-01,3.255968689918518066e-01,4.299821853637695312e-01,2.485143393278121948e-01,4.385549426078796387e-01,1.671598404645919800e-01,4.565741419792175293e-01
2.400000000000000355e+00,4.984321296215057373e-01,4.010667502880096436e-01,4.035657048225402832e-01,3.843694925308227539e-01,3.297053873538970947e-01,3.771307766437530518e-01,2.543979585170745850e-01,3.777219355106353760e-01,1.741387248039245605e-01,3.868489861488342285e-01
2.600000000000000089e+00,5.082963705062866211e-01,3.644649684429168701e-01,4.094349443912506104e-01,3.421705365180969238e-01,3.365091681480407715e-01,3.303075432777404785e-01,2.632553875446319580e-01,3.247270882129669189e-01,1.844856590032577515e-01,3.261511921882629395e-01
2.800000000000000266e+00,5.256852507591247559e-01,3.322480916976928711e-01,4.220635890960693359e-01,3.050035834312438965e-01,3.453643321990966797e-01,2.887394726276397705e-01,2.728231251239776611e-01,2.779397070407867432e-01,1.952753067016601562e-01,2.733395695686340332e-01
3.000000000000000000e+00,5.526992082595825195e-01,3.049435019493103027e-01,4.433127641677856445e-01,2.729319632053375244e-01,3.596040010452270508e-01,2.527953982353210449e-01,2.834451794624328613e-01,2.367467433214187622e-01,2.063561528921127319e-01,2.265824824571609497e-01
3.200000000000000178e+00,5.890208482742309570e-01,2.820504605770111084e-01,4.740432500839233398e-01,2.464986592531204224e-01,3.818595707416534424e-01,2.219407856464385986e-01,2.985564470291137695e-01,2.017860263586044312e-01,2.193665504455566406e-01,1.857544183731079102e-01
3.400000000000000355e+00,6.337065100669860840e-01,2.632291913032531738e-01,5.132301449775695801e-01,2.247668504714965820e-01,4.138412177562713623e-01,1.972518861293792725e-01,3.219742476940155029e-01,1.724928468465805054e-01,2.371528595685958862e-01,1.512846946716308594e-01
3.600000000000000089e+00,6.852347850799560547e-01,2.476525306701660156e-01,5.600386857986450195e-01,2.066456377506256104e-01,4.536016285419464111e-01,1.766058653593063354e-01,3.547704517841339111e-01,1.491390764713287354e-01,2.626729607582092285e-01,1.237367540597915649e-01
3.800000000000000266e+00,7.433223128318786621e-01,2.345041632652282715e-01,6.138898134231567383e-01,1.916790008544921875e-01,5.008698105812072754e-01,1.595040261745452881e-01,3.950432538986206055e-01,1.295335590839385986e-01,2.961051166057586670e-01,1.015067920088768005e-01
4.000000000000000000e+00,8.078130483627319336e-01,2.239080816507339478e-01,6.742063760757446289e-01,1.792036294937133789e-01,5.552861690521240234e-01,1.456039100885391235e-01,4.427424967288970947e-01,1.134214103221893311e-01,3.368794620037078857e-01,8.293037861585617065e-02
4.200000000000000178e+00,8.781907558441162109e-01,2.161317765712738037e-01,7.412826418876647949e-01,1.689969897270202637e-01,6.159536838531494141e-01,1.342165321111679077e-01,4.974388778209686279e-01,1.004376336932182312e-01,3.849837183952331543e-01,6.779032945632934570e-02
4.400000000000000355e+00,9.541430473327636719e-01,2.113931179046630859e-01,8.154498934745788574e-01,1.611093729734420776e-01,6.832906007766723633e-01,1.250482648611068726e-01,5.584290623664855957e-01,9.005551785230636597e-02,4.400762915611267090e-01,5.577155575156211853e-02
4.600000000000000533e+00,1.035284280776977539e+00,2.098926752805709839e-01,8.970911502838134766e-01,1.556096524000167847e-01,7.576509118080139160e-01,1.181608811020851135e-01,6.260205507278442383e-01,8.190944790840148926e-02,5.014041662216186523e-01,4.631680995225906372e-02
4.800000000000000711e+00,1.120884895324707031e+00,2.118406593799591064e-01,9.865431189537048340e-01,1.525422930717468262e-01,8.393495678901672363e-01,1.135955676436424255e-01,7.005075216293334961e-01,7.598113268613815308e-02,5.692155957221984863e-01,3.917032480239868164e-02
5.000000000000000000e+00,1.209729194641113281e+00,2.175284475088119507e-01,1.082322120666503906e+00,1.530184894800186157e-01,9.287464022636413574e-01,1.114086061716079712e-01,7.822240591049194336e-01,7.232153415679931641e-02,6.438176035881042480e-01,3.418861702084541321e-02
5.200000000000000178e+00,1.300825834274291992e+00,2.272919416427612305e-01,1.183654785156250000e+00,1.574911475181579590e-01,1.026236891746520996e+00,1.116660088300704956e-01,8.715373873710632324e-01,7.099068164825439453e-02,7.255511283874511719e-01,3.142616525292396545e-02
5.400000000000000355e+00,1.392842531204223633e+00,2.412765473127365112e-01,1.291002511978149414e+00,1.657388955354690552e-01,1.133030295372009277e+00,1.141717508435249329e-01,9.689985513687133789e-01,7.199739664793014526e-02,8.147732019424438477e-01,3.094166517257690430e-02
5.600000000000000533e+00,1.482108473777770996e+00,2.616504430770874023e-01,1.406795978546142578e+00,1.768316328525543213e-01,1.251575589179992676e+00,1.186949312686920166e-01,1.078139185905456543e+00,7.451282441616058350e-02,9.146696329116821289e-01,3.196713328361511230e-02
5.800000000000000711e+00,1.566429018974304199e+00,2.885704040527343750e-01,1.529335498809814453e+00,1.915395706892013550e-01,1.381638884544372559e+00,1.260588765144348145e-01,1.200034618377685547e+00,7.868397235870361328e-02,1.026538848876953125e+00,3.453700989484786987e-02
6.000000000000000000e+00,1.643329024314880371e+00,3.221370875835418701e-01,1.657309889793395996e+00,2.103539258241653442e-01,1.523373723030090332e+00,1.366723626852035522e-01,1.335862278938293457e+00,8.467511087656021118e-02,1.151489138603210449e+00,3.880578652024269104e-02
6.200000000000000178e+00,1.706385850906372070e+00,3.641031980514526367e-01,1.787873864173889160e+00,2.357591390609741211e-01,1.677259683609008789e+00,1.511443704366683960e-01,1.486819982528686523e+00,9.271448105573654175e-02,1.290716171264648438e+00,4.493939504027366638e-02
6.400000000000000355e+00,1.750294327735900879e+00,4.167687594890594482e-01,1.907517075538635254e+00,2.739504575729370117e-01,1.843874096870422363e+00,1.710280478000640869e-01,1.653455734252929688e+00,1.036024764180183411e-01,1.445537328720092773e+00,5.312114208936691284e-02
6.600000000000000533e+00,1.769408345222473145e+00,4.816601276397705078e-01,2.006012678146362305e+00,3.274012207984924316e-01,2.014562129974365234e+00,1.995781660079956055e-01,1.836106538772583008e+00,1.195941120386123657e-01,1.617421746253967285e+00,6.356040388345718384e-02
6.800000000000000711e+00,1.759356021881103516e+00,5.577019453048706055e-01,2.060120820999145508e+00,4.100355803966522217e-01,2.174004554748535156e+00,2.454760372638702393e-01,2.031334877014160156e+00,1.427441686391830444e-01,1.808767795562744141e+00,7.728295028209686279e-02
7.000000000000000000e+00,1.716381311416625977e+00,6.431823372840881348e-01,2.070868015289306641e+00,5.130272507667541504e-01,2.307406187057495117e+00,3.141287565231323242e-01,2.232640027999877930e+00,1.769629716873168945e-01,2.016827583312988281e+00,9.554849565029144287e-02
7.200000000000000178e+00,1.631764173507690430e+00,7.366702556610107422e-01,2.034383773803710938e+00,6.311118006706237793e-01,2.384082317352294922e+00,4.214704930782318115e-01,2.421716928482055664e+00,2.310992181301116943e-01,2.235178232192993164e+00,1.228249967098236084e-01
7.400000000000000355e+00,1.495916843414306641e+00,8.330677747726440430e-01,1.933351278305053711e+00,7.674563527107238770e-01,2.380533933639526367e+00,5.688133835792541504e-01,2.577835798263549805e+00,3.171976804733276367e-01,2.458097934722900391e+00,1.613819599151611328e-01
7.600000000000000533e+00,1.315114140510559082e+00,9.283376932144165039e-01,1.755743384361267090e+00,9.135826826095581055e-01,2.294972181320190430e+00,7.414834499359130859e-01,2.663482666015625000e+00,4.515669643878936768e-01,2.667465209960937500e+00,2.215999811887741089e-01
7.800000000000000711e+00,1.132677912712097168e+00,9.946183562278747559e-01,1.509001493453979492e+00,1.061523795127868652e+00,2.106107950210571289e+00,9.369713068008422852e-01,2.639541149139404297e+00,6.397080421447753906e-01,2.838709831237792969e+00,3.203721344470977783e-01
8.000000000000000000e+00,9.820479750633239746e-01,1.007853746414184570e+00,1.251075029373168945e+00,1.175358891487121582e+00,1.813640236854553223e+00,1.138771653175354004e+00,2.493248462677001953e+00,8.650788068771362305e-01,2.932152509689331055e+00,4.803337454795837402e-01
8.200000000000001066e+00,8.554528951644897461e-01,9.912754893302917480e-01,1.036801338195800781e+00,1.205952167510986328e+00,1.465094804763793945e+00,1.332090973854064941e+00,2.213265895843505859e+00,1.110518932342529297e+00,2.875192165374755859e+00,7.131149768829345703e-01
8.400000000000000355e+00,7.537484169006347656e-01,9.520288109779357910e-01,8.588010072708129883e-01,1.186379075050354004e+00,1.163495421409606934e+00,1.416496992111206055e+00,1.821684598922729492e+00,1.363626003265380859e+00,2.668800592422485352e+00,9.880418777465820312e-01
8.599999999999999645e+00,6.740208268165588379e-01,8.979812860488891602e-01,7.163059711456298828e-01,1.132029056549072266e+00,9.168479442596435547e-01,1.407910466194152832e+00,1.421303749084472656e+00,1.554682850837707520e+00,2.300321340560913086e+00,1.279862880706787109e+00
8.800000000000000711e+00,6.156048178672790527e-01,8.340844511985778809e-01,6.091712117195129395e-01,1.053616285324096680e+00,7.169644832611083984e-01,1.347463965415954590e+00,1.086348772048950195e+00,1.606390237808227539e+00,1.821118354797363281e+00,1.586656451225280762e+00
9.000000000000000000e+00,5.737677216529846191e-01,7.683417797088623047e-01,5.314071774482727051e-01,9.627982378005981445e-01,5.682706236839294434e-01,1.250238060951232910e+00,8.128235340118408203e-01,1.567890405654907227e+00,1.375544309616088867e+00,1.760780096054077148e+00
9.200000000000001066e+00,5.427949428558349609e-01,7.038651704788208008e-01,4.788030087947845459e-01,8.706572651863098145e-01,4.704959690570831299e-01,1.131081342697143555e+00,6.058439016342163086e-01,1.471147894859313965e+00,1.013110518455505371e+00,1.776657342910766602e+00
9.400000000000000355e+00,5.196200013160705566e-01,6.423661708831787109e-01,4.468086063861846924e-01,7.814238071441650391e-01,4.058665931224822998e-01,1.011217236518859863e+00,4.629843235015869141e-01,1.339116334915161133e+00,7.232913970947265625e-01,1.708697438240051270e+00
9.600000000000001421e+00,5.038700103759765625e-01,5.845921039581298828e-01,4.264382719993591309e-01,6.981785297393798828e-01,3.673603832721710205e-01,8.959405422210693359e-01,3.713487386703491211e-01,1.196170091629028320e+00,5.175362229347229004e-01,1.580996274948120117e+00
9.800000000000000711e+00,4.947880804538726807e-01,5.310044884681701660e-01,4.131495952606201172e-01,6.220760345458984375e-01,3.470757007598876953e-01,7.895618677139282227e-01,3.149909973144531250e-01,1.055993437767028809e+00,3.823306560516357422e-01,1.423931717872619629e+00
1.000000000000000000e+01,4.912045896053314209e-01,4.816721975803375244e-01,4.044691622257232666e-01,5.542175769805908203e-01,3.332383930683135986e-01,6.947221755981445312e-01,2.839469611644744873e-01,9.246563911437988281e-01,2.937879860401153564e-01,1.264299511909484863e+00


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_5/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.397957086563110352e-01,9.909676909446716309e-01,7.940605878829956055e-01,1.185966968536376953e+00,7.462204694747924805e-01,1.384818196296691895e+00,6.978824734687805176e-01,1.580957651138305664e+00,6.545301079750061035e-01,1.776005506515502930e+00
4.000000000000000222e-01,7.163925170898437500e-01,9.562930464744567871e-01,6.344637274742126465e-01,1.141623735427856445e+00,5.482787489891052246e-01,1.327959179878234863e+00,4.655491709709167480e-01,1.511272549629211426e+00,3.893463909626007080e-01,1.694156765937805176e+00
6.000000000000000888e-01,6.276828646659851074e-01,9.026346206665039062e-01,5.184612274169921875e-01,1.071429491043090820e+00,4.048888683319091797e-01,1.239111542701721191e+00,2.989891767501831055e-01,1.404031038284301758e+00,1.997438222169876099e-01,1.569499850273132324e+00
8.000000000000000444e-01,5.674195289611816406e-01,8.373015522956848145e-01,4.433623552322387695e-01,9.833225011825561523e-01,3.125644922256469727e-01,1.128168821334838867e+00,1.919601559638977051e-01,1.271285772323608398e+00,7.846774905920028687e-02,1.415874958038330078e+00
1.000000000000000000e+00,5.304178595542907715e-01,7.659536004066467285e-01,4.019112884998321533e-01,8.858129382133483887e-01,2.661015093326568604e-01,1.004236698150634766e+00,1.369663923978805542e-01,1.123792290687561035e+00,1.685016602277755737e-02,1.245618224143981934e+00
1.200000000000000178e+00,5.076065063476562500e-01,6.952385306358337402e-01,3.808889091014862061e-01,7.888127565383911133e-01,2.474873960018157959e-01,8.805035352706909180e-01,1.197096556425094604e-01,9.741415381431579590e-01,8.857790380716323853e-04,1.071441769599914551e+00
1.400000000000000133e+00,4.969660639762878418e-01,6.269093155860900879e-01,3.756483197212219238e-01,6.960009932518005371e-01,2.479060292243957520e-01,7.632086277008056641e-01,1.247719675302505493e-01,8.329764604568481445e-01,7.734880317002534866e-03,9.084799289703369141e-01
1.600000000000000089e+00,4.950765371322631836e-01,5.630085468292236328e-01,3.831976950168609619e-01,6.101139783859252930e-01,2.639471590518951416e-01,6.544283628463745117e-01,1.463893055915832520e-01,7.041991949081420898e-01,3.333907946944236755e-02,7.601112127304077148e-01
1.800000000000000044e+00,4.984450340270996094e-01,5.052034258842468262e-01,3.957698345184326172e-01,5.347277522087097168e-01,2.881727218627929688e-01,5.578438043594360352e-01,1.792847812175750732e-01,5.895085334777832031e-01,7.358393073081970215e-02,6.274530291557312012e-01
2.000000000000000000e+00,5.045651793479919434e-01,4.534637033939361572e-01,4.111346304416656494e-01,4.682040810585021973e-01,3.127668201923370361e-01,4.764181375503540039e-01,2.133853137493133545e-01,4.911150038242340088e-01,1.150404810905456543e-01,5.151916146278381348e-01
2.200000000000000178e+00,5.112914443016052246e-01,4.084182977676391602e-01,4.261183440685272217e-01,4.113754332065582275e-01,3.347570002079010010e-01,4.097676873207092285e-01,2.429867535829544067e-01,4.114095270633697510e-01,1.494728624820709229e-01,4.229036569595336914e-01
2.400000000000000355e+00,5.163052678108215332e-01,3.706158101558685303e-01,4.381480216979980469e-01,3.645087182521820068e-01,3.521790504455566406e-01,3.558000922203063965e-01,2.657295763492584229e-01,3.500047922134399414e-01,1.782215982675552368e-01,3.497198224067687988e-01
2.600000000000000089e+00,5.206533074378967285e-01,3.396631777286529541e-01,4.460776150226593018e-01,3.272500932216644287e-01,3.630838692188262939e-01,3.137791156768798828e-01,2.807772457599639893e-01,3.022959530353546143e-01,1.972069740295410156e-01,2.952200770378112793e-01
2.800000000000000266e+00,5.296216607093811035e-01,3.132889270782470703e-01,4.589143097400665283e-01,2.953123450279235840e-01,3.784120380878448486e-01,2.779710590839385986e-01,2.976691722869873047e-01,2.625242173671722412e-01,2.138135135173797607e-01,2.523052096366882324e-01
3.000000000000000000e+00,5.435178875923156738e-01,2.904947698116302490e-01,4.762474298477172852e-01,2.679095864295959473e-01,3.967437148094177246e-01,2.470716387033462524e-01,3.173388540744781494e-01,2.285023033618927002e-01,2.337476462125778198e-01,2.148561775684356689e-01
3.200000000000000178e+00,5.652853250503540039e-01,2.734675407409667969e-01,5.007124543190002441e-01,2.461186200380325317e-01,4.200126528739929199e-01,2.204206883907318115e-01,3.397308886051177979e-01,1.984811127185821533e-01,2.553730905055999756e-01,1.810406744480133057e-01
3.400000000000000355e+00,5.930393338203430176e-01,2.605071067810058594e-01,5.305265188217163086e-01,2.301867753267288208e-01,4.492975771427154541e-01,2.002182304859161377e-01,3.675222098827362061e-01,1.738322526216506958e-01,2.808124423027038574e-01,1.512252688407897949e-01
3.600000000000000089e+00,6.288458704948425293e-01,2.500249147415161133e-01,5.669709444046020508e-01,2.179281413555145264e-01,4.822460711002349854e-01,1.844821125268936157e-01,3.985710740089416504e-01,1.541286557912826538e-01,3.098526895046234131e-01,1.264972388744354248e-01
3.800000000000000266e+00,6.723363399505615234e-01,2.407463937997817993e-01,6.106997728347778320e-01,2.076079100370407104e-01,5.247509479522705078e-01,1.723480075597763062e-01,4.342434406280517578e-01,1.385902911424636841e-01,3.419883847236633301e-01,1.067514866590499878e-01
4.000000000000000000e+00,7.230870723724365234e-01,2.323077619075775146e-01,6.620191335678100586e-01,1.981489509344100952e-01,5.746290683746337891e-01,1.617766022682189941e-01,4.794859886169433594e-01,1.264379024505615234e-01,3.774231374263763428e-01,9.081438183784484863e-02
4.200000000000000178e+00,7.807733416557312012e-01,2.251439392566680908e-01,7.203693389892578125e-01,1.896223872900009155e-01,6.320499181747436523e-01,1.519471108913421631e-01,5.316187739372253418e-01,1.159799918532371521e-01,4.212867617607116699e-01,7.811389863491058350e-02
4.400000000000000355e+00,8.452233672142028809e-01,2.198071479797363281e-01,7.857469916343688965e-01,1.829537451267242432e-01,6.953862905502319336e-01,1.432520449161529541e-01,5.900145769119262695e-01,1.063497513532638550e-01,4.733230769634246826e-01,6.770274043083190918e-02
4.600000000000000533e+00,9.166956543922424316e-01,2.164703756570816040e-01,8.584809899330139160e-01,1.783307194709777832e-01,7.658551931381225586e-01,1.365466564893722534e-01,6.545674204826354980e-01,9.801991283893585205e-02,5.314447879791259766e-01,5.809623748064041138e-02
4.800000000000000711e+00,9.954845905303955078e-01,2.153179198503494263e-01,9.388886094093322754e-01,1.759470105171203613e-01,8.440951704978942871e-01,1.320449858903884888e-01,7.259171605110168457e-01,9.149233996868133545e-02,5.956349968910217285e-01,4.971473664045333862e-02
5.000000000000000000e+00,1.081969261169433594e+00,2.159772962331771851e-01,1.027800917625427246e+00,1.756272912025451660e-01,9.307127594947814941e-01,1.299345791339874268e-01,8.044816851615905762e-01,8.687978982925415039e-02,6.664100289344787598e-01,4.311446845531463623e-02
5.200000000000000178e+00,1.177283287048339844e+00,2.182377874851226807e-01,1.127062320709228516e+00,1.768348962068557739e-01,1.027792572975158691e+00,1.296222954988479614e-01,8.911875486373901367e-01,8.454386889934539795e-02,7.434278726577758789e-01,3.830045834183692932e-02
5.400000000000000355e+00,1.282331824302673340e+00,2.224876284599304199e-01,1.237427592277526855e+00,1.797422319650650024e-01,1.136656165122985840e+00,1.309139281511306763e-01,9.880778193473815918e-01,8.406791090965270996e-02,8.270548582077026367e-01,3.536547347903251648e-02
5.600000000000000533e+00,1.400121331214904785e+00,2.302617430686950684e-01,1.361084103584289551e+00,1.851280331611633301e-01,1.257646203041076660e+00,1.340766549110412598e-01,1.096956014633178711e+00,8.518879115581512451e-02,9.186278581619262695e-01,3.438810259103775024e-02
5.800000000000000711e+00,1.531071186065673828e+00,2.433428019285202026e-01,1.499519109725952148e+00,1.946973800659179688e-01,1.391697645187377930e+00,1.410623490810394287e-01,1.218630313873291016e+00,8.811685442924499512e-02,1.020993828773498535e+00,3.482316806912422180e-02
6.000000000000000000e+00,1.674735188484191895e+00,2.648796439170837402e-01,1.652770996093750000e+00,2.112934291362762451e-01,1.539967536926269531e+00,1.538167297840118408e-01,1.353318333625793457e+00,9.540989249944686890e-02,1.135788440704345703e+00,3.687793016433715820e-02
6.200000000000000178e+00,1.830300450325012207e+00,2.961191833019256592e-01,1.820431232452392578e+00,2.378786802291870117e-01,1.703573346138000488e+00,1.733905375003814697e-01,1.502259850502014160e+00,1.084513366222381592e-01,1.263129591941833496e+00,4.137785360217094421e-02
6.400000000000000355e+00,1.991680264472961426e+00,3.389537036418914795e-01,2.000336885452270508e+00,2.755882740020751953e-01,1.884505510330200195e+00,2.017090171575546265e-01,1.666068196296691895e+00,1.275591105222702026e-01,1.404439568519592285e+00,5.151081085205078125e-02
6.600000000000000533e+00,2.136100769042968750e+00,4.006942212581634521e-01,2.185388088226318359e+00,3.263268470764160156e-01,2.077801942825317383e+00,2.399842441082000732e-01,1.846476674079895020e+00,1.544903516769409180e-01,1.560693860054016113e+00,6.768788397312164307e-02
6.800000000000000711e+00,2.207242965698242188e+00,4.892637431621551514e-01,2.358333349227905273e+00,3.978955745697021484e-01,2.277140378952026367e+00,2.913776338100433350e-01,2.044265031814575195e+00,1.895265281200408936e-01,1.732860803604125977e+00,9.029199182987213135e-02
7.000000000000000000e+00,2.147945404052734375e+00,6.001005768775939941e-01,2.451258659362792969e+00,5.027933120727539062e-01,2.475433588027954102e+00,3.618529438972473145e-01,2.252211093902587891e+00,2.341258227825164795e-01,1.922039747238159180e+00,1.205888539552688599e-01
7.200000000000000178e+00,1.959115505218505859e+00,7.246493697166442871e-01,2.390378236770629883e+00,6.359311938285827637e-01,2.623806476593017578e+00,4.665533900260925293e-01,2.463916540145874023e+00,2.961513400077819824e-01,2.128853321075439453e+00,1.583654880523681641e-01
7.400000000000000355e+00,1.706085920333862305e+00,8.581114411354064941e-01,2.169931173324584961e+00,7.852028608322143555e-01,2.631505489349365234e+00,6.068276166915893555e-01,2.667703390121459961e+00,3.812954425811767578e-01,2.349535942077636719e+00,2.044911831617355347e-01
7.600000000000000533e+00,1.450019240379333496e+00,9.541671276092529297e-01,1.877778768539428711e+00,9.463876485824584961e-01,2.440613508224487305e+00,7.701130509376525879e-01,2.791544914245605469e+00,5.030156970024108887e-01,2.573849916458129883e+00,2.695824205875396729e-01
7.800000000000000711e+00,1.211460232734680176e+00,1.009490847587585449e+00,1.569975137710571289e+00,1.069890141487121582e+00,2.141340017318725586e+00,9.474427700042724609e-01,2.754678249359130859e+00,6.608553528785705566e-01,2.794586896896362305e+00,3.548710942268371582e-01
8.000000000000000000e+00,1.003144502639770508e+00,1.034375905990600586e+00,1.279989600181579590e+00,1.143135070800781250e+00,1.794160962104797363e+00,1.115861654281616211e+00,2.510225534439086914e+00,8.415005207061767578e-01,2.950774431228637695e+00,4.756778776645660400e-01
8.200000000000001066e+00,8.343953490257263184e-01,1.024929165840148926e+00,1.026440501213073730e+00,1.175425052642822266e+00,1.453900337219238281e+00,1.223818063735961914e+00,2.173722743988037109e+00,1.036519646644592285e+00,2.952678680419921875e+00,6.349749565124511719e-01
8.400000000000000355e+00,7.044683694839477539e-01,9.884574413299560547e-01,8.206079006195068359e-01,1.165846705436706543e+00,1.144239902496337891e+00,1.281973958015441895e+00,1.795123100280761719e+00,1.208593964576721191e+00,2.743843793869018555e+00,8.261929154396057129e-01
8.599999999999999645e+00,6.107397675514221191e-01,9.324662685394287109e-01,6.603722572326660156e-01,1.125338077545166016e+00,8.884636163711547852e-01,1.288692235946655273e+00,1.429928064346313477e+00,1.315945148468017578e+00,2.406145811080932617e+00,1.034509539604187012e+00
8.800000000000000711e+00,5.479846596717834473e-01,8.638399839401245117e-01,5.429957509040832520e-01,1.059870362281799316e+00,6.845338940620422363e-01,1.257797956466674805e+00,1.104549765586853027e+00,1.367695569992065430e+00,2.000813245773315430e+00,1.247481226921081543e+00
9.000000000000000000e+00,5.100998878479003906e-01,7.883892059326171875e-01,4.656471908092498779e-01,9.761426448822021484e-01,5.300984382629394531e-01,1.193417549133300781e+00,8.368438482284545898e-01,1.367491483688354492e+00,1.590362310409545898e+00,1.386758923530578613e+00
9.200000000000001066e+00,4.871828854084014893e-01,7.135511040687561035e-01,4.214288890361785889e-01,8.824735879898071289e-01,4.230529665946960449e-01,1.104527592658996582e+00,6.244822144508361816e-01,1.326240181922912598e+00,1.214084625244140625e+00,1.462494730949401855e+00
9.400000000000000355e+00,4.769856333732604980e-01,6.413777470588684082e-01,3.982307910919189453e-01,7.883291244506835938e-01,3.595651686191558838e-01,9.996436238288879395e-01,4.658266305923461914e-01,1.250236153602600098e+00,9.009363651275634766e-01,1.477675676345825195e+00
9.600000000000001421e+00,4.765236973762512207e-01,5.736131668090820312e-01,3.907217383384704590e-01,6.978871822357177734e-01,3.290101587772369385e-01,8.887616991996765137e-01,3.582403361797332764e-01,1.149280190467834473e+00,6.486777067184448242e-01,1.444737076759338379e+00
9.800000000000000711e+00,4.812762141227722168e-01,5.126241445541381836e-01,3.958744406700134277e-01,6.141655445098876953e-01,3.173832595348358154e-01,7.817882299423217773e-01,2.972741127014160156e-01,1.032505035400390625e+00,4.566444158554077148e-01,1.370111703872680664e+00
1.000000000000000000e+01,4.888169467449188232e-01,4.581638872623443604e-01,4.066994488239288330e-01,5.398190617561340332e-01,3.216106593608856201e-01,6.809757351875305176e-01,2.706999182701110840e-01,9.109095931053161621e-01,3.226256370544433594e-01,1.264872431755065918e+00
1.020000000000000107e+01,4.969754517078399658e-01,4.108170270919799805e-01,4.206459820270538330e-01,4.740559160709381104e-01,3.379046618938446045e-01,5.886508822441101074e-01,2.639397084712982178e-01,7.945289015769958496e-01,2.410135865211486816e-01,1.139526009559631348e+00
1.040000000000000036e+01,5.033482909202575684e-01,3.711306750774383545e-01,4.348817169666290283e-01,4.174086749553680420e-01,3.565587401390075684e-01,5.098830461502075195e-01,2.736415863037109375e-01,6.856402754783630371e-01,2.063125967979431152e-01,1.003375887870788574e+00
1.060000000000000142e+01,5.080349445343017578e-01,3.388472795486450195e-01,4.467695653438568115e-01,3.702942132949829102e-01,3.764902949333190918e-01,4.418771564960479736e-01,2.952491641044616699e-01,5.865843296051025391e-01,1.958419382572174072e-01,8.717010021209716797e-01
1.080000000000000071e+01,5.175188779830932617e-01,3.113441467285156250e-01,4.535196125507354736e-01,3.330732285976409912e-01,3.936920762062072754e-01,3.855322599411010742e-01,3.181211054325103760e-01,5.023885965347290039e-01,2.043728530406951904e-01,7.481238245964050293e-01
1.100000000000000000e+01,5.318081974983215332e-01,2.877236008644104004e-01,4.655023217201232910e-01,3.009780049324035645e-01,4.052076041698455811e-01,3.409604430198669434e-01,3.403402268886566162e-01,4.323411881923675537e-01,2.273022085428237915e-01,6.355137825012207031e-01
1.120000000000000107e+01,5.537610054016113281e-01,2.695846855640411377e-01,4.814203679561614990e-01,2.736033201217651367e-01,4.172338545322418213e-01,3.045398592948913574e-01,3.596349656581878662e-01,3.744401037693023682e-01,2.560824155807495117e-01,5.371670126914978027e-01
1.140000000000000036e+01,5.822736024856567383e-01,2.561533451080322266e-01,5.049800276756286621e-01,2.515185475349426270e-01,4.331147074699401855e-01,2.733825445175170898e-01,3.720169961452484131e-01,3.293515145778656006e-01,2.837204933166503906e-01,4.548479914665222168e-01
1.160000000000000142e+01,6.181409358978271484e-01,2.453505545854568481e-01,5.342023968696594238e-01,2.353865653276443481e-01,4.539161622524261475e-01,2.464870363473892212e-01,3.857878446578979492e-01,2.921651303768157959e-01,3.070973157882690430e-01,3.890076875686645508e-01
1.180000000000000071e+01,6.614177823066711426e-01,2.358822673559188843e-01,5.697418451309204102e-01,2.231146097183227539e-01,4.814180731773376465e-01,2.258658707141876221e-01,4.030532836914062500e-01,2.604389786720275879e-01,3.240046501159667969e-01,3.369418382644653320e-01
1.200000000000000000e+01,7.119897603988647461e-01,2.272603511810302734e-01,6.124955415725708008e-01,2.128079980611801147e-01,5.127406716346740723e-01,2.102862894535064697e-01,4.244464933872222900e-01,2.328371405601501465e-01,3.373033404350280762e-01,2.956218123435974121e-01
1.220000000000000107e+01,7.695702910423278809e-01,2.198377996683120728e-01,6.627817153930664062e-01,2.033683359622955322e-01,5.521223545074462891e-01,1.981706172227859497e-01,4.524466991424560547e-01,2.113479077816009521e-01,3.544889092445373535e-01,2.603907287120819092e-01
1.240000000000000036e+01,8.339353799819946289e-01,2.142396718263626099e-01,7.201924920082092285e-01,1.947934925556182861e-01,5.989546775817871094e-01,1.877487450838088989e-01,4.836761951446533203e-01,1.946607381105422974e-01,3.737235963344573975e-01,2.296317517757415771e-01
1.260000000000000142e+01,9.053475856781005859e-01,2.106406837701797485e-01,7.845569252967834473e-01,1.880501508712768555e-01,6.534495949745178223e-01,1.781374216079711914e-01,5.233378410339355469e-01,1.819870918989181519e-01,3.990086913108825684e-01,2.037072777748107910e-01
1.280000000000000071e+01,9.841591119766235352e-01,2.092305570840835571e-01,8.562376499176025391e-01,1.833267509937286377e-01,7.146970629692077637e-01,1.696208566427230835e-01,5.709271430969238281e-01,1.713173240423202515e-01,4.289368689060211182e-01,1.834985166788101196e-01
1.300000000000000000e+01,1.071035861968994141e+00,2.096372395753860474e-01,9.355096220970153809e-01,1.808118373155593872e-01,7.832452654838562012e-01,1.630523353815078735e-01,6.262068152427673340e-01,1.614017635583877563e-01,4.628913402557373047e-01,1.677080094814300537e-01
1.320000000000000107e+01,1.167052507400512695e+00,2.116491794586181641e-01,1.023052692413330078e+00,1.804306805133819580e-01,8.594532608985900879e-01,1.586297899484634399e-01,6.880628466606140137e-01,1.523339152336120605e-01,5.068972706794738770e-01,1.555006057024002075e-01
1.340000000000000036e+01,1.272709488868713379e+00,2.155281305313110352e-01,1.120753884315490723e+00,1.815501749515533447e-01,9.436165094375610352e-01,1.565473377704620361e-01,7.569586038589477539e-01,1.452347040176391602e-01,5.583213567733764648e-01,1.449145525693893433e-01
1.360000000000000142e+01,1.391118764877319336e+00,2.228163778781890869e-01,1.229403734207153320e+00,1.843409985303878784e-01,1.037143349647521973e+00,1.563481390476226807e-01,8.334680795669555664e-01,1.402898877859115601e-01,6.160817742347717285e-01,1.351518779993057251e-01
1.380000000000000071e+01,1.523164272308349609e+00,2.348683923482894897e-01,1.350698113441467285e+00,1.895696520805358887e-01,1.141534328460693359e+00,1.577538102865219116e-01,9.182636141777038574e-01,1.377063244581222534e-01,6.798559427261352539e-01,1.265671551227569580e-01
1.400000000000000000e+01,1.668188333511352539e+00,2.554056346416473389e-01,1.486555933952331543e+00,1.988762617111206055e-01,1.257635951042175293e+00,1.609446108341217041e-01,1.012897491455078125e+00,1.371129602193832397e-01,7.504308819770812988e-01,1.197991669178009033e-01
1.420000000000000107e+01,1.825545310974121094e+00,2.856799662113189697e-01,1.637222409248352051e+00,2.150198519229888916e-01,1.388228297233581543e+00,1.668157875537872314e-01,1.118521690368652344e+00,1.381366699934005737e-01,8.286823034286499023e-01,1.151927486062049866e-01
1.440000000000000036e+01,1.991267919540405273e+00,3.271020948886871338e-01,1.802161216735839844e+00,2.409221529960632324e-01,1.532724380493164062e+00,1.781711131334304810e-01,1.236031055450439453e+00,1.409691572189331055e-01,9.152716398239135742e-01,1.129660457372665405e-01
1.460000000000000142e+01,2.148585557937622070e+00,3.852595686912536621e-01,1.979353308677673340e+00,2.779474258422851562e-01,1.692553043365478516e+00,1.966356039047241211e-01,1.366980075836181641e+00,1.466995626688003540e-01,1.012269139289855957e+00,1.125830113887786865e-01
1.480000000000000071e+01,2.243710994720458984e+00,4.719913303852081299e-01,2.161797761917114258e+00,3.277711272239685059e-01,1.868275642395019531e+00,2.245982736349105835e-01,1.511758685111999512e+00,1.580468267202377319e-01,1.121235728263854980e+00,1.137954741716384888e-01
1.500000000000000000e+01,2.213610887527465820e+00,5.831664800643920898e-01,2.331808090209960938e+00,3.980535268783569336e-01,2.055668115615844727e+00,2.637867331504821777e-01,1.671484231948852539e+00,1.758956462144851685e-01,1.243004560470581055e+00,1.168028935790061951e-01
1.520000000000000107e+01,2.037085294723510742e+00,7.084000706672668457e-01,2.422046422958374023e+00,5.011972784996032715e-01,2.248191595077514648e+00,3.163499236106872559e-01,1.848246574401855469e+00,2.023091465234756470e-01,1.377680659294128418e+00,1.240161880850791931e-01
1.540000000000000036e+01,1.785649299621582031e+00,8.461039066314697266e-01,2.360914707183837891e+00,6.316998004913330078e-01,2.430126667022705078e+00,3.903080224990844727e-01,2.038593292236328125e+00,2.389674931764602661e-01,1.526460766792297363e+00,1.369574666023254395e-01
1.560000000000000142e+01,1.520199537277221680e+00,9.557518362998962402e-01,2.144334077835083008e+00,7.779677510261535645e-01,2.539814472198486328e+00,4.983174204826354980e-01,2.235397338867187500e+00,2.881357967853546143e-01,1.690518975257873535e+00,1.562611758708953857e-01
1.580000000000000071e+01,1.269336938858032227e+00,1.022040486335754395e+00,1.856887578964233398e+00,9.358043670654296875e-01,2.492618322372436523e+00,6.381202340126037598e-01,2.432268142700195312e+00,3.553649783134460449e-01,1.871622085571289062e+00,1.841830909252166748e-01
1.600000000000000000e+01,1.045619010925292969e+00,1.055905938148498535e+00,1.555355072021484375e+00,1.055951714515686035e+00,2.268947362899780273e+00,7.949169874191284180e-01,2.586013317108154297e+00,4.548306763172149658e-01,2.067500114440917969e+00,2.205778807401657104e-01
1.619999999999999929e+01,8.627597093582153320e-01,1.052728056907653809e+00,1.271610975265502930e+00,1.127019405364990234e+00,1.966115951538085938e+00,9.662350416183471680e-01,2.609810352325439453e+00,5.894561409950256348e-01,2.270347356796264648e+00,2.694923281669616699e-01
1.640000000000000213e+01,7.203679084777832031e-01,1.020067572593688965e+00,1.023541688919067383e+00,1.158380985260009766e+00,1.638771057128906250e+00,1.104275703430175781e+00,2.437534809112548828e+00,7.485128641128540039e-01,2.475129365921020508e+00,3.367290198802947998e-01
1.660000000000000142e+01,6.158056259155273438e-01,9.661153554916381836e-01,8.221725225448608398e-01,1.148825764656066895e+00,1.327889084815979004e+00,1.188012480735778809e+00,2.148873090744018555e+00,9.216876029968261719e-01,2.647572994232177734e+00,4.341194033622741699e-01
1.680000000000000071e+01,5.456435084342956543e-01,8.972279429435729980e-01,6.656724214553833008e-01,1.108721375465393066e+00,1.053738594055175781e+00,1.226805806159973145e+00,1.808840751647949219e+00,1.092028975486755371e+00,2.705772876739501953e+00,5.676255822181701660e-01
1.700000000000000000e+01,5.018948912620544434e-01,8.199666142463684082e-01,5.512240529060363770e-01,1.044513344764709473e+00,8.301282525062561035e-01,1.220525026321411133e+00,1.472583532333374023e+00,1.202412009239196777e+00,2.565071344375610352e+00,7.317292690277099609e-01
1.719999999999999929e+01,4.759650528430938721e-01,7.419122457504272461e-01,4.758545160293579102e-01,9.625365734100341797e-01,6.546401381492614746e-01,1.181445360183715820e+00,1.163772344589233398e+00,1.264193296432495117e+00,2.280698776245117188e+00,9.107329845428466797e-01
1.740000000000000213e+01,4.636612236499786377e-01,6.662930846214294434e-01,4.324211776256561279e-01,8.710483312606811523e-01,5.248454213142395020e-01,1.113759160041809082e+00,9.079333543777465820e-01,1.274373054504394531e+00,1.929309248924255371e+00,1.100980043411254883e+00
1.760000000000000142e+01,4.627357721328735352e-01,5.946992039680480957e-01,4.092800021171569824e-01,7.792040109634399414e-01,4.381839632987976074e-01,1.025776982307434082e+00,7.035014033317565918e-01,1.246132969856262207e+00,1.570660233497619629e+00,1.230620503425598145e+00
1.780000000000000071e+01,4.677595198154449463e-01,5.300403833389282227e-01,4.014452695846557617e-01,6.911298632621765137e-01,3.893524110317230225e-01,9.257201552391052246e-01,5.479919910430908203e-01,1.185198068618774414e+00,1.236797213554382324e+00,1.304854989051818848e+00
1.800000000000000000e+01,4.757862389087677002e-01,4.723086357116699219e-01,4.058932662010192871e-01,6.097367405891418457e-01,3.646772801876068115e-01,8.241584300994873047e-01,4.392376840114593506e-01,1.099501490592956543e+00,9.559103250503540039e-01,1.325704097747802734e+00
1.819999999999999929e+01,4.852081537246704102e-01,4.216857552528381348e-01,4.158150255680084229e-01,5.369862914085388184e-01,3.568908274173736572e-01,7.266215085983276367e-01,3.736364245414733887e-01,9.974507093429565430e-01,7.291801571846008301e-01,1.304231286048889160e+00
1.840000000000000213e+01,4.933040142059326172e-01,3.789493441581726074e-01,4.289378523826599121e-01,4.725727140903472900e-01,3.630844950675964355e-01,6.353318691253662109e-01,3.414077460765838623e-01,8.886095285415649414e-01,5.543361902236938477e-01,1.246266841888427734e+00
1.860000000000000142e+01,4.970805943012237549e-01,3.447976708412170410e-01,4.424373805522918701e-01,4.170041978359222412e-01,3.765951097011566162e-01,5.546713471412658691e-01,3.281326293945312500e-01,7.833064198493957520e-01,4.294914007186889648e-01,1.160272717475891113e+00
1.880000000000000071e+01,5.062066316604614258e-01,3.154549002647399902e-01,4.536362886428833008e-01,3.708089888095855713e-01,3.929166197776794434e-01,4.839937388896942139e-01,3.307290971279144287e-01,6.838309168815612793e-01,3.511127531528472900e-01,1.055224537849426270e+00
1.900000000000000000e+01,5.187589526176452637e-01,2.902212142944335938e-01,4.600637555122375488e-01,3.341284990310668945e-01,4.096596240997314453e-01,4.230887293815612793e-01,3.457106649875640869e-01,5.924615263938903809e-01,3.125906586647033691e-01,9.400566816329956055e-01
1.920000000000000284e+01,5.396074652671813965e-01,2.700607478618621826e-01,4.717140793800354004e-01,3.025626838207244873e-01,4.240433275699615479e-01,3.724282383918762207e-01,3.632484078407287598e-01,5.144508481025695801e-01,2.963303923606872559e-01,8.271865248680114746e-01
1.940000000000000213e+01,5.671185851097106934e-01,2.552255988121032715e-01,4.873508512973785400e-01,2.756021022796630859e-01,4.325194060802459717e-01,3.326991796493530273e-01,3.828341364860534668e-01,4.463773965835571289e-01,2.973476946353912354e-01,7.202924489974975586e-01
1.960000000000000142e+01,6.014487743377685547e-01,2.437660396099090576e-01,5.107362270355224609e-01,2.539545595645904541e-01,4.449861645698547363e-01,2.991694808006286621e-01,3.997284770011901855e-01,3.898930549621582031e-01,3.124925494194030762e-01,6.212391257286071777e-01
1.980000000000000071e+01,6.429177522659301758e-01,2.339491397142410278e-01,5.398434400558471680e-01,2.381132245063781738e-01,4.611420035362243652e-01,2.703870534896850586e-01,4.113263487815856934e-01,3.449565768241882324e-01,3.333285450935363770e-01,5.347573161125183105e-01
2.000000000000000000e+01,6.918082237243652344e-01,2.249969094991683960e-01,5.753850340843200684e-01,2.260091900825500488e-01,4.841125011444091797e-01,2.462507188320159912e-01,4.227105081081390381e-01,3.084650933742523193e-01,3.548079729080200195e-01,4.614741802215576172e-01
2.020000000000000284e+01,7.478618025779724121e-01,2.169930189847946167e-01,6.179715394973754883e-01,2.157857120037078857e-01,5.131610035896301270e-01,2.288478463888168335e-01,4.381551444530487061e-01,2.772851884365081787e-01,3.737963140010833740e-01,4.005305171012878418e-01
2.040000000000000213e+01,8.106157183647155762e-01,2.107730060815811157e-01,6.680484414100646973e-01,2.064287215471267700e-01,5.475008487701416016e-01,2.157995104789733887e-01,4.585063159465789795e-01,2.502858936786651611e-01,3.880034387111663818e-01,3.514448404312133789e-01
2.060000000000000142e+01,8.804879188537597656e-01,2.065202444791793823e-01,7.253713011741638184e-01,1.979664415121078491e-01,5.894288420677185059e-01,2.047781646251678467e-01,4.855246245861053467e-01,2.295262217521667480e-01,3.987905383110046387e-01,3.125009536743164062e-01
2.080000000000000071e+01,9.577159285545349121e-01,2.044219374656677246e-01,7.896525859832763672e-01,1.913386285305023193e-01,6.389107704162597656e-01,1.949408650398254395e-01,5.166386961936950684e-01,2.139682322740554810e-01,4.139782488346099854e-01,2.791525721549987793e-01
2.100000000000000000e+01,1.042822957038879395e+00,2.043771892786026001e-01,8.611506223678588867e-01,1.867187917232513428e-01,6.957279443740844727e-01,1.859682053327560425e-01,5.555763244628906250e-01,2.018430829048156738e-01,4.328833818435668945e-01,2.503778040409088135e-01
2.120000000000000284e+01,1.137412786483764648e+00,2.058289498090744019e-01,9.402118325233459473e-01,1.843058317899703979e-01,7.594372630119323730e-01,1.786125898361206055e-01,6.019384860992431641e-01,1.914371848106384277e-01,4.580914974212646484e-01,2.268208116292953491e-01
2.140000000000000213e+01,1.241403818130493164e+00,2.090369760990142822e-01,1.027544260025024414e+00,1.839990466833114624e-01,8.305163383483886719e-01,1.732677370309829712e-01,6.559551954269409180e-01,1.818672567605972290e-01,4.881611466407775879e-01,2.092216312885284424e-01
2.160000000000000142e+01,1.357557296752929688e+00,2.150895297527313232e-01,1.125027298927307129e+00,1.851901710033416748e-01,9.092608690261840820e-01,1.701240837574005127e-01,7.167576551437377930e-01,1.733800321817398071e-01,5.239670276641845703e-01,1.958800852298736572e-01
2.180000000000000071e+01,1.487362146377563477e+00,2.252068668603897095e-01,1.233479619026184082e+00,1.880489587783813477e-01,9.960666298866271973e-01,1.693146675825119019e-01,7.848184704780578613e-01,1.668276190757751465e-01,5.683027505874633789e-01,1.848185956478118896e-01
2.200000000000000000e+01,1.630644321441650391e+00,2.430619895458221436e-01,1.354254961013793945e+00,1.934300512075424194e-01,1.093007922172546387e+00,1.699930429458618164e-01,8.604736924171447754e-01,1.624020189046859741e-01,6.201319694519042969e-01,1.747476905584335327e-01
2.220000000000000284e+01,1.786792755126953125e+00,2.703834772109985352e-01,1.489500880241394043e+00,2.029482275247573853e-01,1.200944304466247559e+00,1.723306179046630859e-01,9.440316557884216309e-01,1.602999120950698853e-01,6.790395379066467285e-01,1.654439568519592285e-01
2.240000000000000213e+01,1.953478574752807617e+00,3.084711730480194092e-01,1.639337778091430664e+00,2.195263653993606567e-01,1.321528315544128418e+00,1.767520159482955933e-01,1.036849260330200195e+00,1.601011157035827637e-01,7.450212836265563965e-01,1.578666418790817261e-01
2.260000000000000142e+01,2.120293855667114258e+00,3.605509102344512939e-01,1.803420782089233398e+00,2.458490729331970215e-01,1.457007884979248047e+00,1.848026961088180542e-01,1.140368223190307617e+00,1.614933758974075317e-01,8.185534477233886719e-01,1.523605436086654663e-01
2.280000000000000071e+01,2.249682903289794922e+00,4.389384984970092773e-01,1.979336619377136230e+00,2.832536995410919189e-01,1.606957554817199707e+00,1.987778097391128540e-01,1.255510568618774414e+00,1.646575629711151123e-01,8.999959230422973633e-01,1.491297930479049683e-01
2.300000000000000000e+01,2.271624565124511719e+00,5.442069172859191895e-01,2.160152196884155273e+00,3.336079716682434082e-01,1.772061944007873535e+00,2.219046354293823242e-01,1.385174751281738281e+00,1.704579293727874756e-01,9.900833964347839355e-01,1.481970846652984619e-01
2.320000000000000284e+01,2.133933544158935547e+00,6.687004566192626953e-01,2.323863983154296875e+00,4.056764245033264160e-01,1.951392889022827148e+00,2.560800909996032715e-01,1.528833270072937012e+00,1.814971119165420532e-01,1.090733051300048828e+00,1.488093584775924683e-01
2.340000000000000213e+01,1.895971775054931641e+00,8.061420917510986328e-01,2.401280164718627930e+00,5.102546811103820801e-01,2.138299226760864258e+00,3.021627962589263916e-01,1.687826871871948242e+00,1.996561884880065918e-01,1.202852010726928711e+00,1.511461734771728516e-01
2.360000000000000142e+01,1.624025583267211914e+00,9.349979758262634277e-01,2.325117588043212891e+00,6.403544545173645020e-01,2.323727846145629883e+00,3.647639751434326172e-01,1.862282156944274902e+00,2.275471240282058716e-01,1.328165769577026367e+00,1.556899547576904297e-01
2.380000000000000071e+01,1.361254453659057617e+00,1.017633914947509766e+00,2.102499246597290039e+00,7.860184311866760254e-01,2.464533567428588867e+00,4.585429728031158447e-01,2.048495531082153320e+00,2.666559219360351562e-01,1.467420816421508789e+00,1.648113876581192017e-01
2.400000000000000000e+01,1.121815443038940430e+00,1.062838673591613770e+00,1.814485907554626465e+00,9.414734840393066406e-01,2.472394704818725586e+00,5.855394005775451660e-01,2.239735603332519531e+00,3.191048800945281982e-01,1.621013879776000977e+00,1.799485087394714355e-01
2.420000000000000284e+01,9.208604097366333008e-01,1.071758389472961426e+00,1.518115997314453125e+00,1.054395198822021484e+00,2.298241615295410156e+00,7.325242161750793457e-01,2.419679164886474609e+00,3.930322527885437012e-01,1.791234016418457031e+00,2.033798396587371826e-01
2.440000000000000213e+01,7.615019083023071289e-01,1.047976732254028320e+00,1.241068243980407715e+00,1.119628906250000000e+00,2.022902250289916992e+00,8.929865956306457520e-01,2.524015426635742188e+00,5.010532736778259277e-01,1.976840496063232422e+00,2.373166084289550781e-01
2.460000000000000142e+01,6.417127847671508789e-01,9.998573660850524902e-01,1.001274466514587402e+00,1.146242618560791016e+00,1.706693410873413086e+00,1.041798710823059082e+00,2.470732927322387695e+00,6.400372982025146484e-01,2.169595241546630859e+00,2.829667031764984131e-01
2.480000000000000071e+01,5.584986209869384766e-01,9.342626333236694336e-01,8.075810670852661133e-01,1.133372426033020020e+00,1.401083111763000488e+00,1.136646151542663574e+00,2.246057987213134766e+00,7.956805825233459473e-01,2.364204645156860352e+00,3.450727164745330811e-01
2.500000000000000000e+01,5.052731037139892578e-01,8.572430610656738281e-01,6.578132510185241699e-01,1.091250061988830566e+00,1.122698068618774414e+00,1.188666820526123047e+00,1.944563031196594238e+00,9.650918841361999512e-01,2.525626897811889648e+00,4.362267553806304932e-01
2.520000000000000284e+01,4.740481078624725342e-01,7.765731215476989746e-01,5.492147207260131836e-01,1.026122808456420898e+00,8.929308056831359863e-01,1.194281220436096191e+00,1.620947241783142090e+00,1.099537968635559082e+00,2.573193073272705078e+00,5.620620250701904297e-01
2.540000000000000213e+01,4.575630724430084229e-01,6.981870532035827637e-01,4.787570238113403320e-01,9.441970586776733398e-01,7.108049988746643066e-01,1.164269447326660156e+00,1.314455389976501465e+00,1.180501937866210938e+00,2.430813789367675781e+00,7.143082022666931152e-01
2.560000000000000142e+01,4.533619582653045654e-01,6.235086917877197266e-01,4.383357763290405273e-01,8.539317250251770020e-01,5.734843611717224121e-01,1.106483936309814453e+00,1.044977426528930664e+00,1.217279076576232910e+00,2.159508466720581055e+00,8.807719945907592773e-01
2.580000000000000071e+01,4.568258821964263916e-01,5.548299551010131836e-01,4.167095422744750977e-01,7.641205191612243652e-01,4.786402583122253418e-01,1.026814460754394531e+00,8.255492448806762695e-01,1.209713220596313477e+00,1.831248044967651367e+00,1.052956461906433105e+00
2.600000000000000000e+01,4.646740257740020752e-01,4.934004545211791992e-01,4.098028540611267090e-01,6.783776879310607910e-01,4.221176207065582275e-01,9.331851005554199219e-01,6.537374854087829590e-01,1.169915080070495605e+00,1.501677036285400391e+00,1.167139887809753418e+00
2.620000000000000284e+01,4.750047922134399414e-01,4.389094114303588867e-01,4.146797955036163330e-01,5.993121862411499023e-01,3.920721113681793213e-01,8.354806303977966309e-01,5.269459486007690430e-01,1.102321505546569824e+00,1.197094678878784180e+00,1.231811046600341797e+00
2.640000000000000213e+01,4.841658473014831543e-01,3.927465081214904785e-01,4.245779812335968018e-01,5.286381244659423828e-01,3.790921866893768311e-01,7.407945990562438965e-01,4.425987601280212402e-01,1.014943599700927734e+00,9.414261579513549805e-01,1.248250126838684082e+00
2.660000000000000142e+01,4.899087250232696533e-01,3.551304340362548828e-01,4.372385740280151367e-01,4.660439491271972656e-01,3.804003894329071045e-01,6.515441536903381348e-01,3.950383961200714111e-01,9.160285592079162598e-01,7.363127470016479492e-01,1.224920511245727539e+00
2.680000000000000071e+01,4.976067543029785156e-01,3.236916065216064453e-01,4.499471187591552734e-01,4.122367501258850098e-01,3.907633423805236816e-01,5.714847445487976074e-01,3.708938658237457275e-01,8.159281611442565918e-01,5.791651606559753418e-01,1.169980168342590332e+00
2.700000000000000000e+01,5.092566609382629395e-01,2.968474328517913818e-01,4.600918591022491455e-01,3.677157163619995117e-01,4.046731591224670410e-01,5.007897615432739258e-01,3.633580207824707031e-01,7.198066115379333496e-01,4.676385521888732910e-01,1.089831948280334473e+00
2.720000000000000284e+01,5.275541543960571289e-01,2.741445600986480713e-01,4.667865633964538574e-01,3.319838047027587891e-01,4.205548167228698730e-01,4.388434290885925293e-01,3.695660531520843506e-01,6.300210356712341309e-01,3.985473811626434326e-01,9.927756190299987793e-01
2.740000000000000213e+01,5.532488822937011719e-01,2.575709223747253418e-01,4.785015881061553955e-01,3.013797402381896973e-01,4.344438016414642334e-01,3.869920969009399414e-01,3.825315237045288086e-01,5.510023236274719238e-01,3.634634315967559814e-01,8.877164721488952637e-01
2.760000000000000142e+01,5.850544571876525879e-01,2.452403008937835693e-01,4.947424530982971191e-01,2.751965522766113281e-01,4.436625242233276367e-01,3.453620076179504395e-01,3.984324932098388672e-01,4.813681840896606445e-01,3.473929762840270996e-01,7.854433059692382812e-01
2.780000000000000071e+01,6.241230964660644531e-01,2.349431961774826050e-01,5.186490416526794434e-01,2.546059787273406982e-01,4.544099569320678711e-01,3.110124468803405762e-01,4.146673083305358887e-01,4.214075207710266113e-01,3.471123874187469482e-01,6.883903145790100098e-01
2.800000000000000000e+01,6.704121232032775879e-01,2.256309241056442261e-01,5.480004549026489258e-01,2.394724041223526001e-01,4.690264165401458740e-01,2.816448211669921875e-01,4.284945130348205566e-01,3.715734481811523438e-01,3.596903979778289795e-01,5.989016890525817871e-01
2.820000000000000284e+01,7.242574095726013184e-01,2.171928286552429199e-01,5.841628909111022949e-01,2.276929318904876709e-01,4.899636805057525635e-01,2.565788328647613525e-01,4.365563690662384033e-01,3.324847519397735596e-01,3.754211068153381348e-01,5.219081640243530273e-01
2.840000000000000213e+01,7.847627997398376465e-01,2.102577984333038330e-01,6.274449825286865234e-01,2.176419645547866821e-01,5.176739692687988281e-01,2.384760677814483643e-01,4.489784538745880127e-01,2.992848157882690430e-01,3.936582505702972412e-01,4.543021619319915771e-01
2.860000000000000142e+01,8.522183299064636230e-01,2.052294164896011353e-01,6.781851649284362793e-01,2.084502577781677246e-01,5.501301884651184082e-01,2.247776240110397339e-01,4.650415480136871338e-01,2.707511186599731445e-01,4.100412130355834961e-01,3.975401222705841064e-01
2.880000000000000071e+01,9.270117878913879395e-01,2.022966742515563965e-01,7.360794544219970703e-01,2.002645581960678101e-01,5.901613235473632812e-01,2.135774642229080200e-01,4.881554543972015381e-01,2.469985634088516235e-01,4.218023121356964111e-01,3.519365191459655762e-01
2.900000000000000000e+01,1.009365200996398926e+00,2.016419768333435059e-01,8.009214997291564941e-01,1.939216256141662598e-01,6.377212405204772949e-01,2.037276178598403931e-01,5.172606706619262695e-01,2.298254072666168213e-01,4.319881498813629150e-01,3.152746260166168213e-01
2.920000000000000284e+01,1.101036906242370605e+00,2.024885416030883789e-01,8.730499744415283203e-01,1.896127611398696899e-01,6.928007006645202637e-01,1.947508305311203003e-01,5.520268082618713379e-01,2.169641852378845215e-01,4.464014768600463867e-01,2.838037014007568359e-01
2.940000000000000213e+01,1.202180743217468262e+00,2.050059437751770020e-01,9.526861310005187988e-01,1.875128448009490967e-01,7.546017765998840332e-01,1.871862411499023438e-01,5.941889882087707520e-01,2.061032503843307495e-01,4.660849273204803467e-01,2.567466795444488525e-01
2.960000000000000142e+01,1.314135789871215820e+00,2.097647488117218018e-01,1.040777921676635742e+00,1.874115169048309326e-01,8.235979080200195312e-01,1.815732866525650024e-01,6.439204216003417969e-01,1.963493973016738892e-01,4.922915101051330566e-01,2.357628047466278076e-01
2.980000000000000071e+01,1.439618825912475586e+00,2.183138281106948853e-01,1.139004468917846680e+00,1.888211667537689209e-01,9.000866413116455078e-01,1.781007945537567139e-01,7.009184956550598145e-01,1.874564141035079956e-01,5.228372812271118164e-01,2.201074212789535522e-01
3.000000000000000000e+01,1.578894257545471191e+00,2.329481244087219238e-01,1.248176217079162598e+00,1.919291168451309204e-01,9.844535589218139648e-01,1.769733726978302002e-01,7.648802399635314941e-01,1.802397072315216064e-01,5.607746839523315430e-01,2.079260647296905518e-01
3.020000000000000284e+01,1.731440424919128418e+00,2.566218972206115723e-01,1.369803905487060547e+00,1.978412568569183350e-01,1.078443050384521484e+00,1.774385571479797363e-01,8.361738920211791992e-01,1.750364303588867188e-01,6.062793731689453125e-01,1.975620687007904053e-01
3.040000000000000213e+01,1.896357893943786621e+00,2.906678020954132080e-01,1.505891680717468262e+00,2.079827189445495605e-01,1.183133482933044434e+00,1.795127838850021362e-01,9.151064157485961914e-01,1.720366030931472778e-01,6.593624353408813477e-01,1.880535930395126343e-01
3.060000000000000142e+01,2.066568374633789062e+00,3.370338976383209229e-01,1.656461954116821289e+00,2.258175909519195557e-01,1.299714326858520508e+00,1.834838092327117920e-01,1.002113103866577148e+00,1.713211834430694580e-01,7.192714810371398926e-01,1.795786917209625244e-01
3.080000000000000071e+01,2.218774318695068359e+00,4.038799405097961426e-01,1.820864200592041016e+00,2.535392940044403076e-01,1.430474400520324707e+00,1.909517645835876465e-01,1.099265098571777344e+00,1.720972508192062378e-01,7.863575816154479980e-01,1.730095446109771729e-01
3.100000000000000000e+01,2.290959596633911133e+00,4.999649524688720703e-01,1.996071100234985352e+00,2.923576831817626953e-01,1.576326727867126465e+00,2.033325582742691040e-01,1.207413196563720703e+00,1.745360940694808960e-01,8.609458208084106445e-01,1.685373634099960327e-01
3.120000000000000284e+01,2.221760034561157227e+00,6.193753480911254883e-01,2.174685001373291016e+00,3.447320461273193359e-01,1.736729025840759277e+00,2.249693870544433594e-01,1.328416585922241211e+00,1.791183352470397949e-01,9.433498978614807129e-01,1.663574427366256714e-01
3.140000000000000213e+01,2.016889333724975586e+00,7.532938718795776367e-01,2.326607704162597656e+00,4.216958880424499512e-01,1.911228656768798828e+00,2.572942972183227539e-01,1.464177250862121582e+00,1.874482333660125732e-01,1.034784078598022461e+00,1.661345362663269043e-01
3.160000000000000142e+01,1.748153328895568848e+00,8.962244987487792969e-01,2.381443977355957031e+00,5.300537347793579102e-01,2.094009876251220703e+00,3.013401925563812256e-01,1.614671707153320312e+00,2.017563432455062866e-01,1.136798143386840820e+00,1.674806028604507446e-01
3.180000000000000071e+01,1.474800586700439453e+00,9.987688064575195312e-01,2.272752523422241211e+00,6.615913510322570801e-01,2.277122497558593750e+00,3.608572185039520264e-01,1.779969692230224609e+00,2.255194187164306641e-01,1.250242590904235840e+00,1.705706566572189331e-01
3.200000000000000000e+01,1.220042467117309570e+00,1.057659864425659180e+00,2.036223649978637695e+00,8.078517317771911621e-01,2.417996883392333984e+00,4.504135251045227051e-01,1.959139823913574219e+00,2.603776752948760986e-01,1.378011226654052734e+00,1.762174963951110840e-01
3.220000000000000284e+01,9.989444017410278320e-01,1.082582235336303711e+00,1.745208621025085449e+00,9.592459201812744141e-01,2.434745788574218750e+00,5.719749927520751953e-01,2.145307064056396484e+00,3.073500692844390869e-01,1.520081996917724609e+00,1.866499483585357666e-01
3.239999999999999858e+01,8.201941251754760742e-01,1.071101784706115723e+00,1.455321073532104492e+00,1.060659289360046387e+00,2.274390459060668945e+00,7.138839960098266602e-01,2.328191995620727539e+00,3.714829385280609131e-01,1.677380681037902832e+00,2.041556537151336670e-01
3.260000000000000142e+01,6.825585961341857910e-01,1.031542658805847168e+00,1.187661647796630859e+00,1.117611765861511230e+00,2.008903741836547852e+00,8.693174719810485840e-01,2.459537267684936523e+00,4.676978588104248047e-01,1.849590897560119629e+00,2.317228317260742188e-01
3.280000000000000426e+01,5.832294225692749023e-01,9.717905521392822266e-01,9.599613547325134277e-01,1.135664463043212891e+00,1.701781511306762695e+00,1.016193628311157227e+00,2.452350616455078125e+00,5.961045026779174805e-01,2.033647537231445312e+00,2.704736292362213135e-01
3.300000000000000000e+01,5.181543827056884766e-01,8.970974683761596680e-01,7.776010632514953613e-01,1.116437911987304688e+00,1.403965115547180176e+00,1.110406279563903809e+00,2.265529394149780273e+00,7.428375482559204102e-01,2.222744464874267578e+00,3.225074708461761475e-01
3.320000000000000284e+01,4.796636998653411865e-01,8.151364922523498535e-01,6.381539106369018555e-01,1.070007205009460449e+00,1.131730556488037109e+00,1.162621974945068359e+00,1.986255764961242676e+00,9.029551148414611816e-01,2.399652481079101562e+00,3.959689736366271973e-01
3.339999999999999858e+01,4.574344754219055176e-01,7.342630624771118164e-01,5.387392044067382812e-01,1.002047061920166016e+00,9.059462547302246094e-01,1.170409917831420898e+00,1.673146963119506836e+00,1.045441269874572754e+00,2.499098300933837891e+00,5.031800270080566406e-01
3.360000000000000142e+01,4.486382305622100830e-01,6.569389104843139648e-01,4.759609699249267578e-01,9.190235733985900879e-01,7.267491817474365234e-01,1.142607212066650391e+00,1.372305393218994141e+00,1.134969949722290039e+00,2.440757274627685547e+00,6.403974890708923340e-01
3.380000000000000426e+01,4.505400061607360840e-01,5.843579769134521484e-01,4.405553638935089111e-01,8.295460343360900879e-01,5.915400981903076172e-01,1.087885618209838867e+00,1.100496053695678711e+00,1.182420015335083008e+00,2.216247558593750000e+00,7.940707206726074219e-01
3.400000000000000000e+01,4.574580490589141846e-01,5.193030238151550293e-01,4.218541383743286133e-01,7.418035268783569336e-01,4.973974525928497314e-01,1.011695265769958496e+00,8.769712448120117188e-01,1.184629440307617188e+00,1.917468786239624023e+00,9.606095552444458008e-01
3.420000000000000284e+01,4.671507179737091064e-01,4.614304304122924805e-01,4.171220362186431885e-01,6.586708426475524902e-01,4.403724968433380127e-01,9.216558337211608887e-01,7.005473375320434570e-01,1.152298331260681152e+00,1.599368095397949219e+00,1.090583324432373047e+00
3.439999999999999858e+01,4.772175550460815430e-01,4.113824069499969482e-01,4.226322472095489502e-01,5.823094248771667480e-01,4.094043970108032227e-01,8.272244334220886230e-01,5.683660507202148438e-01,1.092971682548522949e+00,1.298937797546386719e+00,1.168245792388916016e+00
3.460000000000000142e+01,4.852034151554107666e-01,3.696179986000061035e-01,4.325999617576599121e-01,5.142184495925903320e-01,3.951832354068756104e-01,7.354496717453002930e-01,4.777414798736572266e-01,1.012757182121276855e+00,1.035480737686157227e+00,1.202879428863525391e+00
3.480000000000000426e+01,4.907348453998565674e-01,3.358773589134216309e-01,4.451907277107238770e-01,4.539680182933807373e-01,3.949635028839111328e-01,6.489740014076232910e-01,4.241191148757934570e-01,9.195479750633239746e-01,8.213943243026733398e-01,1.194124341011047363e+00
3.500000000000000000e+01,5.011578798294067383e-01,3.070697784423828125e-01,4.570765197277069092e-01,4.026583731174468994e-01,4.036888480186462402e-01,5.711793899536132812e-01,3.956024646759033203e-01,8.231320381164550781e-01,6.543038487434387207e-01,1.153686761856079102e+00
3.520000000000000284e+01,5.162934660911560059e-01,2.824057042598724365e-01,4.658780395984649658e-01,3.604772984981536865e-01,4.162619709968566895e-01,5.019942522048950195e-01,3.838033974170684814e-01,7.298118472099304199e-01,5.313063263893127441e-01,1.086556792259216309e+00
3.539999999999999858e+01,5.391449332237243652e-01,2.632956504821777344e-01,4.735239744186401367e-01,3.261462748050689697e-01,4.311486184597015381e-01,4.411019682884216309e-01,3.858922421932220459e-01,6.421589255332946777e-01,4.498956799507141113e-01,1.000274658203125000e+00
3.560000000000000142e+01,5.682364702224731445e-01,2.492214590311050415e-01,4.856946170330047607e-01,2.969010472297668457e-01,4.441402554512023926e-01,3.900492489337921143e-01,3.961303234100341797e-01,5.638629794120788574e-01,4.038791656494140625e-01,9.031136035919189453e-01
3.580000000000000426e+01,6.043659448623657227e-01,2.380359470844268799e-01,5.033783912658691406e-01,2.719237208366394043e-01,4.528004229068756104e-01,3.489443361759185791e-01,4.098987579345703125e-01,4.945187568664550781e-01,3.802868127822875977e-01,8.051345944404602051e-01
3.600000000000000000e+01,6.477050185203552246e-01,2.283335179090499878e-01,5.285080075263977051e-01,2.530511915683746338e-01,4.627284705638885498e-01,3.148892819881439209e-01,4.252647757530212402e-01,4.339761137962341309e-01,3.729592263698577881e-01,7.110657691955566406e-01
3.620000000000000284e+01,6.984018087387084961e-01,2.194826304912567139e-01,5.592656135559082031e-01,2.391132712364196777e-01,4.766185283660888672e-01,2.858619391918182373e-01,4.386954307556152344e-01,3.832830488681793213e-01,3.789813816547393799e-01,6.234054565429687500e-01
3.639999999999999858e+01,7.561258673667907715e-01,2.117519676685333252e-01,5.968397855758666992e-01,2.278562188148498535e-01,4.967296421527862549e-01,2.611045539379119873e-01,4.471769332885742188e-01,3.428784906864166260e-01,3.912180960178375244e-01,5.462022423744201660e-01
3.660000000000000142e+01,8.206237554550170898e-01,2.058441191911697388e-01,6.416487693786621094e-01,2.180691957473754883e-01,5.238610506057739258e-01,2.431450039148330688e-01,4.582072496414184570e-01,3.091064393520355225e-01,4.064809978008270264e-01,4.780365526676177979e-01
3.680000000000000426e+01,8.923415541648864746e-01,2.019589394330978394e-01,6.940419673919677734e-01,2.091415375471115112e-01,5.562263131141662598e-01,2.297466993331909180e-01,4.729548692703247070e-01,2.802593111991882324e-01,4.219807386398315430e-01,4.193653166294097900e-01
3.700000000000000000e+01,9.714776873588562012e-01,2.002761363983154297e-01,7.533341050148010254e-01,2.014280706644058228e-01,5.957310199737548828e-01,2.186565548181533813e-01,4.945075511932373047e-01,2.559486627578735352e-01,4.350889623165130615e-01,3.705635666847229004e-01
3.720000000000000284e+01,1.059048175811767578e+00,2.004731595516204834e-01,8.195730447769165039e-01,1.955861747264862061e-01,6.427541971206665039e-01,2.088926434516906738e-01,5.225542783737182617e-01,2.383481860160827637e-01,4.426254928112030029e-01,3.322584331035614014e-01
3.739999999999999858e+01,1.156463623046875000e+00,2.021933346986770630e-01,8.931000828742980957e-01,1.918096840381622314e-01,6.972873210906982422e-01,2.000015228986740112e-01,5.557696223258972168e-01,2.252792567014694214e-01,4.549809992313385010e-01,2.994939684867858887e-01
3.760000000000000142e+01,1.263470768928527832e+00,2.057255059480667114e-01,9.742509722709655762e-01,1.902903318405151367e-01,7.585714459419250488e-01,1.925086081027984619e-01,5.963543653488159180e-01,2.143213748931884766e-01,4.709401130676269531e-01,2.713433504104614258e-01
3.780000000000000426e+01,1.383330345153808594e+00,2.124838978052139282e-01,1.064229488372802734e+00,1.905546039342880249e-01,8.269457817077636719e-01,1.869432032108306885e-01,6.444374918937683105e-01,2.045830935239791870e-01,4.942804276943206787e-01,2.482189387083053589e-01
3.800000000000000000e+01,1.517253160476684570e+00,2.234501391649246216e-01,1.164558053016662598e+00,1.923626065254211426e-01,9.028186202049255371e-01,1.835090965032577515e-01,6.999949216842651367e-01,1.957145333290100098e-01,5.234383344650268555e-01,2.313991189002990723e-01
3.820000000000000284e+01,1.664737820625305176e+00,2.429423630237579346e-01,1.275290966033935547e+00,1.959633082151412964e-01,9.864235520362854004e-01,1.823914349079132080e-01,7.623295187950134277e-01,1.883596777915954590e-01,5.586807131767272949e-01,2.187717109918594360e-01
3.840000000000000568e+01,1.825186014175415039e+00,2.722482979297637939e-01,1.399466514587402344e+00,2.028623074293136597e-01,1.079493045806884766e+00,1.828804165124893188e-01,8.318729996681213379e-01,1.829706132411956787e-01,6.012004017829895020e-01,2.081564515829086304e-01
3.860000000000000142e+01,1.995311021804809570e+00,3.125351667404174805e-01,1.538127064704895020e+00,2.141888886690139771e-01,1.183120608329772949e+00,1.849625408649444580e-01,9.088803529739379883e-01,1.797285079956054688e-01,6.512513756752014160e-01,1.985240876674652100e-01
3.880000000000000426e+01,2.163327455520629883e+00,3.678773641586303711e-01,1.691022634506225586e+00,2.342874705791473389e-01,1.298309445381164551e+00,1.889755278825759888e-01,9.937091469764709473e-01,1.788351982831954956e-01,7.085018157958984375e-01,1.897471249103546143e-01
3.900000000000000000e+01,2.286720991134643555e+00,4.518282711505889893e-01,1.857410311698913574e+00,2.645428478717803955e-01,1.427429795265197754e+00,1.965198218822479248e-01,1.088350653648376465e+00,1.794547736644744873e-01,7.727104425430297852e-01,1.827213615179061890e-01
3.920000000000000284e+01,2.290699243545532227e+00,5.627790689468383789e-01,2.033015012741088867e+00,3.059553503990173340e-01,1.571456551551818848e+00,2.090595662593841553e-01,1.193719625473022461e+00,1.816934794187545776e-01,8.442189693450927734e-01,1.777092069387435913e-01
3.940000000000000568e+01,2.133893489837646484e+00,6.913671493530273438e-01,2.208662986755371094e+00,3.621283173561096191e-01,1.729980111122131348e+00,2.307678461074829102e-01,1.311154007911682129e+00,1.859495937824249268e-01,9.233555197715759277e-01,1.749046444892883301e-01
3.960000000000000142e+01,1.884765267372131348e+00,8.328654766082763672e-01,2.343083620071411133e+00,4.472311139106750488e-01,1.902236223220825195e+00,2.630796134471893311e-01,1.442779541015625000e+00,1.938584297895431519e-01,1.010711669921875000e+00,1.743251830339431763e-01
3.980000000000000426e+01,1.607187747955322266e+00,9.593940973281860352e-01,2.358582973480224609e+00,5.619778633117675781e-01,2.082334518432617188e+00,3.071145415306091309e-01,1.589446783065795898e+00,2.071280330419540405e-01,1.108215570449829102e+00,1.752422899007797241e-01
4.000000000000000000e+01,1.340631961822509766e+00,1.039231181144714355e+00,2.205907583236694336e+00,6.961332559585571289e-01,2.261434793472290039e+00,3.666898608207702637e-01,1.750534653663635254e+00,2.297698557376861572e-01,1.216749906539916992e+00,1.778292506933212280e-01
4.020000000000000284e+01,1.098908782005310059e+00,1.082592487335205078e+00,1.951635599136352539e+00,8.435565233230590820e-01,2.394021749496459961e+00,4.571084678173065186e-01,1.925612330436706543e+00,2.632028162479400635e-01,1.338252663612365723e+00,1.826532334089279175e-01
4.040000000000000568e+01,8.984432220458984375e-01,1.087267398834228516e+00,1.660513997077941895e+00,9.811640977859497070e-01,2.398432970046997070e+00,5.779734849929809570e-01,2.107840538024902344e+00,3.086551427841186523e-01,1.474369525909423828e+00,1.913971751928329468e-01
4.060000000000000142e+01,7.404419183731079102e-01,1.059430480003356934e+00,1.379081487655639648e+00,1.069187045097351074e+00,2.229475259780883789e+00,7.176949977874755859e-01,2.287895202636718750e+00,3.703466057777404785e-01,1.625388026237487793e+00,2.063461542129516602e-01
4.080000000000000426e+01,6.223233938217163086e-01,1.008058786392211914e+00,1.122364759445190430e+00,1.117632985115051270e+00,1.964242219924926758e+00,8.705325126647949219e-01,2.417573213577270508e+00,4.635507166385650635e-01,1.790950298309326172e+00,2.310432791709899902e-01
4.100000000000000000e+01,5.411875247955322266e-01,9.388186931610107422e-01,9.088557958602905273e-01,1.125127077102661133e+00,1.663597941398620605e+00,1.009820699691772461e+00,2.413479328155517578e+00,5.876690149307250977e-01,1.969716787338256836e+00,2.668259441852569580e-01
4.120000000000000284e+01,4.903324544429779053e-01,8.587304949760437012e-01,7.397951483726501465e-01,1.098252415657043457e+00,1.373952627182006836e+00,1.098111629486083984e+00,2.234363794326782227e+00,7.299777269363403320e-01,2.154763221740722656e+00,3.150281608104705811e-01
4.140000000000000568e+01,4.609700739383697510e-01,7.757747769355773926e-01,6.125596165657043457e-01,1.046381115913391113e+00,1.110357880592346191e+00,1.146625161170959473e+00,1.962520718574523926e+00,8.855766654014587402e-01,2.333318710327148438e+00,3.816800415515899658e-01
4.160000000000000142e+01,4.464350044727325439e-01,6.954730153083801270e-01,5.241369009017944336e-01,9.746545553207397461e-01,8.928304910659790039e-01,1.151407718658447266e+00,1.658016204833984375e+00,1.024338722229003906e+00,2.448373556137084961e+00,4.809339642524719238e-01
4.180000000000000426e+01,4.441010951995849609e-01,6.196277141571044922e-01,4.693354368209838867e-01,8.904137611389160156e-01,7.209280729293823242e-01,1.121852874755859375e+00,1.365677118301391602e+00,1.111609458923339844e+00,2.419517517089843750e+00,6.106482744216918945e-01
4.200000000000000000e+01,4.488934874534606934e-01,5.502669811248779297e-01,4.386450350284576416e-01,8.021147847175598145e-01,5.919162034988403320e-01,1.066638469696044922e+00,1.100684285163879395e+00,1.158586621284484863e+00,2.218550920486450195e+00,7.566547393798828125e-01
4.220000000000000284e+01,4.578219354152679443e-01,4.883665740489959717e-01,4.237671196460723877e-01,7.163932323455810547e-01,5.028365254402160645e-01,9.909890890121459961e-01,8.825240135192871094e-01,1.161489725112915039e+00,1.935412526130676270e+00,9.166283607482910156e-01
4.240000000000000568e+01,4.689669013023376465e-01,4.336667954921722412e-01,4.218956232070922852e-01,6.360181570053100586e-01,4.488570094108581543e-01,9.026507735252380371e-01,7.104054093360900879e-01,1.130253672599792480e+00,1.626570582389831543e+00,1.050375223159790039e+00
4.260000000000000142e+01,4.786017835140228271e-01,3.875834941864013672e-01,4.282771944999694824e-01,5.624702572822570801e-01,4.192892014980316162e-01,8.107283115386962891e-01,5.815491676330566406e-01,1.073070526123046875e+00,1.332334756851196289e+00,1.132587552070617676e+00
4.280000000000000426e+01,4.843146204948425293e-01,3.503702282905578613e-01,4.387245178222656250e-01,4.969857931137084961e-01,4.059655368328094482e-01,7.214746475219726562e-01,4.930561780929565430e-01,9.955206513404846191e-01,1.069836497306823730e+00,1.173607945442199707e+00
4.300000000000000000e+01,4.929614365100860596e-01,3.190234601497650146e-01,4.515976309776306152e-01,4.391351640224456787e-01,4.060210883617401123e-01,6.378405094146728516e-01,4.399793148040771484e-01,9.054511189460754395e-01,8.550131320953369141e-01,1.171088099479675293e+00
4.320000000000000284e+01,5.053043961524963379e-01,2.921992838382720947e-01,4.627810716629028320e-01,3.905121684074401855e-01,4.141924381256103516e-01,5.623566508293151855e-01,4.112172424793243408e-01,8.121621012687683105e-01,6.864472627639770508e-01,1.135609388351440430e+00
4.340000000000000568e+01,5.247831940650939941e-01,2.697997987270355225e-01,4.700212776660919189e-01,3.511552512645721436e-01,4.261177778244018555e-01,4.952666759490966797e-01,3.987590670585632324e-01,7.217059731483459473e-01,5.612075328826904297e-01,1.074239134788513184e+00
4.360000000000000142e+01,5.514537692070007324e-01,2.534809112548828125e-01,4.790177345275878906e-01,3.183539211750030518e-01,4.400547444820404053e-01,4.363833367824554443e-01,3.998289704322814941e-01,6.369385719299316406e-01,4.765746593475341797e-01,9.932287335395812988e-01
4.380000000000000426e+01,5.845502614974975586e-01,2.413980066776275635e-01,4.919416606426239014e-01,2.904155552387237549e-01,4.522292613983154297e-01,3.868967890739440918e-01,4.087480902671813965e-01,5.607724189758300781e-01,4.270076453685760498e-01,9.006238579750061035e-01
4.400000000000000000e+01,6.243420839309692383e-01,2.311640381813049316e-01,5.113164186477661133e-01,2.666479051113128662e-01,4.600286483764648438e-01,3.470675349235534668e-01,4.213593304157257080e-01,4.932184815406799316e-01,4.006960093975067139e-01,8.059278130531311035e-01
4.420000000000000284e+01,6.716507673263549805e-01,2.218731492757797241e-01,5.381203889846801758e-01,2.494943290948867798e-01,4.700081944465637207e-01,3.138909339904785156e-01,4.356919527053833008e-01,4.341226518154144287e-01,3.905584216117858887e-01,7.145515084266662598e-01
4.440000000000000568e+01,7.263472080230712891e-01,2.134502083063125610e-01,5.707252025604248047e-01,2.368580847978591919e-01,4.837740063667297363e-01,2.856039702892303467e-01,4.482191205024719238e-01,3.845010399818420410e-01,3.936842978000640869e-01,6.291893720626831055e-01
4.460000000000000142e+01,7.878152132034301758e-01,2.066382318735122681e-01,6.101937890052795410e-01,2.261921465396881104e-01,5.041756629943847656e-01,2.616563737392425537e-01,4.560649693012237549e-01,3.448089361190795898e-01,4.038103818893432617e-01,5.531047582626342773e-01
4.480000000000000426e+01,8.562393188476562500e-01,2.017503678798675537e-01,6.570038795471191406e-01,2.166619151830673218e-01,5.315837264060974121e-01,2.443644702434539795e-01,4.665454030036926270e-01,3.115732371807098389e-01,4.173753261566162109e-01,4.857175052165985107e-01
4.500000000000000000e+01,9.320464134216308594e-01,1.989857554435729980e-01,7.113499045372009277e-01,2.080030292272567749e-01,5.646584630012512207e-01,2.316273152828216553e-01,4.807187020778656006e-01,2.832200527191162109e-01,4.320087432861328125e-01,4.271349906921386719e-01
4.520000000000000284e+01,1.015454530715942383e+00,1.985317021608352661e-01,7.724272608757019043e-01,2.008200585842132568e-01,6.046889424324035645e-01,2.208566814661026001e-01,5.018221139907836914e-01,2.594153285026550293e-01,4.448286294937133789e-01,3.779723942279815674e-01
4.540000000000000568e+01,1.108450770378112793e+00,1.994858533143997192e-01,8.405635356903076172e-01,1.955570280551910400e-01,6.522273421287536621e-01,2.112485766410827637e-01,5.295759439468383789e-01,2.421485036611557007e-01,4.522928595542907715e-01,3.392496109008789062e-01
4.560000000000000142e+01,1.211239457130432129e+00,2.021129727363586426e-01,9.160985350608825684e-01,1.924157738685607910e-01,7.072011828422546387e-01,2.025106400251388550e-01,5.631905794143676758e-01,2.294890135526657104e-01,4.635305702686309814e-01,3.063062429428100586e-01
4.580000000000000426e+01,1.325170278549194336e+00,2.070776820182800293e-01,9.992510676383972168e-01,1.915667653083801270e-01,7.689146399497985840e-01,1.952729821205139160e-01,6.035978794097900391e-01,2.187260538339614868e-01,4.784327149391174316e-01,2.781995832920074463e-01
4.600000000000000000e+01,1.452881932258605957e+00,2.159285098314285278e-01,1.091902375221252441e+00,1.922599673271179199e-01,8.378089666366577148e-01,1.899901926517486572e-01,6.516672968864440918e-01,2.091128230094909668e-01,5.007809400558471680e-01,2.549632191658020020e-01
4.620000000000000284e+01,1.594475626945495605e+00,2.311838418245315552e-01,1.195048451423645020e+00,1.945376694202423096e-01,9.141284227371215820e-01,1.868385523557662964e-01,7.070172429084777832e-01,2.003627419471740723e-01,5.291931629180908203e-01,2.380298823118209839e-01
4.640000000000000568e+01,1.749429345130920410e+00,2.556612789630889893e-01,1.309044361114501953e+00,1.989575326442718506e-01,9.981704950332641602e-01,1.860142648220062256e-01,7.691440582275390625e-01,1.931552886962890625e-01,5.635119676589965820e-01,2.254520952701568604e-01
4.660000000000000142e+01,1.916716217994689941e+00,2.906883656978607178e-01,1.436766147613525391e+00,2.070825248956680298e-01,1.091826558113098145e+00,1.866972744464874268e-01,8.384331464767456055e-01,1.879049539566040039e-01,6.049591898918151855e-01,2.148372679948806763e-01
4.680000000000000426e+01,2.088745117187500000e+00,3.383077085018157959e-01,1.578921556472778320e+00,2.208396494388580322e-01,1.196075081825256348e+00,1.889833062887191772e-01,9.151421189308166504e-01,1.847927421331405640e-01,6.539057493209838867e-01,2.052529454231262207e-01
4.700000000000000000e+01,2.241377353668212891e+00,4.070779085159301758e-01,1.734973073005676270e+00,2.437373399734497070e-01,1.311718583106994629e+00,1.933901160955429077e-01,9.995917677879333496e-01,1.840153783559799194e-01,7.101691365242004395e-01,1.965312659740447998e-01
4.720000000000000284e+01,2.310729265213012695e+00,5.056377649307250977e-01,1.904026150703430176e+00,2.771755456924438477e-01,1.441290140151977539e+00,2.014887928962707520e-01,1.093777775764465332e+00,1.847253739833831787e-01,7.732630372047424316e-01,1.894637644290924072e-01
4.740000000000000568e+01,2.235297679901123047e+00,6.274701952934265137e-01,2.079957485198974609e+00,3.225897848606109619e-01,1.585694670677185059e+00,2.151503115892410278e-01,1.198702216148376465e+00,1.870497465133666992e-01,8.435899615287780762e-01,1.843804419040679932e-01
4.760000000000000142e+01,2.023961544036865234e+00,7.641343474388122559e-01,2.247695684432983398e+00,3.858334124088287354e-01,1.744275450706481934e+00,2.380709201097488403e-01,1.315275788307189941e+00,1.915025562047958374e-01,9.214316010475158691e-01,1.814679503440856934e-01
4.780000000000000426e+01,1.750215411186218262e+00,9.093832373619079590e-01,2.350545406341552734e+00,4.801134765148162842e-01,1.916236162185668945e+00,2.716636955738067627e-01,1.445924997329711914e+00,1.996731609106063843e-01,1.007184505462646484e+00,1.808437705039978027e-01
4.800000000000000000e+01,1.472916483879089355e+00,1.012034654617309570e+00,2.316750526428222656e+00,6.014390587806701660e-01,2.095046520233154297e+00,3.173214793205261230e-01,1.591461658477783203e+00,2.134919762611389160e-01,1.102979063987731934e+00,1.816926151514053345e-01
4.820000000000000284e+01,1.215012431144714355e+00,1.070595026016235352e+00,2.124401569366455078e+00,7.378678917884826660e-01,2.267966747283935547e+00,3.802040219306945801e-01,1.751212716102600098e+00,2.366489470005035400e-01,1.209553360939025879e+00,1.841775178909301758e-01
4.840000000000000568e+01,9.920119047164916992e-01,1.094424009323120117e+00,1.854888677597045898e+00,8.877623677253723145e-01,2.380468845367431641e+00,4.745887815952301025e-01,1.924487948417663574e+00,2.705710232257843018e-01,1.328387022018432617e+00,1.888871937990188599e-01
4.860000000000000142e+01,8.120422959327697754e-01,1.081521511077880859e+00,1.566940069198608398e+00,1.008408427238464355e+00,2.357907772064208984e+00,5.975268483161926270e-01,2.104385375976562500e+00,3.166438043117523193e-01,1.461590170860290527e+00,1.974458098411560059e-01
4.880000000000000426e+01,6.736524701118469238e-01,1.040624260902404785e+00,1.294028759002685547e+00,1.081634163856506348e+00,2.167600631713867188e+00,7.366501688957214355e-01,2.278453111648559570e+00,3.800547122955322266e-01,1.609599947929382324e+00,2.120281457901000977e-01
4.900000000000000000e+01,5.740167498588562012e-01,9.793457388877868652e-01,1.051319599151611328e+00,1.117918610572814941e+00,1.895906686782836914e+00,8.894132971763610840e-01,2.392057657241821289e+00,4.751152098178863525e-01,1.772066354751586914e+00,2.361477911472320557e-01
4.920000000000000284e+01,5.091503262519836426e-01,9.028835892677307129e-01,8.531231880187988281e-01,1.113958477973937988e+00,1.600978851318359375e+00,1.016913414001464844e+00,2.369060993194580078e+00,5.991455316543579102e-01,1.947839260101318359e+00,2.712152600288391113e-01
4.940000000000000568e+01,4.712245464324951172e-01,8.191233277320861816e-01,6.984016895294189453e-01,1.078869223594665527e+00,1.320013880729675293e+00,1.095406770706176758e+00,2.177268981933593750e+00,7.394436001777648926e-01,2.129521369934082031e+00,3.186670541763305664e-01
4.960000000000000142e+01,4.496420323848724365e-01,7.366951107978820801e-01,5.843927860260009766e-01,1.020865082740783691e+00,1.068581223487854004e+00,1.135480284690856934e+00,1.903852701187133789e+00,8.933485150337219238e-01,2.303789377212524414e+00,3.844270706176757812e-01
4.980000000000000426e+01,4.415952563285827637e-01,6.582381129264831543e-01,5.079519152641296387e-01,9.449712634086608887e-01,8.626766800880432129e-01,1.133811235427856445e+00,1.606557130813598633e+00,1.022108316421508789e+00,2.412706851959228516e+00,4.822692275047302246e-01
5.000000000000000000e+01,4.442325830459594727e-01,5.847309231758117676e-01,4.620116651058197021e-01,8.592995405197143555e-01,7.013019323348999023e-01,1.099900722503662109e+00,1.323501706123352051e+00,1.101378560066223145e+00,2.379093885421752930e+00,6.092186570167541504e-01
5.020000000000000284e+01,4.517965912818908691e-01,5.189065337181091309e-01,4.364574253559112549e-01,7.722653150558471680e-01,5.817002058029174805e-01,1.041844248771667480e+00,1.069933533668518066e+00,1.141864299774169922e+00,2.179162025451660156e+00,7.519071102142333984e-01
5.040000000000000568e+01,4.621098041534423828e-01,4.604151546955108643e-01,4.257605075836181641e-01,6.887030601501464844e-01,5.007442235946655273e-01,9.650315046310424805e-01,8.622747659683227539e-01,1.140237689018249512e+00,1.900344491004943848e+00,9.085789918899536133e-01
5.060000000000000142e+01,4.726018011569976807e-01,4.099804162979125977e-01,4.271123111248016357e-01,6.108268499374389648e-01,4.522165358066558838e-01,8.774137496948242188e-01,6.994774937629699707e-01,1.106183767318725586e+00,1.599302530288696289e+00,1.036524653434753418e+00
5.080000000000000426e+01,4.808331429958343506e-01,3.680035173892974854e-01,4.344654977321624756e-01,5.404011011123657227e-01,4.255668818950653076e-01,7.877609133720397949e-01,5.787024497985839844e-01,1.047702550888061523e+00,1.313398480415344238e+00,1.114574432373046875e+00
5.100000000000000000e+01,4.867715537548065186e-01,3.340734541416168213e-01,4.454488456249237061e-01,4.777978956699371338e-01,4.143638312816619873e-01,7.013307213783264160e-01,4.969384670257568359e-01,9.702427983283996582e-01,1.059101939201354980e+00,1.153030991554260254e+00
5.120000000000000284e+01,4.975384175777435303e-01,3.051022291183471680e-01,4.575635790824890137e-01,4.232519268989562988e-01,4.157020747661590576e-01,6.209619045257568359e-01,4.480865895748138428e-01,8.818114995956420898e-01,8.512898683547973633e-01,1.149341344833374023e+00
5.140000000000000568e+01,5.131937861442565918e-01,2.803330421447753906e-01,4.680845737457275391e-01,3.773918747901916504e-01,4.237580299377441406e-01,5.482116341590881348e-01,4.213958382606506348e-01,7.912850379943847656e-01,6.885760426521301270e-01,1.113580584526062012e+00
5.160000000000000142e+01,5.364391803741455078e-01,2.611071467399597168e-01,4.737146198749542236e-01,3.409922719001770020e-01,4.354373216629028320e-01,4.836175441741943359e-01,4.102932214736938477e-01,7.040158510208129883e-01,5.682343244552612305e-01,1.053061604499816895e+00
5.180000000000000426e+01,5.659276843070983887e-01,2.470186650753021240e-01,4.840653240680694580e-01,3.098489344120025635e-01,4.484768509864807129e-01,4.272279739379882812e-01,4.118886888027191162e-01,6.227490305900573730e-01,4.873364567756652832e-01,9.737246036529541016e-01
5.200000000000000000e+01,6.022965908050537109e-01,2.357750982046127319e-01,4.978507161140441895e-01,2.832010090351104736e-01,4.598271250724792480e-01,3.798811137676239014e-01,4.202962219715118408e-01,5.494075417518615723e-01,4.396070539951324463e-01,8.836247920989990234e-01
5.220000000000000284e+01,6.459424495697021484e-01,2.260476648807525635e-01,5.195994973182678223e-01,2.615288496017456055e-01,4.663193225860595703e-01,3.422315716743469238e-01,4.322930276393890381e-01,4.842813313007354736e-01,4.138242602348327637e-01,7.918365001678466797e-01
5.240000000000000568e+01,6.969630122184753418e-01,2.171716541051864624e-01,5.478079319000244141e-01,2.457416653633117676e-01,4.767646193504333496e-01,3.102082014083862305e-01,4.456145763397216797e-01,4.274719059467315674e-01,4.037217795848846436e-01,7.033660411834716797e-01
5.260000000000000142e+01,7.549805045127868652e-01,2.094288766384124756e-01,5.824247002601623535e-01,2.337529063224792480e-01,4.907464385032653809e-01,2.828795909881591797e-01,4.572125077247619629e-01,3.797990083694458008e-01,4.063455462455749512e-01,6.211300492286682129e-01
5.280000000000000426e+01,8.198749423027038574e-01,2.035280019044876099e-01,6.240606307983398438e-01,2.236221134662628174e-01,5.122597813606262207e-01,2.603420317173004150e-01,4.639003872871398926e-01,3.419101536273956299e-01,4.154970645904541016e-01,5.472872853279113770e-01
5.300000000000000000e+01,8.918810486793518066e-01,1.996423006057739258e-01,6.730675101280212402e-01,2.143520116806030273e-01,5.402227044105529785e-01,2.439126521348953247e-01,4.744643867015838623e-01,3.097163438796997070e-01,4.281412959098815918e-01,4.818154275417327881e-01
5.320000000000000284e+01,9.714131951332092285e-01,1.979718655347824097e-01,7.293796539306640625e-01,2.059445232152938843e-01,5.744268894195556641e-01,2.316489368677139282e-01,4.885905385017395020e-01,2.822400629520416260e-01,4.418003857135772705e-01,4.248901307582855225e-01
5.340000000000000568e+01,1.059454798698425293e+00,1.981727033853530884e-01,7.925369143486022949e-01,1.993258148431777954e-01,6.156178712844848633e-01,2.213228195905685425e-01,5.101797580718994141e-01,2.595333158969879150e-01,4.536980092525482178e-01,3.771805167198181152e-01
5.360000000000000142e+01,1.157550454139709473e+00,1.998853236436843872e-01,8.628329634666442871e-01,1.946845650672912598e-01,6.642970442771911621e-01,2.119127213954925537e-01,5.383232831954956055e-01,2.430603802204132080e-01,4.603836238384246826e-01,3.394989073276519775e-01
5.380000000000000426e+01,1.265328168869018555e+00,2.034216374158859253e-01,9.406151771545410156e-01,1.922218054533004761e-01,7.202808856964111328e-01,2.033674269914627075e-01,5.726903676986694336e-01,2.307645678520202637e-01,4.713076949119567871e-01,3.072455525398254395e-01
5.400000000000000000e+01,1.386135697364807129e+00,2.101610004901885986e-01,1.026357054710388184e+00,1.919100582599639893e-01,7.831028699874877930e-01,1.965190172195434570e-01,6.139166951179504395e-01,2.203935384750366211e-01,4.857404530048370361e-01,2.796544432640075684e-01
5.420000000000000284e+01,1.521080851554870605e+00,2.211462259292602539e-01,1.122050285339355469e+00,1.930671632289886475e-01,8.530935645103454590e-01,1.916442513465881348e-01,6.627802252769470215e-01,2.109612375497817993e-01,5.080606341361999512e-01,2.571173310279846191e-01
5.440000000000000568e+01,1.669827342033386230e+00,2.407049983739852905e-01,1.228194713592529297e+00,1.958883255720138550e-01,9.304875731468200684e-01,1.889230757951736450e-01,7.187909483909606934e-01,2.023876905441284180e-01,5.365770459175109863e-01,2.407144308090209961e-01
5.460000000000000142e+01,1.831540584564208984e+00,2.701618969440460205e-01,1.346049785614013672e+00,2.012211382389068604e-01,1.015772700309753418e+00,1.884512007236480713e-01,7.816473841667175293e-01,1.955054551362991333e-01,5.710730552673339844e-01,2.283795773983001709e-01
5.480000000000000426e+01,2.002714157104492188e+00,3.106712996959686279e-01,1.477980971336364746e+00,2.106453627347946167e-01,1.110903620719909668e+00,1.894304901361465454e-01,8.516530990600585938e-01,1.905960589647293091e-01,6.126701831817626953e-01,2.180073857307434082e-01
5.500000000000000000e+01,2.172765016555786133e+00,3.659846484661102295e-01,1.624340534210205078e+00,2.270196080207824707e-01,1.216790795326232910e+00,1.920389533042907715e-01,9.291070699691772461e-01,1.878437846899032593e-01,6.617799997329711914e-01,2.085540890693664551e-01
5.520000000000000284e+01,2.299326658248901367e+00,4.499620795249938965e-01,1.784436583518981934e+00,2.529364824295043945e-01,1.334334850311279297e+00,1.970325261354446411e-01,1.014434814453125000e+00,1.873479336500167847e-01,7.181635499000549316e-01,1.999609917402267456e-01
5.540000000000000568e+01,2.306772232055664062e+00,5.616697669029235840e-01,1.956235766410827637e+00,2.897467017173767090e-01,1.465989708900451660e+00,2.059682011604309082e-01,1.109645247459411621e+00,1.883052438497543335e-01,7.813680171966552734e-01,1.930847465991973877e-01
5.560000000000000142e+01,2.151952505111694336e+00,6.914510130882263184e-01,2.132303714752197266e+00,3.396502137184143066e-01,1.612150430679321289e+00,2.213489860296249390e-01,1.215606212615966797e+00,1.908928453922271729e-01,8.517679572105407715e-01,1.881932020187377930e-01
5.580000000000000426e+01,1.901972532272338867e+00,8.342790603637695312e-01,2.286226511001586914e+00,4.120569229125976562e-01,1.772283434867858887e+00,2.461931407451629639e-01,1.333278775215148926e+00,1.958376914262771606e-01,9.296647906303405762e-01,1.854731589555740356e-01
5.600000000000000000e+01,1.621291637420654297e+00,9.636724591255187988e-01,2.351526737213134766e+00,5.153003334999084473e-01,1.944830298423767090e+00,2.819029688835144043e-01,1.465079784393310547e+00,2.047116011381149292e-01,1.015518188476562500e+00,1.849818229675292969e-01
5.620000000000000284e+01,1.351220011711120605e+00,1.045683979988098145e+00,2.263208866119384766e+00,6.421028375625610352e-01,2.122857809066772461e+00,3.302845656871795654e-01,1.611459136009216309e+00,2.199606746435165405e-01,1.111334323883056641e+00,1.859615147113800049e-01
5.640000000000000568e+01,1.105883121490478516e+00,1.090391993522644043e+00,2.040093898773193359e+00,7.839719057083129883e-01,2.286702156066894531e+00,3.988026678562164307e-01,1.771922111511230469e+00,2.446887046098709106e-01,1.217996239662170410e+00,1.885834336280822754e-01
5.660000000000000142e+01,9.021011590957641602e-01,1.095996022224426270e+00,1.757119178771972656e+00,9.336789250373840332e-01,2.371819734573364258e+00,4.990946650505065918e-01,1.944932579994201660e+00,2.802833318710327148e-01,1.336610198020935059e+00,1.935678720474243164e-01
5.680000000000000426e+01,7.413161993026733398e-01,1.068514704704284668e+00,1.472175836563110352e+00,1.037126541137695312e+00,2.309705734252929688e+00,6.251485943794250488e-01,2.123498678207397461e+00,3.285006880760192871e-01,1.469503402709960938e+00,2.025030702352523804e-01
5.700000000000000000e+01,6.208778619766235352e-01,1.017158269882202148e+00,1.207793235778808594e+00,1.095803141593933105e+00,2.099003314971923828e+00,7.664209604263305664e-01,2.289651155471801758e+00,3.963661193847656250e-01,1.617083072662353516e+00,2.178700417280197144e-01
5.720000000000000284e+01,5.378211140632629395e-01,9.474876523017883301e-01,9.806399345397949219e-01,1.117728471755981445e+00,1.819379925727844238e+00,9.185258150100708008e-01,2.378415822982788086e+00,4.962986707687377930e-01,1.778835773468017578e+00,2.427976876497268677e-01
5.740000000000000568e+01,4.858983457088470459e-01,8.664997220039367676e-01,7.978854775428771973e-01,1.102325439453125000e+00,1.528693795204162598e+00,1.032616615295410156e+00,2.320910453796386719e+00,6.224965453147888184e-01,1.953085780143737793e+00,2.786586582660675049e-01
5.760000000000000142e+01,4.561779499053955078e-01,7.822675704956054688e-01,6.574854254722595215e-01,1.059109330177307129e+00,1.255854487419128418e+00,1.099619626998901367e+00,2.111750125885009766e+00,7.640864253044128418e-01,2.132864475250244141e+00,3.271666169166564941e-01
5.780000000000000426e+01,4.414571821689605713e-01,7.007290720939636230e-01,5.567230582237243652e-01,9.946478009223937988e-01,1.017424106597900391e+00,1.129194617271423340e+00,1.832195401191711426e+00,9.169502258300781250e-01,2.300941228866577148e+00,3.953089416027069092e-01
5.800000000000000000e+01,4.391391575336456299e-01,6.238955855369567871e-01,4.920631051063537598e-01,9.147997498512268066e-01,8.240472078323364258e-01,1.119435429573059082e+00,1.539773225784301758e+00,1.033261895179748535e+00,2.393410921096801758e+00,4.956067502498626709e-01
5.820000000000000284e+01,4.442398548126220703e-01,5.535454154014587402e-01,4.549601972103118896e-01,8.278016448020935059e-01,6.741912961006164551e-01,1.079893469810485840e+00,1.265027999877929688e+00,1.102005481719970703e+00,2.338144779205322266e+00,6.229412555694580078e-01
5.840000000000000568e+01,4.534834027290344238e-01,4.907834827899932861e-01,4.344993233680725098e-01,7.422912120819091797e-01,5.650086402893066406e-01,1.017737627029418945e+00,1.024006366729736328e+00,1.133021473884582520e+00,2.128787040710449219e+00,7.656458616256713867e-01
5.860000000000000142e+01,4.650247097015380859e-01,4.353185296058654785e-01,4.278998374938964844e-01,6.610887050628662109e-01,4.933206439018249512e-01,9.386610388755798340e-01,8.283129930496215820e-01,1.124232292175292969e+00,1.847555160522460938e+00,9.201886653900146484e-01
5.880000000000000426e+01,4.750165641307830811e-01,3.886003196239471436e-01,4.319834113121032715e-01,5.857117772102355957e-01,4.513301551342010498e-01,8.509210348129272461e-01,6.764255762100219727e-01,1.085275650024414062e+00,1.551753759384155273e+00,1.039045691490173340e+00
5.900000000000000000e+01,4.811066091060638428e-01,3.508391678333282471e-01,4.407896399497985840e-01,5.183767676353454590e-01,4.283392429351806641e-01,7.630609869956970215e-01,5.654633045196533203e-01,1.023392319679260254e+00,1.273216009140014648e+00,1.109646916389465332e+00
5.920000000000000284e+01,4.897724092006683350e-01,3.191072046756744385e-01,4.522873163223266602e-01,4.586602449417114258e-01,4.199406802654266357e-01,6.790825128555297852e-01,4.922837913036346436e-01,9.442475438117980957e-01,1.028646945953369141e+00,1.141734361648559570e+00
5.940000000000000568e+01,5.022432208061218262e-01,2.920363247394561768e-01,4.636159241199493408e-01,4.074346125125885010e-01,4.233305156230926514e-01,6.011928915977478027e-01,4.493879377841949463e-01,8.561182022094726562e-01,8.300137519836425781e-01,1.133431196212768555e+00
5.960000000000000142e+01,5.216124653816223145e-01,2.692929208278656006e-01,4.723325371742248535e-01,3.650237321853637695e-01,4.320476353168487549e-01,5.313196778297424316e-01,4.259556829929351807e-01,7.676195502281188965e-01,6.755474805831909180e-01,1.094652891159057617e+00
5.980000000000000426e+01,5.483254194259643555e-01,2.527998089790344238e-01,4.790307581424713135e-01,3.306957781314849854e-01,4.437772929668426514e-01,4.693283140659332275e-01,4.173185527324676514e-01,6.829250454902648926e-01,5.624680519104003906e-01,1.032420754432678223e+00
6.000000000000000000e+01,5.812572836875915527e-01,2.405823469161987305e-01,4.904655814170837402e-01,3.014044761657714844e-01,4.559567272663116455e-01,4.157525599002838135e-01,4.205816984176635742e-01,6.044446229934692383e-01,4.877650737762451172e-01,9.525759816169738770e-01
6.020000000000000284e+01,6.210206151008605957e-01,2.302648127079010010e-01,5.070269703865051270e-01,2.763932645320892334e-01,4.660261273384094238e-01,3.710512518882751465e-01,4.292271435260772705e-01,5.339201092720031738e-01,4.441009163856506348e-01,8.633931875228881836e-01
6.040000000000000568e+01,6.682184934616088867e-01,2.209227979183197021e-01,5.312221050262451172e-01,2.571980357170104980e-01,4.719939231872558594e-01,3.354443311691284180e-01,4.411153197288513184e-01,4.713454842567443848e-01,4.204146265983581543e-01,7.736660838127136230e-01
6.060000000000000142e+01,7.227656245231628418e-01,2.124438732862472534e-01,5.612139701843261719e-01,2.430496811866760254e-01,4.830820560455322266e-01,3.048543930053710938e-01,4.535439610481262207e-01,4.172171652317047119e-01,4.117659330368041992e-01,6.876679658889770508e-01
6.080000000000000426e+01,7.839720249176025391e-01,2.055196613073348999e-01,5.979450345039367676e-01,2.317265719175338745e-01,4.983942210674285889e-01,2.787174284458160400e-01,4.639104008674621582e-01,3.720502257347106934e-01,4.152388274669647217e-01,6.081763505935668945e-01
6.100000000000000000e+01,8.523111343383789062e-01,2.005399763584136963e-01,6.421036124229431152e-01,2.219447195529937744e-01,5.214872956275939941e-01,2.579577863216400146e-01,4.697973430156707764e-01,3.361396789550781250e-01,4.241589009761810303e-01,5.366511344909667969e-01
6.120000000000000284e+01,9.279238581657409668e-01,1.976683735847473145e-01,6.935720443725585938e-01,2.130085974931716919e-01,5.505123734474182129e-01,2.427861392498016357e-01,4.808689951896667480e-01,3.052782416343688965e-01,4.364620447158813477e-01,4.732130765914916992e-01
6.140000000000000568e+01,1.011206626892089844e+00,1.971050053834915161e-01,7.520612478256225586e-01,2.052236944437026978e-01,5.861884951591491699e-01,2.310174703598022461e-01,4.959129691123962402e-01,2.788845002651214600e-01,4.493084847927093506e-01,4.183395802974700928e-01
6.160000000000000142e+01,1.103971004486083984e+00,1.979932188987731934e-01,8.174874186515808105e-01,1.993008404970169067e-01,6.289958953857421875e-01,2.209916561841964722e-01,5.190384984016418457e-01,2.579089403152465820e-01,4.601969718933105469e-01,3.723950684070587158e-01
6.180000000000000426e+01,1.206776499748229980e+00,2.005218565464019775e-01,8.901370763778686523e-01,1.954117566347122192e-01,6.792899370193481445e-01,2.118267118930816650e-01,5.478906631469726562e-01,2.424560487270355225e-01,4.662328064441680908e-01,3.361942172050476074e-01
6.200000000000000000e+01,1.320582628250122070e+00,2.053496688604354858e-01,9.703056216239929199e-01,1.937460452318191528e-01,7.366639375686645508e-01,2.036291658878326416e-01,5.833665132522583008e-01,2.305832207202911377e-01,4.774164855480194092e-01,3.049302399158477783e-01
6.220000000000000284e+01,1.448103070259094238e+00,2.140066623687744141e-01,1.058916449546813965e+00,1.939262151718139648e-01,8.009696006774902344e-01,1.972659826278686523e-01,6.259562373161315918e-01,2.205021083354949951e-01,4.923658370971679688e-01,2.781981825828552246e-01
6.240000000000000568e+01,1.589662551879882812e+00,2.288682013750076294e-01,1.157923936843872070e+00,1.956357061862945557e-01,8.724891543388366699e-01,1.929137408733367920e-01,6.760281920433044434e-01,2.112824767827987671e-01,5.154828429222106934e-01,2.568586468696594238e-01
6.260000000000000142e+01,1.744815468788146973e+00,2.528872489929199219e-01,1.266965389251708984e+00,1.991497576236724854e-01,9.514588117599487305e-01,1.907533556222915649e-01,7.331861257553100586e-01,2.029955536127090454e-01,5.443665385246276855e-01,2.411747127771377563e-01
6.280000000000000426e+01,1.912609338760375977e+00,2.874466478824615479e-01,1.389089941978454590e+00,2.058761119842529297e-01,1.038722515106201172e+00,1.906266063451766968e-01,7.972421050071716309e-01,1.965301483869552612e-01,5.797457098960876465e-01,2.291843742132186890e-01
6.300000000000000000e+01,2.085592508316040039e+00,3.344464898109436035e-01,1.525575399398803711e+00,2.168568819761276245e-01,1.136042833328247070e+00,1.919956952333450317e-01,8.684956431388854980e-01,1.920693814754486084e-01,6.222304105758666992e-01,2.190384268760681152e-01
6.320000000000000284e+01,2.242307186126708984e+00,4.016805291175842285e-01,1.676095962524414062e+00,2.363972961902618408e-01,1.243853449821472168e+00,1.950778961181640625e-01,9.472389817237854004e-01,1.897996366024017334e-01,6.721817255020141602e-01,2.097550034523010254e-01
6.340000000000000568e+01,2.319736480712890625e+00,4.993050098419189453e-01,1.839833855628967285e+00,2.659499943256378174e-01,1.363950014114379883e+00,2.009347081184387207e-01,1.034196496009826660e+00,1.896025836467742920e-01,7.292669415473937988e-01,2.013733088970184326e-01
6.360000000000000142e+01,2.253988027572631836e+00,6.209877729415893555e-01,2.013371944427490234e+00,3.065240085124969482e-01,1.498540997505187988e+00,2.109560668468475342e-01,1.131235957145690918e+00,1.908962577581405640e-01,7.932597398757934570e-01,1.948121190071105957e-01
6.380000000000000426e+01,2.047391653060913086e+00,7.575122714042663574e-01,2.186949729919433594e+00,3.617078661918640137e-01,1.647407650947570801e+00,2.285500764846801758e-01,1.238927364349365234e+00,1.938797235488891602e-01,8.644642829895019531e-01,1.902558654546737671e-01
6.400000000000000000e+01,1.774831295013427734e+00,9.037647247314453125e-01,2.319898605346679688e+00,4.452390372753143311e-01,1.809936404228210449e+00,2.559081912040710449e-01,1.358811616897583008e+00,1.995396018028259277e-01,9.431805014610290527e-01,1.878913044929504395e-01
6.420000000000000284e+01,1.495157480239868164e+00,1.010640740394592285e+00,2.338236570358276367e+00,5.575072765350341797e-01,1.983514070510864258e+00,2.943186163902282715e-01,1.493105292320251465e+00,2.093600183725357056e-01,1.030118107795715332e+00,1.876296252012252808e-01
6.440000000000000568e+01,1.233792901039123535e+00,1.072594285011291504e+00,2.189618110656738281e+00,6.893454194068908691e-01,2.160151481628417969e+00,3.462601304054260254e-01,1.641689419746398926e+00,2.265357524156570435e-01,1.127074360847473145e+00,1.888559609651565552e-01
6.460000000000000853e+01,1.006291151046752930e+00,1.099351286888122559e+00,1.939230203628540039e+00,8.344105482101440430e-01,2.309004306793212891e+00,4.227932393550872803e-01,1.804065108299255371e+00,2.534308135509490967e-01,1.234904646873474121e+00,1.917446404695510864e-01
6.479999999999999716e+01,8.221214413642883301e-01,1.088605880737304688e+00,1.652558445930480957e+00,9.700788259506225586e-01,2.361000061035156250e+00,5.298773050308227539e-01,1.977707862854003906e+00,2.913901805877685547e-01,1.354808568954467773e+00,1.972210705280303955e-01
6.500000000000000000e+01,6.798815727233886719e-01,1.049172759056091309e+00,1.375565528869628906e+00,1.056894421577453613e+00,2.250613212585449219e+00,6.597418785095214844e-01,2.154987812042236328e+00,3.426654934883117676e-01,1.489054083824157715e+00,2.068471908569335938e-01
6.520000000000000284e+01,5.769136548042297363e-01,9.886949062347412109e-01,1.122933387756347656e+00,1.104641556739807129e+00,2.015666961669921875e+00,8.040856122970581055e-01,2.307496786117553711e+00,4.176124632358551025e-01,1.637868523597717285e+00,2.236224561929702759e-01
6.540000000000000568e+01,5.097032785415649414e-01,9.123173952102661133e-01,9.122028350830078125e-01,1.112605571746826172e+00,1.728120684623718262e+00,9.525418281555175781e-01,2.367342233657836914e+00,5.235912799835205078e-01,1.800542473793029785e+00,2.501289844512939453e-01
6.560000000000000853e+01,4.698520898818969727e-01,8.282551765441894531e-01,7.453898787498474121e-01,1.086384296417236328e+00,1.443097352981567383e+00,1.051297187805175781e+00,2.267003297805786133e+00,6.530384421348571777e-01,1.974726319313049316e+00,2.876811325550079346e-01
6.579999999999999716e+01,4.472772777080535889e-01,7.448675632476806641e-01,6.198431253433227539e-01,1.035451889038085938e+00,1.180136442184448242e+00,1.106634020805358887e+00,2.035815477371215820e+00,7.974269986152648926e-01,2.153324365615844727e+00,3.383300006389617920e-01
6.600000000000000000e+01,4.385305047035217285e-01,6.654040813446044922e-01,5.325807332992553711e-01,9.651917815208435059e-01,9.565489292144775391e-01,1.123777151107788086e+00,1.748270392417907715e+00,9.480540752410888672e-01,2.310044527053833008e+00,4.118040502071380615e-01
6.620000000000000284e+01,4.410906434059143066e-01,5.908209681510925293e-01,4.781523644924163818e-01,8.826625347137451172e-01,7.776462435722351074e-01,1.104317069053649902e+00,1.460936903953552246e+00,1.050032258033752441e+00,2.377941370010375977e+00,5.167894363403320312e-01
6.640000000000000568e+01,4.486597478389739990e-01,5.240360498428344727e-01,4.473124742507934570e-01,7.961064577102661133e-01,6.410762071609497070e-01,1.058016777038574219e+00,1.195197105407714844e+00,1.107413291931152344e+00,2.289569616317749023e+00,6.459850072860717773e-01
6.660000000000000853e+01,4.590271413326263428e-01,4.646785259246826172e-01,4.320205152034759521e-01,7.121304273605346680e-01,5.439686179161071777e-01,9.908154010772705078e-01,9.681839346885681152e-01,1.126963734626770020e+00,2.062748432159423828e+00,7.906354665756225586e-01
6.679999999999999716e+01,4.698368310928344727e-01,4.133179187774658203e-01,4.295561015605926514e-01,6.333303451538085938e-01,4.825229942798614502e-01,9.090413451194763184e-01,7.861305475234985352e-01,1.109216690063476562e+00,1.775801301002502441e+00,9.432293176651000977e-01
6.700000000000000000e+01,4.785884022712707520e-01,3.704502880573272705e-01,4.352033734321594238e-01,5.609290599822998047e-01,4.475777447223663330e-01,8.211637139320373535e-01,6.466280817985534668e-01,1.064126849174499512e+00,1.485128045082092285e+00,1.049610376358032227e+00
6.720000000000000284e+01,4.842169880867004395e-01,3.360263109207153320e-01,4.450047314167022705e-01,4.963984191417694092e-01,4.290040731430053711e-01,7.351403236389160156e-01,5.469082593917846680e-01,9.977141022682189941e-01,1.215138673782348633e+00,1.109997153282165527e+00
6.740000000000000568e+01,4.948295652866363525e-01,3.065540194511413574e-01,4.572464525699615479e-01,4.393326044082641602e-01,4.240744411945343018e-01,6.537734270095825195e-01,4.834566414356231689e-01,9.161641001701354980e-01,9.832330942153930664e-01,1.132696866989135742e+00
6.760000000000000853e+01,5.099140405654907227e-01,2.813374996185302734e-01,4.679536223411560059e-01,3.912532925605773926e-01,4.290686249732971191e-01,5.786996483802795410e-01,4.474232792854309082e-01,8.278933763504028320e-01,7.965111732482910156e-01,1.117306470870971680e+00
6.779999999999999716e+01,5.327016711235046387e-01,2.614818215370178223e-01,4.748460054397583008e-01,3.522848188877105713e-01,4.385026693344116211e-01,5.117449760437011719e-01,4.279488623142242432e-01,7.412608861923217773e-01,6.529452204704284668e-01,1.073650717735290527e+00
6.800000000000000000e+01,5.614727139472961426e-01,2.468839287757873535e-01,4.834937453269958496e-01,3.197671473026275635e-01,4.505955576896667480e-01,4.524373114109039307e-01,4.224126338958740234e-01,6.591409444808959961e-01,5.495855808258056641e-01,1.008053541183471680e+00
6.820000000000000284e+01,5.973844528198242188e-01,2.354689091444015503e-01,4.960994720458984375e-01,2.920844256877899170e-01,4.620110094547271729e-01,4.018795490264892578e-01,4.272711277008056641e-01,5.833361148834228516e-01,4.834387898445129395e-01,9.265931844711303711e-01
6.840000000000000568e+01,6.404672265052795410e-01,2.256386280059814453e-01,5.151964426040649414e-01,2.685617506504058838e-01,4.703545570373535156e-01,3.603298664093017578e-01,4.367043972015380859e-01,5.156933069229125977e-01,4.456700980663299561e-01,8.377594947814941406e-01
6.860000000000000853e+01,6.909610629081726074e-01,2.166646420955657959e-01,5.417208075523376465e-01,2.515333890914916992e-01,4.778880476951599121e-01,3.264341652393341064e-01,4.487858116626739502e-01,4.557705819606781006e-01,4.251973032951354980e-01,7.500926256179809570e-01
6.879999999999999716e+01,7.484036087989807129e-01,2.087298780679702759e-01,5.743668675422668457e-01,2.390214502811431885e-01,4.898931682109832764e-01,2.976001203060150146e-01,4.604009985923767090e-01,4.045590162277221680e-01,4.190100133419036865e-01,6.667764186859130859e-01
6.900000000000000000e+01,8.128178715705871582e-01,2.026431262493133545e-01,6.137384772300720215e-01,2.284516245126724243e-01,5.075365900993347168e-01,2.729647755622863770e-01,4.691300094127655029e-01,3.623254597187042236e-01,4.237826168537139893e-01,5.898439884185791016e-01
6.920000000000000284e+01,8.844023346900939941e-01,1.985668689012527466e-01,6.605604887008666992e-01,2.189854234457015991e-01,5.326625704765319824e-01,2.544621527194976807e-01,4.764002859592437744e-01,3.280898034572601318e-01,4.332266151905059814e-01,5.211422443389892578e-01
6.940000000000000568e+01,9.633900523185729980e-01,1.966833621263504028e-01,7.147237658500671387e-01,2.103827893733978271e-01,5.635410547256469727e-01,2.407898604869842529e-01,4.882343709468841553e-01,2.988852560520172119e-01,4.454073011875152588e-01,4.602711200714111328e-01
6.960000000000000853e+01,1.050782918930053711e+00,1.967491209506988525e-01,7.756886482238769531e-01,2.032663375139236450e-01,6.012316346168518066e-01,2.296776771545410156e-01,5.054854154586791992e-01,2.739585638046264648e-01,4.573465287685394287e-01,4.081109464168548584e-01
6.979999999999999716e+01,1.148206591606140137e+00,1.983138918876647949e-01,8.436760306358337402e-01,1.980703026056289673e-01,6.463418006896972656e-01,2.199810296297073364e-01,5.302996635437011719e-01,2.550275921821594238e-01,4.666295647621154785e-01,3.649294972419738770e-01
7.000000000000000000e+01,1.255493521690368652e+00,2.016666680574417114e-01,9.190002679824829102e-01,1.949783116579055786e-01,6.988446712493896484e-01,2.111329138278961182e-01,5.607513785362243652e-01,2.410451471805572510e-01,4.735690355300903320e-01,3.301681578159332275e-01
7.020000000000000284e+01,1.375491142272949219e+00,2.080331742763519287e-01,1.002001643180847168e+00,1.941939741373062134e-01,7.582725286483764648e-01,2.035425007343292236e-01,5.980722904205322266e-01,2.298031300306320190e-01,4.852245748043060303e-01,3.004265725612640381e-01
7.040000000000000568e+01,1.509607553482055664e+00,2.186033874750137329e-01,1.094356060028076172e+00,1.949269920587539673e-01,8.245751261711120605e-01,1.978202313184738159e-01,6.427712440490722656e-01,2.200433015823364258e-01,5.019680857658386230e-01,2.750522494316101074e-01
7.060000000000000853e+01,1.657545566558837891e+00,2.373333126306533813e-01,1.197078943252563477e+00,1.972613036632537842e-01,8.981990218162536621e-01,1.941672265529632568e-01,6.948652863502502441e-01,2.111304253339767456e-01,5.261674523353576660e-01,2.553875446319580078e-01
7.079999999999999716e+01,1.818829059600830078e+00,2.658308446407318115e-01,1.310522198677062988e+00,2.017960548400878906e-01,9.793493747711181641e-01,1.927600204944610596e-01,7.538209557533264160e-01,2.034090608358383179e-01,5.560397505760192871e-01,2.409198582172393799e-01
7.100000000000000000e+01,1.990245699882507324e+00,3.053660094738006592e-01,1.437688350677490234e+00,2.100469172000885010e-01,1.069387555122375488e+00,1.931078583002090454e-01,8.197296261787414551e-01,1.975563764572143555e-01,5.928190946578979492e-01,2.294641286134719849e-01
7.120000000000000284e+01,2.162086725234985352e+00,3.591850697994232178e-01,1.579144358634948730e+00,2.240390032529830933e-01,1.169723272323608398e+00,1.949978321790695190e-01,8.929005265235900879e-01,1.937546283006668091e-01,6.369336843490600586e-01,2.195960283279418945e-01
7.140000000000000568e+01,2.296949625015258789e+00,4.400122165679931641e-01,1.734313249588012695e+00,2.471557706594467163e-01,1.280298471450805664e+00,1.987749338150024414e-01,9.736077189445495605e-01,1.921920180320739746e-01,6.884285807609558105e-01,2.105777412652969360e-01
7.160000000000000853e+01,2.321251153945922852e+00,5.494263172149658203e-01,1.902524709701538086e+00,2.807374894618988037e-01,1.404389619827270508e+00,2.059380561113357544e-01,1.063145518302917480e+00,1.924439221620559692e-01,7.468958497047424316e-01,2.026720345020294189e-01
7.179999999999999716e+01,2.180839776992797852e+00,6.787414550781250000e-01,2.077099561691284180e+00,3.264138102531433105e-01,1.542827129364013672e+00,2.177321314811706543e-01,1.162892937660217285e+00,1.942273825407028198e-01,8.122903108596801758e-01,1.966201215982437134e-01
7.200000000000000000e+01,1.936187505722045898e+00,8.211587667465209961e-01,2.241323471069335938e+00,3.904887437820434570e-01,1.695347905158996582e+00,2.383415997028350830e-01,1.272931575775146484e+00,1.978247016668319702e-01,8.849591612815856934e-01,1.926133036613464355e-01
7.220000000000000284e+01,1.653673171997070312e+00,9.565478563308715820e-01,2.336494445800781250e+00,4.854953587055206299e-01,1.861092090606689453e+00,2.691059410572052002e-01,1.396238327026367188e+00,2.047162353992462158e-01,9.651498198509216309e-01,1.908292323350906372e-01
7.240000000000000568e+01,1.380000829696655273e+00,1.043702006340026855e+00,2.293160915374755859e+00,6.064888834953308105e-01,2.035666704177856445e+00,3.111557066440582275e-01,1.534087657928466797e+00,2.159580439329147339e-01,1.054010987281799316e+00,1.909393966197967529e-01
7.260000000000000853e+01,1.130162596702575684e+00,1.091652989387512207e+00,2.097298860549926758e+00,7.424225807189941406e-01,2.208395004272460938e+00,3.684561550617218018e-01,1.685975313186645508e+00,2.359317988157272339e-01,1.153034567832946777e+00,1.925699561834335327e-01
7.279999999999999716e+01,9.208014011383056641e-01,1.101155757904052734e+00,1.827759742736816406e+00,8.906425237655639648e-01,2.334494113922119141e+00,4.557057619094848633e-01,1.851238846778869629e+00,2.660074234008789062e-01,1.262530326843261719e+00,1.959663033485412598e-01
7.300000000000000000e+01,7.547863721847534180e-01,1.076551437377929688e+00,1.543324828147888184e+00,1.006625294685363770e+00,2.336367845535278320e+00,5.713498592376708984e-01,2.025793075561523438e+00,3.071820735931396484e-01,1.384949684143066406e+00,2.024659514427185059e-01
7.320000000000000284e+01,6.296058893203735352e-01,1.027129650115966797e+00,1.274883508682250977e+00,1.076147079467773438e+00,2.172091484069824219e+00,7.049388885498046875e-01,2.200073957443237305e+00,3.631578087806701660e-01,1.521825313568115234e+00,2.132280766963958740e-01
7.340000000000000568e+01,5.423114299774169922e-01,9.587079882621765137e-01,1.037709832191467285e+00,1.109408497810363770e+00,1.914883017539978027e+00,8.515889644622802734e-01,2.332538843154907227e+00,4.480040073394775391e-01,1.672956109046936035e+00,2.323086708784103394e-01
7.360000000000000853e+01,4.873546659946441650e-01,8.779961466789245605e-01,8.444500565528869629e-01,1.103453516960144043e+00,1.627345800399780273e+00,9.828799366950988770e-01,2.346029758453369141e+00,5.620207190513610840e-01,1.837546229362487793e+00,2.613921761512756348e-01
7.379999999999999716e+01,4.559067487716674805e-01,7.929984331130981445e-01,6.940716505050659180e-01,1.067157745361328125e+00,1.351041555404663086e+00,1.065707445144653320e+00,2.192831993103027344e+00,6.951156854629516602e-01,2.012115240097045898e+00,3.015647232532501221e-01
7.400000000000000000e+01,4.398362040519714355e-01,7.105274796485900879e-01,5.838115215301513672e-01,1.008671522140502930e+00,1.100283145904541016e+00,1.110864400863647461e+00,1.939549922943115234e+00,8.414456844329833984e-01,2.187969923019409180e+00,3.560456335544586182e-01
7.420000000000000284e+01,4.364866912364959717e-01,6.327837705612182617e-01,5.104551315307617188e-01,9.329589009284973145e-01,8.930667042732238770e-01,1.114997863769531250e+00,1.650907754898071289e+00,9.770377874374389648e-01,2.327804565429687500e+00,4.378838837146759033e-01
7.440000000000000568e+01,4.413439333438873291e-01,5.612304210662841797e-01,4.664146602153778076e-01,8.481965661048889160e-01,7.297118902206420898e-01,1.085875988006591797e+00,1.372187614440917969e+00,1.063593029975891113e+00,2.356767892837524414e+00,5.495443940162658691e-01
7.460000000000000853e+01,4.504745602607727051e-01,4.973725676536560059e-01,4.417053163051605225e-01,7.626441717147827148e-01,6.075191497802734375e-01,1.032628059387207031e+00,1.118402957916259766e+00,1.111113190650939941e+00,2.217348814010620117e+00,6.820016503334045410e-01
7.479999999999999716e+01,4.620849788188934326e-01,4.408439397811889648e-01,4.315301477909088135e-01,6.806427240371704102e-01,5.234669446945190430e-01,9.603530764579772949e-01,9.072147607803344727e-01,1.118168711662292480e+00,1.969893932342529297e+00,8.276079893112182617e-01
7.500000000000000000e+01,4.723882973194122314e-01,3.930674791336059570e-01,4.331521987915039062e-01,6.040706038475036621e-01,4.716940224170684814e-01,8.765648007392883301e-01,7.402244806289672852e-01,1.091073036193847656e+00,1.680298805236816406e+00,9.685642123222351074e-01
7.520000000000000284e+01,4.790876209735870361e-01,3.542244434356689453e-01,4.404130876064300537e-01,5.350297689437866211e-01,4.425443410873413086e-01,7.895820140838623047e-01,6.146779060363769531e-01,1.039297580718994141e+00,1.398938179016113281e+00,1.059774994850158691e+00
7.540000000000000568e+01,4.872772693634033203e-01,3.218549489974975586e-01,4.510603845119476318e-01,4.736463129520416260e-01,4.287706911563873291e-01,7.054623961448669434e-01,5.275684595108032227e-01,9.680620431900024414e-01,1.141514539718627930e+00,1.110244750976562500e+00
7.560000000000000853e+01,4.995039403438568115e-01,2.942957580089569092e-01,4.626471102237701416e-01,4.202529191970825195e-01,4.275763034820556641e-01,6.267327070236206055e-01,4.734884202480316162e-01,8.846122622489929199e-01,9.255355000495910645e-01,1.121042847633361816e+00
7.579999999999999716e+01,5.180618762969970703e-01,2.708075046539306641e-01,4.725674390792846680e-01,3.754300475120544434e-01,4.338440597057342529e-01,5.547703504562377930e-01,4.429726600646972656e-01,7.973344326019287109e-01,7.540533542633056641e-01,1.096668481826782227e+00
7.600000000000000000e+01,5.441311001777648926e-01,2.536816000938415527e-01,4.776600301265716553e-01,3.398483693599700928e-01,4.441001117229461670e-01,4.906945228576660156e-01,4.280885457992553711e-01,7.126129269599914551e-01,6.242743730545043945e-01,1.046875715255737305e+00
7.620000000000000284e+01,5.762999057769775391e-01,2.411350458860397339e-01,4.880215227603912354e-01,3.092418015003204346e-01,4.564570486545562744e-01,4.342544376850128174e-01,4.260799884796142578e-01,6.332817077636718750e-01,5.333373546600341797e-01,9.770924448966979980e-01
7.640000000000000568e+01,6.153419613838195801e-01,2.305740416049957275e-01,5.019935369491577148e-01,2.830310165882110596e-01,4.671848118305206299e-01,3.867795765399932861e-01,4.321398735046386719e-01,5.604839920997619629e-01,4.764599204063415527e-01,8.941975235939025879e-01
7.660000000000000853e+01,6.618160605430603027e-01,2.211276590824127197e-01,5.239825844764709473e-01,2.619345486164093018e-01,4.737218022346496582e-01,3.485867977142333984e-01,4.422894120216369629e-01,4.956401884555816650e-01,4.443225860595703125e-01,8.065705299377441406e-01
7.680000000000001137e+01,7.157269716262817383e-01,2.125482410192489624e-01,5.523238182067871094e-01,2.465255558490753174e-01,4.829926490783691406e-01,3.164459466934204102e-01,4.548520147800445557e-01,4.383423030376434326e-01,4.280992746353149414e-01,7.212843894958496094e-01
7.700000000000000000e+01,7.763611078262329102e-01,2.054295241832733154e-01,5.872775316238403320e-01,2.347155213356018066e-01,4.960176050662994385e-01,2.890502214431762695e-01,4.657557308673858643e-01,3.901568055152893066e-01,4.250200986862182617e-01,6.411109566688537598e-01
7.720000000000000284e+01,8.439958095550537109e-01,2.002218663692474365e-01,6.292908191680908203e-01,2.246797829866409302e-01,5.159822106361389160e-01,2.660670578479766846e-01,4.726899266242980957e-01,3.512363433837890625e-01,4.307092428207397461e-01,5.673995614051818848e-01
7.740000000000000568e+01,9.188834428787231445e-01,1.971040666103363037e-01,6.786645054817199707e-01,2.155022174119949341e-01,5.431959629058837891e-01,2.494736909866333008e-01,4.815662503242492676e-01,3.186768293380737305e-01,4.406504929065704346e-01,5.017432570457458496e-01
7.760000000000000853e+01,1.001397252082824707e+00,1.962781995534896851e-01,7.354152798652648926e-01,2.072533369064331055e-01,5.763527154922485352e-01,2.371511161327362061e-01,4.943428635597229004e-01,2.909287512302398682e-01,4.530943930149078369e-01,4.436297416687011719e-01
7.780000000000001137e+01,1.093192934989929199e+00,1.969994157552719116e-01,7.988997101783752441e-01,2.008040249347686768e-01,6.164123415946960449e-01,2.267324924468994141e-01,5.137468576431274414e-01,2.674580514430999756e-01,4.642509818077087402e-01,3.944211900234222412e-01
7.800000000000000000e+01,1.195162177085876465e+00,1.993211209774017334e-01,8.695284128189086914e-01,1.963377892971038818e-01,6.639549732208251953e-01,2.173223942518234253e-01,5.404362082481384277e-01,2.504233419895172119e-01,4.716430604457855225e-01,3.546467423439025879e-01
7.820000000000000284e+01,1.307803750038146973e+00,2.038259804248809814e-01,9.475945830345153809e-01,1.940423697233200073e-01,7.188410162925720215e-01,2.087733447551727295e-01,5.731008052825927734e-01,2.378831803798675537e-01,4.800161719322204590e-01,3.215560615062713623e-01
7.840000000000000568e+01,1.434050917625427246e+00,2.120222002267837524e-01,1.033747673034667969e+00,1.938454210758209229e-01,7.805260419845581055e-01,2.018086314201354980e-01,6.126354932785034180e-01,2.272997945547103882e-01,4.924517273902893066e-01,2.933436930179595947e-01
7.860000000000000853e+01,1.574511528015136719e+00,2.259267121553421021e-01,1.129882454872131348e+00,1.951249092817306519e-01,8.492912054061889648e-01,1.967846900224685669e-01,6.596216559410095215e-01,2.178192138671875000e-01,5.111054182052612305e-01,2.693892717361450195e-01
7.880000000000001137e+01,1.728603243827819824e+00,2.488959878683090210e-01,1.236235022544860840e+00,1.981072127819061279e-01,9.253762960433959961e-01,1.938806623220443726e-01,7.140013575553894043e-01,2.092039883136749268e-01,5.372565984725952148e-01,2.518692016601562500e-01
7.900000000000000000e+01,1.895498394966125488e+00,2.822625935077667236e-01,1.354576230049133301e+00,2.037744224071502686e-01,1.009121775627136230e+00,1.932909786701202393e-01,7.751092314720153809e-01,2.020810544490814209e-01,5.693229436874389648e-01,2.390027791261672974e-01
7.920000000000000284e+01,2.068940877914428711e+00,3.276535272598266602e-01,1.487056136131286621e+00,2.135470956563949585e-01,1.102478146553039551e+00,1.941478550434112549e-01,8.432598114013671875e-01,1.968830376863479614e-01,6.081183552742004395e-01,2.282081097364425659e-01
7.940000000000000568e+01,2.231837511062622070e+00,3.914571404457092285e-01,1.633655309677124023e+00,2.306412309408187866e-01,1.206170678138732910e+00,1.966264843940734863e-01,9.187428355216979980e-01,1.937928795814514160e-01,6.543436050415039062e-01,2.186404615640640259e-01
7.960000000000000853e+01,2.324416875839233398e+00,4.860121011734008789e-01,1.793887853622436523e+00,2.573180794715881348e-01,1.321061611175537109e+00,2.013884931802749634e-01,1.001884579658508301e+00,1.930040568113327026e-01,7.080696821212768555e-01,2.099417895078659058e-01
7.980000000000001137e+01,2.278865575790405273e+00,6.061244606971740723e-01,1.965347766876220703e+00,2.949377596378326416e-01,1.449784398078918457e+00,2.099794894456863403e-01,1.094471454620361328e+00,1.937369108200073242e-01,7.684794664382934570e-01,2.026300281286239624e-01
8.000000000000000000e+01,2.083814382553100586e+00,7.409209012985229492e-01,2.140115022659301758e+00,3.459899425506591797e-01,1.592791080474853516e+00,2.246822565793991089e-01,1.197502851486206055e+00,1.960661262273788452e-01,8.359162807464599609e-01,1.972282230854034424e-01
8.020000000000000284e+01,1.815726876258850098e+00,8.877713680267333984e-01,2.287432432174682617e+00,4.211473762989044189e-01,1.749549865722656250e+00,2.486113011837005615e-01,1.311407089233398438e+00,2.005902826786041260e-01,9.106565713882446289e-01,1.939132362604141235e-01
8.040000000000000568e+01,1.533968091011047363e+00,1.001782417297363281e+00,2.340043544769287109e+00,5.261381864547729492e-01,1.919114351272583008e+00,2.831801176071166992e-01,1.439058065414428711e+00,2.088390886783599854e-01,9.930211901664733887e-01,1.928829103708267212e-01
8.060000000000000853e+01,1.268431901931762695e+00,1.069869279861450195e+00,2.234169960021972656e+00,6.536374688148498535e-01,2.094342470169067383e+00,3.301267921924591064e-01,1.580962419509887695e+00,2.228358685970306396e-01,1.084577083587646484e+00,1.934622079133987427e-01
8.080000000000001137e+01,1.033991932868957520e+00,1.102341532707214355e+00,2.002994060516357422e+00,7.958245277404785156e-01,2.255936861038208008e+00,3.966736197471618652e-01,1.736857056617736816e+00,2.459746599197387695e-01,1.186632513999938965e+00,1.956153810024261475e-01
8.100000000000000000e+01,8.431023359298706055e-01,1.096006631851196289e+00,1.719532251358032227e+00,9.420730471611022949e-01,2.341845512390136719e+00,4.942865371704101562e-01,1.905618190765380859e+00,2.796397507190704346e-01,1.299253940582275391e+00,1.998467892408370972e-01
8.120000000000000284e+01,6.947485208511352539e-01,1.059612870216369629e+00,1.438698410987854004e+00,1.039583086967468262e+00,2.284794569015502930e+00,6.171209812164306641e-01,2.080819606781005859e+00,3.254043161869049072e-01,1.425487399101257324e+00,2.076692283153533936e-01
8.140000000000000568e+01,5.862021446228027344e-01,1.001377940177917480e+00,1.179729342460632324e+00,1.094139814376831055e+00,2.080739498138427734e+00,7.548730969429016113e-01,2.246546983718872070e+00,3.894088566303253174e-01,1.566069841384887695e+00,2.207985222339630127e-01
8.160000000000000853e+01,5.140988826751708984e-01,9.262334108352661133e-01,9.590535759925842285e-01,1.111583113670349121e+00,1.807051897048950195e+00,9.036189317703247070e-01,2.343324899673461914e+00,4.845608174800872803e-01,1.720581531524658203e+00,2.429339885711669922e-01
8.180000000000001137e+01,4.707129895687103271e-01,8.423112034797668457e-01,7.823812961578369141e-01,1.092862010002136230e+00,1.522427439689636230e+00,1.015884518623352051e+00,2.301039934158325195e+00,6.060718894004821777e-01,1.888146877288818359e+00,2.754524350166320801e-01
8.200000000000000000e+01,4.461947083473205566e-01,7.578783631324768066e-01,6.475298404693603516e-01,1.047399163246154785e+00,1.255033731460571289e+00,1.082071661949157715e+00,2.105362415313720703e+00,7.424573302268981934e-01,2.063090801239013672e+00,3.197622001171112061e-01
8.220000000000000284e+01,4.360058307647705078e-01,6.769884824752807617e-01,5.516856908798217773e-01,9.815162420272827148e-01,1.020799994468688965e+00,1.111991882324218750e+00,1.835390210151672363e+00,8.913366794586181641e-01,2.231326580047607422e+00,3.811970353126525879e-01
8.240000000000000568e+01,4.374735653400421143e-01,6.012243628501892090e-01,4.905254542827606201e-01,9.013878703117370605e-01,8.306075334548950195e-01,1.103248596191406250e+00,1.549534797668457031e+00,1.008607983589172363e+00,2.339250087738037109e+00,4.732849001884460449e-01
8.260000000000000853e+01,4.445806741714477539e-01,5.329695343971252441e-01,4.554919898509979248e-01,8.151344060897827148e-01,6.832179427146911621e-01,1.064863920211791992e+00,1.279755830764770508e+00,1.079066157341003418e+00,2.313649415969848633e+00,5.927800536155700684e-01
8.280000000000001137e+01,4.548981189727783203e-01,4.722650051116943359e-01,4.366042912006378174e-01,7.307593822479248047e-01,5.757779479026794434e-01,1.004589080810546875e+00,1.040812253952026367e+00,1.113057494163513184e+00,2.128215074539184570e+00,7.273373603820800781e-01
8.300000000000000000e+01,4.661253690719604492e-01,4.194986522197723389e-01,4.311229586601257324e-01,6.510175466537475586e-01,5.050499439239501953e-01,9.276185035705566406e-01,8.459950089454650879e-01,1.107540488243103027e+00,1.862920880317687988e+00,8.757457733154296875e-01
8.320000000000000284e+01,4.757249057292938232e-01,3.751279711723327637e-01,4.354588091373443604e-01,5.770170092582702637e-01,4.630487263202667236e-01,8.421952128410339355e-01,6.943832635879516602e-01,1.071403980255126953e+00,1.576907753944396973e+00,9.979274272918701172e-01
8.340000000000000568e+01,4.807111620903015137e-01,3.398818969726562500e-01,4.443651437759399414e-01,5.109372138977050781e-01,4.396091997623443604e-01,7.566612362861633301e-01,5.830659270286560059e-01,1.012850284576416016e+00,1.305161356925964355e+00,1.072758436203002930e+00
8.360000000000000853e+01,4.909682869911193848e-01,3.095695376396179199e-01,4.558926224708557129e-01,4.523720443248748779e-01,4.305097460746765137e-01,6.748614907264709473e-01,5.088530778884887695e-01,9.369044899940490723e-01,1.062179565429687500e+00,1.111025094985961914e+00
8.380000000000001137e+01,5.049076676368713379e-01,2.835646271705627441e-01,4.668325483798980713e-01,4.023960232734680176e-01,4.329577982425689697e-01,5.985547304153442383e-01,4.642395079135894775e-01,8.516668081283569336e-01,8.634053468704223633e-01,1.108954191207885742e+00
8.400000000000000000e+01,5.268787145614624023e-01,2.627375125885009766e-01,4.748350381851196289e-01,3.612433969974517822e-01,4.408974349498748779e-01,5.300634503364562988e-01,4.393977224826812744e-01,7.655128836631774902e-01,7.077523469924926758e-01,1.075444340705871582e+00
8.420000000000000284e+01,5.551962852478027344e-01,2.475064694881439209e-01,4.820485115051269531e-01,3.276118934154510498e-01,4.517603218555450439e-01,4.692201912403106689e-01,4.291790127754211426e-01,6.829418540000915527e-01,5.926932096481323242e-01,1.019025206565856934e+00
8.440000000000000568e+01,5.902096033096313477e-01,2.357851862907409668e-01,4.937618672847747803e-01,2.990154027938842773e-01,4.632455706596374512e-01,4.164955615997314453e-01,4.308207631111145020e-01,6.059122681617736816e-01,5.150159597396850586e-01,9.445582628250122070e-01
8.460000000000000853e+01,6.322979331016540527e-01,2.258000671863555908e-01,5.111163258552551270e-01,2.745890617370605469e-01,4.728039205074310303e-01,3.723880648612976074e-01,4.381290972232818604e-01,5.364122986793518066e-01,4.678884744644165039e-01,8.600537180900573730e-01
8.480000000000001137e+01,6.818122267723083496e-01,2.166764885187149048e-01,5.360292792320251465e-01,2.562616765499114990e-01,4.783274829387664795e-01,3.372193574905395508e-01,4.489433467388153076e-01,4.746237099170684814e-01,4.414540827274322510e-01,7.737532258033752441e-01
8.500000000000000000e+01,7.385063767433166504e-01,2.084875404834747314e-01,5.668091177940368652e-01,2.427293956279754639e-01,4.889904856681823730e-01,3.070201277732849121e-01,4.607268273830413818e-01,4.208615422248840332e-01,4.298898875713348389e-01,6.907958984375000000e-01
8.520000000000000284e+01,8.020369410514831543e-01,2.021068632602691650e-01,6.043921709060668945e-01,2.316982895135879517e-01,5.037238597869873047e-01,2.811898589134216309e-01,4.708787798881530762e-01,3.756981492042541504e-01,4.304124414920806885e-01,6.132979989051818848e-01
8.540000000000000568e+01,8.727003931999206543e-01,1.977135241031646729e-01,6.493846774101257324e-01,2.220516800880432129e-01,5.263377428054809570e-01,2.606673836708068848e-01,4.761082530021667480e-01,3.399416804313659668e-01,4.372186064720153809e-01,5.429993271827697754e-01
8.560000000000000853e+01,9.507498741149902344e-01,1.954908668994903564e-01,7.016645669937133789e-01,2.132478058338165283e-01,5.550281405448913574e-01,2.456341683864593506e-01,4.865223467350006104e-01,3.092259466648101807e-01,4.478013813495635986e-01,4.804459810256958008e-01
8.580000000000001137e+01,1.036939978599548340e+00,1.953436136245727539e-01,7.608705163002014160e-01,2.057023942470550537e-01,5.905328989028930664e-01,2.339756190776824951e-01,5.004549026489257812e-01,2.828745841979980469e-01,4.597406089305877686e-01,4.257754981517791748e-01
8.600000000000000000e+01,1.133071064949035645e+00,1.966726332902908325e-01,8.270184397697448730e-01,2.000289559364318848e-01,6.331830024719238281e-01,2.240178585052490234e-01,5.223830938339233398e-01,2.615886628627777100e-01,4.700857400894165039e-01,3.798348307609558105e-01
8.620000000000000284e+01,1.239256262779235840e+00,1.997324973344802856e-01,9.004174470901489258e-01,1.964116096496582031e-01,6.832519173622131348e-01,2.149183601140975952e-01,5.507197976112365723e-01,2.460651993751525879e-01,4.757163524627685547e-01,3.432979583740234375e-01
8.640000000000000568e+01,1.357545137405395508e+00,2.055272758007049561e-01,9.814092516899108887e-01,1.950508356094360352e-01,7.404634356498718262e-01,2.068046331405639648e-01,5.855716466903686523e-01,2.341942191123962402e-01,4.856648743152618408e-01,3.120284974575042725e-01
8.660000000000000853e+01,1.489940047264099121e+00,2.154321223497390747e-01,1.071194052696228027e+00,1.954286694526672363e-01,8.045426011085510254e-01,2.005139291286468506e-01,6.275299787521362305e-01,2.241294682025909424e-01,4.990894794464111328e-01,2.852812111377716064e-01
8.680000000000001137e+01,1.636320829391479492e+00,2.328135669231414795e-01,1.171289801597595215e+00,1.973456293344497681e-01,8.757901191711425781e-01,1.962246745824813843e-01,6.769433021545410156e-01,2.149273604154586792e-01,5.203697085380554199e-01,2.634373605251312256e-01
8.700000000000000000e+01,1.796209692955017090e+00,2.597956955432891846e-01,1.281435966491699219e+00,2.011907547712326050e-01,9.544559717178344727e-01,1.941187828779220581e-01,7.335136532783508301e-01,2.066190391778945923e-01,5.482837557792663574e-01,2.475340366363525391e-01
8.720000000000000284e+01,1.967149376869201660e+00,2.976985573768615723e-01,1.404913425445556641e+00,2.084494382143020630e-01,1.041353940963745117e+00,1.940372437238693237e-01,7.969264984130859375e-01,2.001147270202636719e-01,5.825423598289489746e-01,2.355164289474487305e-01
8.740000000000000568e+01,2.140452623367309570e+00,3.492411971092224121e-01,1.542667388916015625e+00,2.204569578170776367e-01,1.138263702392578125e+00,1.954473108053207397e-01,8.674913644790649414e-01,1.955991536378860474e-01,6.237664818763732910e-01,2.253756225109100342e-01
8.760000000000000853e+01,2.285072326660156250e+00,4.252628386020660400e-01,1.694265484809875488e+00,2.412212342023849487e-01,1.245273113250732422e+00,1.985971927642822266e-01,9.454725384712219238e-01,1.932500302791595459e-01,6.724247336387634277e-01,2.161003351211547852e-01
8.780000000000001137e+01,2.331299543380737305e+00,5.308563113212585449e-01,1.859102725982666016e+00,2.721022069454193115e-01,1.364741921424865723e+00,2.045774608850479126e-01,1.031546831130981445e+00,1.930173039436340332e-01,7.283505201339721680e-01,2.076844125986099243e-01
8.800000000000000000e+01,2.218546867370605469e+00,6.582381129264831543e-01,2.032525300979614258e+00,3.143063485622406006e-01,1.498441219329833984e+00,2.147101461887359619e-01,1.127565383911132812e+00,1.942598521709442139e-01,7.910879254341125488e-01,2.010116279125213623e-01
8.820000000000000284e+01,1.985249280929565430e+00,7.999954819679260254e-01,2.202572584152221680e+00,3.722074329853057861e-01,1.646226525306701660e+00,2.325374782085418701e-01,1.233921766281127930e+00,1.972015947103500366e-01,8.609436154365539551e-01,1.963081806898117065e-01
8.840000000000000568e+01,1.702455759048461914e+00,9.435764551162719727e-01,2.322622060775756836e+00,4.600245058536529541e-01,1.807470202445983887e+00,2.600721120834350586e-01,1.352231383323669434e+00,2.027666568756103516e-01,9.382022023200988770e-01,1.937555521726608276e-01
8.860000000000000853e+01,1.423981904983520508e+00,1.038451552391052246e+00,2.318121194839477539e+00,5.753734111785888672e-01,1.979582190513610840e+00,2.986208200454711914e-01,1.484798789024353027e+00,2.124398946762084961e-01,1.023350596427917480e+00,1.934048980474472046e-01
8.880000000000001137e+01,1.167873740196228027e+00,1.091305971145629883e+00,2.148571252822875977e+00,7.079704999923706055e-01,2.153946638107299805e+00,3.509143590927124023e-01,1.631464958190917969e+00,2.293247729539871216e-01,1.118316054344177246e+00,1.945046484470367432e-01
8.900000000000000000e+01,9.504193663597106934e-01,1.106910586357116699e+00,1.890683174133300781e+00,8.535757660865783691e-01,2.297083377838134766e+00,4.286181330680847168e-01,1.791763424873352051e+00,2.558016479015350342e-01,1.223594665527343750e+00,1.972773820161819458e-01
8.920000000000000284e+01,7.766768932342529297e-01,1.086923837661743164e+00,1.606489896774291992e+00,9.807616472244262695e-01,2.339401721954345703e+00,5.357922911643981934e-01,1.963436365127563477e+00,2.932128012180328369e-01,1.340495586395263672e+00,2.025122195482254028e-01
8.940000000000000568e+01,6.444162130355834961e-01,1.040679812431335449e+00,1.334389686584472656e+00,1.060321807861328125e+00,2.218496322631835938e+00,6.647320389747619629e-01,2.138649940490722656e+00,3.439559638500213623e-01,1.471386075019836426e+00,2.117789983749389648e-01
8.960000000000000853e+01,5.508102178573608398e-01,9.744327068328857422e-01,1.088032245635986328e+00,1.103444218635559082e+00,1.981190919876098633e+00,8.075970411300659180e-01,2.288385629653930664e+00,4.182277321815490723e-01,1.616578459739685059e+00,2.278367429971694946e-01
8.980000000000001137e+01,4.912230074405670166e-01,8.944482207298278809e-01,8.851673603057861328e-01,1.105794072151184082e+00,1.696496605873107910e+00,9.505336880683898926e-01,2.345742940902709961e+00,5.227396488189697266e-01,1.775362133979797363e+00,2.533695995807647705e-01
9.000000000000000000e+01,4.570378959178924561e-01,8.088210821151733398e-01,7.256424427032470703e-01,1.075604438781738281e+00,1.417369365692138672e+00,1.044359326362609863e+00,2.244932889938354492e+00,6.502786874771118164e-01,1.946020841598510742e+00,2.896893322467803955e-01
9.020000000000000284e+01,4.387542605400085449e-01,7.251955270767211914e-01,6.067994236946105957e-01,1.021832346916198730e+00,1.160803794860839844e+00,1.096596002578735352e+00,2.015868186950683594e+00,7.926052212715148926e-01,2.121181964874267578e+00,3.389855623245239258e-01
9.040000000000000568e+01,4.336604773998260498e-01,6.462426185607910156e-01,5.255007743835449219e-01,9.496883153915405273e-01,9.436942338943481445e-01,1.110906481742858887e+00,1.732051372528076172e+00,9.403184056282043457e-01,2.275382280349731445e+00,4.102875292301177979e-01
9.060000000000000853e+01,4.380022585391998291e-01,5.730224847793579102e-01,4.754157364368438721e-01,8.666515946388244629e-01,7.705084085464477539e-01,1.089722871780395508e+00,1.449544668197631836e+00,1.039819121360778809e+00,2.342865943908691406e+00,5.122749805450439453e-01
9.080000000000001137e+01,4.468536376953125000e-01,5.076287984848022461e-01,4.470827579498291016e-01,7.808805704116821289e-01,6.389017105102539062e-01,1.042511582374572754e+00,1.188552260398864746e+00,1.095704436302185059e+00,2.258685111999511719e+00,6.378749608993530273e-01
9.100000000000000000e+01,4.582959413528442383e-01,4.496717453002929688e-01,4.338006079196929932e-01,6.981403231620788574e-01,5.459979176521301270e-01,9.752919673919677734e-01,9.656425118446350098e-01,1.114502787590026855e+00,2.038663148880004883e+00,7.785773277282714844e-01
9.120000000000000284e+01,4.690152406692504883e-01,4.003048539161682129e-01,4.328706264495849609e-01,6.206043362617492676e-01,4.872199594974517822e-01,8.944606184959411621e-01,7.869528532028198242e-01,1.096701264381408691e+00,1.758276939392089844e+00,9.272223711013793945e-01
9.140000000000000568e+01,4.766615033149719238e-01,3.597464859485626221e-01,4.389275014400482178e-01,5.498592853546142578e-01,4.535951018333435059e-01,8.082637786865234375e-01,6.502485871315002441e-01,1.051870107650756836e+00,1.474817037582397461e+00,1.030918955802917480e+00
9.160000000000000853e+01,4.840553104877471924e-01,3.264701068401336670e-01,4.489324390888214111e-01,4.868460297584533691e-01,4.358671903610229492e-01,7.241878509521484375e-01,5.527524948120117188e-01,9.863401651382446289e-01,1.211608290672302246e+00,1.089877843856811523e+00
9.180000000000001137e+01,4.958376288414001465e-01,2.981725931167602539e-01,4.608297646045684814e-01,4.314357936382293701e-01,4.313078522682189941e-01,6.449568271636962891e-01,4.904500842094421387e-01,9.061826467514038086e-01,9.850402474403381348e-01,1.112561106681823730e+00
9.200000000000000000e+01,5.134382843971252441e-01,2.740125060081481934e-01,4.711478352546691895e-01,3.848049640655517578e-01,4.360112547874450684e-01,5.715982317924499512e-01,4.548107385635375977e-01,8.195695877075195312e-01,8.025009036064147949e-01,1.098016738891601562e+00
9.220000000000000284e+01,5.385237336158752441e-01,2.559555172920227051e-01,4.772022366523742676e-01,3.473490476608276367e-01,4.451058208942413330e-01,5.061621665954589844e-01,4.354012906551361084e-01,7.347630262374877930e-01,6.622616648674011230e-01,1.055464386940002441e+00
9.240000000000000568e+01,5.695427060127258301e-01,2.426158189773559570e-01,4.865760505199432373e-01,3.157063722610473633e-01,4.568018317222595215e-01,4.481694996356964111e-01,4.296061694622039795e-01,6.544506549835205078e-01,5.613456368446350098e-01,9.919144511222839355e-01
9.260000000000000853e+01,6.074299812316894531e-01,2.317010909318923950e-01,4.995650351047515869e-01,2.886946201324462891e-01,4.676365256309509277e-01,3.988411724567413330e-01,4.339129030704498291e-01,5.799399614334106445e-01,4.963862597942352295e-01,9.129080176353454590e-01
9.280000000000001137e+01,6.527372598648071289e-01,2.221073210239410400e-01,5.197920203208923340e-01,2.662347257137298584e-01,4.752317667007446289e-01,3.584629297256469727e-01,4.428280591964721680e-01,5.133920907974243164e-01,4.588902592658996582e-01,8.267014622688293457e-01
9.300000000000000000e+01,7.054436802864074707e-01,2.133668214082717896e-01,5.470981001853942871e-01,2.499506026506423950e-01,4.828968048095703125e-01,3.252349197864532471e-01,4.543870985507965088e-01,4.544059634208679199e-01,4.380395114421844482e-01,7.418500781059265137e-01
9.320000000000000284e+01,7.649121284484863281e-01,2.059175521135330200e-01,5.804972648620605469e-01,2.377738207578659058e-01,4.948729276657104492e-01,2.969716489315032959e-01,4.655034840106964111e-01,4.039634466171264648e-01,4.310644268989562988e-01,6.612908244132995605e-01
9.340000000000000568e+01,8.313865661621093750e-01,2.003613412380218506e-01,6.208820343017578125e-01,2.275191396474838257e-01,5.127856135368347168e-01,2.728696167469024658e-01,4.737589061260223389e-01,3.623773455619812012e-01,4.347726702690124512e-01,5.862644910812377930e-01
9.360000000000000853e+01,9.051315784454345703e-01,1.968708932399749756e-01,6.687418222427368164e-01,2.181863039731979370e-01,5.382144451141357422e-01,2.550489306449890137e-01,4.808628559112548828e-01,3.285474181175231934e-01,4.432487487792968750e-01,5.191853046417236328e-01
9.380000000000001137e+01,9.864353537559509277e-01,1.956362724304199219e-01,7.239075899124145508e-01,2.097143828868865967e-01,5.696094632148742676e-01,2.419115453958511353e-01,4.924989044666290283e-01,2.997112274169921875e-01,4.544472992420196533e-01,4.596800804138183594e-01
9.400000000000000000e+01,1.076701641082763672e+00,1.960992366075515747e-01,7.858522534370422363e-01,2.028807997703552246e-01,6.077297925949096680e-01,2.310355007648468018e-01,5.096530318260192871e-01,2.751044929027557373e-01,4.655940234661102295e-01,4.085507094860076904e-01
9.420000000000000284e+01,1.177173376083374023e+00,1.981176584959030151e-01,8.548624515533447266e-01,1.979941278696060181e-01,6.532711982727050781e-01,2.214528769254684448e-01,5.343916416168212891e-01,2.565174996852874756e-01,4.742653965950012207e-01,3.661101162433624268e-01
9.440000000000000568e+01,1.287889480590820312e+00,2.021243423223495483e-01,9.312492609024047852e-01,1.952380388975143433e-01,7.062288522720336914e-01,2.127262651920318604e-01,5.649222731590270996e-01,2.427875995635986328e-01,4.807559251785278320e-01,3.318837285041809082e-01
9.460000000000000853e+01,1.411969542503356934e+00,2.096135318279266357e-01,1.015366196632385254e+00,1.948042660951614380e-01,7.660893797874450684e-01,2.053408026695251465e-01,6.023061275482177734e-01,2.316773235797882080e-01,4.919334053993225098e-01,3.025793731212615967e-01
9.480000000000001137e+01,1.550307750701904297e+00,2.220813632011413574e-01,1.109127283096313477e+00,1.957648992538452148e-01,8.327893018722534180e-01,1.998280733823776245e-01,6.470718979835510254e-01,2.219921052455902100e-01,5.082673430442810059e-01,2.776111364364624023e-01
9.500000000000000000e+01,1.702457427978515625e+00,2.433995157480239868e-01,1.213138937950134277e+00,1.983692049980163574e-01,9.067645668983459473e-01,1.963891386985778809e-01,6.991946697235107422e-01,2.131525278091430664e-01,5.322364568710327148e-01,2.583942413330078125e-01
9.520000000000000284e+01,1.867646336555480957e+00,2.748940587043762207e-01,1.328345298767089844e+00,2.033433914184570312e-01,9.883043169975280762e-01,1.952085644006729126e-01,7.581810951232910156e-01,2.055336534976959229e-01,5.620236396789550781e-01,2.442073076963424683e-01
9.540000000000000568e+01,2.040713548660278320e+00,3.179583847522735596e-01,1.457338690757751465e+00,2.122208774089813232e-01,1.078853964805603027e+00,1.957046687602996826e-01,8.241257667541503906e-01,1.997866183519363403e-01,5.986955761909484863e-01,2.329142838716506958e-01
9.560000000000000853e+01,2.208703994750976562e+00,3.773365318775177002e-01,1.600652337074279785e+00,2.274937331676483154e-01,1.179681062698364258e+00,1.977592706680297852e-01,8.972973823547363281e-01,1.960871666669845581e-01,6.426882147789001465e-01,2.231419235467910767e-01
9.580000000000001137e+01,2.320847749710083008e+00,4.668821990489959717e-01,1.757512331008911133e+00,2.520907223224639893e-01,1.290767312049865723e+00,2.018334269523620605e-01,9.780052900314331055e-01,1.946292668581008911e-01,6.940363049507141113e-01,2.142183780670166016e-01
9.600000000000000000e+01,2.303774833679199219e+00,5.836346149444580078e-01,1.926790475845336914e+00,2.873294353485107422e-01,1.415299177169799805e+00,2.094158530235290527e-01,1.067483186721801758e+00,1.949488967657089233e-01,7.523329257965087891e-01,2.064282000064849854e-01
9.620000000000000284e+01,2.125591278076171875e+00,7.161952853202819824e-01,2.101141452789306641e+00,3.351750969886779785e-01,1.554093480110168457e+00,2.220678925514221191e-01,1.167196154594421387e+00,1.968020796775817871e-01,8.175382614135742188e-01,2.004886865615844727e-01
9.640000000000000568e+01,1.865304470062255859e+00,8.620196580886840820e-01,2.257287979125976562e+00,4.039875268936157227e-01,1.706724762916564941e+00,2.435939162969589233e-01,1.276995182037353516e+00,2.005313038825988770e-01,8.899641036987304688e-01,1.965829133987426758e-01
9.660000000000000853e+01,1.582777261734008789e+00,9.848054051399230957e-01,2.332113742828369141e+00,5.033128857612609863e-01,1.872317075729370117e+00,2.753555476665496826e-01,1.400036692619323730e+00,2.076192647218704224e-01,9.698802232742309570e-01,1.948944777250289917e-01
9.680000000000001137e+01,1.313554525375366211e+00,1.060643672943115234e+00,2.260710954666137695e+00,6.266807913780212402e-01,2.045844078063964844e+00,3.186858296394348145e-01,1.537453651428222656e+00,2.192650139331817627e-01,1.058381915092468262e+00,1.950753778219223022e-01
9.700000000000000000e+01,1.071483254432678223e+00,1.100587248802185059e+00,2.049542665481567383e+00,7.649425268173217773e-01,2.213906288146972656e+00,3.785496056079864502e-01,1.688787102699279785e+00,2.396423667669296265e-01,1.157024383544921875e+00,1.967721581459045410e-01
9.720000000000000284e+01,8.728913068771362305e-01,1.100319743156433105e+00,1.773904561996459961e+00,9.124876856803894043e-01,2.324895143508911133e+00,4.687127470970153809e-01,1.853302717208862305e+00,2.701266705989837646e-01,1.265660047531127930e+00,2.002788633108139038e-01
9.740000000000000568e+01,7.172609567642211914e-01,1.068333387374877930e+00,1.492000818252563477e+00,1.019060254096984863e+00,2.306285381317138672e+00,5.860189199447631836e-01,2.026837825775146484e+00,3.117969036102294922e-01,1.387393712997436523e+00,2.069852948188781738e-01
9.760000000000000853e+01,6.019132137298583984e-01,1.013376355171203613e+00,1.228907108306884766e+00,1.080490708351135254e+00,2.125762224197387695e+00,7.192090749740600586e-01,2.198486566543579102e+00,3.686332702636718750e-01,1.523341774940490723e+00,2.179285883903503418e-01
9.780000000000001137e+01,5.237143039703369141e-01,9.405950307846069336e-01,1.000655055046081543e+00,1.106266379356384277e+00,1.864507198333740234e+00,8.655170798301696777e-01,2.323551416397094727e+00,4.552525877952575684e-01,1.673298358917236328e+00,2.374176681041717529e-01
9.800000000000000000e+01,4.757275581359863281e-01,8.576425313949584961e-01,8.161400556564331055e-01,1.094423651695251465e+00,1.581137895584106445e+00,9.880954623222351074e-01,2.325170755386352539e+00,5.699082612991333008e-01,1.836488842964172363e+00,2.668383717536926270e-01
9.820000000000000284e+01,4.485285282135009766e-01,7.726578116416931152e-01,6.738363504409790039e-01,1.053995370864868164e+00,1.311280846595764160e+00,1.063658237457275391e+00,2.161997079849243164e+00,7.023568153381347656e-01,2.009322643280029297e+00,3.073279261589050293e-01
9.840000000000000568e+01,4.361105859279632568e-01,6.908109784126281738e-01,5.709017515182495117e-01,9.924229979515075684e-01,1.068939089775085449e+00,1.103221774101257324e+00,1.906374335289001465e+00,8.478518724441528320e-01,2.181922912597656250e+00,3.624874055385589600e-01
9.860000000000000853e+01,4.357959330081939697e-01,6.140503287315368652e-01,5.040794610977172852e-01,9.149170517921447754e-01,8.703113198280334473e-01,1.102475404739379883e+00,1.621203541755676270e+00,9.777804017066955566e-01,2.314149141311645508e+00,4.458095431327819824e-01
9.880000000000001137e+01,4.419142901897430420e-01,5.442927479743957520e-01,4.647364020347595215e-01,8.298535943031311035e-01,7.147198915481567383e-01,1.070077061653137207e+00,1.347401499748229980e+00,1.059681534767150879e+00,2.329311132431030273e+00,5.579203367233276367e-01
9.900000000000000000e+01,4.519043266773223877e-01,4.821680784225463867e-01,4.426647722721099854e-01,7.455887794494628906e-01,5.994923114776611328e-01,1.014725923538208008e+00,1.098925948143005371e+00,1.104263186454772949e+00,2.179983139038085938e+00,6.890459656715393066e-01
9.920000000000000284e+01,4.634887576103210449e-01,4.277305901050567627e-01,4.344865083694458008e-01,6.653408408164978027e-01,5.214338898658752441e-01,9.415025115013122559e-01,8.935244679450988770e-01,1.108356595039367676e+00,1.930238723754882812e+00,8.333303928375244141e-01
9.940000000000000568e+01,4.735411405563354492e-01,3.818781375885009766e-01,4.375254213809967041e-01,5.902994871139526367e-01,4.736954569816589355e-01,8.581515550613403320e-01,7.316449284553527832e-01,1.079378366470336914e+00,1.645321130752563477e+00,9.675006866455078125e-01
9.960000000000000853e+01,4.791359305381774902e-01,3.452168107032775879e-01,4.455003142356872559e-01,5.231563448905944824e-01,4.467132389545440674e-01,7.728298902511596680e-01,6.106704473495483398e-01,1.026447772979736328e+00,1.370160698890686035e+00,1.053251028060913086e+00
9.980000000000001137e+01,4.887832701206207275e-01,3.140588104724884033e-01,4.562503993511199951e-01,4.635259509086608887e-01,4.345393776893615723e-01,6.907106041908264160e-01,5.274934768676757812e-01,9.548299312591552734e-01,1.119545817375183105e+00,1.100281596183776855e+00
1.000000000000000000e+02,5.018932819366455078e-01,2.873992323875427246e-01,4.672829806804656982e-01,4.120533764362335205e-01,4.344481527805328369e-01,6.137582063674926758e-01,4.760245382785797119e-01,8.719024658203125000e-01,9.106000661849975586e-01,1.107802510261535645e+00
1.002000000000000028e+02,5.226254463195800781e-01,2.654187083244323730e-01,4.760459959506988525e-01,3.692850172519683838e-01,4.407256245613098145e-01,5.438832044601440430e-01,4.468984305858612061e-01,7.858178019523620605e-01,7.453792095184326172e-01,1.081335902214050293e+00
1.004000000000000057e+02,5.502388477325439453e-01,2.494913488626480103e-01,4.819447100162506104e-01,3.347746431827545166e-01,4.508610963821411133e-01,4.816637039184570312e-01,4.330049753189086914e-01,7.026405334472656250e-01,6.210369467735290527e-01,1.030450105667114258e+00
1.006000000000000085e+02,5.840924978256225586e-01,2.374612838029861450e-01,4.927997589111328125e-01,3.052640557289123535e-01,4.624952673912048340e-01,4.272618293762207031e-01,4.315881431102752686e-01,6.246302127838134766e-01,5.347215533256530762e-01,9.604578018188476562e-01
1.008000000000000114e+02,6.249585747718811035e-01,2.273306101560592651e-01,5.082449913024902344e-01,2.800255417823791504e-01,4.726293683052062988e-01,3.813719749450683594e-01,4.375437796115875244e-01,5.533353090286254883e-01,4.808417260646820068e-01,8.784590959548950195e-01
1.010000000000000000e+02,6.732878088951110840e-01,2.180694639682769775e-01,5.314306616783142090e-01,2.603141069412231445e-01,4.782423675060272217e-01,3.447277545928955078e-01,4.475073516368865967e-01,4.898185431957244873e-01,4.502108097076416016e-01,7.925595641136169434e-01
1.012000000000000028e+02,7.287352681159973145e-01,2.096609473228454590e-01,5.606379508972167969e-01,2.458289414644241333e-01,4.879973530769348145e-01,3.135600090026855469e-01,4.595501720905303955e-01,4.338935613632202148e-01,4.350324869155883789e-01,7.093179821968078613e-01
1.014000000000000057e+02,7.910112738609313965e-01,2.029517441987991333e-01,5.965765118598937988e-01,2.343822121620178223e-01,5.011743903160095215e-01,2.868649661540985107e-01,4.700147807598114014e-01,3.867814540863037109e-01,4.325409829616546631e-01,6.310764551162719727e-01
1.016000000000000085e+02,8.604824542999267578e-01,1.982169151306152344e-01,6.398695707321166992e-01,2.245473116636276245e-01,5.220006704330444336e-01,2.649523615837097168e-01,4.763069748878479004e-01,3.489086925983428955e-01,4.379719793796539307e-01,5.592411756515502930e-01
1.018000000000000114e+02,9.372860789299011230e-01,1.956200748682022095e-01,6.904822587966918945e-01,2.155625075101852417e-01,5.497165918350219727e-01,2.490395158529281616e-01,4.854435920715332031e-01,3.169924020767211914e-01,4.476005434989929199e-01,4.951863288879394531e-01
1.020000000000000000e+02,1.021871566772460938e+00,1.952658593654632568e-01,7.481933832168579102e-01,2.076481282711029053e-01,5.836803317070007324e-01,2.370264977216720581e-01,4.982564747333526611e-01,2.897088527679443359e-01,4.596610367298126221e-01,4.385121464729309082e-01
1.022000000000000028e+02,1.116241931915283203e+00,1.963399797677993774e-01,8.128051757812500000e-01,2.015765160322189331e-01,6.246466636657714844e-01,2.268956154584884644e-01,5.182663202285766602e-01,2.670041620731353760e-01,4.701996445655822754e-01,3.906753361225128174e-01
1.024000000000000057e+02,1.220801591873168945e+00,1.990817338228225708e-01,8.845939040184020996e-01,1.975165009498596191e-01,6.730914711952209473e-01,2.176347523927688599e-01,5.453150868415832520e-01,2.504782080650329590e-01,4.767784178256988525e-01,3.521930277347564697e-01
1.026000000000000085e+02,1.336827993392944336e+00,2.042594105005264282e-01,9.639028906822204590e-01,1.956682354211807251e-01,7.288006544113159180e-01,2.092347741127014160e-01,5.784866213798522949e-01,2.382351905107498169e-01,4.852881729602813721e-01,3.198351263999938965e-01
1.028000000000000114e+02,1.466792345046997070e+00,2.134402096271514893e-01,1.051405906677246094e+00,1.957371681928634644e-01,7.913292646408081055e-01,2.025613486766815186e-01,6.185598373413085938e-01,2.278822064399719238e-01,4.977489113807678223e-01,2.922537326812744141e-01
1.030000000000000000e+02,1.610851049423217773e+00,2.293500602245330811e-01,1.149169325828552246e+00,1.973151564598083496e-01,8.609635829925537109e-01,1.978499144315719604e-01,6.662245988845825195e-01,2.185126692056655884e-01,5.168391466140747070e-01,2.689446806907653809e-01
1.032000000000000028e+02,1.768381357192993164e+00,2.546693682670593262e-01,1.256843924522399902e+00,2.006725668907165527e-01,9.379827976226806641e-01,1.952864378690719604e-01,7.211007475852966309e-01,2.100031673908233643e-01,5.432822108268737793e-01,2.520143389701843262e-01
1.034000000000000057e+02,1.938032507896423340e+00,2.906759679317474365e-01,1.377200722694396973e+00,2.070936411619186401e-01,1.022764921188354492e+00,1.949384957551956177e-01,7.827241420745849609e-01,2.030818462371826172e-01,5.758607387542724609e-01,2.395517230033874512e-01
1.036000000000000085e+02,2.111742258071899414e+00,3.397059738636016846e-01,1.511612534523010254e+00,2.176968306303024292e-01,1.117315769195556641e+00,1.960243582725524902e-01,8.514125943183898926e-01,1.981007605791091919e-01,6.152750253677368164e-01,2.290308624505996704e-01
1.038000000000000114e+02,2.264646053314208984e+00,4.105246067047119141e-01,1.660128712654113770e+00,2.364710569381713867e-01,1.221992611885070801e+00,1.987920403480529785e-01,9.274300932884216309e-01,1.952368617057800293e-01,6.621288061141967773e-01,2.195904999971389771e-01
1.040000000000000000e+02,2.331084489822387695e+00,5.116411447525024414e-01,1.821852684020996094e+00,2.650979757308959961e-01,1.338187813758850098e+00,2.040031254291534424e-01,1.011108279228210449e+00,1.946910917758941650e-01,7.163823843002319336e-01,2.110158801078796387e-01
1.042000000000000028e+02,2.248061180114746094e+00,6.360700130462646484e-01,1.993884444236755371e+00,3.047129213809967041e-01,1.468530654907226562e+00,2.132312655448913574e-01,1.104432463645935059e+00,1.955810040235519409e-01,7.773856520652770996e-01,2.039410471916198730e-01
1.044000000000000057e+02,2.029938220977783203e+00,7.755361199378967285e-01,2.166583061218261719e+00,3.586028516292572021e-01,1.612990379333496094e+00,2.292256355285644531e-01,1.208013653755187988e+00,1.981069743633270264e-01,8.454164862632751465e-01,1.987884342670440674e-01
1.046000000000000085e+02,1.751062393188476562e+00,9.230833649635314941e-01,2.301767349243164062e+00,4.397399723529815674e-01,1.770995378494262695e+00,2.546173334121704102e-01,1.322700858116149902e+00,2.029355019330978394e-01,9.207579493522644043e-01,1.957371681928634644e-01
1.048000000000000114e+02,1.469879269599914551e+00,1.025696396827697754e+00,2.327150821685791016e+00,5.494467020034790039e-01,1.940991640090942383e+00,2.907716631889343262e-01,1.451262831687927246e+00,2.116188257932662964e-01,1.003743052482604980e+00,1.949868202209472656e-01
1.050000000000000000e+02,1.208893537521362305e+00,1.084011793136596680e+00,2.187100648880004883e+00,6.792644262313842773e-01,2.115196704864501953e+00,3.398982882499694824e-01,1.593924760818481445e+00,2.265009582042694092e-01,1.096102476119995117e+00,1.957465559244155884e-01
1.052000000000000028e+02,9.841976165771484375e-01,1.106437206268310547e+00,1.941736817359924316e+00,8.223001956939697266e-01,2.267561912536621094e+00,4.111809134483337402e-01,1.750313639640808105e+00,2.506141066551208496e-01,1.198705911636352539e+00,1.981191635131835938e-01
1.054000000000000057e+02,8.031959533691406250e-01,1.091939687728881836e+00,1.658003687858581543e+00,9.586102962493896484e-01,2.332759380340576172e+00,5.127251148223876953e-01,1.919296383857727051e+00,2.853525876998901367e-01,1.312135100364685059e+00,2.027006596326828003e-01
1.056000000000000085e+02,6.641502976417541504e-01,1.049628496170043945e+00,1.383182883262634277e+00,1.046360254287719727e+00,2.246600866317749023e+00,6.376209855079650879e-01,2.093730926513671875e+00,3.325273990631103516e-01,1.439239382743835449e+00,2.110172063112258911e-01
1.058000000000000114e+02,5.643207430839538574e-01,9.864943623542785645e-01,1.132072925567626953e+00,1.094732165336608887e+00,2.027170419692993164e+00,7.773523330688476562e-01,2.252941846847534180e+00,3.997490704059600830e-01,1.580622792243957520e+00,2.251597493886947632e-01
1.060000000000000000e+02,4.998573064804077148e-01,9.081907272338867188e-01,9.216197729110717773e-01,1.104445338249206543e+00,1.747792840003967285e+00,9.249095916748046875e-01,2.334233999252319336e+00,4.977774620056152344e-01,1.735697507858276367e+00,2.484242767095565796e-01
1.062000000000000028e+02,4.626360237598419189e-01,8.227168321609497070e-01,7.546942830085754395e-01,1.079874515533447266e+00,1.466832637786865234e+00,1.026948928833007812e+00,2.271053791046142578e+00,6.205295324325561523e-01,1.903561711311340332e+00,2.821675837039947510e-01
1.064000000000000057e+02,4.417876899242401123e-01,7.387455701828002930e-01,6.286588907241821289e-01,1.030451297760009766e+00,1.206198215484619141e+00,1.084850668907165527e+00,2.064579010009765625e+00,7.580905556678771973e-01,2.077731370925903320e+00,3.280554711818695068e-01
1.066000000000000085e+02,4.345853030681610107e-01,6.590208411216735840e-01,5.407985448837280273e-01,9.617830514907836914e-01,9.819002151489257812e-01,1.106798171997070312e+00,1.790609955787658691e+00,9.059348106384277344e-01,2.239792585372924805e+00,3.928716480731964111e-01
1.068000000000000114e+02,4.380109906196594238e-01,5.846220850944519043e-01,4.855109751224517822e-01,8.807122111320495605e-01,8.013282418251037598e-01,1.091914296150207520e+00,1.507848262786865234e+00,1.015426516532897949e+00,2.331266880035400391e+00,4.883041977882385254e-01
1.070000000000000000e+02,4.462330639362335205e-01,5.180903077125549316e-01,4.539251923561096191e-01,7.953138947486877441e-01,6.627637147903442383e-01,1.049271345138549805e+00,1.243280053138732910e+00,1.079317092895507812e+00,2.282389879226684570e+00,6.093692183494567871e-01
1.072000000000000028e+02,4.571771919727325439e-01,4.590352773666381836e-01,4.378245770931243896e-01,7.123626470565795898e-01,5.633078813552856445e-01,9.859116673469543457e-01,1.012192964553833008e+00,1.107419013977050781e+00,2.084484815597534180e+00,7.451933026313781738e-01
1.074000000000000057e+02,4.680868685245513916e-01,4.082658588886260986e-01,4.345109760761260986e-01,6.342372894287109375e-01,4.991473555564880371e-01,9.074667692184448242e-01,8.249045610427856445e-01,1.097408294677734375e+00,1.814658403396606445e+00,8.927240371704101562e-01
1.076000000000000085e+02,4.765391945838928223e-01,3.661230802536010742e-01,4.395169317722320557e-01,5.623136162757873535e-01,4.621795415878295898e-01,8.219292759895324707e-01,6.800698637962341309e-01,1.058249592781066895e+00,1.531753659248352051e+00,1.006467700004577637e+00
1.078000000000000114e+02,4.829234480857849121e-01,3.320390880107879639e-01,4.487887620925903320e-01,4.981465935707092285e-01,4.414926469326019287e-01,7.379586696624755859e-01,5.748837590217590332e-01,9.975865483283996582e-01,1.265349626541137695e+00,1.074178695678710938e+00
1.080000000000000000e+02,4.940654039382934570e-01,3.029534816741943359e-01,4.605369269847869873e-01,4.413463771343231201e-01,4.344283938407897949e-01,6.582663059234619141e-01,5.060408711433410645e-01,9.206069111824035645e-01,1.030658245086669922e+00,1.105982065200805664e+00
1.082000000000000028e+02,5.102680325508117676e-01,2.780975699424743652e-01,4.709782302379608154e-01,3.933383822441101074e-01,4.379197061061859131e-01,5.839296579360961914e-01,4.652323424816131592e-01,8.356273174285888672e-01,8.397147059440612793e-01,1.098984718322753906e+00
1.084000000000000057e+02,5.340167880058288574e-01,2.588824033737182617e-01,4.778176248073577881e-01,3.542909622192382812e-01,4.461730718612670898e-01,5.174506902694702148e-01,4.422925114631652832e-01,7.509900927543640137e-01,6.914663910865783691e-01,1.062029957771301270e+00
1.086000000000000085e+02,5.638219714164733887e-01,2.447559833526611328e-01,4.860441684722900391e-01,3.217879235744476318e-01,4.571461677551269531e-01,4.584700167179107666e-01,4.334958493709564209e-01,6.701602935791015625e-01,5.829839706420898438e-01,1.003159046173095703e+00
1.088000000000000114e+02,6.005166172981262207e-01,2.335134446620941162e-01,4.983220100402832031e-01,2.941305935382843018e-01,4.680525064468383789e-01,4.077780246734619141e-01,4.361914396286010742e-01,5.945935249328613281e-01,5.111446380615234375e-01,9.274194240570068359e-01
1.090000000000000000e+02,6.445057988166809082e-01,2.237672656774520874e-01,5.169857740402221680e-01,2.706214785575866699e-01,4.764601588249206543e-01,3.657280802726745605e-01,4.440776407718658447e-01,5.268828868865966797e-01,4.681052267551422119e-01,8.429769873619079590e-01
1.092000000000000028e+02,6.958917379379272461e-01,2.148723453283309937e-01,5.431574583053588867e-01,2.535190582275390625e-01,4.829247593879699707e-01,3.317047953605651855e-01,4.547783732414245605e-01,4.667156040668487549e-01,4.438649117946624756e-01,7.581115961074829102e-01
1.094000000000000057e+02,7.542325258255004883e-01,2.071279585361480713e-01,5.753155946731567383e-01,2.409416139125823975e-01,4.941105842590332031e-01,3.026685416698455811e-01,4.659749269485473633e-01,4.146469831466674805e-01,4.339881539344787598e-01,6.768387556076049805e-01
1.096000000000000085e+02,8.194876313209533691e-01,2.012363970279693604e-01,6.143273711204528809e-01,2.303518652915954590e-01,5.104440450668334961e-01,2.778818607330322266e-01,4.751476049423217773e-01,3.711579442024230957e-01,4.357590973377227783e-01,6.008431911468505859e-01
1.098000000000000114e+02,8.919494748115539551e-01,1.973773688077926636e-01,6.607705950736999512e-01,2.208900749683380127e-01,5.343672633171081543e-01,2.588643133640289307e-01,4.807887077331542969e-01,3.363564908504486084e-01,4.430963993072509766e-01,5.324351787567138672e-01
1.100000000000000000e+02,9.718705415725708008e-01,1.957367807626724243e-01,7.145878672599792480e-01,2.122928649187088013e-01,5.643921494483947754e-01,2.448950409889221191e-01,4.914698302745819092e-01,3.065589070320129395e-01,4.536274075508117676e-01,4.715940952301025391e-01
1.102000000000000028e+02,1.060426235198974609e+00,1.959506422281265259e-01,7.751829624176025391e-01,2.051474899053573608e-01,6.011775732040405273e-01,2.336884588003158569e-01,5.064586400985717773e-01,2.810367643833160400e-01,4.649686217308044434e-01,4.187332093715667725e-01
1.104000000000000057e+02,1.159099578857421875e+00,1.976845264434814453e-01,8.427923917770385742e-01,1.999182105064392090e-01,6.451559662818908691e-01,2.239530682563781738e-01,5.293526649475097656e-01,2.610011994838714600e-01,4.746710062026977539e-01,3.742507994174957275e-01
1.106000000000000085e+02,1.267693042755126953e+00,2.012332081794738770e-01,9.176880717277526855e-01,1.967745125293731689e-01,6.966069340705871582e-01,2.150712758302688599e-01,5.581226944923400879e-01,2.462036311626434326e-01,4.798585772514343262e-01,3.390460014343261719e-01
1.108000000000000114e+02,1.389405846595764160e+00,2.080027610063552856e-01,1.000229835510253906e+00,1.959261596202850342e-01,7.550187110900878906e-01,2.073512673377990723e-01,5.937899351119995117e-01,2.346621155738830566e-01,4.902007877826690674e-01,3.087700009346008301e-01
1.110000000000000000e+02,1.525352597236633301e+00,2.190470248460769653e-01,1.092063546180725098e+00,1.966280043125152588e-01,8.203623294830322266e-01,2.014895677566528320e-01,6.366671323776245117e-01,2.247677743434906006e-01,5.043344497680664062e-01,2.827937901020050049e-01
1.112000000000000028e+02,1.675231575965881348e+00,2.387232184410095215e-01,1.194048881530761719e+00,1.989245563745498657e-01,8.928651213645935059e-01,1.976563781499862671e-01,6.869626641273498535e-01,2.157308459281921387e-01,5.265238285064697266e-01,2.620623707771301270e-01
1.114000000000000057e+02,1.838150024414062500e+00,2.683803141117095947e-01,1.306671619415283203e+00,2.033693045377731323e-01,9.729030728340148926e-01,1.960496008396148682e-01,7.443620562553405762e-01,2.077150642871856689e-01,5.549553036689758301e-01,2.469004392623901367e-01
1.116000000000000085e+02,2.010700941085815430e+00,3.090568184852600098e-01,1.432923078536987305e+00,2.115224152803421021e-01,1.061515569686889648e+00,1.962798237800598145e-01,8.085920810699462891e-01,2.015215158462524414e-01,5.901459455490112305e-01,2.352024912834167480e-01
1.118000000000000114e+02,2.182497978210449219e+00,3.644999861717224121e-01,1.573372006416320801e+00,2.253305613994598389e-01,1.160286903381347656e+00,1.980296373367309570e-01,8.799877762794494629e-01,1.973337680101394653e-01,6.324408650398254395e-01,2.252269238233566284e-01
1.120000000000000000e+02,2.311658382415771484e+00,4.486597180366516113e-01,1.727547049522399902e+00,2.481759190559387207e-01,1.268934845924377441e+00,2.016052603721618652e-01,9.588523507118225098e-01,1.953399777412414551e-01,6.821572184562683105e-01,2.161114513874053955e-01
1.122000000000000028e+02,2.323514461517333984e+00,5.609640479087829590e-01,1.894620895385742188e+00,2.814316451549530029e-01,1.390742063522338867e+00,2.084528505802154541e-01,1.046021580696105957e+00,1.953330636024475098e-01,7.390048503875732422e-01,2.079428732395172119e-01
1.124000000000000057e+02,2.170204877853393555e+00,6.920607089996337891e-01,2.068242311477661133e+00,3.266918957233428955e-01,1.526743531227111816e+00,2.196113169193267822e-01,1.143193602561950684e+00,1.968178600072860718e-01,8.026841282844543457e-01,2.015842795372009277e-01
1.126000000000000085e+02,1.919468641281127930e+00,8.361719250679016113e-01,2.231546640396118164e+00,3.902291059494018555e-01,1.676700472831726074e+00,2.394010126590728760e-01,1.250421524047851562e+00,2.000716030597686768e-01,8.735300302505493164e-01,1.972226351499557495e-01
1.128000000000000114e+02,1.635455369949340820e+00,9.684904813766479492e-01,2.326614379882812500e+00,4.844209253787994385e-01,1.839780688285827637e+00,2.691501379013061523e-01,1.370110511779785156e+00,2.062582373619079590e-01,9.517927169799804688e-01,1.950343847274780273e-01
1.130000000000000000e+02,1.361664772033691406e+00,1.052706122398376465e+00,2.284045457839965820e+00,6.044419407844543457e-01,2.012357711791992188e+00,3.099478185176849365e-01,1.504072666168212891e+00,2.166103571653366089e-01,1.038218498229980469e+00,1.949068903923034668e-01
1.132000000000000028e+02,1.112593293190002441e+00,1.098766922950744629e+00,2.089922904968261719e+00,7.392868995666503906e-01,2.183937788009643555e+00,3.656099438667297363e-01,1.652004480361938477e+00,2.348784804344177246e-01,1.134593248367309570e+00,1.962596178054809570e-01
1.134000000000000057e+02,9.054374694824218750e-01,1.105233788490295410e+00,1.822145581245422363e+00,8.863894343376159668e-01,2.311747550964355469e+00,4.502625167369842529e-01,1.813307523727416992e+00,2.629084587097167969e-01,1.241071462631225586e+00,1.993472874164581299e-01
1.136000000000000085e+02,7.418121695518493652e-01,1.078065156936645508e+00,1.539783716201782227e+00,1.001495957374572754e+00,2.320386409759521484e+00,5.629484653472900391e-01,1.985039830207824707e+00,3.019764721393585205e-01,1.359726786613464355e+00,2.052031159400939941e-01
1.138000000000000114e+02,6.189690828323364258e-01,1.026701211929321289e+00,1.273308157920837402e+00,1.070499420166015625e+00,2.164757013320922852e+00,6.940665245056152344e-01,2.158158063888549805e+00,3.550445437431335449e-01,1.492529869079589844e+00,2.151809632778167725e-01
1.140000000000000000e+02,5.339853167533874512e-01,9.564954638481140137e-01,1.037696480751037598e+00,1.103699445724487305e+00,1.913047075271606445e+00,8.382494449615478516e-01,2.296952962875366211e+00,4.344435334205627441e-01,1.639415740966796875e+00,2.326843291521072388e-01
1.142000000000000028e+02,4.810029268264770508e-01,8.745451569557189941e-01,8.457283377647399902e-01,1.097901701927185059e+00,1.629521727561950684e+00,9.694490432739257812e-01,2.330407619476318359e+00,5.427041053771972656e-01,1.799743771553039551e+00,2.598448097705841064e-01
1.144000000000000057e+02,4.508666396141052246e-01,7.889564037322998047e-01,6.963800191879272461e-01,1.061873435974121094e+00,1.356490731239318848e+00,1.052711367607116699e+00,2.198928117752075195e+00,6.718491315841674805e-01,1.970997095108032227e+00,2.979612350463867188e-01
1.146000000000000085e+02,4.360120296478271484e-01,7.060908079147338867e-01,5.868883132934570312e-01,1.003897190093994141e+00,1.108345270156860352e+00,1.098182797431945801e+00,1.957792401313781738e+00,8.144841194152832031e-01,2.144855737686157227e+00,3.497396707534790039e-01
1.148000000000000114e+02,4.337430000305175781e-01,6.281971335411071777e-01,5.140356421470642090e-01,9.288090467453002930e-01,9.022623300552368164e-01,1.103975534439086914e+00,1.673664808273315430e+00,9.536120295524597168e-01,2.288934230804443359e+00,4.263382852077484131e-01
1.150000000000000000e+02,4.392162561416625977e-01,5.567876696586608887e-01,4.701564908027648926e-01,8.447890877723693848e-01,7.395955324172973633e-01,1.076348066329956055e+00,1.397332906723022461e+00,1.043898701667785645e+00,2.333499908447265625e+00,5.324510931968688965e-01
1.152000000000000028e+02,4.488151371479034424e-01,4.931256771087646484e-01,4.453915059566497803e-01,7.600671648979187012e-01,6.176494359970092773e-01,1.024653792381286621e+00,1.144466280937194824e+00,1.093820214271545410e+00,2.217852354049682617e+00,6.603136062622070312e-01
1.154000000000000057e+02,4.607796669006347656e-01,4.368654191493988037e-01,4.350351095199584961e-01,6.788372397422790527e-01,5.334579944610595703e-01,9.542419314384460449e-01,9.316004514694213867e-01,1.105535149574279785e+00,1.983007907867431641e+00,8.024665117263793945e-01
1.156000000000000085e+02,4.711566567420959473e-01,3.894976973533630371e-01,4.364196062088012695e-01,6.028306484222412109e-01,4.810571968555450439e-01,8.722939491271972656e-01,7.623405456542968750e-01,1.082486271858215332e+00,1.699733972549438477e+00,9.456411600112915039e-01
1.158000000000000114e+02,4.776313304901123047e-01,3.511890172958374023e-01,4.434580802917480469e-01,5.342949032783508301e-01,4.512224793434143066e-01,7.868735790252685547e-01,6.341832280158996582e-01,1.034119963645935059e+00,1.421243667602539062e+00,1.040056467056274414e+00
1.160000000000000000e+02,4.863571822643280029e-01,3.190801143646240234e-01,4.538237750530242920e-01,4.733354747295379639e-01,4.366032481193542480e-01,7.042374014854431152e-01,5.443075895309448242e-01,9.662803411483764648e-01,1.165264129638671875e+00,1.092626929283142090e+00
1.162000000000000028e+02,4.989458918571472168e-01,2.917110919952392578e-01,4.651674330234527588e-01,4.202741980552673340e-01,4.344954192638397217e-01,6.265478134155273438e-01,4.874900877475738525e-01,8.855774402618408203e-01,9.481333494186401367e-01,1.107743620872497559e+00
1.164000000000000057e+02,5.181725621223449707e-01,2.685053646564483643e-01,4.748919010162353516e-01,3.756963312625885010e-01,4.399578273296356201e-01,5.553964376449584961e-01,4.548772275447845459e-01,8.001593351364135742e-01,7.748092412948608398e-01,1.087328910827636719e+00
1.166000000000000085e+02,5.447463393211364746e-01,2.516697943210601807e-01,4.798241555690765381e-01,3.402984440326690674e-01,4.495343565940856934e-01,4.919662177562713623e-01,4.379826784133911133e-01,7.169269919395446777e-01,6.428989171981811523e-01,1.040746569633483887e+00
1.168000000000000114e+02,5.773920416831970215e-01,2.392402440309524536e-01,4.900783896446228027e-01,3.098681569099426270e-01,4.614168107509613037e-01,4.359545707702636719e-01,4.340566992759704590e-01,6.384857296943664551e-01,5.495828390121459961e-01,9.741966128349304199e-01
1.170000000000000000e+02,6.170189380645751953e-01,2.287884503602981567e-01,5.039152503013610840e-01,2.837775051593780518e-01,4.717301428318023682e-01,3.887692093849182129e-01,4.388477206230163574e-01,5.660809874534606934e-01,4.902738928794860840e-01,8.940163850784301758e-01
1.172000000000000028e+02,6.640946269035339355e-01,2.193778604269027710e-01,5.257750749588012695e-01,2.627940177917480469e-01,4.780868589878082275e-01,3.506643772125244141e-01,4.479881823062896729e-01,5.014631748199462891e-01,4.563032388687133789e-01,8.082550764083862305e-01
1.174000000000000057e+02,7.184160947799682617e-01,2.108240276575088501e-01,5.540196895599365234e-01,2.474468052387237549e-01,4.868882894515991211e-01,3.186790943145751953e-01,4.596566855907440186e-01,4.442498087882995605e-01,4.382442235946655273e-01,7.245874404907226562e-01
1.176000000000000085e+02,7.796227931976318359e-01,2.038090974092483521e-01,5.889475345611572266e-01,2.356837391853332520e-01,4.995143711566925049e-01,2.914057374000549316e-01,4.702020883560180664e-01,3.957623541355133057e-01,4.333171248435974121e-01,6.456178426742553711e-01
1.178000000000000114e+02,8.478638529777526855e-01,1.987209618091583252e-01,6.309285759925842285e-01,2.256752699613571167e-01,5.189602375030517578e-01,2.684480845928192139e-01,4.772905707359313965e-01,3.562534451484680176e-01,4.377472102642059326e-01,5.724003911018371582e-01
1.180000000000000000e+02,9.233915805816650391e-01,1.957391500473022461e-01,6.802609562873840332e-01,2.165245264768600464e-01,5.456567406654357910e-01,2.517896592617034912e-01,4.852137863636016846e-01,3.234846591949462891e-01,4.466386735439300537e-01,5.071058869361877441e-01
1.182000000000000028e+02,1.006581425666809082e+00,1.950666904449462891e-01,7.369732260704040527e-01,2.083098441362380981e-01,5.785419344902038574e-01,2.394811064004898071e-01,4.972977340221405029e-01,2.955870926380157471e-01,4.581617414951324463e-01,4.491585493087768555e-01
1.184000000000000057e+02,1.099226474761962891e+00,1.958790868520736694e-01,8.004077076911926270e-01,2.018931508064270020e-01,6.182879209518432617e-01,2.290858179330825806e-01,5.155923366546630859e-01,2.718867659568786621e-01,4.689324796199798584e-01,3.997318446636199951e-01
1.186000000000000085e+02,1.202138543128967285e+00,1.983048170804977417e-01,8.709731101989746094e-01,1.974582374095916748e-01,6.654947400093078613e-01,2.197020053863525391e-01,5.414303541183471680e-01,2.545046806335449219e-01,4.764791429042816162e-01,3.593637943267822266e-01
1.188000000000000114e+02,1.315996170043945312e+00,2.029795944690704346e-01,9.489740133285522461e-01,1.951909214258193970e-01,7.200683355331420898e-01,2.111798226833343506e-01,5.732823610305786133e-01,2.417427152395248413e-01,4.840047061443328857e-01,3.261731564998626709e-01
1.190000000000000000e+02,1.443560242652893066e+00,2.114321589469909668e-01,1.035043954849243164e+00,1.950155496597290039e-01,7.814217805862426758e-01,2.042195796966552734e-01,6.118945479393005371e-01,2.310424596071243286e-01,4.957588911056518555e-01,2.978607714176177979e-01
1.192000000000000028e+02,1.585349917411804199e+00,2.258498519659042358e-01,1.131022095680236816e+00,1.963132619857788086e-01,8.497654199600219727e-01,1.991811543703079224e-01,6.579132080078125000e-01,2.215354591608047485e-01,5.135631561279296875e-01,2.737733721733093262e-01
1.194000000000000057e+02,1.740682363510131836e+00,2.494643628597259521e-01,1.237103104591369629e+00,1.993280202150344849e-01,9.254899024963378906e-01,1.962647736072540283e-01,7.113863825798034668e-01,2.128933966159820557e-01,5.387132763862609863e-01,2.558681368827819824e-01
1.196000000000000085e+02,1.908769726753234863e+00,2.836006581783294678e-01,1.355190873146057129e+00,2.050366550683975220e-01,1.008845806121826172e+00,1.956532299518585205e-01,7.715960144996643066e-01,2.056478559970855713e-01,5.698950290679931641e-01,2.426518201828002930e-01
1.198000000000000114e+02,2.082976341247558594e+00,3.299286067485809326e-01,1.487410068511962891e+00,2.148588597774505615e-01,1.101676702499389648e+00,1.965012550354003906e-01,8.387574553489685059e-01,2.002970725297927856e-01,6.078668236732482910e-01,2.317650467157363892e-01
1.200000000000000000e+02,2.244527101516723633e+00,3.954428434371948242e-01,1.633697867393493652e+00,2.320534437894821167e-01,1.204589009284973145e+00,1.989852786064147949e-01,9.131883382797241211e-01,1.970265507698059082e-01,6.532503962516784668e-01,2.221823334693908691e-01
1.202000000000000028e+02,2.332024097442626953e+00,4.918423295021057129e-01,1.793513894081115723e+00,2.588278651237487793e-01,1.318601727485656738e+00,2.037331461906433105e-01,9.952102303504943848e-01,1.960286796092987061e-01,7.060362696647644043e-01,2.134532928466796875e-01
1.204000000000000057e+02,2.278244495391845703e+00,6.134569048881530762e-01,1.964495778083801270e+00,2.965169548988342285e-01,1.446369886398315430e+00,2.122945785522460938e-01,1.086400866508483887e+00,1.966419667005538940e-01,7.656058073043823242e-01,2.060336321592330933e-01
1.206000000000000085e+02,2.077143669128417969e+00,7.499588727951049805e-01,2.138659238815307617e+00,3.476657569408416748e-01,1.588293433189392090e+00,2.269387394189834595e-01,1.187748908996582031e+00,1.988440752029418945e-01,8.321379423141479492e-01,2.004989385604858398e-01
1.208000000000000114e+02,1.805750250816345215e+00,8.976347446441650391e-01,2.283959388732910156e+00,4.233013093471527100e-01,1.743843913078308105e+00,2.507484853267669678e-01,1.299618005752563477e+00,2.031407356262207031e-01,9.059183001518249512e-01,1.970270872116088867e-01
1.210000000000000000e+02,1.522853612899780273e+00,1.009806156158447266e+00,2.333075284957885742e+00,5.284044742584228516e-01,1.912136673927307129e+00,2.851221561431884766e-01,1.425013542175292969e+00,2.110514044761657715e-01,9.872633218765258789e-01,1.958134174346923828e-01
1.212000000000000028e+02,1.257041573524475098e+00,1.076097965240478516e+00,2.223165988922119141e+00,6.556740403175354004e-01,2.085972070693969727e+00,3.318591117858886719e-01,1.564532995223999023e+00,2.243633568286895752e-01,1.077540874481201172e+00,1.962886452674865723e-01
1.214000000000000057e+02,1.023723483085632324e+00,1.106563091278076172e+00,1.991172790527343750e+00,7.973713874816894531e-01,2.244896411895751953e+00,3.984413743019104004e-01,1.717913866043090820e+00,2.466500401496887207e-01,1.178112626075744629e+00,1.983263492584228516e-01
1.216000000000000085e+02,8.341085910797119141e-01,1.098450422286987305e+00,1.708550930023193359e+00,9.418810606002807617e-01,2.327387809753417969e+00,4.955852031707763672e-01,1.884098052978515625e+00,2.792555689811706543e-01,1.288876175880432129e+00,2.023625075817108154e-01
1.218000000000000114e+02,6.870648264884948730e-01,1.060681581497192383e+00,1.429643392562866211e+00,1.037668347358703613e+00,2.267178535461425781e+00,6.174210309982299805e-01,2.057456016540527344e+00,3.236626684665679932e-01,1.413033008575439453e+00,2.098928391933441162e-01
1.220000000000000000e+02,5.798566341400146484e-01,1.001136779785156250e+00,1.172782897949218750e+00,1.091145038604736328e+00,2.063182353973388672e+00,7.540227770805358887e-01,2.222772836685180664e+00,3.855823874473571777e-01,1.551415324211120605e+00,2.224382311105728149e-01
1.222000000000000028e+02,5.091361999511718750e-01,9.249297976493835449e-01,9.542991518974304199e-01,1.107535839080810547e+00,1.791059732437133789e+00,9.010948538780212402e-01,2.323283672332763672e+00,4.781770110130310059e-01,1.703620195388793945e+00,2.438325136899948120e-01
1.224000000000000057e+02,4.669195711612701416e-01,8.402681946754455566e-01,7.795765399932861328e-01,1.088159322738647461e+00,1.509662151336669922e+00,1.010714888572692871e+00,2.289246320724487305e+00,5.970547199249267578e-01,1.868817448616027832e+00,2.754209041595458984e-01
1.226000000000000085e+02,4.431855976581573486e-01,7.554284930229187012e-01,6.464767456054687500e-01,1.042300701141357422e+00,1.245741844177246094e+00,1.074971199035644531e+00,2.100628614425659180e+00,7.306609153747558594e-01,2.041995763778686523e+00,3.185512125492095947e-01
1.228000000000000114e+02,4.337221682071685791e-01,6.743040084838867188e-01,5.520347952842712402e-01,9.763855934143066406e-01,1.015145063400268555e+00,1.103579044342041016e+00,1.835705757141113281e+00,8.773543238639831543e-01,2.209583282470703125e+00,3.782068789005279541e-01
1.230000000000000000e+02,4.358492791652679443e-01,5.984588265419006348e-01,4.918198287487030029e-01,8.965232968330383301e-01,8.280766606330871582e-01,1.094157814979553223e+00,1.553650617599487305e+00,9.949119091033935547e-01,2.320680379867553711e+00,4.680383503437042236e-01
1.232000000000000028e+02,4.434729814529418945e-01,5.303025245666503906e-01,4.572608470916748047e-01,8.108013272285461426e-01,6.833720207214355469e-01,1.055494546890258789e+00,1.286837100982666016e+00,1.066116571426391602e+00,2.301744937896728516e+00,5.849983096122741699e-01
1.234000000000000057e+02,4.540507793426513672e-01,4.697313606739044189e-01,4.386912882328033447e-01,7.270435690879821777e-01,5.781683325767517090e-01,9.954552054405212402e-01,1.049304366111755371e+00,1.101605892181396484e+00,2.122707605361938477e+00,7.175068259239196777e-01
1.236000000000000085e+02,4.653382599353790283e-01,4.171700775623321533e-01,4.333769381046295166e-01,6.479475498199462891e-01,5.091812610626220703e-01,9.190909266471862793e-01,8.552705645561218262e-01,1.097751855850219727e+00,1.862245559692382812e+00,8.633299469947814941e-01
1.238000000000000114e+02,4.747931063175201416e-01,3.731427490711212158e-01,4.376350045204162598e-01,5.745078921318054199e-01,4.680674970149993896e-01,8.346712589263916016e-01,7.040305733680725098e-01,1.063117623329162598e+00,1.579692840576171875e+00,9.856114983558654785e-01
1.240000000000000000e+02,4.801256358623504639e-01,3.380554020404815674e-01,4.464468061923980713e-01,5.089261531829833984e-01,4.449144899845123291e-01,7.504916191101074219e-01,5.927041769027709961e-01,1.006233572959899902e+00,1.310783386230468750e+00,1.060968399047851562e+00
1.242000000000000028e+02,4.906260967254638672e-01,3.079237043857574463e-01,4.578642547130584717e-01,4.508010745048522949e-01,4.358222186565399170e-01,6.701201200485229492e-01,5.181164145469665527e-01,9.320563673973083496e-01,1.069291114807128906e+00,1.100452899932861328e+00
1.244000000000000057e+02,5.051151514053344727e-01,2.821254432201385498e-01,4.686310589313507080e-01,4.012271761894226074e-01,4.381977021694183350e-01,5.948364138603210449e-01,4.728347659111022949e-01,8.485465049743652344e-01,8.712152838706970215e-01,1.099851131439208984e+00
1.246000000000000085e+02,5.275181531906127930e-01,2.615920603275299072e-01,4.763837754726409912e-01,3.604729473590850830e-01,4.458561837673187256e-01,5.273234248161315918e-01,4.472122192382812500e-01,7.638986110687255859e-01,7.160737514495849609e-01,1.067608118057250977e+00
1.248000000000000114e+02,5.560789108276367188e-01,2.465436905622482300e-01,4.836668670177459717e-01,3.270763754844665527e-01,4.563432633876800537e-01,4.673230946063995361e-01,4.361250102519989014e-01,6.825946569442749023e-01,6.011428236961364746e-01,1.012482643127441406e+00
1.250000000000000000e+02,5.914065241813659668e-01,2.348876148462295532e-01,4.953913092613220215e-01,2.986886203289031982e-01,4.674114882946014404e-01,4.153371155261993408e-01,4.368686676025390625e-01,6.064409017562866211e-01,5.233120918273925781e-01,9.395793676376342773e-01
1.252000000000000028e+02,6.338792443275451660e-01,2.249358743429183960e-01,5.128887891769409180e-01,2.744555473327636719e-01,4.765354990959167480e-01,3.718592822551727295e-01,4.434276819229125977e-01,5.375816822052001953e-01,4.756277799606323242e-01,8.566008806228637695e-01
1.254000000000000057e+02,6.837730407714843750e-01,2.158436328172683716e-01,5.379191637039184570e-01,2.563747465610504150e-01,4.820149540901184082e-01,3.370869159698486328e-01,4.536197185516357422e-01,4.762919843196868896e-01,4.485808312892913818e-01,7.716892957687377930e-01
1.256000000000000085e+02,7.408057451248168945e-01,2.077247053384780884e-01,5.688850879669189453e-01,2.430282384157180786e-01,4.925737082958221436e-01,3.072669804096221924e-01,4.650146663188934326e-01,4.227897524833679199e-01,4.363031089305877686e-01,6.899371743202209473e-01
1.258000000000000114e+02,8.046928644180297852e-01,2.014230638742446899e-01,6.066371202468872070e-01,2.320810109376907349e-01,5.073494911193847656e-01,2.817546427249908447e-01,4.748848676681518555e-01,3.777732849121093750e-01,4.360605180263519287e-01,6.132861375808715820e-01
1.260000000000000000e+02,8.757320642471313477e-01,1.971184015274047852e-01,6.517989635467529297e-01,2.224740684032440186e-01,5.299726724624633789e-01,2.616049349308013916e-01,4.799850881099700928e-01,3.420339822769165039e-01,4.422009587287902832e-01,5.436359047889709473e-01
1.262000000000000028e+02,9.541773796081542969e-01,1.949948072433471680e-01,7.042593955993652344e-01,2.137129008769989014e-01,5.586630702018737793e-01,2.468210756778717041e-01,4.900152087211608887e-01,3.114223480224609375e-01,4.522235393524169922e-01,4.815959036350250244e-01
1.264000000000000057e+02,1.040786147117614746e+00,1.949056088924407959e-01,7.636526823043823242e-01,2.062424719333648682e-01,5.944421291351318359e-01,2.353033274412155151e-01,5.034021139144897461e-01,2.851504981517791748e-01,4.637744724750518799e-01,4.272802770137786865e-01
1.266000000000000085e+02,1.137451767921447754e+00,1.963014155626296997e-01,8.299612998962402344e-01,2.006451785564422607e-01,6.372573971748352051e-01,2.254175096750259399e-01,5.247901082038879395e-01,2.638232707977294922e-01,4.737839400768280029e-01,3.815584182739257812e-01
1.268000000000000114e+02,1.244200944900512695e+00,1.994391679763793945e-01,9.035217761993408203e-01,1.971076726913452148e-01,6.874704957008361816e-01,2.163878381252288818e-01,5.528271794319152832e-01,2.482940405607223511e-01,4.792776703834533691e-01,3.450731635093688965e-01
1.270000000000000000e+02,1.363228678703308105e+00,2.053928226232528687e-01,9.846754074096679688e-01,1.958305388689041138e-01,7.448076605796813965e-01,2.083807587623596191e-01,5.873763561248779297e-01,2.364466637372970581e-01,4.888745546340942383e-01,3.139191865921020508e-01
1.272000000000000028e+02,1.496407032012939453e+00,2.154876291751861572e-01,1.074669599533081055e+00,1.962634027004241943e-01,8.090012073516845703e-01,2.021993249654769897e-01,6.289903521537780762e-01,2.264008969068527222e-01,5.019108057022094727e-01,2.872098088264465332e-01
1.274000000000000057e+02,1.643584609031677246e+00,2.332483530044555664e-01,1.174952149391174316e+00,1.982436180114746094e-01,8.803539872169494629e-01,1.980208903551101685e-01,6.780486702919006348e-01,2.172185033559799194e-01,5.228257179260253906e-01,2.654273509979248047e-01
1.276000000000000085e+02,1.804260492324829102e+00,2.606811821460723877e-01,1.285314679145812988e+00,2.021969556808471680e-01,9.591139554977416992e-01,1.960275471210479736e-01,7.342754006385803223e-01,2.089110314846038818e-01,5.504546761512756348e-01,2.495337575674057007e-01
1.278000000000000114e+02,1.975761294364929199e+00,2.990931272506713867e-01,1.409020543098449707e+00,2.096098065376281738e-01,1.046139359474182129e+00,1.960228979587554932e-01,7.973320484161376953e-01,2.023992240428924561e-01,5.844982862472534180e-01,2.375511527061462402e-01
1.280000000000000000e+02,2.149119853973388672e+00,3.513009250164031982e-01,1.546960115432739258e+00,2.219292074441909790e-01,1.143182039260864258e+00,1.975112706422805786e-01,8.675109148025512695e-01,1.978650242090225220e-01,6.254519820213317871e-01,2.274342179298400879e-01
1.282000000000000171e+02,2.292370080947875977e+00,4.285516738891601562e-01,1.698646306991577148e+00,2.430432289838790894e-01,1.250076413154602051e+00,2.007693350315093994e-01,9.450671672821044922e-01,1.954856961965560913e-01,6.738305091857910156e-01,2.181833386421203613e-01
1.284000000000000057e+02,2.334139585494995117e+00,5.353810787200927734e-01,1.863530039787292480e+00,2.742924392223358154e-01,1.369600296020507812e+00,2.069605737924575806e-01,1.030628919601440430e+00,1.952421069145202637e-01,7.294858694076538086e-01,2.097921520471572876e-01
1.285999999999999943e+02,2.215382337570190430e+00,6.636277437210083008e-01,2.036668062210083008e+00,3.169783353805541992e-01,1.503306388854980469e+00,2.173135280609130859e-01,1.126084804534912109e+00,1.964660882949829102e-01,7.919450402259826660e-01,2.031265795230865479e-01
1.288000000000000114e+02,1.978934645652770996e+00,8.060500621795654297e-01,2.205148696899414062e+00,3.758142292499542236e-01,1.650960683822631836e+00,2.355866581201553345e-01,1.231619954109191895e+00,1.993998140096664429e-01,8.614885807037353516e-01,1.984202712774276733e-01
1.290000000000000000e+02,1.694974660873413086e+00,9.486398696899414062e-01,2.319774627685546875e+00,4.647137224674224854e-01,1.811923027038574219e+00,2.635917067527770996e-01,1.349019289016723633e+00,2.049380540847778320e-01,9.384082555770874023e-01,1.958561539649963379e-01
1.292000000000000171e+02,1.416403770446777344e+00,1.042310833930969238e+00,2.307812213897705078e+00,5.807228684425354004e-01,1.983432173728942871e+00,3.026103377342224121e-01,1.480571508407592773e+00,2.145526707172393799e-01,1.023153662681579590e+00,1.955171227455139160e-01
1.294000000000000057e+02,1.160593271255493164e+00,1.094388842582702637e+00,2.131588220596313477e+00,7.133446931838989258e-01,2.156118869781494141e+00,3.556557893753051758e-01,1.626084804534912109e+00,2.313206493854522705e-01,1.117641687393188477e+00,1.966084837913513184e-01
1.295999999999999943e+02,9.440122842788696289e-01,1.108733177185058594e+00,1.872136473655700684e+00,8.589218258857727051e-01,2.293695211410522461e+00,4.351989030838012695e-01,1.785142779350280762e+00,2.576135993003845215e-01,1.222250103950500488e+00,1.993853598833084106e-01
1.298000000000000114e+02,7.712395191192626953e-01,1.087667584419250488e+00,1.589397192001342773e+00,9.828923344612121582e-01,2.324179649353027344e+00,5.434926748275756836e-01,1.955612897872924805e+00,2.947557568550109863e-01,1.338397264480590820e+00,2.046098560094833374e-01
1.300000000000000000e+02,6.399577856063842773e-01,1.040593743324279785e+00,1.319535970687866211e+00,1.059792995452880859e+00,2.191054582595825195e+00,6.722398400306701660e-01,2.129558563232421875e+00,3.452276289463043213e-01,1.468523740768432617e+00,2.138563692569732666e-01
1.302000000000000171e+02,5.472856163978576660e-01,9.736030101776123047e-01,1.076320528984069824e+00,1.100756168365478516e+00,1.949802160263061523e+00,8.143785595893859863e-01,2.277129173278808594e+00,4.193132519721984863e-01,1.612768769264221191e+00,2.298782616853713989e-01
1.304000000000000057e+02,4.885133504867553711e-01,8.930879831314086914e-01,8.766038417816162109e-01,1.101292967796325684e+00,1.666985869407653809e+00,9.521559476852416992e-01,2.332020521163940430e+00,5.230989456176757812e-01,1.770469188690185547e+00,2.553164064884185791e-01
1.305999999999999943e+02,4.548636972904205322e-01,8.072021007537841797e-01,7.199203968048095703e-01,1.069885373115539551e+00,1.392416238784790039e+00,1.041346669197082520e+00,2.229545354843139648e+00,6.495611071586608887e-01,1.940052270889282227e+00,2.914745807647705078e-01
1.308000000000000114e+02,4.370868504047393799e-01,7.233949899673461914e-01,6.035087108612060547e-01,1.015389323234558105e+00,1.141232848167419434e+00,1.090604066848754883e+00,2.001194000244140625e+00,7.906472086906433105e-01,2.113927125930786133e+00,3.405993580818176270e-01
1.310000000000000000e+02,4.324507117271423340e-01,6.443691849708557129e-01,5.244456529617309570e-01,9.428384900093078613e-01,9.297269582748413086e-01,1.101921796798706055e+00,1.719599962234497070e+00,9.363155364990234375e-01,2.265659332275390625e+00,4.119814336299896240e-01
1.312000000000000171e+02,4.370591640472412109e-01,5.712012648582458496e-01,4.758946001529693604e-01,8.599072098731994629e-01,7.616095542907714844e-01,1.078733563423156738e+00,1.440322399139404297e+00,1.033906102180480957e+00,2.330106735229492188e+00,5.135139822959899902e-01
1.314000000000000057e+02,4.461084008216857910e-01,5.058774948120117188e-01,4.483753144741058350e-01,7.747569084167480469e-01,6.344797611236572266e-01,1.030308485031127930e+00,1.182560801506042480e+00,1.088598489761352539e+00,2.243057727813720703e+00,6.382400989532470703e-01
1.315999999999999943e+02,4.577248692512512207e-01,4.479999840259552002e-01,4.357065856456756592e-01,6.927137970924377441e-01,5.454306602478027344e-01,9.626379013061523438e-01,9.625003933906555176e-01,1.106654644012451172e+00,2.023701906204223633e+00,7.777350544929504395e-01
1.318000000000000114e+02,4.684781134128570557e-01,3.987936079502105713e-01,4.351997673511505127e-01,6.157990097999572754e-01,4.891978204250335693e-01,8.822431564331054688e-01,7.862431406974792480e-01,1.088587880134582520e+00,1.744549751281738281e+00,9.249915480613708496e-01
1.320000000000000000e+02,4.760085940361022949e-01,3.584969341754913330e-01,4.412851929664611816e-01,5.458021163940429688e-01,4.569424390792846680e-01,7.971938252449035645e-01,6.516119241714477539e-01,1.043739318847656250e+00,1.464011669158935547e+00,1.026563405990600586e+00
1.322000000000000171e+02,4.836232960224151611e-01,3.253183662891387939e-01,4.512599408626556396e-01,4.834598302841186523e-01,4.401906430721282959e-01,7.145257592201232910e-01,5.558216571807861328e-01,9.786155223846435547e-01,1.203905105590820312e+00,1.084147810935974121e+00
1.324000000000000057e+02,4.955582618713378906e-01,2.970965504646301270e-01,4.629214107990264893e-01,4.287540614604949951e-01,4.362756311893463135e-01,6.365302801132202148e-01,4.944681525230407715e-01,8.992597460746765137e-01,9.803106188774108887e-01,1.105743408203125000e+00
1.325999999999999943e+02,5.134227871894836426e-01,2.730237841606140137e-01,4.730314314365386963e-01,3.827064633369445801e-01,4.409260451793670654e-01,5.645833611488342285e-01,4.592139720916748047e-01,8.136854171752929688e-01,8.003458380699157715e-01,1.090623259544372559e+00
1.328000000000000114e+02,5.387606024742126465e-01,2.551314532756805420e-01,4.787465035915374756e-01,3.458265066146850586e-01,4.499035477638244629e-01,5.003765821456909180e-01,4.399612843990325928e-01,7.299529314041137695e-01,6.623067259788513184e-01,1.047830820083618164e+00
1.330000000000000000e+02,5.700848102569580078e-01,2.419789135456085205e-01,4.883059859275817871e-01,3.145477175712585449e-01,4.614165723323822021e-01,4.434888660907745361e-01,4.341127574443817139e-01,6.508026719093322754e-01,5.633147954940795898e-01,9.844164848327636719e-01
1.332000000000000171e+02,6.081918478012084961e-01,2.311094552278518677e-01,5.013755559921264648e-01,2.878024280071258545e-01,4.718045592308044434e-01,3.952791690826416016e-01,4.381183683872222900e-01,5.771729350090026855e-01,4.994615316390991211e-01,9.060256481170654297e-01
1.334000000000000057e+02,6.537228822708129883e-01,2.215313613414764404e-01,5.219429135322570801e-01,2.657417058944702148e-01,4.787459373474121094e-01,3.559777736663818359e-01,4.467393159866333008e-01,5.113821029663085938e-01,4.626497924327850342e-01,8.206346631050109863e-01
1.335999999999999943e+02,7.064974308013916016e-01,2.127976864576339722e-01,5.494728088378906250e-01,2.497057765722274780e-01,4.866702258586883545e-01,3.233667612075805664e-01,4.580045342445373535e-01,4.530505239963531494e-01,4.421041607856750488e-01,7.368538379669189453e-01
1.338000000000000114e+02,7.662221789360046387e-01,2.053995281457901001e-01,5.833230614662170410e-01,2.376653552055358887e-01,4.987389445304870605e-01,2.956100702285766602e-01,4.687798321247100830e-01,4.031947851181030273e-01,4.350970089435577393e-01,6.573535799980163574e-01
1.340000000000000000e+02,8.329150080680847168e-01,1.998893916606903076e-01,6.240718960762023926e-01,2.275197356939315796e-01,5.170679688453674316e-01,2.720024883747100830e-01,4.767033457756042480e-01,3.620832860469818115e-01,4.385788440704345703e-01,5.831819176673889160e-01
1.342000000000000171e+02,9.068905711174011230e-01,1.964509934186935425e-01,6.722953319549560547e-01,2.182448208332061768e-01,5.429355502128601074e-01,2.547381222248077393e-01,4.837545752525329590e-01,3.285523056983947754e-01,4.468222558498382568e-01,5.168418288230895996e-01
1.344000000000000057e+02,9.883808493614196777e-01,1.952700316905975342e-01,7.277157306671142578e-01,2.098285108804702759e-01,5.746076107025146484e-01,2.419445067644119263e-01,4.952886998653411865e-01,3.000067174434661865e-01,4.577993154525756836e-01,4.579637348651885986e-01
1.345999999999999943e+02,1.078947663307189941e+00,1.957669705152511597e-01,7.899957299232482910e-01,2.031073272228240967e-01,6.133027076721191406e-01,2.312926203012466431e-01,5.124510526657104492e-01,2.756371200084686279e-01,4.686377048492431641e-01,4.074194133281707764e-01
1.348000000000000114e+02,1.179740190505981445e+00,1.978284269571304321e-01,8.593804836273193359e-01,1.983492970466613770e-01,6.594093441963195801e-01,2.218106687068939209e-01,5.370438694953918457e-01,2.572799921035766602e-01,4.768767058849334717e-01,3.656826615333557129e-01
1.350000000000000000e+02,1.290885567665100098e+00,2.018988579511642456e-01,9.361298680305480957e-01,1.957239806652069092e-01,7.129919528961181641e-01,2.131946235895156860e-01,5.676764249801635742e-01,2.437375932931900024e-01,4.833867549896240234e-01,3.317654132843017578e-01
1.352000000000000171e+02,1.415417551994323730e+00,2.094825655221939087e-01,1.020673394203186035e+00,1.953556686639785767e-01,7.733089327812194824e-01,2.059953957796096802e-01,6.051468849182128906e-01,2.327200174331665039e-01,4.944931864738464355e-01,3.027326166629791260e-01
1.354000000000000057e+02,1.554225802421569824e+00,2.221429347991943359e-01,1.114928722381591797e+00,1.964062005281448364e-01,8.405634164810180664e-01,2.006899416446685791e-01,6.500074267387390137e-01,2.230853140354156494e-01,5.108715295791625977e-01,2.779954373836517334e-01
1.355999999999999943e+02,1.706850528717041016e+00,2.436928451061248779e-01,1.219354748725891113e+00,1.991227418184280396e-01,9.151071906089782715e-01,1.974721997976303101e-01,7.022147178649902344e-01,2.142957895994186401e-01,5.348470211029052734e-01,2.590470314025878906e-01
1.358000000000000114e+02,1.872349262237548828e+00,2.754954099655151367e-01,1.335160374641418457e+00,2.042572647333145142e-01,9.972699284553527832e-01,1.965341120958328247e-01,7.613621950149536133e-01,2.067616134881973267e-01,5.648850798606872559e-01,2.451131194829940796e-01
1.360000000000000000e+02,2.045766353607177734e+00,3.188977539539337158e-01,1.464812755584716797e+00,2.133852690458297729e-01,1.088575482368469238e+00,1.971817761659622192e-01,8.273791670799255371e-01,2.010937929153442383e-01,6.016713380813598633e-01,2.339202165603637695e-01
1.362000000000000171e+02,2.213418006896972656e+00,3.788762390613555908e-01,1.608730673789978027e+00,2.291675508022308350e-01,1.190003395080566406e+00,1.994264274835586548e-01,9.006139039993286133e-01,1.974743604660034180e-01,6.457895636558532715e-01,2.242026031017303467e-01
1.364000000000000057e+02,2.323675870895385742e+00,4.691162705421447754e-01,1.766120910644531250e+00,2.543405890464782715e-01,1.301941990852355957e+00,2.037944942712783813e-01,9.813736677169799805e-01,1.960969120264053345e-01,6.972466111183166504e-01,2.153321057558059692e-01
1.365999999999999943e+02,2.303404331207275391e+00,5.865268707275390625e-01,1.935595035552978516e+00,2.902080416679382324e-01,1.427419304847717285e+00,2.117971926927566528e-01,1.070930123329162598e+00,1.964715868234634399e-01,7.556350231170654297e-01,2.076227962970733643e-01
1.368000000000000114e+02,2.122512340545654297e+00,7.195004224777221680e-01,2.109518527984619141e+00,3.389528691768646240e-01,1.567071080207824707e+00,2.252951413393020630e-01,1.170694112777709961e+00,1.983847320079803467e-01,8.209394216537475586e-01,2.017669677734375000e-01
1.370000000000000000e+02,1.860897183418273926e+00,8.659051656723022461e-01,2.261893987655639648e+00,4.097071290016174316e-01,1.720423460006713867e+00,2.477690428495407104e-01,1.280499458312988281e+00,2.022227048873901367e-01,8.934382200241088867e-01,1.979435235261917114e-01
1.372000000000000171e+02,1.578014135360717773e+00,9.878734350204467773e-01,2.328890323638916016e+00,5.104673504829406738e-01,1.886548876762390137e+00,2.805925011634826660e-01,1.403546810150146484e+00,2.094674408435821533e-01,9.734285473823547363e-01,1.963412016630172729e-01
1.374000000000000057e+02,1.308781981468200684e+00,1.062936902046203613e+00,2.246213674545288086e+00,6.346579790115356445e-01,2.059688091278076172e+00,3.252836763858795166e-01,1.540850996971130371e+00,2.214338481426239014e-01,1.062015533447265625e+00,1.965794265270233154e-01
1.375999999999999943e+02,1.067067265510559082e+00,1.102155208587646484e+00,2.028928756713867188e+00,7.737338542938232422e-01,2.223742008209228516e+00,3.878708779811859131e-01,1.692113399505615234e+00,2.421434223651885986e-01,1.160818696022033691e+00,1.983396112918853760e-01
1.378000000000000114e+02,8.690304756164550781e-01,1.101179003715515137e+00,1.750840306282043457e+00,9.209172725677490234e-01,2.321225643157958984e+00,4.810112118721008301e-01,1.856373786926269531e+00,2.729561328887939453e-01,1.269405245780944824e+00,2.019267678260803223e-01
1.380000000000000000e+02,7.140171527862548828e-01,1.068601489067077637e+00,1.470365047454833984e+00,1.023484945297241211e+00,2.282929897308349609e+00,6.001218557357788086e-01,2.029230117797851562e+00,3.150812387466430664e-01,1.391132235527038574e+00,2.087930142879486084e-01
1.382000000000000171e+02,5.993125438690185547e-01,1.013142585754394531e+00,1.209886074066162109e+00,1.081833124160766602e+00,2.091984510421752930e+00,7.340011000633239746e-01,2.198716402053833008e+00,3.728555142879486084e-01,1.527077555656433105e+00,2.199952155351638794e-01
1.384000000000000057e+02,5.216694474220275879e-01,9.399364590644836426e-01,9.854817986488342285e-01,1.104473829269409180e+00,1.826230764389038086e+00,8.804708123207092285e-01,2.317470550537109375e+00,4.605554044246673584e-01,1.676928400993347168e+00,2.398159652948379517e-01
1.385999999999999943e+02,4.741936624050140381e-01,8.566883206367492676e-01,8.046494126319885254e-01,1.090237736701965332e+00,1.544838547706604004e+00,9.964043498039245605e-01,2.311688184738159180e+00,5.755831003189086914e-01,1.840048432350158691e+00,2.696095108985900879e-01
1.388000000000000114e+02,4.473301172256469727e-01,7.715607881546020508e-01,6.657519936561584473e-01,1.048134088516235352e+00,1.278891682624816895e+00,1.066232919692993164e+00,2.141616344451904297e+00,7.076661586761474609e-01,2.012407779693603516e+00,3.104642629623413086e-01
1.390000000000000000e+02,4.352177679538726807e-01,6.896310448646545410e-01,5.658653974533081055e-01,9.853618741035461426e-01,1.043015241622924805e+00,1.100469946861267090e+00,1.884189367294311523e+00,8.527079224586486816e-01,2.183418273925781250e+00,3.663230538368225098e-01
1.392000000000000171e+02,4.351722896099090576e-01,6.128475666046142578e-01,5.013300180435180664e-01,9.073518514633178711e-01,8.505979776382446289e-01,1.095641970634460449e+00,1.601227164268493652e+00,9.788240790367126465e-01,2.309868335723876953e+00,4.512663185596466064e-01
1.394000000000000057e+02,4.414392709732055664e-01,5.431429147720336914e-01,4.639767706394195557e-01,8.221451044082641602e-01,7.007939815521240234e-01,1.060355901718139648e+00,1.330589771270751953e+00,1.057591199874877930e+00,2.316027879714965820e+00,5.641023516654968262e-01
1.395999999999999943e+02,4.515405297279357910e-01,4.810746610164642334e-01,4.430068433284759521e-01,7.384158968925476074e-01,5.907893180847167969e-01,1.003028631210327148e+00,1.085632920265197754e+00,1.100208759307861328e+00,2.158985376358032227e+00,6.949936747550964355e-01
1.398000000000000114e+02,4.631466269493103027e-01,4.267458021640777588e-01,4.356628060340881348e-01,6.589342355728149414e-01,5.173554420471191406e-01,9.286075830459594727e-01,8.840306401252746582e-01,1.102269649505615234e+00,1.907132625579833984e+00,8.389097452163696289e-01
1.400000000000000000e+02,4.732189774513244629e-01,3.809914588928222656e-01,4.389675855636596680e-01,5.846689939498901367e-01,4.728944301605224609e-01,8.451231122016906738e-01,7.255897521972656250e-01,1.071935534477233887e+00,1.624348402023315430e+00,9.690999984741210938e-01
1.402000000000000171e+02,4.787594377994537354e-01,3.444608449935913086e-01,4.470922946929931641e-01,5.182447433471679688e-01,4.477166235446929932e-01,7.607712745666503906e-01,6.076500415802001953e-01,1.018180489540100098e+00,1.352305889129638672e+00,1.051560282707214355e+00
1.404000000000000057e+02,4.885229766368865967e-01,3.133665621280670166e-01,4.579398632049560547e-01,4.592813551425933838e-01,4.369563162326812744e-01,6.798403263092041016e-01,5.270992517471313477e-01,9.462426304817199707e-01,1.105301380157470703e+00,1.096507668495178223e+00
1.405999999999999943e+02,5.017246007919311523e-01,2.867521047592163086e-01,4.687838554382324219e-01,4.085622429847717285e-01,4.379307031631469727e-01,6.039847135543823242e-01,4.773819744586944580e-01,8.635978698730468750e-01,9.003045558929443359e-01,1.101832389831542969e+00
1.408000000000000114e+02,5.226104259490966797e-01,2.649126052856445312e-01,4.771924912929534912e-01,3.664610385894775391e-01,4.446569085121154785e-01,5.354999303817749023e-01,4.491765499114990234e-01,7.783538103103637695e-01,7.385846376419067383e-01,1.073921203613281250e+00
1.410000000000000000e+02,5.503188967704772949e-01,2.490392625331878662e-01,4.834948778152465820e-01,3.323860168457031250e-01,4.548300206661224365e-01,4.745590984821319580e-01,4.359414577484130859e-01,6.961298584938049316e-01,6.174300909042358398e-01,1.022098302841186523e+00
1.412000000000000171e+02,5.844120979309082031e-01,2.370544523000717163e-01,4.945767223834991455e-01,3.033145368099212646e-01,4.661014080047607422e-01,4.214280545711517334e-01,4.349676370620727539e-01,6.189609766006469727e-01,5.339079499244689941e-01,9.517186284065246582e-01
1.414000000000000057e+02,6.254257559776306152e-01,2.269343435764312744e-01,5.107154250144958496e-01,2.784859836101531982e-01,4.758639931678771973e-01,3.767113685607910156e-01,4.408826828002929688e-01,5.486227869987487793e-01,4.818888306617736816e-01,8.699460625648498535e-01
1.415999999999999943e+02,6.739001870155334473e-01,2.176829427480697632e-01,5.344679951667785645e-01,2.593839168548583984e-01,4.807971417903900146e-01,3.412542641162872314e-01,4.507477879524230957e-01,4.859556257724761963e-01,4.522437453269958496e-01,7.848266959190368652e-01
1.418000000000000114e+02,7.294830679893493652e-01,2.092839777469635010e-01,5.643106698989868164e-01,2.453241646289825439e-01,4.908995330333709717e-01,3.108148872852325439e-01,4.624622464179992676e-01,4.309134483337402344e-01,4.377890825271606445e-01,7.025243639945983887e-01
1.420000000000000000e+02,7.920195460319519043e-01,2.026222497224807739e-01,6.009673476219177246e-01,2.340961545705795288e-01,5.044530630111694336e-01,2.846858203411102295e-01,4.726350009441375732e-01,3.845230638980865479e-01,4.357305169105529785e-01,6.251348853111267090e-01
1.422000000000000171e+02,8.616498112678527832e-01,1.979224383831024170e-01,6.449087858200073242e-01,2.243582308292388916e-01,5.260588526725769043e-01,2.636021673679351807e-01,4.785254895687103271e-01,3.473109304904937744e-01,4.411636888980865479e-01,5.542627573013305664e-01
1.424000000000000057e+02,9.386221766471862793e-01,1.953655034303665161e-01,6.961446404457092285e-01,2.154659032821655273e-01,5.541926622390747070e-01,2.482277452945709229e-01,4.878547787666320801e-01,3.158295452594757080e-01,4.507238268852233887e-01,4.910647869110107422e-01
1.425999999999999943e+02,1.023404836654663086e+00,1.950275450944900513e-01,7.544121146202087402e-01,2.077228426933288574e-01,5.888942480087280273e-01,2.364360243082046509e-01,5.007327198982238770e-01,2.888773977756500244e-01,4.625240564346313477e-01,4.352543950080871582e-01
1.428000000000000114e+02,1.118005514144897461e+00,1.961284279823303223e-01,8.195941448211669922e-01,2.018366008996963501e-01,6.306679248809814453e-01,2.264208495616912842e-01,5.211293101310729980e-01,2.666577696800231934e-01,4.727828502655029297e-01,3.881557881832122803e-01
1.430000000000000000e+02,1.222816586494445801e+00,1.989011168479919434e-01,8.919722437858581543e-01,1.979767233133316040e-01,6.799066662788391113e-01,2.172700315713882446e-01,5.484257936477661133e-01,2.504638135433197021e-01,4.789282083511352539e-01,3.503983616828918457e-01
1.432000000000000171e+02,1.339156627655029297e+00,2.041336447000503540e-01,9.718259572982788086e-01,1.963309496641159058e-01,7.363049983978271484e-01,2.090175300836563110e-01,5.819972157478332520e-01,2.383564412593841553e-01,4.877582490444183350e-01,3.185311257839202881e-01
1.434000000000000057e+02,1.469518542289733887e+00,2.133942395448684692e-01,1.060259342193603516e+00,1.965422332286834717e-01,7.995356321334838867e-01,2.025643438100814819e-01,6.224300265312194824e-01,2.281541824340820312e-01,5.003919601440429688e-01,2.913616895675659180e-01
1.435999999999999943e+02,1.613931417465209961e+00,2.294596135616302490e-01,1.158871769905090332e+00,1.982704102993011475e-01,8.699381351470947266e-01,1.980985105037689209e-01,6.704748272895812988e-01,2.188534438610076904e-01,5.199073553085327148e-01,2.685781717300415039e-01
1.438000000000000114e+02,1.771816015243530273e+00,2.549651861190795898e-01,1.267277359962463379e+00,2.018144279718399048e-01,9.477518796920776367e-01,1.958003789186477661e-01,7.256858944892883301e-01,2.104118615388870239e-01,5.465953946113586426e-01,2.519922256469726562e-01
1.440000000000000000e+02,1.941577792167663574e+00,2.912406325340270996e-01,1.388753294944763184e+00,2.085781544446945190e-01,1.033538222312927246e+00,1.956019997596740723e-01,7.876957058906555176e-01,2.036279588937759399e-01,5.795416831970214844e-01,2.397338449954986572e-01
1.442000000000000171e+02,2.115383863449096680e+00,3.405529260635375977e-01,1.524285912513732910e+00,2.196335196495056152e-01,1.129188179969787598e+00,1.968712508678436279e-01,8.567484617233276367e-01,1.987883895635604858e-01,6.193407177925109863e-01,2.293729633092880249e-01
1.444000000000000057e+02,2.267617702484130859e+00,4.119201004505157471e-01,1.673827648162841797e+00,2.392706871032714844e-01,1.234853148460388184e+00,1.998642683029174805e-01,9.331356883049011230e-01,1.960749179124832153e-01,6.665773391723632812e-01,2.200053781270980835e-01
1.445999999999999943e+02,2.332536935806274414e+00,5.135290622711181641e-01,1.836561799049377441e+00,2.688543498516082764e-01,1.352525949478149414e+00,2.055240720510482788e-01,1.017229795455932617e+00,1.956674009561538696e-01,7.211841940879821777e-01,2.115016877651214600e-01
1.448000000000000114e+02,2.246090888977050781e+00,6.384195089340209961e-01,2.008903980255126953e+00,3.094649612903594971e-01,1.484346032142639160e+00,2.152658849954605103e-01,1.111045718193054199e+00,1.966594159603118896e-01,7.825421094894409180e-01,2.045627981424331665e-01
1.450000000000000000e+02,2.026206493377685547e+00,7.782827615737915039e-01,2.180249452590942383e+00,3.648904263973236084e-01,1.630172729492187500e+00,2.323048859834671021e-01,1.214948892593383789e+00,1.993152797222137451e-01,8.509327769279479980e-01,1.995545327663421631e-01
1.452000000000000171e+02,1.746517539024353027e+00,9.258959293365478516e-01,2.308678627014160156e+00,4.490270614624023438e-01,1.789439320564270020e+00,2.588983178138732910e-01,1.330171704292297363e+00,2.043435275554656982e-01,9.266534447669982910e-01,1.966596394777297974e-01
1.454000000000000057e+02,1.465345025062561035e+00,1.027783155441284180e+00,2.320297241210937500e+00,5.610824823379516602e-01,1.960044503211975098e+00,2.963615953922271729e-01,1.459363222122192383e+00,2.133105099201202393e-01,1.010024785995483398e+00,1.960742026567459106e-01
1.455999999999999943e+02,1.204633116722106934e+00,1.085533618927001953e+00,2.167052030563354492e+00,6.918683052062988281e-01,2.133727788925170898e+00,3.472713232040405273e-01,1.602593660354614258e+00,2.287723273038864136e-01,1.102905154228210449e+00,1.969414502382278442e-01
1.458000000000000114e+02,9.805111289024353027e-01,1.107234358787536621e+00,1.916314125061035156e+00,8.358135819435119629e-01,2.279320716857910156e+00,4.223460555076599121e-01,1.759422779083251953e+00,2.535343468189239502e-01,1.205869793891906738e+00,1.994492411613464355e-01
1.460000000000000000e+02,8.001563549041748047e-01,1.092102527618408203e+00,1.632930517196655273e+00,9.676023721694946289e-01,2.329649448394775391e+00,5.268684625625610352e-01,1.928479194641113281e+00,2.889696061611175537e-01,1.319873213768005371e+00,2.042373716831207275e-01
1.462000000000000171e+02,6.617003083229064941e-01,1.049340248107910156e+00,1.359903097152709961e+00,1.051379084587097168e+00,2.221414327621459961e+00,6.536779403686523438e-01,2.102241754531860352e+00,3.371283710002899170e-01,1.447569370269775391e+00,2.128486633300781250e-01
1.464000000000000057e+02,5.624561905860900879e-01,9.857973456382751465e-01,1.111418724060058594e+00,1.097211599349975586e+00,1.990591883659362793e+00,7.949181795120239258e-01,2.256591081619262695e+00,4.065805673599243164e-01,1.589566349983215332e+00,2.276031523942947388e-01
1.465999999999999943e+02,4.984934926033020020e-01,9.072176814079284668e-01,9.048926234245300293e-01,1.103509664535522461e+00,1.708866953849792480e+00,9.393183588981628418e-01,2.327926635742187500e+00,5.063172578811645508e-01,1.745019435882568359e+00,2.515485584735870361e-01
1.468000000000000114e+02,4.616417288780212402e-01,8.216066956520080566e-01,7.417969703674316406e-01,1.076276183128356934e+00,1.430660486221313477e+00,1.035153627395629883e+00,2.251164436340332031e+00,6.298418641090393066e-01,1.913145899772644043e+00,2.860276103019714355e-01
1.470000000000000000e+02,4.410636425018310547e-01,7.375833988189697266e-01,6.194546222686767578e-01,1.024885296821594238e+00,1.174250125885009766e+00,1.088708400726318359e+00,2.037489414215087891e+00,7.682317495346069336e-01,2.086770534515380859e+00,3.329008817672729492e-01
1.472000000000000171e+02,4.341012537479400635e-01,6.578584909439086914e-01,5.348181724548339844e-01,9.547982811927795410e-01,9.560122489929199219e-01,1.105403423309326172e+00,1.761132001876831055e+00,9.152930974960327148e-01,2.244836807250976562e+00,3.998198211193084717e-01
1.474000000000000057e+02,4.376582503318786621e-01,5.835247635841369629e-01,4.820123612880706787e-01,8.730434179306030273e-01,7.814084887504577637e-01,1.086357593536376953e+00,1.480555772781372070e+00,1.019657850265502930e+00,2.324924230575561523e+00,4.972740411758422852e-01
1.475999999999999943e+02,4.459739327430725098e-01,5.170640945434570312e-01,4.519388973712921143e-01,7.877055406570434570e-01,6.483356952667236328e-01,1.040794968605041504e+00,1.219463706016540527e+00,1.079251766204833984e+00,2.261960029602050781e+00,6.191563606262207031e-01
1.478000000000000114e+02,4.570010006427764893e-01,4.580839872360229492e-01,4.371058940887451172e-01,7.051016092300415039e-01,5.539677143096923828e-01,9.751579761505126953e-01,9.935155510902404785e-01,1.103533983230590820e+00,2.056692838668823242e+00,7.557878494262695312e-01
1.480000000000000000e+02,4.679157137870788574e-01,4.074278175830841064e-01,4.348279535770416260e-01,6.274077892303466797e-01,4.936174452304840088e-01,8.956657648086547852e-01,8.111518621444702148e-01,1.090623497962951660e+00,1.784294486045837402e+00,9.025505185127258301e-01
1.482000000000000171e+02,4.763046205043792725e-01,3.654246926307678223e-01,4.402246177196502686e-01,5.562062263488769531e-01,4.589719772338867188e-01,8.102388978004455566e-01,6.708122491836547852e-01,1.049480557441711426e+00,1.503504037857055664e+00,1.011023521423339844e+00
1.484000000000000057e+02,4.828077554702758789e-01,3.314067721366882324e-01,4.497508108615875244e-01,4.927203059196472168e-01,4.402458369731903076e-01,7.267777323722839355e-01,5.696556568145751953e-01,9.874582290649414062e-01,1.240656375885009766e+00,1.074285864830017090e+00
1.485999999999999943e+02,4.940283298492431641e-01,3.023860454559326172e-01,4.616372883319854736e-01,4.365852773189544678e-01,4.347398281097412109e-01,6.478954553604125977e-01,5.039944648742675781e-01,9.099488854408264160e-01,1.011200904846191406e+00,1.102084994316101074e+00
1.488000000000000114e+02,5.103974342346191406e-01,2.775917053222656250e-01,4.719359874725341797e-01,3.893398344516754150e-01,4.388473927974700928e-01,5.746350288391113281e-01,4.656497538089752197e-01,8.250709176063537598e-01,8.253672719001770020e-01,1.092051148414611816e+00
1.490000000000000000e+02,5.343003869056701660e-01,2.584880590438842773e-01,4.783393442630767822e-01,3.511234819889068604e-01,4.474669694900512695e-01,5.092237591743469238e-01,4.440257549285888672e-01,7.413207888603210449e-01,6.817470192909240723e-01,1.052993774414062500e+00
1.492000000000000171e+02,5.642425417900085449e-01,2.444390654563903809e-01,4.870602786540985107e-01,3.190813064575195312e-01,4.587478339672088623e-01,4.512009322643280029e-01,4.361822903156280518e-01,6.617141962051391602e-01,5.774410963058471680e-01,9.926922917366027832e-01
1.494000000000000057e+02,6.010655760765075684e-01,2.332262247800827026e-01,4.996283948421478271e-01,2.917792499065399170e-01,4.694433510303497314e-01,4.016647934913635254e-01,4.392547309398651123e-01,5.872331857681274414e-01,5.092791914939880371e-01,9.162561893463134766e-01
1.495999999999999943e+02,6.452024579048156738e-01,2.234945148229598999e-01,5.189713835716247559e-01,2.687652409076690674e-01,4.771781563758850098e-01,3.608992397785186768e-01,4.472132325172424316e-01,5.205971598625183105e-01,4.687623977661132812e-01,8.319678902626037598e-01
1.498000000000000114e+02,6.967293024063110352e-01,2.146129608154296875e-01,5.456742644309997559e-01,2.520920932292938232e-01,4.843878448009490967e-01,3.275412917137145996e-01,4.579212665557861328e-01,4.614109396934509277e-01,4.458644688129425049e-01,7.481093406677246094e-01
1.500000000000000000e+02,7.550663352012634277e-01,2.068739682435989380e-01,5.784170031547546387e-01,2.397344559431076050e-01,4.960395395755767822e-01,2.991819977760314941e-01,4.688001275062561035e-01,4.103834629058837891e-01,4.369895756244659424e-01,6.681585907936096191e-01
1.502000000000000171e+02,8.204463720321655273e-01,2.010107338428497314e-01,6.180849671363830566e-01,2.293235063552856445e-01,5.134473443031311035e-01,2.749700546264648438e-01,4.773683249950408936e-01,3.679549098014831543e-01,4.394641518592834473e-01,5.931649208068847656e-01
1.504000000000000057e+02,8.930426836013793945e-01,1.971839070320129395e-01,6.651983857154846191e-01,2.199333459138870239e-01,5.383597016334533691e-01,2.568762004375457764e-01,4.834403693675994873e-01,3.337465822696685791e-01,4.470730125904083252e-01,5.259619951248168945e-01
1.505999999999999943e+02,9.731013774871826172e-01,1.955784857273101807e-01,7.196197509765625000e-01,2.114056497812271118e-01,5.692541599273681641e-01,2.435073107481002808e-01,4.943555593490600586e-01,3.045248091220855713e-01,4.575324654579162598e-01,4.662162065505981445e-01
1.508000000000000114e+02,1.061834454536437988e+00,1.958135068416595459e-01,7.808528542518615723e-01,2.044230997562408447e-01,6.069476008415222168e-01,2.325652837753295898e-01,5.101057291030883789e-01,2.795440852642059326e-01,4.684769213199615479e-01,4.145053923130035400e-01
1.510000000000000000e+02,1.160705804824829102e+00,1.975725293159484863e-01,8.491320610046386719e-01,1.993743330240249634e-01,6.520245671272277832e-01,2.229630500078201294e-01,5.334557294845581055e-01,2.601626813411712646e-01,4.774924814701080322e-01,3.711969852447509766e-01
1.512000000000000171e+02,1.269501566886901855e+00,2.011500895023345947e-01,9.247231483459472656e-01,1.964278370141983032e-01,7.044890522956848145e-01,2.142090797424316406e-01,5.628976821899414062e-01,2.458912134170532227e-01,4.830679297447204590e-01,3.366248309612274170e-01
1.514000000000000057e+02,1.391478776931762695e+00,2.079798430204391479e-01,1.007990241050720215e+00,1.957953721284866333e-01,7.638694047927856445e-01,2.067465931177139282e-01,5.992202758789062500e-01,2.345781326293945312e-01,4.935734868049621582e-01,3.069394826889038086e-01
1.515999999999999943e+02,1.527696251869201660e+00,2.191416323184967041e-01,1.100742340087890625e+00,1.966302990913391113e-01,8.301536440849304199e-01,2.011578381061553955e-01,6.427298784255981445e-01,2.247933447360992432e-01,5.084399580955505371e-01,2.815061211585998535e-01
1.518000000000000114e+02,1.677843570709228516e+00,2.389593422412872314e-01,1.203628897666931152e+00,1.990869194269180298e-01,9.036350250244140625e-01,1.976221650838851929e-01,6.937124729156494141e-01,2.158664613962173462e-01,5.312379002571105957e-01,2.615705728530883789e-01
1.520000000000000000e+02,1.841210722923278809e+00,2.687409520149230957e-01,1.317407846450805664e+00,2.038168162107467651e-01,9.846536517143249512e-01,1.963313817977905273e-01,7.516843676567077637e-01,2.080468535423278809e-01,5.599972009658813477e-01,2.468960434198379517e-01
1.522000000000000171e+02,2.013953685760498047e+00,3.095935881137847900e-01,1.444957494735717773e+00,2.123406380414962769e-01,1.074562788009643555e+00,1.967632025480270386e-01,8.165373206138610840e-01,2.020678073167800903e-01,5.957599878311157227e-01,2.354259639978408813e-01
1.524000000000000057e+02,2.185758113861083984e+00,3.652888238430023193e-01,1.586686611175537109e+00,2.268999516963958740e-01,1.174638986587524414e+00,1.987469047307968140e-01,8.885758519172668457e-01,1.981105804443359375e-01,6.387255787849426270e-01,2.255686074495315552e-01
1.525999999999999943e+02,2.314192295074462891e+00,4.499355256557464600e-01,1.742086648941040039e+00,2.506189942359924316e-01,1.284883022308349609e+00,2.026961743831634521e-01,9.681019186973571777e-01,1.963636577129364014e-01,6.890824437141418457e-01,2.165663242340087891e-01
1.528000000000000114e+02,2.324382305145263672e+00,5.626770257949829102e-01,1.910295605659484863e+00,2.848739922046661377e-01,1.408512234687805176e+00,2.101049274206161499e-01,1.056130766868591309e+00,1.965141445398330688e-01,7.464976906776428223e-01,2.085997462272644043e-01
1.530000000000000000e+02,2.169229030609130859e+00,6.940762400627136230e-01,2.084171056747436523e+00,3.314307034015655518e-01,1.546272993087768555e+00,2.224020659923553467e-01,1.154216527938842773e+00,1.981699913740158081e-01,8.107556700706481934e-01,2.024564296007156372e-01
1.532000000000000171e+02,1.917605876922607422e+00,8.384677767753601074e-01,2.243274211883544922e+00,3.977421820163726807e-01,1.697885751724243164e+00,2.435085922479629517e-01,1.262198925018310547e+00,2.016386240720748901e-01,8.821986317634582520e-01,1.983255743980407715e-01
1.534000000000000057e+02,1.633279919624328613e+00,9.704157710075378418e-01,2.327088594436645508e+00,4.945641160011291504e-01,1.862507700920104980e+00,2.747512459754943848e-01,1.383067131042480469e+00,2.082588821649551392e-01,9.610846638679504395e-01,1.963849812746047974e-01
1.536000000000000227e+02,1.359349012374877930e+00,1.054271697998046875e+00,2.268999099731445312e+00,6.161610484123229980e-01,2.035398244857788086e+00,3.174129724502563477e-01,1.518187284469604492e+00,2.190914452075958252e-01,1.048297286033630371e+00,1.964144855737686157e-01
1.538000000000000114e+02,1.110177397727966309e+00,1.100156068801879883e+00,2.065590620040893555e+00,7.527192234992980957e-01,2.203373432159423828e+00,3.763920366764068604e-01,1.667196989059448242e+00,2.383292913436889648e-01,1.145512580871582031e+00,1.979364454746246338e-01
1.540000000000000000e+02,9.032349586486816406e-01,1.106183648109436035e+00,1.793796658515930176e+00,8.998183608055114746e-01,2.316624402999877930e+00,4.653580784797668457e-01,1.829428315162658691e+00,2.674696743488311768e-01,1.252647161483764648e+00,2.012402117252349854e-01
1.542000000000000171e+02,7.398374676704406738e-01,1.078681111335754395e+00,1.512208938598632812e+00,1.009952545166015625e+00,2.302769899368286133e+00,5.813053846359252930e-01,2.001496553421020508e+00,3.076386451721191406e-01,1.372403979301452637e+00,2.075317800045013428e-01
1.544000000000000057e+02,6.172907352447509766e-01,1.026997447013854980e+00,1.248138189315795898e+00,1.074585556983947754e+00,2.126698970794677734e+00,7.134151458740234375e-01,2.173265457153320312e+00,3.623829185962677002e-01,1.506234765052795410e+00,2.179874777793884277e-01
1.546000000000000227e+02,5.325967073440551758e-01,9.564948678016662598e-01,1.017065167427062988e+00,1.103604555130004883e+00,1.867484450340270996e+00,8.587304949760437012e-01,2.304560661315917969e+00,4.451533555984497070e-01,1.654034614562988281e+00,2.364676594734191895e-01
1.548000000000000114e+02,4.798593223094940186e-01,8.743224143981933594e-01,8.295943737030029297e-01,1.094483971595764160e+00,1.585519909858703613e+00,9.819229245185852051e-01,2.320369958877563477e+00,5.562779903411865234e-01,1.815087914466857910e+00,2.647088170051574707e-01
1.550000000000000000e+02,4.499072134494781494e-01,7.885929346084594727e-01,6.844627857208251953e-01,1.056063175201416016e+00,1.316566109657287598e+00,1.058214545249938965e+00,2.172398805618286133e+00,6.864390969276428223e-01,1.986426591873168945e+00,3.039920628070831299e-01
1.552000000000000171e+02,4.352346062660217285e-01,7.056191563606262207e-01,5.788560509681701660e-01,9.962180852890014648e-01,1.074345946311950684e+00,1.098772048950195312e+00,1.924147844314575195e+00,8.297423720359802246e-01,2.158612251281738281e+00,3.574531674385070801e-01
1.554000000000000057e+02,4.331426024436950684e-01,6.276692748069763184e-01,5.095440149307250977e-01,9.199476242065429688e-01,8.755249977111816406e-01,1.099037408828735352e+00,1.641187429428100586e+00,9.629225730895996094e-01,2.294767141342163086e+00,4.376275837421417236e-01
1.556000000000000227e+02,4.387172162532806396e-01,5.562428236007690430e-01,4.682191908359527588e-01,8.355627059936523438e-01,7.196438312530517578e-01,1.067460536956787109e+00,1.367904067039489746e+00,1.048061728477478027e+00,2.321586608886718750e+00,5.464806556701660156e-01
1.558000000000000114e+02,4.483939111232757568e-01,4.925696253776550293e-01,4.449008703231811523e-01,7.513381838798522949e-01,6.039355993270874023e-01,1.012903571128845215e+00,1.119085192680358887e+00,1.094738245010375977e+00,2.184028387069702148e+00,6.755592823028564453e-01
1.560000000000000000e+02,4.603926539421081543e-01,4.363321661949157715e-01,4.356909990310668945e-01,6.708795428276062012e-01,5.254008769989013672e-01,9.404665827751159668e-01,9.114747643470764160e-01,1.102350473403930664e+00,1.941093087196350098e+00,8.176949620246887207e-01
1.562000000000000171e+02,4.707978367805480957e-01,3.889933228492736816e-01,4.379973113536834717e-01,5.955302119255065918e-01,4.771640300750732422e-01,8.577857017517089844e-01,7.472948431968688965e-01,1.076150894165039062e+00,1.658785939216613770e+00,9.539906978607177734e-01
1.564000000000000057e+02,4.772543907165527344e-01,3.507433235645294189e-01,4.456407725811004639e-01,5.279288291931152344e-01,4.497514367103576660e-01,7.729972600936889648e-01,6.238038539886474609e-01,1.025597214698791504e+00,1.384977579116821289e+00,1.041945338249206543e+00
1.566000000000000227e+02,4.860643744468688965e-01,3.186571300029754639e-01,4.561187922954559326e-01,4.678468108177185059e-01,4.371367394924163818e-01,6.913043260574340820e-01,5.381306409835815430e-01,9.562029838562011719e-01,1.134840965270996094e+00,1.090411543846130371e+00
1.568000000000000114e+02,4.987136423587799072e-01,2.913039922714233398e-01,4.672094583511352539e-01,4.157719016075134277e-01,4.366157650947570801e-01,6.146266460418701172e-01,4.844228625297546387e-01,8.749179840087890625e-01,9.248187541961669922e-01,1.100673794746398926e+00
1.570000000000000000e+02,5.180562734603881836e-01,2.681477963924407959e-01,4.763377010822296143e-01,3.722729980945587158e-01,4.425825476646423340e-01,5.449132919311523438e-01,4.537357985973358154e-01,7.897953391075134277e-01,7.581464648246765137e-01,1.076687574386596680e+00
1.572000000000000171e+02,5.448104143142700195e-01,2.513988614082336426e-01,4.817317426204681396e-01,3.373752236366271973e-01,4.524485766887664795e-01,4.828168749809265137e-01,4.383493959903717041e-01,7.072631120681762695e-01,6.322516798973083496e-01,1.027723789215087891e+00
1.574000000000000057e+02,5.776861906051635742e-01,2.390507906675338745e-01,4.922618865966796875e-01,3.074884414672851562e-01,4.640032649040222168e-01,4.283207058906555176e-01,4.356205165386199951e-01,6.295756697654724121e-01,5.443128347396850586e-01,9.597113728523254395e-01
1.576000000000000227e+02,6.174021959304809570e-01,2.286206036806106567e-01,5.069571733474731445e-01,2.819140851497650146e-01,4.740171432495117188e-01,3.824436664581298828e-01,4.407881796360015869e-01,5.582472681999206543e-01,4.888068735599517822e-01,8.792752027511596680e-01
1.578000000000000114e+02,6.645591259002685547e-01,2.192174047231674194e-01,5.295178294181823730e-01,2.616809308528900146e-01,4.796175062656402588e-01,3.457399904727935791e-01,4.501450955867767334e-01,4.946253001689910889e-01,4.570024907588958740e-01,7.943781018257141113e-01
1.580000000000000000e+02,7.189580202102661133e-01,2.106710076332092285e-01,5.581471323966979980e-01,2.468128204345703125e-01,4.891761839389801025e-01,3.145715892314910889e-01,4.619544446468353271e-01,4.383323490619659424e-01,4.406495690345764160e-01,7.119686603546142578e-01
1.582000000000000171e+02,7.802510857582092285e-01,2.036754786968231201e-01,5.937212705612182617e-01,2.352598160505294800e-01,5.022145509719848633e-01,2.879025340080261230e-01,4.722455143928527832e-01,3.908772468566894531e-01,4.369897246360778809e-01,6.342381238937377930e-01
1.584000000000000057e+02,8.485776185989379883e-01,1.986082345247268677e-01,6.364291906356811523e-01,2.253571301698684692e-01,5.227878093719482422e-01,2.659345269203186035e-01,4.787313938140869141e-01,3.524720072746276855e-01,4.416987001895904541e-01,5.625916719436645508e-01
1.586000000000000227e+02,9.241939187049865723e-01,1.956496983766555786e-01,6.864627599716186523e-01,2.163073718547821045e-01,5.503537058830261230e-01,2.499927580356597900e-01,4.872127473354339600e-01,3.203131258487701416e-01,4.507535994052886963e-01,4.986406564712524414e-01
1.588000000000000114e+02,1.007466673851013184e+00,1.949995905160903931e-01,7.436535358428955078e-01,2.082621753215789795e-01,5.841629505157470703e-01,2.379778325557708740e-01,4.995981156826019287e-01,2.928943634033203125e-01,4.622950255870819092e-01,4.419910013675689697e-01
1.590000000000000000e+02,1.100235342979431152e+00,1.958273798227310181e-01,8.077257275581359863e-01,2.020464390516281128e-01,6.249482631683349609e-01,2.278489917516708374e-01,5.186607837677001953e-01,2.697437107563018799e-01,4.726381897926330566e-01,3.939618766307830811e-01
1.592000000000000171e+02,1.203283786773681641e+00,1.982694566249847412e-01,8.789513111114501953e-01,1.978278458118438721e-01,6.732086539268493652e-01,2.185906618833541870e-01,5.451463460922241211e-01,2.529297173023223877e-01,4.793241024017333984e-01,3.551116585731506348e-01
1.594000000000000057e+02,1.317264080047607422e+00,2.029780894517898560e-01,9.576225876808166504e-01,1.957945525646209717e-01,7.287164926528930664e-01,2.101888805627822876e-01,5.777016282081604004e-01,2.405236363410949707e-01,4.873634278774261475e-01,3.226490914821624756e-01
1.596000000000000227e+02,1.444998025894165039e+00,2.114728689193725586e-01,1.044541478157043457e+00,1.957648545503616333e-01,7.910643219947814941e-01,2.035008519887924194e-01,6.171277761459350586e-01,2.300620824098587036e-01,4.994193017482757568e-01,2.949742972850799561e-01
1.598000000000000114e+02,1.586935162544250488e+00,2.259893119335174561e-01,1.141512989997863770e+00,1.972254067659378052e-01,8.605015873908996582e-01,1.987692266702651978e-01,6.639908552169799805e-01,2.206545621156692505e-01,5.178480148315429688e-01,2.715184688568115234e-01
1.600000000000000000e+02,1.742426991462707520e+00,2.497043758630752563e-01,1.248420715332031250e+00,2.004408836364746094e-01,9.373084306716918945e-01,1.961797922849655151e-01,7.182384133338928223e-01,2.121115326881408691e-01,5.437748432159423828e-01,2.543658912181854248e-01
1.602000000000000171e+02,1.910827398300170898e+00,2.839262485504150391e-01,1.367738962173461914e+00,2.065709680318832397e-01,1.021836519241333008e+00,1.958268731832504272e-01,7.792040705680847168e-01,2.050764560699462891e-01,5.758200287818908691e-01,2.417752891778945923e-01
1.604000000000000057e+02,2.085088014602661133e+00,3.304170966148376465e-01,1.501203298568725586e+00,2.168497741222381592e-01,1.116124749183654785e+00,1.968971788883209229e-01,8.471840023994445801e-01,1.999610960483551025e-01,6.146967411041259766e-01,2.311839461326599121e-01
1.606000000000000227e+02,2.246260166168212891e+00,3.962433934211730957e-01,1.648657202720642090e+00,2.349722832441329956e-01,1.220427036285400391e+00,1.996509730815887451e-01,9.224666953086853027e-01,1.969473659992218018e-01,6.609945297241210938e-01,2.217271178960800171e-01
1.608000000000000114e+02,2.332650423049926758e+00,4.929546117782592773e-01,1.809517383575439453e+00,2.628016173839569092e-01,1.336287975311279297e+00,2.048278450965881348e-01,1.005372524261474609e+00,1.962283998727798462e-01,7.147434949874877930e-01,2.131369858980178833e-01
1.610000000000000000e+02,2.277422666549682617e+00,6.147686243057250977e-01,1.980955481529235840e+00,3.016360998153686523e-01,1.466125011444091797e+00,2.140084058046340942e-01,1.097699761390686035e+00,1.970159262418746948e-01,7.751924991607666016e-01,2.059830874204635620e-01
1.612000000000000171e+02,2.075353860855102539e+00,7.514980435371398926e-01,2.154044389724731445e+00,3.543910086154937744e-01,1.610049486160278320e+00,2.299121171236038208e-01,1.200162768363952637e+00,1.994284093379974365e-01,8.426350355148315430e-01,2.007367610931396484e-01
1.614000000000000057e+02,1.803483366966247559e+00,8.992298841476440430e-01,2.293763160705566406e+00,4.331855773925781250e-01,1.767465710639953613e+00,2.551862299442291260e-01,1.313453674316406250e+00,2.040641158819198608e-01,9.173548817634582520e-01,1.975769847631454468e-01
1.616000000000000227e+02,1.520504951477050781e+00,1.010998129844665527e+00,2.328595638275146484e+00,5.409765839576721191e-01,1.936904668807983398e+00,2.911770045757293701e-01,1.440456867218017578e+00,2.124615311622619629e-01,9.996747970581054688e-01,1.966992318630218506e-01
1.618000000000000114e+02,1.254755377769470215e+00,1.076920270919799805e+00,2.199208974838256836e+00,6.697653532028198242e-01,2.110526800155639648e+00,3.401158154010772705e-01,1.581496834754943848e+00,2.267698943614959717e-01,1.091193675994873047e+00,1.973855942487716675e-01
1.620000000000000000e+02,1.021716117858886719e+00,1.106946110725402832e+00,1.959249377250671387e+00,8.120867609977722168e-01,2.262303352355957031e+00,4.111410975456237793e-01,1.736248493194580078e+00,2.501767575740814209e-01,1.192809820175170898e+00,1.996806859970092773e-01
1.622000000000000171e+02,8.324431180953979492e-01,1.098500847816467285e+00,1.675691843032836914e+00,9.515210986137390137e-01,2.327016353607177734e+00,5.122509598731994629e-01,1.903696298599243164e+00,2.840750217437744141e-01,1.305061340332031250e+00,2.041232883930206299e-01
1.624000000000000057e+02,6.857167482376098633e-01,1.060489058494567871e+00,1.399800300598144531e+00,1.042089939117431641e+00,2.241075515747070312e+00,6.366054415702819824e-01,2.077202320098876953e+00,3.301582336425781250e-01,1.430836558341979980e+00,2.122352272272109985e-01
1.626000000000000227e+02,5.788152217864990234e-01,1.000734806060791016e+00,1.146939635276794434e+00,1.092263936996459961e+00,2.022511720657348633e+00,7.757307291030883789e-01,2.237733125686645508e+00,3.954387009143829346e-01,1.570816755294799805e+00,2.259651720523834229e-01
1.628000000000000114e+02,5.084052681922912598e-01,9.243617057800292969e-01,9.338145852088928223e-01,1.104449510574340820e+00,1.744116425514221191e+00,9.226319193840026855e-01,2.324237585067749023e+00,4.913733005523681641e-01,1.724428772926330566e+00,2.487095296382904053e-01
1.630000000000000000e+02,4.664368033409118652e-01,8.396046161651611328e-01,7.642404437065124512e-01,1.081848740577697754e+00,1.464376449584960938e+00,1.024120092391967773e+00,2.270091772079467773e+00,6.123251914978027344e-01,1.890820264816284180e+00,2.818147838115692139e-01
1.632000000000000171e+02,4.428678154945373535e-01,7.548134922981262207e-01,6.357446908950805664e-01,1.033826828002929688e+00,1.204941987991333008e+00,1.081686019897460938e+00,2.069664001464843750e+00,7.481234073638916016e-01,2.063941478729248047e+00,3.268909752368927002e-01
1.634000000000000057e+02,4.335208237171173096e-01,6.736978292465209961e-01,5.455874204635620117e-01,9.662762880325317383e-01,9.816378355026245117e-01,1.103531360626220703e+00,1.799504637718200684e+00,8.948589563369750977e-01,2.226891994476318359e+00,3.901958763599395752e-01
1.636000000000000227e+02,4.357502758502960205e-01,5.978706479072570801e-01,4.885346293449401855e-01,8.857911229133605957e-01,8.018641471862792969e-01,1.088695526123046875e+00,1.518386363983154297e+00,1.006029844284057617e+00,2.321494102478027344e+00,4.840462207794189453e-01
1.638000000000000114e+02,4.434604048728942871e-01,5.297642946243286133e-01,4.558405280113220215e-01,8.004391193389892578e-01,6.639541387557983398e-01,1.046165943145751953e+00,1.254564046859741211e+00,1.071633577346801758e+00,2.278350114822387695e+00,6.036572456359863281e-01
1.640000000000000000e+02,4.540680348873138428e-01,4.692429006099700928e-01,4.388097524642944336e-01,7.173383235931396484e-01,5.650067329406738281e-01,9.830747842788696289e-01,1.022772789001464844e+00,1.101769924163818359e+00,2.084960699081420898e+00,7.379192113876342773e-01
1.642000000000000171e+02,4.653473198413848877e-01,4.167576730251312256e-01,4.347244799137115479e-01,6.389701366424560547e-01,5.010899901390075684e-01,9.050146937370300293e-01,8.344716429710388184e-01,1.093622326850891113e+00,1.818125844001770020e+00,8.843593001365661621e-01
1.644000000000000057e+02,4.747621119022369385e-01,3.728120923042297363e-01,4.394024610519409180e-01,5.665930509567260742e-01,4.641799926757812500e-01,8.199049234390258789e-01,6.885658502578735352e-01,1.055920124053955078e+00,1.536906838417053223e+00,9.988474249839782715e-01
1.646000000000000227e+02,4.801479578018188477e-01,3.377620577812194824e-01,4.484554529190063477e-01,5.019925832748413086e-01,4.434791803359985352e-01,7.363926768302917480e-01,5.821950435638427734e-01,9.967399835586547852e-01,1.271682500839233398e+00,1.067420005798339844e+00
1.648000000000000114e+02,4.906818270683288574e-01,3.076672852039337158e-01,4.600319862365722656e-01,4.447770416736602783e-01,4.363251328468322754e-01,6.571621894836425781e-01,5.120550394058227539e-01,9.210079908370971680e-01,1.037162184715270996e+00,1.100430965423583984e+00
1.650000000000000000e+02,5.052569508552551270e-01,2.819067835807800293e-01,4.705510735511779785e-01,3.962490260601043701e-01,4.396617114543914795e-01,5.831527709960937500e-01,4.700545370578765869e-01,8.369737863540649414e-01,8.460656404495239258e-01,1.094639539718627930e+00
1.652000000000000171e+02,5.277572870254516602e-01,2.613925337791442871e-01,4.776877760887145996e-01,3.566215038299560547e-01,4.477678537368774414e-01,5.169574022293090820e-01,4.462726414203643799e-01,7.529196143150329590e-01,6.975255608558654785e-01,1.058689594268798828e+00
1.654000000000000057e+02,5.563035607337951660e-01,2.463224977254867554e-01,4.855485856533050537e-01,3.238193690776824951e-01,4.585988521575927734e-01,4.582089781761169434e-01,4.366671442985534668e-01,6.725237369537353516e-01,5.885954499244689941e-01,1.000847220420837402e+00
1.656000000000000227e+02,5.917080044746398926e-01,2.346832603216171265e-01,4.976000189781188965e-01,2.959186732769012451e-01,4.693763852119445801e-01,4.077056050300598145e-01,4.386291801929473877e-01,5.971733331680297852e-01,5.161644816398620605e-01,9.261013269424438477e-01
1.658000000000000114e+02,6.342691779136657715e-01,2.247395217418670654e-01,5.158189535140991211e-01,2.721696197986602783e-01,4.776725769042968750e-01,3.658014237880706787e-01,4.460949301719665527e-01,5.294883847236633301e-01,4.724515676498413086e-01,8.425147533416748047e-01
1.660000000000000000e+02,6.842605471611022949e-01,2.156556099653244019e-01,5.415751934051513672e-01,2.547573149204254150e-01,4.840834140777587891e-01,3.318760395050048828e-01,4.564423263072967529e-01,4.692997932434082031e-01,4.476751685142517090e-01,7.583130002021789551e-01
1.662000000000000171e+02,7.413684725761413574e-01,2.075528651475906372e-01,5.733503103256225586e-01,2.419665157794952393e-01,4.952107071876525879e-01,3.029316961765289307e-01,4.675209522247314453e-01,4.170515537261962891e-01,4.372290968894958496e-01,6.776148676872253418e-01
1.664000000000000057e+02,8.053401112556457520e-01,2.012704759836196899e-01,6.118826270103454590e-01,2.312550097703933716e-01,5.115032792091369629e-01,2.782220244407653809e-01,4.767861068248748779e-01,3.732779622077941895e-01,4.384573698043823242e-01,6.019586920738220215e-01
1.666000000000000227e+02,8.764698505401611328e-01,1.969873905181884766e-01,6.578372120857238770e-01,2.217460125684738159e-01,5.353761315345764160e-01,2.592799961566925049e-01,4.820354580879211426e-01,3.383609056472778320e-01,4.453564286231994629e-01,5.337449908256530762e-01
1.668000000000000114e+02,9.550135731697082520e-01,1.948885321617126465e-01,7.111587524414062500e-01,2.130970507860183716e-01,5.654063224792480469e-01,2.453656643629074097e-01,4.924341142177581787e-01,3.084242939949035645e-01,4.555783867835998535e-01,4.730379879474639893e-01
1.670000000000000000e+02,1.041812419891357422e+00,1.948155015707015991e-01,7.712792158126831055e-01,2.058373987674713135e-01,6.021907925605773926e-01,2.341885119676589966e-01,5.068454742431640625e-01,2.827570736408233643e-01,4.667658805847167969e-01,4.201826453208923340e-01
1.672000000000000171e+02,1.138583421707153320e+00,1.962323635816574097e-01,8.383947014808654785e-01,2.004818618297576904e-01,6.461741924285888672e-01,2.244704961776733398e-01,5.293028354644775391e-01,2.624744474887847900e-01,4.764667451381683350e-01,3.755970895290374756e-01
1.674000000000000057e+02,1.245466947555541992e+00,1.993906944990158081e-01,9.127742648124694824e-01,1.971989125013351440e-01,6.976231336593627930e-01,2.156056314706802368e-01,5.577959418296813965e-01,2.475155442953109741e-01,4.814088642597198486e-01,3.404247462749481201e-01
1.676000000000000227e+02,1.364664316177368164e+00,2.053848803043365479e-01,9.947730898857116699e-01,1.961966603994369507e-01,7.560269236564636230e-01,2.079081088304519653e-01,5.929405689239501953e-01,2.358784377574920654e-01,4.915313422679901123e-01,3.101181983947753906e-01
1.678000000000000114e+02,1.498049378395080566e+00,2.155265510082244873e-01,1.085923671722412109e+00,1.968045085668563843e-01,8.213623762130737305e-01,2.020691633224487305e-01,6.354027390480041504e-01,2.259556800127029419e-01,5.052614808082580566e-01,2.841050028800964355e-01
1.680000000000000000e+02,1.645503997802734375e+00,2.333923280239105225e-01,1.187220335006713867e+00,1.989891976118087769e-01,8.938512206077575684e-01,1.982581913471221924e-01,6.852808594703674316e-01,2.168922275304794312e-01,5.270984172821044922e-01,2.632462084293365479e-01
1.682000000000000171e+02,1.806382060050964355e+00,2.609451115131378174e-01,1.298946738243103027e+00,2.032779902219772339e-01,9.738316535949707031e-01,1.966657191514968872e-01,7.422654628753662109e-01,2.088071405887603760e-01,5.553492307662963867e-01,2.479979544878005981e-01
1.684000000000000057e+02,1.978026270866394043e+00,2.994937002658843994e-01,1.424172759056091309e+00,2.111739218235015869e-01,1.062409281730651855e+00,1.969110667705535889e-01,8.060917854309082031e-01,2.025363147258758545e-01,5.903172492980957031e-01,2.362820357084274292e-01
1.686000000000000227e+02,2.151392459869384766e+00,3.518776595592498779e-01,1.563574910163879395e+00,2.244740128517150879e-01,1.161136269569396973e+00,1.986765712499618530e-01,8.770653605461120605e-01,1.982624381780624390e-01,6.323488354682922363e-01,2.263005077838897705e-01
1.688000000000000114e+02,2.294205904006958008e+00,4.294760525226593018e-01,1.716623663902282715e+00,2.467157244682312012e-01,1.269560217857360840e+00,2.022754102945327759e-01,9.554431438446044922e-01,1.961639523506164551e-01,6.817687153816223145e-01,2.171781957149505615e-01
1.690000000000000000e+02,2.334661722183227539e+00,5.366390347480773926e-01,1.882722973823547363e+00,2.792414426803588867e-01,1.391260981559753418e+00,2.091558277606964111e-01,1.042057156562805176e+00,1.960970163345336914e-01,7.383916378021240234e-01,2.089850306510925293e-01
1.692000000000000171e+02,2.213946580886840820e+00,6.651247739791870117e-01,2.056021451950073242e+00,3.235629796981811523e-01,1.527205228805541992e+00,2.203933298587799072e-01,1.138647317886352539e+00,1.975152492523193359e-01,8.018341660499572754e-01,2.025968432426452637e-01
1.694000000000000057e+02,1.976671338081359863e+00,8.076755404472351074e-01,2.221019029617309570e+00,3.854033648967742920e-01,1.677002787590026855e+00,2.402564287185668945e-01,1.245201826095581055e+00,2.006903290748596191e-01,8.724113702774047852e-01,1.981957107782363892e-01
1.696000000000000227e+02,1.692491292953491211e+00,9.499031305313110352e-01,2.322484016418457031e+00,4.777364432811737061e-01,1.839897990226745605e+00,2.700726985931396484e-01,1.364045262336730957e+00,2.067147791385650635e-01,9.503918886184692383e-01,1.959610879421234131e-01
1.698000000000000114e+02,1.414021849632263184e+00,1.043174028396606445e+00,2.289985179901123047e+00,5.963882803916931152e-01,2.012229919433593750e+00,3.109373748302459717e-01,1.497095584869384766e+00,2.168740183115005493e-01,1.036469817161560059e+00,1.958084106445312500e-01
1.700000000000000000e+02,1.158400416374206543e+00,1.094985723495483398e+00,2.102024078369140625e+00,7.298251390457153320e-01,2.183212518692016602e+00,3.667428791522979736e-01,1.644033789634704590e+00,2.347542196512222290e-01,1.132436513900756836e+00,1.971284151077270508e-01
1.702000000000000171e+02,9.421445727348327637e-01,1.108973503112792969e+00,1.837342023849487305e+00,8.765078783035278320e-01,2.309587478637695312e+00,4.517427086830139160e-01,1.804373025894165039e+00,2.623042166233062744e-01,1.238429069519042969e+00,2.001825422048568726e-01
1.704000000000000057e+02,7.697135806083679199e-01,1.087606072425842285e+00,1.555288434028625488e+00,9.943320155143737793e-01,2.315748214721679688e+00,5.645347237586975098e-01,1.975373983383178711e+00,3.008297383785247803e-01,1.356501340866088867e+00,2.059681564569473267e-01
1.706000000000000227e+02,6.387805938720703125e-01,1.040297269821166992e+00,1.288114309310913086e+00,1.065808176994323730e+00,2.158160209655761719e+00,6.954780817031860352e-01,2.148192405700683594e+00,3.532028198242187500e-01,1.488650798797607422e+00,2.158544361591339111e-01
1.708000000000000114e+02,5.464183688163757324e-01,9.731181263923645020e-01,1.050348758697509766e+00,1.101533293724060059e+00,1.905987739562988281e+00,8.394684195518493652e-01,2.288312435150146484e+00,4.312913119792938232e-01,1.634856104850769043e+00,2.331730574369430542e-01
1.710000000000000000e+02,4.878879189491271973e-01,8.924854993820190430e-01,8.561240434646606445e-01,1.097839832305908203e+00,1.623245120048522949e+00,9.694607257843017578e-01,2.325842857360839844e+00,5.382406711578369141e-01,1.794465422630310059e+00,2.600987553596496582e-01
1.712000000000000171e+02,4.544048607349395752e-01,8.065635561943054199e-01,7.045633792877197266e-01,1.063412785530090332e+00,1.351375579833984375e+00,1.051705241203308105e+00,2.199804306030273438e+00,6.664746999740600586e-01,1.965031743049621582e+00,2.979217767715454102e-01
1.714000000000000057e+02,4.367756247520446777e-01,7.227434515953063965e-01,5.929942727088928223e-01,1.006640791893005371e+00,1.104400634765625000e+00,1.096568465232849121e+00,1.961851119995117188e+00,8.082848787307739258e-01,2.138347625732421875e+00,3.493791520595550537e-01
1.716000000000000227e+02,4.322659969329833984e-01,6.437275409698486328e-01,5.182179808616638184e-01,9.325178265571594238e-01,8.995396494865417480e-01,1.101769447326660156e+00,1.679183006286621094e+00,9.481178522109985352e-01,2.282301425933837891e+00,4.254086315631866455e-01
1.718000000000000114e+02,4.369316101074218750e-01,5.705890655517578125e-01,4.728396832942962646e-01,8.490168452262878418e-01,7.379694581031799316e-01,1.073757529258728027e+00,1.403395175933837891e+00,1.039303779602050781e+00,2.327808856964111328e+00,5.307889580726623535e-01
1.720000000000000000e+02,4.460262060165405273e-01,5.053111314773559570e-01,4.471549689769744873e-01,7.643313407897949219e-01,6.169788241386413574e-01,1.021848440170288086e+00,1.150713324546813965e+00,1.089813470840454102e+00,2.214257955551147461e+00,6.579275727272033691e-01
1.722000000000000171e+02,4.576764702796936035e-01,4.474937319755554199e-01,4.360094070434570312e-01,6.829831004142761230e-01,5.336000323295593262e-01,9.513880014419555664e-01,9.373977184295654297e-01,1.102652668952941895e+00,1.980968713760375977e+00,7.993947863578796387e-01
1.724000000000000057e+02,4.684278964996337891e-01,3.983567059040069580e-01,4.367303848266601562e-01,6.067930459976196289e-01,4.817333817481994629e-01,8.695774078369140625e-01,7.675348520278930664e-01,1.080618143081665039e+00,1.698895573616027832e+00,9.422186613082885742e-01
1.726000000000000227e+02,4.759216904640197754e-01,3.581376075744628906e-01,4.432611763477325439e-01,5.378797650337219238e-01,4.521615505218505859e-01,7.844693660736083984e-01,6.387303471565246582e-01,1.033049941062927246e+00,1.421466588973999023e+00,1.036527872085571289e+00
1.728000000000000114e+02,4.835974276065826416e-01,3.249967098236083984e-01,4.534545838832855225e-01,4.765459001064300537e-01,4.377253055572509766e-01,7.021697759628295898e-01,5.481765866279602051e-01,9.659990668296813965e-01,1.166402816772460938e+00,1.089043617248535156e+00
1.730000000000000000e+02,4.955720603466033936e-01,2.968046963214874268e-01,4.648616611957550049e-01,4.230094254016876221e-01,4.357296228408813477e-01,6.247687935829162598e-01,4.906991422176361084e-01,8.859259486198425293e-01,9.498391747474670410e-01,1.104443073272705078e+00
1.732000000000000171e+02,5.134081244468688965e-01,2.726903557777404785e-01,4.747340977191925049e-01,3.779637217521667480e-01,4.411585927009582520e-01,5.539367198944091797e-01,4.576140344142913818e-01,8.008958101272583008e-01,7.768946886062622070e-01,1.084395408630371094e+00
1.734000000000000057e+02,5.388190746307373047e-01,2.548529207706451416e-01,4.798844158649444580e-01,3.421308100223541260e-01,4.506869316101074219e-01,4.907883703708648682e-01,4.402455687522888184e-01,7.179985046386718750e-01,6.452428102493286133e-01,1.038157582283020020e+00
1.736000000000000227e+02,5.702275633811950684e-01,2.417434602975845337e-01,4.898942112922668457e-01,3.114478886127471924e-01,4.624730944633483887e-01,4.350264072418212891e-01,4.358872473239898682e-01,6.397594809532165527e-01,5.521119236946105957e-01,9.720941185951232910e-01
1.738000000000000114e+02,6.084122657775878906e-01,2.308889180421829224e-01,5.032815933227539062e-01,2.851488888263702393e-01,4.726861715316772461e-01,3.880762755870819092e-01,4.403826594352722168e-01,5.674360990524291992e-01,4.927461743354797363e-01,8.924004435539245605e-01
1.740000000000000000e+02,6.540201902389526367e-01,2.213155478239059448e-01,5.247043967247009277e-01,2.638252675533294678e-01,4.789042472839355469e-01,3.501954078674316406e-01,4.492883980274200439e-01,5.028631687164306641e-01,4.586604237556457520e-01,8.070872426033020020e-01
1.742000000000000171e+02,7.068786621093750000e-01,2.125879824161529541e-01,5.526459217071533203e-01,2.482213079929351807e-01,4.877569973468780518e-01,3.183532655239105225e-01,4.607434570789337158e-01,4.456628859043121338e-01,4.404253065586090088e-01,7.238575816154479980e-01
1.744000000000000057e+02,7.666815519332885742e-01,2.052047252655029297e-01,5.872238278388977051e-01,2.363709658384323120e-01,5.003923177719116211e-01,2.911878526210784912e-01,4.712087810039520264e-01,3.970955312252044678e-01,4.352925717830657959e-01,6.452081203460693359e-01
1.746000000000000227e+02,8.334509730339050293e-01,1.997102797031402588e-01,6.288048624992370605e-01,2.263195663690567017e-01,5.199319124221801758e-01,2.683807313442230225e-01,4.783385097980499268e-01,3.574406504631042480e-01,4.395157396793365479e-01,5.722591876983642578e-01
1.748000000000000114e+02,9.074456095695495605e-01,1.962836384773254395e-01,6.777459979057312012e-01,2.171282619237899780e-01,5.466971397399902344e-01,2.518264651298522949e-01,4.860379993915557861e-01,3.246189057826995850e-01,4.482281506061553955e-01,5.071833729743957520e-01
1.750000000000000000e+02,9.890424609184265137e-01,1.951266676187515259e-01,7.340940833091735840e-01,2.088301628828048706e-01,5.796859860420227051e-01,2.395783811807632446e-01,4.979602694511413574e-01,2.966834306716918945e-01,4.595794379711151123e-01,4.494133591651916504e-01
1.752000000000000171e+02,1.079656720161437988e+00,1.956383138895034790e-01,7.971614599227905273e-01,2.023201733827590942e-01,6.195404529571533203e-01,2.292313128709793091e-01,5.159703493118286133e-01,2.729222178459167480e-01,4.702282845973968506e-01,4.001053571701049805e-01
1.754000000000000057e+02,1.180575132369995117e+00,1.977060586214065552e-01,8.673334121704101562e-01,1.977784782648086548e-01,6.668485403060913086e-01,2.198683470487594604e-01,5.415833592414855957e-01,2.554385960102081299e-01,4.777311384677886963e-01,3.597506880760192871e-01
1.756000000000000227e+02,1.291861653327941895e+00,2.017979770898818970e-01,9.449335932731628418e-01,1.953990608453750610e-01,7.215158939361572266e-01,2.113681435585021973e-01,5.732882022857666016e-01,2.426192313432693481e-01,4.851568341255187988e-01,3.266266286373138428e-01
1.758000000000000114e+02,1.416549801826477051e+00,2.094124257564544678e-01,1.030506134033203125e+00,1.951547861099243164e-01,7.829705476760864258e-01,2.044487297534942627e-01,6.116871833801269531e-01,2.318909019231796265e-01,4.968174099922180176e-01,2.983704209327697754e-01
1.760000000000000000e+02,1.555520772933959961e+00,2.221338450908660889e-01,1.125934362411499023e+00,1.963741183280944824e-01,8.514165878295898438e-01,1.994531750679016113e-01,6.574870944023132324e-01,2.223774641752243042e-01,5.145208835601806641e-01,2.743318080902099609e-01
1.762000000000000171e+02,1.708311080932617188e+00,2.437586784362792969e-01,1.231512665748596191e+00,1.992935389280319214e-01,9.272062182426452637e-01,1.965769827365875244e-01,7.107118368148803711e-01,2.137259840965270996e-01,5.397207736968994141e-01,2.565117478370666504e-01
1.764000000000000057e+02,1.873972654342651367e+00,2.756516337394714355e-01,1.348874330520629883e+00,2.048147767782211304e-01,1.010668635368347168e+00,1.960133016109466553e-01,7.707919478416442871e-01,2.064584195613861084e-01,5.708501935005187988e-01,2.433241158723831177e-01
1.766000000000000227e+02,2.047494649887084961e+00,3.191662430763244629e-01,1.480192542076110840e+00,2.144163846969604492e-01,1.103624105453491211e+00,1.968915164470672607e-01,8.377485871315002441e-01,2.010770440101623535e-01,6.087694168090820312e-01,2.324579954147338867e-01
1.768000000000000114e+02,2.215081691741943359e+00,3.793320655822753906e-01,1.625747084617614746e+00,2.311587482690811157e-01,1.206702709197998047e+00,1.994115263223648071e-01,9.119575023651123047e-01,1.977682560682296753e-01,6.541128754615783691e-01,2.228905111551284790e-01
1.770000000000000000e+02,2.324798583984375000e+00,4.697973132133483887e-01,1.784708499908447266e+00,2.574480772018432617e-01,1.320782899856567383e+00,2.042234539985656738e-01,9.937260150909423828e-01,1.967266649007797241e-01,7.068232893943786621e-01,2.141752392053604126e-01
1.772000000000000171e+02,2.303616523742675781e+00,5.874229669570922852e-01,1.955137014389038086e+00,2.945627868175506592e-01,1.448643684387207031e+00,2.128689438104629517e-01,1.084572553634643555e+00,1.973118484020233154e-01,7.663269042968750000e-01,2.067684680223464966e-01
1.774000000000000057e+02,2.121839046478271484e+00,7.205626964569091797e-01,2.129202127456665039e+00,3.449792563915252686e-01,1.590688347816467285e+00,2.276572585105895996e-01,1.185492157936096191e+00,1.994890570640563965e-01,8.327851295471191406e-01,2.012419253587722778e-01
1.776000000000000227e+02,1.859744310379028320e+00,8.671855926513671875e-01,2.277099132537841797e+00,4.189472794532775879e-01,1.746326208114624023e+00,2.516499757766723633e-01,1.296882748603820801e+00,2.037325799465179443e-01,9.064842462539672852e-01,1.977786421775817871e-01
1.778000000000000114e+02,1.576664090156555176e+00,9.889651536941528320e-01,2.332735776901245117e+00,5.226114392280578613e-01,1.914531707763671875e+00,2.862202525138854980e-01,1.421649813652038574e+00,2.115591913461685181e-01,9.877158403396606445e-01,1.965667605400085449e-01
1.780000000000000000e+02,1.307353496551513672e+00,1.063815593719482422e+00,2.231709480285644531e+00,6.489680409431457520e-01,2.088136434555053711e+00,3.332289457321166992e-01,1.560602664947509766e+00,2.247077524662017822e-01,1.077888011932373047e+00,1.970484107732772827e-01
1.782000000000000171e+02,1.065851330757141113e+00,1.102707743644714355e+00,2.003765821456909180e+00,7.901180982589721680e-01,2.245882749557495117e+00,4.003518223762512207e-01,1.713398456573486328e+00,2.467831522226333618e-01,1.178276181221008301e+00,1.990980803966522217e-01
1.784000000000000057e+02,8.679661750793457031e-01,1.101505160331726074e+00,1.722112178802490234e+00,9.360741972923278809e-01,2.325660467147827148e+00,4.979785680770874023e-01,1.878982782363891602e+00,2.791348695755004883e-01,1.288848519325256348e+00,2.031478881835937500e-01
1.786000000000000227e+02,7.130948305130004883e-01,1.068769812583923340e+00,1.442476391792297363e+00,1.034020662307739258e+00,2.261619091033935547e+00,6.200371384620666504e-01,2.051899671554565430e+00,3.232195973396301270e-01,1.412773728370666504e+00,2.106947153806686401e-01
1.788000000000000114e+02,5.985307693481445312e-01,1.013178706169128418e+00,1.184296607971191406e+00,1.088979601860046387e+00,2.055661678314208984e+00,7.568479776382446289e-01,2.217114448547363281e+00,3.846421837806701660e-01,1.550894975662231445e+00,2.232753336429595947e-01
1.790000000000000000e+02,5.210649967193603516e-01,9.398390650749206543e-01,9.638034105300903320e-01,1.107277393341064453e+00,1.782849669456481934e+00,9.037120938301086426e-01,2.319351434707641602e+00,4.765181839466094971e-01,1.702804923057556152e+00,2.447025328874588013e-01
1.792000000000000171e+02,4.737257361412048340e-01,8.564848899841308594e-01,7.870743870735168457e-01,1.089444518089294434e+00,1.502025008201599121e+00,1.011911630630493164e+00,2.287480831146240234e+00,5.948241949081420898e-01,1.867670655250549316e+00,2.762983739376068115e-01
1.794000000000000057e+02,4.469400048255920410e-01,7.713067531585693359e-01,6.520947813987731934e-01,1.044694900512695312e+00,1.239074468612670898e+00,1.074966430664062500e+00,2.100502014160156250e+00,7.278579473495483398e-01,2.040466785430908203e+00,3.194396197795867920e-01
1.796000000000000227e+02,4.349240064620971680e-01,6.893448829650878906e-01,5.559054613113403320e-01,9.796745777130126953e-01,1.009928345680236816e+00,1.102497458457946777e+00,1.836744427680969238e+00,8.741068840026855469e-01,2.207300424575805664e+00,3.792082667350769043e-01
1.798000000000000114e+02,4.349532425403594971e-01,6.125450730323791504e-01,4.943268001079559326e-01,9.002948999404907227e-01,8.242517709732055664e-01,1.092259645462036133e+00,1.555424451828002930e+00,9.918940663337707520e-01,2.316255331039428711e+00,4.691676199436187744e-01
1.800000000000000000e+02,4.412630498409271240e-01,5.428490042686462402e-01,4.589319229125976562e-01,8.146253228187561035e-01,6.808003187179565430e-01,1.053043842315673828e+00,1.289124369621276855e+00,1.063397049903869629e+00,2.295247793197631836e+00,5.859729051589965820e-01
1.802000000000000171e+02,4.513945579528808594e-01,4.807821214199066162e-01,4.396166205406188965e-01,7.307868599891662598e-01,5.766875743865966797e-01,9.926401376724243164e-01,1.051668882369995117e+00,1.099385976791381836e+00,2.114846706390380859e+00,7.182059288024902344e-01
1.804000000000000057e+02,4.630246460437774658e-01,4.264422357082366943e-01,4.337024986743927002e-01,6.514880657196044922e-01,5.086821317672729492e-01,9.160916209220886230e-01,8.576238751411437988e-01,1.095976710319519043e+00,1.854524135589599609e+00,8.637318611145019531e-01
1.806000000000000227e+02,4.731021225452423096e-01,3.807181715965270996e-01,4.377000331878662109e-01,5.777303576469421387e-01,4.682489931583404541e-01,8.317133188247680664e-01,7.063106298446655273e-01,1.061715126037597656e+00,1.573094725608825684e+00,9.847056865692138672e-01
1.808000000000000114e+02,4.786286056041717529e-01,3.442237377166748047e-01,4.463309049606323242e-01,5.118402242660522461e-01,4.454551637172698975e-01,7.478065490722656250e-01,5.948387384414672852e-01,1.005187511444091797e+00,1.305545687675476074e+00,1.059037566184997559e+00
1.810000000000000000e+02,4.884247481822967529e-01,3.131462931632995605e-01,4.576034247875213623e-01,4.534156918525695801e-01,4.366163611412048340e-01,6.677795648574829102e-01,5.200638771057128906e-01,9.313921928405761719e-01,1.065626621246337891e+00,1.097730517387390137e+00
1.812000000000000171e+02,5.016307830810546875e-01,2.865029871463775635e-01,4.684051573276519775e-01,4.034762680530548096e-01,4.391392767429351807e-01,5.927377343177795410e-01,4.744608402252197266e-01,8.481690287590026855e-01,8.691240549087524414e-01,1.096583962440490723e+00
1.814000000000000057e+02,5.225844383239746094e-01,2.646969258785247803e-01,4.763807952404022217e-01,3.622814118862152100e-01,4.468113183975219727e-01,5.255393385887145996e-01,4.486639201641082764e-01,7.637910246849060059e-01,7.151963710784912109e-01,1.064063072204589844e+00
1.816000000000000227e+02,5.503287315368652344e-01,2.488424181938171387e-01,4.833765625953674316e-01,3.286583423614501953e-01,4.572939574718475342e-01,4.658250808715820312e-01,4.373890459537506104e-01,6.827126145362854004e-01,6.012924313545227051e-01,1.008844137191772461e+00
1.818000000000000114e+02,5.844724178314208984e-01,2.368646711111068726e-01,4.949172139167785645e-01,3.000548183917999268e-01,4.682649970054626465e-01,4.141402244567871094e-01,4.379409849643707275e-01,6.067028641700744629e-01,5.243009328842163086e-01,9.360508322715759277e-01
1.820000000000000000e+02,6.255438923835754395e-01,2.267476320266723633e-01,5.120097994804382324e-01,2.756245732307434082e-01,4.772137999534606934e-01,3.709673285484313965e-01,4.443470239639282227e-01,5.379396080970764160e-01,4.771245419979095459e-01,8.533720374107360840e-01
1.822000000000000171e+02,6.740693449974060059e-01,2.174985557794570923e-01,5.366618633270263672e-01,2.572241425514221191e-01,4.828110635280609131e-01,3.363641798496246338e-01,4.544227421283721924e-01,4.767212569713592529e-01,4.502905607223510742e-01,7.689463496208190918e-01
1.824000000000000057e+02,7.298348546028137207e-01,2.091082036495208740e-01,5.672673583030700684e-01,2.436451315879821777e-01,4.934342801570892334e-01,3.067180812358856201e-01,4.657521545886993408e-01,4.232463538646697998e-01,4.381374418735504150e-01,6.876720190048217773e-01
1.826000000000000227e+02,7.923418879508972168e-01,2.024443894624710083e-01,6.045782566070556641e-01,2.325804829597473145e-01,5.084919333457946777e-01,2.813409566879272461e-01,4.755794703960418701e-01,3.782120645046234131e-01,4.380063414573669434e-01,6.114214658737182617e-01
1.828000000000000114e+02,8.620354533195495605e-01,1.977563500404357910e-01,6.493863463401794434e-01,2.229340225458145142e-01,5.313108563423156738e-01,2.614265978336334229e-01,4.806664884090423584e-01,3.424575030803680420e-01,4.440349340438842773e-01,5.421799421310424805e-01
1.830000000000000000e+02,9.390803575515747070e-01,1.952141523361206055e-01,7.014654874801635742e-01,2.141276448965072632e-01,5.600981116294860840e-01,2.467903643846511841e-01,4.906228184700012207e-01,3.118571639060974121e-01,4.539422690868377686e-01,4.804958105087280273e-01
1.832000000000000171e+02,1.023961663246154785e+00,1.948824375867843628e-01,7.605268955230712891e-01,2.065685242414474487e-01,5.960586667060852051e-01,2.353390306234359741e-01,5.039375424385070801e-01,2.855962812900543213e-01,4.653308391571044922e-01,4.265150129795074463e-01
1.834000000000000057e+02,1.118697524070739746e+00,1.959900259971618652e-01,8.264824151992797852e-01,2.008733153343200684e-01,6.390741467475891113e-01,2.254874557256698608e-01,5.252175927162170410e-01,2.642554342746734619e-01,4.751977026462554932e-01,3.810598850250244141e-01
1.836000000000000227e+02,1.223623633384704590e+00,1.987743228673934937e-01,8.996843695640563965e-01,1.972326636314392090e-01,6.894884705543518066e-01,2.164922356605529785e-01,5.532047152519226074e-01,2.487302273511886597e-01,4.805081486701965332e-01,3.448563814163208008e-01
1.838000000000000114e+02,1.340115666389465332e+00,2.040314376354217529e-01,9.804024100303649902e-01,1.958285570144653320e-01,7.469470500946044922e-01,2.085375338792800903e-01,5.877752900123596191e-01,2.368938624858856201e-01,4.901751875877380371e-01,3.138874471187591553e-01
1.840000000000000000e+02,1.470602512359619141e+00,2.133183628320693970e-01,1.069908380508422852e+00,1.961879283189773560e-01,8.113124370574951172e-01,2.024180591106414795e-01,6.293265223503112793e-01,2.268527299165725708e-01,5.031736493110656738e-01,2.872970104217529297e-01
1.842000000000000171e+02,1.615165233612060547e+00,2.294394522905349731e-01,1.169700026512145996e+00,1.980814784765243530e-01,8.828426003456115723e-01,1.983060091733932495e-01,6.783209443092346191e-01,2.176751345396041870e-01,5.241275429725646973e-01,2.656652629375457764e-01
1.844000000000000057e+02,1.773357748985290527e+00,2.549787759780883789e-01,1.279434442520141602e+00,2.018930763006210327e-01,9.617824554443359375e-01,1.963833123445510864e-01,7.344827055931091309e-01,2.093692272901535034e-01,5.517722368240356445e-01,2.498700767755508423e-01
1.846000000000000227e+02,1.943426370620727539e+00,2.912873923778533936e-01,1.402461528778076172e+00,2.091005146503448486e-01,1.049045443534851074e+00,1.964223384857177734e-01,7.974779605865478516e-01,2.028572559356689453e-01,5.858829617500305176e-01,2.379351109266281128e-01
1.848000000000000114e+02,2.117383480072021484e+00,3.407181203365325928e-01,1.539618253707885742e+00,2.209771424531936646e-01,1.146306514739990234e+00,1.979558318853378296e-01,8.675901293754577637e-01,1.983209401369094849e-01,6.268908977508544922e-01,2.278414964675903320e-01
1.850000000000000000e+02,2.269594192504882812e+00,4.122789204120635986e-01,1.690699100494384766e+00,2.415921837091445923e-01,1.253434181213378906e+00,2.012735605239868164e-01,9.450787901878356934e-01,1.959382891654968262e-01,6.753455400466918945e-01,2.186156809329986572e-01
1.852000000000000171e+02,2.334120988845825195e+00,5.141213536262512207e-01,1.854893088340759277e+00,2.723032236099243164e-01,1.373187661170959473e+00,2.075902074575424194e-01,1.030527472496032715e+00,1.956936269998550415e-01,7.310460209846496582e-01,2.102485150098800659e-01
1.854000000000000057e+02,2.246926784515380859e+00,6.392298340797424316e-01,2.027878522872924805e+00,3.142617344856262207e-01,1.507187247276306152e+00,2.180735319852828979e-01,1.125868439674377441e+00,1.969135552644729614e-01,7.935606241226196289e-01,2.036217749118804932e-01
1.856000000000000227e+02,2.026456356048583984e+00,7.793136835098266602e-01,2.197574615478515625e+00,3.718444705009460449e-01,1.655084013938903809e+00,2.366192340850830078e-01,1.231232643127441406e+00,1.998460143804550171e-01,8.631592988967895508e-01,1.989562958478927612e-01
1.858000000000000114e+02,1.746276259422302246e+00,9.271314144134521484e-01,2.317507028579711914e+00,4.592670798301696777e-01,1.816261649131774902e+00,2.649308145046234131e-01,1.348453283309936523e+00,2.053814679384231567e-01,9.401359558105468750e-01,1.964351087808609009e-01
1.860000000000000000e+02,1.464814066886901855e+00,1.028972864151000977e+00,2.313839673995971680e+00,5.740378499031066895e-01,1.987797260284423828e+00,3.042663633823394775e-01,1.479803323745727539e+00,2.149870693683624268e-01,1.024953722953796387e+00,1.961211711168289185e-01
1.862000000000000171e+02,1.203884959220886230e+00,1.086675405502319336e+00,2.145592451095581055e+00,7.060923576354980469e-01,2.160007238388061523e+00,3.578046560287475586e-01,1.625115871429443359e+00,2.317416220903396606e-01,1.119533777236938477e+00,1.972434669733047485e-01
1.864000000000000057e+02,9.796717166900634766e-01,1.108217239379882812e+00,1.888777494430541992e+00,8.511295914649963379e-01,2.295672655105590820e+00,4.382068812847137451e-01,1.783926963806152344e+00,2.580034732818603516e-01,1.224143028259277344e+00,2.000603973865509033e-01
1.866000000000000227e+02,7.992832064628601074e-01,1.092919468879699707e+00,1.605518817901611328e+00,9.780369400978088379e-01,2.321510791778564453e+00,5.472615957260131836e-01,1.954143762588500977e+00,2.951017618179321289e-01,1.340346574783325195e+00,2.053638696670532227e-01
1.868000000000000114e+02,6.608126163482666016e-01,1.050019979476928711e+00,1.334244012832641602e+00,1.057523131370544434e+00,2.182945966720581055e+00,6.764246225357055664e-01,2.127692699432373047e+00,3.455749452114105225e-01,1.470480442047119141e+00,2.146888822317123413e-01
1.870000000000000000e+02,5.615649223327636719e-01,9.863211512565612793e-01,1.088672399520874023e+00,1.100564718246459961e+00,1.939364194869995117e+00,8.186718225479125977e-01,2.274763345718383789e+00,4.196410477161407471e-01,1.614730119705200195e+00,2.308772206306457520e-01
1.872000000000000171e+02,4.976577758789062500e-01,9.075818657875061035e-01,8.863167166709899902e-01,1.103102445602416992e+00,1.657029628753662109e+00,9.546288251876831055e-01,2.328996658325195312e+00,5.232935547828674316e-01,1.772380828857421875e+00,2.564917802810668945e-01
1.874000000000000057e+02,4.608577489852905273e-01,8.218376636505126953e-01,7.271676063537597656e-01,1.073126792907714844e+00,1.383473634719848633e+00,1.042248129844665527e+00,2.225985765457153320e+00,6.495352983474731445e-01,1.941800475120544434e+00,2.928315401077270508e-01
1.876000000000000227e+02,4.403549134731292725e-01,7.376798391342163086e-01,6.084734797477722168e-01,1.019676208496093750e+00,1.133603453636169434e+00,1.090507388114929199e+00,1.997731804847717285e+00,7.903575301170349121e-01,2.115271091461181641e+00,3.422210812568664551e-01
1.878000000000000114e+02,4.334776699542999268e-01,6.578326225280761719e-01,5.273497700691223145e-01,9.478635787963867188e-01,9.237769246101379395e-01,1.100594639778137207e+00,1.716608762741088867e+00,9.355543851852416992e-01,2.265320539474487305e+00,4.142415523529052734e-01
1.880000000000000000e+02,4.371115863323211670e-01,5.834284424781799316e-01,4.772793054580688477e-01,8.651998043060302734e-01,7.572413682937622070e-01,1.076487541198730469e+00,1.437961459159851074e+00,1.032683134078979492e+00,2.326919794082641602e+00,5.160887837409973145e-01
1.882000000000000171e+02,4.454973042011260986e-01,5.169094204902648926e-01,4.488816857337951660e-01,7.798088192939758301e-01,6.315621137619018555e-01,1.027432322502136230e+00,1.180955410003662109e+00,1.087071418762207031e+00,2.235699892044067383e+00,6.409383416175842285e-01
1.884000000000000057e+02,4.565837681293487549e-01,4.578786492347717285e-01,4.354866147041320801e-01,6.974180936813354492e-01,5.438106060028076172e-01,9.593361616134643555e-01,9.615899920463562012e-01,1.104910612106323242e+00,2.014396905899047852e+00,7.805190682411193848e-01
1.886000000000000227e+02,4.675338864326477051e-01,4.072088003158569336e-01,4.344065785408020020e-01,6.201323866844177246e-01,4.885126948356628418e-01,8.788226842880249023e-01,7.859214544296264648e-01,1.086748480796813965e+00,1.734980702400207520e+00,9.271768927574157715e-01
1.888000000000000114e+02,4.759314060211181641e-01,3.652111291885375977e-01,4.403121471405029297e-01,5.496114492416381836e-01,4.568061828613281250e-01,7.939271330833435059e-01,6.518014669418334961e-01,1.041867494583129883e+00,1.455482482910156250e+00,1.027233004570007324e+00
1.890000000000000000e+02,4.824810922145843506e-01,3.311861157417297363e-01,4.501844942569732666e-01,4.867832660675048828e-01,4.404983222484588623e-01,7.115118503570556641e-01,5.564268231391906738e-01,9.768167138099670410e-01,1.196749210357666016e+00,1.083762288093566895e+00
1.892000000000000171e+02,4.937427937984466553e-01,3.021680414676666260e-01,4.619725048542022705e-01,4.315136373043060303e-01,4.369258880615234375e-01,6.337670087814331055e-01,4.953162372112274170e-01,8.976300358772277832e-01,9.747955203056335449e-01,1.104211091995239258e+00
1.894000000000000057e+02,5.101636052131652832e-01,2.773693501949310303e-01,4.721921384334564209e-01,3.849919140338897705e-01,4.416748583316802979e-01,5.621714591979980469e-01,4.601671695709228516e-01,8.122875690460205078e-01,7.963775396347045898e-01,1.088240742683410645e+00
1.896000000000000227e+02,5.341222286224365234e-01,2.582778632640838623e-01,4.781809747219085693e-01,3.476052582263946533e-01,4.507036507129669189e-01,4.982737898826599121e-01,4.409631788730621338e-01,7.288094758987426758e-01,6.597328186035156250e-01,1.044880390167236328e+00
1.898000000000000114e+02,5.641054511070251465e-01,2.442395240068435669e-01,4.874848127365112305e-01,3.160265088081359863e-01,4.622351229190826416e-01,4.417048096656799316e-01,4.351195096969604492e-01,6.499307155609130859e-01,5.618968009948730469e-01,9.811443090438842773e-01
1.900000000000000000e+02,6.009647250175476074e-01,2.330278158187866211e-01,5.004044771194458008e-01,2.890628576278686523e-01,4.725345671176910400e-01,3.938227295875549316e-01,4.390613138675689697e-01,5.765030980110168457e-01,4.989463984966278076e-01,9.026583433151245117e-01
1.902000000000000171e+02,6.451433300971984863e-01,2.232959419488906860e-01,5.205636024475097656e-01,2.666453421115875244e-01,4.792865812778472900e-01,3.548627197742462158e-01,4.476188123226165771e-01,5.108869671821594238e-01,4.626545011997222900e-01,8.174409270286560059e-01
1.904000000000000057e+02,6.965351700782775879e-01,2.144012898206710815e-01,5.477978587150573730e-01,2.503536939620971680e-01,4.873692393302917480e-01,3.224370181560516357e-01,4.588176012039184570e-01,4.527058303356170654e-01,4.425221979618072510e-01,7.339267134666442871e-01
1.906000000000000227e+02,7.550229430198669434e-01,2.066821604967117310e-01,5.812970995903015137e-01,2.382175922393798828e-01,4.995263516902923584e-01,2.948341667652130127e-01,4.695190191268920898e-01,4.029822945594787598e-01,4.358179867267608643e-01,6.547822952270507812e-01
1.908000000000000114e+02,8.204287886619567871e-01,2.008195072412490845e-01,6.216659545898437500e-01,2.279843986034393311e-01,5.180587172508239746e-01,2.713747620582580566e-01,4.773635566234588623e-01,3.619861304759979248e-01,4.393778443336486816e-01,5.809499025344848633e-01
1.910000000000000000e+02,8.930622339248657227e-01,1.969948559999465942e-01,6.695082783699035645e-01,2.186644077301025391e-01,5.441248416900634766e-01,2.542879879474639893e-01,4.844076335430145264e-01,3.285256624221801758e-01,4.476596415042877197e-01,5.149182677268981934e-01
1.912000000000000171e+02,9.731578230857849121e-01,1.953927725553512573e-01,7.245839834213256836e-01,2.102041840553283691e-01,5.759637951850891113e-01,2.416136264801025391e-01,4.959238469600677490e-01,3.000478446483612061e-01,4.586519598960876465e-01,4.563265144824981689e-01
1.914000000000000057e+02,1.061945915222167969e+00,1.956281065940856934e-01,7.865056991577148438e-01,2.033852487802505493e-01,6.149025559425354004e-01,2.310347855091094971e-01,5.130964517593383789e-01,2.757366001605987549e-01,4.694012105464935303e-01,4.060918092727661133e-01
1.916000000000000227e+02,1.160884261131286621e+00,1.973887681961059570e-01,8.555122613906860352e-01,1.985192894935607910e-01,6.612521409988403320e-01,2.215830385684967041e-01,5.376940369606018066e-01,2.574480772018432617e-01,4.774765670299530029e-01,3.646488487720489502e-01
1.918000000000000114e+02,1.269776105880737305e+00,2.009674161672592163e-01,9.318660497665405273e-01,1.957758516073226929e-01,7.150574922561645508e-01,2.129966467618942261e-01,5.683579444885253906e-01,2.439544647932052612e-01,4.841317534446716309e-01,3.309100866317749023e-01
1.920000000000000000e+02,1.391843795776367188e+00,2.078007757663726807e-01,1.015934586524963379e+00,1.953529566526412964e-01,7.756035923957824707e-01,2.058625519275665283e-01,6.058542132377624512e-01,2.329607754945755005e-01,4.953295588493347168e-01,3.020683825016021729e-01
1.922000000000000171e+02,1.528170824050903320e+00,2.189819812774658203e-01,1.109646320343017578e+00,1.963224858045578003e-01,8.430981636047363281e-01,2.006278038024902344e-01,6.507409214973449707e-01,2.233382910490036011e-01,5.119372606277465820e-01,2.774883806705474854e-01
1.924000000000000057e+02,1.678425431251525879e+00,2.388165742158889771e-01,1.213549256324768066e+00,1.989408433437347412e-01,9.178906083106994629e-01,1.974867880344390869e-01,7.029737830162048340e-01,2.145613580942153931e-01,5.361107587814331055e-01,2.587734162807464600e-01
1.926000000000000227e+02,1.841903686523437500e+00,2.686239182949066162e-01,1.328649044036865234e+00,2.039326280355453491e-01,1.000268816947937012e+00,1.966245323419570923e-01,7.620534300804138184e-01,2.070366740226745605e-01,5.662385225296020508e-01,2.449491173028945923e-01
1.928000000000000114e+02,2.014548301696777344e+00,3.095478117465972900e-01,1.457527518272399902e+00,2.128337025642395020e-01,1.091899991035461426e+00,1.973232328891754150e-01,8.280836939811706543e-01,2.013856470584869385e-01,6.032221913337707520e-01,2.338223457336425781e-01
1.930000000000000000e+02,2.186388969421386719e+00,3.652814626693725586e-01,1.600694656372070312e+00,2.281557172536849976e-01,1.193636655807495117e+00,1.996306180953979492e-01,9.013308882713317871e-01,1.977833658456802368e-01,6.475683450698852539e-01,2.241389304399490356e-01
1.932000000000000171e+02,2.314887046813964844e+00,4.499689340591430664e-01,1.757495522499084473e+00,2.527686953544616699e-01,1.306076169013977051e+00,2.040959149599075317e-01,9.821118712425231934e-01,1.964225620031356812e-01,6.992641687393188477e-01,2.153015583753585815e-01
1.934000000000000057e+02,2.325175285339355469e+00,5.627578496932983398e-01,1.926727414131164551e+00,2.880347371101379395e-01,1.432142853736877441e+00,2.122478187084197998e-01,1.071741342544555664e+00,1.968128383159637451e-01,7.578704357147216797e-01,2.076570689678192139e-01
1.936000000000000227e+02,2.169964551925659180e+00,6.942352056503295898e-01,2.100809097290039062e+00,3.359567523002624512e-01,1.572261810302734375e+00,2.260544151067733765e-01,1.171493768692016602e+00,1.987440884113311768e-01,8.233685493469238281e-01,2.018668651580810547e-01
1.938000000000000114e+02,1.918247222900390625e+00,8.387040495872497559e-01,2.256285905838012695e+00,4.049270153045654297e-01,1.726095080375671387e+00,2.489036619663238525e-01,1.281343102455139160e+00,2.026161104440689087e-01,8.961021304130554199e-01,1.981215327978134155e-01
1.940000000000000000e+02,1.633734941482543945e+00,9.707792997360229492e-01,2.329583168029785156e+00,5.043853521347045898e-01,1.892613768577575684e+00,2.821260094642639160e-01,1.404398322105407715e+00,2.098973244428634644e-01,9.763098359107971191e-01,1.965964585542678833e-01
1.942000000000000171e+02,1.359646320343017578e+00,1.054691433906555176e+00,2.256465911865234375e+00,6.276928186416625977e-01,2.065865755081176758e+00,3.273217976093292236e-01,1.541734576225280762e+00,2.219387292861938477e-01,1.065206170082092285e+00,1.968849599361419678e-01
1.944000000000000057e+02,1.110249042510986328e+00,1.100613474845886230e+00,2.044394969940185547e+00,7.659298181533813477e-01,2.228347778320312500e+00,3.909898102283477783e-01,1.692961931228637695e+00,2.427313476800918579e-01,1.164318323135375977e+00,1.986989080905914307e-01
1.946000000000000227e+02,9.031885266304016113e-01,1.106653809547424316e+00,1.768527507781982422e+00,9.132394790649414062e-01,2.321357965469360352e+00,4.851787388324737549e-01,1.857158899307250977e+00,2.736315727233886719e-01,1.273218631744384766e+00,2.023719251155853271e-01
1.948000000000000114e+02,7.397068738937377930e-01,1.079129338264465332e+00,1.487338066101074219e+00,1.018869042396545410e+00,2.276637792587280273e+00,6.049366593360900879e-01,2.029856681823730469e+00,3.158689141273498535e-01,1.395315885543823242e+00,2.093756794929504395e-01
1.950000000000000000e+02,6.170748472213745117e-01,1.027424812316894531e+00,1.225074052810668945e+00,1.079555034637451172e+00,2.082245826721191406e+00,7.393792867660522461e-01,2.198717594146728516e+00,3.739434182643890381e-01,1.531647562980651855e+00,2.208594679832458496e-01
1.952000000000000171e+02,5.323145985603332520e-01,9.568832516670227051e-01,9.978927373886108398e-01,1.104710340499877930e+00,1.814911961555480957e+00,8.858370780944824219e-01,2.315821170806884766e+00,4.619109034538269043e-01,1.681824207305908203e+00,2.410009950399398804e-01
1.954000000000000057e+02,4.795556068420410156e-01,8.746480345726013184e-01,8.143311738967895508e-01,1.092463254928588867e+00,1.533860683441162109e+00,9.997424483299255371e-01,2.306784868240356445e+00,5.771828889846801758e-01,1.845179796218872070e+00,2.711468636989593506e-01
1.956000000000000227e+02,4.496020376682281494e-01,7.888569831848144531e-01,6.728723645210266113e-01,1.051785588264465332e+00,1.268874645233154297e+00,1.067831158638000488e+00,2.134720087051391602e+00,7.090700864791870117e-01,2.017538070678710938e+00,3.124312460422515869e-01
1.958000000000000114e+02,4.349448084831237793e-01,7.058198451995849609e-01,5.707463622093200684e-01,9.900619983673095703e-01,1.034858822822570801e+00,1.100370883941650391e+00,1.877182841300964355e+00,8.537735342979431152e-01,2.187459468841552734e+00,3.690129816532135010e-01
1.960000000000000000e+02,4.328635036945343018e-01,6.278189420700073242e-01,5.043938755989074707e-01,9.126476049423217773e-01,8.442240357398986816e-01,1.094230532646179199e+00,1.595030903816223145e+00,9.787002205848693848e-01,2.311197757720947266e+00,4.549814760684967041e-01
1.962000000000000171e+02,4.384568333625793457e-01,5.563510656356811523e-01,4.654369354248046875e-01,8.277148604393005371e-01,6.960986852645874023e-01,1.058002591133117676e+00,1.325502634048461914e+00,1.056497335433959961e+00,2.311674833297729492e+00,5.686486959457397461e-01
1.964000000000000057e+02,4.481609761714935303e-01,4.926444888114929199e-01,4.435450732707977295e-01,7.437334060668945312e-01,5.876465439796447754e-01,9.999920725822448730e-01,1.081772685050964355e+00,1.098500967025756836e+00,2.149313211441040039e+00,6.997911930084228516e-01
1.966000000000000227e+02,4.601816236972808838e-01,4.363711178302764893e-01,4.354697167873382568e-01,6.638028621673583984e-01,5.155922174453735352e-01,9.251127839088439941e-01,8.813902735710144043e-01,1.099989533424377441e+00,1.895518302917480469e+00,8.438954949378967285e-01
1.968000000000000114e+02,4.706067740917205811e-01,3.889960944652557373e-01,4.384886324405670166e-01,5.890278816223144531e-01,4.721359610557556152e-01,8.414879441261291504e-01,7.240368127822875977e-01,1.069290161132812500e+00,1.613195896148681641e+00,9.720509052276611328e-01
1.970000000000000000e+02,4.770812988281250000e-01,3.507218956947326660e-01,4.464306235313415527e-01,5.221211910247802734e-01,4.475364983081817627e-01,7.573297619819641113e-01,6.070451736450195312e-01,1.015335321426391602e+00,1.342259526252746582e+00,1.052743792533874512e+00
1.972000000000000171e+02,4.859009385108947754e-01,3.186231851577758789e-01,4.571396708488464355e-01,4.627009034156799316e-01,4.372278749942779541e-01,6.767051815986633301e-01,5.273046493530273438e-01,9.433634877204895020e-01,1.096702814102172852e+00,1.096568226814270020e+00
1.974000000000000057e+02,4.985595047473907471e-01,2.912586927413940430e-01,4.680869281291961670e-01,4.114331007003784180e-01,4.385672509670257568e-01,6.011120676994323730e-01,4.781130850315093994e-01,8.608673810958862305e-01,8.935588002204895020e-01,1.100502014160156250e+00
1.976000000000000227e+02,5.179061293601989746e-01,2.680890560150146484e-01,4.767277538776397705e-01,3.688631057739257812e-01,4.455560743808746338e-01,5.329795479774475098e-01,4.501165747642517090e-01,7.759311199188232422e-01,7.336379289627075195e-01,1.071570396423339844e+00
1.978000000000000114e+02,5.446795821189880371e-01,2.513746619224548340e-01,4.826697111129760742e-01,3.344641029834747314e-01,4.557692110538482666e-01,4.723886847496032715e-01,4.370628893375396729e-01,6.940441727638244629e-01,6.140769124031066895e-01,1.019032716751098633e+00
1.980000000000000000e+02,5.775459408760070801e-01,2.390197962522506714e-01,4.935249388217926025e-01,3.050443232059478760e-01,4.669375419616699219e-01,4.196521341800689697e-01,4.362047910690307617e-01,6.171657443046569824e-01,5.319901704788208008e-01,9.481577873229980469e-01
1.982000000000000171e+02,6.172536611557006836e-01,2.285844236612319946e-01,5.090682506561279297e-01,2.799041569232940674e-01,4.764855206012725830e-01,3.753377497196197510e-01,4.420866370201110840e-01,5.471491217613220215e-01,4.810212254524230957e-01,8.662205338478088379e-01
1.984000000000000057e+02,6.644037365913391113e-01,2.191787809133529663e-01,5.323303341865539551e-01,2.603249251842498779e-01,4.814176559448242188e-01,3.401369154453277588e-01,4.519045650959014893e-01,4.847675561904907227e-01,4.519810676574707031e-01,7.812893986701965332e-01
1.986000000000000227e+02,7.187993526458740234e-01,2.106301933526992798e-01,5.616505742073059082e-01,2.459322214126586914e-01,4.916329979896545410e-01,3.099027872085571289e-01,4.635040760040283203e-01,4.300135374069213867e-01,4.380214810371398926e-01,6.992436051368713379e-01
1.988000000000000114e+02,7.800860404968261719e-01,2.036307007074356079e-01,5.978456735610961914e-01,2.345637083053588867e-01,5.055117607116699219e-01,2.839619815349578857e-01,4.735773503780364990e-01,3.838553130626678467e-01,4.363527595996856689e-01,6.221221685409545898e-01
1.990000000000000000e+02,8.484116792678833008e-01,1.985601037740707397e-01,6.412615776062011719e-01,2.247547358274459839e-01,5.273862481117248535e-01,2.631548345088958740e-01,4.793333411216735840e-01,3.468596935272216797e-01,4.419026970863342285e-01,5.516228079795837402e-01
1.992000000000000171e+02,9.240264892578125000e-01,1.955982893705368042e-01,6.919897794723510742e-01,2.157949507236480713e-01,5.556661486625671387e-01,2.479556947946548462e-01,4.887121021747589111e-01,3.155192136764526367e-01,4.515269100666046143e-01,4.887700378894805908e-01
1.994000000000000057e+02,1.007294535636901855e+00,1.949440687894821167e-01,7.498017549514770508e-01,2.079227566719055176e-01,5.906192660331726074e-01,2.362402677536010742e-01,5.016011595726013184e-01,2.886750996112823486e-01,4.632281064987182617e-01,4.333696365356445312e-01
1.996000000000000227e+02,1.100061058998107910e+00,1.957690119743347168e-01,8.145151138305664062e-01,2.018957883119583130e-01,6.326596736907958984e-01,2.262633442878723145e-01,5.221065282821655273e-01,2.666090726852416992e-01,4.734067320823669434e-01,3.866022527217864990e-01
1.998000000000000114e+02,1.203113079071044922e+00,1.982076466083526611e-01,8.864055871963500977e-01,1.978828907012939453e-01,6.821613907814025879e-01,2.171491384506225586e-01,5.494673848152160645e-01,2.505179047584533691e-01,4.793607294559478760e-01,3.491963744163513184e-01
2.000000000000000000e+02,1.317086935043334961e+00,2.029106467962265015e-01,9.657639861106872559e-01,1.960717439651489258e-01,7.388104200363159180e-01,2.089666128158569336e-01,5.831480026245117188e-01,2.384559214115142822e-01,4.883524179458618164e-01,3.175190091133117676e-01


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_5/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.147591590881347656e-01,9.991920590400695801e-01,8.904488086700439453e-01,1.197552680969238281e+00,8.652833104133605957e-01,1.397521138191223145e+00,8.396159410476684570e-01,1.597705125808715820e+00,8.160471916198730469e-01,1.796370983123779297e+00
2.000000000000000111e-01,8.389786481857299805e-01,9.910358786582946777e-01,7.929048538208007812e-01,1.186252236366271973e+00,7.448286414146423340e-01,1.384319305419921875e+00,6.967384815216064453e-01,1.581044077873229980e+00,6.527836918830871582e-01,1.776161789894104004e+00
2.999999999999999889e-01,7.725112438201904297e-01,9.764099717140197754e-01,7.070879936218261719e-01,1.167299509048461914e+00,6.384778022766113281e-01,1.360442996025085449e+00,5.715318918228149414e-01,1.551603913307189941e+00,5.098478794097900391e-01,1.741358637809753418e+00
4.000000000000000222e-01,7.151195406913757324e-01,9.561732411384582520e-01,6.325690746307373047e-01,1.141220331192016602e+00,5.461531877517700195e-01,1.327196121215820312e+00,4.635275006294250488e-01,1.511071562767028809e+00,3.866881430149078369e-01,1.693900823593139648e+00
5.000000000000000000e-01,6.664876937866210938e-01,9.311563968658447266e-01,5.690820813179016113e-01,1.108625650405883789e+00,4.676171243190765381e-01,1.285881996154785156e+00,3.721130490303039551e-01,1.461079001426696777e+00,2.825894653797149658e-01,1.635664105415344238e+00
5.999999999999999778e-01,6.261633634567260742e-01,9.021899104118347168e-01,5.163299441337585449e-01,1.070536017417907715e+00,4.024884402751922607e-01,1.237776160240173340e+00,2.965549528598785400e-01,1.403191328048706055e+00,1.966985017061233521e-01,1.568446278572082520e+00
7.000000000000000666e-01,5.928636789321899414e-01,8.704020380973815918e-01,4.739149510860443115e-01,1.027939796447753906e+00,3.502610921859741211e-01,1.184112071990966797e+00,2.360193282365798950e-01,1.338896632194519043e+00,1.280480027198791504e-01,1.493955373764038086e+00
8.000000000000000444e-01,5.659496188163757324e-01,8.364756107330322266e-01,4.413402080535888672e-01,9.817900657653808594e-01,3.103222548961639404e-01,1.126072049140930176e+00,1.895921230316162109e-01,1.269596934318542480e+00,7.557963579893112183e-02,1.413799762725830078e+00
9.000000000000000222e-01,5.449738502502441406e-01,8.009951114654541016e-01,4.171344339847564697e-01,9.333786964416503906e-01,2.819699645042419434e-01,1.064777135848999023e+00,1.562977582216262817e-01,1.196601629257202148e+00,3.816567733883857727e-02,1.329480886459350586e+00
1.000000000000000000e+00,5.284621119499206543e-01,7.650640010833740234e-01,3.998188376426696777e-01,8.838984370231628418e-01,2.637816071510314941e-01,1.001573681831359863e+00,1.351166814565658569e-01,1.121122598648071289e+00,1.462891232222318649e-02,1.242387413978576660e+00
1.100000000000000089e+00,5.155205726623535156e-01,7.293215394020080566e-01,3.873379528522491455e-01,8.347914218902587891e-01,2.521061599254608154e-01,9.388073086738586426e-01,1.235707178711891174e-01,1.045176625251770020e+00,2.866769442334771156e-03,1.154300332069396973e+00
1.199999999999999956e+00,5.058916807174682617e-01,6.939923763275146484e-01,3.791642785072326660e-01,7.864800095558166504e-01,2.456491738557815552e-01,8.773608207702636719e-01,1.182151436805725098e-01,9.709886908531188965e-01,-1.606840174645185471e-03,1.067942142486572266e+00
1.300000000000000044e+00,4.993204474449157715e-01,6.592766046524047852e-01,3.749527633190155029e-01,7.392420768737792969e-01,2.439675033092498779e-01,8.175586462020874023e-01,1.184614449739456177e-01,8.989591002464294434e-01,-4.945010878145694733e-04,9.844883680343627930e-01
1.400000000000000133e+00,4.955557286739349365e-01,6.253509521484375000e-01,3.743509054183959961e-01,6.933609843254089355e-01,2.466247528791427612e-01,7.596827149391174316e-01,1.235621199011802673e-01,8.296322226524353027e-01,5.796387791633605957e-03,9.045463204383850098e-01
1.500000000000000000e+00,4.940728545188903809e-01,5.924992561340332031e-01,3.769603371620178223e-01,6.492457985877990723e-01,2.531938552856445312e-01,7.039746046066284180e-01,1.327707171440124512e-01,7.634819149971008301e-01,1.680099219083786011e-02,8.282920122146606445e-01
1.600000000000000089e+00,4.940012693405151367e-01,5.611931681632995605e-01,3.819323480129241943e-01,6.074998974800109863e-01,2.631561458110809326e-01,6.507417559623718262e-01,1.456574648618698120e-01,7.006209492683410645e-01,3.202395513653755188e-02,7.558526992797851562e-01
1.699999999999999956e+00,4.953935444355010986e-01,5.314734578132629395e-01,3.879133760929107666e-01,5.685877203941345215e-01,2.749915719032287598e-01,6.007376909255981445e-01,1.615503579378128052e-01,6.412535905838012695e-01,5.092404782772064209e-02,6.873751878738403320e-01
1.800000000000000044e+00,4.975631237030029297e-01,5.033102631568908691e-01,3.947676718235015869e-01,5.320076942443847656e-01,2.875454127788543701e-01,5.544323325157165527e-01,1.786101907491683960e-01,5.860616564750671387e-01,7.154878228902816772e-02,6.237317323684692383e-01
1.900000000000000133e+00,5.004191398620605469e-01,4.766735732555389404e-01,4.022982418537139893e-01,4.976579248905181885e-01,2.998821139335632324e-01,5.120108723640441895e-01,1.960046887397766113e-01,5.349590778350830078e-01,9.249692410230636597e-02,5.652335882186889648e-01
2.000000000000000000e+00,5.038800239562988281e-01,4.515309035778045654e-01,4.103565812110900879e-01,4.655009508132934570e-01,3.121279478073120117e-01,4.734647274017333984e-01,2.127336710691452026e-01,4.879055023193359375e-01,1.126336306333541870e-01,5.116053819656372070e-01
2.100000000000000089e+00,5.074163675308227539e-01,4.281367063522338867e-01,4.181390702724456787e-01,4.359134733676910400e-01,3.235140442848205566e-01,4.386859536170959473e-01,2.281612008810043335e-01,4.458665847778320312e-01,1.306134015321731567e-01,4.632175862789154053e-01
2.200000000000000178e+00,5.106720924377441406e-01,4.065945446491241455e-01,4.254187941551208496e-01,4.088525176048278809e-01,3.341328799724578857e-01,4.070796072483062744e-01,2.422311455011367798e-01,4.086422622203826904e-01,1.470696032047271729e-01,4.197375476360321045e-01
2.300000000000000266e+00,5.135580301284790039e-01,3.868319988250732422e-01,4.320140480995178223e-01,3.842555582523345947e-01,3.436291515827178955e-01,3.786427974700927734e-01,2.546691000461578369e-01,3.759417831897735596e-01,1.620868146419525146e-01,3.810763061046600342e-01
2.399999999999999911e+00,5.154705047607421875e-01,3.691061437129974365e-01,4.372115433216094971e-01,3.623929023742675781e-01,3.513078391551971436e-01,3.535697758197784424e-01,2.647981345653533936e-01,3.474531471729278564e-01,1.753177046775817871e-01,3.471091389656066895e-01
2.500000000000000000e+00,5.171466469764709473e-01,3.530556261539459229e-01,4.412454366683959961e-01,3.429392576217651367e-01,3.573810458183288574e-01,3.314459621906280518e-01,2.730333507061004639e-01,3.223345279693603516e-01,1.858831048011779785e-01,3.179537057876586914e-01
2.600000000000000089e+00,5.201086401939392090e-01,3.381853699684143066e-01,4.461096823215484619e-01,3.251057565212249756e-01,3.636067509651184082e-01,3.114161193370819092e-01,2.801060676574707031e-01,2.999988496303558350e-01,1.941389292478561401e-01,2.929101586341857910e-01
2.700000000000000178e+00,5.242456793785095215e-01,3.244661390781402588e-01,4.521671533584594727e-01,3.085992038249969482e-01,3.709121942520141602e-01,2.929070293903350830e-01,2.881299257278442383e-01,2.793877720832824707e-01,2.019257396459579468e-01,2.706597745418548584e-01
2.800000000000000266e+00,5.292115211486816406e-01,3.117201924324035645e-01,4.591821134090423584e-01,2.933680713176727295e-01,3.791230916976928711e-01,2.758425772190093994e-01,2.971279919147491455e-01,2.603675425052642822e-01,2.107394933700561523e-01,2.499705106019973755e-01
2.899999999999999911e+00,5.354153513908386230e-01,2.998870313167572021e-01,4.671977162361145020e-01,2.792119681835174561e-01,3.881005048751831055e-01,2.599979341030120850e-01,3.067823648452758789e-01,2.428109198808670044e-01,2.203922718763351440e-01,2.306449413299560547e-01
3.000000000000000000e+00,5.437359213829040527e-01,2.891671061515808105e-01,4.770134687423706055e-01,2.661049664020538330e-01,3.977354764938354492e-01,2.451342493295669556e-01,3.168264329433441162e-01,2.263448834419250488e-01,2.306561321020126343e-01,2.124594002962112427e-01
3.100000000000000089e+00,5.539553761482238770e-01,2.799512445926666260e-01,4.885954558849334717e-01,2.544526755809783936e-01,4.087865650653839111e-01,2.313500344753265381e-01,3.274446427822113037e-01,2.108517736196517944e-01,2.413164228200912476e-01,1.951544135808944702e-01
3.200000000000000178e+00,5.658512115478515625e-01,2.720320224761962891e-01,5.018698573112487793e-01,2.446033656597137451e-01,4.215613603591918945e-01,2.190699428319931030e-01,3.394161462783813477e-01,1.963942497968673706e-01,2.523327469825744629e-01,1.786567866802215576e-01
3.300000000000000266e+00,5.792663097381591797e-01,2.651769816875457764e-01,5.164019465446472168e-01,2.361415624618530273e-01,4.358023107051849365e-01,2.083871662616729736e-01,3.528384566307067871e-01,1.833826750516891479e-01,2.644180953502655029e-01,1.631776690483093262e-01
3.399999999999999911e+00,5.943539738655090332e-01,2.591299116611480713e-01,5.320553183555603027e-01,2.287834882736206055e-01,4.508857727050781250e-01,1.989183276891708374e-01,3.672040104866027832e-01,1.717278659343719482e-01,2.776095867156982422e-01,1.487912386655807495e-01
3.500000000000000000e+00,6.114816665649414062e-01,2.536652982234954834e-01,5.494651198387145996e-01,2.223914116621017456e-01,4.668107628822326660e-01,1.905602067708969116e-01,3.823923468589782715e-01,1.613260656595230103e-01,2.916940450668334961e-01,1.357056498527526855e-01
3.600000000000000089e+00,6.305295825004577637e-01,2.486557066440582275e-01,5.687188506126403809e-01,2.165217995643615723e-01,4.843389093875885010e-01,1.833255887031555176e-01,3.983480632305145264e-01,1.520721912384033203e-01,3.066518604755401611e-01,1.239467635750770569e-01
3.700000000000000178e+00,6.514686942100524902e-01,2.439041137695312500e-01,5.897909402847290039e-01,2.111562043428421021e-01,5.044056773185729980e-01,1.769147664308547974e-01,4.154483973979949951e-01,1.437953412532806396e-01,3.223945498466491699e-01,1.134518384933471680e-01
3.800000000000000266e+00,6.742495298385620117e-01,2.393712252378463745e-01,6.127631068229675293e-01,2.061091661453247070e-01,5.267548561096191406e-01,1.711243689060211182e-01,4.345001578330993652e-01,1.365032345056533813e-01,3.386607170104980469e-01,1.040531471371650696e-01
3.899999999999999911e+00,6.988128423690795898e-01,2.350440323352813721e-01,6.375931501388549805e-01,2.012714892625808716e-01,5.509453415870666504e-01,1.657464355230331421e-01,4.559317231178283691e-01,1.300165355205535889e-01,3.557218313217163086e-01,9.557759761810302734e-02
4.000000000000000000e+00,7.252042293548583984e-01,2.309341430664062500e-01,6.643338799476623535e-01,1.966551691293716431e-01,5.770412087440490723e-01,1.605641990900039673e-01,4.795928299427032471e-01,1.242962554097175598e-01,3.740887641906738281e-01,8.797507733106613159e-02
4.099999999999999645e+00,7.533145546913146973e-01,2.271446734666824341e-01,6.927915811538696289e-01,1.922519952058792114e-01,6.050142049789428711e-01,1.555688530206680298e-01,5.048672556877136230e-01,1.189671456813812256e-01,3.946063816547393799e-01,8.114631474018096924e-02
4.200000000000000178e+00,7.831037640571594238e-01,2.237916588783264160e-01,7.229372262954711914e-01,1.882214695215225220e-01,6.344665288925170898e-01,1.507549136877059937e-01,5.318483114242553711e-01,1.138566657900810242e-01,4.175218343734741211e-01,7.513852417469024658e-02
4.299999999999999822e+00,8.145786523818969727e-01,2.208947539329528809e-01,7.548464536666870117e-01,1.846563369035720825e-01,6.653968095779418945e-01,1.462106853723526001e-01,5.603510737419128418e-01,1.089479699730873108e-01,4.424990415573120117e-01,6.978318840265274048e-02
4.400000000000000355e+00,8.477759361267089844e-01,2.184759378433227539e-01,7.885589003562927246e-01,1.815796196460723877e-01,6.979836225509643555e-01,1.421151608228683472e-01,5.902719497680664062e-01,1.042335852980613708e-01,4.691734611988067627e-01,6.466561555862426758e-02
4.500000000000000000e+00,8.827323317527770996e-01,2.165575325489044189e-01,8.241139054298400879e-01,1.790148168802261353e-01,7.323339581489562988e-01,1.385110914707183838e-01,6.217367649078369141e-01,9.985399246215820312e-02,4.974052608013153076e-01,5.975139886140823364e-02
4.600000000000000533e+00,9.194839000701904297e-01,2.151623368263244629e-01,8.615505099296569824e-01,1.769858151674270630e-01,7.685548663139343262e-01,1.354347020387649536e-01,6.548473834991455078e-01,9.591145068407058716e-02,5.270434021949768066e-01,5.502882972359657288e-02
4.700000000000000178e+00,9.580665230751037598e-01,2.143134772777557373e-01,9.009073972702026367e-01,1.755170077085494995e-01,8.067175149917602539e-01,1.329083740711212158e-01,6.896557211875915527e-01,9.241948276758193970e-02,5.581848621368408203e-01,5.058806389570236206e-02
4.799999999999999822e+00,9.984943866729736328e-01,2.140359133481979370e-01,9.422228336334228516e-01,1.746331304311752319e-01,8.468934893608093262e-01,1.309545338153839111e-01,7.262038588523864746e-01,8.938740193843841553e-02,5.909596085548400879e-01,4.657940939068794250e-02
4.900000000000000355e+00,1.040855407714843750e+00,2.141848951578140259e-01,9.856329560279846191e-01,1.742885410785675049e-01,8.891570568084716797e-01,1.295964419841766357e-01,7.645291090011596680e-01,8.682249486446380615e-02,6.253768801689147949e-01,4.301290959119796753e-02
5.000000000000000000e+00,1.085359334945678711e+00,2.147062867879867554e-01,1.031497001647949219e+00,1.743149012327194214e-01,9.336533546447753906e-01,1.288441270589828491e-01,8.047642111778259277e-01,8.477718383073806763e-02,6.613150835037231445e-01,3.988050296902656555e-02
5.100000000000000533e+00,1.132071495056152344e+00,2.156282812356948853e-01,1.079935550689697266e+00,1.747221797704696655e-01,9.807969331741333008e-01,1.285002231597900391e-01,8.469672203063964844e-01,8.328608423471450806e-02,6.988041996955871582e-01,3.719214722514152527e-02
5.200000000000000178e+00,1.181048631668090820e+00,2.169725149869918823e-01,1.131054401397705078e+00,1.755316108465194702e-01,1.030771851539611816e+00,1.285331100225448608e-01,8.913027644157409668e-01,8.240164816379547119e-02,7.378928661346435547e-01,3.496030345559120178e-02
5.299999999999999822e+00,1.232411861419677734e+00,2.187822312116622925e-01,1.184963345527648926e+00,1.767652630805969238e-01,1.083727121353149414e+00,1.289633214473724365e-01,9.381887316703796387e-01,8.195923268795013428e-02,7.786310315132141113e-01,3.319780156016349792e-02
5.400000000000000355e+00,1.286710739135742188e+00,2.212735414505004883e-01,1.241791486740112305e+00,1.784510612487792969e-01,1.139711618423461914e+00,1.298235952854156494e-01,9.878815412521362305e-01,8.189092576503753662e-02,8.210706114768981934e-01,3.191792219877243042e-02
5.500000000000000000e+00,1.344215750694274902e+00,2.246594578027725220e-01,1.302043557167053223e+00,1.807576566934585571e-01,1.198744297027587891e+00,1.311490833759307861e-01,1.040544390678405762e+00,8.221827447414398193e-02,8.653386831283569336e-01,3.115204721689224243e-02
5.600000000000000533e+00,1.405025362968444824e+00,2.290133833885192871e-01,1.365859746932983398e+00,1.838943809270858765e-01,1.260858416557312012e+00,1.330090910196304321e-01,1.096347689628601074e+00,8.296343684196472168e-02,9.119418859481811523e-01,3.077824227511882782e-02
5.700000000000000178e+00,1.469199538230895996e+00,2.345706522464752197e-01,1.433418273925781250e+00,1.880874186754226685e-01,1.326326131820678711e+00,1.358641386032104492e-01,1.155374288558959961e+00,8.415563404560089111e-02,9.611484408378601074e-01,3.074550069868564606e-02
5.799999999999999822e+00,1.536665439605712891e+00,2.420338988304138184e-01,1.504717230796813965e+00,1.934776455163955688e-01,1.395097017288208008e+00,1.400649398565292358e-01,1.217539668083190918e+00,8.587609976530075073e-02,1.013246059417724609e+00,3.109044954180717468e-02
5.900000000000000355e+00,1.607359290122985840e+00,2.516068220138549805e-01,1.579745292663574219e+00,2.006023973226547241e-01,1.467420101165771484e+00,1.457061022520065308e-01,1.282940149307250977e+00,8.874446153640747070e-02,1.068401575088500977e+00,3.183410316705703735e-02
6.000000000000000000e+00,1.681198477745056152e+00,2.634483873844146729e-01,1.658481359481811523e+00,2.099969983100891113e-01,1.543408274650573730e+00,1.528360396623611450e-01,1.351781487464904785e+00,9.299793094396591187e-02,1.126712083816528320e+00,3.300124779343605042e-02
6.100000000000000533e+00,1.758073806762695312e+00,2.777205109596252441e-01,1.740857481956481934e+00,2.218767553567886353e-01,1.623169541358947754e+00,1.615931391716003418e-01,1.424169778823852539e+00,9.868384152650833130e-02,1.188120722770690918e+00,3.463874757289886475e-02
6.200000000000000178e+00,1.837811350822448730e+00,2.945862114429473877e-01,1.826820731163024902e+00,2.364236265420913696e-01,1.707090497016906738e+00,1.724015474319458008e-01,1.500223636627197266e+00,1.058536097407341003e-01,1.252743721008300781e+00,3.727705776691436768e-02
6.299999999999999822e+00,1.919399261474609375e+00,3.142334222793579102e-01,1.916057825088500977e+00,2.537904083728790283e-01,1.795329928398132324e+00,1.853885054588317871e-01,1.579984545707702637e+00,1.145349666476249695e-01,1.320813179016113281e+00,4.130318388342857361e-02
6.400000000000000355e+00,2.000992774963378906e+00,3.374035954475402832e-01,2.007506608963012695e+00,2.739451825618743896e-01,1.887863874435424805e+00,2.005491107702255249e-01,1.663565278053283691e+00,1.248123943805694580e-01,1.392474770545959473e+00,4.678390175104141235e-02
6.500000000000000000e+00,2.079954385757446289e+00,3.649118840694427490e-01,2.100387334823608398e+00,2.973791062831878662e-01,1.983690619468688965e+00,2.181358039379119873e-01,1.751206755638122559e+00,1.369842290878295898e-01,1.467863917350769043e+00,5.377738922834396362e-02
6.600000000000000533e+00,2.150323867797851562e+00,3.987872600555419922e-01,2.193819761276245117e+00,3.244785368442535400e-01,2.081594467163085938e+00,2.384282499551773071e-01,1.843241333961486816e+00,1.513270735740661621e-01,1.547013998031616211e+00,6.227584928274154663e-02
6.700000000000000178e+00,2.204796791076660156e+00,4.399481713771820068e-01,2.285256862640380859e+00,3.565141856670379639e-01,2.181072950363159180e+00,2.620130479335784912e-01,1.939727783203125000e+00,1.677250713109970093e-01,1.630059599876403809e+00,7.232689112424850464e-02
6.799999999999999822e+00,2.233139038085937500e+00,4.877223372459411621e-01,2.368978261947631836e+00,3.956102728843688965e-01,2.281573534011840820e+00,2.895414829254150391e-01,2.040041923522949219e+00,1.859201788902282715e-01,1.717304587364196777e+00,8.415245264768600464e-02
6.900000000000000355e+00,2.228931903839111328e+00,5.417040586471557617e-01,2.436479330062866211e+00,4.433374106884002686e-01,2.382295370101928711e+00,3.218092322349548340e-01,2.143264770507812500e+00,2.061593681573867798e-01,1.808860540390014648e+00,9.795962274074554443e-02
7.000000000000000000e+00,2.186051130294799805e+00,6.006420850753784180e-01,2.474688053131103516e+00,4.995561540126800537e-01,2.479895830154418945e+00,3.600197434425354004e-01,2.248323202133178711e+00,2.297417372465133667e-01,1.904683113098144531e+00,1.136151030659675598e-01
7.100000000000000533e+00,2.105829715728759766e+00,6.628141403198242188e-01,2.475054502487182617e+00,5.639726519584655762e-01,2.567063093185424805e+00,4.065442681312561035e-01,2.354523420333862305e+00,2.575473189353942871e-01,2.004983425140380859e+00,1.311003863811492920e-01
7.200000000000000178e+00,2.001242637634277344e+00,7.285394668579101562e-01,2.429605007171630859e+00,6.344195604324340820e-01,2.633095264434814453e+00,4.625427424907684326e-01,2.461164712905883789e+00,2.902988195419311523e-01,2.109399080276489258e+00,1.504269391298294067e-01
7.299999999999999822e+00,1.878614068031311035e+00,7.969712018966674805e-01,2.338974475860595703e+00,7.088963985443115234e-01,2.666653156280517578e+00,5.275369882583618164e-01,2.567474603652954102e+00,3.282883763313293457e-01,2.217559337615966797e+00,1.716550737619400024e-01
7.400000000000000355e+00,1.746266603469848633e+00,8.647292256355285645e-01,2.218569993972778320e+00,7.870071530342102051e-01,2.657339334487915039e+00,6.015207171440124512e-01,2.668195247650146484e+00,3.733077347278594971e-01,2.328764915466308594e+00,1.955038160085678101e-01
7.500000000000000000e+00,1.612511277198791504e+00,9.225118756294250488e-01,2.078693151473999023e+00,8.681796193122863770e-01,2.595489263534545898e+00,6.823170185089111328e-01,2.752867698669433594e+00,4.274767637252807617e-01,2.441202640533447266e+00,2.239053100347518921e-01
7.600000000000000533e+00,1.480946540832519531e+00,9.687321782112121582e-01,1.925410270690917969e+00,9.510359168052673340e-01,2.486234426498413086e+00,7.671958804130554199e-01,2.807937860488891602e+00,4.910688102245330811e-01,2.554131507873535156e+00,2.573623955249786377e-01
7.700000000000000178e+00,1.353711485862731934e+00,1.004261970520019531e+00,1.765867590904235840e+00,1.024532198905944824e+00,2.348292112350463867e+00,8.555547595024108887e-01,2.825395345687866211e+00,5.639024376869201660e-01,2.666899204254150391e+00,2.958801984786987305e-01
7.799999999999999822e+00,1.232360601425170898e+00,1.030228734016418457e+00,1.607564210891723633e+00,1.083843231201171875e+00,2.190693616867065430e+00,9.474216699600219727e-01,2.796830654144287109e+00,6.457255482673645020e-01,2.776941537857055664e+00,3.396570682525634766e-01
7.900000000000000355e+00,1.118397951126098633e+00,1.048674702644348145e+00,1.453682780265808105e+00,1.130008101463317871e+00,2.018444061279296875e+00,1.040878057479858398e+00,2.713359594345092773e+00,7.351588606834411621e-01,2.876469850540161133e+00,3.912731111049652100e-01
8.000000000000000000e+00,1.014244556427001953e+00,1.057669043540954590e+00,1.306051731109619141e+00,1.164133787155151367e+00,1.839185714721679688e+00,1.122504949569702148e+00,2.584687232971191406e+00,8.284896016120910645e-01,2.952987909317016602e+00,4.528502225875854492e-01
8.099999999999999645e+00,9.204388260841369629e-01,1.057599902153015137e+00,1.167404294013977051e+00,1.188188314437866211e+00,1.661110758781433105e+00,1.188117504119873047e+00,2.429907560348510742e+00,9.256411790847778320e-01,2.993592739105224609e+00,5.243312120437622070e-01
8.199999999999999289e+00,8.369444012641906738e-01,1.049436688423156738e+00,1.040933012962341309e+00,1.200224518775939941e+00,1.488136768341064453e+00,1.238908648490905762e+00,2.255453586578369141e+00,1.026682019233703613e+00,2.991866350173950195e+00,6.055098176002502441e-01
8.300000000000000711e+00,7.636111974716186523e-01,1.034138321876525879e+00,9.268906116485595703e-01,1.201246857643127441e+00,1.322195410728454590e+00,1.276705741882324219e+00,2.066169023513793945e+00,1.127628445625305176e+00,2.939822673797607422e+00,6.953786015510559082e-01
8.400000000000000355e+00,7.000987529754638672e-01,1.012808561325073242e+00,8.250187039375305176e-01,1.192841291427612305e+00,1.167978525161743164e+00,1.301345467567443848e+00,1.870625972747802734e+00,1.213309407234191895e+00,2.832721948623657227e+00,7.926902770996093750e-01
8.500000000000000000e+00,6.460054516792297363e-01,9.864379763603210449e-01,7.349943518638610840e-01,1.176372885704040527e+00,1.027703285217285156e+00,1.312478542327880859e+00,1.677088260650634766e+00,1.281612634658813477e+00,2.685961246490478516e+00,8.946344256401062012e-01
8.599999999999999645e+00,6.009678244590759277e-01,9.557766318321228027e-01,6.564334630966186523e-01,1.152719378471374512e+00,9.011325240135192871e-01,1.312050223350524902e+00,1.489584922790527344e+00,1.334138274192810059e+00,2.514208316802978516e+00,1.000842928886413574e+00
8.700000000000001066e+00,5.644404888153076172e-01,9.215421080589294434e-01,5.890082120895385742e-01,1.122194170951843262e+00,7.879644632339477539e-01,1.301765918731689453e+00,1.310661673545837402e+00,1.372482061386108398e+00,2.322104215621948242e+00,1.111497879028320312e+00
8.800000000000000711e+00,5.350492000579833984e-01,8.846727609634399414e-01,5.324569940567016602e-01,1.085811018943786621e+00,6.878018379211425781e-01,1.282186627388000488e+00,1.146085023880004883e+00,1.395311832427978516e+00,2.115089654922485352e+00,1.219502687454223633e+00
8.900000000000000355e+00,5.121945142745971680e-01,8.459324836730957031e-01,4.864142835140228271e-01,1.044573187828063965e+00,6.004750728607177734e-01,1.253766655921936035e+00,9.965286850929260254e-01,1.404269337654113770e+00,1.902427554130554199e+00,1.309334993362426758e+00
9.000000000000000000e+00,4.947712123394012451e-01,8.063413500785827637e-01,4.504230320453643799e-01,9.994446039199829102e-01,5.258004665374755859e-01,1.217700004577636719e+00,8.616316914558410645e-01,1.401545643806457520e+00,1.692673683166503906e+00,1.380380392074584961e+00
9.099999999999999645e+00,4.812950491905212402e-01,7.669805884361267090e-01,4.235031306743621826e-01,9.515401124954223633e-01,4.634599387645721436e-01,1.175157666206359863e+00,7.410345673561096191e-01,1.388006448745727539e+00,1.489829182624816895e+00,1.434974908828735352e+00
9.200000000000001066e+00,4.714525341987609863e-01,7.281201481819152832e-01,4.040302932262420654e-01,9.021294116973876953e-01,4.130172133445739746e-01,1.127276301383972168e+00,6.345996260643005371e-01,1.363771438598632812e+00,1.298065423965454102e+00,1.472862958908081055e+00
9.300000000000000711e+00,4.649249315261840820e-01,6.899784207344055176e-01,3.899786472320556641e-01,8.526970744132995605e-01,3.739346265792846680e-01,1.075147151947021484e+00,5.422458052635192871e-01,1.330160617828369141e+00,1.122553467750549316e+00,1.494003176689147949e+00
9.400000000000000355e+00,4.614333808422088623e-01,6.527494788169860840e-01,3.803625404834747314e-01,8.039602637290954590e-01,3.455808758735656738e-01,1.019811749458312988e+00,4.637303650379180908e-01,1.288481950759887695e+00,9.630272388458251953e-01,1.501163959503173828e+00
9.500000000000000000e+00,4.606914520263671875e-01,6.166058778762817383e-01,3.748353719711303711e-01,7.562093138694763184e-01,3.262561559677124023e-01,9.626837968826293945e-01,3.986671566963195801e-01,1.240014910697937012e+00,8.191612362861633301e-01,1.495998263359069824e+00
9.599999999999999645e+00,4.616459608078002930e-01,5.820482969284057617e-01,3.730524182319641113e-01,7.097035050392150879e-01,3.131400644779205322e-01,9.056721925735473633e-01,3.465450704097747803e-01,1.185997366905212402e+00,6.907750368118286133e-01,1.478160142898559570e+00
9.700000000000001066e+00,4.639473259449005127e-01,5.492971539497375488e-01,3.746264278888702393e-01,6.648309230804443359e-01,3.049323856830596924e-01,8.496816158294677734e-01,3.067460656166076660e-01,1.127615213394165039e+00,5.781329870223999023e-01,1.448916912078857422e+00
9.800000000000000711e+00,4.672891795635223389e-01,5.183266997337341309e-01,3.790374100208282471e-01,6.220270395278930664e-01,3.012318015098571777e-01,7.950246930122375488e-01,2.785633206367492676e-01,1.065992474555969238e+00,4.812808334827423096e-01,1.409714818000793457e+00
9.900000000000000355e+00,4.713348150253295898e-01,4.890936315059661865e-01,3.847423493862152100e-01,5.820989012718200684e-01,3.016418814659118652e-01,7.419751286506652832e-01,2.605546116828918457e-01,1.002485871315002441e+00,3.996358513832092285e-01,1.362049460411071777e+00
1.000000000000000000e+01,4.759971797466278076e-01,4.615549743175506592e-01,3.913711309432983398e-01,5.446525812149047852e-01,3.057734072208404541e-01,6.907690167427062988e-01,2.490310370922088623e-01,9.394597411155700684e-01,3.325015306472778320e-01,1.307354450225830078e+00
1.009999999999999964e+01,4.808275103569030762e-01,4.359014630317687988e-01,3.987228572368621826e-01,5.094689130783081055e-01,3.132439553737640381e-01,6.416090726852416992e-01,2.427341490983963013e-01,8.777731657028198242e-01,2.790921330451965332e-01,1.246990084648132324e+00
1.020000000000000107e+01,4.853102564811706543e-01,4.123301506042480469e-01,4.066841602325439453e-01,4.764766693115234375e-01,3.226751089096069336e-01,5.952906608581542969e-01,2.412187904119491577e-01,8.177504539489746094e-01,2.385574430227279663e-01,1.182234764099121094e+00
1.030000000000000071e+01,4.894218444824218750e-01,3.907078206539154053e-01,4.146881699562072754e-01,4.459082186222076416e-01,3.328114151954650879e-01,5.525285005569458008e-01,2.440467625856399536e-01,7.596734166145324707e-01,2.103632837533950806e-01,1.114227652549743652e+00
1.040000000000000036e+01,4.925328791141510010e-01,3.712998032569885254e-01,4.221743941307067871e-01,4.179480671882629395e-01,3.430192768573760986e-01,5.132973790168762207e-01,2.507893741130828857e-01,7.037829756736755371e-01,1.934157311916351318e-01,1.044271230697631836e+00
1.050000000000000000e+01,4.947617948055267334e-01,3.539145588874816895e-01,4.291353821754455566e-01,3.924125432968139648e-01,3.535788357257843018e-01,4.769583642482757568e-01,2.609004974365234375e-01,6.504119634628295898e-01,1.834409683942794800e-01,9.750609397888183594e-01
1.059999999999999964e+01,4.979561567306518555e-01,3.378443121910095215e-01,4.348511993885040283e-01,3.695900142192840576e-01,3.636531829833984375e-01,4.437088966369628906e-01,2.728553414344787598e-01,6.002995371818542480e-01,1.790260374546051025e-01,9.075114727020263672e-01
1.070000000000000107e+01,5.024304389953613281e-01,3.230120241641998291e-01,4.392100572586059570e-01,3.493319749832153320e-01,3.730204999446868896e-01,4.134571850299835205e-01,2.855260074138641357e-01,5.538855195045471191e-01,1.796807944774627686e-01,8.419595956802368164e-01
1.080000000000000071e+01,5.078230500221252441e-01,3.093271255493164062e-01,4.435837566852569580e-01,3.309991657733917236e-01,3.815609216690063477e-01,3.860595226287841797e-01,2.979676723480224609e-01,5.113629698753356934e-01,1.848989129066467285e-01,7.787222266197204590e-01
1.090000000000000036e+01,5.141658186912536621e-01,2.965963184833526611e-01,4.492929875850677490e-01,3.140297830104827881e-01,3.884747028350830078e-01,3.618115484714508057e-01,3.102922737598419189e-01,4.727452695369720459e-01,1.939252465963363647e-01,7.183273434638977051e-01
1.100000000000000000e+01,5.225006341934204102e-01,2.849216163158416748e-01,4.559963345527648926e-01,2.983527779579162598e-01,3.938527703285217285e-01,3.403955101966857910e-01,3.217300474643707275e-01,4.379422664642333984e-01,2.062753736972808838e-01,6.609724760055541992e-01
1.109999999999999964e+01,5.327643156051635742e-01,2.746551632881164551e-01,4.636086821556091309e-01,2.838238179683685303e-01,3.992597758769989014e-01,3.210474550724029541e-01,3.323985934257507324e-01,4.063157737255096436e-01,2.205921858549118042e-01,6.071780323982238770e-01
1.120000000000000107e+01,5.448711514472961426e-01,2.659514844417572021e-01,4.727839827537536621e-01,2.703327536582946777e-01,4.059392511844635010e-01,3.031435906887054443e-01,3.419136106967926025e-01,3.778814673423767090e-01,2.356873601675033569e-01,5.572556257247924805e-01
1.130000000000000071e+01,5.585630536079406738e-01,2.584387063980102539e-01,4.837592542171478271e-01,2.580641508102416992e-01,4.135618805885314941e-01,2.866150140762329102e-01,3.496036231517791748e-01,3.528156876564025879e-01,2.505505681037902832e-01,5.111747980117797852e-01
1.140000000000000036e+01,5.738941431045532227e-01,2.519891262054443359e-01,4.964758157730102539e-01,2.475830912590026855e-01,4.219833612442016602e-01,2.712734937667846680e-01,3.556918203830718994e-01,3.306968808174133301e-01,2.648311555385589600e-01,4.694874584674835205e-01
1.150000000000000000e+01,5.909520983695983887e-01,2.462069839239120483e-01,5.106416344642639160e-01,2.386900931596755981e-01,4.314881265163421631e-01,2.569766342639923096e-01,3.619692027568817139e-01,3.106586635112762451e-01,2.779018282890319824e-01,4.324295222759246826e-01
1.159999999999999964e+01,6.097677946090698242e-01,2.408973723649978638e-01,5.258385539054870605e-01,2.309406846761703491e-01,4.424652755260467529e-01,2.437685877084732056e-01,3.693154454231262207e-01,2.921426594257354736e-01,2.899382412433624268e-01,3.993116021156311035e-01
1.170000000000000107e+01,6.303590536117553711e-01,2.359587401151657104e-01,5.425797700881958008e-01,2.242579758167266846e-01,4.551889896392822266e-01,2.321386039257049561e-01,3.775673508644104004e-01,2.750730514526367188e-01,3.003980517387390137e-01,3.698056042194366455e-01
1.180000000000000071e+01,6.528288722038269043e-01,2.312441021203994751e-01,5.612120032310485840e-01,2.182093262672424316e-01,4.694342613220214844e-01,2.221399247646331787e-01,3.865772783756256104e-01,2.592192590236663818e-01,3.089048862457275391e-01,3.438249528408050537e-01
1.190000000000000036e+01,6.770996451377868652e-01,2.267358303070068359e-01,5.816450715065002441e-01,2.126603424549102783e-01,4.845165610313415527e-01,2.134428024291992188e-01,3.962358534336090088e-01,2.443438172340393066e-01,3.157095015048980713e-01,3.209030628204345703e-01
1.200000000000000000e+01,7.032244205474853516e-01,2.224449515342712402e-01,6.039579510688781738e-01,2.075292468070983887e-01,5.006767511367797852e-01,2.058337926864624023e-01,4.073132574558258057e-01,2.305491566658020020e-01,3.226069211959838867e-01,3.001402020454406738e-01
1.209999999999999964e+01,7.310855984687805176e-01,2.184023857116699219e-01,6.281372904777526855e-01,2.026126682758331299e-01,5.188112854957580566e-01,1.992276608943939209e-01,4.201178550720214844e-01,2.182633131742477417e-01,3.305515348911285400e-01,2.809598147869110107e-01
1.220000000000000107e+01,7.606365084648132324e-01,2.147761881351470947e-01,6.542167067527770996e-01,1.979137212038040161e-01,5.392058491706848145e-01,1.932416111230850220e-01,4.343714714050292969e-01,2.075684219598770142e-01,3.394198715686798096e-01,2.632882595062255859e-01
1.230000000000000071e+01,7.918868064880371094e-01,2.116042524576187134e-01,6.821105480194091797e-01,1.934300661087036133e-01,5.614674687385559082e-01,1.877478957176208496e-01,4.494648277759552002e-01,1.980837285518646240e-01,3.488856554031372070e-01,2.468737065792083740e-01
1.240000000000000036e+01,8.248741030693054199e-01,2.089087218046188354e-01,7.116550803184509277e-01,1.892381161451339722e-01,5.855751037597656250e-01,1.825443655252456665e-01,4.653990566730499268e-01,1.897054463624954224e-01,3.587704598903656006e-01,2.314182370901107788e-01
1.250000000000000000e+01,8.596357107162475586e-01,2.067122310400009155e-01,7.429488897323608398e-01,1.855017393827438354e-01,6.115703582763671875e-01,1.775255799293518066e-01,4.829327464103698730e-01,1.824526935815811157e-01,3.699340224266052246e-01,2.170035839080810547e-01
1.259999999999999964e+01,8.962085843086242676e-01,2.050377577543258667e-01,7.760328054428100586e-01,1.822458207607269287e-01,6.394309401512145996e-01,1.727022081613540649e-01,5.030062794685363770e-01,1.760267913341522217e-01,3.827618360519409180e-01,2.039793580770492554e-01
1.270000000000000107e+01,9.346295595169067383e-01,2.039086669683456421e-01,8.109464645385742188e-01,1.794936656951904297e-01,6.689124703407287598e-01,1.680787652730941772e-01,5.253872275352478027e-01,1.702289879322052002e-01,3.969373703002929688e-01,1.925207823514938354e-01
1.280000000000000071e+01,9.749348759651184082e-01,2.033487856388092041e-01,8.477289080619812012e-01,1.772690713405609131e-01,7.001422047615051270e-01,1.638431400060653687e-01,5.496088862419128418e-01,1.648449897766113281e-01,4.119488000869750977e-01,1.823092699050903320e-01
1.290000000000000036e+01,1.017265200614929199e+00,2.032804787158966064e-01,8.864189386367797852e-01,1.755962371826171875e-01,7.332043647766113281e-01,1.600900143384933472e-01,5.757380127906799316e-01,1.596575230360031128e-01,4.277150332927703857e-01,1.732082813978195190e-01
1.300000000000000000e+01,1.061959028244018555e+00,2.035572975873947144e-01,9.270552396774291992e-01,1.744997948408126831e-01,7.681403160095214844e-01,1.568433046340942383e-01,6.037328243255615234e-01,1.546579301357269287e-01,4.446161389350891113e-01,1.651309132575988770e-01
1.309999999999999964e+01,1.109042644500732422e+00,2.042176872491836548e-01,9.696989059448242188e-01,1.739869117736816406e-01,8.049909472465515137e-01,1.541274338960647583e-01,6.331797838211059570e-01,1.498430222272872925e-01,4.635901451110839844e-01,1.580850034952163696e-01
1.320000000000000107e+01,1.158448338508605957e+00,2.053022384643554688e-01,1.014698386192321777e+00,1.738810539245605469e-01,8.437969088554382324e-01,1.519672423601150513e-01,6.641032099723815918e-01,1.452964544296264648e-01,4.853650927543640137e-01,1.518253684043884277e-01
1.330000000000000071e+01,1.210234403610229492e+00,2.068338990211486816e-01,1.062237262725830078e+00,1.741490066051483154e-01,8.845986723899841309e-01,1.503880470991134644e-01,6.966744065284729004e-01,1.411941945552825928e-01,5.092854499816894531e-01,1.462027281522750854e-01
1.340000000000000036e+01,1.264719605445861816e+00,2.089209109544754028e-01,1.112420082092285156e+00,1.748116612434387207e-01,9.274365901947021484e-01,1.494162231683731079e-01,7.310037612915039062e-01,1.375812888145446777e-01,5.348019003868103027e-01,1.408909708261489868e-01
1.350000000000000000e+01,1.322409510612487793e+00,2.117993235588073730e-01,1.165355324745178223e+00,1.758908480405807495e-01,9.725596308708190918e-01,1.489696055650711060e-01,7.672007679939270020e-01,1.344949901103973389e-01,5.620267391204833984e-01,1.357982307672500610e-01
1.359999999999999964e+01,1.383481979370117188e+00,2.156415432691574097e-01,1.221155166625976562e+00,1.774092316627502441e-01,1.020263433456420898e+00,1.488981097936630249e-01,8.053387999534606934e-01,1.319584846496582031e-01,5.907382369041442871e-01,1.309030354022979736e-01
1.370000000000000107e+01,1.448031425476074219e+00,2.205149233341217041e-01,1.280167698860168457e+00,1.794659495353698730e-01,1.070655107498168945e+00,1.492228806018829346e-01,8.454893231391906738e-01,1.299942284822463989e-01,6.208637952804565430e-01,1.262049525976181030e-01
1.380000000000000071e+01,1.516068577766418457e+00,2.269284725189208984e-01,1.342751264572143555e+00,1.822727620601654053e-01,1.123845219612121582e+00,1.499660015106201172e-01,8.877264857292175293e-01,1.286254674196243286e-01,6.525381803512573242e-01,1.218647137284278870e-01
1.390000000000000036e+01,1.587511420249938965e+00,2.354327291250228882e-01,1.409015893936157227e+00,1.860735416412353516e-01,1.179948568344116211e+00,1.511505395174026489e-01,9.321920275688171387e-01,1.278642863035202026e-01,6.858431696891784668e-01,1.179542019963264465e-01
1.400000000000000000e+01,1.662291526794433594e+00,2.461909204721450806e-01,1.479058027267456055e+00,1.910046339035034180e-01,1.239096641540527344e+00,1.528046578168869019e-01,9.793003797531127930e-01,1.275139898061752319e-01,7.208305597305297852e-01,1.144873127341270447e-01
1.409999999999999964e+01,1.740312933921813965e+00,2.593698203563690186e-01,1.552764773368835449e+00,1.974396705627441406e-01,1.301791429519653320e+00,1.550948768854141235e-01,1.029238581657409668e+00,1.275402307510375977e-01,7.576212882995605469e-01,1.115111485123634338e-01
1.420000000000000107e+01,1.821452498435974121e+00,2.751390039920806885e-01,1.630247473716735840e+00,2.059845626354217529e-01,1.368050456047058105e+00,1.583072096109390259e-01,1.082154989242553711e+00,1.279635131359100342e-01,7.963265776634216309e-01,1.090656295418739319e-01
1.430000000000000071e+01,1.905107259750366211e+00,2.936521172523498535e-01,1.711387395858764648e+00,2.169520854949951172e-01,1.437763929367065430e+00,1.629034727811813354e-01,1.138146281242370605e+00,1.288117766380310059e-01,8.370669484138488770e-01,1.071977093815803528e-01
1.440000000000000036e+01,1.990178942680358887e+00,3.151960670948028564e-01,1.796140074729919434e+00,2.305226773023605347e-01,1.511006474494934082e+00,1.689608544111251831e-01,1.197190880775451660e+00,1.301248967647552490e-01,8.799189925193786621e-01,1.059327721595764160e-01
1.450000000000000000e+01,2.075032472610473633e+00,3.404597342014312744e-01,1.884393811225891113e+00,2.468787282705307007e-01,1.587910175323486328e+00,1.766021251678466797e-01,1.259302854537963867e+00,1.319702714681625366e-01,9.250912666320800781e-01,1.052612811326980591e-01
1.459999999999999964e+01,2.156390905380249023e+00,3.705908656120300293e-01,1.975185751914978027e+00,2.660211026668548584e-01,1.668869733810424805e+00,1.862296760082244873e-01,1.324752688407897949e+00,1.348172724246978760e-01,9.729773402214050293e-01,1.049745529890060425e-01
1.470000000000000107e+01,2.227571249008178711e+00,4.078868031501770020e-01,2.067745208740234375e+00,2.882152795791625977e-01,1.754042148590087891e+00,1.979698389768600464e-01,1.393501639366149902e+00,1.390084624290466309e-01,1.023736238479614258e+00,1.050702184438705444e-01
1.480000000000000071e+01,2.279889822006225586e+00,4.529148638248443604e-01,2.161214590072631836e+00,3.139231801033020020e-01,1.843350648880004883e+00,2.121076136827468872e-01,1.465800166130065918e+00,1.446391642093658447e-01,1.077518701553344727e+00,1.055691167712211609e-01
1.490000000000000036e+01,2.303030729293823242e+00,5.049739480018615723e-01,2.253987073898315430e+00,3.439581990242004395e-01,1.936141848564147949e+00,2.290571779012680054e-01,1.541765213012695312e+00,1.517581045627593994e-01,1.134483933448791504e+00,1.064931377768516541e-01
1.500000000000000000e+01,2.290279865264892578e+00,5.633946061134338379e-01,2.341473817825317383e+00,3.802646696567535400e-01,2.031119585037231445e+00,2.487583458423614502e-01,1.621499180793762207e+00,1.604919284582138062e-01,1.194641709327697754e+00,1.078745722770690918e-01
1.509999999999999964e+01,2.235578060150146484e+00,6.266056299209594727e-01,2.416365385055541992e+00,4.248405396938323975e-01,2.127703666687011719e+00,2.715466022491455078e-01,1.705386161804199219e+00,1.712689846754074097e-01,1.257965445518493652e+00,1.099117472767829895e-01
1.520000000000000107e+01,2.144852161407470703e+00,6.929707527160644531e-01,2.466587305068969727e+00,4.780234396457672119e-01,2.225368738174438477e+00,2.980280518531799316e-01,1.793591260910034180e+00,1.842240989208221436e-01,1.324609398841857910e+00,1.132382899522781372e-01
1.530000000000000071e+01,2.030097007751464844e+00,7.630393505096435547e-01,2.481846332550048828e+00,5.396586060523986816e-01,2.323046922683715820e+00,3.290263116359710693e-01,1.886085867881774902e+00,1.993495970964431763e-01,1.394663453102111816e+00,1.179452389478683472e-01
1.540000000000000036e+01,1.899389028549194336e+00,8.355466723442077637e-01,2.454030513763427734e+00,6.082218885421752930e-01,2.417035102844238281e+00,3.659612536430358887e-01,1.981952786445617676e+00,2.168522030115127563e-01,1.468305468559265137e+00,1.241075396537780762e-01
1.550000000000000000e+01,1.759419322013854980e+00,9.059885144233703613e-01,2.378600120544433594e+00,6.815828680992126465e-01,2.500137329101562500e+00,4.111174046993255615e-01,2.079915761947631836e+00,2.370556592941284180e-01,1.545606851577758789e+00,1.317598372697830200e-01
1.559999999999999964e+01,1.618693470954895020e+00,9.648655652999877930e-01,2.267206430435180664e+00,7.583969235420227051e-01,2.562181472778320312e+00,4.653481245040893555e-01,2.179476737976074219e+00,2.605287432670593262e-01,1.626639127731323242e+00,1.409455835819244385e-01
1.570000000000000107e+01,1.480643272399902344e+00,1.011672973632812500e+00,2.133540630340576172e+00,8.385491371154785156e-01,2.591329813003540039e+00,5.283628106117248535e-01,2.280081987380981445e+00,2.879282832145690918e-01,1.711873173713684082e+00,1.521040499210357666e-01
1.580000000000000071e+01,1.347390055656433105e+00,1.047277212142944336e+00,1.984475970268249512e+00,9.214767813682556152e-01,2.577439546585083008e+00,5.999255180358886719e-01,2.380956172943115234e+00,3.200519084930419922e-01,1.801411628723144531e+00,1.654223948717117310e-01
1.590000000000000036e+01,1.220599174499511719e+00,1.073302745819091797e+00,1.825815796852111816e+00,1.000014901161193848e+00,2.512755393981933594e+00,6.774594187736511230e-01,2.478972911834716797e+00,3.580342829227447510e-01,1.895135879516601562e+00,1.808414608240127563e-01
1.600000000000000000e+01,1.102295160293579102e+00,1.090834140777587891e+00,1.666424751281738281e+00,1.064596414566040039e+00,2.404152631759643555e+00,7.587825059890747070e-01,2.566932439804077148e+00,4.042399823665618896e-01,1.992799639701843262e+00,1.981791257858276367e-01
1.610000000000000142e+01,9.947927594184875488e-01,1.098080396652221680e+00,1.510398387908935547e+00,1.115540027618408203e+00,2.269107818603515625e+00,8.436153531074523926e-01,2.634290933609008789e+00,4.599474370479583740e-01,2.093006372451782227e+00,2.178881466388702393e-01
1.619999999999999929e+01,8.982179760932922363e-01,1.095988869667053223e+00,1.360064148902893066e+00,1.153856515884399414e+00,2.115728378295898438e+00,9.317801594734191895e-01,2.669504165649414062e+00,5.246669650077819824e-01,2.195032596588134766e+00,2.407490313053131104e-01
1.630000000000000071e+01,8.125041127204895020e-01,1.085581779479980469e+00,1.217384696006774902e+00,1.181902527809143066e+00,1.949234127998352051e+00,1.020040988922119141e+00,2.662371158599853516e+00,5.984199047088623047e-01,2.298274278640747070e+00,2.675393223762512207e-01
1.639999999999999858e+01,7.373283505439758301e-01,1.068121433258056641e+00,1.086187362670898438e+00,1.198304772377014160e+00,1.777740240097045898e+00,1.095508337020874023e+00,2.602859020233154297e+00,6.791417598724365234e-01,2.402005434036254883e+00,2.990713119506835938e-01
1.650000000000000000e+01,6.723204851150512695e-01,1.044692277908325195e+00,9.674084186553955078e-01,1.203246831893920898e+00,1.608356237411499023e+00,1.155836462974548340e+00,2.495177268981933594e+00,7.640532255172729492e-01,2.505178451538085938e+00,3.358589112758636475e-01
1.660000000000000142e+01,6.171479821205139160e-01,1.016076087951660156e+00,8.609702587127685547e-01,1.198093295097351074e+00,1.444277405738830566e+00,1.202232837677001953e+00,2.358014822006225586e+00,8.524354100227355957e-01,2.601921796798706055e+00,3.799333870410919189e-01
1.669999999999999929e+01,5.713636875152587891e-01,9.827775359153747559e-01,7.664827704429626465e-01,1.184450030326843262e+00,1.287269711494445801e+00,1.236528038978576660e+00,2.200924634933471680e+00,9.443022012710571289e-01,2.682839632034301758e+00,4.334881603717803955e-01
1.680000000000000071e+01,5.345661640167236328e-01,9.455761313438415527e-01,6.836379170417785645e-01,1.163406848907470703e+00,1.141765713691711426e+00,1.258495807647705078e+00,2.028886318206787109e+00,1.038140296936035156e+00,2.734119176864624023e+00,4.961668252944946289e-01
1.689999999999999858e+01,5.054993033409118652e-01,9.056532382965087891e-01,6.120350956916809082e-01,1.135253906250000000e+00,1.009576082229614258e+00,1.267721414566040039e+00,1.849383234977722168e+00,1.120717883110046387e+00,2.748003005981445312e+00,5.678852796554565430e-01
1.700000000000000000e+01,4.832742810249328613e-01,8.638930916786193848e-01,5.514309406280517578e-01,1.100857377052307129e+00,8.905649185180664062e-01,1.265867233276367188e+00,1.670772075653076172e+00,1.187217473983764648e+00,2.714093923568725586e+00,6.485747098922729492e-01
1.710000000000000142e+01,4.666074216365814209e-01,8.213868141174316406e-01,5.014967918395996094e-01,1.061232924461364746e+00,7.843821644783020020e-01,1.254619717597961426e+00,1.497127413749694824e+00,1.238797664642333984e+00,2.625737667083740234e+00,7.353358268737792969e-01
1.719999999999999929e+01,4.540338516235351562e-01,7.792582511901855469e-01,4.618071615695953369e-01,1.017361879348754883e+00,6.906597614288330078e-01,1.234949231147766113e+00,1.330433368682861328e+00,1.277236700057983398e+00,2.496455907821655273e+00,8.256555795669555664e-01
1.730000000000000071e+01,4.452319741249084473e-01,7.378429174423217773e-01,4.317366182804107666e-01,9.702345132827758789e-01,6.091213226318359375e-01,1.207038760185241699e+00,1.175247073173522949e+00,1.302582740783691406e+00,2.343422174453735352e+00,9.195828437805175781e-01
1.740000000000000213e+01,4.398736655712127686e-01,6.974483728408813477e-01,4.096213579177856445e-01,9.211902618408203125e-01,5.395734906196594238e-01,1.171995759010314941e+00,1.034024715423583984e+00,1.314329147338867188e+00,2.172209501266479492e+00,1.017230033874511719e+00
1.750000000000000000e+01,4.375922977924346924e-01,6.583322286605834961e-01,3.938315212726593018e-01,8.715105056762695312e-01,4.816999435424804688e-01,1.130929470062255859e+00,9.065508842468261719e-01,1.314402699470520020e+00,1.988236427307128906e+00,1.112013459205627441e+00
1.760000000000000142e+01,4.380980730056762695e-01,6.204522252082824707e-01,3.826275467872619629e-01,8.224031329154968262e-01,4.350741803646087646e-01,1.084914922714233398e+00,7.925171256065368652e-01,1.304540395736694336e+00,1.800365567207336426e+00,1.190756082534790039e+00
1.769999999999999929e+01,4.402762055397033691e-01,5.843252539634704590e-01,3.756451606750488281e-01,7.741817831993103027e-01,3.991750478744506836e-01,1.034983754158020020e+00,6.915284395217895508e-01,1.285353183746337891e+00,1.615625619888305664e+00,1.253064632415771484e+00
1.780000000000000071e+01,4.436848461627960205e-01,5.501550436019897461e-01,3.725387156009674072e-01,7.271152138710021973e-01,3.731706738471984863e-01,9.822179675102233887e-01,6.034101247787475586e-01,1.257248997688293457e+00,1.437190532684326172e+00,1.300566554069519043e+00
1.790000000000000213e+01,4.480848014354705811e-01,5.179017186164855957e-01,3.729451596736907959e-01,6.815149188041687012e-01,3.550685942173004150e-01,9.281045198440551758e-01,5.279848575592041016e-01,1.221425771713256836e+00,1.267760515213012695e+00,1.334684610366821289e+00
1.800000000000000000e+01,4.531684815883636475e-01,4.875139296054840088e-01,3.764587938785552979e-01,6.377874016761779785e-01,3.424642682075500488e-01,8.743160963058471680e-01,4.649396538734436035e-01,1.179058432579040527e+00,1.112484216690063477e+00,1.354133963584899902e+00
1.810000000000000142e+01,4.588336944580078125e-01,4.589496850967407227e-01,3.818615674972534180e-01,5.966979265213012695e-01,3.345062136650085449e-01,8.214748501777648926e-01,4.138422906398773193e-01,1.131287932395935059e+00,9.716733098030090332e-01,1.360440731048583984e+00
1.819999999999999929e+01,4.644188284873962402e-01,4.325236380100250244e-01,3.881967663764953613e-01,5.583443045616149902e-01,3.308160305023193359e-01,7.698771953582763672e-01,3.741581439971923828e-01,1.079210758209228516e+00,8.449590206146240234e-01,1.355673074722290039e+00
1.830000000000000071e+01,4.696159660816192627e-01,4.082781672477722168e-01,3.953280448913574219e-01,5.222887992858886719e-01,3.310196101665496826e-01,7.197830677032470703e-01,3.452664911746978760e-01,1.023869514465332031e+00,7.319860458374023438e-01,1.340872049331665039e+00
1.840000000000000213e+01,4.743081927299499512e-01,3.861342370510101318e-01,4.031054973602294922e-01,4.884541332721710205e-01,3.347496390342712402e-01,6.714165210723876953e-01,3.255622684955596924e-01,9.666429162025451660e-01,6.325523853302001953e-01,1.316082596778869629e+00
1.850000000000000000e+01,4.778282344341278076e-01,3.663636445999145508e-01,4.112472832202911377e-01,4.568902850151062012e-01,3.414982855319976807e-01,6.251729726791381836e-01,3.122128248214721680e-01,9.094467163085937500e-01,5.465502142906188965e-01,1.282545566558837891e+00
1.860000000000000142e+01,4.805558025836944580e-01,3.486362695693969727e-01,4.189447164535522461e-01,4.279615879058837891e-01,3.496015667915344238e-01,5.820449590682983398e-01,3.038005530834197998e-01,8.532614707946777344e-01,4.737227857112884521e-01,1.241507768630981445e+00
1.869999999999999929e+01,4.843977093696594238e-01,3.322150707244873047e-01,4.261467158794403076e-01,4.015080630779266357e-01,3.582785427570343018e-01,5.422611236572265625e-01,2.999228239059448242e-01,7.984020709991455078e-01,4.136793911457061768e-01,1.194185853004455566e+00
1.880000000000000071e+01,4.894690215587615967e-01,3.170601129531860352e-01,4.324271380901336670e-01,3.776296675205230713e-01,3.674664199352264404e-01,5.051699280738830566e-01,3.001820147037506104e-01,7.451441884040832520e-01,3.659126460552215576e-01,1.141756057739257812e+00
1.890000000000000213e+01,4.954326152801513672e-01,3.030826151371002197e-01,4.372839331626892090e-01,3.564431965351104736e-01,3.771452307701110840e-01,4.705264866352081299e-01,3.041874468326568604e-01,6.937263607978820801e-01,3.298161625862121582e-01,1.085341811180114746e+00
1.900000000000000000e+01,5.024743080139160156e-01,2.901072502136230469e-01,4.413442611694335938e-01,3.375053405761718750e-01,3.863779902458190918e-01,4.387948215007781982e-01,3.115580081939697266e-01,6.443507075309753418e-01,3.046536743640899658e-01,1.026028394699096680e+00
1.910000000000000142e+01,5.114980936050415039e-01,2.782064974308013916e-01,4.466191232204437256e-01,3.200346827507019043e-01,3.949484229087829590e-01,4.099074900150299072e-01,3.210065364837646484e-01,5.977498888969421387e-01,2.881873548030853271e-01,9.654901027679443359e-01
1.919999999999999929e+01,5.224717259407043457e-01,2.678110599517822266e-01,4.529772996902465820e-01,3.038688004016876221e-01,4.026722311973571777e-01,3.837748467922210693e-01,3.311998844146728516e-01,5.547029376029968262e-01,2.774254381656646729e-01,9.056864380836486816e-01
1.930000000000000071e+01,5.352700352668762207e-01,2.590189576148986816e-01,4.602741897106170654e-01,2.889414727687835693e-01,4.088105559349060059e-01,3.606577515602111816e-01,3.414413034915924072e-01,5.152290463447570801e-01,2.716114223003387451e-01,8.471660017967224121e-01
1.940000000000000213e+01,5.494405627250671387e-01,2.514172792434692383e-01,4.687612354755401611e-01,2.750567197799682617e-01,4.135403037071228027e-01,3.402084410190582275e-01,3.520378172397613525e-01,4.786954522132873535e-01,2.703227996826171875e-01,7.902352809906005859e-01
1.950000000000000000e+01,5.652490258216857910e-01,2.449288517236709595e-01,4.790950715541839600e-01,2.622461915016174316e-01,4.188181161880493164e-01,3.215721845626831055e-01,3.621821999549865723e-01,4.452452957630157471e-01,2.731437981128692627e-01,7.351605296134948730e-01
1.960000000000000142e+01,5.827281475067138672e-01,2.390723973512649536e-01,4.911824464797973633e-01,2.510795593261718750e-01,4.253134131431579590e-01,3.043236732482910156e-01,3.716149628162384033e-01,4.148114621639251709e-01,2.796677052974700928e-01,6.821691989898681641e-01
1.969999999999999929e+01,6.019185781478881836e-01,2.336875796318054199e-01,5.048819780349731445e-01,2.416595220565795898e-01,4.327801167964935303e-01,2.883796393871307373e-01,3.802441656589508057e-01,3.872303664684295654e-01,2.893769145011901855e-01,6.315189599990844727e-01
1.980000000000000071e+01,6.229109168052673340e-01,2.286927849054336548e-01,5.196813941001892090e-01,2.334950119256973267e-01,4.411042928695678711e-01,2.735655307769775391e-01,3.872624039649963379e-01,3.628041148185729980e-01,3.004488050937652588e-01,5.841882824897766113e-01
1.990000000000000213e+01,6.457865238189697266e-01,2.239220440387725830e-01,5.357586145401000977e-01,2.264263331890106201e-01,4.508979618549346924e-01,2.598043084144592285e-01,3.927319645881652832e-01,3.412329256534576416e-01,3.118948340415954590e-01,5.406483411788940430e-01
2.000000000000000000e+01,6.704791188240051270e-01,2.193585932254791260e-01,5.537190437316894531e-01,2.201907634735107422e-01,4.622292816638946533e-01,2.472271472215652466e-01,3.980874419212341309e-01,3.217875957489013672e-01,3.232961595058441162e-01,5.008182525634765625e-01
2.010000000000000142e+01,6.970385909080505371e-01,2.150143682956695557e-01,5.734816193580627441e-01,2.144474685192108154e-01,4.753285944461822510e-01,2.363761216402053833e-01,4.047321677207946777e-01,3.037958443164825439e-01,3.346100747585296631e-01,4.644272923469543457e-01
2.019999999999999929e+01,7.253079414367675781e-01,2.109232246875762939e-01,5.950882434844970703e-01,2.091899216175079346e-01,4.897773861885070801e-01,2.271622419357299805e-01,4.123247265815734863e-01,2.871839106082916260e-01,3.451602160930633545e-01,4.313199520111083984e-01
2.030000000000000071e+01,7.552689313888549805e-01,2.072571367025375366e-01,6.185864806175231934e-01,2.041936367750167847e-01,5.050728321075439453e-01,2.190856039524078369e-01,4.207223653793334961e-01,2.717759013175964355e-01,3.549894690513610840e-01,4.012200236320495605e-01
2.040000000000000213e+01,7.869519591331481934e-01,2.040515542030334473e-01,6.439555287361145020e-01,1.994090676307678223e-01,5.218191146850585938e-01,2.121022343635559082e-01,4.301551580429077148e-01,2.574104368686676025e-01,3.635492622852325439e-01,3.742617964744567871e-01
2.050000000000000000e+01,8.203950524330139160e-01,2.013289630413055420e-01,6.712161898612976074e-01,1.948455721139907837e-01,5.407448410987854004e-01,2.058910280466079712e-01,4.410535097122192383e-01,2.441232204437255859e-01,3.703748583793640137e-01,3.504889607429504395e-01
2.060000000000000142e+01,8.556361198425292969e-01,1.991122066974639893e-01,7.001419663429260254e-01,1.905141174793243408e-01,5.615330934524536133e-01,2.001697868108749390e-01,4.536839127540588379e-01,2.323878705501556396e-01,3.758567869663238525e-01,3.294440507888793945e-01
2.069999999999999929e+01,8.927127122879028320e-01,1.974246054887771606e-01,7.307859659194946289e-01,1.866015791893005371e-01,5.841819643974304199e-01,1.948863714933395386e-01,4.678721725940704346e-01,2.222905158996582031e-01,3.821545839309692383e-01,3.101857900619506836e-01
2.080000000000000071e+01,9.316618442535400391e-01,1.962898522615432739e-01,7.632061839103698730e-01,1.831610202789306641e-01,6.086792945861816406e-01,1.898143440485000610e-01,4.829182028770446777e-01,2.135187685489654541e-01,3.894835412502288818e-01,2.923894524574279785e-01
2.090000000000000213e+01,9.725202322006225586e-01,1.957320570945739746e-01,7.974418997764587402e-01,1.802156418561935425e-01,6.350964903831481934e-01,1.849561333656311035e-01,4.989936053752899170e-01,2.058333903551101685e-01,3.976824283599853516e-01,2.759778201580047607e-01
2.100000000000000000e+01,1.015474200248718262e+00,1.956448554992675781e-01,8.335325717926025391e-01,1.777890324592590332e-01,6.633177995681762695e-01,1.803116351366043091e-01,5.169841647148132324e-01,1.991706937551498413e-01,4.066042602062225342e-01,2.606664597988128662e-01
2.110000000000000142e+01,1.060843825340270996e+00,1.959100365638732910e-01,8.715170025825500488e-01,1.759052723646163940e-01,6.931843757629394531e-01,1.759313046932220459e-01,5.372794866561889648e-01,1.931506991386413574e-01,4.166013300418853760e-01,2.463882565498352051e-01
2.119999999999999929e+01,1.108735561370849609e+00,1.965519189834594727e-01,9.114340543746948242e-01,1.745887994766235352e-01,7.248279452323913574e-01,1.720040440559387207e-01,5.594468712806701660e-01,1.876264214515686035e-01,4.281022250652313232e-01,2.332675307989120483e-01
2.130000000000000071e+01,1.159192323684692383e+00,1.975995153188705444e-01,9.533218741416931152e-01,1.738645881414413452e-01,7.582952380180358887e-01,1.685635000467300415e-01,5.834609270095825195e-01,1.824097782373428345e-01,4.413950741291046143e-01,2.218137979507446289e-01
2.140000000000000213e+01,1.212102770805358887e+00,1.991016268730163574e-01,9.974136352539062500e-01,1.736229062080383301e-01,7.936266660690307617e-01,1.656334847211837769e-01,6.093590855598449707e-01,1.773772537708282471e-01,4.559400081634521484e-01,2.118339091539382935e-01
2.150000000000000000e+01,1.267750144004821777e+00,2.011610865592956543e-01,1.044007301330566406e+00,1.737474054098129272e-01,8.308624029159545898e-01,1.632381528615951538e-01,6.371327638626098633e-01,1.725384742021560669e-01,4.712499082088470459e-01,2.030597776174545288e-01
2.160000000000000142e+01,1.326657772064208984e+00,2.039979249238967896e-01,1.093206524848937988e+00,1.742588430643081665e-01,8.700423836708068848e-01,1.614022701978683472e-01,6.665301918983459473e-01,1.678951829671859741e-01,4.877098798751831055e-01,1.953962147235870361e-01
2.169999999999999929e+01,1.389028668403625488e+00,2.078110724687576294e-01,1.145118355751037598e+00,1.751786768436431885e-01,9.112059473991394043e-01,1.601509004831314087e-01,6.976661086082458496e-01,1.636257767677307129e-01,5.062415599822998047e-01,1.887214481830596924e-01
2.180000000000000071e+01,1.454965233802795410e+00,2.126758992671966553e-01,1.199853658676147461e+00,1.765292584896087646e-01,9.544177651405334473e-01,1.594982445240020752e-01,7.306331992149353027e-01,1.598376929759979248e-01,5.272163748741149902e-01,1.827152371406555176e-01
2.190000000000000213e+01,1.524497032165527344e+00,2.190251201391220093e-01,1.257601857185363770e+00,1.783580482006072998e-01,1.000031709671020508e+00,1.592716127634048462e-01,7.654726505279541016e-01,1.565548628568649292e-01,5.500938892364501953e-01,1.772097051143646240e-01
2.200000000000000000e+01,1.597537994384765625e+00,2.275004833936691284e-01,1.318888545036315918e+00,1.808606088161468506e-01,1.048231720924377441e+00,1.594239324331283569e-01,8.022257089614868164e-01,1.538016647100448608e-01,5.748163461685180664e-01,1.719735711812973022e-01
2.210000000000000142e+01,1.674020290374755859e+00,2.382729351520538330e-01,1.383782982826232910e+00,1.842596977949142456e-01,1.099124789237976074e+00,1.599764972925186157e-01,8.409330248832702637e-01,1.516029387712478638e-01,6.014628410339355469e-01,1.669264584779739380e-01
2.219999999999999929e+01,1.753849029541015625e+00,2.515135407447814941e-01,1.452454447746276855e+00,1.887462884187698364e-01,1.152821302413940430e+00,1.609515249729156494e-01,8.816348910331726074e-01,1.499840021133422852e-01,6.298860311508178711e-01,1.620566099882125854e-01
2.230000000000000071e+01,1.836900949478149414e+00,2.673963606357574463e-01,1.524788737297058105e+00,1.945521980524063110e-01,1.209435939788818359e+00,1.623720824718475342e-01,9.243713617324829102e-01,1.489705741405487061e-01,6.599153280258178711e-01,1.573685258626937866e-01
2.240000000000000213e+01,1.922469139099121094e+00,2.860684990882873535e-01,1.600908041000366211e+00,2.022482603788375854e-01,1.269236087799072266e+00,1.643104851245880127e-01,9.693694114685058594e-01,1.484963744878768921e-01,6.916811466217041016e-01,1.530721634626388550e-01
2.250000000000000000e+01,2.009554624557495117e+00,3.077424168586730957e-01,1.680717349052429199e+00,2.122820466756820679e-01,1.332795858383178711e+00,1.669463068246841431e-01,1.016942143440246582e+00,1.483985781669616699e-01,7.252190709114074707e-01,1.492689251899719238e-01
2.260000000000000142e+01,2.096986532211303711e+00,3.330599367618560791e-01,1.764160871505737305e+00,2.248515933752059937e-01,1.400013089179992676e+00,1.705541759729385376e-01,1.067198038101196289e+00,1.486959308385848999e-01,7.605981230735778809e-01,1.459844112396240234e-01
2.269999999999999929e+01,2.181992053985595703e+00,3.629183173179626465e-01,1.851180553436279297e+00,2.401403188705444336e-01,1.470680594444274902e+00,1.755820959806442261e-01,1.120247602462768555e+00,1.494105756282806396e-01,7.978864908218383789e-01,1.432399153709411621e-01
2.280000000000000071e+01,2.258272886276245117e+00,3.997481763362884521e-01,1.941200256347656250e+00,2.582492530345916748e-01,1.544884800910949707e+00,1.820979267358779907e-01,1.176205396652221680e+00,1.505655199289321899e-01,8.371545076370239258e-01,1.410575211048126221e-01
2.290000000000000213e+01,2.317614793777465820e+00,4.446449279785156250e-01,2.033251047134399414e+00,2.792162597179412842e-01,1.622982740402221680e+00,1.904586851596832275e-01,1.235195040702819824e+00,1.521864682435989380e-01,8.784752488136291504e-01,1.394600719213485718e-01
2.300000000000000000e+01,2.348670005798339844e+00,4.971930980682373047e-01,2.126512527465820312e+00,3.035790920257568359e-01,1.705194473266601562e+00,2.008745819330215454e-01,1.297696828842163086e+00,1.544307321310043335e-01,9.219301939010620117e-01,1.384758651256561279e-01
2.310000000000000142e+01,2.343930721282958984e+00,5.565975904464721680e-01,2.219950675964355469e+00,3.318122327327728271e-01,1.791313529014587402e+00,2.137477695941925049e-01,1.363771557807922363e+00,1.575753688812255859e-01,9.678437709808349609e-01,1.379895061254501343e-01
2.319999999999999929e+01,2.296661615371704102e+00,6.213094592094421387e-01,2.310269594192504883e+00,3.654790818691253662e-01,1.881126403808593750e+00,2.294185757637023926e-01,1.433293461799621582e+00,1.620929986238479614e-01,1.016399145126342773e+00,1.378834843635559082e-01
2.330000000000000071e+01,2.209178924560546875e+00,6.895063519477844238e-01,2.390958070755004883e+00,4.067610204219818115e-01,1.973794937133789062e+00,2.478760331869125366e-01,1.506346344947814941e+00,1.680685579776763916e-01,1.067693471908569336e+00,1.381807923316955566e-01
2.340000000000000213e+01,2.095343351364135742e+00,7.613927125930786133e-01,2.452399253845214844e+00,4.567485153675079346e-01,2.068360567092895508e+00,2.692006230354309082e-01,1.583040237426757812e+00,1.756080240011215210e-01,1.121839880943298340e+00,1.389040052890777588e-01
2.350000000000000000e+01,1.963535547256469727e+00,8.360832333564758301e-01,2.481967210769653320e+00,5.152101516723632812e-01,2.164157390594482422e+00,2.939703762531280518e-01,1.663770675659179688e+00,1.851141601800918579e-01,1.178955435752868652e+00,1.400766074657440186e-01
2.360000000000000142e+01,1.820502519607543945e+00,9.107807874679565430e-01,2.471561908721923828e+00,5.815107822418212891e-01,2.260346412658691406e+00,3.227728605270385742e-01,1.748707532882690430e+00,1.967281848192214966e-01,1.239160776138305664e+00,1.417285352945327759e-01
2.369999999999999929e+01,1.674422144889831543e+00,9.750342965126037598e-01,2.413808822631835938e+00,6.533457636833190918e-01,2.354172229766845703e+00,3.569007813930511475e-01,1.837820410728454590e+00,2.106903344392776489e-01,1.302803754806518555e+00,1.440552175045013428e-01
2.380000000000000071e+01,1.530418038368225098e+00,1.026513814926147461e+00,2.314106225967407227e+00,7.288072109222412109e-01,2.439467668533325195e+00,3.985034823417663574e-01,1.930488109588623047e+00,2.274553030729293823e-01,1.369804501533508301e+00,1.475427001714706421e-01
2.390000000000000213e+01,1.390969514846801758e+00,1.066228628158569336e+00,2.187870025634765625e+00,8.079253435134887695e-01,2.507421970367431641e+00,4.490194916725158691e-01,2.025398492813110352e+00,2.469741255044937134e-01,1.440270423889160156e+00,1.524365395307540894e-01
2.400000000000000000e+01,1.257698178291320801e+00,1.095325231552124023e+00,2.043972730636596680e+00,8.900445699691772461e-01,2.545296430587768555e+00,5.081942081451416016e-01,2.121960878372192383e+00,2.695270478725433350e-01,1.514337539672851562e+00,1.587961316108703613e-01
2.410000000000000142e+01,1.132765412330627441e+00,1.115733861923217773e+00,1.887921690940856934e+00,9.720624685287475586e-01,2.543290853500366211e+00,5.760084390640258789e-01,2.219638347625732422e+00,2.957420349121093750e-01,1.592070698738098145e+00,1.667114496231079102e-01
2.419999999999999929e+01,1.018894076347351074e+00,1.125397562980651855e+00,1.727879166603088379e+00,1.042170763015747070e+00,2.492977142333984375e+00,6.501628756523132324e-01,2.317462205886840820e+00,3.264155685901641846e-01,1.673856139183044434e+00,1.765885949134826660e-01
2.430000000000000071e+01,9.163563251495361328e-01,1.125153303146362305e+00,1.570056200027465820e+00,1.098227381706237793e+00,2.396357297897338867e+00,7.284063696861267090e-01,2.412003993988037109e+00,3.628737032413482666e-01,1.759888529777526855e+00,1.885978281497955322e-01
2.440000000000000213e+01,8.250968456268310547e-01,1.116088271141052246e+00,1.417245030403137207e+00,1.141353964805603027e+00,2.269785404205322266e+00,8.102667331695556641e-01,2.496306896209716797e+00,4.073953926563262939e-01,1.850287437438964844e+00,2.028308063745498657e-01
2.450000000000000000e+01,7.447429895401000977e-01,1.099619269371032715e+00,1.271115779876708984e+00,1.173096537590026855e+00,2.123749494552612305e+00,8.952981233596801758e-01,2.560428619384765625e+00,4.610311686992645264e-01,1.944288372993469238e+00,2.196174114942550659e-01
2.460000000000000142e+01,6.749808788299560547e-01,1.076769709587097168e+00,1.135085940361022949e+00,1.194210052490234375e+00,1.963731884956359863e+00,9.821497797966003418e-01,2.592459440231323242e+00,5.234364271163940430e-01,2.040505409240722656e+00,2.391426563262939453e-01
2.469999999999999929e+01,6.154258251190185547e-01,1.048290610313415527e+00,1.011433720588684082e+00,1.203406333923339844e+00,1.796946287155151367e+00,1.059012770652770996e+00,2.582130908966064453e+00,5.945169925689697266e-01,2.138426542282104492e+00,2.616997659206390381e-01
2.480000000000000071e+01,5.656706094741821289e-01,1.014665007591247559e+00,9.002222418785095215e-01,1.201899766921997070e+00,1.631271719932556152e+00,1.120997428894042969e+00,2.521208524703979492e+00,6.717788577079772949e-01,2.237503290176391602e+00,2.879684269428253174e-01
2.490000000000000213e+01,5.253690481185913086e-01,9.767762422561645508e-01,8.010947108268737793e-01,1.191374778747558594e+00,1.470205545425415039e+00,1.169189691543579102e+00,2.415215253829956055e+00,7.529370784759521484e-01,2.336981534957885742e+00,3.187391161918640137e-01
2.500000000000000000e+01,4.938203096389770508e-01,9.356139898300170898e-01,7.137687206268310547e-01,1.173066258430480957e+00,1.315636992454528809e+00,1.204908847808837891e+00,2.281658172607421875e+00,8.376272320747375488e-01,2.434047698974609375e+00,3.550838232040405273e-01
2.510000000000000142e+01,4.695601761341094971e-01,8.923887610435485840e-01,6.378191709518432617e-01,1.147552728652954102e+00,1.170885801315307617e+00,1.229559540748596191e+00,2.129324913024902344e+00,9.256503582000732422e-01,2.522057056427001953e+00,3.992721140384674072e-01
2.519999999999999929e+01,4.516575336456298828e-01,8.480067849159240723e-01,5.729759335517883301e-01,1.115393042564392090e+00,1.039010167121887207e+00,1.241544127464294434e+00,1.963418602943420410e+00,1.014465332031250000e+00,2.591298103332519531e+00,4.527797102928161621e-01
2.530000000000000071e+01,4.382372796535491943e-01,8.037986755371093750e-01,5.189513564109802246e-01,1.077614784240722656e+00,9.201071858406066895e-01,1.242154836654663086e+00,1.791780591011047363e+00,1.091215372085571289e+00,2.629863739013671875e+00,5.151676535606384277e-01
2.540000000000000213e+01,4.288285374641418457e-01,7.601965069770812988e-01,4.753547906875610352e-01,1.035214543342590332e+00,8.138005137443542480e-01,1.233197569847106934e+00,1.621901273727416992e+00,1.152746438980102539e+00,2.627376317977905273e+00,5.865534543991088867e-01
2.550000000000000000e+01,4.230777025222778320e-01,7.176018953323364258e-01,4.417075812816619873e-01,9.891484975814819336e-01,7.198023200035095215e-01,1.215964555740356445e+00,1.457139968872070312e+00,1.200244784355163574e+00,2.574157476425170898e+00,6.648932099342346191e-01
2.560000000000000142e+01,4.206391572952270508e-01,6.763157844543457031e-01,4.167025685310363770e-01,9.406520128250122070e-01,6.377074718475341797e-01,1.190759062767028809e+00,1.299284934997558594e+00,1.235421657562255859e+00,2.472474336624145508e+00,7.475252151489257812e-01
2.569999999999999929e+01,4.211164116859436035e-01,6.366606950759887695e-01,3.987941145896911621e-01,8.909497857093811035e-01,5.673123002052307129e-01,1.158356785774230957e+00,1.152595400810241699e+00,1.258435606956481934e+00,2.340011119842529297e+00,8.336753845214843750e-01
2.580000000000000071e+01,4.237555563449859619e-01,5.986877679824829102e-01,3.858836591243743896e-01,8.415289521217346191e-01,5.083386898040771484e-01,1.119841575622558594e+00,1.019223690032958984e+00,1.268596291542053223e+00,2.187442541122436523e+00,9.231822490692138672e-01
2.590000000000000213e+01,4.275427162647247314e-01,5.627852678298950195e-01,3.773313462734222412e-01,7.928841114044189453e-01,4.603975117206573486e-01,1.076266288757324219e+00,8.990759253501892090e-01,1.267514705657958984e+00,2.019900321960449219e+00,1.015026569366455078e+00
2.600000000000000000e+01,4.324453175067901611e-01,5.289186835289001465e-01,3.727901577949523926e-01,7.452973127365112305e-01,4.230043590068817139e-01,1.028643488883972168e+00,7.917886376380920410e-01,1.256926774978637695e+00,1.844514131546020508e+00,1.096854686737060547e+00
2.610000000000000142e+01,4.380508363246917725e-01,4.970282316207885742e-01,3.719116747379302979e-01,6.990337371826171875e-01,3.954137861728668213e-01,9.780176281929016113e-01,6.970065236091613770e-01,1.237884759902954102e+00,1.669709801673889160e+00,1.162948250770568848e+00
2.619999999999999929e+01,4.442653656005859375e-01,4.670592546463012695e-01,3.743001520633697510e-01,6.544991135597229004e-01,3.758122622966766357e-01,9.257884621620178223e-01,6.144365668296813965e-01,1.210525274276733398e+00,1.499568343162536621e+00,1.214385271072387695e+00
2.630000000000000071e+01,4.505431354045867920e-01,4.392486214637756348e-01,3.792335689067840576e-01,6.122320294380187988e-01,3.619807660579681396e-01,8.735484480857849121e-01,5.438923835754394531e-01,1.175938248634338379e+00,1.336127638816833496e+00,1.252720475196838379e+00
2.640000000000000213e+01,4.563946127891540527e-01,4.137551188468933105e-01,3.852315247058868408e-01,5.728773474693298340e-01,3.527684211730957031e-01,8.221156001091003418e-01,4.850664734840393066e-01,1.135236263275146484e+00,1.183292031288146973e+00,1.278766632080078125e+00
2.650000000000000000e+01,4.617901444435119629e-01,3.904318213462829590e-01,3.921071887016296387e-01,5.359203815460205078e-01,3.478083908557891846e-01,7.717894911766052246e-01,4.375394582748413086e-01,1.089499235153198242e+00,1.044080972671508789e+00,1.291402935981750488e+00
2.660000000000000142e+01,4.660434424877166748e-01,3.695631325244903564e-01,3.996683657169342041e-01,5.012139081954956055e-01,3.467374444007873535e-01,7.228332757949829102e-01,4.007961452007293701e-01,1.039763569831848145e+00,9.184246659278869629e-01,1.292290568351745605e+00
2.669999999999999929e+01,4.691673815250396729e-01,3.509618937969207764e-01,4.077903926372528076e-01,4.687038660049438477e-01,3.491953015327453613e-01,6.754856705665588379e-01,3.740772604942321777e-01,9.870870113372802734e-01,8.059594631195068359e-01,1.283251404762268066e+00
2.680000000000000071e+01,4.729888737201690674e-01,3.338640928268432617e-01,4.157042205333709717e-01,4.387469589710235596e-01,3.547349274158477783e-01,6.301622986793518066e-01,3.554446995258331299e-01,9.329390525817871094e-01,7.063282728195190430e-01,1.265339732170104980e+00
2.690000000000000213e+01,4.781100153923034668e-01,3.180208504199981689e-01,4.231074750423431396e-01,4.113500416278839111e-01,3.618095219135284424e-01,5.877926945686340332e-01,3.424735069274902344e-01,8.790119886398315430e-01,6.192630529403686523e-01,1.238665223121643066e+00
2.700000000000000000e+01,4.841865897178649902e-01,3.034441471099853516e-01,4.298775196075439453e-01,3.864093422889709473e-01,3.696002960205078125e-01,5.485792160034179688e-01,3.341830372810363770e-01,8.260107040405273438e-01,5.445982813835144043e-01,1.204357504844665527e+00
2.710000000000000142e+01,4.911729693412780762e-01,2.899147868156433105e-01,4.352694451808929443e-01,3.642190992832183838e-01,3.780032694339752197e-01,5.118685364723205566e-01,3.301939964294433594e-01,7.742350697517395020e-01,4.820401072502136230e-01,1.163565754890441895e+00
2.719999999999999929e+01,5.000172853469848633e-01,2.774549126625061035e-01,4.393954575061798096e-01,3.445101678371429443e-01,3.870005905628204346e-01,4.774908125400543213e-01,3.301313221454620361e-01,7.239478230476379395e-01,4.311767816543579102e-01,1.117406129837036133e+00
2.730000000000000071e+01,5.107800364494323730e-01,2.663492858409881592e-01,4.441489577293395996e-01,3.265060484409332275e-01,3.958880901336669922e-01,4.457551538944244385e-01,3.336265981197357178e-01,6.753760576248168945e-01,3.914951384067535400e-01,1.066952109336853027e+00
2.740000000000000213e+01,5.234052538871765137e-01,2.569610178470611572e-01,4.501387774944305420e-01,3.098422884941101074e-01,4.042083323001861572e-01,4.167636930942535400e-01,3.402204513549804688e-01,6.288700103759765625e-01,3.623878359794616699e-01,1.013229370117187500e+00
2.750000000000000000e+01,5.374243259429931641e-01,2.488837540149688721e-01,4.570915699005126953e-01,2.944596707820892334e-01,4.118667542934417725e-01,3.904000222682952881e-01,3.482991456985473633e-01,5.854083299636840820e-01,3.422159552574157715e-01,9.576185941696166992e-01
2.760000000000000142e+01,5.528638958930969238e-01,2.419531345367431641e-01,4.649998545646667480e-01,2.801718711853027344e-01,4.180829524993896484e-01,3.669772446155548096e-01,3.569833338260650635e-01,5.453225374221801758e-01,3.283877074718475342e-01,9.019105434417724609e-01
2.769999999999999929e+01,5.699820518493652344e-01,2.358620911836624146e-01,4.746626317501068115e-01,2.669193446636199951e-01,4.228299856185913086e-01,3.462705314159393311e-01,3.661532104015350342e-01,5.080005526542663574e-01,3.194234669208526611e-01,8.471285104751586914e-01
2.780000000000000071e+01,5.888171792030334473e-01,2.302443087100982666e-01,4.860756397247314453e-01,2.550424337387084961e-01,4.275639057159423828e-01,3.275600373744964600e-01,3.758480846881866455e-01,4.731192588806152344e-01,3.149316608905792236e-01,7.935852408409118652e-01
2.790000000000000213e+01,6.094275116920471191e-01,2.250903099775314331e-01,4.992022514343261719e-01,2.449828386306762695e-01,4.336229264736175537e-01,3.102432787418365479e-01,3.851526379585266113e-01,4.411316215991973877e-01,3.145248889923095703e-01,7.415552735328674316e-01
2.800000000000000000e+01,6.319319009780883789e-01,2.202002704143524170e-01,5.136393904685974121e-01,2.363794893026351929e-01,4.406732916831970215e-01,2.942305505275726318e-01,3.937896490097045898e-01,4.120111763477325439e-01,3.178222775459289551e-01,6.912758946418762207e-01
2.810000000000000142e+01,6.562641263008117676e-01,2.155182510614395142e-01,5.291444659233093262e-01,2.288848161697387695e-01,4.486304819583892822e-01,2.793800234794616699e-01,4.016280770301818848e-01,3.856314718723297119e-01,3.244479000568389893e-01,6.429638266563415527e-01
2.819999999999999929e+01,6.824758052825927734e-01,2.110546380281448364e-01,5.463486909866333008e-01,2.223978340625762939e-01,4.580120742321014404e-01,2.655733227729797363e-01,4.078998267650604248e-01,3.622757792472839355e-01,3.331193327903747559e-01,5.974192023277282715e-01
2.830000000000000071e+01,7.104371786117553711e-01,2.068124711513519287e-01,5.654211044311523438e-01,2.164596468210220337e-01,4.690156280994415283e-01,2.528920173645019531e-01,4.127172231674194336e-01,3.416274189949035645e-01,3.425365388393402100e-01,5.553585290908813477e-01
2.840000000000000213e+01,7.400811910629272461e-01,2.029532939195632935e-01,5.863072276115417480e-01,2.110281586647033691e-01,4.817555844783782959e-01,2.419458627700805664e-01,4.178910851478576660e-01,3.228676319122314453e-01,3.522149026393890381e-01,5.165777206420898438e-01
2.850000000000000000e+01,7.714499235153198242e-01,1.995510756969451904e-01,6.090903282165527344e-01,2.059487402439117432e-01,4.959674775600433350e-01,2.326881885528564453e-01,4.243166446685791016e-01,3.055050671100616455e-01,3.623684644699096680e-01,4.804745018482208252e-01
2.860000000000000142e+01,8.045819401741027832e-01,1.966284364461898804e-01,6.337327361106872559e-01,2.010788619518280029e-01,5.110978484153747559e-01,2.246052175760269165e-01,4.317220747470855713e-01,2.894553542137145996e-01,3.721962273120880127e-01,4.473355710506439209e-01
2.869999999999999929e+01,8.395156860351562500e-01,1.942082792520523071e-01,6.602883934974670410e-01,1.964297890663146973e-01,5.276078581809997559e-01,2.176109105348587036e-01,4.399775266647338867e-01,2.745500802993774414e-01,3.813262581825256348e-01,4.171751737594604492e-01
2.880000000000000071e+01,8.762890100479125977e-01,1.923139989376068115e-01,6.885868906974792480e-01,1.919914335012435913e-01,5.461903214454650879e-01,2.113972753286361694e-01,4.496444165706634521e-01,2.606988847255706787e-01,3.897206783294677734e-01,3.897969722747802734e-01
2.890000000000000213e+01,9.149397015571594238e-01,1.909693479537963867e-01,7.185611724853515625e-01,1.879009157419204712e-01,5.666009187698364258e-01,2.056623548269271851e-01,4.608449637889862061e-01,2.479989528656005859e-01,3.965867161750793457e-01,3.655021190643310547e-01
2.900000000000000000e+01,9.555050134658813477e-01,1.901985257863998413e-01,7.502964735031127930e-01,1.842736452817916870e-01,5.888659358024597168e-01,2.003818005323410034e-01,4.738115370273590088e-01,2.369942218065261841e-01,4.019160270690917969e-01,3.440420925617218018e-01
2.910000000000000142e+01,9.980940818786621094e-01,1.899606138467788696e-01,7.838326096534729004e-01,1.811326444149017334e-01,6.129975318908691406e-01,1.953390389680862427e-01,4.881828725337982178e-01,2.276618033647537231e-01,4.069983363151550293e-01,3.247316181659698486e-01
2.919999999999999929e+01,1.043064951896667480e+00,1.900838464498519897e-01,8.192089796066284180e-01,1.785013377666473389e-01,6.390404701232910156e-01,1.905135363340377808e-01,5.033993124961853027e-01,2.194919437170028687e-01,4.134009778499603271e-01,3.068669438362121582e-01
2.930000000000000071e+01,1.090550422668457031e+00,1.905805170536041260e-01,8.564645648002624512e-01,1.764036118984222412e-01,6.669310331344604492e-01,1.859056204557418823e-01,5.199942588806152344e-01,2.124180793762207031e-01,4.207942485809326172e-01,2.903561890125274658e-01
2.940000000000000213e+01,1.140653610229492188e+00,1.914713978767395020e-01,8.956383466720581055e-01,1.748638451099395752e-01,6.964604854583740234e-01,1.815494447946548462e-01,5.387509465217590332e-01,2.061577439308166504e-01,4.290242493152618408e-01,2.750509977340698242e-01
2.950000000000000000e+01,1.193442940711975098e+00,1.927832365036010742e-01,9.367684721946716309e-01,1.739067286252975464e-01,7.277466654777526855e-01,1.776366084814071655e-01,5.593957304954528809e-01,2.003944516181945801e-01,4.383577406406402588e-01,2.607982456684112549e-01
2.960000000000000142e+01,1.248854756355285645e+00,1.945905536413192749e-01,9.799628257751464844e-01,1.735069900751113892e-01,7.608387470245361328e-01,1.742051243782043457e-01,5.818989872932434082e-01,1.950832158327102661e-01,4.491940438747406006e-01,2.476223707199096680e-01
2.969999999999999929e+01,1.307423949241638184e+00,1.970931440591812134e-01,1.025587797164916992e+00,1.734865903854370117e-01,7.957766652107238770e-01,1.712786108255386353e-01,6.062501668930053711e-01,1.899927556514739990e-01,4.617579281330108643e-01,2.359997928142547607e-01
2.980000000000000071e+01,1.369445443153381348e+00,2.005104124546051025e-01,1.073778510093688965e+00,1.738451719284057617e-01,8.326001763343811035e-01,1.688810437917709351e-01,6.325125098228454590e-01,1.851133108139038086e-01,4.758919775485992432e-01,2.260743975639343262e-01
2.990000000000000213e+01,1.435061693191528320e+00,2.049687653779983521e-01,1.124640703201293945e+00,1.746037900447845459e-01,8.713489174842834473e-01,1.670368164777755737e-01,6.606059074401855469e-01,1.804495453834533691e-01,4.909119307994842529e-01,2.174610048532485962e-01
3.000000000000000000e+01,1.504355311393737793e+00,2.106344103813171387e-01,1.178283691406250000e+00,1.757845282554626465e-01,9.120622277259826660e-01,1.657709181308746338e-01,6.903378367424011230e-01,1.760354340076446533e-01,5.070189237594604492e-01,2.099304348230361938e-01
3.010000000000000142e+01,1.577266097068786621e+00,2.182759344577789307e-01,1.234824419021606445e+00,1.774114668369293213e-01,9.547885656356811523e-01,1.651032119989395142e-01,7.218399047851562500e-01,1.720658838748931885e-01,5.251037478446960449e-01,2.033909112215042114e-01
3.019999999999999929e+01,1.653722643852233887e+00,2.281833440065383911e-01,1.294739007949829102e+00,1.796308457851409912e-01,9.998535513877868652e-01,1.648772805929183960e-01,7.551629543304443359e-01,1.685812324285507202e-01,5.453334450721740723e-01,1.974343955516815186e-01
3.030000000000000071e+01,1.733641147613525391e+00,2.405296117067337036e-01,1.358233690261840820e+00,1.826470643281936646e-01,1.047473669052124023e+00,1.650257408618927002e-01,7.903473377227783203e-01,1.656052470207214355e-01,5.674204230308532715e-01,1.919662058353424072e-01
3.040000000000000213e+01,1.816909313201904297e+00,2.554909288883209229e-01,1.425458550453186035e+00,1.867017745971679688e-01,1.097754240036010742e+00,1.655696630477905273e-01,8.274335861206054688e-01,1.631620973348617554e-01,5.913566350936889648e-01,1.867851912975311279e-01
3.050000000000000000e+01,1.903115034103393555e+00,2.732348144054412842e-01,1.496413946151733398e+00,1.919456422328948975e-01,1.150805115699768066e+00,1.665309518575668335e-01,8.664613962173461914e-01,1.612764596939086914e-01,6.171716451644897461e-01,1.817913651466369629e-01
3.060000000000000142e+01,1.991160511970520020e+00,2.938269674777984619e-01,1.571067571640014648e+00,1.988374739885330200e-01,1.206739187240600586e+00,1.679324060678482056e-01,9.074703454971313477e-01,1.599734127521514893e-01,6.448720097541809082e-01,1.770072132349014282e-01
3.069999999999999929e+01,2.080258131027221680e+00,3.178433477878570557e-01,1.649481058120727539e+00,2.079343199729919434e-01,1.265797376632690430e+00,1.698379516601562500e-01,9.505142569541931152e-01,1.592732071876525879e-01,6.742120385169982910e-01,1.724319308996200562e-01
3.080000000000000071e+01,2.168796539306640625e+00,3.457365036010742188e-01,1.731547713279724121e+00,2.194976359605789185e-01,1.328578829765319824e+00,1.724272966384887695e-01,9.959318041801452637e-01,1.590142846107482910e-01,7.052928209304809570e-01,1.682478785514831543e-01
3.090000000000000213e+01,2.252313852310180664e+00,3.795005679130554199e-01,1.817216992378234863e+00,2.337091565132141113e-01,1.395120620727539062e+00,1.758916527032852173e-01,1.043927669525146484e+00,1.591326594352722168e-01,7.381946444511413574e-01,1.645438224077224731e-01
3.100000000000000000e+01,2.323496818542480469e+00,4.211768209934234619e-01,1.906259775161743164e+00,2.507346272468566895e-01,1.465163826942443848e+00,1.806846410036087036e-01,1.094608545303344727e+00,1.596496403217315674e-01,7.729582190513610840e-01,1.613435447216033936e-01
3.110000000000000142e+01,2.371479511260986328e+00,4.709824621677398682e-01,1.997619986534118652e+00,2.705349922180175781e-01,1.538729667663574219e+00,1.869625300168991089e-01,1.148084521293640137e+00,1.605872958898544312e-01,8.096242547035217285e-01,1.586713045835494995e-01
3.119999999999999929e+01,2.386666297912597656e+00,5.284850001335144043e-01,2.090552568435668945e+00,2.935410141944885254e-01,1.616178989410400391e+00,1.950866878032684326e-01,1.204469919204711914e+00,1.619687080383300781e-01,8.482332229614257812e-01,1.565517783164978027e-01
3.130000000000000071e+01,2.361669063568115234e+00,5.923600196838378906e-01,2.184167146682739258e+00,3.201485276222229004e-01,1.697634220123291016e+00,2.053335309028625488e-01,1.263997316360473633e+00,1.638547778129577637e-01,8.888250589370727539e-01,1.550101339817047119e-01
3.140000000000000213e+01,2.291815280914306641e+00,6.607872843742370605e-01,2.276328802108764648e+00,3.514614105224609375e-01,1.782826185226440430e+00,2.181435525417327881e-01,1.327259540557861328e+00,1.664285808801651001e-01,9.314393401145935059e-01,1.540719866752624512e-01
3.150000000000000000e+01,2.187851190567016602e+00,7.325167059898376465e-01,2.361740827560424805e+00,3.895441591739654541e-01,1.871671557426452637e+00,2.337290048599243164e-01,1.394197702407836914e+00,1.699334084987640381e-01,9.763144254684448242e-01,1.536560952663421631e-01
3.160000000000000142e+01,2.061617851257324219e+00,8.076729774475097656e-01,2.432470560073852539e+00,4.361627995967864990e-01,1.963403344154357910e+00,2.521118223667144775e-01,1.464589238166809082e+00,1.748447865247726440e-01,1.023752808570861816e+00,1.536138057708740234e-01
3.169999999999999929e+01,1.920820116996765137e+00,8.852167129516601562e-01,2.475535869598388672e+00,4.913223981857299805e-01,2.057137489318847656e+00,2.733698189258575439e-01,1.538503050804138184e+00,1.812326312065124512e-01,1.073861002922058105e+00,1.539655178785324097e-01
3.180000000000000071e+01,1.771621823310852051e+00,9.581761956214904785e-01,2.481815338134765625e+00,5.548477768898010254e-01,2.152054309844970703e+00,2.980568110942840576e-01,1.616275191307067871e+00,1.894282996654510498e-01,1.126749157905578613e+00,1.547332853078842163e-01
3.190000000000000213e+01,1.622417211532592773e+00,1.018046855926513672e+00,2.443210124969482422e+00,6.247510313987731934e-01,2.247224092483520508e+00,3.267304599285125732e-01,1.698156118392944336e+00,1.996676623821258545e-01,1.182530879974365234e+00,1.559399515390396118e-01
3.200000000000000000e+01,1.476569890975952148e+00,1.065275907516479492e+00,2.357923984527587891e+00,6.990044713020324707e-01,2.339667558670043945e+00,3.608058691024780273e-01,1.783989191055297852e+00,2.123066931962966919e-01,1.241341233253479004e+00,1.576148420572280884e-01
3.210000000000000142e+01,1.336122155189514160e+00,1.100693345069885254e+00,2.240640878677368164e+00,7.767817974090576172e-01,2.423037767410278320e+00,4.024507105350494385e-01,1.873530507087707520e+00,2.277314215898513794e-01,1.303726315498352051e+00,1.599256396293640137e-01
3.220000000000000284e+01,1.202880382537841797e+00,1.126706838607788086e+00,2.102770090103149414e+00,8.577042818069458008e-01,2.488392591476440430e+00,4.529128372669219971e-01,1.966044902801513672e+00,2.459498047828674316e-01,1.369763851165771484e+00,1.630908250808715820e-01
3.229999999999999716e+01,1.079976201057434082e+00,1.142327308654785156e+00,1.950720667839050293e+00,9.409956336021423340e-01,2.522538661956787109e+00,5.119992494583129883e-01,2.060512304306030273e+00,2.670053839683532715e-01,1.439270496368408203e+00,1.676120311021804810e-01
3.239999999999999858e+01,9.686744809150695801e-01,1.147209525108337402e+00,1.791045308113098145e+00,1.016742944717407227e+00,2.516606569290161133e+00,5.794432163238525391e-01,2.156258583068847656e+00,2.914623618125915527e-01,1.512280702590942383e+00,1.735934019088745117e-01
3.250000000000000000e+01,8.690044283866882324e-01,1.142446875572204590e+00,1.631901621818542480e+00,1.078244924545288086e+00,2.462528705596923828e+00,6.528580188751220703e-01,2.252528905868530273e+00,3.198719620704650879e-01,1.588971495628356934e+00,1.811877489089965820e-01
3.260000000000000142e+01,7.806759476661682129e-01,1.129459023475646973e+00,1.476800203323364258e+00,1.126389861106872559e+00,2.363963127136230469e+00,7.301419973373413086e-01,2.346822261810302734e+00,3.534574806690216064e-01,1.669724702835083008e+00,1.907824575901031494e-01
3.270000000000000284e+01,7.033458948135375977e-01,1.109455823898315430e+00,1.327732324600219727e+00,1.162177205085754395e+00,2.237047195434570312e+00,8.110665082931518555e-01,2.433266639709472656e+00,3.943174779415130615e-01,1.754668831825256348e+00,2.024963051080703735e-01
3.279999999999999716e+01,6.366608738899230957e-01,1.083294868469238281e+00,1.187125921249389648e+00,1.187906622886657715e+00,2.091456174850463867e+00,8.951186537742614746e-01,2.503337383270263672e+00,4.440641105175018311e-01,1.843536138534545898e+00,2.167909443378448486e-01
3.289999999999999858e+01,5.802115797996520996e-01,1.051377415657043457e+00,1.058522939682006836e+00,1.201646804809570312e+00,1.932638645172119141e+00,9.802109599113464355e-01,2.544455766677856445e+00,5.024703145027160645e-01,1.935840368270874023e+00,2.339084595441818237e-01
3.300000000000000000e+01,5.336850881576538086e-01,1.014590144157409668e+00,9.423767924308776855e-01,1.204173207283020020e+00,1.768228650093078613e+00,1.054288625717163086e+00,2.546474933624267578e+00,5.696046948432922363e-01,2.030333757400512695e+00,2.537831664085388184e-01
3.310000000000000142e+01,4.966869056224822998e-01,9.738450646400451660e-01,8.384948372840881348e-01,1.196997404098510742e+00,1.605481266975402832e+00,1.113797187805175781e+00,2.500869989395141602e+00,6.433179974555969238e-01,2.126366853713989258e+00,2.768005430698394775e-01
3.320000000000000284e+01,4.681784808635711670e-01,9.302617311477661133e-01,7.465232610702514648e-01,1.181582927703857422e+00,1.447555899620056152e+00,1.159860849380493164e+00,2.407769203186035156e+00,7.213231921195983887e-01,2.223411560058593750e+00,3.035202026367187500e-01
3.329999999999999716e+01,4.468478858470916748e-01,8.849437236785888672e-01,6.661043167114257812e-01,1.158897638320922852e+00,1.296221017837524414e+00,1.193887114524841309e+00,2.283283233642578125e+00,8.029128909111022949e-01,2.320150136947631836e+00,3.348099887371063232e-01
3.339999999999999858e+01,4.311398565769195557e-01,8.391315937042236328e-01,5.968875885009765625e-01,1.129203319549560547e+00,1.154914140701293945e+00,1.216985583305358887e+00,2.138664722442626953e+00,8.876729607582092285e-01,2.412339210510253906e+00,3.723172843456268311e-01
3.350000000000000000e+01,4.197225570678710938e-01,7.937738895416259766e-01,5.386223793029785156e-01,1.093486428260803223e+00,1.026319146156311035e+00,1.227698802947998047e+00,1.979609251022338867e+00,9.747670292854309082e-01,2.492572069168090820e+00,4.182411730289459229e-01
3.360000000000000142e+01,4.122718274593353271e-01,7.491747736930847168e-01,4.909564554691314697e-01,1.052757620811462402e+00,9.105001091957092285e-01,1.227314591407775879e+00,1.812928557395935059e+00,1.053058266639709473e+00,2.550209283828735352e+00,4.730709493160247803e-01
3.370000000000000284e+01,4.084217250347137451e-01,7.057456374168395996e-01,4.534436166286468506e-01,1.007990717887878418e+00,8.070813417434692383e-01,1.217598438262939453e+00,1.646868348121643066e+00,1.116436719894409180e+00,2.573337078094482422e+00,5.367118120193481445e-01
3.379999999999999716e+01,4.078117012977600098e-01,6.638019084930419922e-01,4.252796471118927002e-01,9.602376818656921387e-01,7.157802581787109375e-01,1.199811339378356934e+00,1.485157132148742676e+00,1.165895581245422363e+00,2.552546024322509766e+00,6.084721088409423828e-01
3.389999999999999858e+01,4.099822044372558594e-01,6.237279176712036133e-01,4.047914743423461914e-01,9.108090996742248535e-01,6.361796259880065918e-01,1.174333453178405762e+00,1.329802751541137695e+00,1.202657580375671387e+00,2.481275558471679688e+00,6.857386827468872070e-01
3.400000000000000000e+01,4.137336313724517822e-01,5.857240557670593262e-01,3.900754749774932861e-01,8.611338138580322266e-01,5.680568814277648926e-01,1.141883015632629395e+00,1.183833599090576172e+00,1.228475809097290039e+00,2.368931293487548828e+00,7.666214704513549805e-01
3.410000000000000142e+01,4.185981750488281250e-01,5.498645305633544922e-01,3.798566758632659912e-01,8.121153116226196289e-01,5.111279487609863281e-01,1.103522777557373047e+00,1.050667524337768555e+00,1.241587042808532715e+00,2.232139348983764648e+00,8.509575128555297852e-01
3.420000000000000284e+01,4.243467152118682861e-01,5.160897374153137207e-01,3.737871348857879639e-01,7.640495896339416504e-01,4.650008976459503174e-01,1.060284137725830078e+00,9.304970502853393555e-01,1.243169665336608887e+00,2.078015804290771484e+00,9.385378360748291016e-01
3.430000000000000426e+01,4.307504296302795410e-01,4.843384325504302979e-01,3.715213239192962646e-01,7.171980142593383789e-01,4.291916489601135254e-01,1.013158559799194336e+00,8.229612708091735840e-01,1.235037803649902344e+00,1.911911010742187500e+00,1.024518132209777832e+00
3.439999999999999858e+01,4.375969469547271729e-01,4.546288847923278809e-01,3.726839423179626465e-01,6.719085574150085449e-01,4.027737975120544434e-01,9.632489085197448730e-01,7.277776598930358887e-01,1.218525886535644531e+00,1.742434144020080566e+00,1.096655130386352539e+00
3.450000000000000000e+01,4.441069066524505615e-01,4.273266494274139404e-01,3.768289089202880859e-01,6.285955905914306641e-01,3.839554786682128906e-01,9.119197726249694824e-01,6.445317864418029785e-01,1.194018840789794922e+00,1.575703382492065430e+00,1.153986573219299316e+00
3.460000000000000142e+01,4.501829147338867188e-01,4.023184478282928467e-01,3.824783265590667725e-01,5.881076455116271973e-01,3.705580234527587891e-01,8.607307672500610352e-01,5.730141997337341309e-01,1.162208437919616699e+00,1.414573311805725098e+00,1.197728395462036133e+00
3.470000000000000284e+01,4.554889798164367676e-01,3.796595931053161621e-01,3.890499174594879150e-01,5.502226948738098145e-01,3.616763353347778320e-01,8.103436827659606934e-01,5.129573941230773926e-01,1.124181628227233887e+00,1.260868430137634277e+00,1.229874968528747559e+00
3.480000000000000426e+01,4.594803750514984131e-01,3.595144748687744141e-01,3.963669836521148682e-01,5.146211981773376465e-01,3.569509685039520264e-01,7.610509991645812988e-01,4.639817476272583008e-01,1.080995440483093262e+00,1.119071841239929199e+00,1.249621510505676270e+00
3.489999999999999858e+01,4.628896415233612061e-01,3.414014279842376709e-01,4.043073654174804688e-01,4.812296330928802490e-01,3.560258746147155762e-01,7.131096124649047852e-01,4.256105124950408936e-01,1.033667325973510742e+00,9.904518723487854004e-01,1.256964445114135742e+00
3.500000000000000000e+01,4.675946235656738281e-01,3.246018588542938232e-01,4.124262928962707520e-01,4.502021968364715576e-01,3.585332930088043213e-01,6.668050289154052734e-01,3.971701562404632568e-01,9.832181334495544434e-01,8.748234510421752930e-01,1.253592848777770996e+00
3.510000000000000142e+01,4.734108448028564453e-01,3.090843856334686279e-01,4.200360178947448730e-01,4.218123257160186768e-01,3.639388084411621094e-01,6.226162314414978027e-01,3.768943250179290771e-01,9.310389757156372070e-01,7.718530893325805664e-01,1.241105794906616211e+00
3.520000000000000284e+01,4.801191985607147217e-01,2.947736382484436035e-01,4.271467924118041992e-01,3.958615660667419434e-01,3.706203699111938477e-01,5.814679861068725586e-01,3.626191914081573486e-01,8.786960244178771973e-01,6.811609268188476562e-01,1.220401644706726074e+00
3.530000000000000426e+01,4.880945980548858643e-01,2.815169990062713623e-01,4.331140220165252686e-01,3.725916743278503418e-01,3.780626058578491211e-01,5.431876182556152344e-01,3.530002236366271973e-01,8.271322846412658691e-01,6.024739742279052734e-01,1.191720843315124512e+00
3.539999999999999858e+01,4.979892075061798096e-01,2.693660855293273926e-01,4.376912713050842285e-01,3.519447743892669678e-01,3.861670792102813721e-01,5.072616934776306152e-01,3.476701676845550537e-01,7.766509652137756348e-01,5.355830192565917969e-01,1.156166672706604004e+00
3.550000000000000000e+01,5.098433494567871094e-01,2.588570117950439453e-01,4.419155716896057129e-01,3.333716392517089844e-01,3.948519229888916016e-01,4.736167490482330322e-01,3.462649881839752197e-01,7.275188565254211426e-01,4.801588058471679688e-01,1.114829182624816895e+00
3.560000000000000142e+01,5.232838988304138184e-01,2.499668449163436890e-01,4.474788010120391846e-01,3.161905109882354736e-01,4.033688008785247803e-01,4.425921738147735596e-01,3.484251797199249268e-01,6.799709200859069824e-01,4.357649087905883789e-01,1.068763971328735352e+00
3.570000000000000284e+01,5.379653573036193848e-01,2.422565370798110962e-01,4.540636241436004639e-01,3.003052473068237305e-01,4.113426506519317627e-01,4.142366647720336914e-01,3.537354171276092529e-01,6.343945264816284180e-01,4.018743634223937988e-01,1.018981456756591797e+00
3.580000000000000426e+01,5.541911125183105469e-01,2.356622070074081421e-01,4.615682065486907959e-01,2.856081724166870117e-01,4.186898767948150635e-01,3.884147405624389648e-01,3.607528805732727051e-01,5.916771292686462402e-01,3.774127960205078125e-01,9.666467905044555664e-01
3.589999999999999858e+01,5.721352100372314453e-01,2.296998053789138794e-01,4.704723656177520752e-01,2.719437181949615479e-01,4.245873987674713135e-01,3.654880523681640625e-01,3.685092031955718994e-01,5.521659851074218750e-01,3.603554368019104004e-01,9.132440090179443359e-01
3.600000000000000000e+01,5.918301939964294434e-01,2.242208272218704224e-01,4.812037944793701172e-01,2.594255506992340088e-01,4.290593266487121582e-01,3.452098965644836426e-01,3.768683075904846191e-01,5.152108669281005859e-01,3.484467864036560059e-01,8.603383898735046387e-01
3.610000000000000142e+01,6.133630871772766113e-01,2.191542834043502808e-01,4.936791956424713135e-01,2.486538738012313843e-01,4.338321089744567871e-01,3.267916440963745117e-01,3.858336210250854492e-01,4.805964529514312744e-01,3.410754799842834473e-01,8.083989024162292480e-01
3.620000000000000284e+01,6.367732286453247070e-01,2.143096625804901123e-01,5.076764225959777832e-01,2.395479232072830200e-01,4.398885071277618408e-01,3.097452223300933838e-01,3.947895467281341553e-01,4.485760927200317383e-01,3.378688693046569824e-01,7.577137351036071777e-01
3.630000000000000426e+01,6.620325446128845215e-01,2.096758335828781128e-01,5.227051973342895508e-01,2.316212058067321777e-01,4.469205737113952637e-01,2.939900159835815430e-01,4.031747579574584961e-01,4.193226695060729980e-01,3.384591341018676758e-01,7.085350155830383301e-01
3.639999999999999858e+01,6.891580820083618164e-01,2.052616626024246216e-01,5.391643643379211426e-01,2.247804701328277588e-01,4.548656642436981201e-01,2.793678343296051025e-01,4.109304845333099365e-01,3.926941454410552979e-01,3.424793779850006104e-01,6.611014604568481445e-01
3.650000000000000000e+01,7.179596424102783203e-01,2.011098563671112061e-01,5.575378537178039551e-01,2.186502814292907715e-01,4.644057154655456543e-01,2.657801806926727295e-01,4.173006713390350342e-01,3.689914941787719727e-01,3.492543399333953857e-01,6.159479022026062012e-01
3.660000000000000142e+01,7.484695315361022949e-01,1.973948329687118530e-01,5.777054429054260254e-01,2.130139023065567017e-01,4.756005406379699707e-01,2.533937096595764160e-01,4.221816956996917725e-01,3.480407297611236572e-01,3.571102023124694824e-01,5.740297436714172363e-01
3.670000000000000284e+01,7.807313203811645508e-01,1.941486299037933350e-01,5.997399687767028809e-01,2.078311145305633545e-01,4.885276854038238525e-01,2.428223192691802979e-01,4.268040359020233154e-01,3.291829228401184082e-01,3.655166625976562500e-01,5.352466106414794922e-01
3.680000000000000426e+01,8.147837519645690918e-01,1.913941651582717896e-01,6.236497163772583008e-01,2.028770595788955688e-01,5.028498172760009766e-01,2.338481396436691284e-01,4.327651262283325195e-01,3.117358386516571045e-01,3.745177090167999268e-01,4.989456534385681152e-01
3.689999999999999858e+01,8.506652712821960449e-01,1.891546398401260376e-01,6.494486331939697266e-01,1.981383413076400757e-01,5.181244611740112305e-01,2.260059565305709839e-01,4.397327005863189697e-01,2.955981194972991943e-01,3.839356303215026855e-01,4.650816917419433594e-01
3.700000000000000000e+01,8.884140849113464355e-01,1.874537467956542969e-01,6.771014332771301270e-01,1.936180591583251953e-01,5.349338650703430176e-01,2.192374616861343384e-01,4.476175010204315186e-01,2.806457579135894775e-01,3.928783237934112549e-01,4.340705871582031250e-01
3.710000000000000142e+01,9.280678033828735352e-01,1.863156557083129883e-01,7.064006924629211426e-01,1.893596649169921875e-01,5.537526011466979980e-01,2.131345123052597046e-01,4.568277001380920410e-01,2.667369544506072998e-01,4.011830091476440430e-01,4.058291316032409668e-01
3.720000000000000284e+01,9.696649312973022461e-01,1.857635825872421265e-01,7.374398112297058105e-01,1.855456382036209106e-01,5.743704438209533691e-01,2.075078785419464111e-01,4.676825106143951416e-01,2.539241909980773926e-01,4.085418879985809326e-01,3.803561925888061523e-01
3.730000000000000426e+01,1.013465404510498047e+00,1.856527924537658691e-01,7.702643275260925293e-01,1.822087913751602173e-01,5.968618988990783691e-01,2.023139595985412598e-01,4.802615940570831299e-01,2.427964061498641968e-01,4.143127799034118652e-01,3.578450977802276611e-01
3.739999999999999858e+01,1.059737920761108398e+00,1.859055161476135254e-01,8.049137592315673828e-01,1.793724000453948975e-01,6.212254166603088379e-01,1.973397582769393921e-01,4.943654537200927734e-01,2.333988845348358154e-01,4.188390374183654785e-01,3.378860354423522949e-01
3.750000000000000000e+01,1.108585000038146973e+00,1.865424364805221558e-01,8.414273858070373535e-01,1.770602315664291382e-01,6.475055813789367676e-01,1.925848573446273804e-01,5.094071626663208008e-01,2.252110838890075684e-01,4.242539405822753906e-01,3.195915818214416504e-01
3.760000000000000142e+01,1.160111904144287109e+00,1.875848025083541870e-01,8.798441886901855469e-01,1.752963960170745850e-01,6.755862236022949219e-01,1.880438476800918579e-01,5.257502198219299316e-01,2.181122750043869019e-01,4.308224320411682129e-01,3.026593625545501709e-01
3.770000000000000284e+01,1.214411497116088867e+00,1.890569329261779785e-01,9.202026128768920898e-01,1.741054803133010864e-01,7.053170204162597656e-01,1.837896555662155151e-01,5.441413521766662598e-01,2.118458449840545654e-01,4.383485615253448486e-01,2.870045900344848633e-01
3.780000000000000426e+01,1.271565318107604980e+00,1.910804212093353271e-01,9.625482559204101562e-01,1.735063344240188599e-01,7.368108034133911133e-01,1.799930781126022339e-01,5.643829703330993652e-01,2.060641199350357056e-01,4.468030631542205811e-01,2.724490761756896973e-01
3.789999999999999858e+01,1.332053065299987793e+00,1.938708722591400146e-01,1.007194757461547852e+00,1.733413040637969971e-01,7.701095342636108398e-01,1.766802072525024414e-01,5.864726305007934570e-01,2.007477134466171265e-01,4.568523168563842773e-01,2.589402198791503906e-01
3.800000000000000000e+01,1.396101713180541992e+00,1.976443529129028320e-01,1.054366588592529297e+00,1.735471636056900024e-01,8.052529692649841309e-01,1.738746166229248047e-01,6.104301214218139648e-01,1.956837326288223267e-01,4.684835970401763916e-01,2.467179447412490845e-01
3.810000000000000142e+01,1.463830590248107910e+00,2.024960368871688843e-01,1.104168295860290527e+00,1.741447299718856812e-01,8.422808051109313965e-01,1.716002672910690308e-01,6.362910270690917969e-01,1.908352971076965332e-01,4.818563461303710938e-01,2.363012880086898804e-01
3.820000000000000284e+01,1.535290956497192383e+00,2.087714970111846924e-01,1.156707763671875000e+00,1.751556396484375000e-01,8.812322616577148438e-01,1.698815524578094482e-01,6.640236377716064453e-01,1.862063407897949219e-01,4.964592158794403076e-01,2.274105399847030640e-01
3.830000000000000426e+01,1.610396742820739746e+00,2.172054648399353027e-01,1.212096691131591797e+00,1.766024976968765259e-01,9.221460819244384766e-01,1.687433421611785889e-01,6.933958530426025391e-01,1.818151026964187622e-01,5.119714140892028809e-01,2.196129709482192993e-01
3.839999999999999858e+01,1.689078807830810547e+00,2.279921621084213257e-01,1.270606160163879395e+00,1.785591244697570801e-01,9.650899171829223633e-01,1.681919842958450317e-01,7.245156168937683105e-01,1.778557896614074707e-01,5.291328430175781250e-01,2.128816097974777222e-01
3.850000000000000000e+01,1.771243691444396973e+00,2.413081973791122437e-01,1.332700371742248535e+00,1.812288314104080200e-01,1.010419607162475586e+00,1.680503338575363159e-01,7.574379444122314453e-01,1.743757426738739014e-01,5.484144687652587891e-01,2.068033218383789062e-01
3.860000000000000142e+01,1.856760859489440918e+00,2.573332488536834717e-01,1.398446798324584961e+00,1.848547756671905518e-01,1.058310747146606445e+00,1.682852059602737427e-01,7.922026515007019043e-01,1.713984161615371704e-01,5.695154070854187012e-01,2.012038975954055786e-01
3.870000000000000284e+01,1.944785833358764648e+00,2.761721312999725342e-01,1.467970609664916992e+00,1.895935982465744019e-01,1.108869075775146484e+00,1.689177304506301880e-01,8.288496732711791992e-01,1.689478307962417603e-01,5.924810767173767090e-01,1.959945559501647949e-01
3.880000000000000426e+01,2.034405231475830078e+00,2.980248034000396729e-01,1.541128277778625488e+00,1.957675218582153320e-01,1.162204146385192871e+00,1.699699014425277710e-01,8.674185872077941895e-01,1.670483499765396118e-01,6.173058748245239258e-01,1.909887343645095825e-01
3.889999999999999858e+01,2.124819755554199219e+00,3.234080672264099121e-01,1.618097305297851562e+00,2.039415985345840454e-01,1.218429088592529297e+00,1.714645922183990479e-01,9.079485535621643066e-01,1.657248586416244507e-01,6.440647244453430176e-01,1.862041801214218140e-01
3.900000000000000000e+01,2.213938713073730469e+00,3.531010746955871582e-01,1.698739647865295410e+00,2.145062237977981567e-01,1.277874946594238281e+00,1.734948754310607910e-01,9.504815936088562012e-01,1.650012135505676270e-01,6.725659966468811035e-01,1.816287338733673096e-01
3.910000000000000142e+01,2.296377897262573242e+00,3.893582820892333984e-01,1.783008456230163574e+00,2.276469916105270386e-01,1.341060757637023926e+00,1.762338578701019287e-01,9.953148365020751953e-01,1.647395640611648560e-01,7.027367949485778809e-01,1.773658394813537598e-01
3.920000000000000284e+01,2.364117145538330078e+00,4.339143335819244385e-01,1.870832443237304688e+00,2.435482144355773926e-01,1.407970786094665527e+00,1.799340546131134033e-01,1.042693972587585449e+00,1.648503988981246948e-01,7.346934080123901367e-01,1.735698580741882324e-01
3.930000000000000426e+01,2.405218362808227539e+00,4.866465926170349121e-01,1.961380004882812500e+00,2.622525691986083984e-01,1.478445649147033691e+00,1.849222183227539062e-01,1.092724084854125977e+00,1.653547137975692749e-01,7.684762477874755859e-01,1.702643781900405884e-01
3.939999999999999858e+01,2.411052942276000977e+00,5.471343398094177246e-01,2.053828716278076172e+00,2.839117348194122314e-01,1.552493095397949219e+00,1.914465427398681641e-01,1.145514130592346191e+00,1.662742793560028076e-01,8.041256070137023926e-01,1.674732118844985962e-01
3.950000000000000000e+01,2.374117612838745117e+00,6.136130690574645996e-01,2.147307395935058594e+00,3.090422749519348145e-01,1.630484342575073242e+00,1.998985409736633301e-01,1.201177000999450684e+00,1.676319390535354614e-01,8.416815996170043945e-01,1.652205884456634521e-01
3.960000000000000142e+01,2.292488813400268555e+00,6.842383742332458496e-01,2.240554571151733398e+00,3.382680416107177734e-01,1.712294340133666992e+00,2.106734663248062134e-01,1.259917974472045898e+00,1.694799959659576416e-01,8.811835646629333496e-01,1.635312139987945557e-01
3.970000000000000284e+01,2.180233240127563477e+00,7.583622336387634277e-01,2.329542398452758789e+00,3.733936250209808350e-01,1.797776937484741211e+00,2.240637242794036865e-01,1.322341918945312500e+00,1.720000356435775757e-01,9.226708412170410156e-01,1.624302119016647339e-01
3.980000000000000426e+01,2.047637701034545898e+00,8.355966210365295410e-01,2.407283306121826172e+00,4.165298938751220703e-01,1.886833906173706055e+00,2.402509450912475586e-01,1.388547897338867188e+00,1.753584742546081543e-01,9.662461280822753906e-01,1.619072556495666504e-01
3.989999999999999858e+01,1.901675462722778320e+00,9.147799611091613770e-01,2.462895393371582031e+00,4.683458805084228516e-01,1.978512406349182129e+00,2.592208385467529297e-01,1.458267331123352051e+00,1.800157725811004639e-01,1.012279629707336426e+00,1.617778539657592773e-01
4.000000000000000000e+01,1.749184250831604004e+00,9.862043857574462891e-01,2.484816789627075195e+00,5.286394953727722168e-01,2.072075128555297852e+00,2.811770439147949219e-01,1.531492114067077637e+00,1.861434429883956909e-01,1.060913085937500000e+00,1.620308607816696167e-01
4.010000000000000142e+01,1.597676873207092285e+00,1.044087052345275879e+00,2.464996576309204102e+00,5.963241457939147949e-01,2.166606187820434570e+00,3.066423833370208740e-01,1.608562350273132324e+00,1.940781474113464355e-01,1.112253665924072266e+00,1.626876592636108398e-01
4.020000000000000284e+01,1.450206279754638672e+00,1.089350342750549316e+00,2.397329330444335938e+00,6.691450476646423340e-01,2.260914564132690430e+00,3.363211750984191895e-01,1.689655780792236328e+00,2.040996551513671875e-01,1.166411995887756348e+00,1.637705713510513306e-01
4.030000000000000426e+01,1.308599352836608887e+00,1.122870564460754395e+00,2.290743350982666016e+00,7.454457283020019531e-01,2.351049661636352539e+00,3.719285428524017334e-01,1.774509310722351074e+00,2.166486233472824097e-01,1.223503470420837402e+00,1.653028577566146851e-01
4.039999999999999858e+01,1.175004959106445312e+00,1.147122144699096680e+00,2.160191059112548828e+00,8.252475261688232422e-01,2.429961204528808594e+00,4.156130850315093994e-01,1.863024115562438965e+00,2.319551408290863037e-01,1.283916473388671875e+00,1.673959344625473022e-01
4.050000000000000000e+01,1.052684307098388672e+00,1.160163521766662598e+00,2.013218879699707031e+00,9.079714417457580566e-01,2.487291812896728516e+00,4.680244028568267822e-01,1.954558491706848145e+00,2.500707507133483887e-01,1.348136305809020996e+00,1.702046394348144531e-01
4.060000000000000142e+01,9.422149658203125000e-01,1.162539124488830566e+00,1.855325818061828613e+00,9.884837865829467773e-01,2.510712385177612305e+00,5.290433764457702637e-01,2.048154592514038086e+00,2.710251808166503906e-01,1.415990114212036133e+00,1.740735918283462524e-01
4.070000000000000284e+01,8.435443639755249023e-01,1.155449151992797852e+00,1.695350527763366699e+00,1.055684685707092285e+00,2.492001056671142578e+00,5.977553725242614746e-01,2.143008232116699219e+00,2.953621149063110352e-01,1.487295389175415039e+00,1.793793588876724243e-01
4.080000000000000426e+01,7.562764883041381836e-01,1.140434265136718750e+00,1.538223624229431152e+00,1.109013319015502930e+00,2.424683809280395508e+00,6.717557311058044434e-01,2.238257884979248047e+00,3.235968053340911865e-01,1.562194347381591797e+00,1.862293332815170288e-01
4.089999999999999858e+01,6.801287531852722168e-01,1.118541359901428223e+00,1.386520743370056152e+00,1.149558067321777344e+00,2.317321777343750000e+00,7.493049502372741699e-01,2.331228494644165039e+00,3.570542633533477783e-01,1.641071319580078125e+00,1.950136274099349976e-01
4.100000000000000000e+01,6.146644353866577148e-01,1.090316891670227051e+00,1.241957306861877441e+00,1.179362535476684570e+00,2.185523033142089844e+00,8.303519487380981445e-01,2.415889501571655273e+00,3.978623151779174805e-01,1.723998665809631348e+00,2.059521675109863281e-01
4.110000000000000142e+01,5.595760345458984375e-01,1.056396842002868652e+00,1.108369231224060059e+00,1.197906732559204102e+00,2.036868810653686523e+00,9.144327640533447266e-01,2.483676910400390625e+00,4.474718868732452393e-01,1.810681581497192383e+00,2.195115983486175537e-01
4.120000000000000284e+01,5.145283341407775879e-01,1.017739295959472656e+00,9.872024059295654297e-01,1.204766154289245605e+00,1.876791238784790039e+00,9.968195557594299316e-01,2.521419286727905273e+00,5.057027339935302734e-01,1.900954246520996094e+00,2.358894050121307373e-01
4.130000000000000426e+01,4.790974259376525879e-01,9.752662181854248047e-01,8.784469962120056152e-01,1.201232075691223145e+00,1.713972449302673340e+00,1.065899372100830078e+00,2.519912004470825195e+00,5.724259018898010254e-01,1.993791818618774414e+00,2.550427615642547607e-01
4.139999999999999858e+01,4.520759880542755127e-01,9.301640987396240234e-01,7.817115187644958496e-01,1.188976883888244629e+00,1.553894758224487305e+00,1.120802760124206543e+00,2.470873117446899414e+00,6.453584432601928711e-01,2.088369846343994141e+00,2.771854698657989502e-01
4.150000000000000000e+01,4.321920275688171387e-01,8.835117220878601074e-01,6.967105269432067871e-01,1.169150829315185547e+00,1.399239659309387207e+00,1.162659406661987305e+00,2.376012802124023438e+00,7.223431468009948730e-01,2.184000968933105469e+00,3.028782010078430176e-01
4.160000000000000142e+01,4.175678491592407227e-01,8.367106914520263672e-01,6.230217814445495605e-01,1.142134785652160645e+00,1.251721978187561035e+00,1.193450212478637695e+00,2.251334428787231445e+00,8.029588460922241211e-01,2.279517889022827148e+00,3.328656852245330811e-01
4.170000000000000284e+01,4.072316288948059082e-01,7.904746532440185547e-01,5.604002475738525391e-01,1.108682394027709961e+00,1.115351438522338867e+00,1.212717294692993164e+00,2.107276201248168945e+00,8.867025971412658691e-01,2.371200323104858398e+00,3.687171638011932373e-01
4.180000000000000426e+01,4.008553922176361084e-01,7.450895905494689941e-01,5.085348486900329590e-01,1.069816946983337402e+00,9.916198849678039551e-01,1.220053195953369141e+00,1.949469566345214844e+00,9.721745848655700684e-01,2.451994895935058594e+00,4.126468598842620850e-01
4.189999999999999858e+01,3.980735540390014648e-01,7.009449005126953125e-01,4.670150876045227051e-01,1.026528358459472656e+00,8.804902434349060059e-01,1.216831803321838379e+00,1.785132765769958496e+00,1.047781586647033691e+00,2.512025594711303711e+00,4.654055237770080566e-01
4.200000000000000000e+01,3.985138833522796631e-01,6.583812236785888672e-01,4.353128373622894287e-01,9.797789454460144043e-01,7.815730571746826172e-01,1.204734086990356445e+00,1.621991515159606934e+00,1.108749151229858398e+00,2.538580417633056641e+00,5.268560647964477539e-01
4.210000000000000142e+01,4.016078412532806396e-01,6.178648471832275391e-01,4.118740260601043701e-01,9.308875799179077148e-01,6.945621371269226074e-01,1.184912085533142090e+00,1.463414669036865234e+00,1.156153202056884766e+00,2.522929191589355469e+00,5.963930487632751465e-01
4.220000000000000284e+01,4.060570597648620605e-01,5.796467065811157227e-01,3.951638042926788330e-01,8.810795545578002930e-01,6.190651655197143555e-01,1.157619357109069824e+00,1.311264514923095703e+00,1.191246867179870605e+00,2.457917451858520508e+00,6.714947223663330078e-01
4.230000000000000426e+01,4.115670323371887207e-01,5.436238646507263184e-01,3.831942975521087646e-01,8.317391872406005859e-01,5.548570752143859863e-01,1.123730301856994629e+00,1.168671011924743652e+00,1.215614438056945801e+00,2.351052045822143555e+00,7.502426505088806152e-01
4.239999999999999858e+01,4.178690612316131592e-01,5.097274780273437500e-01,3.755141794681549072e-01,7.832387685775756836e-01,5.016248226165771484e-01,1.084289073944091797e+00,1.038731694221496582e+00,1.227526426315307617e+00,2.218718528747558594e+00,8.325176835060119629e-01
4.250000000000000000e+01,4.248000681400299072e-01,4.778945446014404297e-01,3.717764616012573242e-01,7.358531355857849121e-01,4.589530825614929199e-01,1.040305256843566895e+00,9.215881824493408203e-01,1.228181123733520508e+00,2.068838357925415039e+00,9.179490804672241211e-01
4.260000000000000142e+01,4.319771528244018555e-01,4.482496380805969238e-01,3.716270327568054199e-01,6.898633837699890137e-01,4.263392686843872070e-01,9.927468299865722656e-01,8.168849349021911621e-01,1.219345927238464355e+00,1.906760096549987793e+00,1.002644181251525879e+00
4.270000000000000284e+01,4.387043416500091553e-01,4.210860133171081543e-01,3.746645748615264893e-01,6.456800103187561035e-01,4.023821949958801270e-01,9.428885579109191895e-01,7.243411540985107422e-01,1.202325940132141113e+00,1.740858197212219238e+00,1.074365139007568359e+00
4.280000000000000426e+01,4.449826776981353760e-01,3.962227404117584229e-01,3.799269497394561768e-01,6.039593815803527832e-01,3.854024112224578857e-01,8.920283317565917969e-01,6.435351967811584473e-01,1.177599072456359863e+00,1.577420353889465332e+00,1.131544709205627441e+00
4.289999999999999858e+01,4.502214491367340088e-01,3.738775849342346191e-01,3.861464262008666992e-01,5.651042461395263672e-01,3.733136057853698730e-01,8.416221141815185547e-01,5.742344260215759277e-01,1.145788073539733887e+00,1.419312715530395508e+00,1.175351262092590332e+00
4.300000000000000000e+01,4.541510939598083496e-01,3.540193140506744385e-01,3.931946158409118652e-01,5.285885334014892578e-01,3.655975759029388428e-01,7.920837998390197754e-01,5.161663889884948730e-01,1.107958793640136719e+00,1.268239974975585938e+00,1.207642197608947754e+00
4.310000000000000142e+01,4.579651057720184326e-01,3.360315859317779541e-01,4.009065628051757812e-01,4.943115115165710449e-01,3.618997335433959961e-01,7.436932921409606934e-01,4.689492285251617432e-01,1.065146565437316895e+00,1.128332495689392090e+00,1.228213787078857422e+00
4.320000000000000284e+01,4.631579220294952393e-01,3.193317651748657227e-01,4.090891480445861816e-01,4.622646868228912354e-01,3.618687689304351807e-01,6.966989636421203613e-01,4.321072697639465332e-01,1.018347144126892090e+00,1.001294374465942383e+00,1.236537933349609375e+00
4.330000000000000426e+01,4.693765342235565186e-01,3.039295971393585205e-01,4.169110953807830811e-01,4.328356385231018066e-01,3.651101589202880859e-01,6.514843702316284180e-01,4.048224389553070068e-01,9.686260223388671875e-01,8.870728611946105957e-01,1.234062910079956055e+00
4.339999999999999858e+01,4.764679372310638428e-01,2.896908223628997803e-01,4.242294728755950928e-01,4.059240818023681641e-01,3.707952201366424561e-01,6.086433529853820801e-01,3.853150010108947754e-01,9.173511862754821777e-01,7.852850556373596191e-01,1.222489595413208008e+00
4.350000000000000000e+01,4.850803613662719727e-01,2.765252292156219482e-01,4.307735264301300049e-01,3.815262317657470703e-01,3.774423003196716309e-01,5.688874125480651855e-01,3.714425861835479736e-01,8.660727143287658691e-01,6.956064701080322266e-01,1.202965736389160156e+00
4.360000000000000142e+01,4.955930709838867188e-01,2.645466923713684082e-01,4.358897507190704346e-01,3.598660826683044434e-01,3.848547935485839844e-01,5.316520333290100098e-01,3.621241450309753418e-01,8.155657052993774414e-01,6.176771521568298340e-01,1.175669193267822266e+00
4.370000000000000284e+01,5.079506039619445801e-01,2.542962133884429932e-01,4.399399757385253906e-01,3.405826091766357422e-01,3.929250538349151611e-01,4.967128634452819824e-01,3.569997251033782959e-01,7.661262154579162598e-01,5.512877702713012695e-01,1.141559004783630371e+00
4.380000000000000426e+01,5.218116044998168945e-01,2.455918192863464355e-01,4.449962377548217773e-01,3.228593766689300537e-01,4.014678001403808594e-01,4.640572071075439453e-01,3.557127416133880615e-01,7.180147171020507812e-01,4.961273670196533203e-01,1.101702690124511719e+00
4.389999999999999858e+01,5.368538498878479004e-01,2.380382120609283447e-01,4.511973261833190918e-01,3.064549267292022705e-01,4.096392393112182617e-01,4.340770840644836426e-01,3.578999340534210205e-01,6.715013384819030762e-01,4.517794251441955566e-01,1.057134270668029785e+00
4.400000000000000000e+01,5.534767508506774902e-01,2.315467894077301025e-01,4.583494067192077637e-01,2.913149595260620117e-01,4.172885417938232422e-01,4.066730141639709473e-01,3.630855083465576172e-01,6.270356774330139160e-01,4.177373349666595459e-01,1.008844614028930664e+00
4.410000000000000142e+01,5.718703866004943848e-01,2.256297171115875244e-01,4.665613472461700439e-01,2.772369682788848877e-01,4.241534769535064697e-01,3.818311691284179688e-01,3.696946203708648682e-01,5.855397582054138184e-01,3.928814828395843506e-01,9.580095410346984863e-01
4.420000000000000284e+01,5.920355916023254395e-01,2.202052772045135498e-01,4.765990376472473145e-01,2.641964554786682129e-01,4.295235574245452881e-01,3.598248660564422607e-01,3.770775794982910156e-01,5.469886660575866699e-01,3.753490447998046875e-01,9.060235023498535156e-01
4.430000000000000426e+01,6.140723824501037598e-01,2.151583582162857056e-01,4.883816242218017578e-01,2.526893019676208496e-01,4.337152838706970215e-01,3.402927815914154053e-01,3.851263821125030518e-01,5.108143687248229980e-01,3.629453480243682861e-01,8.544266819953918457e-01
4.439999999999999858e+01,6.379674077033996582e-01,2.103237509727478027e-01,5.018296837806701660e-01,2.429767251014709473e-01,4.388392567634582520e-01,3.223676383495330811e-01,3.937757909297943115e-01,4.769231081008911133e-01,3.550196290016174316e-01,8.037161827087402344e-01
4.450000000000000000e+01,6.637374758720397949e-01,2.057041823863983154e-01,5.164704322814941406e-01,2.346051931381225586e-01,4.451206922531127930e-01,3.057762384414672852e-01,4.023580253124237061e-01,4.456047117710113525e-01,3.512089848518371582e-01,7.541787624359130859e-01
4.460000000000000142e+01,6.913376450538635254e-01,2.013015598058700562e-01,5.322683453559875488e-01,2.273312509059906006e-01,4.523552954196929932e-01,2.904519736766815186e-01,4.103928208351135254e-01,4.169797897338867188e-01,3.511545658111572266e-01,7.060656547546386719e-01
4.470000000000000284e+01,7.205960750579833984e-01,1.971967965364456177e-01,5.498775243759155273e-01,2.209852635860443115e-01,4.606075286865234375e-01,2.762039303779602051e-01,4.178450107574462891e-01,3.908782005310058594e-01,3.544841408729553223e-01,6.596647500991821289e-01
4.480000000000000426e+01,7.515830397605895996e-01,1.935437619686126709e-01,5.693228840827941895e-01,2.151455879211425781e-01,4.706331193447113037e-01,2.629788219928741455e-01,4.239030182361602783e-01,3.676577806472778320e-01,3.605259954929351807e-01,6.155224442481994629e-01
4.489999999999999858e+01,7.843383550643920898e-01,1.903661638498306274e-01,5.905964374542236328e-01,2.098079174757003784e-01,4.823387265205383301e-01,2.511965334415435791e-01,4.285076856613159180e-01,3.471255898475646973e-01,3.676425814628601074e-01,5.745445489883422852e-01
4.500000000000000000e+01,8.189009428024291992e-01,1.876870691776275635e-01,6.137697100639343262e-01,2.047704607248306274e-01,4.957323074340820312e-01,2.412450015544891357e-01,4.331330657005310059e-01,3.285597562789916992e-01,3.754377365112304688e-01,5.364284515380859375e-01
4.510000000000000142e+01,8.553093671798706055e-01,1.855299621820449829e-01,6.388050913810729980e-01,1.999429017305374146e-01,5.103424191474914551e-01,2.327019274234771729e-01,4.390837550163269043e-01,3.113763630390167236e-01,3.838750123977661133e-01,5.006763935089111328e-01
4.520000000000000284e+01,8.936020731925964355e-01,1.839187294244766235e-01,6.657487154006958008e-01,1.953370422124862671e-01,5.260135531425476074e-01,2.252503782510757446e-01,4.460234045982360840e-01,2.954899370670318604e-01,3.928075432777404785e-01,4.672580659389495850e-01
4.530000000000000426e+01,9.338169693946838379e-01,1.828777045011520386e-01,6.943876147270202637e-01,1.909481436014175415e-01,5.434658527374267578e-01,2.187899947166442871e-01,4.538713097572326660e-01,2.807601988315582275e-01,4.013822078704833984e-01,4.365696310997009277e-01
4.539999999999999858e+01,9.760072231292724609e-01,1.824159622192382812e-01,7.247255444526672363e-01,1.869487762451171875e-01,5.628138780593872070e-01,2.128549665212631226e-01,4.632216989994049072e-01,2.670649290084838867e-01,4.094116985797882080e-01,4.085310101509094238e-01
4.550000000000000000e+01,1.020504117012023926e+00,1.823589652776718140e-01,7.568331360816955566e-01,1.834174245595932007e-01,5.839803218841552734e-01,2.074192017316818237e-01,4.742495417594909668e-01,2.545196115970611572e-01,4.166297316551208496e-01,3.831439018249511719e-01
4.560000000000000142e+01,1.067507028579711914e+00,1.826715320348739624e-01,7.907499670982360840e-01,1.803772002458572388e-01,6.070455312728881836e-01,2.023248225450515747e-01,4.870054125785827637e-01,2.437570542097091675e-01,4.223033189773559570e-01,3.606823384761810303e-01
4.570000000000000284e+01,1.117119312286376953e+00,1.833743751049041748e-01,8.265155553817749023e-01,1.778516769409179688e-01,6.319773197174072266e-01,1.974403411149978638e-01,5.012170076370239258e-01,2.346455752849578857e-01,4.266804456710815430e-01,3.407812118530273438e-01
4.580000000000000426e+01,1.169448018074035645e+00,1.844889819622039795e-01,8.641688823699951172e-01,1.758648306131362915e-01,6.588277816772460938e-01,1.927777975797653198e-01,5.163803696632385254e-01,2.266916036605834961e-01,4.318181872367858887e-01,3.225737512111663818e-01
4.589999999999999858e+01,1.224602103233337402e+00,1.860378980636596680e-01,9.037488102912902832e-01,1.744410395622253418e-01,6.873891949653625488e-01,1.883259415626525879e-01,5.329915285110473633e-01,2.198203355073928833e-01,4.381456077098846436e-01,3.057214319705963135e-01
4.600000000000000000e+01,1.282791495323181152e+00,1.881668418645858765e-01,9.452936053276062012e-01,1.736051738262176514e-01,7.176403403282165527e-01,1.842398047447204590e-01,5.516252517700195312e-01,2.136680185794830322e-01,4.454334974288940430e-01,2.901471257209777832e-01
4.610000000000000142e+01,1.344386816024780273e+00,1.910928636789321899e-01,9.889700412750244141e-01,1.732921898365020752e-01,7.496648430824279785e-01,1.806209385395050049e-01,5.720584392547607422e-01,2.079895138740539551e-01,4.536776542663574219e-01,2.756702005863189697e-01
4.620000000000000284e+01,1.409602999687194824e+00,1.950301676988601685e-01,1.035122871398925781e+00,1.733466833829879761e-01,7.835028767585754395e-01,1.774924844503402710e-01,5.943571329116821289e-01,2.027628868818283081e-01,4.635902643203735352e-01,2.622315585613250732e-01
4.630000000000000426e+01,1.478554129600524902e+00,2.000665068626403809e-01,1.083863615989685059e+00,1.737844645977020264e-01,8.191938400268554688e-01,1.748780906200408936e-01,6.185304522514343262e-01,1.977661997079849243e-01,4.751205444335937500e-01,2.500922977924346924e-01
4.639999999999999858e+01,1.551272392272949219e+00,2.066502124071121216e-01,1.135298609733581543e+00,1.746268719434738159e-01,8.567772507667541504e-01,1.728018075227737427e-01,6.446124315261840820e-01,1.929871439933776855e-01,4.883776903152465820e-01,2.397900223731994629e-01
4.650000000000000000e+01,1.627663016319274902e+00,2.154552936553955078e-01,1.189538240432739258e+00,1.758961528539657593e-01,8.962920904159545898e-01,1.712881475687026978e-01,6.725271940231323242e-01,1.884246319532394409e-01,5.029099583625793457e-01,2.309973984956741333e-01
4.660000000000000142e+01,1.707630038261413574e+00,2.266612797975540161e-01,1.246725916862487793e+00,1.776248961687088013e-01,9.377766847610473633e-01,1.703619807958602905e-01,7.020844221115112305e-01,1.841287016868591309e-01,5.183992385864257812e-01,2.233020067214965820e-01
4.670000000000000284e+01,1.791114449501037598e+00,2.404457032680511475e-01,1.307396531105041504e+00,1.799899190664291382e-01,9.813705086708068848e-01,1.699807792901992798e-01,7.333975434303283691e-01,1.802827864885330200e-01,5.355631709098815918e-01,2.166589498519897461e-01
4.680000000000000426e+01,1.877949237823486328e+00,2.569891214370727539e-01,1.371659994125366211e+00,1.831994503736495972e-01,1.027433156967163086e+00,1.699735820293426514e-01,7.665116786956787109e-01,1.769182085990905762e-01,5.547350645065307617e-01,2.106207013130187988e-01
4.689999999999999858e+01,1.967094063758850098e+00,2.763338088989257812e-01,1.439684391021728516e+00,1.874773651361465454e-01,1.076084852218627930e+00,1.703489422798156738e-01,8.014668226242065430e-01,1.740584969520568848e-01,5.757164359092712402e-01,2.050608992576599121e-01
4.700000000000000000e+01,2.057739973068237305e+00,2.988137304782867432e-01,1.511387109756469727e+00,1.930101066827774048e-01,1.127432107925415039e+00,1.711282283067703247e-01,8.383023738861083984e-01,1.717276126146316528e-01,5.985749363899230957e-01,1.998934000730514526e-01
4.710000000000000142e+01,2.149108409881591797e+00,3.248377740383148193e-01,1.586844563484191895e+00,2.003179341554641724e-01,1.181585192680358887e+00,1.723336279392242432e-01,8.770577311515808105e-01,1.699499189853668213e-01,6.233037710189819336e-01,1.949365884065628052e-01
4.720000000000000284e+01,2.238900423049926758e+00,3.554311096668243408e-01,1.666030883789062500e+00,2.098996043205261230e-01,1.238668084144592285e+00,1.739913076162338257e-01,9.177716970443725586e-01,1.687501817941665649e-01,6.499599218368530273e-01,1.902013570070266724e-01
4.730000000000000426e+01,2.321456432342529297e+00,3.928178250789642334e-01,1.748863458633422852e+00,2.219849526882171631e-01,1.299203038215637207e+00,1.762562394142150879e-01,9.604983329772949219e-01,1.681438237428665161e-01,6.783626079559326172e-01,1.856756806373596191e-01
4.739999999999999858e+01,2.388348817825317383e+00,4.386628270149230957e-01,1.835288047790527344e+00,2.367567718029022217e-01,1.363432288169860840e+00,1.793046444654464722e-01,1.005575060844421387e+00,1.679640561342239380e-01,7.084352970123291016e-01,1.814732253551483154e-01
4.750000000000000000e+01,2.427356958389282227e+00,4.927699565887451172e-01,1.924916744232177734e+00,2.543519735336303711e-01,1.431393980979919434e+00,1.834064871072769165e-01,1.053202867507934570e+00,1.681587398052215576e-01,7.402837872505187988e-01,1.777361184358596802e-01
4.760000000000000142e+01,2.430015563964843750e+00,5.547376871109008789e-01,2.016706705093383789e+00,2.747502923011779785e-01,1.502916455268859863e+00,1.888414323329925537e-01,1.103487133979797363e+00,1.687488853931427002e-01,7.739482522010803223e-01,1.744875907897949219e-01
4.770000000000000284e+01,2.388700723648071289e+00,6.226228475570678711e-01,2.109880447387695312e+00,2.984611093997955322e-01,1.578142762184143066e+00,1.959486156702041626e-01,1.156536817550659180e+00,1.697564274072647095e-01,8.094685077667236328e-01,1.717512905597686768e-01
4.780000000000000426e+01,2.302813291549682617e+00,6.945315599441528320e-01,2.203498840332031250e+00,3.258959352970123291e-01,1.657276391983032227e+00,2.051547467708587646e-01,1.212464928627014160e+00,1.712041497230529785e-01,8.468841910362243652e-01,1.695513427257537842e-01
4.789999999999999858e+01,2.187120437622070312e+00,7.700352072715759277e-01,2.294876575469970703e+00,3.583957552909851074e-01,1.740102767944335938e+00,2.168427109718322754e-01,1.271551728248596191e+00,1.731686890125274658e-01,8.862348198890686035e-01,1.679122447967529297e-01
4.800000000000000000e+01,2.051667928695678711e+00,8.485856056213378906e-01,2.378100156784057617e+00,3.980997800827026367e-01,1.826563715934753418e+00,2.312039583921432495e-01,1.334359407424926758e+00,1.758276969194412231e-01,9.275590777397155762e-01,1.668590158224105835e-01
4.810000000000000142e+01,1.903059959411621094e+00,9.288333058357238770e-01,2.444482326507568359e+00,4.464741051197052002e-01,1.916377067565917969e+00,2.483879327774047852e-01,1.400894522666931152e+00,1.794144511222839355e-01,9.709584712982177734e-01,1.663778424263000488e-01
4.820000000000000284e+01,1.748357415199279785e+00,1.000371932983398438e+00,2.480892419815063477e+00,5.033509731292724609e-01,2.008481025695800781e+00,2.683486938476562500e-01,1.471017241477966309e+00,1.842553019523620605e-01,1.016802310943603516e+00,1.662856787443161011e-01
4.830000000000000426e+01,1.594884872436523438e+00,1.058178186416625977e+00,2.478886604309082031e+00,5.683960318565368652e-01,2.102159976959228516e+00,2.915242016315460205e-01,1.544684052467346191e+00,1.906052827835083008e-01,1.065231680870056152e+00,1.665743291378021240e-01
4.839999999999999858e+01,1.445661306381225586e+00,1.103245496749877930e+00,2.430501699447631836e+00,6.393821239471435547e-01,2.196479558944702148e+00,3.183451294898986816e-01,1.622269630432128906e+00,1.988462507724761963e-01,1.116352915763854980e+00,1.672650724649429321e-01
4.850000000000000000e+01,1.302485585212707520e+00,1.136542320251464844e+00,2.337512731552124023e+00,7.142903208732604980e-01,2.289421081542968750e+00,3.499115407466888428e-01,1.703707575798034668e+00,2.093595266342163086e-01,1.170276522636413574e+00,1.683800965547561646e-01
4.860000000000000142e+01,1.167724251747131348e+00,1.160356879234313965e+00,2.215435266494750977e+00,7.928606867790222168e-01,2.375731706619262695e+00,3.882507681846618652e-01,1.788824558258056641e+00,2.224692851305007935e-01,1.227116584777832031e+00,1.699425280094146729e-01
4.870000000000000284e+01,1.044596552848815918e+00,1.172657370567321777e+00,2.074301958084106445e+00,8.744890093803405762e-01,2.447618007659912109e+00,4.351567924022674561e-01,1.877547740936279297e+00,2.383610010147094727e-01,1.287293195724487305e+00,1.720740795135498047e-01
4.880000000000000426e+01,9.334989190101623535e-01,1.174228787422180176e+00,1.919972181320190430e+00,9.574949741363525391e-01,2.492180585861206055e+00,4.906584620475769043e-01,1.969013452529907227e+00,2.570445537567138672e-01,1.351261019706726074e+00,1.749297678470611572e-01
4.889999999999999858e+01,8.343143463134765625e-01,1.166383385658264160e+00,1.759824514389038086e+00,1.030493855476379395e+00,2.499820232391357422e+00,5.546720623970031738e-01,2.062434434890747070e+00,2.786608636379241943e-01,1.418915390968322754e+00,1.788071244955062866e-01
4.900000000000000000e+01,7.466471195220947266e-01,1.150631666183471680e+00,1.601139664649963379e+00,1.089280486106872559e+00,2.462309360504150391e+00,6.252578496932983398e-01,2.156913280487060547e+00,3.037501871585845947e-01,1.490063905715942383e+00,1.840682774782180786e-01
4.910000000000000142e+01,6.701976060867309570e-01,1.127982497215270996e+00,1.447023034095764160e+00,1.134932041168212891e+00,2.377423763275146484e+00,7.003132104873657227e-01,2.251373291015625000e+00,3.329309821128845215e-01,1.564830660820007324e+00,1.909067779779434204e-01
4.920000000000000284e+01,6.045403480529785156e-01,1.098819971084594727e+00,1.299260973930358887e+00,1.168632864952087402e+00,2.259672164916992188e+00,7.788814902305603027e-01,2.342259168624877930e+00,3.678101897239685059e-01,1.643584966659545898e+00,1.997043192386627197e-01
4.930000000000000426e+01,5.493995547294616699e-01,1.063950181007385254e+00,1.160759568214416504e+00,1.192124485969543457e+00,2.121031999588012695e+00,8.606268763542175293e-01,2.422736883163452148e+00,4.105755388736724854e-01,1.726189732551574707e+00,2.108352184295654297e-01
4.939999999999999858e+01,5.044270753860473633e-01,1.024342775344848633e+00,1.034540295600891113e+00,1.203553915023803711e+00,1.967850208282470703e+00,9.449203610420227051e-01,2.483078956604003906e+00,4.620950520038604736e-01,1.812475919723510742e+00,2.246150523424148560e-01
4.950000000000000000e+01,4.691860079765319824e-01,9.809319376945495605e-01,9.207921028137207031e-01,1.204003572463989258e+00,1.806500673294067383e+00,1.022181272506713867e+00,2.510466337203979492e+00,5.222107172012329102e-01,1.902280926704406738e+00,2.412113994359970093e-01
4.960000000000000142e+01,4.424925148487091064e-01,9.348987340927124023e-01,8.192192912101745605e-01,1.195112347602844238e+00,1.645383954048156738e+00,1.085030674934387207e+00,2.496608495712280273e+00,5.902594923973083496e-01,1.994568109512329102e+00,2.605818510055541992e-01
4.970000000000000284e+01,4.229794442653656006e-01,8.873714208602905273e-01,7.295171618461608887e-01,1.178202271461486816e+00,1.488214850425720215e+00,1.134295463562011719e+00,2.434319734573364258e+00,6.638144254684448242e-01,2.088601589202880859e+00,2.830111086368560791e-01
4.980000000000000426e+01,4.087002277374267578e-01,8.397858142852783203e-01,6.512845754623413086e-01,1.154063940048217773e+00,1.337075471878051758e+00,1.171005487442016602e+00,2.330378293991088867e+00,7.409961819648742676e-01,2.183526039123535156e+00,3.090085685253143311e-01
4.989999999999999858e+01,3.987412750720977783e-01,7.928165197372436523e-01,5.842165350914001465e-01,1.123071908950805664e+00,1.194391131401062012e+00,1.197443366050720215e+00,2.200683832168579102e+00,8.217515945434570312e-01,2.277972936630249023e+00,3.393979668617248535e-01
5.000000000000000000e+01,3.927693068981170654e-01,7.467483282089233398e-01,5.280457139015197754e-01,1.086256265640258789e+00,1.063832402229309082e+00,1.211729526519775391e+00,2.053522109985351562e+00,9.055775403976440430e-01,2.367592573165893555e+00,3.759793341159820557e-01
5.010000000000000142e+01,3.904293179512023926e-01,7.019174695014953613e-01,4.823999106884002686e-01,1.044621944427490234e+00,9.458793401718139648e-01,1.214628338813781738e+00,1.894293069839477539e+00,9.888139367103576660e-01,2.445135116577148438e+00,4.208475351333618164e-01
5.020000000000000284e+01,3.913375735282897949e-01,6.587064266204833984e-01,4.468158185482025146e-01,9.991344213485717773e-01,8.403089046478271484e-01,1.207727789878845215e+00,1.731333255767822266e+00,1.059455752372741699e+00,2.499571561813354492e+00,4.744188487529754639e-01
5.030000000000000426e+01,3.949071764945983887e-01,6.175982952117919922e-01,4.202705621719360352e-01,9.509251713752746582e-01,7.467876672744750977e-01,1.192472338676452637e+00,1.570776700973510742e+00,1.115817785263061523e+00,2.519113302230834961e+00,5.366503596305847168e-01
5.039999999999999858e+01,3.997663855552673340e-01,5.789856314659118652e-01,4.011306464672088623e-01,9.012672901153564453e-01,6.649393439292907715e-01,1.169778466224670410e+00,1.415430426597595215e+00,1.159044265747070312e+00,2.495442867279052734e+00,6.063847541809082031e-01
5.050000000000000000e+01,4.056483805179595947e-01,5.426119565963745117e-01,3.873344063758850098e-01,8.516589999198913574e-01,5.944414734840393066e-01,1.139921188354492188e+00,1.266971111297607422e+00,1.190887689590454102e+00,2.422911882400512695e+00,6.812310218811035156e-01
5.060000000000000142e+01,4.122954905033111572e-01,5.084033608436584473e-01,3.779689371585845947e-01,8.027704358100891113e-01,5.350480675697326660e-01,1.103928089141845703e+00,1.129236936569213867e+00,1.211492419242858887e+00,2.311832904815673828e+00,7.595901489257812500e-01
5.070000000000000284e+01,4.195620119571685791e-01,4.762946665287017822e-01,3.726863861083984375e-01,7.548906207084655762e-01,4.864056110382080078e-01,1.062823891639709473e+00,1.004129052162170410e+00,1.220036864280700684e+00,2.177404880523681641e+00,8.413635492324829102e-01
5.080000000000000426e+01,4.269820749759674072e-01,4.464608132839202881e-01,3.711409568786621094e-01,7.082768082618713379e-01,4.480652213096618652e-01,1.017596244812011719e+00,8.916552066802978516e-01,1.217844128608703613e+00,2.026628255844116211e+00,9.261422753334045410e-01
5.089999999999999858e+01,4.339226782321929932e-01,4.191457331180572510e-01,3.729450404644012451e-01,6.633139252662658691e-01,4.193162024021148682e-01,9.692682623863220215e-01,7.914269566535949707e-01,1.206633210182189941e+00,1.865008234977722168e+00,1.008060336112976074e+00
5.100000000000000000e+01,4.403886198997497559e-01,3.941640555858612061e-01,3.775500953197479248e-01,6.204535365104675293e-01,3.984508812427520752e-01,9.191846251487731934e-01,7.031543254852294922e-01,1.187598109245300293e+00,1.701462984085083008e+00,1.076083898544311523e+00
5.110000000000000142e+01,4.457191824913024902e-01,3.717746734619140625e-01,3.833991289138793945e-01,5.805072784423828125e-01,3.835681080818176270e-01,8.687738180160522461e-01,6.264266371726989746e-01,1.161058425903320312e+00,1.540955305099487305e+00,1.129953265190124512e+00
5.120000000000000284e+01,4.497346282005310059e-01,3.518814742565155029e-01,3.901506364345550537e-01,5.430584549903869629e-01,3.732457458972930908e-01,8.190330862998962402e-01,5.610176324844360352e-01,1.127808332443237305e+00,1.386074662208557129e+00,1.170792698860168457e+00
5.130000000000000426e+01,4.537769258022308350e-01,3.338247835636138916e-01,3.976129889488220215e-01,5.078790187835693359e-01,3.671305477619171143e-01,7.702625989913940430e-01,5.066258907318115234e-01,1.088895201683044434e+00,1.238660931587219238e+00,1.200747489929199219e+00
5.139999999999999858e+01,4.591950476169586182e-01,3.170646131038665771e-01,4.056788682937622070e-01,4.748974740505218506e-01,3.648719489574432373e-01,7.227271199226379395e-01,4.628460109233856201e-01,1.045333623886108398e+00,1.102839112281799316e+00,1.218825340270996094e+00
5.150000000000000000e+01,4.656173288822174072e-01,3.016060888767242432e-01,4.137194752693176270e-01,4.443848431110382080e-01,3.661069571971893311e-01,6.767187118530273438e-01,4.291839003562927246e-01,9.980959892272949219e-01,9.797403216361999512e-01,1.225029706954956055e+00
5.160000000000000142e+01,4.729143381118774414e-01,2.873103916645050049e-01,4.212409257888793945e-01,4.164785146713256836e-01,3.704117834568023682e-01,6.326593160629272461e-01,4.044050872325897217e-01,9.483955502510070801e-01,8.692618608474731445e-01,1.220831036567687988e+00
5.170000000000000284e+01,4.817910194396972656e-01,2.740928828716278076e-01,4.282155632972717285e-01,3.910085856914520264e-01,3.763678371906280518e-01,5.914028286933898926e-01,3.867973983287811279e-01,8.975449204444885254e-01,7.710278034210205078e-01,1.207849860191345215e+00
5.180000000000000426e+01,4.925448298454284668e-01,2.620962560176849365e-01,4.339013695716857910e-01,3.682750761508941650e-01,3.831917643547058105e-01,5.529762506484985352e-01,3.742252886295318604e-01,8.470488786697387695e-01,6.847029328346252441e-01,1.187165617942810059e+00
5.189999999999999858e+01,5.050886273384094238e-01,2.518499791622161865e-01,4.382267594337463379e-01,3.481053411960601807e-01,3.907433450222015381e-01,5.168799757957458496e-01,3.660646080970764160e-01,7.973895668983459473e-01,6.099309325218200684e-01,1.158980131149291992e+00
5.200000000000000000e+01,5.191082954406738281e-01,2.431394308805465698e-01,4.427044987678527832e-01,3.298195302486419678e-01,3.989197909832000732e-01,4.830323159694671631e-01,3.619604408740997314e-01,7.488508224487304688e-01,5.464882254600524902e-01,1.124268054962158203e+00
5.210000000000000142e+01,5.342639684677124023e-01,2.355737090110778809e-01,4.484980404376983643e-01,3.128945529460906982e-01,4.072849750518798828e-01,4.515797197818756104e-01,3.615616559982299805e-01,7.016814947128295898e-01,4.940485060214996338e-01,1.084076404571533203e+00
5.220000000000000284e+01,5.510088205337524414e-01,2.290628999471664429e-01,4.552762806415557861e-01,2.972601950168609619e-01,4.151313900947570801e-01,4.228062629699707031e-01,3.644805550575256348e-01,6.562446951866149902e-01,4.521842896938323975e-01,1.039417147636413574e+00
5.230000000000000426e+01,5.695558190345764160e-01,2.231283336877822876e-01,4.629661440849304199e-01,2.827627360820770264e-01,4.224685728549957275e-01,3.965106606483459473e-01,3.700045347213745117e-01,6.130835413932800293e-01,4.203732907772064209e-01,9.912629723548889160e-01
5.239999999999999858e+01,5.898854136466979980e-01,2.176900655031204224e-01,4.722653031349182129e-01,2.692978680133819580e-01,4.286629855632781982e-01,3.729250133037567139e-01,3.765670657157897949e-01,5.730065107345581055e-01,3.971226811408996582e-01,9.409214258193969727e-01
5.250000000000000000e+01,6.120939254760742188e-01,2.126290798187255859e-01,4.833425283432006836e-01,2.570779919624328613e-01,4.334082007408142090e-01,3.520421087741851807e-01,3.839141726493835449e-01,5.355136394500732422e-01,3.807004988193511963e-01,8.897212147712707520e-01
5.260000000000000142e+01,6.361601352691650391e-01,2.077793776988983154e-01,4.961532056331634521e-01,2.466600984334945679e-01,4.376812577247619629e-01,3.333035111427307129e-01,3.919247090816497803e-01,5.003256797790527344e-01,3.690900504589080811e-01,8.390609622001647949e-01
5.270000000000000284e+01,6.621127128601074219e-01,2.031462937593460083e-01,5.103834867477416992e-01,2.378107607364654541e-01,4.432817399501800537e-01,3.159766495227813721e-01,4.004584550857543945e-01,4.674034714698791504e-01,3.618381917476654053e-01,7.893111705780029297e-01
5.280000000000000426e+01,6.898795366287231445e-01,1.987287253141403198e-01,5.256384611129760742e-01,2.300962507724761963e-01,4.499110281467437744e-01,2.999494969844818115e-01,4.086925387382507324e-01,4.371305108070373535e-01,3.585883975028991699e-01,7.407492995262145996e-01
5.289999999999999858e+01,7.193031311035156250e-01,1.946171671152114868e-01,5.424653887748718262e-01,2.234409153461456299e-01,4.574657976627349854e-01,2.851256430149078369e-01,4.164001643657684326e-01,4.094577133655548096e-01,3.589875698089599609e-01,6.936208009719848633e-01
5.300000000000000000e+01,7.504640221595764160e-01,1.909606009721755981e-01,5.611892938613891602e-01,2.174026221036911011e-01,4.663540720939636230e-01,2.713347673416137695e-01,4.233988821506500244e-01,3.843174874782562256e-01,3.626397550106048584e-01,6.483074426651000977e-01
5.310000000000000142e+01,7.834016084671020508e-01,1.877820640802383423e-01,5.817173123359680176e-01,2.118651121854782104e-01,4.770426154136657715e-01,2.586401104927062988e-01,4.289277791976928711e-01,3.620188534259796143e-01,3.686163127422332764e-01,6.054522991180419922e-01
5.320000000000000284e+01,8.181551098823547363e-01,1.851046979427337646e-01,6.041290163993835449e-01,2.067377269268035889e-01,4.894545078277587891e-01,2.476725131273269653e-01,4.331645071506500244e-01,3.422601819038391113e-01,3.755016922950744629e-01,5.657218098640441895e-01
5.330000000000000426e+01,8.547632098197937012e-01,1.829521209001541138e-01,6.284060478210449219e-01,2.018233835697174072e-01,5.034126639366149902e-01,2.384143322706222534e-01,4.381407797336578369e-01,3.241848051548004150e-01,3.831038177013397217e-01,5.285241603851318359e-01
5.339999999999999858e+01,8.932643532752990723e-01,1.813483089208602905e-01,6.545884013175964355e-01,1.971275359392166138e-01,5.183877944946289062e-01,2.303602695465087891e-01,4.443194866180419922e-01,3.074546754360198975e-01,3.913567066192626953e-01,4.936326444149017334e-01
5.350000000000000000e+01,9.336965084075927734e-01,1.803176999092102051e-01,6.825707554817199707e-01,1.926457434892654419e-01,5.347170829772949219e-01,2.233958691358566284e-01,4.514579176902770996e-01,2.920011579990386963e-01,4.000155925750732422e-01,4.610694348812103271e-01
5.360000000000000142e+01,9.761211872100830078e-01,1.798639297485351562e-01,7.122071981430053711e-01,1.884643435478210449e-01,5.530003309249877930e-01,2.172002643346786499e-01,4.595630764961242676e-01,2.776409983634948730e-01,4.082361459732055664e-01,4.312199950218200684e-01
5.370000000000000284e+01,1.020884037017822266e+00,1.798089295625686646e-01,7.435967922210693359e-01,1.847406923770904541e-01,5.730799436569213867e-01,2.114872634410858154e-01,4.694094657897949219e-01,2.643070220947265625e-01,4.159330725669860840e-01,4.039399921894073486e-01
5.380000000000000426e+01,1.068167686462402344e+00,1.801257431507110596e-01,7.767798304557800293e-01,1.814987808465957642e-01,5.950208902359008789e-01,2.062491625547409058e-01,4.809285402297973633e-01,2.523282170295715332e-01,4.227395951747894287e-01,3.792878687381744385e-01
5.389999999999999858e+01,1.118076086044311523e+00,1.808351427316665649e-01,8.117957711219787598e-01,1.787620335817337036e-01,6.188430190086364746e-01,2.012550532817840576e-01,4.941575825214385986e-01,2.421892136335372925e-01,4.280145168304443359e-01,3.574882745742797852e-01
5.400000000000000000e+01,1.170716762542724609e+00,1.819587349891662598e-01,8.486839532852172852e-01,1.765542477369308472e-01,6.445537805557250977e-01,1.964754909276962280e-01,5.086672902107238770e-01,2.335212230682373047e-01,4.322367012500762939e-01,3.381035029888153076e-01
5.410000000000000142e+01,1.226200938224792480e+00,1.835190504789352417e-01,8.874832391738891602e-01,1.748996675014495850e-01,6.721350550651550293e-01,1.919155418872833252e-01,5.241937637329101562e-01,2.259521335363388062e-01,4.375357627868652344e-01,3.202703297138214111e-01
5.420000000000000284e+01,1.284824967384338379e+00,1.856520473957061768e-01,9.282320141792297363e-01,1.738229691982269287e-01,7.013624310493469238e-01,1.876024305820465088e-01,5.414311289787292480e-01,2.194091379642486572e-01,4.439533650875091553e-01,3.037645816802978516e-01
5.430000000000000426e+01,1.346884131431579590e+00,1.885826289653778076e-01,9.709986448287963867e-01,1.733264029026031494e-01,7.323272228240966797e-01,1.837251633405685425e-01,5.605893135070800781e-01,2.134229838848114014e-01,4.513179957866668701e-01,2.885149717330932617e-01
5.439999999999999858e+01,1.412592053413391113e+00,1.925287842750549316e-01,1.016138315200805664e+00,1.732316464185714722e-01,7.650796175003051758e-01,1.803243607282638550e-01,5.815588831901550293e-01,2.079327106475830078e-01,4.597506523132324219e-01,2.743291854858398438e-01
5.450000000000000000e+01,1.482065439224243164e+00,1.975819915533065796e-01,1.063824057579040527e+00,1.735118031501770020e-01,7.996594309806823730e-01,1.774233430624008179e-01,6.044234037399291992e-01,2.028148174285888672e-01,4.699498414993286133e-01,2.611704468727111816e-01
5.460000000000000142e+01,1.555331945419311523e+00,2.041819542646408081e-01,1.114160537719726562e+00,1.741879135370254517e-01,8.361060023307800293e-01,1.750458627939224243e-01,6.291538476943969727e-01,1.979067474603652954e-01,4.818270206451416016e-01,2.495125383138656616e-01
5.470000000000000284e+01,1.632239818572998047e+00,2.130185067653656006e-01,1.167256951332092285e+00,1.752818226814270020e-01,8.744586706161499023e-01,1.732161641120910645e-01,6.558049321174621582e-01,1.932201087474822998e-01,4.953720569610595703e-01,2.396751940250396729e-01
5.480000000000000426e+01,1.712739944458007812e+00,2.242713123559951782e-01,1.223225712776184082e+00,1.768162250518798828e-01,9.147559404373168945e-01,1.719588488340377808e-01,6.841937899589538574e-01,1.887429505586624146e-01,5.100712776184082031e-01,2.312028259038925171e-01
5.489999999999999858e+01,1.796784043312072754e+00,2.381188422441482544e-01,1.282436966896057129e+00,1.788969784975051880e-01,9.570389986038208008e-01,1.712967604398727417e-01,7.142587900161743164e-01,1.846075505018234253e-01,5.258646011352539062e-01,2.238176465034484863e-01
5.500000000000000000e+01,1.884232640266418457e+00,2.547416388988494873e-01,1.345241189002990723e+00,1.817303001880645752e-01,1.001600623130798340e+00,1.710869073867797852e-01,7.460931539535522461e-01,1.809369623661041260e-01,5.434928536415100098e-01,2.173990160226821899e-01
5.510000000000000142e+01,1.974014282226562500e+00,2.741561233997344971e-01,1.411739349365234375e+00,1.855643838644027710e-01,1.048687696456909180e+00,1.712472438812255859e-01,7.797368168830871582e-01,1.777543425559997559e-01,5.630133748054504395e-01,2.114916145801544189e-01
5.520000000000000284e+01,2.065308809280395508e+00,2.967185676097869873e-01,1.481994390487670898e+00,1.905472427606582642e-01,1.098404169082641602e+00,1.717986166477203369e-01,8.152294158935546875e-01,1.750832647085189819e-01,5.843567848205566406e-01,2.060791701078414917e-01
5.530000000000000426e+01,2.157382488250732422e+00,3.228207528591156006e-01,1.555898547172546387e+00,1.970668584108352661e-01,1.150858044624328613e+00,1.727626472711563110e-01,8.526102900505065918e-01,1.729477196931838989e-01,6.075970530509948730e-01,2.009903639554977417e-01
5.539999999999999858e+01,2.248091697692871094e+00,3.534773588180541992e-01,1.633606672286987305e+00,2.056861966848373413e-01,1.206161260604858398e+00,1.741619110107421875e-01,8.919185400009155273e-01,1.713721752166748047e-01,6.327083706855773926e-01,1.961119621992111206e-01
5.550000000000000000e+01,2.331941127777099609e+00,3.908531963825225830e-01,1.714977264404296875e+00,2.167368829250335693e-01,1.264544725418090820e+00,1.760570704936981201e-01,9.331927895545959473e-01,1.703814864158630371e-01,6.597358584403991699e-01,1.914557516574859619e-01
5.560000000000000142e+01,2.400540351867675781e+00,4.367282092571258545e-01,1.799965143203735352e+00,2.303997427225112915e-01,1.326559424400329590e+00,1.786372363567352295e-01,9.765434265136718750e-01,1.699521839618682861e-01,6.884545683860778809e-01,1.870121508836746216e-01
5.570000000000000284e+01,2.441547393798828125e+00,4.909642338752746582e-01,1.888445138931274414e+00,2.468557655811309814e-01,1.392245173454284668e+00,1.821319460868835449e-01,1.022337675094604492e+00,1.699048876762390137e-01,7.188740968704223633e-01,1.829494535923004150e-01
5.580000000000000426e+01,2.446258544921875000e+00,5.532544255256652832e-01,1.979428648948669434e+00,2.660936117172241211e-01,1.461663603782653809e+00,1.867583990097045898e-01,1.070709943771362305e+00,1.702379584312438965e-01,7.510728240013122559e-01,1.793563216924667358e-01
5.589999999999999858e+01,2.406871557235717773e+00,6.216384172439575195e-01,2.072172403335571289e+00,2.884020209312438965e-01,1.534643054008483887e+00,1.928288638591766357e-01,1.121766448020935059e+00,1.709726452827453613e-01,7.850907444953918457e-01,1.762560456991195679e-01
5.600000000000000000e+01,2.322042942047119141e+00,6.942018270492553711e-01,2.165788412094116211e+00,3.142369091510772705e-01,1.611483693122863770e+00,2.007832527160644531e-01,1.175617218017578125e+00,1.721310466527938843e-01,8.209674954414367676e-01,1.736723035573959351e-01
5.610000000000000142e+01,2.206412315368652344e+00,7.703116536140441895e-01,2.258645296096801758e+00,3.444458246231079102e-01,1.692075490951538086e+00,2.110616117715835571e-01,1.232377409934997559e+00,1.737366318702697754e-01,8.587424755096435547e-01,1.716292202472686768e-01
5.620000000000000284e+01,2.070587158203125000e+00,8.495133519172668457e-01,2.346089363098144531e+00,3.809789121150970459e-01,1.776321649551391602e+00,2.239053398370742798e-01,1.292516350746154785e+00,1.759273260831832886e-01,8.984547257423400879e-01,1.701513081789016724e-01
5.630000000000000426e+01,1.921169996261596680e+00,9.307506084442138672e-01,2.420778036117553711e+00,4.258185327053070068e-01,1.864161610603332520e+00,2.394994497299194336e-01,1.356357693672180176e+00,1.788770258426666260e-01,9.401428699493408203e-01,1.692635864019393921e-01
5.639999999999999858e+01,1.764968395233154297e+00,1.003890872001647949e+00,2.470538377761840820e+00,4.792664349079132080e-01,1.954869747161865234e+00,2.579031884670257568e-01,1.423926949501037598e+00,1.828560531139373779e-01,9.839720726013183594e-01,1.689078807830810547e-01
5.650000000000000000e+01,1.609694719314575195e+00,1.063133478164672852e+00,2.485124349594116211e+00,5.411855578422546387e-01,2.047584295272827148e+00,2.792014777660369873e-01,1.495078444480895996e+00,1.881355792284011841e-01,1.030290007591247559e+00,1.689227372407913208e-01
5.660000000000000142e+01,1.458552002906799316e+00,1.109425067901611328e+00,2.456400871276855469e+00,6.100107431411743164e-01,2.141427993774414062e+00,3.039335608482360840e-01,1.569888472557067871e+00,1.950410455465316772e-01,1.079208970069885254e+00,1.693222969770431519e-01
5.670000000000000284e+01,1.313411712646484375e+00,1.143717885017395020e+00,2.380000829696655273e+00,6.836100816726684570e-01,2.235327482223510742e+00,3.326436281204223633e-01,1.648620605468750000e+00,2.039996087551116943e-01,1.130836248397827148e+00,1.701279431581497192e-01
5.680000000000000426e+01,1.176626801490783691e+00,1.168359398841857910e+00,2.267881155014038086e+00,7.606635689735412598e-01,2.325851917266845703e+00,3.669323027133941650e-01,1.731060147285461426e+00,2.154103368520736694e-01,1.185282468795776367e+00,1.713620275259017944e-01
5.689999999999999858e+01,1.051549911499023438e+00,1.181360244750976562e+00,2.133631467819213867e+00,8.410401940345764160e-01,2.406305551528930664e+00,4.089839756488800049e-01,1.817141175270080566e+00,2.294746190309524536e-01,1.242680072784423828e+00,1.730535775423049927e-01
5.700000000000000000e+01,9.386321306228637695e-01,1.183457612991333008e+00,1.984051108360290527e+00,9.241864681243896484e-01,2.466998815536499023e+00,4.597599804401397705e-01,1.906654715538024902e+00,2.463560998439788818e-01,1.303580522537231445e+00,1.753667294979095459e-01
5.710000000000000142e+01,8.377457857131958008e-01,1.176008939743041992e+00,1.824974894523620605e+00,1.002719283103942871e+00,2.495199441909790039e+00,5.190694928169250488e-01,1.998546242713928223e+00,2.660093605518341064e-01,1.368208527565002441e+00,1.784706115722656250e-01
5.720000000000000284e+01,7.485021352767944336e-01,1.160526871681213379e+00,1.665256977081298828e+00,1.067222476005554199e+00,2.482756376266479492e+00,5.862446427345275879e-01,2.092116832733154297e+00,2.888107895851135254e-01,1.436542153358459473e+00,1.826560348272323608e-01
5.730000000000000426e+01,6.705896258354187012e-01,1.138028621673583984e+00,1.508956074714660645e+00,1.118075132369995117e+00,2.422419548034667969e+00,6.589190363883972168e-01,2.186428070068359375e+00,3.152054548263549805e-01,1.508396148681640625e+00,1.882245093584060669e-01
5.739999999999999858e+01,6.035984158515930176e-01,1.108846783638000488e+00,1.358384251594543457e+00,1.156289458274841309e+00,2.320415735244750977e+00,7.352080941200256348e-01,2.279735803604125977e+00,3.461723327636718750e-01,1.583981156349182129e+00,1.954910010099411011e-01
5.750000000000000000e+01,5.472634434700012207e-01,1.073838710784912109e+00,1.215541720390319824e+00,1.184230446815490723e+00,2.192358970642089844e+00,8.151140213012695312e-01,2.367130756378173828e+00,3.836743235588073730e-01,1.663501977920532227e+00,2.048498243093490601e-01
5.760000000000000142e+01,5.012376308441162109e-01,1.033987641334533691e+00,1.084264159202575684e+00,1.200453996658325195e+00,2.046811819076538086e+00,8.980460762977600098e-01,2.441098690032958984e+00,4.296325147151947021e-01,1.746729135513305664e+00,2.166999727487564087e-01
5.770000000000000284e+01,4.650830328464508057e-01,9.902400970458984375e-01,9.654358029365539551e-01,1.205211877822875977e+00,1.889209866523742676e+00,9.805576205253601074e-01,2.489222764968872070e+00,4.842115342617034912e-01,1.833597064018249512e+00,2.312398254871368408e-01
5.780000000000000426e+01,4.377809166908264160e-01,9.437192082405090332e-01,8.589644432067871094e-01,1.199892163276672363e+00,1.727831840515136719e+00,1.050764441490173340e+00,2.501286983489990234e+00,5.473530888557434082e-01,1.923768520355224609e+00,2.486047893762588501e-01
5.789999999999999858e+01,4.178236424922943115e-01,8.956307172775268555e-01,7.644629478454589844e-01,1.186088919639587402e+00,1.568790674209594727e+00,1.106823205947875977e+00,2.469053268432617188e+00,6.173496246337890625e-01,2.016186714172363281e+00,2.687534689903259277e-01
5.800000000000000000e+01,4.033064246177673340e-01,8.473974466323852539e-01,6.816155314445495605e-01,1.164882421493530273e+00,1.414874196052551270e+00,1.149866104125976562e+00,2.388875484466552734e+00,6.920390129089355469e-01,2.110115289688110352e+00,2.921485006809234619e-01
5.810000000000000142e+01,3.931711614131927490e-01,7.997857928276062012e-01,6.100308895111083984e-01,1.136541247367858887e+00,1.267744660377502441e+00,1.181568861007690430e+00,2.273846864700317383e+00,7.702141404151916504e-01,2.204641103744506836e+00,3.192289173603057861e-01
5.820000000000000284e+01,3.870801925659179688e-01,7.530848383903503418e-01,5.494673252105712891e-01,1.101958870887756348e+00,1.131056666374206543e+00,1.202319502830505371e+00,2.137138605117797852e+00,8.516463041305541992e-01,2.297637939453125000e+00,3.511442244052886963e-01
5.830000000000000426e+01,3.846880793571472168e-01,7.075850367546081543e-01,4.995935559272766113e-01,1.062153100967407227e+00,1.006862521171569824e+00,1.211099147796630859e+00,1.985299825668334961e+00,9.358435869216918945e-01,2.383708000183105469e+00,3.899404108524322510e-01
5.839999999999999858e+01,3.856065869331359863e-01,6.636925339698791504e-01,4.599813818931579590e-01,1.018107175827026367e+00,8.951992988586425781e-01,1.209170222282409668e+00,1.824314832687377930e+00,1.014569520950317383e+00,2.454936981201171875e+00,4.373596608638763428e-01
5.850000000000000000e+01,3.893178999423980713e-01,6.218453645706176758e-01,4.300022125244140625e-01,9.708130359649658203e-01,7.956882119178771973e-01,1.198243737220764160e+00,1.662933588027954102e+00,1.078995823860168457e+00,2.498324871063232422e+00,4.933766722679138184e-01
5.860000000000000142e+01,3.943787813186645508e-01,5.826519131660461426e-01,4.079872667789459229e-01,9.216123223304748535e-01,7.080487608909606934e-01,1.179531097412109375e+00,1.505166053771972656e+00,1.129683732986450195e+00,2.504358053207397461e+00,5.579156875610351562e-01
5.870000000000000284e+01,4.004449248313903809e-01,5.457659363746643066e-01,3.922798037528991699e-01,8.718008995056152344e-01,6.318558454513549805e-01,1.153471827507019043e+00,1.353269100189208984e+00,1.167666435241699219e+00,2.464787721633911133e+00,6.289638876914978027e-01
5.880000000000000426e+01,4.072801768779754639e-01,5.110827088356018066e-01,3.811593353748321533e-01,8.225736618041992188e-01,5.668646097183227539e-01,1.120747804641723633e+00,1.209415912628173828e+00,1.195292711257934570e+00,2.377964973449707031e+00,7.044083476066589355e-01
5.889999999999999858e+01,4.147383272647857666e-01,4.785344898700714111e-01,3.742633759975433350e-01,7.742424607276916504e-01,5.127800107002258301e-01,1.082394838333129883e+00,1.077468276023864746e+00,1.210893392562866211e+00,2.258880376815795898e+00,7.833837866783142090e-01
5.900000000000000000e+01,4.223793745040893555e-01,4.482773244380950928e-01,3.712452948093414307e-01,7.270759344100952148e-01,4.692035019397735596e-01,1.039417624473571777e+00,9.581188559532165527e-01,1.214976072311401367e+00,2.119175195693969727e+00,8.655173182487487793e-01
5.910000000000000142e+01,4.295348823070526123e-01,4.205775856971740723e-01,3.717429041862487793e-01,6.813795566558837891e-01,4.356484413146972656e-01,9.927795529365539551e-01,8.512054085731506348e-01,1.209051132202148438e+00,1.965072870254516602e+00,9.501211047172546387e-01
5.920000000000000284e+01,4.362131655216217041e-01,3.952442705631256104e-01,3.753497600555419922e-01,6.375624537467956543e-01,4.108265042304992676e-01,9.437111616134643555e-01,7.563677430152893066e-01,1.194644093513488770e+00,1.803093910217285156e+00,1.027136087417602539e+00
5.930000000000000426e+01,4.417710900306701660e-01,3.725234866142272949e-01,3.808331191539764404e-01,5.963971614837646484e-01,3.931179046630859375e-01,8.934763073921203613e-01,6.732531785964965820e-01,1.172758698463439941e+00,1.641525149345397949e+00,1.089681267738342285e+00
5.939999999999999858e+01,4.459881484508514404e-01,3.523437976837158203e-01,3.872386217117309570e-01,5.579950213432312012e-01,3.804095089435577393e-01,8.435670137405395508e-01,6.015155911445617676e-01,1.143628001213073730e+00,1.484019994735717773e+00,1.138640522956848145e+00
5.950000000000000000e+01,4.500672221183776855e-01,3.340801298618316650e-01,3.944309651851654053e-01,5.218980908393859863e-01,3.720802366733551025e-01,7.944647073745727539e-01,5.409163236618041992e-01,1.108246803283691406e+00,1.332615613937377930e+00,1.175068259239196777e+00
5.960000000000000142e+01,4.555183649063110352e-01,3.171423077583312988e-01,4.022675156593322754e-01,4.880279004573822021e-01,3.677794933319091797e-01,7.464520335197448730e-01,4.911133348941802979e-01,1.067643523216247559e+00,1.189854264259338379e+00,1.201171517372131348e+00
5.970000000000000284e+01,4.619868993759155273e-01,3.015013635158538818e-01,4.104529023170471191e-01,4.564423561096191406e-01,3.671583235263824463e-01,6.997833847999572754e-01,4.516674876213073730e-01,1.022810578346252441e+00,1.059341430664062500e+00,1.215034365653991699e+00
5.980000000000000426e+01,4.693435430526733398e-01,2.870449125766754150e-01,4.181834757328033447e-01,4.275011420249938965e-01,3.698225915431976318e-01,6.548529863357543945e-01,4.219488799571990967e-01,9.747441411018371582e-01,9.414786696434020996e-01,1.217520475387573242e+00
5.989999999999999858e+01,4.781934618949890137e-01,2.736669480800628662e-01,4.254170358180999756e-01,4.010378420352935791e-01,3.750458359718322754e-01,6.122010350227355957e-01,4.002704620361328125e-01,9.247974753379821777e-01,8.360103368759155273e-01,1.210269212722778320e+00
6.000000000000000000e+01,4.889106452465057373e-01,2.614833414554595947e-01,4.317072331905364990e-01,3.771652281284332275e-01,3.813105225563049316e-01,5.725498795509338379e-01,3.848635852336883545e-01,8.743263483047485352e-01,7.426192164421081543e-01,1.194688320159912109e+00
6.010000000000000142e+01,5.014097690582275391e-01,2.510424554347991943e-01,4.365698397159576416e-01,3.559875190258026123e-01,3.884103000164031982e-01,5.353694558143615723e-01,3.740619122982025146e-01,8.244875073432922363e-01,6.609145998954772949e-01,1.171625733375549316e+00
6.020000000000000284e+01,5.154092311859130859e-01,2.421850413084030151e-01,4.406533837318420410e-01,3.370594978332519531e-01,3.961847126483917236e-01,5.004640221595764160e-01,3.675065636634826660e-01,7.755881547927856445e-01,5.905933380126953125e-01,1.141399264335632324e+00
6.030000000000000426e+01,5.305041074752807617e-01,2.344825267791748047e-01,4.459661543369293213e-01,3.195935487747192383e-01,4.045005142688751221e-01,4.677868187427520752e-01,3.648464381694793701e-01,7.278971076011657715e-01,5.314058661460876465e-01,1.105054497718811035e+00
6.039999999999999858e+01,5.471382141113281250e-01,2.278589159250259399e-01,4.523561298847198486e-01,3.034321069717407227e-01,4.125562608242034912e-01,4.377116560935974121e-01,3.657231628894805908e-01,6.816912293434143066e-01,4.829934239387512207e-01,1.063619017601013184e+00
6.050000000000000000e+01,5.656046867370605469e-01,2.218569815158843994e-01,4.596837162971496582e-01,2.885065972805023193e-01,4.200945794582366943e-01,4.102127850055694580e-01,3.697286844253540039e-01,6.373852491378784180e-01,4.449019432067871094e-01,1.018082380294799805e+00
6.060000000000000142e+01,5.858570337295532227e-01,2.163505852222442627e-01,4.682115018367767334e-01,2.746228873729705811e-01,4.269595146179199219e-01,3.852069377899169922e-01,3.755920529365539551e-01,5.957756042480468750e-01,4.164049327373504639e-01,9.694742560386657715e-01
6.070000000000000284e+01,6.079822182655334473e-01,2.112515419721603394e-01,4.785842597484588623e-01,2.618092298507690430e-01,4.324114620685577393e-01,3.629818558692932129e-01,3.823299109935760498e-01,5.570706129074096680e-01,3.957841694355010986e-01,9.191421270370483398e-01
6.080000000000000426e+01,6.319719552993774414e-01,2.063669115304946899e-01,4.907026290893554688e-01,2.506490349769592285e-01,4.365796446800231934e-01,3.432736694812774658e-01,3.898109495639801025e-01,5.207189321517944336e-01,3.810831606388092041e-01,8.685438632965087891e-01
6.089999999999999858e+01,6.578476428985595703e-01,2.016982138156890869e-01,5.044276714324951172e-01,2.412354201078414917e-01,4.414511620998382568e-01,3.252519667148590088e-01,3.979278504848480225e-01,4.866242110729217529e-01,3.709436357021331787e-01,8.186351060867309570e-01
6.100000000000000000e+01,6.855539679527282715e-01,1.972463279962539673e-01,5.192429423332214355e-01,2.330740690231323242e-01,4.475385546684265137e-01,3.085716962814331055e-01,4.063278138637542725e-01,4.548793137073516846e-01,3.650109767913818359e-01,7.697153091430664062e-01
6.110000000000000142e+01,7.149123549461364746e-01,1.930823028087615967e-01,5.353381633758544922e-01,2.260076552629470825e-01,4.545865356922149658e-01,2.931694686412811279e-01,4.142341911792755127e-01,4.258190989494323730e-01,3.629331886768341064e-01,7.220484614372253418e-01
6.120000000000000284e+01,7.460086941719055176e-01,1.893706619739532471e-01,5.533251166343688965e-01,2.197706848382949829e-01,4.625989198684692383e-01,2.788597345352172852e-01,4.216351509094238281e-01,3.992550373077392578e-01,3.643476963043212891e-01,6.759206652641296387e-01
6.130000000000000426e+01,7.788838744163513184e-01,1.861364096403121948e-01,5.731149911880493164e-01,2.140249311923980713e-01,4.723737537860870361e-01,2.655742466449737549e-01,4.279985129833221436e-01,3.753535151481628418e-01,3.688255548477172852e-01,6.317576766014099121e-01
6.139999999999999858e+01,8.135770559310913086e-01,1.834027618169784546e-01,5.947509407997131348e-01,2.087652981281280518e-01,4.838578104972839355e-01,2.536692619323730469e-01,4.328967332839965820e-01,3.541881740093231201e-01,3.749137520790100098e-01,5.904294252395629883e-01
6.150000000000000000e+01,8.501271009445190430e-01,1.811933368444442749e-01,6.182775497436523438e-01,2.037664651870727539e-01,4.970503151416778564e-01,2.435933798551559448e-01,4.370910823345184326e-01,3.352651596069335938e-01,3.818517625331878662e-01,5.519611835479736328e-01
6.160000000000000142e+01,8.885726332664489746e-01,1.795321553945541382e-01,6.436768770217895508e-01,1.989796012639999390e-01,5.115334987640380859e-01,2.349745333194732666e-01,4.425591230392456055e-01,3.177900314331054688e-01,3.895039260387420654e-01,5.158331990242004395e-01
6.170000000000000284e+01,9.289519786834716797e-01,1.784437447786331177e-01,6.709671020507812500e-01,1.944137364625930786e-01,5.270637273788452148e-01,2.274583727121353149e-01,4.490845501422882080e-01,3.016201555728912354e-01,3.977764844894409180e-01,4.819615483283996582e-01
6.180000000000000426e+01,9.713187217712402344e-01,1.779386401176452637e-01,6.999201178550720215e-01,1.900804936885833740e-01,5.443074107170104980e-01,2.209544628858566284e-01,4.565441310405731201e-01,2.866770327091217041e-01,4.061960875988006592e-01,4.505156278610229492e-01
6.189999999999999858e+01,1.016007423400878906e+00,1.778445690870285034e-01,7.305932641029357910e-01,1.861672848463058472e-01,5.634375810623168945e-01,2.149962335824966431e-01,4.652348160743713379e-01,2.727733850479125977e-01,4.140854775905609131e-01,4.217568635940551758e-01
6.200000000000000000e+01,1.063216805458068848e+00,1.781217157840728760e-01,7.630438804626464844e-01,1.827265322208404541e-01,5.843830704689025879e-01,2.095434516668319702e-01,4.757397174835205078e-01,2.599309086799621582e-01,4.214576184749603271e-01,3.954813778400421143e-01
6.210000000000000142e+01,1.113050580024719238e+00,1.787908226251602173e-01,7.973114252090454102e-01,1.797813773155212402e-01,6.072260141372680664e-01,2.044489234685897827e-01,4.879634976387023926e-01,2.487597018480300903e-01,4.276405274868011475e-01,3.719466924667358398e-01
6.220000000000000284e+01,1.165616512298583984e+00,1.798735558986663818e-01,8.334354162216186523e-01,1.773554533720016479e-01,6.319311857223510742e-01,1.995640248060226440e-01,5.017790198326110840e-01,2.393388003110885620e-01,4.323640167713165283e-01,3.511230051517486572e-01
6.230000000000000426e+01,1.221026182174682617e+00,1.813923716545104980e-01,8.714547753334045410e-01,1.754728555679321289e-01,6.585531234741210938e-01,1.949003040790557861e-01,5.166471600532531738e-01,2.311637848615646362e-01,4.366967976093292236e-01,3.324140608310699463e-01
6.239999999999999858e+01,1.279585361480712891e+00,1.834533661603927612e-01,9.114081263542175293e-01,1.741580963134765625e-01,6.869126558303833008e-01,1.904468238353729248e-01,5.327906012535095215e-01,2.240802198648452759e-01,4.423653185367584229e-01,3.151097893714904785e-01
6.250000000000000000e+01,1.341600537300109863e+00,1.862873733043670654e-01,9.533338546752929688e-01,1.734360754489898682e-01,7.169492840766906738e-01,1.863410174846649170e-01,5.508627891540527344e-01,2.178286015987396240e-01,4.490540623664855957e-01,2.991047501564025879e-01
6.260000000000000142e+01,1.407264828681945801e+00,1.901198029518127441e-01,9.974697232246398926e-01,1.731945425271987915e-01,7.487512826919555664e-01,1.826994568109512329e-01,5.707446932792663574e-01,2.120601087808609009e-01,4.566656649112701416e-01,2.842955589294433594e-01
6.270000000000000284e+01,1.476706743240356445e+00,1.950571686029434204e-01,1.044110298156738281e+00,1.733196973800659180e-01,7.823584079742431641e-01,1.795452237129211426e-01,5.924765467643737793e-01,2.067801207304000854e-01,4.656409919261932373e-01,2.705177962779998779e-01
6.280000000000000426e+01,1.549943447113037109e+00,2.014454454183578491e-01,1.093358993530273438e+00,1.738321483135223389e-01,8.178102970123291016e-01,1.769018173217773438e-01,6.160971522331237793e-01,2.017630934715270996e-01,4.763950109481811523e-01,2.578435242176055908e-01
6.289999999999999858e+01,1.626827836036682129e+00,2.100434005260467529e-01,1.145322680473327637e+00,1.747534126043319702e-01,8.551461100578308105e-01,1.747931987047195435e-01,6.415977478027343750e-01,1.969588696956634521e-01,4.888694882392883301e-01,2.469086050987243652e-01
6.300000000000000000e+01,1.707328677177429199e+00,2.210491746664047241e-01,1.200112700462341309e+00,1.761058717966079712e-01,8.944047093391418457e-01,1.732437312602996826e-01,6.689880490303039551e-01,1.923756450414657593e-01,5.028759241104125977e-01,2.376745343208312988e-01
6.310000000000000142e+01,1.791399836540222168e+00,2.346416115760803223e-01,1.257920145988464355e+00,1.779375523328781128e-01,9.356245994567871094e-01,1.722782254219055176e-01,6.980338096618652344e-01,1.880251914262771606e-01,5.178855061531066895e-01,2.296362072229385376e-01
6.320000000000000284e+01,1.878934264183044434e+00,2.510026991367340088e-01,1.319279193878173828e+00,1.804422885179519653e-01,9.789177179336547852e-01,1.718703508377075195e-01,7.288058996200561523e-01,1.840966641902923584e-01,5.342620015144348145e-01,2.226861417293548584e-01
6.330000000000000426e+01,1.968968749046325684e+00,2.701595127582550049e-01,1.384253978729248047e+00,1.838425546884536743e-01,1.024650454521179199e+00,1.718419641256332397e-01,7.613613009452819824e-01,1.806420981884002686e-01,5.526081323623657227e-01,2.164966762065887451e-01
6.339999999999999858e+01,2.060625076293945312e+00,2.923900783061981201e-01,1.453005909919738770e+00,1.883317828178405762e-01,1.072955846786499023e+00,1.721934378147125244e-01,7.957398295402526855e-01,1.776847243309020996e-01,5.727506875991821289e-01,2.107870429754257202e-01
6.350000000000000000e+01,2.153187751770019531e+00,3.181312084197998047e-01,1.525397658348083496e+00,1.941595375537872314e-01,1.123939633369445801e+00,1.729459315538406372e-01,8.319809436798095703e-01,1.752483248710632324e-01,5.947562456130981445e-01,2.055494040250778198e-01
6.360000000000000142e+01,2.244832038879394531e+00,3.482418954372406006e-01,1.601586818695068359e+00,2.018669992685317993e-01,1.177711725234985352e+00,1.741215735673904419e-01,8.701239228248596191e-01,1.733570396900177002e-01,6.186414361000061035e-01,2.005536109209060669e-01
6.370000000000000284e+01,2.330603122711181641e+00,3.847784996032714844e-01,1.681477189064025879e+00,2.119071036577224731e-01,1.234389066696166992e+00,1.757443398237228394e-01,9.102073311805725098e-01,1.720354408025741577e-01,6.444191336631774902e-01,1.957729309797286987e-01
6.380000000000000426e+01,2.402679204940795898e+00,4.296862483024597168e-01,1.765006184577941895e+00,2.244853675365447998e-01,1.294455289840698242e+00,1.779575496912002563e-01,9.522696137428283691e-01,1.713085323572158813e-01,6.720616221427917480e-01,1.912114471197128296e-01
6.389999999999999858e+01,2.448768615722656250e+00,4.830724000930786133e-01,1.852115154266357422e+00,2.397855073213577271e-01,1.358153820037841797e+00,1.809535473585128784e-01,9.965619444847106934e-01,1.710590720176696777e-01,7.013484239578247070e-01,1.868996024131774902e-01
6.400000000000000000e+01,2.459491252899169922e+00,5.447190403938293457e-01,1.942220926284790039e+00,2.579055726528167725e-01,1.425589680671691895e+00,1.849861294031143188e-01,1.043368458747863770e+00,1.711775809526443481e-01,7.323763370513916016e-01,1.830263137817382812e-01
6.409999999999999432e+01,2.426878452301025391e+00,6.128624081611633301e-01,2.034362792968750000e+00,2.788841724395751953e-01,1.496685028076171875e+00,1.902570128440856934e-01,1.092793107032775879e+00,1.716847866773605347e-01,7.651944160461425781e-01,1.796304136514663696e-01
6.420000000000000284e+01,2.347597837448120117e+00,6.855221390724182129e-01,2.127716779708862305e+00,3.032587468624114990e-01,1.571462035179138184e+00,1.971739828586578369e-01,1.144943356513977051e+00,1.726022809743881226e-01,7.998423576354980469e-01,1.767352223396301270e-01
6.429999999999999716e+01,2.234819889068603516e+00,7.616404891014099121e-01,2.221247196197509766e+00,3.315083086490631104e-01,1.650078296661376953e+00,2.062273025512695312e-01,1.199930667877197266e+00,1.739525049924850464e-01,8.363598585128784180e-01,1.743645519018173218e-01
6.440000000000000568e+01,2.100697517395019531e+00,8.409842252731323242e-01,2.311683893203735352e+00,3.651878535747528076e-01,1.732363939285278320e+00,2.177512496709823608e-01,1.257947564125061035e+00,1.757837980985641479e-01,8.747859597206115723e-01,1.725426614284515381e-01
6.450000000000000000e+01,1.952041625976562500e+00,9.228692054748535156e-01,2.392531633377075195e+00,4.064772427082061768e-01,1.818269848823547363e+00,2.319281846284866333e-01,1.319564342498779297e+00,1.782820075750350952e-01,9.151595830917358398e-01,1.712941676378250122e-01
6.459999999999999432e+01,1.795080900192260742e+00,9.986932277679443359e-01,2.454233169555664062e+00,4.564751088619232178e-01,1.907568097114562988e+00,2.489214390516281128e-01,1.384841442108154297e+00,1.816610693931579590e-01,9.575228095054626465e-01,1.706413328647613525e-01
6.470000000000000284e+01,1.638228774070739746e+00,1.060569763183593750e+00,2.484089612960815430e+00,5.149584412574768066e-01,1.999201416969299316e+00,2.686884105205535889e-01,1.453863978385925293e+00,1.861502528190612793e-01,1.002178311347961426e+00,1.704357862472534180e-01
6.479999999999999716e+01,1.485092639923095703e+00,1.109191894531250000e+00,2.473978042602539062e+00,5.813135504722595215e-01,2.092459678649902344e+00,2.916418910026550293e-01,1.526444435119628906e+00,1.920434236526489258e-01,1.049363970756530762e+00,1.706011891365051270e-01
6.490000000000000568e+01,1.337756633758544922e+00,1.145491003990173340e+00,2.416479825973510742e+00,6.532258987426757812e-01,2.186404705047607422e+00,3.181985020637512207e-01,1.602860093116760254e+00,1.997688263654708862e-01,1.099184155464172363e+00,1.711584329605102539e-01
6.500000000000000000e+01,1.198334097862243652e+00,1.171926617622375488e+00,2.316878080368041992e+00,7.287791371345520020e-01,2.279067993164062500e+00,3.494165241718292236e-01,1.683051705360412598e+00,2.097754627466201782e-01,1.151746988296508789e+00,1.721291989088058472e-01
6.509999999999999432e+01,1.070440053939819336e+00,1.186770200729370117e+00,2.190632820129394531e+00,8.079886436462402344e-01,2.365295886993408203e+00,3.873219490051269531e-01,1.766903400421142578e+00,2.223275303840637207e-01,1.207164645195007324e+00,1.735361218452453613e-01
6.520000000000000284e+01,9.547909498214721680e-01,1.190451145172119141e+00,2.046663045883178711e+00,8.902093768119812012e-01,2.437351942062377930e+00,4.337387382984161377e-01,1.854357004165649414e+00,2.376095205545425415e-01,1.265675067901611328e+00,1.754421889781951904e-01
6.529999999999999716e+01,8.513008952140808105e-01,1.184301137924194336e+00,1.890476107597351074e+00,9.724017977714538574e-01,2.482382297515869141e+00,4.887352287769317627e-01,1.944822430610656738e+00,2.557099461555480957e-01,1.327836036682128906e+00,1.780344545841217041e-01
6.540000000000000568e+01,7.595759034156799316e-01,1.169893741607666016e+00,1.730197787284851074e+00,1.042736291885375977e+00,2.490868091583251953e+00,5.521930456161499023e-01,2.037352323532104492e+00,2.766613364219665527e-01,1.393683791160583496e+00,1.815421581268310547e-01
6.550000000000000000e+01,6.793155670166015625e-01,1.148290038108825684e+00,1.572109937667846680e+00,1.098990797996520996e+00,2.454636096954345703e+00,6.222129464149475098e-01,2.131123304367065430e+00,3.010009825229644775e-01,1.463237404823303223e+00,1.862000674009323120e-01
6.559999999999999432e+01,6.101043224334716797e-01,1.119832515716552734e+00,1.419021964073181152e+00,1.142287492752075195e+00,2.371144056320190430e+00,6.967222690582275391e-01,2.225118875503540039e+00,3.292152285575866699e-01,1.536341190338134766e+00,1.923202425241470337e-01
6.570000000000000284e+01,5.516847372055053711e-01,1.085346579551696777e+00,1.272607684135437012e+00,1.174159288406372070e+00,2.254582166671752930e+00,7.747327685356140137e-01,2.316277503967285156e+00,3.627874255180358887e-01,1.613319635391235352e+00,2.003210633993148804e-01
6.579999999999999716e+01,5.037217736244201660e-01,1.045828461647033691e+00,1.136285066604614258e+00,1.195392489433288574e+00,2.117010593414306641e+00,8.559290766716003418e-01,2.398256540298461914e+00,4.038861989974975586e-01,1.694069862365722656e+00,2.106350958347320557e-01
6.590000000000000568e+01,4.657866358757019043e-01,1.002238988876342773e+00,1.012357354164123535e+00,1.204682111740112305e+00,1.964886188507080078e+00,9.396814107894897461e-01,2.461885452270507812e+00,4.537138640880584717e-01,1.778480052947998047e+00,2.235200256109237671e-01
6.600000000000000000e+01,4.370868504047393799e-01,9.556217193603515625e-01,9.008887410163879395e-01,1.203245639801025391e+00,1.804530024528503418e+00,1.016670346260070801e+00,2.494088649749755859e+00,5.120766758918762207e-01,1.866489291191101074e+00,2.391612529754638672e-01
6.609999999999999432e+01,4.159961938858032227e-01,9.072627425193786621e-01,8.015210628509521484e-01,1.192773222923278809e+00,1.644359469413757324e+00,1.079353451728820801e+00,2.486571311950683594e+00,5.785120129585266113e-01,1.957345843315124512e+00,2.576094269752502441e-01
6.620000000000000284e+01,4.007794857025146484e-01,8.585022687911987305e-01,7.139723300933837891e-01,1.174500942230224609e+00,1.488074064254760742e+00,1.128521323204040527e+00,2.431590318679809570e+00,6.506762504577636719e-01,2.050206184387207031e+00,2.789573967456817627e-01
6.629999999999999716e+01,3.900289237499237061e-01,8.103318214416503906e-01,6.378171443939208984e-01,1.148997783660888672e+00,1.337762117385864258e+00,1.165179014205932617e+00,2.333395719528198242e+00,7.265815734863281250e-01,2.144181013107299805e+00,3.037450909614562988e-01
6.640000000000000568e+01,3.834033310413360596e-01,7.630475163459777832e-01,5.727882385253906250e-01,1.116829991340637207e+00,1.195761203765869141e+00,1.191666007041931152e+00,2.207674026489257812e+00,8.061517477035522461e-01,2.238205432891845703e+00,3.325279057025909424e-01
6.650000000000000000e+01,3.805620968341827393e-01,7.169165611267089844e-01,5.185980200767517090e-01,1.079027175903320312e+00,1.065753579139709473e+00,1.206119537353515625e+00,2.063754081726074219e+00,8.887730836868286133e-01,2.328842401504516602e+00,3.669036626815795898e-01
6.659999999999999432e+01,3.811213076114654541e-01,6.723341345787048340e-01,4.748560190200805664e-01,1.036587715148925781e+00,9.482703208923339844e-01,1.209231734275817871e+00,1.907160043716430664e+00,9.719359278678894043e-01,2.409381151199340820e+00,4.090576767921447754e-01
6.670000000000000284e+01,3.846547007560729980e-01,6.296810507774353027e-01,4.410833120346069336e-01,9.904698133468627930e-01,8.431261181831359863e-01,1.202522993087768555e+00,1.745755314826965332e+00,1.043756484985351562e+00,2.470162153244018555e+00,4.599423706531524658e-01
6.679999999999999716e+01,3.897629082202911377e-01,5.897204875946044922e-01,4.159986376762390137e-01,9.418995380401611328e-01,7.499667406082153320e-01,1.187477231025695801e+00,1.586285471916198730e+00,1.101336598396301270e+00,2.498398542404174805e+00,5.193744897842407227e-01
6.690000000000000568e+01,3.958636522293090820e-01,5.521987080574035645e-01,3.980368971824645996e-01,8.921112418174743652e-01,6.684341430664062500e-01,1.165068745613098145e+00,1.431697726249694824e+00,1.145799636840820312e+00,2.485910892486572266e+00,5.866990685462951660e-01
6.700000000000000000e+01,4.027603864669799805e-01,5.169166922569274902e-01,3.850950896739959717e-01,8.425970673561096191e-01,5.981829166412353516e-01,1.135549187660217285e+00,1.283702850341796875e+00,1.178568840026855469e+00,2.425430059432983398e+00,6.595352292060852051e-01
6.709999999999999432e+01,4.102937877178192139e-01,4.838030040264129639e-01,3.765202164649963379e-01,7.938598394393920898e-01,5.389671921730041504e-01,1.099913954734802246e+00,1.145628809928894043e+00,1.200718879699707031e+00,2.323204040527343750e+00,7.359927296638488770e-01
6.720000000000000284e+01,4.181259274482727051e-01,4.529466927051544189e-01,3.719644546508789062e-01,7.461821436882019043e-01,4.904380440711975098e-01,1.059181451797485352e+00,1.020028352737426758e+00,1.210769176483154297e+00,2.194914579391479492e+00,8.160625696182250977e-01
6.729999999999999716e+01,4.254957735538482666e-01,4.246798455715179443e-01,3.710798025131225586e-01,6.998264193534851074e-01,4.521513581275939941e-01,1.014333844184875488e+00,9.069778323173522949e-01,1.209944128990173340e+00,2.049106836318969727e+00,8.991692662239074707e-01
6.740000000000000568e+01,4.323883056640625000e-01,3.988231420516967773e-01,3.734709322452545166e-01,6.551960110664367676e-01,4.233836531639099121e-01,9.663962721824645996e-01,8.061209321022033691e-01,1.199953436851501465e+00,1.891208410263061523e+00,9.818723797798156738e-01
6.750000000000000000e+01,4.382808208465576172e-01,3.755432665348052979e-01,3.784304559230804443e-01,6.128215193748474121e-01,4.024406075477600098e-01,9.167033433914184570e-01,7.171760201454162598e-01,1.182054400444030762e+00,1.729490518569946289e+00,1.052253842353820801e+00
6.759999999999999432e+01,4.427911639213562012e-01,3.548776805400848389e-01,3.844605684280395508e-01,5.733770728111267090e-01,3.874656260013580322e-01,8.666599988937377930e-01,6.397183537483215332e-01,1.156796693801879883e+00,1.570104837417602539e+00,1.108453989028930664e+00
6.770000000000000284e+01,4.467951655387878418e-01,3.362894952297210693e-01,3.913638591766357422e-01,5.363479852676391602e-01,3.770312964916229248e-01,8.172675967216491699e-01,5.734893083572387695e-01,1.124756932258605957e+00,1.415850400924682617e+00,1.151608228683471680e+00
6.779999999999999716e+01,4.521165788173675537e-01,3.190917074680328369e-01,3.989525735378265381e-01,5.015748739242553711e-01,3.707870841026306152e-01,7.688255310058593750e-01,5.182061791419982910e-01,1.086974024772644043e+00,1.268391966819763184e+00,1.183396458625793457e+00
6.790000000000000568e+01,4.584907293319702148e-01,3.031908273696899414e-01,4.071035981178283691e-01,4.690025150775909424e-01,3.683848679065704346e-01,7.215980887413024902e-01,4.734812080860137939e-01,1.044456720352172852e+00,1.131410837173461914e+00,1.204187393188476562e+00
6.800000000000000000e+01,4.657892584800720215e-01,2.884987890720367432e-01,4.150496125221252441e-01,4.389862418174743652e-01,3.694582283496856689e-01,6.758973598480224609e-01,4.388367831707000732e-01,9.981735944747924805e-01,1.006951093673706055e+00,1.212981581687927246e+00
6.809999999999999432e+01,4.743958115577697754e-01,2.748758792877197266e-01,4.224832952022552490e-01,4.115359783172607422e-01,3.735833168029785156e-01,6.321402788162231445e-01,4.131470918655395508e-01,9.492953419685363770e-01,8.950454592704772949e-01,1.211051940917968750e+00
6.820000000000000284e+01,4.848723709583282471e-01,2.623867392539978027e-01,4.292851388454437256e-01,3.865453898906707764e-01,3.793430030345916748e-01,5.911734700202941895e-01,3.947534859180450439e-01,8.991059660911560059e-01,7.953136563301086426e-01,1.200112581253051758e+00
6.829999999999999716e+01,4.971383213996887207e-01,2.515911757946014404e-01,4.347084760665893555e-01,3.643098473548889160e-01,3.860006034374237061e-01,5.529437661170959473e-01,3.815375566482543945e-01,8.491200208663940430e-01,7.074739933013916016e-01,1.181374549865722656e+00
6.840000000000000568e+01,5.109711289405822754e-01,2.424639761447906494e-01,4.388532638549804688e-01,3.445680141448974609e-01,3.934030532836914062e-01,5.170210003852844238e-01,3.727402389049530029e-01,7.999076843261718750e-01,6.311028599739074707e-01,1.155254125595092773e+00
6.850000000000000000e+01,5.258930921554565430e-01,2.345301508903503418e-01,4.436060786247253418e-01,3.265407085418701172e-01,4.014334380626678467e-01,4.833292961120605469e-01,3.680104911327362061e-01,7.517555356025695801e-01,5.659596920013427734e-01,1.122453093528747559e+00
6.860000000000000853e+01,5.422315001487731934e-01,2.277009338140487671e-01,4.495981335639953613e-01,3.098555505275726318e-01,4.096820056438446045e-01,4.519991576671600342e-01,3.670003712177276611e-01,7.049168944358825684e-01,5.117486119270324707e-01,1.084010124206542969e+00
6.870000000000000284e+01,5.604326128959655762e-01,2.215933650732040405e-01,4.565537869930267334e-01,2.944520115852355957e-01,4.174236357212066650e-01,4.233294129371643066e-01,3.693214952945709229e-01,6.597694158554077148e-01,4.680702686309814453e-01,1.040932178497314453e+00
6.879999999999999716e+01,5.804167389869689941e-01,2.159770131111145020e-01,4.644617438316345215e-01,2.801454663276672363e-01,4.246644675731658936e-01,3.971221745014190674e-01,3.743520081043243408e-01,6.168051958084106445e-01,4.344369173049926758e-01,9.941848516464233398e-01
6.890000000000000568e+01,6.022572517395019531e-01,2.108118385076522827e-01,4.741182029247283936e-01,2.668711245059967041e-01,4.307970702648162842e-01,3.735942542552947998e-01,3.805194795131683350e-01,5.768346190452575684e-01,4.095809459686279297e-01,9.449913501739501953e-01
6.900000000000000000e+01,6.259757280349731445e-01,2.058771848678588867e-01,4.855186045169830322e-01,2.549636363983154297e-01,4.355095922946929932e-01,3.527349531650543213e-01,3.875396251678466797e-01,5.393930077552795410e-01,3.918594121932983398e-01,8.946275711059570312e-01
6.910000000000000853e+01,6.515704989433288574e-01,2.011561244726181030e-01,4.986342787742614746e-01,2.448759675025939941e-01,4.397210776805877686e-01,3.340226113796234131e-01,3.952458798885345459e-01,5.042351484298706055e-01,3.791540563106536865e-01,8.445899486541748047e-01
6.920000000000000284e+01,6.790317893028259277e-01,1.966546028852462769e-01,5.130648016929626465e-01,2.362529933452606201e-01,4.452559351921081543e-01,3.167214393615722656e-01,4.035298526287078857e-01,4.712971150875091553e-01,3.708366453647613525e-01,7.953637838363647461e-01
6.929999999999999716e+01,7.081466913223266602e-01,1.924088597297668457e-01,5.285547971725463867e-01,2.287391275167465210e-01,4.518250823020935059e-01,3.007189929485321045e-01,4.116473495960235596e-01,4.409196376800537109e-01,3.665556609630584717e-01,7.472321987152099609e-01
6.940000000000000568e+01,7.389903068542480469e-01,1.886021792888641357e-01,5.457385182380676270e-01,2.222382128238677979e-01,4.593202471733093262e-01,2.859216034412384033e-01,4.192430377006530762e-01,4.131431579589843750e-01,3.659620881080627441e-01,7.004477977752685547e-01
6.950000000000000000e+01,7.716095447540283203e-01,1.852697730064392090e-01,5.647949576377868652e-01,2.162892818450927734e-01,4.681443572044372559e-01,2.721577882766723633e-01,4.262272715568542480e-01,3.878391385078430176e-01,3.686628937721252441e-01,6.553987264633178711e-01
6.960000000000000853e+01,8.060438036918640137e-01,1.824348121881484985e-01,5.856649279594421387e-01,2.108470946550369263e-01,4.787927567958831787e-01,2.594974040985107422e-01,4.318400919437408447e-01,3.653128743171691895e-01,3.739409148693084717e-01,6.126220226287841797e-01
6.970000000000000284e+01,8.423320651054382324e-01,1.801208853721618652e-01,6.084313988685607910e-01,2.057620137929916382e-01,4.911743998527526855e-01,2.485629767179489136e-01,4.360958933830261230e-01,3.453540802001953125e-01,3.802633583545684814e-01,5.728657245635986328e-01
6.979999999999999716e+01,8.805133700370788574e-01,1.783519983291625977e-01,6.330577731132507324e-01,2.008865028619766235e-01,5.051053166389465332e-01,2.393320053815841675e-01,4.408064484596252441e-01,3.271762728691101074e-01,3.874113261699676514e-01,5.356056690216064453e-01
6.990000000000000568e+01,9.206258654594421387e-01,1.771526187658309937e-01,6.595976948738098145e-01,1.962317228317260742e-01,5.200688838958740234e-01,2.313034981489181519e-01,4.467821717262268066e-01,3.103520274162292480e-01,3.952323496341705322e-01,5.006273388862609863e-01
7.000000000000000000e+01,9.627102613449096680e-01,1.765446960926055908e-01,6.878833174705505371e-01,1.917875558137893677e-01,5.363977551460266113e-01,2.243651598691940308e-01,4.537272751331329346e-01,2.948127985000610352e-01,4.035932719707489014e-01,4.678845107555389404e-01
7.010000000000000853e+01,1.007057070732116699e+00,1.763797402381896973e-01,7.178434729576110840e-01,1.876879483461380005e-01,5.546600222587585449e-01,2.181843221187591553e-01,4.616018235683441162e-01,2.803875207901000977e-01,4.116899967193603516e-01,4.377519488334655762e-01
7.020000000000000284e+01,1.053912281990051270e+00,1.765831857919692993e-01,7.495648264884948730e-01,1.840514093637466431e-01,5.747166872024536133e-01,2.124915719032287598e-01,4.711729884147644043e-01,2.669885456562042236e-01,4.192671179771423340e-01,4.102019965648651123e-01
7.029999999999999716e+01,1.103379964828491211e+00,1.771756559610366821e-01,7.830871343612670898e-01,1.809009909629821777e-01,5.966348648071289062e-01,2.072699666023254395e-01,4.824656546115875244e-01,2.548885643482208252e-01,4.261669814586639404e-01,3.851521015167236328e-01
7.040000000000000568e+01,1.155566811561584473e+00,1.781787425279617310e-01,8.184497952461242676e-01,1.782601624727249146e-01,6.204334497451782227e-01,2.022891193628311157e-01,4.954808950424194336e-01,2.446153163909912109e-01,4.316459596157073975e-01,3.628934323787689209e-01
7.050000000000000000e+01,1.210584044456481934e+00,1.796148270368576050e-01,8.556920289993286133e-01,1.761527806520462036e-01,6.461179852485656738e-01,1.975225955247879028e-01,5.098492503166198730e-01,2.358618229627609253e-01,4.358320236206054688e-01,3.431624770164489746e-01
7.060000000000000853e+01,1.268684387207031250e+00,1.815538108348846436e-01,8.948526978492736816e-01,1.746031939983367920e-01,6.736724972724914551e-01,1.929757148027420044e-01,5.252361893653869629e-01,2.282251715660095215e-01,4.407177567481994629e-01,3.251217007637023926e-01
7.070000000000000284e+01,1.330258250236511230e+00,1.842206865549087524e-01,9.359701275825500488e-01,1.736361235380172729e-01,7.028744220733642578e-01,1.886774748563766479e-01,5.422623753547668457e-01,2.216311842203140259e-01,4.468190073966979980e-01,3.084237277507781982e-01
7.079999999999999716e+01,1.395453810691833496e+00,1.878446936607360840e-01,9.791493415832519531e-01,1.732285320758819580e-01,7.338118553161621094e-01,1.848159134387969971e-01,5.611944794654846191e-01,2.156193107366561890e-01,4.538809657096862793e-01,2.930038869380950928e-01
7.090000000000000568e+01,1.464423775672912598e+00,1.925635039806365967e-01,1.024756908416748047e+00,1.732015162706375122e-01,7.665342092514038086e-01,1.814303249120712280e-01,5.819355249404907227e-01,2.101083695888519287e-01,4.619060158729553223e-01,2.786777913570404053e-01
7.100000000000000000e+01,1.537174820899963379e+00,1.986106932163238525e-01,1.072930097579956055e+00,1.735532879829406738e-01,8.010812401771545410e-01,1.785439848899841309e-01,6.045674681663513184e-01,2.049893587827682495e-01,4.716876149177551270e-01,2.653757333755493164e-01
7.110000000000000853e+01,1.613610386848449707e+00,2.067627161741256714e-01,1.123774290084838867e+00,1.743050217628479004e-01,8.374922871589660645e-01,1.761806756258010864e-01,6.290638446807861328e-01,2.000805437564849854e-01,4.831699728965759277e-01,2.534449100494384766e-01
7.120000000000000284e+01,1.693683743476867676e+00,2.172955423593521118e-01,1.177399158477783203e+00,1.754787117242813110e-01,8.758062124252319336e-01,1.743645071983337402e-01,6.554745435714721680e-01,1.953918337821960449e-01,4.963616132736206055e-01,2.433461099863052368e-01
7.129999999999999716e+01,1.777353405952453613e+00,2.303877472877502441e-01,1.233920335769653320e+00,1.770981252193450928e-01,9.160619378089904785e-01,1.731200814247131348e-01,6.836538314819335938e-01,1.909145712852478027e-01,5.108450651168823242e-01,2.347104400396347046e-01
7.140000000000000568e+01,1.864551424980163574e+00,2.462223917245864868e-01,1.293809533119201660e+00,1.793062090873718262e-01,9.583003520965576172e-01,1.724700182676315308e-01,7.134969830513000488e-01,1.867582798004150391e-01,5.263667702674865723e-01,2.271770983934402466e-01
7.150000000000000000e+01,1.954493165016174316e+00,2.648676037788391113e-01,1.357287526130676270e+00,1.823057979345321655e-01,1.002813577651977539e+00,1.722701787948608398e-01,7.451010346412658691e-01,1.830637007951736450e-01,5.435982942581176758e-01,2.206607162952423096e-01
7.160000000000000853e+01,2.046249628067016602e+00,2.864674031734466553e-01,1.424495220184326172e+00,1.863410025835037231e-01,1.049848318099975586e+00,1.724400967359542847e-01,7.785058021545410156e-01,1.798538416624069214e-01,5.627242922782897949e-01,2.146932631731033325e-01
7.170000000000000284e+01,2.139050960540771484e+00,3.115324974060058594e-01,1.495425105094909668e+00,1.915691196918487549e-01,1.099508523941040039e+00,1.730005890130996704e-01,8.137510418891906738e-01,1.771521866321563721e-01,5.836644172668457031e-01,2.092297226190567017e-01
7.179999999999999716e+01,2.231567859649658203e+00,3.406723439693450928e-01,1.570046782493591309e+00,1.984360069036483765e-01,1.151902079582214355e+00,1.739732772111892700e-01,8.508758544921875000e-01,1.749826669692993164e-01,6.065016388893127441e-01,2.041290551424026489e-01
7.190000000000000568e+01,2.319550991058349609e+00,3.757759630680084229e-01,1.648443222045898438e+00,2.074914872646331787e-01,1.207141041755676270e+00,1.753807216882705688e-01,8.899192214012145996e-01,1.733695566654205322e-01,6.312020421028137207e-01,1.992380768060684204e-01
7.200000000000000000e+01,2.395871162414550781e+00,4.189341366291046143e-01,1.730496287345886230e+00,2.190115749835968018e-01,1.265461087226867676e+00,1.772852838039398193e-01,9.309197068214416504e-01,1.723376512527465820e-01,6.578198671340942383e-01,1.945682764053344727e-01
7.210000000000000853e+01,2.449198007583618164e+00,4.707080423831939697e-01,1.816156148910522461e+00,2.331781089305877686e-01,1.327386140823364258e+00,1.798814386129379272e-01,9.739640951156616211e-01,1.718775331974029541e-01,6.861768364906311035e-01,1.901085525751113892e-01
7.220000000000000284e+01,2.468728542327880859e+00,5.308635234832763672e-01,1.905202507972717285e+00,2.501578629016876221e-01,1.392962694168090820e+00,1.834049969911575317e-01,1.019417762756347656e+00,1.718080341815948486e-01,7.162100076675415039e-01,1.859939843416213989e-01
7.229999999999999716e+01,2.446459054946899414e+00,5.981301665306091309e-01,1.996581077575683594e+00,2.699117660522460938e-01,1.462301969528198242e+00,1.880428194999694824e-01,1.067432641983032227e+00,1.721160560846328735e-01,7.480092644691467285e-01,1.823436915874481201e-01
7.240000000000000568e+01,2.376830816268920898e+00,6.703701615333557129e-01,2.089556217193603516e+00,2.928592860698699951e-01,1.535235524177551270e+00,1.941039115190505981e-01,1.118113994598388672e+00,1.728227436542510986e-01,7.816141247749328613e-01,1.791807264089584351e-01
7.250000000000000000e+01,2.269610404968261719e+00,7.460541725158691406e-01,2.183228731155395508e+00,3.194014430046081543e-01,1.612008929252624512e+00,2.020843774080276489e-01,1.171571373939514160e+00,1.739500463008880615e-01,8.170645236968994141e-01,1.765285879373550415e-01
7.260000000000000853e+01,2.139093637466430664e+00,8.251920342445373535e-01,2.275527954101562500e+00,3.506180644035339355e-01,1.692491531372070312e+00,2.124198675155639648e-01,1.227917909622192383e+00,1.755208373069763184e-01,8.543995022773742676e-01,1.744112968444824219e-01
7.270000000000000284e+01,1.992653846740722656e+00,9.071522355079650879e-01,2.361227273941040039e+00,3.885591924190521240e-01,1.776615738868713379e+00,2.253195494413375854e-01,1.287574291229248047e+00,1.776573210954666138e-01,8.936579823493957520e-01,1.728531867265701294e-01
7.279999999999999716e+01,1.835905075073242188e+00,9.861150383949279785e-01,2.432475566864013672e+00,4.350177049636840820e-01,1.864320874214172363e+00,2.409680932760238647e-01,1.350872039794921875e+00,1.805520802736282349e-01,9.348785281181335449e-01,1.718790978193283081e-01
7.290000000000000568e+01,1.677754402160644531e+00,1.051607847213745117e+00,2.476349592208862305e+00,4.900283813476562500e-01,1.954864978790283203e+00,2.594264149665832520e-01,1.417889714241027832e+00,1.844622045755386353e-01,9.781714677810668945e-01,1.714641600847244263e-01
7.300000000000000000e+01,1.522634387016296387e+00,1.103464722633361816e+00,2.483593702316284180e+00,5.534326434135437012e-01,2.047388553619384766e+00,2.807915806770324707e-01,1.488591670989990234e+00,1.895785331726074219e-01,1.023903608322143555e+00,1.714297682046890259e-01
7.310000000000000853e+01,1.372997522354125977e+00,1.142724752426147461e+00,2.446089744567871094e+00,6.232799887657165527e-01,2.141019344329833984e+00,3.055986166000366211e-01,1.562937021255493164e+00,1.962882578372955322e-01,1.072208881378173828e+00,1.717752069234848022e-01
7.320000000000000284e+01,1.230604171752929688e+00,1.171563625335693359e+00,2.361711025238037109e+00,6.975331902503967285e-01,2.234636545181274414e+00,3.344016671180725098e-01,1.641140937805175781e+00,2.050800919532775879e-01,1.123193383216857910e+00,1.725216805934906006e-01
7.329999999999999716e+01,1.099209904670715332e+00,1.189194679260253906e+00,2.244901895523071289e+00,7.752992510795593262e-01,2.324635505676269531e+00,3.688640296459197998e-01,1.723022103309631348e+00,2.163193225860595703e-01,1.176966905593872070e+00,1.736912876367568970e-01
7.340000000000000568e+01,9.801067113876342773e-01,1.195338010787963867e+00,2.107326507568359375e+00,8.562257885932922363e-01,2.404228210449218750e+00,4.111568927764892578e-01,1.808530330657958984e+00,2.301910370588302612e-01,1.233645439147949219e+00,1.753078103065490723e-01
7.350000000000000000e+01,8.732843399047851562e-01,1.191254734992980957e+00,1.955430746078491211e+00,9.396004080772399902e-01,2.463378667831420898e+00,4.621587991714477539e-01,1.897501945495605469e+00,2.468695193529129028e-01,1.293707847595214844e+00,1.775122433900833130e-01
7.360000000000000853e+01,7.783531546592712402e-01,1.178592085838317871e+00,1.795672178268432617e+00,1.015764951705932617e+00,2.489697933197021484e+00,5.216675996780395508e-01,1.988906502723693848e+00,2.663230895996093750e-01,1.357417821884155273e+00,1.804931461811065674e-01
7.370000000000000284e+01,6.950309276580810547e-01,1.158488035202026367e+00,1.636313557624816895e+00,1.077673554420471191e+00,2.475106000900268555e+00,5.888863801956176758e-01,2.082040071487426758e+00,2.888897657394409180e-01,1.424863219261169434e+00,1.845083087682723999e-01
7.379999999999999716e+01,6.228881478309631348e-01,1.131379604339599609e+00,1.480928182601928711e+00,1.126178383827209473e+00,2.412671804428100586e+00,6.614839434623718262e-01,2.175963878631591797e+00,3.150141537189483643e-01,1.495952725410461426e+00,1.897723972797393799e-01
7.390000000000000568e+01,5.616652369499206543e-01,1.097973346710205078e+00,1.331542849540710449e+00,1.162273764610290527e+00,2.309425115585327148e+00,7.376415729522705078e-01,2.268982648849487305e+00,3.456199467182159424e-01,1.570715427398681641e+00,1.966765224933624268e-01
7.400000000000000000e+01,5.110485553741455078e-01,1.059278488159179688e+00,1.190541386604309082e+00,1.188290596008300781e+00,2.180794000625610352e+00,8.173884749412536621e-01,2.356294155120849609e+00,3.826690018177032471e-01,1.649338841438293457e+00,2.056948095560073853e-01
7.410000000000000853e+01,4.706270098686218262e-01,1.016270995140075684e+00,1.061516761779785156e+00,1.202322363853454590e+00,2.035010576248168945e+00,9.001322388648986816e-01,2.430459022521972656e+00,4.281063675880432129e-01,1.731638193130493164e+00,2.171808779239654541e-01
7.420000000000000284e+01,4.398163557052612305e-01,9.699249863624572754e-01,9.449598789215087891e-01,1.205101490020751953e+00,1.877525925636291504e+00,9.819464087486267090e-01,2.479107856750488281e+00,4.821543991565704346e-01,1.817562818527221680e+00,2.313190698623657227e-01
7.429999999999999716e+01,4.169856011867523193e-01,9.215717315673828125e-01,8.406864404678344727e-01,1.198131918907165527e+00,1.716809153556823730e+00,1.051115632057189941e+00,2.492097139358520508e+00,5.447121262550354004e-01,1.906891942024230957e+00,2.482734322547912598e-01
7.440000000000000568e+01,4.006409943103790283e-01,8.724181652069091797e-01,7.483399510383605957e-01,1.182890295982360840e+00,1.558601021766662598e+00,1.106242537498474121e+00,2.461244106292724609e+00,6.141191124916076660e-01,1.998569846153259277e+00,2.680006623268127441e-01
7.450000000000000000e+01,3.889163136482238770e-01,8.237619996070861816e-01,6.675655841827392578e-01,1.160354852676391602e+00,1.405607104301452637e+00,1.148449540138244629e+00,2.382624149322509766e+00,6.882407069206237793e-01,2.091891765594482422e+00,2.909030616283416748e-01
7.460000000000000853e+01,3.814162313938140869e-01,7.759395241737365723e-01,5.980107784271240234e-01,1.130783081054687500e+00,1.259489774703979492e+00,1.179509162902832031e+00,2.268885612487792969e+00,7.658342719078063965e-01,2.185915946960449219e+00,3.174037933349609375e-01
7.470000000000000284e+01,3.777986764907836914e-01,7.292215824127197266e-01,5.394265055656433105e-01,1.095157980918884277e+00,1.123958349227905273e+00,1.199565172195434570e+00,2.133325099945068359e+00,8.467063903808593750e-01,2.278740167617797852e+00,3.485366404056549072e-01
7.479999999999999716e+01,3.776988685131072998e-01,6.839378476142883301e-01,4.914624392986297607e-01,1.054492235183715820e+00,1.000878214836120605e+00,1.207755565643310547e+00,1.982598066329956055e+00,9.303320646286010742e-01,2.365278720855712891e+00,3.863128125667572021e-01
7.490000000000000568e+01,3.807159960269927979e-01,6.404841542243957520e-01,4.536741375923156738e-01,1.009761095046997070e+00,8.902752399444580078e-01,1.205343961715698242e+00,1.822639107704162598e+00,1.008790612220764160e+00,2.437865495681762695e+00,4.325853884220123291e-01
7.500000000000000000e+01,3.857505321502685547e-01,5.995718836784362793e-01,4.252862334251403809e-01,9.620070457458496094e-01,7.917681932449340820e-01,1.194027185440063477e+00,1.662221550941467285e+00,1.073078632354736328e+00,2.483736991882324219e+00,4.874477982521057129e-01
7.510000000000000853e+01,3.917624056339263916e-01,5.613105893135070801e-01,4.046191871166229248e-01,9.125475883483886719e-01,7.050760388374328613e-01,1.175000786781311035e+00,1.505345582962036133e+00,1.123694539070129395e+00,2.493211030960083008e+00,5.507999658584594727e-01
7.520000000000000284e+01,3.986186981201171875e-01,5.253266096115112305e-01,3.897918164730072021e-01,8.628005981445312500e-01,6.297726035118103027e-01,1.148700356483459473e+00,1.354279756546020508e+00,1.161656737327575684e+00,2.458094120025634766e+00,6.207876801490783691e-01
7.529999999999999716e+01,4.061338305473327637e-01,4.915431141853332520e-01,3.794742226600646973e-01,8.137050867080688477e-01,5.656104087829589844e-01,1.115815401077270508e+00,1.211116313934326172e+00,1.189338922500610352e+00,2.375505447387695312e+00,6.953184008598327637e-01
7.540000000000000568e+01,4.140965640544891357e-01,4.599659442901611328e-01,3.733179867267608643e-01,7.655579447746276855e-01,5.122900605201721191e-01,1.077376842498779297e+00,1.079704642295837402e+00,1.205137133598327637e+00,2.259393930435180664e+00,7.733426094055175781e-01
7.550000000000000000e+01,4.216831028461456299e-01,4.309782385826110840e-01,3.709770441055297852e-01,7.186214923858642578e-01,4.694101512432098389e-01,1.034382939338684082e+00,9.608084559440612793e-01,1.209461688995361328e+00,2.122091770172119141e+00,8.545713424682617188e-01
7.560000000000000853e+01,4.287787973880767822e-01,4.044636487960815430e-01,3.720786869525909424e-01,6.732342839241027832e-01,4.364804029464721680e-01,9.877912402153015137e-01,8.543000817298889160e-01,1.203759789466857910e+00,1.970086812973022461e+00,9.384260177612304688e-01
7.570000000000000284e+01,4.350734651088714600e-01,3.804474174976348877e-01,3.761862516403198242e-01,6.298096776008605957e-01,4.121002554893493652e-01,9.388723373413085938e-01,7.598041892051696777e-01,1.189589738845825195e+00,1.809605121612548828e+00,1.015857458114624023e+00
7.579999999999999716e+01,4.399571716785430908e-01,3.591251969337463379e-01,3.818418979644775391e-01,5.891965627670288086e-01,3.947097659111022949e-01,8.888604044914245605e-01,6.769862174987792969e-01,1.167999267578125000e+00,1.649160861968994141e+00,1.078986048698425293e+00
7.590000000000000568e+01,4.439128935337066650e-01,3.400779962539672852e-01,3.884165585041046143e-01,5.512183904647827148e-01,3.822208046913146973e-01,8.392218351364135742e-01,6.054770350456237793e-01,1.139227747917175293e+00,1.492531180381774902e+00,1.128546237945556641e+00
7.600000000000000000e+01,4.489778280258178711e-01,3.225291371345520020e-01,3.957390785217285156e-01,5.155289769172668457e-01,3.740772008895874023e-01,7.903964519500732422e-01,5.450363755226135254e-01,1.104224205017089844e+00,1.341843962669372559e+00,1.165544271469116211e+00
7.610000000000000853e+01,4.551670849323272705e-01,3.062892258167266846e-01,4.036872088909149170e-01,4.820541441440582275e-01,3.699299693107604980e-01,7.426643371582031250e-01,4.953272342681884766e-01,1.064010739326477051e+00,1.199390530586242676e+00,1.192333817481994629e+00
7.620000000000000284e+01,4.623023867607116699e-01,2.913047075271606445e-01,4.118336141109466553e-01,4.509366750717163086e-01,3.694294989109039307e-01,6.962876319885253906e-01,4.559152424335479736e-01,1.019573688507080078e+00,1.068903088569641113e+00,1.207094788551330566e+00
7.629999999999999716e+01,4.705509245395660400e-01,2.773787081241607666e-01,4.194736480712890625e-01,4.224618673324584961e-01,3.721784055233001709e-01,6.516714692115783691e-01,4.261626303195953369e-01,9.719099998474121094e-01,9.509555697441101074e-01,1.210470438003540039e+00
7.640000000000000568e+01,4.806438982486724854e-01,2.645317316055297852e-01,4.266154766082763672e-01,3.964321017265319824e-01,3.773772418498992920e-01,6.093938350677490234e-01,4.043889641761779785e-01,9.223659634590148926e-01,8.453701734542846680e-01,1.203975677490234375e+00
7.650000000000000000e+01,4.925259947776794434e-01,2.532616853713989258e-01,4.326327741146087646e-01,3.730773031711578369e-01,3.835817575454711914e-01,5.700680613517761230e-01,3.888759016990661621e-01,8.722707033157348633e-01,7.517902255058288574e-01,1.189106702804565430e+00
7.660000000000000853e+01,5.060511231422424316e-01,2.437490522861480713e-01,4.372527897357940674e-01,3.523576259613037109e-01,3.906287848949432373e-01,5.331497192382812500e-01,3.779505193233489990e-01,8.227863907814025879e-01,6.698600649833679199e-01,1.166848182678222656e+00
7.670000000000000284e+01,5.207430124282836914e-01,2.355204224586486816e-01,4.414616525173187256e-01,3.337376415729522705e-01,3.983479142189025879e-01,4.984899163246154785e-01,3.712546825408935547e-01,7.742206454277038574e-01,5.992327928543090820e-01,1.137446284294128418e+00
7.679999999999999716e+01,5.366758108139038086e-01,2.283957153558731079e-01,4.470029771327972412e-01,3.165166378021240234e-01,4.065906703472137451e-01,4.660519063472747803e-01,3.684398829936981201e-01,7.268418669700622559e-01,5.396646857261657715e-01,1.101894378662109375e+00
7.690000000000000568e+01,5.544478893280029297e-01,2.221455425024032593e-01,4.535714089870452881e-01,3.005921840667724609e-01,4.145440757274627686e-01,4.362158179283142090e-01,3.691452443599700928e-01,6.809438467025756836e-01,4.908086657524108887e-01,1.061213374137878418e+00
7.700000000000000000e+01,5.740194916725158691e-01,2.163892686367034912e-01,4.610621333122253418e-01,2.858631610870361328e-01,4.219858646392822266e-01,4.089334309101104736e-01,3.729632794857025146e-01,6.369391083717346191e-01,4.522221982479095459e-01,1.016387820243835449e+00
7.710000000000000853e+01,5.954226255416870117e-01,2.111219316720962524e-01,4.699257016181945801e-01,2.721664309501647949e-01,4.287300109863281250e-01,3.841428458690643311e-01,3.786239624023437500e-01,5.956197381019592285e-01,4.232084453105926514e-01,9.684341549873352051e-01
7.720000000000000284e+01,6.187226772308349609e-01,2.061264216899871826e-01,4.806178510189056396e-01,2.596019506454467773e-01,4.340589046478271484e-01,3.621149659156799316e-01,3.851853609085083008e-01,5.571185350418090820e-01,4.020697176456451416e-01,9.186941981315612793e-01
7.729999999999999716e+01,6.438841223716735840e-01,2.013412266969680786e-01,4.930530786514282227e-01,2.487760186195373535e-01,4.381714463233947754e-01,3.425540924072265625e-01,3.925124406814575195e-01,5.209392905235290527e-01,3.869789242744445801e-01,8.685565590858459473e-01
7.740000000000000568e+01,6.709439158439636230e-01,1.967774033546447754e-01,5.070216655731201172e-01,2.396288514137268066e-01,4.430883824825286865e-01,3.246370553970336914e-01,4.004787802696228027e-01,4.869991838932037354e-01,3.764431476593017578e-01,8.190648555755615234e-01
7.750000000000000000e+01,6.996854543685913086e-01,1.924390643835067749e-01,5.220232009887695312e-01,2.316688299179077148e-01,4.491989314556121826e-01,3.080532550811767578e-01,4.087568819522857666e-01,4.553757905960083008e-01,3.701113164424896240e-01,7.705197334289550781e-01
7.760000000000000853e+01,7.301338911056518555e-01,1.885083615779876709e-01,5.384338498115539551e-01,2.247969806194305420e-01,4.562671184539794922e-01,2.927443981170654297e-01,4.165574908256530762e-01,4.264156818389892578e-01,3.676347136497497559e-01,7.231866121292114258e-01
7.770000000000000284e+01,7.623509168624877930e-01,1.850468516349792480e-01,5.567638278007507324e-01,2.186511904001235962e-01,4.643265604972839355e-01,2.785169780254364014e-01,4.238578975200653076e-01,3.999386727809906006e-01,3.686491847038269043e-01,6.773679852485656738e-01
7.779999999999999716e+01,7.963760495185852051e-01,1.820776909589767456e-01,5.768864154815673828e-01,2.129977196455001831e-01,4.741749465465545654e-01,2.653158903121948242e-01,4.301615953445434570e-01,3.760894238948822021e-01,3.727362453937530518e-01,6.334807276725769043e-01
7.790000000000000568e+01,8.322483897209167480e-01,1.796243637800216675e-01,5.988736748695373535e-01,2.078039497137069702e-01,4.857483506202697754e-01,2.535483241081237793e-01,4.350270330905914307e-01,3.549447059631347656e-01,3.785132765769958496e-01,5.923608541488647461e-01
7.800000000000000000e+01,8.700070381164550781e-01,1.777108311653137207e-01,6.227378845214843750e-01,2.028423100709915161e-01,4.990192651748657227e-01,2.436009645462036133e-01,4.391619563102722168e-01,3.360426723957061768e-01,3.851811289787292480e-01,5.540202856063842773e-01
7.810000000000000853e+01,9.096903204917907715e-01,1.763615012168884277e-01,6.484896540641784668e-01,1.980955749750137329e-01,5.135507583618164062e-01,2.350701242685317993e-01,4.445587396621704102e-01,3.185902535915374756e-01,3.925966620445251465e-01,5.179940462112426758e-01
7.820000000000000284e+01,9.513365030288696289e-01,1.756011694669723511e-01,6.761011481285095215e-01,1.935677379369735718e-01,5.291641354560852051e-01,2.276394516229629517e-01,4.510201513767242432e-01,3.024417757987976074e-01,4.006423950195312500e-01,4.842047989368438721e-01
7.829999999999999716e+01,9.951431155204772949e-01,1.753413528203964233e-01,7.053596377372741699e-01,1.892970204353332520e-01,5.465256571769714355e-01,2.211947441101074219e-01,4.584167301654815674e-01,2.875228524208068848e-01,4.089261889457702637e-01,4.527715444564819336e-01
7.840000000000000568e+01,1.041434645652770996e+00,1.754462420940399170e-01,7.363561391830444336e-01,1.854681372642517090e-01,5.657529830932617188e-01,2.152792513370513916e-01,4.670370221138000488e-01,2.736437022686004639e-01,4.167055785655975342e-01,4.240050613880157471e-01
7.850000000000000000e+01,1.090316653251647949e+00,1.759355813264846802e-01,7.691373825073242188e-01,1.821158826351165771e-01,5.867998003959655762e-01,2.098707854747772217e-01,4.774931371212005615e-01,2.608310878276824951e-01,4.239846467971801758e-01,3.977083265781402588e-01
7.860000000000000853e+01,1.141895651817321777e+00,1.768306791782379150e-01,8.037429451942443848e-01,1.792635768651962280e-01,6.097462177276611328e-01,2.047982662916183472e-01,4.896813631057739258e-01,2.496897280216217041e-01,4.301742911338806152e-01,3.740859031677246094e-01
7.870000000000000284e+01,1.196281790733337402e+00,1.781538128852844238e-01,8.402121663093566895e-01,1.769349277019500732e-01,6.345534324645996094e-01,1.999352276325225830e-01,5.034641027450561523e-01,2.402931451797485352e-01,4.349339902400970459e-01,3.531475961208343506e-01
7.879999999999999716e+01,1.253644466400146484e+00,1.799459755420684814e-01,8.785839676856994629e-01,1.751540601253509521e-01,6.612751483917236328e-01,1.952936351299285889e-01,5.183161497116088867e-01,2.321408390998840332e-01,4.391361176967620850e-01,3.343822360038757324e-01
7.890000000000000568e+01,1.314477324485778809e+00,1.824064552783966064e-01,9.188969135284423828e-01,1.739455610513687134e-01,6.897194981575012207e-01,1.908633112907409668e-01,5.344539880752563477e-01,2.250815331935882568e-01,4.446504414081573486e-01,3.170369863510131836e-01
7.900000000000000000e+01,1.378882050514221191e+00,1.857543438673019409e-01,9.611945152282714844e-01,1.733298748731613159e-01,7.198486328125000000e-01,1.867961287498474121e-01,5.525037646293640137e-01,2.188441306352615356e-01,4.512050449848175049e-01,3.009917736053466797e-01
7.910000000000000853e+01,1.447045683860778809e+00,1.901802569627761841e-01,1.005782961845397949e+00,1.731536835432052612e-01,7.517439126968383789e-01,1.831943094730377197e-01,5.723569393157958984e-01,2.130943536758422852e-01,4.586880207061767578e-01,2.861579656600952148e-01
7.920000000000000284e+01,1.518968224525451660e+00,1.958400011062622070e-01,1.052894830703735352e+00,1.733478754758834839e-01,7.854450345039367676e-01,1.800809204578399658e-01,5.940602421760559082e-01,2.078309357166290283e-01,4.674729108810424805e-01,2.723589241504669189e-01
7.929999999999999716e+01,1.594623446464538574e+00,2.034004181623458862e-01,1.102634072303771973e+00,1.739332973957061768e-01,8.209914565086364746e-01,1.774795204401016235e-01,6.176523566246032715e-01,2.028268724679946899e-01,4.780815243721008301e-01,2.596509456634521484e-01
7.940000000000000568e+01,1.673937201499938965e+00,2.132980972528457642e-01,1.155108571052551270e+00,1.749315410852432251e-01,8.584223985671997070e-01,1.754139959812164307e-01,6.431215405464172363e-01,1.980353444814682007e-01,4.904207885265350342e-01,2.486564069986343384e-01
7.950000000000000000e+01,1.756870746612548828e+00,2.257133275270462036e-01,1.210430264472961426e+00,1.763651967048645020e-01,8.977767229080200195e-01,1.739087700843811035e-01,6.704795360565185547e-01,1.934647709131240845e-01,5.043205022811889648e-01,2.393777668476104736e-01
7.960000000000000853e+01,1.843366622924804688e+00,2.408286333084106445e-01,1.268857717514038086e+00,1.783040314912796021e-01,9.390926361083984375e-01,1.729886680841445923e-01,6.994950175285339355e-01,1.891282945871353149e-01,5.192568898200988770e-01,2.313122600317001343e-01
7.970000000000000284e+01,1.932928919792175293e+00,2.587660849094390869e-01,1.330872774124145508e+00,1.809494048357009888e-01,9.824982881546020508e-01,1.726156622171401978e-01,7.302348613739013672e-01,1.852145791053771973e-01,5.355366468429565430e-01,2.243380397558212280e-01
7.979999999999999716e+01,2.024526596069335938e+00,2.795434594154357910e-01,1.396536827087402344e+00,1.845424473285675049e-01,1.028356432914733887e+00,1.726166903972625732e-01,7.627551555633544922e-01,1.817742288112640381e-01,5.537502169609069824e-01,2.181397080421447754e-01
7.990000000000000568e+01,2.117358207702636719e+00,3.036988973617553711e-01,1.465976595878601074e+00,1.892464756965637207e-01,1.076791286468505859e+00,1.729986220598220825e-01,7.970957756042480469e-01,1.788305193185806274e-01,5.737597942352294922e-01,2.124278694391250610e-01
8.000000000000000000e+01,2.210454702377319336e+00,3.316656649112701416e-01,1.539042830467224121e+00,1.953766345977783203e-01,1.127908945083618164e+00,1.737826466560363770e-01,8.332960009574890137e-01,1.764071136713027954e-01,5.956280231475830078e-01,2.071925848722457886e-01
8.010000000000000853e+01,2.300540685653686523e+00,3.649902343750000000e-01,1.615926504135131836e+00,2.034838646650314331e-01,1.181819200515747070e+00,1.749908775091171265e-01,8.713948726654052734e-01,1.745281368494033813e-01,6.193789243698120117e-01,2.022029161453247070e-01
8.020000000000000284e+01,2.381191492080688477e+00,4.058546721935272217e-01,1.696489930152893066e+00,2.139734625816345215e-01,1.238644719123840332e+00,1.766492575407028198e-01,9.114310741424560547e-01,1.732181310653686523e-01,6.450141668319702148e-01,1.974271982908248901e-01
8.029999999999999716e+01,2.442737340927124023e+00,4.554132521152496338e-01,1.780683159828186035e+00,2.270345985889434814e-01,1.298895835876464844e+00,1.789139211177825928e-01,9.534428715705871582e-01,1.725020408630371094e-01,6.725246310234069824e-01,1.928714662790298462e-01
8.040000000000000568e+01,2.472746133804321289e+00,5.133992433547973633e-01,1.868438839912414551e+00,2.428515851497650146e-01,1.362753033638000488e+00,1.819843798875808716e-01,9.976798295974731445e-01,1.722618341445922852e-01,7.016843557357788086e-01,1.885600388050079346e-01
8.050000000000000000e+01,2.463134288787841797e+00,5.791758298873901367e-01,1.958955883979797363e+00,2.614742517471313477e-01,1.430356383323669434e+00,1.861037462949752808e-01,1.044426798820495605e+00,1.723891049623489380e-01,7.325772643089294434e-01,1.846817880868911743e-01
8.060000000000000853e+01,2.406527280807495117e+00,6.504821777343750000e-01,2.051398515701293945e+00,2.830355763435363770e-01,1.501635789871215820e+00,1.914575099945068359e-01,1.093787789344787598e+00,1.729045957326889038e-01,7.652544379234313965e-01,1.812789291143417358e-01
8.070000000000000284e+01,2.307973146438598633e+00,7.254166603088378906e-01,2.144895076751708984e+00,3.080592155456542969e-01,1.576629161834716797e+00,1.984957605600357056e-01,1.145869851112365723e+00,1.738298237323760986e-01,7.997558712959289551e-01,1.783747822046279907e-01
8.079999999999999716e+01,2.182734489440917969e+00,8.040215969085693359e-01,2.238230943679809570e+00,3.371435999870300293e-01,1.655408024787902832e+00,2.077352553606033325e-01,1.200784444808959961e+00,1.751872152090072632e-01,8.361207246780395508e-01,1.759930402040481567e-01
8.090000000000000568e+01,2.039795398712158203e+00,8.856087327003479004e-01,2.327503681182861328e+00,3.720526397228240967e-01,1.737846136093139648e+00,2.194559723138809204e-01,1.258727312088012695e+00,1.770262867212295532e-01,8.743881583213806152e-01,1.741578578948974609e-01
8.100000000000000000e+01,1.884718418121337891e+00,9.671778678894042969e-01,2.405785322189331055e+00,4.149179458618164062e-01,1.823892235755920410e+00,2.338403314352035522e-01,1.320249080657958984e+00,1.795376092195510864e-01,9.145968556404113770e-01,1.728938817977905273e-01
8.110000000000000853e+01,1.725626230239868164e+00,1.037011146545410156e+00,2.462435483932495117e+00,4.664725363254547119e-01,1.913269639015197754e+00,2.510442435741424561e-01,1.385405659675598145e+00,1.829424351453781128e-01,9.567867517471313477e-01,1.722245365381240845e-01
8.120000000000000284e+01,1.568717241287231445e+00,1.092873334884643555e+00,2.485657453536987305e+00,5.265100598335266113e-01,2.004917621612548828e+00,2.710274755954742432e-01,1.454331278800964355e+00,1.874446868896484375e-01,1.001239895820617676e+00,1.720121949911117554e-01
8.129999999999999716e+01,1.416769981384277344e+00,1.135877966880798340e+00,2.467398405075073242e+00,5.940312743186950684e-01,2.098102807998657227e+00,2.942464351654052734e-01,1.526854515075683594e+00,1.933225840330123901e-01,1.048212289810180664e+00,1.721691638231277466e-01
8.140000000000000568e+01,1.271455645561218262e+00,1.167518019676208496e+00,2.401298999786376953e+00,6.667560338973999023e-01,2.191896915435791016e+00,3.211037814617156982e-01,1.603198409080505371e+00,2.010625153779983521e-01,1.097808361053466797e+00,1.727162003517150879e-01
8.150000000000000000e+01,1.136065602302551270e+00,1.188708186149597168e+00,2.295724391937255859e+00,7.429854273796081543e-01,2.284074068069458008e+00,3.527617752552032471e-01,1.683270573616027832e+00,2.111208587884902954e-01,1.150135636329650879e+00,1.736749261617660522e-01
8.160000000000000853e+01,1.012973546981811523e+00,1.198035836219787598e+00,2.165781259536743164e+00,8.227393627166748047e-01,2.369198799133300781e+00,3.912962377071380615e-01,1.766990184783935547e+00,2.237229794263839722e-01,1.205305576324462891e+00,1.750678271055221558e-01
8.170000000000000284e+01,9.022537469863891602e-01,1.196690797805786133e+00,2.019206523895263672e+00,9.054387807846069336e-01,2.439220190048217773e+00,4.384138286113739014e-01,1.854298472404479980e+00,2.390530407428741455e-01,1.263542294502258301e+00,1.769534498453140259e-01
8.179999999999999716e+01,8.035671710968017578e-01,1.186328768730163574e+00,1.861479282379150391e+00,9.863198995590209961e-01,2.481047391891479492e+00,4.940772652626037598e-01,1.944593906402587891e+00,2.572016417980194092e-01,1.325384140014648438e+00,1.795243620872497559e-01
8.190000000000000568e+01,7.166247963905334473e-01,1.168196320533752441e+00,1.701347589492797852e+00,1.054066538810729980e+00,2.485659837722778320e+00,5.581079125404357910e-01,2.036932468414306641e+00,2.782104611396789551e-01,1.390877127647399902e+00,1.830112487077713013e-01
8.200000000000000000e+01,6.410083174705505371e-01,1.142963886260986328e+00,1.543966174125671387e+00,1.107896327972412109e+00,2.444946527481079102e+00,6.284481287002563477e-01,2.130483150482177734e+00,3.026173114776611328e-01,1.460129857063293457e+00,1.876109391450881958e-01
8.210000000000000853e+01,5.764276981353759766e-01,1.111113786697387695e+00,1.391946792602539062e+00,1.148908734321594238e+00,2.357772350311279297e+00,7.030626535415649414e-01,2.224209547042846680e+00,3.309109508991241455e-01,1.532968401908874512e+00,1.936269104480743408e-01
8.220000000000000284e+01,5.225988030433654785e-01,1.073666930198669434e+00,1.246979951858520508e+00,1.179069757461547852e+00,2.239172935485839844e+00,7.812357544898986816e-01,2.314890146255493164e+00,3.646298050880432129e-01,1.609647750854492188e+00,2.015396207571029663e-01
8.229999999999999716e+01,4.791350364685058594e-01,1.031613945960998535e+00,1.112875938415527344e+00,1.198049902915954590e+00,2.100280761718750000e+00,8.625265359878540039e-01,2.396054029464721680e+00,4.059509634971618652e-01,1.690049648284912109e+00,2.117919325828552246e-01
8.240000000000000568e+01,4.455621540546417236e-01,9.859050512313842773e-01,9.911966323852539062e-01,1.205296754837036133e+00,1.947368979454040527e+00,9.460569024085998535e-01,2.458262443542480469e+00,4.559880495071411133e-01,1.774097561836242676e+00,2.246035337448120117e-01
8.250000000000000000e+01,4.205377399921417236e-01,9.377871751785278320e-01,8.819441199302673340e-01,1.202091693878173828e+00,1.787137746810913086e+00,1.021507263183593750e+00,2.488671779632568359e+00,5.145337581634521484e-01,1.861731052398681641e+00,2.401589751243591309e-01
8.260000000000000853e+01,4.025748968124389648e-01,8.884543180465698242e-01,7.847297787666320801e-01,1.190114021301269531e+00,1.627612352371215820e+00,1.082665443420410156e+00,2.479110479354858398e+00,5.810169577598571777e-01,1.952248334884643555e+00,2.585268914699554443e-01
8.270000000000000284e+01,3.895872831344604492e-01,8.393865823745727539e-01,6.992698311805725098e-01,1.170527696609497070e+00,1.472242593765258789e+00,1.130469441413879395e+00,2.422070026397705078e+00,6.531042456626892090e-01,2.044767618179321289e+00,2.797862887382507324e-01
8.279999999999999716e+01,3.809380233287811279e-01,7.910773158073425293e-01,6.251402497291564941e-01,1.143732786178588867e+00,1.322981119155883789e+00,1.165953636169433594e+00,2.322621107101440430e+00,7.288612127304077148e-01,2.138425350189208984e+00,3.044749498367309570e-01
8.290000000000000568e+01,3.762826919555664062e-01,7.438076734542846680e-01,5.620947480201721191e-01,1.110461115837097168e+00,1.182363986968994141e+00,1.191326618194580078e+00,2.196317911148071289e+00,8.082726001739501953e-01,2.232134103775024414e+00,3.331269323825836182e-01
8.300000000000000000e+01,3.752717673778533936e-01,6.978551149368286133e-01,5.098257660865783691e-01,1.071737527847290039e+00,1.053868889808654785e+00,1.204626798629760742e+00,2.052168369293212891e+00,8.907109498977661133e-01,2.322430610656738281e+00,3.673588931560516357e-01
8.310000000000000853e+01,3.775093853473663330e-01,6.536276340484619141e-01,4.679257571697235107e-01,1.028553724288940430e+00,9.378722310066223145e-01,1.206726431846618652e+00,1.895673632621765137e+00,9.732668995857238770e-01,2.402616977691650391e+00,4.093515574932098389e-01
8.320000000000000284e+01,3.822619318962097168e-01,6.116724014282226562e-01,4.358810186386108398e-01,9.818690419197082520e-01,8.341459035873413086e-01,1.199191808700561523e+00,1.734895348548889160e+00,1.044062018394470215e+00,2.462897539138793945e+00,4.600589573383331299e-01
8.329999999999999716e+01,3.880881369113922119e-01,5.725564956665039062e-01,4.121722877025604248e-01,9.329929351806640625e-01,7.423551678657531738e-01,1.183442831039428711e+00,1.576245307922363281e+00,1.100717067718505859e+00,2.490673780441284180e+00,5.192793011665344238e-01
8.340000000000000568e+01,3.948170244693756104e-01,5.357901453971862793e-01,3.952695131301879883e-01,8.831464648246765137e-01,6.621260643005371094e-01,1.160398006439208984e+00,1.422572970390319824e+00,1.144356369972229004e+00,2.477836847305297852e+00,5.863048434257507324e-01
8.350000000000000000e+01,4.022371768951416016e-01,5.012561082839965820e-01,3.831468224525451660e-01,8.337429761886596680e-01,5.931259393692016602e-01,1.130339980125427246e+00,1.275561690330505371e+00,1.176492094993591309e+00,2.417222261428833008e+00,6.587917804718017578e-01
8.360000000000000853e+01,4.102259874343872070e-01,4.688978195190429688e-01,3.753282427787780762e-01,7.851704955101013184e-01,5.351016521453857422e-01,1.094280958175659180e+00,1.138631343841552734e+00,1.197960376739501953e+00,2.315198183059692383e+00,7.348763346672058105e-01
8.370000000000000284e+01,4.180321097373962402e-01,4.390627741813659668e-01,3.714664578437805176e-01,7.377057075500488281e-01,4.876958727836608887e-01,1.053233623504638672e+00,1.014134287834167480e+00,1.207430601119995117e+00,2.187270402908325195e+00,8.145759105682373047e-01
8.379999999999999716e+01,4.253331720829010010e-01,4.117730855941772461e-01,3.712086975574493408e-01,6.916241049766540527e-01,4.504574835300445557e-01,1.008172988891601562e+00,9.021345973014831543e-01,1.206128597259521484e+00,2.041950941085815430e+00,8.972839713096618652e-01
8.390000000000000568e+01,4.320191144943237305e-01,3.869176805019378662e-01,3.741549551486968994e-01,6.473350524902343750e-01,4.225609302520751953e-01,9.601595401763916016e-01,8.022716641426086426e-01,1.195754051208496094e+00,1.884686589241027832e+00,9.794521927833557129e-01
8.400000000000000000e+01,4.373462796211242676e-01,3.647925853729248047e-01,3.793911635875701904e-01,6.054735779762268066e-01,4.023251831531524658e-01,9.105055928230285645e-01,7.142643928527832031e-01,1.177547216415405273e+00,1.723804354667663574e+00,1.049260377883911133e+00
8.410000000000000853e+01,4.414217770099639893e-01,3.451252281665802002e-01,3.855950236320495605e-01,5.665006637573242188e-01,3.877959251403808594e-01,8.606660366058349609e-01,6.376867890357971191e-01,1.152053833007812500e+00,1.565299391746520996e+00,1.104977369308471680e+00
8.420000000000000284e+01,4.461119771003723145e-01,3.271520435810089111e-01,3.926345407962799072e-01,5.298821926116943359e-01,3.777630329132080078e-01,8.115020990371704102e-01,5.722777247428894043e-01,1.119858026504516602e+00,1.411930680274963379e+00,1.147729992866516113e+00
8.429999999999999716e+01,4.520458281040191650e-01,3.105168342590332031e-01,4.003395736217498779e-01,4.955069124698638916e-01,3.718771934509277344e-01,7.633091211318969727e-01,5.177500844001770020e-01,1.081993460655212402e+00,1.265357851982116699e+00,1.179209351539611816e+00
8.440000000000000568e+01,4.589444994926452637e-01,2.951643168926239014e-01,4.085322618484497070e-01,4.633571207523345947e-01,3.697917759418487549e-01,7.163476347923278809e-01,4.737133681774139404e-01,1.039462447166442871e+00,1.129218220710754395e+00,1.199774026870727539e+00
8.450000000000000000e+01,4.667965769767761230e-01,2.809053361415863037e-01,4.163848757743835449e-01,4.338197410106658936e-01,3.711320459842681885e-01,6.709592938423156738e-01,4.396881461143493652e-01,9.932268857955932617e-01,1.005534768104553223e+00,1.208416700363159180e+00
8.460000000000000853e+01,4.763984680175781250e-01,2.677002847194671631e-01,4.237318933010101318e-01,4.068093299865722656e-01,3.754412233829498291e-01,6.275674700736999512e-01,4.144456386566162109e-01,9.444946050643920898e-01,8.943462371826171875e-01,1.206389665603637695e+00
8.470000000000000284e+01,4.877805709838867188e-01,2.558684051036834717e-01,4.303286969661712646e-01,3.823043107986450195e-01,3.812125921249389648e-01,5.870338082313537598e-01,3.963801860809326172e-01,8.945206999778747559e-01,7.952758669853210449e-01,1.195396184921264648e+00
8.479999999999999716e+01,5.008773207664489746e-01,2.458438724279403687e-01,4.355015158653259277e-01,3.605433702468872070e-01,3.878904879093170166e-01,5.491255521774291992e-01,3.833792209625244141e-01,8.448069095611572266e-01,7.080436944961547852e-01,1.176644921302795410e+00
8.490000000000000568e+01,5.152939558029174805e-01,2.372656613588333130e-01,4.395626187324523926e-01,3.411840796470642090e-01,3.953007757663726807e-01,5.135075449943542480e-01,3.747632503509521484e-01,7.958725690841674805e-01,6.322230100631713867e-01,1.150600552558898926e+00
8.500000000000000000e+01,5.307980179786682129e-01,2.297991663217544556e-01,4.445753097534179688e-01,3.234075307846069336e-01,4.033298790454864502e-01,4.801058471202850342e-01,3.701830804347991943e-01,7.480018138885498047e-01,5.675636529922485352e-01,1.117924571037292480e+00
8.510000000000000853e+01,5.479990243911743164e-01,2.233371138572692871e-01,4.507470130920410156e-01,3.069534301757812500e-01,4.114940166473388672e-01,4.490990638732910156e-01,3.692909777164459229e-01,7.014513611793518066e-01,5.137705206871032715e-01,1.079649090766906738e+00
8.520000000000000284e+01,5.670547485351562500e-01,2.174212038516998291e-01,4.578717947006225586e-01,2.917676568031311035e-01,4.191395044326782227e-01,4.207353889942169189e-01,3.716933131217956543e-01,6.566185355186462402e-01,4.704455137252807617e-01,1.036775231361389160e+00
8.529999999999999716e+01,5.879209637641906738e-01,2.120106071233749390e-01,4.660353064537048340e-01,2.776488065719604492e-01,4.262757599353790283e-01,3.948168158531188965e-01,3.767112791538238525e-01,6.140187978744506836e-01,4.371028542518615723e-01,9.902623295783996582e-01
8.540000000000000568e+01,6.106845736503601074e-01,2.069444209337234497e-01,4.760147035121917725e-01,2.645625472068786621e-01,4.322284460067749023e-01,3.716031014919281006e-01,3.828129768371582031e-01,5.743840932846069336e-01,4.124081432819366455e-01,9.413571953773498535e-01
8.550000000000000000e+01,6.353052854537963867e-01,2.020876705646514893e-01,4.877361357212066650e-01,2.529837787151336670e-01,4.367866516113281250e-01,3.510143756866455078e-01,3.897788524627685547e-01,5.372044444084167480e-01,3.947798311710357666e-01,8.913042545318603516e-01
8.560000000000000853e+01,6.618368029594421387e-01,1.974515169858932495e-01,5.011330246925354004e-01,2.432076185941696167e-01,4.410714209079742432e-01,3.324762880802154541e-01,3.974278569221496582e-01,5.022919774055480957e-01,3.821134865283966064e-01,8.415870070457458496e-01
8.570000000000000284e+01,6.901118159294128418e-01,1.930265277624130249e-01,5.157424211502075195e-01,2.347925007343292236e-01,4.467017054557800293e-01,3.153229653835296631e-01,4.056417644023895264e-01,4.695894718170166016e-01,3.738098740577697754e-01,7.926731109619140625e-01
8.579999999999999716e+01,7.200629115104675293e-01,1.889521479606628418e-01,5.314861536026000977e-01,2.274754941463470459e-01,4.533450305461883545e-01,2.994652688503265381e-01,4.136560559272766113e-01,4.394502937793731689e-01,3.695197105407714844e-01,7.448441386222839355e-01
8.590000000000000568e+01,7.517725825309753418e-01,1.853405535221099854e-01,5.490248799324035645e-01,2.211039960384368896e-01,4.609051644802093506e-01,2.847865521907806396e-01,4.211544096469879150e-01,4.118895828723907471e-01,3.688940107822418213e-01,6.983589529991149902e-01
8.600000000000000000e+01,7.852804660797119141e-01,1.822147667407989502e-01,5.684067010879516602e-01,2.152438759803771973e-01,4.699001610279083252e-01,2.711389660835266113e-01,4.280227720737457275e-01,3.867964446544647217e-01,3.715369105339050293e-01,6.536189317703247070e-01
8.610000000000000853e+01,8.206257820129394531e-01,1.795981824398040771e-01,5.896139740943908691e-01,2.098881602287292480e-01,4.807068109512329102e-01,2.586444020271301270e-01,4.335111379623413086e-01,3.644680976867675781e-01,3.766976594924926758e-01,6.111763119697570801e-01
8.620000000000000284e+01,8.578476309776306152e-01,1.775146722793579102e-01,6.127218008041381836e-01,2.048416435718536377e-01,4.932509064674377441e-01,2.479122728109359741e-01,4.376935660839080811e-01,3.446608781814575195e-01,3.828892111778259277e-01,5.717020034790039062e-01
8.629999999999999716e+01,8.969847559928894043e-01,1.759884953498840332e-01,6.376907229423522949e-01,2.000048011541366577e-01,5.072990059852600098e-01,2.388361692428588867e-01,4.424474239349365234e-01,3.265860974788665771e-01,3.899276852607727051e-01,5.346602201461791992e-01
8.640000000000000568e+01,9.380754232406616211e-01,1.750444024801254272e-01,6.645700335502624512e-01,1.953896284103393555e-01,5.223673582077026367e-01,2.309309691190719604e-01,4.484461545944213867e-01,3.098571598529815674e-01,3.976412117481231689e-01,4.998828172683715820e-01
8.650000000000000000e+01,9.812274575233459473e-01,1.746559292078018188e-01,6.931518912315368652e-01,1.909892559051513672e-01,5.388822555541992188e-01,2.241089642047882080e-01,4.554097056388854980e-01,2.944105565547943115e-01,4.058940708637237549e-01,4.673247337341308594e-01
8.660000000000000853e+01,1.026806712150573730e+00,1.746455579996109009e-01,7.234287261962890625e-01,1.869715452194213867e-01,5.573214292526245117e-01,2.179843187332153320e-01,4.633190631866455078e-01,2.800656557083129883e-01,4.138852357864379883e-01,4.373598098754882812e-01
8.670000000000000284e+01,1.074947953224182129e+00,1.750137507915496826e-01,7.554740905761718750e-01,1.834210902452468872e-01,5.775559544563293457e-01,2.123530209064483643e-01,4.729642868041992188e-01,2.667482197284698486e-01,4.213623404502868652e-01,4.099597930908203125e-01
8.679999999999999716e+01,1.125757217407226562e+00,1.757816076278686523e-01,7.893277406692504883e-01,1.803609430789947510e-01,5.996606945991516113e-01,2.071723937988281250e-01,4.843399524688720703e-01,2.547781169414520264e-01,4.281652867794036865e-01,3.850451409816741943e-01
8.690000000000000568e+01,1.179343223571777344e+00,1.769711375236511230e-01,8.250288367271423340e-01,1.778147071599960327e-01,6.236394047737121582e-01,2.022182941436767578e-01,4.974339306354522705e-01,2.446330636739730835e-01,4.335617125034332275e-01,3.628979325294494629e-01
8.700000000000000000e+01,1.235823869705200195e+00,1.786066889762878418e-01,8.626166582107543945e-01,1.758063137531280518e-01,6.495111584663391113e-01,1.974801272153854370e-01,5.118515491485595703e-01,2.359696477651596069e-01,4.376993477344512939e-01,3.432441949844360352e-01
8.710000000000000853e+01,1.295668363571166992e+00,1.808403730392456055e-01,9.021298885345458984e-01,1.743601560592651367e-01,6.772300601005554199e-01,1.929598152637481689e-01,5.273135900497436523e-01,2.284163981676101685e-01,4.425651133060455322e-01,3.252643048763275146e-01
8.720000000000000284e+01,1.359062790870666504e+00,1.838826388120651245e-01,9.436069726943969727e-01,1.735010743141174316e-01,7.065941095352172852e-01,1.887055337429046631e-01,5.444540381431579590e-01,2.218857258558273315e-01,4.486425817012786865e-01,3.086226582527160645e-01
8.729999999999999716e+01,1.426179885864257812e+00,1.879661232233047485e-01,9.872025251388549805e-01,1.731723397970199585e-01,7.377014756202697754e-01,1.848982572555541992e-01,5.634794235229492188e-01,2.159149795770645142e-01,4.556798636913299561e-01,2.932584583759307861e-01
8.740000000000000568e+01,1.497066617012023926e+00,1.932141035795211792e-01,1.033268451690673828e+00,1.732122302055358887e-01,7.705967426300048828e-01,1.815691292285919189e-01,5.843175053596496582e-01,2.104499489068984985e-01,4.636886119842529297e-01,2.789830565452575684e-01
8.750000000000000000e+01,1.571665048599243164e+00,2.001242637634277344e-01,1.081918835639953613e+00,1.736346930265426636e-01,8.053196072578430176e-01,1.787414252758026123e-01,6.070508360862731934e-01,2.053529620170593262e-01,4.734706282615661621e-01,2.657335400581359863e-01
8.760000000000000853e+01,1.649975419044494629e+00,2.092797607183456421e-01,1.133259892463684082e+00,1.744610369205474854e-01,8.419092297554016113e-01,1.764389574527740479e-01,6.316454410552978516e-01,2.004656642675399780e-01,4.849741756916046143e-01,2.538838982582092285e-01
8.770000000000000284e+01,1.731926321983337402e+00,2.209007740020751953e-01,1.187401771545410156e+00,1.757134199142456055e-01,8.804046511650085449e-01,1.746858656406402588e-01,6.581546068191528320e-01,1.957990080118179321e-01,4.981835782527923584e-01,2.438585907220840454e-01
8.779999999999999716e+01,1.817466974258422852e+00,2.351686805486679077e-01,1.244480967521667480e+00,1.774222254753112793e-01,9.208444952964782715e-01,1.735068261623382568e-01,6.864153146743774414e-01,1.913427114486694336e-01,5.126762390136718750e-01,2.352757900953292847e-01
8.790000000000000568e+01,1.906359553337097168e+00,2.522493898868560791e-01,1.305028438568115234e+00,1.797592490911483765e-01,9.632766842842102051e-01,1.729191094636917114e-01,7.163476347923278809e-01,1.872242838144302368e-01,5.282322764396667480e-01,2.277952283620834351e-01
8.800000000000000000e+01,1.997544646263122559e+00,2.721067070960998535e-01,1.369169235229492188e+00,1.829304099082946777e-01,1.008023977279663086e+00,1.727603971958160400e-01,7.480416893959045410e-01,1.835686266422271729e-01,5.455106496810913086e-01,2.213162481784820557e-01
8.810000000000000853e+01,2.090239763259887695e+00,2.951906621456146240e-01,1.437067151069641113e+00,1.871648430824279785e-01,1.055301666259765625e+00,1.729733943939208984e-01,7.815371155738830566e-01,1.803988218307495117e-01,5.646651983261108398e-01,2.153771966695785522e-01
8.820000000000000284e+01,2.183613777160644531e+00,3.218806982040405273e-01,1.508644938468933105e+00,1.926453411579132080e-01,1.105214238166809082e+00,1.735789626836776733e-01,8.168734312057495117e-01,1.777382940053939819e-01,5.856367945671081543e-01,2.099447548389434814e-01
8.829999999999999716e+01,2.275359869003295898e+00,3.533312380313873291e-01,1.583968400955200195e+00,1.998755931854248047e-01,1.157869935035705566e+00,1.745987981557846069e-01,8.540899753570556641e-01,1.756109595298767090e-01,6.085066795349121094e-01,2.048612236976623535e-01
8.840000000000000568e+01,2.360049009323120117e+00,3.916344642639160156e-01,1.663032293319702148e+00,2.093632221221923828e-01,1.213380694389343262e+00,1.760555505752563477e-01,8.932254910469055176e-01,1.740411669015884399e-01,6.332375407218933105e-01,1.999872475862503052e-01
8.850000000000000000e+01,2.429519653320312500e+00,4.385006427764892578e-01,1.745745658874511719e+00,2.213480770587921143e-01,1.272027969360351562e+00,1.780264228582382202e-01,9.343184232711791992e-01,1.730536520481109619e-01,6.598840355873107910e-01,1.953344792127609253e-01
8.860000000000000853e+01,2.470781326293945312e+00,4.938724040985107422e-01,1.832054615020751953e+00,2.360128462314605713e-01,1.334281563758850098e+00,1.807115375995635986e-01,9.774682521820068359e-01,1.726298332214355469e-01,6.882632970809936523e-01,1.908922046422958374e-01
8.870000000000000284e+01,2.474989414215087891e+00,5.575233697891235352e-01,1.921604394912719727e+00,2.535001635551452637e-01,1.400198817253112793e+00,1.843564659357070923e-01,1.023042201995849609e+00,1.725891232490539551e-01,7.183221578598022461e-01,1.868035346269607544e-01
8.879999999999999716e+01,2.434116601943969727e+00,6.273983120918273926e-01,2.013345479965209961e+00,2.737824320793151855e-01,1.469880461692810059e+00,1.891262829303741455e-01,1.071181178092956543e+00,1.729269176721572876e-01,7.501459121704101562e-01,1.831793189048767090e-01
8.890000000000000568e+01,2.347152948379516602e+00,7.014990448951721191e-01,2.106510162353515625e+00,2.973577976226806641e-01,1.543176293373107910e+00,1.953569948673248291e-01,1.121990799903869629e+00,1.736643761396408081e-01,7.837742567062377930e-01,1.800426393747329712e-01
8.900000000000000000e+01,2.229081153869628906e+00,7.791666388511657715e-01,2.200168132781982422e+00,3.246308565139770508e-01,1.620305299758911133e+00,2.035787850618362427e-01,1.175580382347106934e+00,1.748235225677490234e-01,8.192467689514160156e-01,1.774169951677322388e-01
8.910000000000000853e+01,2.090830564498901367e+00,8.599351048469543457e-01,2.291756153106689453e+00,3.568963408470153809e-01,1.701117396354675293e+00,2.141926288604736328e-01,1.232064008712768555e+00,1.764274686574935913e-01,8.566024303436279297e-01,1.753263324499130249e-01
8.920000000000000284e+01,1.938727855682373047e+00,9.428488016128540039e-01,2.375490427017211914e+00,3.962776064872741699e-01,1.785560488700866699e+00,2.273889034986495972e-01,1.291902780532836914e+00,1.786128580570220947e-01,8.958801627159118652e-01,1.737950295209884644e-01
8.929999999999999716e+01,1.779542326927185059e+00,1.017536401748657227e+00,2.442862272262573242e+00,4.443095326423645020e-01,1.873560190200805664e+00,2.433521747589111328e-01,1.355350494384765625e+00,1.815781891345977783e-01,9.371185302734375000e-01,1.728478521108627319e-01
8.940000000000000568e+01,1.621177077293395996e+00,1.078036785125732422e+00,2.480715990066528320e+00,5.008541345596313477e-01,1.964257955551147461e+00,2.621145248413085938e-01,1.422526836395263672e+00,1.855731606483459473e-01,9.804341793060302734e-01,1.724546700716018677e-01
8.950000000000000000e+01,1.466989517211914062e+00,1.125303030014038086e+00,2.480481147766113281e+00,5.656253695487976074e-01,2.056857347488403320e+00,2.838410437107086182e-01,1.493405342102050781e+00,1.907706111669540405e-01,1.026192665100097656e+00,1.724386513233184814e-01
8.960000000000000853e+01,1.318898916244506836e+00,1.160352945327758789e+00,2.434150218963623047e+00,6.364285945892333984e-01,2.150465965270996094e+00,3.090462982654571533e-01,1.567959547042846680e+00,1.975908428430557251e-01,1.074524164199829102e+00,1.728026866912841797e-01
8.970000000000000284e+01,1.179415106773376465e+00,1.185415744781494141e+00,2.342668294906616211e+00,7.112466096878051758e-01,2.243819713592529297e+00,3.383716344833374023e-01,1.646323800086975098e+00,2.065609395503997803e-01,1.125534296035766602e+00,1.735679805278778076e-01
8.979999999999999716e+01,1.051961421966552734e+00,1.198511719703674316e+00,2.221519470214843750e+00,7.897037267684936523e-01,2.332863092422485352e+00,3.736243247985839844e-01,1.728351712226867676e+00,2.179919928312301636e-01,1.179332852363586426e+00,1.747566014528274536e-01
8.990000000000000568e+01,9.369165301322937012e-01,1.200498700141906738e+00,2.080983400344848633e+00,8.712283372879028320e-01,2.410590410232543945e+00,4.169115424156188965e-01,1.813994646072387695e+00,2.320658415555953979e-01,1.236038327217102051e+00,1.763931065797805786e-01
9.000000000000000000e+01,8.340762257575988770e-01,1.192890048027038574e+00,1.927039146423339844e+00,9.543930292129516602e-01,2.466106414794921875e+00,4.688810110092163086e-01,1.903051137924194336e+00,2.489514201879501343e-01,1.296144723892211914e+00,1.786262243986129761e-01
9.010000000000000853e+01,7.430905103683471680e-01,1.177125453948974609e+00,1.766881585121154785e+00,1.028029680252075195e+00,2.487817049026489258e+00,5.293447971343994141e-01,1.994471788406372070e+00,2.686095833778381348e-01,1.359862923622131348e+00,1.816530674695968628e-01
9.020000000000000284e+01,6.635990738868713379e-01,1.154161095619201660e+00,1.607997655868530273e+00,1.087426900863647461e+00,2.467656373977661133e+00,5.972104668617248535e-01,2.087537050247192383e+00,2.914364039897918701e-01,1.427321314811706543e+00,1.857217550277709961e-01
9.029999999999999716e+01,5.952503085136413574e-01,1.124268293380737305e+00,1.453575968742370605e+00,1.133635759353637695e+00,2.399550437927246094e+00,6.702094674110412598e-01,2.181328058242797852e+00,3.178454041481018066e-01,1.498459100723266602e+00,1.910172551870346069e-01
9.040000000000000568e+01,5.377891659736633301e-01,1.088431715965270996e+00,1.305441260337829590e+00,1.167789936065673828e+00,2.292555809020996094e+00,7.466913461685180664e-01,2.273912906646728516e+00,3.488636314868927002e-01,1.573293924331665039e+00,1.979722231626510620e-01
9.050000000000000000e+01,4.908598959445953369e-01,1.047655940055847168e+00,1.166396260261535645e+00,1.191784501075744629e+00,2.161658525466918945e+00,8.266648054122924805e-01,2.360210657119750977e+00,3.865120410919189453e-01,1.651932358741760254e+00,2.071023285388946533e-01
9.060000000000000853e+01,4.540139138698577881e-01,1.002907872200012207e+00,1.039599418640136719e+00,1.203702926635742188e+00,2.014352798461914062e+00,9.095678329467773438e-01,2.432529449462890625e+00,4.326407909393310547e-01,1.734233379364013672e+00,2.187062054872512817e-01
9.070000000000000284e+01,4.263682961463928223e-01,9.552666544914245605e-01,9.252792000770568848e-01,1.204584479331970215e+00,1.856134653091430664e+00,9.902005791664123535e-01,2.478084564208984375e+00,4.873437285423278809e-01,1.820146918296813965e+00,2.329661250114440918e-01
9.079999999999999716e+01,4.062817394733428955e-01,9.060176610946655273e-01,8.231576681137084961e-01,1.196049690246582031e+00,1.695849418640136719e+00,1.057469964027404785e+00,2.487331867218017578e+00,5.504929423332214355e-01,1.909428119659423828e+00,2.500432133674621582e-01
9.090000000000000568e+01,3.918043971061706543e-01,8.566117286682128906e-01,7.329222559928894043e-01,1.179445266723632812e+00,1.538429379463195801e+00,1.110842585563659668e+00,2.452116727828979492e+00,6.202255487442016602e-01,2.001016139984130859e+00,2.698957324028015137e-01
9.100000000000000000e+01,3.817892670631408691e-01,8.078702688217163086e-01,6.541790366172790527e-01,1.155599594116210938e+00,1.386451721191406250e+00,1.151409983634948730e+00,2.369623184204101562e+00,6.944751739501953125e-01,2.094188451766967773e+00,2.929570674896240234e-01
9.110000000000000853e+01,3.758901059627532959e-01,7.600866556167602539e-01,5.866151452064514160e-01,1.124857783317565918e+00,1.241639852523803711e+00,1.181228756904602051e+00,2.253800868988037109e+00,7.722179293632507324e-01,2.188018560409545898e+00,3.196332156658172607e-01
9.120000000000000284e+01,3.737629950046539307e-01,7.135207653045654297e-01,5.299674272537231445e-01,1.088246703147888184e+00,1.107860088348388672e+00,1.199729681015014648e+00,2.116846084594726562e+00,8.531578183174133301e-01,2.280414342880249023e+00,3.510295450687408447e-01
9.129999999999999716e+01,3.750247657299041748e-01,6.685504317283630371e-01,4.838674366474151611e-01,1.046773195266723633e+00,9.865279197692871094e-01,1.206529617309570312e+00,1.965279698371887207e+00,9.366824030876159668e-01,2.366088151931762695e+00,3.891992568969726562e-01
9.140000000000000568e+01,3.792032599449157715e-01,6.255897283554077148e-01,4.478552341461181641e-01,1.001405239105224609e+00,8.776262998580932617e-01,1.202934145927429199e+00,1.805364131927490234e+00,1.013694405555725098e+00,2.437162160873413086e+00,4.359125792980194092e-01
9.150000000000000000e+01,3.847886621952056885e-01,5.854637622833251953e-01,4.209643304347991943e-01,9.532536268234252930e-01,7.807636260986328125e-01,1.190613150596618652e+00,1.645558118820190430e+00,1.076454162597656250e+00,2.480648279190063477e+00,4.911861121654510498e-01
9.160000000000000853e+01,3.913111984729766846e-01,5.478520989418029785e-01,4.015460908412933350e-01,9.036015272140502930e-01,6.956509947776794434e-01,1.170715689659118652e+00,1.489581823348999023e+00,1.125713109970092773e+00,2.487298011779785156e+00,5.548713207244873047e-01
9.170000000000000284e+01,3.985750079154968262e-01,5.125063657760620117e-01,3.875570297241210938e-01,8.539428114891052246e-01,6.218699216842651367e-01,1.143596529960632324e+00,1.339540600776672363e+00,1.162465572357177734e+00,2.448971509933471680e+00,6.249891519546508789e-01
9.179999999999999716e+01,4.064576625823974609e-01,4.793546497821807861e-01,3.780152797698974609e-01,8.049919605255126953e-01,5.591787099838256836e-01,1.110033392906188965e+00,1.197717070579528809e+00,1.189079046249389648e+00,2.363759756088256836e+00,6.994911432266235352e-01
9.190000000000000568e+01,4.144783616065979004e-01,4.485750496387481689e-01,3.725725710391998291e-01,7.570394277572631836e-01,5.072651505470275879e-01,1.071051716804504395e+00,1.067808508872985840e+00,1.203723311424255371e+00,2.246304988861083984e+00,7.775141596794128418e-01
9.200000000000000000e+01,4.219879508018493652e-01,4.204145073890686035e-01,3.708832561969757080e-01,7.103427052497863770e-01,4.657171368598937988e-01,1.027642965316772461e+00,9.503905177116394043e-01,1.207033157348632812e+00,2.108176469802856445e+00,8.586900830268859863e-01
9.210000000000000853e+01,4.289949238300323486e-01,3.946776092052459717e-01,3.725625872611999512e-01,6.652776002883911133e-01,4.340076446533203125e-01,9.807703495025634766e-01,8.452965617179870605e-01,1.200496912002563477e+00,1.955763936042785645e+00,9.422944784164428711e-01
9.220000000000000284e+01,4.348271191120147705e-01,3.716239929199218750e-01,3.770921528339385986e-01,6.222833395004272461e-01,4.105865061283111572e-01,9.317525029182434082e-01,7.521641850471496582e-01,1.185618519783020020e+00,1.795569300651550293e+00,1.018487453460693359e+00
9.229999999999999716e+01,4.392893910408020020e-01,3.511604964733123779e-01,3.829150795936584473e-01,5.821943879127502441e-01,3.939023315906524658e-01,8.818233013153076172e-01,6.706446409225463867e-01,1.163399100303649902e+00,1.635826230049133301e+00,1.080383777618408203e+00
9.240000000000000568e+01,4.435398280620574951e-01,3.327027559280395508e-01,3.896443843841552734e-01,5.446318984031677246e-01,3.819647729396820068e-01,8.323682546615600586e-01,6.003807187080383301e-01,1.134086012840270996e+00,1.480099678039550781e+00,1.128855228424072266e+00
9.250000000000000000e+01,4.491355717182159424e-01,3.156222403049468994e-01,3.970889449119567871e-01,5.093435645103454590e-01,3.743226230144500732e-01,7.837590575218200684e-01,5.411270856857299805e-01,1.098654985427856445e+00,1.330406546592712402e+00,1.164908647537231445e+00
9.260000000000000853e+01,4.557430148124694824e-01,2.998365163803100586e-01,4.051410853862762451e-01,4.762574434280395508e-01,3.706280291080474854e-01,7.362712621688842773e-01,4.925375878810882568e-01,1.058122277259826660e+00,1.189179062843322754e+00,1.190841078758239746e+00
9.270000000000000284e+01,4.632641375064849854e-01,2.852219343185424805e-01,4.132127463817596436e-01,4.456186294555664062e-01,3.705274164676666260e-01,6.901810169219970703e-01,4.541711509227752686e-01,1.013467788696289062e+00,1.059994339942932129e+00,1.204733610153198242e+00
9.279999999999999716e+01,4.722504615783691406e-01,2.716460824012756348e-01,4.207632839679718018e-01,4.175968468189239502e-01,3.736195266246795654e-01,6.458985209465026855e-01,4.253072440624237061e-01,9.657151699066162109e-01,9.433117508888244629e-01,1.207360744476318359e+00
9.290000000000000568e+01,4.830612838268280029e-01,2.592505514621734619e-01,4.277791976928710938e-01,3.920117616653442383e-01,3.789444267749786377e-01,6.040797829627990723e-01,4.042569994926452637e-01,9.161963462829589844e-01,8.389291167259216309e-01,1.200258374214172363e+00
9.300000000000000000e+01,4.956212639808654785e-01,2.486158013343811035e-01,4.335322082042694092e-01,3.691557645797729492e-01,3.852209150791168213e-01,5.651524662971496582e-01,3.891960978507995605e-01,8.662988543510437012e-01,7.464990615844726562e-01,1.184882879257202148e+00
9.310000000000000853e+01,5.096779465675354004e-01,2.396118491888046265e-01,4.379166662693023682e-01,3.488785624504089355e-01,3.923171758651733398e-01,5.285778641700744629e-01,3.786712884902954102e-01,8.170413970947265625e-01,6.656576991081237793e-01,1.162188172340393066e+00
9.320000000000000284e+01,5.247696042060852051e-01,2.317704260349273682e-01,4.423355460166931152e-01,3.305301666259765625e-01,4.000762999057769775e-01,4.942477941513061523e-01,3.723330795764923096e-01,7.687231898307800293e-01,5.960633754730224609e-01,1.132436037063598633e+00
9.329999999999999716e+01,5.413453578948974609e-01,2.250091284513473511e-01,4.480853974819183350e-01,3.135465681552886963e-01,4.083010256290435791e-01,4.621558785438537598e-01,3.698344826698303223e-01,7.216087579727172852e-01,5.374668240547180176e-01,1.096628069877624512e+00
9.340000000000000568e+01,5.598163604736328125e-01,2.189221084117889404e-01,4.548268318176269531e-01,2.978551983833312988e-01,4.161576330661773682e-01,4.326906800270080566e-01,3.708077967166900635e-01,6.760174632072448730e-01,4.895153343677520752e-01,1.055779099464416504e+00
9.350000000000000000e+01,5.800834894180297852e-01,2.133318483829498291e-01,4.624778926372528076e-01,2.833111286163330078e-01,4.235088229179382324e-01,4.057474732398986816e-01,3.748313486576080322e-01,6.323623657226562500e-01,4.517618119716644287e-01,1.010867238044738770e+00
9.360000000000000853e+01,6.022226810455322266e-01,2.081784754991531372e-01,4.716975092887878418e-01,2.697991728782653809e-01,4.300771057605743408e-01,3.813266158103942871e-01,3.805013298988342285e-01,5.914827585220336914e-01,4.234323799610137939e-01,9.629346132278442383e-01
9.370000000000000284e+01,6.262325644493103027e-01,2.032459974288940430e-01,4.827018380165100098e-01,2.575062513351440430e-01,4.352121353149414062e-01,3.596493005752563477e-01,3.870819211006164551e-01,5.533081889152526855e-01,4.028386175632476807e-01,9.133041501045227051e-01
9.379999999999999716e+01,6.521348953247070312e-01,1.985296756029129028e-01,4.954425692558288574e-01,2.470079213380813599e-01,4.392766654491424561e-01,3.403583467006683350e-01,3.944162428379058838e-01,5.174335837364196777e-01,3.880772292613983154e-01,8.634051084518432617e-01
9.390000000000000568e+01,6.798760294914245605e-01,1.940306574106216431e-01,5.096263289451599121e-01,2.381017804145812988e-01,4.443546533584594727e-01,3.226263523101806641e-01,4.023807048797607422e-01,4.837834537029266357e-01,3.778319358825683594e-01,8.141672611236572266e-01
9.400000000000000000e+01,7.092642784118652344e-01,1.898061037063598633e-01,5.248309969902038574e-01,2.303384691476821899e-01,4.505749344825744629e-01,3.062137663364410400e-01,4.105848371982574463e-01,4.524767100811004639e-01,3.717531561851501465e-01,7.658879756927490234e-01
9.410000000000000853e+01,7.403955459594726562e-01,1.860313415527343750e-01,5.415768027305603027e-01,2.236423045396804810e-01,4.577458798885345459e-01,2.910649180412292480e-01,4.182886779308319092e-01,4.238234460353851318e-01,3.694938421249389648e-01,7.188294529914855957e-01
9.420000000000000284e+01,7.733129858970642090e-01,1.827348470687866211e-01,5.602255463600158691e-01,2.175818234682083130e-01,4.659780263900756836e-01,2.769782543182373047e-01,4.254960119724273682e-01,3.976277112960815430e-01,3.706829249858856201e-01,6.733207702636718750e-01
9.429999999999999716e+01,8.080561161041259766e-01,1.799399703741073608e-01,5.806764364242553711e-01,2.120204418897628784e-01,4.760342538356781006e-01,2.639243602752685547e-01,4.316184818744659424e-01,3.740946054458618164e-01,3.748819530010223389e-01,6.297804117202758789e-01
9.440000000000000568e+01,8.446640372276306152e-01,1.776703745126724243e-01,6.030076742172241211e-01,2.068808227777481079e-01,4.878277182579040527e-01,2.524048984050750732e-01,4.363281130790710449e-01,3.532226085662841797e-01,3.806246519088745117e-01,5.890659689903259277e-01
9.450000000000000000e+01,8.831756711006164551e-01,1.759502887725830078e-01,6.272061467170715332e-01,2.019564658403396606e-01,5.012856125831604004e-01,2.426831126213073730e-01,4.405064582824707031e-01,3.345038592815399170e-01,3.872730433940887451e-01,5.510200858116149902e-01
9.460000000000000853e+01,9.236294627189636230e-01,1.748042404651641846e-01,6.533066034317016602e-01,1.972499340772628784e-01,5.159325003623962402e-01,2.343040257692337036e-01,4.460017979145050049e-01,3.171993196010589600e-01,3.946622610092163086e-01,5.152704715728759766e-01
9.470000000000000284e+01,9.660760164260864258e-01,1.742469072341918945e-01,6.812205314636230469e-01,1.927585601806640625e-01,5.317311286926269531e-01,2.270214855670928955e-01,4.525363743305206299e-01,3.011935353279113770e-01,4.026752710342407227e-01,4.817424714565277100e-01
9.479999999999999716e+01,1.010845541954040527e+00,1.741108745336532593e-01,7.107846140861511230e-01,1.885577738285064697e-01,5.493444800376892090e-01,2.206693440675735474e-01,4.599979221820831299e-01,2.863959074020385742e-01,4.108688831329345703e-01,4.505885243415832520e-01
9.490000000000000568e+01,1.058144450187683105e+00,1.743467152118682861e-01,7.420997619628906250e-01,1.848127394914627075e-01,5.687967538833618164e-01,2.148228287696838379e-01,4.687755107879638672e-01,2.726324200630187988e-01,4.185501039028167725e-01,4.220846593379974365e-01
9.500000000000000000e+01,1.108077049255371094e+00,1.749753057956695557e-01,7.752069234848022461e-01,1.815485209226608276e-01,5.900779962539672852e-01,2.094790935516357422e-01,4.793868660926818848e-01,2.599739134311676025e-01,4.257291257381439209e-01,3.960315883159637451e-01
9.510000000000000853e+01,1.160751581192016602e+00,1.760183274745941162e-01,8.101454377174377441e-01,1.787884533405303955e-01,6.132590770721435547e-01,2.044374644756317139e-01,4.917372167110443115e-01,2.490340620279312134e-01,4.317639768123626709e-01,3.726685345172882080e-01
9.520000000000000284e+01,1.216279864311218262e+00,1.774983853101730347e-01,8.469546437263488770e-01,1.765563488006591797e-01,6.383030414581298828e-01,1.996057480573654175e-01,5.056430697441101074e-01,2.397987544536590576e-01,4.363942146301269531e-01,3.519490063190460205e-01
9.529999999999999716e+01,1.274966359138488770e+00,1.795001626014709473e-01,8.856735229492187500e-01,1.748764514923095703e-01,6.652557849884033203e-01,1.949957609176635742e-01,5.205905437469482422e-01,2.317689210176467896e-01,4.406346082687377930e-01,3.333276212215423584e-01
9.540000000000000568e+01,1.337213993072509766e+00,1.822354495525360107e-01,9.263404011726379395e-01,1.737734079360961914e-01,6.939032077789306641e-01,1.906023770570755005e-01,5.369009971618652344e-01,2.248300462961196899e-01,4.462107717990875244e-01,3.161039054393768311e-01
9.550000000000000000e+01,1.403122544288635254e+00,1.859466284513473511e-01,9.690171480178833008e-01,1.732544749975204468e-01,7.242500782012939453e-01,1.865980029106140137e-01,5.551350116729736328e-01,2.186506986618041992e-01,4.528101682662963867e-01,3.001768290996551514e-01
9.560000000000000853e+01,1.472816586494445801e+00,1.907721310853958130e-01,1.014052748680114746e+00,1.731432974338531494e-01,7.563673853874206543e-01,1.830618083477020264e-01,5.751633644104003906e-01,2.129613906145095825e-01,4.603312015533447266e-01,2.854427695274353027e-01
9.570000000000000284e+01,1.546178221702575684e+00,1.970489621162414551e-01,1.061630249023437500e+00,1.734062135219573975e-01,7.902950048446655273e-01,1.800169050693511963e-01,5.970516800880432129e-01,2.077427804470062256e-01,4.692332148551940918e-01,2.717405855655670166e-01
9.579999999999999716e+01,1.623313903808593750e+00,2.053989022970199585e-01,1.111854434013366699e+00,1.740641593933105469e-01,8.260722160339355469e-01,1.774868816137313843e-01,6.208208799362182617e-01,2.027651518583297729e-01,4.799558818340301514e-01,2.591667175292968750e-01
9.590000000000000568e+01,1.704107403755187988e+00,2.161554992198944092e-01,1.164833784103393555e+00,1.751389205455780029e-01,8.637381196022033691e-01,1.754956990480422974e-01,6.464741230010986328e-01,1.980016231536865234e-01,4.924155771732330322e-01,2.483379095792770386e-01
9.600000000000000000e+01,1.788515806198120117e+00,2.294986993074417114e-01,1.220680952072143555e+00,1.766532957553863525e-01,9.033315777778625488e-01,1.740678101778030396e-01,6.739989519119262695e-01,1.934578418731689453e-01,5.064029693603515625e-01,2.391883432865142822e-01
9.610000000000000853e+01,1.876452445983886719e+00,2.456123828887939453e-01,1.279740810394287109e+00,1.787049770355224609e-01,9.448908567428588867e-01,1.732280701398849487e-01,7.031725645065307617e-01,1.891619563102722168e-01,5.214160680770874023e-01,2.312245517969131470e-01
9.620000000000000284e+01,1.967021346092224121e+00,2.645220160484313965e-01,1.342398643493652344e+00,1.814994513988494873e-01,9.885829687118530273e-01,1.729118078947067261e-01,7.340798377990722656e-01,1.853018701076507568e-01,5.378379821777343750e-01,2.243484705686569214e-01
9.629999999999999716e+01,2.059416294097900391e+00,2.864323258399963379e-01,1.408741712570190430e+00,1.852849125862121582e-01,1.034752845764160156e+00,1.729632765054702759e-01,7.667706012725830078e-01,1.819173246622085571e-01,5.561882853507995605e-01,2.181981801986694336e-01
9.640000000000000568e+01,2.152786493301391602e+00,3.118342757225036621e-01,1.478844761848449707e+00,1.902122497558593750e-01,1.083511829376220703e+00,1.733981817960739136e-01,8.012843728065490723e-01,1.790315508842468262e-01,5.763317346572875977e-01,2.125387638807296753e-01
9.650000000000000000e+01,2.245699882507324219e+00,3.414344489574432373e-01,1.552587628364562988e+00,1.966548562049865723e-01,1.134966373443603516e+00,1.742378622293472290e-01,8.376606106758117676e-01,1.766682565212249756e-01,5.983408093452453613e-01,2.073404192924499512e-01
9.660000000000000853e+01,2.333810329437255859e+00,3.771301507949829102e-01,1.630143404006958008e+00,2.051700651645660400e-01,1.189226627349853516e+00,1.755045205354690552e-01,8.759382367134094238e-01,1.748516261577606201e-01,6.222269535064697266e-01,2.023745328187942505e-01
9.670000000000000284e+01,2.409972190856933594e+00,4.209761023521423340e-01,1.711365103721618652e+00,2.161080688238143921e-01,1.246435761451721191e+00,1.772305518388748169e-01,9.161559343338012695e-01,1.736062318086624146e-01,6.480023264884948730e-01,1.976237297058105469e-01
9.679999999999999716e+01,2.462590456008911133e+00,4.734562337398529053e-01,1.796207308769226074e+00,2.296504527330398560e-01,1.307133078575134277e+00,1.795910745859146118e-01,9.583541750907897949e-01,1.729549020528793335e-01,6.756364107131958008e-01,1.930917054414749146e-01
9.690000000000000568e+01,2.480877876281738281e+00,5.343903303146362305e-01,1.884561061859130859e+00,2.459796369075775146e-01,1.371432065963745117e+00,1.827923059463500977e-01,1.002821087837219238e+00,1.727552711963653564e-01,7.049165964126586914e-01,1.888169795274734497e-01
9.700000000000000000e+01,2.456754207611083984e+00,6.024453639984130859e-01,1.975465536117553711e+00,2.650947272777557373e-01,1.439492821693420410e+00,1.870616376399993896e-01,1.049807071685791016e+00,1.729250401258468628e-01,7.359362244606018066e-01,1.849844902753829956e-01
9.710000000000000853e+01,2.384925127029418945e+00,6.754446625709533691e-01,2.068169116973876953e+00,2.872509658336639404e-01,1.511213898658752441e+00,1.925979107618331909e-01,1.099415659904479980e+00,1.734849810600280762e-01,7.687419652938842773e-01,1.816289871931076050e-01
9.720000000000000284e+01,2.275808334350585938e+00,7.518929243087768555e-01,2.161780595779418945e+00,3.129208385944366455e-01,1.586692094802856445e+00,1.998996585607528687e-01,1.151754975318908691e+00,1.744566857814788818e-01,8.033732175827026367e-01,1.787738054990768433e-01
9.729999999999999716e+01,2.143717527389526367e+00,8.317588567733764648e-01,2.254770994186401367e+00,3.428966104984283447e-01,1.665914416313171387e+00,2.094633877277374268e-01,1.206936597824096680e+00,1.758627146482467651e-01,8.398697376251220703e-01,1.764426529407501221e-01
9.740000000000000568e+01,1.995790719985961914e+00,9.144647717475891113e-01,2.342636108398437500e+00,3.790957927703857422e-01,1.748787283897399902e+00,2.215312570333480835e-01,1.265194058418273926e+00,1.777648031711578369e-01,8.782700896263122559e-01,1.746596843004226685e-01
9.750000000000000000e+01,1.837664842605590820e+00,9.938013553619384766e-01,2.418133974075317383e+00,4.235377013683319092e-01,1.835256218910217285e+00,2.362861484289169312e-01,1.327041745185852051e+00,1.803598105907440186e-01,9.186133146286010742e-01,1.734495609998703003e-01
9.760000000000000853e+01,1.678268432617187500e+00,1.059437155723571777e+00,2.469367504119873047e+00,4.766061305999755859e-01,1.924936890602111816e+00,2.538645565509796143e-01,1.392533302307128906e+00,1.838837862014770508e-01,9.609431624412536621e-01,1.728323549032211304e-01
9.770000000000000284e+01,1.522000074386596680e+00,1.111349105834960938e+00,2.485778570175170898e+00,5.381555557250976562e-01,2.016786813735961914e+00,2.742445170879364014e-01,1.461796879768371582e+00,1.885148584842681885e-01,1.005568027496337891e+00,1.726543158292770386e-01
9.779999999999999716e+01,1.371303677558898926e+00,1.150583744049072266e+00,2.459242343902587891e+00,6.067385673522949219e-01,2.110035657882690430e+00,2.979317903518676758e-01,1.534672021865844727e+00,1.945542991161346436e-01,1.052718400955200195e+00,1.728469431400299072e-01
9.790000000000000568e+01,1.228003382682800293e+00,1.179373264312744141e+00,2.384920835494995117e+00,6.801854968070983887e-01,2.203737974166870117e+00,3.253401219844818115e-01,1.611372828483581543e+00,2.025254368782043457e-01,1.102498769760131836e+00,1.734310984611511230e-01
9.800000000000000000e+01,1.095946669578552246e+00,1.196713328361511230e+00,2.274046659469604492e+00,7.570925951004028320e-01,2.295259475708007812e+00,3.577945828437805176e-01,1.691770553588867188e+00,2.128577381372451782e-01,1.155016779899597168e+00,1.744284629821777344e-01
9.810000000000000853e+01,9.762891530990600586e-01,1.202511072158813477e+00,2.140641212463378906e+00,8.373614549636840820e-01,2.378728866577148438e+00,3.974273204803466797e-01,1.775805234909057617e+00,2.257518023252487183e-01,1.210384368896484375e+00,1.758615523576736450e-01
9.820000000000000284e+01,8.689889311790466309e-01,1.198086261749267578e+00,1.991636514663696289e+00,9.204462170600891113e-01,2.445543050765991211e+00,4.457267522811889648e-01,1.863415956497192383e+00,2.413920462131500244e-01,1.268860340118408203e+00,1.778002530336380005e-01
9.829999999999999716e+01,7.736524939537048340e-01,1.185080170631408691e+00,1.832757472991943359e+00,9.995449781417846680e-01,2.482536077499389648e+00,5.025395750999450684e-01,1.953868150711059570e+00,2.598431408405303955e-01,1.330940008163452148e+00,1.804427057504653931e-01
9.840000000000000568e+01,6.899860501289367676e-01,1.164611220359802246e+00,1.672904849052429199e+00,1.064739227294921875e+00,2.481197357177734375e+00,5.675565600395202637e-01,2.046293258666992188e+00,2.812015116214752197e-01,1.396674513816833496e+00,1.840304732322692871e-01
9.850000000000000000e+01,6.175743341445922852e-01,1.137019157409667969e+00,1.516327500343322754e+00,1.116218447685241699e+00,2.433532953262329102e+00,6.385580897331237793e-01,2.139826536178588867e+00,3.060008287429809570e-01,1.466175556182861328e+00,1.887361258268356323e-01
9.860000000000000853e+01,5.561723113059997559e-01,1.103107929229736328e+00,1.365410327911376953e+00,1.155014991760253906e+00,2.341013908386230469e+00,7.135210037231445312e-01,2.233336925506591797e+00,3.347930908203125000e-01,1.539285063743591309e+00,1.948807686567306519e-01
9.870000000000000284e+01,5.054601430892944336e-01,1.063894748687744141e+00,1.222063779830932617e+00,1.183441519737243652e+00,2.219164371490478516e+00,7.921366095542907715e-01,2.323187828063964844e+00,3.692542016506195068e-01,1.616228699684143066e+00,2.029853910207748413e-01
9.879999999999999716e+01,4.650196135044097900e-01,1.020363330841064453e+00,1.090165495872497559e+00,1.200234651565551758e+00,2.078123092651367188e+00,8.738192319869995117e-01,2.402577400207519531e+00,4.115530252456665039e-01,1.696863532066345215e+00,2.134670615196228027e-01
9.890000000000000568e+01,4.342711567878723145e-01,9.734892845153808594e-01,9.707155227661132812e-01,1.205503582954406738e+00,1.923784852027893066e+00,9.569888710975646973e-01,2.461379289627075195e+00,4.625570178031921387e-01,1.781133532524108887e+00,2.265219390392303467e-01
9.900000000000000000e+01,4.115828573703765869e-01,9.246088266372680664e-01,8.636413812637329102e-01,1.200614213943481445e+00,1.763453960418701172e+00,1.030330538749694824e+00,2.487313508987426758e+00,5.220551490783691406e-01,1.868971109390258789e+00,2.423345893621444702e-01
9.910000000000000853e+01,3.953920900821685791e-01,8.749654889106750488e-01,7.685531377792358398e-01,1.187182545661926270e+00,1.604508638381958008e+00,1.089430809020996094e+00,2.472316980361938477e+00,5.892200469970703125e-01,1.959573268890380859e+00,2.609521746635437012e-01
9.920000000000000284e+01,3.838393390178680420e-01,8.258504271507263184e-01,6.851432323455810547e-01,1.166306734085083008e+00,1.450092911720275879e+00,1.135358333587646484e+00,2.409529447555541992e+00,6.617364883422851562e-01,2.052113056182861328e+00,2.825056910514831543e-01
9.929999999999999716e+01,3.765320777893066406e-01,7.775970697402954102e-01,6.130118966102600098e-01,1.138272881507873535e+00,1.302009105682373047e+00,1.169279813766479492e+00,2.306129693984985352e+00,7.377988696098327637e-01,2.145708322525024414e+00,3.075211346149444580e-01
9.940000000000000568e+01,3.731248378753662109e-01,7.304764986038208008e-01,5.519183874130249023e-01,1.103947401046752930e+00,1.163138151168823242e+00,1.192990660667419434e+00,2.177480697631835938e+00,8.174475431442260742e-01,2.239162921905517578e+00,3.365956246852874756e-01
9.950000000000000000e+01,3.732578158378601074e-01,6.847910881042480469e-01,5.015361905097961426e-01,1.064349889755249023e+00,1.036552786827087402e+00,1.204617738723754883e+00,2.031759023666381836e+00,9.000798463821411133e-01,2.328630447387695312e+00,3.714717328548431396e-01
9.960000000000000853e+01,3.765276074409484863e-01,6.409482359886169434e-01,4.614411592483520508e-01,1.020465493202209473e+00,9.224547743797302246e-01,1.205231308937072754e+00,1.874419569969177246e+00,9.816740155220031738e-01,2.407195806503295898e+00,4.142909049987792969e-01
9.970000000000000284e+01,3.818276822566986084e-01,5.996673703193664551e-01,4.310369789600372314e-01,9.732760190963745117e-01,8.205510973930358887e-01,1.196472048759460449e+00,1.713972210884094238e+00,1.050568461418151855e+00,2.464352130889892578e+00,4.658058285713195801e-01
9.979999999999999716e+01,3.880697488784790039e-01,5.611593723297119141e-01,4.086701869964599609e-01,9.241242408752441406e-01,7.305364012718200684e-01,1.179667711257934570e+00,1.556068897247314453e+00,1.105455040931701660e+00,2.488145589828491211e+00,5.258173942565917969e-01
9.990000000000000568e+01,3.951276242733001709e-01,5.249567627906799316e-01,3.927267491817474365e-01,8.742819428443908691e-01,6.520102024078369141e-01,1.155612111091613770e+00,1.403394460678100586e+00,1.147453188896179199e+00,2.470513820648193359e+00,5.933697819709777832e-01
1.000000000000000000e+02,4.028397798538208008e-01,4.909778237342834473e-01,3.814009726047515869e-01,8.250014185905456543e-01,5.846679806709289551e-01,1.124676465988159180e+00,1.257611989974975586e+00,1.178355097770690918e+00,2.404979467391967773e+00,6.661618947982788086e-01
1.001000000000000085e+02,4.109696447849273682e-01,4.592431485652923584e-01,3.743171989917755127e-01,7.766044139862060547e-01,5.282440185546875000e-01,1.087892532348632812e+00,1.122426986694335938e+00,1.198258638381958008e+00,2.299684762954711914e+00,7.424730062484741211e-01
1.002000000000000028e+02,4.186918437480926514e-01,4.301325082778930664e-01,3.711285591125488281e-01,7.293609380722045898e-01,4.823670387268066406e-01,1.046267032623291016e+00,9.996733665466308594e-01,1.206327915191650391e+00,2.169844388961791992e+00,8.223164081573486328e-01
1.002999999999999972e+02,4.259165525436401367e-01,4.035113751888275146e-01,3.714753389358520508e-01,6.835684180259704590e-01,4.465745091438293457e-01,1.000767707824707031e+00,8.893772363662719727e-01,1.203822255134582520e+00,2.023265123367309570e+00,9.051203727722167969e-01
1.004000000000000057e+02,4.322937726974487305e-01,3.794293701648712158e-01,3.749525249004364014e-01,6.396366953849792480e-01,4.198740720748901367e-01,9.525152444839477539e-01,7.911570668220520020e-01,1.192434787750244141e+00,1.865414738655090332e+00,9.862790107727050781e-01
1.005000000000000000e+02,4.372441172599792480e-01,3.580579161643981934e-01,3.804012835025787354e-01,5.983086228370666504e-01,4.006178975105285645e-01,9.027913808822631836e-01,7.047322988510131836e-01,1.173357129096984863e+00,1.704988360404968262e+00,1.054372549057006836e+00
1.006000000000000085e+02,4.412766695022583008e-01,3.389841616153717041e-01,3.867731690406799316e-01,5.597809553146362305e-01,3.867483139038085938e-01,8.530946969985961914e-01,6.296758651733398438e-01,1.147034883499145508e+00,1.547269701957702637e+00,1.108507990837097168e+00
1.007000000000000028e+02,4.464433193206787109e-01,3.214139342308044434e-01,3.939395844936370850e-01,5.235671997070312500e-01,3.773206770420074463e-01,8.041155338287353516e-01,5.657379627227783203e-01,1.114150643348693848e+00,1.394891619682312012e+00,1.149792551994323730e+00
1.007999999999999972e+02,4.527196884155273438e-01,3.051533699035644531e-01,4.017547965049743652e-01,4.895842969417572021e-01,3.719865083694458008e-01,7.561439275741577148e-01,5.126187801361083984e-01,1.075732588768005371e+00,1.249536991119384766e+00,1.180162310600280762e+00
1.009000000000000057e+02,4.599405527114868164e-01,2.901442050933837891e-01,4.099518656730651855e-01,4.578719437122344971e-01,3.703997433185577393e-01,7.094365358352661133e-01,4.699167311191558838e-01,1.032776832580566406e+00,1.115019559860229492e+00,1.199353933334350586e+00
1.010000000000000000e+02,4.682904779911041260e-01,2.761845886707305908e-01,4.177122712135314941e-01,4.288016855716705322e-01,3.721749186515808105e-01,6.643704175949096680e-01,4.371382296085357666e-01,9.862405061721801758e-01,9.929463267326354980e-01,1.206774950027465820e+00
1.011000000000000085e+02,4.784832894802093506e-01,2.632855176925659180e-01,4.249736666679382324e-01,4.022201597690582275e-01,3.767781555652618408e-01,6.213924288749694824e-01,4.128584861755371094e-01,9.374020099639892578e-01,8.833219408988952637e-01,1.203709006309509277e+00
1.012000000000000028e+02,4.904331564903259277e-01,2.519843876361846924e-01,4.313350319862365723e-01,3.782101273536682129e-01,3.826485872268676758e-01,5.813326835632324219e-01,3.955334424972534180e-01,8.874875903129577637e-01,7.857578992843627930e-01,1.191840529441833496e+00
1.012999999999999972e+02,5.040196180343627930e-01,2.424503564834594727e-01,4.362646043300628662e-01,3.569088578224182129e-01,3.894177675247192383e-01,5.437969565391540527e-01,3.830862939357757568e-01,8.379542231559753418e-01,6.999699473381042480e-01,1.172337651252746582e+00
1.014000000000000057e+02,5.187461972236633301e-01,2.342043370008468628e-01,4.403319656848907471e-01,3.378939628601074219e-01,3.968982100486755371e-01,5.085361003875732422e-01,3.749741613864898682e-01,7.892336249351501465e-01,6.255351901054382324e-01,1.145595788955688477e+00
1.015000000000000000e+02,5.347013473510742188e-01,2.270557731389999390e-01,4.455859363079071045e-01,3.203618526458740234e-01,4.049836397171020508e-01,4.754782319068908691e-01,3.708490133285522461e-01,7.416046857833862305e-01,5.622091293334960938e-01,1.112349152565002441e+00
1.016000000000000085e+02,5.525110363960266113e-01,2.207806259393692017e-01,4.519324600696563721e-01,3.041373193264007568e-01,4.130582511425018311e-01,4.448857903480529785e-01,3.703604936599731445e-01,6.953338384628295898e-01,5.096852779388427734e-01,1.073625564575195312e+00
1.017000000000000028e+02,5.721331238746643066e-01,2.150019556283950806e-01,4.592202305793762207e-01,2.891570031642913818e-01,4.206118285655975342e-01,4.169072210788726807e-01,3.731108009815216064e-01,6.508279442787170410e-01,4.675566554069519043e-01,1.030418992042541504e+00
1.017999999999999972e+02,5.935914516448974609e-01,2.097161710262298584e-01,4.676693081855773926e-01,2.752227485179901123e-01,4.276217222213745117e-01,3.913686573505401611e-01,3.782802522182464600e-01,6.086755990982055664e-01,4.353163540363311768e-01,9.836885333061218262e-01
1.019000000000000057e+02,6.169461011886596680e-01,2.047059684991836548e-01,4.779609441757202148e-01,2.623456716537475586e-01,4.333499372005462646e-01,3.685676157474517822e-01,3.844509720802307129e-01,5.694519281387329102e-01,4.114706218242645264e-01,9.347355961799621582e-01
1.020000000000000000e+02,6.421663761138916016e-01,1.999064683914184570e-01,4.899977445602416992e-01,2.510958909988403320e-01,4.377098083496093750e-01,3.483423888683319092e-01,3.914675712585449219e-01,5.326171517372131348e-01,3.944772779941558838e-01,8.847876191139221191e-01
1.021000000000000085e+02,6.692863106727600098e-01,1.953284293413162231e-01,5.036571621894836426e-01,2.416078299283981323e-01,4.421725869178771973e-01,3.300223350524902344e-01,3.991570174694061279e-01,4.980350732803344727e-01,3.822917640209197998e-01,8.352718353271484375e-01
1.022000000000000028e+02,6.980832219123840332e-01,1.909752190113067627e-01,5.184292197227478027e-01,2.333924174308776855e-01,4.479570686817169189e-01,3.130655288696289062e-01,4.073671996593475342e-01,4.656705856323242188e-01,3.744225203990936279e-01,7.865865230560302734e-01
1.022999999999999972e+02,7.285900115966796875e-01,1.870297938585281372e-01,5.344470143318176270e-01,2.262724190950393677e-01,4.547286927700042725e-01,2.974001169204711914e-01,4.152839183807373047e-01,4.359046816825866699e-01,3.705214262008666992e-01,7.390090823173522949e-01
1.024000000000000057e+02,7.608695030212402344e-01,1.835545152425765991e-01,5.523415803909301758e-01,2.200083583593368530e-01,4.624112844467163086e-01,2.828761637210845947e-01,4.226910471916198730e-01,4.086854755878448486e-01,3.702368140220642090e-01,6.928092241287231445e-01
1.025000000000000000e+02,7.949610352516174316e-01,1.805725693702697754e-01,5.720461606979370117e-01,2.142374217510223389e-01,4.716849923133850098e-01,2.693834006786346436e-01,4.293973445892333984e-01,3.839550018310546875e-01,3.731689751148223877e-01,6.483963131904602051e-01
1.026000000000000085e+02,8.309042453765869141e-01,1.781075000762939453e-01,5.935919284820556641e-01,2.089579701423645020e-01,4.827356338500976562e-01,2.571220695972442627e-01,4.346895813941955566e-01,3.619810640811920166e-01,3.784323632717132568e-01,6.063911318778991699e-01
1.027000000000000028e+02,8.687379360198974609e-01,1.761833727359771729e-01,6.170320510864257812e-01,2.039486765861511230e-01,4.955197572708129883e-01,2.466611266136169434e-01,4.387845396995544434e-01,3.424580991268157959e-01,3.846661746501922607e-01,5.673042535781860352e-01
1.027999999999999972e+02,9.085009098052978516e-01,1.748245954513549805e-01,6.423416137695312500e-01,1.991506367921829224e-01,5.097332596778869629e-01,2.377810478210449219e-01,4.437045753002166748e-01,3.245692849159240723e-01,3.917332589626312256e-01,5.305892825126647949e-01
1.029000000000000057e+02,9.502312541007995605e-01,1.740560233592987061e-01,6.695476770401000977e-01,1.945739686489105225e-01,5.249657630920410156e-01,2.300391942262649536e-01,4.498140513896942139e-01,3.080115318298339844e-01,3.994663059711456299e-01,4.961238801479339600e-01
1.030000000000000000e+02,9.941321611404418945e-01,1.737876534461975098e-01,6.984233260154724121e-01,1.902246624231338501e-01,5.417563915252685547e-01,2.233614027500152588e-01,4.568805992603302002e-01,2.927278280258178711e-01,4.076930880546569824e-01,4.638868272304534912e-01
1.031000000000000085e+02,1.040524840354919434e+00,1.738848090171813965e-01,7.290139794349670410e-01,1.862886846065521240e-01,5.604494214057922363e-01,2.173093408346176147e-01,4.649445414543151855e-01,2.785231471061706543e-01,4.155858755111694336e-01,4.342653155326843262e-01
1.032000000000000028e+02,1.089514374732971191e+00,1.743672639131546021e-01,7.613803148269653320e-01,1.828240752220153809e-01,5.809457302093505859e-01,2.117569297552108765e-01,4.748037755489349365e-01,2.653473317623138428e-01,4.229708611965179443e-01,4.071789383888244629e-01
1.032999999999999972e+02,1.141207695007324219e+00,1.752564013004302979e-01,7.955619096755981445e-01,1.798539906740188599e-01,6.033241748809814453e-01,2.066215574741363525e-01,4.863954186439514160e-01,2.536180019378662109e-01,4.296131134033203125e-01,3.825991451740264893e-01
1.034000000000000057e+02,1.195715188980102539e+00,1.765744686126708984e-01,8.315981626510620117e-01,1.774020344018936157e-01,6.275691390037536621e-01,2.017002403736114502e-01,4.996815323829650879e-01,2.437045425176620483e-01,4.348298311233520508e-01,3.607710897922515869e-01
1.035000000000000000e+02,1.253205060958862305e+00,1.783621311187744141e-01,8.695280551910400391e-01,1.754922717809677124e-01,6.537185311317443848e-01,1.969971656799316406e-01,5.142219662666320801e-01,2.351970970630645752e-01,4.389066398143768311e-01,3.413648605346679688e-01
1.036000000000000085e+02,1.314207673072814941e+00,1.808098107576370239e-01,9.093903303146362305e-01,1.741491705179214478e-01,6.816739439964294434e-01,1.925086230039596558e-01,5.298549532890319824e-01,2.277899831533432007e-01,4.439101517200469971e-01,3.235529661178588867e-01
1.037000000000000028e+02,1.378804922103881836e+00,1.841344684362411499e-01,9.512231945991516113e-01,1.733976453542709351e-01,7.112815380096435547e-01,1.883154511451721191e-01,5.472441911697387695e-01,2.213615030050277710e-01,4.500786662101745605e-01,3.070662319660186768e-01
1.037999999999999972e+02,1.447172522544860840e+00,1.885391026735305786e-01,9.952450394630432129e-01,1.731387823820114136e-01,7.426416873931884766e-01,1.845791041851043701e-01,5.664924383163452148e-01,2.154588103294372559e-01,4.572010636329650879e-01,2.918488383293151855e-01
1.039000000000000057e+02,1.519222259521484375e+00,1.942236721515655518e-01,1.041766047477722168e+00,1.732454746961593628e-01,7.757950425148010254e-01,1.813241988420486450e-01,5.875611901283264160e-01,2.100628316402435303e-01,4.653514027595520020e-01,2.777017056941986084e-01
1.040000000000000000e+02,1.595042228698730469e+00,2.017602026462554932e-01,1.090890526771545410e+00,1.737385094165802002e-01,8.107811212539672852e-01,1.785740852355957031e-01,6.105298399925231934e-01,2.049970328807830811e-01,4.753119945526123047e-01,2.645827531814575195e-01
1.041000000000000085e+02,1.674557566642761230e+00,2.116157859563827515e-01,1.142724990844726562e+00,1.746393293142318726e-01,8.476393222808837891e-01,1.763525903224945068e-01,6.353587508201599121e-01,2.001407295465469360e-01,4.870067834854125977e-01,2.529561817646026611e-01
1.042000000000000028e+02,1.757708907127380371e+00,2.239931225776672363e-01,1.197380423545837402e+00,1.759702861309051514e-01,8.864083290100097656e-01,1.746839284896850586e-01,6.621012687683105469e-01,1.955058872699737549e-01,5.003815293312072754e-01,2.431383430957794189e-01
1.042999999999999972e+02,1.844439625740051270e+00,2.390753179788589478e-01,1.255033493041992188e+00,1.777745336294174194e-01,9.271268248558044434e-01,1.735927909612655640e-01,6.905632615089416504e-01,1.910829097032546997e-01,5.149775147438049316e-01,2.346940338611602783e-01
1.044000000000000057e+02,1.934256434440612793e+00,2.569803595542907715e-01,1.316225528717041016e+00,1.802427470684051514e-01,9.698599576950073242e-01,1.730838119983673096e-01,7.207114696502685547e-01,1.870267391204833984e-01,5.306929349899291992e-01,2.273475825786590576e-01
1.045000000000000000e+02,2.026149511337280273e+00,2.777185440063476562e-01,1.381028056144714355e+00,1.835924983024597168e-01,1.014960289001464844e+00,1.729796975851058960e-01,7.526258826255798340e-01,1.834361851215362549e-01,5.481935143470764160e-01,2.209568619728088379e-01
1.046000000000000085e+02,2.119315147399902344e+00,3.018228113651275635e-01,1.449604749679565430e+00,1.880265623331069946e-01,1.062605381011962891e+00,1.732502132654190063e-01,7.863458991050720215e-01,1.803342550992965698e-01,5.675450563430786133e-01,2.150809764862060547e-01
1.047000000000000028e+02,2.212768316268920898e+00,3.297339081764221191e-01,1.521825551986694336e+00,1.937784850597381592e-01,1.112900018692016602e+00,1.739163398742675781e-01,8.219111561775207520e-01,1.777445226907730103e-01,5.887211561203002930e-01,2.097103595733642578e-01
1.047999999999999972e+02,2.303435325622558594e+00,3.629354238510131836e-01,1.597836375236511230e+00,2.013823986053466797e-01,1.165952920913696289e+00,1.749998629093170166e-01,8.593607544898986816e-01,1.756909191608428955e-01,6.117978096008300781e-01,2.046559154987335205e-01
1.049000000000000057e+02,2.385034561157226562e+00,4.035983085632324219e-01,1.677557468414306641e+00,2.113029211759567261e-01,1.221876978874206543e+00,1.765235513448715210e-01,8.987334370613098145e-01,1.741977930068969727e-01,6.367356777191162109e-01,1.998110860586166382e-01
1.050000000000000000e+02,2.448261022567749023e+00,4.529629051685333252e-01,1.760919928550720215e+00,2.237530052661895752e-01,1.281029105186462402e+00,1.785890907049179077e-01,9.400676488876342773e-01,1.732899546623229980e-01,6.635856032371520996e-01,1.951879262924194336e-01
1.051000000000000085e+02,2.480286836624145508e+00,5.108025670051574707e-01,1.847866654396057129e+00,2.389161735773086548e-01,1.343784809112548828e+00,1.814003586769104004e-01,9.834954142570495605e-01,1.729261428117752075e-01,6.921417713165283203e-01,1.907783001661300659e-01
1.052000000000000028e+02,2.472933769226074219e+00,5.766007900238037109e-01,1.937868595123291016e+00,2.569009959697723389e-01,1.410231113433837891e+00,1.852068752050399780e-01,1.029378056526184082e+00,1.729353368282318115e-01,7.223910093307495117e-01,1.867470890283584595e-01
1.052999999999999972e+02,2.418550729751586914e+00,6.480694413185119629e-01,2.029938459396362305e+00,2.777265012264251709e-01,1.480429887771606445e+00,1.901626884937286377e-01,1.077837944030761719e+00,1.733256131410598755e-01,7.544086575508117676e-01,1.831827759742736816e-01
1.054000000000000057e+02,2.321288108825683594e+00,7.232503890991210938e-01,2.123264551162719727e+00,3.019285798072814941e-01,1.554267287254333496e+00,1.966476738452911377e-01,1.128981113433837891e+00,1.741181910037994385e-01,7.882343530654907227e-01,1.801084578037261963e-01
1.055000000000000000e+02,2.196595191955566406e+00,8.021069765090942383e-01,2.216842412948608398e+00,3.299628794193267822e-01,1.631923079490661621e+00,2.052092105150222778e-01,1.182917594909667969e+00,1.753351986408233643e-01,8.239077329635620117e-01,1.775477081537246704e-01
1.056000000000000085e+02,2.053788900375366211e+00,8.839812874794006348e-01,2.307564735412597656e+00,3.633286654949188232e-01,1.713245987892150879e+00,2.161977142095565796e-01,1.239772200584411621e+00,1.770033240318298340e-01,8.614677786827087402e-01,1.755244880914688110e-01
1.057000000000000028e+02,1.898461580276489258e+00,9.663234353065490723e-01,2.389101266860961914e+00,4.041966795921325684e-01,1.798189759254455566e+00,2.297950685024261475e-01,1.300058245658874512e+00,1.792821586132049561e-01,9.009532332420349121e-01,1.740632057189941406e-01
1.057999999999999972e+02,1.738507747650146484e+00,1.037381172180175781e+00,2.452130556106567383e+00,4.537718892097473145e-01,1.886637926101684570e+00,2.461829334497451782e-01,1.363941431045532227e+00,1.823735684156417847e-01,9.424024820327758789e-01,1.731886863708496094e-01
1.059000000000000057e+02,1.580522179603576660e+00,1.094341039657592773e+00,2.483786106109619141e+00,5.118376016616821289e-01,1.977615833282470703e+00,2.653544545173645020e-01,1.431572556495666504e+00,1.865168511867523193e-01,9.859643578529357910e-01,1.728488355875015259e-01
1.060000000000000000e+02,1.427394270896911621e+00,1.138315796852111816e+00,2.475883007049560547e+00,5.778703093528747559e-01,2.070380926132202148e+00,2.875795364379882812e-01,1.502889513969421387e+00,1.918896287679672241e-01,1.031993508338928223e+00,1.728785783052444458e-01
1.061000000000000085e+02,1.280826210975646973e+00,1.170700311660766602e+00,2.420795202255249023e+00,6.495625376701354980e-01,2.164034843444824219e+00,3.133245706558227539e-01,1.577927708625793457e+00,1.989607065916061401e-01,1.080605983734130859e+00,1.732905656099319458e-01
1.062000000000000028e+02,1.144031047821044922e+00,1.192660212516784668e+00,2.322905063629150391e+00,7.249608039855957031e-01,2.257017135620117188e+00,3.434053063392639160e-01,1.656733274459838867e+00,2.082513123750686646e-01,1.131908297538757324e+00,1.741061359643936157e-01
1.062999999999999972e+02,1.019584178924560547e+00,1.202641487121582031e+00,2.197705745697021484e+00,8.040301203727722168e-01,2.344769239425659180e+00,3.797485530376434326e-01,1.739194154739379883e+00,2.200255692005157471e-01,1.186010241508483887e+00,1.753474920988082886e-01
1.064000000000000057e+02,9.075797200202941895e-01,1.201827049255371094e+00,2.054455280303955078e+00,8.861203789710998535e-01,2.420015573501586914e+00,4.243602752685546875e-01,1.825258612632751465e+00,2.344658523797988892e-01,1.243044137954711914e+00,1.770434975624084473e-01
1.065000000000000000e+02,8.076814413070678711e-01,1.191886663436889648e+00,1.898710489273071289e+00,9.686031937599182129e-01,2.470766544342041016e+00,4.775945842266082764e-01,1.914636135101318359e+00,2.517263293266296387e-01,1.303540945053100586e+00,1.793621182441711426e-01
1.066000000000000085e+02,7.196007966995239258e-01,1.174085021018981934e+00,1.738402485847473145e+00,1.039678454399108887e+00,2.486551046371459961e+00,5.393134951591491699e-01,2.006266593933105469e+00,2.717689573764801025e-01,1.367638111114501953e+00,1.825065314769744873e-01
1.067000000000000028e+02,6.429195404052734375e-01,1.149086833000183105e+00,1.580097913742065430e+00,1.096630573272705078e+00,2.459234237670898438e+00,6.080287098884582520e-01,2.099406480789184570e+00,2.950602471828460693e-01,1.435490489006042480e+00,1.867111027240753174e-01
1.067999999999999972e+02,5.773536562919616699e-01,1.117374300956726074e+00,1.426682949066162109e+00,1.140576004981994629e+00,2.384140491485595703e+00,6.815795898437500000e-01,2.193134784698486328e+00,3.220000863075256348e-01,1.507012605667114258e+00,1.921643018722534180e-01
1.069000000000000057e+02,5.226231813430786133e-01,1.079976439476013184e+00,1.279855728149414062e+00,1.172940850257873535e+00,2.272762537002563477e+00,7.585903406143188477e-01,2.285140752792358398e+00,3.537815213203430176e-01,1.582274794578552246e+00,1.993490457534790039e-01
1.070000000000000000e+02,4.783444106578826904e-01,1.037891387939453125e+00,1.142888784408569336e+00,1.194805622100830078e+00,2.138989210128784180e+00,8.389486670494079590e-01,2.369906425476074219e+00,3.924942910671234131e-01,1.661295175552368164e+00,2.087726145982742310e-01
1.071000000000000085e+02,4.440445899963378906e-01,9.920781850814819336e-01,1.018307089805603027e+00,1.204670071601867676e+00,1.989699363708496094e+00,9.221120476722717285e-01,2.439273595809936523e+00,4.398057460784912109e-01,1.743969321250915527e+00,2.206901162862777710e-01
1.072000000000000028e+02,4.185169637203216553e-01,9.437345862388610840e-01,9.061924815177917480e-01,1.203735828399658203e+00,1.830653190612792969e+00,1.001080155372619629e+00,2.480120420455932617e+00,4.956520199775695801e-01,1.830244421958923340e+00,2.352842092514038086e-01
1.072999999999999972e+02,4.001877009868621826e-01,8.940989375114440918e-01,8.062009215354919434e-01,1.193684577941894531e+00,1.670739054679870605e+00,1.066086530685424805e+00,2.483561277389526367e+00,5.598280429840087891e-01,1.919785857200622559e+00,2.527005076408386230e-01
1.074000000000000057e+02,3.869612216949462891e-01,8.446691632270812988e-01,7.180464267730712891e-01,1.175776004791259766e+00,1.514149188995361328e+00,1.117389559745788574e+00,2.441513061523437500e+00,6.302387118339538574e-01,2.011538267135620117e+00,2.729065418243408203e-01
1.075000000000000000e+02,3.781147301197052002e-01,7.959932088851928711e-01,6.413074731826782227e-01,1.150629878044128418e+00,1.363245368003845215e+00,1.156015992164611816e+00,2.353312492370605469e+00,7.048549056053161621e-01,2.104748249053955078e+00,2.963910400867462158e-01
1.076000000000000085e+02,3.733013272285461426e-01,7.483555674552917480e-01,5.757089257240295410e-01,1.118764996528625488e+00,1.219972968101501465e+00,1.184296250343322754e+00,2.234154939651489258e+00,7.830529808998107910e-01,2.198481798171997070e+00,3.235578536987304688e-01
1.077000000000000028e+02,3.721737563610076904e-01,7.020187377929687500e-01,5.209687948226928711e-01,1.081212639808654785e+00,1.088200569152832031e+00,1.200901627540588379e+00,2.094918489456176758e+00,8.643506765365600586e-01,2.290281772613525391e+00,3.556633591651916504e-01
1.077999999999999972e+02,3.743382990360260010e-01,6.573851108551025391e-01,4.767012000083923340e-01,1.038973331451416016e+00,9.688853621482849121e-01,1.205995321273803711e+00,1.941822409629821777e+00,9.477651119232177734e-01,2.374462127685546875e+00,3.948184251785278320e-01
1.079000000000000057e+02,3.791400492191314697e-01,6.149576902389526367e-01,4.424312710762023926e-01,9.930075407028198242e-01,8.619463443756103516e-01,1.200955033302307129e+00,1.781687974929809570e+00,1.022725224494934082e+00,2.442661762237548828e+00,4.426112771034240723e-01
1.080000000000000000e+02,3.850581645965576172e-01,5.754427313804626465e-01,4.169555306434631348e-01,9.445124864578247070e-01,7.669948339462280273e-01,1.187388420104980469e+00,1.622410655021667480e+00,1.083408474922180176e+00,2.481704473495483398e+00,4.989285767078399658e-01
1.081000000000000085e+02,3.918687403202056885e-01,5.383475422859191895e-01,3.986838161945343018e-01,8.947352766990661621e-01,6.837190389633178711e-01,1.166386604309082031e+00,1.467365384101867676e+00,1.130788087844848633e+00,2.482895374298095703e+00,5.635240674018859863e-01
1.082000000000000028e+02,3.993735313415527344e-01,5.035063624382019043e-01,3.855132758617401123e-01,8.451771736145019531e-01,6.117240786552429199e-01,1.138224959373474121e+00,1.318468213081359863e+00,1.165913105010986328e+00,2.438186168670654297e+00,6.342352628707885742e-01
1.082999999999999972e+02,4.074601233005523682e-01,4.708555340766906738e-01,3.767280578613281250e-01,7.963813543319702148e-01,5.507693886756896973e-01,1.103784561157226562e+00,1.178319573402404785e+00,1.190933823585510254e+00,2.347856998443603516e+00,7.090330719947814941e-01
1.084000000000000057e+02,4.153999388217926025e-01,4.407280087471008301e-01,3.719801604747772217e-01,7.486321926116943359e-01,5.005264878273010254e-01,1.064085364341735840e+00,1.050316333770751953e+00,1.203888416290283203e+00,2.227384328842163086e+00,7.874534130096435547e-01
1.085000000000000000e+02,4.228272140026092529e-01,4.131740033626556396e-01,3.709224164485931396e-01,7.021893858909606934e-01,4.605694711208343506e-01,1.020112276077270508e+00,9.347993731498718262e-01,1.205687761306762695e+00,2.087248563766479492e+00,8.689495325088500977e-01
1.086000000000000085e+02,4.296586215496063232e-01,3.880627453327178955e-01,3.731614351272583008e-01,6.574526429176330566e-01,4.302939474582672119e-01,9.728499054908752441e-01,8.315297961235046387e-01,1.197909235954284668e+00,1.933522939682006836e+00,9.522890448570251465e-01
1.087000000000000028e+02,4.351403415203094482e-01,3.656976222991943359e-01,3.780405819416046143e-01,6.149258017539978027e-01,4.080401957035064697e-01,9.236418008804321289e-01,7.401773333549499512e-01,1.181954979896545410e+00,1.773249268531799316e+00,1.026504635810852051e+00
1.087999999999999972e+02,4.393129646778106689e-01,3.458417654037475586e-01,3.840294182300567627e-01,5.753345489501953125e-01,3.921786248683929443e-01,8.737684488296508789e-01,6.603639125823974609e-01,1.158728003501892090e+00,1.614085674285888672e+00,1.086452841758728027e+00
1.089000000000000057e+02,4.439618289470672607e-01,3.277457654476165771e-01,3.909001648426055908e-01,5.381819605827331543e-01,3.809258937835693359e-01,8.244666457176208496e-01,5.917602181434631348e-01,1.128521680831909180e+00,1.459298968315124512e+00,1.133157968521118164e+00
1.090000000000000000e+02,4.498766064643859863e-01,3.109970688819885254e-01,3.984613716602325439e-01,5.032897591590881348e-01,3.739117980003356934e-01,7.760542035102844238e-01,5.341107249259948730e-01,1.092350602149963379e+00,1.310748338699340820e+00,1.167719244956970215e+00
1.091000000000000085e+02,4.567607939243316650e-01,2.955332696437835693e-01,4.066003262996673584e-01,4.705954790115356445e-01,3.707892596721649170e-01,7.288007736206054688e-01,4.870556294918060303e-01,1.051225066184997559e+00,1.171162962913513184e+00,1.192133545875549316e+00
1.092000000000000028e+02,4.645774662494659424e-01,2.811776101589202881e-01,4.145771265029907227e-01,4.404384791851043701e-01,3.711981177330017090e-01,6.830043196678161621e-01,4.501418471336364746e-01,1.006117820739746094e+00,1.043800115585327148e+00,1.204460382461547852e+00
1.092999999999999972e+02,4.741075336933135986e-01,2.678581774234771729e-01,4.220395982265472412e-01,4.128591120243072510e-01,3.747329711914062500e-01,6.390743851661682129e-01,4.225081801414489746e-01,9.581021666526794434e-01,9.289277791976928711e-01,1.205695867538452148e+00
1.094000000000000057e+02,4.853998422622680664e-01,2.558667063713073730e-01,4.288962185382843018e-01,3.877317011356353760e-01,3.802132308483123779e-01,5.977638363838195801e-01,4.024823009967803955e-01,9.084815382957458496e-01,8.262794017791748047e-01,1.197450876235961914e+00
1.095000000000000000e+02,4.984149634838104248e-01,2.456905841827392578e-01,4.343936741352081299e-01,3.653581738471984863e-01,3.866138458251953125e-01,5.592523813247680664e-01,3.880855739116668701e-01,8.587222695350646973e-01,7.355378270149230957e-01,1.181090354919433594e+00
1.096000000000000085e+02,5.127789378166198730e-01,2.370087206363677979e-01,4.385771155357360840e-01,3.455023169517517090e-01,3.938038349151611328e-01,5.230548977851867676e-01,3.781706094741821289e-01,8.096452355384826660e-01,6.563134789466857910e-01,1.157466530799865723e+00
1.097000000000000028e+02,5.281951427459716797e-01,2.294429838657379150e-01,4.432581067085266113e-01,3.274028301239013672e-01,4.016409218311309814e-01,4.890891313552856445e-01,3.723886907100677490e-01,7.615446448326110840e-01,5.882892608642578125e-01,1.126905202865600586e+00
1.097999999999999972e+02,5.452674031257629395e-01,2.229046821594238281e-01,4.491997659206390381e-01,3.106509149074554443e-01,4.098475277423858643e-01,4.574011564254760742e-01,3.703936934471130371e-01,7.146796584129333496e-01,5.312054157257080078e-01,1.090432763099670410e+00
1.099000000000000057e+02,5.642166137695312500e-01,2.169352173805236816e-01,4.561097025871276855e-01,2.951832413673400879e-01,4.176101684570312500e-01,4.283584654331207275e-01,3.718076646327972412e-01,6.694039106369018555e-01,4.846963882446289062e-01,1.049058198928833008e+00
1.100000000000000000e+02,5.849758386611938477e-01,2.114712595939636230e-01,4.639548659324645996e-01,2.808227539062500000e-01,4.248738288879394531e-01,4.018025994300842285e-01,3.761603832244873047e-01,6.261416673660278320e-01,4.483045339584350586e-01,1.003751873970031738e+00
1.101000000000000085e+02,6.076283454895019531e-01,2.063782662153244019e-01,4.735179841518402100e-01,2.674942314624786377e-01,4.312207996845245361e-01,3.778272569179534912e-01,3.819273412227630615e-01,5.857504010200500488e-01,4.211100339889526367e-01,9.556083679199218750e-01
1.102000000000000028e+02,6.321411728858947754e-01,2.014951258897781372e-01,4.848311841487884521e-01,2.554962038993835449e-01,4.361357390880584717e-01,3.565583825111389160e-01,3.886040449142456055e-01,5.479499101638793945e-01,4.014494419097900391e-01,9.059221148490905762e-01
1.102999999999999972e+02,6.585658192634582520e-01,1.968321353197097778e-01,4.978661835193634033e-01,2.453173995018005371e-01,4.402135014533996582e-01,3.375670909881591797e-01,3.960097134113311768e-01,5.124336481094360352e-01,3.873028755187988281e-01,8.561772704124450684e-01
1.104000000000000057e+02,6.867516040802001953e-01,1.923800706863403320e-01,5.122439861297607422e-01,2.366327792406082153e-01,4.454923272132873535e-01,3.200522661209106445e-01,4.040315449237823486e-01,4.791284799575805664e-01,3.776202499866485596e-01,8.071318268775939941e-01
1.105000000000000000e+02,7.166055440902709961e-01,1.882603466510772705e-01,5.276685953140258789e-01,2.290628254413604736e-01,4.518582224845886230e-01,3.038441538810729980e-01,4.121620059013366699e-01,4.482282698154449463e-01,3.720528483390808105e-01,7.590782642364501953e-01
1.106000000000000085e+02,7.482177019119262695e-01,1.846022754907608032e-01,5.447524189949035645e-01,2.225203216075897217e-01,4.591642916202545166e-01,2.888777554035186768e-01,4.197731912136077881e-01,4.199633598327636719e-01,3.702545762062072754e-01,7.122738957405090332e-01
1.107000000000000028e+02,7.816275358200073242e-01,1.814288496971130371e-01,5.637181997299194336e-01,2.165457308292388916e-01,4.676440656185150146e-01,2.749560475349426270e-01,4.268708825111389160e-01,3.941388428211212158e-01,3.718440532684326172e-01,6.670833826065063477e-01
1.107999999999999972e+02,8.168747425079345703e-01,1.787634938955307007e-01,5.844949483871459961e-01,2.110765725374221802e-01,4.779655337333679199e-01,2.620929777622222900e-01,4.327656030654907227e-01,3.710240721702575684e-01,3.763237893581390381e-01,6.239401698112487793e-01
1.109000000000000057e+02,8.539983034133911133e-01,1.766300499439239502e-01,6.071652173995971680e-01,2.059798985719680786e-01,4.900306463241577148e-01,2.508665919303894043e-01,4.372747242450714111e-01,3.505197465419769287e-01,3.821462094783782959e-01,5.836946964263916016e-01
1.110000000000000000e+02,8.930371999740600586e-01,1.750528067350387573e-01,6.316965222358703613e-01,2.010930329561233521e-01,5.037134885787963867e-01,2.413983941078186035e-01,4.415866732597351074e-01,3.320342302322387695e-01,3.888724744319915771e-01,5.460103154182434082e-01
1.111000000000000085e+02,9.340296983718872070e-01,1.740564852952957153e-01,6.581406593322753906e-01,1.964264512062072754e-01,5.185000896453857422e-01,2.331968396902084351e-01,4.472428262233734131e-01,3.149276077747344971e-01,3.963190019130706787e-01,5.106065273284912109e-01
1.112000000000000028e+02,9.770679473876953125e-01,1.736265867948532104e-01,6.863443851470947266e-01,1.919706463813781738e-01,5.345416069030761719e-01,2.260903269052505493e-01,4.539062380790710449e-01,2.991159558296203613e-01,4.043763279914855957e-01,4.774107635021209717e-01
1.112999999999999972e+02,1.022518157958984375e+00,1.735821217298507690e-01,7.162165045738220215e-01,1.878474205732345581e-01,5.524661540985107422e-01,2.198327779769897461e-01,4.614835083484649658e-01,2.844747900962829590e-01,4.124879240989685059e-01,4.466479420661926270e-01
1.114000000000000057e+02,1.070526480674743652e+00,1.739151477813720703e-01,7.478479743003845215e-01,1.841861158609390259e-01,5.721989274024963379e-01,2.140671759843826294e-01,4.705315828323364258e-01,2.708649635314941406e-01,4.200761914253234863e-01,4.185129702091217041e-01
1.115000000000000000e+02,1.121198654174804688e+00,1.746467202901840210e-01,7.812784314155578613e-01,1.810097545385360718e-01,5.937744975090026855e-01,2.087920904159545898e-01,4.813853204250335693e-01,2.584255039691925049e-01,4.271388053894042969e-01,3.928173482418060303e-01
1.116000000000000085e+02,1.174643993377685547e+00,1.757988780736923218e-01,8.165473937988281250e-01,1.783417910337448120e-01,6.172435283660888672e-01,2.037845999002456665e-01,4.939777851104736328e-01,2.477574348449707031e-01,4.329578578472137451e-01,3.698473870754241943e-01
1.117000000000000028e+02,1.230975389480590820e+00,1.773944348096847534e-01,8.536939620971679688e-01,1.762060672044754028e-01,6.425830721855163574e-01,1.989885717630386353e-01,5.080599784851074219e-01,2.387287318706512451e-01,4.373985826969146729e-01,3.494725227355957031e-01
1.117999999999999972e+02,1.290637254714965820e+00,1.795672774314880371e-01,8.927570581436157227e-01,1.746269166469573975e-01,6.698176860809326172e-01,1.944138407707214355e-01,5.231615304946899414e-01,2.308627218008041382e-01,4.417772591114044189e-01,3.310652375221252441e-01
1.119000000000000057e+02,1.353877186775207520e+00,1.825234442949295044e-01,9.337750673294067383e-01,1.736290454864501953e-01,6.987194418907165527e-01,1.900678724050521851e-01,5.397377014160156250e-01,2.240770161151885986e-01,4.474963843822479248e-01,3.140276372432708740e-01
1.120000000000000000e+02,1.420834302902221680e+00,1.865064650774002075e-01,9.768413901329040527e-01,1.731975525617599487e-01,7.293379902839660645e-01,1.861371994018554688e-01,5.582291483879089355e-01,2.179705798625946045e-01,4.542127847671508789e-01,2.982833981513977051e-01
1.121000000000000085e+02,1.491538882255554199e+00,1.916598826646804810e-01,1.022322535514831543e+00,1.731513589620590210e-01,7.617331147193908691e-01,1.826782077550888062e-01,5.785179138183593750e-01,2.123594731092453003e-01,4.618378579616546631e-01,2.836956977844238281e-01
1.122000000000000028e+02,1.565927147865295410e+00,1.984202116727828979e-01,1.070363879203796387e+00,1.734829396009445190e-01,7.959442734718322754e-01,1.797141581773757935e-01,6.006795763969421387e-01,2.071917057037353516e-01,4.709944128990173340e-01,2.701390683650970459e-01
1.122999999999999972e+02,1.644082069396972656e+00,2.073612362146377563e-01,1.121071219444274902e+00,1.742133796215057373e-01,8.320109248161315918e-01,1.772686392068862915e-01,6.247131228446960449e-01,2.022465467453002930e-01,4.819419085979461670e-01,2.577801644802093506e-01
1.124000000000000057e+02,1.725891351699829102e+00,2.187564671039581299e-01,1.174553275108337402e+00,1.753646433353424072e-01,8.699720501899719238e-01,1.753657013177871704e-01,6.506417989730834961e-01,1.975177675485610962e-01,4.946253597736358643e-01,2.472075372934341431e-01
1.125000000000000000e+02,1.811306595802307129e+00,2.327872812747955322e-01,1.230923652648925781e+00,1.769596189260482788e-01,9.098662734031677246e-01,1.740298569202423096e-01,6.784091591835021973e-01,1.930062472820281982e-01,5.087703466415405273e-01,2.382480204105377197e-01
1.126000000000000085e+02,1.900139451026916504e+00,2.496258616447448730e-01,1.290629506111145020e+00,1.791315227746963501e-01,9.517320394515991211e-01,1.732860505580902100e-01,7.078226804733276367e-01,1.887669265270233154e-01,5.239328145980834961e-01,2.304389923810958862e-01
1.127000000000000028e+02,1.991345524787902832e+00,2.692379355430603027e-01,1.353926897048950195e+00,1.820833981037139893e-01,9.957934617996215820e-01,1.730315387248992920e-01,7.389814257621765137e-01,1.849772781133651733e-01,5.406075119972229004e-01,2.237033098936080933e-01
1.127999999999999972e+02,2.084182024002075195e+00,2.920153737068176270e-01,1.420944929122924805e+00,1.860617399215698242e-01,1.042356252670288086e+00,1.731428205966949463e-01,7.719289660453796387e-01,1.816663891077041626e-01,5.591937303543090820e-01,2.176213413476943970e-01
1.129000000000000057e+02,2.177769660949707031e+00,3.183639943599700928e-01,1.491693615913391113e+00,1.912214159965515137e-01,1.091524362564086914e+00,1.736408025026321411e-01,8.067047595977783203e-01,1.788576245307922363e-01,5.795800089836120605e-01,2.120366543531417847e-01
1.130000000000000000e+02,2.270129919052124023e+00,3.493086993694305420e-01,1.566119194030761719e+00,1.979898959398269653e-01,1.143404483795166016e+00,1.745468974113464355e-01,8.433481454849243164e-01,1.765747368335723877e-01,6.018436551094055176e-01,2.068836092948913574e-01
1.131000000000000085e+02,2.356168985366821289e+00,3.868825435638427734e-01,1.644331812858581543e+00,2.069221585988998413e-01,1.198107600212097168e+00,1.758835166692733765e-01,8.818980455398559570e-01,1.748418956995010376e-01,6.259766221046447754e-01,2.019490003585815430e-01
1.132000000000000028e+02,2.428148269653320312e+00,4.329292774200439453e-01,1.726203322410583496e+00,2.183099091053009033e-01,1.255814313888549805e+00,1.776951551437377930e-01,9.223929643630981445e-01,1.736837476491928101e-01,6.520091295242309570e-01,1.972316354513168335e-01
1.132999999999999972e+02,2.473272562026977539e+00,4.875329136848449707e-01,1.811685204505920410e+00,2.323347479104995728e-01,1.317066669464111328e+00,1.801727563142776489e-01,9.648838639259338379e-01,1.731153875589370728e-01,6.798663139343261719e-01,1.927303969860076904e-01
1.134000000000000057e+02,2.482128381729125977e+00,5.505423545837402344e-01,1.900588989257812500e+00,2.491682618856430054e-01,1.381933212280273438e+00,1.835349053144454956e-01,1.009701490402221680e+00,1.729699075222015381e-01,7.093710899353027344e-01,1.885115653276443481e-01
1.135000000000000000e+02,2.446598052978515625e+00,6.200776696205139160e-01,1.991869211196899414e+00,2.687751352787017822e-01,1.450574517250061035e+00,1.879829317331314087e-01,1.057052135467529297e+00,1.731967329978942871e-01,7.406247854232788086e-01,1.847460865974426270e-01
1.136000000000000085e+02,2.363989353179931641e+00,6.940977573394775391e-01,2.084795713424682617e+00,2.915427386760711670e-01,1.522852540016174316e+00,1.937591433525085449e-01,1.107040405273437500e+00,1.738167256116867065e-01,7.736694812774658203e-01,1.814606636762619019e-01
1.137000000000000028e+02,2.248303413391113281e+00,7.716121077537536621e-01,2.178469896316528320e+00,3.178826272487640381e-01,1.598925471305847168e+00,2.013915032148361206e-01,1.159774422645568848e+00,1.748516261577606201e-01,8.085446357727050781e-01,1.786786168813705444e-01
1.137999999999999972e+02,2.111569404602050781e+00,8.523138761520385742e-01,2.270957946777343750e+00,3.488089144229888916e-01,1.678709983825683594e+00,2.113424241542816162e-01,1.215366363525390625e+00,1.763240844011306763e-01,8.452895879745483398e-01,1.764237284660339355e-01
1.139000000000000057e+02,1.960328340530395508e+00,9.355524778366088867e-01,2.357199907302856445e+00,3.863452970981597900e-01,1.762136340141296387e+00,2.238256633281707764e-01,1.274114370346069336e+00,1.783165782690048218e-01,8.839431405067443848e-01,1.747202277183532715e-01
1.140000000000000000e+02,1.800892472267150879e+00,1.012134909629821777e+00,2.429505586624145508e+00,4.323484599590301514e-01,1.849146842956542969e+00,2.390248179435729980e-01,1.336464285850524902e+00,1.810315400362014771e-01,9.245439171791076660e-01,1.735927760601043701e-01
1.141000000000000085e+02,1.641655445098876953e+00,1.074504733085632324e+00,2.475109815597534180e+00,4.869189262390136719e-01,1.939197778701782227e+00,2.570451796054840088e-01,1.402481913566589355e+00,1.847155988216400146e-01,9.671489596366882324e-01,1.730519235134124756e-01
1.142000000000000028e+02,1.486275553703308105e+00,1.123439550399780273e+00,2.484500408172607422e+00,5.499171018600463867e-01,2.031310081481933594e+00,2.779105603694915771e-01,1.472265720367431641e+00,1.895271241664886475e-01,1.012100338935852051e+00,1.729253232479095459e-01
1.142999999999999972e+02,1.336831092834472656e+00,1.159923315048217773e+00,2.449541807174682617e+00,6.194891333580017090e-01,2.124669313430786133e+00,3.021573126316070557e-01,1.545673012733459473e+00,1.958116739988327026e-01,1.059590458869934082e+00,1.731721013784408569e-01
1.144000000000000057e+02,1.195606708526611328e+00,1.186332464218139648e+00,2.367360115051269531e+00,6.935778260231018066e-01,2.218261241912841797e+00,3.302475512027740479e-01,1.622905492782592773e+00,2.041129618883132935e-01,1.109723806381225586e+00,1.738131940364837646e-01
1.145000000000000000e+02,1.066263437271118164e+00,1.200817823410034180e+00,2.251843214035034180e+00,7.711554765701293945e-01,2.308948278427124023e+00,3.636920452117919922e-01,1.703813433647155762e+00,2.148161530494689941e-01,1.162608981132507324e+00,1.748703718185424805e-01
1.146000000000000085e+02,9.493678808212280273e-01,1.204019188880920410e+00,2.115171194076538086e+00,8.519330024719238281e-01,2.390365123748779297e+00,4.046630561351776123e-01,1.788348793983459473e+00,2.281073778867721558e-01,1.218358516693115234e+00,1.763663440942764282e-01
1.147000000000000028e+02,8.447611927986145020e-01,1.197404265403747559e+00,1.963899016380310059e+00,9.352905750274658203e-01,2.453150033950805664e+00,4.543423652648925781e-01,1.876428723335266113e+00,2.441710531711578369e-01,1.277296543121337891e+00,1.783920973539352417e-01
1.147999999999999972e+02,7.520762085914611816e-01,1.182480812072753906e+00,1.804283857345581055e+00,1.012178897857666016e+00,2.484455823898315430e+00,5.125142335891723633e-01,1.967164874076843262e+00,2.630300223827362061e-01,1.339840054512023926e+00,1.811503171920776367e-01
1.149000000000000057e+02,6.709697842597961426e-01,1.160260677337646484e+00,1.644779682159423828e+00,1.074845671653747559e+00,2.476106882095336914e+00,5.786396265029907227e-01,2.059773206710815430e+00,2.848736941814422607e-01,1.406062245368957520e+00,1.848901808261871338e-01
1.150000000000000000e+02,6.010764837265014648e-01,1.130993247032165527e+00,1.489093899726867676e+00,1.124037504196166992e+00,2.420512914657592773e+00,6.504063606262207031e-01,2.153362989425659180e+00,3.102062940597534180e-01,1.476043224334716797e+00,1.897683143615722656e-01
1.151000000000000085e+02,5.421494245529174805e-01,1.095640897750854492e+00,1.339329957962036133e+00,1.160740733146667480e+00,2.322241067886352539e+00,7.258689999580383301e-01,2.246599674224853516e+00,3.397067487239837646e-01,1.549652338027954102e+00,1.961456984281539917e-01
1.152000000000000028e+02,4.938428401947021484e-01,1.055215477943420410e+00,1.197753071784973145e+00,1.187334179878234863e+00,2.196788787841796875e+00,8.049979805946350098e-01,2.335291862487792969e+00,3.752207159996032715e-01,1.627087116241455078e+00,2.045653462409973145e-01
1.152999999999999972e+02,4.557162821292877197e-01,1.010693311691284180e+00,1.068052649497985840e+00,1.201996445655822754e+00,2.053346395492553711e+00,8.871476054191589355e-01,2.412373781204223633e+00,4.188305437564849854e-01,1.708193540573120117e+00,2.153990119695663452e-01
1.154000000000000057e+02,4.270246624946594238e-01,9.631048440933227539e-01,9.508174657821655273e-01,1.205342173576354980e+00,1.897456884384155273e+00,9.696125984191894531e-01,2.466631412506103516e+00,4.711064100265502930e-01,1.792925000190734863e+00,2.288304716348648071e-01
1.155000000000000000e+02,4.060869514942169189e-01,9.137731194496154785e-01,8.458904027938842773e-01,1.198841929435729980e+00,1.737089753150939941e+00,1.040574312210083008e+00,2.486794948577880859e+00,5.318723320960998535e-01,1.881185412406921387e+00,2.450433522462844849e-01
1.156000000000000085e+02,3.910745382308959961e-01,8.640881776809692383e-01,7.529044151306152344e-01,1.184008479118347168e+00,1.578762054443359375e+00,1.097415089607238770e+00,2.464780330657958984e+00,5.999293923377990723e-01,1.972041606903076172e+00,2.640456855297088623e-01
1.157000000000000028e+02,3.805799484252929688e-01,8.150392770767211914e-01,6.715160012245178223e-01,1.161854982376098633e+00,1.425346851348876953e+00,1.141252994537353516e+00,2.394860506057739258e+00,6.730386614799499512e-01,2.064733743667602539e+00,2.860636413097381592e-01
1.157999999999999972e+02,3.742552697658538818e-01,7.669248580932617188e-01,6.013612151145935059e-01,1.132627844810485840e+00,1.278537988662719727e+00,1.173536539077758789e+00,2.286730051040649414e+00,7.496244311332702637e-01,2.158364534378051758e+00,3.115844130516052246e-01
1.159000000000000057e+02,3.717548549175262451e-01,7.200080752372741699e-01,5.421943664550781250e-01,1.097292065620422363e+00,1.141639471054077148e+00,1.195286750793457031e+00,2.155124902725219727e+00,8.296610713005065918e-01,2.251508235931396484e+00,3.413466215133666992e-01
1.160000000000000000e+02,3.727072179317474365e-01,6.746255755424499512e-01,4.936704635620117188e-01,1.056861996650695801e+00,1.017136573791503906e+00,1.205039381980895996e+00,2.007351875305175781e+00,9.125959873199462891e-01,2.339800357818603516e+00,3.772361874580383301e-01
1.161000000000000085e+02,3.766873478889465332e-01,6.311851739883422852e-01,4.553495943546295166e-01,1.012315273284912109e+00,9.051041007041931152e-01,1.204004287719726562e+00,1.848963022232055664e+00,9.927781224250793457e-01,2.416092634201049805e+00,4.213044941425323486e-01
1.162000000000000028e+02,3.822690248489379883e-01,5.905267596244812012e-01,4.265048503875732422e-01,9.646774530410766602e-01,8.051940202713012695e-01,1.193866491317749023e+00,1.688852310180664062e+00,1.059411287307739258e+00,2.468796968460083008e+00,4.740185141563415527e-01
1.162999999999999972e+02,3.887779116630554199e-01,5.525079369544982910e-01,4.054516851902008057e-01,9.152767062187194824e-01,7.171217203140258789e-01,1.175880551338195801e+00,1.531726837158203125e+00,1.112204432487487793e+00,2.487012863159179688e+00,5.352237820625305176e-01
1.164000000000000057e+02,3.960443437099456787e-01,5.167767405509948730e-01,3.903756439685821533e-01,8.654952645301818848e-01,6.404646039009094238e-01,1.150651097297668457e+00,1.380109190940856934e+00,1.152231931686401367e+00,2.462627172470092773e+00,6.035915017127990723e-01
1.165000000000000000e+02,4.039405882358551025e-01,4.832588434219360352e-01,3.798284530639648438e-01,8.163487911224365234e-01,5.749500393867492676e-01,1.118710994720458984e+00,1.235763669013977051e+00,1.181635618209838867e+00,2.390353918075561523e+00,6.769160628318786621e-01
1.166000000000000085e+02,4.120733737945556641e-01,4.520753324031829834e-01,3.734616339206695557e-01,7.681362628936767578e-01,5.202950835227966309e-01,1.081091284751892090e+00,1.102579832077026367e+00,1.199625968933105469e+00,2.280709981918334961e+00,7.536970973014831543e-01
1.167000000000000028e+02,4.197086691856384277e-01,4.235332906246185303e-01,3.709288835525512695e-01,7.211217880249023438e-01,4.761124551296234131e-01,1.038792490959167480e+00,9.818401336669921875e-01,1.205971360206604004e+00,2.148104906082153320e+00,8.338897824287414551e-01
1.167999999999999972e+02,4.268504381179809570e-01,3.974376022815704346e-01,3.718610107898712158e-01,6.756324172019958496e-01,4.419264197349548340e-01,9.927750229835510254e-01,8.735126256942749023e-01,1.201991438865661621e+00,1.999623298645019531e+00,9.169443249702453613e-01
1.169000000000000057e+02,4.329069852828979492e-01,3.739962279796600342e-01,3.758357763290405273e-01,6.320788860321044922e-01,4.165227115154266357e-01,9.442403912544250488e-01,7.772045731544494629e-01,1.189343690872192383e+00,1.840886831283569336e+00,9.966203570365905762e-01
1.170000000000000000e+02,4.375634491443634033e-01,3.531973361968994141e-01,3.814472556114196777e-01,5.912979841232299805e-01,3.983113765716552734e-01,8.944353461265563965e-01,6.926232576370239258e-01,1.169160962104797363e+00,1.680836796760559082e+00,1.062535643577575684e+00
1.171000000000000085e+02,4.417257905006408691e-01,3.345265686511993408e-01,3.879790008068084717e-01,5.531904101371765137e-01,3.851869702339172363e-01,8.448611497879028320e-01,6.193541288375854492e-01,1.141779899597167969e+00,1.523921370506286621e+00,1.114666342735290527e+00
1.172000000000000028e+02,4.472101926803588867e-01,3.172637820243835449e-01,3.952687680721282959e-01,5.173766016960144043e-01,3.764458596706390381e-01,7.960530519485473633e-01,5.571559071540832520e-01,1.108001708984375000e+00,1.372599244117736816e+00,1.154068112373352051e+00
1.172999999999999972e+02,4.537316858768463135e-01,3.012985587120056152e-01,4.031893312931060791e-01,4.837814569473266602e-01,3.717400729656219482e-01,7.482951879501342773e-01,5.057123303413391113e-01,1.068850159645080566e+00,1.228706121444702148e+00,1.182972192764282227e+00
1.174000000000000057e+02,4.611786901950836182e-01,2.865374982357025146e-01,4.113557636737823486e-01,4.525207877159118652e-01,3.707222044467926025e-01,7.018471360206604004e-01,4.646077156066894531e-01,1.025314688682556152e+00,1.096135258674621582e+00,1.200342416763305664e+00
1.175000000000000000e+02,4.699602723121643066e-01,2.728104591369628906e-01,4.190253913402557373e-01,4.239072501659393311e-01,3.729986250400543213e-01,6.571086645126342773e-01,4.332982897758483887e-01,9.783619046211242676e-01,9.760164618492126465e-01,1.206125378608703613e+00
1.176000000000000085e+02,4.805800616741180420e-01,2.602047026157379150e-01,4.262009263038635254e-01,3.977461159229278564e-01,3.779053390026092529e-01,6.145874261856079102e-01,4.101932942867279053e-01,9.293218851089477539e-01,8.682960867881774902e-01,1.201667308807373047e+00
1.177000000000000028e+02,4.929469525814056396e-01,2.493211328983306885e-01,4.322996735572814941e-01,3.742393553256988525e-01,3.839133679866790771e-01,5.750057101249694824e-01,3.937350511550903320e-01,8.794332742691040039e-01,7.725818753242492676e-01,1.188605189323425293e+00
1.177999999999999972e+02,5.068638324737548828e-01,2.401295155286788940e-01,4.369916319847106934e-01,3.533857166767120361e-01,3.908003568649291992e-01,5.378624796867370605e-01,3.819777071475982666e-01,8.300480842590332031e-01,6.885735392570495605e-01,1.168053269386291504e+00
1.179000000000000057e+02,5.218259096145629883e-01,2.321357131004333496e-01,4.411540031433105469e-01,3.346791863441467285e-01,3.983760178089141846e-01,5.029799342155456543e-01,3.744986653327941895e-01,7.815192341804504395e-01,6.158640980720520020e-01,1.140316486358642578e+00
1.180000000000000000e+02,5.381720662117004395e-01,2.252322435379028320e-01,4.466322064399719238e-01,3.173862397670745850e-01,4.065261483192443848e-01,4.702972173690795898e-01,3.709505498409271240e-01,7.341205477714538574e-01,5.542136430740356445e-01,1.106234669685363770e+00
1.181000000000000085e+02,5.564324855804443359e-01,2.190729826688766479e-01,4.531506299972534180e-01,3.013916313648223877e-01,4.145047366619110107e-01,4.401571750640869141e-01,3.709780573844909668e-01,6.881345510482788086e-01,5.033004879951477051e-01,1.066829800605773926e+00
1.182000000000000028e+02,5.764855146408081055e-01,2.134059816598892212e-01,4.605960249900817871e-01,2.866051793098449707e-01,4.219689369201660156e-01,4.125936627388000488e-01,3.741787970066070557e-01,6.439719796180725098e-01,4.627043902873992920e-01,1.023089647293090820e+00
1.182999999999999972e+02,5.983995199203491211e-01,2.082035243511199951e-01,4.693585038185119629e-01,2.728528082370758057e-01,4.288213849067687988e-01,3.874850273132324219e-01,3.795363903045654297e-01,6.023144125938415527e-01,4.318558573722839355e-01,9.759883880615234375e-01
1.184000000000000057e+02,6.221928596496582031e-01,2.032373547554016113e-01,4.799592792987823486e-01,2.602113485336303711e-01,4.343099892139434814e-01,3.651317358016967773e-01,3.858335316181182861e-01,5.635209679603576660e-01,4.091311991214752197e-01,9.268632531166076660e-01
1.185000000000000000e+02,6.478701829910278320e-01,1.984854638576507568e-01,4.923035800457000732e-01,2.492867857217788696e-01,4.384894669055938721e-01,3.452939987182617188e-01,3.929435908794403076e-01,5.270645618438720703e-01,3.929422199726104736e-01,8.769708871841430664e-01
1.186000000000000085e+02,6.754148006439208984e-01,1.939530223608016968e-01,5.062040090560913086e-01,2.400634288787841797e-01,4.431874454021453857e-01,3.272053003311157227e-01,4.007124006748199463e-01,4.928476512432098389e-01,3.814120292663574219e-01,8.276136517524719238e-01
1.187000000000000028e+02,7.046077847480773926e-01,1.896723657846450806e-01,5.211501717567443848e-01,2.320440560579299927e-01,4.491418898105621338e-01,3.104633390903472900e-01,4.089241921901702881e-01,4.608762264251708984e-01,3.741429150104522705e-01,7.791280746459960938e-01
1.187999999999999972e+02,7.355353832244873047e-01,1.858302503824234009e-01,5.374646186828613281e-01,2.251158058643341064e-01,4.560636579990386963e-01,2.950051426887512207e-01,4.167462289333343506e-01,4.315362572669982910e-01,3.707876205444335938e-01,7.317860722541809082e-01
1.189000000000000057e+02,7.682457566261291504e-01,1.824638247489929199e-01,5.556968450546264648e-01,2.189431786537170410e-01,4.639238715171813965e-01,2.806524038314819336e-01,4.240651428699493408e-01,4.047074913978576660e-01,3.709889054298400879e-01,6.858758926391601562e-01
1.190000000000000000e+02,8.027784228324890137e-01,1.795963644981384277e-01,5.757228732109069824e-01,2.132619023323059082e-01,4.735077619552612305e-01,2.673309743404388428e-01,4.305684268474578857e-01,3.804137408733367920e-01,3.743428885936737061e-01,6.418086290359497070e-01
1.191000000000000085e+02,8.391727209091186523e-01,1.772515922784805298e-01,5.976085662841796875e-01,2.080492526292800903e-01,4.848382472991943359e-01,2.553458511829376221e-01,4.356383681297302246e-01,3.588529229164123535e-01,3.797610700130462646e-01,6.002974510192871094e-01
1.192000000000000028e+02,8.774675130844116211e-01,1.754536032676696777e-01,6.213747262954711914e-01,2.030762434005737305e-01,4.978895783424377441e-01,2.451810836791992188e-01,4.396950900554656982e-01,3.396486341953277588e-01,3.861071467399597168e-01,5.616249442100524902e-01
1.192999999999999972e+02,9.177015423774719238e-01,1.742269694805145264e-01,6.470243334770202637e-01,1.983172744512557983e-01,5.122780203819274902e-01,2.365056872367858887e-01,4.448234140872955322e-01,3.219783902168273926e-01,3.932565748691558838e-01,5.252791047096252441e-01
1.194000000000000057e+02,9.599158763885498047e-01,1.735938936471939087e-01,6.745448112487792969e-01,1.937780380249023438e-01,5.277146697044372559e-01,2.289439141750335693e-01,4.510788023471832275e-01,3.056235015392303467e-01,4.010595381259918213e-01,4.911697506904602051e-01
1.195000000000000000e+02,1.004405617713928223e+00,1.734069734811782837e-01,7.037142515182495117e-01,1.894876509904861450e-01,5.448166131973266602e-01,2.224073261022567749e-01,4.582822322845458984e-01,2.905274927616119385e-01,4.092740416526794434e-01,4.593199491500854492e-01
1.196000000000000085e+02,1.051414251327514648e+00,1.735896468162536621e-01,7.346171736717224121e-01,1.856335550546646118e-01,5.637997388839721680e-01,2.164358943700790405e-01,4.665745496749877930e-01,2.764881253242492676e-01,4.170723259449005127e-01,4.301095604896545410e-01
1.197000000000000028e+02,1.101045846939086914e+00,1.741626411676406860e-01,7.673027515411376953e-01,1.822548657655715942e-01,5.845943093299865723e-01,2.109701782464981079e-01,4.766982793807983398e-01,2.634872198104858398e-01,4.243691563606262207e-01,4.033998548984527588e-01
1.197999999999999972e+02,1.153408050537109375e+00,1.751476228237152100e-01,8.018106222152709961e-01,1.793748885393142700e-01,6.072829961776733398e-01,2.058746963739395142e-01,4.885636568069458008e-01,2.520509660243988037e-01,4.308071732521057129e-01,3.792445361614227295e-01
1.199000000000000057e+02,1.208612322807312012e+00,1.765670478343963623e-01,8.381800651550292969e-01,1.770172566175460815e-01,6.318325400352478027e-01,2.009889483451843262e-01,5.020818114280700684e-01,2.424026727676391602e-01,4.358093440532684326e-01,3.578127026557922363e-01
1.200000000000000000e+02,1.266903042793273926e+00,1.784861236810684204e-01,8.764501214027404785e-01,1.752061396837234497e-01,6.582952141761779785e-01,1.963236033916473389e-01,5.167651772499084473e-01,2.340742349624633789e-01,4.398730099201202393e-01,3.387039601802825928e-01
1.201000000000000085e+02,1.328769683837890625e+00,1.811071932315826416e-01,9.166593551635742188e-01,1.739660799503326416e-01,6.865149736404418945e-01,1.918688416481018066e-01,5.326293110847473145e-01,2.268420010805130005e-01,4.450710117816925049e-01,3.211023807525634766e-01
1.202000000000000028e+02,1.394275784492492676e+00,1.846683323383331299e-01,9.588482975959777832e-01,1.733198314905166626e-01,7.164041996002197266e-01,1.877487450838088989e-01,5.503262877464294434e-01,2.205185741186141968e-01,4.513770043849945068e-01,3.048120141029357910e-01
1.202999999999999972e+02,1.463562130928039551e+00,1.893334090709686279e-01,1.003306031227111816e+00,1.731241494417190552e-01,7.480532526969909668e-01,1.840908080339431763e-01,5.698532462120056152e-01,2.146957665681838989e-01,4.586276113986968994e-01,2.897734940052032471e-01
1.204000000000000057e+02,1.536485433578491211e+00,1.954011470079421997e-01,1.050281524658203125e+00,1.732977926731109619e-01,7.815018892288208008e-01,1.809180378913879395e-01,5.912125110626220703e-01,2.093729823827743530e-01,4.670030176639556885e-01,2.757858037948608398e-01
1.205000000000000000e+02,1.613216161727905273e+00,2.034377455711364746e-01,1.099879264831542969e+00,1.738615185022354126e-01,8.167896270751953125e-01,1.782538741827011108e-01,6.144708395004272461e-01,2.043418288230895996e-01,4.772168695926666260e-01,2.628442347049713135e-01
1.206000000000000085e+02,1.693624377250671387e+00,2.138508856296539307e-01,1.152206420898437500e+00,1.748369485139846802e-01,8.539555072784423828e-01,1.761222481727600098e-01,6.395932435989379883e-01,1.995208710432052612e-01,4.891721010208129883e-01,2.515004575252532959e-01
1.207000000000000028e+02,1.777661800384521484e+00,2.268287092447280884e-01,1.207374572753906250e+00,1.762465536594390869e-01,8.930383324623107910e-01,1.745474338531494141e-01,6.666215658187866211e-01,1.949216127395629883e-01,5.027647018432617188e-01,2.419323176145553589e-01
1.207999999999999972e+02,1.865264773368835449e+00,2.425554990768432617e-01,1.265620231628417969e+00,1.781529188156127930e-01,9.340766668319702148e-01,1.735541373491287231e-01,6.953363418579101562e-01,1.905415058135986328e-01,5.174930095672607422e-01,2.336596697568893433e-01
1.209000000000000057e+02,1.955667614936828613e+00,2.610913813114166260e-01,1.327447175979614258e+00,1.807554215192794800e-01,9.771656990051269531e-01,1.731262952089309692e-01,7.257550954818725586e-01,1.865584552288055420e-01,5.334349274635314941e-01,2.264828234910964966e-01
1.210000000000000000e+02,2.048011064529418945e+00,2.825505435466766357e-01,1.392913103103637695e+00,1.842909157276153564e-01,1.022672295570373535e+00,1.730828285217285156e-01,7.579458355903625488e-01,1.830444931983947754e-01,5.512346029281616211e-01,2.201892286539077759e-01
1.211000000000000085e+02,2.141434669494628906e+00,3.074622750282287598e-01,1.462156414985656738e+00,1.889304667711257935e-01,1.070740222930908203e+00,1.734173744916915894e-01,7.919481396675109863e-01,1.800228059291839600e-01,5.708534717559814453e-01,2.143912613391876221e-01
1.212000000000000028e+02,2.234753847122192383e+00,3.363992571830749512e-01,1.535025119781494141e+00,1.949706524610519409e-01,1.121475100517272949e+00,1.741509735584259033e-01,8.278015255928039551e-01,1.775169223546981812e-01,5.923092365264892578e-01,2.090896368026733398e-01
1.212999999999999972e+02,2.324163913726806641e+00,3.710968196392059326e-01,1.611709594726562500e+00,2.029585391283035278e-01,1.174986243247985840e+00,1.753056347370147705e-01,8.655447959899902344e-01,1.755508929491043091e-01,6.156618595123291016e-01,2.040687203407287598e-01
1.214000000000000057e+02,2.402780532836914062e+00,4.137026667594909668e-01,1.692080497741699219e+00,2.133143246173858643e-01,1.231386899948120117e+00,1.769042462110519409e-01,9.052169322967529297e-01,1.741491556167602539e-01,6.408814191818237305e-01,1.992585062980651855e-01
1.215000000000000000e+02,2.460115909576416016e+00,4.650017023086547852e-01,1.776084303855895996e+00,2.262319177389144897e-01,1.291129469871520996e+00,1.790817081928253174e-01,9.468561410903930664e-01,1.733365356922149658e-01,6.680023670196533203e-01,1.946698725223541260e-01
1.216000000000000085e+02,2.484256267547607422e+00,5.247762799263000488e-01,1.863659739494323730e+00,2.418956160545349121e-01,1.354465246200561523e+00,1.820403188467025757e-01,9.906439185142517090e-01,1.730388849973678589e-01,6.968008279800415039e-01,1.903044581413269043e-01
1.217000000000000028e+02,2.467155694961547852e+00,5.920830965042114258e-01,1.954064846038818359e+00,2.603699862957000732e-01,1.421523928642272949e+00,1.860267519950866699e-01,1.036916732788085938e+00,1.731074005365371704e-01,7.273091077804565430e-01,1.863442510366439819e-01
1.217999999999999972e+02,2.402281761169433594e+00,6.646364331245422363e-01,2.046430110931396484e+00,2.817566096782684326e-01,1.492308974266052246e+00,1.911983937025070190e-01,1.085782647132873535e+00,1.735602170228958130e-01,7.595912218093872070e-01,1.828543394804000854e-01
1.219000000000000057e+02,2.297579050064086914e+00,7.407069206237792969e-01,2.139895439147949219e+00,3.065874576568603516e-01,1.566771984100341797e+00,1.979838907718658447e-01,1.137348294258117676e+00,1.744186878204345703e-01,7.936871647834777832e-01,1.798578798770904541e-01
1.220000000000000000e+02,2.168223142623901367e+00,8.203224539756774902e-01,2.233309030532836914e+00,3.354200422763824463e-01,1.645023584365844727e+00,2.069339901208877563e-01,1.191724181175231934e+00,1.757050603628158569e-01,8.296360969543457031e-01,1.773784756660461426e-01
1.221000000000000085e+02,2.022105455398559570e+00,9.028893709182739258e-01,2.322977781295776367e+00,3.699508011341094971e-01,1.726934432983398438e+00,2.183412909507751465e-01,1.249061346054077148e+00,1.774544268846511841e-01,8.674771189689636230e-01,1.754401326179504395e-01
1.222000000000000028e+02,1.864696979522705078e+00,9.838995337486267090e-01,2.402062416076660156e+00,4.123447835445404053e-01,1.812456011772155762e+00,2.323873490095138550e-01,1.309904098510742188e+00,1.798477619886398315e-01,9.072489142417907715e-01,1.740673333406448364e-01
1.222999999999999972e+02,1.704669594764709473e+00,1.051933407783508301e+00,2.460298538208007812e+00,4.634400308132171631e-01,1.901394605636596680e+00,2.492429763078689575e-01,1.374348759651184082e+00,1.830944716930389404e-01,9.489898085594177246e-01,1.732849478721618652e-01
1.224000000000000057e+02,1.547322154045104980e+00,1.106039166450500488e+00,2.485552549362182617e+00,5.230184793472290039e-01,1.992703914642333984e+00,2.688715755939483643e-01,1.442559003829956055e+00,1.874145269393920898e-01,9.928997755050659180e-01,1.730062365531921387e-01
1.225000000000000000e+02,1.395287156105041504e+00,1.147322177886962891e+00,2.469774484634399414e+00,5.902079343795776367e-01,2.085654020309448242e+00,2.916656732559204102e-01,1.514426946640014648e+00,1.930134296417236328e-01,1.039302706718444824e+00,1.730934977531433105e-01
1.226000000000000085e+02,1.250238776206970215e+00,1.177692294120788574e+00,2.406218290328979492e+00,6.627081036567687988e-01,2.179343461990356445e+00,3.180354237556457520e-01,1.590063095092773438e+00,2.004059106111526489e-01,1.088304162025451660e+00,1.735661476850509644e-01
1.227000000000000028e+02,1.115944027900695801e+00,1.196965336799621582e+00,2.302356243133544922e+00,7.387373447418212891e-01,2.271825075149536133e+00,3.490040600299835205e-01,1.669430017471313477e+00,2.100794762372970581e-01,1.140010833740234375e+00,1.744455546140670776e-01
1.227999999999999972e+02,9.940596818923950195e-01,1.204486250877380371e+00,2.173481464385986328e+00,8.183401823043823242e-01,2.358018875122070312e+00,3.865970969200134277e-01,1.752444148063659668e+00,2.222647666931152344e-01,1.194533705711364746e+00,1.757540404796600342e-01
1.229000000000000057e+02,8.845980763435363770e-01,1.201522350311279297e+00,2.027663230895996094e+00,9.009125232696533203e-01,2.430218219757080078e+00,4.326641261577606201e-01,1.839050292968750000e+00,2.371447980403900146e-01,1.252036213874816895e+00,1.775306910276412964e-01
1.230000000000000000e+02,7.871741652488708496e-01,1.189755797386169434e+00,1.870356917381286621e+00,9.822481870651245117e-01,2.475636482238769531e+00,4.872979521751403809e-01,1.928822755813598633e+00,2.548483312129974365e-01,1.313063263893127441e+00,1.799609810113906860e-01
1.231000000000000085e+02,7.015061974525451660e-01,1.170362353324890137e+00,1.710136532783508301e+00,1.050783634185791016e+00,2.484785318374633789e+00,5.503591299057006836e-01,2.020732164382934570e+00,2.753630876541137695e-01,1.377697587013244629e+00,1.832577735185623169e-01
1.232000000000000028e+02,6.271677017211914062e-01,1.143768310546875000e+00,1.552510619163513184e+00,1.105346918106079102e+00,2.449528694152832031e+00,6.199811697006225586e-01,2.113994359970092773e+00,2.992085516452789307e-01,1.446102380752563477e+00,1.876339465379714966e-01
1.232999999999999972e+02,5.639087557792663574e-01,1.110677480697631836e+00,1.400145053863525391e+00,1.147053241729736328e+00,2.367076873779296875e+00,6.941089630126953125e-01,2.207650423049926758e+00,3.268063068389892578e-01,1.518153786659240723e+00,1.933110058307647705e-01
1.234000000000000057e+02,5.114251971244812012e-01,1.072114706039428711e+00,1.254705429077148438e+00,1.177737355232238770e+00,2.251381874084472656e+00,7.717292904853820801e-01,2.298921108245849609e+00,3.595372140407562256e-01,1.593986272811889648e+00,2.008086591958999634e-01
1.235000000000000000e+02,4.693119525909423828e-01,1.029071927070617676e+00,1.119914531707763672e+00,1.197395443916320801e+00,2.114578008651733398e+00,8.525440692901611328e-01,2.381792306900024414e+00,3.995474576950073242e-01,1.673541545867919922e+00,2.106038928031921387e-01
1.236000000000000085e+02,4.370630681514739990e-01,9.825058579444885254e-01,9.975418448448181152e-01,1.205255389213562012e+00,1.963201522827148438e+00,9.359258413314819336e-01,2.447441101074218750e+00,4.482436776161193848e-01,1.756742238998413086e+00,2.229200005531311035e-01
1.237000000000000028e+02,4.131787419319152832e-01,9.337199330329895020e-01,8.876087665557861328e-01,1.202577233314514160e+00,1.803531169891357422e+00,1.012756586074829102e+00,2.482755661010742188e+00,5.054433941841125488e-01,1.843531727790832520e+00,2.379403412342071533e-01
1.237999999999999972e+02,3.961392939090728760e-01,8.839293718338012695e-01,7.897329330444335938e-01,1.191049575805664062e+00,1.644001483917236328e+00,1.075356602668762207e+00,2.479357719421386719e+00,5.707781314849853516e-01,1.933434009552001953e+00,2.557839751243591309e-01
1.239000000000000057e+02,3.839029371738433838e-01,8.345607519149780273e-01,7.036334276199340820e-01,1.171858310699462891e+00,1.488308072090148926e+00,1.124485731124877930e+00,2.429326772689819336e+00,6.419911384582519531e-01,2.025439500808715820e+00,2.764529585838317871e-01
1.240000000000000000e+02,3.759758770465850830e-01,7.860140204429626465e-01,6.288831830024719238e-01,1.145446062088012695e+00,1.338546514511108398e+00,1.161132216453552246e+00,2.335086822509765625e+00,7.170736789703369141e-01,2.118751287460327148e+00,3.004747629165649414e-01
1.241000000000000085e+02,3.720111250877380371e-01,7.385661602020263672e-01,5.652316212654113770e-01,1.112499356269836426e+00,1.196995139122009277e+00,1.187669754028320312e+00,2.212162494659423828e+00,7.958255410194396973e-01,2.212388992309570312e+00,3.282879292964935303e-01
1.242000000000000028e+02,3.716562986373901367e-01,6.924928426742553711e-01,5.123772621154785156e-01,1.074045062065124512e+00,1.067337036132812500e+00,1.202263832092285156e+00,2.070434331893920898e+00,8.776267170906066895e-01,2.303420066833496094e+00,3.613294959068298340e-01
1.242999999999999972e+02,3.745120763778686523e-01,6.482028961181640625e-01,4.699173271656036377e-01,1.031077027320861816e+00,9.501479268074035645e-01,1.205545663833618164e+00,1.915659904479980469e+00,9.605957269668579102e-01,2.385674476623535156e+00,4.017590582370758057e-01
1.244000000000000057e+02,3.796921074390411377e-01,6.063185334205627441e-01,4.373535215854644775e-01,9.845519065856933594e-01,8.452665805816650391e-01,1.198991537094116211e+00,1.755349159240722656e+00,1.033201575279235840e+00,2.450105667114257812e+00,4.508876800537109375e-01
1.245000000000000000e+02,3.858500719070434570e-01,5.673200488090515137e-01,4.132294952869415283e-01,9.357584118843078613e-01,7.523275613784790039e-01,1.184109210968017578e+00,1.596629738807678223e+00,1.091603755950927734e+00,2.483691930770874023e+00,5.085147023200988770e-01
1.246000000000000085e+02,3.928526937961578369e-01,5.306766629219055176e-01,3.960143327713012695e-01,8.859165310859680176e-01,6.709855794906616211e-01,1.161906957626342773e+00,1.442558050155639648e+00,1.136891126632690430e+00,2.478154420852661133e+00,5.742030143737792969e-01
1.247000000000000028e+02,4.005234241485595703e-01,4.962753951549530029e-01,3.836459815502166748e-01,8.364709615707397461e-01,6.008786559104919434e-01,1.132632017135620117e+00,1.294898509979248047e+00,1.170302271842956543e+00,2.425693750381469727e+00,6.456668972969055176e-01
1.247999999999999972e+02,4.086954891681671143e-01,4.640915989875793457e-01,3.756012022495269775e-01,7.878406047821044922e-01,5.417609810829162598e-01,1.097253203392028809e+00,1.156646370887756348e+00,1.193434476852416992e+00,2.329674959182739258e+00,7.209169864654541016e-01
1.249000000000000057e+02,4.165446162223815918e-01,4.345113635063171387e-01,3.715324699878692627e-01,7.403038740158081055e-01,4.932867288589477539e-01,1.056784510612487793e+00,1.030720114707946777e+00,1.204497575759887695e+00,2.205633163452148438e+00,7.998411655426025391e-01
1.250000000000000000e+02,4.238881170749664307e-01,4.074608683586120605e-01,3.710887432098388672e-01,6.941307187080383301e-01,4.550153911113739014e-01,1.012203812599182129e+00,9.172735810279846191e-01,1.204616069793701172e+00,2.063139915466308594e+00,8.818079233169555664e-01
1.251000000000000085e+02,4.305016100406646729e-01,3.829052448272705078e-01,3.738712370395660400e-01,6.497301459312438965e-01,4.262162446975708008e-01,9.645383358001708984e-01,8.159966468811035156e-01,1.195445060729980469e+00,1.907853841781616211e+00,9.645960927009582520e-01
1.252000000000000028e+02,4.356964528560638428e-01,3.610943257808685303e-01,3.790332674980163574e-01,6.077041029930114746e-01,4.052042961120605469e-01,9.151152372360229492e-01,7.265907526016235352e-01,1.178289532661437988e+00,1.747487902641296387e+00,1.036494731903076172e+00
1.252999999999999972e+02,4.397549629211425781e-01,3.416936695575714111e-01,3.851875662803649902e-01,5.685862898826599121e-01,3.901562690734863281e-01,8.653219342231750488e-01,6.486483216285705566e-01,1.153893232345581055e+00,1.588918089866638184e+00,1.094222426414489746e+00
1.254000000000000057e+02,4.447269439697265625e-01,3.238900601863861084e-01,3.921892344951629639e-01,5.318396091461181641e-01,3.796360790729522705e-01,8.161659240722656250e-01,5.818735957145690918e-01,1.122666597366333008e+00,1.435114383697509766e+00,1.138884305953979492e+00
1.255000000000000000e+02,4.508685469627380371e-01,3.074110150337219238e-01,3.998623192310333252e-01,4.973402619361877441e-01,3.732950985431671143e-01,7.679460644721984863e-01,5.259962081909179688e-01,1.085644006729125977e+00,1.287805438041687012e+00,1.171799421310424805e+00
1.256000000000000085e+02,4.579645991325378418e-01,2.922023832798004150e-01,4.080496430397033691e-01,4.650565981864929199e-01,3.707869052886962891e-01,7.209264636039733887e-01,4.806402921676635742e-01,1.043829798698425293e+00,1.150125384330749512e+00,1.194335460662841797e+00
1.257000000000000028e+02,4.660851955413818359e-01,2.780639827251434326e-01,4.159326851367950439e-01,4.353721737861633301e-01,3.717422485351562500e-01,6.754339337348937988e-01,4.453393816947937012e-01,9.981895685195922852e-01,1.024806022644042969e+00,1.204828381538391113e+00
1.257999999999999972e+02,4.760172367095947266e-01,2.649596035480499268e-01,4.233080446720123291e-01,4.082267284393310547e-01,3.757379949092864990e-01,6.318799257278442383e-01,4.190366268157958984e-01,9.498670101165771484e-01,9.119645953178405762e-01,1.204441905021667480e+00
1.259000000000000057e+02,4.876942932605743408e-01,2.533448934555053711e-01,4.299734234809875488e-01,3.835702240467071533e-01,3.813618421554565430e-01,5.911034941673278809e-01,4.001010060310363770e-01,9.001325368881225586e-01,8.112721443176269531e-01,1.194848895072937012e+00
1.260000000000000000e+02,5.010528564453125000e-01,2.435353696346282959e-01,4.352228641510009766e-01,3.616653084754943848e-01,3.879047334194183350e-01,5.530002713203430176e-01,3.864539563655853271e-01,8.504902720451354980e-01,7.224382162094116211e-01,1.177330732345581055e+00
1.261000000000000085e+02,5.156382918357849121e-01,2.350982576608657837e-01,4.392995834350585938e-01,3.421931862831115723e-01,3.952038288116455078e-01,5.171912908554077148e-01,3.772301673889160156e-01,8.015793561935424805e-01,6.450467705726623535e-01,1.152568697929382324e+00
1.262000000000000028e+02,5.313491225242614746e-01,2.277604788541793823e-01,4.442363381385803223e-01,3.243402242660522461e-01,4.031330943107604980e-01,4.836013913154602051e-01,3.720812797546386719e-01,7.536879777908325195e-01,5.788134336471557617e-01,1.121027469635009766e+00
1.262999999999999972e+02,5.488411784172058105e-01,2.213766276836395264e-01,4.503551125526428223e-01,3.078155815601348877e-01,4.113027155399322510e-01,4.523493349552154541e-01,3.706612288951873779e-01,7.070730328559875488e-01,5.234621763229370117e-01,1.083740115165710449e+00
1.264000000000000057e+02,5.681797862052917480e-01,2.155083715915679932e-01,4.574299156665802002e-01,2.925637364387512207e-01,4.189738333225250244e-01,4.237450361251831055e-01,3.725813925266265869e-01,6.621212363243103027e-01,4.786124229431152344e-01,1.041709661483764648e+00
1.265000000000000000e+02,5.893417596817016602e-01,2.101448625326156616e-01,4.655117690563201904e-01,2.783872783184051514e-01,4.261501133441925049e-01,3.975929915904998779e-01,3.772733211517333984e-01,6.192940473556518555e-01,4.437933564186096191e-01,9.958997368812561035e-01
1.266000000000000085e+02,6.124044656753540039e-01,2.050954103469848633e-01,4.753967225551605225e-01,2.652423381805419922e-01,4.322435259819030762e-01,3.740985989570617676e-01,3.831758499145507812e-01,5.793950557708740234e-01,4.178823232650756836e-01,9.474778175354003906e-01
1.267000000000000028e+02,6.373273134231567383e-01,2.002555280923843384e-01,4.870206713676452637e-01,2.535613775253295898e-01,4.369303286075592041e-01,3.532564640045166016e-01,3.899737894535064697e-01,5.419881343841552734e-01,3.992647528648376465e-01,8.977046608924865723e-01
1.267999999999999972e+02,6.641615033149719238e-01,1.956372857093811035e-01,5.003339648246765137e-01,2.436916828155517578e-01,4.410983622074127197e-01,3.345577418804168701e-01,3.974760770797729492e-01,5.068508982658386230e-01,3.858453631401062012e-01,8.480861783027648926e-01
1.269000000000000057e+02,6.927031278610229492e-01,1.912327855825424194e-01,5.148911476135253906e-01,2.352138608694076538e-01,4.465854465961456299e-01,3.172706663608551025e-01,4.055781364440917969e-01,4.739121496677398682e-01,3.768322765827178955e-01,7.992143630981445312e-01
1.270000000000000000e+02,7.229370474815368652e-01,1.872070580720901489e-01,5.305551886558532715e-01,2.278361767530441284e-01,4.531112611293792725e-01,3.012818396091461182e-01,4.136180281639099121e-01,4.434635937213897705e-01,3.718772232532501221e-01,7.513757348060607910e-01
1.271000000000000085e+02,7.549382448196411133e-01,1.836480200290679932e-01,5.479843020439147949e-01,2.214267849922180176e-01,4.605635106563568115e-01,2.864998281002044678e-01,4.211391806602478027e-01,4.156168103218078613e-01,3.706336617469787598e-01,7.048279047012329102e-01
1.272000000000000028e+02,7.887463569641113281e-01,1.805786788463592529e-01,5.672674179077148438e-01,2.155390977859497070e-01,4.693383872509002686e-01,2.727516889572143555e-01,4.281000196933746338e-01,3.902113437652587891e-01,3.727105557918548584e-01,6.599636077880859375e-01
1.272999999999999972e+02,8.244007825851440430e-01,1.780225932598114014e-01,5.883721709251403809e-01,2.101573050022125244e-01,4.799500405788421631e-01,2.601157128810882568e-01,4.337517917156219482e-01,3.675503134727478027e-01,3.775003552436828613e-01,6.172626018524169922e-01
1.274000000000000057e+02,8.619406223297119141e-01,1.760037839412689209e-01,6.113770604133605957e-01,2.050988823175430298e-01,4.923046529293060303e-01,2.491993010044097900e-01,4.380441606044769287e-01,3.474481999874114990e-01,3.834511041641235352e-01,5.774978399276733398e-01
1.275000000000000000e+02,9.014046788215637207e-01,1.745465546846389771e-01,6.362420916557312012e-01,2.002499550580978394e-01,5.062128901481628418e-01,2.399824857711791992e-01,4.425751268863677979e-01,3.291997909545898438e-01,3.902896940708160400e-01,5.402021408081054688e-01
1.276000000000000085e+02,9.428310990333557129e-01,1.736757457256317139e-01,6.630198359489440918e-01,1.956225484609603882e-01,5.211650729179382324e-01,2.319679111242294312e-01,4.484091699123382568e-01,3.123096525669097900e-01,3.978259563446044922e-01,5.051725506782531738e-01
1.277000000000000028e+02,9.863677620887756348e-01,1.733393371105194092e-01,6.915119290351867676e-01,1.912078261375427246e-01,5.374884605407714844e-01,2.250441163778305054e-01,4.552236795425415039e-01,2.967088222503662109e-01,4.059518277645111084e-01,4.723418056964874268e-01
1.277999999999999972e+02,1.032369852066040039e+00,1.733721941709518433e-01,7.216929197311401367e-01,1.871648281812667847e-01,5.557310581207275391e-01,2.188733071088790894e-01,4.629519581794738770e-01,2.822379469871520996e-01,4.139667749404907227e-01,4.420251846313476562e-01
1.279000000000000057e+02,1.080953478813171387e+00,1.737871319055557251e-01,7.536401748657226562e-01,1.835877895355224609e-01,5.757673382759094238e-01,2.131938338279724121e-01,4.723177552223205566e-01,2.687986493110656738e-01,4.214648306369781494e-01,4.142996370792388916e-01
1.280000000000000000e+02,1.132224798202514648e+00,1.746053844690322876e-01,7.873934507369995117e-01,1.804998070001602173e-01,5.976638793945312500e-01,2.079823613166809082e-01,4.834513068199157715e-01,2.566209733486175537e-01,4.283817708492279053e-01,3.890204131603240967e-01
1.280999999999999943e+02,1.186293721199035645e+00,1.758491396903991699e-01,8.229923248291015625e-01,1.779243946075439453e-01,6.214407086372375488e-01,2.030099034309387207e-01,4.963159561157226562e-01,2.462520003318786621e-01,4.339636266231536865e-01,3.664920032024383545e-01
1.281999999999999886e+02,1.243293166160583496e+00,1.775474995374679565e-01,8.604757189750671387e-01,1.758855134248733521e-01,6.471012234687805176e-01,1.982516199350357056e-01,5.105820298194885254e-01,2.374365627765655518e-01,4.382059872150421143e-01,3.465045690536499023e-01
1.283000000000000114e+02,1.303748488426208496e+00,1.798702925443649292e-01,8.998824954032897949e-01,1.744075566530227661e-01,6.746318936347961426e-01,1.937129944562911987e-01,5.258746743202209473e-01,2.297506630420684814e-01,4.428103864192962646e-01,3.283249437808990479e-01
1.284000000000000057e+02,1.367792010307312012e+00,1.830232888460159302e-01,9.412508606910705566e-01,1.735153049230575562e-01,7.038111686706542969e-01,1.894238144159317017e-01,5.427572131156921387e-01,2.231182008981704712e-01,4.486982822418212891e-01,3.114988207817077637e-01
1.285000000000000000e+02,1.435589313507080078e+00,1.872366368770599365e-01,9.847193360328674316e-01,1.731631010770797729e-01,7.347243428230285645e-01,1.855715215206146240e-01,5.615367293357849121e-01,2.170913219451904297e-01,4.555600285530090332e-01,2.959599196910858154e-01
1.285999999999999943e+02,1.507078409194946289e+00,1.926837414503097534e-01,1.030646681785583496e+00,1.731823533773422241e-01,7.674205303192138672e-01,1.821947544813156128e-01,5.821220278739929199e-01,2.115660756826400757e-01,4.633452296257019043e-01,2.815397977828979492e-01
1.286999999999999886e+02,1.582306981086730957e+00,1.998704224824905396e-01,1.079152703285217285e+00,1.735830307006835938e-01,8.019393682479858398e-01,1.793168485164642334e-01,6.045933365821838379e-01,2.064441889524459839e-01,4.728070497512817383e-01,2.681510150432586670e-01
1.288000000000000114e+02,1.661273360252380371e+00,2.093119472265243530e-01,1.130343556404113770e+00,1.743864119052886963e-01,8.383200168609619141e-01,1.769614368677139282e-01,6.289290785789489746e-01,2.015342265367507935e-01,4.840264320373535156e-01,2.560548782348632812e-01
1.289000000000000057e+02,1.743888020515441895e+00,2.212464958429336548e-01,1.184329032897949219e+00,1.756146401166915894e-01,8.766016960144042969e-01,1.751527041196823120e-01,6.551728844642639160e-01,1.968432664871215820e-01,4.969731569290161133e-01,2.457744032144546509e-01
1.290000000000000000e+02,1.830098271369934082e+00,2.358565479516983032e-01,1.241237521171569824e+00,1.772953122854232788e-01,9.168228507041931152e-01,1.739152073860168457e-01,6.832073330879211426e-01,1.923655718564987183e-01,5.112934112548828125e-01,2.370195537805557251e-01
1.290999999999999943e+02,1.919566869735717773e+00,2.532883882522583008e-01,1.301587224006652832e+00,1.795923858880996704e-01,9.590243101119995117e-01,1.732715219259262085e-01,7.128983736038208008e-01,1.881944984197616577e-01,5.266466140747070312e-01,2.293869405984878540e-01
1.291999999999999886e+02,2.011239767074584961e+00,2.735113501548767090e-01,1.365527987480163574e+00,1.827097237110137939e-01,1.003496766090393066e+00,1.730773448944091797e-01,7.443445920944213867e-01,1.844825744628906250e-01,5.436255335807800293e-01,2.227972000837326050e-01
1.293000000000000114e+02,2.104350328445434570e+00,2.970188558101654053e-01,1.433218836784362793e+00,1.868827044963836670e-01,1.050487756729125977e+00,1.732526123523712158e-01,7.775856256484985352e-01,1.812531799077987671e-01,5.624935626983642578e-01,2.167940288782119751e-01
1.294000000000000057e+02,2.197978973388671875e+00,3.242101371288299561e-01,1.504600763320922852e+00,1.922844499349594116e-01,1.100101470947265625e+00,1.738180667161941528e-01,8.126612901687622070e-01,1.785296797752380371e-01,5.831697583198547363e-01,2.112942487001419067e-01
1.295000000000000000e+02,2.289605140686035156e+00,3.563610613346099854e-01,1.579712390899658203e+00,1.994021087884902954e-01,1.152445435523986816e+00,1.747953295707702637e-01,8.496105670928955078e-01,1.763359606266021729e-01,6.057354807853698730e-01,2.061843574047088623e-01
1.295999999999999943e+02,2.373495578765869141e+00,3.955902159214019775e-01,1.658576011657714844e+00,2.087565213441848755e-01,1.207631230354309082e+00,1.762069463729858398e-01,8.884724974632263184e-01,1.746962219476699829e-01,6.301640272140502930e-01,2.012847214937210083e-01
1.296999999999999886e+02,2.441198348999023438e+00,4.434602856636047363e-01,1.741091251373291016e+00,2.205983102321624756e-01,1.265897154808044434e+00,1.781160235404968262e-01,9.292855262756347656e-01,1.736352443695068359e-01,6.565030813217163086e-01,1.966046839952468872e-01
1.298000000000000114e+02,2.479565620422363281e+00,4.998423457145690918e-01,1.827205896377563477e+00,2.351098060607910156e-01,1.327746510505676270e+00,1.807219088077545166e-01,9.721228480339050293e-01,1.731520593166351318e-01,6.846181154251098633e-01,1.921367645263671875e-01
1.299000000000000057e+02,2.479990005493164062e+00,5.644631385803222656e-01,1.916611552238464355e+00,2.524422109127044678e-01,1.393236398696899414e+00,1.842617392539978027e-01,1.017343521118164062e+00,1.730667054653167725e-01,7.143951654434204102e-01,1.879872679710388184e-01
1.300000000000000000e+02,2.434457778930664062e+00,6.351446509361267090e-01,2.008248567581176758e+00,2.725604772567749023e-01,1.462502956390380859e+00,1.889067888259887695e-01,1.065113782882690430e+00,1.733569651842117310e-01,7.459295392036437988e-01,1.842984855175018311e-01
1.300999999999999943e+02,2.343599557876586914e+00,7.098708748817443848e-01,2.101363420486450195e+00,2.959428727626800537e-01,1.535392999649047852e+00,1.949559599161148071e-01,1.115538835525512695e+00,1.740438491106033325e-01,7.792608141899108887e-01,1.810933798551559448e-01
1.301999999999999886e+02,2.222874879837036133e+00,7.882294058799743652e-01,2.195037364959716797e+00,3.229881227016448975e-01,1.612100362777709961e+00,2.029538005590438843e-01,1.168727397918701172e+00,1.751492619514465332e-01,8.144286274909973145e-01,1.783953756093978882e-01
1.303000000000000114e+02,2.082645654678344727e+00,8.696560263633728027e-01,2.286870241165161133e+00,3.549239337444305420e-01,1.692494869232177734e+00,2.133202403783798218e-01,1.224792242050170898e+00,1.766959428787231445e-01,8.514721393585205078e-01,1.762283444404602051e-01
1.304000000000000057e+02,1.928944110870361328e+00,9.528061747550964355e-01,2.371247291564941406e+00,3.938554525375366211e-01,1.776522517204284668e+00,2.262494713068008423e-01,1.284118771553039551e+00,1.787948012351989746e-01,8.904302716255187988e-01,1.746165454387664795e-01
1.305000000000000000e+02,1.768898367881774902e+00,1.026614069938659668e+00,2.439884662628173828e+00,4.414060711860656738e-01,1.864122033119201660e+00,2.419258654117584229e-01,1.347044229507446289e+00,1.816509515047073364e-01,9.313413500785827637e-01,1.735846698284149170e-01
1.305999999999999943e+02,1.610059499740600586e+00,1.086186051368713379e+00,2.479633808135986328e+00,4.974796772003173828e-01,1.954545021057128906e+00,2.604123950004577637e-01,1.413670301437377930e+00,1.855130791664123535e-01,9.742875695228576660e-01,1.731255948543548584e-01
1.306999999999999886e+02,1.455642580986022949e+00,1.132560610771179199e+00,2.481746435165405273e+00,5.618420243263244629e-01,2.046926498413085938e+00,2.818130254745483398e-01,1.484043598175048828e+00,1.905337274074554443e-01,1.019632339477539062e+00,1.730582416057586670e-01
1.308000000000000114e+02,1.307485103607177734e+00,1.166852712631225586e+00,2.438170671463012695e+00,6.323602795600891113e-01,2.140404224395751953e+00,3.066595792770385742e-01,1.558067202568054199e+00,1.971072554588317871e-01,1.067532062530517578e+00,1.733675152063369751e-01
1.309000000000000057e+02,1.168344736099243164e+00,1.191014170646667480e+00,2.348776340484619141e+00,7.070051431655883789e-01,2.233822822570800781e+00,3.355125188827514648e-01,1.635899186134338379e+00,2.057879120111465454e-01,1.118091940879821777e+00,1.740745007991790771e-01
1.310000000000000000e+02,1.041427373886108398e+00,1.203107595443725586e+00,2.228946685791015625e+00,7.852599024772644043e-01,2.323478698730468750e+00,3.700719177722930908e-01,1.717394351959228516e+00,2.169053107500076294e-01,1.171420812606811523e+00,1.752010881900787354e-01
1.310999999999999943e+02,9.269795417785644531e-01,1.204150319099426270e+00,2.089282989501953125e+00,8.665967583656311035e-01,2.402523517608642578e+00,4.125016033649444580e-01,1.802506923675537109e+00,2.306405305862426758e-01,1.227631688117980957e+00,1.767701357603073120e-01
1.311999999999999886e+02,8.247323632240295410e-01,1.195750951766967773e+00,1.935935974121093750e+00,9.498912096023559570e-01,2.460675954818725586e+00,4.636323451995849609e-01,1.891101002693176270e+00,2.471727877855300903e-01,1.287139058113098145e+00,1.789025962352752686e-01
1.313000000000000114e+02,7.343690991401672363e-01,1.179267048835754395e+00,1.775862216949462891e+00,1.024324536323547363e+00,2.485813379287719727e+00,5.232475399971008301e-01,1.982171535491943359e+00,2.664847970008850098e-01,1.350243330001831055e+00,1.818024367094039917e-01
1.314000000000000057e+02,6.554999947547912598e-01,1.155548930168151855e+00,1.616807103157043457e+00,1.084499478340148926e+00,2.469886064529418945e+00,5.904688239097595215e-01,2.074985265731811523e+00,2.888836562633514404e-01,1.417058110237121582e+00,1.857179254293441772e-01
1.315000000000000000e+02,5.878065228462219238e-01,1.124925136566162109e+00,1.462070822715759277e+00,1.131422877311706543e+00,2.406164884567260742e+00,6.629953384399414062e-01,2.168644666671752930e+00,3.148180842399597168e-01,1.487611293792724609e+00,1.908030658960342407e-01
1.315999999999999943e+02,5.310273766517639160e-01,1.088420033454895020e+00,1.313531279563903809e+00,1.166166305541992188e+00,2.302183151245117188e+00,7.390500903129577637e-01,2.261474370956420898e+00,3.451661467552185059e-01,1.561825752258300781e+00,1.974675059318542480e-01
1.316999999999999886e+02,4.847958981990814209e-01,1.047040224075317383e+00,1.173857450485229492e+00,1.190801024436950684e+00,2.173226833343505859e+00,8.186747431755065918e-01,2.348748922348022461e+00,3.818909227848052979e-01,1.639840841293334961e+00,2.062638849020004272e-01
1.318000000000000114e+02,4.486536085605621338e-01,1.001753926277160645e+00,1.046360373497009277e+00,1.203371644020080566e+00,2.027343273162841797e+00,9.012685418128967285e-01,2.423070907592773438e+00,4.269562363624572754e-01,1.721517562866210938e+00,2.175058722496032715e-01
1.319000000000000057e+02,4.216484725475311279e-01,9.536661505699157715e-01,9.313401579856872559e-01,1.204834938049316406e+00,1.869988799095153809e+00,9.825928807258605957e-01,2.472147464752197266e+00,4.806238114833831787e-01,1.806808948516845703e+00,2.313747704029083252e-01
1.320000000000000000e+02,4.021303057670593262e-01,9.040619730949401855e-01,8.285445570945739746e-01,1.196781754493713379e+00,1.709746599197387695e+00,1.051095247268676758e+00,2.485855102539062500e+00,5.427636504173278809e-01,1.895555734634399414e+00,2.480466961860656738e-01
1.320999999999999943e+02,3.880695700645446777e-01,8.544290065765380859e-01,7.376494407653808594e-01,1.180594205856323242e+00,1.552108168601989746e+00,1.105626106262207031e+00,2.456049919128417969e+00,6.117565631866455078e-01,1.986732006072998047e+00,2.674949467182159424e-01
1.321999999999999886e+02,3.784590661525726318e-01,8.054977059364318848e-01,6.582714915275573730e-01,1.157154798507690430e+00,1.399736404418945312e+00,1.147300243377685547e+00,2.378591060638427734e+00,6.854832768440246582e-01,2.079609870910644531e+00,2.900632917881011963e-01
1.323000000000000114e+02,3.729508817195892334e-01,7.575594186782836914e-01,5.900859236717224121e-01,1.126770138740539551e+00,1.254298090934753418e+00,1.177960634231567383e+00,2.265800714492797852e+00,7.626677155494689941e-01,2.173288583755493164e+00,3.161835074424743652e-01
1.324000000000000057e+02,3.711995184421539307e-01,7.108716368675231934e-01,5.328344106674194336e-01,1.090458869934082031e+00,1.119525194168090820e+00,1.197581768035888672e+00,2.131064653396606445e+00,8.431517481803894043e-01,2.265978097915649414e+00,3.467971086502075195e-01
1.325000000000000000e+02,3.728206455707550049e-01,6.658098101615905762e-01,4.861542880535125732e-01,1.049229383468627930e+00,9.971726536750793457e-01,1.205406546592712402e+00,1.981124281883239746e+00,9.263842105865478516e-01,2.352799654006958008e+00,3.838936388492584229e-01
1.325999999999999943e+02,3.773041069507598877e-01,6.228089928627014160e-01,4.495902359485626221e-01,1.004052519798278809e+00,8.872607350349426270e-01,1.202697396278381348e+00,1.821873545646667480e+00,1.004689693450927734e+00,2.426234006881713867e+00,4.293895959854125977e-01
1.326999999999999886e+02,3.830973207950592041e-01,5.827049612998962402e-01,4.222394824028015137e-01,9.560158252716064453e-01,7.894065380096435547e-01,1.191142439842224121e+00,1.662107467651367188e+00,1.068916440010070801e+00,2.473757028579711914e+00,4.834727346897125244e-01
1.328000000000000114e+02,3.898004591464996338e-01,5.451280474662780762e-01,4.024404883384704590e-01,9.064140915870666504e-01,7.033290863037109375e-01,1.171926021575927734e+00,1.505826592445373535e+00,1.119513630867004395e+00,2.485526561737060547e+00,5.460137128829956055e-01
1.329000000000000057e+02,3.972225487232208252e-01,5.098246335983276367e-01,3.881926834583282471e-01,8.567227125167846680e-01,6.286014914512634277e-01,1.145486235618591309e+00,1.355311155319213867e+00,1.157489299774169922e+00,2.453395366668701172e+00,6.152809262275695801e-01
1.330000000000000000e+02,4.052538573741912842e-01,4.767228662967681885e-01,3.784118294715881348e-01,8.077217936515808105e-01,5.649737119674682617e-01,1.112514376640319824e+00,1.212603807449340820e+00,1.185221552848815918e+00,2.373784303665161133e+00,6.891845464706420898e-01
1.330999999999999943e+02,4.133229553699493408e-01,4.460574090480804443e-01,3.727495968341827393e-01,7.597039937973022461e-01,5.121438503265380859e-01,1.074036955833435059e+00,1.081528663635253906e+00,1.201183199882507324e+00,2.259737253189086914e+00,7.665631771087646484e-01
1.331999999999999886e+02,4.208708703517913818e-01,4.180106818675994873e-01,3.708604574203491211e-01,7.129275202751159668e-01,4.697090685367584229e-01,1.031047940254211426e+00,9.629120826721191406e-01,1.205698728561401367e+00,2.124100208282470703e+00,8.471904993057250977e-01
1.333000000000000114e+02,4.278897047042846680e-01,3.923986554145812988e-01,3.723631501197814941e-01,6.677575111389160156e-01,4.371700584888458252e-01,9.845045208930969238e-01,8.566495180130004883e-01,1.200173854827880859e+00,1.973528027534484863e+00,9.305107593536376953e-01
1.334000000000000057e+02,4.336569905281066895e-01,3.695104122161865234e-01,3.767693936824798584e-01,6.246223449707031250e-01,4.130679368972778320e-01,9.356961846351623535e-01,7.623575329780578613e-01,1.186188220977783203e+00,1.814075231552124023e+00,1.008208870887756348e+00
1.335000000000000000e+02,4.380555450916290283e-01,3.492026925086975098e-01,3.825422227382659912e-01,5.843698978424072266e-01,3.958705067634582520e-01,8.858437538146972656e-01,6.797143816947937012e-01,1.164811491966247559e+00,1.654395341873168945e+00,1.071742653846740723e+00
1.335999999999999943e+02,4.424478113651275635e-01,3.308375477790832520e-01,3.892250657081604004e-01,5.466759204864501953e-01,3.835169374942779541e-01,8.363904953002929688e-01,6.083347201347351074e-01,1.136300683021545410e+00,1.498353004455566406e+00,1.121714591979980469e+00
1.336999999999999886e+02,4.481766223907470703e-01,3.138383030891418457e-01,3.966338336467742920e-01,5.112607479095458984e-01,3.754864335060119629e-01,7.877537012100219727e-01,5.479766726493835449e-01,1.101568102836608887e+00,1.348145604133605957e+00,1.159116983413696289e+00
1.338000000000000114e+02,4.548996686935424805e-01,2.981316447257995605e-01,4.046556651592254639e-01,4.780518710613250732e-01,3.714315295219421387e-01,7.402117252349853516e-01,4.983068406581878662e-01,1.061631560325622559e+00,1.205916523933410645e+00,1.186346650123596191e+00
1.339000000000000057e+02,4.625315070152282715e-01,2.835758328437805176e-01,4.127557873725891113e-01,4.472607076168060303e-01,3.710011243820190430e-01,6.940345764160156250e-01,4.588943421840667725e-01,1.017473459243774414e+00,1.075439214706420898e+00,1.201721668243408203e+00
1.340000000000000000e+02,4.717177748680114746e-01,2.700526714324951172e-01,4.203353226184844971e-01,4.190973043441772461e-01,3.737962841987609863e-01,6.496311426162719727e-01,4.290977418422698975e-01,9.700904488563537598e-01,9.574260711669921875e-01,1.205707073211669922e+00
1.340999999999999943e+02,4.826947152614593506e-01,2.577421963214874268e-01,4.273962378501892090e-01,3.933701813220977783e-01,3.789674043655395508e-01,6.076048016548156738e-01,4.072416722774505615e-01,9.208244085311889648e-01,8.517488241195678711e-01,1.199738144874572754e+00
1.341999999999999886e+02,4.954092800617218018e-01,2.472217530012130737e-01,4.332315325736999512e-01,3.703594803810119629e-01,3.851290047168731689e-01,5.684879422187805176e-01,3.916444480419158936e-01,8.709847927093505859e-01,7.580303549766540527e-01,1.185365557670593262e+00
1.343000000000000114e+02,5.095748305320739746e-01,2.383001297712326050e-01,4.376894831657409668e-01,3.499449789524078369e-01,3.921367526054382324e-01,5.317425727844238281e-01,3.806242644786834717e-01,8.217405080795288086e-01,6.759389638900756836e-01,1.163633584976196289e+00
1.344000000000000057e+02,5.247626304626464844e-01,2.305240780115127563e-01,4.420346319675445557e-01,3.315149843692779541e-01,3.998154103755950928e-01,4.972447156906127930e-01,3.738230466842651367e-01,7.733999490737915039e-01,6.050996184349060059e-01,1.134791731834411621e+00
1.345000000000000000e+02,5.414815545082092285e-01,2.238171696662902832e-01,4.477222263813018799e-01,3.144577145576477051e-01,4.080068767070770264e-01,4.649636745452880859e-01,3.708940744400024414e-01,7.262310981750488281e-01,5.452691316604614258e-01,1.099778294563293457e+00
1.345999999999999943e+02,5.601037144660949707e-01,2.177518159151077271e-01,4.544107913970947266e-01,2.986943423748016357e-01,4.158913195133209229e-01,4.352834522724151611e-01,3.714743554592132568e-01,6.805406808853149414e-01,4.961084723472595215e-01,1.059609413146972656e+00
1.346999999999999886e+02,5.805271863937377930e-01,2.121852189302444458e-01,4.620098769664764404e-01,2.840924561023712158e-01,4.232680201530456543e-01,4.081420004367828369e-01,3.751568198204040527e-01,6.367382407188415527e-01,4.571827650070190430e-01,1.015265583992004395e+00
1.348000000000000114e+02,6.028298735618591309e-01,2.070429623126983643e-01,4.711184799671173096e-01,2.705224454402923584e-01,4.299320578575134277e-01,3.834909796714782715e-01,3.806771337985992432e-01,5.956092476844787598e-01,4.278157651424407959e-01,9.677553176879882812e-01
1.349000000000000057e+02,6.270002126693725586e-01,2.021168917417526245e-01,4.820271134376525879e-01,2.581424415111541748e-01,4.351793229579925537e-01,3.615916371345520020e-01,3.871171474456787109e-01,5.572379231452941895e-01,4.063211977481842041e-01,9.184172749519348145e-01
1.350000000000000000e+02,6.530712842941284180e-01,1.974083930253982544e-01,4.946737587451934814e-01,2.475419640541076660e-01,4.392559230327606201e-01,3.421246707439422607e-01,3.943376243114471436e-01,5.211710333824157715e-01,3.909649848937988281e-01,8.685899972915649414e-01
1.350999999999999943e+02,6.809601783752441406e-01,1.929154694080352783e-01,5.087929368019104004e-01,2.385625392198562622e-01,4.441983103752136230e-01,3.242747485637664795e-01,4.021998345851898193e-01,4.873312115669250488e-01,3.801596164703369141e-01,8.193794488906860352e-01
1.351999999999999886e+02,7.104981541633605957e-01,1.887102723121643066e-01,5.239320397377014160e-01,2.307377606630325317e-01,4.503212869167327881e-01,3.077528774738311768e-01,4.103941917419433594e-01,4.557853639125823975e-01,3.735564351081848145e-01,7.710867524147033691e-01
1.353000000000000114e+02,7.417861223220825195e-01,1.849601268768310547e-01,5.405725240707397461e-01,2.239887714385986328e-01,4.574002325534820557e-01,2.925035059452056885e-01,4.181239008903503418e-01,4.268873631954193115e-01,3.708087801933288574e-01,7.239781022071838379e-01
1.354000000000000057e+02,7.748652100563049316e-01,1.816904097795486450e-01,5.591221451759338379e-01,2.179013639688491821e-01,4.654875397682189941e-01,2.783291339874267578e-01,4.253568351268768311e-01,4.004641771316528320e-01,3.715511560440063477e-01,6.783685088157653809e-01
1.355000000000000000e+02,8.097750544548034668e-01,1.789244860410690308e-01,5.794708728790283203e-01,2.123109400272369385e-01,4.753786921501159668e-01,2.651858627796173096e-01,4.316235482692718506e-01,3.766437470912933350e-01,3.753730058670043945e-01,6.346662640571594238e-01
1.355999999999999943e+02,8.465548157691955566e-01,1.766861379146575928e-01,6.016952991485595703e-01,2.071551978588104248e-01,4.870082736015319824e-01,2.535088062286376953e-01,4.364632070064544678e-01,3.555141389369964600e-01,3.809394836425781250e-01,5.936853885650634766e-01
1.356999999999999886e+02,8.852433562278747559e-01,1.749995797872543335e-01,6.257896423339843750e-01,2.022190690040588379e-01,5.003265738487243652e-01,2.436429858207702637e-01,4.405596554279327393e-01,3.366206586360931396e-01,3.874261677265167236e-01,5.554269552230834961e-01
1.358000000000000114e+02,9.258792400360107422e-01,1.738894879817962646e-01,6.517815589904785156e-01,1.974998265504837036e-01,5.148869156837463379e-01,2.351675927639007568e-01,4.459046125411987305e-01,3.191801011562347412e-01,3.946816921234130859e-01,5.194686055183410645e-01
1.359000000000000057e+02,9.685221910476684570e-01,1.733643561601638794e-01,6.796032190322875977e-01,1.929970830678939819e-01,5.305550098419189453e-01,2.277921587228775024e-01,4.523200392723083496e-01,3.030429482460021973e-01,4.025740623474121094e-01,4.857340157032012939e-01
1.360000000000000000e+02,1.013518810272216797e+00,1.732490509748458862e-01,7.090719938278198242e-01,1.887736171483993530e-01,5.479896068572998047e-01,2.213840633630752563e-01,4.596713483333587646e-01,2.881374955177307129e-01,4.107598960399627686e-01,4.543120265007019043e-01
1.360999999999999943e+02,1.061055541038513184e+00,1.735074669122695923e-01,7.402881979942321777e-01,1.850021928548812866e-01,5.672781467437744141e-01,2.154971510171890259e-01,4.682399630546569824e-01,2.742724120616912842e-01,4.184655547142028809e-01,4.255385994911193848e-01
1.361999999999999886e+02,1.111237049102783203e+00,1.741605848073959351e-01,7.732940316200256348e-01,1.817102879285812378e-01,5.883885025978088379e-01,2.101161032915115356e-01,4.786534607410430908e-01,2.614814639091491699e-01,4.256761670112609863e-01,3.992298841476440430e-01
1.363000000000000114e+02,1.164171934127807617e+00,1.752302199602127075e-01,8.081291913986206055e-01,1.789212226867675781e-01,6.113990545272827148e-01,2.050578743219375610e-01,4.908107817173004150e-01,2.503557205200195312e-01,4.318692386150360107e-01,3.755484521389007568e-01
1.364000000000000057e+02,1.219972491264343262e+00,1.767390370368957520e-01,8.448328971862792969e-01,1.766588091850280762e-01,6.362698078155517578e-01,2.002091705799102783e-01,5.045668482780456543e-01,2.409709095954895020e-01,4.366440773010253906e-01,3.545413315296173096e-01
1.365000000000000000e+02,1.278976798057556152e+00,1.787825077772140503e-01,8.834440112113952637e-01,1.749472320079803467e-01,6.630533933639526367e-01,1.955820173025131226e-01,5.194040536880493164e-01,2.328301668167114258e-01,4.407689273357391357e-01,3.357317745685577393e-01
1.365999999999999943e+02,1.341575860977172852e+00,1.815670728683471680e-01,9.240011572837829590e-01,1.738111078739166260e-01,6.915507912635803223e-01,1.911675781011581421e-01,5.355330109596252441e-01,2.257838696241378784e-01,4.461758434772491455e-01,3.183566331863403320e-01
1.367000000000000171e+02,1.407856464385986328e+00,1.853401064872741699e-01,9.665590524673461914e-01,1.732624471187591553e-01,7.217371463775634766e-01,1.871253550052642822e-01,5.535610318183898926e-01,2.195557206869125366e-01,4.526389241218566895e-01,3.022823631763458252e-01
1.368000000000000114e+02,1.477901458740234375e+00,1.902506947517395020e-01,1.011455655097961426e+00,1.731308400630950928e-01,7.536901831626892090e-01,1.835491955280303955e-01,5.733903050422668457e-01,2.138183414936065674e-01,4.600341022014617920e-01,2.874300181865692139e-01
1.369000000000000057e+02,1.551587581634521484e+00,1.966679841279983521e-01,1.058888673782348633e+00,1.733721792697906494e-01,7.874494194984436035e-01,1.804621815681457520e-01,5.950679779052734375e-01,2.085650265216827393e-01,4.686911404132843018e-01,2.736147642135620117e-01
1.370000000000000000e+02,1.629083156585693359e+00,2.051558047533035278e-01,1.108962297439575195e+00,1.740073561668395996e-01,8.230543136596679688e-01,1.778878122568130493e-01,6.186346411705017090e-01,2.035691291093826294e-01,4.791891276836395264e-01,2.608875334262847900e-01
1.370999999999999943e+02,1.710243821144104004e+00,2.160640060901641846e-01,1.161785006523132324e+00,1.750581413507461548e-01,8.605439066886901855e-01,1.758500635623931885e-01,6.440759897232055664e-01,1.987855881452560425e-01,4.914312958717346191e-01,2.498509883880615234e-01
1.372000000000000171e+02,1.795024633407592773e+00,2.295739501714706421e-01,1.217468976974487305e+00,1.765472143888473511e-01,8.999570012092590332e-01,1.743733137845993042e-01,6.714058518409729004e-01,1.942229419946670532e-01,5.052542686462402344e-01,2.405387014150619507e-01
1.373000000000000114e+02,1.883321166038513184e+00,2.458684444427490234e-01,1.276330471038818359e+00,1.785629391670227051e-01,9.413319230079650879e-01,1.734823584556579590e-01,7.003952264785766602e-01,1.898949891328811646e-01,5.201396346092224121e-01,2.324517369270324707e-01
1.374000000000000057e+02,1.974180936813354492e+00,2.649502456188201904e-01,1.338789820671081543e+00,1.813093274831771851e-01,9.848080277442932129e-01,1.731310486793518066e-01,7.311072945594787598e-01,1.859898567199707031e-01,5.363506674766540527e-01,2.254583090543746948e-01
1.375000000000000000e+02,2.066846370697021484e+00,2.870658934116363525e-01,1.404922842979431152e+00,1.850343048572540283e-01,1.030743479728698730e+00,1.731510609388351440e-01,7.635977864265441895e-01,1.825576573610305786e-01,5.544721484184265137e-01,2.192549556493759155e-01
1.375999999999999943e+02,2.160430192947387695e+00,3.126916587352752686e-01,1.474821925163269043e+00,1.898906528949737549e-01,1.079257965087890625e+00,1.735525727272033691e-01,7.979063987731933594e-01,1.796216368675231934e-01,5.743899345397949219e-01,2.135421037673950195e-01
1.377000000000000171e+02,2.253422737121582031e+00,3.426054716110229492e-01,1.548353314399719238e+00,1.962345093488693237e-01,1.130457758903503418e+00,1.743568629026412964e-01,8.340724110603332520e-01,1.772053837776184082e-01,5.961614847183227539e-01,2.083073705434799194e-01
1.378000000000000114e+02,2.341351032257080078e+00,3.787200450897216797e-01,1.625702261924743652e+00,2.046205252408981323e-01,1.184452652931213379e+00,1.755860298871994019e-01,8.721349239349365234e-01,1.753330230712890625e-01,6.198180317878723145e-01,2.033213675022125244e-01
1.379000000000000057e+02,2.416990995407104492e+00,4.230621755123138428e-01,1.706720948219299316e+00,2.154176980257034302e-01,1.241371154785156250e+00,1.772678643465042114e-01,9.121325016021728516e-01,1.740290373563766479e-01,6.453531384468078613e-01,1.985484659671783447e-01
1.380000000000000000e+02,2.468501091003417969e+00,4.760330617427825928e-01,1.791363239288330078e+00,2.288090288639068604e-01,1.301732540130615234e+00,1.795664727687835693e-01,9.541033506393432617e-01,1.733183860778808594e-01,6.727693676948547363e-01,1.939959824085235596e-01
1.380999999999999943e+02,2.485273122787475586e+00,5.374823808670043945e-01,1.879537343978881836e+00,2.449786663055419922e-01,1.365686178207397461e+00,1.826857179403305054e-01,9.982944726943969727e-01,1.730833053588867188e-01,7.018396854400634766e-01,1.896840184926986694e-01
1.382000000000000171e+02,2.459187984466552734e+00,6.059864759445190430e-01,1.970324158668518066e+00,2.639396190643310547e-01,1.433390259742736816e+00,1.868609488010406494e-01,1.044992685317993164e+00,1.732153594493865967e-01,7.326378822326660156e-01,1.858013123273849487e-01
1.383000000000000114e+02,2.385313749313354492e+00,6.793704032897949219e-01,2.062952280044555664e+00,2.859081327915191650e-01,1.504783391952514648e+00,1.922667175531387329e-01,1.094301462173461914e+00,1.737351715564727783e-01,7.652164697647094727e-01,1.823926717042922974e-01
1.384000000000000057e+02,2.274734258651733398e+00,7.562131881713867188e-01,2.156533002853393555e+00,3.113749921321868896e-01,1.579907298088073730e+00,1.993894577026367188e-01,1.146328091621398926e+00,1.746643185615539551e-01,7.996149659156799316e-01,1.794813275337219238e-01
1.385000000000000000e+02,2.141544818878173828e+00,8.364268541336059570e-01,2.249656915664672852e+00,3.410626053810119629e-01,1.658783793449401855e+00,2.087488770484924316e-01,1.201183438301086426e+00,1.760251671075820923e-01,8.358729481697082520e-01,1.770909428596496582e-01
1.385999999999999943e+02,1.992710113525390625e+00,9.194627404212951660e-01,2.337991476058959961e+00,3.768517971038818359e-01,1.741312146186828613e+00,2.205961495637893677e-01,1.259065270423889160e+00,1.778677105903625488e-01,8.740292787551879883e-01,1.752456128597259521e-01
1.387000000000000171e+02,1.833934068679809570e+00,9.986314177513122559e-01,2.414407253265380859e+00,4.207997322082519531e-01,1.827440142631530762e+00,2.351136803627014160e-01,1.320506572723388672e+00,1.803864091634750366e-01,9.141225218772888184e-01,1.739698797464370728e-01
1.388000000000000114e+02,1.674123764038085938e+00,1.063930749893188477e+00,2.467380046844482422e+00,4.733954071998596191e-01,1.916857361793518066e+00,2.524522542953491211e-01,1.385568737983703613e+00,1.838055253028869629e-01,9.561914801597595215e-01,1.732883155345916748e-01
1.389000000000000057e+02,1.517560720443725586e+00,1.115509033203125000e+00,2.485962629318237305e+00,5.344762802124023438e-01,2.008504629135131836e+00,2.725771069526672363e-01,1.454408049583435059e+00,1.883164793252944946e-01,1.000502943992614746e+00,1.730705797672271729e-01
1.390000000000000000e+02,1.366642355918884277e+00,1.154402136802673340e+00,2.462052345275878906e+00,6.027358174324035645e-01,2.101627826690673828e+00,2.959669530391693115e-01,1.526879310607910156e+00,1.941783726215362549e-01,1.047326326370239258e+00,1.732209771871566772e-01
1.390999999999999943e+02,1.223262667655944824e+00,1.182907342910766602e+00,2.390281200408935547e+00,6.759675741195678711e-01,2.195307970046997070e+00,3.230211436748504639e-01,1.603154182434082031e+00,2.019273340702056885e-01,1.096765637397766113e+00,1.737601906061172485e-01
1.392000000000000171e+02,1.091297626495361328e+00,1.199808478355407715e+00,2.280999422073364258e+00,7.526584267616271973e-01,2.287141323089599609e+00,3.549691736698150635e-01,1.683130621910095215e+00,2.120127379894256592e-01,1.148928284645080566e+00,1.747097820043563843e-01
1.393000000000000114e+02,9.717749357223510742e-01,1.205178499221801758e+00,2.148661136627197266e+00,8.327687978744506836e-01,2.371507883071899414e+00,3.939165771007537842e-01,1.766746044158935547e+00,2.246402204036712646e-01,1.203925251960754395e+00,1.760922074317932129e-01
1.394000000000000057e+02,8.646276593208312988e-01,1.200376391410827637e+00,2.000397205352783203e+00,9.157454967498779297e-01,2.440119743347167969e+00,4.414845108985900879e-01,1.853941321372985840e+00,2.399935424327850342e-01,1.261970400810241699e+00,1.779627203941345215e-01
1.395000000000000000e+02,7.694648504257202148e-01,1.187023162841796875e+00,1.841818332672119141e+00,9.954617023468017578e-01,2.479825496673583984e+00,4.975757002830505371e-01,1.944110751152038574e+00,2.581656873226165771e-01,1.323586821556091309e+00,1.805182248353958130e-01
1.395999999999999943e+02,6.859814524650573730e-01,1.166221380233764648e+00,1.681864738464355469e+00,1.061460852622985840e+00,2.481879949569702148e+00,5.619553923606872559e-01,2.036305904388427734e+00,2.792032659053802490e-01,1.388832211494445801e+00,1.839886009693145752e-01
1.397000000000000171e+02,6.137748360633850098e-01,1.138262987136840820e+00,1.525017619132995605e+00,1.113675355911254883e+00,2.438230752944946289e+00,6.324887871742248535e-01,2.129697799682617188e+00,3.036440908908843994e-01,1.457855343818664551e+00,1.885559856891632080e-01
1.398000000000000114e+02,5.526040196418762207e-01,1.104005694389343262e+00,1.373745083808898926e+00,1.153162717819213867e+00,2.348772764205932617e+00,7.071458697319030762e-01,2.223236560821533203e+00,3.319774568080902100e-01,1.530505180358886719e+00,1.944974213838577271e-01
1.399000000000000057e+02,5.021436810493469238e-01,1.064469218254089355e+00,1.229867100715637207e+00,1.182137012481689453e+00,2.228898048400878906e+00,7.854140996932983398e-01,2.313605546951293945e+00,3.657747805118560791e-01,1.606965780258178711e+00,2.023517787456512451e-01
1.400000000000000000e+02,4.619707167148590088e-01,1.020638465881347656e+00,1.097270250320434570e+00,1.199614524841308594e+00,2.089199781417846680e+00,8.667640089988708496e-01,2.394251108169555664e+00,4.072192013263702393e-01,1.687121748924255371e+00,2.125564962625503540e-01
1.400999999999999943e+02,4.314928054809570312e-01,9.734941720962524414e-01,9.771150946617126465e-01,1.205501794815063477e+00,1.935823798179626465e+00,9.500647783279418945e-01,2.455550193786621094e+00,4.573735296726226807e-01,1.770914077758789062e+00,2.253121584653854370e-01
1.402000000000000171e+02,4.090610742568969727e-01,9.243777394294738770e-01,8.693546056747436523e-01,1.201134800910949707e+00,1.775731325149536133e+00,1.024487614631652832e+00,2.484841108322143555e+00,5.160148739814758301e-01,1.858283042907714844e+00,2.408027499914169312e-01
1.403000000000000114e+02,3.930698633193969727e-01,8.745563030242919922e-01,7.735952138900756836e-01,1.188156962394714355e+00,1.616662979125976562e+00,1.084651231765747070e+00,2.474016904830932617e+00,5.825024843215942383e-01,1.948563694953918457e+00,2.591089010238647461e-01
1.404000000000000057e+02,3.817017376422882080e-01,8.252907991409301758e-01,6.895396709442138672e-01,1.167685151100158691e+00,1.461917161941528320e+00,1.131563067436218262e+00,2.415721178054809570e+00,6.545181274414062500e-01,2.040841817855834961e+00,2.802995145320892334e-01
1.405000000000000000e+02,3.745773434638977051e-01,7.769050598144531250e-01,6.167780160903930664e-01,1.140036344528198242e+00,1.313370704650878906e+00,1.166296720504760742e+00,2.315529346466064453e+00,7.301543354988098145e-01,2.134273052215576172e+00,3.049126565456390381e-01
1.405999999999999943e+02,3.713500499725341797e-01,7.296696305274963379e-01,5.550695657730102539e-01,1.106037735939025879e+00,1.173696756362915039e+00,1.190918564796447754e+00,2.188902854919433594e+00,8.094419240951538086e-01,2.227767944335937500e+00,3.334646522998809814e-01
1.407000000000000171e+02,3.716602921485900879e-01,6.838818788528442383e-01,5.040937662124633789e-01,1.066710352897644043e+00,1.046203017234802246e+00,1.203474521636962891e+00,2.044655323028564453e+00,8.917356133460998535e-01,2.317846536636352539e+00,3.675826489925384521e-01
1.408000000000000114e+02,3.751032054424285889e-01,6.399515271186828613e-01,4.634313583374023438e-01,1.023041844367980957e+00,9.311875104904174805e-01,1.204923391342163086e+00,1.888272762298583984e+00,9.738634228706359863e-01,2.397824764251708984e+00,4.094449877738952637e-01
1.409000000000000057e+02,3.805314600467681885e-01,5.986164212226867676e-01,4.325161278247833252e-01,9.760051965713500977e-01,8.283969759941101074e-01,1.196858048439025879e+00,1.727941274642944336e+00,1.043999552726745605e+00,2.457810640335083008e+00,4.600140154361724854e-01
1.410000000000000000e+02,3.868854641914367676e-01,5.600810647010803223e-01,4.097285568714141846e-01,9.269359707832336426e-01,7.375076413154602051e-01,1.180659055709838867e+00,1.569852828979492188e+00,1.100062370300292969e+00,2.485354661941528320e+00,5.190696120262145996e-01
1.410999999999999943e+02,3.940372467041015625e-01,5.238592028617858887e-01,3.934909105300903320e-01,8.770851492881774902e-01,6.581360697746276855e-01,1.157207131385803223e+00,1.416800022125244141e+00,1.143176555633544922e+00,2.472380161285400391e+00,5.858750343322753906e-01
1.412000000000000171e+02,4.018389284610748291e-01,4.898678362369537354e-01,3.819158077239990234e-01,8.277629017829895020e-01,5.899577140808105469e-01,1.126809954643249512e+00,1.270451426506042480e+00,1.174913525581359863e+00,2.411781549453735352e+00,6.581119894981384277e-01
1.413000000000000114e+02,4.100296199321746826e-01,4.581425786018371582e-01,3.746023774147033691e-01,7.793077826499938965e-01,5.327143669128417969e-01,1.090486884117126465e+00,1.134274005889892578e+00,1.195954442024230957e+00,2.309972286224365234e+00,7.339321970939636230e-01
1.414000000000000057e+02,4.177879989147186279e-01,4.290575385093688965e-01,3.712036013603210449e-01,7.319921255111694336e-01,4.860430657863616943e-01,1.049246549606323242e+00,1.010499238967895508e+00,1.205065846443176270e+00,2.182338714599609375e+00,8.133708834648132324e-01
1.415000000000000000e+02,4.250473976135253906e-01,4.024621248245239258e-01,3.713621795177459717e-01,6.861051917076110840e-01,4.494882524013519287e-01,1.004059553146362305e+00,8.991852402687072754e-01,1.203471541404724121e+00,2.037388086318969727e+00,8.957994580268859863e-01
1.415999999999999943e+02,4.314163625240325928e-01,3.784328103065490723e-01,3.746745586395263672e-01,6.420576572418212891e-01,4.221464395523071289e-01,9.560139775276184082e-01,7.999696731567382812e-01,1.192863464355468750e+00,1.880578637123107910e+00,9.776155948638916016e-01
1.417000000000000171e+02,4.363538324832916260e-01,3.571134805679321289e-01,3.800623118877410889e-01,6.005581021308898926e-01,4.023557901382446289e-01,9.064045548439025879e-01,7.125715017318725586e-01,1.174471735954284668e+00,1.720268368721008301e+00,1.047063112258911133e+00
1.418000000000000114e+02,4.404148161411285400e-01,3.380852639675140381e-01,3.863816857337951660e-01,5.618914961814880371e-01,3.881143629550933838e-01,8.567074537277221680e-01,6.365643739700317383e-01,1.148843646049499512e+00,1.562358736991882324e+00,1.102478861808776855e+00
1.419000000000000057e+02,4.456541240215301514e-01,3.205435574054718018e-01,3.935088813304901123e-01,5.255492329597473145e-01,3.783398866653442383e-01,8.077014088630676270e-01,5.716843008995056152e-01,1.116564869880676270e+00,1.409584283828735352e+00,1.144984960556030273e+00
1.420000000000000000e+02,4.519891738891601562e-01,3.043099641799926758e-01,4.012905955314636230e-01,4.914419651031494141e-01,3.726839423179626465e-01,7.596791982650756836e-01,5.176419615745544434e-01,1.078664779663085938e+00,1.263600826263427734e+00,1.176275014877319336e+00
1.420999999999999943e+02,4.592660665512084961e-01,2.893219888210296631e-01,4.094906449317932129e-01,4.595890641212463379e-01,3.708009123802185059e-01,7.128989696502685547e-01,4.740450680255889893e-01,1.036141872406005859e+00,1.128010392189025879e+00,1.196713209152221680e+00
1.422000000000000171e+02,4.676970839500427246e-01,2.753807604312896729e-01,4.172807335853576660e-01,4.303716421127319336e-01,3.723096549510955811e-01,6.677255630493164062e-01,4.404132962226867676e-01,9.899538159370422363e-01,1.004831314086914062e+00,1.205277442932128906e+00
1.423000000000000114e+02,4.779713749885559082e-01,2.624961137771606445e-01,4.245696663856506348e-01,4.036550521850585938e-01,3.767213821411132812e-01,6.245877146720886230e-01,4.154443144798278809e-01,9.413347840309143066e-01,8.941058516502380371e-01,1.203207612037658691e+00
1.424000000000000057e+02,4.899917542934417725e-01,2.512333393096923828e-01,4.310094714164733887e-01,3.794867992401123047e-01,3.824983537197113037e-01,5.843335986137390137e-01,3.975762426853179932e-01,8.915176391601562500e-01,7.954619526863098145e-01,1.192196011543273926e+00
1.425000000000000000e+02,5.036374330520629883e-01,2.417341023683547974e-01,4.360157251358032227e-01,3.580412864685058594e-01,3.891848325729370117e-01,5.466386675834655762e-01,3.847073316574096680e-01,8.419911861419677734e-01,7.086192369461059570e-01,1.173453807830810547e+00
1.425999999999999943e+02,5.184007287025451660e-01,2.335108518600463867e-01,4.400729835033416748e-01,3.389210700988769531e-01,3.965967595577239990e-01,5.112230181694030762e-01,3.762012422084808350e-01,7.932471632957458496e-01,6.331501603126525879e-01,1.147478342056274414e+00
1.427000000000000171e+02,5.344050526618957520e-01,2.263833135366439819e-01,4.452532827854156494e-01,3.213122785091400146e-01,4.046217203140258789e-01,4.780138134956359863e-01,3.717101216316223145e-01,7.455679178237915039e-01,5.687974691390991211e-01,1.114902019500732422e+00
1.428000000000000114e+02,5.522822737693786621e-01,2.201156914234161377e-01,4.515451788902282715e-01,3.050151765346527100e-01,4.127232432365417480e-01,4.472232758998870850e-01,3.708857297897338867e-01,6.992158293724060059e-01,5.152664780616760254e-01,1.076753139495849609e+00
1.429000000000000057e+02,5.719705820083618164e-01,2.143418788909912109e-01,4.587823450565338135e-01,2.899712622165679932e-01,4.203040599822998047e-01,4.190606772899627686e-01,3.733322918415069580e-01,6.545948982238769531e-01,4.721603691577911377e-01,1.034028172492980957e+00
1.430000000000000000e+02,5.934991240501403809e-01,2.090600430965423584e-01,4.671385884284973145e-01,2.759789228439331055e-01,4.273658394813537598e-01,3.933346271514892578e-01,3.783276975154876709e-01,6.122432947158813477e-01,4.389948546886444092e-01,9.876831769943237305e-01
1.430999999999999943e+02,6.169224381446838379e-01,2.040497958660125732e-01,4.773328602313995361e-01,2.630331814289093018e-01,4.332006275653839111e-01,3.703258037567138672e-01,3.843824267387390137e-01,5.728242993354797363e-01,4.143932163715362549e-01,9.389795064926147461e-01
1.432000000000000171e+02,6.422144770622253418e-01,1.992506980895996094e-01,4.892710447311401367e-01,2.516797482967376709e-01,4.376578927040100098e-01,3.499133288860321045e-01,3.913060724735260010e-01,5.358179211616516113e-01,3.968152105808258057e-01,8.891402482986450195e-01
1.433000000000000114e+02,6.694040298461914062e-01,1.946730017662048340e-01,5.028492212295532227e-01,2.421028017997741699e-01,4.420053958892822266e-01,3.314843475818634033e-01,3.989129960536956787e-01,5.010675191879272461e-01,3.841652870178222656e-01,8.396411538124084473e-01
1.434000000000000057e+02,6.982645392417907715e-01,1.903220713138580322e-01,5.175686478614807129e-01,2.338244467973709106e-01,4.476952552795410156e-01,3.144279718399047852e-01,4.070771336555480957e-01,4.685201048851013184e-01,3.758616447448730469e-01,7.909392118453979492e-01
1.435000000000000000e+02,7.288390994071960449e-01,1.863831877708435059e-01,5.334987044334411621e-01,2.266422659158706665e-01,4.543858468532562256e-01,2.986654639244079590e-01,4.150218069553375244e-01,4.385364949703216553e-01,3.715564310550689697e-01,7.433148026466369629e-01
1.435999999999999943e+02,7.611886858940124512e-01,1.829154193401336670e-01,5.512819290161132812e-01,2.203465402126312256e-01,4.619869291782379150e-01,2.840642333030700684e-01,4.224544465541839600e-01,4.111164510250091553e-01,3.709003031253814697e-01,6.970332860946655273e-01
1.437000000000000171e+02,7.953530550003051758e-01,1.799419522285461426e-01,5.708846449851989746e-01,2.145472615957260132e-01,4.710987210273742676e-01,2.704947888851165771e-01,4.292461872100830078e-01,3.861600160598754883e-01,3.734964132308959961e-01,6.525006294250488281e-01
1.438000000000000114e+02,8.313716650009155273e-01,1.774864196777343750e-01,5.923233032226562500e-01,2.092445641756057739e-01,4.820099174976348877e-01,2.581156790256500244e-01,4.346523582935333252e-01,3.639604151248931885e-01,3.785724639892578125e-01,6.102818846702575684e-01
1.439000000000000057e+02,8.692834377288818359e-01,1.755728274583816528e-01,6.156592369079589844e-01,2.042235434055328369e-01,4.946588575839996338e-01,2.475165426731109619e-01,4.387888312339782715e-01,3.442497253417968750e-01,3.846737742424011230e-01,5.709895491600036621e-01
1.440000000000000000e+02,9.091269969940185547e-01,1.742256581783294678e-01,6.408612132072448730e-01,1.994131505489349365e-01,5.087797045707702637e-01,2.385380715131759644e-01,4.435672760009765625e-01,3.262413442134857178e-01,3.916355967521667480e-01,5.340922474861145020e-01
1.440999999999999943e+02,9.509406089782714844e-01,1.734698563814163208e-01,6.679652929306030273e-01,1.948243528604507446e-01,5.239200592041015625e-01,2.307139933109283447e-01,4.495779871940612793e-01,3.095737099647521973e-01,3.992740213871002197e-01,4.994474053382873535e-01
1.442000000000000171e+02,9.949396252632141113e-01,1.732083708047866821e-01,6.967484354972839355e-01,1.904582977294921875e-01,5.405623912811279297e-01,2.239655852317810059e-01,4.565509259700775146e-01,2.941865026950836182e-01,4.074523150920867920e-01,4.670105874538421631e-01
1.443000000000000114e+02,1.041436553001403809e+00,1.733125001192092896e-01,7.272402644157409668e-01,1.864963918924331665e-01,5.591142177581787109e-01,2.178783565759658813e-01,4.644813239574432373e-01,2.798938155174255371e-01,4.153723120689392090e-01,4.371546804904937744e-01
1.444000000000000057e+02,1.090535759925842285e+00,1.738027483224868774e-01,7.595054507255554199e-01,1.830045580863952637e-01,5.794652700424194336e-01,2.122881114482879639e-01,4.741691052913665771e-01,2.666324079036712646e-01,4.227820634841918945e-01,4.098519086837768555e-01
1.445000000000000000e+02,1.142343759536743164e+00,1.747005730867385864e-01,7.935836911201477051e-01,1.800059527158737183e-01,6.016920208930969238e-01,2.071324139833450317e-01,4.855974018573760986e-01,2.547488510608673096e-01,4.295211434364318848e-01,3.850238323211669922e-01
1.445999999999999943e+02,1.196971654891967773e+00,1.760283112525939941e-01,8.295143842697143555e-01,1.775241345167160034e-01,6.257887482643127441e-01,2.021962255239486694e-01,4.987383186817169189e-01,2.446852624416351318e-01,4.348603785037994385e-01,3.629511296749114990e-01
1.447000000000000171e+02,1.254593610763549805e+00,1.778285056352615356e-01,8.673365116119384766e-01,1.755831390619277954e-01,6.517831683158874512e-01,1.974769979715347290e-01,5.131853818893432617e-01,2.360785007476806641e-01,4.389668405055999756e-01,3.433450162410736084e-01
1.448000000000000114e+02,1.315750718116760254e+00,1.802914589643478394e-01,9.070888161659240723e-01,1.742074042558670044e-01,6.796066761016845703e-01,1.929742395877838135e-01,5.286957025527954102e-01,2.285791039466857910e-01,4.438154697418212891e-01,3.254033625125885010e-01
1.449000000000000057e+02,1.380516052246093750e+00,1.836342811584472656e-01,9.488096237182617188e-01,1.734218448400497437e-01,7.090776562690734863e-01,1.887508779764175415e-01,5.459081530570983887e-01,2.220880687236785889e-01,4.498741924762725830e-01,3.087970614433288574e-01
1.450000000000000000e+02,1.449055075645446777e+00,1.880605369806289673e-01,9.926960468292236328e-01,1.731414198875427246e-01,7.402961850166320801e-01,1.849797070026397705e-01,5.649924278259277344e-01,2.161451727151870728e-01,4.568924307823181152e-01,2.934682071208953857e-01
1.450999999999999943e+02,1.521242976188659668e+00,1.937984973192214966e-01,1.039073705673217773e+00,1.732269674539566040e-01,7.733044028282165527e-01,1.816880851984024048e-01,5.858910679817199707e-01,2.107090651988983154e-01,4.648875296115875244e-01,2.792250812053680420e-01
1.452000000000000171e+02,1.597217798233032227e+00,2.013863921165466309e-01,1.088048696517944336e+00,1.736976355314254761e-01,8.081420660018920898e-01,1.788993179798126221e-01,6.086868047714233398e-01,2.056263685226440430e-01,4.746630191802978516e-01,2.660133242607116699e-01
1.453000000000000114e+02,1.676901936531066895e+00,2.112899124622344971e-01,1.139727711677551270e+00,1.745748668909072876e-01,8.448482751846313477e-01,1.766372174024581909e-01,6.333425045013427734e-01,2.007532268762588501e-01,4.861756265163421631e-01,2.542148828506469727e-01
1.454000000000000057e+02,1.760226845741271973e+00,2.237214446067810059e-01,1.194221496582031250e+00,1.758809387683868408e-01,8.834620118141174316e-01,1.749259978532791138e-01,6.599121689796447754e-01,1.961009502410888672e-01,4.993926286697387695e-01,2.442351728677749634e-01
1.455000000000000000e+02,1.847135663032531738e+00,2.388643920421600342e-01,1.251692175865173340e+00,1.776544898748397827e-01,9.240218400955200195e-01,1.737902760505676270e-01,6.882237792015075684e-01,1.916593015193939209e-01,5.138887763023376465e-01,2.356846779584884644e-01
1.455999999999999943e+02,1.937108397483825684e+00,2.568293213844299316e-01,1.312682271003723145e+00,1.800808757543563843e-01,9.665825963020324707e-01,1.732419580221176147e-01,7.182112932205200195e-01,1.875654608011245728e-01,5.294647216796875000e-01,2.282372713088989258e-01
1.457000000000000171e+02,2.029152393341064453e+00,2.776329219341278076e-01,1.377276062965393066e+00,1.833731532096862793e-01,1.011482715606689453e+00,1.731105595827102661e-01,7.499608993530273438e-01,1.839350610971450806e-01,5.467706322669982910e-01,2.217820584774017334e-01
1.458000000000000114e+02,2.122458457946777344e+00,3.018100261688232422e-01,1.445639491081237793e+00,1.877439320087432861e-01,1.058919310569763184e+00,1.733521372079849243e-01,7.835121154785156250e-01,1.807911396026611328e-01,5.659412145614624023e-01,2.158625423908233643e-01
1.459000000000000057e+02,2.216025590896606445e+00,3.298133015632629395e-01,1.517657995223999023e+00,1.934076994657516479e-01,1.108996629714965820e+00,1.739875823259353638e-01,8.189044594764709473e-01,1.781571805477142334e-01,5.869291424751281738e-01,2.104500383138656616e-01
1.460000000000000000e+02,2.306764364242553711e+00,3.631353080272674561e-01,1.593453884124755859e+00,2.008920907974243164e-01,1.161823272705078125e+00,1.750386655330657959e-01,8.561770915985107422e-01,1.760570853948593140e-01,6.098163127899169922e-01,2.053776681423187256e-01
1.460999999999999943e+02,2.388362169265747070e+00,4.039462506771087646e-01,1.672968864440917969e+00,2.106753289699554443e-01,1.217511415481567383e+00,1.765280514955520630e-01,8.953688144683837891e-01,1.745151728391647339e-01,6.345629692077636719e-01,2.005147188901901245e-01
1.462000000000000171e+02,2.451519727706909180e+00,4.534636437892913818e-01,1.756128072738647461e+00,2.229779511690139771e-01,1.276377677917480469e+00,1.785442680120468140e-01,9.365181922912597656e-01,1.735562086105346680e-01,6.612237095832824707e-01,1.958729922771453857e-01
1.463000000000000114e+02,2.483361244201660156e+00,5.114701986312866211e-01,1.842874884605407715e+00,2.379831969738006592e-01,1.338842511177062988e+00,1.812911629676818848e-01,9.797335863113403320e-01,1.731546968221664429e-01,6.896136999130249023e-01,1.914421021938323975e-01
1.464000000000000057e+02,2.475697517395019531e+00,5.774496793746948242e-01,1.932739853858947754e+00,2.558116614818572998e-01,1.404981255531311035e+00,1.850167661905288696e-01,1.025381565093994141e+00,1.731325536966323853e-01,7.196854352951049805e-01,1.873699128627777100e-01
1.465000000000000000e+02,2.420883178710937500e+00,6.490986943244934082e-01,2.024710178375244141e+00,2.764642536640167236e-01,1.474885702133178711e+00,1.898742616176605225e-01,1.073596835136413574e+00,1.734895706176757812e-01,7.515209913253784180e-01,1.837622821331024170e-01
1.465999999999999943e+02,2.323202133178710938e+00,7.244591116905212402e-01,2.117989063262939453e+00,3.004678785800933838e-01,1.548421621322631836e+00,1.962200105190277100e-01,1.124484896659851074e+00,1.742468476295471191e-01,7.851602435111999512e-01,1.806422472000122070e-01
1.467000000000000171e+02,2.198146820068359375e+00,8.034919500350952148e-01,2.211601018905639648e+00,3.282580971717834473e-01,1.625776171684265137e+00,2.046075165271759033e-01,1.178155183792114258e+00,1.754264682531356812e-01,8.206426501274108887e-01,1.780333071947097778e-01
1.468000000000000114e+02,2.055005550384521484e+00,8.855469822883605957e-01,2.302617073059082031e+00,3.612697720527648926e-01,1.706800460815429688e+00,2.154063135385513306e-01,1.234724998474121094e+00,1.770524382591247559e-01,8.580071330070495605e-01,1.759593784809112549e-01
1.469000000000000057e+02,1.899344086647033691e+00,9.680355787277221680e-01,2.384875774383544922e+00,4.016621410846710205e-01,1.791448712348937988e+00,2.287994921207427979e-01,1.294672727584838867e+00,1.792701929807662964e-01,8.972926735877990723e-01,1.744448691606521606e-01
1.470000000000000000e+02,1.739074468612670898e+00,1.039168477058410645e+00,2.449332475662231445e+00,4.507517814636230469e-01,1.879629015922546387e+00,2.449711412191390991e-01,1.358211040496826172e+00,1.822819262742996216e-01,9.385377168655395508e-01,1.735145002603530884e-01
1.470999999999999943e+02,1.580789208412170410e+00,1.096177458763122559e+00,2.482974767684936523e+00,5.083369612693786621e-01,1.970421075820922852e+00,2.639339864253997803e-01,1.425482273101806641e+00,1.863317042589187622e-01,9.818626046180725098e-01,1.731348931789398193e-01
1.472000000000000171e+02,1.427381038665771484e+00,1.140178322792053223e+00,2.477525472640991211e+00,5.739807486534118652e-01,2.063054323196411133e+00,2.859047949314117432e-01,1.496468901634216309e+00,1.915801465511322021e-01,1.027632236480712891e+00,1.731304377317428589e-01
1.473000000000000114e+02,1.280550718307495117e+00,1.172585368156433105e+00,2.425186157226562500e+00,6.454007625579833984e-01,2.156639575958251953e+00,3.113741576671600342e-01,1.571151018142700195e+00,1.984754502773284912e-01,1.075974106788635254e+00,1.735061109066009521e-01
1.474000000000000057e+02,1.143552899360656738e+00,1.194510340690612793e+00,2.329279422760009766e+00,7.206090688705444336e-01,2.249767065048217773e+00,3.410651087760925293e-01,1.649608492851257324e+00,2.075627595186233521e-01,1.126994252204895020e+00,1.742831319570541382e-01
1.475000000000000000e+02,1.018934011459350586e+00,1.204434633255004883e+00,2.205330610275268555e+00,7.994915246963500977e-01,2.338104248046875000e+00,3.768584430217742920e-01,1.731722354888916016e+00,2.191174179315567017e-01,1.180802106857299805e+00,1.754835695028305054e-01
1.475999999999999943e+02,9.067800641059875488e-01,1.203554868698120117e+00,2.062920808792114258e+00,8.814154267311096191e-01,2.414519786834716797e+00,4.208112657070159912e-01,1.817443251609802246e+00,2.333213239908218384e-01,1.237518072128295898e+00,1.771325618028640747e-01
1.477000000000000171e+02,8.067489266395568848e-01,1.193550467491149902e+00,1.907715916633605957e+00,9.641709327697753906e-01,2.467490434646606445e+00,4.734119176864624023e-01,1.906541705131530762e+00,2.503398060798645020e-01,1.297641158103942871e+00,1.793842315673828125e-01
1.478000000000000114e+02,7.185542583465576172e-01,1.175683975219726562e+00,1.747422814369201660e+00,1.036058068275451660e+00,2.486067533493041992e+00,5.344985723495483398e-01,1.997961282730102539e+00,2.701328098773956299e-01,1.361355423927307129e+00,1.824409067630767822e-01
1.479000000000000057e+02,6.417748928070068359e-01,1.150583744049072266e+00,1.588920354843139648e+00,1.093780040740966797e+00,2.462146759033203125e+00,6.027641892433166504e-01,2.090966701507568359e+00,2.931273579597473145e-01,1.428810238838195801e+00,1.865433454513549805e-01
1.480000000000000000e+02,5.761342048645019531e-01,1.118760943412780762e+00,1.435178637504577637e+00,1.138441085815429688e+00,2.390362501144409180e+00,6.760019063949584961e-01,2.184654474258422852e+00,3.197235167026519775e-01,1.499969124794006348e+00,1.918577998876571655e-01
1.480999999999999943e+02,5.213507413864135742e-01,1.081246733665466309e+00,1.287926912307739258e+00,1.171355485916137695e+00,2.281068086624145508e+00,7.526988983154296875e-01,2.276926040649414062e+00,3.510155379772186279e-01,1.574837327003479004e+00,1.988478600978851318e-01
1.482000000000000171e+02,4.770394265651702881e-01,1.039041280746459961e+00,1.150288581848144531e+00,1.193904519081115723e+00,2.148718595504760742e+00,8.328152298927307129e-01,2.362515449523925781e+00,3.890596032142639160e-01,1.653472542762756348e+00,2.080492973327636719e-01
1.483000000000000114e+02,4.427259564399719238e-01,9.931052327156066895e-01,1.025003552436828613e+00,1.204415082931518555e+00,2.000443220138549805e+00,9.157980680465698242e-01,2.433537721633911133e+00,4.356335699558258057e-01,1.735762476921081543e+00,2.197267562150955200e-01
1.484000000000000057e+02,4.172123074531555176e-01,9.446338415145874023e-01,9.121911525726318359e-01,1.204048275947570801e+00,1.841853260993957520e+00,9.955188035964965820e-01,2.477032423019409180e+00,4.907576143741607666e-01,1.821656227111816406e+00,2.340623438358306885e-01
1.485000000000000000e+02,3.989085257053375244e-01,8.948740959167480469e-01,8.115243315696716309e-01,1.194473505020141602e+00,1.681888699531555176e+00,1.061521053314208984e+00,2.483794212341308594e+00,5.542694926261901855e-01,1.910892605781555176e+00,2.512155175209045410e-01
1.485999999999999943e+02,3.857130408287048340e-01,8.453271985054016113e-01,7.227116227149963379e-01,1.176973462104797363e+00,1.525031208992004395e+00,1.113737702369689941e+00,2.445706844329833984e+00,6.241984963417053223e-01,2.002410650253295898e+00,2.711460292339324951e-01
1.487000000000000171e+02,3.769037425518035889e-01,7.965403795242309570e-01,6.453381776809692383e-01,1.152237534523010254e+00,1.373748779296875000e+00,1.153226375579833984e+00,2.360811471939086914e+00,6.985083818435668945e-01,2.095469236373901367e+00,2.943066954612731934e-01
1.488000000000000114e+02,3.721328377723693848e-01,7.487983107566833496e-01,5.791175961494445801e-01,1.120724201202392578e+00,1.229861855506896973e+00,1.182201385498046875e+00,2.243685245513916016e+00,7.763368487358093262e-01,2.189158916473388672e+00,3.210929632186889648e-01
1.489000000000000057e+02,3.710531592369079590e-01,7.023606896400451660e-01,5.237741470336914062e-01,1.083465814590454102e+00,1.097257852554321289e+00,1.199677824974060059e+00,2.105876207351684570e+00,8.573178052902221680e-01,2.281255960464477539e+00,3.526579141616821289e-01
1.490000000000000000e+02,3.732713460922241211e-01,6.576271653175354004e-01,4.789275228977203369e-01,1.041464924812316895e+00,9.770963788032531738e-01,1.205563187599182129e+00,1.953806042671203613e+00,9.407172799110412598e-01,2.366349220275878906e+00,3.910779058933258057e-01
1.490999999999999943e+02,3.781346380710601807e-01,6.150997877120971680e-01,4.441075325012207031e-01,9.956842660903930664e-01,8.693302273750305176e-01,1.201194524765014648e+00,1.793975949287414551e+00,1.016737341880798340e+00,2.436390161514282227e+00,4.380695521831512451e-01
1.492000000000000171e+02,3.841120600700378418e-01,5.755053758621215820e-01,4.181900322437286377e-01,9.472923874855041504e-01,7.735658884048461914e-01,1.188214659690856934e+00,1.634607672691345215e+00,1.078496217727661133e+00,2.478313446044921875e+00,4.935997426509857178e-01
1.493000000000000114e+02,3.909730911254882812e-01,5.383492708206176758e-01,3.995640873908996582e-01,8.975478410720825195e-01,6.895059943199157715e-01,1.167740464210510254e+00,1.479247331619262695e+00,1.126863360404968262e+00,2.483119964599609375e+00,5.574822425842285156e-01
1.494000000000000057e+02,3.985255956649780273e-01,5.034532546997070312e-01,3.861356973648071289e-01,8.479558229446411133e-01,6.167408227920532227e-01,1.140088558197021484e+00,1.329906702041625977e+00,1.162837624549865723e+00,2.442714214324951172e+00,6.276688575744628906e-01
1.495000000000000000e+02,4.066576957702636719e-01,4.707539677619934082e-01,3.771122992038726807e-01,7.991090416908264160e-01,5.550295114517211914e-01,1.106086373329162598e+00,1.188996553421020508e+00,1.188731074333190918e+00,2.355873107910156250e+00,7.021329998970031738e-01
1.495999999999999943e+02,4.146327674388885498e-01,4.405889511108398438e-01,3.721458613872528076e-01,7.512937784194946289e-01,5.040515661239624023e-01,1.066755294799804688e+00,1.060088157653808594e+00,1.202625751495361328e+00,2.237574815750122070e+00,7.801525592803955078e-01
1.497000000000000171e+02,4.220935404300689697e-01,4.130020737648010254e-01,3.708899617195129395e-01,7.047681808471679688e-01,4.633877873420715332e-01,1.023082613945007324e+00,9.436513185501098633e-01,1.205278873443603516e+00,2.098959684371948242e+00,8.612898588180541992e-01
1.498000000000000114e+02,4.289517402648925781e-01,3.878654539585113525e-01,3.729532957077026367e-01,6.599260568618774414e-01,4.324719905853271484e-01,9.760413765907287598e-01,8.394950032234191895e-01,1.198203802108764648e+00,1.946331501007080078e+00,9.446702003479003906e-01
1.499000000000000057e+02,4.344533979892730713e-01,3.654817044734954834e-01,3.777283430099487305e-01,6.172468662261962891e-01,4.096847772598266602e-01,9.269677996635437012e-01,7.472652792930603027e-01,1.182869076728820801e+00,1.786378741264343262e+00,1.020029067993164062e+00
1.500000000000000000e+02,4.386392831802368164e-01,3.456164002418518066e-01,3.836649954319000244e-01,5.774996280670166016e-01,3.934478461742401123e-01,8.771128058433532715e-01,6.666042804718017578e-01,1.160243391990661621e+00,1.627124786376953125e+00,1.081122279167175293e+00
1.500999999999999943e+02,4.433108270168304443e-01,3.275114893913269043e-01,3.904917240142822266e-01,5.402169227600097656e-01,3.818737268447875977e-01,8.277866244316101074e-01,5.971628427505493164e-01,1.130586266517639160e+00,1.472012400627136230e+00,1.128882765769958496e+00
1.502000000000000171e+02,4.492454230785369873e-01,3.107545673847198486e-01,3.980168104171752930e-01,5.051988959312438965e-01,3.745614886283874512e-01,7.793278694152832031e-01,5.386912226676940918e-01,1.094886660575866699e+00,1.322994470596313477e+00,1.164335966110229492e+00
1.503000000000000114e+02,4.561487436294555664e-01,2.952822446823120117e-01,4.061320126056671143e-01,4.723783731460571289e-01,3.711640238761901855e-01,7.320086359977722168e-01,4.908378720283508301e-01,1.054156541824340820e+00,1.182584881782531738e+00,1.189709067344665527e+00
1.504000000000000057e+02,4.639855921268463135e-01,2.809180319309234619e-01,4.141390919685363770e-01,4.420692026615142822e-01,3.713242113590240479e-01,6.861181855201721191e-01,4.531571269035339355e-01,1.009371519088745117e+00,1.054261922836303711e+00,1.203042507171630859e+00
1.505000000000000000e+02,4.735373258590698242e-01,2.675861716270446777e-01,4.216296374797821045e-01,4.143500626087188721e-01,3.746383786201477051e-01,6.420670747756958008e-01,4.248634576797485352e-01,9.615774154663085938e-01,9.384145140647888184e-01,1.205189466476440430e+00
1.505999999999999943e+02,4.848412573337554932e-01,2.555817663669586182e-01,4.285405874252319336e-01,3.890756964683532715e-01,3.800282478332519531e-01,6.005639433860778809e-01,4.042776823043823242e-01,9.120904803276062012e-01,8.348245024681091309e-01,1.197698473930358887e+00
1.507000000000000171e+02,4.978674054145812988e-01,2.453958541154861450e-01,4.341185092926025391e-01,3.665504157543182373e-01,3.863495290279388428e-01,5.618948936462402344e-01,3.895055353641510010e-01,8.623349070549011230e-01,7.431511878967285156e-01,1.181999802589416504e+00
1.508000000000000114e+02,5.122392177581787109e-01,2.367065548896789551e-01,4.383583068847656250e-01,3.465640842914581299e-01,3.934783041477203369e-01,5.255505442619323730e-01,3.792400360107421875e-01,8.132349252700805664e-01,6.630257964134216309e-01,1.159028053283691406e+00
1.509000000000000057e+02,5.276575684547424316e-01,2.291325181722640991e-01,4.429569244384765625e-01,3.283859193325042725e-01,4.012616574764251709e-01,4.914412200450897217e-01,3.731326758861541748e-01,7.650873064994812012e-01,5.941094756126403809e-01,1.129057765007019043e+00
1.510000000000000000e+02,5.447320342063903809e-01,2.225870937108993530e-01,4.488397836685180664e-01,3.115610778331756592e-01,4.094631373882293701e-01,4.595866799354553223e-01,3.708373904228210449e-01,7.181537747383117676e-01,5.361490845680236816e-01,1.093093514442443848e+00
1.510999999999999943e+02,5.636887550354003906e-01,2.166109979152679443e-01,4.556967616081237793e-01,2.960235774517059326e-01,4.172544181346893311e-01,4.303679168224334717e-01,3.719809949398040771e-01,6.727742552757263184e-01,4.887883067131042480e-01,1.052145838737487793e+00
1.512000000000000171e+02,5.844560265541076660e-01,2.111402451992034912e-01,4.634769260883331299e-01,2.816049456596374512e-01,4.245445132255554199e-01,4.036501348018646240e-01,3.761228322982788086e-01,6.293637752532958984e-01,4.515774846076965332e-01,1.007188677787780762e+00
1.513000000000000114e+02,6.071165204048156738e-01,2.060430347919464111e-01,4.729329943656921387e-01,2.682183682918548584e-01,4.309851229190826416e-01,3.794809579849243164e-01,3.817958831787109375e-01,5.887730717658996582e-01,4.236850440502166748e-01,9.592837095260620117e-01
1.514000000000000057e+02,6.316379904747009277e-01,2.011556923389434814e-01,4.841488599777221680e-01,2.561244964599609375e-01,4.359920322895050049e-01,3.580347001552581787e-01,3.883857131004333496e-01,5.508131980895996094e-01,4.034364223480224609e-01,9.097389578819274902e-01
1.515000000000000000e+02,6.580721735954284668e-01,1.964885741472244263e-01,4.970923960208892822e-01,2.458454519510269165e-01,4.400498867034912109e-01,3.389140665531158447e-01,3.957214057445526123e-01,5.151419043540954590e-01,3.888868689537048340e-01,8.600043058395385742e-01
1.515999999999999943e+02,6.862671375274658203e-01,1.920323371887207031e-01,5.114104151725769043e-01,2.370918393135070801e-01,4.452308714389801025e-01,3.213048875331878662e-01,4.036814570426940918e-01,4.816851317882537842e-01,3.788276016712188721e-01,8.109402656555175781e-01
1.517000000000000171e+02,7.161301374435424805e-01,1.879076063632965088e-01,5.267626047134399414e-01,2.294606715440750122e-01,4.515234231948852539e-01,3.050073683261871338e-01,4.118286669254302979e-01,4.505919218063354492e-01,3.729100823402404785e-01,7.628418207168579102e-01
1.518000000000000114e+02,7.477521300315856934e-01,1.842446923255920410e-01,5.437402725219726562e-01,2.228721976280212402e-01,4.587611854076385498e-01,2.899630665779113770e-01,4.194671511650085449e-01,4.221412241458892822e-01,3.707883954048156738e-01,7.159695029258728027e-01
1.519000000000000057e+02,7.811728715896606445e-01,1.810665726661682129e-01,5.626057982444763184e-01,2.168702781200408936e-01,4.671180844306945801e-01,2.759703099727630615e-01,4.266062080860137939e-01,3.961347341537475586e-01,3.720861971378326416e-01,6.706726551055908203e-01
1.520000000000000000e+02,8.164317607879638672e-01,1.783967465162277222e-01,5.832792520523071289e-01,2.113718241453170776e-01,4.773128926753997803e-01,2.630240619182586670e-01,4.326093792915344238e-01,3.728087544441223145e-01,3.763464689254760742e-01,6.273709535598754883e-01
1.520999999999999943e+02,8.535680770874023438e-01,1.762589961290359497e-01,6.058423519134521484e-01,2.062628120183944702e-01,4.892514050006866455e-01,2.516701519489288330e-01,4.372165501117706299e-01,3.521150648593902588e-01,3.820642530918121338e-01,5.869199037551879883e-01
1.522000000000000171e+02,8.926205039024353027e-01,1.746776401996612549e-01,6.302680969238281250e-01,2.013640403747558594e-01,5.028299689292907715e-01,2.420929074287414551e-01,4.414381980895996094e-01,3.335117697715759277e-01,3.886969685554504395e-01,5.490692257881164551e-01
1.523000000000000114e+02,9.336276054382324219e-01,1.736774444580078125e-01,6.566042304039001465e-01,1.966848820447921753e-01,5.175496339797973633e-01,2.338142693042755127e-01,4.469953179359436035e-01,3.163045644760131836e-01,3.960657417774200439e-01,5.135032534599304199e-01
1.524000000000000057e+02,9.766817688941955566e-01,1.732441037893295288e-01,6.847164630889892578e-01,1.922178119421005249e-01,5.334796905517578125e-01,2.266317605972290039e-01,4.535767436027526855e-01,3.003937005996704102e-01,4.040540754795074463e-01,4.801486134529113770e-01
1.525000000000000000e+02,1.022149205207824707e+00,1.731965839862823486e-01,7.144906520843505859e-01,1.880692690610885620e-01,5.512630343437194824e-01,2.203358113765716553e-01,4.610794186592102051e-01,2.856750488281250000e-01,4.121854007244110107e-01,4.491795301437377930e-01
1.525999999999999943e+02,1.070176243782043457e+00,1.735267341136932373e-01,7.460219860076904297e-01,1.843814104795455933e-01,5.708660483360290527e-01,2.145362943410873413e-01,4.699665009975433350e-01,2.719885408878326416e-01,4.198004901409149170e-01,4.208486080169677734e-01
1.527000000000000171e+02,1.120868563652038574e+00,1.742555946111679077e-01,7.793500423431396484e-01,1.811771839857101440e-01,5.923049449920654297e-01,2.092333883047103882e-01,4.806800484657287598e-01,2.594386339187622070e-01,4.269093871116638184e-01,3.949578404426574707e-01
1.528000000000000114e+02,1.174334883689880371e+00,1.754051446914672852e-01,8.145144581794738770e-01,1.784799695014953613e-01,6.156410574913024902e-01,2.042122185230255127e-01,4.931355118751525879e-01,2.486317455768585205e-01,4.328425228595733643e-01,3.717643618583679199e-01
1.529000000000000057e+02,1.230688929557800293e+00,1.769982874393463135e-01,8.515543341636657715e-01,1.763136833906173706e-01,6.408434510231018066e-01,1.994016766548156738e-01,5.071188211441040039e-01,2.394990324974060059e-01,4.373872578144073486e-01,3.511881828308105469e-01
1.530000000000000000e+02,1.290375232696533203e+00,1.791674345731735229e-01,8.905085325241088867e-01,1.747025549411773682e-01,6.679478287696838379e-01,1.948127299547195435e-01,5.221323966979980469e-01,2.315502017736434937e-01,4.416548609733581543e-01,3.326596319675445557e-01
1.530999999999999943e+02,1.353651523590087891e+00,1.821159571409225464e-01,9.314154982566833496e-01,1.736713349819183350e-01,6.967311501502990723e-01,1.904464960098266602e-01,5.385632514953613281e-01,2.246887534856796265e-01,4.472682178020477295e-01,3.155151307582855225e-01
1.532000000000000171e+02,1.420647263526916504e+00,1.860902160406112671e-01,9.743572473526000977e-01,1.732128262519836426e-01,7.272231578826904297e-01,1.864844262599945068e-01,5.569136738777160645e-01,2.185474634170532227e-01,4.538957178592681885e-01,2.996660172939300537e-01
1.533000000000000114e+02,1.491376519203186035e+00,1.912436336278915405e-01,1.019697070121765137e+00,1.731460094451904297e-01,7.594886422157287598e-01,1.829924434423446655e-01,5.770574212074279785e-01,2.128988653421401978e-01,4.614399075508117676e-01,2.849960923194885254e-01
1.534000000000000057e+02,1.565781950950622559e+00,1.980032622814178467e-01,1.067591428756713867e+00,1.734557896852493286e-01,7.935671806335449219e-01,1.799936592578887939e-01,5.990669131278991699e-01,2.077080607414245605e-01,4.704186618328094482e-01,2.713578939437866211e-01
1.535000000000000000e+02,1.643973350524902344e+00,2.069265991449356079e-01,1.118145585060119629e+00,1.741632372140884399e-01,8.294982314109802246e-01,1.775116920471191406e-01,6.229527592658996582e-01,2.027482092380523682e-01,4.812144935131072998e-01,2.588772475719451904e-01
1.535999999999999943e+02,1.725823044776916504e+00,2.183045744895935059e-01,1.171468377113342285e+00,1.752902120351791382e-01,8.673208355903625488e-01,1.755705326795578003e-01,6.487271189689636230e-01,1.980034708976745605e-01,4.937510192394256592e-01,2.481565773487091064e-01
1.537000000000000171e+02,1.811282753944396973e+00,2.323187142610549927e-01,1.227672934532165527e+00,1.768596023321151733e-01,9.070736765861511230e-01,1.741946488618850708e-01,6.763588190078735352e-01,1.934774518013000488e-01,5.077926516532897949e-01,2.390892356634140015e-01
1.538000000000000114e+02,1.900166869163513184e+00,2.491410523653030396e-01,1.287173271179199219e+00,1.789925694465637207e-01,9.487949609756469727e-01,1.734089404344558716e-01,7.056370973587036133e-01,1.892103403806686401e-01,5.228590965270996094e-01,2.311923056840896606e-01
1.539000000000000057e+02,1.991430640220642090e+00,2.687369287014007568e-01,1.350267529487609863e+00,1.818936914205551147e-01,9.926816821098327637e-01,1.731283813714981079e-01,7.366542816162109375e-01,1.853860169649124146e-01,5.393763184547424316e-01,2.243784368038177490e-01
1.540000000000000000e+02,2.084342479705810547e+00,2.914911210536956787e-01,1.417071938514709473e+00,1.858107298612594604e-01,1.039059877395629883e+00,1.732137799263000488e-01,7.694568037986755371e-01,1.820386499166488647e-01,5.578107237815856934e-01,2.182593941688537598e-01
1.540999999999999943e+02,2.178006887435913086e+00,3.178158998489379883e-01,1.487617731094360352e+00,1.908955127000808716e-01,1.088035225868225098e+00,1.736843287944793701e-01,8.040841817855834961e-01,1.791914850473403931e-01,5.780407786369323730e-01,2.126347869634628296e-01
1.542000000000000171e+02,2.270495891571044922e+00,3.487209975719451904e-01,1.561827063560485840e+00,1.975586712360382080e-01,1.139714956283569336e+00,1.745614260435104370e-01,8.405757546424865723e-01,1.768682301044464111e-01,6.001409888267517090e-01,2.074588984251022339e-01
1.543000000000000114e+02,2.356757402420043945e+00,3.862293362617492676e-01,1.639832377433776855e+00,2.063580900430679321e-01,1.194209337234497070e+00,1.758673787117004395e-01,8.789704442024230957e-01,1.750930696725845337e-01,6.241146326065063477e-01,2.025087475776672363e-01
1.544000000000000057e+02,2.429110527038574219e+00,4.322008788585662842e-01,1.721498727798461914e+00,2.176029682159423828e-01,1.251680731773376465e+00,1.776407957077026367e-01,9.193068146705627441e-01,1.738905608654022217e-01,6.499806046485900879e-01,1.977744549512863159e-01
1.545000000000000000e+02,2.474798202514648438e+00,4.867398142814636230e-01,1.806778788566589355e+00,2.314745485782623291e-01,1.312671780586242676e+00,1.800669729709625244e-01,9.616292119026184082e-01,1.732804924249649048e-01,6.776935458183288574e-01,1.932580918073654175e-01
1.545999999999999943e+02,2.484299659729003906e+00,5.497062206268310547e-01,1.895512461662292480e+00,2.481489777565002441e-01,1.377266764640808105e+00,1.833589226007461548e-01,1.006247043609619141e+00,1.731079369783401489e-01,7.070519328117370605e-01,1.890084594488143921e-01
1.547000000000000171e+02,2.449480056762695312e+00,6.192518472671508789e-01,1.986675024032592773e+00,2.675997912883758545e-01,1.445631384849548340e+00,1.877293288707733154e-01,1.053389549255371094e+00,1.733060330152511597e-01,7.381531000137329102e-01,1.852060705423355103e-01
1.548000000000000114e+02,2.367425680160522461e+00,6.933190226554870605e-01,2.079535484313964844e+00,2.901719510555267334e-01,1.517650485038757324e+00,1.933932155370712280e-01,1.103160858154296875e+00,1.738955676555633545e-01,7.710414528846740723e-01,1.818817108869552612e-01
1.549000000000000057e+02,2.251995563507080078e+00,7.708735466003417969e-01,2.173197507858276367e+00,3.162959218025207520e-01,1.593446969985961914e+00,2.008772641420364380e-01,1.155669093132019043e+00,1.748982071876525879e-01,8.057565689086914062e-01,1.790586709976196289e-01
1.550000000000000000e+02,2.115389108657836914e+00,8.516303300857543945e-01,2.265859842300415039e+00,3.469157218933105469e-01,1.672963142395019531e+00,2.106598466634750366e-01,1.211025595664978027e+00,1.763365417718887329e-01,8.423377871513366699e-01,1.767606735229492188e-01
1.550999999999999943e+02,1.964170813560485840e+00,9.349728226661682129e-01,2.352637052536010742e+00,3.840235769748687744e-01,1.756123661994934082e+00,2.229618132114410400e-01,1.269493818283081055e+00,1.782818287611007690e-01,8.808239102363586426e-01,1.750119626522064209e-01
1.552000000000000171e+02,1.804588437080383301e+00,1.011883378028869629e+00,2.425998449325561523e+00,4.295331835746765137e-01,1.842872142791748047e+00,2.379664331674575806e-01,1.331552505493164062e+00,1.809352934360504150e-01,9.212536811828613281e-01,1.738370954990386963e-01
1.553000000000000114e+02,1.645103216171264648e+00,1.074577331542968750e+00,2.473408222198486328e+00,4.836276769638061523e-01,1.932738900184631348e+00,2.557942867279052734e-01,1.397262573242187500e+00,1.845390647649765015e-01,9.636749625205993652e-01,1.732532680034637451e-01
1.554000000000000057e+02,1.489428758621215820e+00,1.123794913291931152e+00,2.485049009323120117e+00,5.461754202842712402e-01,2.024711132049560547e+00,2.764461338520050049e-01,1.466747283935546875e+00,1.892558038234710693e-01,1.008410573005676270e+00,1.730977147817611694e-01
1.555000000000000000e+02,1.339671254158020020e+00,1.160521864891052246e+00,2.452777385711669922e+00,6.154383420944213867e-01,2.117992401123046875e+00,3.004488646984100342e-01,1.539856672286987305e+00,1.954052001237869263e-01,1.055675625801086426e+00,1.733137667179107666e-01
1.555999999999999943e+02,1.198089599609375000e+00,1.187139391899108887e+00,2.373049974441528320e+00,6.893301010131835938e-01,2.211607217788696289e+00,3.282380402088165283e-01,1.616785645484924316e+00,2.035355865955352783e-01,1.105574488639831543e+00,1.739223152399063110e-01
1.557000000000000171e+02,1.068375706672668457e+00,1.201832413673400879e+00,2.258955001831054688e+00,7.666967511177062988e-01,2.302628278732299805e+00,3.612478673458099365e-01,1.697394251823425293e+00,2.140506505966186523e-01,1.158215522766113281e+00,1.749450117349624634e-01
1.558000000000000114e+02,9.511248469352722168e-01,1.205207467079162598e+00,2.123293638229370117e+00,8.473095893859863281e-01,2.384896278381347656e+00,4.016374945640563965e-01,1.781632661819458008e+00,2.271393090486526489e-01,1.213710427284240723e+00,1.764044910669326782e-01
1.559000000000000057e+02,8.461819291114807129e-01,1.198732018470764160e+00,1.972720146179199219e+00,9.306098222732543945e-01,2.449369668960571289e+00,4.507243037223815918e-01,1.869431734085083008e+00,2.429859340190887451e-01,1.272343039512634277e+00,1.783786565065383911e-01
1.560000000000000000e+02,7.531790733337402344e-01,1.183921098709106445e+00,1.813299655914306641e+00,1.008239626884460449e+00,2.483033418655395508e+00,5.083070397377014160e-01,1.959979414939880371e+00,2.616371512413024902e-01,1.334571719169616699e+00,1.810703575611114502e-01
1.560999999999999943e+02,6.717735528945922852e-01,1.161790370941162109e+00,1.653674602508544922e+00,1.071705222129821777e+00,2.477608680725097656e+00,5.739499926567077637e-01,2.052446842193603516e+00,2.832322418689727783e-01,1.400460958480834961e+00,1.847244501113891602e-01
1.562000000000000171e+02,6.016006469726562500e-01,1.132586598396301270e+00,1.497696995735168457e+00,1.121618032455444336e+00,2.425294637680053711e+00,6.453707218170166016e-01,2.145959615707397461e+00,3.082928061485290527e-01,1.470121383666992188e+00,1.894993185997009277e-01
1.563000000000000114e+02,5.424143671989440918e-01,1.097272634506225586e+00,1.347557425498962402e+00,1.158967971801757812e+00,2.329404115676879883e+00,7.205807566642761230e-01,2.239291667938232422e+00,3.374259471893310547e-01,1.543407440185546875e+00,1.957292705774307251e-01
1.564000000000000057e+02,4.938702583312988281e-01,1.056862235069274902e+00,1.205405473709106445e+00,1.186154365539550781e+00,2.205462932586669922e+00,7.994648814201354980e-01,2.328505754470825195e+00,3.724061250686645508e-01,1.620514273643493652e+00,2.039656937122344971e-01
1.565000000000000000e+02,4.555287957191467285e-01,1.012333631515502930e+00,1.075007557868957520e+00,1.201486825942993164e+00,2.063056468963623047e+00,8.813905119895935059e-01,2.406656980514526367e+00,4.153591394424438477e-01,1.701297044754028320e+00,2.145979553461074829e-01
1.565999999999999943e+02,4.266644716262817383e-01,9.647113084793090820e-01,9.570702910423278809e-01,1.205437183380126953e+00,1.907850861549377441e+00,9.641524553298950195e-01,2.463046073913574219e+00,4.669996798038482666e-01,1.785706996917724609e+00,2.278124541044235229e-01
1.567000000000000171e+02,4.055930376052856445e-01,9.153236746788024902e-01,8.514648079872131348e-01,1.199439883232116699e+00,1.747551321983337402e+00,1.036051630973815918e+00,2.485927104949951172e+00,5.271244645118713379e-01,1.873668670654296875e+00,2.437936067581176758e-01
1.568000000000000114e+02,3.905042111873626709e-01,8.655507564544677734e-01,7.578140497207641602e-01,1.185044646263122559e+00,1.589039683341979980e+00,1.093784809112548828e+00,2.467245578765869141e+00,5.947125554084777832e-01,1.964320063591003418e+00,2.625738978385925293e-01
1.569000000000000057e+02,3.799445033073425293e-01,8.164115548133850098e-01,6.757863759994506836e-01,1.163295149803161621e+00,1.435287475585937500e+00,1.138455629348754883e+00,2.400706529617309570e+00,6.674878597259521484e-01,2.056860208511352539e+00,2.843230962753295898e-01
1.570000000000000000e+02,3.735654354095458984e-01,7.682051062583923340e-01,6.050063967704772949e-01,1.134441852569580078e+00,1.288024544715881348e+00,1.171377778053283691e+00,2.294828653335571289e+00,7.437620162963867188e-01,2.150405883789062500e+00,3.095527291297912598e-01
1.570999999999999943e+02,3.710207641124725342e-01,7.211956977844238281e-01,5.452305674552917480e-01,1.099421858787536621e+00,1.150372743606567383e+00,1.193934917449951172e+00,2.164687633514404297e+00,8.235540390014648438e-01,2.243665695190429688e+00,3.389116227626800537e-01
1.572000000000000171e+02,3.719414472579956055e-01,6.757103800773620605e-01,4.961197972297668457e-01,1.059251546859741211e+00,1.025074720382690430e+00,1.204452514648437500e+00,2.017965078353881836e+00,9.062885642051696777e-01,2.332536458969116211e+00,3.742241561412811279e-01
1.573000000000000114e+02,3.759056627750396729e-01,6.321596503257751465e-01,4.572390317916870117e-01,1.014910817146301270e+00,9.122499227523803711e-01,1.204091310501098633e+00,1.860144734382629395e+00,9.871035814285278320e-01,2.409988880157470703e+00,4.175890982151031494e-01
1.574000000000000057e+02,3.815101385116577148e-01,5.913792848587036133e-01,4.279078841209411621e-01,9.674092531204223633e-01,8.115714192390441895e-01,1.194521427154541016e+00,1.700001597404479980e+00,1.054731488227844238e+00,2.464998483657836914e+00,4.696288704872131348e-01
1.575000000000000000e+02,3.880356550216674805e-01,5.532714128494262695e-01,4.064407944679260254e-01,9.180845618247985840e-01,7.227475643157958984e-01,1.177025079727172852e+00,1.542634606361389160e+00,1.108448982238769531e+00,2.486122131347656250e+00,5.301535725593566895e-01
1.575999999999999943e+02,3.953200280666351318e-01,5.174571275711059570e-01,3.911000192165374756e-01,8.682771921157836914e-01,6.453636884689331055e-01,1.152292013168334961e+00,1.390647411346435547e+00,1.149353623390197754e+00,2.465294599533081055e+00,5.980281829833984375e-01
1.577000000000000171e+02,4.032355844974517822e-01,4.838612079620361328e-01,3.803077340126037598e-01,8.190868496894836426e-01,5.791335105895996094e-01,1.120780587196350098e+00,1.245736837387084961e+00,1.179430484771728516e+00,2.396569728851318359e+00,6.710018515586853027e-01
1.578000000000000114e+02,4.113994538784027100e-01,4.525980651378631592e-01,3.737152516841888428e-01,7.708147764205932617e-01,5.237812399864196777e-01,1.083523035049438477e+00,1.111725449562072754e+00,1.198300361633300781e+00,2.289239168167114258e+00,7.474537491798400879e-01
1.579000000000000057e+02,4.190675616264343262e-01,4.239815175533294678e-01,3.709761202335357666e-01,7.237267494201660156e-01,4.789265394210815430e-01,1.041522383689880371e+00,9.901423454284667969e-01,1.205446004867553711e+00,2.158173084259033203e+00,8.273822665214538574e-01
1.580000000000000000e+02,4.262419342994689941e-01,3.978172838687896729e-01,3.717244267463684082e-01,6.781396269798278809e-01,4.440992176532745361e-01,9.957414269447326660e-01,8.809853196144104004e-01,1.202152848243713379e+00,2.010802984237670898e+00,9.102237224578857422e-01
1.580999999999999943e+02,4.323424100875854492e-01,3.743056952953338623e-01,3.755488693714141846e-01,6.344616413116455078e-01,4.181764423847198486e-01,9.473479986190795898e-01,7.838649153709411621e-01,1.190099000930786133e+00,1.852647066116333008e+00,9.906080961227416992e-01
1.582000000000000171e+02,4.370360970497131348e-01,3.534474074840545654e-01,3.811095952987670898e-01,5.935078859329223633e-01,3.995465636253356934e-01,8.976010680198669434e-01,6.984966993331909180e-01,1.170444369316101074e+00,1.692569017410278320e+00,1.057569384574890137e+00
1.583000000000000114e+02,4.411954581737518311e-01,3.347377777099609375e-01,3.875917196273803711e-01,5.552688241004943848e-01,3.861155807971954346e-01,8.480059504508972168e-01,6.244575977325439453e-01,1.143580913543701172e+00,1.535401701927185059e+00,1.110669016838073730e+00
1.584000000000000057e+02,4.466693103313446045e-01,3.174424469470977783e-01,3.948429524898529053e-01,5.193283557891845703e-01,3.770900368690490723e-01,7.991558909416198730e-01,5.615018606185913086e-01,1.110249042510986328e+00,1.383697867393493652e+00,1.150990128517150879e+00
1.585000000000000000e+02,4.531840980052947998e-01,3.014456033706665039e-01,4.027306735515594482e-01,4.856105446815490723e-01,3.721218109130859375e-01,7.513374090194702148e-01,5.093212127685546875e-01,1.071473598480224609e+00,1.239194512367248535e+00,1.180621623992919922e+00
1.585999999999999943e+02,4.606260061264038086e-01,2.866573929786682129e-01,4.109096825122833252e-01,4.542054831981658936e-01,3.708643913269042969e-01,7.048085331916809082e-01,4.675071835517883301e-01,1.028246164321899414e+00,1.105757236480712891e+00,1.198916912078857422e+00
1.587000000000000171e+02,4.693828821182250977e-01,2.729035019874572754e-01,4.186081588268280029e-01,4.254480004310607910e-01,3.729267418384552002e-01,6.599628329277038574e-01,4.355426430702209473e-01,9.815271496772766113e-01,9.847547411918640137e-01,1.205542445182800293e+00
1.588000000000000114e+02,4.799785315990447998e-01,2.602601051330566406e-01,4.258119761943817139e-01,3.991536200046539307e-01,3.777018189430236816e-01,6.172794103622436523e-01,4.119007587432861328e-01,9.326275587081909180e-01,8.761665821075439453e-01,1.201804399490356445e+00
1.589000000000000057e+02,4.923181235790252686e-01,2.493323087692260742e-01,4.319956600666046143e-01,3.754870295524597168e-01,3.836392164230346680e-01,5.775283575057983398e-01,3.950478136539459229e-01,8.827713727951049805e-01,7.796007990837097168e-01,1.189367651939392090e+00
1.590000000000000000e+02,5.062148571014404297e-01,2.401063591241836548e-01,4.367625117301940918e-01,3.544924557209014893e-01,3.904665410518646240e-01,5.402426719665527344e-01,3.829665184020996094e-01,8.333649635314941406e-01,6.947683691978454590e-01,1.169376730918884277e+00
1.590999999999999943e+02,5.211582779884338379e-01,2.320851087570190430e-01,4.408873617649078369e-01,3.356911540031433105e-01,3.979922831058502197e-01,5.052219629287719727e-01,3.751867711544036865e-01,7.847927808761596680e-01,6.212505698204040527e-01,1.142186164855957031e+00
1.592000000000000171e+02,5.374688506126403809e-01,2.251551449298858643e-01,4.462962746620178223e-01,3.183228671550750732e-01,4.061082005500793457e-01,4.723986983299255371e-01,3.713611364364624023e-01,7.373307347297668457e-01,5.588048100471496582e-01,1.108575344085693359e+00
1.593000000000000114e+02,5.556963682174682617e-01,2.189818620681762695e-01,4.527603983879089355e-01,3.022552132606506348e-01,4.141164422035217285e-01,4.420867264270782471e-01,3.711367547512054443e-01,6.912553310394287109e-01,5.071175694465637207e-01,1.069568037986755371e+00
1.594000000000000057e+02,5.757177472114562988e-01,2.132999897003173828e-01,4.601563513278961182e-01,2.874086797237396240e-01,4.216081202030181885e-01,4.143651425838470459e-01,3.741131424903869629e-01,6.469759345054626465e-01,4.657758176326751709e-01,1.026154160499572754e+00
1.595000000000000000e+02,5.975984334945678711e-01,2.080869972705841064e-01,4.688178300857543945e-01,2.735989987850189209e-01,4.285203814506530762e-01,3.890883326530456543e-01,3.793653547763824463e-01,6.051325798034667969e-01,4.342448413372039795e-01,9.792981147766113281e-01
1.595999999999999943e+02,6.213598251342773438e-01,2.031138539314270020e-01,4.793206453323364258e-01,2.608796060085296631e-01,4.340997338294982910e-01,3.665606677532196045e-01,3.855818212032318115e-01,5.661762952804565430e-01,4.109548628330230713e-01,9.303236603736877441e-01
1.597000000000000171e+02,6.470043063163757324e-01,1.983547210693359375e-01,4.915683567523956299e-01,2.498523294925689697e-01,4.383405745029449463e-01,3.465724587440490723e-01,3.926306664943695068e-01,5.295730829238891602e-01,3.943588435649871826e-01,8.804631829261779785e-01
1.598000000000000114e+02,6.745200157165527344e-01,1.938153207302093506e-01,5.053954720497131348e-01,2.405474185943603516e-01,4.429386258125305176e-01,3.283931016921997070e-01,4.003447294235229492e-01,4.952129125595092773e-01,3.824868500232696533e-01,8.310869932174682617e-01
1.599000000000000057e+02,7.036850452423095703e-01,1.895245313644409180e-01,5.202841758728027344e-01,2.324661910533905029e-01,4.488211572170257568e-01,3.115672171115875244e-01,4.085416197776794434e-01,4.630806148052215576e-01,3.749001920223236084e-01,7.825587391853332520e-01
1.600000000000000000e+02,7.345832586288452148e-01,1.856697946786880493e-01,5.365022420883178711e-01,2.254785001277923584e-01,4.556778669357299805e-01,2.960286736488342285e-01,4.163923859596252441e-01,4.335633516311645508e-01,3.712517321109771729e-01,7.351529598236083984e-01
1.600999999999999943e+02,7.672640085220336914e-01,1.822904050350189209e-01,5.546308159828186035e-01,2.192781865596771240e-01,4.634576439857482910e-01,2.816091179847717285e-01,4.237376749515533447e-01,4.065714478492736816e-01,3.711868226528167725e-01,6.891504526138305664e-01
1.602000000000000171e+02,8.017669320106506348e-01,1.794096231460571289e-01,5.745550394058227539e-01,2.135684639215469360e-01,4.729128181934356689e-01,2.682214677333831787e-01,4.303256869316101074e-01,3.820883035659790039e-01,3.743036389350891113e-01,6.449620723724365234e-01
1.603000000000000114e+02,8.381312489509582520e-01,1.770511716604232788e-01,5.963331460952758789e-01,2.083361446857452393e-01,4.841277003288269043e-01,2.561260759830474854e-01,4.354880750179290771e-01,3.603485226631164551e-01,3.796166181564331055e-01,6.032551527023315430e-01
1.604000000000000057e+02,8.763960003852844238e-01,1.752391606569290161e-01,6.199960708618164062e-01,2.033516466617584229e-01,4.970702826976776123e-01,2.458455711603164673e-01,4.395488202571868896e-01,3.410060703754425049e-01,3.858780860900878906e-01,5.644170641899108887e-01
1.605000000000000000e+02,9.165997505187988281e-01,1.739981323480606079e-01,6.455377340316772461e-01,1.985803097486495972e-01,5.113877654075622559e-01,2.370909303426742554e-01,4.445752799510955811e-01,3.232408463954925537e-01,3.929601907730102539e-01,5.279190540313720703e-01
1.605999999999999943e+02,9.587830305099487305e-01,1.733508408069610596e-01,6.729598641395568848e-01,1.940293461084365845e-01,5.267390012741088867e-01,2.294587790966033936e-01,4.507569670677185059e-01,3.067972660064697266e-01,4.007037281990051270e-01,4.936608672142028809e-01
1.607000000000000171e+02,1.003233790397644043e+00,1.731546074151992798e-01,7.020357847213745117e-01,1.897194981575012207e-01,5.437153577804565430e-01,2.228695303201675415e-01,4.578911960124969482e-01,2.916211783885955811e-01,4.089061319828033447e-01,4.616400897502899170e-01
1.608000000000000114e+02,1.050202131271362305e+00,1.733276396989822388e-01,7.328397631645202637e-01,1.858394294977188110e-01,5.625797510147094727e-01,2.168671190738677979e-01,4.660693109035491943e-01,2.775107026100158691e-01,4.167330563068389893e-01,4.322450459003448486e-01
1.609000000000000057e+02,1.099792122840881348e+00,1.738906800746917725e-01,7.654242515563964844e-01,1.824335008859634399e-01,5.832521915435791016e-01,2.113681733608245850e-01,4.760655462741851807e-01,2.644332051277160645e-01,4.240562319755554199e-01,4.053653776645660400e-01
1.610000000000000000e+02,1.152111411094665527e+00,1.748653650283813477e-01,7.998287081718444824e-01,1.795249283313751221e-01,6.058140993118286133e-01,2.062589228153228760e-01,4.878031611442565918e-01,2.528695464134216309e-01,4.305862784385681152e-01,3.810096979141235352e-01
1.610999999999999943e+02,1.207271337509155273e+00,1.762741655111312866e-01,8.360926508903503418e-01,1.771374046802520752e-01,6.302386522293090820e-01,2.013598829507827759e-01,5.012137293815612793e-01,2.431070506572723389e-01,4.356849193572998047e-01,3.593905866146087646e-01
1.612000000000000171e+02,1.265507578849792480e+00,1.781794279813766479e-01,8.742550015449523926e-01,1.752949953079223633e-01,6.565736532211303711e-01,1.966804414987564087e-01,5.158316493034362793e-01,2.347011119127273560e-01,4.397380053997039795e-01,3.401414453983306885e-01
1.613000000000000114e+02,1.327323913574218750e+00,1.807806342840194702e-01,9.143543243408203125e-01,1.740222871303558350e-01,6.846849918365478516e-01,1.922131180763244629e-01,5.315881371498107910e-01,2.273929417133331299e-01,4.448288977146148682e-01,3.224401772022247314e-01
1.614000000000000057e+02,1.392778635025024414e+00,1.843144297599792480e-01,9.564293622970581055e-01,1.733436733484268188e-01,7.144582271575927734e-01,1.880641430616378784e-01,5.491445064544677734e-01,2.210268378257751465e-01,4.510564804077148438e-01,3.060562908649444580e-01
1.615000000000000000e+02,1.462011098861694336e+00,1.889517158269882202e-01,1.000748515129089355e+00,1.731279045343399048e-01,7.459884881973266602e-01,1.843758374452590942e-01,5.685424208641052246e-01,2.151705175638198853e-01,4.582336843013763428e-01,2.909343242645263672e-01
1.615999999999999943e+02,1.534870386123657227e+00,1.949879080057144165e-01,1.047580003738403320e+00,1.732802987098693848e-01,7.793154716491699219e-01,1.811711341142654419e-01,5.897665619850158691e-01,2.098181545734405518e-01,4.664823114871978760e-01,2.768718302249908447e-01
1.617000000000000171e+02,1.611544013023376465e+00,2.029718160629272461e-01,1.097027540206909180e+00,1.738215982913970947e-01,8.144786953926086426e-01,1.784734725952148438e-01,6.128910183906555176e-01,2.047731429338455200e-01,4.765604734420776367e-01,2.638466656208038330e-01
1.618000000000000114e+02,1.691903591156005859e+00,2.133234590291976929e-01,1.149198651313781738e+00,1.747733354568481445e-01,8.515174388885498047e-01,1.763066798448562622e-01,6.378769278526306152e-01,1.999378800392150879e-01,4.883809387683868408e-01,2.523687183856964111e-01
1.619000000000000057e+02,1.775896072387695312e+00,2.262364625930786133e-01,1.204204440116882324e+00,1.761579960584640503e-01,8.904705047607421875e-01,1.746950596570968628e-01,6.647728681564331055e-01,1.953242719173431396e-01,5.018610954284667969e-01,2.426831722259521484e-01
1.620000000000000000e+02,1.863459825515747070e+00,2.418950647115707397e-01,1.262260317802429199e+00,1.780313700437545776e-01,9.313763380050659180e-01,1.736633181571960449e-01,6.933695673942565918e-01,1.909259408712387085e-01,5.165213942527770996e-01,2.343294322490692139e-01
1.620999999999999943e+02,1.953855514526367188e+00,2.603646516799926758e-01,1.323886513710021973e+00,1.805907934904098511e-01,9.743167757987976074e-01,1.732043921947479248e-01,7.236622571945190430e-01,1.869117915630340576e-01,5.323483943939208984e-01,2.270724773406982422e-01
1.622000000000000171e+02,2.046211719512939453e+00,2.817457318305969238e-01,1.389142155647277832e+00,1.840668916702270508e-01,1.019655346870422363e+00,1.731372475624084473e-01,7.557238936424255371e-01,1.833651363849639893e-01,5.499958395957946777e-01,2.207355052232742310e-01
1.623000000000000114e+02,2.139669179916381836e+00,3.065704405307769775e-01,1.458175778388977051e+00,1.886401623487472534e-01,1.067548394203186035e+00,1.734466850757598877e-01,7.895940542221069336e-01,1.803089827299118042e-01,5.694776773452758789e-01,2.149022072553634644e-01
1.624000000000000057e+02,2.233077526092529297e+00,3.353949487209320068e-01,1.530838489532470703e+00,1.945878714323043823e-01,1.118101000785827637e+00,1.741537451744079590e-01,8.253121972084045410e-01,1.777669340372085571e-01,5.907896161079406738e-01,2.095701694488525391e-01
1.625000000000000000e+02,2.322747707366943359e+00,3.699147999286651611e-01,1.607310891151428223e+00,2.024527639150619507e-01,1.171422481536865234e+00,1.752803772687911987e-01,8.629174828529357910e-01,1.757629811763763428e-01,6.140012145042419434e-01,2.045348435640335083e-01
1.625999999999999943e+02,2.401841878890991211e+00,4.122953116893768311e-01,1.687476277351379395e+00,2.126703560352325439e-01,1.227625370025634766e+00,1.768493950366973877e-01,9.024486541748046875e-01,1.743215024471282959e-01,6.390758156776428223e-01,1.997095644474029541e-01
1.627000000000000171e+02,2.460100173950195312e+00,4.633770585060119629e-01,1.771277427673339844e+00,2.254395335912704468e-01,1.287123680114746094e+00,1.789817959070205688e-01,9.439439773559570312e-01,1.734673231840133667e-01,6.660580039024353027e-01,1.951059997081756592e-01
1.628000000000000114e+02,2.485388517379760742e+00,5.229411721229553223e-01,1.858654141426086426e+00,2.409443408250808716e-01,1.350216269493103027e+00,1.818821281194686890e-01,9.875611066818237305e-01,1.731418073177337646e-01,6.947314739227294922e-01,1.907202750444412231e-01
1.629000000000000057e+02,2.469656944274902344e+00,5.901171565055847168e-01,1.948935508728027344e+00,2.592644393444061279e-01,1.417018771171569824e+00,1.857981979846954346e-01,1.033650279045104980e+00,1.731846779584884644e-01,7.251059412956237793e-01,1.867272853851318359e-01
1.630000000000000000e+02,2.406154394149780273e+00,6.626050472259521484e-01,2.041210412979125977e+00,2.804714441299438477e-01,1.487562775611877441e+00,1.908820569515228271e-01,1.082324624061584473e+00,1.736103296279907227e-01,7.572512626647949219e-01,1.832028478384017944e-01
1.630999999999999943e+02,2.302335023880004883e+00,7.386221885681152344e-01,2.134634017944335938e+00,3.051027357578277588e-01,1.561769843101501465e+00,1.975439786911010742e-01,1.133690834045410156e+00,1.744400262832641602e-01,7.912070155143737793e-01,1.801700592041015625e-01
1.632000000000000171e+02,2.173492193222045898e+00,8.182141780853271484e-01,2.228110551834106445e+00,3.336778283119201660e-01,1.639773607254028320e+00,2.063413113355636597e-01,1.187858939170837402e+00,1.756960153579711914e-01,8.270124793052673340e-01,1.776524335145950317e-01
1.633000000000000114e+02,2.027700424194335938e+00,9.007757306098937988e-01,2.318137407302856445e+00,3.678317368030548096e-01,1.721438169479370117e+00,2.175839841365814209e-01,1.244967222213745117e+00,1.774091273546218872e-01,8.647070527076721191e-01,1.756740510463714600e-01
1.634000000000000057e+02,1.870416402816772461e+00,9.821099042892456055e-01,2.398015260696411133e+00,4.097411036491394043e-01,1.806716561317443848e+00,2.314532548189163208e-01,1.305547833442687988e+00,1.797520816326141357e-01,9.043292403221130371e-01,1.742592900991439819e-01
1.635000000000000000e+02,1.710211277008056641e+00,1.050650835037231445e+00,2.457810401916503906e+00,4.603564143180847168e-01,1.895449161529541016e+00,2.481253296136856079e-01,1.369722962379455566e+00,1.829310506582260132e-01,9.459173679351806641e-01,1.734330356121063232e-01
1.635999999999999943e+02,1.552598357200622559e+00,1.105220198631286621e+00,2.485112428665161133e+00,5.194565653800964355e-01,1.986611723899841309e+00,2.675738334655761719e-01,1.437656283378601074e+00,1.871744245290756226e-01,9.896446466445922852e-01,1.731262803077697754e-01
1.637000000000000171e+02,1.400243163108825684e+00,1.146933436393737793e+00,2.471848964691162109e+00,5.862902402877807617e-01,2.079472780227661133e+00,2.901429831981658936e-01,1.509266734123229980e+00,1.926676481962203979e-01,1.035852432250976562e+00,1.731864959001541138e-01
1.638000000000000114e+02,1.254811644554138184e+00,1.177622437477111816e+00,2.410953521728515625e+00,6.585415005683898926e-01,2.173135995864868164e+00,3.162636756896972656e-01,1.584625363349914551e+00,1.999152302742004395e-01,1.084650635719299316e+00,1.736304163932800293e-01
1.639000000000000057e+02,1.120023131370544434e+00,1.197290658950805664e+00,2.308948040008544922e+00,7.343693971633911133e-01,2.265803098678588867e+00,3.468788266181945801e-01,1.663723826408386230e+00,2.094223499298095703e-01,1.136145472526550293e+00,1.744794398546218872e-01
1.640000000000000000e+02,9.976511597633361816e-01,1.205160975456237793e+00,2.181204319000244141e+00,8.138117194175720215e-01,2.352591753005981445e+00,3.839798569679260254e-01,1.746471643447875977e+00,2.214282751083374023e-01,1.190447568893432617e+00,1.757557988166809082e-01
1.640999999999999943e+02,8.877177834510803223e-01,1.202492475509643555e+00,2.036183357238769531e+00,8.962416648864746094e-01,2.425974130630493164e+00,4.294815063476562500e-01,1.832815051078796387e+00,2.361157685518264771e-01,1.247703790664672852e+00,1.774931401014328003e-01
1.642000000000000171e+02,7.898411154747009277e-01,1.190973520278930664e+00,1.879344940185546875e+00,9.779972434043884277e-01,2.473418951034545898e+00,4.835685491561889648e-01,1.922391772270202637e+00,2.536260485649108887e-01,1.308453559875488281e+00,1.798698157072067261e-01
1.643000000000000114e+02,7.037401199340820312e-01,1.171790480613708496e+00,1.719070196151733398e+00,1.047334909439086914e+00,2.485101938247680664e+00,5.461095571517944336e-01,2.014153718948364258e+00,2.739329636096954346e-01,1.372801423072814941e+00,1.830943673849105835e-01
1.644000000000000057e+02,6.289876103401184082e-01,1.145388007164001465e+00,1.561217904090881348e+00,1.102649807929992676e+00,2.452879905700683594e+00,6.153686642646789551e-01,2.107332468032836914e+00,2.975367307662963867e-01,1.440912723541259766e+00,1.873894482851028442e-01
1.645000000000000000e+02,5.653327107429504395e-01,1.112451076507568359e+00,1.408513426780700684e+00,1.145062804222106934e+00,2.373196840286254883e+00,6.892589926719665527e-01,2.200994014739990234e+00,3.248439133167266846e-01,1.512690186500549316e+00,1.929513812065124512e-01
1.645999999999999943e+02,5.124741196632385254e-01,1.074005842208862305e+00,1.262613058090209961e+00,1.176280975341796875e+00,2.259125471115112305e+00,7.666241526603698730e-01,2.292555093765258789e+00,3.571578264236450195e-01,1.588229060173034668e+00,2.002952247858047485e-01
1.647000000000000171e+02,4.700093567371368408e-01,1.031046390533447266e+00,1.127130508422851562e+00,1.196633696556091309e+00,2.123480558395385742e+00,8.472362160682678223e-01,2.376207113265991211e+00,3.966045081615447998e-01,1.667499423027038574e+00,2.099144458770751953e-01
1.648000000000000114e+02,4.374400079250335693e-01,9.845297336578369141e-01,1.004057765007019043e+00,1.205122828483581543e+00,1.972916722297668457e+00,9.305371642112731934e-01,2.443411588668823242e+00,4.447059035301208496e-01,1.750417351722717285e+00,2.220408916473388672e-01
1.649000000000000057e+02,4.133101999759674072e-01,9.357439875602722168e-01,8.934352993965148926e-01,1.202989101409912109e+00,1.813495755195617676e+00,1.008183240890502930e+00,2.481014490127563477e+00,5.013192296028137207e-01,1.836927771568298340e+00,2.368575334548950195e-01
1.650000000000000000e+02,3.960900604724884033e-01,8.859086632728576660e-01,7.948900461196899414e-01,1.191924214363098145e+00,1.653863787651062012e+00,1.071666002273559570e+00,2.480463981628417969e+00,5.661509037017822266e-01,1.926627516746520996e+00,2.544976770877838135e-01
1.650999999999999943e+02,3.837171792984008789e-01,8.364686965942382812e-01,7.081415653228759766e-01,1.173136472702026367e+00,1.497876048088073730e+00,1.121594309806823730e+00,2.433758497238159180e+00,6.369999051094055176e-01,2.018478393554687500e+00,2.749444246292114258e-01
1.652000000000000171e+02,3.756677210330963135e-01,7.878435254096984863e-01,6.327624320983886719e-01,1.147119879722595215e+00,1.347725272178649902e+00,1.158958435058593750e+00,2.341992616653442383e+00,7.118478417396545410e-01,2.111701965332031250e+00,2.987106740474700928e-01
1.653000000000000114e+02,3.715942800045013428e-01,7.403113245964050293e-01,5.684958696365356445e-01,1.114510774612426758e+00,1.205558300018310547e+00,1.186157107353210449e+00,2.220659255981445312e+00,7.903386950492858887e-01,2.205348730087280273e+00,3.262128829956054688e-01
1.654000000000000057e+02,3.711458444595336914e-01,6.941424012184143066e-01,5.150464177131652832e-01,1.076337099075317383e+00,1.075143575668334961e+00,1.201502799987792969e+00,2.079994916915893555e+00,8.718966841697692871e-01,2.296702623367309570e+00,3.588060140609741211e-01
1.655000000000000000e+02,3.739236295223236084e-01,6.497458219528198242e-01,4.720166027545928955e-01,1.033594965934753418e+00,9.571895003318786621e-01,1.205464601516723633e+00,1.925958395004272461e+00,9.550495743751525879e-01,2.379810810089111328e+00,3.986329138278961182e-01
1.655999999999999943e+02,3.790814876556396484e-01,6.077231168746948242e-01,4.389209449291229248e-01,9.872398376464843750e-01,8.515678048133850098e-01,1.199477076530456543e+00,1.765774130821228027e+00,1.028589487075805664e+00,2.445939540863037109e+00,4.471375942230224609e-01
1.657000000000000171e+02,3.852322101593017578e-01,5.686075687408447266e-01,4.143722951412200928e-01,9.385369420051574707e-01,7.579014301300048828e-01,1.185089945793151855e+00,1.606896758079528809e+00,1.087890863418579102e+00,2.481956958770751953e+00,5.041463971138000488e-01
1.658000000000000114e+02,3.922308683395385742e-01,5.318625569343566895e-01,3.968347012996673584e-01,8.887071609497070312e-01,6.758588552474975586e-01,1.163347601890563965e+00,1.452500700950622559e+00,1.134010434150695801e+00,2.479441165924072266e+00,5.693143010139465332e-01
1.659000000000000057e+02,3.999010622501373291e-01,4.973645210266113281e-01,3.842141032218933105e-01,8.392243385314941406e-01,6.050645709037780762e-01,1.134500384330749512e+00,1.304403901100158691e+00,1.168090939521789551e+00,2.430434226989746094e+00,6.404028534889221191e-01
1.660000000000000000e+02,4.080859720706939697e-01,4.650817811489105225e-01,3.759366273880004883e-01,7.905400395393371582e-01,5.452752709388732910e-01,1.099485158920288086e+00,1.165430307388305664e+00,1.192000389099121094e+00,2.336955070495605469e+00,7.153926491737365723e-01
1.660999999999999943e+02,4.159674942493438721e-01,4.353975355625152588e-01,3.716546595096588135e-01,7.429345846176147461e-01,4.961517751216888428e-01,1.059318304061889648e+00,1.038713216781616211e+00,1.203833818435668945e+00,2.214537620544433594e+00,7.940480709075927734e-01
1.662000000000000171e+02,4.233414232730865479e-01,4.082522392272949219e-01,3.710184693336486816e-01,6.966742873191833496e-01,4.572590887546539307e-01,1.014980196952819824e+00,9.244740605354309082e-01,1.204638481140136719e+00,2.073157787322998047e+00,8.757591247558593750e-01
1.663000000000000114e+02,4.300063550472259521e-01,3.835952281951904297e-01,3.736311793327331543e-01,6.521649956703186035e-01,4.279178678989410400e-01,9.674797058105468750e-01,8.224309682846069336e-01,1.196039795875549316e+00,1.918632507324218750e+00,9.587732553482055664e-01
1.664000000000000057e+02,4.352555572986602783e-01,3.616895675659179688e-01,3.787116110324859619e-01,6.099768280982971191e-01,4.064425230026245117e-01,9.181546568870544434e-01,7.322732806205749512e-01,1.179379582405090332e+00,1.758387207984924316e+00,1.031649231910705566e+00
1.665000000000000000e+02,4.393318891525268555e-01,3.422165215015411377e-01,3.848139047622680664e-01,5.707109570503234863e-01,3.910966813564300537e-01,8.683450818061828613e-01,6.536053419113159180e-01,1.155477285385131836e+00,1.599650025367736816e+00,1.090312123298645020e+00
1.665999999999999943e+02,4.442666172981262207e-01,3.243631720542907715e-01,3.917763233184814453e-01,5.338361263275146484e-01,3.802998065948486328e-01,8.191522359848022461e-01,5.861161947250366211e-01,1.124684810638427734e+00,1.445510983467102051e+00,1.135843873023986816e+00
1.667000000000000171e+02,4.503837823867797852e-01,3.078381419181823730e-01,3.994145095348358154e-01,4.992126226425170898e-01,3.737033009529113770e-01,7.708772420883178711e-01,5.295419692993164062e-01,1.088030219078063965e+00,1.297748684883117676e+00,1.169448852539062500e+00
1.668000000000000114e+02,4.574570357799530029e-01,2.925860285758972168e-01,4.075900316238403320e-01,4.667973220348358154e-01,3.709605932235717773e-01,7.237861752510070801e-01,4.835136532783508301e-01,1.046519756317138672e+00,1.159304022789001465e+00,1.192814826965332031e+00
1.669000000000000057e+02,4.655369520187377930e-01,2.784093916416168213e-01,4.155027568340301514e-01,4.369641542434692383e-01,3.717058598995208740e-01,6.781955361366271973e-01,4.475705027580261230e-01,1.001121520996093750e+00,1.033160924911499023e+00,1.204112648963928223e+00
1.670000000000000000e+02,4.754197895526885986e-01,2.652644515037536621e-01,4.229057133197784424e-01,4.096821248531341553e-01,3.755279779434204102e-01,6.345135569572448730e-01,4.207374155521392822e-01,9.529494643211364746e-01,9.194949865341186523e-01,1.204441428184509277e+00
1.670999999999999943e+02,4.870420098304748535e-01,2.535829246044158936e-01,4.296342134475708008e-01,3.848756849765777588e-01,3.810886144638061523e-01,5.935548543930053711e-01,4.013670980930328369e-01,9.032856822013854980e-01,8.180044889450073242e-01,1.195447206497192383e+00
1.672000000000000171e+02,5.003538727760314941e-01,2.437126487493515015e-01,4.349614381790161133e-01,3.628236353397369385e-01,3.875705599784851074e-01,5.553120970726013184e-01,3.874123692512512207e-01,8.536252379417419434e-01,7.283875346183776855e-01,1.178445219993591309e+00
1.673000000000000114e+02,5.149101018905639648e-01,2.352344989776611328e-01,4.390632808208465576e-01,3.432334661483764648e-01,3.948216140270233154e-01,5.193682909011840820e-01,3.779027163982391357e-01,8.046749234199523926e-01,6.502400040626525879e-01,1.154206752777099609e+00
1.674000000000000057e+02,5.305731892585754395e-01,2.278565764427185059e-01,4.439200758934020996e-01,3.253027498722076416e-01,4.027092754840850830e-01,4.856472015380859375e-01,3.724899590015411377e-01,7.567253112792968750e-01,5.832610130310058594e-01,1.123120546340942383e+00
1.675000000000000000e+02,5.480010509490966797e-01,2.214470803737640381e-01,4.499840140342712402e-01,3.087064921855926514e-01,4.108890891075134277e-01,4.542385339736938477e-01,3.708283305168151855e-01,7.100337147712707520e-01,5.271822214126586914e-01,1.086219310760498047e+00
1.675999999999999943e+02,5.672826766967773438e-01,2.155594229698181152e-01,4.570070505142211914e-01,2.933871746063232422e-01,4.185885787010192871e-01,4.254774749279022217e-01,3.725328147411346436e-01,6.649767756462097168e-01,4.816300868988037109e-01,1.044507861137390137e+00
1.677000000000000171e+02,5.883857607841491699e-01,2.101776450872421265e-01,4.650103151798248291e-01,2.791523933410644531e-01,4.257934391498565674e-01,3.991799354553222656e-01,3.770800530910491943e-01,6.219959259033203125e-01,4.461399614810943604e-01,9.989525675773620605e-01
1.678000000000000114e+02,6.113890409469604492e-01,2.051192522048950195e-01,4.747967720031738281e-01,2.659493088722229004e-01,4.319791495800018311e-01,3.755097389221191406e-01,3.829125165939331055e-01,5.819231271743774414e-01,4.196783900260925293e-01,9.506880044937133789e-01
1.679000000000000057e+02,6.362524032592773438e-01,2.002703994512557983e-01,4.863208830356597900e-01,2.541649341583251953e-01,4.367477893829345703e-01,3.545119762420654297e-01,3.896498680114746094e-01,5.443739891052246094e-01,4.006110429763793945e-01,9.009875655174255371e-01
1.680000000000000000e+02,6.630285382270812988e-01,1.956430673599243164e-01,4.995481073856353760e-01,2.441987097263336182e-01,4.408721625804901123e-01,3.357086479663848877e-01,3.971014618873596191e-01,5.090987086296081543e-01,3.868694305419921875e-01,8.513520956039428711e-01
1.680999999999999943e+02,6.915194392204284668e-01,1.912284046411514282e-01,5.140507817268371582e-01,2.356571853160858154e-01,4.462799131870269775e-01,3.183387219905853271e-01,4.051599502563476562e-01,4.760254323482513428e-01,3.775568604469299316e-01,8.024411201477050781e-01
1.682000000000000171e+02,7.216989994049072266e-01,1.871853917837142944e-01,5.296364426612854004e-01,2.282184809446334839e-01,4.527433216571807861e-01,3.022694587707519531e-01,4.132295250892639160e-01,4.454040527343750000e-01,3.723251819610595703e-01,7.545434236526489258e-01
1.683000000000000114e+02,7.536448836326599121e-01,1.836083084344863892e-01,5.469564199447631836e-01,2.217693179845809937e-01,4.601385593414306641e-01,2.874215245246887207e-01,4.207781851291656494e-01,4.173983633518218994e-01,3.708285093307495117e-01,7.079158425331115723e-01
1.684000000000000057e+02,7.873966097831726074e-01,1.805202811956405640e-01,5.661392211914062500e-01,2.158540338277816772e-01,4.687982499599456787e-01,2.736105322837829590e-01,4.277897775173187256e-01,3.918299078941345215e-01,3.726790249347686768e-01,6.629433631896972656e-01
1.685000000000000000e+02,8.229936957359313965e-01,1.779448240995407104e-01,5.871397852897644043e-01,2.104457765817642212e-01,4.792992770671844482e-01,2.608893215656280518e-01,4.335334300994873047e-01,3.689924478530883789e-01,3.773216605186462402e-01,6.200809478759765625e-01
1.685999999999999943e+02,8.604753017425537109e-01,1.759058535099029541e-01,6.100397109985351562e-01,2.053753733634948730e-01,4.915451705455780029e-01,2.498597949743270874e-01,4.379092752933502197e-01,3.487320542335510254e-01,3.831969201564788818e-01,5.801395177841186523e-01
1.687000000000000171e+02,8.998802304267883301e-01,1.744277775287628174e-01,6.347991228103637695e-01,2.005143910646438599e-01,5.053709149360656738e-01,2.405530810356140137e-01,4.423398077487945557e-01,3.303931653499603271e-01,3.899709582328796387e-01,5.426967740058898926e-01
1.688000000000000114e+02,9.412468075752258301e-01,1.735353767871856689e-01,6.614723205566406250e-01,1.958746612071990967e-01,5.202584862709045410e-01,2.324704825878143311e-01,4.480986297130584717e-01,3.134185373783111572e-01,3.974532186985015869e-01,5.075242519378662109e-01
1.689000000000000057e+02,9.847130775451660156e-01,1.731830984354019165e-01,6.898732781410217285e-01,1.914459764957427979e-01,5.364745855331420898e-01,2.254814058542251587e-01,4.548477530479431152e-01,2.977358996868133545e-01,4.055377542972564697e-01,4.745504260063171387e-01
1.690000000000000000e+02,1.030638098716735840e+00,1.732023060321807861e-01,7.199566364288330078e-01,1.873775124549865723e-01,5.546009540557861328e-01,2.192803919315338135e-01,4.625069200992584229e-01,2.831987440586090088e-01,4.135828316211700439e-01,4.440545141696929932e-01
1.690999999999999943e+02,1.079141616821289062e+00,1.736029535531997681e-01,7.518040537834167480e-01,1.837737858295440674e-01,5.745232105255126953e-01,2.135699838399887085e-01,4.717414081096649170e-01,2.696936130523681641e-01,4.211086034774780273e-01,4.161639511585235596e-01
1.692000000000000171e+02,1.130329608917236328e+00,1.744062453508377075e-01,7.854554653167724609e-01,1.806578040122985840e-01,5.962993502616882324e-01,2.083371579647064209e-01,4.827589094638824463e-01,2.574114799499511719e-01,4.280831813812255859e-01,3.907117843627929688e-01
1.693000000000000114e+02,1.184312462806701660e+00,1.756343394517898560e-01,8.209500312805175781e-01,1.780531108379364014e-01,6.199602484703063965e-01,2.033523470163345337e-01,4.955121278762817383e-01,2.469254732131958008e-01,4.337600469589233398e-01,3.680004179477691650e-01
1.694000000000000057e+02,1.241217970848083496e+00,1.773148775100708008e-01,8.583270311355590820e-01,1.759835779666900635e-01,6.454998254776000977e-01,1.985806822776794434e-01,5.097045898437500000e-01,2.380281090736389160e-01,4.380759894847869873e-01,3.478523194789886475e-01
1.695000000000000000e+02,1.301564216613769531e+00,1.796117275953292847e-01,8.976252079010009766e-01,1.744735687971115112e-01,6.729200482368469238e-01,1.940293908119201660e-01,5.249176025390625000e-01,2.302720844745635986e-01,4.425748288631439209e-01,3.295780718326568604e-01
1.695999999999999943e+02,1.365500807762145996e+00,1.827289164066314697e-01,9.388829469680786133e-01,1.735478788614273071e-01,7.019942402839660645e-01,1.897190809249877930e-01,5.416770577430725098e-01,2.235822081565856934e-01,4.483848512172698975e-01,3.126638233661651611e-01
1.697000000000000171e+02,1.433187365531921387e+00,1.869016736745834351e-01,9.822227954864501953e-01,1.731718033552169800e-01,7.327963113784790039e-01,1.858384162187576294e-01,5.603388547897338867e-01,2.175248265266418457e-01,4.551779031753540039e-01,2.970397770404815674e-01
1.698000000000000114e+02,1.504565954208374023e+00,1.923024207353591919e-01,1.028008818626403809e+00,1.731703281402587891e-01,7.653789520263671875e-01,1.824318617582321167e-01,5.808029770851135254e-01,2.119667679071426392e-01,4.628832638263702393e-01,2.825502157211303711e-01
1.699000000000000057e+02,1.579674005508422852e+00,1.994191259145736694e-01,1.076367735862731934e+00,1.735491156578063965e-01,7.997816205024719238e-01,1.795226335525512695e-01,6.031480431556701660e-01,2.068289220333099365e-01,4.722078740596771240e-01,2.690925896167755127e-01
1.700000000000000000e+02,1.658533334732055664e+00,2.087730467319488525e-01,1.127405643463134766e+00,1.743294149637222290e-01,8.360436558723449707e-01,1.771344244480133057e-01,6.273600459098815918e-01,2.019058465957641602e-01,4.833061397075653076e-01,2.568853497505187988e-01
1.700999999999999943e+02,1.741044402122497559e+00,2.206141650676727295e-01,1.181231856346130371e+00,1.755332499742507935e-01,8.742039799690246582e-01,1.752913594245910645e-01,6.534748077392578125e-01,1.972007453441619873e-01,4.961365461349487305e-01,2.464828342199325562e-01
1.702000000000000171e+02,1.827154755592346191e+00,2.351248860359191895e-01,1.237967848777770996e+00,1.771860718727111816e-01,9.143013954162597656e-01,1.740179210901260376e-01,6.814007163047790527e-01,1.927106082439422607e-01,5.103800892829895020e-01,2.376439720392227173e-01
1.703000000000000114e+02,1.916555762290954590e+00,2.524564862251281738e-01,1.298114538192749023e+00,1.794432699680328369e-01,9.563742876052856445e-01,1.733386069536209106e-01,7.109775543212890625e-01,1.885125488042831421e-01,5.256482958793640137e-01,2.299381196498870850e-01
1.704000000000000057e+02,2.008188724517822266e+00,2.725740373134613037e-01,1.361851215362548828e+00,1.825075596570968628e-01,1.000691056251525879e+00,1.731223762035369873e-01,7.423058152198791504e-01,1.847706139087677002e-01,5.424944162368774414e-01,2.232896387577056885e-01
1.705000000000000000e+02,2.101299047470092773e+00,2.959556281566619873e-01,1.429329633712768555e+00,1.866187751293182373e-01,1.047519922256469727e+00,1.732743084430694580e-01,7.754262089729309082e-01,1.815096288919448853e-01,5.612381696701049805e-01,2.172544151544570923e-01
1.705999999999999943e+02,2.194968461990356445e+00,3.229998648166656494e-01,1.500512123107910156e+00,1.919429451227188110e-01,1.096964716911315918e+00,1.738151162862777710e-01,8.103784322738647461e-01,1.787529736757278442e-01,5.817866921424865723e-01,2.117201685905456543e-01
1.707000000000000171e+02,2.286796808242797852e+00,3.549344837665557861e-01,1.575406551361083984e+00,1.989476829767227173e-01,1.149132728576660156e+00,1.747663617134094238e-01,8.472016453742980957e-01,1.765244901180267334e-01,6.042197346687316895e-01,2.065940648317337036e-01
1.708000000000000114e+02,2.371167421340942383e+00,3.938648700714111328e-01,1.654064536094665527e+00,2.081681489944458008e-01,1.204135537147521973e+00,1.761504560708999634e-01,8.859348893165588379e-01,1.748483926057815552e-01,6.285178661346435547e-01,2.016806751489639282e-01
1.709000000000000057e+02,2.439795732498168945e+00,4.414143264293670654e-01,1.736376881599426270e+00,2.198658883571624756e-01,1.262187838554382324e+00,1.780231148004531860e-01,9.266164898872375488e-01,1.737493425607681274e-01,6.547223925590515137e-01,1.969859749078750610e-01
1.710000000000000000e+02,2.479534387588500977e+00,4.974862337112426758e-01,1.822291970252990723e+00,2.342230230569839478e-01,1.323810458183288574e+00,1.805815994739532471e-01,9.693093299865722656e-01,1.732337623834609985e-01,6.827236413955688477e-01,1.925050318241119385e-01
1.710999999999999943e+02,2.481636762619018555e+00,5.618457794189453125e-01,1.911543130874633789e+00,2.513981163501739502e-01,1.389062285423278809e+00,1.840563714504241943e-01,1.014363646507263184e+00,1.731250435113906860e-01,7.123799324035644531e-01,1.883265078067779541e-01
1.712000000000000171e+02,2.438052177429199219e+00,6.323600411415100098e-01,2.003069877624511719e+00,2.713516354560852051e-01,1.458092093467712402e+00,1.886281967163085938e-01,1.061960458755493164e+00,1.733905225992202759e-01,7.437901496887207031e-01,1.846061944961547852e-01
1.713000000000000114e+02,2.348654747009277344e+00,7.070001363754272461e-01,2.096128463745117188e+00,2.945396602153778076e-01,1.530750751495361328e+00,1.945740431547164917e-01,1.112204909324645996e+00,1.740512102842330933e-01,7.769944667816162109e-01,1.813679635524749756e-01
1.714000000000000057e+02,2.228826999664306641e+00,7.852504253387451172e-01,2.189809560775756836e+00,3.213574886322021484e-01,1.607219099998474121e+00,2.024363279342651367e-01,1.165205121040344238e+00,1.751289218664169312e-01,8.120322823524475098e-01,1.786351501941680908e-01
1.715000000000000000e+02,2.089167356491088867e+00,8.665823936462402344e-01,2.281864404678344727e+00,3.529685437679290771e-01,1.687380909919738770e+00,2.126508206129074097e-01,1.221074223518371582e+00,1.766463518142700195e-01,8.489428758621215820e-01,1.764315813779830933e-01
1.715999999999999943e+02,1.935827255249023438e+00,9.498699307441711426e-01,2.366854906082153320e+00,3.914529681205749512e-01,1.771178483963012695e+00,2.254166901111602783e-01,1.280160784721374512e+00,1.787025332450866699e-01,8.877651691436767578e-01,1.747815161943435669e-01
1.717000000000000171e+02,1.775763988494873047e+00,1.024293541908264160e+00,2.436701774597167969e+00,4.385150074958801270e-01,1.858551979064941406e+00,2.409179955720901489e-01,1.342846035957336426e+00,1.815027892589569092e-01,9.285377264022827148e-01,1.737096458673477173e-01
1.718000000000000114e+02,1.616720795631408691e+00,1.084460377693176270e+00,2.478326559066772461e+00,4.941129386425018311e-01,1.948831677436828613e+00,2.592346668243408203e-01,1.409217953681945801e+00,1.852954924106597900e-01,9.713304042816162109e-01,1.732171773910522461e-01
1.719000000000000057e+02,1.461996793746948242e+00,1.131376743316650391e+00,2.482767581939697266e+00,5.580537319183349609e-01,2.041105747222900391e+00,2.804376184940338135e-01,1.479348421096801758e+00,1.902317553758621216e-01,1.016499638557434082e+00,1.731252074241638184e-01
1.720000000000000000e+02,1.313469767570495605e+00,1.166114568710327148e+00,2.441937208175659180e+00,6.282770633697509766e-01,2.134529590606689453e+00,3.050645291805267334e-01,1.553119301795959473e+00,1.966872513294219971e-01,1.064216375350952148e+00,1.734084337949752808e-01
1.720999999999999943e+02,1.173808932304382324e+00,1.190744519233703613e+00,2.354759216308593750e+00,7.027585506439208984e-01,2.228008747100830078e+00,3.336340487003326416e-01,1.630703330039978027e+00,2.052180767059326172e-01,1.114585757255554199e+00,1.740878373384475708e-01
1.722000000000000171e+02,1.046324253082275391e+00,1.203311562538146973e+00,2.236265182495117188e+00,7.808018326759338379e-01,2.318045377731323242e+00,3.677795231342315674e-01,1.711952924728393555e+00,2.161731272935867310e-01,1.167716145515441895e+00,1.751852929592132568e-01
1.723000000000000114e+02,9.313154816627502441e-01,1.204772114753723145e+00,2.097519874572753906e+00,8.619573712348937988e-01,2.397943258285522461e+00,4.096779525279998779e-01,1.796822905540466309e+00,2.297339141368865967e-01,1.223720431327819824e+00,1.767235696315765381e-01
1.724000000000000057e+02,8.285305500030517578e-01,1.196716904640197754e+00,1.944807529449462891e+00,9.453212618827819824e-01,2.457777976989746094e+00,4.602824449539184570e-01,1.885201692581176758e+00,2.460825890302658081e-01,1.282973647117614746e+00,1.788100898265838623e-01
1.725000000000000000e+02,7.376451492309570312e-01,1.180527925491333008e+00,1.784853577613830566e+00,1.020545601844787598e+00,2.485130548477172852e+00,5.193719863891601562e-01,1.976124048233032227e+00,2.652164995670318604e-01,1.345823884010314941e+00,1.816501617431640625e-01
1.725999999999999943e+02,6.582762598991394043e-01,1.157088160514831543e+00,1.625643730163574219e+00,1.081505894660949707e+00,2.471928596496582031e+00,5.861983299255371094e-01,2.068840265274047852e+00,2.873958647251129150e-01,1.412370204925537109e+00,1.854926198720932007e-01
1.727000000000000171e+02,5.900987386703491211e-01,1.126704096794128418e+00,1.470599532127380371e+00,1.129146099090576172e+00,2.411096811294555664e+00,6.584448814392089844e-01,2.162459135055541992e+00,3.130908310413360596e-01,1.482668876647949219e+00,1.904881298542022705e-01
1.728000000000000114e+02,5.328543782234191895e-01,1.090394139289855957e+00,1.321662783622741699e+00,1.164497017860412598e+00,2.309134960174560547e+00,7.342694401741027832e-01,2.255437135696411133e+00,3.431019186973571777e-01,1.556615710258483887e+00,1.970263570547103882e-01
1.729000000000000057e+02,4.861805438995361328e-01,1.049166798591613770e+00,1.181366205215454102e+00,1.189769864082336426e+00,2.181416511535644531e+00,8.137094378471374512e-01,2.343250513076782227e+00,3.793507516384124756e-01,1.634370446205139160e+00,2.056642323732376099e-01
1.730000000000000000e+02,4.496218562126159668e-01,1.003992676734924316e+00,1.053169965744018555e+00,1.202997326850891113e+00,2.036412715911865234e+00,8.961372971534729004e-01,2.418642997741699219e+00,4.238514602184295654e-01,1.715788722038269043e+00,2.167353332042694092e-01
1.730999999999999943e+02,4.222747087478637695e-01,9.559594988822937012e-01,9.374477863311767578e-01,1.205050230026245117e+00,1.879583239555358887e+00,9.779035449028015137e-01,2.469681262969970703e+00,4.769766330718994141e-01,1.800824880599975586e+00,2.304205745458602905e-01
1.732000000000000171e+02,4.024781882762908936e-01,9.063617587089538574e-01,8.339777588844299316e-01,1.197482466697692871e+00,1.719304680824279785e+00,1.047262430191040039e+00,2.485846519470214844e+00,5.385827422142028809e-01,1.889350175857543945e+00,2.469003647565841675e-01
1.733000000000000114e+02,3.882315158843994141e-01,8.566747307777404785e-01,7.424211502075195312e-01,1.181717634201049805e+00,1.561444282531738281e+00,1.102597117424011230e+00,2.459010601043701172e+00,6.072061061859130859e-01,1.980370759963989258e+00,2.661612629890441895e-01
1.734000000000000057e+02,3.784514069557189941e-01,8.076781034469604492e-01,6.624072790145874023e-01,1.158684015274047852e+00,1.408728599548339844e+00,1.145028710365295410e+00,2.384399652481079102e+00,6.806816458702087402e-01,2.073148488998413086e+00,2.884976267814636230e-01
1.735000000000000000e+02,3.727896511554718018e-01,7.596646547317504883e-01,5.935988426208496094e-01,1.128660559654235840e+00,1.262814164161682129e+00,1.176261544227600098e+00,2.273344993591308594e+00,7.576174736022949219e-01,2.166789054870605469e+00,3.143633604049682617e-01
1.735999999999999943e+02,3.709005713462829590e-01,7.128924131393432617e-01,5.357421636581420898e-01,1.092652916908264160e+00,1.127311944961547852e+00,1.196631908416748047e+00,2.139812469482421875e+00,8.379090428352355957e-01,2.259652137756347656e+00,3.446149528026580811e-01
1.737000000000000171e+02,3.724028766155242920e-01,6.677269339561462402e-01,4.884800910949707031e-01,1.051671266555786133e+00,1.004219293594360352e+00,1.205136656761169434e+00,1.990715980529785156e+00,9.210113883018493652e-01,2.347065448760986328e+00,3.812050819396972656e-01
1.738000000000000114e+02,3.768081665039062500e-01,6.245965361595153809e-01,4.513621032238006592e-01,1.006689071655273438e+00,8.935776352882385254e-01,1.203016400337219238e+00,1.831794261932373047e+00,1.000046014785766602e+00,2.421674728393554688e+00,4.261116385459899902e-01
1.739000000000000057e+02,3.825792074203491211e-01,5.843486189842224121e-01,4.235472977161407471e-01,9.587714672088623047e-01,7.950137853622436523e-01,1.191962838172912598e+00,1.671942591667175293e+00,1.065154552459716797e+00,2.471275329589843750e+00,4.796257913112640381e-01
1.740000000000000000e+02,3.892606794834136963e-01,5.466579198837280273e-01,4.033626616001129150e-01,9.092243909835815430e-01,7.082475423812866211e-01,1.173184990882873535e+00,1.515385627746582031e+00,1.116555094718933105e+00,2.485644817352294922e+00,5.416137576103210449e-01
1.740999999999999943e+02,3.966680765151977539e-01,5.112459063529968262e-01,3.888544142246246338e-01,8.595020771026611328e-01,6.328513026237487793e-01,1.147177696228027344e+00,1.364498257637023926e+00,1.155277371406555176e+00,2.456645727157592773e+00,6.104969382286071777e-01
1.742000000000000171e+02,4.046885371208190918e-01,4.780397713184356689e-01,3.788327574729919434e-01,8.104529380798339844e-01,5.685681104660034180e-01,1.114576220512390137e+00,1.221204280853271484e+00,1.183641552925109863e+00,2.379965543746948242e+00,6.841454505920410156e-01
1.743000000000000114e+02,4.127871394157409668e-01,4.472512304782867432e-01,3.729493021965026855e-01,7.623715996742248535e-01,5.151026844978332520e-01,1.076408624649047852e+00,1.089376449584960938e+00,1.200358748435974121e+00,2.267653465270996094e+00,7.612479329109191895e-01
1.744000000000000057e+02,4.203652143478393555e-01,4.190902411937713623e-01,3.708582520484924316e-01,7.155180573463439941e-01,4.720577895641326904e-01,1.033670902252197266e+00,9.699979424476623535e-01,1.205558419227600098e+00,2.133258104324340820e+00,8.416687250137329102e-01
1.745000000000000000e+02,4.274247884750366211e-01,3.933653235435485840e-01,3.721824586391448975e-01,6.702445745468139648e-01,4.389482438564300537e-01,9.873190522193908691e-01,8.629939556121826172e-01,1.200610399246215820e+00,1.983559727668762207e+00,9.248553514480590820e-01
1.745999999999999943e+02,4.332586228847503662e-01,3.703566789627075195e-01,3.764616549015045166e-01,6.269709467887878418e-01,4.143888056278228760e-01,9.386171102523803711e-01,7.679749131202697754e-01,1.187127232551574707e+00,1.824406266212463379e+00,1.003352999687194824e+00
1.747000000000000171e+02,4.377155005931854248e-01,3.499437272548675537e-01,3.821839392185211182e-01,5.865529179573059082e-01,3.968429267406463623e-01,8.887865543365478516e-01,6.846317648887634277e-01,1.166204810142517090e+00,1.664640188217163086e+00,1.067805051803588867e+00
1.748000000000000114e+02,4.420604705810546875e-01,3.315146863460540771e-01,3.888213932514190674e-01,5.487280488014221191e-01,3.842160999774932861e-01,8.393015265464782715e-01,6.125663518905639648e-01,1.138125777244567871e+00,1.508307576179504395e+00,1.118607759475708008e+00
1.749000000000000057e+02,4.477478563785552979e-01,3.144583106040954590e-01,3.961932361125946045e-01,5.131866335868835449e-01,3.759330511093139648e-01,7.906147241592407227e-01,5.515376925468444824e-01,1.103761196136474609e+00,1.357714533805847168e+00,1.156773447990417480e+00
1.750000000000000000e+02,4.544361531734466553e-01,2.986958026885986328e-01,4.041838049888610840e-01,4.798555076122283936e-01,3.716460466384887695e-01,7.430065274238586426e-01,5.012186169624328613e-01,1.064130783081054688e+00,1.214872002601623535e+00,1.184670448303222656e+00
1.750999999999999943e+02,4.620350897312164307e-01,2.840947806835174561e-01,4.123086929321289062e-01,4.489138722419738770e-01,3.710054457187652588e-01,6.967429518699645996e-01,4.611844718456268311e-01,1.020219206809997559e+00,1.083614468574523926e+00,1.200832486152648926e+00
1.752000000000000171e+02,4.711438715457916260e-01,2.705256938934326172e-01,4.199168980121612549e-01,4.206086397171020508e-01,3.736143112182617188e-01,6.522299051284790039e-01,4.308355748653411865e-01,9.730095267295837402e-01,9.648113846778869629e-01,1.205530881881713867e+00
1.753000000000000114e+02,4.820528328418731689e-01,2.581468820571899414e-01,4.270173609256744385e-01,3.947426676750183105e-01,3.786931931972503662e-01,6.100366115570068359e-01,4.085150957107543945e-01,9.238449335098266602e-01,8.583669066429138184e-01,1.200160026550292969e+00
1.754000000000000057e+02,4.946998357772827148e-01,2.475476264953613281e-01,4.329354166984558105e-01,3.715761601924896240e-01,3.847947120666503906e-01,5.707660913467407227e-01,3.926045000553131104e-01,8.739996552467346191e-01,7.638949155807495117e-01,1.186309576034545898e+00
1.755000000000000000e+02,5.088192820549011230e-01,2.385691255331039429e-01,4.374670386314392090e-01,3.510235846042633057e-01,3.917565345764160156e-01,5.338873863220214844e-01,3.813068866729736328e-01,8.247201442718505859e-01,6.810776591300964355e-01,1.165057301521301270e+00
1.755999999999999943e+02,5.239588618278503418e-01,2.307451516389846802e-01,4.417445063591003418e-01,3.325095176696777344e-01,3.993943929672241211e-01,4.992600977420806885e-01,3.742493093013763428e-01,7.763259410858154297e-01,6.095258593559265137e-01,1.136667013168334961e+00
1.757000000000000171e+02,5.406001210212707520e-01,2.239968925714492798e-01,4.473673105239868164e-01,3.153778910636901855e-01,4.075700640678405762e-01,4.668409526348114014e-01,3.710848987102508545e-01,7.290871739387512207e-01,5.489980578422546387e-01,1.102038621902465820e+00
1.758000000000000114e+02,5.591503381729125977e-01,2.179099172353744507e-01,4.540024399757385254e-01,2.995415031909942627e-01,4.154838919639587402e-01,4.370035231113433838e-01,3.714536726474761963e-01,6.833019256591796875e-01,4.991624057292938232e-01,1.062190651893615723e+00
1.759000000000000057e+02,5.794996619224548340e-01,2.123199850320816040e-01,4.615533947944641113e-01,2.848817110061645508e-01,4.228878319263458252e-01,4.097176790237426758e-01,3.749504685401916504e-01,6.393796205520629883e-01,4.595898389816284180e-01,1.018105745315551758e+00
1.760000000000000000e+02,6.017247438430786133e-01,2.071645259857177734e-01,4.705497324466705322e-01,2.712537050247192383e-01,4.296181499958038330e-01,3.849071860313415527e-01,3.804073035717010498e-01,5.980674028396606445e-01,4.296494722366333008e-01,9.707773923873901367e-01
1.760999999999999943e+02,6.258196830749511719e-01,2.022285908460617065e-01,4.813604652881622314e-01,2.587877213954925537e-01,4.349476099014282227e-01,3.628512024879455566e-01,3.867866396903991699e-01,5.595524907112121582e-01,4.076708555221557617e-01,9.215473532676696777e-01
1.762000000000000171e+02,6.518121957778930664e-01,1.975095868110656738e-01,4.939120411872863770e-01,2.480846792459487915e-01,4.390503168106079102e-01,3.432579338550567627e-01,3.939588069915771484e-01,5.233507752418518066e-01,3.919902145862579346e-01,8.717153072357177734e-01
1.763000000000000114e+02,6.796343326568603516e-01,1.930070668458938599e-01,5.079645514488220215e-01,2.390304356813430786e-01,4.439052641391754150e-01,3.253251314163208008e-01,4.017791450023651123e-01,4.893797636032104492e-01,3.808952271938323975e-01,8.224705457687377930e-01
1.764000000000000057e+02,7.091036438941955566e-01,1.887839287519454956e-01,5.230411291122436523e-01,2.311443239450454712e-01,4.499679207801818848e-01,3.087269663810729980e-01,4.099767208099365234e-01,4.576815366744995117e-01,3.740242123603820801e-01,7.741242647171020508e-01
1.765000000000000000e+02,7.403203248977661133e-01,1.850129514932632446e-01,5.395761728286743164e-01,2.243403196334838867e-01,4.569897651672363281e-01,2.934058308601379395e-01,4.177350401878356934e-01,4.286261200904846191e-01,3.710304796695709229e-01,7.269449234008789062e-01
1.765999999999999943e+02,7.733266949653625488e-01,1.817214936017990112e-01,5.580265522003173828e-01,2.182260453701019287e-01,4.649912118911743164e-01,2.791694104671478271e-01,4.249945282936096191e-01,4.020582735538482666e-01,3.715518712997436523e-01,6.812374591827392578e-01
1.767000000000000171e+02,8.081623315811157227e-01,1.789328753948211670e-01,5.782729983329772949e-01,2.126066833734512329e-01,4.747752845287322998e-01,2.659646868705749512e-01,4.313477873802185059e-01,3.780649304389953613e-01,3.751817345619201660e-01,6.374112963676452637e-01
1.768000000000000114e+02,8.448665142059326172e-01,1.766708642244338989e-01,6.003905534744262695e-01,2.074341028928756714e-01,4.862970113754272461e-01,2.541776001453399658e-01,4.362696111202239990e-01,3.567788302898406982e-01,3.806806504726409912e-01,5.962418913841247559e-01
1.769000000000000057e+02,8.834781050682067871e-01,1.749596893787384033e-01,6.243808865547180176e-01,2.024862021207809448e-01,4.995220303535461426e-01,2.442087680101394653e-01,4.403399229049682617e-01,3.377747535705566406e-01,3.871001601219177246e-01,5.578382015228271484e-01
1.770000000000000000e+02,9.240357279777526855e-01,1.738239973783493042e-01,6.502643227577209473e-01,1.977542787790298462e-01,5.140232443809509277e-01,2.356655150651931763e-01,4.456025958061218262e-01,3.202507197856903076e-01,3.943043947219848633e-01,5.217406153678894043e-01
1.770999999999999943e+02,9.665940999984741211e-01,1.732757240533828735e-01,6.779921054840087891e-01,1.932400614023208618e-01,5.296068191528320312e-01,2.282251268625259399e-01,4.519557356834411621e-01,3.040339648723602295e-01,4.021521508693695068e-01,4.878704249858856201e-01
1.772000000000000171e+02,1.011491417884826660e+00,1.731444001197814941e-01,7.073656320571899414e-01,1.889942437410354614e-01,5.469239354133605957e-01,2.217748016119003296e-01,4.592496156692504883e-01,2.890604138374328613e-01,4.103443920612335205e-01,4.562880992889404297e-01
1.773000000000000114e+02,1.058924913406372070e+00,1.733860224485397339e-01,7.384825944900512695e-01,1.851965636014938354e-01,5.661041736602783203e-01,2.158587127923965454e-01,4.677100181579589844e-01,2.751322686672210693e-01,4.180789589881896973e-01,4.273517429828643799e-01
1.774000000000000057e+02,1.108999252319335938e+00,1.740214973688125610e-01,7.713871002197265625e-01,1.818770915269851685e-01,5.871021747589111328e-01,2.104496657848358154e-01,4.780128300189971924e-01,2.622622847557067871e-01,4.253163933753967285e-01,4.008931815624237061e-01
1.775000000000000000e+02,1.161822557449340820e+00,1.750725805759429932e-01,8.061187267303466797e-01,1.790591478347778320e-01,6.099994778633117676e-01,2.053789198398590088e-01,4.900607466697692871e-01,2.510235011577606201e-01,4.316043853759765625e-01,3.770290613174438477e-01
1.775999999999999943e+02,1.217507243156433105e+00,1.765619516372680664e-01,8.427166342735290527e-01,1.767664402723312378e-01,6.347561478614807129e-01,2.005175799131393433e-01,5.037292242050170898e-01,2.415446937084197998e-01,4.364642500877380371e-01,3.558597266674041748e-01
1.777000000000000171e+02,1.276369690895080566e+00,1.785781085491180420e-01,8.812198638916015625e-01,1.750232279300689697e-01,6.614267230033874512e-01,1.958774775266647339e-01,5.185070633888244629e-01,2.333358675241470337e-01,4.405525922775268555e-01,3.369380831718444824e-01
1.778000000000000114e+02,1.338829517364501953e+00,1.813251376152038574e-01,9.216669797897338867e-01,1.738540828227996826e-01,6.898253560066223145e-01,1.914484053850173950e-01,5.345348119735717773e-01,2.262223809957504272e-01,4.458749294281005859e-01,3.194765150547027588e-01
1.779000000000000057e+02,1.404962778091430664e+00,1.850509494543075562e-01,9.641065597534179688e-01,1.732756644487380981e-01,7.199062705039978027e-01,1.873792409896850586e-01,5.524417161941528320e-01,2.199616283178329468e-01,4.522726237773895264e-01,3.033192753791809082e-01
1.780000000000000000e+02,1.474862813949584961e+00,1.899080276489257812e-01,1.008864045143127441e+00,1.731236577033996582e-01,7.517513036727905273e-01,1.837747544050216675e-01,5.721576213836669922e-01,2.141936123371124268e-01,4.596075713634490967e-01,2.883969545364379883e-01
1.780999999999999943e+02,1.548395156860351562e+00,1.962526291608810425e-01,1.056152224540710449e+00,1.733434796333312988e-01,7.854001522064208984e-01,1.806579977273941040e-01,5.937153697013854980e-01,2.089165151119232178e-01,4.681465327739715576e-01,2.745161652565002441e-01
1.782000000000000171e+02,1.625744819641113281e+00,2.046402990818023682e-01,1.106074929237365723e+00,1.739559620618820190e-01,8.208921551704406738e-01,1.780524700880050659e-01,6.171671152114868164e-01,2.039083838462829590e-01,4.785302281379699707e-01,2.617055475711822510e-01
1.783000000000000114e+02,1.706763863563537598e+00,2.154392898082733154e-01,1.158740520477294922e+00,1.749828010797500610e-01,8.582665324211120605e-01,1.759820878505706787e-01,6.424885988235473633e-01,1.991115659475326538e-01,4.906582534313201904e-01,2.505513429641723633e-01
1.784000000000000057e+02,1.791406393051147461e+00,2.288325428962707520e-01,1.214261174201965332e+00,1.764466017484664917e-01,8.975620865821838379e-01,1.744711995124816895e-01,6.697059869766235352e-01,1.945360898971557617e-01,5.043910741806030273e-01,2.411427944898605347e-01
1.785000000000000000e+02,1.879580616950988770e+00,2.450041323900222778e-01,1.272924780845642090e+00,1.784267127513885498e-01,9.388172626495361328e-01,1.735446006059646606e-01,6.985920667648315430e-01,1.901886463165283203e-01,5.192116498947143555e-01,2.329849004745483398e-01
1.785999999999999943e+02,1.970366358757019043e+00,2.639669477939605713e-01,1.335184454917907715e+00,1.811265498399734497e-01,9.821537733078002930e-01,1.731678694486618042e-01,7.291937470436096191e-01,1.862553805112838745e-01,5.353141427040100098e-01,2.259217649698257446e-01
1.787000000000000171e+02,2.062992334365844727e+00,2.859378755092620850e-01,1.401106238365173340e+00,1.847911924123764038e-01,1.027936339378356934e+00,1.731658279895782471e-01,7.615715265274047852e-01,1.827935725450515747e-01,5.533105731010437012e-01,2.196859717369079590e-01
1.788000000000000114e+02,2.156570911407470703e+00,3.114072680473327637e-01,1.470798730850219727e+00,1.895778179168701172e-01,1.076291680335998535e+00,1.735440194606781006e-01,7.957647442817687988e-01,1.798264682292938232e-01,5.731097459793090820e-01,2.139411419630050659e-01
1.789000000000000057e+02,2.249689817428588867e+00,3.410983979701995850e-01,1.544118881225585938e+00,1.958237737417221069e-01,1.127325773239135742e+00,1.743236929178237915e-01,8.318127989768981934e-01,1.773776561021804810e-01,5.947555303573608398e-01,2.086821943521499634e-01
1.790000000000000000e+02,2.338014125823974609e+00,3.768931925296783447e-01,1.621258497238159180e+00,2.040822207927703857e-01,1.181148171424865723e+00,1.755268424749374390e-01,8.697549104690551758e-01,1.754711866378784180e-01,6.182917356491088867e-01,2.036834508180618286e-01
1.790999999999999943e+02,2.414411306381225586e+00,4.208481311798095703e-01,1.702072381973266602e+00,2.147389054298400879e-01,1.237879872322082520e+00,1.771789044141769409e-01,9.096296429634094238e-01,1.741315573453903198e-01,6.437011361122131348e-01,1.988967508077621460e-01
1.792000000000000171e+02,2.467350006103515625e+00,4.734502434730529785e-01,1.786513090133666992e+00,2.279794514179229736e-01,1.298021554946899414e+00,1.794350296258926392e-01,9.514752626419067383e-01,1.733836382627487183e-01,6.710010766983032227e-01,1.943310648202896118e-01
1.793000000000000114e+02,2.485892057418823242e+00,5.345373153686523438e-01,1.874502420425415039e+00,2.439882606267929077e-01,1.361753344535827637e+00,1.824978590011596680e-01,9.955123066902160645e-01,1.731270253658294678e-01,6.999628543853759766e-01,1.899983733892440796e-01
1.794000000000000057e+02,2.461934566497802734e+00,6.027998328208923340e-01,1.965169787406921387e+00,2.627950906753540039e-01,1.429226636886596680e+00,1.866073608398437500e-01,1.042049765586853027e+00,1.732359528541564941e-01,7.306454181671142578e-01,1.860863119363784790e-01
1.795000000000000000e+02,2.390118360519409180e+00,6.760321855545043945e-01,2.057719469070434570e+00,2.845759987831115723e-01,1.500404238700866699e+00,1.919295787811279297e-01,1.091191053390502930e+00,1.737313270568847656e-01,7.631058096885681152e-01,1.826467812061309814e-01
1.795999999999999943e+02,2.280811309814453125e+00,7.527230978012084961e-01,2.151266336441040039e+00,3.098405599594116211e-01,1.575293302536010742e+00,1.989314109086990356e-01,1.143043279647827148e+00,1.746346354484558105e-01,7.973834276199340820e-01,1.797030270099639893e-01
1.797000000000000171e+02,2.148458242416381836e+00,8.328328728675842285e-01,2.244500875473022461e+00,3.392472565174102783e-01,1.653946518898010254e+00,2.081481814384460449e-01,1.197717189788818359e+00,1.759682297706604004e-01,8.335178494453430176e-01,1.772785931825637817e-01
1.798000000000000114e+02,2.000185966491699219e+00,9.158075451850891113e-01,2.333285570144653320e+00,3.746305108070373535e-01,1.736253857612609863e+00,2.198419868946075439e-01,1.255391001701354980e+00,1.777758747339248657e-01,8.715480566024780273e-01,1.753976643085479736e-01
1.799000000000000057e+02,1.841607093811035156e+00,9.955086708068847656e-01,2.410577774047851562e+00,4.180822372436523438e-01,1.822164177894592285e+00,2.341949343681335449e-01,1.316606163978576660e+00,1.802485585212707520e-01,9.115125536918640137e-01,1.740847080945968628e-01
1.800000000000000000e+02,1.681662917137145996e+00,1.061489343643188477e+00,2.465270042419433594e+00,4.702045917510986328e-01,1.911412000656127930e+00,2.513657808303833008e-01,1.381432771682739258e+00,1.836043596267700195e-01,9.534497261047363281e-01,1.733646243810653687e-01
1.800999999999999943e+02,1.524828076362609863e+00,1.113687157630920410e+00,2.486000776290893555e+00,5.308117866516113281e-01,2.002936601638793945e+00,2.713147997856140137e-01,1.450033903121948242e+00,1.880450993776321411e-01,9.975994825363159180e-01,1.731241047382354736e-01
1.802000000000000171e+02,1.373569488525390625e+00,1.153159260749816895e+00,2.464698076248168945e+00,5.987422466278076172e-01,2.095994710922241211e+00,2.944975793361663818e-01,1.522277712821960449e+00,1.938070058822631836e-01,1.044254302978515625e+00,1.732503622770309448e-01
1.803000000000000114e+02,1.229708552360534668e+00,1.182121753692626953e+00,2.395506143569946289e+00,6.717507839202880859e-01,2.189676761627197266e+00,3.213092684745788574e-01,1.598312735557556152e+00,2.014237940311431885e-01,1.093518137931823730e+00,1.737640500068664551e-01
1.804000000000000057e+02,1.097131013870239258e+00,1.199585676193237305e+00,2.287874937057495117e+00,7.482374310493469238e-01,2.281738996505737305e+00,3.529114127159118652e-01,1.678057670593261719e+00,2.113588303327560425e-01,1.145497679710388184e+00,1.746866852045059204e-01
1.805000000000000000e+02,9.769945740699768066e-01,1.205461144447326660e+00,2.156618833541870117e+00,8.281894922256469727e-01,2.366748332977294922e+00,3.913834989070892334e-01,1.761443495750427246e+00,2.238245606422424316e-01,1.200304031372070312e+00,1.760406047105789185e-01
1.805999999999999943e+02,8.692520856857299805e-01,1.201084613800048828e+00,2.009117841720581055e+00,9.110471606254577637e-01,2.436631202697753906e+00,4.384320676326751709e-01,1.848413109779357910e+00,2.390045076608657837e-01,1.258129954338073730e+00,1.778742969036102295e-01
1.807000000000000171e+02,7.735099196434020996e-01,1.188098669052124023e+00,1.850904822349548340e+00,9.913252592086791992e-01,2.478311061859130859e+00,4.940169751644134521e-01,1.938431262969970703e+00,2.570059001445770264e-01,1.319510102272033691e+00,1.803813725709915161e-01
1.808000000000000114e+02,6.894706487655639648e-01,1.167620062828063965e+00,1.690856099128723145e+00,1.058131933212280273e+00,2.482819795608520508e+00,5.579463839530944824e-01,2.030514001846313477e+00,2.778501808643341064e-01,1.384508013725280762e+00,1.837845742702484131e-01
1.809000000000000057e+02,6.167245507240295410e-01,1.139965772628784180e+00,1.533748626708984375e+00,1.111089944839477539e+00,2.442068338394165039e+00,6.281622648239135742e-01,2.123848199844360352e+00,3.020733594894409180e-01,1.453282952308654785e+00,1.882775127887725830e-01
1.810000000000000000e+02,5.550308227539062500e-01,1.105962753295898438e+00,1.382121682167053223e+00,1.151278018951416016e+00,2.354953527450561523e+00,7.026399374008178711e-01,2.217424631118774414e+00,3.301337659358978271e-01,1.525693655014038086e+00,1.941130608320236206e-01
1.810999999999999943e+02,5.040685534477233887e-01,1.066632509231567383e+00,1.237721920013427734e+00,1.180807828903198242e+00,2.236496210098266602e+00,7.806782722473144531e-01,2.308118343353271484e+00,3.635375201702117920e-01,1.601904392242431641e+00,2.018281221389770508e-01
1.812000000000000171e+02,4.634188115596771240e-01,1.022961854934692383e+00,1.104423761367797852e+00,1.198974609375000000e+00,2.097775697708129883e+00,8.618296980857849121e-01,2.389580249786376953e+00,4.044561684131622314e-01,1.681817770004272461e+00,2.118757218122482300e-01
1.813000000000000114e+02,4.325145184993743896e-01,9.759247303009033203e-01,9.835606813430786133e-01,1.205484390258789062e+00,1.945080161094665527e+00,9.451958537101745605e-01,2.452463150024414062e+00,4.540821611881256104e-01,1.765370130538940430e+00,2.244623899459838867e-01
1.814000000000000057e+02,4.097355306148529053e-01,9.268565773963928223e-01,8.751081824302673340e-01,1.201647996902465820e+00,1.785127639770507812e+00,1.020444035530090332e+00,2.483916997909545898e+00,5.121986865997314453e-01,1.852503538131713867e+00,2.397718429565429688e-01
1.815000000000000000e+02,3.935035467147827148e-01,8.770087361335754395e-01,7.786743640899658203e-01,1.189127206802368164e+00,1.625911235809326172e+00,1.081428170204162598e+00,2.475763797760009766e+00,5.782725214958190918e-01,1.942629575729370117e+00,2.579010725021362305e-01
1.815999999999999943e+02,3.819330036640167236e-01,8.276899456977844238e-01,6.939688324928283691e-01,1.169061899185180664e+00,1.470855832099914551e+00,1.129089832305908203e+00,2.420399665832519531e+00,6.499944925308227539e-01,2.034790754318237305e+00,2.788898348808288574e-01
1.817000000000000171e+02,3.746236264705657959e-01,7.792385816574096680e-01,6.205738782882690430e-01,1.141801476478576660e+00,1.321905851364135742e+00,1.164459347724914551e+00,2.322309732437133789e+00,7.254163026809692383e-01,2.128161907196044922e+00,3.032757639884948730e-01
1.818000000000000114e+02,3.712283074855804443e-01,7.319266796112060547e-01,5.582472681999206543e-01,1.108132362365722656e+00,1.181589484214782715e+00,1.189750671386718750e+00,2.196984767913818359e+00,8.045065999031066895e-01,2.221705198287963867e+00,3.315397799015045166e-01
1.819000000000000057e+02,3.713897764682769775e-01,6.860440373420715332e-01,5.066744089126586914e-01,1.069077610969543457e+00,1.053370714187622070e+00,1.202997446060180664e+00,2.053645133972167969e+00,8.866170048713684082e-01,2.312146186828613281e+00,3.652383685111999512e-01
1.820000000000000000e+02,3.747043311595916748e-01,6.420013308525085449e-01,4.654414355754852295e-01,1.025626897811889648e+00,9.376264214515686035e-01,1.205067873001098633e+00,1.897840857505798340e+00,9.690749049186706543e-01,2.392983675003051758e+00,4.065516293048858643e-01
1.820999999999999943e+02,3.800919651985168457e-01,6.005076169967651367e-01,4.340094625949859619e-01,9.787453413009643555e-01,8.341352939605712891e-01,1.197514057159423828e+00,1.737525463104248047e+00,1.040071964263916016e+00,2.454658269882202148e+00,4.565739631652832031e-01
1.822000000000000171e+02,3.864112198352813721e-01,5.618456006050109863e-01,4.107987284660339355e-01,9.297596812248229980e-01,7.425581216812133789e-01,1.181761384010314941e+00,1.579234600067138672e+00,1.096949338912963867e+00,2.484466791152954102e+00,5.150833725929260254e-01
1.823000000000000114e+02,3.935381174087524414e-01,5.255075097084045410e-01,3.942599892616271973e-01,8.799036741256713867e-01,6.625244617462158203e-01,1.158739447593688965e+00,1.425846099853515625e+00,1.140824437141418457e+00,2.474286556243896484e+00,5.814649462699890137e-01
1.824000000000000057e+02,4.013194739818572998e-01,4.914040565490722656e-01,3.824342191219329834e-01,8.305395245552062988e-01,5.936967730522155762e-01,1.128726005554199219e+00,1.279055118560791016e+00,1.173136115074157715e+00,2.416701555252075195e+00,6.534023284912109375e-01
1.825000000000000000e+02,4.095185101032257080e-01,4.595551490783691406e-01,3.748897910118103027e-01,7.820261120796203613e-01,5.358215570449829102e-01,1.092726588249206543e+00,1.142150163650512695e+00,1.194932699203491211e+00,2.317024707794189453e+00,7.289795279502868652e-01
1.825999999999999943e+02,4.173071384429931641e-01,4.303416907787322998e-01,3.712796270847320557e-01,7.346376180648803711e-01,4.885419309139251709e-01,1.051751852035522461e+00,1.017634034156799316e+00,1.204732179641723633e+00,2.190721988677978516e+00,8.082119822502136230e-01
1.827000000000000171e+02,4.245947003364562988e-01,4.036286771297454834e-01,3.712487220764160156e-01,6.886566877365112305e-01,4.514072239398956299e-01,1.006774783134460449e+00,9.055851697921752930e-01,1.203740954399108887e+00,2.046701192855834961e+00,8.904560208320617676e-01
1.828000000000000114e+02,4.310323596000671387e-01,3.794642090797424316e-01,3.743950426578521729e-01,6.444935202598571777e-01,4.235783517360687256e-01,9.588599801063537598e-01,8.056573271751403809e-01,1.193641543388366699e+00,1.890467643737792969e+00,9.726613759994506836e-01
1.829000000000000057e+02,4.360365271568298340e-01,3.580221235752105713e-01,3.797190189361572266e-01,6.028223037719726562e-01,4.033819437026977539e-01,9.093139171600341797e-01,7.175652384757995605e-01,1.175690889358520508e+00,1.730151653289794922e+00,1.042994499206542969e+00
1.830000000000000000e+02,4.400935769081115723e-01,3.389043211936950684e-01,3.859882950782775879e-01,5.640137791633605957e-01,3.888661265373229980e-01,8.595899939537048340e-01,6.408869624137878418e-01,1.150502085685729980e+00,1.572030544281005859e+00,1.099245190620422363e+00
1.830999999999999943e+02,4.452749490737915039e-01,3.212973773479461670e-01,3.930760324001312256e-01,5.275424718856811523e-01,3.788374662399291992e-01,8.105385899543762207e-01,5.753482580184936523e-01,1.118600487709045410e+00,1.418913245201110840e+00,1.142535924911499023e+00
1.832000000000000171e+02,4.515676498413085938e-01,3.050019741058349609e-01,4.008241295814514160e-01,4.933099746704101562e-01,3.729476928710937500e-01,7.624546289443969727e-01,5.206664800643920898e-01,1.081016778945922852e+00,1.272473096847534180e+00,1.174404025077819824e+00
1.833000000000000114e+02,4.588054418563842773e-01,2.899596393108367920e-01,4.090251624584197998e-01,4.613171219825744629e-01,3.708508014678955078e-01,7.155981659889221191e-01,4.764552116394042969e-01,1.038751363754272461e+00,1.136135458946228027e+00,1.195623755455017090e+00
1.834000000000000057e+02,4.671631157398223877e-01,2.759687602519989014e-01,4.168450832366943359e-01,4.319515526294708252e-01,3.721699118614196777e-01,6.703209280967712402e-01,4.422392249107360840e-01,9.927645325660705566e-01,1.012196183204650879e+00,1.204898476600646973e+00
1.835000000000000000e+02,4.773590564727783203e-01,2.630247473716735840e-01,4.241617619991302490e-01,4.050989151000976562e-01,3.764453530311584473e-01,6.270425915718078613e-01,4.168073832988739014e-01,9.442566633224487305e-01,9.007185697555541992e-01,1.203447103500366211e+00
1.835999999999999943e+02,4.892991185188293457e-01,2.516738176345825195e-01,4.306766390800476074e-01,3.807738125324249268e-01,3.821664750576019287e-01,5.866189599037170410e-01,3.985711634159088135e-01,8.944737315177917480e-01,8.013435602188110352e-01,1.192960977554321289e+00
1.837000000000000171e+02,5.028787851333618164e-01,2.420989871025085449e-01,4.357599616050720215e-01,3.591829538345336914e-01,3.888028562068939209e-01,5.487895011901855469e-01,3.854265809059143066e-01,8.449165821075439453e-01,7.137895226478576660e-01,1.174675464630126953e+00
1.838000000000000114e+02,5.175992846488952637e-01,2.338221520185470581e-01,4.398109614849090576e-01,3.399552404880523682e-01,3.961738944053649902e-01,5.132439732551574707e-01,3.766655027866363525e-01,7.961234450340270996e-01,6.376307010650634766e-01,1.149155020713806152e+00
1.839000000000000057e+02,5.335311293601989746e-01,2.266415059566497803e-01,4.449153840541839600e-01,3.222688734531402588e-01,4.041638374328613281e-01,4.799087643623352051e-01,3.719400763511657715e-01,7.483787536621093750e-01,5.726007819175720215e-01,1.116969823837280273e+00
1.840000000000000000e+02,5.513164997100830078e-01,2.203465700149536133e-01,4.511526226997375488e-01,3.058989048004150391e-01,4.122897684574127197e-01,4.489623308181762695e-01,3.709028661251068115e-01,7.019421458244323730e-01,5.184119343757629395e-01,1.079149603843688965e+00
1.840999999999999943e+02,5.709213018417358398e-01,2.145480364561080933e-01,4.583387672901153564e-01,2.907896339893341064e-01,4.198990762233734131e-01,4.206525683403015137e-01,3.731603324413299561e-01,6.572137475013732910e-01,4.746732711791992188e-01,1.036693215370178223e+00
1.842000000000000171e+02,5.923621058464050293e-01,2.092459499835968018e-01,4.666035771369934082e-01,2.767385542392730713e-01,4.270009100437164307e-01,3.947823047637939453e-01,3.780509531497955322e-01,6.146999001502990723e-01,4.409058094024658203e-01,9.905582666397094727e-01
1.843000000000000114e+02,6.157000064849853516e-01,2.042252868413925171e-01,4.766992926597595215e-01,2.637258768081665039e-01,4.329215586185455322e-01,3.716110289096832275e-01,3.840461671352386475e-01,5.751222372055053711e-01,4.158283770084381104e-01,9.419714212417602539e-01
1.844000000000000057e+02,6.409041881561279297e-01,1.994152516126632690e-01,4.885380864143371582e-01,2.522679865360260010e-01,4.374555051326751709e-01,3.510542213916778564e-01,3.909223079681396484e-01,5.379812717437744141e-01,3.978738784790039062e-01,8.921681046485900879e-01
1.845000000000000000e+02,6.680102348327636719e-01,1.948267966508865356e-01,5.020336508750915527e-01,2.426002770662307739e-01,4.417310655117034912e-01,3.325375616550445557e-01,3.984881043434143066e-01,5.031004548072814941e-01,3.849390149116516113e-01,8.426405191421508789e-01
1.845999999999999943e+02,6.967951655387878418e-01,1.904612034559249878e-01,5.167032480239868164e-01,2.342587411403656006e-01,4.473520815372467041e-01,3.154036402702331543e-01,4.066298007965087891e-01,4.704179763793945312e-01,3.763715028762817383e-01,7.938906550407409668e-01
1.847000000000000171e+02,7.272889018058776855e-01,1.865000277757644653e-01,5.325465202331542969e-01,2.270138859748840332e-01,4.539857506752014160e-01,2.995649874210357666e-01,4.146043956279754639e-01,4.402751624584197998e-01,3.718235492706298828e-01,7.462014555931091309e-01
1.848000000000000114e+02,7.595560550689697266e-01,1.830088943243026733e-01,5.502148270606994629e-01,2.206837832927703857e-01,4.615354537963867188e-01,2.849034070968627930e-01,4.220647513866424561e-01,4.127088785171508789e-01,3.709470331668853760e-01,6.998347640037536621e-01
1.849000000000000057e+02,7.936362624168395996e-01,1.800110042095184326e-01,5.697156190872192383e-01,2.148560434579849243e-01,4.705285131931304932e-01,2.712736725807189941e-01,4.289163053035736084e-01,3.875956535339355469e-01,3.733467161655426025e-01,6.551938652992248535e-01
1.850000000000000000e+02,8.295689225196838379e-01,1.775299310684204102e-01,5.910473465919494629e-01,2.095288783311843872e-01,4.813364744186401367e-01,2.588050365447998047e-01,4.344062805175781250e-01,3.652365803718566895e-01,3.783147633075714111e-01,6.128092408180236816e-01
1.850999999999999943e+02,8.673931360244750977e-01,1.755896806716918945e-01,6.142783761024475098e-01,2.044959515333175659e-01,4.938852787017822266e-01,2.480989098548889160e-01,4.385859668254852295e-01,3.453929126262664795e-01,3.843526244163513184e-01,5.733572840690612793e-01
1.852000000000000171e+02,9.071475267410278320e-01,1.742147654294967651e-01,6.393728256225585938e-01,1.996731311082839966e-01,5.079357624053955078e-01,2.390423417091369629e-01,4.432755112648010254e-01,3.273009955883026123e-01,3.912624418735504150e-01,5.363226532936096191e-01
1.853000000000000114e+02,9.488704800605773926e-01,1.734300255775451660e-01,6.663743257522583008e-01,1.950720697641372681e-01,5.230104327201843262e-01,2.311542928218841553e-01,4.492233693599700928e-01,3.105561137199401855e-01,3.988572657108306885e-01,5.015445947647094727e-01
1.854000000000000057e+02,9.927594065666198730e-01,1.731501072645187378e-01,6.950647234916687012e-01,1.906894147396087646e-01,5.395421981811523438e-01,2.243485301733016968e-01,4.561389088630676270e-01,2.950952053070068359e-01,4.070138335227966309e-01,4.689681231975555420e-01
1.855000000000000000e+02,1.039139866828918457e+00,1.732361465692520142e-01,7.254574298858642578e-01,1.867015063762664795e-01,5.579895973205566406e-01,2.182334512472152710e-01,4.639916419982910156e-01,2.807403802871704102e-01,4.149636924266815186e-01,4.389492869377136230e-01
1.855999999999999943e+02,1.088117361068725586e+00,1.737073808908462524e-01,7.576213479042053223e-01,1.831823289394378662e-01,5.782330632209777832e-01,2.126131653785705566e-01,4.735657870769500732e-01,2.674174308776855469e-01,4.224011003971099854e-01,4.114968180656433105e-01
1.857000000000000171e+02,1.139799237251281738e+00,1.745852082967758179e-01,7.915961146354675293e-01,1.801550835371017456e-01,6.003474593162536621e-01,2.074400037527084351e-01,4.848887324333190918e-01,2.554287016391754150e-01,4.292054176330566406e-01,3.865051567554473877e-01
1.858000000000000114e+02,1.194296002388000488e+00,1.758918762207031250e-01,8.274211883544921875e-01,1.776432842016220093e-01,6.243348121643066406e-01,2.024917006492614746e-01,4.979329705238342285e-01,2.452596426010131836e-01,4.346301257610321045e-01,3.642692863941192627e-01
1.859000000000000057e+02,1.251770138740539551e+00,1.776661425828933716e-01,8.651354908943176270e-01,1.756709367036819458e-01,6.502149701118469238e-01,1.977593749761581421e-01,5.123167037963867188e-01,2.365815490484237671e-01,4.387761056423187256e-01,3.445279002189636230e-01
1.860000000000000000e+02,1.312763929367065430e+00,1.800935119390487671e-01,9.047779440879821777e-01,1.742624938488006592e-01,6.779400706291198730e-01,1.932447850704193115e-01,5.277486443519592285e-01,2.290174961090087891e-01,4.435326159000396729e-01,3.265005648136138916e-01
1.860999999999999943e+02,1.377361178398132324e+00,1.833871752023696899e-01,9.463865756988525391e-01,1.734427660703659058e-01,7.073106765747070312e-01,1.889982819557189941e-01,5.448435544967651367e-01,2.224793583154678345e-01,4.495277404785156250e-01,3.098153471946716309e-01
1.862000000000000171e+02,1.445728302001953125e+00,1.877594739198684692e-01,9.901384115219116211e-01,1.731404811143875122e-01,7.384247183799743652e-01,1.851997524499893188e-01,5.638195276260375977e-01,2.165073603391647339e-01,4.564862847328186035e-01,2.944115400314331055e-01
1.863000000000000114e+02,1.517750740051269531e+00,1.934250295162200928e-01,1.036372542381286621e+00,1.732047647237777710e-01,7.713262438774108887e-01,1.818794161081314087e-01,5.846066474914550781e-01,2.110410034656524658e-01,4.643974900245666504e-01,2.801047265529632568e-01
1.864000000000000057e+02,1.593550682067871094e+00,2.009121924638748169e-01,1.085197806358337402e+00,1.736530214548110962e-01,8.060548901557922363e-01,1.790605783462524414e-01,6.072877645492553711e-01,2.059454470872879028e-01,4.740578234195709229e-01,2.668296098709106445e-01
1.865000000000000000e+02,1.673069119453430176e+00,2.106987833976745605e-01,1.136721253395080566e+00,1.745065897703170776e-01,8.426497578620910645e-01,1.767669767141342163e-01,6.318296790122985840e-01,2.010596841573715210e-01,4.854608774185180664e-01,2.549218535423278809e-01
1.865999999999999943e+02,1.756231427192687988e+00,2.230049520730972290e-01,1.191053032875061035e+00,1.757877320051193237e-01,8.811498284339904785e-01,1.750227957963943481e-01,6.582845449447631836e-01,1.963942497968673706e-01,4.985789060592651367e-01,2.448343187570571899e-01
1.867000000000000171e+02,1.842981457710266113e+00,2.380139380693435669e-01,1.248341798782348633e+00,1.775307357311248779e-01,9.215936660766601562e-01,1.738526374101638794e-01,6.864975094795227051e-01,1.919394880533218384e-01,5.130109786987304688e-01,2.362113296985626221e-01
1.868000000000000114e+02,1.932848095893859863e+00,2.558461725711822510e-01,1.309128642082214355e+00,1.799153983592987061e-01,9.640299081802368164e-01,1.732732504606246948e-01,7.163795828819274902e-01,1.878186911344528198e-01,5.285020470619201660e-01,2.286972105503082275e-01
1.869000000000000057e+02,2.024818658828735352e+00,2.765028774738311768e-01,1.373514056205749512e+00,1.831508576869964600e-01,1.008783459663391113e+00,1.731206476688385010e-01,7.480211853981018066e-01,1.841599792242050171e-01,5.456875562667846680e-01,2.221960127353668213e-01
1.870000000000000000e+02,2.118096590042114258e+00,3.005112409591674805e-01,1.441663861274719238e+00,1.874580979347229004e-01,1.056067109107971191e+00,1.733397841453552246e-01,7.814620733261108398e-01,1.809863001108169556e-01,5.647461414337158203e-01,2.162466645240783691e-01
1.870999999999999943e+02,2.211705446243286133e+00,3.283072113990783691e-01,1.513478517532348633e+00,1.930356174707412720e-01,1.105985522270202637e+00,1.739515364170074463e-01,8.167416453361511230e-01,1.783211976289749146e-01,5.856181979179382324e-01,2.108040601015090942e-01
1.872000000000000171e+02,2.302711486816406250e+00,3.613273203372955322e-01,1.589056849479675293e+00,2.004017978906631470e-01,1.158646702766418457e+00,1.749776303768157959e-01,8.538991212844848633e-01,1.761884391307830811e-01,6.083868741989135742e-01,2.057186067104339600e-01
1.873000000000000114e+02,2.384948730468750000e+00,4.017313420772552490e-01,1.668364763259887695e+00,2.100473791360855103e-01,1.214162588119506836e+00,1.764406412839889526e-01,8.929734230041503906e-01,1.746124029159545898e-01,6.330155730247497559e-01,2.008427828550338745e-01
1.874000000000000057e+02,2.449364662170410156e+00,4.508329033851623535e-01,1.751319408416748047e+00,2.222021073102951050e-01,1.272820353507995605e+00,1.784196645021438599e-01,9.340027570724487305e-01,1.736177951097488403e-01,6.595578789710998535e-01,1.961876600980758667e-01
1.875000000000000000e+02,2.482951641082763672e+00,5.084297060966491699e-01,1.837865948677062988e+00,2.370489686727523804e-01,1.335074067115783691e+00,1.811180263757705688e-01,9.770819544792175293e-01,1.731889396905899048e-01,6.878458261489868164e-01,1.917431354522705078e-01
1.875999999999999943e+02,2.477435111999511719e+00,5.740821957588195801e-01,1.927591204643249512e+00,2.547192871570587158e-01,1.400989770889282227e+00,1.847808063030242920e-01,1.022577524185180664e+00,1.731447577476501465e-01,7.178081870079040527e-01,1.876432597637176514e-01
1.877000000000000171e+02,2.425020694732666016e+00,6.455075740814208984e-01,2.019459724426269531e+00,2.751986086368560791e-01,1.470676302909851074e+00,1.895653158426284790e-01,1.070634007453918457e+00,1.734784394502639771e-01,7.495319247245788574e-01,1.840065121650695801e-01
1.878000000000000114e+02,2.329061269760131836e+00,7.207182049751281738e-01,2.112689971923828125e+00,2.990029752254486084e-01,1.543990015983581543e+00,1.958083808422088623e-01,1.121356964111328125e+00,1.742111146450042725e-01,7.830567359924316406e-01,1.808558851480484009e-01
1.879000000000000057e+02,2.205080986022949219e+00,7.996034026145935059e-01,2.206329345703125000e+00,3.265509009361267090e-01,1.621123671531677246e+00,2.040628939867019653e-01,1.174855470657348633e+00,1.753647625446319580e-01,8.184221386909484863e-01,1.782148778438568115e-01
1.880000000000000000e+02,2.062651395797729492e+00,8.815295696258544922e-01,2.297626733779907227e+00,3.592110574245452881e-01,1.701931595802307129e+00,2.147151678800582886e-01,1.231242775917053223e+00,1.769622415304183960e-01,8.556672930717468262e-01,1.761073619127273560e-01
1.880999999999999943e+02,1.907435059547424316e+00,9.642753005027770996e-01,2.380597591400146484e+00,3.991284072399139404e-01,1.786366462707519531e+00,2.279510349035263062e-01,1.290969371795654297e+00,1.791379898786544800e-01,8.948309421539306641e-01,1.745576709508895874e-01
1.882000000000000171e+02,1.747145891189575195e+00,1.036137104034423828e+00,2.446455478668212891e+00,4.477279186248779297e-01,1.874350786209106445e+00,2.439549267292022705e-01,1.354287624359130859e+00,1.820948421955108643e-01,9.359514713287353516e-01,1.735906004905700684e-01
1.883000000000000114e+02,1.588654041290283203e+00,1.093835592269897461e+00,2.482083082199096680e+00,5.048297047615051270e-01,1.965015172958374023e+00,2.627570033073425293e-01,1.421327471733093262e+00,1.860790997743606567e-01,9.791340231895446777e-01,1.731829196214675903e-01
1.884000000000000057e+02,1.434926509857177734e+00,1.138475060462951660e+00,2.479086875915527344e+00,5.700749158859252930e-01,2.057562589645385742e+00,2.845321893692016602e-01,1.492096662521362305e+00,1.912462860345840454e-01,1.024745345115661621e+00,1.731557846069335938e-01
1.885000000000000000e+02,1.287691473960876465e+00,1.171372294425964355e+00,2.429528236389160156e+00,6.412164568901062012e-01,2.151108980178833008e+00,3.097904026508331299e-01,1.566544175148010254e+00,1.980255097150802612e-01,1.072922468185424805e+00,1.735074818134307861e-01
1.885999999999999943e+02,1.150076270103454590e+00,1.193901419639587402e+00,2.335651874542236328e+00,7.162405252456665039e-01,2.244348049163818359e+00,3.391885757446289062e-01,1.644777774810791016e+00,2.069706767797470093e-01,1.123770713806152344e+00,1.742591559886932373e-01
1.887000000000000171e+02,1.024814963340759277e+00,1.204393625259399414e+00,2.212979078292846680e+00,7.949323654174804688e-01,2.333147525787353516e+00,3.745592236518859863e-01,1.726670265197753906e+00,2.183723598718643188e-01,1.177399992942810059e+00,1.754328459501266479e-01
1.888000000000000114e+02,9.120257496833801270e-01,1.204010844230651855e+00,2.071433305740356445e+00,8.766759037971496582e-01,2.410467147827148438e+00,4.179954826831817627e-01,1.812172770500183105e+00,2.324121594429016113e-01,1.233925819396972656e+00,1.770522892475128174e-01
1.889000000000000057e+02,8.113812208175659180e-01,1.194423079490661621e+00,1.916799902915954590e+00,9.596466422080993652e-01,2.465214967727661133e+00,4.701031148433685303e-01,1.901093602180480957e+00,2.492611259222030640e-01,1.293820500373840332e+00,1.792604178190231323e-01
1.890000000000000000e+02,7.225898504257202148e-01,1.176911830902099609e+00,1.756551623344421387e+00,1.032356739044189453e+00,2.486014604568481445e+00,5.306955575942993164e-01,1.992386817932128906e+00,2.688832283020019531e-01,1.357305407524108887e+00,1.822597235441207886e-01
1.890999999999999943e+02,6.452367901802062988e-01,1.152165532112121582e+00,1.597858190536499023e+00,1.090862035751342773e+00,2.464795589447021484e+00,5.986158251762390137e-01,2.085320711135864258e+00,2.916697263717651367e-01,1.424520492553710938e+00,1.862946450710296631e-01
1.892000000000000171e+02,5.790359377861022949e-01,1.120643258094787598e+00,1.443789720535278320e+00,1.136248350143432617e+00,2.395686149597167969e+00,6.716178059577941895e-01,2.178997755050659180e+00,3.180306553840637207e-01,1.495455265045166016e+00,1.915237456560134888e-01
1.893000000000000114e+02,5.237112641334533691e-01,1.083378076553344727e+00,1.296116352081298828e+00,1.169737935066223145e+00,2.288108587265014648e+00,7.480980157852172852e-01,2.271469354629516602e+00,3.489873409271240234e-01,1.570081830024719238e+00,1.983917504549026489e-01
1.894000000000000057e+02,4.788824319839477539e-01,1.041371941566467285e+00,1.157806992530822754e+00,1.192970514297485352e+00,2.156886100769042969e+00,8.280455470085144043e-01,2.357660055160522461e+00,3.865656554698944092e-01,1.648485183715820312e+00,2.074467539787292480e-01
1.895000000000000000e+02,4.440790414810180664e-01,9.955880641937255859e-01,1.031809449195861816e+00,1.204137682914733887e+00,2.009408950805664062e+00,9.108999371528625488e-01,2.429864406585693359e+00,4.326161146163940430e-01,1.730545401573181152e+00,2.189665734767913818e-01
1.895999999999999943e+02,4.181744754314422607e-01,9.471951723098754883e-01,9.182879328727722168e-01,1.204351067543029785e+00,1.851206660270690918e+00,9.911962747573852539e-01,2.475298404693603516e+00,4.872326552867889404e-01,1.816213130950927734e+00,2.331330180168151855e-01
1.897000000000000171e+02,3.995586037635803223e-01,8.974515795707702637e-01,8.169366717338562012e-01,1.195260882377624512e+00,1.691153407096862793e+00,1.058029770851135254e+00,2.484476566314697266e+00,5.502746701240539551e-01,1.905267596244812012e+00,2.501127719879150391e-01
1.898000000000000114e+02,3.861374258995056152e-01,8.478624820709228516e-01,7.274554371833801270e-01,1.178176641464233398e+00,1.534036159515380859e+00,1.111012220382690430e+00,2.449262857437133789e+00,6.198773384094238281e-01,1.996654510498046875e+00,2.698666155338287354e-01
1.899000000000000057e+02,3.771204948425292969e-01,7.990189790725708008e-01,6.494385004043579102e-01,1.153857588768005371e+00,1.382396340370178223e+00,1.151223421096801758e+00,2.366858720779418945e+00,6.939863562583923340e-01,2.089639902114868164e+00,2.928137481212615967e-01
1.900000000000000000e+02,3.721598982810974121e-01,7.512074708938598633e-01,5.825869441032409668e-01,1.122701644897460938e+00,1.237979412078857422e+00,1.180770993232727051e+00,2.251205682754516602e+00,7.715872526168823242e-01,2.183321952819824219e+00,3.193557858467102051e-01
1.900999999999999943e+02,3.709090948104858398e-01,7.046858668327331543e-01,5.266315340995788574e-01,1.085742592811584473e+00,1.104657411575317383e+00,1.198960065841674805e+00,2.114438295364379883e+00,8.523832559585571289e-01,2.275634288787841797e+00,3.505715131759643555e-01
1.902000000000000171e+02,3.729768693447113037e-01,6.598485112190246582e-01,4.811975061893463135e-01,1.043984532356262207e+00,9.837704300880432129e-01,1.205490350723266602e+00,1.963098168373107910e+00,9.357463717460632324e-01,2.361353397369384766e+00,3.885101675987243652e-01
1.903000000000000114e+02,3.777540326118469238e-01,6.171754598617553711e-01,4.458192586898803711e-01,9.983930587768554688e-01,8.752947449684143066e-01,1.201671242713928223e+00,1.803462028503417969e+00,1.012567400932312012e+00,2.432633638381958008e+00,4.349656999111175537e-01
1.904000000000000057e+02,3.836912512779235840e-01,5.774343013763427734e-01,4.194489419460296631e-01,9.501087069511413574e-01,7.788381576538085938e-01,1.189165234565734863e+00,1.643964767456054688e+00,1.075161576271057129e+00,2.476552724838256836e+00,4.899745583534240723e-01
1.905000000000000000e+02,3.905183374881744385e-01,5.401564240455627441e-01,4.004555940628051758e-01,9.004022479057312012e-01,6.941106915473937988e-01,1.169113397598266602e+00,1.488301992416381836e+00,1.124287247657775879e+00,2.483846664428710938e+00,5.533794164657592773e-01
1.905999999999999943e+02,3.980437517166137695e-01,5.051431059837341309e-01,3.867657482624053955e-01,8.507757782936096191e-01,6.206945180892944336e-01,1.141865134239196777e+00,1.338568925857543945e+00,1.160931944847106934e+00,2.446393728256225586e+00,6.232318878173828125e-01
1.907000000000000171e+02,4.061588943004608154e-01,4.723270535469055176e-01,3.775008618831634521e-01,8.018771409988403320e-01,5.583472847938537598e-01,1.108206748962402344e+00,1.197041869163513184e+00,1.187470436096191406e+00,2.362051725387573242e+00,6.974933743476867676e-01
1.908000000000000114e+02,4.141644835472106934e-01,4.420229494571685791e-01,3.723127841949462891e-01,7.539947032928466797e-01,5.067545771598815918e-01,1.069160580635070801e+00,1.067402720451354980e+00,1.202070236206054688e+00,2.245255231857299805e+00,7.752671837806701660e-01
1.909000000000000057e+02,4.216536581516265869e-01,4.143085181713104248e-01,3.708555400371551514e-01,7.073855996131896973e-01,4.655026793479919434e-01,1.025716423988342285e+00,9.502299427986145020e-01,1.205359101295471191e+00,2.107682466506958008e+00,8.562023639678955078e-01
1.910000000000000000e+02,4.285626709461212158e-01,3.890388906002044678e-01,3.727407157421112061e-01,6.624364256858825684e-01,4.340534210205078125e-01,9.788396358489990234e-01,8.453632593154907227e-01,1.198811769485473633e+00,1.955780744552612305e+00,9.395898580551147461e-01
1.910999999999999943e+02,4.341378808021545410e-01,3.665184080600738525e-01,3.774053454399108887e-01,6.196056008338928223e-01,4.108288586139678955e-01,9.298561215400695801e-01,7.524368762969970703e-01,1.183936953544616699e+00,1.796002030372619629e+00,1.015785574913024902e+00
1.912000000000000171e+02,4.383758306503295898e-01,3.465360701084136963e-01,3.832898139953613281e-01,5.796983242034912109e-01,3.942800462245941162e-01,8.799996376037597656e-01,6.711057424545288086e-01,1.161744475364685059e+00,1.636615157127380371e+00,1.077722907066345215e+00
1.913000000000000114e+02,4.429765641689300537e-01,3.283603489398956299e-01,3.900720775127410889e-01,5.422831773757934570e-01,3.824461102485656738e-01,8.306336998939514160e-01,6.010074615478515625e-01,1.132481336593627930e+00,1.481198072433471680e+00,1.126252651214599609e+00
1.914000000000000057e+02,4.488608539104461670e-01,3.115378022193908691e-01,3.975607156753540039e-01,5.071372985839843750e-01,3.748942613601684570e-01,7.821180820465087891e-01,5.418958663940429688e-01,1.097114801406860352e+00,1.331779837608337402e+00,1.162369132041931152e+00
1.915000000000000000e+02,4.557191133499145508e-01,2.960025668144226074e-01,4.056505262851715088e-01,4.741892516613006592e-01,3.712773025035858154e-01,7.347269654273986816e-01,4.934256970882415771e-01,1.056658983230590820e+00,1.190742373466491699e+00,1.188403725624084473e+00
1.915999999999999943e+02,4.635008275508880615e-01,2.815858125686645508e-01,4.136886298656463623e-01,4.437251091003417969e-01,3.712403476238250732e-01,6.887423992156982422e-01,4.551562070846557617e-01,1.012091398239135742e+00,1.061681866645812988e+00,1.202451705932617188e+00
1.917000000000000171e+02,4.729597866535186768e-01,2.682011723518371582e-01,4.212080240249633789e-01,4.158637821674346924e-01,3.743813931941986084e-01,6.445750594139099121e-01,4.263564050197601318e-01,9.644393324851989746e-01,9.450911283493041992e-01,1.205243706703186035e+00
1.918000000000000114e+02,4.841783642768859863e-01,2.561103403568267822e-01,4.281715154647827148e-01,3.904417455196380615e-01,3.797033131122589111e-01,6.028977632522583008e-01,4.053417444229125977e-01,9.150298237800598145e-01,8.407859802246093750e-01,1.198284387588500977e+00
1.919000000000000057e+02,4.971244335174560547e-01,2.458344548940658569e-01,4.338315129280090332e-01,3.677617311477661133e-01,3.859711289405822754e-01,5.640842914581298828e-01,3.902905285358428955e-01,8.652491569519042969e-01,7.484097480773925781e-01,1.183050394058227539e+00
1.920000000000000000e+02,5.114440917968750000e-01,2.370830178260803223e-01,4.381324350833892822e-01,3.476414978504180908e-01,3.930577635765075684e-01,5.276083350181579590e-01,3.797664940357208252e-01,8.161051273345947266e-01,6.676074266433715820e-01,1.160520792007446289e+00
1.920999999999999943e+02,5.267981290817260742e-01,2.294538021087646484e-01,4.426475763320922852e-01,3.293833434581756592e-01,4.008049666881561279e-01,4.933714866638183594e-01,3.734210431575775146e-01,7.678966522216796875e-01,5.980268716812133789e-01,1.130951762199401855e+00
1.922000000000000171e+02,5.437788367271423340e-01,2.228668332099914551e-01,4.484693408012390137e-01,3.124840855598449707e-01,4.090061783790588379e-01,4.613738358020782471e-01,3.709078729152679443e-01,7.208876013755798340e-01,5.394192337989807129e-01,1.095327019691467285e+00
1.923000000000000114e+02,5.626472830772399902e-01,2.168658375740051270e-01,4.552727639675140381e-01,2.968745231628417969e-01,4.168272018432617188e-01,4.320031702518463135e-01,3.718576431274414062e-01,6.754058599472045898e-01,4.914340972900390625e-01,1.054659605026245117e+00
1.924000000000000057e+02,5.833237171173095703e-01,2.113683819770812988e-01,4.629889130592346191e-01,2.823968231678009033e-01,4.241449534893035889e-01,4.051458835601806641e-01,3.758470714092254639e-01,6.318623423576354980e-01,4.536271393299102783e-01,1.009925007820129395e+00
1.925000000000000000e+02,6.058898568153381348e-01,2.062597870826721191e-01,4.723351895809173584e-01,2.689511477947235107e-01,4.306624233722686768e-01,3.808154463768005371e-01,3.814642131328582764e-01,5.910957455635070801e-01,4.252250492572784424e-01,9.621648788452148438e-01
1.925999999999999943e+02,6.303185820579528809e-01,2.013614028692245483e-01,4.834526181221008301e-01,2.567626237869262695e-01,4.357483983039855957e-01,3.592197299003601074e-01,3.880015313625335693e-01,5.529992580413818359e-01,4.045476615428924561e-01,9.126976132392883301e-01
1.927000000000000171e+02,6.566577553749084473e-01,1.966826617717742920e-01,4.963018000125885010e-01,2.463807463645935059e-01,4.397995769977569580e-01,3.399883210659027100e-01,3.952955007553100586e-01,5.171962976455688477e-01,3.897145092487335205e-01,8.629404306411743164e-01
1.928000000000000114e+02,6.847726106643676758e-01,1.922159641981124878e-01,5.105577111244201660e-01,2.375564128160476685e-01,4.449015557765960693e-01,3.222993314266204834e-01,4.032197892665863037e-01,4.836117625236511230e-01,3.793922066688537598e-01,8.138344883918762207e-01
1.929000000000000057e+02,7.145496010780334473e-01,1.880682557821273804e-01,5.258399844169616699e-01,2.298630923032760620e-01,4.511370658874511719e-01,3.059269189834594727e-01,4.113853573799133301e-01,4.523639082908630371e-01,3.732322752475738525e-01,7.656771540641784668e-01
1.930000000000000000e+02,7.460836768150329590e-01,1.843812316656112671e-01,5.427071452140808105e-01,2.232247442007064819e-01,4.583216309547424316e-01,2.908153831958770752e-01,4.190528690814971924e-01,4.237631261348724365e-01,3.708885908126831055e-01,7.187305688858032227e-01
1.930999999999999943e+02,7.794146537780761719e-01,1.811778992414474487e-01,5.614710450172424316e-01,2.171951085329055786e-01,4.665835201740264893e-01,2.767623066902160645e-01,4.262258410453796387e-01,3.976141214370727539e-01,3.719887733459472656e-01,6.733322739601135254e-01
1.932000000000000171e+02,8.145819902420043945e-01,1.784816384315490723e-01,5.820402503013610840e-01,2.116668820381164551e-01,4.766761660575866699e-01,2.637474834918975830e-01,4.323170483112335205e-01,3.741217255592346191e-01,3.760967552661895752e-01,6.298956274986267090e-01
1.933000000000000114e+02,8.516248464584350586e-01,1.763162910938262939e-01,6.044946908950805664e-01,2.065437287092208862e-01,4.885117709636688232e-01,2.522861361503601074e-01,4.370023012161254883e-01,3.532808423042297363e-01,3.817557692527770996e-01,5.892701148986816406e-01
1.934000000000000057e+02,8.905820846557617188e-01,1.747061908245086670e-01,6.288138031959533691e-01,2.016327977180480957e-01,5.020045638084411621e-01,2.426154017448425293e-01,4.411683976650238037e-01,3.345828950405120850e-01,3.883331418037414551e-01,5.512828826904296875e-01
1.935000000000000000e+02,9.314920902252197266e-01,1.736760139465332031e-01,6.550402641296386719e-01,1.969407200813293457e-01,5.166724920272827148e-01,2.342717349529266357e-01,4.466532170772552490e-01,3.172966837882995605e-01,3.956582844257354736e-01,5.155851840972900391e-01
1.935999999999999943e+02,9.744372367858886719e-01,1.732183694839477539e-01,6.830598115921020508e-01,1.924621313810348511e-01,5.325129032135009766e-01,2.270247936248779297e-01,4.531769156455993652e-01,3.013086616992950439e-01,4.036090970039367676e-01,4.821025133132934570e-01
1.937000000000000171e+02,1.019781112670898438e+00,1.731522232294082642e-01,7.127354145050048828e-01,1.882885098457336426e-01,5.501774549484252930e-01,2.206935286521911621e-01,4.606270790100097656e-01,2.865275442600250244e-01,4.117590188980102539e-01,4.509773552417755127e-01
1.938000000000000114e+02,1.067679643630981445e+00,1.734626889228820801e-01,7.441653609275817871e-01,1.845736354589462280e-01,5.696748495101928711e-01,2.148648500442504883e-01,4.693996012210845947e-01,2.727802693843841553e-01,4.194025993347167969e-01,4.224955439567565918e-01
1.939000000000000057e+02,1.118238091468811035e+00,1.741708666086196899e-01,7.773898839950561523e-01,1.813410818576812744e-01,5.910031199455261230e-01,2.095368504524230957e-01,4.800094664096832275e-01,2.601457834243774414e-01,4.265479147434234619e-01,3.964593708515167236e-01
1.940000000000000000e+02,1.171565532684326172e+00,1.752986311912536621e-01,8.124483227729797363e-01,1.786142140626907349e-01,6.142306923866271973e-01,2.045035213232040405e-01,4.923628568649291992e-01,2.492305040359497070e-01,4.325693845748901367e-01,3.730982542037963867e-01
1.940999999999999943e+02,1.227774739265441895e+00,1.768688112497329712e-01,8.493801355361938477e-01,1.764168739318847656e-01,6.393216252326965332e-01,1.996802836656570435e-01,5.062701106071472168e-01,2.400145232677459717e-01,4.371929168701171875e-01,3.523733615875244141e-01
1.942000000000000171e+02,1.287280917167663574e+00,1.790029853582382202e-01,8.882240653038024902e-01,1.747733205556869507e-01,6.663197278976440430e-01,1.950787901878356934e-01,5.212218165397644043e-01,2.320007085800170898e-01,4.414016604423522949e-01,3.337500095367431641e-01
1.943000000000000114e+02,1.350380897521972656e+00,1.819057315587997437e-01,9.290186762809753418e-01,1.737082302570343018e-01,6.950072050094604492e-01,1.906956285238265991e-01,5.375450253486633301e-01,2.250777482986450195e-01,4.469425678253173828e-01,3.165260851383209229e-01
1.944000000000000057e+02,1.417191147804260254e+00,1.858247518539428711e-01,9.718356728553771973e-01,1.732215881347656250e-01,7.253966927528381348e-01,1.867068409919738770e-01,5.557868480682373047e-01,2.189075201749801636e-01,4.535108208656311035e-01,3.005988001823425293e-01
1.945000000000000000e+02,1.487742781639099121e+00,1.909117698669433594e-01,1.017032861709594727e+00,1.731338053941726685e-01,7.575573325157165527e-01,1.831867545843124390e-01,5.758224129676818848e-01,2.132287621498107910e-01,4.610015749931335449e-01,2.858672738075256348e-01
1.945999999999999943e+02,1.561958432197570801e+00,1.975780129432678223e-01,1.064778804779052734e+00,1.734214425086975098e-01,7.915287613868713379e-01,1.801585406064987183e-01,5.977179408073425293e-01,2.080178409814834595e-01,4.698635041713714600e-01,2.721680402755737305e-01
1.947000000000000171e+02,1.639969468116760254e+00,2.063817232847213745e-01,1.115178465843200684e+00,1.741055101156234741e-01,8.273503184318542480e-01,1.776457130908966064e-01,6.214937567710876465e-01,2.030458152294158936e-01,4.805539250373840332e-01,2.595999240875244141e-01
1.948000000000000114e+02,1.721641302108764648e+00,2.176311612129211426e-01,1.168340563774108887e+00,1.752078980207443237e-01,8.650611639022827148e-01,1.756722927093505859e-01,6.471533179283142090e-01,1.982879489660263062e-01,4.929870665073394775e-01,2.487700134515762329e-01
1.949000000000000057e+02,1.806926608085632324e+00,2.315076142549514771e-01,1.224377274513244629e+00,1.767513453960418701e-01,9.046999812126159668e-01,1.742627620697021484e-01,6.746829748153686523e-01,1.937497258186340332e-01,5.069541931152343750e-01,2.396198064088821411e-01
1.950000000000000000e+02,1.895664691925048828e+00,2.481870800256729126e-01,1.283670783042907715e+00,1.788454204797744751e-01,9.463050365447998047e-01,1.734418869018554688e-01,7.038611769676208496e-01,1.894610524177551270e-01,5.219542384147644043e-01,2.316573113203048706e-01
1.950999999999999943e+02,1.986829638481140137e+00,2.676427662372589111e-01,1.346560716629028320e+00,1.816956549882888794e-01,9.900523424148559570e-01,1.731388270854949951e-01,7.347733378410339355e-01,1.856092661619186401e-01,5.383618474006652832e-01,2.247830480337142944e-01
1.952000000000000171e+02,2.079690456390380859e+00,2.902211844921112061e-01,1.413149356842041016e+00,1.855505555868148804e-01,1.036281824111938477e+00,1.732023954391479492e-01,7.674683928489685059e-01,1.822330355644226074e-01,5.566893815994262695e-01,2.186360061168670654e-01
1.953000000000000114e+02,2.173352003097534180e+00,3.163519799709320068e-01,1.483488798141479492e+00,1.905608475208282471e-01,1.085102319717407227e+00,1.736498773097991943e-01,8.019859194755554199e-01,1.793555915355682373e-01,5.768094658851623535e-01,2.129811346530914307e-01
1.954000000000000057e+02,2.266007423400878906e+00,3.469814658164978027e-01,1.557478785514831543e+00,1.971193701028823853e-01,1.136620640754699707e+00,1.745026558637619019e-01,8.383653759956359863e-01,1.770006269216537476e-01,5.987941622734069824e-01,2.077864259481430054e-01
1.955000000000000000e+02,2.352765083312988281e+00,3.841032385826110840e-01,1.635274410247802734e+00,2.057841569185256958e-01,1.190947055816650391e+00,1.757829487323760986e-01,8.766455054283142090e-01,1.751923263072967529e-01,6.226559281349182129e-01,2.028241455554962158e-01
1.955999999999999943e+02,2.426089763641357422e+00,4.296288490295410156e-01,1.716733217239379883e+00,2.168841809034347534e-01,1.248230218887329102e+00,1.775249689817428589e-01,9.168649911880493164e-01,1.739551872014999390e-01,6.484051942825317383e-01,1.980767101049423218e-01
1.957000000000000171e+02,2.473436355590820312e+00,4.837386906147003174e-01,1.801809072494506836e+00,2.306004315614700317e-01,1.309010624885559082e+00,1.799082458019256592e-01,9.590649008750915527e-01,1.733118444681167603e-01,6.760146021842956543e-01,1.935482025146484375e-01
1.958000000000000114e+02,2.484999656677246094e+00,5.463007092475891113e-01,1.890368938446044922e+00,2.471126466989517212e-01,1.373389363288879395e+00,1.831418275833129883e-01,1.003535628318786621e+00,1.731179803609848022e-01,7.052708864212036133e-01,1.892765164375305176e-01
1.959000000000000057e+02,2.452636718750000000e+00,6.155727505683898926e-01,1.981412291526794434e+00,2.664051651954650879e-01,1.441532373428344727e+00,1.874469965696334839e-01,1.050524830818176270e+00,1.732935458421707153e-01,7.362651228904724121e-01,1.854464858770370483e-01
1.960000000000000000e+02,2.372825860977172852e+00,6.894696950912475586e-01,2.074202775955200195e+00,2.887805700302124023e-01,1.513340473175048828e+00,1.930217444896697998e-01,1.100136399269104004e+00,1.738592982292175293e-01,7.690441012382507324e-01,1.820930391550064087e-01
1.960999999999999943e+02,2.258683919906616211e+00,7.668418288230895996e-01,2.167845726013183594e+00,3.146888613700866699e-01,1.588911890983581543e+00,2.003840208053588867e-01,1.152478337287902832e+00,1.748368293046951294e-01,8.036475181579589844e-01,1.792395114898681641e-01
1.962000000000000171e+02,2.122989416122436523e+00,8.474584221839904785e-01,2.260676383972167969e+00,3.450004160404205322e-01,1.668213129043579102e+00,2.100250273942947388e-01,1.207661747932434082e+00,1.762486845254898071e-01,8.401145935058593750e-01,1.769095510244369507e-01
1.963000000000000114e+02,1.972393393516540527e+00,9.307601451873779297e-01,2.347986221313476562e+00,3.816757798194885254e-01,1.751161098480224609e+00,2.221748679876327515e-01,1.265924930572509766e+00,1.781580597162246704e-01,8.784841299057006836e-01,1.751274019479751587e-01
1.964000000000000057e+02,1.812968373298645020e+00,1.008362650871276855e+00,2.422391176223754883e+00,4.266832768917083740e-01,1.837701082229614258e+00,2.370164692401885986e-01,1.327770829200744629e+00,1.807645261287689209e-01,9.187948703765869141e-01,1.739175915718078613e-01
1.965000000000000000e+02,1.653350591659545898e+00,1.071798682212829590e+00,2.471625089645385742e+00,4.802941679954528809e-01,1.927421927452087402e+00,2.546815574169158936e-01,1.393256783485412598e+00,1.843052953481674194e-01,9.610900878906250000e-01,1.733006983995437622e-01
1.965999999999999943e+02,1.497386574745178223e+00,1.121685266494750977e+00,2.485538959503173828e+00,5.423759818077087402e-01,2.019287109375000000e+00,2.751551568508148193e-01,1.462519645690917969e+00,1.889508813619613647e-01,1.005675554275512695e+00,1.731236428022384644e-01
1.967000000000000171e+02,1.347263336181640625e+00,1.159011602401733398e+00,2.455992698669433594e+00,6.113222837448120117e-01,2.112515687942504883e+00,2.989528477191925049e-01,1.535407781600952148e+00,1.949996054172515869e-01,1.052784323692321777e+00,1.733169555664062500e-01
1.968000000000000114e+02,1.205134630203247070e+00,1.186176896095275879e+00,2.378790616989135742e+00,6.850117444992065430e-01,2.206156730651855469e+00,3.264928460121154785e-01,1.612112164497375488e+00,2.029986828565597534e-01,1.102520704269409180e+00,1.739014834165573120e-01
1.969000000000000057e+02,1.074764013290405273e+00,1.201485991477966309e+00,2.266165018081665039e+00,7.621565461158752441e-01,2.297464132308959961e+00,3.591412901878356934e-01,1.692502498626708984e+00,2.133669108152389526e-01,1.154992222785949707e+00,1.748988181352615356e-01
1.970000000000000000e+02,9.568536877632141113e-01,1.205415248870849609e+00,2.131554365158081055e+00,8.426074981689453125e-01,2.380458116531372070e+00,3.990428745746612549e-01,1.776525497436523438e+00,2.262978851795196533e-01,1.210310816764831543e+00,1.763315349817276001e-01
1.970999999999999943e+02,8.512740731239318848e-01,1.199400544166564941e+00,1.981711506843566895e+00,9.258114695549011230e-01,2.446362972259521484e+00,4.476259946823120117e-01,1.864119887351989746e+00,2.419759333133697510e-01,1.268734097480773926e+00,1.782691031694412231e-01
1.972000000000000171e+02,7.576484680175781250e-01,1.184990286827087402e+00,1.822516202926635742e+00,1.004161834716796875e+00,2.482057809829711914e+00,5.047115683555603027e-01,1.954536914825439453e+00,2.604642510414123535e-01,1.330745697021484375e+00,1.809126287698745728e-01
1.973000000000000114e+02,6.756448149681091309e-01,1.163227081298828125e+00,1.662777543067932129e+00,1.068446397781372070e+00,2.479144573211669922e+00,5.699432492256164551e-01,2.046911001205444336e+00,2.818669378757476807e-01,1.396406173706054688e+00,1.845031827688217163e-01
1.974000000000000057e+02,6.048882603645324707e-01,1.134361386299133301e+00,1.506507515907287598e+00,1.119097113609313965e+00,2.429679155349731445e+00,6.410755515098571777e-01,2.140380620956420898e+00,3.067157864570617676e-01,1.465842127799987793e+00,1.892047524452209473e-01
1.975000000000000000e+02,5.451349616050720215e-01,1.099331378936767578e+00,1.355994462966918945e+00,1.157124161720275879e+00,2.335871458053588867e+00,7.160934805870056152e-01,2.233789205551147461e+00,3.355716764926910400e-01,1.538903236389160156e+00,1.953322887420654297e-01
1.975999999999999943e+02,4.960455596446990967e-01,1.059152841567993164e+00,1.213269948959350586e+00,1.184902310371398926e+00,2.213242530822753906e+00,7.947787642478942871e-01,2.323426485061645508e+00,3.701367676258087158e-01,1.615782737731933594e+00,2.034347951412200928e-01
1.977000000000000171e+02,4.571851193904876709e-01,1.014806032180786133e+00,1.082160472869873047e+00,1.200924038887023926e+00,2.071725606918334961e+00,8.765163421630859375e-01,2.402442216873168945e+00,4.125741720199584961e-01,1.696342945098876953e+00,2.139188200235366821e-01
1.978000000000000114e+02,4.278714060783386230e-01,9.673008918762207031e-01,9.635059237480163574e-01,1.205496311187744141e+00,1.917111039161682129e+00,9.594942927360534668e-01,2.460540771484375000e+00,4.637121856212615967e-01,1.780533313751220703e+00,2.269740700721740723e-01
1.979000000000000057e+02,4.064190089702606201e-01,9.179748296737670898e-01,8.572052717208862305e-01,1.200019955635070801e+00,1.756863832473754883e+00,1.032232522964477539e+00,2.485614776611328125e+00,5.233334898948669434e-01,1.868286848068237305e+00,2.427849322557449341e-01
1.980000000000000000e+02,3.910874724388122559e-01,8.681697845458984375e-01,7.628739476203918457e-01,1.186077833175659180e+00,1.598163604736328125e+00,1.090764403343200684e+00,2.469615697860717773e+00,5.905553102493286133e-01,1.958804249763488770e+00,2.614015638828277588e-01
1.980999999999999943e+02,3.803035318851470947e-01,8.189823031425476074e-01,6.801918148994445801e-01,1.164742946624755859e+00,1.444083809852600098e+00,1.136175513267517090e+00,2.405826330184936523e+00,6.630784273147583008e-01,2.051249742507934570e+00,2.829556465148925781e-01
1.982000000000000171e+02,3.737187087535858154e-01,7.707133889198303223e-01,6.087717413902282715e-01,1.136275291442871094e+00,1.296395778656005859e+00,1.169684886932373047e+00,2.301806688308715820e+00,7.391289472579956055e-01,2.144751071929931641e+00,3.079713582992553711e-01
1.983000000000000114e+02,3.709865212440490723e-01,7.236290574073791504e-01,5.483720898628234863e-01,1.101581692695617676e+00,1.158063650131225586e+00,1.192940592765808105e+00,2.172832489013671875e+00,8.187478184700012207e-01,2.238096475601196289e+00,3.370454907417297363e-01
1.984000000000000057e+02,3.717408776283264160e-01,6.780464649200439453e-01,4.986596107482910156e-01,1.061680197715759277e+00,1.032041907310485840e+00,1.204130172729492188e+00,2.026942253112792969e+00,9.013342857360839844e-01,2.327396631240844727e+00,3.719380795955657959e-01
1.985000000000000000e+02,3.755700588226318359e-01,6.343739628791809082e-01,4.592044949531555176e-01,1.017553329467773438e+00,9.184960126876831055e-01,1.204363584518432617e+00,1.869593977928161621e+00,9.826328158378601074e-01,2.405725955963134766e+00,4.147825241088867188e-01
1.985999999999999943e+02,3.811319470405578613e-01,5.934274792671203613e-01,4.293678104877471924e-01,9.701966047286987305e-01,8.171213269233703613e-01,1.195289850234985352e+00,1.709376215934753418e+00,1.051100611686706543e+00,2.462466239929199219e+00,4.663171470165252686e-01
1.987000000000000171e+02,3.876152038574218750e-01,5.551937222480773926e-01,4.074757099151611328e-01,9.209518432617187500e-01,7.276170253753662109e-01,1.178219914436340332e+00,1.551767110824584961e+00,1.105600595474243164e+00,2.485799551010131836e+00,5.263355374336242676e-01
1.988000000000000114e+02,3.948673009872436523e-01,5.192584991455078125e-01,3.918527364730834961e-01,8.711249828338623047e-01,6.495777964591979980e-01,1.153915047645568848e+00,1.399427175521850586e+00,1.147246718406677246e+00,2.467672586441040039e+00,5.938461422920227051e-01
1.989000000000000057e+02,4.027557075023651123e-01,4.855456948280334473e-01,3.808086812496185303e-01,8.218907117843627930e-01,5.827045440673828125e-01,1.122771382331848145e+00,1.254023790359497070e+00,1.177886009216308594e+00,2.401703357696533203e+00,6.665663123130798340e-01
1.990000000000000000e+02,4.109338819980621338e-01,4.541462361812591553e-01,3.739844560623168945e-01,7.735580801963806152e-01,5.267280340194702148e-01,1.085822343826293945e+00,1.119289875030517578e+00,1.197484135627746582e+00,2.296210289001464844e+00,7.427932620048522949e-01
1.990999999999999943e+02,4.186308979988098145e-01,4.253943264484405518e-01,3.710334300994873047e-01,7.263952493667602539e-01,4.812738001346588135e-01,1.044072508811950684e+00,9.969748854637145996e-01,1.205289363861083984e+00,2.166314363479614258e+00,8.225467205047607422e-01
1.992000000000000171e+02,4.258334040641784668e-01,3.991049826145172119e-01,3.715927898883819580e-01,6.807090044021606445e-01,4.458763897418975830e-01,9.984877109527587891e-01,8.870987892150878906e-01,1.202564120292663574e+00,2.019767761230468750e+00,9.052474498748779297e-01
1.993000000000000114e+02,4.320137798786163330e-01,3.754442930221557617e-01,3.752556443214416504e-01,6.369086503982543945e-01,4.194903969764709473e-01,9.502068758010864258e-01,7.892786860466003418e-01,1.190995812416076660e+00,1.862049579620361328e+00,9.861631393432617188e-01
1.994000000000000057e+02,4.367778003215789795e-01,3.544549345970153809e-01,3.807643949985504150e-01,5.957769751548767090e-01,4.004842340946197510e-01,9.005016088485717773e-01,7.032332420349121094e-01,1.171769380569458008e+00,1.701896905899047852e+00,1.053960442543029785e+00
1.995000000000000000e+02,4.409038126468658447e-01,3.356571197509765625e-01,3.871938586235046387e-01,5.574024915695190430e-01,3.867854177951812744e-01,8.508738279342651367e-01,6.285355687141418457e-01,1.145321965217590332e+00,1.544486045837402344e+00,1.107836246490478516e+00
1.995999999999999943e+02,4.463150203227996826e-01,3.182916939258575439e-01,3.944055736064910889e-01,5.213320851325988770e-01,3.775122761726379395e-01,8.019732236862182617e-01,5.649357438087463379e-01,1.112344980239868164e+00,1.392432332038879395e+00,1.148891210556030273e+00
1.997000000000000171e+02,4.527809023857116699e-01,3.022266924381256104e-01,4.022595584392547607e-01,4.874883890151977539e-01,3.723166584968566895e-01,7.540882825851440430e-01,5.121316909790039062e-01,1.073865175247192383e+00,1.247424006462097168e+00,1.179084897041320801e+00
1.998000000000000114e+02,4.601784944534301758e-01,2.873825132846832275e-01,4.104498326778411865e-01,4.559361636638641357e-01,3.708525896072387695e-01,7.074761986732482910e-01,4.697202742099761963e-01,1.030875921249389648e+00,1.113269209861755371e+00,1.198103308677673340e+00
1.999000000000000057e+02,4.688434004783630371e-01,2.735749781131744385e-01,4.181779026985168457e-01,4.270306527614593506e-01,3.727317750453948975e-01,6.625230908393859863e-01,4.372019469738006592e-01,9.843345880508422852e-01,9.915403723716735840e-01,1.205383896827697754e+00
2.000000000000000000e+02,4.793495833873748779e-01,2.608585655689239502e-01,4.254092872142791748e-01,4.006003439426422119e-01,3.773925304412841797e-01,6.196869611740112305e-01,4.131144583225250244e-01,9.355316758155822754e-01,8.822399973869323730e-01,1.202207088470458984e+00


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_5/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.397957086563110352e-01,9.909676909446716309e-01,7.940605878829956055e-01,1.185966968536376953e+00,7.462204694747924805e-01,1.384818196296691895e+00,6.978824734687805176e-01,1.580957651138305664e+00,6.545301079750061035e-01,1.776005506515502930e+00
4.000000000000000222e-01,7.163925170898437500e-01,9.562930464744567871e-01,6.344637274742126465e-01,1.141623735427856445e+00,5.482787489891052246e-01,1.327959179878234863e+00,4.655491709709167480e-01,1.511272549629211426e+00,3.893463909626007080e-01,1.694156765937805176e+00
6.000000000000000888e-01,6.276828646659851074e-01,9.026346206665039062e-01,5.184612274169921875e-01,1.071429491043090820e+00,4.048888683319091797e-01,1.239111542701721191e+00,2.989891767501831055e-01,1.404031038284301758e+00,1.997438222169876099e-01,1.569499850273132324e+00
8.000000000000000444e-01,5.674195289611816406e-01,8.373015522956848145e-01,4.433623552322387695e-01,9.833225011825561523e-01,3.125644922256469727e-01,1.128168821334838867e+00,1.919601559638977051e-01,1.271285772323608398e+00,7.846774905920028687e-02,1.415874958038330078e+00
1.000000000000000000e+00,5.304178595542907715e-01,7.659536004066467285e-01,4.019112884998321533e-01,8.858129382133483887e-01,2.661015093326568604e-01,1.004236698150634766e+00,1.369663923978805542e-01,1.123792290687561035e+00,1.685016602277755737e-02,1.245618224143981934e+00
1.200000000000000178e+00,5.076065063476562500e-01,6.952385306358337402e-01,3.808889091014862061e-01,7.888127565383911133e-01,2.474873960018157959e-01,8.805035352706909180e-01,1.197096556425094604e-01,9.741415381431579590e-01,8.857790380716323853e-04,1.071441769599914551e+00
1.400000000000000133e+00,4.969660639762878418e-01,6.269093155860900879e-01,3.756483197212219238e-01,6.960009932518005371e-01,2.479060292243957520e-01,7.632086277008056641e-01,1.247719675302505493e-01,8.329764604568481445e-01,7.734880317002534866e-03,9.084799289703369141e-01
1.600000000000000089e+00,4.950765371322631836e-01,5.630085468292236328e-01,3.831976950168609619e-01,6.101139783859252930e-01,2.639471590518951416e-01,6.544283628463745117e-01,1.463893055915832520e-01,7.041991949081420898e-01,3.333907946944236755e-02,7.601112127304077148e-01
1.800000000000000044e+00,4.984450340270996094e-01,5.052034258842468262e-01,3.957698345184326172e-01,5.347277522087097168e-01,2.881727218627929688e-01,5.578438043594360352e-01,1.792847812175750732e-01,5.895085334777832031e-01,7.358393073081970215e-02,6.274530291557312012e-01
2.000000000000000000e+00,5.045651793479919434e-01,4.534637033939361572e-01,4.111346304416656494e-01,4.682040810585021973e-01,3.127668201923370361e-01,4.764181375503540039e-01,2.133853137493133545e-01,4.911150038242340088e-01,1.150404810905456543e-01,5.151916146278381348e-01
2.200000000000000178e+00,5.112914443016052246e-01,4.084182977676391602e-01,4.261183440685272217e-01,4.113754332065582275e-01,3.347570002079010010e-01,4.097676873207092285e-01,2.429867535829544067e-01,4.114095270633697510e-01,1.494728624820709229e-01,4.229036569595336914e-01
2.400000000000000355e+00,5.163052678108215332e-01,3.706158101558685303e-01,4.381480216979980469e-01,3.645087182521820068e-01,3.521790504455566406e-01,3.558000922203063965e-01,2.657295763492584229e-01,3.500047922134399414e-01,1.782215982675552368e-01,3.497198224067687988e-01
2.600000000000000089e+00,5.206533074378967285e-01,3.396631777286529541e-01,4.460776150226593018e-01,3.272500932216644287e-01,3.630838692188262939e-01,3.137791156768798828e-01,2.807772457599639893e-01,3.022959530353546143e-01,1.972069740295410156e-01,2.952200770378112793e-01
2.800000000000000266e+00,5.296216607093811035e-01,3.132889270782470703e-01,4.589143097400665283e-01,2.953123450279235840e-01,3.784120380878448486e-01,2.779710590839385986e-01,2.976691722869873047e-01,2.625242173671722412e-01,2.138135135173797607e-01,2.523052096366882324e-01
3.000000000000000000e+00,5.435178875923156738e-01,2.904947698116302490e-01,4.762474298477172852e-01,2.679095864295959473e-01,3.967437148094177246e-01,2.470716387033462524e-01,3.173388540744781494e-01,2.285023033618927002e-01,2.337476462125778198e-01,2.148561775684356689e-01
3.200000000000000178e+00,5.652853250503540039e-01,2.734675407409667969e-01,5.007124543190002441e-01,2.461186200380325317e-01,4.200126528739929199e-01,2.204206883907318115e-01,3.397308886051177979e-01,1.984811127185821533e-01,2.553730905055999756e-01,1.810406744480133057e-01
3.400000000000000355e+00,5.930393338203430176e-01,2.605071067810058594e-01,5.305265188217163086e-01,2.301867753267288208e-01,4.492975771427154541e-01,2.002182304859161377e-01,3.675222098827362061e-01,1.738322526216506958e-01,2.808124423027038574e-01,1.512252688407897949e-01
3.600000000000000089e+00,6.288458704948425293e-01,2.500249147415161133e-01,5.669709444046020508e-01,2.179281413555145264e-01,4.822460711002349854e-01,1.844821125268936157e-01,3.985710740089416504e-01,1.541286557912826538e-01,3.098526895046234131e-01,1.264972388744354248e-01
3.800000000000000266e+00,6.723363399505615234e-01,2.407463937997817993e-01,6.106997728347778320e-01,2.076079100370407104e-01,5.247509479522705078e-01,1.723480075597763062e-01,4.342434406280517578e-01,1.385902911424636841e-01,3.419883847236633301e-01,1.067514866590499878e-01
4.000000000000000000e+00,7.230870723724365234e-01,2.323077619075775146e-01,6.620191335678100586e-01,1.981489509344100952e-01,5.746290683746337891e-01,1.617766022682189941e-01,4.794859886169433594e-01,1.264379024505615234e-01,3.774231374263763428e-01,9.081438183784484863e-02
4.200000000000000178e+00,7.807733416557312012e-01,2.251439392566680908e-01,7.203693389892578125e-01,1.896223872900009155e-01,6.320499181747436523e-01,1.519471108913421631e-01,5.316187739372253418e-01,1.159799918532371521e-01,4.212867617607116699e-01,7.811389863491058350e-02
4.400000000000000355e+00,8.452233672142028809e-01,2.198071479797363281e-01,7.857469916343688965e-01,1.829537451267242432e-01,6.953862905502319336e-01,1.432520449161529541e-01,5.900145769119262695e-01,1.063497513532638550e-01,4.733230769634246826e-01,6.770274043083190918e-02
4.600000000000000533e+00,9.166956543922424316e-01,2.164703756570816040e-01,8.584809899330139160e-01,1.783307194709777832e-01,7.658551931381225586e-01,1.365466564893722534e-01,6.545674204826354980e-01,9.801991283893585205e-02,5.314447879791259766e-01,5.809623748064041138e-02
4.800000000000000711e+00,9.954845905303955078e-01,2.153179198503494263e-01,9.388886094093322754e-01,1.759470105171203613e-01,8.440951704978942871e-01,1.320449858903884888e-01,7.259171605110168457e-01,9.149233996868133545e-02,5.956349968910217285e-01,4.971473664045333862e-02
5.000000000000000000e+00,1.081969261169433594e+00,2.159772962331771851e-01,1.027800917625427246e+00,1.756272912025451660e-01,9.307127594947814941e-01,1.299345791339874268e-01,8.044816851615905762e-01,8.687978982925415039e-02,6.664100289344787598e-01,4.311446845531463623e-02
5.200000000000000178e+00,1.177283287048339844e+00,2.182377874851226807e-01,1.127062320709228516e+00,1.768348962068557739e-01,1.027792572975158691e+00,1.296222954988479614e-01,8.911875486373901367e-01,8.454386889934539795e-02,7.434278726577758789e-01,3.830045834183692932e-02
5.400000000000000355e+00,1.282331824302673340e+00,2.224876284599304199e-01,1.237427592277526855e+00,1.797422319650650024e-01,1.136656165122985840e+00,1.309139281511306763e-01,9.880778193473815918e-01,8.406791090965270996e-02,8.270548582077026367e-01,3.536547347903251648e-02
5.600000000000000533e+00,1.400121331214904785e+00,2.302617430686950684e-01,1.361084103584289551e+00,1.851280331611633301e-01,1.257646203041076660e+00,1.340766549110412598e-01,1.096956014633178711e+00,8.518879115581512451e-02,9.186278581619262695e-01,3.438810259103775024e-02
5.800000000000000711e+00,1.531071186065673828e+00,2.433428019285202026e-01,1.499519109725952148e+00,1.946973800659179688e-01,1.391697645187377930e+00,1.410623490810394287e-01,1.218630313873291016e+00,8.811685442924499512e-02,1.020993828773498535e+00,3.482316806912422180e-02
6.000000000000000000e+00,1.674735188484191895e+00,2.648796439170837402e-01,1.652770996093750000e+00,2.112934291362762451e-01,1.539967536926269531e+00,1.538167297840118408e-01,1.353318333625793457e+00,9.540989249944686890e-02,1.135788440704345703e+00,3.687793016433715820e-02
6.200000000000000178e+00,1.830300450325012207e+00,2.961191833019256592e-01,1.820431232452392578e+00,2.378786802291870117e-01,1.703573346138000488e+00,1.733905375003814697e-01,1.502259850502014160e+00,1.084513366222381592e-01,1.263129591941833496e+00,4.137785360217094421e-02
6.400000000000000355e+00,1.991680264472961426e+00,3.389537036418914795e-01,2.000336885452270508e+00,2.755882740020751953e-01,1.884505510330200195e+00,2.017090171575546265e-01,1.666068196296691895e+00,1.275591105222702026e-01,1.404439568519592285e+00,5.151081085205078125e-02
6.600000000000000533e+00,2.136100769042968750e+00,4.006942212581634521e-01,2.185388088226318359e+00,3.263268470764160156e-01,2.077801942825317383e+00,2.399842441082000732e-01,1.846476674079895020e+00,1.544903516769409180e-01,1.560693860054016113e+00,6.768788397312164307e-02
6.800000000000000711e+00,2.207242965698242188e+00,4.892637431621551514e-01,2.358333349227905273e+00,3.978955745697021484e-01,2.277140378952026367e+00,2.913776338100433350e-01,2.044265031814575195e+00,1.895265281200408936e-01,1.732860803604125977e+00,9.029199182987213135e-02
7.000000000000000000e+00,2.147945404052734375e+00,6.001005768775939941e-01,2.451258659362792969e+00,5.027933120727539062e-01,2.475433588027954102e+00,3.618529438972473145e-01,2.252211093902587891e+00,2.341258227825164795e-01,1.922039747238159180e+00,1.205888539552688599e-01
7.200000000000000178e+00,1.959115505218505859e+00,7.246493697166442871e-01,2.390378236770629883e+00,6.359311938285827637e-01,2.623806476593017578e+00,4.665533900260925293e-01,2.463916540145874023e+00,2.961513400077819824e-01,2.128853321075439453e+00,1.583654880523681641e-01
7.400000000000000355e+00,1.706085920333862305e+00,8.581114411354064941e-01,2.169931173324584961e+00,7.852028608322143555e-01,2.631505489349365234e+00,6.068276166915893555e-01,2.667703390121459961e+00,3.812954425811767578e-01,2.349535942077636719e+00,2.044911831617355347e-01
7.600000000000000533e+00,1.450019240379333496e+00,9.541671276092529297e-01,1.877778768539428711e+00,9.463876485824584961e-01,2.440613508224487305e+00,7.701130509376525879e-01,2.791544914245605469e+00,5.030156970024108887e-01,2.573849916458129883e+00,2.695824205875396729e-01
7.800000000000000711e+00,1.211460232734680176e+00,1.009490847587585449e+00,1.569975137710571289e+00,1.069890141487121582e+00,2.141340017318725586e+00,9.474427700042724609e-01,2.754678249359130859e+00,6.608553528785705566e-01,2.794586896896362305e+00,3.548710942268371582e-01
8.000000000000000000e+00,1.003144502639770508e+00,1.034375905990600586e+00,1.279989600181579590e+00,1.143135070800781250e+00,1.794160962104797363e+00,1.115861654281616211e+00,2.510225534439086914e+00,8.415005207061767578e-01,2.950774431228637695e+00,4.756778776645660400e-01
8.200000000000001066e+00,8.343953490257263184e-01,1.024929165840148926e+00,1.026440501213073730e+00,1.175425052642822266e+00,1.453900337219238281e+00,1.223818063735961914e+00,2.173722743988037109e+00,1.036519646644592285e+00,2.952678680419921875e+00,6.349749565124511719e-01
8.400000000000000355e+00,7.044683694839477539e-01,9.884574413299560547e-01,8.206079006195068359e-01,1.165846705436706543e+00,1.144239902496337891e+00,1.281973958015441895e+00,1.795123100280761719e+00,1.208593964576721191e+00,2.743843793869018555e+00,8.261929154396057129e-01
8.599999999999999645e+00,6.107397675514221191e-01,9.324662685394287109e-01,6.603722572326660156e-01,1.125338077545166016e+00,8.884636163711547852e-01,1.288692235946655273e+00,1.429928064346313477e+00,1.315945148468017578e+00,2.406145811080932617e+00,1.034509539604187012e+00
8.800000000000000711e+00,5.479846596717834473e-01,8.638399839401245117e-01,5.429957509040832520e-01,1.059870362281799316e+00,6.845338940620422363e-01,1.257797956466674805e+00,1.104549765586853027e+00,1.367695569992065430e+00,2.000813245773315430e+00,1.247481226921081543e+00
9.000000000000000000e+00,5.100998878479003906e-01,7.883892059326171875e-01,4.656471908092498779e-01,9.761426448822021484e-01,5.300984382629394531e-01,1.193417549133300781e+00,8.368438482284545898e-01,1.367491483688354492e+00,1.590362310409545898e+00,1.386758923530578613e+00
9.200000000000001066e+00,4.871828854084014893e-01,7.135511040687561035e-01,4.214288890361785889e-01,8.824735879898071289e-01,4.230529665946960449e-01,1.104527592658996582e+00,6.244822144508361816e-01,1.326240181922912598e+00,1.214084625244140625e+00,1.462494730949401855e+00
9.400000000000000355e+00,4.769856333732604980e-01,6.413777470588684082e-01,3.982307910919189453e-01,7.883291244506835938e-01,3.595651686191558838e-01,9.996436238288879395e-01,4.658266305923461914e-01,1.250236153602600098e+00,9.009363651275634766e-01,1.477675676345825195e+00
9.600000000000001421e+00,4.765236973762512207e-01,5.736131668090820312e-01,3.907217383384704590e-01,6.978871822357177734e-01,3.290101587772369385e-01,8.887616991996765137e-01,3.582403361797332764e-01,1.149280190467834473e+00,6.486777067184448242e-01,1.444737076759338379e+00
9.800000000000000711e+00,4.812762141227722168e-01,5.126241445541381836e-01,3.958744406700134277e-01,6.141655445098876953e-01,3.173832595348358154e-01,7.817882299423217773e-01,2.972741127014160156e-01,1.032505035400390625e+00,4.566444158554077148e-01,1.370111703872680664e+00
1.000000000000000000e+01,4.888169467449188232e-01,4.581638872623443604e-01,4.066994488239288330e-01,5.398190617561340332e-01,3.216106593608856201e-01,6.809757351875305176e-01,2.706999182701110840e-01,9.109095931053161621e-01,3.226256370544433594e-01,1.264872431755065918e+00


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_50/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.647579550743103027e-01,9.915539622306823730e-01,8.376145362854003906e-01,1.171245098114013672e+00,7.986862659454345703e-01,1.362838983535766602e+00,7.591103315353393555e-01,1.554989576339721680e+00,7.195343375205993652e-01,1.747140169143676758e+00
4.000000000000000222e-01,7.559465169906616211e-01,9.541845321655273438e-01,7.116598486900329590e-01,1.111611008644104004e+00,6.525525450706481934e-01,1.280179738998413086e+00,5.873773097991943359e-01,1.453016281127929688e+00,5.211518406867980957e-01,1.626722455024719238e+00
6.000000000000000888e-01,6.703562736511230469e-01,9.002578258514404297e-01,6.145789623260498047e-01,1.034379601478576660e+00,5.451763272285461426e-01,1.175829291343688965e+00,4.702466726303100586e-01,1.319984674453735352e+00,3.920736908912658691e-01,1.470315575599670410e+00
8.000000000000000444e-01,6.060062050819396973e-01,8.356858491897583008e-01,5.435432195663452148e-01,9.466091394424438477e-01,4.689088761806488037e-01,1.061631202697753906e+00,3.857966065406799316e-01,1.180483102798461914e+00,3.015054166316986084e-01,1.308618903160095215e+00
1.000000000000000000e+00,5.605712532997131348e-01,7.653431296348571777e-01,4.953231215476989746e-01,8.540977835655212402e-01,4.151560664176940918e-01,9.471989870071411133e-01,3.269933164119720459e-01,1.042638301849365234e+00,2.376843988895416260e-01,1.150740027427673340e+00
1.200000000000000178e+00,5.308824777603149414e-01,6.937538385391235352e-01,4.610473215579986572e-01,7.651310563087463379e-01,3.759724795818328857e-01,8.391568064689636230e-01,2.830864191055297852e-01,9.144321084022521973e-01,1.898918002843856812e-01,1.003162026405334473e+00
1.400000000000000133e+00,5.094162821769714355e-01,6.269051432609558105e-01,4.362190365791320801e-01,6.827954053878784180e-01,3.482101857662200928e-01,7.394396066665649414e-01,2.526192665100097656e-01,7.963746786117553711e-01,1.563555002212524414e-01,8.662130832672119141e-01
1.600000000000000089e+00,4.948952496051788330e-01,5.654958486557006836e-01,4.198745191097259521e-01,6.073274016380310059e-01,3.306218087673187256e-01,6.482805609703063965e-01,2.341028600931167603e-01,6.887570023536682129e-01,1.356109678745269775e-01,7.420076727867126465e-01
1.800000000000000044e+00,4.865523278713226318e-01,5.100454092025756836e-01,4.110264480113983154e-01,5.388246178627014160e-01,3.219944238662719727e-01,5.657595992088317871e-01,2.259016484022140503e-01,5.925486683845520020e-01,1.249993890523910522e-01,6.322587132453918457e-01
2.000000000000000000e+00,4.842967689037322998e-01,4.599687159061431885e-01,4.087201356887817383e-01,4.772665798664093018e-01,3.211716115474700928e-01,4.919008910655975342e-01,2.239334285259246826e-01,5.089212656021118164e-01,1.202721223235130310e-01,5.373230576515197754e-01
2.200000000000000178e+00,4.900519549846649170e-01,4.146521985530853271e-01,4.135679304599761963e-01,4.222724735736846924e-01,3.252569437026977539e-01,4.278802275657653809e-01,2.265074849128723145e-01,4.370085895061492920e-01,1.205436512827873230e-01,4.555578231811523438e-01
2.400000000000000355e+00,5.034832358360290527e-01,3.746392428874969482e-01,4.258008301258087158e-01,3.730157911777496338e-01,3.353029191493988037e-01,3.723140954971313477e-01,2.338112294673919678e-01,3.750041723251342773e-01,1.251029968261718750e-01,3.853832185268402100e-01
2.600000000000000089e+00,5.235489010810852051e-01,3.403152525424957275e-01,4.436366558074951172e-01,3.311924636363983154e-01,3.507804870605468750e-01,3.238981366157531738e-01,2.471979856491088867e-01,3.210222721099853516e-01,1.354140788316726685e-01,3.242849707603454590e-01
2.800000000000000266e+00,5.483118295669555664e-01,3.120917677879333496e-01,4.666389822959899902e-01,2.966388165950775146e-01,3.712828755378723145e-01,2.823687195777893066e-01,2.657526433467864990e-01,2.739515900611877441e-01,1.517900824546813965e-01,2.712668180465698242e-01
3.000000000000000000e+00,5.762418508529663086e-01,2.881993651390075684e-01,4.941231310367584229e-01,2.687106430530548096e-01,3.968106806278228760e-01,2.480343282222747803e-01,2.891396880149841309e-01,2.335777282714843750e-01,1.735259145498275757e-01,2.255726307630538940e-01
3.200000000000000178e+00,6.068221926689147949e-01,2.680132091045379639e-01,5.246663689613342285e-01,2.454846352338790894e-01,4.261577427387237549e-01,2.196530699729919434e-01,3.163243830204010010e-01,1.989344060420989990e-01,1.986851245164871216e-01,1.850052028894424438e-01
3.400000000000000355e+00,6.407532691955566406e-01,2.515820860862731934e-01,5.572494864463806152e-01,2.254781126976013184e-01,4.578906893730163574e-01,1.955196410417556763e-01,3.465860188007354736e-01,1.695732772350311279e-01,2.267447561025619507e-01,1.492880880832672119e-01
3.600000000000000089e+00,6.822015643119812012e-01,2.384277582168579102e-01,5.936160087585449219e-01,2.092437893152236938e-01,4.917250275611877441e-01,1.749752759933471680e-01,3.791912198066711426e-01,1.442118138074874878e-01,2.576563358306884766e-01,1.184795424342155457e-01
3.800000000000000266e+00,7.318394184112548828e-01,2.279988974332809448e-01,6.380625367164611816e-01,1.960738301277160645e-01,5.296266674995422363e-01,1.584998965263366699e-01,4.140475094318389893e-01,1.226772069931030273e-01,2.911157906055450439e-01,9.208061546087265015e-02
4.000000000000000000e+00,7.876414060592651367e-01,2.205608487129211426e-01,6.901475787162780762e-01,1.855984330177307129e-01,5.759720802307128906e-01,1.449397504329681396e-01,4.532349407672882080e-01,1.054367646574974060e-01,3.268167078495025635e-01,6.957025080919265747e-02
4.200000000000000178e+00,8.495642542839050293e-01,2.162572890520095825e-01,7.498196363449096680e-01,1.774445474147796631e-01,6.300384402275085449e-01,1.340720653533935547e-01,5.008788704872131348e-01,9.130643308162689209e-02,3.680488467216491699e-01,5.218995362520217896e-02
4.400000000000000355e+00,9.184032678604125977e-01,2.152695506811141968e-01,8.182947039604187012e-01,1.718089878559112549e-01,6.918732523918151855e-01,1.256774961948394775e-01,5.564732551574707031e-01,7.994519174098968506e-02,4.178219139575958252e-01,3.801476955413818359e-02
4.600000000000000533e+00,9.936055541038513184e-01,2.178686857223510742e-01,8.944941759109497070e-01,1.696894019842147827e-01,7.634734511375427246e-01,1.201060339808464050e-01,6.206585168838500977e-01,7.150638848543167114e-02,4.747977852821350098e-01,2.616806328296661377e-02
4.800000000000000711e+00,1.074695467948913574e+00,2.230190634727478027e-01,9.782028198242187500e-01,1.715729087591171265e-01,8.447135090827941895e-01,1.170758828520774841e-01,6.945639848709106445e-01,6.576138734817504883e-02,5.405733585357666016e-01,1.726055890321731567e-02
5.000000000000000000e+00,1.161937594413757324e+00,2.303546965122222900e-01,1.070084214210510254e+00,1.762473434209823608e-01,9.361715912818908691e-01,1.169612407684326172e-01,7.783020734786987305e-01,6.258666515350341797e-02,6.164126992225646973e-01,1.133844070136547089e-02
5.200000000000000178e+00,1.254776835441589355e+00,2.400539815425872803e-01,1.170510888099670410e+00,1.834825873374938965e-01,1.036701083183288574e+00,1.203437149524688721e-01,8.726086616516113281e-01,6.223468482494354248e-02,7.024396657943725586e-01,8.179811760783195496e-03
5.400000000000000355e+00,1.350710272789001465e+00,2.522604465484619141e-01,1.279772043228149414e+00,1.935156136751174927e-01,1.146998524665832520e+00,1.265178471803665161e-01,9.780301451683044434e-01,6.482583284378051758e-02,7.986777424812316895e-01,7.621604483574628830e-03
5.600000000000000533e+00,1.449126005172729492e+00,2.670358121395111084e-01,1.396768569946289062e+00,2.065385133028030396e-01,1.267450809478759766e+00,1.357662826776504517e-01,1.094477176666259766e+00,6.996461004018783569e-02,9.060943722724914551e-01,1.000384613871574402e-02
5.800000000000000711e+00,1.547180414199829102e+00,2.861491441726684570e-01,1.520368337631225586e+00,2.227196395397186279e-01,1.398381948471069336e+00,1.483786553144454956e-01,1.222666025161743164e+00,7.783930003643035889e-02,1.025100469589233398e+00,1.520956866443157196e-02
6.000000000000000000e+00,1.641258716583251953e+00,3.112293481826782227e-01,1.646814823150634766e+00,2.422112226486206055e-01,1.540096640586853027e+00,1.646530777215957642e-01,1.362773895263671875e+00,8.907507359981536865e-02,1.156120538711547852e+00,2.321383543312549591e-02
6.200000000000000178e+00,1.725827932357788086e+00,3.440249562263488770e-01,1.773385882377624512e+00,2.666403651237487793e-01,1.692073702812194824e+00,1.848590373992919922e-01,1.514956235885620117e+00,1.042253300547599792e-01,1.299921393394470215e+00,3.421918302774429321e-02
6.400000000000000355e+00,1.791218042373657227e+00,3.881244659423828125e-01,1.894888877868652344e+00,2.987675368785858154e-01,1.850681185722351074e+00,2.091493159532546997e-01,1.679546713829040527e+00,1.236332654953002930e-01,1.457336902618408203e+00,4.844453185796737671e-02
6.600000000000000533e+00,1.828271150588989258e+00,4.449096918106079102e-01,2.002115964889526367e+00,3.420705795288085938e-01,2.010550975799560547e+00,2.383474111557006836e-01,1.856819868087768555e+00,1.476510912179946899e-01,1.628948330879211426e+00,6.602039933204650879e-02
6.800000000000000711e+00,1.824715614318847656e+00,5.176449418067932129e-01,2.081807374954223633e+00,4.036795198917388916e-01,2.165011167526245117e+00,2.777744531631469727e-01,2.045080900192260742e+00,1.765479743480682373e-01,1.813508749008178711e+00,8.809958398342132568e-02
7.000000000000000000e+00,1.766358017921447754e+00,6.076763868331909180e-01,2.118457078933715820e+00,4.863352477550506592e-01,2.298980951309204102e+00,3.366247713565826416e-01,2.237574577331542969e+00,2.105566561222076416e-01,2.010736227035522461e+00,1.151322573423385620e-01
7.200000000000000178e+00,1.647224903106689453e+00,7.149216532707214355e-01,2.088080883026123047e+00,5.980254411697387695e-01,2.390180826187133789e+00,4.237105250358581543e-01,2.423181533813476562e+00,2.598694860935211182e-01,2.219538211822509766e+00,1.482021659612655640e-01
7.400000000000000355e+00,1.473299741744995117e+00,8.342837691307067871e-01,1.966347575187683105e+00,7.406278848648071289e-01,2.409353017807006836e+00,5.486873388290405273e-01,2.576520919799804688e+00,3.381188511848449707e-01,2.437820911407470703e+00,1.877279430627822876e-01
7.600000000000000533e+00,1.270622491836547852e+00,9.351611137390136719e-01,1.760739445686340332e+00,9.068658351898193359e-01,2.325465679168701172e+00,7.147997617721557617e-01,2.664427757263183594e+00,4.591107070446014404e-01,2.649299144744873047e+00,2.457087337970733643e-01
7.800000000000000711e+00,1.091927289962768555e+00,9.891126155853271484e-01,1.488230824470520020e+00,1.076942801475524902e+00,2.115156650543212891e+00,9.186546802520751953e-01,2.652354955673217773e+00,6.281679272651672363e-01,2.812495231628417969e+00,3.467354774475097656e-01
8.000000000000000000e+00,9.407567977905273438e-01,1.002235293388366699e+00,1.227229833602905273e+00,1.178371548652648926e+00,1.812757253646850586e+00,1.141623616218566895e+00,2.501528739929199219e+00,8.481357097625732422e-01,2.891640901565551758e+00,4.988009333610534668e-01
8.200000000000001066e+00,8.167194128036499023e-01,9.798062443733215332e-01,1.008114457130432129e+00,1.213208079338073730e+00,1.462495088577270508e+00,1.316848397254943848e+00,2.208668708801269531e+00,1.106175780296325684e+00,2.845347404479980469e+00,7.074935436248779297e-01
8.400000000000000355e+00,7.175925970077514648e-01,9.346536397933959961e-01,8.414191007614135742e-01,1.185688138008117676e+00,1.154159188270568848e+00,1.408146739006042480e+00,1.816742539405822754e+00,1.375922918319702148e+00,2.629740476608276367e+00,9.736698865890502930e-01
8.599999999999999645e+00,6.409621238708496094e-01,8.754975199699401855e-01,7.130500674247741699e-01,1.125402450561523438e+00,9.118021726608276367e-01,1.409079790115356445e+00,1.412459373474121094e+00,1.547693490982055664e+00,2.265978097915649414e+00,1.276307821273803711e+00
8.800000000000000711e+00,5.846860408782958984e-01,8.078141212463378906e-01,6.140608787536621094e-01,1.047099590301513672e+00,7.312547564506530762e-01,1.349662303924560547e+00,1.076651811599731445e+00,1.607148766517639160e+00,1.802474141120910645e+00,1.566840171813964844e+00
9.000000000000000000e+00,5.462896227836608887e-01,7.361968755722045898e-01,5.415806174278259277e-01,9.579665660858154297e-01,6.019190549850463867e-01,1.253206968307495117e+00,8.148194551467895508e-01,1.580879807472229004e+00,1.359715461730957031e+00,1.730952262878417969e+00
9.200000000000001066e+00,5.203331708908081055e-01,6.660838723182678223e-01,4.922166466712951660e-01,8.640619516372680664e-01,5.065073966979980469e-01,1.142050743103027344e+00,6.249815821647644043e-01,1.490635037422180176e+00,1.001155972480773926e+00,1.770108222961425781e+00
9.400000000000000355e+00,5.018162727355957031e-01,6.013119220733642578e-01,4.571402370929718018e-01,7.736127376556396484e-01,4.391602575778961182e-01,1.025121450424194336e+00,4.951426982879638672e-01,1.362144470214843750e+00,7.263472080230712891e-01,1.718707442283630371e+00
9.600000000000001421e+00,4.899348318576812744e-01,5.421872735023498535e-01,4.317226111888885498e-01,6.898896098136901855e-01,3.919268846511840820e-01,9.106293320655822754e-01,4.029947519302368164e-01,1.222075462341308594e+00,5.318684577941894531e-01,1.601095438003540039e+00
9.800000000000000711e+00,4.839481711387634277e-01,4.888450801372528076e-01,4.149413406848907471e-01,6.131346225738525391e-01,3.570500314235687256e-01,8.043614029884338379e-01,3.375631570816040039e-01,1.082744598388671875e+00,4.045332670211791992e-01,1.447847962379455566e+00
1.000000000000000000e+01,4.849583506584167480e-01,4.408444166183471680e-01,4.057888090610504150e-01,5.434446930885314941e-01,3.332440555095672607e-01,7.066603302955627441e-01,2.895896136760711670e-01,9.510288834571838379e-01,3.146587610244750977e-01,1.289501070976257324e+00
1.020000000000000107e+01,4.940091967582702637e-01,3.975728154182434082e-01,4.032979905605316162e-01,4.808075428009033203e-01,3.192563951015472412e-01,6.177029013633728027e-01,2.555494308471679688e-01,8.294432759284973145e-01,2.514787912368774414e-01,1.134690523147583008e+00
1.040000000000000036e+01,5.102979540824890137e-01,3.597604334354400635e-01,4.077880978584289551e-01,4.250375330448150635e-01,3.138792812824249268e-01,5.375330448150634766e-01,2.339231669902801514e-01,7.182742953300476074e-01,2.040604501962661743e-01,9.898136854171752930e-01
1.060000000000000142e+01,5.325865745544433594e-01,3.279076516628265381e-01,4.196055829524993896e-01,3.750001788139343262e-01,3.154477775096893311e-01,4.666862189769744873e-01,2.231222540140151978e-01,6.184182763099670410e-01,1.707643121480941772e-01,8.554444313049316406e-01
1.080000000000000071e+01,5.587965250015258789e-01,3.016929626464843750e-01,4.369890689849853516e-01,3.322837650775909424e-01,3.214671909809112549e-01,4.058298170566558838e-01,2.197262793779373169e-01,5.309789776802062988e-01,1.503372192382812500e-01,7.335984706878662109e-01
1.100000000000000000e+01,5.878477692604064941e-01,2.793193161487579346e-01,4.596350789070129395e-01,2.969441115856170654e-01,3.334773778915405273e-01,3.525926470756530762e-01,2.210841774940490723e-01,4.557093977928161621e-01,1.402248591184616089e-01,6.257597208023071289e-01
1.120000000000000107e+01,6.193614006042480469e-01,2.604982256889343262e-01,4.868918061256408691e-01,2.684125900268554688e-01,3.507902622222900391e-01,3.064611554145812988e-01,2.265082299709320068e-01,3.911134600639343262e-01,1.359467506408691406e-01,5.326150059700012207e-01
1.140000000000000036e+01,6.552547216415405273e-01,2.453997284173965454e-01,5.173270702362060547e-01,2.448067814111709595e-01,3.730776011943817139e-01,2.672438025474548340e-01,2.382190376520156860e-01,3.347668945789337158e-01,1.365950554609298706e-01,4.524165093898773193e-01
1.160000000000000142e+01,7.000845670700073242e-01,2.334020733833312988e-01,5.498009324073791504e-01,2.244181782007217407e-01,4.001207947731018066e-01,2.349776476621627808e-01,2.554426491260528564e-01,2.857950627803802490e-01,1.414586007595062256e-01,3.836264014244079590e-01
1.180000000000000071e+01,7.522084712982177734e-01,2.240622490644454956e-01,5.857809782028198242e-01,2.078063189983367920e-01,4.303089976310729980e-01,2.078363895416259766e-01,2.774883508682250977e-01,2.434108555316925049e-01,1.522537171840667725e-01,3.236300945281982422e-01
1.200000000000000000e+01,8.103584647178649902e-01,2.178363651037216187e-01,6.294569969177246094e-01,1.942906528711318970e-01,4.628200232982635498e-01,1.849044412374496460e-01,3.035891056060791016e-01,2.069344818592071533e-01,1.690046638250350952e-01,2.716000676155090332e-01
1.220000000000000107e+01,8.750673532485961914e-01,2.147748917341232300e-01,6.808360219001770020e-01,1.835335791110992432e-01,4.979816377162933350e-01,1.655530333518981934e-01,3.329550921916961670e-01,1.759028434753417969e-01,1.908862590789794922e-01,2.265740483999252319e-01
1.240000000000000036e+01,9.465196132659912109e-01,2.151435464620590210e-01,7.398073673248291016e-01,1.751116067171096802e-01,5.388241410255432129e-01,1.500230878591537476e-01,3.648980855941772461e-01,1.492786109447479248e-01,2.163215130567550659e-01,1.868191361427307129e-01
1.260000000000000142e+01,1.024102926254272461e+00,2.190054506063461304e-01,8.074935674667358398e-01,1.692295074462890625e-01,5.877758264541625977e-01,1.372927427291870117e-01,3.990527689456939697e-01,1.265038698911666870e-01,2.446250021457672119e-01,1.518760770559310913e-01
1.280000000000000071e+01,1.107722282409667969e+00,2.249718308448791504e-01,8.833108544349670410e-01,1.665750741958618164e-01,6.445772051811218262e-01,1.273249089717864990e-01,4.370065629482269287e-01,1.080093085765838623e-01,2.758672535419464111e-01,1.220150142908096313e-01
1.300000000000000000e+01,1.197346210479736328e+00,2.332040369510650635e-01,9.667376279830932617e-01,1.679195761680603027e-01,7.096086144447326660e-01,1.197871714830398560e-01,4.823170304298400879e-01,9.303936362266540527e-02,3.095465302467346191e-01,9.633587300777435303e-02
1.320000000000000107e+01,1.291762351989746094e+00,2.438518553972244263e-01,1.058250188827514648e+00,1.722727566957473755e-01,7.844997048377990723e-01,1.150216981768608093e-01,5.354934930801391602e-01,8.078595250844955444e-02,3.459024131298065186e-01,7.474528253078460693e-02
1.340000000000000036e+01,1.389107584953308105e+00,2.570500969886779785e-01,1.158370971679687500e+00,1.791653484106063843e-01,8.692579865455627441e-01,1.128716245293617249e-01,5.968775153160095215e-01,7.144288718700408936e-02,3.883866071701049805e-01,5.810535699129104614e-02
1.360000000000000142e+01,1.488542079925537109e+00,2.728544771671295166e-01,1.267389297485351562e+00,1.888509690761566162e-01,9.638674855232238770e-01,1.140677928924560547e-01,6.678654551506042480e-01,6.485344469547271729e-02,4.387171268463134766e-01,4.418448358774185181e-02
1.380000000000000071e+01,1.585999250411987305e+00,2.941956520080566406e-01,1.384875297546386719e+00,2.015370875597000122e-01,1.068000912666320801e+00,1.182139068841934204e-01,7.487463355064392090e-01,6.093563511967658997e-02,4.965153038501739502e-01,3.272383287549018860e-02
1.400000000000000000e+01,1.678221464157104492e+00,3.216934502124786377e-01,1.509196877479553223e+00,2.174079418182373047e-01,1.182115316390991211e+00,1.252530813217163086e-01,8.397973179817199707e-01,5.967274680733680725e-02,5.635700225830078125e-01,2.439628541469573975e-02
1.420000000000000107e+01,1.757012844085693359e+00,3.586664795875549316e-01,1.637179613113403320e+00,2.366104573011398315e-01,1.306572437286376953e+00,1.354751735925674438e-01,9.419841766357421875e-01,6.142535060644149780e-02,6.404998898506164551e-01,1.888415962457656860e-02
1.440000000000000036e+01,1.813336610794067383e+00,4.075331091880798340e-01,1.766044020652770996e+00,2.600745260715484619e-01,1.441687107086181641e+00,1.491770744323730469e-01,1.055143952369689941e+00,6.578040122985839844e-02,7.276231050491333008e-01,1.609117910265922546e-02
1.460000000000000142e+01,1.837250947952270508e+00,4.701017737388610840e-01,1.890605330467224121e+00,2.912385761737823486e-01,1.587772965431213379e+00,1.666559576988220215e-01,1.179838180541992188e+00,7.281576097011566162e-02,8.250927925109863281e-01,1.593324355781078339e-02
1.480000000000000071e+01,1.815177679061889648e+00,5.495996475219726562e-01,2.003500461578369141e+00,3.326109945774078369e-01,1.743667602539062500e+00,1.881601661443710327e-01,1.316651105880737305e+00,8.285329490900039673e-02,9.340628385543823242e-01,1.886508800089359283e-02
1.500000000000000000e+01,1.732901334762573242e+00,6.464897990226745605e-01,2.090312957763671875e+00,3.920541703701019287e-01,1.905243635177612305e+00,2.138508260250091553e-01,1.465484380722045898e+00,9.671225398778915405e-02,1.054451465606689453e+00,2.447109669446945190e-02
1.520000000000000107e+01,1.591271281242370605e+00,7.611454725265502930e-01,2.136116266250610352e+00,4.725144803524017334e-01,2.066586494445800781e+00,2.457085847854614258e-01,1.626663088798522949e+00,1.147278398275375366e-01,1.186902642250061035e+00,3.289092332124710083e-02
1.540000000000000036e+01,1.395473599433898926e+00,8.833930492401123047e-01,2.116938352584838867e+00,5.820403099060058594e-01,2.220587730407714844e+00,2.893345952033996582e-01,1.800467133522033691e+00,1.372586190700531006e-01,1.332192420959472656e+00,4.432995244860649109e-02
1.560000000000000142e+01,1.199349880218505859e+00,9.666901826858520508e-01,2.008362293243408203e+00,7.230912446975708008e-01,2.348047971725463867e+00,3.552669584751129150e-01,1.986894130706787109e+00,1.646285951137542725e-01,1.491246104240417480e+00,5.902491137385368347e-02
1.580000000000000071e+01,1.030263304710388184e+00,1.003803253173828125e+00,1.810338258743286133e+00,8.901154398918151855e-01,2.423724174499511719e+00,4.539919495582580566e-01,2.179893732070922852e+00,1.970203220844268799e-01,1.664003133773803711e+00,7.759067416191101074e-02
1.600000000000000000e+01,8.888486623764038086e-01,1.001743197441101074e+00,1.541125774383544922e+00,1.065878033638000488e+00,2.417939662933349609e+00,5.923567414283752441e-01,2.369529247283935547e+00,2.412363737821578979e-01,1.849682092666625977e+00,1.007234528660774231e-01
1.619999999999999929e+01,7.745747566223144531e-01,9.679652452468872070e-01,1.270362734794616699e+00,1.179487586021423340e+00,2.297999382019042969e+00,7.730581164360046387e-01,2.538856267929077148e+00,3.070931136608123779e-01,2.048334598541259766e+00,1.287513375282287598e-01
1.640000000000000213e+01,6.840966939926147461e-01,9.161743521690368652e-01,1.038956642150878906e+00,1.226940870285034180e+00,2.057283163070678711e+00,9.877142310142517090e-01,2.652659654617309570e+00,4.138610959053039551e-01,2.258258581161499023e+00,1.622548550367355347e-01
1.660000000000000142e+01,6.154746413230895996e-01,8.525740504264831543e-01,8.619392514228820801e-01,1.206268906593322754e+00,1.728742957115173340e+00,1.215323567390441895e+00,2.678353309631347656e+00,5.673196911811828613e-01,2.472531318664550781e+00,2.063497006893157959e-01
1.680000000000000071e+01,5.663512349128723145e-01,7.823769450187683105e-01,7.275139093399047852e-01,1.147835731506347656e+00,1.380681157112121582e+00,1.369616270065307617e+00,2.577482938766479492e+00,7.715014815330505371e-01,2.669383764266967773e+00,2.736750245094299316e-01
1.700000000000000000e+01,5.342327952384948730e-01,7.098067998886108398e-01,6.233735084533691406e-01,1.070043325424194336e+00,1.086111783981323242e+00,1.432362198829650879e+00,2.323400020599365234e+00,1.019782781600952148e+00,2.809494733810424805e+00,3.859151899814605713e-01
1.719999999999999929e+01,5.111770033836364746e-01,6.414560675621032715e-01,5.465083718299865723e-01,9.804388880729675293e-01,8.564190268516540527e-01,1.415350198745727539e+00,1.962772130966186523e+00,1.289746880531311035e+00,2.857157945632934570e+00,5.495467782020568848e-01
1.740000000000000213e+01,4.952712953090667725e-01,5.785529017448425293e-01,4.937277734279632568e-01,8.851896524429321289e-01,6.878460645675659180e-01,1.342683434486389160e+00,1.544117689132690430e+00,1.496830105781555176e+00,2.769033193588256836e+00,7.699410915374755859e-01
1.760000000000000142e+01,4.857319891452789307e-01,5.216086506843566895e-01,4.566846489906311035e-01,7.924659848213195801e-01,5.668396353721618652e-01,1.238839030265808105e+00,1.181986570358276367e+00,1.596142411231994629e+00,2.509818553924560547e+00,1.041695117950439453e+00
1.780000000000000071e+01,4.820069074630737305e-01,4.701262116432189941e-01,4.295948445796966553e-01,7.065288424491882324e-01,4.792252779006958008e-01,1.122567057609558105e+00,8.954499959945678711e-01,1.596471786499023438e+00,2.126059055328369141e+00,1.341016173362731934e+00
1.800000000000000000e+01,4.861432313919067383e-01,4.236250221729278564e-01,4.114046096801757812e-01,6.276337504386901855e-01,4.171283245086669922e-01,1.003642916679382324e+00,6.819252371788024902e-01,1.525712370872497559e+00,1.663774490356445312e+00,1.588794708251953125e+00
1.819999999999999929e+01,4.980909228324890137e-01,3.822076022624969482e-01,4.010951220989227295e-01,5.559059381484985352e-01,3.727761209011077881e-01,8.893172144889831543e-01,5.328440666198730469e-01,1.408052802085876465e+00,1.252444386482238770e+00,1.715027332305908203e+00
1.840000000000000213e+01,5.169427394866943359e-01,3.464531898498535156e-01,3.976886868476867676e-01,4.913470149040222168e-01,3.406438529491424561e-01,7.835022211074829102e-01,4.305154383182525635e-01,1.269248485565185547e+00,9.243980646133422852e-01,1.728183269500732422e+00
1.860000000000000142e+01,5.409092903137207031e-01,3.170043826103210449e-01,4.007646143436431885e-01,4.338389039039611816e-01,3.194293677806854248e-01,6.864903569221496582e-01,3.565146923065185547e-01,1.129234194755554199e+00,6.774720549583435059e-01,1.659372925758361816e+00
1.880000000000000071e+01,5.682602524757385254e-01,2.922554314136505127e-01,4.115690886974334717e-01,3.822712600231170654e-01,3.078568279743194580e-01,5.984032750129699707e-01,3.035361468791961670e-01,9.941485524177551270e-01,5.054286718368530273e-01,1.533460259437561035e+00
1.900000000000000000e+01,5.983321666717529297e-01,2.712612450122833252e-01,4.278723895549774170e-01,3.378157317638397217e-01,3.047188520431518555e-01,5.193254351615905762e-01,2.650093436241149902e-01,8.690525293350219727e-01,3.933217525482177734e-01,1.379951357841491699e+00
1.920000000000000284e+01,6.312924623489379883e-01,2.539400756359100342e-01,4.495846033096313477e-01,3.008397221565246582e-01,3.072074055671691895e-01,4.504913091659545898e-01,2.394135892391204834e-01,7.543228268623352051e-01,3.119972944259643555e-01,1.225951313972473145e+00
1.940000000000000213e+01,6.706848144531250000e-01,2.400462925434112549e-01,4.760904014110565186e-01,2.709156274795532227e-01,3.147217333316802979e-01,3.911818265914916992e-01,2.252173125743865967e-01,6.504773497581481934e-01,2.538647651672363281e-01,1.077048778533935547e+00
1.960000000000000142e+01,7.187007665634155273e-01,2.290526628494262695e-01,5.060455203056335449e-01,2.463174313306808472e-01,3.279800713062286377e-01,3.393355011940002441e-01,2.200827896595001221e-01,5.586215257644653320e-01,2.108163684606552124e-01,9.381641745567321777e-01
1.980000000000000071e+01,7.730538249015808105e-01,2.207939624786376953e-01,5.382115244865417480e-01,2.252317070960998535e-01,3.464427888393402100e-01,2.945109009742736816e-01,2.199351638555526733e-01,4.794678986072540283e-01,1.814188361167907715e-01,8.098909258842468262e-01
2.000000000000000000e+01,8.336573839187622070e-01,2.157452255487442017e-01,5.734022855758666992e-01,2.077152580022811890e-01,3.698439300060272217e-01,2.566111087799072266e-01,2.240228652954101562e-01,4.115036725997924805e-01,1.645981222391128540e-01,6.945089101791381836e-01
2.020000000000000284e+01,9.010185599327087402e-01,2.139260321855545044e-01,6.153310537338256836e-01,1.934991478919982910e-01,3.976763486862182617e-01,2.253208756446838379e-01,2.337315976619720459e-01,3.525173366069793701e-01,1.567068397998809814e-01,5.930088162422180176e-01
2.040000000000000213e+01,9.750187993049621582e-01,2.156548202037811279e-01,6.651674509048461914e-01,1.820969581604003906e-01,4.283380508422851562e-01,1.987313628196716309e-01,2.492745369672775269e-01,3.013066351413726807e-01,1.543105393648147583e-01,5.054158568382263184e-01
2.060000000000000142e+01,1.055051207542419434e+00,2.202977538108825684e-01,7.226341962814331055e-01,1.731494963169097900e-01,4.612919688224792480e-01,1.763184666633605957e-01,2.697177827358245850e-01,2.566988170146942139e-01,1.565250009298324585e-01,4.300913214683532715e-01
2.080000000000000071e+01,1.141219258308410645e+00,2.271153032779693604e-01,7.885890007019042969e-01,1.667510867118835449e-01,4.973278343677520752e-01,1.576558947563171387e-01,2.946592569351196289e-01,2.184588760137557983e-01,1.631602942943572998e-01,3.651917278766632080e-01
2.100000000000000000e+01,1.233319520950317383e+00,2.362679094076156616e-01,8.632429838180541992e-01,1.631302088499069214e-01,5.398649573326110840e-01,1.426148563623428345e-01,3.229936957359313965e-01,1.856576055288314819e-01,1.761353313922882080e-01,3.086273074150085449e-01
2.120000000000000284e+01,1.329237222671508789e+00,2.478970140218734741e-01,9.456125497817993164e-01,1.634547561407089233e-01,5.902968645095825195e-01,1.303047537803649902e-01,3.541706502437591553e-01,1.577303856611251831e-01,1.947775483131408691e-01,2.597190439701080322e-01
2.140000000000000213e+01,1.427882432937622070e+00,2.620993852615356445e-01,1.035961508750915527e+00,1.672034114599227905e-01,6.486344933509826660e-01,1.207642257213592529e-01,3.876056969165802002e-01,1.336934864521026611e-01,2.180009633302688599e-01,2.170807123184204102e-01
2.160000000000000142e+01,1.527251601219177246e+00,2.798162698745727539e-01,1.134940862655639648e+00,1.734724640846252441e-01,7.155413627624511719e-01,1.136761754751205444e-01,4.242593944072723389e-01,1.139221861958503723e-01,2.445493787527084351e-01,1.796169877052307129e-01
2.180000000000000071e+01,1.623546481132507324e+00,3.034217953681945801e-01,1.242860436439514160e+00,1.824984848499298096e-01,7.923302054405212402e-01,1.093336939811706543e-01,4.666769504547119141e-01,9.795638173818588257e-02,2.739544510841369629e-01,1.469703018665313721e-01
2.200000000000000000e+01,1.712711811065673828e+00,3.336869180202484131e-01,1.359982967376708984e+00,1.945372223854064941e-01,8.791335821151733398e-01,1.076542660593986511e-01,5.171808004379272461e-01,8.477431535720825195e-02,3.061908185482025146e-01,1.192047894001007080e-01
2.220000000000000284e+01,1.784688949584960938e+00,3.749805390834808350e-01,1.484286665916442871e+00,2.097452133893966675e-01,9.758823513984680176e-01,1.094265058636665344e-01,5.757750272750854492e-01,7.443875819444656372e-02,3.407020568847656250e-01,9.537343680858612061e-02
2.240000000000000213e+01,1.830687880516052246e+00,4.287399351596832275e-01,1.613708853721618652e+00,2.282797098159790039e-01,1.082387566566467285e+00,1.138984635472297668e-01,6.435433626174926758e-01,6.695989519357681274e-02,3.791024088859558105e-01,7.620200514793395996e-02
2.260000000000000142e+01,1.839543342590332031e+00,4.977225065231323242e-01,1.745515584945678711e+00,2.502941191196441650e-01,1.199068427085876465e+00,1.213292032480239868e-01,7.212588191032409668e-01,6.224870309233665466e-02,4.248563051223754883e-01,6.089683249592781067e-02
2.280000000000000071e+01,1.796694040298461914e+00,5.840970277786254883e-01,1.874568223953247070e+00,2.795474231243133545e-01,1.326204419136047363e+00,1.320131570100784302e-01,8.087388277053833008e-01,6.003441289067268372e-02,4.779463708400726318e-01,4.796288534998893738e-02
2.300000000000000000e+01,1.691172122955322266e+00,6.878243684768676758e-01,1.995050191879272461e+00,3.176663517951965332e-01,1.464303016662597656e+00,1.462566256523132324e-01,9.071844220161437988e-01,6.077177077531814575e-02,5.392488241195678711e-01,3.792558610439300537e-02
2.320000000000000284e+01,1.529618978500366211e+00,8.068178296089172363e-01,2.092444181442260742e+00,3.729589581489562988e-01,1.613528251647949219e+00,1.643584072589874268e-01,1.016694545745849609e+00,6.428401917219161987e-02,6.103391051292419434e-01,3.091016225516796112e-02
2.340000000000000213e+01,1.325267195701599121e+00,9.205863475799560547e-01,2.152593374252319336e+00,4.490129351615905762e-01,1.772613286972045898e+00,1.865674406290054321e-01,1.137461900711059570e+00,7.040698826313018799e-02,6.916286349296569824e-01,2.674101851880550385e-02
2.360000000000000142e+01,1.137094736099243164e+00,9.872430562973022461e-01,2.152891159057617188e+00,5.531777739524841309e-01,1.937373757362365723e+00,2.130547761917114258e-01,1.270283102989196777e+00,7.934560626745223999e-02,7.829090952873229980e-01,2.510064095258712769e-02
2.380000000000000071e+01,9.777849316596984863e-01,1.009958863258361816e+00,2.067100048065185547e+00,6.898150444030761719e-01,2.101451158523559570e+00,2.461529225111007690e-01,1.415053844451904297e+00,9.190531820058822632e-02,8.850396275520324707e-01,2.630840614438056946e-02
2.400000000000000000e+01,8.457998633384704590e-01,9.950588941574096680e-01,1.884241819381713867e+00,8.558578491210937500e-01,2.256708621978759766e+00,2.924004197120666504e-01,1.572062015533447266e+00,1.085106581449508667e-01,9.986333847045898438e-01,3.043029829859733582e-02
2.420000000000000284e+01,7.398510575294494629e-01,9.537635445594787598e-01,1.626019358634948730e+00,1.035708665847778320e+00,2.382840871810913086e+00,3.620434999465942383e-01,1.741706967353820801e+00,1.295180767774581909e-01,1.123905301094055176e+00,3.726260364055633545e-02
2.440000000000000213e+01,6.570886373519897461e-01,8.968867063522338867e-01,1.342052698135375977e+00,1.169306993484497070e+00,2.453002452850341797e+00,4.669655859470367432e-01,1.924082040786743164e+00,1.552698612213134766e-01,1.261486053466796875e+00,4.697826504707336426e-02
2.460000000000000142e+01,5.954411625862121582e-01,8.301325440406799316e-01,1.094498991966247559e+00,1.235864877700805664e+00,2.435910701751708984e+00,6.130205392837524414e-01,2.115984439849853516e+00,1.859851777553558350e-01,1.412264347076416016e+00,5.980540439486503601e-02
2.480000000000000071e+01,5.524878501892089844e-01,7.583727240562438965e-01,9.016058444976806641e-01,1.228578567504882812e+00,2.298919439315795898e+00,8.022809028625488281e-01,2.307928085327148438e+00,2.250165790319442749e-01,1.576654672622680664e+00,7.625691592693328857e-02
2.500000000000000000e+01,5.242712497711181641e-01,6.863448023796081543e-01,7.563439607620239258e-01,1.176266312599182129e+00,2.042175292968750000e+00,1.024205088615417480e+00,2.486412048339843750e+00,2.823850810527801514e-01,1.754176378250122070e+00,9.720207005739212036e-02
2.520000000000000284e+01,5.037535429000854492e-01,6.196439266204833984e-01,6.437327265739440918e-01,1.101076960563659668e+00,1.697827935218811035e+00,1.256098985671997070e+00,2.620532751083374023e+00,3.753519058227539062e-01,1.944664359092712402e+00,1.228694617748260498e-01
2.540000000000000213e+01,4.901331961154937744e-01,5.584727525711059570e-01,5.596072673797607422e-01,1.012263774871826172e+00,1.347959756851196289e+00,1.402618885040283203e+00,2.677549123764038086e+00,5.131723880767822266e-01,2.147916078567504883e+00,1.535922884941101074e-01
2.560000000000000142e+01,4.826271533966064453e-01,5.032942891120910645e-01,5.006548762321472168e-01,9.164077043533325195e-01,1.056803584098815918e+00,1.452702164649963379e+00,2.621191263198852539e+00,7.004424929618835449e-01,2.359192609786987305e+00,1.908677369356155396e-01
2.580000000000000071e+01,4.813649952411651611e-01,4.535900056362152100e-01,4.604958593845367432e-01,8.208178877830505371e-01,8.304152488708496094e-01,1.427775740623474121e+00,2.413339138031005859e+00,9.372196197509765625e-01,2.563968658447265625e+00,2.448985874652862549e-01
2.600000000000000000e+01,4.882705211639404297e-01,4.085731208324432373e-01,4.306908547878265381e-01,7.320230007171630859e-01,6.653611660003662109e-01,1.348772406578063965e+00,2.080993175506591797e+00,1.204084515571594238e+00,2.728396892547607422e+00,3.355459570884704590e-01
2.620000000000000284e+01,5.027718544006347656e-01,3.689546585083007812e-01,4.101667106151580811e-01,6.503166556358337402e-01,5.474753379821777344e-01,1.240198254585266113e+00,1.667599081993103027e+00,1.448204517364501953e+00,2.817817211151123047e+00,4.738703370094299316e-01
2.640000000000000213e+01,5.237742662429809570e-01,3.351227343082427979e-01,3.978698551654815674e-01,5.758540034294128418e-01,4.629565477371215820e-01,1.120194435119628906e+00,1.282409906387329102e+00,1.584254980087280273e+00,2.792197704315185547e+00,6.660732030868530273e-01
2.660000000000000142e+01,5.490449666976928711e-01,3.074747323989868164e-01,3.927989006042480469e-01,5.086565017700195312e-01,4.028453230857849121e-01,9.991763830184936523e-01,9.726302027702331543e-01,1.609947800636291504e+00,2.609003305435180664e+00,9.146950244903564453e-01
2.680000000000000071e+01,5.774047374725341797e-01,2.840462625026702881e-01,3.940018117427825928e-01,4.486583471298217773e-01,3.595308661460876465e-01,8.838687539100646973e-01,7.368119359016418457e-01,1.557754039764404297e+00,2.274199008941650391e+00,1.202062726020812988e+00
2.700000000000000000e+01,6.083818674087524414e-01,2.643040418624877930e-01,4.032137691974639893e-01,3.948927521705627441e-01,3.284723460674285889e-01,7.772912383079528809e-01,5.696256756782531738e-01,1.450652718544006348e+00,1.835907340049743652e+00,1.495648741722106934e+00
2.720000000000000284e+01,6.429874300956726074e-01,2.482674121856689453e-01,4.179635643959045410e-01,3.481293320655822754e-01,3.083408176898956299e-01,6.797182559967041016e-01,4.558053910732269287e-01,1.314564824104309082e+00,1.400410294532775879e+00,1.669922113418579102e+00
2.740000000000000213e+01,6.856268644332885742e-01,2.354745268821716309e-01,4.382056891918182373e-01,3.088283538818359375e-01,2.978640794754028320e-01,5.912597775459289551e-01,3.737179338932037354e-01,1.173753499984741211e+00,1.043599843978881836e+00,1.721574902534484863e+00
2.760000000000000142e+01,7.360824346542358398e-01,2.252471148967742920e-01,4.634221792221069336e-01,2.767358422279357910e-01,2.957691848278045654e-01,5.122150778770446777e-01,3.161371648311614990e-01,1.035541772842407227e+00,7.675707340240478516e-01,1.682601094245910645e+00
2.780000000000000071e+01,7.926935553550720215e-01,2.180647253990173340e-01,4.925779998302459717e-01,2.506414949893951416e-01,2.985983490943908691e-01,4.438938498497009277e-01,2.733513414859771729e-01,9.070196151733398438e-01,5.697243809700012207e-01,1.576628923416137695e+00
2.800000000000000000e+01,8.557054400444030762e-01,2.140655517578125000e-01,5.242581367492675781e-01,2.286141067743301392e-01,3.066257834434509277e-01,3.849200010299682617e-01,2.439804524183273315e-01,7.887904047966003418e-01,4.373521804809570312e-01,1.431708455085754395e+00
2.820000000000000284e+01,9.254786372184753418e-01,2.134151160717010498e-01,5.583065152168273926e-01,2.098163515329360962e-01,3.203112483024597168e-01,3.333804309368133545e-01,2.265318781137466431e-01,6.811797618865966797e-01,3.448325097560882568e-01,1.278612613677978516e+00
2.840000000000000213e+01,1.001706600189208984e+00,2.164144068956375122e-01,5.975566506385803223e-01,1.945883929729461670e-01,3.391805589199066162e-01,2.888524234294891357e-01,2.193000316619873047e-01,5.852910876274108887e-01,2.804580926895141602e-01,1.127315282821655273e+00
2.860000000000000142e+01,1.083988666534423828e+00,2.217796593904495239e-01,6.450648307800292969e-01,1.822737157344818115e-01,3.629346489906311035e-01,2.511797547340393066e-01,2.176925837993621826e-01,5.023242235183715820e-01,2.319142520427703857e-01,9.856501221656799316e-01
2.880000000000000071e+01,1.172331452369689941e+00,2.293778210878372192e-01,7.002600431442260742e-01,1.725758165121078491e-01,3.910028040409088135e-01,2.199976146221160889e-01,2.205663472414016724e-01,4.310024678707122803e-01,1.973619610071182251e-01,8.541476726531982422e-01
2.900000000000000000e+01,1.266234517097473145e+00,2.393654584884643555e-01,7.633563280105590820e-01,1.652992218732833862e-01,4.217889904975891113e-01,1.933428794145584106e-01,2.283432036638259888e-01,3.694339096546173096e-01,1.760095357894897461e-01,7.346132397651672363e-01
2.920000000000000284e+01,1.363382935523986816e+00,2.518748641014099121e-01,8.357431292533874512e-01,1.605488359928131104e-01,4.548636972904205322e-01,1.708533614873886108e-01,2.421674132347106934e-01,3.158593475818634033e-01,1.659993827342987061e-01,6.280975937843322754e-01
2.940000000000000213e+01,1.462965607643127441e+00,2.669877111911773682e-01,9.161564111709594727e-01,1.594610959291458130e-01,4.911187589168548584e-01,1.522180140018463135e-01,2.611167430877685547e-01,2.691502869129180908e-01,1.617455035448074341e-01,5.360769629478454590e-01
2.960000000000000142e+01,1.561883568763732910e+00,2.866686582565307617e-01,1.004339337348937988e+00,1.623853892087936401e-01,5.340132713317871094e-01,1.372066438198089600e-01,2.848686575889587402e-01,2.291094511747360229e-01,1.624145954847335815e-01,4.568386673927307129e-01
2.980000000000000071e+01,1.656588673591613770e+00,3.124128878116607666e-01,1.101113557815551758e+00,1.677619814872741699e-01,5.847883224487304688e-01,1.249198019504547119e-01,3.122155666351318359e-01,1.945835649967193604e-01,1.672402620315551758e-01,3.888515830039978027e-01
3.000000000000000000e+01,1.740663886070251465e+00,3.463591635227203369e-01,1.206789135932922363e+00,1.758368909358978271e-01,6.435082554817199707e-01,1.154275164008140564e-01,3.426511585712432861e-01,1.653624922037124634e-01,1.780432313680648804e-01,3.296167850494384766e-01
3.020000000000000284e+01,1.805053114891052246e+00,3.917499482631683350e-01,1.321680903434753418e+00,1.868588626384735107e-01,7.108557224273681641e-01,1.083844751119613647e-01,3.754021823406219482e-01,1.400923877954483032e-01,1.947117149829864502e-01,2.782294452190399170e-01
3.040000000000000213e+01,1.840127706527709961e+00,4.500648975372314453e-01,1.444941639900207520e+00,2.010338008403778076e-01,7.881202101707458496e-01,1.040912717580795288e-01,4.105399847030639648e-01,1.187305599451065063e-01,2.163803428411483765e-01,2.336365878582000732e-01
3.060000000000000142e+01,1.833444356918334961e+00,5.249138474464416504e-01,1.575198292732238770e+00,2.185485810041427612e-01,8.754643797874450684e-01,1.024786084890365601e-01,4.501774311065673828e-01,1.016138494014739990e-01,2.419173121452331543e-01,1.946892738342285156e-01
3.080000000000000071e+01,1.770018458366394043e+00,6.173617839813232422e-01,1.708367109298706055e+00,2.395467460155487061e-01,9.730304479598999023e-01,1.041158661246299744e-01,4.982146322727203369e-01,8.755570650100708008e-02,2.702752351760864258e-01,1.604296118021011353e-01
3.100000000000000000e+01,1.644654273986816406e+00,7.279605865478515625e-01,1.840850234031677246e+00,2.661570310592651367e-01,1.080536723136901855e+00,1.084944754838943481e-01,5.541825890541076660e-01,7.626618444919586182e-02,3.016831278800964355e-01,1.314191073179244995e-01
3.120000000000000284e+01,1.464169144630432129e+00,8.497580885887145996e-01,1.967393875122070312e+00,3.009676337242126465e-01,1.198344111442565918e+00,1.158602386713027954e-01,6.188907623291015625e-01,6.792710721492767334e-02,3.354062736034393311e-01,1.063810065388679504e-01
3.140000000000000213e+01,1.259432673454284668e+00,9.492834806442260742e-01,2.076199054718017578e+00,3.500545322895050049e-01,1.326718330383300781e+00,1.265068501234054565e-01,6.933289766311645508e-01,6.228766590356826782e-02,3.721069991588592529e-01,8.557680994272232056e-02
3.160000000000000142e+01,1.080270409584045410e+00,1.000339746475219727e+00,2.152719736099243164e+00,4.193815588951110840e-01,1.465953826904296875e+00,1.407334208488464355e-01,7.774928212165832520e-01,5.919075757265090942e-02,4.148435890674591064e-01,6.929393857717514038e-02
3.180000000000000071e+01,9.300967454910278320e-01,1.009372115135192871e+00,2.177042484283447266e+00,5.144852399826049805e-01,1.616639614105224609e+00,1.588679552078247070e-01,8.723231554031372070e-01,5.893136188387870789e-02,4.653651416301727295e-01,5.556160211563110352e-02
3.200000000000000000e+01,8.074023723602294922e-01,9.834980964660644531e-01,2.123312473297119141e+00,6.419095396995544434e-01,1.778072595596313477e+00,1.811838001012802124e-01,9.783602356910705566e-01,6.163211539387702942e-02,5.238441824913024902e-01,4.459223523736000061e-02
3.220000000000000284e+01,7.094218730926513672e-01,9.362869262695312500e-01,1.964866518974304199e+00,8.025494217872619629e-01,1.945876836776733398e+00,2.078405171632766724e-01,1.095470070838928223e+00,6.689240038394927979e-02,5.916374921798706055e-01,3.671633452177047729e-02
3.239999999999999858e+01,6.339910030364990234e-01,8.754670023918151855e-01,1.726008653640747070e+00,9.825958013534545898e-01,2.113547086715698242e+00,2.406987696886062622e-01,1.224342942237854004e+00,7.489483058452606201e-02,6.693949699401855469e-01,3.161106258630752563e-02
3.260000000000000142e+01,5.789216756820678711e-01,8.064940571784973145e-01,1.435569763183593750e+00,1.143473267555236816e+00,2.272985696792602539e+00,2.866778969764709473e-01,1.365302681922912598e+00,8.616894483566284180e-02,7.571632862091064453e-01,2.911810018122196198e-02
3.280000000000000426e+01,5.416777133941650391e-01,7.339366078376770020e-01,1.171990633010864258e+00,1.231792330741882324e+00,2.404320001602172852e+00,3.560971915721893311e-01,1.518454074859619141e+00,1.013819575309753418e-01,8.554306030273437500e-01,2.933506667613983154e-02
3.300000000000000000e+01,5.161278247833251953e-01,6.635902523994445801e-01,9.591947197914123535e-01,1.245590925216674805e+00,2.478937864303588867e+00,4.618473052978515625e-01,1.684111833572387695e+00,1.208791434764862061e-01,9.652327299118041992e-01,3.261741995811462402e-02
3.320000000000000284e+01,4.980359673500061035e-01,5.986829400062561035e-01,7.978243827819824219e-01,1.205293178558349609e+00,2.465631961822509766e+00,6.095527410507202148e-01,1.862501025199890137e+00,1.450179517269134521e-01,1.086366415023803711e+00,3.852555900812149048e-02
3.339999999999999858e+01,4.865585565567016602e-01,5.394417047500610352e-01,6.745860576629638672e-01,1.135030984878540039e+00,2.331624031066894531e+00,8.012124300003051758e-01,2.052241325378417969e+00,1.740445792675018311e-01,1.219662070274353027e+00,4.727143794298171997e-02
3.360000000000000142e+01,4.809661805629730225e-01,4.860548079013824463e-01,5.810862183570861816e-01,1.048565030097961426e+00,2.073597431182861328e+00,1.026915311813354492e+00,2.246398210525512695e+00,2.082876563072204590e-01,1.365836501121520996e+00,5.904716253280639648e-02
3.380000000000000426e+01,4.824943542480468750e-01,4.379625320434570312e-01,5.140833854675292969e-01,9.531596899032592773e-01,1.726137876510620117e+00,1.263695716857910156e+00,2.433637857437133789e+00,2.578756809234619141e-01,1.525587320327758789e+00,7.421306520700454712e-02
3.400000000000000000e+01,4.920585155487060547e-01,3.946636021137237549e-01,4.682846665382385254e-01,8.557998538017272949e-01,1.367942810058593750e+00,1.416592121124267578e+00,2.588054180145263672e+00,3.369216918945312500e-01,1.698398351669311523e+00,9.382887929677963257e-02
3.420000000000000284e+01,5.088827013969421387e-01,3.569210767745971680e-01,4.349987208843231201e-01,7.637961506843566895e-01,1.068800687789916992e+00,1.471375703811645508e+00,2.677412271499633789e+00,4.587542414665222168e-01,1.884211897850036621e+00,1.180833056569099426e-01
3.439999999999999858e+01,5.314553380012512207e-01,3.253354132175445557e-01,4.114314913749694824e-01,6.788980960845947266e-01,8.358639478683471680e-01,1.448456048965454102e+00,2.665214776992797852e+00,6.293817162513732910e-01,2.082859039306640625e+00,1.472543925046920776e-01
3.460000000000000142e+01,5.578868985176086426e-01,2.993121147155761719e-01,3.965137898921966553e-01,6.012752652168273926e-01,6.659412384033203125e-01,1.369436979293823242e+00,2.513109207153320312e+00,8.513258695602416992e-01,2.290803909301757812e+00,1.820057630538940430e-01
3.480000000000000426e+01,5.871389508247375488e-01,2.771087586879730225e-01,3.892287015914916992e-01,5.310208797454833984e-01,5.453886389732360840e-01,1.259069323539733887e+00,2.218121767044067383e+00,1.111473917961120605e+00,2.496301651000976562e+00,2.309012413024902344e-01
3.500000000000000000e+01,6.188006401062011719e-01,2.584232389926910400e-01,3.885757923126220703e-01,4.680784046649932861e-01,4.589813947677612305e-01,1.136895060539245605e+00,1.823201298713684082e+00,1.383505582809448242e+00,2.672686576843261719e+00,3.090598881244659424e-01
3.520000000000000284e+01,6.552221179008483887e-01,2.434934377670288086e-01,3.955015540122985840e-01,4.118242263793945312e-01,3.973927497863769531e-01,1.013677120208740234e+00,1.415678501129150391e+00,1.556676506996154785e+00,2.784258604049682617e+00,4.324717521667480469e-01
3.539999999999999858e+01,7.007308602333068848e-01,2.316831201314926147e-01,4.083220660686492920e-01,3.623683154582977295e-01,3.529700934886932373e-01,8.961250185966491699e-01,1.077415943145751953e+00,1.616502761840820312e+00,2.792974233627319336e+00,6.077773571014404297e-01
3.560000000000000142e+01,7.531999349594116211e-01,2.223920971155166626e-01,4.266688823699951172e-01,3.202323913574218750e-01,3.210703730583190918e-01,7.874539494514465332e-01,8.135165572166442871e-01,1.590044260025024414e+00,2.657649517059326172e+00,8.384374380111694336e-01
3.580000000000000426e+01,8.118271231651306152e-01,2.162524163722991943e-01,4.502417445182800293e-01,2.855165302753448486e-01,3.003616034984588623e-01,6.879481673240661621e-01,6.221907138824462891e-01,1.499194622039794922e+00,2.362113475799560547e+00,1.113100647926330566e+00
3.600000000000000000e+01,8.771029710769653320e-01,2.132938504219055176e-01,4.783087372779846191e-01,2.575646340847015381e-01,2.894950509071350098e-01,5.977137088775634766e-01,4.914718866348266602e-01,1.369615077972412109e+00,1.958359241485595703e+00,1.405525922775268555e+00
3.620000000000000284e+01,9.489649534225463867e-01,2.137547135353088379e-01,5.092974901199340820e-01,2.343378216028213501e-01,2.871592640876770020e-01,5.171958208084106445e-01,3.989573121070861816e-01,1.228442907333374023e+00,1.514446496963500977e+00,1.609292268753051758e+00
3.639999999999999858e+01,1.027116656303405762e+00,2.176870107650756836e-01,5.421282649040222168e-01,2.141207456588745117e-01,2.896642982959747314e-01,4.476798474788665771e-01,3.333244919776916504e-01,1.088069915771484375e+00,1.140389800071716309e+00,1.691699147224426270e+00
3.660000000000000142e+01,1.111531615257263184e+00,2.237510234117507935e-01,5.787677168846130371e-01,1.977172642946243286e-01,2.971523702144622803e-01,3.877542316913604736e-01,2.850580811500549316e-01,9.552966356277465820e-01,8.455591201782226562e-01,1.677957177162170410e+00
3.680000000000000426e+01,1.201654434204101562e+00,2.320823520421981812e-01,6.234008669853210449e-01,1.843255609273910522e-01,3.104504346847534180e-01,3.354692459106445312e-01,2.508510053157806396e-01,8.327587246894836426e-01,6.287725567817687988e-01,1.591491222381591797e+00
3.700000000000000000e+01,1.296919703483581543e+00,2.428652942180633545e-01,6.758456230163574219e-01,1.737377941608428955e-01,3.289146721363067627e-01,2.901353538036346436e-01,2.291353195905685425e-01,7.207230925559997559e-01,4.799540042877197266e-01,1.458380699157714844e+00
3.720000000000000284e+01,1.394985437393188477e+00,2.561931312084197998e-01,7.359041571617126465e-01,1.654964387416839600e-01,3.521909415721893311e-01,2.515126466751098633e-01,2.183136194944381714e-01,6.201834678649902344e-01,3.791947960853576660e-01,1.308166980743408203e+00
3.739999999999999858e+01,1.495175838470458984e+00,2.721475660800933838e-01,8.049520254135131836e-01,1.598395854234695435e-01,3.798946440219879150e-01,2.195029556751251221e-01,2.147969156503677368e-01,5.322311520576477051e-01,3.073187470436096191e-01,1.158526301383972168e+00
3.760000000000000142e+01,1.593316912651062012e+00,2.936830222606658936e-01,8.826760053634643555e-01,1.571429818868637085e-01,4.104596078395843506e-01,1.922535300254821777e-01,2.160621285438537598e-01,4.565181136131286621e-01,2.547736763954162598e-01,1.016044974327087402e+00
3.780000000000000426e+01,1.686131834983825684e+00,3.214466571807861328e-01,9.681764841079711914e-01,1.585420519113540649e-01,4.432912766933441162e-01,1.690306812524795532e-01,2.213684171438217163e-01,3.915475308895111084e-01,2.165108174085617065e-01,8.834569454193115234e-01
3.800000000000000000e+01,1.765334606170654297e+00,3.588233292102813721e-01,1.062007665634155273e+00,1.629008650779724121e-01,4.790865778923034668e-01,1.497425734996795654e-01,2.329381853342056274e-01,3.348741233348846436e-01,1.917660981416702271e-01,7.620972394943237305e-01
3.820000000000000284e+01,1.822082161903381348e+00,4.081111550331115723e-01,1.164696574211120605e+00,1.698744148015975952e-01,5.208058953285217285e-01,1.342343986034393311e-01,2.500795125961303711e-01,2.856578826904296875e-01,1.787651479244232178e-01,6.534425020217895508e-01
3.840000000000000568e+01,1.846050977706909180e+00,4.714666008949279785e-01,1.276566147804260254e+00,1.797155290842056274e-01,5.706461071968078613e-01,1.215282976627349854e-01,2.720279395580291748e-01,2.429931610822677612e-01,1.731998622417449951e-01,5.585523247718811035e-01
3.860000000000000142e+01,1.823088169097900391e+00,5.520229339599609375e-01,1.397872567176818848e+00,1.926842033863067627e-01,6.284135580062866211e-01,1.116159707307815552e-01,2.980421483516693115e-01,2.062431573867797852e-01,1.727726906538009644e-01,4.767546057701110840e-01
3.880000000000000426e+01,1.738983750343322754e+00,6.501908898353576660e-01,1.526469588279724121e+00,2.089342772960662842e-01,6.946790218353271484e-01,1.042108982801437378e-01,3.272847533226013184e-01,1.748689711093902588e-01,1.766268610954284668e-01,4.065063893795013428e-01
3.900000000000000000e+01,1.595185637474060059e+00,7.664114236831665039e-01,1.660012960433959961e+00,2.286535352468490601e-01,7.708656191825866699e-01,9.955741465091705322e-02,3.591575920581817627e-01,1.479998975992202759e-01,1.858991831541061401e-01,3.455793559551239014e-01
3.920000000000000284e+01,1.396277427673339844e+00,8.902832865715026855e-01,1.795380592346191406e+00,2.521885037422180176e-01,8.570445775985717773e-01,9.755653142929077148e-02,3.932442665100097656e-01,1.249780654907226562e-01,2.011794447898864746e-01,2.926373481750488281e-01
3.940000000000000568e+01,1.198335170745849609e+00,9.736492633819580078e-01,1.926592588424682617e+00,2.836941182613372803e-01,9.538635611534118652e-01,9.842742979526519775e-02,4.310868680477142334e-01,1.062925159931182861e-01,2.216432094573974609e-01,2.467128932476043701e-01
3.960000000000000142e+01,1.027911305427551270e+00,1.010450243949890137e+00,2.046962261199951172e+00,3.254003226757049561e-01,1.060718774795532227e+00,1.022575125098228455e-01,4.761587381362915039e-01,9.118869155645370483e-02,2.463535368442535400e-01,2.067996561527252197e-01
3.980000000000000426e+01,8.862870931625366211e-01,1.006941080093383789e+00,2.140427589416503906e+00,3.866084218025207520e-01,1.177754998207092285e+00,1.090489998459815979e-01,5.289393663406372070e-01,7.874781638383865356e-02,2.740887701511383057e-01,1.717697978019714355e-01
4.000000000000000000e+01,7.719380259513854980e-01,9.720403552055358887e-01,2.192322492599487305e+00,4.699025154113769531e-01,1.305555939674377441e+00,1.191081255674362183e-01,5.899503231048583984e-01,6.922131776809692383e-02,3.048917651176452637e-01,1.420021951198577881e-01
4.020000000000000284e+01,6.814516782760620117e-01,9.193965196609497070e-01,2.174752473831176758e+00,5.854300856590270996e-01,1.444440603256225586e+00,1.327406316995620728e-01,6.605363488197326660e-01,6.248674914240837097e-02,3.381027877330780029e-01,1.163551807403564453e-01
4.040000000000000568e+01,6.128348112106323242e-01,8.551204800605773926e-01,2.062290191650390625e+00,7.346900701522827148e-01,1.594719529151916504e+00,1.502570062875747681e-01,7.410340309143066406e-01,5.844619497656822205e-02,3.737629055976867676e-01,9.467777609825134277e-02
4.060000000000000142e+01,5.639020204544067383e-01,7.840978503227233887e-01,1.855176925659179688e+00,9.110502004623413086e-01,1.756692647933959961e+00,1.719799041748046875e-01,8.316165208816528320e-01,5.702006816864013672e-02,4.147467613220214844e-01,7.769793272018432617e-02
4.080000000000000426e+01,5.319754481315612793e-01,7.109117507934570312e-01,1.573697805404663086e+00,1.096819519996643066e+00,1.926675915718078613e+00,1.980819255113601685e-01,9.333158135414123535e-01,5.860061943531036377e-02,4.635911285877227783e-01,6.347884237766265869e-02
4.100000000000000000e+01,5.089240670204162598e-01,6.422011256217956543e-01,1.288277745246887207e+00,1.217501163482666016e+00,2.098346948623657227e+00,2.291654199361801147e-01,1.046044826507568359e+00,6.283050775527954102e-02,5.203500986099243164e-01,5.200815200805664062e-02
4.120000000000000284e+01,4.930470585823059082e-01,5.789731740951538086e-01,1.045407891273498535e+00,1.266761422157287598e+00,2.263963222503662109e+00,2.725979685783386230e-01,1.170311212539672852e+00,6.973977386951446533e-02,5.860513448715209961e-01,4.360090568661689758e-02
4.140000000000000568e+01,4.835658967494964600e-01,5.217059254646301270e-01,8.588882684707641602e-01,1.246116757392883301e+00,2.405496120452880859e+00,3.379234671592712402e-01,1.306837916374206543e+00,7.951989769935607910e-02,6.616572737693786621e-01,3.796725720167160034e-02
4.160000000000000142e+01,4.799110293388366699e-01,4.699911177158355713e-01,7.202239036560058594e-01,1.183227181434631348e+00,2.495362043380737305e+00,4.381028115749359131e-01,1.455267071723937988e+00,9.308713674545288086e-02,7.472161650657653809e-01,3.497361764311790466e-02
4.180000000000000426e+01,4.841290116310119629e-01,4.232671260833740234e-01,6.130146384239196777e-01,1.100729823112487793e+00,2.501686811447143555e+00,5.802811384201049805e-01,1.616177320480346680e+00,1.108117029070854187e-01,8.431183099746704102e-01,3.463741019368171692e-02
4.200000000000000000e+01,4.961801469326019287e-01,3.816561102867126465e-01,5.341676473617553711e-01,1.006382226943969727e+00,2.391171932220458984e+00,7.672437429428100586e-01,1.789812326431274414e+00,1.330418586730957031e-01,9.505397677421569824e-01,3.742625564336776733e-02
4.220000000000000284e+01,5.151957869529724121e-01,3.457417488098144531e-01,4.799723029136657715e-01,9.065993428230285645e-01,2.148614883422851562e+00,9.920324087142944336e-01,1.976309657096862793e+00,1.600961834192276001e-01,1.069161295890808105e+00,4.280515760183334351e-02
4.240000000000000568e+01,5.391752123832702637e-01,3.162187337875366211e-01,4.415960013866424561e-01,8.099716305732727051e-01,1.812794685363769531e+00,1.233124256134033203e+00,2.170344591140747070e+00,1.922079324722290039e-01,1.199714183807373047e+00,5.096441134810447693e-02
4.260000000000000142e+01,5.665720105171203613e-01,2.914546430110931396e-01,4.135945439338684082e-01,7.204501628875732422e-01,1.441190123558044434e+00,1.406336426734924316e+00,2.361794471740722656e+00,2.353098094463348389e-01,1.342981934547424316e+00,6.211106479167938232e-02
4.280000000000000426e+01,5.966908931732177734e-01,2.704480588436126709e-01,3.948606252670288086e-01,6.382899284362792969e-01,1.123323202133178711e+00,1.483589410781860352e+00,2.534496307373046875e+00,2.993752658367156982e-01,1.499552488327026367e+00,7.665009051561355591e-02
4.300000000000000000e+01,6.296851038932800293e-01,2.531174123287200928e-01,3.843222260475158691e-01,5.636115074157714844e-01,8.740198612213134766e-01,1.473778009414672852e+00,2.654607057571411133e+00,4.032719433307647705e-01,1.669130444526672363e+00,9.556377679109573364e-02
4.320000000000000284e+01,6.691991090774536133e-01,2.392390668392181396e-01,3.809607028961181641e-01,4.964211881160736084e-01,6.902977228164672852e-01,1.402441024780273438e+00,2.688300609588623047e+00,5.539146065711975098e-01,1.851699948310852051e+00,1.190910115838050842e-01
4.340000000000000568e+01,7.172886729240417480e-01,2.282458841800689697e-01,3.840207457542419434e-01,4.365954995155334473e-01,5.615236759185791016e-01,1.293550014495849609e+00,2.597845554351806641e+00,7.553128004074096680e-01,2.047115802764892578e+00,1.475147008895874023e-01
4.360000000000000142e+01,7.718586325645446777e-01,2.199653983116149902e-01,3.941876590251922607e-01,3.834667801856994629e-01,4.681577682495117188e-01,1.171071529388427734e+00,2.351040601730346680e+00,1.002334475517272949e+00,2.252232789993286133e+00,1.812426447868347168e-01
4.380000000000000426e+01,8.326115012168884277e-01,2.148819714784622192e-01,4.098832011222839355e-01,3.373894393444061279e-01,4.016016721725463867e-01,1.045824527740478516e+00,1.995678663253784180e+00,1.272835016250610352e+00,2.455545186996459961e+00,2.277454733848571777e-01
4.400000000000000000e+01,9.000745415687561035e-01,2.130130380392074585e-01,4.309844970703125000e-01,2.987440228462219238e-01,3.541364669799804688e-01,9.250223040580749512e-01,1.575828552246093750e+00,1.489616155624389648e+00,2.634476184844970703e+00,3.000912666320800781e-01
4.420000000000000284e+01,9.741778969764709473e-01,2.146954983472824097e-01,4.569838941097259521e-01,2.673525810241699219e-01,3.196154832839965820e-01,8.131549954414367676e-01,1.206076622009277344e+00,1.598896741867065430e+00,2.753538131713867188e+00,4.161687791347503662e-01
4.440000000000000568e+01,1.054510235786437988e+00,2.193159610033035278e-01,4.866312742233276367e-01,2.416270524263381958e-01,2.966204881668090820e-01,7.105188965797424316e-01,9.128682613372802734e-01,1.605056047439575195e+00,2.775913715362548828e+00,5.826963186264038086e-01
4.460000000000000142e+01,1.140913605690002441e+00,2.261178642511367798e-01,5.186362266540527344e-01,2.198076248168945312e-01,2.838854491710662842e-01,6.173013448715209961e-01,6.932286024093627930e-01,1.538189172744750977e+00,2.661282062530517578e+00,8.035511374473571777e-01
4.480000000000000426e+01,1.233344554901123047e+00,2.352674156427383423e-01,5.532997250556945801e-01,2.013810127973556519e-01,2.800418436527252197e-01,5.339271426200866699e-01,5.393810868263244629e-01,1.422442197799682617e+00,2.384687185287475586e+00,1.070150375366210938e+00
4.500000000000000000e+01,1.329724192619323730e+00,2.469072788953781128e-01,5.937755703926086426e-01,1.864292472600936890e-01,2.815960347652435303e-01,4.616549611091613770e-01,4.342282116413116455e-01,1.283345699310302734e+00,1.998020410537719727e+00,1.357832312583923340e+00
4.520000000000000284e+01,1.428585767745971680e+00,2.611086070537567139e-01,6.422373056411743164e-01,1.742893606424331665e-01,2.875977754592895508e-01,3.995842337608337402e-01,3.582395017147064209e-01,1.142577648162841797e+00,1.555469870567321777e+00,1.571400046348571777e+00
4.540000000000000568e+01,1.528341174125671387e+00,2.787817716598510742e-01,6.984572410583496094e-01,1.647843271493911743e-01,2.996591925621032715e-01,3.454705774784088135e-01,3.040145337581634521e-01,1.006175637245178223e+00,1.177423954010009766e+00,1.667340993881225586e+00
4.560000000000000142e+01,1.625544428825378418e+00,3.022877871990203857e-01,7.629424333572387695e-01,1.577824354171752930e-01,3.169455826282501221e-01,2.983172833919525146e-01,2.643783390522003174e-01,8.797453641891479492e-01,8.779649138450622559e-01,1.663737416267395020e+00
4.580000000000000426e+01,1.715904235839843750e+00,3.323431015014648438e-01,8.367815613746643066e-01,1.533111780881881714e-01,3.390757441520690918e-01,2.578475177288055420e-01,2.378439009189605713e-01,7.637093067169189453e-01,6.556675434112548828e-01,1.585919260978698730e+00
4.600000000000000000e+01,1.788866877555847168e+00,3.735446929931640625e-01,9.189019799232482910e-01,1.523384451866149902e-01,3.658359050750732422e-01,2.241472005844116211e-01,2.228830754756927490e-01,6.585848927497863770e-01,5.018038153648376465e-01,1.459106802940368652e+00
4.620000000000000284e+01,1.836380243301391602e+00,4.271154403686523438e-01,1.009019136428833008e+00,1.553136408329010010e-01,3.958234488964080811e-01,1.957410573959350586e-01,2.172906100749969482e-01,5.654462575912475586e-01,3.982445597648620605e-01,1.311511993408203125e+00
4.640000000000000568e+01,1.846219420433044434e+00,4.962482452392578125e-01,1.107997059822082520e+00,1.608024239540100098e-01,4.280804395675659180e-01,1.712318509817123413e-01,2.167505472898483276e-01,4.851608872413635254e-01,3.236225545406341553e-01,1.163916110992431641e+00
4.660000000000000142e+01,1.804731130599975586e+00,5.827838182449340820e-01,1.216068744659423828e+00,1.690482199192047119e-01,4.627918004989624023e-01,1.506954282522201538e-01,2.205106914043426514e-01,4.162002205848693848e-01,2.697042822837829590e-01,1.022309660911560059e+00
4.680000000000000426e+01,1.699519395828247070e+00,6.869544386863708496e-01,1.333570241928100586e+00,1.803125590085983276e-01,5.021072626113891602e-01,1.342862546443939209e-01,2.296910285949707031e-01,3.564331829547882080e-01,2.301343679428100586e-01,8.904536962509155273e-01
4.700000000000000000e+01,1.537769794464111328e+00,8.069217801094055176e-01,1.460286617279052734e+00,1.948409527540206909e-01,5.498414635658264160e-01,1.207710951566696167e-01,2.447793483734130859e-01,3.045202791690826416e-01,2.041428834199905396e-01,7.696384787559509277e-01
4.720000000000000284e+01,1.331950187683105469e+00,9.226930141448974609e-01,1.594125151634216309e+00,2.127941846847534180e-01,6.054445505142211914e-01,1.100098416209220886e-01,2.648322880268096924e-01,2.592829465866088867e-01,1.900097727775573730e-01,6.610842347145080566e-01
4.740000000000000568e+01,1.141784787178039551e+00,9.908233284950256348e-01,1.731539249420166016e+00,2.343295514583587646e-01,6.692577004432678223e-01,1.018714457750320435e-01,2.894783616065979004e-01,2.205106019973754883e-01,1.840924620628356934e-01,5.657466650009155273e-01
4.760000000000000142e+01,9.807161092758178711e-01,1.014423966407775879e+00,1.868720650672912598e+00,2.613525688648223877e-01,7.427547574043273926e-01,9.643263369798660278e-02,3.175219893455505371e-01,1.871349513530731201e-01,1.833398044109344482e-01,4.835407435894012451e-01
4.780000000000000426e+01,8.477413058280944824e-01,9.994876980781555176e-01,2.000176191329956055e+00,2.967476546764373779e-01,8.261487483978271484e-01,9.362664818763732910e-02,3.484894633293151855e-01,1.587772965431213379e-01,1.869236081838607788e-01,4.129325151443481445e-01
4.800000000000000000e+01,7.408802509307861328e-01,9.582179188728332520e-01,2.113690614700317383e+00,3.473009765148162842e-01,9.200598001480102539e-01,9.364408999681472778e-02,3.817379474639892578e-01,1.343355625867843628e-01,1.957792341709136963e-01,3.517694473266601562e-01
4.820000000000000284e+01,6.574213504791259766e-01,9.010936021804809570e-01,2.193703174591064453e+00,4.188811779022216797e-01,1.024356722831726074e+00,9.651479125022888184e-02,4.179611504077911377e-01,1.140722557902336121e-01,2.106694877147674561e-01,2.986147999763488770e-01
4.840000000000000568e+01,5.952308177947998047e-01,8.340077400207519531e-01,2.218044757843017578e+00,5.187802910804748535e-01,1.139040112495422363e+00,1.022927835583686829e-01,4.595216512680053711e-01,9.778273850679397583e-02,2.307261973619461060e-01,2.524371445178985596e-01
4.860000000000000142e+01,5.518494844436645508e-01,7.618742585182189941e-01,2.160197257995605469e+00,6.525013446807861328e-01,1.264418005943298340e+00,1.112663596868515015e-01,5.092812776565551758e-01,8.431138843297958374e-02,2.551900744438171387e-01,2.124559879302978516e-01
4.880000000000000426e+01,5.233514308929443359e-01,6.893854737281799316e-01,1.992863178253173828e+00,8.208873867988586426e-01,1.400875687599182129e+00,1.237371489405632019e-01,5.670645833015441895e-01,7.365508377552032471e-02,2.827719449996948242e-01,1.774392575025558472e-01
4.900000000000000000e+01,5.026103854179382324e-01,6.222675442695617676e-01,1.742808818817138672e+00,1.008476853370666504e+00,1.548769235610961914e+00,1.400173455476760864e-01,6.338881254196166992e-01,6.589249521493911743e-02,3.134507834911346436e-01,1.477320194244384766e-01
4.920000000000000284e+01,4.888034760951995850e-01,5.606741309165954590e-01,1.442124366760253906e+00,1.172405123710632324e+00,1.708299875259399414e+00,1.604410707950592041e-01,7.106165289878845215e-01,6.088699027895927429e-02,3.465294241905212402e-01,1.221314817667007446e-01
4.940000000000000568e+01,4.811676144599914551e-01,5.051235556602478027e-01,1.170539140701293945e+00,1.261780858039855957e+00,1.877845644950866699e+00,1.852514594793319702e-01,7.971122264862060547e-01,5.838225781917572021e-02,3.820151686668395996e-01,1.004746034741401672e-01
4.960000000000000142e+01,4.797057509422302246e-01,4.550141096115112305e-01,9.529398083686828613e-01,1.272617936134338379e+00,2.052025794982910156e+00,2.146035879850387573e-01,8.944358229637145996e-01,5.878984183073043823e-02,4.225801527500152588e-01,8.341001719236373901e-02
4.980000000000000426e+01,4.863951206207275391e-01,4.096468389034271240e-01,7.881419658660888672e-01,1.229398369789123535e+00,2.223063230514526367e+00,2.534919083118438721e-01,1.002882480621337891e+00,6.204134970903396606e-02,4.711267948150634766e-01,6.918159872293472290e-02
5.000000000000000000e+01,5.007421970367431641e-01,3.696879744529724121e-01,6.636536121368408203e-01,1.155021667480468750e+00,2.377214908599853516e+00,3.110396564006805420e-01,1.122590899467468262e+00,6.790008395910263062e-02,5.276199579238891602e-01,5.772290378808975220e-02
5.020000000000000284e+01,5.216127634048461914e-01,3.355923593044281006e-01,5.696024298667907715e-01,1.064709067344665527e+00,2.488752126693725586e+00,3.996620476245880127e-01,1.254168033599853516e+00,7.653307169675827026e-02,5.929038524627685547e-01,4.928977042436599731e-02
5.040000000000000568e+01,5.467974543571472168e-01,3.077520728111267090e-01,5.026585459709167480e-01,9.656634330749511719e-01,2.526729106903076172e+00,5.291327834129333496e-01,1.397870063781738281e+00,8.864022791385650635e-02,6.681168675422668457e-01,4.362095147371292114e-02
5.060000000000000142e+01,5.750952363014221191e-01,2.841786742210388184e-01,4.566316902637481689e-01,8.654460310935974121e-01,2.458152294158935547e+00,7.032035589218139648e-01,1.553803682327270508e+00,1.047627255320549011e-01,7.532921433448791504e-01,4.058688879013061523e-02
5.080000000000000426e+01,6.060221195220947266e-01,2.642948925495147705e-01,4.230505824089050293e-01,7.712231278419494629e-01,2.250540494918823242e+00,9.203882217407226562e-01,1.722327470779418945e+00,1.252461075782775879e-01,8.488100767135620117e-01,4.023324325680732727e-02
5.100000000000000000e+01,6.405066251754760742e-01,2.481428682804107666e-01,3.993583917617797852e-01,6.842570304870605469e-01,1.937650084495544434e+00,1.161928653717041016e+00,1.903738617897033691e+00,1.504503190517425537e-01,9.557980298995971680e-01,4.297501966357231140e-02
5.120000000000000284e+01,6.830116510391235352e-01,2.352788597345352173e-01,3.844898641109466553e-01,6.047635078430175781e-01,1.559119462966918945e+00,1.369327187538146973e+00,2.095290184020996094e+00,1.805712878704071045e-01,1.073929786682128906e+00,4.829360917210578918e-02
5.140000000000000568e+01,7.333750128746032715e-01,2.249605506658554077e-01,3.774186074733734131e-01,5.328558087348937988e-01,1.216420054435729980e+00,1.482190966606140137e+00,2.289016485214233398e+00,2.177041172981262207e-01,1.204000234603881836e+00,5.639370903372764587e-02
5.160000000000000142e+01,7.899047732353210449e-01,2.176480144262313843e-01,3.771198987960815430e-01,4.684744179248809814e-01,9.436465501785278320e-01,1.495541453361511230e+00,2.472585201263427734e+00,2.717618942260742188e-01,1.346732497215270996e+00,6.746819615364074707e-02
5.180000000000000426e+01,8.528352379798889160e-01,2.135258764028549194e-01,3.840233981609344482e-01,4.111726582050323486e-01,7.378398776054382324e-01,1.440654277801513672e+00,2.615669012069702148e+00,3.596970438957214355e-01,1.502400755882263184e+00,8.212269097566604614e-02
5.200000000000000000e+01,9.225176572799682617e-01,2.127425521612167358e-01,3.966864645481109619e-01,3.609921336174011230e-01,5.914655923843383789e-01,1.340162038803100586e+00,2.685582160949707031e+00,4.920895695686340332e-01,1.670973896980285645e+00,1.011301949620246887e-01
5.220000000000000284e+01,9.987447857856750488e-01,2.156118154525756836e-01,4.147888422012329102e-01,3.179542422294616699e-01,4.873340129852294922e-01,1.218797564506530762e+00,2.646211147308349609e+00,6.738584041595458984e-01,1.852460622787475586e+00,1.247744485735893250e-01
5.240000000000000568e+01,1.081172108650207520e+00,2.209025174379348755e-01,4.381056129932403564e-01,2.823913395404815674e-01,4.129691720008850098e-01,1.091595411300659180e+00,2.456657171249389648e+00,9.075271487236022949e-01,2.046946525573730469e+00,1.533202379941940308e-01
5.260000000000000142e+01,1.169676423072814941e+00,2.284352779388427734e-01,4.660860598087310791e-01,2.538528740406036377e-01,3.609106838703155518e-01,9.667273759841918945e-01,2.133936405181884766e+00,1.174448251724243164e+00,2.249683856964111328e+00,1.871572434902191162e-01
5.280000000000000426e+01,1.263944864273071289e+00,2.383612096309661865e-01,4.970045685768127441e-01,2.300863564014434814e-01,3.223419189453125000e-01,8.507741689682006836e-01,1.721616625785827637e+00,1.435064315795898438e+00,2.449519872665405273e+00,2.342544347047805786e-01
5.300000000000000000e+01,1.361639261245727539e+00,2.508240938186645508e-01,5.298011898994445801e-01,2.094849050045013428e-01,2.958768308162689209e-01,7.441151142120361328e-01,1.326310396194458008e+00,1.584160923957824707e+00,2.623663187026977539e+00,3.077601790428161621e-01
5.320000000000000284e+01,1.461761832237243652e+00,2.659021019935607910e-01,5.661738514900207520e-01,1.927225887775421143e-01,2.801578044891357422e-01,6.469511985778808594e-01,1.005287766456604004e+00,1.620805144309997559e+00,2.736299037933349609e+00,4.249852299690246582e-01
5.340000000000000568e+01,1.561631321907043457e+00,2.853599786758422852e-01,6.102275848388671875e-01,1.789707690477371216e-01,2.738190889358520508e-01,5.596022605895996094e-01,7.589364051818847656e-01,1.576263666152954102e+00,2.751566171646118164e+00,5.921735763549804688e-01
5.360000000000000142e+01,1.657263517379760742e+00,3.109510242938995361e-01,6.619966626167297363e-01,1.679727733135223389e-01,2.739485800266265869e-01,4.833836555480957031e-01,5.833365917205810547e-01,1.473212242126464844e+00,2.629269123077392578e+00,8.130630254745483398e-01
5.380000000000000426e+01,1.742942452430725098e+00,3.445077538490295410e-01,7.215411067008972168e-01,1.594519913196563721e-01,2.782242894172668457e-01,4.179082810878753662e-01,4.644689261913299561e-01,1.337484955787658691e+00,2.349184274673461914e+00,1.078061580657958984e+00
5.400000000000000000e+01,1.808715701103210449e+00,3.896784782409667969e-01,7.900934219360351562e-01,1.535655558109283447e-01,2.883518636226654053e-01,3.610379993915557861e-01,3.787778615951538086e-01,1.195755720138549805e+00,1.961838006973266602e+00,1.362366199493408203e+00
5.420000000000000284e+01,1.845764756202697754e+00,4.476570785045623779e-01,8.678488135337829590e-01,1.501428633928298950e-01,3.039275109767913818e-01,3.113703727722167969e-01,3.191765248775482178e-01,1.055743336677551270e+00,1.526750087738037109e+00,1.567595481872558594e+00
5.440000000000000568e+01,1.840665936470031738e+00,5.224543809890747070e-01,9.536629915237426758e-01,1.508531123399734497e-01,3.245460987091064453e-01,2.685911953449249268e-01,2.744324803352355957e-01,9.252031445503234863e-01,1.157226681709289551e+00,1.655774950981140137e+00
5.460000000000000142e+01,1.779287338256835938e+00,6.148924231529235840e-01,1.047875642776489258e+00,1.547906398773193359e-01,3.499344289302825928e-01,2.325743585824966431e-01,2.433505654335021973e-01,8.049838542938232422e-01,8.652286529541015625e-01,1.647573471069335938e+00
5.480000000000000426e+01,1.654864311218261719e+00,7.259932756423950195e-01,1.151094555854797363e+00,1.613559871912002563e-01,3.789759576320648193e-01,2.023798078298568726e-01,2.244663685560226440e-01,6.954260468482971191e-01,6.493633389472961426e-01,1.567227721214294434e+00
5.500000000000000000e+01,1.474761962890625000e+00,8.487179875373840332e-01,1.263606190681457520e+00,1.708009541034698486e-01,4.104743897914886475e-01,1.763716936111450195e-01,2.160615324974060059e-01,5.976217985153198242e-01,5.002222061157226562e-01,1.440081477165222168e+00
5.520000000000000284e+01,1.267998576164245605e+00,9.503945708274841309e-01,1.385678172111511230e+00,1.833846271038055420e-01,4.441863000392913818e-01,1.543321311473846436e-01,2.137572169303894043e-01,5.127166509628295898e-01,3.989171385765075684e-01,1.293935179710388184e+00
5.540000000000000568e+01,1.086546540260314941e+00,1.003465533256530762e+00,1.516340255737304688e+00,1.993271559476852417e-01,4.815754294395446777e-01,1.363704502582550049e-01,2.160516381263732910e-01,4.396920502185821533e-01,3.261253833770751953e-01,1.147930264472961426e+00
5.560000000000000142e+01,9.348886013031005859e-01,1.013516664505004883e+00,1.653385162353515625e+00,2.187867313623428345e-01,5.266312360763549805e-01,1.218667030334472656e-01,2.229010909795761108e-01,3.768020272254943848e-01,2.733220756053924561e-01,1.008165359497070312e+00
5.580000000000000426e+01,8.109042644500732422e-01,9.880901575088500977e-01,1.792599797248840332e+00,2.418951839208602905e-01,5.793915987014770508e-01,1.100357323884963989e-01,2.359166741371154785e-01,3.220300972461700439e-01,2.348836362361907959e-01,8.783269524574279785e-01
5.600000000000000000e+01,7.117565870285034180e-01,9.410893917083740234e-01,1.929804682731628418e+00,2.721676230430603027e-01,6.401975750923156738e-01,1.009988412261009216e-01,2.542262077331542969e-01,2.743516266345977783e-01,2.097745686769485474e-01,7.593999505043029785e-01
5.620000000000000284e+01,6.353569030761718750e-01,8.802297115325927734e-01,2.058978319168090820e+00,3.114557862281799316e-01,7.102161049842834473e-01,9.453155100345611572e-02,2.773329615592956543e-01,2.332831770181655884e-01,1.962972730398178101e-01,6.525310277938842773e-01
5.640000000000000568e+01,5.794953107833862305e-01,8.110474944114685059e-01,2.163136959075927734e+00,3.702922463417053223e-01,7.900209426879882812e-01,9.072118252515792847e-02,3.041897714138031006e-01,1.978276520967483521e-01,1.908860355615615845e-01,5.587636828422546387e-01
5.660000000000000142e+01,5.416246652603149414e-01,7.381590008735656738e-01,2.228049516677856445e+00,4.513422250747680664e-01,8.801174163818359375e-01,8.965710550546646118e-02,3.341687023639678955e-01,1.677075177431106567e-01,1.905614882707595825e-01,4.779466688632965088e-01
5.680000000000000426e+01,5.157217383384704590e-01,6.673287153244018555e-01,2.225484848022460938e+00,5.654183626174926758e-01,9.811083674430847168e-01,9.149543195962905884e-02,3.665987253189086914e-01,1.417756378650665283e-01,1.944991350173950195e-01,4.085474014282226562e-01
5.700000000000000000e+01,4.973171055316925049e-01,6.019598841667175293e-01,2.129508018493652344e+00,7.145169973373413086e-01,1.092547059059143066e+00,9.607174992561340332e-02,4.012061357498168945e-01,1.196587383747100830e-01,2.039486467838287354e-01,3.483667671680450439e-01
5.720000000000000284e+01,4.855725467205047607e-01,5.421981215476989746e-01,1.929765462875366211e+00,8.942832350730895996e-01,1.214590430259704590e+00,1.037463173270225525e-01,4.399921596050262451e-01,1.018904000520706177e-01,2.193186581134796143e-01,2.960664629936218262e-01
5.740000000000000568e+01,4.797949492931365967e-01,4.884484410285949707e-01,1.651769995689392090e+00,1.087474107742309570e+00,1.347628593444824219e+00,1.148184165358543396e-01,4.868769645690917969e-01,8.739510923624038696e-02,2.397257685661315918e-01,2.505585551261901855e-01
5.760000000000000142e+01,4.809666872024536133e-01,4.400067627429962158e-01,1.350251197814941406e+00,1.226129174232482910e+00,1.491963148117065430e+00,1.296012997627258301e-01,5.415706038475036621e-01,7.561287283897399902e-02,2.645172178745269775e-01,2.112663686275482178e-01
5.780000000000000426e+01,4.902020990848541260e-01,3.963099122047424316e-01,1.088603138923645020e+00,1.292921423912048340e+00,1.648036241531372070e+00,1.484275609254837036e-01,6.048192977905273438e-01,6.683155149221420288e-02,2.924301624298095703e-01,1.769895553588867188e-01
5.800000000000000000e+01,5.067712068557739258e-01,3.581658601760864258e-01,8.858954906463623047e-01,1.281965970993041992e+00,1.815965890884399414e+00,1.716221868991851807e-01,6.777715086936950684e-01,6.074724718928337097e-02,3.234022855758666992e-01,1.479733586311340332e-01
5.820000000000000284e+01,5.290994644165039062e-01,3.261746168136596680e-01,7.346825599670410156e-01,1.223151087760925293e+00,1.990929603576660156e+00,1.993194520473480225e-01,7.605417370796203613e-01,5.727412924170494080e-02,3.566952347755432129e-01,1.229291856288909912e-01
5.840000000000000568e+01,5.554145574569702148e-01,2.999469935894012451e-01,6.200867295265197754e-01,1.139506220817565918e+00,2.166728019714355469e+00,2.330948412418365479e-01,8.537192940711975098e-01,5.653471127152442932e-02,3.927264809608459473e-01,1.019722744822502136e-01
5.860000000000000142e+01,5.845680236816406250e-01,2.775528430938720703e-01,5.353738665580749512e-01,1.042638421058654785e+00,2.334235429763793945e+00,2.812946736812591553e-01,9.581450223922729492e-01,5.884481593966484070e-02,4.340743124485015869e-01,8.533879369497299194e-02
5.880000000000000426e+01,6.161557435989379883e-01,2.586992979049682617e-01,4.766923487186431885e-01,9.395576119422912598e-01,2.469960212707519531e+00,3.557021319866180420e-01,1.073490619659423828e+00,6.367716193199157715e-02,4.834725558757781982e-01,7.147789746522903442e-02
5.900000000000000000e+01,6.521737575531005859e-01,2.436053603887557983e-01,4.355116784572601318e-01,8.388170003890991211e-01,2.544275045394897461e+00,4.692713022232055664e-01,1.200581789016723633e+00,7.124131172895431519e-02,5.408416986465454102e-01,6.040299683809280396e-02
5.920000000000000284e+01,6.973310112953186035e-01,2.316529452800750732e-01,4.052039086818695068e-01,7.453603148460388184e-01,2.524684906005859375e+00,6.269609928131103516e-01,1.339888215065002441e+00,8.185002207756042480e-02,6.072176098823547363e-01,5.233406275510787964e-02
5.940000000000000568e+01,7.495988607406616211e-01,2.221734970808029175e-01,3.846636116504669189e-01,6.595632433891296387e-01,2.375697135925292969e+00,8.312621116638183594e-01,1.491366982460021973e+00,9.634900838136672974e-02,6.835443973541259766e-01,4.702905938029289246e-02
5.960000000000000142e+01,8.079876899719238281e-01,2.158329337835311890e-01,3.726677596569061279e-01,5.813770294189453125e-01,2.098794460296630859e+00,1.069819569587707520e+00,1.655326247215270996e+00,1.150878965854644775e-01,7.697739005088806152e-01,4.430214688181877136e-02
5.980000000000000426e+01,8.730087876319885254e-01,2.126734405755996704e-01,3.682082593441009521e-01,5.109201669692993164e-01,1.730179309844970703e+00,1.317630529403686523e+00,1.832143902778625488e+00,1.384064704179763794e-01,8.665812611579895020e-01,4.435280337929725647e-02
6.000000000000000000e+01,9.447280764579772949e-01,2.129512727260589600e-01,3.702844083309173584e-01,4.480983614921569824e-01,1.359023094177246094e+00,1.470579147338867188e+00,2.020947694778442383e+00,1.665872186422348022e-01,9.747111201286315918e-01,4.739566147327423096e-02
6.020000000000000284e+01,1.022874474525451660e+00,2.167800515890121460e-01,3.790396749973297119e-01,3.926607370376586914e-01,1.052078723907470703e+00,1.519846916198730469e+00,2.215837001800537109e+00,1.999036818742752075e-01,1.094118118286132812e+00,5.304681509733200073e-02
6.040000000000000568e+01,1.107196331024169922e+00,2.227308154106140137e-01,3.934099972248077393e-01,3.442638814449310303e-01,8.137899637222290039e-01,1.490914463996887207e+00,2.406156778335571289e+00,2.466052174568176270e-01,1.225471496582031250e+00,6.148578971624374390e-02
6.060000000000000142e+01,1.197576880455017090e+00,2.309694737195968628e-01,4.131719172000885010e-01,3.031895756721496582e-01,6.411813497543334961e-01,1.404704451560974121e+00,2.570377588272094727e+00,3.187596797943115234e-01,1.369583845138549805e+00,7.292436063289642334e-02
6.080000000000000426e+01,1.293016195297241211e+00,2.416451275348663330e-01,4.380089938640594482e-01,2.695191800594329834e-01,5.206575989723205566e-01,1.286290287971496582e+00,2.674440622329711914e+00,4.329413175582885742e-01,1.526361227035522461e+00,8.822625875473022461e-02
6.100000000000000000e+01,1.391599416732788086e+00,2.548843920230865479e-01,4.669492542743682861e-01,2.421801686286926270e-01,4.347285032272338867e-01,1.157300353050231934e+00,2.683696985244750977e+00,5.950864553451538086e-01,1.695939064025878906e+00,1.079108640551567078e-01
6.120000000000000284e+01,1.492501974105834961e+00,2.707542479038238525e-01,4.985413253307342529e-01,2.193327248096466064e-01,3.733795583248138428e-01,1.028619408607482910e+00,2.559694051742553711e+00,8.085612654685974121e-01,1.878469228744506836e+00,1.322724372148513794e-01
6.140000000000000568e+01,1.591758251190185547e+00,2.919688224792480469e-01,5.321319103240966797e-01,1.995511353015899658e-01,3.287087678909301758e-01,9.068601727485656738e-01,2.285729646682739258e+00,1.063951969146728516e+00,2.073478221893310547e+00,1.615636646747589111e-01
6.160000000000000142e+01,1.685822486877441406e+00,3.194387555122375488e-01,5.700597167015075684e-01,1.835940480232238770e-01,2.969322204589843750e-01,7.944255471229553223e-01,1.909029722213745117e+00,1.336994528770446777e+00,2.274920940399169922e+00,1.964109838008880615e-01
6.180000000000000426e+01,1.766731739044189453e+00,3.563067018985748291e-01,6.162750124931335449e-01,1.704881787300109863e-01,2.766504585742950439e-01,6.915955543518066406e-01,1.491806507110595703e+00,1.530576229095458984e+00,2.470707416534423828e+00,2.462210357189178467e-01
6.200000000000000000e+01,1.825489997863769531e+00,4.051002264022827148e-01,6.703097820281982422e-01,1.601828783750534058e-01,2.665031254291534424e-01,5.985558629035949707e-01,1.138483524322509766e+00,1.611615538597106934e+00,2.634885549545288086e+00,3.259754180908203125e-01
6.220000000000000284e+01,1.851379871368408203e+00,4.680786728858947754e-01,7.320972084999084473e-01,1.522621363401412964e-01,2.644401192665100098e-01,5.163583755493164062e-01,8.599879741668701172e-01,1.600523710250854492e+00,2.732360363006591797e+00,4.502175450325012207e-01
6.240000000000000568e+01,1.831079840660095215e+00,5.482707023620605469e-01,8.032563924789428711e-01,1.469781696796417236e-01,2.668580114841461182e-01,4.456790387630462646e-01,6.547240018844604492e-01,1.520700454711914062e+00,2.726874589920043945e+00,6.247812509536743164e-01
6.260000000000000142e+01,1.750060081481933594e+00,6.461681127548217773e-01,8.838206529617309570e-01,1.443388313055038452e-01,2.740994989871978760e-01,3.847709298133850098e-01,5.127581357955932617e-01,1.397345423698425293e+00,2.578043222427368164e+00,8.527547121047973633e-01
6.280000000000000426e+01,1.607860326766967773e+00,7.627753019332885742e-01,9.724527001380920410e-01,1.459497064352035522e-01,2.873232960700988770e-01,3.317575454711914062e-01,4.145847856998443604e-01,1.256404638290405273e+00,2.278828144073486328e+00,1.121205925941467285e+00
6.300000000000000000e+01,1.410539984703063965e+00,8.874124884605407715e-01,1.069853663444519043e+00,1.504001915454864502e-01,3.056488037109375000e-01,2.855645716190338135e-01,3.439067602157592773e-01,1.115524053573608398e+00,1.876063227653503418e+00,1.403373599052429199e+00
6.320000000000000284e+01,1.209901213645935059e+00,9.740682840347290039e-01,1.176346302032470703e+00,1.575568914413452148e-01,3.287566006183624268e-01,2.460084408521652222e-01,2.927126288414001465e-01,9.807021021842956543e-01,1.451788425445556641e+00,1.588308095932006836e+00
6.340000000000000568e+01,1.036734223365783691e+00,1.013457655906677246e+00,1.292434334754943848e+00,1.676927953958511353e-01,3.561801910400390625e-01,2.128939181566238403e-01,2.558685839176177979e-01,8.560224771499633789e-01,1.097906708717346191e+00,1.655947685241699219e+00
6.360000000000000142e+01,8.930569291114807129e-01,1.011631727218627930e+00,1.418328166007995605e+00,1.810730993747711182e-01,3.865791261196136475e-01,1.847901940345764160e-01,2.318414300680160522e-01,7.418248057365417480e-01,8.210061788558959961e-01,1.633051276206970215e+00
6.380000000000000426e+01,7.769301533699035645e-01,9.775914549827575684e-01,1.552920937538146973e+00,1.979139000177383423e-01,4.192302525043487549e-01,1.605480015277862549e-01,2.190419137477874756e-01,6.388986110687255859e-01,6.193093657493591309e-01,1.542316913604736328e+00
6.400000000000000000e+01,6.849009394645690918e-01,9.252987504005432129e-01,1.693722486495971680e+00,2.183731049299240112e-01,4.545900821685791016e-01,1.403397917747497559e-01,2.145015597343444824e-01,5.483259558677673340e-01,4.814859926700592041e-01,1.409758925437927246e+00
6.420000000000000284e+01,6.150610446929931641e-01,8.609641194343566895e-01,1.836589694023132324e+00,2.425827383995056152e-01,4.950821995735168457e-01,1.241727247834205627e-01,2.148860096931457520e-01,4.703196883201599121e-01,3.858652710914611816e-01,1.263912439346313477e+00
6.440000000000000568e+01,5.649996995925903320e-01,7.898825407028198242e-01,1.976540803909301758e+00,2.746984958648681641e-01,5.438956618309020996e-01,1.108692213892936707e-01,2.194121479988098145e-01,4.033626317977905273e-01,3.179761767387390137e-01,1.118887305259704590e+00
6.460000000000000853e+01,5.321617126464843750e-01,7.163423299789428711e-01,2.105616569519042969e+00,3.181009292602539062e-01,6.006640195846557617e-01,1.003564968705177307e-01,2.298025488853454590e-01,3.451177179813385010e-01,2.679296731948852539e-01,9.813581109046936035e-01
6.479999999999999716e+01,5.086179375648498535e-01,6.470306515693664551e-01,2.206716537475585938e+00,3.821341991424560547e-01,6.658546924591064453e-01,9.248790144920349121e-02,2.459801435470581055e-01,2.946069836616516113e-01,2.321248650550842285e-01,8.540297746658325195e-01
6.500000000000000000e+01,4.923262298107147217e-01,5.832244157791137695e-01,2.261191368103027344e+00,4.722023904323577881e-01,7.408637404441833496e-01,8.734682202339172363e-02,2.669952213764190674e-01,2.506295442581176758e-01,2.093268632888793945e-01,7.376518249511718750e-01
6.520000000000000284e+01,4.825108349323272705e-01,5.253612995147705078e-01,2.241241455078125000e+00,5.967342853546142578e-01,8.257686495780944824e-01,8.481515944004058838e-02,2.923265993595123291e-01,2.128290534019470215e-01,1.977891325950622559e-01,6.334245800971984863e-01
6.540000000000000568e+01,4.784152507781982422e-01,4.731346964836120605e-01,2.119376420974731445e+00,7.574160099029541016e-01,9.214231371879577637e-01,8.517009764909744263e-02,3.209613561630249023e-01,1.804005056619644165e-01,1.934465616941452026e-01,5.424869060516357422e-01
6.560000000000000853e+01,4.821830689907073975e-01,4.259593188762664795e-01,1.896653413772583008e+00,9.464007616043090820e-01,1.027799606323242188e+00,8.819636702537536621e-02,3.523794412612915039e-01,1.527414619922637939e-01,1.940336525440216064e-01,4.641387760639190674e-01
6.579999999999999716e+01,4.937889277935028076e-01,3.838169872760772705e-01,1.596536397933959961e+00,1.144151210784912109e+00,1.144894242286682129e+00,9.404679387807846069e-02,3.860467374324798584e-01,1.289693266153335571e-01,1.987216472625732422e-01,3.968876898288726807e-01
6.600000000000000000e+01,5.124407410621643066e-01,3.473803400993347168e-01,1.295251488685607910e+00,1.269283890724182129e+00,1.272842645645141602e+00,1.031578332185745239e-01,4.231255352497100830e-01,1.095295250415802002e-01,2.093403786420822144e-01,3.383328020572662354e-01
6.620000000000000284e+01,5.361511111259460449e-01,3.173819780349731445e-01,1.041579008102416992e+00,1.315961480140686035e+00,1.412051677703857422e+00,1.158367544412612915e-01,4.663504958152770996e-01,9.378753602504730225e-02,2.257765829563140869e-01,2.875580489635467529e-01
6.640000000000000568e+01,5.633935928344726562e-01,2.923505604267120361e-01,8.464131355285644531e-01,1.292332887649536133e+00,1.562773704528808594e+00,1.324005126953125000e-01,5.175670385360717773e-01,8.079803735017776489e-02,2.470463961362838745e-01,2.433126568794250488e-01
6.660000000000000853e+01,5.933769345283508301e-01,2.710901200771331787e-01,7.022270560264587402e-01,1.224160194396972656e+00,1.725541830062866211e+00,1.531931906938552856e-01,5.769217610359191895e-01,7.067583501338958740e-02,2.725299000740051270e-01,2.051488161087036133e-01
6.679999999999999716e+01,6.261101961135864258e-01,2.534569799900054932e-01,5.932337045669555664e-01,1.134293198585510254e+00,1.899071693420410156e+00,1.784754544496536255e-01,6.456034183502197266e-01,6.341040879487991333e-02,3.010935783386230469e-01,1.720560640096664429e-01
6.700000000000000000e+01,6.650612950325012207e-01,2.393570989370346069e-01,5.137596130371093750e-01,1.032948970794677734e+00,2.078166007995605469e+00,2.084260135889053345e-01,7.242614030838012695e-01,5.890492722392082214e-02,3.325371742248535156e-01,1.439099907875061035e-01
6.720000000000000284e+01,7.127168774604797363e-01,2.282168269157409668e-01,4.585562646389007568e-01,9.277384877204895020e-01,2.254552841186523438e+00,2.480629682540893555e-01,8.127642869949340820e-01,5.691739171743392944e-02,3.662586212158203125e-01,1.196874156594276428e-01
6.740000000000000568e+01,7.669417262077331543e-01,2.196763455867767334e-01,4.192152321338653564e-01,8.264439105987548828e-01,2.414077281951904297e+00,3.067346811294555664e-01,9.122660756111145020e-01,5.789560824632644653e-02,4.032918214797973633e-01,9.982649981975555420e-02
6.760000000000000853e+01,8.272536993026733398e-01,2.143243551254272461e-01,3.907203376293182373e-01,7.326991558074951172e-01,2.528909683227539062e+00,3.984606564044952393e-01,1.022779107093811035e+00,6.161313131451606750e-02,4.462260901927947998e-01,8.380620181560516357e-02
6.779999999999999716e+01,8.943728208541870117e-01,2.121905833482742310e-01,3.718995451927185059e-01,6.467636823654174805e-01,2.567531108856201172e+00,5.324231386184692383e-01,1.144679188728332520e+00,6.797134876251220703e-02,4.972245991230010986e-01,7.052987813949584961e-02
6.800000000000000000e+01,9.681727290153503418e-01,2.135956436395645142e-01,3.616113066673278809e-01,5.687184333801269531e-01,2.495908260345458984e+00,7.124553322792053223e-01,1.278694629669189453e+00,7.716231793165206909e-02,5.562410950660705566e-01,6.007033959031105042e-02
6.820000000000000284e+01,1.048335194587707520e+00,2.180608958005905151e-01,3.587864339351654053e-01,4.985733032226562500e-01,2.281185150146484375e+00,9.366009831428527832e-01,1.424863338470458984e+00,8.995339274406433105e-02,6.246411800384521484e-01,5.257877707481384277e-02
6.840000000000000568e+01,1.134597897529602051e+00,2.247056216001510620e-01,3.624053597450256348e-01,4.362466931343078613e-01,1.959164738655090332e+00,1.185306549072265625e+00,1.583356857299804688e+00,1.068222448229789734e-01,7.030655741691589355e-01,4.788265749812126160e-02
6.860000000000000853e+01,1.226855993270874023e+00,2.336794584989547729e-01,3.721588551998138428e-01,3.816191256046295166e-01,1.570249080657958984e+00,1.397155046463012695e+00,1.754472970962524414e+00,1.281241029500961304e-01,7.912865877151489258e-01,4.567771032452583313e-02
6.879999999999999716e+01,1.323511481285095215e+00,2.451439201831817627e-01,3.875021040439605713e-01,3.341401815414428711e-01,1.219027400016784668e+00,1.511574864387512207e+00,1.938543796539306641e+00,1.542138159275054932e-01,8.903940916061401367e-01,4.637726768851280212e-02
6.900000000000000000e+01,1.423038363456726074e+00,2.592017352581024170e-01,4.081082940101623535e-01,2.939172983169555664e-01,9.397476911544799805e-01,1.524438142776489258e+00,2.132101297378540039e+00,1.852727234363555908e-01,1.000765323638916016e+00,4.995134845376014709e-02
6.920000000000000284e+01,1.523963332176208496e+00,2.764039635658264160e-01,4.337221682071685791e-01,2.610296308994293213e-01,7.291612625122070312e-01,1.467511892318725586e+00,2.325424671173095703e+00,2.252104580402374268e-01,1.122528553009033203e+00,5.616595596075057983e-02
6.940000000000000568e+01,1.622215747833251953e+00,2.994825243949890137e-01,4.631704986095428467e-01,2.341684550046920776e-01,5.799168348312377930e-01,1.363630771636962891e+00,2.504649400711059570e+00,2.839227914810180664e-01,1.256427645683288574e+00,6.521645933389663696e-02
6.960000000000000853e+01,1.714240550994873047e+00,3.289545178413391113e-01,4.950857162475585938e-01,2.115903496742248535e-01,4.749104678630828857e-01,1.237810611724853516e+00,2.637618541717529297e+00,3.794528245925903320e-01,1.403120756149291992e+00,7.735984772443771362e-02
6.979999999999999716e+01,1.790089607238769531e+00,3.692282736301422119e-01,5.293010473251342773e-01,1.922371089458465576e-01,3.996679782867431641e-01,1.106989860534667969e+00,2.691103935241699219e+00,5.206014513969421387e-01,1.562332749366760254e+00,9.359997510910034180e-02
7.000000000000000000e+01,1.840819478034973145e+00,4.219190478324890137e-01,5.684586763381958008e-01,1.766041964292526245e-01,3.468377590179443359e-01,9.790280461311340332e-01,2.628218173980712891e+00,7.118971347808837891e-01,1.734399795532226562e+00,1.142946630716323853e-01
7.020000000000000284e+01,1.854798197746276855e+00,4.901035428047180176e-01,6.157918572425842285e-01,1.637869328260421753e-01,3.077796995639801025e-01,8.601834177970886230e-01,2.412107467651367188e+00,9.523067474365234375e-01,1.919405460357666016e+00,1.397099196910858154e-01
7.040000000000000568e+01,1.818474292755126953e+00,5.757765769958496094e-01,6.709173917770385742e-01,1.537216901779174805e-01,2.811131477355957031e-01,7.509288191795349121e-01,2.073506832122802734e+00,1.221785187721252441e+00,2.115819931030273438e+00,1.701191216707229614e-01
7.060000000000000853e+01,1.717607617378234863e+00,6.791421771049499512e-01,7.340178489685058594e-01,1.460927724838256836e-01,2.654309272766113281e-01,6.514462828636169434e-01,1.655849695205688477e+00,1.462688207626342773e+00,2.316746711730957031e+00,2.071996927261352539e-01
7.079999999999999716e+01,1.558783888816833496e+00,7.998439073562622070e-01,8.066613674163818359e-01,1.411172747611999512e-01,2.592932283878326416e-01,5.623611211776733398e-01,1.270284771919250488e+00,1.595278739929199219e+00,2.509308815002441406e+00,2.608515918254852295e-01
7.100000000000000000e+01,1.351495504379272461e+00,9.205309152603149414e-01,8.889395594596862793e-01,1.387253999710083008e-01,2.591682672500610352e-01,4.848840236663818359e-01,9.613738656044006348e-01,1.617568016052246094e+00,2.661033868789672852e+00,3.498451411724090576e-01
7.120000000000000284e+01,1.157287955284118652e+00,9.931398034095764160e-01,9.793658256530761719e-01,1.406675875186920166e-01,2.632713615894317627e-01,4.183515608310699463e-01,7.269002199172973633e-01,1.562279462814331055e+00,2.738697528839111328e+00,4.846416711807250977e-01
7.140000000000000568e+01,9.920148849487304688e-01,1.020319342613220215e+00,1.078725576400756836e+00,1.452989727258682251e-01,2.730633318424224854e-01,3.606158792972564697e-01,5.612242221832275391e-01,1.452617645263671875e+00,2.705011844635009766e+00,6.705442667007446289e-01
7.160000000000000853e+01,8.562749624252319336e-01,1.007160425186157227e+00,1.187453269958496094e+00,1.526975333690643311e-01,2.884420156478881836e-01,3.102795779705047607e-01,4.485201537609100342e-01,1.315019845962524414e+00,2.517481088638305664e+00,9.104734063148498535e-01
7.179999999999999716e+01,7.470635175704956055e-01,9.665428996086120605e-01,1.305935859680175781e+00,1.631288230419158936e-01,3.088388144969940186e-01,2.667605876922607422e-01,3.672230839729309082e-01,1.173260688781738281e+00,2.189693689346313477e+00,1.185643434524536133e+00
7.200000000000000000e+01,6.615037918090820312e-01,9.097811579704284668e-01,1.434351682662963867e+00,1.768731772899627686e-01,3.338982760906219482e-01,2.298149615526199341e-01,3.100571632385253906e-01,1.034523606300354004e+00,1.765798926353454590e+00,1.460705399513244629e+00
7.220000000000000284e+01,5.975354313850402832e-01,8.426132798194885254e-01,1.571928501129150391e+00,1.941622048616409302e-01,3.626483082771301270e-01,1.987381577491760254e-01,2.676197886466979980e-01,9.054716825485229492e-01,1.354430913925170898e+00,1.619518160820007324e+00
7.240000000000000568e+01,5.527126193046569824e-01,7.700366973876953125e-01,1.716115713119506836e+00,2.151546478271484375e-01,3.939826786518096924e-01,1.720749288797378540e-01,2.386349886655807495e-01,7.868205904960632324e-01,1.019246101379394531e+00,1.661749839782714844e+00
7.260000000000000853e+01,5.234324336051940918e-01,6.967002153396606445e-01,1.862763285636901855e+00,2.400036603212356567e-01,4.275086224079132080e-01,1.492150723934173584e-01,2.215882092714309692e-01,6.789011359214782715e-01,7.612659931182861328e-01,1.619091391563415527e+00
7.279999999999999716e+01,5.020278096199035645e-01,6.287335753440856934e-01,2.006038665771484375e+00,2.729144692420959473e-01,4.645084142684936523e-01,1.305409520864486694e-01,2.147509008646011353e-01,5.828918814659118652e-01,5.774770975112915039e-01,1.514128446578979492e+00
7.300000000000000000e+01,4.876659512519836426e-01,5.663362741470336914e-01,2.137518644332885742e+00,3.181918859481811523e-01,5.086254477500915527e-01,1.155596077442169189e-01,2.132429182529449463e-01,4.999948740005493164e-01,4.541758298873901367e-01,1.373748421669006348e+00
7.320000000000000284e+01,4.795624911785125732e-01,5.100300908088684082e-01,2.239800930023193359e+00,3.847197890281677246e-01,5.605146288871765137e-01,1.032672673463821411e-01,2.162016034126281738e-01,4.287464618682861328e-01,3.658349812030792236e-01,1.227659106254577637e+00
7.340000000000000568e+01,4.775303006172180176e-01,4.591713249683380127e-01,2.291895151138305664e+00,4.795727133750915527e-01,6.205327510833740234e-01,9.385240823030471802e-02,2.240911126136779785e-01,3.671954870223999023e-01,3.044023811817169189e-01,1.083294153213500977e+00
7.360000000000000853e+01,4.835872650146484375e-01,4.131700992584228516e-01,2.265723943710327148e+00,6.100595593452453613e-01,6.896197795867919922e-01,8.701973408460617065e-02,2.380420118570327759e-01,3.136582374572753906e-01,2.579693198204040527e-01,9.482139945030212402e-01
7.379999999999999716e+01,4.974013864994049072e-01,3.725222945213317871e-01,2.132956266403198242e+00,7.777440547943115234e-01,7.685674428939819336e-01,8.285682648420333862e-02,2.571437954902648926e-01,2.670280635356903076e-01,2.256164103746414185e-01,8.237006664276123047e-01
7.400000000000000000e+01,5.178228020668029785e-01,3.376925289630889893e-01,1.898332834243774414e+00,9.733666181564331055e-01,8.577011823654174805e-01,8.140631765127182007e-02,2.810045480728149414e-01,2.270041108131408691e-01,2.058155685663223267e-01,7.101995348930358887e-01
7.420000000000000284e+01,5.426937937736511230e-01,3.093154430389404297e-01,1.585671424865722656e+00,1.176053285598754883e+00,9.577863812446594238e-01,8.291759341955184937e-02,3.083614408969879150e-01,1.923795640468597412e-01,1.968154609203338623e-01,6.090377569198608398e-01
7.440000000000000568e+01,5.707761645317077637e-01,2.853702008724212646e-01,1.279901981353759766e+00,1.298117160797119141e+00,1.068413257598876953e+00,8.690015226602554321e-02,3.388203680515289307e-01,1.630793064832687378e-01,1.937817186117172241e-01,5.214494466781616211e-01
7.460000000000000853e+01,6.015189886093139648e-01,2.651465833187103271e-01,1.025605797767639160e+00,1.337679862976074219e+00,1.189984321594238281e+00,9.387093782424926758e-02,3.716129064559936523e-01,1.377631425857543945e-01,1.954643726348876953e-01,4.460721015930175781e-01
7.479999999999999716e+01,6.355658769607543945e-01,2.486560344696044922e-01,8.302130699157714844e-01,1.309237122535705566e+00,1.322550415992736816e+00,1.042194142937660217e-01,4.067823886871337891e-01,1.163472160696983337e-01,2.013217657804489136e-01,3.813075423240661621e-01
7.500000000000000000e+01,6.772023439407348633e-01,2.354618757963180542e-01,6.866605281829833984e-01,1.236516118049621582e+00,1.466740131378173828e+00,1.182815283536911011e-01,4.464609920978546143e-01,9.918288886547088623e-02,2.134880721569061279e-01,3.248164355754852295e-01
7.520000000000000284e+01,7.268819808959960938e-01,2.249201983213424683e-01,5.787463784217834473e-01,1.142636299133300781e+00,1.622824907302856445e+00,1.363794356584548950e-01,4.945594966411590576e-01,8.510048687458038330e-02,2.312610298395156860e-01,2.758638262748718262e-01
7.540000000000000568e+01,7.829050421714782715e-01,2.172347009181976318e-01,5.007706880569458008e-01,1.037772774696350098e+00,1.791039943695068359e+00,1.588506996631622314e-01,5.505533218383789062e-01,7.377151399850845337e-02,2.537447810173034668e-01,2.333276271820068359e-01
7.560000000000000853e+01,8.452784419059753418e-01,2.127490341663360596e-01,4.464034438133239746e-01,9.302288293838500977e-01,1.969009757041931152e+00,1.859194040298461914e-01,6.153185963630676270e-01,6.541614234447479248e-02,2.800726890563964844e-01,1.964884549379348755e-01
7.579999999999999716e+01,9.144459366798400879e-01,2.115824818611145020e-01,4.073988199234008789e-01,8.273963332176208496e-01,2.150313138961791992e+00,2.177430987358093262e-01,6.898713111877441406e-01,5.977536365389823914e-02,3.094268441200256348e-01,1.647683382034301758e-01
7.600000000000000000e+01,9.902446866035461426e-01,2.140428125858306885e-01,3.793240487575531006e-01,7.323052287101745605e-01,2.325983285903930664e+00,2.628172934055328369e-01,7.742164134979248047e-01,5.669689550995826721e-02,3.414637744426727295e-01,1.376473903656005859e-01
7.620000000000000284e+01,1.072373747825622559e+00,2.191108465194702148e-01,3.610203564167022705e-01,6.452097892761230469e-01,2.477277755737304688e+00,3.305996954441070557e-01,8.691270947456359863e-01,5.642160773277282715e-02,3.757347464561462402e-01,1.144067719578742981e-01
7.640000000000000568e+01,1.160507082939147949e+00,2.263993620872497559e-01,3.513551950454711914e-01,5.662193298339843750e-01,2.572610616683959961e+00,4.371694922447204590e-01,9.752213358879089355e-01,5.911372229456901550e-02,4.139322042465209961e-01,9.574728459119796753e-02
7.660000000000000853e+01,1.254660606384277344e+00,2.360823303461074829e-01,3.492154181003570557e-01,4.953058958053588867e-01,2.579129457473754883e+00,5.883727073669433594e-01,1.092395663261413574e+00,6.436715275049209595e-02,4.590975344181060791e-01,8.047062903642654419e-02
7.680000000000001137e+01,1.352629780769348145e+00,2.482925206422805786e-01,3.533169925212860107e-01,4.324989020824432373e-01,2.461360692977905273e+00,7.872138619422912598e-01,1.221382975578308105e+00,7.237328588962554932e-02,5.121199488639831543e-01,6.790547817945480347e-02
7.700000000000000000e+01,1.453186750411987305e+00,2.631334960460662842e-01,3.632940948009490967e-01,3.778160512447357178e-01,2.204322576522827148e+00,1.025336503982543945e+00,1.362654805183410645e+00,8.356111496686935425e-02,5.732680559158325195e-01,5.821252614259719849e-02
7.720000000000000284e+01,1.554011106491088867e+00,2.819240093231201172e-01,3.788370490074157715e-01,3.303087353706359863e-01,1.850198864936828613e+00,1.280093908309936523e+00,1.516161561012268066e+00,9.869174659252166748e-02,6.441673040390014648e-01,5.141762271523475647e-02
7.740000000000000568e+01,1.650983095169067383e+00,3.068313896656036377e-01,3.995558619499206543e-01,2.899549007415771484e-01,1.459421157836914062e+00,1.461088299751281738e+00,1.682142376899719238e+00,1.181142404675483704e-01,7.250663042068481445e-01,4.736407846212387085e-02
7.760000000000000853e+01,1.738918066024780273e+00,3.392852246761322021e-01,4.252716302871704102e-01,2.568401396274566650e-01,1.127103090286254883e+00,1.538731575012207031e+00,1.860905408859252930e+00,1.421825140714645386e-01,8.158798813819885254e-01,4.583114013075828552e-02
7.780000000000001137e+01,1.808488965034484863e+00,3.830481767654418945e-01,4.547795951366424561e-01,2.297291010618209839e-01,8.659100532531738281e-01,1.527713179588317871e+00,2.051223278045654297e+00,1.711380183696746826e-01,9.179006218910217285e-01,4.732687771320343018e-02
7.800000000000000000e+01,1.850071310997009277e+00,4.396661221981048584e-01,4.867355227470397949e-01,2.069400846958160400e-01,6.735545396804809570e-01,1.452293515205383301e+00,2.246606588363647461e+00,2.053479999303817749e-01,1.031104326248168945e+00,5.155805870890617371e-02
7.820000000000000284e+01,1.851042270660400391e+00,5.128987431526184082e-01,5.209718346595764160e-01,1.874062716960906982e-01,5.396099090576171875e-01,1.336805820465087891e+00,2.435781002044677734e+00,2.545606195926666260e-01,1.155845999717712402e+00,5.847046151757240295e-02
7.840000000000000568e+01,1.797244787216186523e+00,6.038300991058349609e-01,5.600806474685668945e-01,1.716562807559967041e-01,4.447296559810638428e-01,1.206125736236572266e+00,2.593331575393676758e+00,3.327383995056152344e-01,1.292908668518066406e+00,6.826723366975784302e-02
7.860000000000000853e+01,1.679104566574096680e+00,7.135162949562072754e-01,6.073951721191406250e-01,1.587318480014801025e-01,3.764942288398742676e-01,1.074095129966735840e+00,2.685661554336547852e+00,4.540093541145324707e-01,1.442664384841918945e+00,8.143331110477447510e-02
7.880000000000001137e+01,1.504190683364868164e+00,8.366979956626892090e-01,6.624238491058349609e-01,1.485232263803482056e-01,3.276130259037017822e-01,9.474344849586486816e-01,2.677689075469970703e+00,6.239664554595947266e-01,1.605071425437927246e+00,9.878011047840118408e-02
7.900000000000000000e+01,1.295226216316223145e+00,9.445741176605224609e-01,7.254860997200012207e-01,1.407848447561264038e-01,2.922471463680267334e-01,8.302275538444519043e-01,2.530599594116210938e+00,8.455362319946289062e-01,1.780510902404785156e+00,1.206823065876960754e-01
7.920000000000000284e+01,1.108715057373046875e+00,1.003980398178100586e+00,7.981589436531066895e-01,1.357358396053314209e-01,2.689476907253265381e-01,7.227920889854431152e-01,2.237808942794799805e+00,1.106430053710937500e+00,1.968780398368835449e+00,1.473478674888610840e-01
7.940000000000000568e+01,9.530004262924194336e-01,1.018703699111938477e+00,8.805231451988220215e-01,1.332495510578155518e-01,2.563065886497497559e-01,6.253307461738586426e-01,1.844153404235839844e+00,1.380333900451660156e+00,2.167430639266967773e+00,1.790861189365386963e-01
7.960000000000000853e+01,8.249396085739135742e-01,9.967849254608154297e-01,9.714218378067016602e-01,1.348077505826950073e-01,2.527243793010711670e-01,5.387770533561706543e-01,1.432459354400634766e+00,1.558335304260253906e+00,2.366680622100830078e+00,2.203155606985092163e-01
7.980000000000001137e+01,7.223114967346191406e-01,9.515499472618103027e-01,1.071425199508666992e+00,1.392111778259277344e-01,2.538454532623291016e-01,4.642559587955474854e-01,1.089398860931396484e+00,1.622405052185058594e+00,2.551233291625976562e+00,2.810968458652496338e-01
8.000000000000000000e+01,6.428194046020507812e-01,8.916382193565368652e-01,1.180858254432678223e+00,1.463938504457473755e-01,2.591316103935241699e-01,4.003489017486572266e-01,8.212928771972656250e-01,1.598721504211425781e+00,2.686160326004028320e+00,3.813670575618743896e-01
8.020000000000000284e+01,5.842603445053100586e-01,8.227373957633972168e-01,1.300102114677429199e+00,1.566270589828491211e-01,2.705750465393066406e-01,3.446119129657745361e-01,6.262987852096557617e-01,1.509378552436828613e+00,2.737588405609130859e+00,5.290307998657226562e-01
8.040000000000000568e+01,5.441743135452270508e-01,7.496107816696166992e-01,1.429389357566833496e+00,1.701926141977310181e-01,2.873569130897521973e-01,2.959604263305664062e-01,4.927584528923034668e-01,1.380297541618347168e+00,2.667311429977416992e+00,7.286347150802612305e-01
8.060000000000000853e+01,5.171265006065368652e-01,6.777334809303283691e-01,1.568989276885986328e+00,1.873710751533508301e-01,3.091213107109069824e-01,2.541535794734954834e-01,3.989554643630981445e-01,1.238395452499389648e+00,2.438802480697631836e+00,9.778859019279479980e-01
8.080000000000001137e+01,4.977118670940399170e-01,6.113042235374450684e-01,1.715879440307617188e+00,2.083120048046112061e-01,3.352557122707366943e-01,2.186751067638397217e-01,3.322408795356750488e-01,1.097146391868591309e+00,2.087300300598144531e+00,1.255792260169982910e+00
8.100000000000000000e+01,4.851047992706298828e-01,5.504599213600158691e-01,1.865564584732055664e+00,2.331691533327102661e-01,3.647795617580413818e-01,1.887706965208053589e-01,2.832065820693969727e-01,9.632148742675781250e-01,1.657058238983154297e+00,1.498323321342468262e+00
8.120000000000000284e+01,4.785521924495697021e-01,4.956572651863098145e-01,2.013033151626586914e+00,2.654531002044677734e-01,3.967165350914001465e-01,1.629807054996490479e-01,2.483415454626083374e-01,8.395504355430603027e-01,1.263679981231689453e+00,1.629875540733337402e+00
8.140000000000000568e+01,4.784637391567230225e-01,4.463754892349243164e-01,2.150659322738647461e+00,3.093927502632141113e-01,4.308154284954071045e-01,1.409807056188583374e-01,2.261133193969726562e-01,7.264652252197265625e-01,9.496369361877441406e-01,1.649137258529663086e+00
8.160000000000000853e+01,4.866489470005035400e-01,4.017271697521209717e-01,2.260460138320922852e+00,3.747119009494781494e-01,4.688738584518432617e-01,1.232544034719467163e-01,2.148930877447128296e-01,6.249619722366333008e-01,7.119334340095520020e-01,1.589696645736694336e+00
8.180000000000001137e+01,5.023520588874816895e-01,3.626018464565277100e-01,2.320683479309082031e+00,4.689615070819854736e-01,5.149533152580261230e-01,1.088793203234672546e-01,2.110931575298309326e-01,5.361350774765014648e-01,5.446408987045288086e-01,1.475292921066284180e+00
8.200000000000000000e+01,5.240590572357177734e-01,3.296147584915161133e-01,2.302726268768310547e+00,5.997611284255981445e-01,5.688439607620239258e-01,9.721980988979339600e-02,2.121223360300064087e-01,4.596579074859619141e-01,4.323121607303619385e-01,1.332631230354309082e+00
8.220000000000000284e+01,5.498930811882019043e-01,3.026180863380432129e-01,2.177665233612060547e+00,7.688429355621337891e-01,6.308424472808837891e-01,8.838430047035217285e-02,2.171753644943237305e-01,3.940273225307464600e-01,3.511725664138793945e-01,1.187408804893493652e+00
8.240000000000000568e+01,5.787086486816406250e-01,2.796798348426818848e-01,1.945502400398254395e+00,9.678538441658020020e-01,7.023973464965820312e-01,8.218959718942642212e-02,2.284209877252578735e-01,3.368151485919952393e-01,2.938178479671478271e-01,1.045844793319702148e+00
8.260000000000000853e+01,6.100379228591918945e-01,2.603432536125183105e-01,1.632671475410461426e+00,1.176238775253295898e+00,7.837585806846618652e-01,7.861103862524032593e-02,2.453228086233139038e-01,2.871762514114379883e-01,2.510475814342498779e-01,9.137833118438720703e-01
8.280000000000001137e+01,6.453676819801330566e-01,2.447331398725509644e-01,1.315864324569702148e+00,1.309058070182800293e+00,8.753609657287597656e-01,7.777515798807144165e-02,2.670238912105560303e-01,2.440526932477951050e-01,2.220424562692642212e-01,7.924580574035644531e-01
8.300000000000000000e+01,6.894480586051940918e-01,2.323804050683975220e-01,1.049632906913757324e+00,1.358205199241638184e+00,9.780589938163757324e-01,7.989220321178436279e-02,2.928543686866760254e-01,2.069157958030700684e-01,2.051638364791870117e-01,6.825147271156311035e-01
8.320000000000000284e+01,7.408934831619262695e-01,2.224256992340087891e-01,8.440304994583129883e-01,1.334931850433349609e+00,1.091475486755371094e+00,8.448477834463119507e-02,3.218988180160522461e-01,1.751022785902023315e-01,1.981726288795471191e-01,5.850226879119873047e-01
8.340000000000000568e+01,7.985174655914306641e-01,2.155716121196746826e-01,6.927302479743957520e-01,1.263898134231567383e+00,1.216017723083496094e+00,9.208796173334121704e-02,3.536418080329895020e-01,1.479143649339675903e-01,1.964556425809860229e-01,5.009001493453979492e-01
8.360000000000000853e+01,8.627036809921264648e-01,2.119196355342864990e-01,5.804553031921386719e-01,1.168523430824279785e+00,1.351933002471923828e+00,1.031685099005699158e-01,3.876149058341979980e-01,1.245937123894691467e-01,1.992360651493072510e-01,4.285817742347717285e-01
8.380000000000001137e+01,9.336588382720947266e-01,2.116687595844268799e-01,4.990370273590087891e-01,1.061504364013671875e+00,1.499545812606811523e+00,1.180467456579208374e-01,4.252442717552185059e-01,1.056415885686874390e-01,2.068370133638381958e-01,3.661659955978393555e-01
8.400000000000000000e+01,1.011196732521057129e+00,2.151332348585128784e-01,4.420413374900817871e-01,9.513893723487854004e-01,1.659165024757385254e+00,1.370560675859451294e-01,4.696605205535888672e-01,9.027535468339920044e-02,2.205585837364196777e-01,3.118325173854827881e-01
8.420000000000000284e+01,1.094913601875305176e+00,2.207674682140350342e-01,4.013090431690216064e-01,8.456693291664123535e-01,1.831055760383605957e+00,1.605383604764938354e-01,5.219501852989196777e-01,7.762559503316879272e-02,2.395812422037124634e-01,2.646310627460479736e-01
8.440000000000000568e+01,1.184730172157287598e+00,2.286723107099533081e-01,3.718644678592681885e-01,7.478449344635009766e-01,2.012292385101318359e+00,1.886952966451644897e-01,5.824043154716491699e-01,6.786141544580459595e-02,2.633108496665954590e-01,2.239281535148620605e-01
8.460000000000000853e+01,1.280161023139953613e+00,2.390060871839523315e-01,3.524900674819946289e-01,6.581823825836181641e-01,2.195661306381225586e+00,2.222141027450561523e-01,6.523781418800354004e-01,6.093025207519531250e-02,2.903869748115539551e-01,1.884050667285919189e-01
8.480000000000001137e+01,1.378864288330078125e+00,2.519059777259826660e-01,3.420276045799255371e-01,5.768107175827026367e-01,2.371830940246582031e+00,2.704932987689971924e-01,7.322764992713928223e-01,5.671891570091247559e-02,3.205760121345520020e-01,1.581994295120239258e-01
8.500000000000000000e+01,1.479954123497009277e+00,2.674491703510284424e-01,3.393252789974212646e-01,5.036852955818176270e-01,2.516762256622314453e+00,3.458759486675262451e-01,8.221719861030578613e-01,5.507703498005867004e-02,3.532296717166900635e-01,1.322108209133148193e-01
8.520000000000000284e+01,1.580236196517944336e+00,2.878072857856750488e-01,3.428762257099151611e-01,4.390315413475036621e-01,2.598802804946899414e+00,4.620437026023864746e-01,9.231307506561279297e-01,5.642521753907203674e-02,3.880681991577148438e-01,1.100519597530364990e-01
8.540000000000000568e+01,1.675879001617431641e+00,3.143791556358337402e-01,3.520941436290740967e-01,3.830749988555908203e-01,2.584710121154785156e+00,6.241127252578735352e-01,1.035119056701660156e+00,6.046646460890769958e-02,4.272947013378143311e-01,9.244827181100845337e-02
8.560000000000000853e+01,1.760159373283386230e+00,3.495976030826568604e-01,3.669354617595672607e-01,3.343413174152374268e-01,2.437353134155273438e+00,8.348627686500549316e-01,1.158594727516174316e+00,6.717382371425628662e-02,4.745995402336120605e-01,7.792686671018600464e-02
8.580000000000001137e+01,1.823727369308471680e+00,3.965012431144714355e-01,3.868382573127746582e-01,2.925476431846618652e-01,2.155407428741455078e+00,1.081707000732421875e+00,1.294309139251708984e+00,7.674584537744522095e-02,5.297902822494506836e-01,6.614391505718231201e-02
8.600000000000000000e+01,1.855974197387695312e+00,4.573343098163604736e-01,4.118178784847259521e-01,2.579991817474365234e-01,1.778010964393615723e+00,1.339595317840576172e+00,1.442255258560180664e+00,8.996000140905380249e-02,5.935502648353576660e-01,5.734962970018386841e-02
8.620000000000000284e+01,1.844581604003906250e+00,5.351198911666870117e-01,4.408510625362396240e-01,2.297737002372741699e-01,1.390767335891723633e+00,1.503172755241394043e+00,1.602555871009826660e+00,1.073138639330863953e-01,6.671211719512939453e-01,5.131573602557182312e-02
8.640000000000000568e+01,1.774006009101867676e+00,6.308797597885131836e-01,4.724197685718536377e-01,2.059541344642639160e-01,1.069368720054626465e+00,1.558940291404724121e+00,1.775685429573059082e+00,1.291562616825103760e-01,7.506523728370666504e-01,4.793777316808700562e-02
8.660000000000000853e+01,1.639047265052795410e+00,7.466158866882324219e-01,5.059552788734436035e-01,1.855070590972900391e-01,8.189544677734375000e-01,1.532736301422119141e+00,1.961629867553710938e+00,1.557950824499130249e-01,8.444558978080749512e-01,4.722604900598526001e-02
8.680000000000001137e+01,1.448816299438476562e+00,8.718130588531494141e-01,5.435593724250793457e-01,1.690839231014251709e-01,6.375840306282043457e-01,1.445476889610290527e+00,2.156379461288452148e+00,1.874759346246719360e-01,9.496137499809265137e-01,4.959854483604431152e-02
8.700000000000000000e+01,1.242731571197509766e+00,9.674720168113708496e-01,5.895068049430847168e-01,1.555820405483245850e-01,5.127134323120117188e-01,1.322509884834289551e+00,2.349989891052246094e+00,2.291042655706405640e-01,1.065858244895935059e+00,5.454697459936141968e-02
8.720000000000000284e+01,1.063338756561279297e+00,1.014513254165649414e+00,6.431092023849487305e-01,1.447523534297943115e-01,4.233233928680419922e-01,1.188793063163757324e+00,2.527237415313720703e+00,2.906697690486907959e-01,1.193876266479492188e+00,6.223624572157859802e-02
8.740000000000000568e+01,9.147044420242309570e-01,1.018103718757629395e+00,7.044695019721984863e-01,1.364057064056396484e-01,3.594855666160583496e-01,1.055403351783752441e+00,2.654407262802124023e+00,3.910560309886932373e-01,1.334258437156677246e+00,7.283197343349456787e-02
8.760000000000000853e+01,7.939925193786621094e-01,9.876928329467773438e-01,7.754696011543273926e-01,1.308344751596450806e-01,3.130262792110443115e-01,9.291297197341918945e-01,2.698163032531738281e+00,5.378617644309997559e-01,1.487308859825134277e+00,8.715219795703887939e-02
8.780000000000001137e+01,6.977943778038024902e-01,9.376699328422546387e-01,8.560266494750976562e-01,1.277837008237838745e-01,2.799534499645233154e-01,8.125125169754028320e-01,2.621079444885253906e+00,7.353466749191284180e-01,1.653001427650451660e+00,1.057519465684890747e-01
8.800000000000000000e+01,6.241872906684875488e-01,8.745919466018676758e-01,9.459235072135925293e-01,1.281196475028991699e-01,2.587820291519165039e-01,7.058250904083251953e-01,2.388394117355346680e+00,9.804752469062805176e-01,1.831752657890319824e+00,1.289899796247482300e-01
8.820000000000000284e+01,5.709658861160278320e-01,8.037937879562377930e-01,1.044785261154174805e+00,1.317952871322631836e-01,2.481304556131362915e-01,6.095560193061828613e-01,2.039638757705688477e+00,1.251966714859008789e+00,2.023326635360717773e+00,1.570566296577453613e-01
8.840000000000000568e+01,5.354120731353759766e-01,7.300248742103576660e-01,1.153143644332885742e+00,1.382172405719757080e-01,2.453596740961074829e-01,5.247661471366882324e-01,1.617716193199157715e+00,1.481625080108642578e+00,2.222342967987060547e+00,1.903313845396041870e-01
8.860000000000000853e+01,5.104824900627136230e-01,6.594723463058471680e-01,1.271438241004943848e+00,1.476635634899139404e-01,2.472032010555267334e-01,4.518120884895324707e-01,1.237669825553894043e+00,1.603880405426025391e+00,2.418704032897949219e+00,2.361969798803329468e-01
8.880000000000001137e+01,4.929840862751007080e-01,5.944244265556335449e-01,1.399963140487670898e+00,1.604158431291580200e-01,2.534826099872589111e-01,3.890968263149261475e-01,9.353967308998107910e-01,1.617717981338500977e+00,2.591501474380493164e+00,3.065760135650634766e-01
8.900000000000000000e+01,4.821039140224456787e-01,5.351186990737915039e-01,1.538954973220825195e+00,1.767624765634536743e-01,2.658942639827728271e-01,3.344398140907287598e-01,7.075315117835998535e-01,1.555980205535888672e+00,2.705338954925537109e+00,4.195528328418731689e-01
8.920000000000000284e+01,4.771021604537963867e-01,4.817534387111663818e-01,1.686583995819091797e+00,1.969099044799804688e-01,2.835394144058227539e-01,2.867508232593536377e-01,5.471909046173095703e-01,1.442524909973144531e+00,2.725102901458740234e+00,5.814391970634460449e-01
8.940000000000000568e+01,4.794318079948425293e-01,4.336138069629669189e-01,1.839180946350097656e+00,2.210178077220916748e-01,3.060803413391113281e-01,2.458223998546600342e-01,4.381495416164398193e-01,1.303288459777832031e+00,2.611722469329833984e+00,7.958109378814697266e-01
8.960000000000000853e+01,4.897926747798919678e-01,3.903634548187255859e-01,1.991999864578247070e+00,2.508780658245086670e-01,3.328098654747009277e-01,2.110616564750671387e-01,3.595393002033233643e-01,1.161255359649658203e+00,2.341831922531127930e+00,1.054522752761840820e+00
8.980000000000001137e+01,5.073806643486022949e-01,3.527623713016510010e-01,2.137768030166625977e+00,2.908453941345214844e-01,3.627598881721496582e-01,1.817115396261215210e-01,3.037407696247100830e-01,1.022999763488769531e+00,1.965000391006469727e+00,1.333471298217773438e+00
9.000000000000000000e+01,5.303227305412292480e-01,3.215543627738952637e-01,2.260642528533935547e+00,3.507749736309051514e-01,3.950485885143280029e-01,1.563464105129241943e-01,2.626181244850158691e-01,8.946144580841064453e-01,1.535530209541320801e+00,1.539879679679870605e+00
9.020000000000000284e+01,5.570768713951110840e-01,2.958124876022338867e-01,2.340949058532714844e+00,4.374849796295166016e-01,4.294764101505279541e-01,1.347373425960540771e-01,2.348224669694900513e-01,7.766882181167602539e-01,1.168428897857666016e+00,1.632776737213134766e+00
9.040000000000000568e+01,5.866193771362304688e-01,2.738649845123291016e-01,2.348840236663818359e+00,5.609169602394104004e-01,4.681004881858825684e-01,1.174396574497222900e-01,2.187897562980651855e-01,6.696823239326477051e-01,8.781131505966186523e-01,1.628255724906921387e+00
9.060000000000000853e+01,6.185779571533203125e-01,2.554172277450561523e-01,2.255253314971923828e+00,7.235654592514038086e-01,5.150866508483886719e-01,1.033006906509399414e-01,2.125695794820785522e-01,5.747511386871337891e-01,6.627409458160400391e-01,1.551830649375915527e+00
9.080000000000001137e+01,6.559190750122070312e-01,2.407388091087341309e-01,2.043965578079223633e+00,9.208561182022094727e-01,5.700206160545349121e-01,9.193025529384613037e-02,2.114957571029663086e-01,4.928886294364929199e-01,5.133302211761474609e-01,1.428517103195190430e+00
9.100000000000000000e+01,7.022616267204284668e-01,2.291591763496398926e-01,1.746227383613586426e+00,1.134476661682128906e+00,6.333369612693786621e-01,8.340213447809219360e-02,2.148293554782867432e-01,4.225916862487792969e-01,4.116855859756469727e-01,1.285009860992431641e+00
9.120000000000000284e+01,7.553970813751220703e-01,2.199802398681640625e-01,1.411996006965637207e+00,1.294112205505371094e+00,7.061380743980407715e-01,7.750314474105834961e-02,2.232917696237564087e-01,3.617349267005920410e-01,3.382783234119415283e-01,1.141328454017639160e+00
9.140000000000000568e+01,8.146247863769531250e-01,2.139730453491210938e-01,1.121491909027099609e+00,1.372808575630187988e+00,7.886966466903686523e-01,7.418521493673324585e-02,2.377506941556930542e-01,3.088259100914001465e-01,2.853051126003265381e-01,1.003310918807983398e+00
9.160000000000000853e+01,8.805702924728393555e-01,2.111583054065704346e-01,8.946377038955688477e-01,1.366817831993103027e+00,8.817604780197143555e-01,7.368014752864837646e-02,2.572633922100067139e-01,2.626987695693969727e-01,2.467746436595916748e-01,8.752853870391845703e-01
9.180000000000001137e+01,9.532804489135742188e-01,2.118365764617919922e-01,7.261521220207214355e-01,1.305378317832946777e+00,9.858983755111694336e-01,7.608907669782638550e-02,2.815069556236267090e-01,2.231771647930145264e-01,2.214308679103851318e-01,7.579413056373596191e-01
9.200000000000000000e+01,1.032512187957763672e+00,2.158887833356857300e-01,6.031351685523986816e-01,1.212160229682922363e+00,1.101024627685546875e+00,8.103369176387786865e-02,3.091424107551574707e-01,1.889780759811401367e-01,2.076163738965988159e-01,6.521825790405273438e-01
9.220000000000000284e+01,1.117967128753662109e+00,2.221000343561172485e-01,5.125585794448852539e-01,1.105146169662475586e+00,1.227454066276550293e+00,8.889687806367874146e-02,3.398239016532897949e-01,1.600118130445480347e-01,2.022865116596221924e-01,5.590922832489013672e-01
9.240000000000000568e+01,1.209505319595336914e+00,2.306282222270965576e-01,4.489394724369049072e-01,9.926748275756835938e-01,1.365358114242553711e+00,1.002893820405006409e-01,3.728112578392028809e-01,1.349875479936599731e-01,2.020115554332733154e-01,4.788741767406463623e-01
9.260000000000000853e+01,1.306008338928222656e+00,2.416106015443801880e-01,4.042205214500427246e-01,8.829347491264343262e-01,1.515079855918884277e+00,1.155398041009902954e-01,4.084018170833587646e-01,1.139752864837646484e-01,2.059998512268066406e-01,4.100133180618286133e-01
9.280000000000001137e+01,1.405544400215148926e+00,2.551991641521453857e-01,3.712978959083557129e-01,7.811303734779357910e-01,1.676939487457275391e+00,1.349753737449645996e-01,4.487841129302978516e-01,9.712161123752593994e-02,2.155030816793441772e-01,3.502384126186370850e-01
9.300000000000000000e+01,1.507207512855529785e+00,2.714527547359466553e-01,3.489593267440795898e-01,6.875861287117004395e-01,1.851210117340087891e+00,1.589462161064147949e-01,4.975286722183227539e-01,8.324629068374633789e-02,2.309150397777557373e-01,2.983284890651702881e-01
9.320000000000000284e+01,1.606768965721130371e+00,2.933833599090576172e-01,3.360113501548767090e-01,6.024656295776367188e-01,2.034915924072265625e+00,1.876585483551025391e-01,5.542088150978088379e-01,7.214362174272537231e-02,2.512702345848083496e-01,2.530716657638549805e-01
9.340000000000000568e+01,1.701119184494018555e+00,3.216090500354766846e-01,3.312724232673645020e-01,5.257719755172729492e-01,2.220546245574951172e+00,2.221308052539825439e-01,6.197664737701416016e-01,6.399560719728469849e-02,2.761072218418121338e-01,2.141678780317306519e-01
9.360000000000000853e+01,1.781584143638610840e+00,3.596534729003906250e-01,3.335723876953125000e-01,4.575457274913787842e-01,2.398300647735595703e+00,2.718919813632965088e-01,6.951478719711303711e-01,5.857544019818305969e-02,3.041772842407226562e-01,1.804500669240951538e-01
9.380000000000001137e+01,1.838721752166748047e+00,4.099194705486297607e-01,3.407885134220123291e-01,3.988092243671417236e-01,2.541825771331787109e+00,3.509083986282348633e-01,7.803545594215393066e-01,5.570556223392486572e-02,3.352203667163848877e-01,1.518421918153762817e-01
9.400000000000000000e+01,1.861506700515747070e+00,4.750921428203582764e-01,3.538683652877807617e-01,3.475014865398406982e-01,2.619446754455566406e+00,4.716984927654266357e-01,8.761906027793884277e-01,5.566734075546264648e-02,3.685578405857086182e-01,1.271690726280212402e-01
9.420000000000000284e+01,1.836394429206848145e+00,5.577431321144104004e-01,3.721056580543518066e-01,3.031541109085083008e-01,2.597313404083251953e+00,6.392199993133544922e-01,9.832038283348083496e-01,5.856313928961753845e-02,4.048407971858978271e-01,1.066838055849075317e-01
9.440000000000000568e+01,1.748493671417236328e+00,6.583325266838073730e-01,3.954651355743408203e-01,2.660237550735473633e-01,2.437678813934326172e+00,8.560208678245544434e-01,1.101383924484252930e+00,6.404015421867370605e-02,4.463975727558135986e-01,9.026045352220535278e-02
9.460000000000000853e+01,1.599619626998901367e+00,7.777645587921142578e-01,4.233282804489135742e-01,2.356010675430297852e-01,2.143926620483398438e+00,1.108225584030151367e+00,1.231446027755737305e+00,7.228945940732955933e-02,4.962082505226135254e-01,7.665617763996124268e-02
9.480000000000001137e+01,1.395052433013916016e+00,9.042928218841552734e-01,4.540969431400299072e-01,2.100679129362106323e-01,1.755006074905395508e+00,1.368921756744384766e+00,1.373798131942749023e+00,8.375568687915802002e-02,5.539532899856567383e-01,6.583049148321151733e-02
9.500000000000000000e+01,1.194263339042663574e+00,9.871483445167541504e-01,4.870364069938659668e-01,1.884292513132095337e-01,1.366628170013427734e+00,1.526729583740234375e+00,1.528325915336608887e+00,9.919057786464691162e-02,6.208015084266662598e-01,5.796981975436210632e-02
9.520000000000000284e+01,1.021840691566467285e+00,1.022736787796020508e+00,5.232336521148681641e-01,1.705085188150405884e-01,1.046658992767333984e+00,1.575651884078979492e+00,1.695524573326110840e+00,1.189553812146186829e-01,6.976206898689270020e-01,5.288241803646087646e-02
9.540000000000000568e+01,8.800834417343139648e-01,1.016178488731384277e+00,5.664625763893127441e-01,1.559924781322479248e-01,7.987265586853027344e-01,1.543179988861083984e+00,1.875616312026977539e+00,1.434048116207122803e-01,7.842456102371215820e-01,5.031833797693252563e-02
9.560000000000000853e+01,7.656388282775878906e-01,9.792944788932800293e-01,6.173928976058959961e-01,1.441438794136047363e-01,6.201450824737548828e-01,1.450739979743957520e+00,2.066893339157104492e+00,1.727443933486938477e-01,8.816050291061401367e-01,5.061268433928489685e-02
9.580000000000001137e+01,6.753401756286621094e-01,9.247497916221618652e-01,6.760659813880920410e-01,1.348951309919357300e-01,4.976209998130798340e-01,1.324066996574401855e+00,2.263055086135864258e+00,2.075486034154891968e-01,9.902179837226867676e-01,5.382456630468368530e-02
9.600000000000000000e+01,6.071764230728149414e-01,8.587161898612976074e-01,7.436975836753845215e-01,1.282914131879806519e-01,4.096833765506744385e-01,1.188074469566345215e+00,2.452058553695678711e+00,2.579898834228515625e-01,1.110078334808349609e+00,5.964089930057525635e-02
9.620000000000000284e+01,5.587353110313415527e-01,7.863879203796386719e-01,8.209894299507141113e-01,1.243099123239517212e-01,3.473659455776214600e-01,1.052802562713623047e+00,2.606610774993896484e+00,3.391773998737335205e-01,1.241937398910522461e+00,6.825779378414154053e-02
9.640000000000000568e+01,5.272914767265319824e-01,7.120955586433410645e-01,9.082920551300048828e-01,1.229960843920707703e-01,3.016617894172668457e-01,9.255526661872863770e-01,2.693506240844726562e+00,4.640824496746063232e-01,1.386374115943908691e+00,8.000655472278594971e-02
9.660000000000000853e+01,5.043480992317199707e-01,6.427684426307678223e-01,1.004365801811218262e+00,1.256157308816909790e-01,2.694064974784851074e-01,8.081640005111694336e-01,2.677088499069213867e+00,6.381359696388244629e-01,1.543146610260009766e+00,9.578855335712432861e-02
9.680000000000001137e+01,4.886157810688018799e-01,5.789821147918701172e-01,1.109964609146118164e+00,1.309077739715576172e-01,2.490728497505187988e-01,7.008454203605651855e-01,2.517783641815185547e+00,8.641605377197265625e-01,1.712693691253662109e+00,1.159590929746627808e-01
9.700000000000000000e+01,4.793283045291900635e-01,5.211587548255920410e-01,1.225391387939453125e+00,1.391313523054122925e-01,2.392276227474212646e-01,6.044180989265441895e-01,2.215554952621459961e+00,1.127925515174865723e+00,1.895114064216613770e+00,1.408279091119766235e-01
9.720000000000000284e+01,4.758728742599487305e-01,4.690482616424560547e-01,1.351078748703002930e+00,1.505864560604095459e-01,2.366891652345657349e-01,5.198624134063720703e-01,1.813253760337829590e+00,1.402469873428344727e+00,2.088948011398315430e+00,1.706327646970748901e-01
9.740000000000000568e+01,4.803353846073150635e-01,4.219463169574737549e-01,1.487241506576538086e+00,1.655532419681549072e-01,2.387534677982330322e-01,4.471223056316375732e-01,1.403764128684997559e+00,1.573117017745971680e+00,2.287582159042358398e+00,2.062293589115142822e-01
9.760000000000000853e+01,4.926787614822387695e-01,3.799971640110015869e-01,1.633905768394470215e+00,1.843197494745254517e-01,2.453294247388839722e-01,3.845421373844146729e-01,1.065210580825805664e+00,1.629352927207946777e+00,2.479192495346069336e+00,2.578895390033721924e-01
9.780000000000001137e+01,5.119965076446533203e-01,3.438033461570739746e-01,1.787981390953063965e+00,2.070350348949432373e-01,2.580190598964691162e-01,3.300045728683471680e-01,8.018689155578613281e-01,1.599428296089172363e+00,2.633590936660766602e+00,3.423539996147155762e-01
9.800000000000000000e+01,5.360763669013977051e-01,3.142313659191131592e-01,1.944713473320007324e+00,2.338658422231674194e-01,2.759152948856353760e-01,2.824058532714843750e-01,6.117078065872192383e-01,1.505224943161010742e+00,2.717566728591918945e+00,4.715610742568969727e-01
9.820000000000000284e+01,5.635899901390075684e-01,2.894672453403472900e-01,2.097265720367431641e+00,2.694527506828308105e-01,2.987100183963775635e-01,2.415755987167358398e-01,4.822073578834533691e-01,1.373030662536621094e+00,2.694718122482299805e+00,6.509293317794799805e-01
9.840000000000000568e+01,5.938300490379333496e-01,2.684696018695831299e-01,2.234805822372436523e+00,3.210681080818176270e-01,3.255537450313568115e-01,2.067432403564453125e-01,3.903754353523254395e-01,1.230484485626220703e+00,2.524592161178588867e+00,8.831258416175842285e-01
9.860000000000000853e+01,6.269299387931823730e-01,2.511288821697235107e-01,2.338847160339355469e+00,3.958468735218048096e-01,3.555660247802734375e-01,1.772763431072235107e-01,3.254873752593994141e-01,1.088862657546997070e+00,2.211573600769042969e+00,1.152388095855712891e+00
9.880000000000001137e+01,6.666930913925170898e-01,2.372666895389556885e-01,2.381276369094848633e+00,5.060284137725830078e-01,3.879393339157104492e-01,1.518343538045883179e-01,2.774913609027862549e-01,9.551819562911987305e-01,1.798673868179321289e+00,1.429828524589538574e+00
9.900000000000000000e+01,7.149265408515930176e-01,2.262769937515258789e-01,2.333353996276855469e+00,6.553133130073547363e-01,4.224635958671569824e-01,1.301711201667785645e-01,2.436086386442184448e-01,8.318438529968261719e-01,1.386458039283752441e+00,1.596769690513610840e+00
9.920000000000000284e+01,7.696997523307800293e-01,2.178764194250106812e-01,2.161327123641967773e+00,8.457261919975280762e-01,4.612149298191070557e-01,1.128234714269638062e-01,2.222999334335327148e-01,7.192103266716003418e-01,1.047791600227355957e+00,1.647814035415649414e+00
9.940000000000000568e+01,8.307102322578430176e-01,2.126921117305755615e-01,1.888172388076782227e+00,1.060873031616210938e+00,5.083355307579040527e-01,9.864025563001632690e-02,2.118752002716064453e-01,6.182981729507446289e-01,7.852629423141479492e-01,1.612814784049987793e+00
9.960000000000000853e+01,8.985450267791748047e-01,2.107596993446350098e-01,1.547813653945922852e+00,1.261008262634277344e+00,5.633674860000610352e-01,8.721400797367095947e-02,2.084190547466278076e-01,5.302371978759765625e-01,5.967175364494323730e-01,1.513983249664306641e+00
9.980000000000001137e+01,9.729601740837097168e-01,2.123700976371765137e-01,1.231907248497009277e+00,1.373085975646972656e+00,6.267321109771728516e-01,7.863966375589370728e-02,2.097539603710174561e-01,4.544414877891540527e-01,4.691109061241149902e-01,1.377886414527893066e+00
1.000000000000000000e+02,1.053988695144653320e+00,2.169708460569381714e-01,9.767534732818603516e-01,1.394565105438232422e+00,6.998748779296875000e-01,7.277074456214904785e-02,2.151095271110534668e-01,3.893829584121704102e-01,3.784495592117309570e-01,1.233270764350891113e+00
1.002000000000000028e+02,1.140971541404724121e+00,2.237530946731567383e-01,7.825390100479125977e-01,1.351801753044128418e+00,7.826494574546813965e-01,6.943817436695098877e-02,2.267671525478363037e-01,3.326390981674194336e-01,3.148587942123413086e-01,1.089974045753479004e+00
1.004000000000000057e+02,1.234056353569030762e+00,2.328977882862091064e-01,6.421089172363281250e-01,1.266095399856567383e+00,8.760147094726562500e-01,6.893934309482574463e-02,2.440232932567596436e-01,2.833992838859558105e-01,2.672985494136810303e-01,9.551274180412292480e-01
1.006000000000000085e+02,1.331453800201416016e+00,2.445502281188964844e-01,5.382801890373229980e-01,1.161135196685791016e+00,9.804900884628295898e-01,7.137907296419143677e-02,2.660603225231170654e-01,2.406690120697021484e-01,2.338798791170120239e-01,8.307462930679321289e-01
1.008000000000000114e+02,1.431708335876464844e+00,2.588169276714324951e-01,4.650255143642425537e-01,1.047019481658935547e+00,1.095921277999877930e+00,7.634898275136947632e-02,2.921262383460998535e-01,2.038187980651855469e-01,2.131075859069824219e-01,7.172519564628601074e-01
1.010000000000000000e+02,1.533054947853088379e+00,2.763637602329254150e-01,4.134592115879058838e-01,9.334672093391418457e-01,1.222965478897094727e+00,8.406528085470199585e-02,3.213551640510559082e-01,1.722572594881057739e-01,2.032339572906494141e-01,6.158546805381774902e-01
1.012000000000000028e+02,1.631561398506164551e+00,2.998632490634918213e-01,3.756015598773956299e-01,8.268261551856994629e-01,1.361541628837585449e+00,9.532251209020614624e-02,3.532452583312988281e-01,1.452550888061523438e-01,1.998665034770965576e-01,5.276664495468139648e-01
1.014000000000000057e+02,1.723538279533386230e+00,3.298391997814178467e-01,3.489755988121032715e-01,7.284846305847167969e-01,1.512032151222229004e+00,1.104500591754913330e-01,3.873590826988220215e-01,1.221153959631919861e-01,2.012723535299301147e-01,4.517547190189361572e-01
1.016000000000000085e+02,1.798853993415832520e+00,3.708833456039428711e-01,3.323461115360260010e-01,6.386609673500061035e-01,1.674759626388549805e+00,1.297870278358459473e-01,4.252479970455169678e-01,1.033776625990867615e-01,2.066986560821533203e-01,3.865869045257568359e-01
1.018000000000000114e+02,1.848753333091735840e+00,4.244371950626373291e-01,3.245109915733337402e-01,5.574195384979248047e-01,1.850028395652770996e+00,1.536840349435806274e-01,4.701792597770690918e-01,8.816280215978622437e-02,2.184580415487289429e-01,3.297297954559326172e-01
1.020000000000000000e+02,1.861569404602050781e+00,4.937855303287506104e-01,3.243378400802612305e-01,4.847898185253143311e-01,2.035455226898193359e+00,1.823794245719909668e-01,5.229387283325195312e-01,7.565078884363174438e-02,2.358659952878952026e-01,2.804561257362365723e-01
1.022000000000000028e+02,1.822481870651245117e+00,5.809444189071655273e-01,3.289451003074645996e-01,4.219891130924224854e-01,2.224203586578369141e+00,2.162173539400100708e-01,5.838497877120971680e-01,6.602356582880020142e-02,2.580250203609466553e-01,2.376401722431182861e-01
1.024000000000000057e+02,1.717662930488586426e+00,6.865395307540893555e-01,3.396041691303253174e-01,3.672892749309539795e-01,2.405639171600341797e+00,2.654545903205871582e-01,6.543732881546020508e-01,5.922688543796539307e-02,2.841515243053436279e-01,2.006406486034393311e-01
1.026000000000000085e+02,1.555278539657592773e+00,8.086893558502197266e-01,3.556530177593231201e-01,3.197329938411712646e-01,2.554249048233032227e+00,3.434210419654846191e-01,7.348645925521850586e-01,5.514969676733016968e-02,3.133502304553985596e-01,1.688076108694076538e-01
1.028000000000000114e+02,1.345970511436462402e+00,9.286161065101623535e-01,3.767010271549224854e-01,2.790640294551849365e-01,2.638251543045043945e+00,4.632683992385864258e-01,8.253778219223022461e-01,5.365206673741340637e-02,3.452489078044891357e-01,1.416032612323760986e-01
1.030000000000000000e+02,1.151309013366699219e+00,9.998075366020202637e-01,4.027633070945739746e-01,2.455999404191970825e-01,2.622691869735717773e+00,6.305548548698425293e-01,9.269503355026245117e-01,5.514696240425109863e-02,3.793805837631225586e-01,1.182715073227882385e-01
1.032000000000000028e+02,9.860603809356689453e-01,1.025389671325683594e+00,4.324291646480560303e-01,2.178478986024856567e-01,2.469907522201538086e+00,8.477634787559509277e-01,1.039592266082763672e+00,5.932589620351791382e-02,4.173167049884796143e-01,9.944770485162734985e-02
1.034000000000000057e+02,8.509076833724975586e-01,1.010381817817687988e+00,4.644376337528228760e-01,1.943147778511047363e-01,2.179209232330322266e+00,1.101702094078063965e+00,1.163781762123107910e+00,6.618633121252059937e-02,4.621109962463378906e-01,8.410177379846572876e-02
1.036000000000000085e+02,7.421867251396179199e-01,9.685488939285278320e-01,4.987404942512512207e-01,1.743061989545822144e-01,1.791177272796630859e+00,1.366481900215148926e+00,1.300265312194824219e+00,7.592222094535827637e-02,5.147674083709716797e-01,7.146844267845153809e-02
1.038000000000000114e+02,6.572288870811462402e-01,9.106855392456054688e-01,5.377065539360046387e-01,1.582388728857040405e-01,1.394903540611267090e+00,1.532603025436401367e+00,1.448925495147705078e+00,8.929979801177978516e-02,5.755303502082824707e-01,6.170007213950157166e-02
1.040000000000000000e+02,5.938796401023864746e-01,8.426382541656494141e-01,5.849983692169189453e-01,1.450359225273132324e-01,1.066576480865478516e+00,1.588294982910156250e+00,1.610131740570068359e+00,1.068382933735847473e-01,6.459622383117675781e-01,5.481763556599617004e-02
1.042000000000000028e+02,5.496779680252075195e-01,7.693842649459838867e-01,6.400316357612609863e-01,1.345448344945907593e-01,8.110481500625610352e-01,1.560280203819274902e+00,1.784124851226806641e+00,1.288897544145584106e-01,7.263941764831542969e-01,5.067887157201766968e-02
1.044000000000000057e+02,5.206035375595092773e-01,6.958020925521850586e-01,7.029355168342590332e-01,1.264991760253906250e-01,6.263900995254516602e-01,1.469867706298828125e+00,1.970844388008117676e+00,1.557432115077972412e-01,8.167174458503723145e-01,4.906334355473518372e-02
1.046000000000000085e+02,4.994060695171356201e-01,6.276386380195617676e-01,7.756760716438293457e-01,1.212510019540786743e-01,5.000731945037841797e-01,1.342758178710937500e+00,2.166246652603149414e+00,1.876505464315414429e-01,9.181804060935974121e-01,5.045777931809425354e-02
1.048000000000000114e+02,4.852541983127593994e-01,5.650911331176757812e-01,8.581655621528625488e-01,1.185782328248023987e-01,4.096447825431823730e-01,1.205264449119567871e+00,2.360430002212524414e+00,2.298874109983444214e-01,1.030823230743408203e+00,5.459014326333999634e-02
1.050000000000000000e+02,4.773601293563842773e-01,5.086623430252075195e-01,9.504342079162597656e-01,1.191349476575851440e-01,3.452925384044647217e-01,1.068303704261779785e+00,2.537551403045654297e+00,2.924406230449676514e-01,1.154995799064636230e+00,6.139990687370300293e-02
1.052000000000000028e+02,4.755758345127105713e-01,4.577257335186004639e-01,1.051839947700500488e+00,1.229090616106987000e-01,2.982963919639587402e-01,9.390563368797302246e-01,2.663251876831054688e+00,3.946015834808349609e-01,1.291344881057739258e+00,7.106341421604156494e-02
1.054000000000000057e+02,4.819091558456420898e-01,4.116306900978088379e-01,1.163120031356811523e+00,1.295114755630493164e-01,2.649551033973693848e-01,8.197510838508605957e-01,2.704167604446411133e+00,5.434989929199218750e-01,1.440302610397338867e+00,8.419304341077804565e-02
1.056000000000000085e+02,4.959980249404907227e-01,3.709230422973632812e-01,1.284503579139709473e+00,1.392166465520858765e-01,2.437970638275146484e-01,7.106670737266540527e-01,2.622490167617797852e+00,7.433917522430419922e-01,1.601768374443054199e+00,1.014829874038696289e-01
1.058000000000000114e+02,5.165669918060302734e-01,3.361959755420684814e-01,1.416360855102539062e+00,1.523088365793228149e-01,2.333310693502426147e-01,6.126797795295715332e-01,2.384222030639648438e+00,9.905363917350769043e-01,1.776117205619812012e+00,1.232884973287582397e-01
1.060000000000000000e+02,5.415735244750976562e-01,3.079097867012023926e-01,1.559011101722717285e+00,1.690918952226638794e-01,2.303252220153808594e-01,5.266790390014648438e-01,2.031548976898193359e+00,1.263305306434631348e+00,1.963369369506835938e+00,1.498713046312332153e-01
1.062000000000000028e+02,5.697611570358276367e-01,2.840301394462585449e-01,1.711095571517944336e+00,1.897881478071212769e-01,2.319741696119308472e-01,4.526006579399108887e-01,1.607877254486083984e+00,1.490145683288574219e+00,2.160541296005249023e+00,1.814981400966644287e-01
1.064000000000000057e+02,6.006069183349609375e-01,2.638735473155975342e-01,1.869084596633911133e+00,2.145900279283523560e-01,2.378863990306854248e-01,3.889707922935485840e-01,1.229035377502441406e+00,1.608834385871887207e+00,2.357877254486083984e+00,2.226325869560241699e-01
1.066000000000000085e+02,6.348025202751159668e-01,2.474445253610610962e-01,2.027549505233764648e+00,2.450499981641769409e-01,2.500069737434387207e-01,3.334859609603881836e-01,9.278654456138610840e-01,1.620473861694335938e+00,2.540323495864868164e+00,2.832888066768646240e-01
1.068000000000000114e+02,6.767452359199523926e-01,2.343237400054931641e-01,2.179364442825317383e+00,2.862927913665771484e-01,2.674836218357086182e-01,2.851472496986389160e-01,7.013690471649169922e-01,1.556742310523986816e+00,2.673534393310546875e+00,3.829335272312164307e-01
1.070000000000000000e+02,7.265608310699462891e-01,2.238064706325531006e-01,2.307487010955810547e+00,3.483411967754364014e-01,2.898416519165039062e-01,2.435129582881927490e-01,5.422562956809997559e-01,1.441862463951110840e+00,2.723637104034423828e+00,5.296245813369750977e-01
1.072000000000000028e+02,7.827867269515991211e-01,2.161144316196441650e-01,2.389037132263183594e+00,4.400496184825897217e-01,3.162496685981750488e-01,2.078146785497665405e-01,4.342382848262786865e-01,1.301510691642761230e+00,2.653069496154785156e+00,7.276883721351623535e-01
1.074000000000000057e+02,8.454130887985229492e-01,2.116363942623138428e-01,2.394710540771484375e+00,5.699665546417236328e-01,3.459254801273345947e-01,1.775922626256942749e-01,3.562529981136322021e-01,1.159185767173767090e+00,2.425425529479980469e+00,9.749388098716735840e-01
1.076000000000000085e+02,9.148365259170532227e-01,2.104818671941757202e-01,2.293633222579956055e+00,7.408130168914794922e-01,3.780650198459625244e-01,1.515779942274093628e-01,3.008270263671875000e-01,1.020925045013427734e+00,2.076233863830566406e+00,1.250438451766967773e+00
1.078000000000000114e+02,9.909358024597167969e-01,2.129781842231750488e-01,2.071089506149291992e+00,9.469932317733764648e-01,4.123817086219787598e-01,1.293706893920898438e-01,2.600222527980804443e-01,8.924756050109863281e-01,1.649321317672729492e+00,1.490216970443725586e+00
1.080000000000000000e+02,1.073493957519531250e+00,2.180669903755187988e-01,1.760208249092102051e+00,1.169149994850158691e+00,4.506962597370147705e-01,1.114413291215896606e-01,2.325375378131866455e-01,7.745222449302673340e-01,1.259448528289794922e+00,1.620221018791198730e+00
1.082000000000000028e+02,1.162119626998901367e+00,2.253880202770233154e-01,1.415186285972595215e+00,1.331318736076354980e+00,4.968787729740142822e-01,9.687005728483200073e-02,2.168252468109130859e-01,6.676306724548339844e-01,9.483673572540283203e-01,1.638843297958374023e+00
1.084000000000000057e+02,1.256826043128967285e+00,2.351161539554595947e-01,1.117394804954528809e+00,1.407624125480651855e+00,5.509610772132873535e-01,8.504260331392288208e-02,2.107032686471939087e-01,5.728696584701538086e-01,7.130056619644165039e-01,1.579523205757141113e+00
1.086000000000000085e+02,1.355374932289123535e+00,2.473934590816497803e-01,8.846640586853027344e-01,1.399290084838867188e+00,6.133850216865539551e-01,7.616329193115234375e-02,2.097198814153671265e-01,4.911642968654632568e-01,5.472547411918640137e-01,1.465947031974792480e+00
1.088000000000000114e+02,1.456555485725402832e+00,2.623119652271270752e-01,7.125394940376281738e-01,1.333889245986938477e+00,6.854152679443359375e-01,6.993909180164337158e-02,2.131129056215286255e-01,4.209656119346618652e-01,4.355300366878509521e-01,1.324422478675842285e+00
1.090000000000000000e+02,1.558053612709045410e+00,2.811879515647888184e-01,5.883482098579406738e-01,1.235479354858398438e+00,7.672163248062133789e-01,6.631177663803100586e-02,2.217003256082534790e-01,3.602216839790344238e-01,3.548778593540191650e-01,1.180285215377807617e+00
1.092000000000000028e+02,1.655504465103149414e+00,3.062115907669067383e-01,4.974723458290100098e-01,1.123502254486083984e+00,8.593664169311523438e-01,6.543324887752532959e-02,2.362769246101379395e-01,3.074193596839904785e-01,2.978766262531280518e-01,1.039753794670104980e+00
1.094000000000000057e+02,1.744575738906860352e+00,3.386603593826293945e-01,4.332925081253051758e-01,1.007094740867614746e+00,9.627442359924316406e-01,6.758704781532287598e-02,2.558893263339996338e-01,2.613784670829772949e-01,2.554993927478790283e-01,9.088201522827148438e-01
1.096000000000000085e+02,1.814645290374755859e+00,3.826538622379302979e-01,3.879415988922119141e-01,8.940557837486267090e-01,1.076929330825805664e+00,7.223647087812423706e-02,2.802025079727172852e-01,2.219106256961822510e-01,2.267547547817230225e-01,7.885274887084960938e-01
1.098000000000000114e+02,1.856986761093139648e+00,4.394811987876892090e-01,3.547330200672149658e-01,7.892762422561645508e-01,1.202710270881652832e+00,7.958345860242843628e-02,3.078829050064086914e-01,1.877398490905761719e-01,2.100380659103393555e-01,6.794481873512268066e-01
1.100000000000000000e+02,1.858368277549743652e+00,5.131938457489013672e-01,3.323848545551300049e-01,6.930673718452453613e-01,1.340275526046752930e+00,9.026978164911270142e-02,3.386016488075256348e-01,1.587894409894943237e-01,2.032345384359359741e-01,5.826430916786193848e-01
1.102000000000000028e+02,1.804668545722961426e+00,6.047548651695251465e-01,3.196639120578765869e-01,6.055828332901000977e-01,1.489744544029235840e+00,1.047969236969947815e-01,3.716300725936889648e-01,1.337877660989761353e-01,2.016705274581909180e-01,4.991257786750793457e-01
1.104000000000000057e+02,1.685636281967163086e+00,7.155770659446716309e-01,3.153565227985382080e-01,5.268524885177612305e-01,1.651508808135986328e+00,1.235043406486511230e-01,4.072861671447753906e-01,1.128072962164878845e-01,2.045741975307464600e-01,4.273231029510498047e-01
1.106000000000000085e+02,1.509520292282104492e+00,8.399472236633300781e-01,3.174884021282196045e-01,4.575366079807281494e-01,1.825929999351501465e+00,1.467473208904266357e-01,4.477931857109069824e-01,9.598603844642639160e-02,2.124222517013549805e-01,3.653807342052459717e-01
1.108000000000000114e+02,1.298537492752075195e+00,9.491453170776367188e-01,3.244545161724090576e-01,3.979221582412719727e-01,2.011422872543334961e+00,1.747956722974777222e-01,4.966406226158142090e-01,8.212730288505554199e-02,2.263199090957641602e-01,3.114360272884368896e-01
1.110000000000000000e+02,1.110267043113708496e+00,1.009209990501403809e+00,3.372695446014404297e-01,3.457969725131988525e-01,2.201735258102416992e+00,2.078209370374679565e-01,5.534172654151916504e-01,7.103950530290603638e-02,2.454432100057601929e-01,2.645150721073150635e-01
1.112000000000000028e+02,9.530965089797973633e-01,1.024086594581604004e+00,3.553067445755004883e-01,3.007055521011352539e-01,2.386558055877685547e+00,2.546773850917816162e-01,6.191086173057556152e-01,6.291507929563522339e-02,2.692984938621520996e-01,2.241425365209579468e-01
1.114000000000000057e+02,8.244597911834716797e-01,1.001480460166931152e+00,3.783559203147888184e-01,2.626312375068664551e-01,2.544430971145629883e+00,3.269241750240325928e-01,6.946671009063720703e-01,5.753047764301300049e-02,2.965134382247924805e-01,1.889826953411102295e-01
1.116000000000000085e+02,7.213585376739501953e-01,9.556974172592163086e-01,4.059458971023559570e-01,2.312726080417633057e-01,2.641843318939208984e+00,4.405526518821716309e-01,7.800238132476806641e-01,5.468845367431640625e-02,3.268436193466186523e-01,1.591582000255584717e-01
1.118000000000000114e+02,6.415657997131347656e-01,8.952115774154663086e-01,4.364914000034332275e-01,2.048140317201614380e-01,2.645071506500244141e+00,6.011575460433959961e-01,8.759731054306030273e-01,5.466773360967636108e-02,3.595874905586242676e-01,1.334578841924667358e-01
1.120000000000000000e+02,5.827940702438354492e-01,8.257688879966735840e-01,4.693295657634735107e-01,1.825415045022964478e-01,2.516322851181030273e+00,8.119136691093444824e-01,9.831752777099609375e-01,5.759584158658981323e-02,3.945187926292419434e-01,1.115782186388969421e-01
1.122000000000000028e+02,5.425224304199218750e-01,7.521152496337890625e-01,5.051556825637817383e-01,1.638968437910079956e-01,2.242843151092529297e+00,1.062791466712951660e+00,1.101541638374328613e+00,6.310608237981796265e-02,4.339503049850463867e-01,9.418074786663055420e-02
1.124000000000000057e+02,5.152847766876220703e-01,6.797782182693481445e-01,5.474265217781066895e-01,1.488744318485260010e-01,1.869244456291198730e+00,1.329552769660949707e+00,1.231795072555541992e+00,7.138799130916595459e-02,4.816589355468750000e-01,7.984670996665954590e-02
1.126000000000000085e+02,4.957599937915802002e-01,6.129038333892822266e-01,5.975250601768493652e-01,1.365632116794586182e-01,1.463009715080261230e+00,1.514107465744018555e+00,1.374328732490539551e+00,8.285585045814514160e-02,5.372130274772644043e-01,6.824329495429992676e-02
1.128000000000000114e+02,4.830996692180633545e-01,5.516765117645263672e-01,6.554715633392333984e-01,1.269848495721817017e-01,1.120446920394897461e+00,1.588376045227050781e+00,1.529133915901184082e+00,9.830561280250549316e-02,6.014844179153442383e-01,5.966975539922714233e-02
1.130000000000000000e+02,4.765262305736541748e-01,4.965337216854095459e-01,7.219944000244140625e-01,1.198963373899459839e-01,8.511482477188110352e-01,1.573735952377319336e+00,1.696635365486145020e+00,1.180900484323501587e-01,6.755546331405639648e-01,5.381107702851295471e-02
1.132000000000000028e+02,4.763439893722534180e-01,4.469344317913055420e-01,7.982779145240783691e-01,1.155139207839965820e-01,6.536036133766174316e-01,1.492742061614990234e+00,1.876882314682006836e+00,1.425603628158569336e-01,7.594594359397888184e-01,5.055793374776840210e-02
1.134000000000000057e+02,4.844820201396942139e-01,4.019761681556701660e-01,8.845675587654113770e-01,1.137903630733489990e-01,5.170943737030029297e-01,1.370426297187805176e+00,2.068395376205444336e+00,1.719112694263458252e-01,8.537892103195190430e-01,5.003159493207931519e-02
1.136000000000000085e+02,5.001720786094665527e-01,3.625512421131134033e-01,9.803794026374816895e-01,1.157317459583282471e-01,4.215498566627502441e-01,1.232667565345764160e+00,2.265033006668090820e+00,2.067622244358062744e-01,9.594684839248657227e-01,5.256664007902145386e-02
1.138000000000000114e+02,5.218071937561035156e-01,3.293575048446655273e-01,1.085841298103332520e+00,1.203344911336898804e-01,3.526774942874908447e-01,1.094726800918579102e+00,2.454624176025390625e+00,2.572189867496490479e-01,1.076206564903259277e+00,5.765659734606742859e-02
1.140000000000000000e+02,5.476139783859252930e-01,3.022224009037017822e-01,1.201333045959472656e+00,1.278744041919708252e-01,3.029630780220031738e-01,9.632022380828857422e-01,2.609779119491577148e+00,3.384797573089599609e-01,1.204741239547729492e+00,6.549394875764846802e-02
1.142000000000000028e+02,5.764252543449401855e-01,2.791954576969146729e-01,1.327186107635498047e+00,1.386359632015228271e-01,2.672497928142547607e-01,8.416115641593933105e-01,2.697249889373779297e+00,4.635426402091979980e-01,1.345814704895019531e+00,7.627540826797485352e-02
1.144000000000000057e+02,6.077512502670288086e-01,2.597751319408416748e-01,1.463666200637817383e+00,1.529136747121810913e-01,2.440418601036071777e-01,7.302765846252441406e-01,2.681256771087646484e+00,6.378675699234008789e-01,1.499211192131042480e+00,9.092497825622558594e-02
1.146000000000000085e+02,6.430287361145019531e-01,2.440915703773498535e-01,1.611143589019775391e+00,1.710109114646911621e-01,2.317589819431304932e-01,6.297231316566467285e-01,2.522132396697998047e+00,8.643075823783874512e-01,1.665303349494934082e+00,1.098642945289611816e-01
1.148000000000000114e+02,6.870141029357910156e-01,2.316736429929733276e-01,1.767562270164489746e+00,1.931374669075012207e-01,2.277973890304565430e-01,5.411792993545532227e-01,2.219533920288085938e+00,1.128684282302856445e+00,1.844291210174560547e+00,1.334395557641983032e-01
1.150000000000000000e+02,7.384328246116638184e-01,2.216385602951049805e-01,1.928646683692932129e+00,2.194657325744628906e-01,2.286443710327148438e-01,4.649197161197662354e-01,1.816729187965393066e+00,1.403876423835754395e+00,2.035939216613769531e+00,1.618634313344955444e-01
1.152000000000000028e+02,7.960542440414428711e-01,2.146600782871246338e-01,2.088137865066528320e+00,2.528907358646392822e-01,2.335624992847442627e-01,3.995039463043212891e-01,1.406119465827941895e+00,1.575283885002136230e+00,2.234107971191406250e+00,1.955385953187942505e-01
1.154000000000000057e+02,8.602526187896728516e-01,2.108941078186035156e-01,2.237737655639648438e+00,2.997542619705200195e-01,2.445973455905914307e-01,3.424982428550720215e-01,1.066517472267150879e+00,1.632072329521179199e+00,2.428157329559326172e+00,2.427780032157897949e-01
1.156000000000000085e+02,9.312343597412109375e-01,2.105256617069244385e-01,2.358106613159179688e+00,3.695319294929504395e-01,2.612031996250152588e-01,2.929261028766632080e-01,8.023365736007690430e-01,1.602309942245483398e+00,2.595573425292968750e+00,3.163099586963653564e-01
1.158000000000000114e+02,1.008849978446960449e+00,2.138802409172058105e-01,2.421790599822998047e+00,4.739550352096557617e-01,2.826859951019287109e-01,2.499925494194030762e-01,6.114718317985534668e-01,1.508136510848999023e+00,2.701247453689575195e+00,4.328433275222778320e-01
1.160000000000000000e+02,1.092733860015869141e+00,2.194527983665466309e-01,2.399146080017089844e+00,6.184410452842712402e-01,3.083851039409637451e-01,2.131251096725463867e-01,4.815195202827453613e-01,1.375721335411071777e+00,2.710308790206909180e+00,5.982649922370910645e-01
1.162000000000000028e+02,1.182825922966003418e+00,2.273022681474685669e-01,2.257959604263305664e+00,8.049526214599609375e-01,3.374776840209960938e-01,1.818243563175201416e-01,3.895516097545623779e-01,1.232852935791015625e+00,2.583477497100830078e+00,8.159612417221069336e-01
1.164000000000000057e+02,1.278730511665344238e+00,2.375901490449905396e-01,2.001753568649291992e+00,1.022579312324523926e+00,3.691917359828948975e-01,1.550087630748748779e-01,3.246006071567535400e-01,1.090949058532714844e+00,2.304253101348876953e+00,1.076045870780944824e+00
1.166000000000000085e+02,1.377872467041015625e+00,2.504595518112182617e-01,1.660469412803649902e+00,1.248471260070800781e+00,4.031099677085876465e-01,1.320225000381469727e-01,2.764235734939575195e-01,9.569190740585327148e-01,1.920892000198364258e+00,1.353848338127136230e+00
1.168000000000000114e+02,1.479339838027954102e+00,2.659685313701629639e-01,1.321009159088134766e+00,1.386562705039978027e+00,4.406458139419555664e-01,1.132426336407661438e-01,2.424328923225402832e-01,8.332778811454772949e-01,1.497213482856750488e+00,1.549826622009277344e+00
1.170000000000000000e+02,1.579970598220825195e+00,2.861981093883514404e-01,1.040059685707092285e+00,1.430330991744995117e+00,4.853278100490570068e-01,9.813189506530761719e-02,2.210471034049987793e-01,7.203426957130432129e-01,1.138855099678039551e+00,1.631155014038085938e+00
1.172000000000000028e+02,1.676594018936157227e+00,3.125688433647155762e-01,8.225467205047607422e-01,1.401928424835205078e+00,5.378814935684204102e-01,8.574178069829940796e-02,2.105593383312225342e-01,6.191741824150085449e-01,8.563927412033081055e-01,1.619402050971984863e+00
1.174000000000000057e+02,1.762174725532531738e+00,3.474606573581695557e-01,6.639980673789978027e-01,1.322500705718994141e+00,5.986363291740417480e-01,7.625592499971389771e-02,2.070468068122863770e-01,5.309126973152160645e-01,6.483971476554870605e-01,1.537971615791320801e+00
1.176000000000000085e+02,1.826888203620910645e+00,3.941994309425354004e-01,5.495430231094360352e-01,1.216190099716186523e+00,6.687257885932922363e-01,6.947509199380874634e-02,2.083343714475631714e-01,4.549377560615539551e-01,5.047888159751892090e-01,1.412152290344238281e+00
1.178000000000000114e+02,1.861393094062805176e+00,4.545828700065612793e-01,4.676612019538879395e-01,1.098882317543029785e+00,7.486773729324340820e-01,6.536833196878433228e-02,2.136404961347579956e-01,3.897411823272705078e-01,4.059881865978240967e-01,1.268971800804138184e+00
1.180000000000000000e+02,1.851644039154052734e+00,5.322703719139099121e-01,4.096395969390869141e-01,9.806254506111145020e-01,8.388236165046691895e-01,6.392804533243179321e-02,2.252273410558700562e-01,3.328639566898345947e-01,3.350580036640167236e-01,1.125981807708740234e+00
1.182000000000000028e+02,1.783425807952880859e+00,6.279001235961914062e-01,3.676981329917907715e-01,8.681597709655761719e-01,9.400145411491394043e-01,6.547632813453674316e-02,2.424356490373611450e-01,2.835224568843841553e-01,2.834833562374114990e-01,9.892375469207763672e-01
1.184000000000000057e+02,1.650262236595153809e+00,7.436782121658325195e-01,3.376877903938293457e-01,7.642359137535095215e-01,1.052188158035278320e+00,6.964343786239624023e-02,2.644212543964385986e-01,2.406784743070602417e-01,2.462722808122634888e-01,8.626142144203186035e-01
1.186000000000000085e+02,1.461219310760498047e+00,8.695962429046630859e-01,3.183431923389434814e-01,6.691335439682006836e-01,1.175858378410339355e+00,7.648050785064697266e-02,2.904532849788665771e-01,2.037370502948760986e-01,2.220848500728607178e-01,7.466717958450317383e-01
1.188000000000000114e+02,1.252765417098999023e+00,9.681152105331420898e-01,3.083910346031188965e-01,5.829405188560485840e-01,1.311188459396362305e+00,8.640334010124206543e-02,3.196356892585754395e-01,1.720586717128753662e-01,2.092551887035369873e-01,6.423748731613159180e-01
1.190000000000000000e+02,1.070961713790893555e+00,1.017355561256408691e+00,3.066222369670867920e-01,5.057856440544128418e-01,1.458370089530944824e+00,1.001008450984954834e-01,3.514977395534515381e-01,1.449718028306961060e-01,2.044744491577148438e-01,5.507732629776000977e-01
1.192000000000000028e+02,9.206329584121704102e-01,1.022213697433471680e+00,3.098703026771545410e-01,4.389973282814025879e-01,1.617813825607299805e+00,1.179184690117835999e-01,3.855896592140197754e-01,1.217560917139053345e-01,2.046689689159393311e-01,4.718612432479858398e-01
1.194000000000000057e+02,7.984208464622497559e-01,9.924319386482238770e-01,3.185701668262481689e-01,3.812369108200073242e-01,1.789879798889160156e+00,1.402050256729125977e-01,4.234356582164764404e-01,1.029545962810516357e-01,2.090343981981277466e-01,4.041121006011962891e-01
1.196000000000000085e+02,7.009164094924926758e-01,9.426645040512084961e-01,3.328510224819183350e-01,3.308086395263671875e-01,1.974197268486022949e+00,1.672901809215545654e-01,4.682200253009796143e-01,8.767534047365188599e-02,2.191600054502487183e-01,3.452247679233551025e-01
1.198000000000000114e+02,6.261890530586242676e-01,8.796489238739013672e-01,3.522250056266784668e-01,2.872931063175201416e-01,2.164832592010498047e+00,1.993239223957061768e-01,5.208604335784912109e-01,7.510770112276077271e-02,2.351205796003341675e-01,2.941259741783142090e-01
1.200000000000000000e+02,5.719467401504516602e-01,8.088359832763671875e-01,3.765874803066253662e-01,2.508310675621032715e-01,2.352154731750488281e+00,2.429417818784713745e-01,5.816432833671569824e-01,6.541980803012847900e-02,2.559503018856048584e-01,2.495932132005691528e-01
1.202000000000000028e+02,5.356193780899047852e-01,7.347618937492370605e-01,4.051097035408020020e-01,2.206861972808837891e-01,2.519337177276611328e+00,3.079805374145507812e-01,6.520171165466308594e-01,5.857177451252937317e-02,2.811361551284790039e-01,2.112849503755569458e-01
1.204000000000000057e+02,5.102717876434326172e-01,6.636969447135925293e-01,4.362214803695678711e-01,1.949609965085983276e-01,2.632700681686401367e+00,4.126728773117065430e-01,7.322770953178405762e-01,5.443064495921134949e-02,3.095446527004241943e-01,1.782070249319076538e-01
1.206000000000000085e+02,4.924218356609344482e-01,5.981612801551818848e-01,4.695583581924438477e-01,1.732832491397857666e-01,2.658866405487060547e+00,5.635594725608825684e-01,8.225734233856201172e-01,5.286495387554168701e-02,3.408321142196655273e-01,1.500719934701919556e-01
1.208000000000000114e+02,4.812345802783966064e-01,5.383051037788391113e-01,5.063713192939758301e-01,1.554510444402694702e-01,2.560928583145141602e+00,7.643179893493652344e-01,9.239987134933471680e-01,5.430733785033226013e-02,3.743967115879058838e-01,1.258565783500671387e-01
1.210000000000000000e+02,4.759514629840850830e-01,4.844351410865783691e-01,5.506723523139953613e-01,1.410411596298217773e-01,2.311163425445556641e+00,1.009127378463745117e+00,1.036555886268615723e+00,5.845728144049644470e-02,4.111860692501068115e-01,1.059505343437194824e-01
1.212000000000000028e+02,4.778578579425811768e-01,4.359073340892791748e-01,6.025506258010864258e-01,1.292578577995300293e-01,1.956019401550292969e+00,1.275370597839355469e+00,1.160511016845703125e+00,6.525512039661407471e-02,4.536980986595153809e-01,8.985780924558639526e-02
1.214000000000000057e+02,4.878448247909545898e-01,3.922375440597534180e-01,6.623156070709228516e-01,1.201527491211891174e-01,1.542691826820373535e+00,1.481416940689086914e+00,1.296743035316467285e+00,7.492745667695999146e-02,5.043326020240783691e-01,7.656378298997879028e-02
1.216000000000000085e+02,5.051540136337280273e-01,3.542176485061645508e-01,7.311191558837890625e-01,1.136307790875434875e-01,1.183623075485229492e+00,1.581687927246093750e+00,1.445292830467224121e+00,8.820845931768417358e-02,5.629938840866088867e-01,6.608922779560089111e-02
1.218000000000000114e+02,5.278562903404235840e-01,3.225965499877929688e-01,8.097604513168334961e-01,1.097929328680038452e-01,8.995181322097778320e-01,1.582999467849731445e+00,1.606376171112060547e+00,1.056434810161590576e-01,6.309389472007751465e-01,5.854791775345802307e-02
1.220000000000000000e+02,5.544831156730651855e-01,2.966392636299133301e-01,8.984855413436889648e-01,1.086476817727088928e-01,6.878083944320678711e-01,1.513632774353027344e+00,1.780073881149291992e+00,1.275800764560699463e-01,7.088177204132080078e-01,5.377706885337829590e-02
1.222000000000000028e+02,5.839209556579589844e-01,2.744992971420288086e-01,9.969796538352966309e-01,1.109593957662582397e-01,5.396981239318847656e-01,1.397913694381713867e+00,1.966743826866149902e+00,1.543143838644027710e-01,7.964985370635986328e-01,5.149486660957336426e-02
1.224000000000000057e+02,6.157056093215942383e-01,2.558251023292541504e-01,1.105312228202819824e+00,1.160102188587188721e-01,4.374705553054809570e-01,1.261324882507324219e+00,2.162446498870849609e+00,1.860977411270141602e-01,8.950814008712768555e-01,5.214119330048561096e-02
1.226000000000000085e+02,6.524979472160339355e-01,2.409425079822540283e-01,1.223892927169799805e+00,1.240797936916351318e-01,3.634635806083679199e-01,1.122852206230163574e+00,2.357279300689697266e+00,2.279165089130401611e-01,1.004876852035522461e+00,5.563795566558837891e-02
1.228000000000000114e+02,6.984021067619323730e-01,2.291899472475051880e-01,1.353052735328674316e+00,1.354590952396392822e-01,3.107469081878662109e-01,9.892094135284423828e-01,2.535701751708984375e+00,2.897642552852630615e-01,1.126011371612548828e+00,6.176249682903289795e-02
1.230000000000000000e+02,7.512749433517456055e-01,2.198094576597213745e-01,1.492991328239440918e+00,1.504413634538650513e-01,2.723649740219116211e-01,8.654425144195556641e-01,2.663564443588256836e+00,3.908879160881042480e-01,1.259147167205810547e+00,7.069354504346847534e-02
1.232000000000000028e+02,8.102921843528747559e-01,2.135921865701675415e-01,1.644184947013854980e+00,1.693466752767562866e-01,2.467719167470932007e-01,7.518883347511291504e-01,2.707551002502441406e+00,5.386658906936645508e-01,1.404808998107910156e+00,8.292849361896514893e-02
1.234000000000000057e+02,8.760211467742919922e-01,2.105807363986968994e-01,1.804461717605590820e+00,1.923815310001373291e-01,2.325108200311660767e-01,6.489444375038146973e-01,2.629814863204956055e+00,7.374768257141113281e-01,1.562829732894897461e+00,9.923093020915985107e-02
1.236000000000000085e+02,9.485068321228027344e-01,2.110411673784255981e-01,1.969204068183898926e+00,2.197072356939315796e-01,2.275049090385437012e-01,5.577216148376464844e-01,2.395511388778686523e+00,9.841819405555725098e-01,1.733622193336486816e+00,1.199529469013214111e-01
1.238000000000000114e+02,1.027664661407470703e+00,2.149773836135864258e-01,2.131704568862915039e+00,2.547603845596313477e-01,2.274471223354339600e-01,4.791067242622375488e-01,2.044617414474487305e+00,1.257328748703002930e+00,1.917364835739135742e+00,1.454147845506668091e-01
1.240000000000000000e+02,1.113057613372802734e+00,2.210635691881179810e-01,2.281453132629394531e+00,3.055057525634765625e-01,2.316113114356994629e-01,4.116124510765075684e-01,1.620337486267089844e+00,1.487943172454833984e+00,2.111825704574584961e+00,1.758358627557754517e-01
1.242000000000000028e+02,1.204572916030883789e+00,2.294641435146331787e-01,2.398344755172729492e+00,3.808202445507049561e-01,2.414419651031494141e-01,3.530033230781555176e-01,1.238487124443054199e+00,1.610386013984680176e+00,2.309400558471679688e+00,2.133494764566421509e-01
1.244000000000000057e+02,1.301228046417236328e+00,2.403521239757537842e-01,2.452466011047363281e+00,4.935762882232666016e-01,2.570765614509582520e-01,3.021335005760192871e-01,9.346925020217895508e-01,1.624200463294982910e+00,2.497294187545776367e+00,2.678395807743072510e-01
1.246000000000000085e+02,1.401030659675598145e+00,2.538167536258697510e-01,2.413451194763183594e+00,6.478349566459655762e-01,2.775959670543670654e-01,2.578473389148712158e-01,7.056515216827392578e-01,1.562023162841796875e+00,2.643521547317504883e+00,3.575192987918853760e-01
1.248000000000000114e+02,1.503115773200988770e+00,2.699530124664306641e-01,2.247995376586914062e+00,8.451904654502868652e-01,3.026072382926940918e-01,2.199229001998901367e-01,5.447709560394287109e-01,1.447670102119445801e+00,2.715104103088378906e+00,4.925168156623840332e-01
1.250000000000000000e+02,1.603612661361694336e+00,2.915076911449432373e-01,1.970014452934265137e+00,1.071515917778015137e+00,3.310790061950683594e-01,1.875474154949188232e-01,4.355626106262207031e-01,1.307308316230773926e+00,2.675365447998046875e+00,6.779695153236389160e-01
1.252000000000000028e+02,1.698812127113342285e+00,3.194070160388946533e-01,1.614143729209899902e+00,1.293153166770935059e+00,3.623296022415161133e-01,1.599337905645370483e-01,3.567675054073333740e-01,1.164643883705139160e+00,2.482888936996459961e+00,9.160580635070800781e-01
1.254000000000000057e+02,1.780687808990478516e+00,3.568862378597259521e-01,1.275540709495544434e+00,1.419951438903808594e+00,3.958240151405334473e-01,1.361921578645706177e-01,3.008915185928344727e-01,1.025895953178405762e+00,2.154500961303710938e+00,1.188120603561401367e+00
1.256000000000000085e+02,1.839753627777099609e+00,4.065312445163726807e-01,9.999726414680480957e-01,1.450414419174194336e+00,4.325647056102752686e-01,1.166209354996681213e-01,2.596307098865509033e-01,8.968784809112548828e-01,1.734893798828125000e+00,1.453566670417785645e+00
1.258000000000000114e+02,1.865242004394531250e+00,4.709468483924865723e-01,7.887262105941772461e-01,1.411281108856201172e+00,4.754692316055297852e-01,1.008972153067588806e-01,2.317670732736587524e-01,7.783783078193664551e-01,1.332315802574157715e+00,1.605418562889099121e+00
1.260000000000000000e+02,1.843449473381042480e+00,5.528770089149475098e-01,6.361521482467651367e-01,1.323739409446716309e+00,5.264182090759277344e-01,8.794508874416351318e-02,2.157437950372695923e-01,6.709505915641784668e-01,1.005595922470092773e+00,1.642682552337646484e+00
1.262000000000000028e+02,1.759437203407287598e+00,6.528508663177490234e-01,5.262705683708190918e-01,1.212138652801513672e+00,5.854228138923645020e-01,7.783259451389312744e-02,2.094353437423706055e-01,5.756649374961853027e-01,7.548770904541015625e-01,1.597335577011108398e+00
1.264000000000000057e+02,1.613001585006713867e+00,7.722523808479309082e-01,4.484997391700744629e-01,1.091173291206359863e+00,6.536195278167724609e-01,7.052412629127502441e-02,2.083012163639068604e-01,4.935169219970703125e-01,5.764411687850952148e-01,1.492171645164489746e+00
1.266000000000000085e+02,1.409859538078308105e+00,8.996343612670898438e-01,3.934647440910339355e-01,9.709344506263732910e-01,7.317234277725219727e-01,6.595095992088317871e-02,2.115607112646102905e-01,4.229077100753784180e-01,4.563973844051361084e-01,1.353444099426269531e+00
1.268000000000000114e+02,1.206511378288269043e+00,9.859665036201477051e-01,3.531022071838378906e-01,8.579050302505493164e-01,8.196152448654174805e-01,6.390874087810516357e-02,2.199328541755676270e-01,3.618401885032653809e-01,3.699969649314880371e-01,1.209365725517272949e+00
1.270000000000000000e+02,1.031490564346313477e+00,1.024381399154663086e+00,3.246643245220184326e-01,7.536458969116210938e-01,9.184326529502868652e-01,6.481262296438217163e-02,2.343178987503051758e-01,3.087396025657653809e-01,3.098265230655670166e-01,1.067201256752014160e+00
1.272000000000000028e+02,8.877338171005249023e-01,1.019774079322814941e+00,3.068346679210662842e-01,6.583918929100036621e-01,1.028290271759033203e+00,6.844577938318252563e-02,2.537901103496551514e-01,2.624710202217102051e-01,2.644727826118469238e-01,9.343736171722412109e-01
1.274000000000000057e+02,7.715649604797363281e-01,9.839244484901428223e-01,2.983459830284118652e-01,5.722442865371704102e-01,1.149465680122375488e+00,7.470315694808959961e-02,2.779778540134429932e-01,2.227769047021865845e-01,2.330348640680313110e-01,8.120754361152648926e-01
1.276000000000000085e+02,6.797046661376953125e-01,9.300147891044616699e-01,2.979084849357604980e-01,4.955807030200958252e-01,1.282526969909667969e+00,8.389634639024734497e-02,3.055347800254821777e-01,1.883617341518402100e-01,2.139767706394195557e-01,7.006623744964599609e-01
1.278000000000000114e+02,6.101750135421752930e-01,8.642634153366088867e-01,3.016589879989624023e-01,4.297340214252471924e-01,1.427414059638977051e+00,9.680292755365371704e-02,3.361684083938598633e-01,1.592346578836441040e-01,2.055212557315826416e-01,6.013619899749755859e-01
1.280000000000000000e+02,5.605672001838684082e-01,7.919448018074035645e-01,3.111041784286499023e-01,3.726712465286254883e-01,1.584499835968017578e+00,1.137602627277374268e-01,3.691165745258331299e-01,1.340601444244384766e-01,2.029557377099990845e-01,5.153452157974243164e-01
1.282000000000000171e+02,5.282552242279052734e-01,7.173800468444824219e-01,3.260447978973388672e-01,3.228646218776702881e-01,1.754094243049621582e+00,1.351158171892166138e-01,4.045777022838592529e-01,1.128540188074111938e-01,2.050320208072662354e-01,4.413526952266693115e-01
1.284000000000000057e+02,5.047841072082519531e-01,6.475387811660766602e-01,3.460335731506347656e-01,2.799325883388519287e-01,1.936460733413696289e+00,1.612260490655899048e-01,4.447745978832244873e-01,9.587419778108596802e-02,2.115170359611511230e-01,3.776730895042419434e-01
1.285999999999999943e+02,4.886195659637451172e-01,5.832756757736206055e-01,3.709658086299896240e-01,2.440158724784851074e-01,2.126614570617675781e+00,1.922491937875747681e-01,4.933279752731323242e-01,8.190005272626876831e-02,2.242273241281509399e-01,3.221775293350219727e-01
1.288000000000000114e+02,4.789277613162994385e-01,5.248841047286987305e-01,3.998760581016540527e-01,2.142271399497985840e-01,2.315541505813598633e+00,2.327275127172470093e-01,5.497781634330749512e-01,7.068186998367309570e-02,2.423635721206665039e-01,2.739679217338562012e-01
1.290000000000000000e+02,4.749995768070220947e-01,4.723135232925415039e-01,4.312087297439575195e-01,1.886167377233505249e-01,2.488866329193115234e+00,2.924603819847106934e-01,6.151400804519653320e-01,6.245567277073860168e-02,2.652539610862731934e-01,2.322763949632644653e-01
1.292000000000000171e+02,4.789474308490753174e-01,4.248085021972656250e-01,4.647641777992248535e-01,1.670541614294052124e-01,2.614760875701904297e+00,3.888091742992401123e-01,6.902015209197998047e-01,5.692445859313011169e-02,2.918818295001983643e-01,1.961657404899597168e-01
1.294000000000000057e+02,4.908288717269897461e-01,3.823961615562438965e-01,5.019597411155700684e-01,1.494199335575103760e-01,2.660643577575683594e+00,5.301519632339477539e-01,7.751337885856628418e-01,5.396806821227073669e-02,3.216033279895782471e-01,1.653163731098175049e-01
1.295999999999999943e+02,5.097805261611938477e-01,3.457410037517547607e-01,5.468720793724060059e-01,1.351244598627090454e-01,2.590139865875244141e+00,7.207657098770141602e-01,8.706708550453186035e-01,5.382283776998519897e-02,3.538858592510223389e-01,1.388520151376724243e-01
1.298000000000000114e+02,5.335676670074462891e-01,3.156939446926116943e-01,5.994598269462585449e-01,1.234934329986572266e-01,2.368273735046386719e+00,9.585753679275512695e-01,9.774561524391174316e-01,5.664741247892379761e-02,3.883691430091857910e-01,1.162289604544639587e-01
1.300000000000000000e+02,5.609297752380371094e-01,2.906816005706787109e-01,6.599293947219848633e-01,1.145320534706115723e-01,2.030626296997070312e+00,1.223073720932006836e+00,1.095325708389282227e+00,6.203657016158103943e-02,4.269408285617828369e-01,9.807624667882919312e-02
1.302000000000000171e+02,5.910179615020751953e-01,2.694339454174041748e-01,7.295727729797363281e-01,1.081597730517387390e-01,1.618954062461853027e+00,1.452095866203308105e+00,1.225080490112304688e+00,7.019544392824172974e-02,4.731413722038269043e-01,8.324172347784042358e-02
1.304000000000000057e+02,6.238459944725036621e-01,2.517952024936676025e-01,8.090971708297729492e-01,1.044789105653762817e-01,1.244459629058837891e+00,1.576118350028991699e+00,1.367259263992309570e+00,8.148033171892166138e-02,5.271482467651367188e-01,7.111072540283203125e-02
1.305999999999999943e+02,6.629561781883239746e-01,2.376972287893295288e-01,8.988490700721740723e-01,1.035288572311401367e-01,9.459249973297119141e-01,1.592755794525146484e+00,1.521730184555053711e+00,9.673492610454559326e-02,5.894600152969360352e-01,6.191268563270568848e-02
1.308000000000000114e+02,7.106412053108215332e-01,2.265365719795227051e-01,9.985241889953613281e-01,1.058354079723358154e-01,7.204509973526000977e-01,1.534506797790527344e+00,1.688623309135437012e+00,1.163009926676750183e-01,6.614921092987060547e-01,5.549823120236396790e-02
1.310000000000000000e+02,7.650504112243652344e-01,2.178959697484970093e-01,1.108234286308288574e+00,1.109149232506752014e-01,5.612080693244934082e-01,1.424946427345275879e+00,1.868563890457153320e+00,1.405477374792098999e-01,7.435216903686523438e-01,5.177831277251243591e-02
1.312000000000000171e+02,8.256376981735229492e-01,2.124738991260528564e-01,1.228316187858581543e+00,1.190556734800338745e-01,4.521076679229736328e-01,1.289635300636291504e+00,2.060013771057128906e+00,1.696643084287643433e-01,8.357214927673339844e-01,5.068982392549514771e-02
1.314000000000000057e+02,8.930622935295104980e-01,2.102836370468139648e-01,1.359104633331298828e+00,1.305484920740127563e-01,3.732661306858062744e-01,1.150522828102111816e+00,2.256556272506713867e+00,2.041672766208648682e-01,9.391655325889587402e-01,5.264888331294059753e-02
1.315999999999999943e+02,9.672014713287353516e-01,2.116410285234451294e-01,1.500944733619689941e+00,1.456923484802246094e-01,3.176496326923370361e-01,1.014756679534912109e+00,2.447095870971679688e+00,2.537973821163177490e-01,1.053671121597290039e+00,5.722871050238609314e-02
1.318000000000000114e+02,1.047953367233276367e+00,2.160858809947967529e-01,1.654117226600646973e+00,1.648068279027938843e-01,2.766548395156860352e-01,8.887664079666137695e-01,2.605067014694213867e+00,3.331042528152465820e-01,1.179821372032165527e+00,6.451649963855743408e-02
1.320000000000000000e+02,1.134920120239257812e+00,2.227237075567245483e-01,1.816979050636291504e+00,1.881271451711654663e-01,2.487785816192626953e-01,7.729803919792175293e-01,2.697044372558593750e+00,4.559150636196136475e-01,1.318356156349182129e+00,7.470776140689849854e-02
1.322000000000000171e+02,1.227907299995422363e+00,2.317174226045608521e-01,1.984674215316772461e+00,2.158125638961791992e-01,2.325584590435028076e-01,6.677048802375793457e-01,2.687258958816528320e+00,6.279121637344360352e-01,1.469247221946716309e+00,8.859015256166458130e-02
1.324000000000000057e+02,1.325595974922180176e+00,2.432142794132232666e-01,2.150584220886230469e+00,2.510635852813720703e-01,2.262927740812301636e-01,5.739790201187133789e-01,2.536213159561157227e+00,8.520421385765075684e-01,1.632691502571105957e+00,1.066935062408447266e-01
1.325999999999999943e+02,1.426217913627624512e+00,2.573377490043640137e-01,2.303786754608154297e+00,3.023866117000579834e-01,2.253424823284149170e-01,4.930026829242706299e-01,2.239582061767578125e+00,1.115216851234436035e+00,1.809118747711181641e+00,1.293748617172241211e-01
1.328000000000000114e+02,1.528413534164428711e+00,2.744746804237365723e-01,2.422963857650756836e+00,3.795065581798553467e-01,2.287582904100418091e-01,4.234129786491394043e-01,1.841806888580322266e+00,1.390880942344665527e+00,1.998402237892150879e+00,1.568654179573059082e-01
1.330000000000000000e+02,1.628089308738708496e+00,2.975308299064636230e-01,2.478070735931396484e+00,4.947977364063262939e-01,2.374081909656524658e-01,3.632047176361083984e-01,1.428306102752685547e+00,1.568184733390808105e+00,2.195726871490478516e+00,1.895037442445755005e-01
1.332000000000000171e+02,1.721607923507690430e+00,3.270452320575714111e-01,2.437941551208496094e+00,6.525001525878906250e-01,2.519811093807220459e-01,3.108520805835723877e-01,1.084530830383300781e+00,1.630717158317565918e+00,2.390864849090576172e+00,2.336847633123397827e-01
1.334000000000000057e+02,1.799230217933654785e+00,3.673000037670135498e-01,2.268277168273925781e+00,8.543134927749633789e-01,2.715716660022735596e-01,2.652357816696166992e-01,8.160920143127441406e-01,1.605428457260131836e+00,2.566273212432861328e+00,2.997449934482574463e-01
1.335999999999999943e+02,1.851726770401000977e+00,4.201171398162841797e-01,1.984416484832763672e+00,1.085265517234802246e+00,2.959048449993133545e-01,2.262407094240188599e-01,6.210483908653259277e-01,1.514621615409851074e+00,2.685768842697143555e+00,4.076295495033264160e-01
1.338000000000000114e+02,1.867415785789489746e+00,4.887633323669433594e-01,1.621986508369445801e+00,1.310384511947631836e+00,3.237618207931518555e-01,1.927736401557922363e-01,4.877753257751464844e-01,1.383960723876953125e+00,2.716020107269287109e+00,5.632393360137939453e-01
1.340000000000000000e+02,1.832269191741943359e+00,5.751807689666748047e-01,1.277934670448303223e+00,1.438591122627258301e+00,3.545491099357604980e-01,1.643337160348892212e-01,3.940734863281250000e-01,1.241190433502197266e+00,2.617777585983276367e+00,7.708575725555419922e-01
1.342000000000000171e+02,1.731013178825378418e+00,6.799128055572509766e-01,9.981191158294677734e-01,1.468945026397705078e+00,3.876232206821441650e-01,1.398154646158218384e-01,3.276646137237548828e-01,1.099115610122680664e+00,2.361101865768432617e+00,1.024330258369445801e+00
1.344000000000000057e+02,1.571304798126220703e+00,8.024034500122070312e-01,7.836529016494750977e-01,1.428654313087463379e+00,4.235553145408630371e-01,1.194166019558906555e-01,2.786648273468017578e-01,9.644930362701416016e-01,1.995716929435729980e+00,1.300251364707946777e+00
1.345999999999999943e+02,1.361351370811462402e+00,9.260920286178588867e-01,6.290898323059082031e-01,1.339062571525573730e+00,4.646094739437103271e-01,1.030433475971221924e-01,2.438984364271163940e-01,8.402169942855834961e-01,1.568325877189636230e+00,1.515489578247070312e+00
1.348000000000000114e+02,1.163676261901855469e+00,1.000858545303344727e+00,5.185742974281311035e-01,1.224702715873718262e+00,5.138103961944580078e-01,8.946800231933593750e-02,2.218094617128372192e-01,7.266191244125366211e-01,1.196181893348693848e+00,1.620258092880249023e+00
1.350000000000000000e+02,9.953396320343017578e-01,1.029250621795654297e+00,4.401239454746246338e-01,1.101405501365661621e+00,5.710330009460449219e-01,7.870478928089141846e-02,2.107491493225097656e-01,6.247556805610656738e-01,9.012563824653625488e-01,1.623149037361145020e+00
1.352000000000000171e+02,8.580490350723266602e-01,1.015652179718017578e+00,3.847894370555877686e-01,9.789693951606750488e-01,6.371183395385742188e-01,7.080242037773132324e-02,2.069371491670608521e-01,5.357271432876586914e-01,6.810533404350280762e-01,1.552685379981994629e+00
1.354000000000000057e+02,7.474670410156250000e-01,9.747298359870910645e-01,3.440859615802764893e-01,8.641056418418884277e-01,7.131116390228271484e-01,6.565381586551666260e-02,2.079615443944931030e-01,4.590661227703094482e-01,5.274133086204528809e-01,1.433364868164062500e+00
1.355999999999999943e+02,6.608552932739257812e-01,9.172481894493103027e-01,3.154805302619934082e-01,7.581882476806640625e-01,7.989053726196289062e-01,6.303323805332183838e-02,2.130216658115386963e-01,3.933088183403015137e-01,4.231413900852203369e-01,1.291335344314575195e+00
1.358000000000000114e+02,5.961071848869323730e-01,8.492355346679687500e-01,2.976441681385040283e-01,6.614565849304199219e-01,8.954740762710571289e-01,6.330887973308563232e-02,2.242584377527236938e-01,3.359643220901489258e-01,3.476499617099761963e-01,1.148523688316345215e+00
1.360000000000000000e+02,5.507390499114990234e-01,7.757559418678283691e-01,2.892876267433166504e-01,5.740329623222351074e-01,1.003141283988952637e+00,6.642569601535797119e-02,2.411852777004241943e-01,2.862452566623687744e-01,2.935682237148284912e-01,1.010587692260742188e+00
1.362000000000000171e+02,5.210399627685546875e-01,7.015503048896789551e-01,2.887033522129058838e-01,4.966044723987579346e-01,1.121971011161804199e+00,7.212676107883453369e-02,2.628907561302185059e-01,2.430085837841033936e-01,2.540136575698852539e-01,8.825731277465820312e-01
1.364000000000000057e+02,4.993090927600860596e-01,6.327750086784362793e-01,2.923437356948852539e-01,4.300926327705383301e-01,1.252703428268432617e+00,8.060556650161743164e-02,2.887164354324340820e-01,2.057488858699798584e-01,2.276889383792877197e-01,7.651374340057373047e-01
1.365999999999999943e+02,4.847103357315063477e-01,5.696369409561157227e-01,3.015784323215484619e-01,3.724880814552307129e-01,1.395242691040039062e+00,9.267811477184295654e-02,3.177144825458526611e-01,1.737514436244964600e-01,2.129995226860046387e-01,6.590124964714050293e-01
1.368000000000000114e+02,4.764311611652374268e-01,5.125589966773986816e-01,3.163451552391052246e-01,3.221794962882995605e-01,1.549930453300476074e+00,1.087343692779541016e-01,3.494383096694946289e-01,1.464265882968902588e-01,2.073282599449157715e-01,5.652611255645751953e-01
1.370000000000000000e+02,4.741738438606262207e-01,4.610931575298309326e-01,3.361976146697998047e-01,2.787887752056121826e-01,1.717091798782348633e+00,1.291193217039108276e-01,3.833993971347808838e-01,1.229780986905097961e-01,2.067444175481796265e-01,4.844511449337005615e-01
1.372000000000000171e+02,4.799837768077850342e-01,4.145276248455047607e-01,3.609132170677185059e-01,2.422732263803482056e-01,1.896999359130859375e+00,1.541892141103744507e-01,4.210119247436523438e-01,1.039460748434066772e-01,2.104698717594146729e-01,4.150460362434387207e-01
1.374000000000000057e+02,4.936051666736602783e-01,3.732861578464508057e-01,3.896473050117492676e-01,2.119422405958175659e-01,2.086768627166748047e+00,1.841636300086975098e-01,4.652679860591888428e-01,8.848468214273452759e-02,2.195776849985122681e-01,3.548935949802398682e-01
1.375999999999999943e+02,5.138187408447265625e-01,3.380032181739807129e-01,4.208485782146453857e-01,1.858134269714355469e-01,2.277778863906860352e+00,2.212733626365661621e-01,5.174284577369689941e-01,7.574900239706039429e-02,2.346100211143493652e-01,3.026144504547119141e-01
1.378000000000000114e+02,5.385470986366271973e-01,3.092747330665588379e-01,4.543108344078063965e-01,1.638065576553344727e-01,2.458333969116210938e+00,2.752949595451354980e-01,5.777063965797424316e-01,6.587948650121688843e-02,2.546290755271911621e-01,2.570353448390960693e-01
1.380000000000000000e+02,5.665641427040100098e-01,2.851123511791229248e-01,4.912675619125366211e-01,1.457296758890151978e-01,2.598046302795410156e+00,3.628092408180236816e-01,6.474200487136840820e-01,5.884934961795806885e-02,2.792424559593200684e-01,2.179301232099533081e-01
1.382000000000000171e+02,5.972554087638854980e-01,2.646797299385070801e-01,5.356416702270507812e-01,1.311530619859695435e-01,2.665456771850585938e+00,4.940627217292785645e-01,7.271841764450073242e-01,5.458139255642890930e-02,3.071553111076354980e-01,1.840711086988449097e-01
1.384000000000000057e+02,6.311560273170471191e-01,2.480168789625167847e-01,5.877547860145568848e-01,1.192571520805358887e-01,2.624881505966186523e+00,6.740683913230895996e-01,8.169660568237304688e-01,5.287286266684532166e-02,3.380621373653411865e-01,1.553564816713333130e-01
1.385999999999999943e+02,6.724144220352172852e-01,2.346413284540176392e-01,6.477836966514587402e-01,1.101000532507896423e-01,2.435814380645751953e+00,9.049975872039794922e-01,9.177235960960388184e-01,5.413284152746200562e-02,3.712674081325531006e-01,1.305798143148422241e-01
1.388000000000000114e+02,7.217041254043579102e-01,2.239549756050109863e-01,7.168033123016357422e-01,1.034676209092140198e-01,2.115635633468627930e+00,1.168736338615417480e+00,1.029602289199829102e+00,5.812567099928855896e-02,4.072882235050201416e-01,1.099179536104202271e-01
1.390000000000000000e+02,7.775213718414306641e-01,2.159801721572875977e-01,7.957187294960021973e-01,9.954832494258880615e-02,1.707911014556884766e+00,1.424557924270629883e+00,1.152950167655944824e+00,6.477990001440048218e-02,4.483906626701354980e-01,9.333596378564834595e-02
1.392000000000000171e+02,8.396965861320495605e-01,2.112278044223785400e-01,8.848319053649902344e-01,9.834891557693481445e-02,1.318119049072265625e+00,1.570700168609619141e+00,1.288498401641845703e+00,7.429011911153793335e-02,4.978108406066894531e-01,7.964400202035903931e-02
1.394000000000000057e+02,9.087030887603759766e-01,2.097819447517395020e-01,9.843902587890625000e-01,1.002595275640487671e-01,1.001853823661804199e+00,1.605841636657714844e+00,1.436385393142700195e+00,8.734337240457534790e-02,5.551809072494506836e-01,6.873433291912078857e-02
1.395999999999999943e+02,9.843998551368713379e-01,2.119629234075546265e-01,1.093984007835388184e+00,1.049367561936378479e-01,7.593760490417480469e-01,1.561068177223205566e+00,1.596734523773193359e+00,1.045295149087905884e-01,6.215934753417968750e-01,6.078636273741722107e-02
1.398000000000000114e+02,1.066589951515197754e+00,2.168638855218887329e-01,1.213956952095031738e+00,1.126631647348403931e-01,5.865788459777832031e-01,1.458770275115966797e+00,1.769790053367614746e+00,1.262015402317047119e-01,6.978846788406372070e-01,5.558557063341140747e-02
1.400000000000000000e+02,1.155038714408874512e+00,2.240037024021148682e-01,1.344766855239868164e+00,1.237363442778587341e-01,4.689404964447021484e-01,1.324910163879394531e+00,1.955772161483764648e+00,1.526572853326797485e-01,7.839862108230590820e-01,5.291513353586196899e-02
1.402000000000000171e+02,1.249504566192626953e+00,2.335409224033355713e-01,1.486708164215087891e+00,1.384663283824920654e-01,3.840945363044738770e-01,1.184874653816223145e+00,2.151290178298950195e+00,1.841347366571426392e-01,8.808026313781738281e-01,5.310160666704177856e-02
1.404000000000000057e+02,1.348193049430847168e+00,2.456227242946624756e-01,1.640117764472961426e+00,1.571691334247589111e-01,3.250349760055541992e-01,1.046428680419921875e+00,2.346517801284790039e+00,2.250490486621856689e-01,9.888579845428466797e-01,5.620922893285751343e-02
1.405999999999999943e+02,1.449613571166992188e+00,2.603512406349182129e-01,1.804324626922607422e+00,1.801266521215438843e-01,2.808744609355926514e-01,9.175708889961242676e-01,2.526521921157836914e+00,2.854118645191192627e-01,1.108131885528564453e+00,6.191359832882881165e-02
1.408000000000000114e+02,1.551718115806579590e+00,2.787429094314575195e-01,1.974656105041503906e+00,2.074927687644958496e-01,2.502250671386718750e-01,7.989120483398437500e-01,2.658102035522460938e+00,3.840331733226776123e-01,1.239346385002136230e+00,7.040468603372573853e-02
1.410000000000000000e+02,1.650667905807495117e+00,3.031755983829498291e-01,2.144623279571533203e+00,2.414837330579757690e-01,2.315758019685745239e-01,6.907398700714111328e-01,2.707906484603881836e+00,5.289693474769592285e-01,1.383006930351257324e+00,8.208841085433959961e-02
1.412000000000000171e+02,1.741817712783813477e+00,3.347006738185882568e-01,2.304970979690551758e+00,2.900044620037078857e-01,2.233102023601531982e-01,5.940943360328674316e-01,2.638062000274658203e+00,7.248911261558532715e-01,1.538913488388061523e+00,9.777894616127014160e-02
1.414000000000000057e+02,1.815015673637390137e+00,3.775998353958129883e-01,2.434467077255249023e+00,3.633320927619934082e-01,2.212459444999694824e-01,5.101099014282226562e-01,2.412691593170166016e+00,9.695694446563720703e-01,1.707529187202453613e+00,1.178355067968368530e-01
1.415999999999999943e+02,1.860915422439575195e+00,4.334000945091247559e-01,2.502907514572143555e+00,4.749544858932495117e-01,2.237359881401062012e-01,4.378761649131774902e-01,2.066703081130981445e+00,1.242347359657287598e+00,1.889135599136352539e+00,1.426068991422653198e-01
1.418000000000000114e+02,1.867016077041625977e+00,5.059598684310913086e-01,2.479133844375610352e+00,6.294181942939758301e-01,2.309053242206573486e-01,3.756204545497894287e-01,1.643671154975891113e+00,1.480011820793151855e+00,2.081909656524658203e+00,1.722828596830368042e-01
1.420000000000000000e+02,1.819032311439514160e+00,5.964688062667846680e-01,2.328353881835937500e+00,8.289686441421508789e-01,2.441683560609817505e-01,3.213963508605957031e-01,1.257476925849914551e+00,1.608931899070739746e+00,2.279429912567138672e+00,2.076444029808044434e-01
1.422000000000000171e+02,1.704585909843444824e+00,7.064665555953979492e-01,2.055237531661987305e+00,1.061080217361450195e+00,2.626456618309020996e-01,2.741494476795196533e-01,9.491267204284667969e-01,1.627514958381652832e+00,2.469505071640014648e+00,2.590493559837341309e-01
1.424000000000000057e+02,1.532110929489135742e+00,8.313744068145751953e-01,1.693100690841674805e+00,1.301033139228820801e+00,2.859453260898590088e-01,2.335748374462127686e-01,7.157548069953918457e-01,1.568875193595886230e+00,2.622959613800048828e+00,3.427314758300781250e-01
1.425999999999999943e+02,1.319893836975097656e+00,9.459142684936523438e-01,1.334305286407470703e+00,1.445761084556579590e+00,3.130249083042144775e-01,1.986855864524841309e-01,5.513193011283874512e-01,1.456462264060974121e+00,2.707561254501342773e+00,4.704843759536743164e-01
1.428000000000000114e+02,1.127235770225524902e+00,1.011013746261596680e+00,1.038581848144531250e+00,1.489864826202392578e+00,3.432098329067230225e-01,1.691187620162963867e-01,4.400756657123565674e-01,1.316307425498962402e+00,2.685695171356201172e+00,6.482795476913452148e-01
1.430000000000000000e+02,9.656977057456970215e-01,1.030039906501770020e+00,8.095685243606567383e-01,1.458832263946533203e+00,3.757542371749877930e-01,1.435773521661758423e-01,3.596910238265991211e-01,1.173407554626464844e+00,2.517876625061035156e+00,8.785660862922668457e-01
1.432000000000000171e+02,8.340471982955932617e-01,1.009480595588684082e+00,6.437069177627563477e-01,1.373405933380126953e+00,4.104775190353393555e-01,1.218507140874862671e-01,3.029505610466003418e-01,1.033994555473327637e+00,2.207724332809448242e+00,1.145936608314514160e+00
1.434000000000000057e+02,7.283319830894470215e-01,9.647060036659240723e-01,5.265488624572753906e-01,1.258466243743896484e+00,4.494916796684265137e-01,1.044544130563735962e-01,2.608745694160461426e-01,9.042633175849914551e-01,1.797891974449157715e+00,1.421983361244201660e+00
1.435999999999999943e+02,6.462086439132690430e-01,9.046378731727600098e-01,4.432302117347717285e-01,1.132991790771484375e+00,4.968084990978240967e-01,9.018209576606750488e-02,2.322881668806076050e-01,7.850511074066162109e-01,1.387709379196166992e+00,1.588718652725219727e+00
1.438000000000000114e+02,5.855006575584411621e-01,8.351258039474487305e-01,3.838164508342742920e-01,1.007907152175903320e+00,5.520004630088806152e-01,7.865197956562042236e-02,2.156616598367691040e-01,6.768543720245361328e-01,1.050259590148925781e+00,1.640413522720336914e+00
1.440000000000000000e+02,5.436574220657348633e-01,7.610389590263366699e-01,3.405514359474182129e-01,8.896241784095764160e-01,6.157572269439697266e-01,7.007531821727752686e-02,2.090331912040710449e-01,5.807349681854248047e-01,7.885957956314086914e-01,1.606275200843811035e+00
1.442000000000000171e+02,5.155944228172302246e-01,6.877958178520202637e-01,3.098126053810119629e-01,7.804143428802490234e-01,6.892384290695190430e-01,6.419178843498229980e-02,2.076144367456436157e-01,4.978333115577697754e-01,6.005017757415771484e-01,1.508507490158081055e+00
1.444000000000000057e+02,4.953357875347137451e-01,6.200316548347473145e-01,2.902258336544036865e-01,6.805364489555358887e-01,7.725525498390197754e-01,6.089580804109573364e-02,2.106415629386901855e-01,4.265724420547485352e-01,4.730399250984191895e-01,1.373554468154907227e+00
1.445999999999999943e+02,4.820521175861358643e-01,5.579397082328796387e-01,2.804786562919616699e-01,5.901489853858947754e-01,8.663892745971679688e-01,6.039416044950485229e-02,2.186461687088012695e-01,3.650072515010833740e-01,3.823897838592529297e-01,1.229789972305297852e+00
1.448000000000000114e+02,4.749552309513092041e-01,5.019852519035339355e-01,2.789626717567443848e-01,5.099439024925231934e-01,9.714271426200866699e-01,6.288183480501174927e-02,2.327033132314682007e-01,3.114487230777740479e-01,3.186705410480499268e-01,1.087272644042968750e+00
1.450000000000000000e+02,4.741025567054748535e-01,4.515291452407836914e-01,2.818177044391632080e-01,4.409962296485900879e-01,1.087469935417175293e+00,6.791144609451293945e-02,2.519148886203765869e-01,2.648110389709472656e-01,2.711265683174133301e-01,9.530644416809082031e-01
1.452000000000000171e+02,4.814934730529785156e-01,4.058396220207214355e-01,2.898085713386535645e-01,3.814871013164520264e-01,1.215241909027099609e+00,7.567261159420013428e-02,2.758812010288238525e-01,2.247719019651412964e-01,2.377173751592636108e-01,8.293127417564392090e-01
1.454000000000000057e+02,4.965815246105194092e-01,3.656635880470275879e-01,3.035675585269927979e-01,3.295807838439941406e-01,1.355013608932495117e+00,8.669217675924301147e-02,3.032465577125549316e-01,1.900168806314468384e-01,2.169078290462493896e-01,7.163745760917663574e-01
1.455999999999999943e+02,5.177205204963684082e-01,3.316728174686431885e-01,3.224526941776275635e-01,2.845814824104309082e-01,1.506900906562805176e+00,1.016186550259590149e-01,3.337111175060272217e-01,1.605819463729858398e-01,2.069514989852905273e-01,6.153804063796997070e-01
1.458000000000000114e+02,5.431898832321166992e-01,3.039636015892028809e-01,3.461037874221801758e-01,2.462418675422668457e-01,1.671234488487243652e+00,1.207932829856872559e-01,3.665280342102050781e-01,1.351640373468399048e-01,2.036287784576416016e-01,5.274617075920104980e-01
1.460000000000000000e+02,5.717669129371643066e-01,2.805379927158355713e-01,3.740544319152832031e-01,2.143803536891937256e-01,1.848304986953735352e+00,1.445716172456741333e-01,4.016902744770050049e-01,1.136366277933120728e-01,2.050752937793731689e-01,4.517916738986968994e-01
1.462000000000000171e+02,6.029233336448669434e-01,2.607767879962921143e-01,4.047829508781433105e-01,1.872005909681320190e-01,2.036590337753295898e+00,1.732265651226043701e-01,4.414504170417785645e-01,9.644939005374908447e-02,2.106000334024429321e-01,3.868800103664398193e-01
1.464000000000000057e+02,6.377683281898498535e-01,2.447512894868850708e-01,4.377517104148864746e-01,1.639662086963653564e-01,2.229494571685791016e+00,2.069346606731414795e-01,4.895503520965576172e-01,8.231171965599060059e-02,2.224153280258178711e-01,3.302091658115386963e-01
1.465999999999999943e+02,6.809194087982177734e-01,2.320159673690795898e-01,4.737600088119506836e-01,1.447206437587738037e-01,2.416629314422607422e+00,2.553255558013916016e-01,5.454941987991333008e-01,7.090757042169570923e-02,2.398247867822647095e-01,2.810426652431488037e-01
1.468000000000000114e+02,7.316100597381591797e-01,2.217455357313156128e-01,5.159583091735839844e-01,1.292920112609863281e-01,2.573608398437500000e+00,3.314212858676910400e-01,6.102619171142578125e-01,6.251332163810729980e-02,2.619927227497100830e-01,2.383551597595214844e-01
1.470000000000000000e+02,7.886757850646972656e-01,2.143734693527221680e-01,5.661748647689819336e-01,1.166308149695396423e-01,2.667118549346923828e+00,4.499551057815551758e-01,6.848186850547790527e-01,5.683367326855659485e-02,2.881450653076171875e-01,2.015029340982437134e-01
1.472000000000000171e+02,8.522000312805175781e-01,2.102213948965072632e-01,6.243398785591125488e-01,1.067734211683273315e-01,2.662432909011840820e+00,6.165200471878051758e-01,7.691645622253417969e-01,5.372597277164459229e-02,3.174138367176055908e-01,1.698861122131347656e-01
1.474000000000000057e+02,9.225934743881225586e-01,2.094430774450302124e-01,6.911810636520385742e-01,9.946618229150772095e-02,2.520980596542358398e+00,8.341323733329772949e-01,8.640586733818054199e-01,5.340073257684707642e-02,3.493455350399017334e-01,1.428344696760177612e-01
1.475999999999999943e+02,9.996572732925415039e-01,2.123540639877319336e-01,7.678258419036865234e-01,9.486618638038635254e-02,2.235004425048828125e+00,1.091047763824462891e+00,9.702295660972595215e-01,5.607950314879417419e-02,3.835009336471557617e-01,1.196469143033027649e-01
1.478000000000000114e+02,1.083262443542480469e+00,2.176818251609802246e-01,8.545153141021728516e-01,9.293393045663833618e-02,1.848838090896606445e+00,1.361676812171936035e+00,1.087472558021545410e+00,6.131750717759132385e-02,4.214731454849243164e-01,1.009163931012153625e-01
1.480000000000000000e+02,1.172990798950195312e+00,2.252736240625381470e-01,9.519190788269042969e-01,9.389396756887435913e-02,1.440189838409423828e+00,1.541056275367736816e+00,1.216492056846618652e+00,6.930191069841384888e-02,4.664634466171264648e-01,8.567494153976440430e-02
1.482000000000000171e+02,1.268748760223388672e+00,2.352961450815200806e-01,1.059593439102172852e+00,9.765513241291046143e-02,1.098612308502197266e+00,1.607695341110229492e+00,1.357954144477844238e+00,8.034592121839523315e-02,5.192856192588806152e-01,7.313744723796844482e-02
1.484000000000000057e+02,1.368197202682495117e+00,2.478955984115600586e-01,1.177745819091796875e+00,1.044126302003860474e-01,8.310652971267700195e-01,1.586874723434448242e+00,1.511718273162841797e+00,9.534008055925369263e-02,5.802673101425170898e-01,6.348574161529541016e-02
1.485999999999999943e+02,1.469958186149597168e+00,2.631474137306213379e-01,1.306637406349182129e+00,1.144608855247497559e-01,6.360695362091064453e-01,1.500366091728210449e+00,1.677972078323364258e+00,1.146317943930625916e-01,6.508643031120300293e-01,5.667683854699134827e-02
1.488000000000000114e+02,1.571613669395446777e+00,2.826733589172363281e-01,1.446770668029785156e+00,1.281109601259231567e-01,5.021132230758666992e-01,1.373733162879943848e+00,1.857207655906677246e+00,1.385838389396667480e-01,7.314630746841430664e-01,5.260089412331581116e-02
1.490000000000000000e+02,1.669329881668090820e+00,3.083869218826293945e-01,1.598410248756408691e+00,1.456795632839202881e-01,4.078532457351684570e-01,1.233484983444213867e+00,2.048302173614501953e+00,1.674035787582397461e-01,8.220568895339965820e-01,5.108680948615074158e-02
1.492000000000000171e+02,1.757543683052062988e+00,3.420164287090301514e-01,1.761868834495544434e+00,1.674987822771072388e-01,3.405581712722778320e-01,1.093770146369934082e+00,2.245197772979736328e+00,2.014654129743576050e-01,9.237962365150451660e-01,5.258617922663688660e-02
1.494000000000000057e+02,1.826224565505981445e+00,3.872949779033660889e-01,1.934152364730834961e+00,1.937526017427444458e-01,2.914718985557556152e-01,9.611138701438903809e-01,2.436550617218017578e+00,2.500888705253601074e-01,1.036636114120483398e+00,5.678416043519973755e-02
1.495999999999999943e+02,1.865481734275817871e+00,4.460483789443969727e-01,2.109207391738891602e+00,2.246233969926834106e-01,2.564383149147033691e-01,8.385526537895202637e-01,2.597714662551879883e+00,3.269694447517395020e-01,1.161022782325744629e+00,6.366377323865890503e-02
1.498000000000000114e+02,1.862265825271606445e+00,5.220153927803039551e-01,2.278200149536132812e+00,2.681403160095214844e-01,2.339596748352050781e-01,7.264302968978881836e-01,2.694691896438598633e+00,4.470259845256805420e-01,1.297648191452026367e+00,7.341039925813674927e-02
1.500000000000000000e+02,1.802066802978515625e+00,6.160244941711425781e-01,2.423738718032836914e+00,3.334673643112182617e-01,2.224665582180023193e-01,6.255866289138793945e-01,2.692237615585327148e+00,6.159891486167907715e-01,1.446651577949523926e+00,8.671123534440994263e-02
1.502000000000000171e+02,1.675925493240356445e+00,7.300781011581420898e-01,2.516759157180786133e+00,4.345009922981262207e-01,2.186815738677978516e-01,5.371102690696716309e-01,2.550908327102661133e+00,8.370404839515686035e-01,1.608213067054748535e+00,1.041797623038291931e-01
1.504000000000000057e+02,1.492391347885131836e+00,8.564630746841430664e-01,2.526209115982055664e+00,5.780678391456604004e-01,2.196996062994003296e-01,4.609174132347106934e-01,2.261811971664428711e+00,1.098309516906738281e+00,1.782632946968078613e+00,1.261718124151229858e-01
1.505999999999999943e+02,1.279830217361450195e+00,9.620103836059570312e-01,2.417452335357666016e+00,7.673181891441345215e-01,2.247543781995773315e-01,3.955570757389068604e-01,1.870549321174621582e+00,1.374104738235473633e+00,1.969905257225036621e+00,1.529554724693298340e-01
1.508000000000000114e+02,1.093060970306396484e+00,1.017572760581970215e+00,2.173583507537841797e+00,9.952321052551269531e-01,2.359976768493652344e-01,3.385626673698425293e-01,1.454083800315856934e+00,1.558249592781066895e+00,2.166548252105712891e+00,1.848013997077941895e-01
1.510000000000000000e+02,9.386153817176818848e-01,1.027326583862304688e+00,1.834639787673950195e+00,1.240229487419128418e+00,2.528491318225860596e-01,2.890668213367462158e-01,1.105560421943664551e+00,1.627670645713806152e+00,2.362173795700073242e+00,2.267219126224517822e-01
1.512000000000000171e+02,8.124436140060424805e-01,1.000907659530639648e+00,1.456437110900878906e+00,1.418283700942993164e+00,2.745253443717956543e-01,2.461343407630920410e-01,8.323000669479370117e-01,1.607774496078491211e+00,2.541845083236694336e+00,2.886476814746856689e-01
1.514000000000000057e+02,7.114513516426086426e-01,9.529551863670349121e-01,1.132145643234252930e+00,1.498938798904418945e+00,3.003419339656829834e-01,2.091875970363616943e-01,6.326559782028198242e-01,1.520804047584533691e+00,2.670593500137329102e+00,3.901398479938507080e-01
1.515999999999999943e+02,6.336283087730407715e-01,8.908829092979431152e-01,8.775818347930908203e-01,1.490661382675170898e+00,3.294472992420196533e-01,1.776737570762634277e-01,4.956043362617492676e-01,1.392346262931823730e+00,2.714853763580322266e+00,5.386597514152526855e-01
1.518000000000000114e+02,5.767592191696166992e-01,8.203414082527160645e-01,6.895154714584350586e-01,1.419623255729675293e+00,3.612100481986999512e-01,1.507086902856826782e-01,4.001484215259552002e-01,1.249657750129699707e+00,2.636825799942016602e+00,7.385308742523193359e-01
1.520000000000000000e+02,5.382230877876281738e-01,7.460598349571228027e-01,5.577672719955444336e-01,1.309590220451354980e+00,3.951964974403381348e-01,1.276057809591293335e-01,3.320692777633666992e-01,1.107609987258911133e+00,2.401683330535888672e+00,9.863356947898864746e-01
1.522000000000000171e+02,5.117408037185668945e-01,6.739974021911621094e-01,4.631968736648559570e-01,1.184741497039794922e+00,4.328508079051971436e-01,1.087921485304832458e-01,2.821280360221862793e-01,9.724919199943542480e-01,2.049335479736328125e+00,1.260780096054077148e+00
1.524000000000000057e+02,4.928822219371795654e-01,6.074106693267822266e-01,3.954682946205139160e-01,1.057440996170043945e+00,4.775345921516418457e-01,9.359222650527954102e-02,2.464766353368759155e-01,8.476461768150329590e-01,1.623236894607543945e+00,1.492567062377929688e+00
1.525999999999999943e+02,4.808361530303955078e-01,5.465137362480163574e-01,3.472406566143035889e-01,9.346811771392822266e-01,5.299496650695800781e-01,8.106207847595214844e-02,2.236126065254211426e-01,7.334478497505187988e-01,1.239789605140686035e+00,1.615482568740844727e+00
1.528000000000000114e+02,4.748311638832092285e-01,4.917117953300476074e-01,3.121487796306610107e-01,8.209921121597290039e-01,5.905257463455200195e-01,7.141989469528198242e-02,2.118783444166183472e-01,6.308903098106384277e-01,9.346864223480224609e-01,1.629382610321044922e+00
1.530000000000000000e+02,4.755763709545135498e-01,4.423937499523162842e-01,2.888161838054656982e-01,7.167053222656250000e-01,6.605690717697143555e-01,6.456214189529418945e-02,2.077387571334838867e-01,5.410600304603576660e-01,7.047178149223327637e-01,1.566970229148864746e+00
1.532000000000000171e+02,4.844972789287567139e-01,3.977911472320556641e-01,2.758755385875701904e-01,6.219737529754638672e-01,7.405706644058227539e-01,6.041740626096725464e-02,2.084759324789047241e-01,4.636882543563842773e-01,5.431659221649169922e-01,1.452160716056823730e+00
1.534000000000000057e+02,5.009074807167053223e-01,3.587943613529205322e-01,2.719274759292602539e-01,5.373650193214416504e-01,8.306761384010314941e-01,5.889153480529785156e-02,2.132985889911651611e-01,3.973075747489929199e-01,4.338382780551910400e-01,1.311062335968017578e+00
1.536000000000000227e+02,5.229642987251281738e-01,3.261571526527404785e-01,2.732439935207366943e-01,4.641424715518951416e-01,9.318568110466003418e-01,6.036057695746421814e-02,2.241581380367279053e-01,3.394867777824401855e-01,3.548696637153625488e-01,1.167866706848144531e+00
1.538000000000000114e+02,5.491245388984680176e-01,2.994732558727264404e-01,2.788503468036651611e-01,4.013214707374572754e-01,1.044056653976440430e+00,6.448689103126525879e-02,2.407677322626113892e-01,2.893667519092559814e-01,2.988451123237609863e-01,1.028592109680175781e+00
1.540000000000000000e+02,5.782136917114257812e-01,2.767835855484008789e-01,2.905833423137664795e-01,3.465321660041809082e-01,1.167734265327453613e+00,7.127885520458221436e-02,2.621690630912780762e-01,2.457298785448074341e-01,2.574380636215209961e-01,8.990504741668701172e-01
1.542000000000000171e+02,6.097371578216552734e-01,2.576318383216857910e-01,3.075824379920959473e-01,2.987469136714935303e-01,1.303573131561279297e+00,8.097334951162338257e-02,2.877776026725769043e-01,2.081611454486846924e-01,2.294812053442001343e-01,7.800784111022949219e-01
1.544000000000000057e+02,6.455104351043701172e-01,2.422588169574737549e-01,3.294813036918640137e-01,2.577077448368072510e-01,1.451412081718444824e+00,9.445922076702117920e-02,3.165877759456634521e-01,1.758615523576736450e-01,2.134015262126922607e-01,6.722581386566162109e-01
1.546000000000000227e+02,6.902773380279541016e-01,2.300889343023300171e-01,3.559542894363403320e-01,2.233213186264038086e-01,1.611617803573608398e+00,1.120784580707550049e-01,3.481678962707519531e-01,1.483115106821060181e-01,2.070088386535644531e-01,5.766547322273254395e-01
1.548000000000000114e+02,7.423287034034729004e-01,2.202347666025161743e-01,3.857657313346862793e-01,1.944144219160079956e-01,1.784495592117309570e+00,1.341825574636459351e-01,3.819943368434906006e-01,1.246462687849998474e-01,2.058019340038299561e-01,4.942180514335632324e-01
1.550000000000000000e+02,8.005393147468566895e-01,2.135019153356552124e-01,4.178726673126220703e-01,1.694180518388748169e-01,1.970025658607482910e+00,1.611169278621673584e-01,4.193680286407470703e-01,1.053949892520904541e-01,2.089841961860656738e-01,4.233127832412719727e-01
1.552000000000000171e+02,8.654249310493469238e-01,2.099867761135101318e-01,4.522189497947692871e-01,1.483455002307891846e-01,2.163154125213623047e+00,1.930566430091857910e-01,4.630951285362243652e-01,8.975981920957565308e-02,2.172675132751464844e-01,3.620583713054656982e-01
1.554000000000000057e+02,9.370793700218200684e-01,2.098992317914962769e-01,4.906827807426452637e-01,1.314529180526733398e-01,2.354005575180053711e+00,2.357897907495498657e-01,5.147709846496582031e-01,7.686384767293930054e-02,2.315787523984909058e-01,3.087853491306304932e-01
1.556000000000000227e+02,1.015407681465148926e+00,2.135204672813415527e-01,5.376738309860229492e-01,1.175942271947860718e-01,2.526514768600463867e+00,2.992539107799530029e-01,5.745685696601867676e-01,6.683122366666793823e-02,2.510027289390563965e-01,2.623825073242187500e-01
1.558000000000000114e+02,1.099962830543518066e+00,2.192663103342056274e-01,5.924564599990844727e-01,1.064553409814834595e-01,2.646768093109130859e+00,4.021904170513153076e-01,6.437257528305053711e-01,5.965233966708183289e-02,2.751458585262298584e-01,2.225504666566848755e-01
1.560000000000000000e+02,1.190772652626037598e+00,2.273149490356445312e-01,6.554033756256103516e-01,9.801924228668212891e-02,2.681438922882080078e+00,5.515232086181640625e-01,7.228963375091552734e-01,5.524059012532234192e-02,3.026353418827056885e-01,1.879550218582153320e-01
1.562000000000000171e+02,1.287302851676940918e+00,2.378202974796295166e-01,7.279286980628967285e-01,9.223622828722000122e-02,2.593227148056030273e+00,7.512561082839965820e-01,8.119391202926635742e-01,5.334483459591865540e-02,3.332180976867675781e-01,1.586750745773315430e-01
1.564000000000000057e+02,1.387238621711730957e+00,2.509208619594573975e-01,8.103736042976379395e-01,8.910761028528213501e-02,2.349332094192504883e+00,9.968054294586181641e-01,9.120240807533264160e-01,5.442837998270988464e-02,3.661311268806457520e-01,1.333739757537841797e-01
1.566000000000000227e+02,1.489534020423889160e+00,2.666907012462615967e-01,9.032725691795349121e-01,8.878040313720703125e-02,1.996547102928161621e+00,1.266008257865905762e+00,1.023220419883728027e+00,5.826790258288383484e-02,4.014861285686492920e-01,1.120099499821662903e-01
1.568000000000000114e+02,1.590821504592895508e+00,2.873688042163848877e-01,1.006987333297729492e+00,9.123288094997406006e-02,1.578534364700317383e+00,1.483329296112060547e+00,1.145829677581787109e+00,6.475570797920227051e-02,4.415440559387207031e-01,9.494077414274215698e-02
1.570000000000000000e+02,1.687430858612060547e+00,3.143152892589569092e-01,1.121136188507080078e+00,9.651743620634078979e-02,1.209108710289001465e+00,1.593940019607543945e+00,1.280616760253906250e+00,7.409129291772842407e-02,4.899271726608276367e-01,8.088201284408569336e-02
1.572000000000000171e+02,1.772266864776611328e+00,3.501606583595275879e-01,1.246062397956848145e+00,1.049807816743850708e-01,9.160603284835815430e-01,1.601114630699157715e+00,1.427740454673767090e+00,8.692688494920730591e-02,5.461920499801635742e-01,6.957188993692398071e-02
1.574000000000000057e+02,1.835563421249389648e+00,3.980034887790679932e-01,1.381956458091735840e+00,1.169203817844390869e-01,6.965520381927490234e-01,1.535131335258483887e+00,1.587094068527221680e+00,1.038634330034255981e-01,6.112579703330993652e-01,6.124809384346008301e-02
1.576000000000000227e+02,1.867555975914001465e+00,4.599750339984893799e-01,1.529425263404846191e+00,1.326630711555480957e-01,5.426117181777954102e-01,1.420193076133728027e+00,1.759316325187683105e+00,1.252662539482116699e-01,6.861815452575683594e-01,5.565802752971649170e-02
1.578000000000000114e+02,1.854005575180053711e+00,5.394499897956848145e-01,1.688724398612976074e+00,1.525378674268722534e-01,4.371327459812164307e-01,1.282069444656372070e+00,1.944485068321228027e+00,1.514467597007751465e-01,7.709596157073974609e-01,5.264750123023986816e-02
1.580000000000000000e+02,1.780820965766906738e+00,6.369182467460632324e-01,1.859201192855834961e+00,1.768348366022109985e-01,3.609167337417602539e-01,1.141767859458923340e+00,2.139577388763427734e+00,1.826229691505432129e-01,8.662855625152587891e-01,5.242305248975753784e-02
1.582000000000000171e+02,1.641986131668090820e+00,7.550751566886901855e-01,2.035798788070678711e+00,2.057149112224578857e-01,3.066142797470092773e-01,1.005692243576049805e+00,2.335044622421264648e+00,2.226293683052062988e-01,9.728976488113403320e-01,5.519368499517440796e-02
1.584000000000000057e+02,1.446944475173950195e+00,8.825845718383789062e-01,2.210998058319091797e+00,2.425060272216796875e-01,2.669059336185455322e-01,8.795813322067260742e-01,2.516546726226806641e+00,2.815011143684387207e-01,1.090620636940002441e+00,6.053328514099121094e-02
1.586000000000000227e+02,1.238857865333557129e+00,9.776673913002014160e-01,2.372836828231811523e+00,2.964813411235809326e-01,2.402786761522293091e-01,7.638271450996398926e-01,2.651399850845336914e+00,3.777089416980743408e-01,1.220193505287170410e+00,6.863537430763244629e-02
1.588000000000000114e+02,1.058097958564758301e+00,1.023677468299865723e+00,2.496369600296020508e+00,3.800927698612213135e-01,2.252000272274017334e-01,6.588733792304992676e-01,2.706215620040893555e+00,5.199800729751586914e-01,1.362277507781982422e+00,7.978155463933944702e-02
1.590000000000000000e+02,9.092269539833068848e-01,1.025164723396301270e+00,2.550226688385009766e+00,5.045135021209716797e-01,2.196209430694580078e-01,5.658659934997558594e-01,2.643486261367797852e+00,7.130496501922607422e-01,1.516571044921875000e+00,9.488961845636367798e-02
1.592000000000000171e+02,7.886684536933898926e-01,9.928722977638244629e-01,2.501652479171752930e+00,6.738793253898620605e-01,2.190760523080825806e-01,4.856642484664916992e-01,2.426333189010620117e+00,9.556221961975097656e-01,1.683541059494018555e+00,1.143182367086410522e-01
1.594000000000000057e+02,6.927390098571777344e-01,9.413504600524902344e-01,2.314216613769531250e+00,8.895392417907714844e-01,2.228274345397949219e-01,4.167614579200744629e-01,2.085320234298706055e+00,1.227622985839843750e+00,1.863430857658386230e+00,1.384215950965881348e-01
1.596000000000000227e+02,6.195805668830871582e-01,8.769434094429016113e-01,2.009676218032836914e+00,1.134020090103149414e+00,2.320046722888946533e-01,3.570579290390014648e-01,1.664057016372680664e+00,1.471381187438964844e+00,2.055152177810668945e+00,1.673977524042129517e-01
1.598000000000000114e+02,5.668001174926757812e-01,8.051611185073852539e-01,1.628485679626464844e+00,1.362990260124206543e+00,2.470750957727432251e-01,3.051897585391998291e-01,1.274604082107543945e+00,1.605667710304260254e+00,2.252546310424804688e+00,2.017134279012680054e-01
1.600000000000000000e+02,5.317878723144531250e-01,7.304854393005371094e-01,1.271011590957641602e+00,1.491919279098510742e+00,2.670964300632476807e-01,2.599777281284332275e-01,9.625337123870849609e-01,1.628625512123107910e+00,2.444308042526245117e+00,2.507888674736022949e-01
1.602000000000000171e+02,5.069902539253234863e-01,6.595062613487243652e-01,9.823516607284545898e-01,1.518409609794616699e+00,2.917423248291015625e-01,2.212715446949005127e-01,7.256330251693725586e-01,1.573181867599487305e+00,2.604602575302124023e+00,3.288796544075012207e-01
1.604000000000000057e+02,4.896506667137145996e-01,5.940928459167480469e-01,7.621903419494628906e-01,1.472207903861999512e+00,3.198077976703643799e-01,1.879943311214447021e-01,5.582282543182373047e-01,1.462743282318115234e+00,2.700023174285888672e+00,4.503454566001892090e-01
1.606000000000000227e+02,4.789383709430694580e-01,5.344133973121643066e-01,6.046519279479980469e-01,1.375427007675170898e+00,3.507795035839080811e-01,1.597033441066741943e-01,4.449347555637359619e-01,1.323330760002136230e+00,2.694853544235229492e+00,6.209383606910705566e-01
1.608000000000000114e+02,4.741316735744476318e-01,4.807859063148498535e-01,4.938430786132812500e-01,1.253258585929870605e+00,3.840304017066955566e-01,1.353259086608886719e-01,3.632793724536895752e-01,1.180444717407226562e+00,2.549371004104614258e+00,8.438574075698852539e-01
1.610000000000000000e+02,4.767011702060699463e-01,4.324022829532623291e-01,4.147107601165771484e-01,1.123625636100769043e+00,4.202855527400970459e-01,1.151413619518280029e-01,3.057772815227508545e-01,1.040625929832458496e+00,2.256559371948242188e+00,1.106625199317932129e+00
1.612000000000000171e+02,4.872933626174926758e-01,3.889318108558654785e-01,3.594562709331512451e-01,9.953807592391967773e-01,4.618922472000122070e-01,9.889356791973114014e-02,2.629483938217163086e-01,9.103624820709228516e-01,1.861828327178955078e+00,1.383095145225524902e+00
1.614000000000000057e+02,5.051729083061218262e-01,3.511654436588287354e-01,3.183798491954803467e-01,8.759941458702087402e-01,5.116193890571594238e-01,8.543543517589569092e-02,2.337303459644317627e-01,7.906718254089355469e-01,1.445544600486755371e+00,1.565075993537902832e+00
1.616000000000000227e+02,5.282016396522521973e-01,3.199352622032165527e-01,2.898167967796325684e-01,7.660341262817382812e-01,5.693049430847167969e-01,7.477061450481414795e-02,2.165390402078628540e-01,6.818909049034118652e-01,1.097935557365417480e+00,1.632035493850708008e+00
1.618000000000000114e+02,5.550656318664550781e-01,2.942238748073577881e-01,2.723940908908843994e-01,6.657280921936035156e-01,6.359990835189819336e-01,6.699090451002120972e-02,2.096381932497024536e-01,5.851073265075683594e-01,8.257675766944885254e-01,1.610051751136779785e+00
1.620000000000000000e+02,5.847316384315490723e-01,2.723323106765747070e-01,2.647292017936706543e-01,5.754669904708862305e-01,7.126183509826660156e-01,6.197284907102584839e-02,2.079860419034957886e-01,5.016261935234069824e-01,6.274468302726745605e-01,1.521351456642150879e+00
1.622000000000000171e+02,6.168110370635986328e-01,2.539207637310028076e-01,2.639207839965820312e-01,4.964423179626464844e-01,7.990561127662658691e-01,5.947208777070045471e-02,2.108182907104492188e-01,4.298519790172576904e-01,4.915869832038879395e-01,1.391728639602661133e+00
1.624000000000000057e+02,6.542884111404418945e-01,2.392444610595703125e-01,2.674229741096496582e-01,4.285498261451721191e-01,8.963485956192016602e-01,5.989012494683265686e-02,2.185130566358566284e-01,3.678937852382659912e-01,3.966607153415679932e-01,1.248662948608398438e+00
1.626000000000000227e+02,7.007250189781188965e-01,2.276582568883895874e-01,2.763257026672363281e-01,3.697928190231323242e-01,1.004777073860168457e+00,6.314842402935028076e-02,2.322911024093627930e-01,3.139729499816894531e-01,3.291102945804595947e-01,1.106271743774414062e+00
1.628000000000000114e+02,7.541064620018005371e-01,2.184319347143173218e-01,2.909397184848785400e-01,3.185904324054718018e-01,1.124427199363708496e+00,6.900568306446075439e-02,2.512742280960083008e-01,2.670386433601379395e-01,2.794344127178192139e-01,9.710111021995544434e-01
1.630000000000000000e+02,8.136316537857055664e-01,2.123946100473403931e-01,3.106051385402679443e-01,2.742146849632263184e-01,1.256036996841430664e+00,7.765525579452514648e-02,2.750157415866851807e-01,2.266939878463745117e-01,2.440494745969772339e-01,8.460658788681030273e-01
1.632000000000000171e+02,8.799595832824707031e-01,2.095712572336196899e-01,3.349674344062805176e-01,2.364251464605331421e-01,1.399663209915161133e+00,8.981462568044662476e-02,3.022266328334808350e-01,1.916875541210174561e-01,2.214425653219223022e-01,7.318076491355895996e-01
1.634000000000000057e+02,9.530546069145202637e-01,2.102505713701248169e-01,3.633158206939697266e-01,2.047905027866363525e-01,1.555524110794067383e+00,1.059870049357414246e-01,3.325496017932891846e-01,1.620157957077026367e-01,2.099418789148330688e-01,6.292779445648193359e-01
1.636000000000000227e+02,1.032906770706176758e+00,2.143108844757080078e-01,3.943275213241577148e-01,1.777074486017227173e-01,1.723946571350097656e+00,1.265209466218948364e-01,3.652598857879638672e-01,1.364221870899200439e-01,2.058791667222976685e-01,5.395662188529968262e-01
1.638000000000000114e+02,1.119004607200622559e+00,2.205400466918945312e-01,4.275485575199127197e-01,1.544441878795623779e-01,1.905209064483642578e+00,1.517755836248397827e-01,4.001894593238830566e-01,1.146604418754577637e-01,2.066913098096847534e-01,4.623118340969085693e-01
1.640000000000000000e+02,1.211214900016784668e+00,2.291064262390136719e-01,4.640074670314788818e-01,1.353287100791931152e-01,2.096527814865112305e+00,1.819542199373245239e-01,4.395600259304046631e-01,9.729802608489990234e-02,2.115842700004577637e-01,3.960586190223693848e-01
1.642000000000000171e+02,1.308673024177551270e+00,2.401416748762130737e-01,5.069489479064941406e-01,1.199941858649253845e-01,2.289080619812011719e+00,2.194624096155166626e-01,4.872970879077911377e-01,8.303733170032501221e-02,2.225393950939178467e-01,3.383119702339172363e-01
1.644000000000000057e+02,1.409283280372619629e+00,2.538131475448608398e-01,5.578681230545043945e-01,1.074163466691970825e-01,2.471386671066284180e+00,2.739363908767700195e-01,5.428564548492431641e-01,7.149982452392578125e-02,2.392269223928451538e-01,2.882441580295562744e-01
1.646000000000000227e+02,1.512056350708007812e+00,2.701778411865234375e-01,6.168258786201477051e-01,9.767688065767288208e-02,2.612757682800292969e+00,3.623771965503692627e-01,6.071628928184509277e-01,6.298044323921203613e-02,2.607002258300781250e-01,2.446528375148773193e-01
1.648000000000000114e+02,1.613049745559692383e+00,2.921224832534790039e-01,6.846662759780883789e-01,9.053502231836318970e-02,2.680477619171142578e+00,4.952456951141357422e-01,6.812171936035156250e-01,5.716255679726600647e-02,2.863541245460510254e-01,2.071012556552886963e-01
1.650000000000000000e+02,1.708545565605163574e+00,3.204745054244995117e-01,7.622328996658325195e-01,8.605296909809112549e-02,2.638537406921386719e+00,6.774234175682067871e-01,7.650964260101318359e-01,5.393788963556289673e-02,3.151994347572326660e-01,1.748127639293670654e-01
1.652000000000000171e+02,1.790223002433776855e+00,3.586717247962951660e-01,8.499811291694641113e-01,8.427525311708450317e-02,2.446946620941162109e+00,9.108338952064514160e-01,8.594590425491333008e-01,5.347123369574546814e-02,3.468069434165954590e-01,1.472626328468322754e-01
1.654000000000000057e+02,1.848547220230102539e+00,4.091770052909851074e-01,9.485654234886169434e-01,8.542326837778091431e-02,2.123466730117797852e+00,1.177172899246215820e+00,9.651033878326416016e-01,5.603094398975372314e-02,3.806613087654113770e-01,1.235986799001693726e-01
1.656000000000000227e+02,1.872355461120605469e+00,4.749608933925628662e-01,1.057878613471984863e+00,8.912408351898193359e-02,1.711955904960632324e+00,1.434658885002136230e+00,1.081807494163513184e+00,6.114493310451507568e-02,4.180736839771270752e-01,1.043544188141822815e-01
1.658000000000000114e+02,1.847861051559448242e+00,5.584006309509277344e-01,1.177921175956726074e+00,9.581633657217025757e-02,1.319000005722045898e+00,1.581549644470214844e+00,1.210297942161560059e+00,6.900493800640106201e-02,4.618628025054931641e-01,8.872218430042266846e-02
1.660000000000000000e+02,1.759978652000427246e+00,6.600242853164672852e-01,1.309005379676818848e+00,1.058524325489997864e-01,1.000440835952758789e+00,1.616430759429931641e+00,1.351243972778320312e+00,7.987527549266815186e-02,5.136107802391052246e-01,7.583269476890563965e-02
1.662000000000000171e+02,1.609562397003173828e+00,7.812568545341491699e-01,1.451484322547912598e+00,1.195474267005920410e-01,7.562395930290222168e-01,1.570869207382202148e+00,1.504407644271850586e+00,9.468156844377517700e-02,5.734534263610839844e-01,6.579725444316864014e-02
1.664000000000000057e+02,1.402617216110229492e+00,9.097605943679809570e-01,1.605699419975280762e+00,1.372294127941131592e-01,5.822665095329284668e-01,1.467446804046630859e+00,1.670167326927185059e+00,1.137740314006805420e-01,6.427530050277709961e-01,5.864354595541954041e-02
1.666000000000000227e+02,1.198853969573974609e+00,9.942549467086791992e-01,1.771905183792114258e+00,1.592275053262710571e-01,4.642596542835235596e-01,1.332103013992309570e+00,1.848794460296630859e+00,1.375059187412261963e-01,7.220380902290344238e-01,5.424996837973594666e-02
1.668000000000000114e+02,1.023795485496520996e+00,1.030743837356567383e+00,1.947795987129211426e+00,1.857636719942092896e-01,3.792359828948974609e-01,1.190830469131469727e+00,2.039360523223876953e+00,1.661004722118377686e-01,8.111593723297119141e-01,5.236079171299934387e-02
1.670000000000000000e+02,8.808866739273071289e-01,1.023509263992309570e+00,2.127627849578857422e+00,2.170183509588241577e-01,3.199948370456695557e-01,1.051357030868530273e+00,2.236023187637329102e+00,1.999097019433975220e-01,9.113481044769287109e-01,5.345722660422325134e-02
1.672000000000000171e+02,7.653965353965759277e-01,9.861305952072143555e-01,2.302237033843994141e+00,2.606662809848785400e-01,2.756152451038360596e-01,9.214167594909667969e-01,2.427677631378173828e+00,2.478048503398895264e-01,1.022655487060546875e+00,5.731294304132461548e-02
1.674000000000000057e+02,6.742922663688659668e-01,9.308981895446777344e-01,2.454304933547973633e+00,3.260444402694702148e-01,2.448405474424362183e-01,8.017598986625671387e-01,2.590826988220214844e+00,3.228995800018310547e-01,1.145425319671630859e+00,6.382726877927780151e-02
1.676000000000000227e+02,6.055636405944824219e-01,8.640725016593933105e-01,2.553102016448974609e+00,4.285422563552856445e-01,2.261837273836135864e-01,6.927275657653808594e-01,2.691232919692993164e+00,4.408587813377380371e-01,1.280344605445861816e+00,7.318428158760070801e-02
1.678000000000000114e+02,5.567822456359863281e-01,7.909301519393920898e-01,2.566866636276245117e+00,5.747269392013549805e-01,2.179610431194305420e-01,5.954090952873229980e-01,2.693850517272949219e+00,6.075025200843811035e-01,1.427560448646545410e+00,8.600517362356185913e-02
1.680000000000000000e+02,5.251334905624389648e-01,7.158415913581848145e-01,2.460438966751098633e+00,7.678524255752563477e-01,2.157860994338989258e-01,5.109174251556396484e-01,2.559535026550292969e+00,8.260927200317382812e-01,1.587263584136962891e+00,1.029428243637084961e-01
1.682000000000000171e+02,5.019332170486450195e-01,6.458475589752197266e-01,2.213940143585205078e+00,1.001189112663269043e+00,2.181892842054367065e-01,4.382576942443847656e-01,2.276016235351562500e+00,1.085726737976074219e+00,1.759761095046997070e+00,1.243496537208557129e-01
1.684000000000000057e+02,4.860453903675079346e-01,5.814793109893798828e-01,1.869295120239257812e+00,1.252885818481445312e+00,2.252082079648971558e-01,3.756473660469055176e-01,1.889811515808105469e+00,1.361267566680908203e+00,1.945137143135070801e+00,1.505340337753295898e-01
1.686000000000000227e+02,4.766380488872528076e-01,5.230216383934020996e-01,1.480169534683227539e+00,1.438653111457824707e+00,2.383696883916854858e-01,3.211295306682586670e-01,1.471697211265563965e+00,1.550032019615173340e+00,2.140414237976074219e+00,1.817100942134857178e-01
1.688000000000000114e+02,4.730297923088073730e-01,4.704188406467437744e-01,1.145851731300354004e+00,1.524422526359558105e+00,2.567927241325378418e-01,2.736594676971435547e-01,1.120183944702148438e+00,1.624328494071960449e+00,2.336382389068603516e+00,2.216706871986389160e-01
1.690000000000000000e+02,4.773204624652862549e-01,4.228591620922088623e-01,8.826695084571838379e-01,1.518661618232727051e+00,2.800147235393524170e-01,2.328150123357772827e-01,8.437865972518920898e-01,1.608276724815368652e+00,2.518865585327148438e+00,2.803798317909240723e-01
1.692000000000000171e+02,4.895514547824859619e-01,3.804326057434082031e-01,6.878424882888793945e-01,1.447702169418334961e+00,3.069649636745452881e-01,1.975646018981933594e-01,6.411505341529846191e-01,1.524145364761352539e+00,2.654217004776000977e+00,3.766619861125946045e-01
1.694000000000000057e+02,5.088452100753784180e-01,3.438050448894500732e-01,5.514987707138061523e-01,1.335599184036254883e+00,3.370381593704223633e-01,1.676579266786575317e-01,5.016124248504638672e-01,1.397436380386352539e+00,2.709700584411621094e+00,5.190465450286865234e-01
1.696000000000000227e+02,5.328077077865600586e-01,3.139207661151885986e-01,4.547419548034667969e-01,1.207263588905334473e+00,3.695327937602996826e-01,1.418889760971069336e-01,4.048523902893066406e-01,1.255046486854553223e+00,2.648040294647216797e+00,7.120655775070190430e-01
1.698000000000000114e+02,5.603251457214355469e-01,2.890450060367584229e-01,3.853463828563690186e-01,1.076557636260986328e+00,4.042024314403533936e-01,1.199357360601425171e-01,3.356582820415496826e-01,1.113095045089721680e+00,2.431504249572753906e+00,9.549847245216369629e-01
1.700000000000000000e+02,5.905516743659973145e-01,2.679133415222167969e-01,3.358218669891357422e-01,9.505410790443420410e-01,4.430890977382659912e-01,1.022973880171775818e-01,2.850664258003234863e-01,9.777314662933349609e-01,2.090282440185546875e+00,1.227610230445861816e+00
1.702000000000000171e+02,6.235666275024414062e-01,2.504024505615234375e-01,2.998070716857910156e-01,8.338280916213989258e-01,4.902252852916717529e-01,8.790756016969680786e-02,2.488265186548233032e-01,8.525980114936828613e-01,1.668249607086181641e+00,1.472765684127807617e+00
1.704000000000000057e+02,6.628453731536865234e-01,2.363322824239730835e-01,2.758572101593017578e-01,7.267757058143615723e-01,5.451187491416931152e-01,7.621604204177856445e-02,2.254183739423751831e-01,7.380696535110473633e-01,1.277594208717346191e+00,1.607951283454895020e+00
1.706000000000000227e+02,7.106719017028808594e-01,2.251967191696166992e-01,2.625793516635894775e-01,6.295766234397888184e-01,6.085214614868164062e-01,6.750445812940597534e-02,2.132067382335662842e-01,6.350919604301452637e-01,9.643524885177612305e-01,1.631513118743896484e+00
1.708000000000000114e+02,7.652719020843505859e-01,2.165511995553970337e-01,2.584917247295379639e-01,5.429667234420776367e-01,6.816143989562988281e-01,6.147499382495880127e-02,2.088473737239837646e-01,5.447447299957275391e-01,7.264093160629272461e-01,1.576363086700439453e+00
1.710000000000000000e+02,8.261246681213378906e-01,2.111376523971557617e-01,2.594233751296997070e-01,4.681929945945739746e-01,7.646013498306274414e-01,5.806681886315345764e-02,2.093912363052368164e-01,4.669180214405059814e-01,5.582805275917053223e-01,1.465892791748046875e+00
1.712000000000000171e+02,8.938690423965454102e-01,2.089755833148956299e-01,2.645054161548614502e-01,4.040531516075134277e-01,8.580489754676818848e-01,5.741546675562858582e-02,2.140510827302932739e-01,4.001296460628509521e-01,4.446251988410949707e-01,1.326185345649719238e+00
1.714000000000000057e+02,9.683622717857360840e-01,2.103850543498992920e-01,2.756998240947723389e-01,3.481542468070983887e-01,9.627562761306762695e-01,5.979895964264869690e-02,2.246551364660263062e-01,3.420027792453765869e-01,3.626685142517089844e-01,1.183011293411254883e+00
1.716000000000000227e+02,1.049554228782653809e+00,2.148517668247222900e-01,2.922428846359252930e-01,2.993502318859100342e-01,1.078460216522216797e+00,6.472154706716537476e-02,2.410368770360946655e-01,2.916049957275390625e-01,3.050093650817871094e-01,1.042884349822998047e+00
1.718000000000000114e+02,1.137020587921142578e+00,2.215319275856018066e-01,3.137677311897277832e-01,2.573835849761962891e-01,1.205865025520324707e+00,7.236842811107635498e-02,2.622320055961608887e-01,2.477133423089981079e-01,2.620493769645690918e-01,9.123399257659912109e-01
1.720000000000000000e+02,1.230593323707580566e+00,2.305832058191299438e-01,3.397757112979888916e-01,2.218798249959945679e-01,1.345467090606689453e+00,8.312145620584487915e-02,2.876968979835510254e-01,2.099560201168060303e-01,2.327068448066711426e-01,7.923312783241271973e-01
1.722000000000000171e+02,1.328918695449829102e+00,2.421400099992752075e-01,3.692307174205780029e-01,1.920052915811538696e-01,1.497220993041992188e+00,9.778152406215667725e-02,3.163924217224121094e-01,1.774874627590179443e-01,2.154435962438583374e-01,6.832935810089111328e-01
1.724000000000000057e+02,1.430155515670776367e+00,2.563510537147521973e-01,4.010906517505645752e-01,1.662305742502212524e-01,1.661464691162109375e+00,1.166806295514106750e-01,3.478780388832092285e-01,1.498043835163116455e-01,2.084605395793914795e-01,5.862455964088439941e-01
1.726000000000000227e+02,1.533041119575500488e+00,2.735620737075805664e-01,4.351248443126678467e-01,1.442981064319610596e-01,1.838495135307312012e+00,1.401794105768203735e-01,3.816152513027191162e-01,1.260108500719070435e-01,2.067361623048782349e-01,5.025285482406616211e-01
1.728000000000000114e+02,1.633148550987243652e+00,2.967872619628906250e-01,4.730758368968963623e-01,1.265838742256164551e-01,2.027307510375976562e+00,1.685362756252288818e-01,4.188297390937805176e-01,1.066174656152725220e-01,2.095280587673187256e-01,4.306015968322753906e-01
1.730000000000000000e+02,1.727414131164550781e+00,3.264316916465759277e-01,5.189980268478393555e-01,1.122158914804458618e-01,2.221854686737060547e+00,2.020119726657867432e-01,4.622079432010650635e-01,9.087333828210830688e-02,2.171240001916885376e-01,3.684803843498229980e-01
1.732000000000000171e+02,1.805795073509216309e+00,3.668537437915802002e-01,5.727041959762573242e-01,1.005534678697586060e-01,2.411350488662719727e+00,2.493344843387603760e-01,5.135742425918579102e-01,7.788078486919403076e-02,2.308166027069091797e-01,3.144085705280303955e-01
1.734000000000000057e+02,1.859002351760864258e+00,4.199025034904479980e-01,6.345199346542358398e-01,9.170593321323394775e-02,2.573433876037597656e+00,3.229040503501892090e-01,5.730420351028442383e-01,6.774205714464187622e-02,2.497355192899703979e-01,2.673537135124206543e-01
1.736000000000000227e+02,1.875076889991760254e+00,4.890774786472320557e-01,7.058328986167907715e-01,8.548595011234283447e-02,2.673905134201049805e+00,4.387909471988677979e-01,6.418779492378234863e-01,6.048058718442916870e-02,2.734124064445495605e-01,2.268802225589752197e-01
1.738000000000000114e+02,1.840009331703186035e+00,5.761614441871643066e-01,7.869274616241455078e-01,8.188650012016296387e-02,2.678357124328613281e+00,6.027166843414306641e-01,7.206670641899108887e-01,5.597977712750434875e-02,3.005746006965637207e-01,1.917585432529449463e-01
1.740000000000000000e+02,1.737673759460449219e+00,6.822268366813659668e-01,8.784400224685668945e-01,8.107063174247741699e-02,2.548126935958862305e+00,8.179672956466674805e-01,8.093164563179016113e-01,5.398712307214736938e-02,3.308426439762115479e-01,1.619580686092376709e-01
1.742000000000000171e+02,1.576175093650817871e+00,8.061898946762084961e-01,9.808963537216186523e-01,8.316268771886825562e-02,2.269822597503662109e+00,1.074140191078186035e+00,9.089375138282775879e-01,5.495509877800941467e-02,3.635201454162597656e-01,1.362751424312591553e-01
1.744000000000000057e+02,1.364148378372192383e+00,9.311642050743103027e-01,1.094156622886657715e+00,8.774588257074356079e-02,1.889512896537780762e+00,1.346642374992370605e+00,1.019697904586791992e+00,5.869925394654273987e-02,3.983605802059173584e-01,1.143904626369476318e-01
1.746000000000000227e+02,1.164591908454895020e+00,1.006503701210021973e+00,1.218258857727050781e+00,9.543389081954956055e-02,1.474743247032165527e+00,1.535559296607971191e+00,1.141804456710815430e+00,6.507693976163864136e-02,4.375846385955810547e-01,9.694486856460571289e-02
1.748000000000000114e+02,9.947386980056762695e-01,1.035027861595153809e+00,1.353608489036560059e+00,1.065843924880027771e-01,1.125077009201049805e+00,1.611650228500366211e+00,1.276042342185974121e+00,7.429125905036926270e-02,4.851438701152801514e-01,8.261024206876754761e-02
1.750000000000000000e+02,8.569772839546203613e-01,1.020454406738281250e+00,1.500618696212768555e+00,1.215193271636962891e-01,8.499807715415954590e-01,1.597260236740112305e+00,1.422620296478271484e+00,8.699928969144821167e-02,5.405610799789428711e-01,7.100904732942581177e-02
1.752000000000000171e+02,7.460227012634277344e-01,9.788624048233032227e-01,1.659397244453430176e+00,1.405601501464843750e-01,6.480832695960998535e-01,1.515046596527099609e+00,1.581454873085021973e+00,1.037958562374114990e-01,6.046394705772399902e-01,6.241891533136367798e-02
1.754000000000000057e+02,6.591528058052062988e-01,9.207188487052917480e-01,1.830441474914550781e+00,1.640538126230239868e-01,5.087211132049560547e-01,1.390340447425842285e+00,1.753099441528320312e+00,1.250417083501815796e-01,6.784945726394653320e-01,5.653605237603187561e-02
1.756000000000000227e+02,5.942845344543457031e-01,8.520439267158508301e-01,2.010280609130859375e+00,1.921800971031188965e-01,4.118295609951019287e-01,1.249486088752746582e+00,1.937655448913574219e+00,1.510610580444335938e-01,7.622224092483520508e-01,5.326456949114799500e-02
1.758000000000000114e+02,5.488954186439514160e-01,7.779567241668701172e-01,2.191135168075561523e+00,2.260466516017913818e-01,3.423218131065368652e-01,1.108884930610656738e+00,2.132130622863769531e+00,1.820570826530456543e-01,8.563637733459472656e-01,5.272762849926948547e-02
1.760000000000000000e+02,5.190746784210205078e-01,7.033096551895141602e-01,2.364714384078979492e+00,2.745459377765655518e-01,2.917853891849517822e-01,9.746518731117248535e-01,2.327365398406982422e+00,2.215865850448608398e-01,9.618241190910339355e-01,5.523774027824401855e-02
1.762000000000000171e+02,4.972663819789886475e-01,6.341226696968078613e-01,2.506374359130859375e+00,3.503138422966003418e-01,2.555269002914428711e-01,8.505699634552001953e-01,2.509398460388183594e+00,2.795694470405578613e-01,1.078345656394958496e+00,6.030267477035522461e-02
1.764000000000000057e+02,4.826290309429168701e-01,5.706126689910888672e-01,2.584841489791870117e+00,4.666089415550231934e-01,2.320044040679931641e-01,7.369668483734130859e-01,2.645918369293212891e+00,3.743197321891784668e-01,1.206607103347778320e+00,6.810265779495239258e-02
1.766000000000000227e+02,4.743718504905700684e-01,5.132137537002563477e-01,2.567044258117675781e+00,6.284284591674804688e-01,2.196608185768127441e-01,6.346707344055175781e-01,2.703575134277343750e+00,5.148664712905883789e-01,1.347305297851562500e+00,7.886368036270141602e-02
1.768000000000000114e+02,4.720997810363769531e-01,4.614559412002563477e-01,2.416409254074096680e+00,8.382588624954223633e-01,2.153611183166503906e-01,5.447467565536499023e-01,2.645389080047607422e+00,7.058664560317993164e-01,1.500262856483459473e+00,9.355811774730682373e-02
1.770000000000000000e+02,4.779099524021148682e-01,4.146329760551452637e-01,2.133533000946044922e+00,1.083522081375122070e+00,2.159166634082794189e-01,4.672190546989440918e-01,2.433511495590209961e+00,9.469362497329711914e-01,1.665844202041625977e+00,1.125429049134254456e-01
1.772000000000000171e+02,4.915433824062347412e-01,3.731182515621185303e-01,1.756429433822631836e+00,1.338729858398437500e+00,2.206135243177413940e-01,4.007593393325805664e-01,2.095618724822998047e+00,1.218316793441772461e+00,1.844336509704589844e+00,1.361539214849472046e-01
1.774000000000000057e+02,5.117078423500061035e-01,3.376658856868743896e-01,1.374448180198669434e+00,1.497335910797119141e+00,2.312812507152557373e-01,3.429053425788879395e-01,1.675665736198425293e+00,1.465535879135131836e+00,2.034988403320312500e+00,1.646213084459304810e-01
1.776000000000000227e+02,5.364122986793518066e-01,3.088111579418182373e-01,1.058265924453735352e+00,1.549386262893676758e+00,2.476820647716522217e-01,2.927193641662597656e-01,1.284620881080627441e+00,1.602900505065917969e+00,2.232008934020996094e+00,1.983253508806228638e-01
1.778000000000000114e+02,5.644232034683227539e-01,2.845608890056610107e-01,8.125414848327636719e-01,1.520823121070861816e+00,2.688992023468017578e-01,2.490486204624176025e-01,9.705582857131958008e-01,1.628438115119934082e+00,2.424410343170166016e+00,2.457496523857116699e-01
1.780000000000000000e+02,5.951277613639831543e-01,2.640645802021026611e-01,6.348481178283691406e-01,1.432682394981384277e+00,2.943910956382751465e-01,2.115159332752227783e-01,7.316169142723083496e-01,1.574986100196838379e+00,2.589426279067993164e+00,3.197509050369262695e-01
1.782000000000000171e+02,6.289433240890502930e-01,2.473070472478866577e-01,5.120275020599365234e-01,1.310410380363464355e+00,3.231762349605560303e-01,1.793681681156158447e-01,5.625078678131103516e-01,1.465788602828979492e+00,2.692387580871582031e+00,4.365856945514678955e-01
1.784000000000000057e+02,6.701232194900512695e-01,2.338708937168121338e-01,4.241630434989929199e-01,1.177805066108703613e+00,3.547061383724212646e-01,1.519237607717514038e-01,4.480292797088623047e-01,1.327103853225708008e+00,2.698213338851928711e+00,6.021556258201599121e-01
1.786000000000000227e+02,7.192735671997070312e-01,2.231251150369644165e-01,3.615106642246246338e-01,1.045606136322021484e+00,3.884782195091247559e-01,1.283575892448425293e-01,3.655369281768798828e-01,1.184283018112182617e+00,2.568376779556274414e+00,8.195515871047973633e-01
1.788000000000000114e+02,7.750829458236694336e-01,2.150256931781768799e-01,3.158333003520965576e-01,9.206553697586059570e-01,4.257352352142333984e-01,1.091056615114212036e-01,3.075983226299285889e-01,1.044271469116210938e+00,2.287918090820312500e+00,1.078693270683288574e+00
1.790000000000000000e+02,8.372676968574523926e-01,2.101574987173080444e-01,2.833724319934844971e-01,8.052975535392761230e-01,4.694506824016571045e-01,9.354036301374435425e-02,2.643652260303497314e-01,9.137817621231079102e-01,1.904299855232238770e+00,1.354634165763854980e+00
1.792000000000000171e+02,9.061934351921081543e-01,2.085696905851364136e-01,2.627040445804595947e-01,6.998078227043151855e-01,5.210179090499877930e-01,8.068193495273590088e-02,2.347790747880935669e-01,7.938463091850280762e-01,1.484353661537170410e+00,1.546830773353576660e+00
1.794000000000000057e+02,9.818863272666931152e-01,2.106199413537979126e-01,2.524030804634094238e-01,6.045562028884887695e-01,5.807563066482543945e-01,7.070592045783996582e-02,2.172730267047882080e-01,6.847596764564514160e-01,1.130013704299926758e+00,1.624811887741088867e+00
1.796000000000000227e+02,1.064373731613159180e+00,2.154691964387893677e-01,2.499347627162933350e-01,5.207260251045227051e-01,6.499137282371520996e-01,6.357754021883010864e-02,2.100807428359985352e-01,5.876700282096862793e-01,8.510563373565673828e-01,1.611125826835632324e+00
1.798000000000000114e+02,1.153124451637268066e+00,2.225556820631027222e-01,2.520280778408050537e-01,4.486076533794403076e-01,7.290130257606506348e-01,5.918758362531661987e-02,2.082853317260742188e-01,5.038360953330993652e-01,6.460299491882324219e-01,1.528699278831481934e+00
1.800000000000000000e+02,1.247787714004516602e+00,2.320353984832763672e-01,2.587159276008605957e-01,3.865572810173034668e-01,8.179725408554077148e-01,5.733099952340126038e-02,2.110053598880767822e-01,4.317693114280700684e-01,5.046721100807189941e-01,1.402827024459838867e+00
1.802000000000000171e+02,1.346748232841491699e+00,2.440656125545501709e-01,2.714792788028717041e-01,3.325048387050628662e-01,9.179558157920837402e-01,5.844953656196594238e-02,2.185275554656982422e-01,3.695949614048004150e-01,4.069193601608276367e-01,1.260440349578857422e+00
1.804000000000000057e+02,1.448526740074157715e+00,2.587509155273437500e-01,2.894189357757568359e-01,2.853573858737945557e-01,1.029018998146057129e+00,6.229728832840919495e-02,2.321452200412750244e-01,3.154689371585845947e-01,3.368248045444488525e-01,1.118296384811401367e+00
1.806000000000000227e+02,1.551107525825500488e+00,2.769694328308105469e-01,3.122188150882720947e-01,2.449338138103485107e-01,1.151483535766601562e+00,6.879092752933502197e-02,2.510007321834564209e-01,2.683718502521514893e-01,2.857770919799804688e-01,9.825028181076049805e-01
1.808000000000000114e+02,1.650570273399353027e+00,3.012585937976837158e-01,3.392170667648315430e-01,2.107310742139816284e-01,1.286089539527893066e+00,7.812444865703582764e-02,2.746128141880035400e-01,2.278547585010528564e-01,2.490921169519424438e-01,8.569046258926391602e-01
1.810000000000000000e+02,1.742652177810668945e+00,3.324906229972839355e-01,3.693581521511077881e-01,1.818286180496215820e-01,1.432753682136535645e+00,9.111860394477844238e-02,3.017391264438629150e-01,1.927143335342407227e-01,2.252923250198364258e-01,7.419070005416870117e-01
1.812000000000000171e+02,1.817107915878295898e+00,3.750768899917602539e-01,4.017902016639709473e-01,1.568337380886077881e-01,1.591758012771606445e+00,1.082110926508903503e-01,3.319815695285797119e-01,1.629111766815185547e-01,2.127499580383300781e-01,6.384470462799072266e-01
1.814000000000000057e+02,1.864981889724731445e+00,4.304570853710174561e-01,4.366024732589721680e-01,1.357744038105010986e-01,1.763434529304504395e+00,1.297549605369567871e-01,3.646307289600372314e-01,1.372201293706893921e-01,2.081959247589111328e-01,5.475785136222839355e-01
1.816000000000000227e+02,1.873918533325195312e+00,5.025190711021423340e-01,4.757297933101654053e-01,1.188862919807434082e-01,1.948036909103393555e+00,1.560954600572586060e-01,3.994483351707458496e-01,1.153369918465614319e-01,2.085842341184616089e-01,4.693219959735870361e-01
1.818000000000000114e+02,1.828876614570617676e+00,5.927029252052307129e-01,5.233584642410278320e-01,1.050202399492263794e-01,2.141633987426757812e+00,1.874274909496307373e-01,4.386175870895385742e-01,9.786227345466613770e-02,2.131065279245376587e-01,4.021336436271667480e-01
1.820000000000000000e+02,1.716348409652709961e+00,7.026787400245666504e-01,5.788925886154174805e-01,9.391546249389648438e-02,2.334395408630371094e+00,2.281790077686309814e-01,4.861201345920562744e-01,8.352409303188323975e-02,2.234782427549362183e-01,3.436810672283172607e-01
1.822000000000000171e+02,1.545095086097717285e+00,8.283474445343017578e-01,6.428722739219665527e-01,8.560618013143539429e-02,2.511753320693969727e+00,2.883141636848449707e-01,5.414733290672302246e-01,7.191637903451919556e-02,2.396618127822875977e-01,2.929941713809967041e-01
1.824000000000000057e+02,1.331619501113891602e+00,9.459455013275146484e-01,7.165048718452453613e-01,7.997407019138336182e-02,2.641018152236938477e+00,3.860746622085571289e-01,6.055074334144592285e-01,6.332454085350036621e-02,2.606934309005737305e-01,2.488532066345214844e-01
1.826000000000000227e+02,1.136392354965209961e+00,1.013601779937744141e+00,7.999735474586486816e-01,7.693603634834289551e-02,2.688958644866943359e+00,5.297324061393737793e-01,6.792916059494018555e-01,5.743290111422538757e-02,2.860304117202758789e-01,2.108802348375320435e-01
1.828000000000000114e+02,9.717600345611572266e-01,1.035201191902160645e+00,8.939672112464904785e-01,7.672186195850372314e-02,2.618488788604736328e+00,7.236847281455993652e-01,7.628911733627319336e-01,5.413845553994178772e-02,3.146068453788757324e-01,1.781855821609497070e-01
1.830000000000000000e+02,8.384072184562683105e-01,1.015352725982666016e+00,9.989546537399291992e-01,7.935144752264022827e-02,2.394161939620971680e+00,9.656907916069030762e-01,8.569423556327819824e-01,5.359000340104103088e-02,3.460109829902648926e-01,1.503430157899856567e-01
1.832000000000000171e+02,7.312204837799072266e-01,9.708399772644042969e-01,1.114913344383239746e+00,8.451662212610244751e-02,2.051240921020507812e+00,1.235209226608276367e+00,9.622861146926879883e-01,5.608210340142250061e-02,3.796753585338592529e-01,1.264002025127410889e-01
1.834000000000000057e+02,6.478531360626220703e-01,9.107400774955749512e-01,1.242016911506652832e+00,9.277559071779251099e-02,1.632742524147033691e+00,1.469129681587219238e+00,1.078646302223205566e+00,6.111919507384300232e-02,4.167344570159912109e-01,1.068414002656936646e-01
1.836000000000000227e+02,5.861119031906127930e-01,8.409518003463745117e-01,1.380569458007812500e+00,1.045824736356735229e-01,1.251347899436950684e+00,1.595822334289550781e+00,1.206776976585388184e+00,6.889719516038894653e-02,4.597652852535247803e-01,9.097047150135040283e-02
1.838000000000000114e+02,5.434485673904418945e-01,7.664211392402648926e-01,1.530901193618774414e+00,1.202603876590728760e-01,9.471594691276550293e-01,1.613393545150756836e+00,1.347346782684326172e+00,7.967060804367065430e-02,5.108592510223388672e-01,7.787469774484634399e-02
1.840000000000000000e+02,5.149217247962951660e-01,6.925384998321533203e-01,1.693138718605041504e+00,1.401364654302597046e-01,7.172735929489135742e-01,1.554653644561767578e+00,1.499977111816406250e+00,9.436034411191940308e-02,5.699838399887084961e-01,6.760611385107040405e-02
1.842000000000000171e+02,4.942590594291687012e-01,6.241492629051208496e-01,1.867840170860290527e+00,1.645641922950744629e-01,5.551457405090332031e-01,1.443262100219726562e+00,1.665295004844665527e+00,1.133231446146965027e-01,6.384559869766235352e-01,6.023813411593437195e-02
1.844000000000000057e+02,4.806499481201171875e-01,5.614686608314514160e-01,2.050664186477661133e+00,1.937055438756942749e-01,4.448169469833374023e-01,1.305060029029846191e+00,1.843521714210510254e+00,1.369195431470870972e-01,7.169402837753295898e-01,5.565493553876876831e-02
1.846000000000000227e+02,4.732801020145416260e-01,5.049581527709960938e-01,2.233748912811279297e+00,2.298897802829742432e-01,3.651152253150939941e-01,1.163726568222045898e+00,2.033917903900146484e+00,1.653741300106048584e-01,8.052136898040771484e-01,5.355450510978698730e-02
1.848000000000000114e+02,4.721015095710754395e-01,4.539974033832550049e-01,2.405961513519287109e+00,2.826080918312072754e-01,3.088307678699493408e-01,1.025770664215087891e+00,2.230485916137695312e+00,1.990374028682708740e-01,9.044597148895263672e-01,5.441232770681381226e-02
1.850000000000000000e+02,4.791238009929656982e-01,4.078440368175506592e-01,2.540653705596923828e+00,3.658899664878845215e-01,2.672275900840759277e-01,8.975940346717834473e-01,2.422339677810668945e+00,2.464744299650192261e-01,1.014842033386230469e+00,5.806501954793930054e-02
1.852000000000000171e+02,4.938990473747253418e-01,3.671612739562988281e-01,2.605981111526489258e+00,4.911693930625915527e-01,2.389701008796691895e-01,7.798146009445190430e-01,2.586725473403930664e+00,3.204758763313293457e-01,1.136569499969482422e+00,6.434906274080276489e-02
1.854000000000000057e+02,5.148429870605468750e-01,3.327796161174774170e-01,2.567795276641845703e+00,6.631700992584228516e-01,2.225497514009475708e-01,6.728104352951049805e-01,2.689071178436279297e+00,4.372103214263916016e-01,1.270355939865112305e+00,7.345347851514816284e-02
1.856000000000000227e+02,5.401169061660766602e-01,3.047130405902862549e-01,2.387731552124023438e+00,8.841524124145507812e-01,2.161907404661178589e-01,5.776721835136413574e-01,2.694861173629760742e+00,6.023566126823425293e-01,1.416477799415588379e+00,8.600340038537979126e-02
1.858000000000000114e+02,5.685738325119018555e-01,2.810515761375427246e-01,2.081195354461669922e+00,1.137015700340270996e+00,2.149830013513565063e-01,4.956122338771820068e-01,2.565007686614990234e+00,8.194187879562377930e-01,1.575006484985351562e+00,1.026333272457122803e-01
1.860000000000000000e+02,5.996270179748535156e-01,2.610623836517333984e-01,1.688361167907714844e+00,1.385471820831298828e+00,2.181853652000427246e-01,4.250829815864562988e-01,2.284825325012207031e+00,1.078103542327880859e+00,1.746303915977478027e+00,1.237020939588546753e-01
1.862000000000000171e+02,6.341955661773681641e-01,2.448102384805679321e-01,1.311838626861572266e+00,1.527780532836914062e+00,2.264731973409652710e-01,3.641016483306884766e-01,1.901669740676879883e+00,1.353498935699462891e+00,1.930500864982604980e+00,1.495312154293060303e-01
1.864000000000000057e+02,6.767932772636413574e-01,2.318554073572158813e-01,1.005698919296264648e+00,1.563010931015014648e+00,2.407651096582412720e-01,3.110724091529846191e-01,1.482520937919616699e+00,1.545097470283508301e+00,2.124735593795776367e+00,1.803238093852996826e-01
1.866000000000000227e+02,7.270497083663940430e-01,2.214381098747253418e-01,7.707180976867675781e-01,1.520891070365905762e+00,2.601169347763061523e-01,2.648278474807739258e-01,1.128995418548583984e+00,1.622762084007263184e+00,2.320089101791381836e+00,2.192269414663314819e-01
1.868000000000000114e+02,7.838256359100341797e-01,2.138082534074783325e-01,6.024151444435119629e-01,1.423441886901855469e+00,2.842474579811096191e-01,2.252377122640609741e-01,8.507664203643798828e-01,1.608824372291564941e+00,2.503918886184692383e+00,2.760041356086730957e-01
1.870000000000000000e+02,8.469663858413696289e-01,2.093814164400100708e-01,4.863007664680480957e-01,1.296040892601013184e+00,3.118261992931365967e-01,1.910307407379150391e-01,6.462713479995727539e-01,1.526408195495605469e+00,2.642854928970336914e+00,3.691655993461608887e-01
1.872000000000000171e+02,9.170426726341247559e-01,2.083296477794647217e-01,4.029279947280883789e-01,1.161175966262817383e+00,3.424493670463562012e-01,1.620538234710693359e-01,5.051498413085937500e-01,1.400787115097045898e+00,2.704632759094238281e+00,5.078233480453491211e-01
1.874000000000000057e+02,9.938141703605651855e-01,2.109560072422027588e-01,3.445354104042053223e-01,1.027571678161621094e+00,3.753786087036132812e-01,1.370182037353515625e-01,4.075869023799896240e-01,1.258537411689758301e+00,2.652227163314819336e+00,6.967461705207824707e-01
1.876000000000000227e+02,1.077295184135437012e+00,2.161348909139633179e-01,3.012075424194335938e-01,9.029070138931274414e-01,4.108740687370300293e-01,1.159727573394775391e-01,3.375791609287261963e-01,1.116640210151672363e+00,2.446580410003662109e+00,9.365052580833435059e-01
1.878000000000000114e+02,1.167078614234924316e+00,2.235748171806335449e-01,2.709830403327941895e-01,7.880728840827941895e-01,4.511281251907348633e-01,9.910887479782104492e-02,2.865739762783050537e-01,9.810693860054016113e-01,2.112056255340576172e+00,1.207753419876098633e+00
1.880000000000000000e+02,1.262861490249633789e+00,2.334415465593338013e-01,2.524027824401855469e-01,6.832683682441711426e-01,4.997312128543853760e-01,8.522009104490280151e-02,2.499689161777496338e-01,8.557210564613342285e-01,1.693031549453735352e+00,1.460360050201416016e+00
1.882000000000000171e+02,1.362687706947326660e+00,2.458879500627517700e-01,2.439652681350708008e-01,5.892136693000793457e-01,5.562896728515625000e-01,7.411027699708938599e-02,2.262241840362548828e-01,7.409415245056152344e-01,1.298895120620727539e+00,1.602206826210021973e+00
1.884000000000000057e+02,1.465194702148437500e+00,2.610098123550415039e-01,2.422814965248107910e-01,5.070672631263732910e-01,6.216939091682434082e-01,6.594392657279968262e-02,2.137157171964645386e-01,6.376599073410034180e-01,9.813119173049926758e-01,1.631328582763671875e+00
1.886000000000000227e+02,1.568065643310546875e+00,2.801071405410766602e-01,2.450737953186035156e-01,4.364432394504547119e-01,6.969325542449951172e-01,6.050771847367286682e-02,2.092133313417434692e-01,5.469653010368347168e-01,7.390096187591552734e-01,1.580474019050598145e+00
1.888000000000000114e+02,1.667285084724426270e+00,3.053701519966125488e-01,2.527867555618286133e-01,3.755069971084594727e-01,7.819343805313110352e-01,5.760576575994491577e-02,2.096398323774337769e-01,4.688497185707092285e-01,5.672203302383422852e-01,1.472646713256835938e+00
1.890000000000000000e+02,1.757544279098510742e+00,3.382593393325805664e-01,2.664887607097625732e-01,3.224871754646301270e-01,8.776046037673950195e-01,5.755095928907394409e-02,2.142015099525451660e-01,4.018048644065856934e-01,4.511741399765014648e-01,1.333997130393981934e+00
1.892000000000000171e+02,1.828627943992614746e+00,3.828313052654266357e-01,2.852752208709716797e-01,2.762721776962280273e-01,9.844022989273071289e-01,6.041462346911430359e-02,2.246477901935577393e-01,3.434796631336212158e-01,3.675568401813507080e-01,1.190955877304077148e+00
1.894000000000000057e+02,1.871477365493774414e+00,4.406727254390716553e-01,3.088460266590118408e-01,2.367089688777923584e-01,1.102329492568969727e+00,6.585218012332916260e-02,2.408826053142547607e-01,2.928927242755889893e-01,3.089784681797027588e-01,1.050445675849914551e+00
1.896000000000000227e+02,1.872535109519958496e+00,5.157974958419799805e-01,3.363979756832122803e-01,2.031634598970413208e-01,1.232156157493591309e+00,7.406287640333175659e-02,2.619466483592987061e-01,2.488285601139068604e-01,2.651596963405609131e-01,9.194602370262145996e-01
1.898000000000000114e+02,1.817424893379211426e+00,6.090918183326721191e-01,3.668944239616394043e-01,1.746671199798583984e-01,1.374150514602661133e+00,8.555624634027481079e-02,2.873128056526184082e-01,2.109308987855911255e-01,2.350189685821533203e-01,7.989369630813598633e-01
1.900000000000000000e+02,1.695013880729675293e+00,7.227877974510192871e-01,3.996685743331909180e-01,1.500698626041412354e-01,1.528348565101623535e+00,1.010108888149261475e-01,3.159243762493133545e-01,1.783261895179748535e-01,2.170417755842208862e-01,6.892271637916564941e-01
1.902000000000000171e+02,1.514505147933959961e+00,8.499687314033508301e-01,4.351013600826263428e-01,1.294834166765213013e-01,1.695178270339965820e+00,1.207848638296127319e-01,3.473531603813171387e-01,1.505526751279830933e-01,2.094793617725372314e-01,5.915889143943786621e-01
1.904000000000000057e+02,1.299621939659118652e+00,9.604454636573791504e-01,4.753790199756622314e-01,1.130159869790077209e-01,1.874741673469543457e+00,1.452226638793945312e-01,3.810349404811859131e-01,1.266687810420989990e-01,2.074632048606872559e-01,5.071584582328796387e-01
1.906000000000000227e+02,1.108551263809204102e+00,1.020590662956237793e+00,5.240603089332580566e-01,9.943643957376480103e-02,2.065378189086914062e+00,1.745600849390029907e-01,4.181365966796875000e-01,1.071707233786582947e-01,2.099995911121368408e-01,4.345667064189910889e-01
1.908000000000000114e+02,9.498734474182128906e-01,1.034039735794067383e+00,5.807051062583923340e-01,8.864656835794448853e-02,2.260504245758056641e+00,2.093189358711242676e-01,4.612657427787780762e-01,9.134536236524581909e-02,2.172092497348785400e-01,3.719622492790222168e-01
1.910000000000000000e+02,8.208434581756591797e-01,1.009328246116638184e+00,6.460106968879699707e-01,8.064997196197509766e-02,2.448277711868286133e+00,2.598449885845184326e-01,5.124444961547851562e-01,7.828999310731887817e-02,2.305708080530166626e-01,3.174678683280944824e-01
1.912000000000000171e+02,7.173991203308105469e-01,9.621403217315673828e-01,7.211199998855590820e-01,7.537618279457092285e-02,2.601342439651489258e+00,3.411468565464019775e-01,5.717166662216186523e-01,6.808415800333023071e-02,2.492160946130752563e-01,2.700655162334442139e-01
1.914000000000000057e+02,6.374745368957519531e-01,9.002994298934936523e-01,8.060443401336669922e-01,7.266462594270706177e-02,2.686610221862792969e+00,4.660527110099792480e-01,6.403174996376037598e-01,6.075935438275337219e-02,2.726255655288696289e-01,2.292359769344329834e-01
1.916000000000000227e+02,5.788329839706420898e-01,8.296054005622863770e-01,9.016047120094299316e-01,7.281315326690673828e-02,2.668608188629150391e+00,6.399126052856445312e-01,7.188774347305297852e-01,5.620225146412849426e-02,2.996170520782470703e-01,1.938462257385253906e-01
1.918000000000000114e+02,5.388135313987731934e-01,7.548277974128723145e-01,1.008163928985595703e+00,7.576584070920944214e-02,2.507894754409790039e+00,8.655043840408325195e-01,8.072633743286132812e-01,5.414175242185592651e-02,3.297215700149536133e-01,1.637797504663467407e-01
1.920000000000000000e+02,5.115182399749755859e-01,6.817533969879150391e-01,1.125832438468933105e+00,8.128848671913146973e-02,2.205230474472045898e+00,1.128615379333496094e+00,9.066435694694519043e-01,5.504556372761726379e-02,3.622748553752899170e-01,1.379007697105407715e-01
1.922000000000000171e+02,4.919685125350952148e-01,6.142600774765014648e-01,1.254990935325622559e+00,8.983092010021209717e-02,1.803370833396911621e+00,1.401709079742431641e+00,1.017146706581115723e+00,5.873115360736846924e-02,3.969933986663818359e-01,1.158167570829391479e-01
1.924000000000000057e+02,4.793497025966644287e-01,5.524795651435852051e-01,1.395553350448608398e+00,1.019860878586769104e-01,1.396392107009887695e+00,1.570062041282653809e+00,1.138975739479064941e+00,6.504549086093902588e-02,4.360005855560302734e-01,9.816778451204299927e-02
1.926000000000000227e+02,4.728620052337646484e-01,4.968499541282653809e-01,1.548079609870910645e+00,1.180733740329742432e-01,1.060267686843872070e+00,1.624659776687622070e+00,1.272947072982788086e+00,7.419735193252563477e-02,4.831661581993103027e-01,8.370596915483474731e-02
1.928000000000000114e+02,4.727343916893005371e-01,4.467531144618988037e-01,1.712834835052490234e+00,1.384295374155044556e-01,7.991549968719482422e-01,1.593651652336120605e+00,1.419217586517333984e+00,8.681891858577728271e-02,5.381600260734558105e-01,7.196407020092010498e-02
1.930000000000000000e+02,4.809590578079223633e-01,4.013640880584716797e-01,1.889967679977416992e+00,1.633994728326797485e-01,6.109296083450317383e-01,1.498978376388549805e+00,1.577783346176147461e+00,1.035235896706581116e-01,6.017333865165710449e-01,6.322318315505981445e-02
1.932000000000000171e+02,4.968154728412628174e-01,3.615700304508209229e-01,2.075172424316406250e+00,1.931448727846145630e-01,4.828832149505615234e-01,1.366811871528625488e+00,1.749117136001586914e+00,1.246685162186622620e-01,6.750632524490356445e-01,5.719935894012451172e-02
1.934000000000000057e+02,5.184195041656494141e-01,3.281596899032592773e-01,2.260190486907958984e+00,2.307017147541046143e-01,3.917206227779388428e-01,1.224844813346862793e+00,1.933404445648193359e+00,1.505813300609588623e-01,7.582836747169494629e-01,5.380368232727050781e-02
1.936000000000000227e+02,5.442581176757812500e-01,3.008979558944702148e-01,2.432333707809448242e+00,2.858130335807800293e-01,3.274039626121520996e-01,1.083897829055786133e+00,2.127601623535156250e+00,1.814643144607543945e-01,8.518379926681518555e-01,5.311549082398414612e-02
1.938000000000000114e+02,5.731303691864013672e-01,2.778087854385375977e-01,2.564340353012084961e+00,3.731711804866790771e-01,2.797668576240539551e-01,9.509804844856262207e-01,2.322854518890380859e+00,2.206540405750274658e-01,9.567322731018066406e-01,5.549971386790275574e-02
1.940000000000000000e+02,6.044875979423522949e-01,2.582982182502746582e-01,2.623551607131958008e+00,5.035346746444702148e-01,2.461666911840438843e-01,8.283784389495849609e-01,2.505589485168457031e+00,2.780478596687316895e-01,1.072588443756103516e+00,6.041620299220085144e-02
1.942000000000000171e+02,6.397742629051208496e-01,2.425412386655807495e-01,2.575098514556884766e+00,6.814840435981750488e-01,2.250704914331436157e-01,7.164080142974853516e-01,2.643388032913208008e+00,3.718750476837158203e-01,1.200124502182006836e+00,6.805329769849777222e-02
1.944000000000000057e+02,6.838226914405822754e-01,2.300855517387390137e-01,2.381314039230346680e+00,9.080474972724914551e-01,2.148021161556243896e-01,6.160854697227478027e-01,2.703200101852416992e+00,5.112980604171752930e-01,1.340142250061035156e+00,7.864239811897277832e-02
1.946000000000000227e+02,7.351419925689697266e-01,2.199890017509460449e-01,2.063817262649536133e+00,1.165110826492309570e+00,2.114857286214828491e-01,5.285075306892395020e-01,2.648029804229736328e+00,7.011572718620300293e-01,1.492385983467102051e+00,9.313493967056274414e-02
1.948000000000000114e+02,7.928488254547119141e-01,2.128417491912841797e-01,1.664934992790222168e+00,1.406968712806701660e+00,2.129249125719070435e-01,4.531084299087524414e-01,2.439282894134521484e+00,9.414566755294799805e-01,1.657247066497802734e+00,1.118897125124931335e-01
1.950000000000000000e+02,8.571642041206359863e-01,2.089263200759887695e-01,1.289101600646972656e+00,1.543558120727539062e+00,2.184291481971740723e-01,3.883991539478302002e-01,2.103247165679931641e+00,1.212623119354248047e+00,1.834995746612548828e+00,1.352607756853103638e-01
1.952000000000000171e+02,9.282994270324707031e-01,2.084169238805770874e-01,9.857352375984191895e-01,1.572398066520690918e+00,2.302304655313491821e-01,3.319380581378936768e-01,1.683870077133178711e+00,1.462527394294738770e+00,2.025062084197998047e+00,1.634758263826370239e-01
1.954000000000000057e+02,1.006130456924438477e+00,2.116426527500152588e-01,7.539772391319274902e-01,1.524960041046142578e+00,2.475899904966354370e-01,2.829208970069885254e-01,1.291448593139648438e+00,1.602058887481689453e+00,2.221743822097778320e+00,1.969039142131805420e-01
1.956000000000000227e+02,1.090639829635620117e+00,2.171514332294464111e-01,5.886987447738647461e-01,1.423578977584838867e+00,2.697415947914123535e-01,2.404401153326034546e-01,9.758488535881042480e-01,1.629275083541870117e+00,2.414272546768188477e+00,2.435635477304458618e-01
1.958000000000000114e+02,1.181401491165161133e+00,2.249562740325927734e-01,4.748885333538055420e-01,1.293667078018188477e+00,2.958965301513671875e-01,2.038126587867736816e-01,7.354014515876770020e-01,1.577107429504394531e+00,2.580995082855224609e+00,3.157215714454650879e-01
1.960000000000000000e+02,1.278181433677673340e+00,2.352157235145568848e-01,3.930183947086334229e-01,1.157374858856201172e+00,3.252329230308532715e-01,1.725147962570190430e-01,5.650260448455810547e-01,1.468669176101684570e+00,2.687315464019775391e+00,4.303044676780700684e-01
1.962000000000000171e+02,1.378520846366882324e+00,2.480781823396682739e-01,3.359288573265075684e-01,1.022880792617797852e+00,3.571924269199371338e-01,1.457076668739318848e-01,4.497583210468292236e-01,1.330178380012512207e+00,2.698406457901000977e+00,5.932942032814025879e-01
1.964000000000000057e+02,1.481390237808227539e+00,2.636173069477081299e-01,2.934152781963348389e-01,8.978695869445800781e-01,3.913680911064147949e-01,1.227548643946647644e-01,3.667359054088592529e-01,1.187299251556396484e+00,2.575795650482177734e+00,8.079966306686401367e-01
1.966000000000000227e+02,1.583978533744812012e+00,2.836249768733978271e-01,2.639870643615722656e-01,7.827844619750976562e-01,4.293649196624755859e-01,1.041694283485412598e-01,3.084873855113983154e-01,1.047086238861083984e+00,2.301282405853271484e+00,1.065220355987548828e+00
1.968000000000000114e+02,1.682135939598083496e+00,3.099351525306701660e-01,2.461872547864913940e-01,6.778810620307922363e-01,4.746822714805603027e-01,8.911621570587158203e-02,2.649644315242767334e-01,9.163690209388732910e-01,1.922955155372619629e+00,1.340628504753112793e+00
1.970000000000000000e+02,1.769582986831665039e+00,3.446341156959533691e-01,2.384719550609588623e-01,5.839890241622924805e-01,5.277113914489746094e-01,7.672851532697677612e-02,2.351191341876983643e-01,7.961911559104919434e-01,1.501725792884826660e+00,1.537300825119018555e+00
1.972000000000000171e+02,1.836797475814819336e+00,3.911462128162384033e-01,2.370444387197494507e-01,5.022795796394348145e-01,5.889199376106262207e-01,6.723881512880325317e-02,2.173900008201599121e-01,6.868411302566528320e-01,1.144477128982543945e+00,1.620607733726501465e+00
1.974000000000000057e+02,1.873602390289306641e+00,4.516494870185852051e-01,2.400670498609542847e-01,4.320381879806518555e-01,6.598350405693054199e-01,6.057092919945716858e-02,2.100088298320770264e-01,5.895041227340698242e-01,8.626686334609985352e-01,1.610667228698730469e+00
1.976000000000000227e+02,1.866465806961059570e+00,5.296092033386230469e-01,2.480972409248352051e-01,3.713633716106414795e-01,7.406645417213439941e-01,5.659479275345802307e-02,2.081128358840942383e-01,5.054068565368652344e-01,6.547716259956359863e-01,1.531114339828491211e+00
1.978000000000000114e+02,1.800745129585266113e+00,6.257776021957397461e-01,2.621164023876190186e-01,3.186125159263610840e-01,8.315602540969848633e-01,5.522397905588150024e-02,2.107562720775604248e-01,4.331271052360534668e-01,5.109251141548156738e-01,1.407114386558532715e+00
1.980000000000000000e+02,1.668429136276245117e+00,7.427983880043029785e-01,2.811771631240844727e-01,2.726185619831085205e-01,9.336290359497070312e-01,5.687636882066726685e-02,2.181334197521209717e-01,3.707609474658966064e-01,4.118931293487548828e-01,1.265118598937988281e+00
1.982000000000000171e+02,1.478817224502563477e+00,8.708833456039428711e-01,3.050143718719482422e-01,2.332750558853149414e-01,1.046763658523559570e+00,6.118177250027656555e-02,2.316353321075439453e-01,3.164747357368469238e-01,3.406687974929809570e-01,1.123175144195556641e+00
1.984000000000000057e+02,1.265866875648498535e+00,9.735090732574462891e-01,3.326812684535980225e-01,1.997888088226318359e-01,1.171299576759338379e+00,6.814023852348327637e-02,2.503878176212310791e-01,2.692335546016693115e-01,2.889959216117858887e-01,9.872140288352966309e-01
1.986000000000000227e+02,1.079792261123657227e+00,1.025676488876342773e+00,3.632866442203521729e-01,1.713423728942871094e-01,1.308092117309570312e+00,7.797039300203323364e-02,2.739046216011047363e-01,2.285758256912231445e-01,2.517494559288024902e-01,8.614149093627929688e-01
1.988000000000000114e+02,9.269164204597473145e-01,1.031428575515747070e+00,3.961702585220336914e-01,1.467990875244140625e-01,1.456977963447570801e+00,9.156501293182373047e-02,3.009703159332275391e-01,1.933281719684600830e-01,2.274468839168548584e-01,7.461960315704345703e-01
1.990000000000000000e+02,8.025416135787963867e-01,1.001851439476013184e+00,4.317733347415924072e-01,1.262776106595993042e-01,1.618394494056701660e+00,1.093273758888244629e-01,3.311493396759033203e-01,1.634100377559661865e-01,2.144371420145034790e-01,6.423775553703308105e-01
1.992000000000000171e+02,7.031932473182678223e-01,9.519426822662353516e-01,4.723492264747619629e-01,1.098595336079597473e-01,1.792600274085998535e+00,1.316119581460952759e-01,3.637520372867584229e-01,1.376338899135589600e-01,2.096782028675079346e-01,5.510478019714355469e-01
1.994000000000000057e+02,6.269624829292297363e-01,8.884267807006835938e-01,5.212720036506652832e-01,9.630942344665527344e-02,1.979676127433776855e+00,1.587142944335937500e-01,3.985256850719451904e-01,1.156672909855842590e-01,2.098837196826934814e-01,4.723790585994720459e-01
1.996000000000000227e+02,5.715438127517700195e-01,8.168920874595642090e-01,5.781834125518798828e-01,8.555927127599716187e-02,2.174606800079345703e+00,1.908964663743972778e-01,4.376227855682373047e-01,9.811847656965255737e-02,2.142669409513473511e-01,4.048607647418975830e-01
1.998000000000000114e+02,5.342862606048583984e-01,7.419798970222473145e-01,6.438534259796142578e-01,7.762514054775238037e-02,2.367462396621704102e+00,2.340354323387145996e-01,4.849747121334075928e-01,8.372723311185836792e-02,2.244075536727905273e-01,3.461450934410095215e-01
2.000000000000000000e+02,5.083251595497131348e-01,6.699264049530029297e-01,7.193423509597778320e-01,7.241971790790557861e-02,2.541906118392944336e+00,2.980939447879791260e-01,5.401674509048461914e-01,7.206176221370697021e-02,2.403689473867416382e-01,2.951999008655548096e-01


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_50/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.287306070327758789e-01,9.999808669090270996e-01,9.125137329101562500e-01,1.191107869148254395e+00,8.911283612251281738e-01,1.388551712036132812e+00,8.697100281715393066e-01,1.586026787757873535e+00,8.482916951179504395e-01,1.783502101898193359e+00
2.000000000000000111e-01,8.643496632575988770e-01,9.911731481552124023e-01,8.363415598869323730e-01,1.171459913253784180e+00,7.975791096687316895e-01,1.362625598907470703e+00,7.577999234199523926e-01,1.554717659950256348e+00,7.180090546607971191e-01,1.746821284294128418e+00
2.999999999999999889e-01,8.066833615303039551e-01,9.750615358352661133e-01,7.694074511528015137e-01,1.144123077392578125e+00,7.179114222526550293e-01,1.325385212898254395e+00,6.636298894882202148e-01,1.508870840072631836e+00,6.085371375083923340e-01,1.693092226982116699e+00
4.000000000000000222e-01,7.551374435424804688e-01,9.537934064865112305e-01,7.100654244422912598e-01,1.111375331878662109e+00,6.506641507148742676e-01,1.279580116271972656e+00,5.850937962532043457e-01,1.452290415763854980e+00,5.184112191200256348e-01,1.625964164733886719e+00
5.000000000000000000e-01,7.094521522521972656e-01,9.283681511878967285e-01,6.580095291137695312e-01,1.074221372604370117e+00,5.927881002426147461e-01,1.228782057762145996e+00,5.208043456077575684e-01,1.387638092041015625e+00,4.458349645137786865e-01,1.550231099128723145e+00
5.999999999999999778e-01,6.693902611732482910e-01,8.995603322982788086e-01,6.128951907157897949e-01,1.033589005470275879e+00,5.432488322257995605e-01,1.174552679061889648e+00,4.671397805213928223e-01,1.318946242332458496e+00,3.880217671394348145e-01,1.469474673271179199e+00
7.000000000000000666e-01,6.346844434738159180e-01,8.680855631828308105e-01,5.743467807769775391e-01,9.903298020362854004e-01,5.015467405319213867e-01,1.117880225181579590e+00,4.215395152568817139e-01,1.248901605606079102e+00,3.389827013015747070e-01,1.388110041618347168e+00
8.000000000000000444e-01,6.050440073013305664e-01,8.345999121665954590e-01,5.419660806655883789e-01,9.452182650566101074e-01,4.666560590267181396e-01,1.060033440589904785e+00,3.828175961971282959e-01,1.178836584091186523e+00,2.977012693881988525e-01,1.306986927986145020e+00
9.000000000000000222e-01,5.801604986190795898e-01,7.997002601623535156e-01,5.153310298919677734e-01,8.989596962928771973e-01,4.372664391994476318e-01,1.002305150032043457e+00,3.505494892597198486e-01,1.109207272529602051e+00,2.633608281612396240e-01,1.226753354072570801e+00
1.000000000000000000e+00,5.597133636474609375e-01,7.639254331588745117e-01,4.934288859367370605e-01,8.526110649108886719e-01,4.128207862377166748e-01,9.452791213989257812e-01,3.231094479560852051e-01,1.041154026985168457e+00,2.336357235908508301e-01,1.148835897445678711e+00
1.100000000000000089e+00,5.433171987533569336e-01,7.277969717979431152e-01,4.750376343727111816e-01,8.071973323822021484e-01,3.917637467384338379e-01,8.900998234748840332e-01,2.994181215763092041e-01,9.755317568778991699e-01,2.079325318336486816e-01,1.073512077331542969e+00
1.199999999999999956e+00,5.297272801399230957e-01,6.923461556434631348e-01,4.591662883758544922e-01,7.634086608886718750e-01,3.737330138683319092e-01,8.369706273078918457e-01,2.792977392673492432e-01,9.124210476875305176e-01,1.860249042510986328e-01,1.000824928283691406e+00
1.300000000000000044e+00,5.181080698966979980e-01,6.581919789314270020e-01,4.456791281700134277e-01,7.212925553321838379e-01,3.585695028305053711e-01,7.859374284744262695e-01,2.625563442707061768e-01,8.518710732460021973e-01,1.676914691925048828e-01,9.308078289031982422e-01
1.400000000000000133e+00,5.083326697349548340e-01,6.253837347030639648e-01,4.344480931758880615e-01,6.808819770812988281e-01,3.461153507232666016e-01,7.370351552963256836e-01,2.490035444498062134e-01,7.939174175262451172e-01,1.527169644832611084e-01,8.635977506637573242e-01
1.500000000000000000e+00,5.002996921539306641e-01,5.939438343048095703e-01,4.253462851047515869e-01,6.422009468078613281e-01,3.362142145633697510e-01,6.902878880500793457e-01,2.384532988071441650e-01,7.385945320129394531e-01,1.408557444810867310e-01,7.995691299438476562e-01
1.600000000000000089e+00,4.939112067222595215e-01,5.639204382896423340e-01,4.182484149932861328e-01,6.052654385566711426e-01,3.287120163440704346e-01,6.457098126411437988e-01,2.307153791189193726e-01,6.860190629959106445e-01,1.321490705013275146e-01,7.390189170837402344e-01
1.699999999999999956e+00,4.890758693218231201e-01,5.354465842247009277e-01,4.130308330059051514e-01,5.700832605361938477e-01,3.234571218490600586e-01,6.033060550689697266e-01,2.255555093288421631e-01,6.363862752914428711e-01,1.260271966457366943e-01,6.821196079254150391e-01
1.800000000000000044e+00,4.856947064399719238e-01,5.083679556846618652e-01,4.095723330974578857e-01,5.366554856300354004e-01,3.203014731407165527e-01,5.630763173103332520e-01,2.226104438304901123e-01,5.897495746612548828e-01,1.215257123112678528e-01,6.291836500167846680e-01
1.900000000000000133e+00,4.837892949581146240e-01,4.826284945011138916e-01,4.077539443969726562e-01,5.049760937690734863e-01,3.191039562225341797e-01,5.250361561775207520e-01,2.210513353347778320e-01,5.463937520980834961e-01,1.185094341635704041e-01,5.799844861030578613e-01
2.000000000000000000e+00,4.837220907211303711e-01,4.582385718822479248e-01,4.074611663818359375e-01,4.750330448150634766e-01,3.196223378181457520e-01,4.892821907997131348e-01,2.207157611846923828e-01,5.061607360839843750e-01,1.168670132756233215e-01,5.342938303947448730e-01
2.100000000000000089e+00,4.857202470302581787e-01,4.349777400493621826e-01,4.089500010013580322e-01,4.467901885509490967e-01,3.212364912033081055e-01,4.561106860637664795e-01,2.215175032615661621e-01,4.688584506511688232e-01,1.164645627140998840e-01,4.918995499610900879e-01
2.200000000000000178e+00,4.897204935550689697e-01,4.129251837730407715e-01,4.126854836940765381e-01,4.198502302169799805e-01,3.240188062191009521e-01,4.253819584846496582e-01,2.233482003211975098e-01,4.343092143535614014e-01,1.172133907675743103e-01,4.525970220565795898e-01
2.300000000000000266e+00,4.956481158733367920e-01,3.922051787376403809e-01,4.181925654411315918e-01,3.944051563739776611e-01,3.283585608005523682e-01,3.966954946517944336e-01,2.262927591800689697e-01,4.022540450096130371e-01,1.190344020724296570e-01,4.161934852600097656e-01
2.399999999999999911e+00,5.033753514289855957e-01,3.728758394718170166e-01,4.250953495502471924e-01,3.707442283630371094e-01,3.341536819934844971e-01,3.698672652244567871e-01,2.308025509119033813e-01,3.723133802413940430e-01,1.219027638435363770e-01,3.823993206024169922e-01
2.500000000000000000e+00,5.127699971199035645e-01,3.549842238426208496e-01,4.333913624286651611e-01,3.489307761192321777e-01,3.413078188896179199e-01,3.448397517204284668e-01,2.368347197771072388e-01,3.443813621997833252e-01,1.263217628002166748e-01,3.508221209049224854e-01
2.600000000000000089e+00,5.236142873764038086e-01,3.386161923408508301e-01,4.430618882179260254e-01,3.289997279644012451e-01,3.497641682624816895e-01,3.215670883655548096e-01,2.443049997091293335e-01,3.183723986148834229e-01,1.323430240154266357e-01,3.213540911674499512e-01
2.700000000000000178e+00,5.355789065361022949e-01,3.238593339920043945e-01,4.540298581123352051e-01,3.108952939510345459e-01,3.594627380371093750e-01,2.999954819679260254e-01,2.530601322650909424e-01,2.940813004970550537e-01,1.398838758468627930e-01,2.939089834690093994e-01
2.800000000000000266e+00,5.484800338745117188e-01,3.104395568370819092e-01,4.662182629108428955e-01,2.945590615272521973e-01,3.704267442226409912e-01,2.801977097988128662e-01,2.630213201045989990e-01,2.714193463325500488e-01,1.488616168498992920e-01,2.684019804000854492e-01
2.899999999999999911e+00,5.621491670608520508e-01,2.980596125125885010e-01,4.795416593551635742e-01,2.799109220504760742e-01,3.826603293418884277e-01,2.622177600860595703e-01,2.741980254650115967e-01,2.504427731037139893e-01,1.591901630163192749e-01,2.447467297315597534e-01
3.000000000000000000e+00,5.765188932418823242e-01,2.866314053535461426e-01,4.938185214996337891e-01,2.666684985160827637e-01,3.960431218147277832e-01,2.459322363138198853e-01,2.864720523357391357e-01,2.310305386781692505e-01,1.706065684556961060e-01,2.226351350545883179e-01
3.100000000000000089e+00,5.915514826774597168e-01,2.761303186416625977e-01,5.088374614715576172e-01,2.546033859252929688e-01,4.103506505489349365e-01,2.311023473739624023e-01,2.996430993080139160e-01,2.129812836647033691e-01,1.828634589910507202e-01,2.017856538295745850e-01
3.200000000000000178e+00,6.071897745132446289e-01,2.665129899978637695e-01,5.244441628456115723e-01,2.434463202953338623e-01,4.253702163696289062e-01,2.174645513296127319e-01,3.136509060859680176e-01,1.963071823120117188e-01,1.958526521921157837e-01,1.821277141571044922e-01
3.300000000000000266e+00,6.236751675605773926e-01,2.578499019145965576e-01,5.405521392822265625e-01,2.330863624811172485e-01,4.409779906272888184e-01,2.048780024051666260e-01,3.284333348274230957e-01,1.809614002704620361e-01,2.095680087804794312e-01,1.636842936277389526e-01
3.399999999999999911e+00,6.413761377334594727e-01,2.500941753387451172e-01,5.572864413261413574e-01,2.235562503337860107e-01,4.571600854396820068e-01,1.933417618274688721e-01,3.439010679721832275e-01,1.667919605970382690e-01,2.239800840616226196e-01,1.464209407567977905e-01
3.500000000000000000e+00,6.610841751098632812e-01,2.431463897228240967e-01,5.750090479850769043e-01,2.150203138589859009e-01,4.738449752330780029e-01,1.826847195625305176e-01,3.599502742290496826e-01,1.536126732826232910e-01,2.390851676464080811e-01,1.303482800722122192e-01
3.600000000000000089e+00,6.830912828445434570e-01,2.369900792837142944e-01,5.941112637519836426e-01,2.073061913251876831e-01,4.913294315338134766e-01,1.729500442743301392e-01,3.765591979026794434e-01,1.414015293121337891e-01,2.549382448196411133e-01,1.155790016055107117e-01
3.700000000000000178e+00,7.070798277854919434e-01,2.314834296703338623e-01,6.153691411018371582e-01,2.003581374883651733e-01,5.098283290863037109e-01,1.642441898584365845e-01,3.937099874019622803e-01,1.301391869783401489e-01,2.714149355888366699e-01,1.018841564655303955e-01
3.800000000000000266e+00,7.327835559844970703e-01,2.266017049551010132e-01,6.386134028434753418e-01,1.941134482622146606e-01,5.299601554870605469e-01,1.563997119665145874e-01,4.117897450923919678e-01,1.199930608272552490e-01,2.884670197963714600e-01,8.918639272451400757e-02
3.899999999999999911e+00,7.600228786468505859e-01,2.224686294794082642e-01,6.637736558914184570e-01,1.885547786951065063e-01,5.522559881210327148e-01,1.492997258901596069e-01,4.308981001377105713e-01,1.108713895082473755e-01,3.060765862464904785e-01,7.746326923370361328e-02
4.000000000000000000e+00,7.887818813323974609e-01,2.191241979598999023e-01,6.908158063888549805e-01,1.836043000221252441e-01,5.764656662940979004e-01,1.428602635860443115e-01,4.516338706016540527e-01,1.027007699012756348e-01,3.246363997459411621e-01,6.689522415399551392e-02
4.099999999999999645e+00,8.190987706184387207e-01,2.165772467851638794e-01,7.197501063346862793e-01,1.792330741882324219e-01,6.026023626327514648e-01,1.370934396982192993e-01,4.745320677757263184e-01,9.529301524162292480e-02,3.444837629795074463e-01,5.761794745922088623e-02
4.200000000000000178e+00,8.511081337928771973e-01,2.148161828517913818e-01,7.506538033485412598e-01,1.754679530858993530e-01,6.307076811790466309e-01,1.320186555385589600e-01,4.993666112422943115e-01,8.855152130126953125e-02,3.664352297782897949e-01,4.950985312461853027e-02
4.299999999999999822e+00,8.848065137863159180e-01,2.138807028532028198e-01,7.838212847709655762e-01,1.723526269197463989e-01,6.607345342636108398e-01,1.275459676980972290e-01,5.261754989624023438e-01,8.249775320291519165e-02,3.904872536659240723e-01,4.214541986584663391e-02
4.400000000000000355e+00,9.201784729957580566e-01,2.138107270002365112e-01,8.191860318183898926e-01,1.698859184980392456e-01,6.928935647010803223e-01,1.236915364861488342e-01,5.550201535224914551e-01,7.716209441423416138e-02,4.163386523723602295e-01,3.535645455121994019e-02
4.500000000000000000e+00,9.572035670280456543e-01,2.146456390619277954e-01,8.565063476562500000e-01,1.683108508586883545e-01,7.275213599205017090e-01,1.205474808812141418e-01,5.859925746917724609e-01,7.257226854562759399e-02,4.439922273159027100e-01,2.914864383637905121e-02
4.600000000000000533e+00,9.957627058029174805e-01,2.163719534873962402e-01,8.957414031028747559e-01,1.676964461803436279e-01,7.645919919013977051e-01,1.180783957242965698e-01,6.193248033523559570e-01,6.867489963769912720e-02,4.735018014907836914e-01,2.354692667722702026e-02
4.700000000000000178e+00,1.035847425460815430e+00,2.186767309904098511e-01,9.368711113929748535e-01,1.680878996849060059e-01,8.040741086006164551e-01,1.162449643015861511e-01,6.550883054733276367e-01,6.545105576515197754e-02,5.051755309104919434e-01,1.867078430950641632e-02
4.799999999999999822e+00,1.077469468116760254e+00,2.215144038200378418e-01,9.798986315727233887e-01,1.694593280553817749e-01,8.460487723350524902e-01,1.150739789009094238e-01,6.933516263961791992e-01,6.292235106229782104e-02,5.393931269645690918e-01,1.462431345134973526e-02
4.900000000000000355e+00,1.120613336563110352e+00,2.249054014682769775e-01,1.024979591369628906e+00,1.714686006307601929e-01,8.905990123748779297e-01,1.145930215716362000e-01,7.340350747108459473e-01,6.102127954363822937e-02,5.760998129844665527e-01,1.131027098745107651e-02
5.000000000000000000e+00,1.165259122848510742e+00,2.288699299097061157e-01,1.072175383567810059e+00,1.740889698266983032e-01,9.375261664390563965e-01,1.150593087077140808e-01,7.771811485290527344e-01,5.974943563342094421e-02,6.152996420860290527e-01,8.689092472195625305e-03
5.100000000000000533e+00,1.211382389068603516e+00,2.334279268980026245e-01,1.121524810791015625e+00,1.773501187562942505e-01,9.867324233055114746e-01,1.163862049579620361e-01,8.229717016220092773e-01,5.918340384960174561e-02,6.570538878440856934e-01,6.771726999431848526e-03
5.200000000000000178e+00,1.258686542510986328e+00,2.385998666286468506e-01,1.173065543174743652e+00,1.812823712825775146e-01,1.038347601890563965e+00,1.183783113956451416e-01,8.715038895606994629e-01,5.935711786150932312e-02,7.013226151466369629e-01,5.497146863490343094e-03
5.299999999999999822e+00,1.306853413581848145e+00,2.444012910127639771e-01,1.226833462715148926e+00,1.859166473150253296e-01,1.092419981956481934e+00,1.210694313049316406e-01,9.228581190109252930e-01,6.029351428151130676e-02,7.481618523597717285e-01,4.875971935689449310e-03
5.400000000000000355e+00,1.355777144432067871e+00,2.508437037467956543e-01,1.282863259315490723e+00,1.912843436002731323e-01,1.148995876312255859e+00,1.244940757751464844e-01,9.769443273544311523e-01,6.189057603478431702e-02,7.976480722427368164e-01,4.931356292217969894e-03
5.500000000000000000e+00,1.405345320701599121e+00,2.579370737075805664e-01,1.340946674346923828e+00,1.974081248044967651e-01,1.208120584487915039e+00,1.286874711513519287e-01,1.033782720565795898e+00,6.412333250045776367e-02,8.498899936676025391e-01,5.701994523406028748e-03
5.600000000000000533e+00,1.455438017845153809e+00,2.656901180744171143e-01,1.400790095329284668e+00,2.043039053678512573e-01,1.269837141036987305e+00,1.336855143308639526e-01,1.093461275100708008e+00,6.701496243476867676e-02,9.050900340080261230e-01,7.269107270985841751e-03
5.700000000000000178e+00,1.505637526512145996e+00,2.744645774364471436e-01,1.462348580360412598e+00,2.119951248168945312e-01,1.334187150001525879e+00,1.395247578620910645e-01,1.156071305274963379e+00,7.058935612440109253e-02,9.631572365760803223e-01,9.524562396109104156e-03
5.799999999999999822e+00,1.555340647697448730e+00,2.846797108650207520e-01,1.525291681289672852e+00,2.205056548118591309e-01,1.401209950447082520e+00,1.462424099445343018e-01,1.221706390380859375e+00,7.487110793590545654e-02,1.024128556251525879e+00,1.245356164872646332e-02
5.900000000000000355e+00,1.604134559631347656e+00,2.964043021202087402e-01,1.589021325111389160e+00,2.298537939786911011e-01,1.470942258834838867e+00,1.538761854171752930e-01,1.290392398834228516e+00,7.994356751441955566e-02,1.088096857070922852e+00,1.608052290976047516e-02
6.000000000000000000e+00,1.651571869850158691e+00,3.097029924392700195e-01,1.653373718261718750e+00,2.400500327348709106e-01,1.543418526649475098e+00,1.624645292758941650e-01,1.362069249153137207e+00,8.594904094934463501e-02,1.155158400535583496e+00,2.043060772120952606e-02
6.100000000000000533e+00,1.697021961212158203e+00,3.247598111629486084e-01,1.718033075332641602e+00,2.512930035591125488e-01,1.618643760681152344e+00,1.720453351736068726e-01,1.436781048774719238e+00,9.293186664581298828e-02,1.225411653518676758e+00,2.552973479032516479e-02
6.200000000000000178e+00,1.738977789878845215e+00,3.423736393451690674e-01,1.782130956649780273e+00,2.643246352672576904e-01,1.696080565452575684e+00,1.826350986957550049e-01,1.514572381973266602e+00,1.009349450469017029e-01,1.298958063125610352e+00,3.140459954738616943e-02
6.299999999999999822e+00,1.776314020156860352e+00,3.628377318382263184e-01,1.845095157623291016e+00,2.792951464653015137e-01,1.775427699089050293e+00,1.942542195320129395e-01,1.595484495162963867e+00,1.100018173456192017e-01,1.375901937484741211e+00,3.808270022273063660e-02
6.400000000000000355e+00,1.807918548583984375e+00,3.863410651683807373e-01,1.906352043151855469e+00,2.962882220745086670e-01,1.855859756469726562e+00,2.069298326969146729e-01,1.679556488990783691e+00,1.201766803860664368e-01,1.456350803375244141e+00,4.559235647320747375e-02
6.500000000000000000e+00,1.832579612731933594e+00,4.130660593509674072e-01,1.964634776115417480e+00,3.159078955650329590e-01,1.936874270439147949e+00,2.206819951534271240e-01,1.766823649406433105e+00,1.315043866634368896e-01,1.540354609489440918e+00,5.394066497683525085e-02
6.600000000000000533e+00,1.848883986473083496e+00,4.434354305267333984e-01,2.017976999282836914e+00,3.393816351890563965e-01,2.017646312713623047e+00,2.362491190433502197e-01,1.857317924499511719e+00,1.440300643444061279e-01,1.627818346023559570e+00,6.317954510450363159e-02
6.700000000000000178e+00,1.855132222175598145e+00,4.780272245407104492e-01,2.064619779586791992e+00,3.675861358642578125e-01,2.097220182418823242e+00,2.542789876461029053e-01,1.950806140899658203e+00,1.577742099761962891e-01,1.718504309654235840e+00,7.352220267057418823e-02
6.799999999999999822e+00,1.849597692489624023e+00,5.169915556907653809e-01,2.102750301361083984e+00,4.008519351482391357e-01,2.174716472625732422e+00,2.755992710590362549e-01,2.046517848968505859e+00,1.727609336376190186e-01,1.812418818473815918e+00,8.502250164747238159e-02
6.900000000000000355e+00,1.830459356307983398e+00,5.604284405708312988e-01,2.130396127700805664e+00,4.394792616367340088e-01,2.247519254684448242e+00,3.018002808094024658e-01,2.143473148345947266e+00,1.890418380498886108e-01,1.909471988677978516e+00,9.780354052782058716e-02
7.000000000000000000e+00,1.795814394950866699e+00,6.083841323852539062e-01,2.144794702529907227e+00,4.844820201396942139e-01,2.313190221786499023e+00,3.337642848491668701e-01,2.240621805191040039e+00,2.074141204357147217e-01,2.009372234344482422e+00,1.120649352669715881e-01
7.100000000000000533e+00,1.744399666786193848e+00,6.610414981842041016e-01,2.142384529113769531e+00,5.372257232666015625e-01,2.369003057479858398e+00,3.725852072238922119e-01,2.336339712142944336e+00,2.296305745840072632e-01,2.112154722213745117e+00,1.278288215398788452e-01
7.200000000000000178e+00,1.677730441093444824e+00,7.188410758972167969e-01,2.120088577270507812e+00,5.979869365692138672e-01,2.410776853561401367e+00,4.204137027263641357e-01,2.429028749465942383e+00,2.563207745552062988e-01,2.217785358428955078e+00,1.449975222349166870e-01
7.299999999999999822e+00,1.596738696098327637e+00,7.800898551940917969e-01,2.074706315994262695e+00,6.669070124626159668e-01,2.434918880462646484e+00,4.779392182826995850e-01,2.514858961105346680e+00,2.897753715515136719e-01,2.326127052307128906e+00,1.636152267456054688e-01
7.400000000000000355e+00,1.501614809036254883e+00,8.432623744010925293e-01,2.003237724304199219e+00,7.439672350883483887e-01,2.437616586685180664e+00,5.456869602203369141e-01,2.589148998260498047e+00,3.328585028648376465e-01,2.435689449310302734e+00,1.850385218858718872e-01
7.500000000000000000e+00,1.396543741226196289e+00,9.033547043800354004e-01,1.909909367561340332e+00,8.273110985755920410e-01,2.414824724197387695e+00,6.240528821945190430e-01,2.647890329360961914e+00,3.867002427577972412e-01,2.543921709060668945e+00,2.110735923051834106e-01
7.600000000000000533e+00,1.292362093925476074e+00,9.516047835350036621e-01,1.796675324440002441e+00,9.152092933654785156e-01,2.362311840057373047e+00,7.132706642150878906e-01,2.686890363693237305e+00,4.521048665046691895e-01,2.647509574890136719e+00,2.434920221567153931e-01
7.700000000000000178e+00,1.194525241851806641e+00,9.871469140052795410e-01,1.665633440017700195e+00,1.005026936531066895e+00,2.275915861129760742e+00,8.131207227706909180e-01,2.701613426208496094e+00,5.297694206237792969e-01,2.739976882934570312e+00,2.865257561206817627e-01
7.799999999999999822e+00,1.103868365287780762e+00,1.010712146759033203e+00,1.522392988204956055e+00,1.087684035301208496e+00,2.159804821014404297e+00,9.207433462142944336e-01,2.687221765518188477e+00,6.202483773231506348e-01,2.817332744598388672e+00,3.414572179317474365e-01
7.900000000000000355e+00,1.021091699600219727e+00,1.022980570793151855e+00,1.381485581398010254e+00,1.151263594627380371e+00,2.018380165100097656e+00,1.034429788589477539e+00,2.638623714447021484e+00,7.239148020744323730e-01,2.874915361404418945e+00,4.092237353324890137e-01
8.000000000000000000e+00,9.464466571807861328e-01,1.024084091186523438e+00,1.249438643455505371e+00,1.197585105895996094e+00,1.856117367744445801e+00,1.150233983993530273e+00,2.550651550292968750e+00,8.407465815544128418e-01,2.907501220703125000e+00,4.906409382820129395e-01
8.099999999999999645e+00,8.789885640144348145e-01,1.015851974487304688e+00,1.127768635749816895e+00,1.226937532424926758e+00,1.676468014717102051e+00,1.257789134979248047e+00,2.423641443252563477e+00,9.676793813705444336e-01,2.909721851348876953e+00,5.864384174346923828e-01
8.199999999999999289e+00,8.184686303138732910e-01,1.000000834465026855e+00,1.020151734352111816e+00,1.236262202262878418e+00,1.497415065765380859e+00,1.340188026428222656e+00,2.265239000320434570e+00,1.102629303932189941e+00,2.875885009765625000e+00,6.971623301506042480e-01
8.300000000000000711e+00,7.642727494239807129e-01,9.787608981132507324e-01,9.262037873268127441e-01,1.229589462280273438e+00,1.329316616058349609e+00,1.400555014610290527e+00,2.081831455230712891e+00,1.241237044334411621e+00,2.800005197525024414e+00,8.231428265571594238e-01
8.400000000000000355e+00,7.161657810211181641e-01,9.530984163284301758e-01,8.446967005729675293e-01,1.210790038108825684e+00,1.176421642303466797e+00,1.435897588729858398e+00,1.874579310417175293e+00,1.376620292663574219e+00,2.678453922271728516e+00,9.623644948005676270e-01
8.500000000000000000e+00,6.739076972007751465e-01,9.238233566284179688e-01,7.740657329559326172e-01,1.182774543762207031e+00,1.040844321250915527e+00,1.447708725929260254e+00,1.659591317176818848e+00,1.484044313430786133e+00,2.516451120376586914e+00,1.111626863479614258e+00
8.599999999999999645e+00,6.372267603874206543e-01,8.916839361190795898e-01,7.117976546287536621e-01,1.148715138435363770e+00,9.215707778930664062e-01,1.441148042678833008e+00,1.455460906028747559e+00,1.564036369323730469e+00,2.324166059494018555e+00,1.267309546470642090e+00
8.700000000000001066e+00,6.058258414268493652e-01,8.573673963546752930e-01,6.571552157402038574e-01,1.110018134117126465e+00,8.184557557106018066e-01,1.418638586997985840e+00,1.268967032432556152e+00,1.613749623298645020e+00,2.104894876480102539e+00,1.424980640411376953e+00
8.800000000000000711e+00,5.793889760971069336e-01,8.214996457099914551e-01,6.097792387008666992e-01,1.067656278610229492e+00,7.308145761489868164e-01,1.382833838462829590e+00,1.102350592613220215e+00,1.635754704475402832e+00,1.864021182060241699e+00,1.563941597938537598e+00
8.900000000000000355e+00,5.575864315032958984e-01,7.846463918685913086e-01,5.692784786224365234e-01,1.022521495819091797e+00,6.568228006362915039e-01,1.337095499038696289e+00,9.549685120582580566e-01,1.635087132453918457e+00,1.626451015472412109e+00,1.668996930122375488e+00
9.000000000000000000e+00,5.400730371475219727e-01,7.473196983337402344e-01,5.352371335029602051e-01,9.754261970520019531e-01,5.945961475372314453e-01,1.284314036369323730e+00,8.267564773559570312e-01,1.614618182182312012e+00,1.406181216239929199e+00,1.741429567337036133e+00
9.099999999999999645e+00,5.256447792053222656e-01,7.105540037155151367e-01,5.071811676025390625e-01,9.271354675292968750e-01,5.412765741348266602e-01,1.227713823318481445e+00,7.173505425453186035e-01,1.577174901962280273e+00,1.208106875419616699e+00,1.780272841453552246e+00
9.200000000000001066e+00,5.132561922073364258e-01,6.751223802566528320e-01,4.839498102664947510e-01,8.788239359855651855e-01,4.962768852710723877e-01,1.168402791023254395e+00,6.258397698402404785e-01,1.525773406028747559e+00,1.031543970108032227e+00,1.791995525360107422e+00
9.300000000000000711e+00,5.027873516082763672e-01,6.410688161849975586e-01,4.645064771175384521e-01,8.313865065574645996e-01,4.585039615631103516e-01,1.107742190361022949e+00,5.499862432479858398e-01,1.464264631271362305e+00,8.766053915023803711e-01,1.779838204383850098e+00
9.400000000000000355e+00,4.941337406635284424e-01,6.084179282188415527e-01,4.477190375328063965e-01,7.856224775314331055e-01,4.265623688697814941e-01,1.047116518020629883e+00,4.882993996143341064e-01,1.395333647727966309e+00,7.430461645126342773e-01,1.747009396553039551e+00
9.500000000000000000e+00,4.871917366981506348e-01,5.771875381469726562e-01,4.334274530410766602e-01,7.415955662727355957e-01,4.000187516212463379e-01,9.870468378067016602e-01,4.367838501930236816e-01,1.323552370071411133e+00,6.303098201751708984e-01,1.696643114089965820e+00
9.599999999999999645e+00,4.818623960018157959e-01,5.474293231964111328e-01,4.214983880519866943e-01,6.993410587310791016e-01,3.772681355476379395e-01,9.287500381469726562e-01,3.927956819534301758e-01,1.251338124275207520e+00,5.371969938278198242e-01,1.632126092910766602e+00
9.700000000000001066e+00,4.780529141426086426e-01,5.192500948905944824e-01,4.117996096611022949e-01,6.588848829269409180e-01,3.577252030372619629e-01,8.725913763046264648e-01,3.557163476943969727e-01,1.179306030273437500e+00,4.616364836692810059e-01,1.558209657669067383e+00
9.800000000000000711e+00,4.756739139556884766e-01,4.924788475036621094e-01,4.042003750801086426e-01,6.202444434165954590e-01,3.412230312824249268e-01,8.186219930648803711e-01,3.248640000820159912e-01,1.108039259910583496e+00,4.018025398254394531e-01,1.478440046310424805e+00
9.900000000000000355e+00,4.749569892883300781e-01,4.670661985874176025e-01,3.985719382762908936e-01,5.834290385246276855e-01,3.275958299636840820e-01,7.668807506561279297e-01,2.981649041175842285e-01,1.038834571838378906e+00,3.513505458831787109e-01,1.397576451301574707e+00
1.000000000000000000e+01,4.762813448905944824e-01,4.428916871547698975e-01,3.947876691818237305e-01,5.484401583671569824e-01,3.166792392730712891e-01,7.173951268196105957e-01,2.751146554946899414e-01,9.720045328140258789e-01,3.087226748466491699e-01,1.316845297813415527e+00
1.009999999999999964e+01,4.796535372734069824e-01,4.198781847953796387e-01,3.927235901355743408e-01,5.152724385261535645e-01,3.083111345767974854e-01,6.701821088790893555e-01,2.556646764278411865e-01,9.077740907669067383e-01,2.733029127120971680e-01,1.236785769462585449e+00
1.020000000000000107e+01,4.850193858146667480e-01,3.981750607490539551e-01,3.922585248947143555e-01,4.839141070842742920e-01,3.023320138454437256e-01,6.252487897872924805e-01,2.396322637796401978e-01,8.462055921554565430e-01,2.428734749555587769e-01,1.158794999122619629e+00
1.030000000000000071e+01,4.922747015953063965e-01,3.778746724128723145e-01,3.933923840522766113e-01,4.543334543704986572e-01,2.985892295837402344e-01,5.826168656349182129e-01,2.268221378326416016e-01,7.873343825340270996e-01,2.164903432130813599e-01,1.083371520042419434e+00
1.040000000000000036e+01,5.012838244438171387e-01,3.590305149555206299e-01,3.966654241085052490e-01,4.262962937355041504e-01,2.969204187393188477e-01,5.423419475555419922e-01,2.170440256595611572e-01,7.312546372413635254e-01,1.939274668693542480e-01,1.010560631752014160e+00
1.050000000000000000e+01,5.116938948631286621e-01,3.418097794055938721e-01,4.016574323177337646e-01,3.998621404170989990e-01,2.969349324703216553e-01,5.046384334564208984e-01,2.100540101528167725e-01,6.782098412513732910e-01,1.749638617038726807e-01,9.403957724571228027e-01
1.059999999999999964e+01,5.232644677162170410e-01,3.262698352336883545e-01,4.080342948436737061e-01,3.751599490642547607e-01,2.980377078056335449e-01,4.696800410747528076e-01,2.056216895580291748e-01,6.282049417495727539e-01,1.594053506851196289e-01,8.729790449142456055e-01
1.070000000000000107e+01,5.358670353889465332e-01,3.122314512729644775e-01,4.157941341400146484e-01,3.522553741931915283e-01,3.001608550548553467e-01,4.373121559619903564e-01,2.029155939817428589e-01,5.815410017967224121e-01,1.469968259334564209e-01,8.086602091789245605e-01
1.080000000000000071e+01,5.493316650390625000e-01,2.994089126586914062e-01,4.249414801597595215e-01,3.312213420867919922e-01,3.036832511425018311e-01,4.072115123271942139e-01,2.015229761600494385e-01,5.382081866264343262e-01,1.377547383308410645e-01,7.478008866310119629e-01
1.090000000000000036e+01,5.635196566581726074e-01,2.875627279281616211e-01,4.354378283023834229e-01,3.120619952678680420e-01,3.087416291236877441e-01,3.790983557701110840e-01,2.013538330793380737e-01,4.980013668537139893e-01,1.313095241785049438e-01,6.904761791229248047e-01
1.100000000000000000e+01,5.783882141113281250e-01,2.766579985618591309e-01,4.472005367279052734e-01,2.947228550910949707e-01,3.151925206184387207e-01,3.528169691562652588e-01,2.023044377565383911e-01,4.607301652431488037e-01,1.265889406204223633e-01,6.370842456817626953e-01
1.109999999999999964e+01,5.938804149627685547e-01,2.666518390178680420e-01,4.601446688175201416e-01,2.791524231433868408e-01,3.229697048664093018e-01,3.283002078533172607e-01,2.042729556560516357e-01,4.262151122093200684e-01,1.233657225966453552e-01,5.874561071395874023e-01
1.120000000000000107e+01,6.100155115127563477e-01,2.575123012065887451e-01,4.741451144218444824e-01,2.651789784431457520e-01,3.320310413837432861e-01,3.055246174335479736e-01,2.073987722396850586e-01,3.941527605056762695e-01,1.215343251824378967e-01,5.413609147071838379e-01
1.130000000000000071e+01,6.272626519203186035e-01,2.493688464164733887e-01,4.889315366744995117e-01,2.524445056915283203e-01,3.423088192939758301e-01,2.844240367412567139e-01,2.121143490076065063e-01,3.641995489597320557e-01,1.209598854184150696e-01,4.985855221748352051e-01
1.140000000000000036e+01,6.461144089698791504e-01,2.420563697814941406e-01,5.043980479240417480e-01,2.408180534839630127e-01,3.538156747817993164e-01,2.650543153285980225e-01,2.183550298213958740e-01,3.362614512443542480e-01,1.215463578701019287e-01,4.589247703552246094e-01
1.150000000000000000e+01,6.673165559768676758e-01,2.355534583330154419e-01,5.203666687011718750e-01,2.299965918064117432e-01,3.665623366832733154e-01,2.474743127822875977e-01,2.260370850563049316e-01,3.102538287639617920e-01,1.232140585780143738e-01,4.221845269203186035e-01
1.159999999999999964e+01,6.905876398086547852e-01,2.297684103250503540e-01,5.368036627769470215e-01,2.199214100837707520e-01,3.803233802318572998e-01,2.314490526914596558e-01,2.350314557552337646e-01,2.860129475593566895e-01,1.259044259786605835e-01,3.881115913391113281e-01
1.170000000000000107e+01,7.156424522399902344e-01,2.245423644781112671e-01,5.541085004806518555e-01,2.107877135276794434e-01,3.949362933635711670e-01,2.167993336915969849e-01,2.452045381069183350e-01,2.633606791496276855e-01,1.300828009843826294e-01,3.562856018543243408e-01
1.180000000000000071e+01,7.424036860466003418e-01,2.199374288320541382e-01,5.724543929100036621e-01,2.025901079177856445e-01,4.101606607437133789e-01,2.031840533018112183e-01,2.565776705741882324e-01,2.423711419105529785e-01,1.358730643987655640e-01,3.265777230262756348e-01
1.190000000000000036e+01,7.707164883613586426e-01,2.161083221435546875e-01,5.926570296287536621e-01,1.951635628938674927e-01,4.259642958641052246e-01,1.905903816223144531e-01,2.689834833145141602e-01,2.228798121213912964e-01,1.431888639926910400e-01,2.988998293876647949e-01
1.200000000000000000e+01,8.005743622779846191e-01,2.130927890539169312e-01,6.149911284446716309e-01,1.884870380163192749e-01,4.423361420631408691e-01,1.790339946746826172e-01,2.822349071502685547e-01,2.046928405761718750e-01,1.519504338502883911e-01,2.731685042381286621e-01
1.209999999999999964e+01,8.321182131767272949e-01,2.108716815710067749e-01,6.392397284507751465e-01,1.824920326471328735e-01,4.592565298080444336e-01,1.684224605560302734e-01,2.962535321712493896e-01,1.877871006727218628e-01,1.620744913816452026e-01,2.492990195751190186e-01
1.220000000000000107e+01,8.653816580772399902e-01,2.094660550355911255e-01,6.654304862022399902e-01,1.771870553493499756e-01,4.770810902118682861e-01,1.587908267974853516e-01,3.110543489456176758e-01,1.722208112478256226e-01,1.733453869819641113e-01,2.270283102989196777e-01
1.230000000000000071e+01,9.003518819808959961e-01,2.089166492223739624e-01,6.935152411460876465e-01,1.724759489297866821e-01,4.959552586078643799e-01,1.501907706260681152e-01,3.265650868415832520e-01,1.578767895698547363e-01,1.854843348264694214e-01,2.060470432043075562e-01
1.240000000000000036e+01,9.370111227035522461e-01,2.092637419700622559e-01,7.235292792320251465e-01,1.683585196733474731e-01,5.166908502578735352e-01,1.424351185560226440e-01,3.426659107208251953e-01,1.445373743772506714e-01,1.983709037303924561e-01,1.862699240446090698e-01
1.250000000000000000e+01,9.753359556198120117e-01,2.105470150709152222e-01,7.556864023208618164e-01,1.648826003074645996e-01,5.395501852035522461e-01,1.354104280471801758e-01,3.593315780162811279e-01,1.321737170219421387e-01,2.119861990213394165e-01,1.677099019289016724e-01
1.259999999999999964e+01,1.015374898910522461e+00,2.125785350799560547e-01,7.901769876480102539e-01,1.620512604713439941e-01,5.643202066421508789e-01,1.290461421012878418e-01,3.765410482883453369e-01,1.207648217678070068e-01,2.263007611036300659e-01,1.503324359655380249e-01
1.270000000000000107e+01,1.057038426399230957e+00,2.151442915201187134e-01,8.269439339637756348e-01,1.598367244005203247e-01,5.910413861274719238e-01,1.233644858002662659e-01,3.946595788002014160e-01,1.104804426431655884e-01,2.413086444139480591e-01,1.341442465782165527e-01
1.280000000000000071e+01,1.100271105766296387e+00,2.182639390230178833e-01,8.657671809196472168e-01,1.584996134042739868e-01,6.197564005851745605e-01,1.183858141303062439e-01,4.138887822628021240e-01,1.013235151767730713e-01,2.570697367191314697e-01,1.192678511142730713e-01
1.290000000000000036e+01,1.145055651664733887e+00,2.219583094120025635e-01,9.065480232238769531e-01,1.581606417894363403e-01,6.504355072975158691e-01,1.140232160687446594e-01,4.346553087234497070e-01,9.306500852108001709e-02,2.734640836715698242e-01,1.054830998182296753e-01
1.300000000000000000e+01,1.191369891166687012e+00,2.262479811906814575e-01,9.492641687393188477e-01,1.588659584522247314e-01,6.833460927009582520e-01,1.102851629257202148e-01,4.575470983982086182e-01,8.555832505226135254e-02,2.904371023178100586e-01,9.269748628139495850e-02
1.309999999999999964e+01,1.239187479019165039e+00,2.311533242464065552e-01,9.939832687377929688e-01,1.604396104812622070e-01,7.186937928199768066e-01,1.072342693805694580e-01,4.823954999446868896e-01,7.872448861598968506e-02,3.079692721366882324e-01,8.088788390159606934e-02
1.320000000000000107e+01,1.288202881813049316e+00,2.366952002048492432e-01,1.040848016738891602e+00,1.626199483871459961e-01,7.565174102783203125e-01,1.048680916428565979e-01,5.092085599899291992e-01,7.257376611232757568e-02,3.263738453388214111e-01,7.019543647766113281e-02
1.330000000000000071e+01,1.338070273399353027e+00,2.428892850875854492e-01,1.089900493621826172e+00,1.654357314109802246e-01,7.967870235443115234e-01,1.031476631760597229e-01,5.380281209945678711e-01,6.712901592254638672e-02,3.460406661033630371e-01,6.079639494419097900e-02
1.340000000000000036e+01,1.388679027557373047e+00,2.497469633817672729e-01,1.141180634498596191e+00,1.689177304506301880e-01,8.395845293998718262e-01,1.021001562476158142e-01,5.689764618873596191e-01,6.243281811475753784e-02,3.677015900611877441e-01,5.258292704820632935e-02
1.350000000000000000e+01,1.439910411834716797e+00,2.572781145572662354e-01,1.194726705551147461e+00,1.730972826480865479e-01,8.849941492080688477e-01,1.017535254359245300e-01,6.023356318473815918e-01,5.847458168864250183e-02,3.914752304553985596e-01,4.513806477189064026e-02
1.359999999999999964e+01,1.491623163223266602e+00,2.655111551284790039e-01,1.250576019287109375e+00,1.780063360929489136e-01,9.330406785011291504e-01,1.021853685379028320e-01,6.381342411041259766e-01,5.519177392125129700e-02,4.170664250850677490e-01,3.827491775155067444e-02
1.370000000000000107e+01,1.543244004249572754e+00,2.749704420566558838e-01,1.308763504028320312e+00,1.836774200201034546e-01,9.835119247436523438e-01,1.034253984689712524e-01,6.764487028121948242e-01,5.261071398854255676e-02,4.444667696952819824e-01,3.199591115117073059e-02
1.380000000000000071e+01,1.594235062599182129e+00,2.859349250793457031e-01,1.369273662567138672e+00,1.901417821645736694e-01,1.036468029022216797e+00,1.053474918007850647e-01,7.172254920005798340e-01,5.067958310246467590e-02,4.737215936183929443e-01,2.632282301783561707e-02
1.390000000000000036e+01,1.644160747528076172e+00,2.984743416309356689e-01,1.431697726249694824e+00,1.974146366119384766e-01,1.091959238052368164e+00,1.079865097999572754e-01,7.604452371597290039e-01,4.936570301651954651e-02,5.051085352897644043e-01,2.137332968413829803e-02
1.400000000000000000e+01,1.692550063133239746e+00,3.126538395881652832e-01,1.495897293090820312e+00,2.055171877145767212e-01,1.150034189224243164e+00,1.113780513405799866e-01,8.062452077865600586e-01,4.872319847345352173e-02,5.390200018882751465e-01,1.724954321980476379e-02
1.409999999999999964e+01,1.738449096679687500e+00,3.288977444171905518e-01,1.561683654785156250e+00,2.144737094640731812e-01,1.210739612579345703e+00,1.155584603548049927e-01,8.547944426536560059e-01,4.882179573178291321e-02,5.754208564758300781e-01,1.386500149965286255e-02
1.420000000000000107e+01,1.780328750610351562e+00,3.479345440864562988e-01,1.628344416618347168e+00,2.243059128522872925e-01,1.274121284484863281e+00,1.205647662281990051e-01,9.061838388442993164e-01,4.969193041324615479e-02,6.143046617507934570e-01,1.116995234042406082e-02
1.430000000000000071e+01,1.817105174064636230e+00,3.699691593647003174e-01,1.695644378662109375e+00,2.350252270698547363e-01,1.340221762657165527e+00,1.264347136020660400e-01,9.603624939918518066e-01,5.126000940799713135e-02,6.557477116584777832e-01,9.182769805192947388e-03
1.440000000000000036e+01,1.847600460052490234e+00,3.951945602893829346e-01,1.763267159461975098e+00,2.468217015266418457e-01,1.409082651138305664e+00,1.332066506147384644e-01,1.017300605773925781e+00,5.346538498997688293e-02,6.997045874595642090e-01,7.840682752430438995e-03
1.450000000000000000e+01,1.870460510253906250e+00,4.239839911460876465e-01,1.830303907394409180e+00,2.604783177375793457e-01,1.480742454528808594e+00,1.409196406602859497e-01,1.077087044715881348e+00,5.633130669593811035e-02,7.462211847305297852e-01,7.148948032408952713e-03
1.459999999999999964e+01,1.883995890617370605e+00,4.570204913616180420e-01,1.896147489547729492e+00,2.761641740798950195e-01,1.555237650871276855e+00,1.496132761240005493e-01,1.139812946319580078e+00,5.988173559308052063e-02,7.953741550445556641e-01,7.130636833608150482e-03
1.470000000000000107e+01,1.886477470397949219e+00,4.945054352283477783e-01,1.960197448730468750e+00,2.939667999744415283e-01,1.632601618766784668e+00,1.593277752399444580e-01,1.205572366714477539e+00,6.414134055376052856e-02,8.472720384597778320e-01,7.824545726180076599e-03
1.480000000000000071e+01,1.876077532768249512e+00,5.365740656852722168e-01,2.020935773849487305e+00,3.147671222686767578e-01,1.712748885154724121e+00,1.700994968414306641e-01,1.274461984634399414e+00,6.913553178310394287e-02,9.021219015121459961e-01,9.315695613622665405e-03
1.490000000000000036e+01,1.850873589515686035e+00,5.833123922348022461e-01,2.076158046722412109e+00,3.401269316673278809e-01,1.795030951499938965e+00,1.819407045841217041e-01,1.346544981002807617e+00,7.492101192474365234e-02,9.598394632339477539e-01,1.150101143866777420e-02
1.500000000000000000e+01,1.808551192283630371e+00,6.351172924041748047e-01,2.124076366424560547e+00,3.705158233642578125e-01,1.879029750823974609e+00,1.948766559362411499e-01,1.421731710433959961e+00,8.167214691638946533e-02,1.020448923110961914e+00,1.435674726963043213e-02
1.509999999999999964e+01,1.748655796051025391e+00,6.925536990165710449e-01,2.162761449813842773e+00,4.062737226486206055e-01,1.963775634765625000e+00,2.089306712150573730e-01,1.500049710273742676e+00,8.944945037364959717e-02,1.084043145179748535e+00,1.790723018348217010e-02
1.520000000000000107e+01,1.673184990882873535e+00,7.548437714576721191e-01,2.189818143844604492e+00,4.480748474597930908e-01,2.048728227615356445e+00,2.244314551353454590e-01,1.581542372703552246e+00,9.829717129468917847e-02,1.150717258453369141e+00,2.217751555144786835e-02
1.530000000000000071e+01,1.583060979843139648e+00,8.199325203895568848e-01,2.201529741287231445e+00,4.976778030395507812e-01,2.132708311080932617e+00,2.424863427877426147e-01,1.666250348091125488e+00,1.082602664828300476e-01,1.220569849014282227e+00,2.719342149794101715e-02
1.540000000000000036e+01,1.478588938713073730e+00,8.862118721008300781e-01,2.194667339324951172e+00,5.555924773216247559e-01,2.214814901351928711e+00,2.639748454093933105e-01,1.754211544990539551e+00,1.193843036890029907e-01,1.293701648712158203e+00,3.298152983188629150e-02
1.550000000000000000e+01,1.368515968322753906e+00,9.444016814231872559e-01,2.165930986404418945e+00,6.220781803131103516e-01,2.292688846588134766e+00,2.902259826660156250e-01,1.845394372940063477e+00,1.316911131143569946e-01,1.370216846466064453e+00,3.956923261284828186e-02
1.559999999999999964e+01,1.262650609016418457e+00,9.892545938491821289e-01,2.111893892288208008e+00,6.972516775131225586e-01,2.363547801971435547e+00,3.224286437034606934e-01,1.939773440361022949e+00,1.452059596776962280e-01,1.450222492218017578e+00,4.698473587632179260e-02
1.570000000000000107e+01,1.163791775703430176e+00,1.021144509315490723e+00,2.030272960662841797e+00,7.807775139808654785e-01,2.424161911010742188e+00,3.622052073478698730e-01,2.036890506744384766e+00,1.599749326705932617e-01,1.533791899681091309e+00,5.524367094039916992e-02
1.580000000000000071e+01,1.072667598724365234e+00,1.040934562683105469e+00,1.926895260810852051e+00,8.702137470245361328e-01,2.470347404479980469e+00,4.114744961261749268e-01,2.135991811752319336e+00,1.760471463203430176e-01,1.620813608169555664e+00,6.440751999616622925e-02
1.590000000000000036e+01,9.906399250030517578e-01,1.048200249671936035e+00,1.802706241607666016e+00,9.639369249343872070e-01,2.498399019241333008e+00,4.709070026874542236e-01,2.236013889312744141e+00,1.937687397003173828e-01,1.711070656776428223e+00,7.468087971210479736e-02
1.600000000000000000e+01,9.174960851669311523e-01,1.043892860412597656e+00,1.661062955856323242e+00,1.058544039726257324e+00,2.504323959350585938e+00,5.410721898078918457e-01,2.335318326950073242e+00,2.149681746959686279e-01,1.804542899131774902e+00,8.610618114471435547e-02
1.610000000000000142e+01,8.517190814018249512e-01,1.030784368515014648e+00,1.509951233863830566e+00,1.140440940856933594e+00,2.483877897262573242e+00,6.224071979522705078e-01,2.432381153106689453e+00,2.403627783060073853e-01,1.901241660118103027e+00,9.874774515628814697e-02
1.619999999999999929e+01,7.926293015480041504e-01,1.011442184448242188e+00,1.364202141761779785e+00,1.202468395233154297e+00,2.432614564895629883e+00,7.151825428009033203e-01,2.523988485336303711e+00,2.718106508255004883e-01,2.000859975814819336e+00,1.128232404589653015e-01
1.630000000000000071e+01,7.399291992187500000e-01,9.871029257774353027e-01,1.228066325187683105e+00,1.246649026870727539e+00,2.346094369888305664e+00,8.192476630210876465e-01,2.605127334594726562e+00,3.126216530799865723e-01,2.103355884552001953e+00,1.284012794494628906e-01
1.639999999999999858e+01,6.933903098106384277e-01,9.586325287818908691e-01,1.104255199432373047e+00,1.271440863609313965e+00,2.227238178253173828e+00,9.316851496696472168e-01,2.671635866165161133e+00,3.642182052135467529e-01,2.208690881729125977e+00,1.453872323036193848e-01
1.650000000000000000e+01,6.527475118637084961e-01,9.268345832824707031e-01,9.954972267150878906e-01,1.275901675224304199e+00,2.081713914871215820e+00,1.050711870193481445e+00,2.719318866729736328e+00,4.274593591690063477e-01,2.316706895828247070e+00,1.638481914997100830e-01
1.660000000000000142e+01,6.177063584327697754e-01,8.924492001533508301e-01,9.004991054534912109e-01,1.265414714813232422e+00,1.914318919181823730e+00,1.172256827354431152e+00,2.743619203567504883e+00,5.031054615974426270e-01,2.426006793975830078e+00,1.850495487451553345e-01
1.669999999999999929e+01,5.879495143890380859e-01,8.561532497406005859e-01,8.184579014778137207e-01,1.242734313011169434e+00,1.727554798126220703e+00,1.287201046943664551e+00,2.739652395248413086e+00,5.917826890945434570e-01,2.534031867980957031e+00,2.108216583728790283e-01
1.680000000000000071e+01,5.631431341171264648e-01,8.185607790946960449e-01,7.478340268135070801e-01,1.210774779319763184e+00,1.539252877235412598e+00,1.375979781150817871e+00,2.702252864837646484e+00,6.939443945884704590e-01,2.637682914733886719e+00,2.427406907081604004e-01
1.689999999999999858e+01,5.429421663284301758e-01,7.802243828773498535e-01,6.860152482986450195e-01,1.172816276550292969e+00,1.362010240554809570e+00,1.441424608230590820e+00,2.625991106033325195e+00,8.098430633544921875e-01,2.730430126190185547e+00,2.851325869560241699e-01
1.700000000000000000e+01,5.267213582992553711e-01,7.418296337127685547e-01,6.320375800132751465e-01,1.130443930625915527e+00,1.200558900833129883e+00,1.480526447296142578e+00,2.508173465728759766e+00,9.373547434806823730e-01,2.808280706405639648e+00,3.393313884735107422e-01
1.710000000000000142e+01,5.128430724143981934e-01,7.046444416046142578e-01,5.855085253715515137e-01,1.084641695022583008e+00,1.057074546813964844e+00,1.495018601417541504e+00,2.355670213699340820e+00,1.073692560195922852e+00,2.866580724716186523e+00,4.062696397304534912e-01
1.719999999999999929e+01,5.009977221488952637e-01,6.688577532768249512e-01,5.460056066513061523e-01,1.036309242248535156e+00,9.306313395500183105e-01,1.490042090415954590e+00,2.175534248352050781e+00,1.215459704399108887e+00,2.900203227996826172e+00,4.867702722549438477e-01
1.730000000000000071e+01,4.910774528980255127e-01,6.344992518424987793e-01,5.130842924118041992e-01,9.862625598907470703e-01,8.211058974266052246e-01,1.468133091926574707e+00,1.970417976379394531e+00,1.358162999153137207e+00,2.903815031051635742e+00,5.815668702125549316e-01
1.740000000000000213e+01,4.829753041267395020e-01,6.015911102294921875e-01,4.858292043209075928e-01,9.355739355087280273e-01,7.280451059341430664e-01,1.431850075721740723e+00,1.749685645103454590e+00,1.479104757308959961e+00,2.871758937835693359e+00,6.912118792533874512e-01
1.750000000000000000e+01,4.765853881835937500e-01,5.701484084129333496e-01,4.631817936897277832e-01,8.852643370628356934e-01,6.496142148971557617e-01,1.384715080261230469e+00,1.535573482513427734e+00,1.570239663124084473e+00,2.798117637634277344e+00,8.160311579704284668e-01
1.760000000000000142e+01,4.718048870563507080e-01,5.401974916458129883e-01,4.438941180706024170e-01,8.363062739372253418e-01,5.843907594680786133e-01,1.329404592514038086e+00,1.337517857551574707e+00,1.631923675537109375e+00,2.678924798965454102e+00,9.542680978775024414e-01
1.769999999999999929e+01,4.685409963130950928e-01,5.118614435195922852e-01,4.273041486740112305e-01,7.891342639923095703e-01,5.290148258209228516e-01,1.269716262817382812e+00,1.160058617591857910e+00,1.662937998771667480e+00,2.519024610519409180e+00,1.102564811706542969e+00
1.780000000000000071e+01,4.667306244373321533e-01,4.849793314933776855e-01,4.132719933986663818e-01,7.437915802001953125e-01,4.823387265205383301e-01,1.207254290580749512e+00,1.002287387847900391e+00,1.669683694839477539e+00,2.328442811965942383e+00,1.257562041282653809e+00
1.790000000000000213e+01,4.666761457920074463e-01,4.594638049602508545e-01,4.016586244106292725e-01,7.003116607666015625e-01,4.428957104682922363e-01,1.143670201301574707e+00,8.642383813858032227e-01,1.655138373374938965e+00,2.111104249954223633e+00,1.414691448211669922e+00
1.800000000000000000e+01,4.687203764915466309e-01,4.351372420787811279e-01,3.923265337944030762e-01,6.587183475494384766e-01,4.095374643802642822e-01,1.080147266387939453e+00,7.456361055374145508e-01,1.622221469879150391e+00,1.871511220932006836e+00,1.554700493812561035e+00
1.810000000000000142e+01,4.728184640407562256e-01,4.120208919048309326e-01,3.851397037506103516e-01,6.190266609191894531e-01,3.818122744560241699e-01,1.017227053642272949e+00,6.459150314331054688e-01,1.573790907859802246e+00,1.634201288223266602e+00,1.660706281661987305e+00
1.819999999999999929e+01,4.789141416549682617e-01,3.902645409107208252e-01,3.799644410610198975e-01,5.812433362007141113e-01,3.580238819122314453e-01,9.561894536018371582e-01,5.631060600280761719e-01,1.513664960861206055e+00,1.413749098777770996e+00,1.734507322311401367e+00
1.830000000000000071e+01,4.869001209735870361e-01,3.699601292610168457e-01,3.766693472862243652e-01,5.453672409057617188e-01,3.375933468341827393e-01,8.973925113677978516e-01,4.956386685371398926e-01,1.444886803627014160e+00,1.215424895286560059e+00,1.774474501609802246e+00
1.840000000000000213e+01,4.964244365692138672e-01,3.512841463088989258e-01,3.751258552074432373e-01,5.113905668258666992e-01,3.203458786010742188e-01,8.408892750740051270e-01,4.405905604362487793e-01,1.371628999710083008e+00,1.038534641265869141e+00,1.787253856658935547e+00
1.850000000000000000e+01,5.071733593940734863e-01,3.343428373336791992e-01,3.752084970474243164e-01,4.792983829975128174e-01,3.061076402664184570e-01,7.867203950881958008e-01,3.935838043689727783e-01,1.297640919685363770e+00,8.831978440284729004e-01,1.776096105575561523e+00
1.860000000000000142e+01,5.190731287002563477e-01,3.190793693065643311e-01,3.769222497940063477e-01,4.490551650524139404e-01,2.947066724300384521e-01,7.349145412445068359e-01,3.537758886814117432e-01,1.223713517189025879e+00,7.491851449012756348e-01,1.744200468063354492e+00
1.869999999999999929e+01,5.319762229919433594e-01,3.052720725536346436e-01,3.805314302444458008e-01,4.205488860607147217e-01,2.859731614589691162e-01,6.854891777038574219e-01,3.206757605075836182e-01,1.150335550308227539e+00,6.359540224075317383e-01,1.694694876670837402e+00
1.880000000000000071e+01,5.457284450531005859e-01,2.926668226718902588e-01,3.856237530708312988e-01,3.938452601432800293e-01,2.797423005104064941e-01,6.384654641151428223e-01,2.923471927642822266e-01,1.078767538070678711e+00,5.423543453216552734e-01,1.630919456481933594e+00
1.890000000000000213e+01,5.601951479911804199e-01,2.810324728488922119e-01,3.921162486076354980e-01,3.688968122005462646e-01,2.758474647998809814e-01,5.939096808433532715e-01,2.677724659442901611e-01,1.009576559066772461e+00,4.662514626979827881e-01,1.557559609413146973e+00
1.900000000000000000e+01,5.753324627876281738e-01,2.703348994255065918e-01,3.999663591384887695e-01,3.457001149654388428e-01,2.740743160247802734e-01,5.519656538963317871e-01,2.467595487833023071e-01,9.428257942199707031e-01,4.060188233852386475e-01,1.478185176849365234e+00
1.910000000000000142e+01,5.910263061523437500e-01,2.604781091213226318e-01,4.091851413249969482e-01,3.243450224399566650e-01,2.737589180469512939e-01,5.128787755966186523e-01,2.292676866054534912e-01,8.787412047386169434e-01,3.552999198436737061e-01,1.397598028182983398e+00
1.919999999999999929e+01,6.074840426445007324e-01,2.515455186367034912e-01,4.197435975074768066e-01,3.048912882804870605e-01,2.745503187179565430e-01,4.766392707824707031e-01,2.151463329792022705e-01,8.174195885658264160e-01,3.124077618122100830e-01,1.317114710807800293e+00
1.930000000000000071e+01,6.251183152198791504e-01,2.435823231935501099e-01,4.315698444843292236e-01,2.872894406318664551e-01,2.763714492321014404e-01,4.430713653564453125e-01,2.041990011930465698e-01,7.589641213417053223e-01,2.767583429813385010e-01,1.237258315086364746e+00
1.940000000000000213e+01,6.446487307548522949e-01,2.364380508661270142e-01,4.445925056934356689e-01,2.714781463146209717e-01,2.794016897678375244e-01,4.119324684143066406e-01,1.961722075939178467e-01,7.036399245262145996e-01,2.462045550346374512e-01,1.159391403198242188e+00
1.950000000000000000e+01,6.664437651634216309e-01,2.300797849893569946e-01,4.586722254753112793e-01,2.572900056838989258e-01,2.839784920215606689e-01,3.828510046005249023e-01,1.908457577228546143e-01,6.514433622360229492e-01,2.196959555149078369e-01,1.084080338478088379e+00
1.960000000000000142e+01,6.901341080665588379e-01,2.243882864713668823e-01,4.735185205936431885e-01,2.443337887525558472e-01,2.900348603725433350e-01,3.557240962982177734e-01,1.874314099550247192e-01,6.026482582092285156e-01,1.970069557428359985e-01,1.011370897293090820e+00
1.969999999999999929e+01,7.156148552894592285e-01,2.192532122135162354e-01,4.890441298484802246e-01,2.325163334608078003e-01,2.974190413951873779e-01,3.303497135639190674e-01,1.853885501623153687e-01,5.573190450668334961e-01,1.779173165559768677e-01,9.412974715232849121e-01
1.980000000000000071e+01,7.428842782974243164e-01,2.146974503993988037e-01,5.050641894340515137e-01,2.215390205383300781e-01,3.060972392559051514e-01,3.067132234573364258e-01,1.846235692501068115e-01,5.152428746223449707e-01,1.622412353754043579e-01,8.739593029022216797e-01
1.990000000000000213e+01,7.717566490173339844e-01,2.109075635671615601e-01,5.215445160865783691e-01,2.113077938556671143e-01,3.160265088081359863e-01,2.847892045974731445e-01,1.850322335958480835e-01,4.762210845947265625e-01,1.497311294078826904e-01,8.096957206726074219e-01
2.000000000000000000e+01,8.022223711013793945e-01,2.079442590475082397e-01,5.388711690902709961e-01,2.020107358694076538e-01,3.271396458148956299e-01,2.645116746425628662e-01,1.865045726299285889e-01,4.400678277015686035e-01,1.403897106647491455e-01,7.488873004913330078e-01
2.010000000000000142e+01,8.344280719757080078e-01,2.057855725288391113e-01,5.572174191474914551e-01,1.936824619770050049e-01,3.394500613212585449e-01,2.459384649991989136e-01,1.889816671609878540e-01,4.065768122673034668e-01,1.338843554258346558e-01,6.915819644927978516e-01
2.019999999999999929e+01,8.683769702911376953e-01,2.044590413570404053e-01,5.773358345031738281e-01,1.861271858215332031e-01,3.528314828872680664e-01,2.289813905954360962e-01,1.928960084915161133e-01,3.753327131271362305e-01,1.291410773992538452e-01,6.381846666336059570e-01
2.030000000000000071e+01,9.040555953979492188e-01,2.040059268474578857e-01,5.995633602142333984e-01,1.792987138032913208e-01,3.671140074729919434e-01,2.134669274091720581e-01,1.983908712863922119e-01,3.461627960205078125e-01,1.258952468633651733e-01,5.885508060455322266e-01
2.040000000000000213e+01,9.414452314376831055e-01,2.044670730829238892e-01,6.236919760704040527e-01,1.731368899345397949e-01,3.821054399013519287e-01,1.991646140813827515e-01,2.053801864385604858e-01,3.189802765846252441e-01,1.240425929427146912e-01,5.424495339393615723e-01
2.050000000000000000e+01,9.805241823196411133e-01,2.058755308389663696e-01,6.497834920883178711e-01,1.676823645830154419e-01,3.976803421974182129e-01,1.858514100313186646e-01,2.137808054685592651e-01,2.937005460262298584e-01,1.234494000673294067e-01,4.996677637100219727e-01
2.060000000000000142e+01,1.021398663520812988e+00,2.079681158065795898e-01,6.778095960617065430e-01,1.628640294075012207e-01,4.138137996196746826e-01,1.734995990991592407e-01,2.234426736831665039e-01,2.701233327388763428e-01,1.240172088146209717e-01,4.600005149841308594e-01
2.069999999999999929e+01,1.064104199409484863e+00,2.106132507324218750e-01,7.077707052230834961e-01,1.586403101682662964e-01,4.305025935173034668e-01,1.621522605419158936e-01,2.342601269483566284e-01,2.481158226728439331e-01,1.256663501262664795e-01,4.232535660266876221e-01
2.080000000000000071e+01,1.108437418937683105e+00,2.138270884752273560e-01,7.398765683174133301e-01,1.550584137439727783e-01,4.478620886802673340e-01,1.517958343029022217e-01,2.461989521980285645e-01,2.276933789253234863e-01,1.283363401889801025e-01,3.891783058643341064e-01
2.090000000000000213e+01,1.154359221458435059e+00,2.176302671432495117e-01,7.743671536445617676e-01,1.521489471197128296e-01,4.662428796291351318e-01,1.424806863069534302e-01,2.590414583683013916e-01,2.086358070373535156e-01,1.324870288372039795e-01,3.573524355888366699e-01
2.100000000000000000e+01,1.201847195625305176e+00,2.220439016819000244e-01,8.111699819564819336e-01,1.498480737209320068e-01,4.858884215354919434e-01,1.341703534126281738e-01,2.726221978664398193e-01,1.907803863286972046e-01,1.382493376731872559e-01,3.276439309120178223e-01
2.110000000000000142e+01,1.250873923301696777e+00,2.270887643098831177e-01,8.503180146217346191e-01,1.482046842575073242e-01,5.076887607574462891e-01,1.266591548919677734e-01,2.869594395160675049e-01,1.742022931575775146e-01,1.455359756946563721e-01,2.999642789363861084e-01
2.119999999999999929e+01,1.301282048225402832e+00,2.327859103679656982e-01,8.915504813194274902e-01,1.475111246109008789e-01,5.314903855323791504e-01,1.198367998003959656e-01,3.020731210708618164e-01,1.589599102735519409e-01,1.542672812938690186e-01,2.742300629615783691e-01
2.130000000000000071e+01,1.352597475051879883e+00,2.391539663076400757e-01,9.347794651985168457e-01,1.478748023509979248e-01,5.572312474250793457e-01,1.136879026889801025e-01,3.178590834140777588e-01,1.448709964752197266e-01,1.643605530261993408e-01,2.503564357757568359e-01
2.140000000000000213e+01,1.404676914215087891e+00,2.462048530578613281e-01,9.800341725349426270e-01,1.492097675800323486e-01,5.849574804306030273e-01,1.082368716597557068e-01,3.342275321483612061e-01,1.317774355411529541e-01,1.756082624197006226e-01,2.280831038951873779e-01
2.150000000000000000e+01,1.457398533821105957e+00,2.539487779140472412e-01,1.027479529380798340e+00,1.511791944503784180e-01,6.147041916847229004e-01,1.034946590662002563e-01,3.511569797992706299e-01,1.196579560637474060e-01,1.877306401729583740e-01,2.071045041084289551e-01
2.160000000000000142e+01,1.510627746582031250e+00,2.624013423919677734e-01,1.077167391777038574e+00,1.537914425134658813e-01,6.465493440628051758e-01,9.937819838523864746e-02,3.686739206314086914e-01,1.085148751735687256e-01,2.006078511476516724e-01,1.873401403427124023e-01
2.169999999999999929e+01,1.563820242881774902e+00,2.720561921596527100e-01,1.129139542579650879e+00,1.570780575275421143e-01,6.807554960250854492e-01,9.591390192508697510e-02,3.872936367988586426e-01,9.859315305948257446e-02,2.142133265733718872e-01,1.687920242547988892e-01
2.180000000000000071e+01,1.616389274597167969e+00,2.832570970058441162e-01,1.183436870574951172e+00,1.610711514949798584e-01,7.173992991447448730e-01,9.312714636325836182e-02,4.071150720119476318e-01,8.977696299552917480e-02,2.285175621509552002e-01,1.514256745576858521e-01
2.190000000000000213e+01,1.667887926101684570e+00,2.960760891437530518e-01,1.240097999572753906e+00,1.658034920692443848e-01,7.564938664436340332e-01,9.099836647510528564e-02,4.288082122802734375e-01,8.180601149797439575e-02,2.435184866189956665e-01,1.352545619010925293e-01
2.200000000000000000e+01,1.717833161354064941e+00,3.105805814266204834e-01,1.299160003662109375e+00,1.713084131479263306e-01,7.980863451957702637e-01,8.953125774860382080e-02,4.524955153465270996e-01,7.449340075254440308e-02,2.592737674713134766e-01,1.203971356153488159e-01
2.210000000000000142e+01,1.765242099761962891e+00,3.272098898887634277e-01,1.360658049583435059e+00,1.776198148727416992e-01,8.422603607177734375e-01,8.875349909067153931e-02,4.781174659729003906e-01,6.784452497959136963e-02,2.756602466106414795e-01,1.066271513700485229e-01
2.219999999999999929e+01,1.808549523353576660e+00,3.467087447643280029e-01,1.424605131149291992e+00,1.847714632749557495e-01,8.891015052795410156e-01,8.869361877441406250e-02,5.057277679443359375e-01,6.188968941569328308e-02,2.926260828971862793e-01,9.385602176189422607e-02
2.230000000000000071e+01,1.846642732620239258e+00,3.692880570888519287e-01,1.490588068962097168e+00,1.927803456783294678e-01,9.386830925941467285e-01,8.937049657106399536e-02,5.353666543960571289e-01,5.665129423141479492e-02,3.101506233215332031e-01,8.206011354923248291e-02
2.240000000000000213e+01,1.878307223320007324e+00,3.951625525951385498e-01,1.558393716812133789e+00,2.016662210226058960e-01,9.909096956253051758e-01,9.068337827920913696e-02,5.672349333763122559e-01,5.217613652348518372e-02,3.285501599311828613e-01,7.138212770223617554e-02
2.250000000000000000e+01,1.902003765106201172e+00,4.250259101390838623e-01,1.627765774726867676e+00,2.114542275667190552e-01,1.045734524726867676e+00,9.267886728048324585e-02,6.015608906745910645e-01,4.842675477266311646e-02,3.482119739055633545e-01,6.199653074145317078e-02
2.260000000000000142e+01,1.916010260581970215e+00,4.593231379985809326e-01,1.697952270507812500e+00,2.221655696630477905e-01,1.103183269500732422e+00,9.541658312082290649e-02,6.383631229400634766e-01,4.536483064293861389e-02,3.698585331439971924e-01,5.378742516040802002e-02
2.269999999999999929e+01,1.918540120124816895e+00,4.982369244098663330e-01,1.768730163574218750e+00,2.338109612464904785e-01,1.163305997848510742e+00,9.893338382244110107e-02,6.777081489562988281e-01,4.301053658127784729e-02,3.936027288436889648e-01,4.633812233805656433e-02
2.280000000000000071e+01,1.907696247100830078e+00,5.419074892997741699e-01,1.839532017707824707e+00,2.468660026788711548e-01,1.226151466369628906e+00,1.032668724656105042e-01,7.195101380348205566e-01,4.129234701395034790e-02,4.191651344299316406e-01,3.947106748819351196e-02
2.290000000000000213e+01,1.881351351737976074e+00,5.905859470367431641e-01,1.909449338912963867e+00,2.619887590408325195e-01,1.291766643524169922e+00,1.084553897380828857e-01,7.637902498245239258e-01,4.020159691572189331e-02,4.465426802635192871e-01,3.319076076149940491e-02
2.300000000000000000e+01,1.836580872535705566e+00,6.451838016510009766e-01,1.977881550788879395e+00,2.792758643627166748e-01,1.360195994377136230e+00,1.145379990339279175e-01,8.106660842895507812e-01,3.978223726153373718e-02,4.757805168628692627e-01,2.751998603343963623e-02
2.310000000000000142e+01,1.773245811462402344e+00,7.057397961616516113e-01,2.043941736221313477e+00,2.991155385971069336e-01,1.431482195854187012e+00,1.215544119477272034e-01,8.603285551071166992e-01,4.011479765176773071e-02,5.071634650230407715e-01,2.258113026618957520e-02
2.319999999999999929e+01,1.693906307220458984e+00,7.710777521133422852e-01,2.105176210403442383e+00,3.234271407127380371e-01,1.505665421485900879e+00,1.295450180768966675e-01,9.128665328025817871e-01,4.122677817940711975e-02,5.410684347152709961e-01,1.846693456172943115e-02
2.330000000000000071e+01,1.599233150482177734e+00,8.392825722694396973e-01,2.159627199172973633e+00,3.528586626052856445e-01,1.582783222198486328e+00,1.385508030652999878e-01,9.681911468505859375e-01,4.301648959517478943e-02,5.774568319320678711e-01,1.508671790361404419e-02
2.340000000000000213e+01,1.489964008331298828e+00,9.083965420722961426e-01,2.205347537994384766e+00,3.877796232700347900e-01,1.662870049476623535e+00,1.486133784055709839e-01,1.026316165924072266e+00,4.545386508107185364e-02,6.163268685340881348e-01,1.239568181335926056e-02
2.350000000000000000e+01,1.375660419464111328e+00,9.681738615036010742e-01,2.239805936813354492e+00,4.290237724781036377e-01,1.745957851409912109e+00,1.597749143838882446e-01,1.087331414222717285e+00,4.856248572468757629e-02,6.577614545822143555e-01,1.041354332119226456e-02
2.360000000000000142e+01,1.266126275062561035e+00,1.013886451721191406e+00,2.259147405624389648e+00,4.784421026706695557e-01,1.831568837165832520e+00,1.720582693815231323e-01,1.151329636573791504e+00,5.236664041876792908e-02,7.017068862915039062e-01,9.074990637600421906e-03
2.369999999999999929e+01,1.163924336433410645e+00,1.046187043190002441e+00,2.260054349899291992e+00,5.365648269653320312e-01,1.919166088104248047e+00,1.854797750711441040e-01,1.218405961990356445e+00,5.689135938882827759e-02,7.482111454010009766e-01,8.386557921767234802e-03
2.380000000000000071e+01,1.069818377494812012e+00,1.065945267677307129e+00,2.239079475402832031e+00,6.037194728851318359e-01,2.007766485214233398e+00,2.000676095485687256e-01,1.288658499717712402e+00,6.216241046786308289e-02,7.973507642745971680e-01,8.371307514607906342e-03
2.390000000000000213e+01,9.857566952705383301e-01,1.071949362754821777e+00,2.192623138427734375e+00,6.800938248634338379e-01,2.096724987030029297e+00,2.160227894783020020e-01,1.362188100814819336e+00,6.820634752511978149e-02,8.492413759231567383e-01,9.071603417396545410e-03
2.400000000000000000e+01,9.116386175155639648e-01,1.065481424331665039e+00,2.116984844207763672e+00,7.656767964363098145e-01,2.184798717498779297e+00,2.347842305898666382e-01,1.438971638679504395e+00,7.515428215265274048e-02,9.040857553482055664e-01,1.056980248540639877e-02
2.410000000000000142e+01,8.450714349746704102e-01,1.050545454025268555e+00,2.016009092330932617e+00,8.582702875137329102e-01,2.270930528640747070e+00,2.572302818298339844e-01,1.518946290016174316e+00,8.315026760101318359e-02,9.617919921875000000e-01,1.275844313204288483e-02
2.419999999999999929e+01,7.852692008018493652e-01,1.029633164405822754e+00,1.892859578132629395e+00,9.561699628829956055e-01,2.352612495422363281e+00,2.846933305263519287e-01,1.602156758308410645e+00,9.223943948745727539e-02,1.022389173507690430e+00,1.561731100082397461e-02
2.430000000000000071e+01,7.320209145545959473e-01,1.003725171089172363e+00,1.750571846961975098e+00,1.056243896484375000e+00,2.426827669143676758e+00,3.185579776763916016e-01,1.688643217086791992e+00,1.024673506617546082e-01,1.085969924926757812e+00,1.917072385549545288e-02
2.440000000000000213e+01,6.850838065147399902e-01,9.737035036087036133e-01,1.593311071395874023e+00,1.149933457374572754e+00,2.489475488662719727e+00,3.612295389175415039e-01,1.778365850448608398e+00,1.138516142964363098e-01,1.152629971504211426e+00,2.344373054802417755e-02
2.450000000000000000e+01,6.441785097122192383e-01,9.403858184814453125e-01,1.436803340911865234e+00,1.222215175628662109e+00,2.536623954772949219e+00,4.139534235000610352e-01,1.871309041976928711e+00,1.264197230339050293e-01,1.222467303276062012e+00,2.846213057637214661e-02
2.460000000000000142e+01,6.089967489242553711e-01,9.045242667198181152e-01,1.289839625358581543e+00,1.275257229804992676e+00,2.564345836639404297e+00,4.774274826049804688e-01,1.967499494552612305e+00,1.402176320552825928e-01,1.295582890510559082e+00,3.425250947475433350e-02
2.469999999999999929e+01,5.792078971862792969e-01,8.668060302734375000e-01,1.154731154441833496e+00,1.308625698089599609e+00,2.568415164947509766e+00,5.522406101226806641e-01,2.066566944122314453e+00,1.552856415510177612e-01,1.372080802917480469e+00,4.084224626421928406e-02
2.480000000000000071e+01,5.544649362564086914e-01,8.278533816337585449e-01,1.035315990447998047e+00,1.319660425186157227e+00,2.544347286224365234e+00,6.388394236564636230e-01,2.167765378952026367e+00,1.716878712177276611e-01,1.452067852020263672e+00,4.825953766703605652e-02
2.490000000000000213e+01,5.344105958938598633e-01,7.882257699966430664e-01,9.304716587066650391e-01,1.313973188400268555e+00,2.487445831298828125e+00,7.374919652938842773e-01,2.270029306411743164e+00,1.899109631776809692e-01,1.535621404647827148e+00,5.652137473225593567e-02
2.500000000000000000e+01,5.181303620338439941e-01,7.488113045692443848e-01,8.397944569587707520e-01,1.294292330741882324e+00,2.393354415893554688e+00,8.477467894554138184e-01,2.371639251708984375e+00,2.118088304996490479e-01,1.622606396675109863e+00,6.571163237094879150e-02
2.510000000000000142e+01,5.041030049324035645e-01,7.107535004615783691e-01,7.619282603263854980e-01,1.263629198074340820e+00,2.266183614730834961e+00,9.664219617843627930e-01,2.470867395401000977e+00,2.380428910255432129e-01,1.712830066680908203e+00,7.601875811815261841e-02
2.519999999999999929e+01,4.921526610851287842e-01,6.741365790367126465e-01,6.952627301216125488e-01,1.224772572517395020e+00,2.111632108688354492e+00,1.091636776924133301e+00,2.564017772674560547e+00,2.709257304668426514e-01,1.806264162063598633e+00,8.747781813144683838e-02
2.530000000000000071e+01,4.821685254573822021e-01,6.389902830123901367e-01,6.370925903320312500e-01,1.180934548377990723e+00,1.934721112251281738e+00,1.219037771224975586e+00,2.645854473114013672e+00,3.138096332550048828e-01,1.902939319610595703e+00,1.001426056027412415e-01
2.540000000000000213e+01,4.740407168865203857e-01,6.053364276885986328e-01,5.868305563926696777e-01,1.133316397666931152e+00,1.738659739494323730e+00,1.336807608604431152e+00,2.712286949157714844e+00,3.678378760814666748e-01,2.002582550048828125e+00,1.142098233103752136e-01
2.550000000000000000e+01,4.676607251167297363e-01,5.731898546218872070e-01,5.440370440483093262e-01,1.082879424095153809e+00,1.542949914932250977e+00,1.426779389381408691e+00,2.758977174758911133e+00,4.338824450969696045e-01,2.105103969573974609e+00,1.297803074121475220e-01
2.560000000000000142e+01,4.629214107990264893e-01,5.425584316253662109e-01,5.082479715347290039e-01,1.030497193336486816e+00,1.359343171119689941e+00,1.492402791976928711e+00,2.781219959259033203e+00,5.127103328704833984e-01,2.210445642471313477e+00,1.467482894659042358e-01
2.569999999999999929e+01,4.597239792346954346e-01,5.135259628295898438e-01,4.784816503524780273e-01,9.773281216621398926e-01,1.193311691284179688e+00,1.529435634613037109e+00,2.773978471755981445e+00,6.049475073814392090e-01,2.318422555923461914e+00,1.652340739965438843e-01
2.580000000000000071e+01,4.579867124557495117e-01,4.860635995864868164e-01,4.536389410495758057e-01,9.244482517242431641e-01,1.045528531074523926e+00,1.542336106300354004e+00,2.731933355331420898e+00,7.110385298728942871e-01,2.427556514739990234e+00,1.865718662738800049e-01
2.590000000000000213e+01,4.579726755619049072e-01,4.600163102149963379e-01,4.327111542224884033e-01,8.726999163627624512e-01,9.155141711235046387e-01,1.535210490226745605e+00,2.649519443511962891e+00,8.311746716499328613e-01,2.535326480865478516e+00,2.124968916177749634e-01
2.600000000000000000e+01,4.600493013858795166e-01,4.351555109024047852e-01,4.146459996700286865e-01,8.228096961975097656e-01,8.031105995178222656e-01,1.510699510574340820e+00,2.525015354156494141e+00,9.626677036285400391e-01,2.638489961624145508e+00,2.447033822536468506e-01
2.610000000000000142e+01,4.642188549041748047e-01,4.115198254585266113e-01,3.992968797683715820e-01,7.748261690139770508e-01,7.078557014465332031e-01,1.471429705619812012e+00,2.365794181823730469e+00,1.103025913238525391e+00,2.730554819107055664e+00,2.874579131603240967e-01
2.619999999999999929e+01,4.704037308692932129e-01,3.892383575439453125e-01,3.865178525447845459e-01,7.287866473197937012e-01,6.278937458992004395e-01,1.420999765396118164e+00,2.179315328598022461e+00,1.248283743858337402e+00,2.807578325271606445e+00,3.420371711254119873e-01
2.630000000000000071e+01,4.784645438194274902e-01,3.684769570827484131e-01,3.761643767356872559e-01,6.847184896469116211e-01,5.618167519569396973e-01,1.362134456634521484e+00,1.967281699180603027e+00,1.393425345420837402e+00,2.864852905273437500e+00,4.093548059463500977e-01
2.640000000000000213e+01,4.879097044467926025e-01,3.494796454906463623e-01,3.680935502052307129e-01,6.426396965980529785e-01,5.062641501426696777e-01,1.298694133758544922e+00,1.741587519645690918e+00,1.513362646102905273e+00,2.897298097610473633e+00,4.902367889881134033e-01
2.650000000000000000e+01,4.985959231853485107e-01,3.322347104549407959e-01,3.621645569801330566e-01,6.025593876838684082e-01,4.595072567462921143e-01,1.232759714126586914e+00,1.524357676506042480e+00,1.603436708450317383e+00,2.899578094482421875e+00,5.854085087776184082e-01
2.660000000000000142e+01,5.104492902755737305e-01,3.166860640048980713e-01,3.582391738891601562e-01,5.644784569740295410e-01,4.196854531764984131e-01,1.166231155395507812e+00,1.324476718902587891e+00,1.662469863891601562e+00,2.866036653518676758e+00,6.954132914543151855e-01
2.669999999999999929e+01,5.233432054519653320e-01,3.026596009731292725e-01,3.561819791793823242e-01,5.283902287483215332e-01,3.861529827117919922e-01,1.099876046180725098e+00,1.145449876785278320e+00,1.691321015357971191e+00,2.790733575820922852e+00,8.205769062042236328e-01
2.680000000000000071e+01,5.371228456497192383e-01,2.899047732353210449e-01,3.558606803417205811e-01,4.942809641361236572e-01,3.582190573215484619e-01,1.034394502639770508e+00,9.865323305130004883e-01,1.695744872093200684e+00,2.669987201690673828e+00,9.589462876319885254e-01
2.690000000000000213e+01,5.516375303268432617e-01,2.781594097614288330e-01,3.571491241455078125e-01,4.621430933475494385e-01,3.341154456138610840e-01,9.710767269134521484e-01,8.477340340614318848e-01,1.678752779960632324e+00,2.509016275405883789e+00,1.107301592826843262e+00
2.700000000000000000e+01,5.668154954910278320e-01,2.673454880714416504e-01,3.599382340908050537e-01,4.320963323116302490e-01,3.134831786155700684e-01,9.101145863533020020e-01,7.287415862083435059e-01,1.643319487571716309e+00,2.317733287811279297e+00,1.262129664421081543e+00
2.710000000000000142e+01,5.825322270393371582e-01,2.573569416999816895e-01,3.642289340496063232e-01,4.039849936962127686e-01,2.961397469043731689e-01,8.515607118606567383e-01,6.289445161819458008e-01,1.592357277870178223e+00,2.099647998809814453e+00,1.418931841850280762e+00
2.719999999999999929e+01,5.989779233932495117e-01,2.482782751321792603e-01,3.699867129325866699e-01,3.777160048484802246e-01,2.819037735462188721e-01,7.954546213150024414e-01,5.462752580642700195e-01,1.529780507087707520e+00,1.860097765922546387e+00,1.557249546051025391e+00
2.730000000000000071e+01,6.165823340415954590e-01,2.402021586894989014e-01,3.771385848522186279e-01,3.532335460186004639e-01,2.705958783626556396e-01,7.418239712715148926e-01,4.792798757553100586e-01,1.458755493164062500e+00,1.623781204223632812e+00,1.661834120750427246e+00
2.740000000000000213e+01,6.359679698944091797e-01,2.329415678977966309e-01,3.856013119220733643e-01,3.305007815361022949e-01,2.620404362678527832e-01,6.906923055648803711e-01,4.246912002563476562e-01,1.383699655532836914e+00,1.404602646827697754e+00,1.734061360359191895e+00
2.750000000000000000e+01,6.575229167938232422e-01,2.264426946640014648e-01,3.953763842582702637e-01,3.095843195915222168e-01,2.560645341873168945e-01,6.421335339546203613e-01,3.779725730419158936e-01,1.308172225952148438e+00,1.207518935203552246e+00,1.772791266441345215e+00
2.760000000000000142e+01,6.810087561607360840e-01,2.206300944089889526e-01,4.064613878726959229e-01,2.905218899250030518e-01,2.524522840976715088e-01,5.963227748870849609e-01,3.385238647460937500e-01,1.232789039611816406e+00,1.031833171844482422e+00,1.784529328346252441e+00
2.769999999999999929e+01,7.063056230545043945e-01,2.153995633125305176e-01,4.187965691089630127e-01,2.732887566089630127e-01,2.507817447185516357e-01,5.533747673034667969e-01,3.057489395141601562e-01,1.158096671104431152e+00,8.776564598083496094e-01,1.772505402565002441e+00
2.780000000000000071e+01,7.334229350090026855e-01,2.107219696044921875e-01,4.323020577430725098e-01,2.578209936618804932e-01,2.503481805324554443e-01,5.135025978088378906e-01,2.775197625160217285e-01,1.085446715354919434e+00,7.447463274002075195e-01,1.739910244941711426e+00
2.790000000000000213e+01,7.623178958892822266e-01,2.066895663738250732e-01,4.467256665229797363e-01,2.438290268182754517e-01,2.510432302951812744e-01,4.765316843986511230e-01,2.530863881111145020e-01,1.015233635902404785e+00,6.325498223304748535e-01,1.689862370491027832e+00
2.800000000000000000e+01,7.928279638290405273e-01,2.034874111413955688e-01,4.618771076202392578e-01,2.310297787189483643e-01,2.527855932712554932e-01,4.422833919525146484e-01,2.322412729263305664e-01,9.475062489509582520e-01,5.398493409156799316e-01,1.625745058059692383e+00
2.810000000000000142e+01,8.251031637191772461e-01,2.011059969663619995e-01,4.776198565959930420e-01,2.192888259887695312e-01,2.556427419185638428e-01,4.105298817157745361e-01,2.148406207561492920e-01,8.823704719543457031e-01,4.645491242408752441e-01,1.552213311195373535e+00
2.819999999999999929e+01,8.591503500938415527e-01,1.995593905448913574e-01,4.938564300537109375e-01,2.084019780158996582e-01,2.600452601909637451e-01,3.808798491954803467e-01,2.008508443832397461e-01,8.200646042823791504e-01,4.048938751220703125e-01,1.472849011421203613e+00
2.830000000000000071e+01,8.949567079544067383e-01,1.988895982503890991e-01,5.106158852577209473e-01,1.982950270175933838e-01,2.659547328948974609e-01,3.532172441482543945e-01,1.900644004344940186e-01,7.607825994491577148e-01,3.545444607734680176e-01,1.392409682273864746e+00
2.840000000000000213e+01,9.325045347213745117e-01,1.991381645202636719e-01,5.283206105232238770e-01,1.891753226518630981e-01,2.732669413089752197e-01,3.274222016334533691e-01,1.822201609611511230e-01,7.047458887100219727e-01,3.119889497756958008e-01,1.312091469764709473e+00
2.850000000000000000e+01,9.717704653739929199e-01,2.003460675477981567e-01,5.471461415290832520e-01,1.810022145509719849e-01,2.818325459957122803e-01,3.032925128936767578e-01,1.770393848419189453e-01,6.519302725791931152e-01,2.766274213790893555e-01,1.232424616813659668e+00
2.860000000000000142e+01,1.012832641601562500e+00,2.023094147443771362e-01,5.679764151573181152e-01,1.735905110836029053e-01,2.916601598262786865e-01,2.808832526206970215e-01,1.735648661851882935e-01,6.026951074600219727e-01,2.462708801031112671e-01,1.154791474342346191e+00
2.869999999999999929e+01,1.055805563926696777e+00,2.048296481370925903e-01,5.908461213111877441e-01,1.668818444013595581e-01,3.026916682720184326e-01,2.601435780525207520e-01,1.714740991592407227e-01,5.569562911987304688e-01,2.199441790580749512e-01,1.079711079597473145e+00
2.880000000000000071e+01,1.100677132606506348e+00,2.079319059848785400e-01,6.155930757522583008e-01,1.608240753412246704e-01,3.148592114448547363e-01,2.410090714693069458e-01,1.706722825765609741e-01,5.144990086555480957e-01,1.974222958087921143e-01,1.007228732109069824e+00
2.890000000000000213e+01,1.147216677665710449e+00,2.116322070360183716e-01,6.422753930091857910e-01,1.554493308067321777e-01,3.280477821826934814e-01,2.234117686748504639e-01,1.710413545370101929e-01,4.751245081424713135e-01,1.784868538379669189e-01,9.373799562454223633e-01
2.900000000000000000e+01,1.195369243621826172e+00,2.159511893987655640e-01,6.709160208702087402e-01,1.507209241390228271e-01,3.421408832073211670e-01,2.072664797306060791e-01,1.724829077720642090e-01,4.386430978775024414e-01,1.629558503627777100e-01,8.702717423439025879e-01
2.910000000000000142e+01,1.245108246803283691e+00,2.209102362394332886e-01,7.015283107757568359e-01,1.465981602668762207e-01,3.569881618022918701e-01,1.924171894788742065e-01,1.749278604984283447e-01,4.048491120338439941e-01,1.505914628505706787e-01,8.062564134597778320e-01
2.919999999999999929e+01,1.296402335166931152e+00,2.265304327011108398e-01,7.344297170639038086e-01,1.431450694799423218e-01,3.724628686904907227e-01,1.786359995603561401e-01,1.787833571434020996e-01,3.733251690864562988e-01,1.413925588130950928e-01,7.456998825073242188e-01
2.930000000000000071e+01,1.348924994468688965e+00,2.328334301710128784e-01,7.697425484657287598e-01,1.403694152832031250e-01,3.885077238082885742e-01,1.658293604850769043e-01,1.842325627803802490e-01,3.438914418220520020e-01,1.349991858005523682e-01,6.886466145515441895e-01
2.940000000000000213e+01,1.402278304100036621e+00,2.398353517055511475e-01,8.073987364768981934e-01,1.382103115320205688e-01,4.051017165184020996e-01,1.539764553308486938e-01,1.911887824535369873e-01,3.164604008197784424e-01,1.303428411483764648e-01,6.354964971542358398e-01
2.950000000000000000e+01,1.456339597702026367e+00,2.475472241640090942e-01,8.474712371826171875e-01,1.366905272006988525e-01,4.222688972949981689e-01,1.430876404047012329e-01,1.995687335729598999e-01,2.909477949142456055e-01,1.271772533655166626e-01,5.860943794250488281e-01
2.960000000000000142e+01,1.510978698730468750e+00,2.559785246849060059e-01,8.898747563362121582e-01,1.359733045101165771e-01,4.404081106185913086e-01,1.332825720310211182e-01,2.092526853084564209e-01,2.672052085399627686e-01,1.253980845212936401e-01,5.402101874351501465e-01
2.969999999999999929e+01,1.565905094146728516e+00,2.653283476829528809e-01,9.343371391296386719e-01,1.363395303487777710e-01,4.596076905727386475e-01,1.245113089680671692e-01,2.200892716646194458e-01,2.450253814458847046e-01,1.248716861009597778e-01,4.976319372653961182e-01
2.980000000000000071e+01,1.620393395423889160e+00,2.762034237384796143e-01,9.809045791625976562e-01,1.376585960388183594e-01,4.806956648826599121e-01,1.166327744722366333e-01,2.320013642311096191e-01,2.243648171424865723e-01,1.255010366439819336e-01,4.581551849842071533e-01
2.990000000000000213e+01,1.673973679542541504e+00,2.887156307697296143e-01,1.029739975929260254e+00,1.396159976720809937e-01,5.039132237434387207e-01,1.094865649938583374e-01,2.448053658008575439e-01,2.050597816705703735e-01,1.272067725658416748e-01,4.215866923332214355e-01
3.000000000000000000e+01,1.726163387298583984e+00,3.029366433620452881e-01,1.080891609191894531e+00,1.422349214553833008e-01,5.290686488151550293e-01,1.030100136995315552e-01,2.583385407924652100e-01,1.869493871927261353e-01,1.299405694007873535e-01,3.876662254333496094e-01
3.010000000000000142e+01,1.776279330253601074e+00,3.190690279006958008e-01,1.134403109550476074e+00,1.455479115247726440e-01,5.562067627906799316e-01,9.722704440355300903e-02,2.725907564163208008e-01,1.700466722249984741e-01,1.341822296380996704e-01,3.559798598289489746e-01
3.019999999999999929e+01,1.822694540023803711e+00,3.379766047000885010e-01,1.190316677093505859e+00,1.495881527662277222e-01,5.853742957115173340e-01,9.216244518756866455e-02,2.876229286193847656e-01,1.544812619686126709e-01,1.400295943021774292e-01,3.264045417308807373e-01
3.030000000000000071e+01,1.864195108413696289e+00,3.599766790866851807e-01,1.248672842979431152e+00,1.543895006179809570e-01,6.166436672210693359e-01,8.779750019311904907e-02,3.033652603626251221e-01,1.401399374008178711e-01,1.473953723907470703e-01,2.988520264625549316e-01
3.040000000000000213e+01,1.899564146995544434e+00,3.853142261505126953e-01,1.309510350227355957e+00,1.599863767623901367e-01,6.502448320388793945e-01,8.408066630363464355e-02,3.196996748447418213e-01,1.268083304166793823e-01,1.561999022960662842e-01,2.732388973236083984e-01
3.050000000000000000e+01,1.927222013473510742e+00,4.147622287273406982e-01,1.372865438461303711e+00,1.664138436317443848e-01,6.862747669219970703e-01,8.103787899017333984e-02,3.366014361381530762e-01,1.144589409232139587e-01,1.663591116666793823e-01,2.494774311780929565e-01
3.060000000000000142e+01,1.945437908172607422e+00,4.487369656562805176e-01,1.438773036003112793e+00,1.737075299024581909e-01,7.247554659843444824e-01,7.866287231445312500e-02,3.540626466274261475e-01,1.030771210789680481e-01,1.776555031538009644e-01,2.272919714450836182e-01
3.069999999999999929e+01,1.952399492263793945e+00,4.874410927295684814e-01,1.507195353507995605e+00,1.819010078907012939e-01,7.656630277633666992e-01,7.691584527492523193e-02,3.725446760654449463e-01,9.288045018911361694e-02,1.898200660943984985e-01,2.063942402601242065e-01
3.080000000000000071e+01,1.946176290512084961e+00,5.310364961624145508e-01,1.577625632286071777e+00,1.910082697868347168e-01,8.091383576393127441e-01,7.585236430168151855e-02,3.922738134860992432e-01,8.390425145626068115e-02,2.027398496866226196e-01,1.867166906595230103e-01
3.090000000000000213e+01,1.924391031265258789e+00,5.800423026084899902e-01,1.649904012680053711e+00,2.010516375303268433e-01,8.552671074867248535e-01,7.550085335969924927e-02,4.138174951076507568e-01,7.583171874284744263e-02,2.163856774568557739e-01,1.682526916265487671e-01
3.100000000000000000e+01,1.883983850479125977e+00,6.353867053985595703e-01,1.723398923873901367e+00,2.120573222637176514e-01,9.041368961334228516e-01,7.589054107666015625e-02,4.373795688152313232e-01,6.843683123588562012e-02,2.307281494140625000e-01,1.509678065776824951e-01
3.110000000000000142e+01,1.823387503623962402e+00,6.970356702804565430e-01,1.797560691833496094e+00,2.240410447120666504e-01,9.557618498802185059e-01,7.699629664421081543e-02,4.627773761749267578e-01,6.164333596825599670e-02,2.457734793424606323e-01,1.348902583122253418e-01
3.119999999999999929e+01,1.745469808578491211e+00,7.641789317131042480e-01,1.872042298316955566e+00,2.372084707021713257e-01,1.010058522224426270e+00,7.872022688388824463e-02,4.901562035083770752e-01,5.553773790597915649e-02,2.615705430507659912e-01,1.201219931244850159e-01
3.130000000000000071e+01,1.651556372642517090e+00,8.347851634025573730e-01,1.945834517478942871e+00,2.524299919605255127e-01,1.067106842994689941e+00,8.108032494783401489e-02,5.195655822753906250e-01,5.014779046177864075e-02,2.779907584190368652e-01,1.064256727695465088e-01
3.140000000000000213e+01,1.541903495788574219e+00,9.072273969650268555e-01,2.018261909484863281e+00,2.698956429958343506e-01,1.126985907554626465e+00,8.410726487636566162e-02,5.511669516563415527e-01,4.551447182893753052e-02,2.949892282485961914e-01,9.372646361589431763e-02
3.150000000000000000e+01,1.423357009887695312e+00,9.734811186790466309e-01,2.088494777679443359e+00,2.900962829589843750e-01,1.189665198326110840e+00,8.792126923799514771e-02,5.852212905883789062e-01,4.164051264524459839e-02,3.125447332859039307e-01,8.200050145387649536e-02
3.160000000000000142e+01,1.307623624801635742e+00,1.025020003318786621e+00,2.154018402099609375e+00,3.149307668209075928e-01,1.255165934562683105e+00,9.258700162172317505e-02,6.217409968376159668e-01,3.845131024718284607e-02,3.310232758522033691e-01,7.141506671905517578e-02
3.169999999999999929e+01,1.199251294136047363e+00,1.062385916709899902e+00,2.212690830230712891e+00,3.451023101806640625e-01,1.323535919189453125e+00,9.814418852329254150e-02,6.608109474182128906e-01,3.597455844283103943e-02,3.507786691188812256e-01,6.211882457137107849e-02
3.180000000000000071e+01,1.099070549011230469e+00,1.086486339569091797e+00,2.262484073638916016e+00,3.810095787048339844e-01,1.394820809364318848e+00,1.046333089470863342e-01,7.023805975914001465e-01,3.415982052683830261e-02,3.725605309009552002e-01,5.397338420152664185e-02
3.190000000000000213e+01,1.008946180343627930e+00,1.096378803253173828e+00,2.300115108489990234e+00,4.242600500583648682e-01,1.469063758850097656e+00,1.120955199003219604e-01,7.464252710342407227e-01,3.297120332717895508e-02,3.964134156703948975e-01,4.656191170215606689e-02
3.200000000000000000e+01,9.302433729171752930e-01,1.091850042343139648e+00,2.321800231933593750e+00,4.762713611125946045e-01,1.546306014060974121e+00,1.205726414918899536e-01,7.930214405059814453e-01,3.243213891983032227e-02,4.220761358737945557e-01,3.973025456070899963e-02
3.210000000000000142e+01,8.603458404541015625e-01,1.077544927597045898e+00,2.324095010757446289e+00,5.375171303749084473e-01,1.626585483551025391e+00,1.301071345806121826e-01,8.423499464988708496e-01,3.261807188391685486e-02,4.495591521263122559e-01,3.348770737648010254e-02
3.220000000000000284e+01,7.974565029144287109e-01,1.056913733482360840e+00,2.303344964981079102e+00,6.083539128303527832e-01,1.709937095642089844e+00,1.407421082258224487e-01,8.945561051368713379e-01,3.358634933829307556e-02,4.789146184921264648e-01,2.786184474825859070e-02
3.229999999999999716e+01,7.413707375526428223e-01,1.030966281890869141e+00,2.255728960037231445e+00,6.889919042587280273e-01,1.796392917633056641e+00,1.525211334228515625e-01,9.496095776557922363e-01,3.527813032269477844e-02,5.104504823684692383e-01,2.298066578805446625e-02
3.239999999999999858e+01,6.918447613716125488e-01,1.000624179840087891e+00,2.177304267883300781e+00,7.793961763381958008e-01,1.885632514953613281e+00,1.654749810695648193e-01,1.007458090782165527e+00,3.761588037014007568e-02,5.445155501365661621e-01,1.892378740012645721e-02
3.250000000000000000e+01,6.485963463783264160e-01,9.667431116104125977e-01,2.071699619293212891e+00,8.771663308143615723e-01,1.976957678794860840e+00,1.796155720949172974e-01,1.068191528320312500e+00,4.062313213944435120e-02,5.810549259185791016e-01,1.558982860296964645e-02
3.260000000000000142e+01,6.113115549087524414e-01,9.301107525825500488e-01,1.942718625068664551e+00,9.806011915206909180e-01,2.069371223449707031e+00,1.949721872806549072e-01,1.131901979446411133e+00,4.432414472103118896e-02,6.200803518295288086e-01,1.294660009443759918e-02
3.270000000000000284e+01,5.796523094177246094e-01,8.914475440979003906e-01,1.793915033340454102e+00,1.086293697357177734e+00,2.162083864212036133e+00,2.118850350379943848e-01,1.198684573173522949e+00,4.874389618635177612e-02,6.616749763488769531e-01,1.101115066558122635e-02
3.279999999999999716e+01,5.532629489898681641e-01,8.514070510864257812e-01,1.628921866416931152e+00,1.185620188713073730e+00,2.253693103790283203e+00,2.321980744600296021e-01,1.268637418746948242e+00,5.390812456607818604e-02,7.057769894599914551e-01,9.715926833450794220e-03
3.289999999999999858e+01,5.317761898040771484e-01,8.105775713920593262e-01,1.464062452316284180e+00,1.262276053428649902e+00,2.342951536178588867e+00,2.564936280250549316e-01,1.341861486434936523e+00,5.984333902597427368e-02,7.524421811103820801e-01,9.072162210941314697e-03
3.300000000000000000e+01,5.143845081329345703e-01,7.697968482971191406e-01,1.309140324592590332e+00,1.318626880645751953e+00,2.426785469055175781e+00,2.864617705345153809e-01,1.418457865715026855e+00,6.657870858907699585e-02,8.017470240592956543e-01,9.102952666580677032e-03
3.310000000000000142e+01,4.994504451751708984e-01,7.303189635276794434e-01,1.167033553123474121e+00,1.353645563125610352e+00,2.501514911651611328e+00,3.241766691207885742e-01,1.498362183570861816e+00,7.428089529275894165e-02,8.538203835487365723e-01,9.857174009084701538e-03
3.320000000000000284e+01,4.866787195205688477e-01,6.923149824142456055e-01,1.041357874870300293e+00,1.365466117858886719e+00,2.562727212905883789e+00,3.718393146991729736e-01,1.581532716751098633e+00,8.307471126317977905e-02,9.088504910469055176e-01,1.140811201184988022e-02
3.329999999999999716e+01,4.759554564952850342e-01,6.558172106742858887e-01,9.308251738548278809e-01,1.360012650489807129e+00,2.606547832489013672e+00,4.302463829517364502e-01,1.667995452880859375e+00,9.300024062395095825e-02,9.667343497276306152e-01,1.364123076200485229e-02
3.339999999999999858e+01,4.671672880649566650e-01,6.208499670028686523e-01,8.351997733116149902e-01,1.339771509170532227e+00,2.628771305084228516e+00,5.000981092453002930e-01,1.757688641548156738e+00,1.040663719177246094e-01,1.027514457702636719e+00,1.654601469635963440e-02
3.350000000000000000e+01,4.602022767066955566e-01,5.874300003051757812e-01,7.534416317939758301e-01,1.307572007179260254e+00,2.624890327453613281e+00,5.819710493087768555e-01,1.850633621215820312e+00,1.163137853145599365e-01,1.091283917427062988e+00,2.014682255685329437e-02
3.360000000000000142e+01,4.549498856067657471e-01,5.555670857429504395e-01,6.840198636054992676e-01,1.266313076019287109e+00,2.590139627456665039e+00,6.762816905975341797e-01,1.946796894073486328e+00,1.297757327556610107e-01,1.158138036727905273e+00,2.446874976158142090e-02
3.370000000000000284e+01,4.513015151023864746e-01,5.252641439437866211e-01,6.241149306297302246e-01,1.219446659088134766e+00,2.519554138183593750e+00,7.832482457160949707e-01,2.046123027801513672e+00,1.444912254810333252e-01,1.228175520896911621e+00,2.953764796257019043e-02
3.379999999999999716e+01,4.491591453552246094e-01,4.966165125370025635e-01,5.724662542343139648e-01,1.168766498565673828e+00,2.410059690475463867e+00,9.013277888298034668e-01,2.147992610931396484e+00,1.605274528264999390e-01,1.301497101783752441e+00,3.538013249635696411e-02
3.389999999999999858e+01,4.485700428485870361e-01,4.695136249065399170e-01,5.286062359809875488e-01,1.115270018577575684e+00,2.268646717071533203e+00,1.027560830116271973e+00,2.251668453216552734e+00,1.781361103057861328e-01,1.378206968307495117e+00,4.202364012598991394e-02
3.400000000000000000e+01,4.499509632587432861e-01,4.437418580055236816e-01,4.920080304145812988e-01,1.059889197349548340e+00,2.100635051727294922e+00,1.159189343452453613e+00,2.355696916580200195e+00,1.987032592296600342e-01,1.458412766456604004e+00,4.949640482664108276e-02
3.410000000000000142e+01,4.534797966480255127e-01,4.191251993179321289e-01,4.612750709056854248e-01,1.004082798957824707e+00,1.909474611282348633e+00,1.291847825050354004e+00,2.458029031753540039e+00,2.235677093267440796e-01,1.542186379432678223e+00,5.781358480453491211e-02
3.420000000000000284e+01,4.590738117694854736e-01,3.958188891410827637e-01,4.356733560562133789e-01,9.486250281333923340e-01,1.703519105911254883e+00,1.405256986618041992e+00,2.556100606918334961e+00,2.539121210575103760e-01,1.629361629486083984e+00,6.709139049053192139e-02
3.430000000000000426e+01,4.665727615356445312e-01,3.740356862545013428e-01,4.139845371246337891e-01,8.944968581199645996e-01,1.503601074218750000e+00,1.490791678428649902e+00,2.644272804260253906e+00,2.937298119068145752e-01,1.719771504402160645e+00,7.749079912900924683e-02
3.439999999999999858e+01,4.754796326160430908e-01,3.540696203708648682e-01,3.952857851982116699e-01,8.423234820365905762e-01,1.317952752113342285e+00,1.549908876419067383e+00,2.718252897262573242e+00,3.445677757263183594e-01,1.813392519950866699e+00,8.904520422220230103e-02
3.450000000000000000e+01,4.856712520122528076e-01,3.358943760395050049e-01,3.794233798980712891e-01,7.921544313430786133e-01,1.151723384857177734e+00,1.579495549201965332e+00,2.773761034011840820e+00,4.073455929756164551e-01,1.910254716873168945e+00,1.018079966306686401e-01
3.460000000000000142e+01,4.970723688602447510e-01,3.194534182548522949e-01,3.662442564964294434e-01,7.440280318260192871e-01,1.003968358039855957e+00,1.586174368858337402e+00,2.806132555007934570e+00,4.828887879848480225e-01,2.010095596313476562e+00,1.159673109650611877e-01
3.470000000000000284e+01,5.096004605293273926e-01,3.046707808971405029e-01,3.555968701839447021e-01,6.979722380638122559e-01,8.746447563171386719e-01,1.572909116744995117e+00,2.810348987579345703e+00,5.718927979469299316e-01,2.112819671630859375e+00,1.316307187080383301e-01
3.480000000000000426e+01,5.230892300605773926e-01,2.912817597389221191e-01,3.473314940929412842e-01,6.540049314498901367e-01,7.634999752044677734e-01,1.542428851127624512e+00,2.781084060668945312e+00,6.748834848403930664e-01,2.218334436416625977e+00,1.486734300851821899e-01
3.489999999999999858e+01,5.374082326889038086e-01,2.790803015232086182e-01,3.413006365299224854e-01,6.121348738670349121e-01,6.698952317237854004e-01,1.497514724731445312e+00,2.712765932083129883e+00,7.921741008758544922e-01,2.326425552368164062e+00,1.672948300838470459e-01
3.500000000000000000e+01,5.524138808250427246e-01,2.678314149379730225e-01,3.373594284057617188e-01,5.723623633384704590e-01,5.917443633079528809e-01,1.441936731338500977e+00,2.601173639297485352e+00,9.224823713302612305e-01,2.435428619384765625e+00,1.889918297529220581e-01
3.510000000000000142e+01,5.679756999015808105e-01,2.574222385883331299e-01,3.353663384914398193e-01,5.346806645393371582e-01,5.276479125022888184e-01,1.378352522850036621e+00,2.450926780700683594e+00,1.062372326850891113e+00,2.542901039123535156e+00,2.153052538633346558e-01
3.520000000000000284e+01,5.841087102890014648e-01,2.478491365909576416e-01,3.351864814758300781e-01,4.990970194339752197e-01,4.740021824836730957e-01,1.310763478279113770e+00,2.270388603210449219e+00,1.209157586097717285e+00,2.645207166671752930e+00,2.482815086841583252e-01
3.530000000000000426e+01,6.012796163558959961e-01,2.393162101507186890e-01,3.365415334701538086e-01,4.656955599784851074e-01,4.285237193107604980e-01,1.241599678993225098e+00,2.064338684082031250e+00,1.358133673667907715e+00,2.736018180847167969e+00,2.919743657112121582e-01
3.539999999999999858e+01,6.197743415832519531e-01,2.316465675830841064e-01,3.390165567398071289e-01,4.347442090511322021e-01,3.898018002510070801e-01,1.172308444976806641e+00,1.837003707885742188e+00,1.492382287979125977e+00,2.811429977416992188e+00,3.475687205791473389e-01
3.550000000000000000e+01,6.403174400329589844e-01,2.247302085161209106e-01,3.430033624172210693e-01,4.058949351310729980e-01,3.574848175048828125e-01,1.103407621383666992e+00,1.611187577247619629e+00,1.594231009483337402e+00,2.866656780242919922e+00,4.159538149833679199e-01
3.560000000000000142e+01,6.629291176795959473e-01,2.185465544462203979e-01,3.484739661216735840e-01,3.789030015468597412e-01,3.301585316658020020e-01,1.036051034927368164e+00,1.400671601295471191e+00,1.666357755661010742e+00,2.896633148193359375e+00,4.979552030563354492e-01
3.570000000000000284e+01,6.874007582664489746e-01,2.130131572484970093e-01,3.553451895713806152e-01,3.537274599075317383e-01,3.065600991249084473e-01,9.711083769798278809e-01,1.211278200149536133e+00,1.705543398857116699e+00,2.896000385284423828e+00,5.942831039428710938e-01
3.580000000000000426e+01,7.136850357055664062e-01,2.080384045839309692e-01,3.635227382183074951e-01,3.303078413009643555e-01,2.864988744258880615e-01,9.086430668830871582e-01,1.042307138442993164e+00,1.718635797500610352e+00,2.859083890914916992e+00,7.054619193077087402e-01
3.589999999999999858e+01,7.418221831321716309e-01,2.036296427249908447e-01,3.729637861251831055e-01,3.086168169975280762e-01,2.697851061820983887e-01,8.487042784690856934e-01,8.938298821449279785e-01,1.708851337432861328e+00,2.779911041259765625e+00,8.317939639091491699e-01
3.600000000000000000e+01,7.717797160148620605e-01,1.998728066682815552e-01,3.836975991725921631e-01,2.887369096279144287e-01,2.562307119369506836e-01,7.913279533386230469e-01,7.656407356262207031e-01,1.679233670234680176e+00,2.655395984649658203e+00,9.709176421165466309e-01
3.610000000000000142e+01,8.034803867340087891e-01,1.969613730907440186e-01,3.957053124904632568e-01,2.706777155399322510e-01,2.456507086753845215e-01,7.365425825119018555e-01,6.572346687316894531e-01,1.632760167121887207e+00,2.491621494293212891e+00,1.119879364967346191e+00
3.620000000000000284e+01,8.369928002357482910e-01,1.948780864477157593e-01,4.089009761810302734e-01,2.543512880802154541e-01,2.378644049167633057e-01,6.844310164451599121e-01,5.673264861106872559e-01,1.572793602943420410e+00,2.298278093338012695e+00,1.274809837341308594e+00
3.630000000000000426e+01,8.723008036613464355e-01,1.936600804328918457e-01,4.230753779411315918e-01,2.395778149366378784e-01,2.326430678367614746e-01,6.352005004882812500e-01,4.936721324920654297e-01,1.503282785415649414e+00,2.077938795089721680e+00,1.431255698204040527e+00
3.639999999999999858e+01,9.093893766403198242e-01,1.933498531579971313e-01,4.380171895027160645e-01,2.260653525590896606e-01,2.296933531761169434e-01,5.888931155204772949e-01,4.348779320716857910e-01,1.427733302116394043e+00,1.837879657745361328e+00,1.566267609596252441e+00
3.650000000000000000e+01,9.482382535934448242e-01,1.939893513917922974e-01,4.535622000694274902e-01,2.136259377002716064e-01,2.281822860240936279e-01,5.458074212074279785e-01,3.850206434726715088e-01,1.351032137870788574e+00,1.603094696998596191e+00,1.668099045753479004e+00
3.660000000000000142e+01,9.888452887535095215e-01,1.955620646476745605e-01,4.696721136569976807e-01,2.022163569927215576e-01,2.278873026371002197e-01,5.058262348175048828e-01,3.427181541919708252e-01,1.274330139160156250e+00,1.386035323143005371e+00,1.737108588218688965e+00
3.670000000000000284e+01,1.031353831291198730e+00,1.977454572916030884e-01,4.862597584724426270e-01,1.916235387325286865e-01,2.287241071462631226e-01,4.687583148479461670e-01,3.074671924114227295e-01,1.198103427886962891e+00,1.191038370132446289e+00,1.773291349411010742e+00
3.680000000000000426e+01,1.075822710990905762e+00,2.005056440830230713e-01,5.036243200302124023e-01,1.819387078285217285e-01,2.305887341499328613e-01,4.344267547130584717e-01,2.775432765483856201e-01,1.123486876487731934e+00,1.017434835433959961e+00,1.782807946205139160e+00
3.689999999999999858e+01,1.122284173965454102e+00,2.038701027631759644e-01,5.219982862472534180e-01,1.732746362686157227e-01,2.335890233516693115e-01,4.025676250457763672e-01,2.515377104282379150e-01,1.051321864128112793e+00,8.653083443641662598e-01,1.768870472908020020e+00
3.700000000000000000e+01,1.170543432235717773e+00,2.078579366207122803e-01,5.419643521308898926e-01,1.654575020074844360e-01,2.381581217050552368e-01,3.728089928627014160e-01,2.292453050613403320e-01,9.816707372665405273e-01,7.343875765800476074e-01,1.734661459922790527e+00
3.710000000000000142e+01,1.220449924468994141e+00,2.124872654676437378e-01,5.640927553176879883e-01,1.583843082189559937e-01,2.442411929368972778e-01,3.450491428375244141e-01,2.104577273130416870e-01,9.145746231079101562e-01,6.240955591201782227e-01,1.683287262916564941e+00
3.720000000000000284e+01,1.271975159645080566e+00,2.177799940109252930e-01,5.881311893463134766e-01,1.519703865051269531e-01,2.517502307891845703e-01,3.191958367824554443e-01,1.950513571500778198e-01,8.501620292663574219e-01,5.330688357353210449e-01,1.618235945701599121e+00
3.730000000000000426e+01,1.325085163116455078e+00,2.237575948238372803e-01,6.140848994255065918e-01,1.462247967720031738e-01,2.605207562446594238e-01,2.950243353843688965e-01,1.829797178506851196e-01,7.887712717056274414e-01,4.593361914157867432e-01,1.544132351875305176e+00
3.739999999999999858e+01,1.379468321800231934e+00,2.304421514272689819e-01,6.419893503189086914e-01,1.411598622798919678e-01,2.705163359642028809e-01,2.725147306919097900e-01,1.739772260189056396e-01,7.306815981864929199e-01,4.007760584354400635e-01,1.464588761329650879e+00
3.750000000000000000e+01,1.434676766395568848e+00,2.378503829240798950e-01,6.718138456344604492e-01,1.366910636425018311e-01,2.817225158214569092e-01,2.516856789588928223e-01,1.678169369697570801e-01,6.758539676666259766e-01,3.511568605899810791e-01,1.384228229522705078e+00
3.760000000000000142e+01,1.490580916404724121e+00,2.459932863712310791e-01,7.037804126739501953e-01,1.328626871109008789e-01,2.940261065959930420e-01,2.324201464653015137e-01,1.636333614587783813e-01,6.246001720428466797e-01,3.092785775661468506e-01,1.304031491279602051e+00
3.770000000000000284e+01,1.547044277191162109e+00,2.548801302909851074e-01,7.381971478462219238e-01,1.297395825386047363e-01,3.072471320629119873e-01,2.145501077175140381e-01,1.608883887529373169e-01,5.769695043563842773e-01,2.744798958301544189e-01,1.224560856819152832e+00
3.780000000000000426e+01,1.603669047355651855e+00,2.648315727710723877e-01,7.750166058540344238e-01,1.272724568843841553e-01,3.213192522525787354e-01,1.980777978897094727e-01,1.594841778278350830e-01,5.327394604682922363e-01,2.445033043622970581e-01,1.147225856781005859e+00
3.789999999999999858e+01,1.659725546836853027e+00,2.764043807983398438e-01,8.142328262329101562e-01,1.254369169473648071e-01,3.361600339412689209e-01,1.829260438680648804e-01,1.593084186315536499e-01,4.917030036449432373e-01,2.185329943895339966e-01,1.072445154190063477e+00
3.800000000000000000e+01,1.714742422103881836e+00,2.896824181079864502e-01,8.559260368347167969e-01,1.242596209049224854e-01,3.516621887683868408e-01,1.689057648181915283e-01,1.602482348680496216e-01,4.536654651165008545e-01,1.963446587324142456e-01,1.000262737274169922e+00
3.810000000000000142e+01,1.768213868141174316e+00,3.047384917736053467e-01,9.000952839851379395e-01,1.238375902175903320e-01,3.677415549755096436e-01,1.558699905872344971e-01,1.622266322374343872e-01,4.184399247169494629e-01,1.777229160070419312e-01,9.307162165641784668e-01
3.820000000000000284e+01,1.819191694259643555e+00,3.219702243804931641e-01,9.464167952537536621e-01,1.245021447539329529e-01,3.843769133090972900e-01,1.437977254390716553e-01,1.653257310390472412e-01,3.857053816318511963e-01,1.624859273433685303e-01,8.639256954193115234e-01
3.830000000000000426e+01,1.865996718406677246e+00,3.422063291072845459e-01,9.949870109558105469e-01,1.259681582450866699e-01,4.015624523162841797e-01,1.326755583286285400e-01,1.700266599655151367e-01,3.551205992698669434e-01,1.504114717245101929e-01,8.002738952636718750e-01
3.839999999999999858e+01,1.907450199127197266e+00,3.656837344169616699e-01,1.045916914939880371e+00,1.280911117792129517e-01,4.197128713130950928e-01,1.226629689335823059e-01,1.762837022542953491e-01,3.265902996063232422e-01,1.414920836687088013e-01,7.400844097137451172e-01
3.850000000000000000e+01,1.942096233367919922e+00,3.930620253086090088e-01,1.099252939224243164e+00,1.309041231870651245e-01,4.388941526412963867e-01,1.136684864759445190e-01,1.840114593505859375e-01,3.000281751155853271e-01,1.353022754192352295e-01,6.834195852279663086e-01
3.860000000000000142e+01,1.968199014663696289e+00,4.249704480171203613e-01,1.155039906501770020e+00,1.344410181045532227e-01,4.598288238048553467e-01,1.056150794029235840e-01,1.931270956993103027e-01,2.753495573997497559e-01,1.307951062917709351e-01,6.306602954864501953e-01
3.870000000000000284e+01,1.983969092369079590e+00,4.616446197032928467e-01,1.213321447372436523e+00,1.387362629175186157e-01,4.829004108905792236e-01,9.830275923013687134e-02,2.034779042005538940e-01,2.523490190505981445e-01,1.277680844068527222e-01,5.816248059272766113e-01
3.880000000000000426e+01,1.987487792968750000e+00,5.032838582992553711e-01,1.274139404296875000e+00,1.438249796628952026e-01,5.079097747802734375e-01,9.165830910205841064e-02,2.149297147989273071e-01,2.308611720800399780e-01,1.261159032583236694e-01,5.360848903656005859e-01
3.889999999999999858e+01,1.976471066474914551e+00,5.503417253494262695e-01,1.337533116340637207e+00,1.497430056333541870e-01,5.349090695381164551e-01,8.570849150419235229e-02,2.273253947496414185e-01,2.107670158147811890e-01,1.257048100233078003e-01,4.938294887542724609e-01
3.900000000000000000e+01,1.947723746299743652e+00,6.039713025093078613e-01,1.403540492057800293e+00,1.565266847610473633e-01,5.639452934265136719e-01,8.047825843095779419e-02,2.405002862215042114e-01,1.919194310903549194e-01,1.264411807060241699e-01,4.546554088592529297e-01
3.910000000000000142e+01,1.898517251014709473e+00,6.643014550209045410e-01,1.472197055816650391e+00,1.642130017280578613e-01,5.951182246208190918e-01,7.598687708377838135e-02,2.543799281120300293e-01,1.742432862520217896e-01,1.282462030649185181e-01,4.183705151081085205e-01
3.920000000000000284e+01,1.828655600547790527e+00,7.311676740646362305e-01,1.543535709381103516e+00,1.728394776582717896e-01,6.286475062370300293e-01,7.216934859752655029e-02,2.689921259880065918e-01,1.578068286180496216e-01,1.310975700616836548e-01,3.846916556358337402e-01
3.930000000000000426e+01,1.741730332374572754e+00,8.028322458267211914e-01,1.617233157157897949e+00,1.824304610490798950e-01,6.646116375923156738e-01,6.902694702148437500e-02,2.843782901763916016e-01,1.427077651023864746e-01,1.354977488517761230e-01,3.532244563102722168e-01
3.939999999999999858e+01,1.638014674186706543e+00,8.775858879089355469e-01,1.692857980728149414e+00,1.930009275674819946e-01,7.030668258666992188e-01,6.657388061285018921e-02,3.004198074340820312e-01,1.287339329719543457e-01,1.414944380521774292e-01,3.238588869571685791e-01
3.950000000000000000e+01,1.519438982009887695e+00,9.526303410530090332e-01,1.770004749298095703e+00,2.045778632164001465e-01,7.439230084419250488e-01,6.473632156848907471e-02,3.170434534549713135e-01,1.157580614089965820e-01,1.490007638931274414e-01,2.965070605278015137e-01
3.960000000000000142e+01,1.396162152290344238e+00,1.016288995742797852e+00,1.847865223884582520e+00,2.171815484762191772e-01,7.872852087020874023e-01,6.354930251836776733e-02,3.342276513576507568e-01,1.037562862038612366e-01,1.579373031854629517e-01,2.710858583450317383e-01
3.970000000000000284e+01,1.278497695922851562e+00,1.064479947090148926e+00,1.926092743873596191e+00,2.309821546077728271e-01,8.333060145378112793e-01,6.307470798492431641e-02,3.520855307579040527e-01,9.277477860450744629e-02,1.682163774967193604e-01,2.475012689828872681e-01
3.980000000000000426e+01,1.168818831443786621e+00,1.098264098167419434e+00,2.003638267517089844e+00,2.469024956226348877e-01,8.820733428001403809e-01,6.334186345338821411e-02,3.711393475532531738e-01,8.306498080492019653e-02,1.796019375324249268e-01,2.254544198513031006e-01
3.989999999999999858e+01,1.068214893341064453e+00,1.118123292922973633e+00,2.079766988754272461e+00,2.652365267276763916e-01,9.336515069007873535e-01,6.436214596033096313e-02,3.916719257831573486e-01,7.450856268405914307e-02,1.918422132730484009e-01,2.046831697225570679e-01
4.000000000000000000e+01,9.794104099273681641e-01,1.121967315673828125e+00,2.153394460678100586e+00,2.869602441787719727e-01,9.879380464553833008e-01,6.602412462234497070e-02,4.142430722713470459e-01,6.676393747329711914e-02,2.048341631889343262e-01,1.851349622011184692e-01
4.010000000000000142e+01,9.021620154380798340e-01,1.112152695655822754e+00,2.221711158752441406e+00,3.137556612491607666e-01,1.044981241226196289e+00,6.832317262887954712e-02,4.387248754501342773e-01,5.963617563247680664e-02,2.185490131378173828e-01,1.667965203523635864e-01
4.020000000000000284e+01,8.333858847618103027e-01,1.094096541404724121e+00,2.282572984695434570e+00,3.462238013744354248e-01,1.104869604110717773e+00,7.128250598907470703e-02,4.650328159332275391e-01,5.310473218560218811e-02,2.329573929309844971e-01,1.496334224939346313e-01
4.030000000000000426e+01,7.717559933662414551e-01,1.070019602775573730e+00,2.333375692367553711e+00,3.853191733360290527e-01,1.167694449424743652e+00,7.492604851722717285e-02,4.933356642723083496e-01,4.726703837513923645e-02,2.480776160955429077e-01,1.336953788995742798e-01
4.039999999999999858e+01,7.170451879501342773e-01,1.040910124778747559e+00,2.370028972625732422e+00,4.331489205360412598e-01,1.233531832695007324e+00,7.929316908121109009e-02,5.237045288085937500e-01,4.215854406356811523e-02,2.639424204826354980e-01,1.190541833639144897e-01
4.050000000000000000e+01,6.689812541007995605e-01,1.007688403129577637e+00,2.389003276824951172e+00,4.903931021690368652e-01,1.302322268486022949e+00,8.453175425529479980e-02,5.564547777175903320e-01,3.784252703189849854e-02,2.804200649261474609e-01,1.054654195904731750e-01
4.060000000000000142e+01,6.272557973861694336e-01,9.712054133415222168e-01,2.386592388153076172e+00,5.575308799743652344e-01,1.374086380004882812e+00,9.070726484060287476e-02,5.916441082954406738e-01,3.424518927931785583e-02,2.974739074707031250e-01,9.287113696336746216e-02
4.070000000000000284e+01,5.915316343307495117e-01,9.322423934936523438e-01,2.358875036239624023e+00,6.349104642868041992e-01,1.448870420455932617e+00,9.786166995763778687e-02,6.293269991874694824e-01,3.134079277515411377e-02,3.150879144668579102e-01,8.125014603137969971e-02
4.080000000000000426e+01,5.614496469497680664e-01,8.915110826492309570e-01,2.301763057708740234e+00,7.227175831794738770e-01,1.526717543601989746e+00,1.060376465320587158e-01,6.695816516876220703e-01,2.915086597204208374e-02,3.336935043334960938e-01,7.080214470624923706e-02
4.089999999999999858e+01,5.366357564926147461e-01,8.496546149253845215e-01,2.211734294891357422e+00,8.204667568206787109e-01,1.607668280601501465e+00,1.152785122394561768e-01,7.123144865036010742e-01,2.759911119937896729e-02,3.536084890365600586e-01,6.163847073912620544e-02
4.100000000000000000e+01,5.165878534317016602e-01,8.073388338088989258e-01,2.094841241836547852e+00,9.252810478210449219e-01,1.691760540008544922e+00,1.256282627582550049e-01,7.575604319572448730e-01,2.668462321162223816e-02,3.756065368652343750e-01,5.358545482158660889e-02
4.110000000000000142e+01,4.998404979705810547e-01,7.658093571662902832e-01,1.953864216804504395e+00,1.035417079925537109e+00,1.779029011726379395e+00,1.371314823627471924e-01,8.054001927375793457e-01,2.643279545009136200e-02,3.996444940567016602e-01,4.623506590723991394e-02
4.120000000000000284e+01,4.853956699371337891e-01,7.257701158523559570e-01,1.792998075485229492e+00,1.146993875503540039e+00,1.869504690170288086e+00,1.498332768678665161e-01,8.560281991958618164e-01,2.692563645541667938e-02,4.254822134971618652e-01,3.946168720722198486e-02
4.130000000000000426e+01,4.731294214725494385e-01,6.872639060020446777e-01,1.618083953857421875e+00,1.246144890785217285e+00,1.962717533111572266e+00,1.637599766254425049e-01,9.095695018768310547e-01,2.820782177150249481e-02,4.531447589397430420e-01,3.327948600053787231e-02
4.139999999999999858e+01,4.629245996475219727e-01,6.503205895423889160e-01,1.447110414505004883e+00,1.321327924728393555e+00,2.057922601699829102e+00,1.789262592792510986e-01,9.659286737442016602e-01,3.017223067581653595e-02,4.826979041099548340e-01,2.772446349263191223e-02
4.150000000000000000e+01,4.546650648117065430e-01,6.149618625640869141e-01,1.287163496017456055e+00,1.375495433807373047e+00,2.153977155685424805e+00,1.953654736280441284e-01,1.025127410888671875e+00,3.279408067464828491e-02,5.144811868667602539e-01,2.292890287935733795e-02
4.160000000000000142e+01,4.482359886169433594e-01,5.812019109725952148e-01,1.142663717269897461e+00,1.404990673065185547e+00,2.249834775924682617e+00,2.143766283988952637e-01,1.087257146835327148e+00,3.609727695584297180e-02,5.488009452819824219e-01,1.895558834075927734e-02
4.170000000000000284e+01,4.435243606567382812e-01,5.490478873252868652e-01,1.014770746231079102e+00,1.412654757499694824e+00,2.343974828720092773e+00,2.373037934303283691e-01,1.152411222457885742e+00,4.010642692446708679e-02,5.855860114097595215e-01,1.569227315485477448e-02
4.180000000000000426e+01,4.404192268848419189e-01,5.185003280639648438e-01,9.026297926902770996e-01,1.403032064437866211e+00,2.434414386749267578e+00,2.650434076786041260e-01,1.220686435699462891e+00,4.484691098332405090e-02,6.248659491539001465e-01,1.312270667403936386e-02
4.189999999999999858e+01,4.388171732425689697e-01,4.896159768104553223e-01,8.060510754585266113e-01,1.378457903861999512e+00,2.517159700393676758e+00,2.999894022941589355e-01,1.292182087898254395e+00,5.034484341740608215e-02,6.667160391807556152e-01,1.125678233802318573e-02
4.200000000000000000e+01,4.388347864151000977e-01,4.623303711414337158e-01,7.238764166831970215e-01,1.341898798942565918e+00,2.587624073028564453e+00,3.447779119014739990e-01,1.367000222206115723e+00,5.662713199853897095e-02,7.110717296600341797e-01,1.002802606672048569e-02
4.210000000000000142e+01,4.409273862838745117e-01,4.363426864147186279e-01,6.545651555061340332e-01,1.296278953552246094e+00,2.641862630844116211e+00,4.003774225711822510e-01,1.445246219635009766e+00,6.372149288654327393e-02,7.579980492591857910e-01,9.452973492443561554e-03
4.220000000000000284e+01,4.451667368412017822e-01,4.115253686904907227e-01,5.952610373497009277e-01,1.245102047920227051e+00,2.675656318664550781e+00,4.675628542900085449e-01,1.526878595352172852e+00,7.177845388650894165e-02,8.075717687606811523e-01,9.554779157042503357e-03
4.230000000000000426e+01,4.514472782611846924e-01,3.880837261676788330e-01,5.444422364234924316e-01,1.190369129180908203e+00,2.684455394744873047e+00,5.469960570335388184e-01,1.611818552017211914e+00,8.094827830791473389e-02,8.599400520324707031e-01,1.039156597107648849e-02
4.239999999999999858e+01,4.592801928520202637e-01,3.664152324199676514e-01,5.016046166419982910e-01,1.133088946342468262e+00,2.663419961929321289e+00,6.391899585723876953e-01,1.700006961822509766e+00,9.124030917882919312e-02,9.152643680572509766e-01,1.202011853456497192e-02
4.250000000000000000e+01,4.684721529483795166e-01,3.465986251831054688e-01,4.657472670078277588e-01,1.074527144432067871e+00,2.607471704483032227e+00,7.444696426391601562e-01,1.791453599929809570e+00,1.026897802948951721e-01,9.734349846839904785e-01,1.432163640856742859e-02
4.260000000000000142e+01,4.789460003376007080e-01,3.285770118236541748e-01,4.354988038539886475e-01,1.016036987304687500e+00,2.511823654174804688e+00,8.624509572982788086e-01,1.886118769645690918e+00,1.153280735015869141e-01,1.034511208534240723e+00,1.729720085859298706e-02
4.270000000000000284e+01,4.906261861324310303e-01,3.122934103012084961e-01,4.103590846061706543e-01,9.581727981567382812e-01,2.379032135009765625e+00,9.897938370704650879e-01,1.983991026878356934e+00,1.291930675506591797e-01,1.098585963249206543e+00,2.097124606370925903e-02
4.280000000000000426e+01,5.034254193305969238e-01,2.976618111133575439e-01,3.887482583522796631e-01,9.021123051643371582e-01,2.216423273086547852e+00,1.124495863914489746e+00,2.085033655166625977e+00,1.443366110324859619e-01,1.165755152702331543e+00,2.536894194781780243e-02
4.289999999999999858e+01,5.171755552291870117e-01,2.844124138355255127e-01,3.702166080474853516e-01,8.481225967407226562e-01,2.029766082763671875e+00,1.261956453323364258e+00,2.188573122024536133e+00,1.608277261257171631e-01,1.236117124557495117e+00,3.051620535552501678e-02
4.300000000000000000e+01,5.317566990852355957e-01,2.723621726036071777e-01,3.546029627323150635e-01,7.962515950202941895e-01,1.820964694023132324e+00,1.391868591308593750e+00,2.293866157531738281e+00,1.791282743215560913e-01,1.309773683547973633e+00,3.643974289298057556e-02
4.310000000000000142e+01,5.469620823860168457e-01,2.612128257751464844e-01,3.417472541332244873e-01,7.465355992317199707e-01,1.609420895576477051e+00,1.492101311683654785e+00,2.399147748947143555e+00,2.009182721376419067e-01,1.386829018592834473e+00,4.316705465316772461e-02
4.320000000000000284e+01,5.627029538154602051e-01,2.508873045444488525e-01,3.314911127090454102e-01,6.989998817443847656e-01,1.410319805145263672e+00,1.565705060958862305e+00,2.502389430999755859e+00,2.271146774291992188e-01,1.467390656471252441e+00,5.072648450732231140e-02
4.330000000000000426e+01,5.790872573852539062e-01,2.414360344409942627e-01,3.236782848834991455e-01,6.536597013473510742e-01,1.229937076568603516e+00,1.608457088470458984e+00,2.599968671798706055e+00,2.599131464958190918e-01,1.551517486572265625e+00,5.913108959794044495e-02
4.339999999999999858e+01,5.965347290039062500e-01,2.330176979303359985e-01,3.181549906730651855e-01,6.105210185050964355e-01,1.068945288658142090e+00,1.625283002853393555e+00,2.686271905899047852e+00,3.030651807785034180e-01,1.639013171195983887e+00,6.853275001049041748e-02
4.350000000000000000e+01,6.153064966201782227e-01,2.253967821598052979e-01,3.147715032100677490e-01,5.695871710777282715e-01,9.270135760307312012e-01,1.620257616043090820e+00,2.757118701934814453e+00,3.576641976833343506e-01,1.729736685752868652e+00,7.905875146389007568e-02
4.360000000000000142e+01,6.361886262893676758e-01,2.185337245464324951e-01,3.133843541145324707e-01,5.308759212493896484e-01,8.040120601654052734e-01,1.596218705177307129e+00,2.808048963546752930e+00,4.246112704277038574e-01,1.823674321174621582e+00,9.074466675519943237e-02
4.370000000000000284e+01,6.590953469276428223e-01,2.123882919549942017e-01,3.137278556823730469e-01,4.945214688777923584e-01,6.995238661766052246e-01,1.555950403213500977e+00,2.834230184555053711e+00,5.047152042388916016e-01,1.920848965644836426e+00,1.036463901400566101e-01
4.380000000000000426e+01,6.838726997375488281e-01,2.068983912467956543e-01,3.151737451553344727e-01,4.607944488525390625e-01,6.122730970382690430e-01,1.502717733383178711e+00,2.830482482910156250e+00,5.986429452896118164e-01,2.020988464355468750e+00,1.179555729031562805e-01
4.389999999999999858e+01,7.104763388633728027e-01,2.019726037979125977e-01,3.177132010459899902e-01,4.295661747455596924e-01,5.402083396911621094e-01,1.440070748329162598e+00,2.791326999664306641e+00,7.068787813186645508e-01,2.124017238616943359e+00,1.337697207927703857e-01
4.400000000000000000e+01,7.389462590217590332e-01,1.976176947355270386e-01,3.217844963073730469e-01,4.004414677619934082e-01,4.813389182090759277e-01,1.370981097221374512e+00,2.710991144180297852e+00,8.296858668327331543e-01,2.229802131652832031e+00,1.509436964988708496e-01
4.410000000000000142e+01,7.693265676498413086e-01,1.938658654689788818e-01,3.273424208164215088e-01,3.732214272022247314e-01,4.317761659622192383e-01,1.299703001976013184e+00,2.586969852447509766e+00,9.645588994026184082e-01,2.338084220886230469e+00,1.697697490453720093e-01
4.420000000000000284e+01,8.015980124473571777e-01,1.909173280000686646e-01,3.342571854591369629e-01,3.477906584739685059e-01,3.894790112972259521e-01,1.228166341781616211e+00,2.426078796386718750e+00,1.108769774436950684e+00,2.446947813034057617e+00,1.919766664505004883e-01
4.430000000000000426e+01,8.357099294662475586e-01,1.888096779584884644e-01,3.424911499023437500e-01,3.241327404975891113e-01,3.539465069770812988e-01,1.156893134117126465e+00,2.236651420593261719e+00,1.258499860763549805e+00,2.554083347320556641e+00,2.188150584697723389e-01
4.439999999999999858e+01,8.716479539871215820e-01,1.875827163457870483e-01,3.519732058048248291e-01,3.021771311759948730e-01,3.242704272270202637e-01,1.086587071418762207e+00,2.021009445190429688e+00,1.409080386161804199e+00,2.655240058898925781e+00,2.528966069221496582e-01
4.450000000000000000e+01,9.093968868255615234e-01,1.872797310352325439e-01,3.626982271671295166e-01,2.819531857967376709e-01,2.984789013862609863e-01,1.018461704254150391e+00,1.788638830184936523e+00,1.536348819732666016e+00,2.744431495666503906e+00,2.978720664978027344e-01
4.460000000000000142e+01,9.489359259605407715e-01,1.879433244466781616e-01,3.746972978115081787e-01,2.635457217693328857e-01,2.763639092445373535e-01,9.528124332427978516e-01,1.563169121742248535e+00,1.632177710533142090e+00,2.817728757858276367e+00,3.548567891120910645e-01
4.470000000000000284e+01,9.902732372283935547e-01,1.895325928926467896e-01,3.878811299800872803e-01,2.468712031841278076e-01,2.577884495258331299e-01,8.897620439529418945e-01,1.355130076408386230e+00,1.696225523948669434e+00,2.870268583297729492e+00,4.247158169746398926e-01
4.480000000000000426e+01,1.033558130264282227e+00,1.917228251695632935e-01,4.020180404186248779e-01,2.316834330558776855e-01,2.425570338964462280e-01,8.293530941009521484e-01,1.168516039848327637e+00,1.728770613670349121e+00,2.896977901458740234e+00,5.082705020904541016e-01
4.489999999999999858e+01,1.078843116760253906e+00,1.945003122091293335e-01,4.169099032878875732e-01,2.177304327487945557e-01,2.304771542549133301e-01,7.716197967529296875e-01,1.002598881721496582e+00,1.735821962356567383e+00,2.892463445663452148e+00,6.062115430831909180e-01
4.500000000000000000e+01,1.126163721084594727e+00,1.978931874036788940e-01,4.323940277099609375e-01,2.048279047012329102e-01,2.213592231273651123e-01,7.166633009910583496e-01,8.574268221855163574e-01,1.720483183860778809e+00,2.851022481918334961e+00,7.190383672714233398e-01
4.510000000000000142e+01,1.175531148910522461e+00,2.019293159246444702e-01,4.484560489654541016e-01,1.929749846458435059e-01,2.149613499641418457e-01,6.647151708602905273e-01,7.327092289924621582e-01,1.685825824737548828e+00,2.766686201095581055e+00,8.469790816307067871e-01
4.520000000000000284e+01,1.226672768592834473e+00,2.066252976655960083e-01,4.650534689426422119e-01,1.820905357599258423e-01,2.110272943973541260e-01,6.157831549644470215e-01,6.278644800186157227e-01,1.634842634201049805e+00,2.637238502502441406e+00,9.872023463249206543e-01
4.530000000000000426e+01,1.279481172561645508e+00,2.120010703802108765e-01,4.823240637779235840e-01,1.720763742923736572e-01,2.086914181709289551e-01,5.701853036880493164e-01,5.411907434463500977e-01,1.571219563484191895e+00,2.469723701477050781e+00,1.137043595314025879e+00
4.539999999999999858e+01,1.333922147750854492e+00,2.180787622928619385e-01,5.006119608879089355e-01,1.630945950746536255e-01,2.076400369405746460e-01,5.278514623641967773e-01,4.708611071109771729e-01,1.498814821243286133e+00,2.273539066314697266e+00,1.292206525802612305e+00
4.550000000000000000e+01,1.389882683753967285e+00,2.248805314302444458e-01,5.202704668045043945e-01,1.550446003675460815e-01,2.077849656343460083e-01,4.885807335376739502e-01,4.144511818885803223e-01,1.421609401702880859e+00,2.050120353698730469e+00,1.447963953018188477e+00
4.560000000000000142e+01,1.446798801422119141e+00,2.324272245168685913e-01,5.421025156974792480e-01,1.477543115615844727e-01,2.090197354555130005e-01,4.521868526935577393e-01,3.662928044795989990e-01,1.343871235847473145e+00,1.809611439704895020e+00,1.578710794448852539e+00
4.570000000000000284e+01,1.504452586174011230e+00,2.407312989234924316e-01,5.658904314041137695e-01,1.411380469799041748e-01,2.112507522106170654e-01,4.184887409210205078e-01,3.256332874298095703e-01,1.266281723976135254e+00,1.576677322387695312e+00,1.676998376846313477e+00
4.580000000000000426e+01,1.562704324722290039e+00,2.498025894165039062e-01,5.915979743003845215e-01,1.351898610591888428e-01,2.148059904575347900e-01,3.871107101440429688e-01,2.918416857719421387e-01,1.189380645751953125e+00,1.362280845642089844e+00,1.741834282875061035e+00
4.589999999999999858e+01,1.621266841888427734e+00,2.598252892494201660e-01,6.192709207534790039e-01,1.299337893724441528e-01,2.199446707963943481e-01,3.578053712844848633e-01,2.627420127391815186e-01,1.114528775215148926e+00,1.169855833053588867e+00,1.774764418601989746e+00
4.600000000000000000e+01,1.679360270500183105e+00,2.714635729789733887e-01,6.488948464393615723e-01,1.253208518028259277e-01,2.265808284282684326e-01,3.304860889911651611e-01,2.375271171331405640e-01,1.042151331901550293e+00,9.988394379615783691e-01,1.781415224075317383e+00
4.610000000000000142e+01,1.736473560333251953e+00,2.848498225212097168e-01,6.805455684661865234e-01,1.212960705161094666e-01,2.346271127462387085e-01,3.050612509250640869e-01,2.160078585147857666e-01,9.723294377326965332e-01,8.492717146873474121e-01,1.764995932579040527e+00
4.620000000000000284e+01,1.792091250419616699e+00,3.000601828098297119e-01,7.146117687225341797e-01,1.179598942399024963e-01,2.439197003841400146e-01,2.813068330287933350e-01,1.979787349700927734e-01,9.051065444946289062e-01,7.208439707756042480e-01,1.728680253028869629e+00
4.630000000000000426e+01,1.845366835594177246e+00,3.174058198928833008e-01,7.511621117591857910e-01,1.153267920017242432e-01,2.544027566909790039e-01,2.591712176799774170e-01,1.832901984453201294e-01,8.405960202217102051e-01,6.129474639892578125e-01,1.675561189651489258e+00
4.639999999999999858e+01,1.894553422927856445e+00,3.377873897552490234e-01,7.901187539100646973e-01,1.133297607302665710e-01,2.660764157772064209e-01,2.386987805366516113e-01,1.718898415565490723e-01,7.792739272117614746e-01,5.240094065666198730e-01,1.609285354614257812e+00
4.650000000000000000e+01,1.938394904136657715e+00,3.615401685237884521e-01,8.315526843070983887e-01,1.119898036122322083e-01,2.787233889102935791e-01,2.196609377861022949e-01,1.635348051786422729e-01,7.213093042373657227e-01,4.522773325443267822e-01,1.534410357475280762e+00
4.660000000000000142e+01,1.975287318229675293e+00,3.895359039306640625e-01,8.755464553833007812e-01,1.113343462347984314e-01,2.921997606754302979e-01,2.019227594137191772e-01,1.578860282897949219e-01,6.666990518569946289e-01,3.950216174125671387e-01,1.454642176628112793e+00
4.670000000000000284e+01,2.003482341766357422e+00,4.222167134284973145e-01,9.220945239067077637e-01,1.114671155810356140e-01,3.064641654491424561e-01,1.855168193578720093e-01,1.539286077022552490e-01,6.158234477043151855e-01,3.463347554206848145e-01,1.374326467514038086e+00
4.680000000000000426e+01,2.021132707595825195e+00,4.598312079906463623e-01,9.709206223487854004e-01,1.125681176781654358e-01,3.214970231056213379e-01,1.704332679510116577e-01,1.513998061418533325e-01,5.685499906539916992e-01,3.053241372108459473e-01,1.294231534004211426e+00
4.689999999999999858e+01,2.026250600814819336e+00,5.025992989540100098e-01,1.022156476974487305e+00,1.143395006656646729e-01,3.371831476688385010e-01,1.564669907093048096e-01,1.502006202936172485e-01,5.246575474739074707e-01,2.712217569351196289e-01,1.214976310729980469e+00
4.700000000000000000e+01,2.015937089920043945e+00,5.515989065170288086e-01,1.075855612754821777e+00,1.168043240904808044e-01,3.534470498561859131e-01,1.434884518384933472e-01,1.502046734094619751e-01,4.839417636394500732e-01,2.417277544736862183e-01,1.137977361679077148e+00
4.710000000000000142e+01,1.987075924873352051e+00,6.076012849807739258e-01,1.132065296173095703e+00,1.199971958994865417e-01,3.702675402164459229e-01,1.314765959978103638e-01,1.513161510229110718e-01,4.462066888809204102e-01,2.162118852138519287e-01,1.063536524772644043e+00
4.720000000000000284e+01,1.936861038208007812e+00,6.706647276878356934e-01,1.190831303596496582e+00,1.239534094929695129e-01,3.876716196537017822e-01,1.204341053962707520e-01,1.534578502178192139e-01,4.112640619277954102e-01,1.944505125284194946e-01,9.916964769363403320e-01
4.730000000000000426e+01,1.864657044410705566e+00,7.405987977981567383e-01,1.252198338508605957e+00,1.287089437246322632e-01,4.061503410339355469e-01,1.105773672461509705e-01,1.567900180816650391e-01,3.787425160408020020e-01,1.762324124574661255e-01,9.224987626075744629e-01
4.739999999999999858e+01,1.774644374847412109e+00,8.155094981193542480e-01,1.316208720207214355e+00,1.343004703521728516e-01,4.257086515426635742e-01,1.017261147499084473e-01,1.617467999458312988e-01,3.483599126338958740e-01,1.613707989454269409e-01,8.560801744461059570e-01
4.750000000000000000e+01,1.667072772979736328e+00,8.937279582023620605e-01,1.382903099060058594e+00,1.407652795314788818e-01,4.471241831779479980e-01,9.374017268419265747e-02,1.682522892951965332e-01,3.200260698795318604e-01,1.496714949607849121e-01,7.928628325462341309e-01
4.760000000000000142e+01,1.544183492660522461e+00,9.723145961761474609e-01,1.452319383621215820e+00,1.481413394212722778e-01,4.706472754478454590e-01,8.648136258125305176e-02,1.762214154005050659e-01,2.936549484729766846e-01,1.411081403493881226e-01,7.331061363220214844e-01
4.770000000000000284e+01,1.415831446647644043e+00,1.039148330688476562e+00,1.524493217468261719e+00,1.564671248197555542e-01,4.961051344871520996e-01,7.988998293876647949e-02,1.855715066194534302e-01,2.691620886325836182e-01,1.351621598005294800e-01,6.769134998321533203e-01
4.780000000000000426e+01,1.293145656585693359e+00,1.089730501174926758e+00,1.599457740783691406e+00,1.657817810773849487e-01,5.235374569892883301e-01,7.398790121078491211e-02,1.961504518985748291e-01,2.463428825139999390e-01,1.308388859033584595e-01,6.246257424354553223e-01
4.789999999999999858e+01,1.178746104240417480e+00,1.125290393829345703e+00,1.677004218101501465e+00,1.761157512664794922e-01,5.530105829238891602e-01,6.880734860897064209e-02,2.077822536230087280e-01,2.249853014945983887e-01,1.279830485582351685e-01,5.760325193405151367e-01
4.800000000000000000e+01,1.073937892913818359e+00,1.146067261695861816e+00,1.756559491157531738e+00,1.874813139438629150e-01,5.847066640853881836e-01,6.438685208559036255e-02,2.203057706356048584e-01,2.049654722213745117e-01,1.264872550964355469e-01,5.309079289436340332e-01
4.810000000000000142e+01,9.816774129867553711e-01,1.149757623672485352e+00,1.837689518928527832e+00,1.999056339263916016e-01,6.188167333602905273e-01,6.065797805786132812e-02,2.335787266492843628e-01,1.861647665500640869e-01,1.262185871601104736e-01,4.890423715114593506e-01
4.820000000000000284e+01,9.015444517135620117e-01,1.139436841011047363e+00,1.919518470764160156e+00,2.134097069501876831e-01,6.553876996040344238e-01,5.761230364441871643e-02,2.475566416978836060e-01,1.685445904731750488e-01,1.270874142646789551e-01,4.502337574958801270e-01
4.830000000000000426e+01,8.309519886970520020e-01,1.120130538940429688e+00,2.001567125320434570e+00,2.283047586679458618e-01,6.944732069969177246e-01,5.526231974363327026e-02,2.622574865818023682e-01,1.521571278572082520e-01,1.290154755115509033e-01,4.142914414405822754e-01
4.839999999999999858e+01,7.678347826004028320e-01,1.094615101814270020e+00,2.082707643508911133e+00,2.455356568098068237e-01,7.359809875488281250e-01,5.353280529379844666e-02,2.777301073074340820e-01,1.371068060398101807e-01,1.320231109857559204e-01,3.808992207050323486e-01
4.850000000000000000e+01,7.118595242500305176e-01,1.063985109329223633e+00,2.162147521972656250e+00,2.658213675022125244e-01,7.799673676490783691e-01,5.243451148271560669e-02,2.938539981842041016e-01,1.231746003031730652e-01,1.366197764873504639e-01,3.496962189674377441e-01
4.860000000000000142e+01,6.627400517463684082e-01,1.029186725616455078e+00,2.237987756729125977e+00,2.904032170772552490e-01,8.266198635101318359e-01,5.204665660858154297e-02,3.105598092079162598e-01,1.102409213781356812e-01,1.428019404411315918e-01,3.205837011337280273e-01
4.870000000000000284e+01,6.201535463333129883e-01,9.910946488380432129e-01,2.307344198226928711e+00,3.206574618816375732e-01,8.760477304458618164e-01,5.240902304649353027e-02,3.278258442878723145e-01,9.828183799982070923e-02,1.504832804203033447e-01,2.934741377830505371e-01
4.880000000000000426e+01,5.837480425834655762e-01,9.505105614662170410e-01,2.367826461791992188e+00,3.573476076126098633e-01,9.283175468444824219e-01,5.353420227766036987e-02,3.458018898963928223e-01,8.735783398151397705e-02,1.595848798751831055e-01,2.682848870754241943e-01
4.889999999999999858e+01,5.531496405601501465e-01,9.081647396087646484e-01,2.415328741073608398e+00,4.027564525604248047e-01,9.833254814147949219e-01,5.530974641442298889e-02,3.649900853633880615e-01,7.770604640245437622e-02,1.700125485658645630e-01,2.449111342430114746e-01
4.900000000000000000e+01,5.279694199562072754e-01,8.647165298461914062e-01,2.446162223815917969e+00,4.578046500682830811e-01,1.041118383407592773e+00,5.772931501269340515e-02,3.857639729976654053e-01,6.921939551830291748e-02,1.815076470375061035e-01,2.230291664600372314e-01
4.910000000000000142e+01,5.075201988220214844e-01,8.209713697433471680e-01,2.456545352935791016e+00,5.230616331100463867e-01,1.101785421371459961e+00,6.081635132431983948e-02,4.086058735847473145e-01,6.153919920325279236e-02,1.938419640064239502e-01,2.024105787277221680e-01
4.920000000000000284e+01,4.903277754783630371e-01,7.781542539596557617e-01,2.442446708679199219e+00,5.989760160446166992e-01,1.165418744087219238e+00,6.459502130746841431e-02,4.333461523056030273e-01,5.447177216410636902e-02,2.069229036569595337e-01,1.830159872770309448e-01
4.930000000000000426e+01,4.755013883113861084e-01,7.368814945220947266e-01,2.399629831314086914e+00,6.858434081077575684e-01,1.232112765312194824e+00,6.909020990133285522e-02,4.598953127861022949e-01,4.798939451575279236e-02,2.207229584455490112e-01,1.648267209529876709e-01
4.939999999999999858e+01,4.629193842411041260e-01,6.971924304962158203e-01,2.323653936386108398e+00,7.837702035903930664e-01,1.301957488059997559e+00,7.433423399925231934e-02,4.884068667888641357e-01,4.218021407723426819e-02,2.352128922939300537e-01,1.478084623813629150e-01
4.950000000000000000e+01,4.524608552455902100e-01,6.591174602508544922e-01,2.214843750000000000e+00,8.905537128448486328e-01,1.374889731407165527e+00,8.048386871814727783e-02,5.190057754516601562e-01,3.710569068789482117e-02,2.504270076751708984e-01,1.320392489433288574e-01
4.960000000000000142e+01,4.440059959888458252e-01,6.226789951324462891e-01,2.079712152481079102e+00,1.004112005233764648e+00,1.450905799865722656e+00,8.762805908918380737e-02,5.520272254943847656e-01,3.283264115452766418e-02,2.663727402687072754e-01,1.175437122583389282e-01
4.970000000000000284e+01,4.374363124370574951e-01,5.878911614418029785e-01,1.922166466712951660e+00,1.121092319488525391e+00,1.530050158500671387e+00,9.581038355827331543e-02,5.874982476234436035e-01,2.928328700363636017e-02,2.829213142395019531e-01,1.040818840265274048e-01
4.980000000000000426e+01,4.326352775096893311e-01,5.547611713409423828e-01,1.744605064392089844e+00,1.235628247261047363e+00,1.612365007400512695e+00,1.050750985741615295e-01,6.254486441612243652e-01,2.642231620848178864e-02,3.000433146953582764e-01,9.161144495010375977e-02
4.989999999999999858e+01,4.294883310794830322e-01,5.232892036437988281e-01,1.561203718185424805e+00,1.327012419700622559e+00,1.697889924049377441e+00,1.154670938849449158e-01,6.659805774688720703e-01,2.427846565842628479e-02,3.177393376827239990e-01,8.011935651302337646e-02
5.000000000000000000e+01,4.278835356235504150e-01,4.934716522693634033e-01,1.387225031852722168e+00,1.395198464393615723e+00,1.786660432815551758e+00,1.270318776369094849e-01,7.089996337890625000e-01,2.277467586100101471e-02,3.364992439746856689e-01,6.983447074890136719e-02
5.010000000000000142e+01,4.278372228145599365e-01,4.653608202934265137e-01,1.226840019226074219e+00,1.439738392829895020e+00,1.878641009330749512e+00,1.397904157638549805e-01,7.545427680015563965e-01,2.191123366355895996e-02,3.566258251667022705e-01,6.082751974463462830e-02
5.020000000000000284e+01,4.298091530799865723e-01,4.386694431304931641e-01,1.084232687950134277e+00,1.458437561988830566e+00,1.973682522773742676e+00,1.537696868181228638e-01,8.026862144470214844e-01,2.171117067337036133e-02,3.788825273513793945e-01,5.287802591919898987e-02
5.030000000000000426e+01,4.339696764945983887e-01,4.131393432617187500e-01,9.581877589225769043e-01,1.457573175430297852e+00,2.071046829223632812e+00,1.690121144056320190e-01,8.536057472229003906e-01,2.224714122712612152e-02,4.031457304954528809e-01,4.560081288218498230e-02
5.039999999999999858e+01,4.400943517684936523e-01,3.890276253223419189e-01,8.485686779022216797e-01,1.439778089523315430e+00,2.169830083847045898e+00,1.855961829423904419e-01,9.074518084526062012e-01,2.357639744877815247e-02,4.292021393775939941e-01,3.889920189976692200e-02
5.050000000000000000e+01,4.476589262485504150e-01,3.667318522930145264e-01,7.550217509269714355e-01,1.407510280609130859e+00,2.268902063369750977e+00,2.044706940650939941e-01,9.641283750534057617e-01,2.559139207005500793e-02,4.570870995521545410e-01,3.279050812125205994e-02
5.060000000000000142e+01,4.566102325916290283e-01,3.463134467601776123e-01,6.758668422698974609e-01,1.364159584045410156e+00,2.366466760635375977e+00,2.272857725620269775e-01,1.023656725883483887e+00,2.826687693595886230e-02,4.868865311145782471e-01,2.732284553349018097e-02
5.070000000000000284e+01,4.668723940849304199e-01,3.277185261249542236e-01,6.096751093864440918e-01,1.312431812286376953e+00,2.460815429687500000e+00,2.547388672828674316e-01,1.086128592491149902e+00,3.162685036659240723e-02,5.189768671989440918e-01,2.263005264103412628e-02
5.080000000000000426e+01,4.783687889575958252e-01,3.108896911144256592e-01,5.532124638557434082e-01,1.256041765213012695e+00,2.547720909118652344e+00,2.895107567310333252e-01,1.151638150215148926e+00,3.569604083895683289e-02,5.536044239997863770e-01,1.875333860516548157e-02
5.089999999999999858e+01,4.910236001014709473e-01,2.957674860954284668e-01,5.053287744522094727e-01,1.196618080139160156e+00,2.622409820556640625e+00,3.343669474124908447e-01,1.220282316207885742e+00,4.049991071224212646e-02,5.906907916069030762e-01,1.557502429932355881e-02
5.100000000000000000e+01,5.046833753585815430e-01,2.821184098720550537e-01,4.651903212070465088e-01,1.135371088981628418e+00,2.680886030197143555e+00,3.902778029441833496e-01,1.292160630226135254e+00,4.606469720602035522e-02,6.302844285964965820e-01,1.309472974389791489e-02
5.110000000000000142e+01,5.192238688468933105e-01,2.697641849517822266e-01,4.311624169349670410e-01,1.073929309844970703e+00,2.718839406967163086e+00,4.580566287040710449e-01,1.367375969886779785e+00,5.241741985082626343e-02,6.724432706832885742e-01,1.131034363061189651e-02
5.120000000000000284e+01,5.344001054763793945e-01,2.583566904067993164e-01,4.027963280677795410e-01,1.012855291366577148e+00,2.731612920761108398e+00,5.384045243263244629e-01,1.446033716201782227e+00,5.958591774106025696e-02,7.171099185943603516e-01,1.016168016940355301e-02
5.130000000000000426e+01,5.501204729080200195e-01,2.477814257144927979e-01,3.787770569324493408e-01,9.532142281532287598e-01,2.714242696762084961e+00,6.318738460540771484e-01,1.528173804283142090e+00,6.765612214803695679e-02,7.643560767173767090e-01,9.669499471783638000e-03
5.139999999999999858e+01,5.664217472076416016e-01,2.380523085594177246e-01,3.580549955368041992e-01,8.957203626632690430e-01,2.661512851715087891e+00,7.388283014297485352e-01,1.613631963729858398e+00,7.682427763938903809e-02,8.142591118812561035e-01,9.857030585408210754e-03
5.150000000000000000e+01,5.836576223373413086e-01,2.293113172054290771e-01,3.404608666896820068e-01,8.404288887977600098e-01,2.568315744400024414e+00,8.590635657310485840e-01,1.702338099479675293e+00,8.711116760969161987e-02,8.669897317886352539e-01,1.079416368156671524e-02
5.160000000000000142e+01,6.020300984382629395e-01,2.214260399341583252e-01,3.258264064788818359e-01,7.873825430870056152e-01,2.435899496078491211e+00,9.892662763595581055e-01,1.794301271438598633e+00,9.855622053146362305e-02,9.226691722869873047e-01,1.251297444105148315e-02
5.170000000000000284e+01,6.223740577697753906e-01,2.142988145351409912e-01,3.139846920967102051e-01,7.366126775741577148e-01,2.272100925445556641e+00,1.127380728721618652e+00,1.889462709426879883e+00,1.111866608262062073e-01,9.811910986900329590e-01,1.489699352532625198e-02
5.180000000000000426e+01,6.448181867599487305e-01,2.079134285449981689e-01,3.047709465026855469e-01,6.881392598152160645e-01,2.083316802978515625e+00,1.268798470497131348e+00,1.987854599952697754e+00,1.250495165586471558e-01,1.042629837989807129e+00,1.795800030231475830e-02
5.189999999999999858e+01,6.691542863845825195e-01,2.022036463022232056e-01,2.980228662490844727e-01,6.419726014137268066e-01,1.870736479759216309e+00,1.405096292495727539e+00,2.089409828186035156e+00,1.402129828929901123e-01,1.107078313827514648e+00,2.172051183879375458e-02
5.200000000000000000e+01,6.953470706939697266e-01,1.970987319946289062e-01,2.935843765735626221e-01,5.981330871582031250e-01,1.652321338653564453e+00,1.511740684509277344e+00,2.193537950515747070e+00,1.567383259534835815e-01,1.174633145332336426e+00,2.620978467166423798e-02
5.210000000000000142e+01,7.233985662460327148e-01,1.925606429576873779e-01,2.912927269935607910e-01,5.566787123680114746e-01,1.445805191993713379e+00,1.590686559677124023e+00,2.299718141555786133e+00,1.750265657901763916e-01,1.245393276214599609e+00,3.145183622837066650e-02
5.220000000000000284e+01,7.533628940582275391e-01,1.886124312877655029e-01,2.908354997634887695e-01,5.177885890007019043e-01,1.258021354675292969e+00,1.638141155242919922e+00,2.406188488006591797e+00,1.966459900140762329e-01,1.319460153579711914e+00,3.747346624732017517e-02
5.230000000000000426e+01,7.853971123695373535e-01,1.853063404560089111e-01,2.915450334548950195e-01,4.816905260086059570e-01,1.090211391448974609e+00,1.658366918563842773e+00,2.510823965072631836e+00,2.227264642715454102e-01,1.396938800811767578e+00,4.430228099226951599e-02
5.239999999999999858e+01,8.193932771682739258e-01,1.828064322471618652e-01,2.932800650596618652e-01,4.482513666152954102e-01,9.419808387756347656e-01,1.655782222747802734e+00,2.610099315643310547e+00,2.552665770053863525e-01,1.477937340736389160e+00,5.196671187877655029e-02
5.250000000000000000e+01,8.552546501159667969e-01,1.811858415603637695e-01,2.962144315242767334e-01,4.172487556934356689e-01,8.132354021072387695e-01,1.633306264877319336e+00,2.698217630386352539e+00,2.982214093208312988e-01,1.562489271163940430e+00,6.048149242997169495e-02
5.260000000000000142e+01,8.929681777954101562e-01,1.804887503385543823e-01,3.007014095783233643e-01,3.882975876331329346e-01,7.035802602767944336e-01,1.593809723854064941e+00,2.770997524261474609e+00,3.527312874794006348e-01,1.650380373001098633e+00,7.002711296081542969e-02
5.270000000000000284e+01,9.325149655342102051e-01,1.807589232921600342e-01,3.066516220569610596e-01,3.612751066684722900e-01,6.120452880859375000e-01,1.540372610092163086e+00,2.823912143707275391e+00,4.196821749210357666e-01,1.741491198539733887e+00,8.070019632577896118e-02
5.280000000000000426e+01,9.738771915435791016e-01,1.820225864648818970e-01,3.139254152774810791e-01,3.359966576099395752e-01,5.363529324531555176e-01,1.476882100105285645e+00,2.852094173431396484e+00,4.999001324176788330e-01,1.835820674896240234e+00,9.253914654254913330e-02
5.289999999999999858e+01,1.017181992530822754e+00,1.839766204357147217e-01,3.225105106830596924e-01,3.124847710132598877e-01,4.751022756099700928e-01,1.406141757965087891e+00,2.850322961807250977e+00,5.940699577331542969e-01,1.933376193046569824e+00,1.056056916713714600e-01
5.300000000000000000e+01,1.062515377998352051e+00,1.865177154541015625e-01,3.323395848274230957e-01,2.906750142574310303e-01,4.239097535610198975e-01,1.332970142364501953e+00,2.813070297241210938e+00,7.026942968368530273e-01,2.033873796463012695e+00,1.200980916619300842e-01
5.310000000000000142e+01,1.109914779663085938e+00,1.896743625402450562e-01,3.433666527271270752e-01,2.705337107181549072e-01,3.801754713058471680e-01,1.259524703025817871e+00,2.734520196914672852e+00,8.260592818260192871e-01,2.137262105941772461e+00,1.360908001661300659e-01
5.320000000000000284e+01,1.159415841102600098e+00,1.934756487607955933e-01,3.556393384933471680e-01,2.521699070930480957e-01,3.434054851531982422e-01,1.186329841613769531e+00,2.611723423004150391e+00,9.618496298789978027e-01,2.243378400802612305e+00,1.534362435340881348e-01
5.330000000000000426e+01,1.211049199104309082e+00,1.979510784149169922e-01,3.690202236175537109e-01,2.354616820812225342e-01,3.127495646476745605e-01,1.114062547683715820e+00,2.451063632965087891e+00,1.107174873352050781e+00,2.351863622665405273e+00,1.725467741489410400e-01
5.339999999999999858e+01,1.264564752578735352e+00,2.031195610761642456e-01,3.833175003528594971e-01,2.202069312334060669e-01,2.861425280570983887e-01,1.043993949890136719e+00,2.261251926422119141e+00,1.258361458778381348e+00,2.460560083389282227e+00,1.953495740890502930e-01
5.350000000000000000e+01,1.319781541824340820e+00,2.089993804693222046e-01,3.983099758625030518e-01,2.061236500740051270e-01,2.631789445877075195e-01,9.763040542602539062e-01,2.045070648193359375e+00,1.410822749137878418e+00,2.567283391952514648e+00,2.228223383426666260e-01
5.360000000000000142e+01,1.376661658287048340e+00,2.156131416559219360e-01,4.138772785663604736e-01,1.930186897516250610e-01,2.437752485275268555e-01,9.111742377281188965e-01,1.810598611831665039e+00,1.541499853134155273e+00,2.667055368423461914e+00,2.582444846630096436e-01
5.370000000000000284e+01,1.435046434402465820e+00,2.229835391044616699e-01,4.300169944763183594e-01,1.809389144182205200e-01,2.278303503990173340e-01,8.487610816955566406e-01,1.581946492195129395e+00,1.640022516250610352e+00,2.754369020462036133e+00,3.047162890434265137e-01
5.380000000000000426e+01,1.494334101676940918e+00,2.311310619115829468e-01,4.467113614082336426e-01,1.698775440454483032e-01,2.151473313570022583e-01,7.891090512275695801e-01,1.370579719543457031e+00,1.706660866737365723e+00,2.825200557708740234e+00,3.633187115192413330e-01
5.389999999999999858e+01,1.554325580596923828e+00,2.400675565004348755e-01,4.641062915325164795e-01,1.597468703985214233e-01,2.055191546678543091e-01,7.323751449584960938e-01,1.180846214294433594e+00,1.741150736808776855e+00,2.874621868133544922e+00,4.348978102207183838e-01
5.400000000000000000e+01,1.614872217178344727e+00,2.498023808002471924e-01,4.825284779071807861e-01,1.506580263376235962e-01,1.986947357654571533e-01,6.787720322608947754e-01,1.012005448341369629e+00,1.749703049659729004e+00,2.897536039352416992e+00,5.202662348747253418e-01
5.410000000000000142e+01,1.675465226173400879e+00,2.607728540897369385e-01,5.023276805877685547e-01,1.425302028656005859e-01,1.943713277578353882e-01,6.282996535301208496e-01,8.641278147697448730e-01,1.735453844070434570e+00,2.888508558273315430e+00,6.200917959213256836e-01
5.420000000000000284e+01,1.735355138778686523e+00,2.735029458999633789e-01,5.243110656738281250e-01,1.351723223924636841e-01,1.916247606277465820e-01,5.812991857528686523e-01,7.369387149810791016e-01,1.701508164405822754e+00,2.841803789138793945e+00,7.348452806472778320e-01
5.430000000000000426e+01,1.794034361839294434e+00,2.880747914314270020e-01,5.482586026191711426e-01,1.284910589456558228e-01,1.902010440826416016e-01,5.376530289649963379e-01,6.298664212226867676e-01,1.650895476341247559e+00,2.751535892486572266e+00,8.646060228347778320e-01
5.439999999999999858e+01,1.850944757461547852e+00,3.045724332332611084e-01,5.741406679153442383e-01,1.224828585982322693e-01,1.900088042020797729e-01,4.971551597118377686e-01,5.413807034492492676e-01,1.587188005447387695e+00,2.616568803787231445e+00,1.006114006042480469e+00
5.450000000000000000e+01,1.904652595520019531e+00,3.237397372722625732e-01,6.020030379295349121e-01,1.171720176935195923e-01,1.909333616495132446e-01,4.596147537231445312e-01,4.695146083831787109e-01,1.514503955841064453e+00,2.444852352142333984e+00,1.156938672065734863e+00
5.460000000000000142e+01,1.953578829765319824e+00,3.462361395359039307e-01,6.318570375442504883e-01,1.125405207276344299e-01,1.928829699754714966e-01,4.248493611812591553e-01,4.121598899364471436e-01,1.436670780181884766e+00,2.245372533798217773e+00,1.312378764152526855e+00
5.470000000000000284e+01,1.996157288551330566e+00,3.729436695575714111e-01,6.637967824935913086e-01,1.085126399993896484e-01,1.959689706563949585e-01,3.925569653511047363e-01,3.633229136466979980e-01,1.358171343803405762e+00,2.018557786941528320e+00,1.466804981231689453e+00
5.480000000000000426e+01,2.030633687973022461e+00,4.043865799903869629e-01,6.980961561203002930e-01,1.051373332738876343e-01,2.006461173295974731e-01,3.623882234096527100e-01,3.220720291137695312e-01,1.279808759689331055e+00,1.777908325195312500e+00,1.592838883399963379e+00
5.489999999999999858e+01,2.055158138275146484e+00,4.408408701419830322e-01,7.348833084106445312e-01,1.024647578597068787e-01,2.068586200475692749e-01,3.342470526695251465e-01,2.877908945083618164e-01,1.202117323875427246e+00,1.547059655189514160e+00,1.687085628509521484e+00
5.500000000000000000e+01,2.067728519439697266e+00,4.825612604618072510e-01,7.741125226020812988e-01,1.004436835646629333e-01,2.145221829414367676e-01,3.080483973026275635e-01,2.583055794239044189e-01,1.126461625099182129e+00,1.335678458213806152e+00,1.747237324714660645e+00
5.510000000000000142e+01,2.065339326858520508e+00,5.307540297508239746e-01,8.158373236656188965e-01,9.908445924520492554e-02,2.235291004180908203e-01,2.836649119853973389e-01,2.327444106340408325e-01,1.053297877311706543e+00,1.146122097969055176e+00,1.776523709297180176e+00
5.520000000000000284e+01,2.044778823852539062e+00,5.862621068954467773e-01,8.601409792900085449e-01,9.841471910476684570e-02,2.337177246809005737e-01,2.608732581138610840e-01,2.109001874923706055e-01,9.826859235763549805e-01,9.779927730560302734e-01,1.779962182044982910e+00
5.530000000000000426e+01,2.003126144409179688e+00,6.492131948471069336e-01,9.071090221405029297e-01,9.846294671297073364e-02,2.450833618640899658e-01,2.397058457136154175e-01,1.925869435071945190e-01,9.146974086761474609e-01,8.312821388244628906e-01,1.760759115219116211e+00
5.539999999999999858e+01,1.937707543373107910e+00,7.195975780487060547e-01,9.566760063171386719e-01,9.931056946516036987e-02,2.574684619903564453e-01,2.200239449739456177e-01,1.776103079319000244e-01,8.493994474411010742e-01,7.056393027305603027e-01,1.722079157829284668e+00
5.550000000000000000e+01,1.851870298385620117e+00,7.961531877517700195e-01,1.008713245391845703e+00,1.008628979325294495e-01,2.706870138645172119e-01,2.016357779502868652e-01,1.659107059240341187e-01,7.872855067253112793e-01,6.004199981689453125e-01,1.666999936103820801e+00
5.560000000000000142e+01,1.747734785079956055e+00,8.769209384918212891e-01,1.063280820846557617e+00,1.031190156936645508e-01,2.846358716487884521e-01,1.844663023948669434e-01,1.572985798120498657e-01,7.285658717155456543e-01,5.138004422187805176e-01,1.599396467208862305e+00
5.570000000000000284e+01,1.626291275024414062e+00,9.598255157470703125e-01,1.120428204536437988e+00,1.061144396662712097e-01,2.993695735931396484e-01,1.686369180679321289e-01,1.514255553483963013e-01,6.732413172721862793e-01,4.443050920963287354e-01,1.523650407791137695e+00
5.580000000000000426e+01,1.493164777755737305e+00,1.037128567695617676e+00,1.180204153060913086e+00,1.098854243755340576e-01,3.148378729820251465e-01,1.540748625993728638e-01,1.472609937191009521e-01,6.216984391212463379e-01,3.883964717388153076e-01,1.443689227104187012e+00
5.589999999999999858e+01,1.361721754074096680e+00,1.097181916236877441e+00,1.242655158042907715e+00,1.144689470529556274e-01,3.309103846549987793e-01,1.405418366193771362e-01,1.445433199405670166e-01,5.738002657890319824e-01,3.407554924488067627e-01,1.363404393196105957e+00
5.600000000000000000e+01,1.238430500030517578e+00,1.141118407249450684e+00,1.307826042175292969e+00,1.199027001857757568e-01,3.475529551506042480e-01,1.279911994934082031e-01,1.431719809770584106e-01,5.293232202529907227e-01,3.007194101810455322e-01,1.283405184745788574e+00
5.610000000000000142e+01,1.124389052391052246e+00,1.169794440269470215e+00,1.375759601593017578e+00,1.262250691652297974e-01,3.647443354129791260e-01,1.164017841219902039e-01,1.430187225341796875e-01,4.880607426166534424e-01,2.673559188842773438e-01,1.204399585723876953e+00
5.620000000000000284e+01,1.022656083106994629e+00,1.180761337280273438e+00,1.446496367454528809e+00,1.334750503301620483e-01,3.827545046806335449e-01,1.058961525559425354e-01,1.439870297908782959e-01,4.498144090175628662e-01,2.384026348590850830e-01,1.127759933471679688e+00
5.630000000000000426e+01,9.342190027236938477e-01,1.175324797630310059e+00,1.520074248313903809e+00,1.416923254728317261e-01,4.019429683685302734e-01,9.660615026950836182e-02,1.459997445344924927e-01,4.143960773944854736e-01,2.133966535329818726e-01,1.053683638572692871e+00
5.639999999999999858e+01,8.570954799652099609e-01,1.158639073371887207e+00,1.596528649330139160e+00,1.509171128273010254e-01,4.225935637950897217e-01,8.825485408306121826e-02,1.491337120532989502e-01,3.814687430858612061e-01,1.921150535345077515e-01,9.822118282318115234e-01
5.650000000000000000e+01,7.891969084739685059e-01,1.133958816528320312e+00,1.675891995429992676e+00,1.611901819705963135e-01,4.453006386756896973e-01,8.063607662916183472e-02,1.538776159286499023e-01,3.507029116153717041e-01,1.743521392345428467e-01,9.133927822113037109e-01
5.660000000000000142e+01,7.288007736206054688e-01,1.103649020195007324e+00,1.757889509201049805e+00,1.725412160158157349e-01,4.699615538120269775e-01,7.368113100528717041e-02,1.601869761943817139e-01,3.220041394233703613e-01,1.599096357822418213e-01,8.473815321922302246e-01
5.670000000000000284e+01,6.756232976913452148e-01,1.068715929985046387e+00,1.841928958892822266e+00,1.849825531244277954e-01,4.965885281562805176e-01,6.740864366292953491e-02,1.679758876562118530e-01,2.952856719493865967e-01,1.486368775367736816e-01,7.846441268920898438e-01
5.680000000000000426e+01,6.293396353721618652e-01,1.030091047286987305e+00,1.927320718765258789e+00,1.985427737236022949e-01,5.252218842506408691e-01,6.184085458517074585e-02,1.771619319915771484e-01,2.704636752605438232e-01,1.404723525047302246e-01,7.253583073616027832e-01
5.689999999999999858e+01,5.895925164222717285e-01,9.886302947998046875e-01,2.013308048248291016e+00,2.132456451654434204e-01,5.559347271919250488e-01,5.700584501028060913e-02,1.876208037137985229e-01,2.473813146352767944e-01,1.347801238298416138e-01,6.696931123733520508e-01
5.700000000000000000e+01,5.559997558593750000e-01,9.451153278350830078e-01,2.099013090133666992e+00,2.298786789178848267e-01,5.890625715255737305e-01,5.293914675712585449e-02,1.991483718156814575e-01,2.257759124040603638e-01,1.306602209806442261e-01,6.179217100143432617e-01
5.710000000000000142e+01,5.281612873077392578e-01,9.002534747123718262e-01,2.183359384536743164e+00,2.496007978916168213e-01,6.246339678764343262e-01,4.955347999930381775e-02,2.115560621023178101e-01,2.054769694805145264e-01,1.279938071966171265e-01,5.698131918907165527e-01
5.720000000000000284e+01,5.054433941841125488e-01,8.548462986946105957e-01,2.265074491500854492e+00,2.732107937335968018e-01,6.627191901206970215e-01,4.686855897307395935e-02,2.247227132320404053e-01,1.864161789417266846e-01,1.266702562570571899e-01,5.251438617706298828e-01
5.730000000000000426e+01,4.865888655185699463e-01,8.100239038467407227e-01,2.341083049774169922e+00,3.023790717124938965e-01,7.033082842826843262e-01,4.485862329602241516e-02,2.385994046926498413e-01,1.685482710599899292e-01,1.265591084957122803e-01,4.837055504322052002e-01
5.739999999999999858e+01,4.703449308872222900e-01,7.667008638381958008e-01,2.408751726150512695e+00,3.381116986274719238e-01,7.463392615318298340e-01,4.346575215458869934e-02,2.531766593456268311e-01,1.518708318471908569e-01,1.275745481252670288e-01,4.452975392341613770e-01
5.750000000000000000e+01,4.564710557460784912e-01,7.250030040740966797e-01,2.463871002197265625e+00,3.828071355819702148e-01,7.918981909751892090e-01,4.271828010678291321e-02,2.685227692127227783e-01,1.365222036838531494e-01,1.296387165784835815e-01,4.097301065921783447e-01
5.760000000000000142e+01,4.448417127132415771e-01,6.849653124809265137e-01,2.502660036087036133e+00,4.374521076679229736e-01,8.401787281036376953e-01,4.269817844033241272e-02,2.845569849014282227e-01,1.223610267043113708e-01,1.328323632478713989e-01,3.766460418701171875e-01
5.770000000000000284e+01,4.353324472904205322e-01,6.466139554977416992e-01,2.521222829818725586e+00,5.026826858520507812e-01,8.912950158119201660e-01,4.344750940799713135e-02,3.011785447597503662e-01,1.092050746083259583e-01,1.376469880342483521e-01,3.457329869270324707e-01
5.780000000000000426e+01,4.278200268745422363e-01,6.099666357040405273e-01,2.515388488769531250e+00,5.790181756019592285e-01,9.452518820762634277e-01,4.493338614702224731e-02,3.183657824993133545e-01,9.703029692173004150e-02,1.440350413322448730e-01,3.168982565402984619e-01
5.789999999999999858e+01,4.221830666065216064e-01,5.750335454940795898e-01,2.480752706527709961e+00,6.668278574943542480e-01,1.001968383789062500e+00,4.705829545855522156e-02,3.361844420433044434e-01,8.585582673549652100e-02,1.519110649824142456e-01,2.900548577308654785e-01
5.800000000000000000e+01,4.183021485805511475e-01,5.418175458908081055e-01,2.412731647491455078e+00,7.662950158119201660e-01,1.061528801918029785e+00,4.984236508607864380e-02,3.551644384860992432e-01,7.593135535717010498e-02,1.611963957548141479e-01,2.651204466819763184e-01
5.810000000000000142e+01,4.160602688789367676e-01,5.103146433830261230e-01,2.308603525161743164e+00,8.760895133018493652e-01,1.124024152755737305e+00,5.330953001976013184e-02,3.756269216537475586e-01,6.723655015230178833e-02,1.717875897884368896e-01,2.419747710227966309e-01
5.820000000000000284e+01,4.153429567813873291e-01,4.805153012275695801e-01,2.175539731979370117e+00,9.933496713638305664e-01,1.189548373222351074e+00,5.748442560434341431e-02,3.981391191482543945e-01,5.942593142390251160e-02,1.834014058113098145e-01,2.202704697847366333e-01
5.830000000000000426e+01,4.163266122341156006e-01,4.524255096912384033e-01,2.017410993576049805e+00,1.115577459335327148e+00,1.258198142051696777e+00,6.239243969321250916e-02,4.226157069206237793e-01,5.225611850619316101e-02,1.958393007516860962e-01,1.998195350170135498e-01
5.839999999999999858e+01,4.195087850093841553e-01,4.256504774093627930e-01,1.837773442268371582e+00,1.238450407981872559e+00,1.330072760581970215e+00,6.805972009897232056e-02,4.488956332206726074e-01,4.566797986626625061e-02,2.090188264846801758e-01,1.805925816297531128e-01
5.850000000000000000e+01,4.247420728206634521e-01,4.001686871051788330e-01,1.645539402961730957e+00,1.342589616775512695e+00,1.405195355415344238e+00,7.457868009805679321e-02,4.770503938198089600e-01,3.970099613070487976e-02,2.229134142398834229e-01,1.625661402940750122e-01
5.860000000000000142e+01,4.314443171024322510e-01,3.764391541481018066e-01,1.459860920906066895e+00,1.421073794364929199e+00,1.483477592468261719e+00,8.211874961853027344e-02,5.072609186172485352e-01,3.445722162723541260e-02,2.374948412179946899e-01,1.457076966762542725e-01
5.870000000000000284e+01,4.395437240600585938e-01,3.545576930046081543e-01,1.287235975265502930e+00,1.475546956062316895e+00,1.564960002899169922e+00,9.072827547788619995e-02,5.398384332656860352e-01,3.000502847135066986e-02,2.528139352798461914e-01,1.301246434450149536e-01
5.880000000000000426e+01,4.490184187889099121e-01,3.345545828342437744e-01,1.132810592651367188e+00,1.502211570739746094e+00,1.649685144424438477e+00,1.004525497555732727e-01,5.749052762985229492e-01,2.632035315036773682e-02,2.688464522361755371e-01,1.157821118831634521e-01
5.889999999999999858e+01,4.597908854484558105e-01,3.163731694221496582e-01,9.957827925682067871e-01,1.507323980331420898e+00,1.737681627273559570e+00,1.113335788249969482e-01,6.124168038368225098e-01,2.331343851983547211e-02,2.854736149311065674e-01,1.024584621191024780e-01
5.900000000000000000e+01,4.717843234539031982e-01,2.999554276466369629e-01,8.759641051292419434e-01,1.493953824043273926e+00,1.828889608383178711e+00,1.233825385570526123e-01,6.525000333786010742e-01,2.102478966116905212e-02,3.026711642742156982e-01,9.012284874916076660e-02
5.910000000000000142e+01,4.849156439304351807e-01,2.852260172367095947e-01,7.731038331985473633e-01,1.464647769927978516e+00,1.923322319984436035e+00,1.366381347179412842e-01,6.950988769531250000e-01,1.939603127539157867e-02,3.204729855060577393e-01,7.877852767705917358e-02
5.920000000000000284e+01,4.990162253379821777e-01,2.719165086746215820e-01,6.862586140632629395e-01,1.422308206558227539e+00,2.020872592926025391e+00,1.511480957269668579e-01,7.402111887931823730e-01,1.840420253574848175e-02,3.394029438495635986e-01,6.867177784442901611e-02
5.930000000000000426e+01,5.139054059982299805e-01,2.598194479942321777e-01,6.135331392288208008e-01,1.370335578918457031e+00,2.120766878128051758e+00,1.669559776782989502e-01,7.879120707511901855e-01,1.807199046015739441e-02,3.597894310951232910e-01,5.983508750796318054e-02
5.939999999999999858e+01,5.293781161308288574e-01,2.486180365085601807e-01,5.529093146324157715e-01,1.311704158782958984e+00,2.222047328948974609e+00,1.842306256294250488e-01,8.383198976516723633e-01,1.844321563839912415e-02,3.823264837265014648e-01,5.199048295617103577e-02
5.950000000000000000e+01,5.453856587409973145e-01,2.382446378469467163e-01,5.014200806617736816e-01,1.249693155288696289e+00,2.323441267013549805e+00,2.044090330600738525e-01,8.916430473327636719e-01,1.960656791925430298e-02,4.068351387977600098e-01,4.479243978857994080e-02
5.960000000000000142e+01,5.620045661926269531e-01,2.287018299102783203e-01,4.581491649150848389e-01,1.185625314712524414e+00,2.423021554946899414e+00,2.287440001964569092e-01,9.478411078453063965e-01,2.149362303316593170e-02,4.331367015838623047e-01,3.817080333828926086e-02
5.970000000000000284e+01,5.795996785163879395e-01,2.201467752456665039e-01,4.213506579399108887e-01,1.121248364448547363e+00,2.518495798110961914e+00,2.583244740962982178e-01,1.006877303123474121e+00,2.403742074966430664e-02,4.612699449062347412e-01,3.214362263679504395e-02
5.980000000000000426e+01,5.985134840011596680e-01,2.124147564172744751e-01,3.905455470085144043e-01,1.057170271873474121e+00,2.604663372039794922e+00,2.967482507228851318e-01,1.068843126296997070e+00,2.726186253130435944e-02,4.913507699966430664e-01,2.677538618445396423e-02
5.989999999999999858e+01,6.195552349090576172e-01,2.054470628499984741e-01,3.646840453147888184e-01,9.943044781684875488e-01,2.677145719528198242e+00,3.458662331104278564e-01,1.133831858634948730e+00,3.119156323373317719e-02,5.237851738929748535e-01,2.219612896442413330e-02
6.000000000000000000e+01,6.426075100898742676e-01,1.991910636425018311e-01,3.423269391059875488e-01,9.336618781089782715e-01,2.731790781021118164e+00,4.065755903720855713e-01,1.201940178871154785e+00,3.585187718272209167e-02,5.587510466575622559e-01,1.842227764427661896e-02
6.010000000000000142e+01,6.675644516944885254e-01,1.936156749725341797e-01,3.232794702053070068e-01,8.753150105476379395e-01,2.764069795608520508e+00,4.796829521656036377e-01,1.273267269134521484e+00,4.126891866326332092e-02,5.961723923683166504e-01,1.533783785998821259e-02
6.020000000000000284e+01,6.943898200988769531e-01,1.886403411626815796e-01,3.073651790618896484e-01,8.193112611770629883e-01,2.769109964370727539e+00,5.658695697784423828e-01,1.347915410995483398e+00,4.746958613395690918e-02,6.361166238784790039e-01,1.295666210353374481e-02
6.030000000000000426e+01,7.230975627899169922e-01,1.842408180236816406e-01,2.944090664386749268e-01,7.656855583190917969e-01,2.741738319396972656e+00,6.656530499458312988e-01,1.425990104675292969e+00,5.448159947991371155e-02,6.786141991615295410e-01,1.125962100923061371e-02
6.039999999999999858e+01,7.537517547607421875e-01,1.804418861865997314e-01,2.842379808425903320e-01,7.144611477851867676e-01,2.676537513732910156e+00,7.793454527854919434e-01,1.507594227790832520e+00,6.233782693743705750e-02,7.236263751983642578e-01,1.019946020096540451e-02
6.050000000000000000e+01,7.866252660751342773e-01,1.772844642400741577e-01,2.766822278499603271e-01,6.656544804573059082e-01,2.569128274917602539e+00,9.059209823608398438e-01,1.592596054077148438e+00,7.121679186820983887e-02,7.712285518646240234e-01,9.798882529139518738e-03
6.060000000000000142e+01,8.215901851654052734e-01,1.748475581407546997e-01,2.715788781642913818e-01,6.193132996559143066e-01,2.423783063888549805e+00,1.041920781135559082e+00,1.680852532386779785e+00,8.120650798082351685e-02,8.215000033378601074e-01,1.008220668882131577e-02
6.070000000000000284e+01,8.584583401679992676e-01,1.733144372701644897e-01,2.687274813652038574e-01,5.755887627601623535e-01,2.248395442962646484e+00,1.184903860092163086e+00,1.772361636161804199e+00,9.234411269426345825e-02,8.746341466903686523e-01,1.113056205213069916e-02
6.080000000000000426e+01,8.972154855728149414e-01,1.727302521467208862e-01,2.677050828933715820e-01,5.346295833587646484e-01,2.048001527786254883e+00,1.330190777778625488e+00,1.867070555686950684e+00,1.046576946973800659e-01,9.307025671005249023e-01,1.294492743909358978e-02
6.089999999999999858e+01,9.378416538238525391e-01,1.731395572423934937e-01,2.678596675395965576e-01,4.966229796409606934e-01,1.826315045356750488e+00,1.462491869926452637e+00,1.965017557144165039e+00,1.181952878832817078e-01,9.896152615547180176e-01,1.542014721781015396e-02
6.100000000000000000e+01,9.803358912467956543e-01,1.745260208845138550e-01,2.690919041633605957e-01,4.613986015319824219e-01,1.605352044105529785e+00,1.563080549240112305e+00,2.066120147705078125e+00,1.330380588769912720e-01,1.051457166671752930e+00,1.857563108205795288e-02
6.110000000000000142e+01,1.024850010871887207e+00,1.765515953302383423e-01,2.713530361652374268e-01,4.287844002246856689e-01,1.398903131484985352e+00,1.635056495666503906e+00,2.170029878616333008e+00,1.492634415626525879e-01,1.116321563720703125e+00,2.243599295616149902e-02
6.120000000000000284e+01,1.071447253227233887e+00,1.791806370019912720e-01,2.750165164470672607e-01,3.984200954437255859e-01,1.213012218475341797e+00,1.674548983573913574e+00,2.276285886764526367e+00,1.670451313257217407e-01,1.184305548667907715e+00,2.702659182250499725e-02
6.130000000000000426e+01,1.120165944099426270e+00,1.824424564838409424e-01,2.802145779132843018e-01,3.700677156448364258e-01,1.047135829925537109e+00,1.688265442848205566e+00,2.383719205856323242e+00,1.874805837869644165e-01,1.255508303642272949e+00,3.237354755401611328e-02
6.139999999999999858e+01,1.171042919158935547e+00,1.863668859004974365e-01,2.868519127368927002e-01,3.436230421066284180e-01,9.012852311134338379e-01,1.679513573646545410e+00,2.489969730377197266e+00,2.122983783483505249e-01,1.330031871795654297e+00,3.850377723574638367e-02
6.150000000000000000e+01,1.224113583564758301e+00,1.909843683242797852e-01,2.947762012481689453e-01,3.188804984092712402e-01,7.752718925476074219e-01,1.651268362998962402e+00,2.592459678649902344e+00,2.425030916929244995e-01,1.407981395721435547e+00,4.544498026371002197e-02
6.160000000000000142e+01,1.279359102249145508e+00,1.963239461183547974e-01,3.039855360984802246e-01,2.958780825138092041e-01,6.686126589775085449e-01,1.606442213058471680e+00,2.685178995132446289e+00,2.824530601501464844e-01,1.489465713500976562e+00,5.322570353746414185e-02
6.170000000000000284e+01,1.336427688598632812e+00,2.024008780717849731e-01,3.144209086894989014e-01,2.745642066001892090e-01,5.799850821495056152e-01,1.548395395278930664e+00,2.763768196105957031e+00,3.337891399860382080e-01,1.574481844902038574e+00,6.186648458242416382e-02
6.180000000000000426e+01,1.395215630531311035e+00,2.092363238334655762e-01,3.260236680507659912e-01,2.548853456974029541e-01,5.071896910667419434e-01,1.480870008468627930e+00,2.823750257492065430e+00,3.974138498306274414e-01,1.662812590599060059e+00,7.156839221715927124e-02
6.189999999999999858e+01,1.455664753913879395e+00,2.168532460927963257e-01,3.387873470783233643e-01,2.368893623352050781e-01,4.487282037734985352e-01,1.407223105430603027e+00,2.860317945480346680e+00,4.741816818714141846e-01,1.754354715347290039e+00,8.240139484405517578e-02
6.200000000000000000e+01,1.517228007316589355e+00,2.252749800682067871e-01,3.525411188602447510e-01,2.204273939132690430e-01,3.991566002368927002e-01,1.332266449928283691e+00,2.868307590484619141e+00,5.648311972618103027e-01,1.849121332168579102e+00,9.440686553716659546e-02
6.210000000000000142e+01,1.579530596733093262e+00,2.345159500837326050e-01,3.671119511127471924e-01,2.053260505199432373e-01,3.569990098476409912e-01,1.257244825363159180e+00,2.842230558395385742e+00,6.699300408363342285e-01,1.947095036506652832e+00,1.076562181115150452e-01
6.220000000000000284e+01,1.642418742179870605e+00,2.445860058069229126e-01,3.823382556438446045e-01,1.913436949253082275e-01,3.217991292476654053e-01,1.182641983032226562e+00,2.776335239410400391e+00,7.898305654525756836e-01,2.047986745834350586e+00,1.223520711064338684e-01
6.230000000000000426e+01,1.705470800399780273e+00,2.558144032955169678e-01,3.981375396251678467e-01,1.783364117145538330e-01,2.920984923839569092e-01,1.109469771385192871e+00,2.665973901748657227e+00,9.234666824340820312e-01,2.151765346527099609e+00,1.385367512702941895e-01
6.239999999999999858e+01,1.767855167388916016e+00,2.688507437705993652e-01,4.144891798496246338e-01,1.662850826978683472e-01,2.662623822689056396e-01,1.038690924644470215e+00,2.514540433883666992e+00,1.067230463027954102e+00,2.258249521255493164e+00,1.560812741518020630e-01
6.250000000000000000e+01,1.829039812088012695e+00,2.837933301925659180e-01,4.313919544219970703e-01,1.552319079637527466e-01,2.440774291753768921e-01,9.703628420829772949e-01,2.331285476684570312e+00,1.218501925468444824e+00,2.366909980773925781e+00,1.755556762218475342e-01
6.260000000000000142e+01,1.888453602790832520e+00,3.007263541221618652e-01,4.491266608238220215e-01,1.451987028121948242e-01,2.253727167844772339e-01,9.045647978782653809e-01,2.121929645538330078e+00,1.372341156005859375e+00,2.475412368774414062e+00,1.990039944648742676e-01
6.270000000000000284e+01,1.944662094116210938e+00,3.203849196434020996e-01,4.678929448127746582e-01,1.362115442752838135e-01,2.101203501224517822e-01,8.415325880050659180e-01,1.888829708099365234e+00,1.514224171638488770e+00,2.581581830978393555e+00,2.272547483444213867e-01
6.280000000000000426e+01,1.995914459228515625e+00,3.437060415744781494e-01,4.882585108280181885e-01,1.281701475381851196e-01,1.981475204229354858e-01,7.813848853111267090e-01,1.654560327529907227e+00,1.622534394264221191e+00,2.679801225662231445e+00,2.641562819480895996e-01
6.289999999999999858e+01,2.040482044219970703e+00,3.716346621513366699e-01,5.108164548873901367e-01,1.208875551819801331e-01,1.891999840736389160e-01,7.244002223014831543e-01,1.435459017753601074e+00,1.700174689292907715e+00,2.765039920806884766e+00,3.122655153274536133e-01
6.300000000000000000e+01,2.076577901840209961e+00,4.045167863368988037e-01,5.353167057037353516e-01,1.142745763063430786e-01,1.830513328313827515e-01,6.706053018569946289e-01,1.237909197807312012e+00,1.743660807609558105e+00,2.833137273788452148e+00,3.726315200328826904e-01
6.310000000000000142e+01,2.102268218994140625e+00,4.426411390304565430e-01,5.617757439613342285e-01,1.083446815609931946e-01,1.790639013051986694e-01,6.201835274696350098e-01,1.061405301094055176e+00,1.759851098060607910e+00,2.879123687744140625e+00,4.460878968238830566e-01
6.320000000000000284e+01,2.115133047103881836e+00,4.866663515567779541e-01,5.902399420738220215e-01,1.031224206089973450e-01,1.764959543943405151e-01,5.733277201652526855e-01,9.060394763946533203e-01,1.752113461494445801e+00,2.897864580154418945e+00,5.334340333938598633e-01
6.330000000000000426e+01,2.111629962921142578e+00,5.381103157997131348e-01,6.207334399223327637e-01,9.859415888786315918e-02,1.752473860979080200e-01,5.298210978507995605e-01,7.716351747512817383e-01,1.723590493202209473e+00,2.883881568908691406e+00,6.353123784065246582e-01
6.339999999999999858e+01,2.088720560073852539e+00,5.973106026649475098e-01,6.534539461135864258e-01,9.469690918922424316e-02,1.752168685197830200e-01,4.894587695598602295e-01,6.577020287513732910e-01,1.677362442016601562e+00,2.831402778625488281e+00,7.521625161170959473e-01
6.350000000000000000e+01,2.043307542800903320e+00,6.643945574760437012e-01,6.885685920715332031e-01,9.146251529455184937e-02,1.762866675853729248e-01,4.520499706268310547e-01,5.632240176200866699e-01,1.616648674011230469e+00,2.734768867492675781e+00,8.838070631027221680e-01
6.360000000000000142e+01,1.972651481628417969e+00,7.393334507942199707e-01,7.261307239532470703e-01,8.890292048454284668e-02,1.783782988786697388e-01,4.174101948738098145e-01,4.858658313751220703e-01,1.545792102813720703e+00,2.594029426574707031e+00,1.026696920394897461e+00
6.370000000000000284e+01,1.881066560745239258e+00,8.203381299972534180e-01,7.661411762237548828e-01,8.699048310518264771e-02,1.816612035036087036e-01,3.851895332336425781e-01,4.245563745498657227e-01,1.468397259712219238e+00,2.417961120605468750e+00,1.178495049476623535e+00
6.380000000000000426e+01,1.770168542861938477e+00,9.056774377822875977e-01,8.086826205253601074e-01,8.575034886598587036e-02,1.865549683570861816e-01,3.550888001918792725e-01,3.731425702571868896e-01,1.389379858970642090e+00,2.214865684509277344e+00,1.334209203720092773e+00
6.389999999999999858e+01,1.641844034194946289e+00,9.928337335586547852e-01,8.538394570350646973e-01,8.521053940057754517e-02,1.929829269647598267e-01,3.270174264907836914e-01,3.295151293277740479e-01,1.310358166694641113e+00,1.984683990478515625e+00,1.486513257026672363e+00
6.400000000000000000e+01,1.502241611480712891e+00,1.072393655776977539e+00,9.016983509063720703e-01,8.539989590644836426e-02,2.008607387542724609e-01,3.008900880813598633e-01,2.931554913520812988e-01,1.231823205947875977e+00,1.744288802146911621e+00,1.607642650604248047e+00
6.409999999999999432e+01,1.365506768226623535e+00,1.133517146110534668e+00,9.522977471351623535e-01,8.631154894828796387e-02,2.100901603698730469e-01,2.765954732894897461e-01,2.623188793659210205e-01,1.154924392700195312e+00,1.515708208084106445e+00,1.697564005851745605e+00
6.420000000000000284e+01,1.237441062927246094e+00,1.177895784378051758e+00,1.005541920661926270e+00,8.783919364213943481e-02,2.205047756433486938e-01,2.539030015468597412e-01,2.354973405599594116e-01,1.080521821975708008e+00,1.307590246200561523e+00,1.752729892730712891e+00
6.429999999999999716e+01,1.119429230690002441e+00,1.205940008163452148e+00,1.061458110809326172e+00,9.002730250358581543e-02,2.320472747087478638e-01,2.327696830034255981e-01,2.124685943126678467e-01,1.008662223815917969e+00,1.121085524559020996e+00,1.778171777725219727e+00
6.440000000000000568e+01,1.014998793601989746e+00,1.214700341224670410e+00,1.120034456253051758e+00,9.297125041484832764e-02,2.445563822984695435e-01,2.130670547485351562e-01,1.930380612611770630e-01,9.394119381904602051e-01,9.560239911079406738e-01,1.778224587440490723e+00
6.450000000000000000e+01,9.240277409553527832e-01,1.207607030868530273e+00,1.181319952011108398e+00,9.670990705490112305e-02,2.578475773334503174e-01,1.946106255054473877e-01,1.770157516002655029e-01,8.728407025337219238e-01,8.123461008071899414e-01,1.756090760231018066e+00
6.459999999999999432e+01,8.449376821517944336e-01,1.188991189002990723e+00,1.245362758636474609e+00,1.012813672423362732e-01,2.718477249145507812e-01,1.773379743099212646e-01,1.642501503229141235e-01,8.092484474182128906e-01,6.896569728851318359e-01,1.714924335479736328e+00
6.470000000000000284e+01,7.759972810745239258e-01,1.161789298057556152e+00,1.312209963798522949e+00,1.067244634032249451e-01,2.866239845752716064e-01,1.613888293504714966e-01,1.546556204557418823e-01,7.490830421447753906e-01,5.872642993927001953e-01,1.657797217369079590e+00
6.479999999999999716e+01,7.149307131767272949e-01,1.128886342048645020e+00,1.381905913352966309e+00,1.130787432193756104e-01,3.021450042724609375e-01,1.467255949974060059e-01,1.479888409376144409e-01,6.922980546951293945e-01,5.030855536460876465e-01,1.588856577873229980e+00
6.490000000000000568e+01,6.613101363182067871e-01,1.091412544250488281e+00,1.454493045806884766e+00,1.203844398260116577e-01,3.182785809040069580e-01,1.331067979335784912e-01,1.432726234197616577e-01,6.392616629600524902e-01,4.359451830387115479e-01,1.512204289436340332e+00
6.500000000000000000e+01,6.147876381874084473e-01,1.050319194793701172e+00,1.530011415481567383e+00,1.286824494600296021e-01,3.349853754043579102e-01,1.204753816127777100e-01,1.400437802076339722e-01,5.899630188941955566e-01,3.813286423683166504e-01,1.432124972343444824e+00
6.509999999999999432e+01,5.749834775924682617e-01,1.006479620933532715e+00,1.608497858047485352e+00,1.380142271518707275e-01,3.522439599037170410e-01,1.088101491332054138e-01,1.382013112306594849e-01,5.441726446151733398e-01,3.347967267036437988e-01,1.351868152618408203e+00
6.520000000000000284e+01,5.414938330650329590e-01,9.606894850730895996e-01,1.689986824989318848e+00,1.484219282865524292e-01,3.703186213970184326e-01,9.823074936866760254e-02,1.376226246356964111e-01,5.016780495643615723e-01,2.957943081855773926e-01,1.271965742111206055e+00
6.529999999999999716e+01,5.138910412788391113e-01,9.136725664138793945e-01,1.774497628211975098e+00,1.599477380514144897e-01,3.896089196205139160e-01,8.891437947750091553e-02,1.381971836090087891e-01,4.622772932052612305e-01,2.631673216819763184e-01,1.193246722221374512e+00
6.540000000000000568e+01,4.911446273326873779e-01,8.665116429328918457e-01,1.861449718475341797e+00,1.726105660200119019e-01,4.104537963867187500e-01,8.058063685894012451e-02,1.398458480834960938e-01,4.257776439189910889e-01,2.347877621650695801e-01,1.116981148719787598e+00
6.550000000000000000e+01,4.721238017082214355e-01,8.201829791069030762e-01,1.950314402580261230e+00,1.864297389984130859e-01,4.333510994911193848e-01,7.298237085342407227e-02,1.425152122974395752e-01,3.919340074062347412e-01,2.103230059146881104e-01,1.043284773826599121e+00
6.559999999999999432e+01,4.557037353515625000e-01,7.754831314086914062e-01,2.040039062500000000e+00,2.014320045709609985e-01,4.581118226051330566e-01,6.599184870719909668e-02,1.466753184795379639e-01,3.603266775608062744e-01,1.895509660243988037e-01,9.721971750259399414e-01
6.570000000000000284e+01,4.417220056056976318e-01,7.324786186218261719e-01,2.129938125610351562e+00,2.180061340332031250e-01,4.848330318927764893e-01,5.967827886343002319e-02,1.524363905191421509e-01,3.308231830596923828e-01,1.722725331783294678e-01,9.037762880325317383e-01
6.579999999999999716e+01,4.300483763217926025e-01,6.912043094635009766e-01,2.218684196472167969e+00,2.378194630146026611e-01,5.135694146156311035e-01,5.407239496707916260e-02,1.597110927104949951e-01,3.033354878425598145e-01,1.582766473293304443e-01,8.382024168968200684e-01
6.590000000000000568e+01,4.205537140369415283e-01,6.516854763031005859e-01,2.305110931396484375e+00,2.615047395229339600e-01,5.444006919860839844e-01,4.920265451073646545e-02,1.684155613183975220e-01,2.777784764766693115e-01,1.474583745002746582e-01,7.759706974029541016e-01
6.600000000000000000e+01,4.131104052066802979e-01,6.139391660690307617e-01,2.386217117309570312e+00,2.907110452651977539e-01,5.776461362838745117e-01,4.511016979813575745e-02,1.784601956605911255e-01,2.540535628795623779e-01,1.397164016962051392e-01,7.171781659126281738e-01
6.609999999999999432e+01,4.075927138328552246e-01,5.779744982719421387e-01,2.458860158920288086e+00,3.269596993923187256e-01,6.133430600166320801e-01,4.170761629939079285e-02,1.896576732397079468e-01,2.319065481424331665e-01,1.342672556638717651e-01,6.620810627937316895e-01
6.620000000000000284e+01,4.038769006729125977e-01,5.437931418418884277e-01,2.518635988235473633e+00,3.726978600025177002e-01,6.515631675720214844e-01,3.900839015841484070e-02,2.017672955989837646e-01,2.110775262117385864e-01,1.303613781929016113e-01,6.108509898185729980e-01
6.629999999999999716e+01,4.018419981002807617e-01,5.113898515701293945e-01,2.561731100082397461e+00,4.288036823272705078e-01,6.923151612281799316e-01,3.699781745672225952e-02,2.146656811237335205e-01,1.915093362331390381e-01,1.278943717479705811e-01,5.632504820823669434e-01
6.640000000000000568e+01,4.013696610927581787e-01,4.807533025741577148e-01,2.584089040756225586e+00,4.959585368633270264e-01,7.355217337608337402e-01,3.560885414481163025e-02,2.282866090536117554e-01,1.731493026018142700e-01,1.267509609460830688e-01,5.190584659576416016e-01
6.650000000000000000e+01,4.025460183620452881e-01,4.518591463565826416e-01,2.581359386444091797e+00,5.747252106666564941e-01,7.812513113021850586e-01,3.486056253314018250e-02,2.426007688045501709e-01,1.559630632400512695e-01,1.268056929111480713e-01,4.780681133270263672e-01
6.659999999999999432e+01,4.059385061264038086e-01,4.243863224983215332e-01,2.548941612243652344e+00,6.655131578445434570e-01,8.296571969985961914e-01,3.481459245085716248e-02,2.576478123664855957e-01,1.400367468595504761e-01,1.279755085706710815e-01,4.400799572467803955e-01
6.670000000000000284e+01,4.111373424530029297e-01,3.984186351299285889e-01,2.482036590576171875e+00,7.685412764549255371e-01,8.809086680412292480e-01,3.554051369428634644e-02,2.734414041042327881e-01,1.254056841135025024e-01,1.301812976598739624e-01,4.049006998538970947e-01
6.679999999999999716e+01,4.177197217941284180e-01,3.741958737373352051e-01,2.377251148223876953e+00,8.825999498367309570e-01,9.350359439849853516e-01,3.702380135655403137e-02,2.898482084274291992e-01,1.118234470486640930e-01,1.335890442132949829e-01,3.721370398998260498e-01
6.690000000000000568e+01,4.256939888000488281e-01,3.518007099628448486e-01,2.241286516189575195e+00,1.004631280899047852e+00,9.919404983520507812e-01,3.915431350469589233e-02,3.068302273750305176e-01,9.923353046178817749e-02,1.386337578296661377e-01,3.415286540985107422e-01
6.700000000000000000e+01,4.350566864013671875e-01,3.312917053699493408e-01,2.078910827636718750e+00,1.132224202156066895e+00,1.051698446273803711e+00,4.194620624184608459e-02,3.243681490421295166e-01,8.761312812566757202e-02,1.452392339706420898e-01,3.129857182502746582e-01
6.709999999999999432e+01,4.457431733608245850e-01,3.126329183578491211e-01,1.894084572792053223e+00,1.261063694953918457e+00,1.114401221275329590e+00,4.542347043752670288e-02,3.428663611412048340e-01,7.714852690696716309e-02,1.533209532499313354e-01,2.864220440387725830e-01
6.720000000000000284e+01,4.576756358146667480e-01,2.957656681537628174e-01,1.693980097770690918e+00,1.372815370559692383e+00,1.180143356323242188e+00,4.961084201931953430e-02,3.626553416252136230e-01,6.796597689390182495e-02,1.628004312515258789e-01,2.617554366588592529e-01
6.729999999999999716e+01,4.707773327827453613e-01,2.806309759616851807e-01,1.499043822288513184e+00,1.457202553749084473e+00,1.249021410942077637e+00,5.453379079699516296e-02,3.844030797481536865e-01,5.985317751765251160e-02,1.735592335462570190e-01,2.388423830270767212e-01
6.740000000000000568e+01,4.848862886428833008e-01,2.669993638992309570e-01,1.317536115646362305e+00,1.516433119773864746e+00,1.321135044097900391e+00,6.021856144070625305e-02,4.081873297691345215e-01,5.244697630405426025e-02,1.852973401546478271e-01,2.173236757516860962e-01
6.750000000000000000e+01,4.997681081295013428e-01,2.545902431011199951e-01,1.154825448989868164e+00,1.546615958213806152e+00,1.396587252616882324e+00,6.669216603040695190e-02,4.337995946407318115e-01,4.562998935580253601e-02,1.978433728218078613e-01,1.970489621162414551e-01
6.759999999999999432e+01,5.152843594551086426e-01,2.431885302066802979e-01,1.010189652442932129e+00,1.554126739501953125e+00,1.475339055061340332e+00,7.410010695457458496e-02,4.612319767475128174e-01,3.940240666270256042e-02,2.111269980669021606e-01,1.779977977275848389e-01
6.770000000000000284e+01,5.313054323196411133e-01,2.325803935527801514e-01,8.834919333457946777e-01,1.542102336883544922e+00,1.557331204414367676e+00,8.258356899023056030e-02,4.906232655048370361e-01,3.384369984269142151e-02,2.251213937997817993e-01,1.601420789957046509e-01
6.779999999999999716e+01,5.478447675704956055e-01,2.227430343627929688e-01,7.744999527931213379e-01,1.513200283050537109e+00,1.642607092857360840e+00,9.218836575746536255e-02,5.222254991531372070e-01,2.904624864459037781e-02,2.398022562265396118e-01,1.434561759233474731e-01
6.790000000000000568e+01,5.653207898139953613e-01,2.138929218053817749e-01,6.825544238090515137e-01,1.470176339149475098e+00,1.731138467788696289e+00,1.029355973005294800e-01,5.563421249389648438e-01,2.506083808839321136e-02,2.552317678928375244e-01,1.280677765607833862e-01
6.800000000000000000e+01,5.839639306068420410e-01,2.059314399957656860e-01,6.056080460548400879e-01,1.416719079017639160e+00,1.822898268699645996e+00,1.148477047681808472e-01,5.929051637649536133e-01,2.177369780838489532e-02,2.713531255722045898e-01,1.138796359300613403e-01
6.809999999999999432e+01,6.046438813209533691e-01,1.987368315458297729e-01,5.422013401985168457e-01,1.355491161346435547e+00,1.917908310890197754e+00,1.279691308736801147e-01,6.319721341133117676e-01,1.918336749076843262e-02,2.880632579326629639e-01,1.007006913423538208e-01
6.820000000000000284e+01,6.273924112319946289e-01,1.922723203897476196e-01,4.887843728065490723e-01,1.290401935577392578e+00,2.016108751296997070e+00,1.423294991254806519e-01,6.736139059066772461e-01,1.729665510356426239e-02,3.053406476974487305e-01,8.850626647472381592e-02
6.829999999999999716e+01,6.520489454269409180e-01,1.864898651838302612e-01,4.437364637851715088e-01,1.223366022109985352e+00,2.116981029510498047e+00,1.579901725053787231e-01,7.177491784095764160e-01,1.604294031858444214e-02,3.232681453227996826e-01,7.732377946376800537e-02
6.840000000000000568e+01,6.786216497421264648e-01,1.813634932041168213e-01,4.053440093994140625e-01,1.156095385551452637e+00,2.219818830490112305e+00,1.750912666320800781e-01,7.644453644752502441e-01,1.544031314551830292e-02,3.423773050308227539e-01,6.740394234657287598e-02
6.850000000000000000e+01,7.070773839950561523e-01,1.768134683370590210e-01,3.732110559940338135e-01,1.089141726493835449e+00,2.323384761810302734e+00,1.946524381637573242e-01,8.137803673744201660e-01,1.551264617592096329e-02,3.630531728267669678e-01,5.873952805995941162e-02
6.860000000000000853e+01,7.374711632728576660e-01,1.728612035512924194e-01,3.462122380733489990e-01,1.023477792739868164e+00,2.425647735595703125e+00,2.183506637811660767e-01,8.659430146217346191e-01,1.633870787918567657e-02,3.858876824378967285e-01,5.100035294890403748e-02
6.870000000000000284e+01,7.700745463371276855e-01,1.695600897073745728e-01,3.228702247142791748e-01,9.601384401321411133e-01,2.524615764617919922e+00,2.468846589326858521e-01,9.210433363914489746e-01,1.794787310063838959e-02,4.106509685516357422e-01,4.388407245278358459e-02
6.879999999999999716e+01,8.049629926681518555e-01,1.668723821640014648e-01,3.029848039150238037e-01,8.991973996162414551e-01,2.615147590637207031e+00,2.838784158229827881e-01,9.789724349975585938e-01,2.022221125662326813e-02,4.372131228446960449e-01,3.734720870852470398e-02
6.890000000000000568e+01,8.419642448425292969e-01,1.649454236030578613e-01,2.863717079162597656e-01,8.407040834426879883e-01,2.692572116851806641e+00,3.315863311290740967e-01,1.039796710014343262e+00,2.316809073090553284e-02,4.656105935573577881e-01,3.140657022595405579e-02
6.900000000000000000e+01,8.809053897857666016e-01,1.639723479747772217e-01,2.728480696678161621e-01,7.846949100494384766e-01,2.752735376358032227e+00,3.909405171871185303e-01,1.103608608245849609e+00,2.680985815823078156e-02,4.960021674633026123e-01,2.614698745310306549e-02
6.910000000000000853e+01,9.217684864997863770e-01,1.639989912509918213e-01,2.622331082820892334e-01,7.311942577362060547e-01,2.791093826293945312e+00,4.627879261970520020e-01,1.170503735542297363e+00,3.117258474230766296e-02,5.288016796112060547e-01,2.168769016861915588e-02
6.920000000000000284e+01,9.645336866378784180e-01,1.650589704513549805e-01,2.543532848358154297e-01,6.802411675453186035e-01,2.802742958068847656e+00,5.478553771972656250e-01,1.240580439567565918e+00,3.628211095929145813e-02,5.641229748725891113e-01,1.801878027617931366e-02
6.929999999999999716e+01,1.009326577186584473e+00,1.668523102998733521e-01,2.490140646696090698e-01,6.319730281829833984e-01,2.782461404800415039e+00,6.467115283012390137e-01,1.313939809799194336e+00,4.216503724455833435e-02,6.019003987312316895e-01,1.503374055027961731e-02
6.940000000000000568e+01,1.056244134902954102e+00,1.692524105310440063e-01,2.459968775510787964e-01,5.865041613578796387e-01,2.724765539169311523e+00,7.597246766090393066e-01,1.390685796737670898e+00,4.884877800941467285e-02,6.422175168991088867e-01,1.275724079459905624e-02
6.950000000000000000e+01,1.105326652526855469e+00,1.722891032695770264e-01,2.446082830429077148e-01,5.440706014633178711e-01,2.624584436416625977e+00,8.864163756370544434e-01,1.470925688743591309e+00,5.636155232787132263e-02,6.850717663764953613e-01,1.115072891116142273e-02
6.960000000000000853e+01,1.156612634658813477e+00,1.759928464889526367e-01,2.444176673889160156e-01,5.046975016593933105e-01,2.483893394470214844e+00,1.023235678672790527e+00,1.554704546928405762e+00,6.476553529500961304e-02,7.304512262344360352e-01,1.018431596457958221e-02
6.970000000000000284e+01,1.210139274597167969e+00,1.803947389125823975e-01,2.453423589468002319e-01,4.681962430477142334e-01,2.311132907867431641e+00,1.167989969253540039e+00,1.641771793365478516e+00,7.424432039260864258e-02,7.784315347671508789e-01,9.880786761641502380e-03
6.979999999999999716e+01,1.265941858291625977e+00,1.855262964963912964e-01,2.472932189702987671e-01,4.343910217285156250e-01,2.112756252288818359e+00,1.315827727317810059e+00,1.732102751731872559e+00,8.485633879899978638e-02,8.290984630584716797e-01,1.026765443384647369e-02
6.990000000000000568e+01,1.324037313461303711e+00,1.914190948009490967e-01,2.504471540451049805e-01,4.030029475688934326e-01,1.890146017074584961e+00,1.456346511840820312e+00,1.825635075569152832e+00,9.662726521492004395e-02,8.826609253883361816e-01,1.143365353345870972e-02
7.000000000000000000e+01,1.384074926376342773e+00,1.980903744697570801e-01,2.551674842834472656e-01,3.736829161643981934e-01,1.663063049316406250e+00,1.565149426460266113e+00,1.922399401664733887e+00,1.096031293272972107e-01,9.391372799873352051e-01,1.334538403898477554e-02
7.010000000000000853e+01,1.445874571800231934e+00,2.055596113204956055e-01,2.613817751407623291e-01,3.463383316993713379e-01,1.449169993400573730e+00,1.644939899444580078e+00,2.022348165512084961e+00,1.238581910729408264e-01,9.984650015830993652e-01,1.591724157333374023e-02
7.020000000000000284e+01,1.509360909461975098e+00,2.138504385948181152e-01,2.689788639545440674e-01,3.208371400833129883e-01,1.255474925041198730e+00,1.691508531570434570e+00,2.125237464904785156e+00,1.395488679409027100e-01,1.060734987258911133e+00,1.917283982038497925e-02
7.029999999999999716e+01,1.573912978172302246e+00,2.229865193367004395e-01,2.778166830539703369e-01,2.969886660575866699e-01,1.082279562950134277e+00,1.710718631744384766e+00,2.230753660202026367e+00,1.566036194562911987e-01,1.126041412353515625e+00,2.313691005110740662e-02
7.040000000000000568e+01,1.639171361923217773e+00,2.329816073179244995e-01,2.879078984260559082e-01,2.748543024063110352e-01,9.294704198837280273e-01,1.706406950950622559e+00,2.338363170623779297e+00,1.755644977092742920e-01,1.194481492042541504e+00,2.783491462469100952e-02
7.050000000000000000e+01,1.704964518547058105e+00,2.438543438911437988e-01,2.991924285888671875e-01,2.543800175189971924e-01,7.969246506690979004e-01,1.681610465049743652e+00,2.446008682250976562e+00,1.982501894235610962e-01,1.266154646873474121e+00,3.329308331012725830e-02
7.060000000000000853e+01,1.770601391792297363e+00,2.562305629253387451e-01,3.115797638893127441e-01,2.354774773120880127e-01,6.842101216316223145e-01,1.639311671257019043e+00,2.551543951034545898e+00,2.255460619926452637e-01,1.341163635253906250e+00,3.953844308853149414e-02
7.070000000000000284e+01,1.835342407226562500e+00,2.705395817756652832e-01,3.249492943286895752e-01,2.180750370025634766e-01,5.903888940811157227e-01,1.582625269889831543e+00,2.650239229202270508e+00,2.605692744255065918e-01,1.419614076614379883e+00,4.659881442785263062e-02
7.079999999999999716e+01,1.898624777793884277e+00,2.868693172931671143e-01,3.391751646995544434e-01,2.020786404609680176e-01,5.130785703659057617e-01,1.515609860420227051e+00,2.736702680587768555e+00,3.065268695354461670e-01,1.501613497734069824e+00,5.450239032506942749e-02
7.090000000000000568e+01,1.959657549858093262e+00,3.054548203945159912e-01,3.541453480720520020e-01,1.873633265495300293e-01,4.512840509414672852e-01,1.441462993621826172e+00,2.806704998016357422e+00,3.644440174102783203e-01,1.587114810943603516e+00,6.328150629997253418e-02
7.100000000000000000e+01,2.016452074050903320e+00,3.275431990623474121e-01,3.697303235530853271e-01,1.736932694911956787e-01,3.995807766914367676e-01,1.365235924720764160e+00,2.855534076690673828e+00,4.351760447025299072e-01,1.675910234451293945e+00,7.314708083868026733e-02
7.110000000000000853e+01,2.067143917083740234e+00,3.542734682559967041e-01,3.858835995197296143e-01,1.609966754913330078e-01,3.555243015289306641e-01,1.288869738578796387e+00,2.878169536590576172e+00,5.195338726043701172e-01,1.767911314964294434e+00,8.414811640977859497e-02
7.120000000000000284e+01,2.109938859939575195e+00,3.860339522361755371e-01,4.025841653347015381e-01,1.492527872323989868e-01,3.186177015304565430e-01,1.212854743003845215e+00,2.869241476058959961e+00,6.181772351264953613e-01,1.863142967224121094e+00,9.632863849401473999e-02
7.129999999999999716e+01,2.142891645431518555e+00,4.231435060501098633e-01,4.198911488056182861e-01,1.384813934564590454e-01,2.876957952976226807e-01,1.138023614883422852e+00,2.823082208633422852e+00,7.315713763236999512e-01,1.961553096771240234e+00,1.097743213176727295e-01
7.140000000000000568e+01,2.163490772247314453e+00,4.663774669170379639e-01,4.382133185863494873e-01,1.287991106510162354e-01,2.608039379119873047e-01,1.065577149391174316e+00,2.733862400054931641e+00,8.598088622093200684e-01,2.062860727310180664e+00,1.246860399842262268e-01
7.150000000000000000e+01,2.168069124221801758e+00,5.173555016517639160e-01,4.576504528522491455e-01,1.201475486159324646e-01,2.376617789268493652e-01,9.956187009811401367e-01,2.600400447845458984e+00,9.997038841247558594e-01,2.167043447494506836e+00,1.410671919584274292e-01
7.160000000000000853e+01,2.153491020202636719e+00,5.764639377593994141e-01,4.790877401828765869e-01,1.123580932617187500e-01,2.180611044168472290e-01,9.281919598579406738e-01,2.430553197860717773e+00,1.148839592933654785e+00,2.273908853530883789e+00,1.588339358568191528e-01
7.170000000000000284e+01,2.116518974304199219e+00,6.439018249511718750e-01,5.026067495346069336e-01,1.052843555808067322e-01,2.018609642982482910e-01,8.634029626846313477e-01,2.232998132705688477e+00,1.302631616592407227e+00,2.382708549499511719e+00,1.787489950656890869e-01
7.179999999999999716e+01,2.053812265396118164e+00,7.197201251983642578e-01,5.280722379684448242e-01,9.888431429862976074e-02,1.890335828065872192e-01,8.015393018722534180e-01,2.008455514907836914e+00,1.455456137657165527e+00,2.490980863571166992e+00,2.028729617595672607e-01
7.190000000000000568e+01,1.966004490852355957e+00,8.029642701148986816e-01,5.555307269096374512e-01,9.318252652883529663e-02,1.793276369571685791e-01,7.429064512252807617e-01,1.770305752754211426e+00,1.580245137214660645e+00,2.596439599990844727e+00,2.320410907268524170e-01
7.200000000000000000e+01,1.858011126518249512e+00,8.913527131080627441e-01,5.850290656089782715e-01,8.820390701293945312e-02,1.725109219551086426e-01,6.875343918800354004e-01,1.541827440261840820e+00,1.673611402511596680e+00,2.692977190017700195e+00,2.705087959766387939e-01
7.210000000000000853e+01,1.730656385421752930e+00,9.828612804412841797e-01,6.166749596595764160e-01,8.392481505870819092e-02,1.679984331130981445e-01,6.355720162391662598e-01,1.332518100738525391e+00,1.733332514762878418e+00,2.775985717773437500e+00,3.203499615192413330e-01
7.220000000000000284e+01,1.587684988975524902e+00,1.072330117225646973e+00,6.506830453872680664e-01,8.029887825250625610e-02,1.649571657180786133e-01,5.872675180435180664e-01,1.144860386848449707e+00,1.762369751930236816e+00,2.841140508651733398e+00,3.825722932815551758e-01
7.229999999999999716e+01,1.441604614257812500e+00,1.144321084022521973e+00,6.871350407600402832e-01,7.735196501016616821e-02,1.632747501134872437e-01,5.424040555953979492e-01,9.784106016159057617e-01,1.765817523002624512e+00,2.883455991744995117e+00,4.580066204071044922e-01
7.240000000000000568e+01,1.303369402885437012e+00,1.197993755340576172e+00,7.260352969169616699e-01,7.506731152534484863e-02,1.628488898277282715e-01,5.007710456848144531e-01,8.331605792045593262e-01,1.746849179267883301e+00,2.897747755050659180e+00,5.474337339401245117e-01
7.250000000000000000e+01,1.174933791160583496e+00,1.234629154205322266e+00,7.673622965812683105e-01,7.340699434280395508e-02,1.635574102401733398e-01,4.621730744838714600e-01,7.087639570236206055e-01,1.708597421646118164e+00,2.878491163253784180e+00,6.514691114425659180e-01
7.260000000000000853e+01,1.059837818145751953e+00,1.251295089721679688e+00,8.112724423408508301e-01,7.243475317955017090e-02,1.653187870979309082e-01,4.264213442802429199e-01,6.045835018157958984e-01,1.654108405113220215e+00,2.819878578186035156e+00,7.705183625221252441e-01
7.270000000000000284e+01,9.591134786605834961e-01,1.249811053276062012e+00,8.578527569770812988e-01,7.217974960803985596e-02,1.681297868490219116e-01,3.932536840438842773e-01,5.187162756919860840e-01,1.587260723114013672e+00,2.716585636138916016e+00,9.040564894676208496e-01
7.279999999999999716e+01,8.715527653694152832e-01,1.234830975532531738e+00,9.071914553642272949e-01,7.267137616872787476e-02,1.724873185157775879e-01,3.622714579105377197e-01,4.497270286083221436e-01,1.512224793434143066e+00,2.570057153701782227e+00,1.048373699188232422e+00
7.290000000000000568e+01,7.958233952522277832e-01,1.209290385246276855e+00,9.592837691307067871e-01,7.387068122625350952e-02,1.784170120954513550e-01,3.333591818809509277e-01,3.941257894039154053e-01,1.433051705360412598e+00,2.389615535736083984e+00,1.201076030731201172e+00
7.300000000000000000e+01,7.299356460571289062e-01,1.176181077957153320e+00,1.014060139656066895e+00,7.568934559822082520e-02,1.858329325914382935e-01,3.064301609992980957e-01,3.466901481151580811e-01,1.353563785552978516e+00,2.182623147964477539e+00,1.357051849365234375e+00
7.310000000000000853e+01,6.719271540641784668e-01,1.138028979301452637e+00,1.071604967117309570e+00,7.814848423004150391e-02,1.946525275707244873e-01,2.814005613327026367e-01,3.068017661571502686e-01,1.274341583251953125e+00,1.949374794960021973e+00,1.506339550018310547e+00
7.320000000000000284e+01,6.214418411254882812e-01,1.095851540565490723e+00,1.132006883621215820e+00,8.127141743898391724e-02,2.047386169433593750e-01,2.580919563770294189e-01,2.735821604728698730e-01,1.196062326431274414e+00,1.709734559059143066e+00,1.622549414634704590e+00
7.329999999999999716e+01,5.780893564224243164e-01,1.050583362579345703e+00,1.195278048515319824e+00,8.514718711376190186e-02,2.159546762704849243e-01,2.363237142562866211e-01,2.447723150253295898e-01,1.120101213455200195e+00,1.483685374259948730e+00,1.707763075828552246e+00
7.340000000000000568e+01,5.414525866508483887e-01,1.003076434135437012e+00,1.261394143104553223e+00,8.988278359174728394e-02,2.281587570905685425e-01,2.159890532493591309e-01,2.198782712221145630e-01,1.046675801277160645e+00,1.278891563415527344e+00,1.757981300354003906e+00
7.350000000000000000e+01,5.110943913459777832e-01,9.541030526161193848e-01,1.330403208732604980e+00,9.551827609539031982e-02,2.411865293979644775e-01,1.969439834356307983e-01,1.986804306507110596e-01,9.758293032646179199e-01,1.095543146133422852e+00,1.779499530792236328e+00
7.360000000000000853e+01,4.859660267829895020e-01,9.047974348068237305e-01,1.402351498603820801e+00,1.020944640040397644e-01,2.549233734607696533e-01,1.790745854377746582e-01,1.809943616390228271e-01,9.076341986656188965e-01,9.336494207382202148e-01,1.776102304458618164e+00
7.370000000000000284e+01,4.650872945785522461e-01,8.560724854469299316e-01,1.477282404899597168e+00,1.096528396010398865e-01,2.693839669227600098e-01,1.624257117509841919e-01,1.666192561388015747e-01,8.422097563743591309e-01,7.930982708930969238e-01,1.750987768173217773e+00
7.379999999999999716e+01,4.471296370029449463e-01,8.089097142219543457e-01,1.555236935615539551e+00,1.182355806231498718e-01,2.846225202083587646e-01,1.471154689788818359e-01,1.554587185382843018e-01,7.800804376602172852e-01,6.734498739242553711e-01,1.707298874855041504e+00
7.390000000000000568e+01,4.317577481269836426e-01,7.635013461112976074e-01,1.636253476142883301e+00,1.278855204582214355e-01,3.005417287349700928e-01,1.329751610755920410e-01,1.473762243986129761e-01,7.213692069053649902e-01,5.739218592643737793e-01,1.648139238357543945e+00
7.400000000000000000e+01,4.188356101512908936e-01,7.198865413665771484e-01,1.720367431640625000e+00,1.386460810899734497e-01,3.170464336872100830e-01,1.198359951376914978e-01,1.418045461177825928e-01,6.662064790725708008e-01,4.922711551189422607e-01,1.577876448631286621e+00
7.410000000000000853e+01,4.082282185554504395e-01,6.780948638916015625e-01,1.807610750198364258e+00,1.505612134933471680e-01,3.341149985790252686e-01,1.076766178011894226e-01,1.378070712089538574e-01,6.148955821990966797e-01,4.274689257144927979e-01,1.500363349914550781e+00
7.420000000000000284e+01,3.998019993305206299e-01,6.381469368934631348e-01,1.897706270217895508e+00,1.636637747287750244e-01,3.517925441265106201e-01,9.650840610265731812e-02,1.352504193782806396e-01,5.672176480293273926e-01,3.740969300270080566e-01,1.420220017433166504e+00
7.429999999999999716e+01,3.934250175952911377e-01,6.000543832778930664e-01,1.989923477172851562e+00,1.779649555683135986e-01,3.706064522266387939e-01,8.658257871866226196e-02,1.340273469686508179e-01,5.229502916336059570e-01,3.287039101123809814e-01,1.339995145797729492e+00
7.440000000000000568e+01,3.889676332473754883e-01,5.638217926025390625e-01,2.083268880844116211e+00,1.934940516948699951e-01,3.907814025878906250e-01,7.784755527973175049e-02,1.340077966451644897e-01,4.818873405456542969e-01,2.907627522945404053e-01,1.260194897651672363e+00
7.450000000000000000e+01,3.863028287887573242e-01,5.294457674026489258e-01,2.176907777786254883e+00,2.106441110372543335e-01,4.129261374473571777e-01,6.996817886829376221e-02,1.351049542427062988e-01,4.438298344612121582e-01,2.588417530059814453e-01,1.181800723075866699e+00
7.460000000000000853e+01,3.853062391281127930e-01,4.969163537025451660e-01,2.269401311874389648e+00,2.312905639410018921e-01,4.370347857475280762e-01,6.272947788238525391e-02,1.372410058975219727e-01,4.085879325866699219e-01,2.310517579317092896e-01,1.105917811393737793e+00
7.470000000000000284e+01,3.858655691146850586e-01,4.662163257598876953e-01,2.359452486038208008e+00,2.559938132762908936e-01,4.629620909690856934e-01,5.608357489109039307e-02,1.405478417873382568e-01,3.757866621017456055e-01,2.071432918310165405e-01,1.032610416412353516e+00
7.479999999999999716e+01,3.883111774921417236e-01,4.372312426567077637e-01,2.443894147872924805e+00,2.864961624145507812e-01,4.908743202686309814e-01,5.012630298733711243e-02,1.454838961362838745e-01,3.451410233974456787e-01,1.868949830532073975e-01,9.619163274765014648e-01
7.490000000000000568e+01,3.926560580730438232e-01,4.098416268825531006e-01,2.518772125244140625e+00,3.251552581787109375e-01,5.208315849304199219e-01,4.489168152213096619e-02,1.519814729690551758e-01,3.165601491928100586e-01,1.701157540082931519e-01,8.939062356948852539e-01
7.500000000000000000e+01,3.984232246875762939e-01,3.842105865478515625e-01,2.579773664474487305e+00,3.739217519760131836e-01,5.530946254730224609e-01,4.043601080775260925e-02,1.599547564983367920e-01,2.899573147296905518e-01,1.565835028886795044e-01,8.287967443466186523e-01
7.510000000000000853e+01,4.055601358413696289e-01,3.603216707706451416e-01,2.622965097427368164e+00,4.335915446281433105e-01,5.878080129623413086e-01,3.671920299530029297e-02,1.693226844072341919e-01,2.652494609355926514e-01,1.462312638759613037e-01,7.670822739601135254e-01
7.520000000000000284e+01,4.140753149986267090e-01,3.382552266120910645e-01,2.644078254699707031e+00,5.048664808273315430e-01,6.249994635581970215e-01,3.369003161787986755e-02,1.799678802490234375e-01,2.422878593206405640e-01,1.389131397008895874e-01,7.088003754615783691e-01
7.529999999999999716e+01,4.239706397056579590e-01,3.180789649486541748e-01,2.638541221618652344e+00,5.883212089538574219e-01,6.647581458091735840e-01,3.137710690498352051e-02,1.916317343711853027e-01,2.207513004541397095e-01,1.336987316608428955e-01,6.542920470237731934e-01
7.540000000000000568e+01,4.351713061332702637e-01,2.997682988643646240e-01,2.601524114608764648e+00,6.843667030334472656e-01,7.070032358169555664e-01,2.971174381673336029e-02,2.041314691305160522e-01,2.004843056201934814e-01,1.300116926431655884e-01,6.036145091056823730e-01
7.550000000000000000e+01,4.475937783718109131e-01,2.832669913768768311e-01,2.527950286865234375e+00,7.932301163673400879e-01,7.517458200454711914e-01,2.867903746664524078e-02,2.173744589090347290e-01,1.814477443695068359e-01,1.277486085891723633e-01,5.565326213836669922e-01
7.560000000000000853e+01,4.611596465110778809e-01,2.684963643550872803e-01,2.415328264236450195e+00,9.130211472511291504e-01,7.990632653236389160e-01,2.830285392701625824e-02,2.313273549079895020e-01,1.636049151420593262e-01,1.267883926630020142e-01,5.128280520439147949e-01
7.570000000000000284e+01,4.756239354610443115e-01,2.551096975803375244e-01,2.270781517028808594e+00,1.040997624397277832e+00,8.491407632827758789e-01,2.866055071353912354e-02,2.459714114665985107e-01,1.469399183988571167e-01,1.270127445459365845e-01,4.722948074340820312e-01
7.579999999999999716e+01,4.908101856708526611e-01,2.429039180278778076e-01,2.099919080734252930e+00,1.174068570137023926e+00,9.021210074424743652e-01,2.980767749249935150e-02,2.613739669322967529e-01,1.315892189741134644e-01,1.283404827117919922e-01,4.347353279590606689e-01
7.590000000000000568e+01,5.065855383872985840e-01,2.316681444644927979e-01,1.905647873878479004e+00,1.307755827903747559e+00,9.579316973686218262e-01,3.165448084473609924e-02,2.774657607078552246e-01,1.174292042851448059e-01,1.306890696287155151e-01,3.999470174312591553e-01
7.600000000000000000e+01,5.228080749511718750e-01,2.211713194847106934e-01,1.697625994682312012e+00,1.420360326766967773e+00,1.016563773155212402e+00,3.415395691990852356e-02,2.941455841064453125e-01,1.042759567499160767e-01,1.343344748020172119e-01,3.675087690353393555e-01
7.610000000000000853e+01,5.396575331687927246e-01,2.114989906549453735e-01,1.496594309806823730e+00,1.505166411399841309e+00,1.078107595443725586e+00,3.732985258102416992e-02,3.113916516304016113e-01,9.210535883903503418e-02,1.396150141954421997e-01,3.372122347354888916e-01
7.620000000000000284e+01,5.574926733970642090e-01,2.028226852416992188e-01,1.310382127761840820e+00,1.562882900238037109e+00,1.142656207084655762e+00,4.120664298534393311e-02,3.292849361896514893e-01,8.094403147697448730e-02,1.464433521032333374e-01,3.089680671691894531e-01
7.629999999999999716e+01,5.766621232032775879e-01,1.949817389249801636e-01,1.143797755241394043e+00,1.591187357902526855e+00,1.210305809974670410e+00,4.580953344702720642e-02,3.483561575412750244e-01,7.104220241308212280e-02,1.547360718250274658e-01,2.826906740665435791e-01
7.640000000000000568e+01,5.979638695716857910e-01,1.878923475742340088e-01,9.958175420761108398e-01,1.596653342247009277e+00,1.281155109405517578e+00,5.116448551416397095e-02,3.689718842506408691e-01,6.238404661417007446e-02,1.644146442413330078e-01,2.582983076572418213e-01
7.650000000000000000e+01,6.212542653083801270e-01,1.815052032470703125e-01,8.664278984069824219e-01,1.582160234451293945e+00,1.355305552482604980e+00,5.729825422167778015e-02,3.916898071765899658e-01,5.462189018726348877e-02,1.753377318382263184e-01,2.356133013963699341e-01
7.660000000000000853e+01,6.464782953262329102e-01,1.758113652467727661e-01,7.553572654724121094e-01,1.550458908081054688e+00,1.432861804962158203e+00,6.423837691545486450e-02,4.163472354412078857e-01,4.748798534274101257e-02,1.872033774852752686e-01,2.142850607633590698e-01
7.670000000000000284e+01,6.736415028572082520e-01,1.707818061113357544e-01,6.619291901588439941e-01,1.504366278648376465e+00,1.513788938522338867e+00,7.212965935468673706e-02,4.428125023841857910e-01,4.093750566244125366e-02,1.998589038848876953e-01,1.941910088062286377e-01
7.679999999999999716e+01,7.027115225791931152e-01,1.663369387388229370e-01,5.840247869491577148e-01,1.447678327560424805e+00,1.598013401031494141e+00,8.112673461437225342e-02,4.711220264434814453e-01,3.498921543359756470e-02,2.132493853569030762e-01,1.753197908401489258e-01
7.690000000000000568e+01,7.337778806686401367e-01,1.625039577484130859e-01,5.202387571334838867e-01,1.383049964904785156e+00,1.685505628585815430e+00,9.124949574470520020e-02,5.014663338661193848e-01,2.974815666675567627e-02,2.273462712764739990e-01,1.576388925313949585e-01
7.700000000000000000e+01,7.671680450439453125e-01,1.593421697616577148e-01,4.669200479984283447e-01,1.314514517784118652e+00,1.776240110397338867e+00,1.025201529264450073e-01,5.342067480087280273e-01,2.530475519597530365e-02,2.421322464942932129e-01,1.411349624395370483e-01
7.710000000000000853e+01,8.028615713119506836e-01,1.567950546741485596e-01,4.215967357158660889e-01,1.244650721549987793e+00,1.870220899581909180e+00,1.149788796901702881e-01,5.694532990455627441e-01,2.163990214467048645e-02,2.576746344566345215e-01,1.259450614452362061e-01
7.720000000000000284e+01,8.408505320549011230e-01,1.548988819122314453e-01,3.831172585487365723e-01,1.174768209457397461e+00,1.967397570610046387e+00,1.286554634571075439e-01,6.071488261222839355e-01,1.865502074360847473e-02,2.738845646381378174e-01,1.119093745946884155e-01
7.729999999999999716e+01,8.808817267417907715e-01,1.539368331432342529e-01,3.510607779026031494e-01,1.105332493782043457e+00,2.067757606506347656e+00,1.435997635126113892e-01,6.474003791809082031e-01,1.638361439108848572e-02,2.906798422336578369e-01,9.887852519750595093e-02
7.740000000000000568e+01,9.228841662406921387e-01,1.540023833513259888e-01,3.237833082675933838e-01,1.037521004676818848e+00,2.170662641525268555e+00,1.598796844482421875e-01,6.901797652244567871e-01,1.477687992155551910e-02,3.080392181873321533e-01,8.682859688997268677e-02
7.750000000000000000e+01,9.668467044830322266e-01,1.551079601049423218e-01,3.002484142780303955e-01,9.721458554267883301e-01,2.275390863418579102e+00,1.778429448604583740e-01,7.354802489280700684e-01,1.380918640643358231e-02,3.261123001575469971e-01,7.581999897956848145e-02
7.760000000000000853e+01,1.012918472290039062e+00,1.569119840860366821e-01,2.802696228027343750e-01,9.092766046524047852e-01,2.380346298217773438e+00,1.990334242582321167e-01,7.833773493766784668e-01,1.350328605622053146e-02,3.454051911830902100e-01,6.609170138835906982e-02
7.770000000000000284e+01,1.061180353164672852e+00,1.593399941921234131e-01,2.636554837226867676e-01,8.489616513252258301e-01,2.483453035354614258e+00,2.245879322290420532e-01,8.339695334434509277e-01,1.389297656714916229e-02,3.663967549800872803e-01,5.759651586413383484e-02
7.779999999999999716e+01,1.111673831939697266e+00,1.624227762222290039e-01,2.502163350582122803e-01,7.912364602088928223e-01,2.581649780273437500e+00,2.561440169811248779e-01,8.874716758728027344e-01,1.507025491446256638e-02,3.895375728607177734e-01,4.995943978428840637e-02
7.790000000000000568e+01,1.164438962936401367e+00,1.661917269229888916e-01,2.397666126489639282e-01,7.361347079277038574e-01,2.669208288192749023e+00,2.977068126201629639e-01,9.438681602478027344e-01,1.698118075728416443e-02,4.145621359348297119e-01,4.292704164981842041e-02
7.800000000000000000e+01,1.219514250755310059e+00,1.706788092851638794e-01,2.321171760559082031e-01,6.837700605392456055e-01,2.741917610168457031e+00,3.505358397960662842e-01,1.003111243247985840e+00,1.955088414251804352e-02,4.413940310478210449e-01,3.647778555750846863e-02
7.810000000000000853e+01,1.276936411857604980e+00,1.759166270494461060e-01,2.270346879959106445e-01,6.343374848365783691e-01,2.795393705368041992e+00,4.155422449111938477e-01,1.065292239189147949e+00,2.280333824455738068e-02,4.700693190097808838e-01,3.062914684414863586e-02
7.820000000000000284e+01,1.336740136146545410e+00,1.819383054971694946e-01,2.241547554731369019e-01,5.878927111625671387e-01,2.824875354766845703e+00,4.935461580753326416e-01,1.130505442619323730e+00,2.676321938633918762e-02,5.007915496826171875e-01,2.548354305326938629e-02
7.829999999999999716e+01,1.398896813392639160e+00,1.887752562761306763e-01,2.226534187793731689e-01,5.447178483009338379e-01,2.825248956680297852e+00,5.852316021919250488e-01,1.198847413063049316e+00,3.145596757531166077e-02,5.339688658714294434e-01,2.114824391901493073e-02
7.840000000000000568e+01,1.462972879409790039e+00,1.964420825242996216e-01,2.223707437515258789e-01,5.046542286872863770e-01,2.791096448898315430e+00,6.911061406135559082e-01,1.270417928695678711e+00,3.690776601433753967e-02,5.696533322334289551e-01,1.758326217532157898e-02
7.850000000000000000e+01,1.528837323188781738e+00,2.049605399370193481e-01,2.232207208871841431e-01,4.675105512142181396e-01,2.716734409332275391e+00,8.114667534828186035e-01,1.345319032669067383e+00,4.314559325575828552e-02,6.077994704246520996e-01,1.470104977488517761e-02
7.860000000000000853e+01,1.596209406852722168e+00,2.143554538488388062e-01,2.250954657793045044e-01,4.331096708774566650e-01,2.598626613616943359e+00,9.444335699081420898e-01,1.423656702041625977e+00,5.019724741578102112e-02,6.484996676445007324e-01,1.253045722842216492e-02
7.870000000000000284e+01,1.664381861686706543e+00,2.246470302343368530e-01,2.281048893928527832e-01,4.011825919151306152e-01,2.442685365676879883e+00,1.086875915527343750e+00,1.505539178848266602e+00,5.809134989976882935e-02,6.917231678962707520e-01,1.101760379970073700e-02
7.879999999999999716e+01,1.733153939247131348e+00,2.358458191156387329e-01,2.326860576868057251e-01,3.713594675064086914e-01,2.257255315780639648e+00,1.235561013221740723e+00,1.590884208679199219e+00,6.692100316286087036e-02,7.374829649925231934e-01,1.014817785471677780e-02
7.890000000000000568e+01,1.802041769027709961e+00,2.483371049165725708e-01,2.387845367193222046e-01,3.435395359992980957e-01,2.045952081680297852e+00,1.385925769805908203e+00,1.679500818252563477e+00,7.686039805412292480e-02,7.858549952507019043e-01,9.945059195160865784e-03
7.900000000000000000e+01,1.870134711265563965e+00,2.628203034400939941e-01,2.463148534297943115e-01,3.176349103450775146e-01,1.815308332443237305e+00,1.517180800437927246e+00,1.771337151527404785e+00,8.794002979993820190e-02,8.369354605674743652e-01,1.044087205082178116e-02
7.910000000000000853e+01,1.936848521232604980e+00,2.793980836868286133e-01,2.551178336143493652e-01,2.934303879737854004e-01,1.588997125625610352e+00,1.616314291954040527e+00,1.866389393806457520e+00,1.001980155706405640e-01,8.909406065940856934e-01,1.172794587910175323e-02
7.920000000000000284e+01,2.001473426818847656e+00,2.982295155525207520e-01,2.651320993900299072e-01,2.708652913570404053e-01,1.379109144210815430e+00,1.684642314910888672e+00,1.964677095413208008e+00,1.136885583400726318e-01,9.478341341018676758e-01,1.373654510825872421e-02
7.929999999999999716e+01,2.061894655227661133e+00,3.209056854248046875e-01,2.763592898845672607e-01,2.499836534261703491e-01,1.190612316131591797e+00,1.720586180686950684e+00,2.065974473953247070e+00,1.285700947046279907e-01,1.007591843605041504e+00,1.640839874744415283e-02
7.940000000000000568e+01,2.116075992584228516e+00,3.484763801097869873e-01,2.886756956577301025e-01,2.306576073169708252e-01,1.022708177566528320e+00,1.730710744857788086e+00,2.170112133026123047e+00,1.448921710252761841e-01,1.070305585861206055e+00,1.976760663092136383e-02
7.950000000000000000e+01,2.162162542343139648e+00,3.813037276268005371e-01,3.018905818462371826e-01,2.127000391483306885e-01,8.754776120185852051e-01,1.718139767646789551e+00,2.276808738708496094e+00,1.626651585102081299e-01,1.136070132255554199e+00,2.383900247514247894e-02
7.960000000000000853e+01,2.198100566864013672e+00,4.197578132152557373e-01,3.159424364566802979e-01,1.961220502853393555e-01,7.486719489097595215e-01,1.685938119888305664e+00,2.385101079940795898e+00,1.828438490629196167e-01,1.204982638359069824e+00,2.864816971123218536e-02
7.970000000000000284e+01,2.220551490783691406e+00,4.654420614242553711e-01,3.307662904262542725e-01,1.808692365884780884e-01,6.417467594146728516e-01,1.637099027633666992e+00,2.492562532424926758e+00,2.073454111814498901e-01,1.277143359184265137e+00,3.422145172953605652e-02
7.979999999999999716e+01,2.226001977920532227e+00,5.194252729415893555e-01,3.462641537189483643e-01,1.667717099189758301e-01,5.532341003417968750e-01,1.575130343437194824e+00,2.596703052520751953e+00,2.370664477348327637e-01,1.352655172348022461e+00,4.058598726987838745e-02
7.990000000000000568e+01,2.211171865463256836e+00,5.820515751838684082e-01,3.623414039611816406e-01,1.536615043878555298e-01,4.810529351234436035e-01,1.503975510597229004e+00,2.691467523574829102e+00,2.763647735118865967e-01,1.431624412536621094e+00,4.776972904801368713e-02
8.000000000000000000e+01,2.172621250152587891e+00,6.535369157791137695e-01,3.789767324924468994e-01,1.415176242589950562e-01,4.234033823013305664e-01,1.427368164062500000e+00,2.772381305694580078e+00,3.270732760429382324e-01,1.514153361320495605e+00,5.579904466867446899e-02
8.010000000000000853e+01,2.106797218322753906e+00,7.339410781860351562e-01,3.961572051048278809e-01,1.303231120109558105e-01,3.743306994438171387e-01,1.349958539009094238e+00,2.834971904754638672e+00,3.901356160640716553e-01,1.600150942802429199e+00,6.472738087177276611e-02
8.020000000000000284e+01,2.014312982559204102e+00,8.220418095588684082e-01,4.142959117889404297e-01,1.202512979507446289e-01,3.327997028827667236e-01,1.272626519203186035e+00,2.874382734298706055e+00,4.663982093334197998e-01,1.689424276351928711e+00,7.476112246513366699e-02
8.029999999999999716e+01,1.900509834289550781e+00,9.155667424201965332e-01,4.334596097469329834e-01,1.111927628517150879e-01,2.982661128044128418e-01,1.195866584777832031e+00,2.885432004928588867e+00,5.566213130950927734e-01,1.781900167465209961e+00,8.593539893627166748e-02
8.040000000000000568e+01,1.766713261604309082e+00,1.012243270874023438e+00,4.543218612670898438e-01,1.030806750059127808e-01,2.687112092971801758e-01,1.120967268943786621e+00,2.862602710723876953e+00,6.613966822624206543e-01,1.877612829208374023e+00,9.829640388488769531e-02
8.050000000000000000e+01,1.616563916206359863e+00,1.106604814529418945e+00,4.773346781730651855e-01,9.572049230337142944e-02,2.430598735809326172e-01,1.048529505729675293e+00,2.800106763839721680e+00,7.811031341552734375e-01,1.976464629173278809e+00,1.119491085410118103e-01
8.060000000000000853e+01,1.463058590888977051e+00,1.182128071784973145e+00,5.022791028022766113e-01,8.902531117200851440e-02,2.211214154958724976e-01,9.786333441734313965e-01,2.692944765090942383e+00,9.149435758590698242e-01,2.078201770782470703e+00,1.270837336778640747e-01
8.070000000000000284e+01,1.317811250686645508e+00,1.238401293754577637e+00,5.292061567306518555e-01,8.302147686481475830e-02,2.026879191398620605e-01,9.113211035728454590e-01,2.543551683425903320e+00,1.059224843978881836e+00,2.182791948318481445e+00,1.436633318662643433e-01
8.079999999999999716e+01,1.183034062385559082e+00,1.276503324508666992e+00,5.581710338592529297e-01,7.773704826831817627e-02,1.876082271337509155e-01,8.466966152191162109e-01,2.361332654953002930e+00,1.211454987525939941e+00,2.290032386779785156e+00,1.616756618022918701e-01
8.090000000000000568e+01,1.062815427780151367e+00,1.292890071868896484e+00,5.892732143402099609e-01,7.319733500480651855e-02,1.758432537317276001e-01,7.851817011833190918e-01,2.152822732925415039e+00,1.366574168205261230e+00,2.398919820785522461e+00,1.820995807647705078e-01
8.100000000000000000e+01,9.572744965553283691e-01,1.291236758232116699e+00,6.227392554283142090e-01,6.934272497892379761e-02,1.671409904956817627e-01,7.270144820213317871e-01,1.919170260429382324e+00,1.512392401695251465e+00,2.506923913955688477e+00,2.069166600704193115e-01
8.110000000000000853e+01,8.655841946601867676e-01,1.275421380996704102e+00,6.586402058601379395e-01,6.616299599409103394e-02,1.612309664487838745e-01,6.721567511558532715e-01,1.681863307952880859e+00,1.624607801437377930e+00,2.611496448516845703e+00,2.371559888124465942e-01
8.120000000000000284e+01,7.865991592407226562e-01,1.248280525207519531e+00,6.970397830009460449e-01,6.367681175470352173e-02,1.571300774812698364e-01,6.209803223609924316e-01,1.459068059921264648e+00,1.706006526947021484e+00,2.706231355667114258e+00,2.772533595561981201e-01
8.129999999999999716e+01,7.187300324440002441e-01,1.212633252143859863e+00,7.378517389297485352e-01,6.181267648935317993e-02,1.544658839702606201e-01,5.734238028526306152e-01,1.257765889167785645e+00,1.752721071243286133e+00,2.786863327026367188e+00,3.288924396038055420e-01
8.140000000000000568e+01,6.593154668807983398e-01,1.171690344810485840e+00,7.811410427093505859e-01,6.058454141020774841e-02,1.531403064727783203e-01,5.292647480964660645e-01,1.077718496322631836e+00,1.771466135978698730e+00,2.848900556564331055e+00,3.930353522300720215e-01
8.150000000000000000e+01,6.077281236648559570e-01,1.126710414886474609e+00,8.270841836929321289e-01,6.006630510091781616e-02,1.530318111181259155e-01,4.882974922657012939e-01,9.189948439598083496e-01,1.765774488449096680e+00,2.887345790863037109e+00,4.705148637294769287e-01
8.160000000000000853e+01,5.635522007942199707e-01,1.078658342361450195e+00,8.757734298706054688e-01,6.028938293457031250e-02,1.540370583534240723e-01,4.503261148929595947e-01,7.814488410949707031e-01,1.738820672035217285e+00,2.896962404251098633e+00,5.620896220207214355e-01
8.170000000000000284e+01,5.263449549674987793e-01,1.028414011001586914e+00,9.272833466529846191e-01,6.127234548330307007e-02,1.560794264078140259e-01,4.151636660099029541e-01,6.646130084991455078e-01,1.693719387054443359e+00,2.872179031372070312e+00,6.683465838432312012e-01
8.179999999999999716e+01,4.955360293388366699e-01,9.768541455268859863e-01,9.815158843994140625e-01,6.290741264820098877e-02,1.592642813920974731e-01,3.824674189090728760e-01,5.676020383834838867e-01,1.633621215820312500e+00,2.807152748107910156e+00,7.896555066108703613e-01
8.190000000000000568e+01,4.698132276535034180e-01,9.252852201461791992e-01,1.038504600524902344e+00,6.517933309078216553e-02,1.640627384185791016e-01,3.519187867641448975e-01,4.880986809730529785e-01,1.562929034233093262e+00,2.697067022323608398e+00,9.250240325927734375e-01
8.200000000000000000e+01,4.483940005302429199e-01,8.744403123855590820e-01,1.098338127136230469e+00,6.811130791902542114e-02,1.704165339469909668e-01,3.234250545501708984e-01,4.251074492931365967e-01,1.485330581665039062e+00,2.544811487197875977e+00,1.070780754089355469e+00
8.210000000000000853e+01,4.299213886260986328e-01,8.253037929534912109e-01,1.161107778549194336e+00,7.172726839780807495e-02,1.782402396202087402e-01,2.968998551368713379e-01,3.727223873138427734e-01,1.405654072761535645e+00,2.360104322433471680e+00,1.224262356758117676e+00
8.220000000000000284e+01,4.141378700733184814e-01,7.780079245567321777e-01,1.226907134056091309e+00,7.605186104774475098e-02,1.874516308307647705e-01,2.722596824169158936e-01,3.282247483730316162e-01,1.325939416885375977e+00,2.149015903472900391e+00,1.380466222763061523e+00
8.229999999999999716e+01,4.009012877941131592e-01,7.325926423072814941e-01,1.295729875564575195e+00,8.119457960128784180e-02,1.979028880596160889e-01,2.493072301149368286e-01,2.910911738872528076e-01,1.246684908866882324e+00,1.913070321083068848e+00,1.525853514671325684e+00
8.240000000000000568e+01,3.900703489780426025e-01,6.890876889228820801e-01,1.367539286613464355e+00,8.727446198463439941e-02,2.094329744577407837e-01,2.278431355953216553e-01,2.597211897373199463e-01,1.168962836265563965e+00,1.674710035324096680e+00,1.637206554412841797e+00
8.250000000000000000e+01,3.815055489540100098e-01,6.475134491920471191e-01,1.442381739616394043e+00,9.433365613222122192e-02,2.218764722347259521e-01,2.077371031045913696e-01,2.324176281690597534e-01,1.093753576278686523e+00,1.451458096504211426e+00,1.717375397682189941e+00
8.260000000000000853e+01,3.750692605972290039e-01,6.078814864158630371e-01,1.520301580429077148e+00,1.024150103330612183e-01,2.350834012031555176e-01,1.888632923364639282e-01,2.089538276195526123e-01,1.021107316017150879e+00,1.249984383583068848e+00,1.762810468673706055e+00
8.270000000000000284e+01,3.706260621547698975e-01,5.701952576637268066e-01,1.601339817047119141e+00,1.115620508790016174e-01,2.489963620901107788e-01,1.711650639772415161e-01,1.891146600246429443e-01,9.510661363601684570e-01,1.069864630699157715e+00,1.780382394790649414e+00
8.279999999999999716e+01,3.680432736873626709e-01,5.344506502151489258e-01,1.685535192489624023e+00,1.218189671635627747e-01,2.636314630508422852e-01,1.546958982944488525e-01,1.727212518453598022e-01,8.837166428565979004e-01,9.112039208412170410e-01,1.773522615432739258e+00
8.290000000000000568e+01,3.671911656856536865e-01,5.006364583969116211e-01,1.772922754287719727e+00,1.332305669784545898e-01,2.790410220623016357e-01,1.395677626132965088e-01,1.595657020807266235e-01,8.192989826202392578e-01,7.738376259803771973e-01,1.745423674583435059e+00
8.300000000000000000e+01,3.679431974887847900e-01,4.687350988388061523e-01,1.863534092903137207e+00,1.458420306444168091e-01,2.951101362705230713e-01,1.255731582641601562e-01,1.495956182479858398e-01,7.583056688308715820e-01,6.572808623313903809e-01,1.699216127395629883e+00
8.310000000000000853e+01,3.703997731208801270e-01,4.387200176715850830e-01,1.957064270973205566e+00,1.596747934818267822e-01,3.117623031139373779e-01,1.125780716538429260e-01,1.426070928573608398e-01,7.007233500480651855e-01,5.606080889701843262e-01,1.638084888458251953e+00
8.320000000000000284e+01,3.744667172431945801e-01,4.105822443962097168e-01,2.052746295928955078e+00,1.747523993253707886e-01,3.289758265018463135e-01,1.005585640668869019e-01,1.376339942216873169e-01,6.469134688377380371e-01,4.815435707569122314e-01,1.566542148590087891e+00
8.329999999999999716e+01,3.799924254417419434e-01,3.842433989048004150e-01,2.149520874023437500e+00,1.911178380250930786e-01,3.468652665615081787e-01,8.955776691436767578e-02,1.341693103313446045e-01,5.968905091285705566e-01,4.189738631248474121e-01,1.488266825675964355e+00
8.340000000000000568e+01,3.869050741195678711e-01,3.596548736095428467e-01,2.246357440948486328e+00,2.097550630569458008e-01,3.659495711326599121e-01,7.982173562049865723e-02,1.321107447147369385e-01,5.504218339920043945e-01,3.668354749679565430e-01,1.408083438873291016e+00
8.350000000000000000e+01,3.951671123504638672e-01,3.368276059627532959e-01,2.341641664505004883e+00,2.322841733694076538e-01,3.865541219711303711e-01,7.126482576131820679e-02,1.313357055187225342e-01,5.072919130325317383e-01,3.225960135459899902e-01,1.327897787094116211e+00
8.360000000000000853e+01,4.047725200653076172e-01,3.158582150936126709e-01,2.433649778366088867e+00,2.594133019447326660e-01,4.092104732990264893e-01,6.353171914815902710e-02,1.317303478717803955e-01,4.672966301441192627e-01,2.857294082641601562e-01,1.248208165168762207e+00
8.370000000000000284e+01,4.157024621963500977e-01,2.967881560325622559e-01,2.518436193466186523e+00,2.935203015804290771e-01,4.337826967239379883e-01,5.641736090183258057e-02,1.332144737243652344e-01,4.302407503128051758e-01,2.544642388820648193e-01,1.170180916786193848e+00
8.379999999999999716e+01,4.278837740421295166e-01,2.795534431934356689e-01,2.591348886489868164e+00,3.373796641826629639e-01,4.601629376411437988e-01,4.988802596926689148e-02,1.357101351022720337e-01,3.959047794342041016e-01,2.272723019123077393e-01,1.094687342643737793e+00
8.390000000000000568e+01,4.412484169006347656e-01,2.640996873378753662e-01,2.648407936096191406e+00,3.920415341854095459e-01,4.885099232196807861e-01,4.403491690754890442e-02,1.396047621965408325e-01,3.638594746589660645e-01,2.039280980825424194e-01,1.021775364875793457e+00
8.400000000000000000e+01,4.555731415748596191e-01,2.501556575298309326e-01,2.685400962829589844e+00,4.583001434803009033e-01,5.189295411109924316e-01,3.891276195645332336e-02,1.451191902160644531e-01,3.339382410049438477e-01,1.842116564512252808e-01,9.514818191528320312e-01
8.410000000000000853e+01,4.706384241580963135e-01,2.374142557382583618e-01,2.697777271270751953e+00,5.368397831916809082e-01,5.517437458038330078e-01,3.458683192729949951e-02,1.521653383970260620e-01,3.060521781444549561e-01,1.679392606019973755e-01,8.838918209075927734e-01
8.420000000000000284e+01,4.863223433494567871e-01,2.257496118545532227e-01,2.680687665939331055e+00,6.281996369361877441e-01,5.870085358619689941e-01,3.098980151116847992e-02,1.606590449810028076e-01,2.801158428192138672e-01,1.548808813095092773e-01,8.192701935768127441e-01
8.429999999999999716e+01,5.024853944778442383e-01,2.148996889591217041e-01,2.629036188125610352e+00,7.327341437339782715e-01,6.247503757476806641e-01,2.808032929897308350e-02,1.705216914415359497e-01,2.560463547706604004e-01,1.450004428625106812e-01,7.580803036689758301e-01
8.440000000000000568e+01,5.191577076911926270e-01,2.048207819461822510e-01,2.537769317626953125e+00,8.502926230430603027e-01,6.650714874267578125e-01,2.588857524096965790e-02,1.815820634365081787e-01,2.336177825927734375e-01,1.380843073129653931e-01,7.003328204154968262e-01
8.450000000000000000e+01,5.367599725723266602e-01,1.957192271947860718e-01,2.408117294311523438e+00,9.776484370231628418e-01,7.078801393508911133e-01,2.433918416500091553e-02,1.935660839080810547e-01,2.125197649002075195e-01,1.331071108579635620e-01,6.464191079139709473e-01
8.460000000000000853e+01,5.554643273353576660e-01,1.875566542148590088e-01,2.247678756713867188e+00,1.112786650657653809e+00,7.532057762145996094e-01,2.342808060348033905e-02,2.063381224870681763e-01,1.926703602075576782e-01,1.296412497758865356e-01,5.962996482849121094e-01
8.470000000000000284e+01,5.761392116546630859e-01,1.801514625549316406e-01,2.062640666961669922e+00,1.251202583312988281e+00,8.011245131492614746e-01,2.317829430103302002e-02,2.198399454355239868e-01,1.740381717681884766e-01,1.275839954614639282e-01,5.497414469718933105e-01
8.479999999999999716e+01,5.988632440567016602e-01,1.734527647495269775e-01,1.854288697242736816e+00,1.384770631790161133e+00,8.518123030662536621e-01,2.366255596280097961e-02,2.340420484542846680e-01,1.565887182950973511e-01,1.268078386783599854e-01,5.065291523933410645e-01
8.490000000000000568e+01,6.234641075134277344e-01,1.674070954322814941e-01,1.640202164649963379e+00,1.489407896995544434e+00,9.054214954376220703e-01,2.493996359407901764e-02,2.489469200372695923e-01,1.403435319662094116e-01,1.272035837173461914e-01,4.664575755596160889e-01
8.500000000000000000e+01,6.500350236892700195e-01,1.620688438415527344e-01,1.437729001045227051e+00,1.566955804824829102e+00,9.618622064590454102e-01,2.690757811069488525e-02,2.646116912364959717e-01,1.254204511642456055e-01,1.286909133195877075e-01,4.293310046195983887e-01
8.510000000000000853e+01,6.785452365875244141e-01,1.573584973812103271e-01,1.253416895866394043e+00,1.613853931427001953e+00,1.021146655082702637e+00,2.953357994556427002e-02,2.809161245822906494e-01,1.115956306457519531e-01,1.311908513307571411e-01,3.949285745620727539e-01
8.520000000000000284e+01,7.090125679969787598e-01,1.532502174377441406e-01,1.088804483413696289e+00,1.633767724037170410e+00,1.083366036415100098e+00,3.284190222620964050e-02,2.978015244007110596e-01,9.877002239227294922e-02,1.350872814655303955e-01,3.628197610378265381e-01
8.529999999999999716e+01,7.417352795600891113e-01,1.498049795627593994e-01,9.433905482292175293e-01,1.631304502487182617e+00,1.148614525794982910e+00,3.685720264911651611e-02,3.152461647987365723e-01,8.691961318254470825e-02,1.406066864728927612e-01,3.328390717506408691e-01
8.540000000000000568e+01,7.768443822860717773e-01,1.470258682966232300e-01,8.170838356018066406e-01,1.609327316284179688e+00,1.216988563537597656e+00,4.160488024353981018e-02,3.335073590278625488e-01,7.615792751312255859e-02,1.476607769727706909e-01,3.048974573612213135e-01
8.550000000000000000e+01,8.142818212509155273e-01,1.448581367731094360e-01,7.094979286193847656e-01,1.570650696754455566e+00,1.288587450981140137e+00,4.711109399795532227e-02,3.530138432979583740e-01,6.668569147586822510e-02,1.561674475669860840e-01,2.789101600646972656e-01
8.560000000000000853e+01,8.541054129600524902e-01,1.433417797088623047e-01,6.195945739746093750e-01,1.518377065658569336e+00,1.363513708114624023e+00,5.340278893709182739e-02,3.743820190429687500e-01,5.838799476623535156e-02,1.660476773977279663e-01,2.547954022884368896e-01
8.570000000000000284e+01,8.960667252540588379e-01,1.427642256021499634e-01,5.451729297637939453e-01,1.456274628639221191e+00,1.441872835159301758e+00,6.050772964954376221e-02,3.978332877159118652e-01,5.086038634181022644e-02,1.771298646926879883e-01,2.323324978351593018e-01
8.579999999999999716e+01,9.400454163551330566e-01,1.432621031999588013e-01,4.846048653125762939e-01,1.387102723121643066e+00,1.523693919181823730e+00,6.852005422115325928e-02,4.231354296207427979e-01,4.392787814140319824e-02,1.891226470470428467e-01,2.111952751874923706e-01
8.590000000000000568e+01,9.861019849777221680e-01,1.446769833564758301e-01,4.338541030883789062e-01,1.315391063690185547e+00,1.608833670616149902e+00,7.763534039258956909e-02,4.502547383308410645e-01,3.758312016725540161e-02,2.018900364637374878e-01,1.912866681814193726e-01
8.600000000000000000e+01,1.034391283988952637e+00,1.467187851667404175e-01,3.905200660228729248e-01,1.243329882621765137e+00,1.697219967842102051e+00,8.786839991807937622e-02,4.792511761188507080e-01,3.185877576470375061e-02,2.153889387845993042e-01,1.725978553295135498e-01
8.610000000000000853e+01,1.084958434104919434e+00,1.494149267673492432e-01,3.540453910827636719e-01,1.171486854553222656e+00,1.788868427276611328e+00,9.925851225852966309e-02,5.103813409805297852e-01,2.687334269285202026e-02,2.295898050069808960e-01,1.550941914319992065e-01
8.620000000000000284e+01,1.137846112251281738e+00,1.527974307537078857e-01,3.236590027809143066e-01,1.100492715835571289e+00,1.883719444274902344e+00,1.118327006697654724e-01,5.440075993537902832e-01,2.270622365176677704e-02,2.444853186607360840e-01,1.387799531221389771e-01
8.629999999999999716e+01,1.193095207214355469e+00,1.568989455699920654e-01,2.973056137561798096e-01,1.031620264053344727e+00,1.981791734695434570e+00,1.256351470947265625e-01,5.801080465316772461e-01,1.927118562161922455e-02,2.601392567157745361e-01,1.237852796912193298e-01
8.640000000000000568e+01,1.250744938850402832e+00,1.617527157068252563e-01,2.746018171310424805e-01,9.651496410369873047e-01,2.083052873611450195e+00,1.407262831926345825e-01,6.186816692352294922e-01,1.652256585657596588e-02,2.764387428760528564e-01,1.099033281207084656e-01
8.650000000000000000e+01,1.310832977294921875e+00,1.673926413059234619e-01,2.554841041564941406e-01,9.012884497642517090e-01,2.186887979507446289e+00,1.571734845638275146e-01,6.598317027091979980e-01,1.448772102594375610e-02,2.933205366134643555e-01,9.702263772487640381e-02
8.660000000000000853e+01,1.373394966125488281e+00,1.738531589508056641e-01,2.397597432136535645e-01,8.400860428810119629e-01,2.292735338211059570e+00,1.753552109003067017e-01,7.034858465194702148e-01,1.309572439640760422e-02,3.107631504535675049e-01,8.511923253536224365e-02
8.670000000000000284e+01,1.438464283943176270e+00,1.811692416667938232e-01,2.272343188524246216e-01,7.815775871276855469e-01,2.398892164230346680e+00,1.968166530132293701e-01,7.496880292892456055e-01,1.235080417245626450e-02,3.290007710456848145e-01,7.429528981447219849e-02
8.679999999999999716e+01,1.505717635154724121e+00,1.893625855445861816e-01,2.177168577909469604e-01,7.258644104003906250e-01,2.503230333328247070e+00,2.227136790752410889e-01,7.985145449638366699e-01,1.227593142539262772e-02,3.484801054000854492e-01,6.476136296987533569e-02
8.690000000000000568e+01,1.574823617935180664e+00,1.984498053789138794e-01,2.109629660844802856e-01,6.731856465339660645e-01,2.602404117584228516e+00,2.548934817314147949e-01,8.500947356224060059e-01,1.292038708925247192e-02,3.698104918003082275e-01,5.642742663621902466e-02
8.700000000000000000e+01,1.645586848258972168e+00,2.084562480449676514e-01,2.067296952009201050e-01,6.235437393188476562e-01,2.690599918365478516e+00,2.973758280277252197e-01,9.046234488487243652e-01,1.436299365013837814e-02,3.932567536830902100e-01,4.888895899057388306e-02
8.710000000000000853e+01,1.717218637466430664e+00,2.194046378135681152e-01,2.041594237089157104e-01,5.772529244422912598e-01,2.763628959655761719e+00,3.513345420360565186e-01,9.620054960250854492e-01,1.649555750191211700e-02,4.185499846935272217e-01,4.194289818406105042e-02
8.720000000000000284e+01,1.789450407028198242e+00,2.313062846660614014e-01,2.028925269842147827e-01,5.342698097229003906e-01,2.817002296447753906e+00,4.176628589630126953e-01,1.022266387939453125e+00,1.929530501365661621e-02,4.456576108932495117e-01,3.558321669697761536e-02
8.729999999999999716e+01,1.861721038818359375e+00,2.446252852678298950e-01,2.028395831584930420e-01,4.943908452987670898e-01,2.845882415771484375e+00,4.971872866153717041e-01,1.085498332977294922e+00,2.278645522892475128e-02,4.746216535568237305e-01,2.983138337731361389e-02
8.740000000000000568e+01,1.933092832565307617e+00,2.600520551204681396e-01,2.038949131965637207e-01,4.574272632598876953e-01,2.845076084136962891e+00,5.905949473381042480e-01,1.151796460151672363e+00,2.699395641684532166e-02,5.056907534599304199e-01,2.480361983180046082e-02
8.750000000000000000e+01,2.002951622009277344e+00,2.776875793933868408e-01,2.059601396322250366e-01,4.232004284858703613e-01,2.809084415435791016e+00,6.983926892280578613e-01,1.221258521080017090e+00,3.194350749254226685e-02,5.392544269561767578e-01,2.059499174356460571e-02
8.760000000000000853e+01,2.070305824279785156e+00,2.981174290180206299e-01,2.092364579439163208e-01,3.913775682449340820e-01,2.732117414474487305e+00,8.208797574043273926e-01,1.293985247611999512e+00,3.766158223152160645e-02,5.753068923950195312e-01,1.713243313133716583e-02
8.770000000000000284e+01,2.132579803466796875e+00,3.232586681842803955e-01,2.141077071428298950e-01,3.616497814655303955e-01,2.610996246337890625e+00,9.558944702148437500e-01,1.370080351829528809e+00,4.417544975876808167e-02,6.138306260108947754e-01,1.435547415167093277e-02
8.779999999999999716e+01,2.187810659408569336e+00,3.536567687988281250e-01,2.204945385456085205e-01,3.339272439479827881e-01,2.451866388320922852e+00,1.100458145141601562e+00,1.449650049209594727e+00,5.151319876313209534e-02,6.549199223518371582e-01,1.229071151465177536e-02
8.790000000000000568e+01,2.233998060226440430e+00,3.896883130073547363e-01,2.283135950565338135e-01,3.081256449222564697e-01,2.263398170471191406e+00,1.251048207283020020e+00,1.532788991928100586e+00,5.969981849193572998e-02,6.985216736793518066e-01,1.087373495101928711e-02
8.800000000000000000e+01,2.268100976943969727e+00,4.327074289321899414e-01,2.374217808246612549e-01,2.840571105480194092e-01,2.048704147338867188e+00,1.403113961219787598e+00,1.619306921958923340e+00,6.887418776750564575e-02,7.446711063385009766e-01,1.010360009968280792e-02
8.810000000000000853e+01,2.286313295364379883e+00,4.842569231986999512e-01,2.477086186408996582e-01,2.615811228752136230e-01,1.815140247344970703e+00,1.534447789192199707e+00,1.709089159965515137e+00,7.917206734418869019e-02,7.934443354606628418e-01,1.000327430665493011e-02
8.820000000000000284e+01,2.285277605056762695e+00,5.447778105735778809e-01,2.591949999332427979e-01,2.407721728086471558e-01,1.586792469024658203e+00,1.633543848991394043e+00,1.802073001861572266e+00,9.061887860298156738e-02,8.449524641036987305e-01,1.061281748116016388e-02
8.829999999999999716e+01,2.261440515518188477e+00,6.145939230918884277e-01,2.716896235942840576e-01,2.214353680610656738e-01,1.375433683395385742e+00,1.701080441474914551e+00,1.898292660713195801e+00,1.032610312104225159e-01,8.994054198265075684e-01,1.201985217630863190e-02
8.840000000000000568e+01,2.211092472076416016e+00,6.938830614089965820e-01,2.850198149681091309e-01,2.033946365118026733e-01,1.185665845870971680e+00,1.736298441886901855e+00,1.997668743133544922e+00,1.171905919909477234e-01,9.567257165908813477e-01,1.412724610418081284e-02
8.850000000000000000e+01,2.130646467208862305e+00,7.825037837028503418e-01,2.991245090961456299e-01,1.866537779569625854e-01,1.016720056533813477e+00,1.745559930801391602e+00,2.099967718124389648e+00,1.325824707746505737e-01,1.016923904418945312e+00,1.690148748457431793e-02
8.860000000000000853e+01,2.025054216384887695e+00,8.779577612876892090e-01,3.140074908733367920e-01,1.712480187416076660e-01,8.686751723289489746e-01,1.731996297836303711e+00,2.205023050308227539e+00,1.493709087371826172e-01,1.080092191696166992e+00,2.036678604781627655e-02
8.870000000000000284e+01,1.896842718124389648e+00,9.786343574523925781e-01,3.295827507972717285e-01,1.570322811603546143e-01,7.412670254707336426e-01,1.698705315589904785e+00,2.312570571899414062e+00,1.677594631910324097e-01,1.146325588226318359e+00,2.454807609319686890e-02
8.879999999999999716e+01,1.749640464782714844e+00,1.081094980239868164e+00,3.457424938678741455e-01,1.438124030828475952e-01,6.339341402053833008e-01,1.648709654808044434e+00,2.421103715896606445e+00,1.891312897205352783e-01,1.215721964836120605e+00,2.947106212377548218e-02
8.890000000000000568e+01,1.588293790817260742e+00,1.174803256988525391e+00,3.624643981456756592e-01,1.315654218196868896e-01,5.451874136924743652e-01,1.585546970367431641e+00,2.528196811676025391e+00,2.150672823190689087e-01,1.288382053375244141e+00,3.516221046447753906e-02
8.900000000000000000e+01,1.429315328598022461e+00,1.246393799781799316e+00,3.797341883182525635e-01,1.202736720442771912e-01,4.730019867420196533e-01,1.513302683830261230e+00,2.630439519882202148e+00,2.473031580448150635e-01,1.364409089088439941e+00,4.164877533912658691e-02
8.910000000000000853e+01,1.280342459678649902e+00,1.298507094383239746e+00,3.979848921298980713e-01,1.101394444704055786e-01,4.154248833656311035e-01,1.435772776603698730e+00,2.721619129180908203e+00,2.900560200214385986e-01,1.443909645080566406e+00,4.895883426070213318e-02
8.920000000000000284e+01,1.144188404083251953e+00,1.329726099967956543e+00,4.173229336738586426e-01,1.010882556438446045e-01,3.664199709892272949e-01,1.357516050338745117e+00,2.797666788101196289e+00,3.445698320865631104e-01,1.526977181434631348e+00,5.711534246802330017e-02
8.929999999999999716e+01,1.024052500724792480e+00,1.338744521141052246e+00,4.383079111576080322e-01,9.292043000459671021e-02,3.249989151954650879e-01,1.279376029968261719e+00,2.853897571563720703e+00,4.117317199707031250e-01,1.613476395606994629e+00,6.620264053344726562e-02
8.940000000000000568e+01,9.186240434646606445e-01,1.331302285194396973e+00,4.614233374595642090e-01,8.549764752388000488e-02,2.905761599540710449e-01,1.201869368553161621e+00,2.885347366333007812e+00,4.923762679100036621e-01,1.703235268592834473e+00,7.640756666660308838e-02
8.950000000000000000e+01,8.276231884956359863e-01,1.309813261032104492e+00,4.864835143089294434e-01,7.874423265457153320e-02,2.610158026218414307e-01,1.126344799995422363e+00,2.886712789535522461e+00,5.872191190719604492e-01,1.796196579933166504e+00,8.775885403156280518e-02
8.960000000000000853e+01,7.496433258056640625e-01,1.277344346046447754e+00,5.135120153427124023e-01,7.267615199089050293e-02,2.353766560554504395e-01,1.053302407264709473e+00,2.852372407913208008e+00,6.967935562133789062e-01,1.892400979995727539e+00,1.003042683005332947e-01
8.970000000000000284e+01,6.831071376800537109e-01,1.236664414405822754e+00,5.425545573234558105e-01,6.731776148080825806e-02,2.134572565555572510e-01,9.828094840049743652e-01,2.776411771774291992e+00,8.214214444160461426e-01,1.991694331169128418e+00,1.141733154654502869e-01
8.979999999999999716e+01,6.252158880233764648e-01,1.191069364547729492e+00,5.737596154212951660e-01,6.271550804376602173e-02,1.950669139623641968e-01,9.149318337440490723e-01,2.655307531356811523e+00,9.590662717819213867e-01,2.093869924545288086e+00,1.295355260372161865e-01
8.990000000000000568e+01,5.753231644630432129e-01,1.141802787780761719e+00,6.073795557022094727e-01,5.883427709341049194e-02,1.800155788660049438e-01,8.497375845909118652e-01,2.494563579559326172e+00,1.106587409973144531e+00,2.198865175247192383e+00,1.463118344545364380e-01
9.000000000000000000e+01,5.329744815826416016e-01,1.089829683303833008e+00,6.434467434883117676e-01,5.563124269247055054e-02,1.682550311088562012e-01,7.877042889595031738e-01,2.303763389587402344e+00,1.260454177856445312e+00,2.306471347808837891e+00,1.645926982164382935e-01
9.010000000000000853e+01,4.976770281791687012e-01,1.036037564277648926e+00,6.820335388183593750e-01,5.313026160001754761e-02,1.595793962478637695e-01,7.290577292442321777e-01,2.086286544799804688e+00,1.416150569915771484e+00,2.415382862091064453e+00,1.855882704257965088e-01
9.020000000000000284e+01,4.681348204612731934e-01,9.818001389503479004e-01,7.230669856071472168e-01,5.126773938536643982e-02,1.536681354045867920e-01,6.737822294235229492e-01,1.848073601722717285e+00,1.552622079849243164e+00,2.523081541061401367e+00,2.111101746559143066e-01
9.029999999999999716e+01,4.435523450374603271e-01,9.279328584671020508e-01,7.665510773658752441e-01,5.002495273947715759e-02,1.494957804679870605e-01,6.222653388977050781e-01,1.613713502883911133e+00,1.655736684799194336e+00,2.626590728759765625e+00,2.425632327795028687e-01
9.040000000000000568e+01,4.226706624031066895e-01,8.754329681396484375e-01,8.126460909843444824e-01,4.946745932102203369e-02,1.467694789171218872e-01,5.743913054466247559e-01,1.396498680114746094e+00,1.726644754409790039e+00,2.719421148300170898e+00,2.843399643898010254e-01
9.050000000000000000e+01,4.046859145164489746e-01,8.248375058174133301e-01,8.615000247955322266e-01,4.965441301465034485e-02,1.453896015882492065e-01,5.299361944198608398e-01,1.201261520385742188e+00,1.764374732971191406e+00,2.797541379928588867e+00,3.378237187862396240e-01
9.060000000000000853e+01,3.894485533237457275e-01,7.761937975883483887e-01,9.131996631622314453e-01,5.061331391334533691e-02,1.452292501926422119e-01,4.886935353279113770e-01,1.027288198471069336e+00,1.775377869606018066e+00,2.856311798095703125e+00,4.039362072944641113e-01
9.070000000000000284e+01,3.768099844455718994e-01,7.295385003089904785e-01,9.676687717437744141e-01,5.225204676389694214e-02,1.461899280548095703e-01,4.504653513431549072e-01,8.746806383132934570e-01,1.762858629226684570e+00,2.890719413757324219e+00,4.835093021392822266e-01
9.079999999999999716e+01,3.666228652000427246e-01,6.848979592323303223e-01,1.024906516075134277e+00,5.453046783804893494e-02,1.481944620609283447e-01,4.150636494159698486e-01,7.431892752647399902e-01,1.729985475540161133e+00,2.895473241806030273e+00,5.772783756256103516e-01
9.090000000000000568e+01,3.587417900562286377e-01,6.422889232635498047e-01,1.085001587867736816e+00,5.747190490365028381e-02,1.513186842203140259e-01,3.821547329425811768e-01,6.322575211524963379e-01,1.679853558540344238e+00,2.864956140518188477e+00,6.858003139495849609e-01
9.100000000000000000e+01,3.530235588550567627e-01,6.017194390296936035e-01,1.148045897483825684e+00,6.110036745667457581e-02,1.560511738061904907e-01,3.514061868190765381e-01,5.406014323234558105e-01,1.615881681442260742e+00,2.793290376663208008e+00,8.094076514244079590e-01
9.110000000000000853e+01,3.493275046348571777e-01,5.631892085075378418e-01,1.214133501052856445e+00,6.544062495231628418e-02,1.623481065034866333e-01,3.227232098579406738e-01,4.661306142807006836e-01,1.542599081993103027e+00,2.676306247711181641e+00,9.465365409851074219e-01
9.120000000000000284e+01,3.475159406661987305e-01,5.266901254653930664e-01,1.283361554145812988e+00,7.051815092563629150e-02,1.701237112283706665e-01,2.960191071033477783e-01,4.070582091808319092e-01,1.463634490966796875e+00,2.518507719039916992e+00,1.093731999397277832e+00
9.129999999999999716e+01,3.474555909633636475e-01,4.922138750553131104e-01,1.355762720108032227e+00,7.641440629959106445e-02,1.792955994606018066e-01,2.712103128433227539e-01,3.570731282234191895e-01,1.383708834648132324e+00,2.329677820205688477e+00,1.247864603996276855e+00
9.140000000000000568e+01,3.489757180213928223e-01,4.597838521003723145e-01,1.431255817413330078e+00,8.329272270202636719e-02,1.897359788417816162e-01,2.481340020895004272e-01,3.148292899131774902e-01,1.303906321525573730e+00,2.114315748214721680e+00,1.404228448867797852e+00
9.150000000000000000e+01,3.517979085445404053e-01,4.296100735664367676e-01,1.509881377220153809e+00,9.120157361030578613e-02,2.012490034103393555e-01,2.265391796827316284e-01,2.797266542911529541e-01,1.224756121635437012e+00,1.876259922981262207e+00,1.544821500778198242e+00
9.160000000000000853e+01,3.561464548110961914e-01,4.014222323894500732e-01,1.591682195663452148e+00,1.001852601766586304e-01,2.136512249708175659e-01,2.062629163265228271e-01,2.495822161436080933e-01,1.147635221481323242e+00,1.639613032341003418e+00,1.651440858840942383e+00
9.170000000000000284e+01,3.619607686996459961e-01,3.750773966312408447e-01,1.676698565483093262e+00,1.102887466549873352e-01,2.268151938915252686e-01,1.872232556343078613e-01,2.234406024217605591e-01,1.073050737380981445e+00,1.419413208961486816e+00,1.726256489753723145e+00
9.179999999999999716e+01,3.691653013229370117e-01,3.505264222621917725e-01,1.764967560768127441e+00,1.215575039386749268e-01,2.406894564628601074e-01,1.693754643201828003e-01,2.010783404111862183e-01,1.001047372817993164e+00,1.221225500106811523e+00,1.767114162445068359e+00
9.190000000000000568e+01,3.776602745056152344e-01,3.277142047882080078e-01,1.856452107429504395e+00,1.340116411447525024e-01,2.552678585052490234e-01,1.527239382266998291e-01,1.822860240936279297e-01,9.316706657409667969e-01,1.044371604919433594e+00,1.780766248703002930e+00
9.200000000000000000e+01,3.874517381191253662e-01,3.066932260990142822e-01,1.951122999191284180e+00,1.476785093545913696e-01,2.706172168254852295e-01,1.374052464962005615e-01,1.668850481510162354e-01,8.650249838829040527e-01,8.889731764793395996e-01,1.770475149154663086e+00
9.210000000000000853e+01,3.985500633716583252e-01,2.875176370143890381e-01,2.048383235931396484e+00,1.626033782958984375e-01,2.866505086421966553e-01,1.232661679387092590e-01,1.546741724014282227e-01,8.014873266220092773e-01,7.548139691352844238e-01,1.739426851272583008e+00
9.220000000000000284e+01,4.108929634094238281e-01,2.701350450515747070e-01,2.147488117218017578e+00,1.788404434919357300e-01,3.032705485820770264e-01,1.101314127445220947e-01,1.456184238195419312e-01,7.414023876190185547e-01,6.413646340370178223e-01,1.690738201141357422e+00
9.229999999999999716e+01,4.244004786014556885e-01,2.545050680637359619e-01,2.247345209121704102e+00,1.968887448310852051e-01,3.204555809497833252e-01,9.797693789005279541e-02,1.393537074327468872e-01,6.847910881042480469e-01,5.475121736526489258e-01,1.627714633941650391e+00
9.240000000000000568e+01,4.388255178928375244e-01,2.403609901666641235e-01,2.346205472946166992e+00,2.186078727245330811e-01,3.382758796215057373e-01,8.682410418987274170e-02,1.348212659358978271e-01,6.320502758026123047e-01,4.710579812526702881e-01,1.554951906204223633e+00
9.250000000000000000e+01,4.539723396301269531e-01,2.274080812931060791e-01,2.442576408386230469e+00,2.446191310882568359e-01,3.572609126567840576e-01,7.692240178585052490e-02,1.317683756351470947e-01,5.830311775207519531e-01,4.105480015277862549e-01,1.476049900054931641e+00
9.260000000000000853e+01,4.697056710720062256e-01,2.155113518238067627e-01,2.532860040664672852e+00,2.770927250385284424e-01,3.777258992195129395e-01,6.824170053005218506e-02,1.300918012857437134e-01,5.375053286552429199e-01,3.596451878547668457e-01,1.395835876464843750e+00
9.270000000000000284e+01,4.859558045864105225e-01,2.045287489891052246e-01,2.612090110778808594e+00,3.192096352577209473e-01,4.002395570278167725e-01,6.043809652328491211e-02,1.296593099832534790e-01,4.952620267868041992e-01,3.165607452392578125e-01,1.315698981285095215e+00
9.279999999999999716e+01,5.027138590812683105e-01,1.943211853504180908e-01,2.676180839538574219e+00,3.722085654735565186e-01,4.247114360332489014e-01,5.327221378684043884e-02,1.303738504648208618e-01,4.560985267162322998e-01,2.807383239269256592e-01,1.236147284507751465e+00
9.290000000000000568e+01,5.204041004180908203e-01,1.850959658622741699e-01,2.720896005630493164e+00,4.369353950023651123e-01,4.509860575199127197e-01,4.668782651424407959e-02,1.321566700935363770e-01,4.198228120803833008e-01,2.501075863838195801e-01,1.158505082130432129e+00
9.300000000000000000e+01,5.391851067543029785e-01,1.768388748168945312e-01,2.741641998291015625e+00,5.141329765319824219e-01,4.791504740715026855e-01,4.073363170027732849e-02,1.349818855524063110e-01,3.861581981182098389e-01,2.235153615474700928e-01,1.083404302597045898e+00
9.310000000000000853e+01,5.599312782287597656e-01,1.693536192178726196e-01,2.733504056930541992e+00,6.044052839279174805e-01,5.093757510185241699e-01,3.550579026341438293e-02,1.393495649099349976e-01,3.547060489654541016e-01,2.007368803024291992e-01,1.010891318321228027e+00
9.320000000000000284e+01,5.827401280403137207e-01,1.625792235136032104e-01,2.691294670104980469e+00,7.081782817840576172e-01,5.419692397117614746e-01,3.106969408690929413e-02,1.453126966953277588e-01,3.253537416458129883e-01,1.815547496080398560e-01,9.410033226013183594e-01
9.329999999999999716e+01,6.074298024177551270e-01,1.564563661813735962e-01,2.609585046768188477e+00,8.256316184997558594e-01,5.770453214645385742e-01,2.739510871469974518e-02,1.527840644121170044e-01,2.980132699012756348e-01,1.657899171113967896e-01,8.738387227058410645e-01
9.340000000000000568e+01,6.340441107749938965e-01,1.510084569454193115e-01,2.486842632293701172e+00,9.541296362876892090e-01,6.145690679550170898e-01,2.439880184829235077e-02,1.616823077201843262e-01,2.726007103919982910e-01,1.532113850116729736e-01,8.097246885299682617e-01
9.350000000000000000e+01,6.626065373420715332e-01,1.462126225233078003e-01,2.330493927001953125e+00,1.091237545013427734e+00,6.546680927276611328e-01,2.212168090045452118e-02,1.719198971986770630e-01,2.490191310644149780e-01,1.438029855489730835e-01,7.490618228912353516e-01
9.360000000000000853e+01,6.931399703025817871e-01,1.420225948095321655e-01,2.147501707077026367e+00,1.233049154281616211e+00,6.972774267196655273e-01,2.050136588513851166e-02,1.832744330167770386e-01,2.269798666238784790e-01,1.372622400522232056e-01,6.918674707412719727e-01
9.370000000000000284e+01,7.259540557861328125e-01,1.385005712509155273e-01,1.939553380012512207e+00,1.374505639076232910e+00,7.423998713493347168e-01,1.951795630156993866e-02,1.954963803291320801e-01,2.062253206968307495e-01,1.325222104787826538e-01,6.385482549667358398e-01
9.379999999999999716e+01,7.612033486366271973e-01,1.356691271066665649e-01,1.718961000442504883e+00,1.490853190422058105e+00,7.901108264923095703e-01,1.919413544237613678e-02,2.084784805774688721e-01,1.867057085037231445e-01,1.292774379253387451e-01,5.889869332313537598e-01
9.390000000000000568e+01,7.988071441650390625e-01,1.334599852561950684e-01,1.507047414779663086e+00,1.578194737434387207e+00,8.405371308326721191e-01,1.957813277840614319e-02,2.221824973821640015e-01,1.683943271636962891e-01,1.274248808622360229e-01,5.429527759552001953e-01
9.400000000000000000e+01,8.388289809226989746e-01,1.318902075290679932e-01,1.312051534652709961e+00,1.635351061820983887e+00,8.938816785812377930e-01,2.075584232807159424e-02,2.365790903568267822e-01,1.512567847967147827e-01,1.268326640129089355e-01,5.002328157424926758e-01
9.410000000000000853e+01,8.813046813011169434e-01,1.310245692729949951e-01,1.137539029121398926e+00,1.662874579429626465e+00,9.500928521156311035e-01,2.265131473541259766e-02,2.516964972019195557e-01,1.353602260351181030e-01,1.273998171091079712e-01,4.606228768825531006e-01
9.420000000000000284e+01,9.259310364723205566e-01,1.311910748481750488e-01,9.826928377151489258e-01,1.666594386100769043e+00,1.009142160415649414e+00,2.520355582237243652e-02,2.675560712814331055e-01,1.207556501030921936e-01,1.290466785430908203e-01,4.239291250705718994e-01
9.429999999999999716e+01,9.726690649986267090e-01,1.323685199022293091e-01,8.475137948989868164e-01,1.649454355239868164e+00,1.071120738983154297e+00,2.843645960092544556e-02,2.840270400047302246e-01,1.071979254484176636e-01,1.317141354084014893e-01,3.899041116237640381e-01
9.440000000000000568e+01,1.021691203117370605e+00,1.342041343450546265e-01,7.316874265670776367e-01,1.614361286163330078e+00,1.136121988296508789e+00,3.237463533878326416e-02,3.010732829570770264e-01,9.463327378034591675e-02,1.358636170625686646e-01,3.581259548664093018e-01
9.450000000000000000e+01,1.073053359985351562e+00,1.367035359144210815e-01,6.345654726028442383e-01,1.564202904701232910e+00,1.204243063926696777e+00,3.704342991113662720e-02,3.186797797679901123e-01,8.304102718830108643e-02,1.416224092245101929e-01,3.284620940685272217e-01
9.460000000000000853e+01,1.126800417900085449e+00,1.398996114730834961e-01,5.539850592613220215e-01,1.502914905548095703e+00,1.275582909584045410e+00,4.246897995471954346e-02,3.372859358787536621e-01,7.262483984231948853e-02,1.489027440547943115e-01,3.008239865303039551e-01
9.470000000000000284e+01,1.182975530624389648e+00,1.438258737325668335e-01,4.885759651660919189e-01,1.433343052864074707e+00,1.350243806838989258e+00,4.867817461490631104e-02,3.572055697441101074e-01,6.349091976881027222e-02,1.576238125562667847e-01,2.751277387142181396e-01
9.479999999999999716e+01,1.241619944572448730e+00,1.485165357589721680e-01,4.347847104072570801e-01,1.360018253326416016e+00,1.428330779075622559e+00,5.569872260093688965e-02,3.791835010051727295e-01,5.544387176632881165e-02,1.677034199237823486e-01,2.512870132923126221e-01
9.490000000000000568e+01,1.302773594856262207e+00,1.540063768625259399e-01,3.888102173805236816e-01,1.286141395568847656e+00,1.509939789772033691e+00,6.356970965862274170e-02,4.031869173049926758e-01,4.809040203690528870e-02,1.789389401674270630e-01,2.290405631065368652e-01
9.500000000000000000e+01,1.366473913192749023e+00,1.603308469057083130e-01,3.499639928340911865e-01,1.212387561798095703e+00,1.594926714897155762e+00,7.248494029045104980e-02,4.290012419223785400e-01,4.131907597184181213e-02,1.910564899444580078e-01,2.080930173397064209e-01
9.510000000000000853e+01,1.432756662368774414e+00,1.675259619951248169e-01,3.176796138286590576e-01,1.139283299446105957e+00,1.683165788650512695e+00,8.251189440488815308e-02,4.566400051116943359e-01,3.513889014720916748e-02,2.039372920989990234e-01,1.883730441331863403e-01
9.520000000000000284e+01,1.501654863357543945e+00,1.756282597780227661e-01,2.898918986320495605e-01,1.068145751953125000e+00,1.774661660194396973e+00,9.368862211704254150e-02,4.861932396888732910e-01,2.960033528506755829e-02,2.175450623035430908e-01,1.698674559593200684e-01
9.529999999999999716e+01,1.572872877120971680e+00,1.846621781587600708e-01,2.658250629901885986e-01,9.993876218795776367e-01,1.869356632232666016e+00,1.060422956943511963e-01,5.179866552352905273e-01,2.482724748551845551e-02,2.318503260612487793e-01,1.525418162345886230e-01
9.540000000000000568e+01,1.645992636680603027e+00,1.946426481008529663e-01,2.453066259622573853e-01,9.330924153327941895e-01,1.967285513877868652e+00,1.196202039718627930e-01,5.523108243942260742e-01,2.087203785777091980e-02,2.468589395284652710e-01,1.364236027002334595e-01
9.550000000000000000e+01,1.720721244812011719e+00,2.055959701538085938e-01,2.283015698194503784e-01,8.694927096366882324e-01,2.068390130996704102e+00,1.344948709011077881e-01,5.890926122665405273e-01,1.762028411030769348e-02,2.626215219497680664e-01,1.216184496879577637e-01
9.560000000000000853e+01,1.796231508255004883e+00,2.175439447164535522e-01,2.146347016096115112e-01,8.086572289466857910e-01,2.172273397445678711e+00,1.507362127304077148e-01,6.283732056617736816e-01,1.506365370005369186e-02,2.790111005306243896e-01,1.078910231590270996e-01
9.570000000000000284e+01,1.872250437736511230e+00,2.305388450622558594e-01,2.041067630052566528e-01,7.507066726684570312e-01,2.278442382812500000e+00,1.685717403888702393e-01,6.702265143394470215e-01,1.320973224937915802e-02,2.959797978401184082e-01,9.516122192144393921e-02
9.579999999999999716e+01,1.947875142097473145e+00,2.454016655683517456e-01,1.964628696441650391e-01,6.958957314491271973e-01,2.385632753372192383e+00,1.891590356826782227e-01,7.145816087722778320e-01,1.199104916304349899e-02,3.135059177875518799e-01,8.340508490800857544e-02
9.590000000000000568e+01,2.022302150726318359e+00,2.625242173671722412e-01,1.914696097373962402e-01,6.442081332206726074e-01,2.491519451141357422e+00,2.141524702310562134e-01,7.615062594413757324e-01,1.142585929483175278e-02,3.319265544414520264e-01,7.277549058198928833e-02
9.600000000000000000e+01,2.094827175140380859e+00,2.822686135768890381e-01,1.882624179124832153e-01,5.959599614143371582e-01,2.593433141708374023e+00,2.446490377187728882e-01,8.110771775245666504e-01,1.153730321675539017e-02,3.516148030757904053e-01,6.343594193458557129e-02
9.610000000000000853e+01,2.163220882415771484e+00,3.063925504684448242e-01,1.864119023084640503e-01,5.511439442634582520e-01,2.685363531112670898e+00,2.849977016448974609e-01,8.634605407714843750e-01,1.239301916211843491e-02,3.732882738113403320e-01,5.525221303105354309e-02
9.620000000000000284e+01,2.225084781646728516e+00,3.358716964721679688e-01,1.858253628015518188e-01,5.095489621162414551e-01,2.763000488281250000e+00,3.367443084716796875e-01,9.187934994697570801e-01,1.403601747006177902e-02,3.970353901386260986e-01,4.781069606542587280e-02
9.629999999999999716e+01,2.278397083282470703e+00,3.711129724979400635e-01,1.863947063684463501e-01,4.709790945053100586e-01,2.821862936019897461e+00,4.007832705974578857e-01,9.769659638404846191e-01,1.634743623435497284e-02,4.226018488407135010e-01,4.095257818698883057e-02
9.640000000000000568e+01,2.319899797439575195e+00,4.137125313282012939e-01,1.880155354738235474e-01,4.352493584156036377e-01,2.857144117355346680e+00,4.779675900936126709e-01,1.038043022155761719e+00,1.933276280760765076e-02,4.499887824058532715e-01,3.468364104628562927e-02
9.650000000000000000e+01,2.345737695693969727e+00,4.651860296726226807e-01,1.906622648239135742e-01,4.021317958831787109e-01,2.863678693771362305e+00,5.690269470214843750e-01,1.102117657661437988e+00,2.301641926169395447e-02,4.792504012584686279e-01,2.903295867145061493e-02
9.660000000000000853e+01,2.352425813674926758e+00,5.260400772094726562e-01,1.948129534721374512e-01,3.712138533592224121e-01,2.835979700088500977e+00,6.745185256004333496e-01,1.169286012649536133e+00,2.742356061935424805e-02,5.106804966926574707e-01,2.412612922489643097e-02
9.670000000000000284e+01,2.336256742477416992e+00,5.966672897338867188e-01,2.005305439233779907e-01,3.423561155796051025e-01,2.768298864364624023e+00,7.947829365730285645e-01,1.239646315574645996e+00,3.258010745048522949e-02,5.446320176124572754e-01,2.004207298159599304e-02
9.679999999999999716e+01,2.293341875076293945e+00,6.773160099983215332e-01,2.077294737100601196e-01,3.154722750186920166e-01,2.656158208847045898e+00,9.286112189292907715e-01,1.313300132751464844e+00,3.851275146007537842e-02,5.810570716857910156e-01,1.668267510831356049e-02
9.690000000000000568e+01,2.219598770141601562e+00,7.680694460868835449e-01,2.163236439228057861e-01,2.904724180698394775e-01,2.503444194793701172e+00,1.072437763214111328e+00,1.390351772308349609e+00,4.524899646639823914e-02,6.199646592140197754e-01,1.401284430176019669e-02
9.700000000000000000e+01,2.116328477859497070e+00,8.668953776359558105e-01,2.261505722999572754e-01,2.671344578266143799e-01,2.319347858428955078e+00,1.223551034927368164e+00,1.470908880233764648e+00,5.281715467572212219e-02,6.614446043968200684e-01,1.205268688499927521e-02
9.710000000000000853e+01,1.989075303077697754e+00,9.718138575553894043e-01,2.371350377798080444e-01,2.453750520944595337e-01,2.109189033508300781e+00,1.377080917358398438e+00,1.555026054382324219e+00,6.124243885278701782e-02,7.054301500320434570e-01,1.073303259909152985e-02
9.720000000000000284e+01,1.840861558914184570e+00,1.079737782478332520e+00,2.492163926362991333e-01,2.251797914505004883e-01,1.875983119010925293e+00,1.517257332801818848e+00,1.642475247383117676e+00,7.070167362689971924e-02,7.519749402999877930e-01,1.006368547677993774e-02
9.729999999999999716e+01,1.674637317657470703e+00,1.184301614761352539e+00,2.621776163578033447e-01,2.063251435756683350e-01,1.642752408981323242e+00,1.623926997184753418e+00,1.733164906501770020e+00,8.128946274518966675e-02,8.011552691459655762e-01,1.006770413368940353e-02
9.740000000000000568e+01,1.505065917968750000e+00,1.266863703727722168e+00,2.758657634258270264e-01,1.886644661426544189e-01,1.425021290779113770e+00,1.699865579605102539e+00,1.827061414718627930e+00,9.303737431764602661e-02,8.531013727188110352e-01,1.079464796930551529e-02
9.750000000000000000e+01,1.344811558723449707e+00,1.328222990036010742e+00,2.903238832950592041e-01,1.723086535930633545e-01,1.228887438774108887e+00,1.741895079612731934e+00,1.924202561378479004e+00,1.059956401586532593e-01,9.080022573471069336e-01,1.231876201927661896e-02
9.760000000000000853e+01,1.196944117546081543e+00,1.368306517601013184e+00,3.055503666400909424e-01,1.572771519422531128e-01,1.053741693496704102e+00,1.756895422935485840e+00,2.024387121200561523e+00,1.203114613890647888e-01,9.657557010650634766e-01,1.452645286917686462e-02
9.770000000000000284e+01,1.065719366073608398e+00,1.384160041809082031e+00,3.214243352413177490e-01,1.433531641960144043e-01,8.996855020523071289e-01,1.748165011405944824e+00,2.127470731735229492e+00,1.361174136400222778e-01,1.026400923728942871e+00,1.740463078022003174e-02
9.779999999999999716e+01,9.500278234481811523e-01,1.381744980812072754e+00,3.378771841526031494e-01,1.304207444190979004e-01,7.665274143218994141e-01,1.718838095664978027e+00,2.233256340026855469e+00,1.532883346080780029e-01,1.090030789375305176e+00,2.097762376070022583e-02
9.790000000000000568e+01,8.495866656303405762e-01,1.363810300827026367e+00,3.548873960971832275e-01,1.184586733579635620e-01,6.537650823593139648e-01,1.671983718872070312e+00,2.341407060623168945e+00,1.722081601619720459e-01,1.156740307807922363e+00,2.527048997581005096e-02
9.800000000000000000e+01,7.637456059455871582e-01,1.332916378974914551e+00,3.725332915782928467e-01,1.074947491288185120e-01,5.603174567222595215e-01,1.610860705375671387e+00,2.449893474578857422e+00,1.947011053562164307e-01,1.226628065109252930e+00,3.030903264880180359e-02
9.810000000000000853e+01,6.908304691314697266e-01,1.292235374450683594e+00,3.913360834121704102e-01,9.777392446994781494e-02,4.838652908802032471e-01,1.539793491363525391e+00,2.556507110595703125e+00,2.218248844146728516e-01,1.299794912338256836e+00,3.611984476447105408e-02
9.820000000000000284e+01,6.286432743072509766e-01,1.244856595993041992e+00,4.113817811012268066e-01,8.910190314054489136e-02,4.232561290264129639e-01,1.462374567985534668e+00,2.656605482101440430e+00,2.565116584300994873e-01,1.376344680786132812e+00,4.273029416799545288e-02
9.829999999999999716e+01,5.749436616897583008e-01,1.193460106849670410e+00,4.333873093128204346e-01,8.124183118343353271e-02,3.722613155841827393e-01,1.383522033691406250e+00,2.744540452957153320e+00,3.021486699581146240e-01,1.456384897232055664e+00,5.016859993338584900e-02
9.840000000000000568e+01,5.292575359344482422e-01,1.139076113700866699e+00,4.573611915111541748e-01,7.403085380792617798e-02,3.290158212184906006e-01,1.304684758186340332e+00,2.816257238388061523e+00,3.598128855228424072e-01,1.539994835853576660e+00,5.845269188284873962e-02
9.850000000000000000e+01,4.910617470741271973e-01,1.082657337188720703e+00,4.832853972911834717e-01,6.749298423528671265e-02,2.930025756359100342e-01,1.226350784301757812e+00,2.866917371749877930e+00,4.303565323352813721e-01,1.626996159553527832e+00,6.770771741867065430e-02
9.860000000000000853e+01,4.589538276195526123e-01,1.025690793991088867e+00,5.112035274505615234e-01,6.165241450071334839e-02,2.623893916606903076e-01,1.149716496467590332e+00,2.891471624374389648e+00,5.145979523658752441e-01,1.717242956161499023e+00,7.808562368154525757e-02
9.870000000000000284e+01,4.321251213550567627e-01,9.690230488777160645e-01,5.411559343338012695e-01,5.653157085180282593e-02,2.357739359140396118e-01,1.075574517250061035e+00,2.884523391723632812e+00,6.132127642631530762e-01,1.810695886611938477e+00,8.961652964353561401e-02
9.879999999999999716e+01,4.095489680767059326e-01,9.135222434997558594e-01,5.734030604362487793e-01,5.218188837170600891e-02,2.129354178905487061e-01,1.003973007202148438e+00,2.840373277664184570e+00,7.266831994056701660e-01,1.907394170761108398e+00,1.023500040173530579e-01
9.890000000000000568e+01,3.900497853755950928e-01,8.600047826766967773e-01,6.081028580665588379e-01,4.854017868638038635e-02,1.936854571104049683e-01,9.349848031997680664e-01,2.753114223480224609e+00,8.551638722419738770e-01,2.007128000259399414e+00,1.164424344897270203e-01
9.900000000000000000e+01,3.734666109085083008e-01,8.085259199142456055e-01,6.452903747558593750e-01,4.558994993567466736e-02,1.778278499841690063e-01,8.686715364456176758e-01,2.621066570281982422e+00,9.956052899360656738e-01,2.109747886657714844e+00,1.320348381996154785e-01
9.910000000000000853e+01,3.596431910991668701e-01,7.591263651847839355e-01,6.850170493125915527e-01,4.334232583642005920e-02,1.652349978685379028e-01,8.053671717643737793e-01,2.451803445816040039e+00,1.145481109619140625e+00,2.215146541595458984e+00,1.490099877119064331e-01
9.920000000000000284e+01,3.484245836734771729e-01,7.118360400199890137e-01,7.271894216537475586e-01,4.172098264098167419e-02,1.558010578155517578e-01,7.454866170883178711e-01,2.254397153854370117e+00,1.300300478935241699e+00,2.323096036911010742e+00,1.675761491060256958e-01
9.929999999999999716e+01,3.396577835083007812e-01,6.666746139526367188e-01,7.718508243560791016e-01,4.073037207126617432e-02,1.492705494165420532e-01,6.889804005622863770e-01,2.029763698577880859e+00,1.454933404922485352e+00,2.431963682174682617e+00,1.892070919275283813e-01
9.940000000000000568e+01,3.331920206546783447e-01,6.236523389816284180e-01,8.191446065902709961e-01,4.042739048600196838e-02,1.446526646614074707e-01,6.362240314483642578e-01,1.789883494377136230e+00,1.582701444625854492e+00,2.539321422576904297e+00,2.154415696859359741e-01
9.950000000000000000e+01,3.288789391517639160e-01,5.827707648277282715e-01,8.692430853843688965e-01,4.088319465517997742e-02,1.415145099163055420e-01,5.871878862380981445e-01,1.558807253837585449e+00,1.678504109382629395e+00,2.641563653945922852e+00,2.482628077268600464e-01
9.960000000000000853e+01,3.265743851661682129e-01,5.440279841423034668e-01,9.222160577774047852e-01,4.211238399147987366e-02,1.397555768489837646e-01,5.416434407234191895e-01,1.346678853034973145e+00,1.740649223327636719e+00,2.732388257980346680e+00,2.917600572109222412e-01
9.970000000000000284e+01,3.261404633522033691e-01,5.074349641799926758e-01,9.779596328735351562e-01,4.400191456079483032e-02,1.392523795366287231e-01,4.993793368339538574e-01,1.156402707099914551e+00,1.771497607231140137e+00,2.807865381240844727e+00,3.471252322196960449e-01
9.979999999999999716e+01,3.272440433502197266e-01,4.731379449367523193e-01,1.036516785621643066e+00,4.654259607195854187e-02,1.398964971303939819e-01,4.601944088935852051e-01,9.874796271324157715e-01,1.776381611824035645e+00,2.863226890563964844e+00,4.152449369430541992e-01
9.990000000000000568e+01,3.293876349925994873e-01,4.413756728172302246e-01,1.097977876663208008e+00,4.975809156894683838e-02,1.416091918945312500e-01,4.238968491554260254e-01,8.399231433868408203e-01,1.758499026298522949e+00,2.893438577651977539e+00,4.969474077224731445e-01
1.000000000000000000e+02,3.329519927501678467e-01,4.118421077728271484e-01,1.162435889244079590e+00,5.367281660437583923e-02,1.443533748388290405e-01,3.902285695075988770e-01,7.134026288986206055e-01,1.721009016036987305e+00,2.893156051635742188e+00,5.929431915283203125e-01
1.001000000000000085e+02,3.380474150180816650e-01,3.842259943485260010e-01,1.229986310005187988e+00,5.831190943717956543e-02,1.486164033412933350e-01,3.587794303894042969e-01,6.072918772697448730e-01,1.666986584663391113e+00,2.856718301773071289e+00,7.037578821182250977e-01
1.002000000000000028e+02,3.445430397987365723e-01,3.584214448928833008e-01,1.300727725028991699e+00,6.370125710964202881e-02,1.544736623764038086e-01,3.294270336627960205e-01,5.198602080345153809e-01,1.600198745727539062e+00,2.778168916702270508e+00,8.296973705291748047e-01
1.002999999999999972e+02,3.523715138435363770e-01,3.344008922576904297e-01,1.374755859375000000e+00,6.987229734659194946e-02,1.618380993604660034e-01,3.020834624767303467e-01,4.495119750499725342e-01,1.525056719779968262e+00,2.654330015182495117e+00,9.684624075889587402e-01
1.004000000000000057e+02,3.614626824855804443e-01,3.120957016944885254e-01,1.452000141143798828e+00,7.699286937713623047e-02,1.706260889768600464e-01,2.766640186309814453e-01,3.931103944778442383e-01,1.445406794548034668e+00,2.491198539733886719e+00,1.117066144943237305e+00
1.005000000000000000e+02,3.718172311782836914e-01,2.915443778038024902e-01,1.532439589500427246e+00,8.516804873943328857e-02,1.807426512241363525e-01,2.530615031719207764e-01,3.450605869293212891e-01,1.365348815917968750e+00,2.298415899276733398e+00,1.271707534790039062e+00
1.006000000000000085e+02,3.834585249423980713e-01,2.728203833103179932e-01,1.616117954254150391e+00,9.444304555654525757e-02,1.919964402914047241e-01,2.310166656970977783e-01,3.046303093433380127e-01,1.285541296005249023e+00,2.078715801239013672e+00,1.427919983863830566e+00
1.007000000000000028e+02,3.963261842727661133e-01,2.558705806732177734e-01,1.703073024749755859e+00,1.048626303672790527e-01,2.041570842266082764e-01,2.102869749069213867e-01,2.709798812866210938e-01,1.206641435623168945e+00,1.839128971099853516e+00,1.563109636306762695e+00
1.007999999999999972e+02,4.102185368537902832e-01,2.404855340719223022e-01,1.793254971504211426e+00,1.164410635828971863e-01,2.171034961938858032e-01,1.908171474933624268e-01,2.418265044689178467e-01,1.130045294761657715e+00,1.604572296142578125e+00,1.665101408958435059e+00
1.009000000000000057e+02,4.249483942985534668e-01,2.264655530452728271e-01,1.886660099029541016e+00,1.292103081941604614e-01,2.307699620723724365e-01,1.725523769855499268e-01,2.166247218847274780e-01,1.056001782417297363e+00,1.387616753578186035e+00,1.734417319297790527e+00
1.010000000000000000e+02,4.402972161769866943e-01,2.135259509086608887e-01,1.983310937881469727e+00,1.432156562805175781e-01,2.451282888650894165e-01,1.554601341485977173e-01,1.951520144939422607e-01,9.845528602600097656e-01,1.192702889442443848e+00,1.770846843719482422e+00
1.011000000000000085e+02,4.562267959117889404e-01,2.016409635543823242e-01,2.082673072814941406e+00,1.585017144680023193e-01,2.602308094501495361e-01,1.396477520465850830e-01,1.772058159112930298e-01,9.157498478889465332e-01,1.019145488739013672e+00,1.780618071556091309e+00
1.012000000000000028e+02,4.726865887641906738e-01,1.907086819410324097e-01,2.183994054794311523e+00,1.751396209001541138e-01,2.760702669620513916e-01,1.251132488250732422e-01,1.625928580760955811e-01,8.497297167778015137e-01,8.670318722724914551e-01,1.766938209533691406e+00
1.012999999999999972e+02,4.897401034832000732e-01,1.806019395589828491e-01,2.286154747009277344e+00,1.938573569059371948e-01,2.925156950950622559e-01,1.116147413849830627e-01,1.511611342430114746e-01,7.869589328765869141e-01,7.360946536064147949e-01,1.732985258102416992e+00
1.014000000000000057e+02,5.077875852584838867e-01,1.715129315853118896e-01,2.387271404266357422e+00,2.164635807275772095e-01,3.095344603061676025e-01,9.910625964403152466e-02,1.428421884775161743e-01,7.276349663734436035e-01,6.257608532905578613e-01,1.681861758232116699e+00
1.015000000000000000e+02,5.270670056343078613e-01,1.633744984865188599e-01,2.485630989074707031e+00,2.435714602470397949e-01,3.271135091781616211e-01,8.756808936595916748e-02,1.370742470026016235e-01,6.718834042549133301e-01,5.346776843070983887e-01,1.617043495178222656e+00
1.016000000000000085e+02,5.484644174575805664e-01,1.560020893812179565e-01,2.576981306076049805e+00,2.779742479324340820e-01,3.457008600234985352e-01,7.720830291509628296e-02,1.328999549150466919e-01,6.200192570686340332e-01,4.608519077301025391e-01,1.543126702308654785e+00
1.017000000000000028e+02,5.718540549278259277e-01,1.493161171674728394e-01,2.656281471252441406e+00,3.226630091667175293e-01,3.656070232391357422e-01,6.812642514705657959e-02,1.301816552877426147e-01,5.718231201171875000e-01,4.022287130355834961e-01,1.463730812072753906e+00
1.017999999999999972e+02,5.971477627754211426e-01,1.432914733886718750e-01,2.719474554061889648e+00,3.786350190639495850e-01,3.874870836734771729e-01,6.007140502333641052e-02,1.288111358880996704e-01,5.270706415176391602e-01,3.525600433349609375e-01,1.383496999740600586e+00
1.019000000000000057e+02,6.243907809257507324e-01,1.379521489143371582e-01,2.762164115905761719e+00,4.467447996139526367e-01,4.113999903202056885e-01,5.271079018712043762e-02,1.286568641662597656e-01,4.855539202690124512e-01,3.106286525726318359e-01,1.303418755531311035e+00
1.020000000000000000e+02,6.535728573799133301e-01,1.332542300224304199e-01,2.779591560363769531e+00,5.277361869812011719e-01,4.371309876441955566e-01,4.593610391020774841e-02,1.296311318874359131e-01,4.470718204975128174e-01,2.757856845855712891e-01,1.224051475524902344e+00
1.021000000000000085e+02,6.847416162490844727e-01,1.291469931602478027e-01,2.766676187515258789e+00,6.222053766250610352e-01,4.646871387958526611e-01,3.975380957126617432e-02,1.316562443971633911e-01,4.114352464675903320e-01,2.457896023988723755e-01,1.146797537803649902e+00
1.022000000000000028e+02,7.182962298393249512e-01,1.257291287183761597e-01,2.718065500259399414e+00,7.305601239204406738e-01,4.942290186882019043e-01,3.425624221563339233e-02,1.347965747117996216e-01,3.782985508441925049e-01,2.197971493005752563e-01,1.072093009948730469e+00
1.022999999999999972e+02,7.543179392814636230e-01,1.230107992887496948e-01,2.628334522247314453e+00,8.527864217758178711e-01,5.260077118873596191e-01,2.952502481639385223e-02,1.395498812198638916e-01,3.473358452320098877e-01,1.975843310356140137e-01,9.999818205833435059e-01
1.024000000000000057e+02,7.927260994911193848e-01,1.209234967827796936e-01,2.497336387634277344e+00,9.857006669044494629e-01,5.603016614913940430e-01,2.560031041502952576e-02,1.458784043788909912e-01,3.184528350830078125e-01,1.789374649524688721e-01,9.305040240287780762e-01
1.025000000000000000e+02,8.335879445075988770e-01,1.194861754775047302e-01,2.333035707473754883e+00,1.127108097076416016e+00,5.970364809036254883e-01,2.236594259738922119e-02,1.536960005760192871e-01,2.915622591972351074e-01,1.636760234832763672e-01,8.637763261795043945e-01
1.026000000000000085e+02,8.769854903221130371e-01,1.187260225415229797e-01,2.142569541931152344e+00,1.272518515586853027e+00,6.362896561622619629e-01,1.983316801488399506e-02,1.629236191511154175e-01,2.665816545486450195e-01,1.515847146511077881e-01,8.001826405525207520e-01
1.027000000000000028e+02,9.228045344352722168e-01,1.188335269689559937e-01,1.926884055137634277e+00,1.415286183357238770e+00,6.781092286109924316e-01,1.799696311354637146e-02,1.734588593244552612e-01,2.433911561965942383e-01,1.426474601030349731e-01,7.400485873222351074e-01
1.027999999999999972e+02,9.708135128021240234e-01,1.199527233839035034e-01,1.701674818992614746e+00,1.529368162155151367e+00,7.224229574203491211e-01,1.679273694753646851e-02,1.850352138280868530e-01,2.216577380895614624e-01,1.364525258541107178e-01,6.834257841110229492e-01
1.029000000000000057e+02,1.021184325218200684e+00,1.217378377914428711e-01,1.487261772155761719e+00,1.614401340484619141e+00,7.693024277687072754e-01,1.624112389981746674e-02,1.974442750215530396e-01,2.011848837137222290e-01,1.319490075111389160e-01,6.306997537612915039e-01
1.030000000000000000e+02,1.073971271514892578e+00,1.242047995328903198e-01,1.291365742683410645e+00,1.667522311210632324e+00,8.188301920890808105e-01,1.636815257370471954e-02,2.105985730886459351e-01,1.819400489330291748e-01,1.289247721433639526e-01,5.816952586174011230e-01
1.031000000000000085e+02,1.129221081733703613e+00,1.273875236511230469e-01,1.116088509559631348e+00,1.691859126091003418e+00,8.712074160575866699e-01,1.725900545716285706e-02,2.244682610034942627e-01,1.638958156108856201e-01,1.272749751806259155e-01,5.361839532852172852e-01
1.032000000000000028e+02,1.186978816986083984e+00,1.313206702470779419e-01,9.609180092811584473e-01,1.692329764366149902e+00,9.265134930610656738e-01,1.892409659922122955e-02,2.390253394842147827e-01,1.470201611518859863e-01,1.268662065267562866e-01,4.939551651477813721e-01
1.032999999999999972e+02,1.247287631034851074e+00,1.360394805669784546e-01,8.258047103881835938e-01,1.671937942504882812e+00,9.846451878547668457e-01,2.124927379190921783e-02,2.543224096298217773e-01,1.314236074686050415e-01,1.276042014360427856e-01,4.548057615756988525e-01
1.034000000000000057e+02,1.310189008712768555e+00,1.415799856185913086e-01,7.103835344314575195e-01,1.633643150329589844e+00,1.045677781105041504e+00,2.424762770533561707e-02,2.703343927860260010e-01,1.170696690678596497e-01,1.294101625680923462e-01,4.185438454151153564e-01
1.035000000000000000e+02,1.375722289085388184e+00,1.479787528514862061e-01,6.139156222343444824e-01,1.580417394638061523e+00,1.109704732894897461e+00,2.794355340301990509e-02,2.869421541690826416e-01,1.037353575229644775e-01,1.322631090879440308e-01,3.848862349987030029e-01
1.036000000000000085e+02,1.443924665451049805e+00,1.552729606628417969e-01,5.341238975524902344e-01,1.516284942626953125e+00,1.176821470260620117e+00,3.236218169331550598e-02,3.041204214096069336e-01,9.138895571231842041e-02,1.366656422615051270e-01,3.534390032291412354e-01
1.037000000000000028e+02,1.514830946922302246e+00,1.635004281997680664e-01,4.698178768157958984e-01,1.444244384765625000e+00,1.247126221656799316e+00,3.752939403057098389e-02,3.218971192836761475e-01,8.003088831901550293e-02,1.426637023687362671e-01,3.240922093391418457e-01
1.037999999999999972e+02,1.588462233543395996e+00,1.726990491151809692e-01,4.167571067810058594e-01,1.369122862815856934e+00,1.320720434188842773e+00,4.347184300422668457e-02,3.407933413982391357e-01,6.990587711334228516e-02,1.501702815294265747e-01,2.967579066753387451e-01
1.039000000000000057e+02,1.664340138435363770e+00,1.828874498605728149e-01,3.713743984699249268e-01,1.293693900108337402e+00,1.397708535194396973e+00,5.021699890494346619e-02,3.611303269863128662e-01,6.105105206370353699e-02,1.591056436300277710e-01,2.713529467582702637e-01
1.040000000000000000e+02,1.742145895957946777e+00,1.940843164920806885e-01,3.331730663776397705e-01,1.218491673469543457e+00,1.478197813034057617e+00,5.779314413666725159e-02,3.835956752300262451e-01,5.318609997630119324e-02,1.693817526102066040e-01,2.477818429470062256e-01
1.041000000000000085e+02,1.821185231208801270e+00,2.063171118497848511e-01,3.013832867145538330e-01,1.144154787063598633e+00,1.562203288078308105e+00,6.628466397523880005e-02,4.080374538898468018e-01,4.597103223204612732e-02,1.807654350996017456e-01,2.257471233606338501e-01
1.042000000000000028e+02,1.900852322578430176e+00,2.196017503738403320e-01,2.738529145717620850e-01,1.072020530700683594e+00,1.649480462074279785e+00,7.586618512868881226e-02,4.342776238918304443e-01,3.933472186326980591e-02,1.930061429738998413e-01,2.049897760152816772e-01
1.042999999999999972e+02,1.980546593666076660e+00,2.344258725643157959e-01,2.500773966312408447e-01,1.002328872680664062e+00,1.740020513534545898e+00,8.658409863710403442e-02,4.623481631278991699e-01,3.329232335090637207e-02,2.060005366802215576e-01,1.854588538408279419e-01
1.044000000000000057e+02,2.059215307235717773e+00,2.515785992145538330e-01,2.298500984907150269e-01,9.351262450218200684e-01,1.833761811256408691e+00,9.846427291631698608e-02,4.923763275146484375e-01,2.791550382971763611e-02,2.197173237800598145e-01,1.671369820833206177e-01
1.045000000000000000e+02,2.136131525039672852e+00,2.716013491153717041e-01,2.130710482597351074e-01,8.705669045448303223e-01,1.930734992027282715e+00,1.115529015660285950e-01,5.247474312782287598e-01,2.332585304975509644e-02,2.341271638870239258e-01,1.499897837638854980e-01
1.046000000000000085e+02,2.209298133850097656e+00,2.959336340427398682e-01,1.996732950210571289e-01,8.088572025299072266e-01,2.030893802642822266e+00,1.259225159883499146e-01,5.596470832824707031e-01,1.954046450555324554e-02,2.492521107196807861e-01,1.340735256671905518e-01
1.047000000000000028e+02,2.275988578796386719e+00,3.258179724216461182e-01,1.894286572933197021e-01,7.502178549766540527e-01,2.133983135223388672e+00,1.417156308889389038e-01,5.969995856285095215e-01,1.644357480108737946e-02,2.651201188564300537e-01,1.194515451788902283e-01
1.047999999999999972e+02,2.334013700485229492e+00,3.618131875991821289e-01,1.820840686559677124e-01,6.948157548904418945e-01,2.239649057388305664e+00,1.588895022869110107e-01,6.368756890296936035e-01,1.405023131519556046e-02,2.816000282764434814e-01,1.058791577816009521e-01
1.049000000000000057e+02,2.379525423049926758e+00,4.060456454753875732e-01,1.772867590188980103e-01,6.426636576652526855e-01,2.347239971160888672e+00,1.781030148267745972e-01,6.793064475059509277e-01,1.234172657132148743e-02,2.986556887626647949e-01,9.330070018768310547e-02
1.050000000000000000e+02,2.408793926239013672e+00,4.596257507801055908e-01,1.740756928920745850e-01,5.941129922866821289e-01,2.454580307006835938e+00,2.012287080287933350e-01,7.242491245269775391e-01,1.126939058303833008e-02,3.162719905376434326e-01,8.169534057378768921e-02
1.051000000000000085e+02,2.418150663375854492e+00,5.231014490127563477e-01,1.722299009561538696e-01,5.490163564682006836e-01,2.559545040130615234e+00,2.290220856666564941e-01,7.717792391777038574e-01,1.085590198636054993e-02,3.348868489265441895e-01,7.126608490943908691e-02
1.052000000000000028e+02,2.403687000274658203e+00,5.969025492668151855e-01,1.716539859771728516e-01,5.071617364883422852e-01,2.657012462615966797e+00,2.650345861911773682e-01,8.219770193099975586e-01,1.112615689635276794e-02,3.548149466514587402e-01,6.212021037936210632e-02
1.052999999999999972e+02,2.361297607421875000e+00,6.813099980354309082e-01,1.722268462181091309e-01,4.683530032634735107e-01,2.741871356964111328e+00,3.120754361152648926e-01,8.750395774841308594e-01,1.216301415115594864e-02,3.768225610256195068e-01,5.407526344060897827e-02
1.054000000000000057e+02,2.286667823791503906e+00,7.764322161674499512e-01,1.738577187061309814e-01,4.324019253253936768e-01,2.809831619262695312e+00,3.711360096931457520e-01,9.310336112976074219e-01,1.396524161100387573e-02,4.008639454841613770e-01,4.672829061746597290e-02
1.055000000000000000e+02,2.180296421051025391e+00,8.801715373992919922e-01,1.765123605728149414e-01,3.990752100944519043e-01,2.856168508529663086e+00,4.430747628211975098e-01,9.898690581321716309e-01,1.642766408622264862e-02,4.267074465751647949e-01,3.995954245328903198e-02
1.056000000000000085e+02,2.048452615737915039e+00,9.904559254646301270e-01,1.806687563657760620e-01,3.679583966732025146e-01,2.875835180282592773e+00,5.286882519721984863e-01,1.051630735397338867e+00,1.956960931420326233e-02,4.543763101100921631e-01,3.378224372863769531e-02
1.057000000000000028e+02,1.894653439521789551e+00,1.104073405265808105e+00,1.864019036293029785e-01,3.389145135879516602e-01,2.863438844680786133e+00,6.286172866821289062e-01,1.116412043571472168e+00,2.341567538678646088e-02,4.839432537555694580e-01,2.823667228221893311e-02
1.057999999999999972e+02,1.721492886543273926e+00,1.215145111083984375e+00,1.936257183551788330e-01,3.118566274642944336e-01,2.813295125961303711e+00,7.433042526245117188e-01,1.184309840202331543e+00,2.799120172858238220e-02,5.157473683357238770e-01,2.345356903970241547e-02
1.059000000000000057e+02,1.543104410171508789e+00,1.303636193275451660e+00,2.022576034069061279e-01,2.867009937763214111e-01,2.719708919525146484e+00,8.726843595504760742e-01,1.255422949790954590e+00,3.332227841019630432e-02,5.500866174697875977e-01,1.949120685458183289e-02
1.060000000000000000e+02,1.374025464057922363e+00,1.369623661041259766e+00,2.121563404798507690e-01,2.632624208927154541e-01,2.582369089126586914e+00,1.013337373733520508e+00,1.329853415489196777e+00,3.943578153848648071e-02,5.868884921073913574e-01,1.623619534075260162e-02
1.061000000000000085e+02,1.218014597892761230e+00,1.412918210029602051e+00,2.231976538896560669e-01,2.413775324821472168e-01,2.409646034240722656e+00,1.162961125373840332e+00,1.407706737518310547e+00,4.635940492153167725e-02,6.261868476867675781e-01,1.367550622671842575e-02
1.062000000000000028e+02,1.079368233680725098e+00,1.430874705314636230e+00,2.352860271930694580e-01,2.209929078817367554e-01,2.209808349609375000e+00,1.316725611686706543e+00,1.489091038703918457e+00,5.412166565656661987e-02,6.680561900138854980e-01,1.181787904351949692e-02
1.062999999999999972e+02,9.569052457809448242e-01,1.429704427719116211e+00,2.482357323169708252e-01,2.019331455230712891e-01,1.983178853988647461e+00,1.467913031578063965e+00,1.574005246162414551e+00,6.275421380996704102e-02,7.124300599098205566e-01,1.059671677649021149e-02
1.064000000000000057e+02,8.504368662834167480e-01,1.412088632583618164e+00,2.618991732597351074e-01,1.840523928403854370e-01,1.745504260063171387e+00,1.589056491851806641e+00,1.662224650382995605e+00,7.245706021785736084e-02,7.593747973442077637e-01,1.002936251461505890e-02
1.065000000000000000e+02,7.595502138137817383e-01,1.380480885505676270e+00,2.762982249259948730e-01,1.674123704433441162e-01,1.518931031227111816e+00,1.679262757301330566e+00,1.753661394119262695e+00,8.329202234745025635e-02,8.089669942855834961e-01,1.013896986842155457e-02
1.066000000000000085e+02,6.824999451637268066e-01,1.338262677192687988e+00,2.914758026599884033e-01,1.521115154027938843e-01,1.312207341194152832e+00,1.735381841659545898e+00,1.848317503929138184e+00,9.529826045036315918e-02,8.613607287406921387e-01,1.098693441599607468e-02
1.067000000000000028e+02,6.177506446838378906e-01,1.288143277168273926e+00,3.073329627513885498e-01,1.379782259464263916e-01,1.126962065696716309e+00,1.761663198471069336e+00,1.946200132369995117e+00,1.085362359881401062e-01,9.167086482048034668e-01,1.262512523680925369e-02
1.067999999999999972e+02,5.621720552444458008e-01,1.233673334121704102e+00,3.237746655941009521e-01,1.248440146446228027e-01,9.629070162773132324e-01,1.762714028358459473e+00,2.047041893005371094e+00,1.231917217373847961e-01,9.749005436897277832e-01,1.493432931602001190e-02
1.069000000000000057e+02,5.149703621864318848e-01,1.176169753074645996e+00,3.407793343067169189e-01,1.126875653862953186e-01,8.199983239173889160e-01,1.741701126098632812e+00,2.150768518447875977e+00,1.393303275108337402e-01,1.035998463630676270e+00,1.791771873831748962e-02
1.070000000000000000e+02,4.754723012447357178e-01,1.116716027259826660e+00,3.583804965019226074e-01,1.015146076679229736e-01,6.978585720062255859e-01,1.701745271682739258e+00,2.257174968719482422e+00,1.568397134542465210e-01,1.100095152854919434e+00,2.159972116351127625e-02
1.071000000000000085e+02,4.420638084411621094e-01,1.056943058967590332e+00,3.770987987518310547e-01,9.157279878854751587e-02,5.958145856857299805e-01,1.645886898040771484e+00,2.365700483322143555e+00,1.763194352388381958e-01,1.167286634445190430e+00,2.600550465285778046e-02
1.072000000000000028e+02,4.141795635223388672e-01,9.975048303604125977e-01,3.971076309680938721e-01,8.279512822628021240e-02,5.117624998092651367e-01,1.578175425529479980e+00,2.474025726318359375e+00,1.997946202754974365e-01,1.237671732902526855e+00,3.116100281476974487e-02
1.072999999999999972e+02,3.906440436840057373e-01,9.393735527992248535e-01,4.190403521060943604e-01,7.486846297979354858e-02,4.445169270038604736e-01,1.502586483955383301e+00,2.579966306686401367e+00,2.280722260475158691e-01,1.311351418495178223e+00,3.709292039275169373e-02
1.074000000000000057e+02,3.703247904777526855e-01,8.833281397819519043e-01,4.429433941841125488e-01,6.758583337068557739e-02,3.898670375347137451e-01,1.423437714576721191e+00,2.677896499633789062e+00,2.650208473205566406e-01,1.388430595397949219e+00,4.382875934243202209e-02
1.075000000000000000e+02,3.530571758747100830e-01,8.294230699539184570e-01,4.687086641788482666e-01,6.092263013124465942e-02,3.432456851005554199e-01,1.344075083732604980e+00,2.762839317321777344e+00,3.131703436374664307e-01,1.469016909599304199e+00,5.139685794711112976e-02
1.076000000000000085e+02,3.386773467063903809e-01,7.777007818222045898e-01,4.964706599712371826e-01,5.495641008019447327e-02,3.041104376316070557e-01,1.265024662017822266e+00,2.830577611923217773e+00,3.735561668872833252e-01,1.553166747093200684e+00,5.981312319636344910e-02
1.077000000000000028e+02,3.270228207111358643e-01,7.281919121742248535e-01,5.262705087661743164e-01,4.971001669764518738e-02,2.714464366436004639e-01,1.187037229537963867e+00,2.876192092895507812e+00,4.470140933990478516e-01,1.640672802925109863e+00,6.923980265855789185e-02
1.077999999999999972e+02,3.179333209991455078e-01,6.809168457984924316e-01,5.583359003067016602e-01,4.523462057113647461e-02,2.430625855922698975e-01,1.111432313919067383e+00,2.894557476043701172e+00,5.343415737152099609e-01,1.731409668922424316e+00,7.979212701320648193e-02
1.079000000000000057e+02,3.112505674362182617e-01,6.358857750892639160e-01,5.928500294685363770e-01,4.149249568581581116e-02,2.185672521591186523e-01,1.038363814353942871e+00,2.880202054977416992e+00,6.361777186393737793e-01,1.825358510017395020e+00,9.150476753711700439e-02
1.080000000000000000e+02,3.068201541900634766e-01,5.931039452552795410e-01,6.298483610153198242e-01,3.844008594751358032e-02,1.977445781230926514e-01,9.678770303726196289e-01,2.827363491058349609e+00,7.529585361480712891e-01,1.922548055648803711e+00,1.044312417507171631e-01
1.081000000000000085e+02,3.044946789741516113e-01,5.525949597358703613e-01,6.694039702415466309e-01,3.610064461827278137e-02,1.804134398698806763e-01,9.000487923622131348e-01,2.730409383773803711e+00,8.844884634017944336e-01,2.022723674774169922e+00,1.187515705823898315e-01
1.082000000000000028e+02,3.040743768215179443e-01,5.144602060317993164e-01,7.114352583885192871e-01,3.440514579415321350e-02,1.663745939731597900e-01,8.350187540054321289e-01,2.589494466781616211e+00,1.027208924293518066e+00,2.125789880752563477e+00,1.345743834972381592e-01
1.082999999999999972e+02,3.049227297306060791e-01,4.789931476116180420e-01,7.559553384780883789e-01,3.333989158272743225e-02,1.555505841970443726e-01,7.733294963836669922e-01,2.413402557373046875e+00,1.178793907165527344e+00,2.231595993041992188e+00,1.517565250396728516e-01
1.084000000000000057e+02,3.067828118801116943e-01,4.461434483528137207e-01,8.030508160591125488e-01,3.293341770768165588e-02,1.477779448032379150e-01,7.150450944900512695e-01,2.210351705551147461e+00,1.334246754646301270e+00,2.339858293533325195e+00,1.706239581108093262e-01
1.085000000000000000e+02,3.099223673343658447e-01,4.156664311885833740e-01,8.529202342033386230e-01,3.326993808150291443e-02,1.424065679311752319e-01,6.603453755378723145e-01,1.980317592620849609e+00,1.486083745956420898e+00,2.448610067367553711e+00,1.929475814104080200e-01
1.086000000000000085e+02,3.146261572837829590e-01,3.871942162513732910e-01,9.056809544563293457e-01,3.439208492636680603e-02,1.385772377252578735e-01,6.094806194305419922e-01,1.740382194519042969e+00,1.606622099876403809e+00,2.555588006973266602e+00,2.199019491672515869e-01
1.087000000000000028e+02,3.207474648952484131e-01,3.605819344520568848e-01,9.612562656402587891e-01,3.620673716068267822e-02,1.361766457557678223e-01,5.622209310531616211e-01,1.512389779090881348e+00,1.696048259735107422e+00,2.656368970870971680e+00,2.542326450347900391e-01
1.087999999999999972e+02,3.282068371772766113e-01,3.357441127300262451e-01,1.019642949104309082e+00,3.867171704769134521e-02,1.350953727960586548e-01,5.183462500572204590e-01,1.304879903793334961e+00,1.750756978988647461e+00,2.745094776153564453e+00,2.994855642318725586e-01
1.089000000000000057e+02,3.369624316692352295e-01,3.126581311225891113e-01,1.080931544303894043e+00,4.181068763136863708e-02,1.352056413888931274e-01,4.776515960693359375e-01,1.118937373161315918e+00,1.775859594345092773e+00,2.817802667617797852e+00,3.567609786987304688e-01
1.090000000000000000e+02,3.469459414482116699e-01,2.912570834159851074e-01,1.145214796066284180e+00,4.564803466200828552e-02,1.364232003688812256e-01,4.399391710758209229e-01,9.544020295143127441e-01,1.775652766227722168e+00,2.869625806808471680e+00,4.269183576107025146e-01
1.091000000000000085e+02,3.581665158271789551e-01,2.715918421745300293e-01,1.212588429450988770e+00,5.020888522267341614e-02,1.386686563491821289e-01,4.050148725509643555e-01,8.112099170684814453e-01,1.753333091735839844e+00,2.895499467849731445e+00,5.107779502868652344e-01
1.092000000000000028e+02,3.706477284431457520e-01,2.537355720996856689e-01,1.283150792121887207e+00,5.551911145448684692e-02,1.421496421098709106e-01,3.724786341190338135e-01,6.889633536338806152e-01,1.712048888206481934e+00,2.890027523040771484e+00,6.090248227119445801e-01
1.092999999999999972e+02,3.842081427574157715e-01,2.375018000602722168e-01,1.357003450393676758e+00,6.160537153482437134e-02,1.472652256488800049e-01,3.420853316783905029e-01,5.869648456573486328e-01,1.654868483543395996e+00,2.847504615783691406e+00,7.221519351005554199e-01
1.094000000000000057e+02,3.986639082431793213e-01,2.226912528276443481e-01,1.434231638908386230e+00,6.851063668727874756e-02,1.539316922426223755e-01,3.137460052967071533e-01,5.031010508537292480e-01,1.585950851440429688e+00,2.761970996856689453e+00,8.503658771514892578e-01
1.095000000000000000e+02,4.137670993804931641e-01,2.089678049087524414e-01,1.514732599258422852e+00,7.642915844917297363e-02,1.620636731386184692e-01,2.873741686344146729e-01,4.362278282642364502e-01,1.509352207183837891e+00,2.631444215774536133e+00,9.907316565513610840e-01
1.096000000000000085e+02,4.294559359550476074e-01,1.962838321924209595e-01,1.598505854606628418e+00,8.544777333736419678e-02,1.715804040431976318e-01,2.628870904445648193e-01,3.817568123340606689e-01,1.429403781890869141e+00,2.463162899017333984e+00,1.140651226043701172e+00
1.097000000000000028e+02,4.457164406776428223e-01,1.846419870853424072e-01,1.685564994812011719e+00,9.560228139162063599e-02,1.823498159646987915e-01,2.401115596294403076e-01,3.353465795516967773e-01,1.349285364151000977e+00,2.266428947448730469e+00,1.295738577842712402e+00
1.097999999999999972e+02,4.625066816806793213e-01,1.739420294761657715e-01,1.775850057601928711e+00,1.069027185440063477e-01,1.941090077161788940e-01,2.187292873859405518e-01,2.964500784873962402e-01,1.269523262977600098e+00,2.042448759078979492e+00,1.451126575469970703e+00
1.099000000000000057e+02,4.801313281059265137e-01,1.641867011785507202e-01,1.869389295578002930e+00,1.193927973508834839e-01,2.066967934370040894e-01,1.986178308725357056e-01,2.639053463935852051e-01,1.190950989723205566e+00,1.802097558975219727e+00,1.580742597579956055e+00
1.100000000000000000e+02,4.987784326076507568e-01,1.554664522409439087e-01,1.966137051582336426e+00,1.331034898757934570e-01,2.200221568346023560e-01,1.797318905591964722e-01,2.355950325727462769e-01,1.114830732345581055e+00,1.569810628890991211e+00,1.678082108497619629e+00
1.101000000000000085e+02,5.191245675086975098e-01,1.476156264543533325e-01,2.065972089767456055e+00,1.480794548988342285e-01,2.340537160634994507e-01,1.620351821184158325e-01,2.111916095018386841e-01,1.041275501251220703e+00,1.356234431266784668e+00,1.741867303848266602e+00
1.102000000000000028e+02,5.416305065155029297e-01,1.405078470706939697e-01,2.168204069137573242e+00,1.643896102905273438e-01,2.487814128398895264e-01,1.455271244049072266e-01,1.904733777046203613e-01,9.703245162963867188e-01,1.164589405059814453e+00,1.773984432220458984e+00
1.102999999999999972e+02,5.660517215728759766e-01,1.340612173080444336e-01,2.271994590759277344e+00,1.824097186326980591e-01,2.642736732959747314e-01,1.303454339504241943e-01,1.732459217309951782e-01,9.020413160324096680e-01,9.943391084671020508e-01,1.779937267303466797e+00
1.104000000000000057e+02,5.924123525619506836e-01,1.282919198274612427e-01,2.375668048858642578e+00,2.038434296846389771e-01,2.804342806339263916e-01,1.163145974278450012e-01,1.592984050512313843e-01,8.366029858589172363e-01,8.455129265785217285e-01,1.762931704521179199e+00
1.105000000000000000e+02,6.207569241523742676e-01,1.232226639986038208e-01,2.477311372756958008e+00,2.296060919761657715e-01,2.971800863742828369e-01,1.032872274518013000e-01,1.485346704721450806e-01,7.745146751403808594e-01,7.177932858467102051e-01,1.726137042045593262e+00
1.106000000000000085e+02,6.510480642318725586e-01,1.187734156847000122e-01,2.573624610900878906e+00,2.616113126277923584e-01,3.144892454147338867e-01,9.123930335044860840e-02,1.408396214246749878e-01,7.158587574958801270e-01,6.105645298957824707e-01,1.672640085220336914e+00
1.107000000000000028e+02,6.834996938705444336e-01,1.149354577064514160e-01,2.659056663513183594e+00,3.035861253738403320e-01,3.324954807758331299e-01,8.022335916757583618e-02,1.354316473007202148e-01,6.608909964561462402e-01,5.221971273422241211e-01,1.606132268905639648e+00
1.107999999999999972e+02,7.183923721313476562e-01,1.117900237441062927e-01,2.729459047317504883e+00,3.567633628845214844e-01,3.517128527164459229e-01,7.048212736845016479e-02,1.315633952617645264e-01,6.097820997238159180e-01,4.509930610656738281e-01,1.531126737594604492e+00
1.109000000000000057e+02,7.557626962661743164e-01,1.093353331089019775e-01,2.780476570129394531e+00,4.220444262027740479e-01,3.725671172142028809e-01,6.195950880646705627e-02,1.291307210922241211e-01,5.622949004173278809e-01,3.940697312355041504e-01,1.451373457908630371e+00
1.110000000000000000e+02,7.955614924430847168e-01,1.075211837887763977e-01,2.807373762130737305e+00,5.002297163009643555e-01,3.955209255218505859e-01,5.427908524870872498e-02,1.280186623334884644e-01,5.182089209556579590e-01,3.456266224384307861e-01,1.371131539344787598e+00
1.111000000000000085e+02,8.378694653511047363e-01,1.063741669058799744e-01,2.805070877075195312e+00,5.919819474220275879e-01,4.203841090202331543e-01,4.721415787935256958e-02,1.281020194292068481e-01,4.773177206516265869e-01,3.048395812511444092e-01,1.291122794151306152e+00
1.112000000000000028e+02,8.827702403068542480e-01,1.059220507740974426e-01,2.768192291259765625e+00,6.977856755256652832e-01,4.470577538013458252e-01,4.073393344879150391e-02,1.292978823184967041e-01,4.394223690032958984e-01,2.709115147590637207e-01,1.211981654167175293e+00
1.112999999999999972e+02,9.302634000778198242e-01,1.062654703855514526e-01,2.691085815429687500e+00,8.179171085357666016e-01,4.755933880805969238e-01,3.486610576510429382e-02,1.315268427133560181e-01,4.043286740779876709e-01,2.415466457605361938e-01,1.135117888450622559e+00
1.114000000000000057e+02,9.801149964332580566e-01,1.074764877557754517e-01,2.570795536041259766e+00,9.501916766166687012e-01,5.062015652656555176e-01,2.972139976918697357e-02,1.349731683731079102e-01,3.716382980346679688e-01,2.161506265401840210e-01,1.060811042785644531e+00
1.115000000000000000e+02,1.032422542572021484e+00,1.093611791729927063e-01,2.413862943649291992e+00,1.091725826263427734e+00,5.392446517944335938e-01,2.538245916366577148e-02,1.400566548109054565e-01,3.410995900630950928e-01,1.945000588893890381e-01,9.891034960746765137e-01
1.116000000000000085e+02,1.087235808372497559e+00,1.119539886713027954e-01,2.228277444839477539e+00,1.239022254943847656e+00,5.747786760330200195e-01,2.180251106619834900e-02,1.466978341341018677e-01,3.126229643821716309e-01,1.763863563537597656e-01,9.200396537780761719e-01
1.117000000000000028e+02,1.144602537155151367e+00,1.152901053428649902e-01,2.016897201538085938e+00,1.387537717819213867e+00,6.127674579620361328e-01,1.890276558697223663e-02,1.548119336366653442e-01,2.861221730709075928e-01,1.616206616163253784e-01,8.537579178810119629e-01
1.117999999999999972e+02,1.204569935798645020e+00,1.194054335355758667e-01,1.788125038146972656e+00,1.514600992202758789e+00,6.533272266387939453e-01,1.671957410871982574e-02,1.643206924200057983e-01,2.615153789520263672e-01,1.500221937894821167e-01,7.906947731971740723e-01
1.119000000000000057e+02,1.267182111740112305e+00,1.243365854024887085e-01,1.565294981002807617e+00,1.610410809516906738e+00,6.964004039764404297e-01,1.519002579152584076e-02,1.751012504100799561e-01,2.386510968208312988e-01,1.415522843599319458e-01,7.310886979103088379e-01
1.120000000000000000e+02,1.332482099533081055e+00,1.301208585500717163e-01,1.359169602394104004e+00,1.675394058227539062e+00,7.420031428337097168e-01,1.430211495608091354e-02,1.868581473827362061e-01,2.171752899885177612e-01,1.356733441352844238e-01,6.750518083572387695e-01
1.121000000000000085e+02,1.400510549545288086e+00,1.367962062358856201e-01,1.174257993698120117e+00,1.708754301071166992e+00,7.902113199234008789e-01,1.407865900546312332e-02,1.994232982397079468e-01,1.969461888074874878e-01,1.314045786857604980e-01,6.229149699211120605e-01
1.122000000000000028e+02,1.471305966377258301e+00,1.444011926651000977e-01,1.009740233421325684e+00,1.716830253601074219e+00,8.411382436752319336e-01,1.456096675246953964e-02,2.127259671688079834e-01,1.779414564371109009e-01,1.285991221666336060e-01,5.744633674621582031e-01
1.122999999999999972e+02,1.544904232025146484e+00,1.529749482870101929e-01,8.656765818595886230e-01,1.702691435813903809e+00,8.949955105781555176e-01,1.583883166313171387e-02,2.267381697893142700e-01,1.601306498050689697e-01,1.271493136882781982e-01,5.294715166091918945e-01
1.124000000000000057e+02,1.621338725090026855e+00,1.625572293996810913e-01,7.417953610420227051e-01,1.669367551803588867e+00,9.517239332199096680e-01,1.782916113734245300e-02,2.414380311965942383e-01,1.434922069311141968e-01,1.269225776195526123e-01,4.877304434776306152e-01
1.125000000000000000e+02,1.700453400611877441e+00,1.731812655925750732e-01,6.375358700752258301e-01,1.619813203811645508e+00,1.011309504508972168e+00,2.048102580010890961e-02,2.568904161453247070e-01,1.281589120626449585e-01,1.278301328420639038e-01,4.490384161472320557e-01
1.126000000000000085e+02,1.781627535820007324e+00,1.848587989807128906e-01,5.512155294418334961e-01,1.557682275772094727e+00,1.073843955993652344e+00,2.381846681237220764e-02,2.730282843112945557e-01,1.140132397413253784e-01,1.297939419746398926e-01,4.132052659988403320e-01
1.127000000000000028e+02,1.864421725273132324e+00,1.976165920495986938e-01,4.809494912624359131e-01,1.486651062965393066e+00,1.139421224594116211e+00,2.786626107990741730e-02,2.897539734840393066e-01,1.008748784661293030e-01,1.328487843275070190e-01,3.799042999744415283e-01
1.127999999999999972e+02,1.947918653488159180e+00,2.114762961864471436e-01,4.244790673255920410e-01,1.410632729530334473e+00,1.208138704299926758e+00,3.264992311596870422e-02,3.070459365844726562e-01,8.871981501579284668e-02,1.375029534101486206e-01,3.487867414951324463e-01
1.129000000000000057e+02,2.031588315963745117e+00,2.267955243587493896e-01,3.762583136558532715e-01,1.333976745605468750e+00,1.280096292495727539e+00,3.819572925567626953e-02,3.250012695789337158e-01,7.758253067731857300e-02,1.437389999628067017e-01,3.197558522224426270e-01
1.130000000000000000e+02,2.114276409149169922e+00,2.445898205041885376e-01,3.354808688163757324e-01,1.257421016693115234e+00,1.355396866798400879e+00,4.453076049685478210e-02,3.441486060619354248e-01,6.771252304315567017e-02,1.514706909656524658e-01,2.927242219448089600e-01
1.131000000000000085e+02,2.195133924484252930e+00,2.656961083412170410e-01,3.015839159488677979e-01,1.181467294692993164e+00,1.434146046638488770e+00,5.168289691209793091e-02,3.648897111415863037e-01,5.909154191613197327e-02,1.606191098690032959e-01,2.676093876361846924e-01
1.132000000000000028e+02,2.271894693374633789e+00,2.914449274539947510e-01,2.725084722042083740e-01,1.107429265975952148e+00,1.516451954841613770e+00,5.968043580651283264e-02,3.877794444561004639e-01,5.137393623590469360e-02,1.710873991250991821e-01,2.443016618490219116e-01
1.132999999999999972e+02,2.341784954071044922e+00,3.230450451374053955e-01,2.473079264163970947e-01,1.035858154296875000e+00,1.602169990539550781e+00,6.865294277667999268e-02,4.125866293907165527e-01,4.427444189786911011e-02,1.826128661632537842e-01,2.224725335836410522e-01
1.134000000000000057e+02,2.401926517486572266e+00,3.617568612098693848e-01,2.257733941078186035e-01,9.668073058128356934e-01,1.691158056259155273e+00,7.874275743961334229e-02,4.391975700855255127e-01,3.775652498006820679e-02,1.949745565652847290e-01,2.019049674272537231e-01
1.135000000000000000e+02,2.448078870773315430e+00,4.097295105457305908e-01,2.076975256204605103e-01,9.003152251243591309e-01,1.783360362052917480e+00,8.997669816017150879e-02,4.676460325717926025e-01,3.183611854910850525e-02,2.080822288990020752e-01,1.825627833604812622e-01
1.136000000000000085e+02,2.476585149765014648e+00,4.676630496978759766e-01,1.930144429206848145e-01,8.365813493728637695e-01,1.878781676292419434e+00,1.023947671055793762e-01,4.981091320514678955e-01,2.660733647644519806e-02,2.219077199697494507e-01,1.644242852926254272e-01
1.137000000000000028e+02,2.483532428741455078e+00,5.361229181289672852e-01,1.816138327121734619e-01,7.759312391281127930e-01,1.977432489395141602e+00,1.160536035895347595e-01,5.309902429580688477e-01,2.218091860413551331e-02,2.364217936992645264e-01,1.474552303552627563e-01
1.137999999999999972e+02,2.464760780334472656e+00,6.155453920364379883e-01,1.732297390699386597e-01,7.185878157615661621e-01,2.079082489013671875e+00,1.311145573854446411e-01,5.663871169090270996e-01,1.853823848068714142e-02,2.516657412052154541e-01,1.317460089921951294e-01
1.139000000000000057e+02,2.415906906127929688e+00,7.062050700187683105e-01,1.675916463136672974e-01,6.645171046257019043e-01,2.183528900146484375e+00,1.475935131311416626e-01,6.042399406433105469e-01,1.557821128517389297e-02,2.676355242729187012e-01,1.173000782728195190e-01
1.140000000000000000e+02,2.332528591156005859e+00,8.080455660820007324e-01,1.637286394834518433e-01,6.140851974487304688e-01,2.290467023849487305e+00,1.655960381031036377e-01,6.446387767791748047e-01,1.332845445722341537e-02,2.842055559158325195e-01,1.038825809955596924e-01
1.141000000000000085e+02,2.216892957687377930e+00,9.183219075202941895e-01,1.612820178270339966e-01,5.672258734703063965e-01,2.398689270019531250e+00,1.862700879573822021e-01,6.875697970390319824e-01,1.174465566873550415e-02,3.013480007648468018e-01,9.145529568195343018e-02
1.142000000000000028e+02,2.074814081192016602e+00,1.035219430923461914e+00,1.601550132036209106e-01,5.237196087837219238e-01,2.505756378173828125e+00,2.113948166370391846e-01,7.330280542373657227e-01,1.080158445984125137e-02,3.190726041793823242e-01,8.000967651605606079e-02
1.142999999999999972e+02,1.910882949829101562e+00,1.154837489128112793e+00,1.602277010679244995e-01,4.833630621433258057e-01,2.608864784240722656e+00,2.421374469995498657e-01,7.810892462730407715e-01,1.052203867584466934e-02,3.378812968730926514e-01,6.978068500757217407e-02
1.144000000000000057e+02,1.727448940277099609e+00,1.269090056419372559e+00,1.613983362913131714e-01,4.459629356861114502e-01,2.701848268508911133e+00,2.829054594039916992e-01,8.318431377410888672e-01,1.093556173145771027e-02,3.580820858478546143e-01,6.082708761096000671e-02
1.145000000000000000e+02,1.541452407836914062e+00,1.357957720756530762e+00,1.635895818471908569e-01,4.113304018974304199e-01,2.780409336090087891e+00,3.352163136005401611e-01,8.855029344558715820e-01,1.213306095451116562e-02,3.804163038730621338e-01,5.290907621383666992e-02
1.146000000000000085e+02,1.366089224815368652e+00,1.423711419105529785e+00,1.670136302709579468e-01,3.790849447250366211e-01,2.840006113052368164e+00,3.999802172183990479e-01,9.420671463012695312e-01,1.406840793788433075e-02,4.047448635101318359e-01,4.565417766571044922e-02
1.147000000000000028e+02,1.205784916877746582e+00,1.464063644409179688e+00,1.720582991838455200e-01,3.489634096622467041e-01,2.875755071640014648e+00,4.780419468879699707e-01,1.001484632492065430e+00,1.666418276727199554e-02,4.308679699897766113e-01,3.897581622004508972e-02
1.147999999999999972e+02,1.063380002975463867e+00,1.479477286338806152e+00,1.786397099494934082e-01,3.208766877651214600e-01,2.882431268692016602e+00,5.701400637626647949e-01,1.063847064971923828e+00,1.994440890848636627e-02,4.588203132152557373e-01,3.289074823260307312e-02
1.149000000000000057e+02,9.377840757369995117e-01,1.475544452667236328e+00,1.866733282804489136e-01,2.947392463684082031e-01,2.854483604431152344e+00,6.768389344215393066e-01,1.129248619079589844e+00,2.393382787704467773e-02,4.886995553970336914e-01,2.745402976870536804e-02
1.150000000000000000e+02,8.288845419883728027e-01,1.454779744148254395e+00,1.960702985525131226e-01,2.704557180404663086e-01,2.786097764968872070e+00,7.984833121299743652e-01,1.197786450386047363e+00,2.865792624652385712e-02,5.208897590637207031e-01,2.279715985059738159e-02
1.151000000000000085e+02,7.362430095672607422e-01,1.419713616371154785e+00,2.066649198532104492e-01,2.477975636720657349e-01,2.672806024551391602e+00,9.338044524192810059e-01,1.269560337066650391e+00,3.414295986294746399e-02,5.556148290634155273e-01,1.895282231271266937e-02
1.152000000000000028e+02,6.580519080162048340e-01,1.373831629753112793e+00,2.183307260274887085e-01,2.266272306442260742e-01,2.518459796905517578e+00,1.079233169555664062e+00,1.344672799110412598e+00,4.041597247123718262e-02,5.927964448928833008e-01,1.580312289297580719e-02
1.152999999999999972e+02,5.928746461868286133e-01,1.319811105728149414e+00,2.309115529060363770e-01,2.068302631378173828e-01,2.332590818405151367e+00,1.231947183609008789e+00,1.423229575157165527e+00,4.750480875372886658e-02,6.324903964996337891e-01,1.335316058248281479e-02
1.154000000000000057e+02,5.373884439468383789e-01,1.261408448219299316e+00,2.442426234483718872e-01,1.882510185241699219e-01,2.120449304580688477e+00,1.387089014053344727e+00,1.505337953567504883e+00,5.543756857514381409e-02,6.747468113899230957e-01,1.159567106515169144e-02
1.155000000000000000e+02,4.905277192592620850e-01,1.200162172317504883e+00,2.582739889621734619e-01,1.708395779132843018e-01,1.884897232055664062e+00,1.528699994087219238e+00,1.590934514999389648e+00,6.425991654396057129e-02,7.195120453834533691e-01,1.047386229038238525e-02
1.156000000000000085e+02,4.510823190212249756e-01,1.137542128562927246e+00,2.730596065521240234e-01,1.547110676765441895e-01,1.649264812469482422e+00,1.636454463005065918e+00,1.679817080497741699e+00,7.417942583560943604e-02,7.668598294258117676e-01,1.000938937067985535e-02
1.157000000000000028e+02,4.176710247993469238e-01,1.074930667877197266e+00,2.886034548282623291e-01,1.398939490318298340e-01,1.429366350173950195e+00,1.713038086891174316e+00,1.771905303001403809e+00,8.523615449666976929e-02,8.168675303459167480e-01,1.022569742053747177e-02
1.157999999999999972e+02,3.898963332176208496e-01,1.012834787368774414e+00,3.047737181186676025e-01,1.261483579874038696e-01,1.231271862983703613e+00,1.755460500717163086e+00,1.867222905158996582e+00,9.747392684221267700e-02,8.697160482406616211e-01,1.119763683527708054e-02
1.159000000000000057e+02,3.661460578441619873e-01,9.524921774864196777e-01,3.215211331844329834e-01,1.133951321244239807e-01,1.054364204406738281e+00,1.770609855651855469e+00,1.965726613998413086e+00,1.109736189246177673e-01,9.255081415176391602e-01,1.294600032269954681e-02
1.160000000000000000e+02,3.457202911376953125e-01,8.943520188331604004e-01,3.388241827487945557e-01,1.016116663813591003e-01,8.987586498260498047e-01,1.761789917945861816e+00,2.067142009735107422e+00,1.259305179119110107e-01,9.841420650482177734e-01,1.535762101411819458e-02
1.161000000000000085e+02,3.284466862678527832e-01,8.384677171707153320e-01,3.569145202636718750e-01,9.090348333120346069e-02,7.642615437507629395e-01,1.732166290283203125e+00,2.171421289443969727e+00,1.423486322164535522e-01,1.045696258544921875e+00,1.844714023172855377e-02
1.162000000000000028e+02,3.141538202762603760e-01,7.848805189132690430e-01,3.762396275997161865e-01,8.148477226495742798e-02,6.503655314445495605e-01,1.684839129447937012e+00,2.278355836868286133e+00,1.601729989051818848e-01,1.110263824462890625e+00,2.223910391330718994e-02
1.162999999999999972e+02,3.026719987392425537e-01,7.336196303367614746e-01,3.971958756446838379e-01,7.313160598278045654e-02,5.560182332992553711e-01,1.623062968254089355e+00,2.387105941772460938e+00,1.802515983581542969e-01,1.177941203117370605e+00,2.675880119204521179e-02
1.164000000000000057e+02,2.938337028026580811e-01,6.847032904624938965e-01,4.202127158641815186e-01,6.553354114294052124e-02,4.789391160011291504e-01,1.551294565200805664e+00,2.495193004608154297e+00,2.046089470386505127e-01,1.248827219009399414e+00,3.203227743506431580e-02
1.165000000000000000e+02,2.874748110771179199e-01,6.381442546844482422e-01,4.450835883617401123e-01,5.853301659226417542e-02,4.179161787033081055e-01,1.473156571388244629e+00,2.600239753723144531e+00,2.341234385967254639e-01,1.323024153709411621e+00,3.808635473251342773e-02
1.166000000000000085e+02,2.834381163120269775e-01,5.939821004867553711e-01,4.718182682991027832e-01,5.215052142739295959e-02,3.666821122169494629e-01,1.393525481224060059e+00,2.696047067642211914e+00,2.731313705444335938e-01,1.400636911392211914e+00,4.494867101311683655e-02
1.167000000000000028e+02,2.815322875976562500e-01,5.523464083671569824e-01,5.005717277526855469e-01,4.647565260529518127e-02,3.232563138008117676e-01,1.313926577568054199e+00,2.778133392333984375e+00,3.235618472099304199e-01,1.481773495674133301e+00,5.264768749475479126e-02
1.167999999999999972e+02,2.812311351299285889e-01,5.134500861167907715e-01,5.314311385154724121e-01,4.153963923454284668e-02,2.871098518371582031e-01,1.234855055809020996e+00,2.842097997665405273e+00,3.863990604877471924e-01,1.566457033157348633e+00,6.120187044143676758e-02
1.169000000000000057e+02,2.820314466953277588e-01,4.773876965045928955e-01,5.647280812263488770e-01,3.739862516522407532e-02,2.563364207744598389e-01,1.157548308372497559e+00,2.882981061935424805e+00,4.624775648117065430e-01,1.654467821121215820e+00,7.080120593309402466e-02
1.170000000000000000e+02,2.838564813137054443e-01,4.439842700958251953e-01,6.004544496536254883e-01,3.395261615514755249e-02,2.295924723148345947e-01,1.082760334014892578e+00,2.895585060119628906e+00,5.525694489479064941e-01,1.745696783065795898e+00,8.152950555086135864e-02
1.171000000000000085e+02,2.869113981723785400e-01,4.129967391490936279e-01,6.387028098106384277e-01,3.120903298258781433e-02,2.066543847322463989e-01,1.010538101196289062e+00,2.874374389648437500e+00,6.572791934013366699e-01,1.840144872665405273e+00,9.342559427022933960e-02
1.172000000000000028e+02,2.915126979351043701e-01,3.840559422969818115e-01,6.795124411582946777e-01,2.916934713721275330e-02,1.873127222061157227e-01,9.409290552139282227e-01,2.813536405563354492e+00,7.769989967346191406e-01,1.937818169593811035e+00,1.065513566136360168e-01
1.172999999999999972e+02,2.975824773311614990e-01,3.570540845394134521e-01,7.227915525436401367e-01,2.775798365473747253e-02,1.713890284299850464e-01,8.740237355232238770e-01,2.707921028137207031e+00,9.110493063926696777e-01,2.038437366485595703e+00,1.211017593741416931e-01
1.174000000000000057e+02,3.049702644348144531e-01,3.317899107933044434e-01,7.685999870300292969e-01,2.698878012597560883e-02,1.586872488260269165e-01,8.101252317428588867e-01,2.559463739395141602e+00,1.055721402168273926e+00,2.141946554183959961e+00,1.371485739946365356e-01
1.175000000000000000e+02,3.136616945266723633e-01,3.082812130451202393e-01,8.170344829559326172e-01,2.689511142671108246e-02,1.491571515798568726e-01,7.496693134307861328e-01,2.377650737762451172e+00,1.208551168441772461e+00,2.248168706893920898e+00,1.545505374670028687e-01
1.176000000000000085e+02,3.235981464385986328e-01,2.864774763584136963e-01,8.683012127876281738e-01,2.756481990218162537e-02,1.425358653068542480e-01,6.926339268684387207e-01,2.169403076171875000e+00,1.364446401596069336e+00,2.356685638427734375e+00,1.737778782844543457e-01
1.177000000000000028e+02,3.347211480140686035e-01,2.663258612155914307e-01,9.224770665168762207e-01,2.901272661983966827e-02,1.377918273210525513e-01,6.394132971763610840e-01,1.935357213020324707e+00,1.512282013893127441e+00,2.465270996093750000e+00,1.968088895082473755e-01
1.177999999999999972e+02,3.470660746097564697e-01,2.479174584150314331e-01,9.794535636901855469e-01,3.112184070050716400e-02,1.345402449369430542e-01,5.899430513381958008e-01,1.696368217468261719e+00,1.626602172851562500e+00,2.571761608123779297e+00,2.245455086231231689e-01
1.179000000000000057e+02,3.604879677295684814e-01,2.311325818300247192e-01,1.039289355278015137e+00,3.389356285333633423e-02,1.326794028282165527e-01,5.439929962158203125e-01,1.471530914306640625e+00,1.709955811500549316e+00,2.670929193496704102e+00,2.604854106903076172e-01
1.180000000000000000e+02,3.748126327991485596e-01,2.157900184392929077e-01,1.102076053619384766e+00,3.735195100307464600e-02,1.320816427469253540e-01,5.013502240180969238e-01,1.268146991729736328e+00,1.758379340171813965e+00,2.757458209991455078e+00,3.075273036956787109e-01
1.181000000000000085e+02,3.898307085037231445e-01,2.016279399394989014e-01,1.167908072471618652e+00,4.152178019285202026e-02,1.326410919427871704e-01,4.618117809295654297e-01,1.086148381233215332e+00,1.778448224067687988e+00,2.827266931533813477e+00,3.667389750480651855e-01
1.182000000000000028e+02,4.054254293441772461e-01,1.884438395500183105e-01,1.236882805824279785e+00,4.642857983708381653e-02,1.342783272266387939e-01,4.251840114593505859e-01,9.255847930908203125e-01,1.773801445960998535e+00,2.875418901443481445e+00,4.389606416225433350e-01
1.182999999999999972e+02,4.215818941593170166e-01,1.762407571077346802e-01,1.309099793434143066e+00,5.209863930940628052e-02,1.369352340698242188e-01,3.912227451801300049e-01,7.863251566886901855e-01,1.747632145881652832e+00,2.896810531616210938e+00,5.250009894371032715e-01
1.184000000000000057e+02,4.382967054843902588e-01,1.650629639625549316e-01,1.384662032127380371e+00,5.855904519557952881e-02,1.410732269287109375e-01,3.595059514045715332e-01,6.679137945175170898e-01,1.703074932098388672e+00,2.885993480682373047e+00,6.255180835723876953e-01
1.185000000000000000e+02,4.557099342346191406e-01,1.548464298248291016e-01,1.463664889335632324e+00,6.584670394659042358e-02,1.468173712491989136e-01,3.298992812633514404e-01,5.695191025733947754e-01,1.643258810043334961e+00,2.837222576141357422e+00,7.409712672233581543e-01
1.186000000000000085e+02,4.741526246070861816e-01,1.456746459007263184e-01,1.546009659767150879e+00,7.415602356195449829e-02,1.540800482034683228e-01,3.023144006729125977e-01,4.888687133789062500e-01,1.572598457336425781e+00,2.744691848754882812e+00,8.713527917861938477e-01
1.187000000000000028e+02,4.939418137073516846e-01,1.374823898077011108e-01,1.631657600402832031e+00,8.358401060104370117e-02,1.627778112888336182e-01,2.766661942005157471e-01,4.249421060085296631e-01,1.494866371154785156e+00,2.607668161392211914e+00,1.013291358947753906e+00
1.187999999999999972e+02,5.159136652946472168e-01,1.300696432590484619e-01,1.720545887947082520e+00,9.413859993219375610e-02,1.728280037641525269e-01,2.528650462627410889e-01,3.720418214797973633e-01,1.414788961410522461e+00,2.434438705444335938e+00,1.164402723312377930e+00
1.189000000000000057e+02,5.398604869842529297e-01,1.233369931578636169e-01,1.812694311141967773e+00,1.058599799871444702e-01,1.840358674526214600e-01,2.306530475616455078e-01,3.270854055881500244e-01,1.334657192230224609e+00,2.233747959136962891e+00,1.319869875907897949e+00
1.190000000000000000e+02,5.657464861869812012e-01,1.172786653041839600e-01,1.908049345016479492e+00,1.187768429517745972e-01,1.961416453123092651e-01,2.097479701042175293e-01,2.895466387271881104e-01,1.254973769187927246e+00,2.005759239196777344e+00,1.473544716835021973e+00
1.191000000000000085e+02,5.936175584793090820e-01,1.119190156459808350e-01,2.006618499755859375e+00,1.329312324523925781e-01,2.090235799551010132e-01,1.900895237922668457e-01,2.578845322132110596e-01,1.176779389381408691e+00,1.765251874923706055e+00,1.597710013389587402e+00
1.192000000000000028e+02,6.234967708587646484e-01,1.072543561458587646e-01,2.108245849609375000e+00,1.483785808086395264e-01,2.226306498050689697e-01,1.716427952051162720e-01,2.303244769573211670e-01,1.101104617118835449e+00,1.535331249237060547e+00,1.690344095230102539e+00
1.192999999999999972e+02,6.554807424545288086e-01,1.032035425305366516e-01,2.212203979492187500e+00,1.652141809463500977e-01,2.369334101676940918e-01,1.543733626604080200e-01,2.066306322813034058e-01,1.028004646301269531e+00,1.325233101844787598e+00,1.748649716377258301e+00
1.194000000000000057e+02,6.898289322853088379e-01,9.980611503124237061e-02,2.317615032196044922e+00,1.841285228729248047e-01,2.519512176513671875e-01,1.383325457572937012e-01,1.865824162960052490e-01,9.575173258781433105e-01,1.136879086494445801e+00,1.776514410972595215e+00
1.195000000000000000e+02,7.266309857368469238e-01,9.709355235099792480e-02,2.422463893890380859e+00,2.069365829229354858e-01,2.677213847637176514e-01,1.236006319522857666e-01,1.699937880039215088e-01,8.897207379341125488e-01,9.699486494064331055e-01,1.778710603713989258e+00
1.196000000000000085e+02,7.658887505531311035e-01,9.503927081823348999e-02,2.524775981903076172e+00,2.342817634344100952e-01,2.841134667396545410e-01,1.099337488412857056e-01,1.566412746906280518e-01,8.248448967933654785e-01,8.244144320487976074e-01,1.758442163467407227e+00
1.197000000000000028e+02,8.076469302177429199e-01,9.364788234233856201e-02,2.620007276535034180e+00,2.692953944206237793e-01,3.010829389095306396e-01,9.726215898990631104e-02,1.464703530073165894e-01,7.633804082870483398e-01,6.999095678329467773e-01,1.718868255615234375e+00
1.197999999999999972e+02,8.519889116287231445e-01,9.294711798429489136e-02,2.702965497970581055e+00,3.150140345096588135e-01,3.186083137989044189e-01,8.556192368268966675e-02,1.393097192049026489e-01,7.053460478782653809e-01,5.957766771316528320e-01,1.663059353828430176e+00
1.199000000000000057e+02,8.990005850791931152e-01,9.296549856662750244e-02,2.769464731216430664e+00,3.723810911178588867e-01,3.370540440082550049e-01,7.499957829713821411e-02,1.341945379972457886e-01,6.511017680168151855e-01,5.100822448730468750e-01,1.594994425773620605e+00
1.200000000000000000e+02,9.487297534942626953e-01,9.371642023324966431e-02,2.814965009689331055e+00,4.422839581966400146e-01,3.567743301391601562e-01,6.572388857603073120e-02,1.305996030569076538e-01,6.006718873977661133e-01,4.414765238761901855e-01,1.518945097923278809e+00
1.201000000000000085e+02,1.001004219055175781e+00,9.515025466680526733e-02,2.834553956985473633e+00,5.255007147789001465e-01,3.784676790237426758e-01,5.756914988160133362e-02,1.284218728542327881e-01,5.538222193717956543e-01,3.860673308372497559e-01,1.438968539237976074e+00
1.202000000000000028e+02,1.055834770202636719e+00,9.729081392288208008e-02,2.822981595993041992e+00,6.226584911346435547e-01,4.022078216075897217e-01,5.013612657785415649e-02,1.275383532047271729e-01,5.103356838226318359e-01,3.388420641422271729e-01,1.358730196952819824e+00
1.202999999999999972e+02,1.113272666931152344e+00,1.001739874482154846e-01,2.774713516235351562e+00,7.341913580894470215e-01,4.277776479721069336e-01,4.329183325171470642e-02,1.278337389230728149e-01,4.700068533420562744e-01,2.991914451122283936e-01,1.278801679611206055e+00
1.204000000000000057e+02,1.173367381095886230e+00,1.038364171981811523e-01,2.684133768081665039e+00,8.601049780845642090e-01,4.551680684089660645e-01,3.703695535659790039e-02,1.292272806167602539e-01,4.326388537883758545e-01,2.661103606224060059e-01,1.199930787086486816e+00
1.205000000000000000e+02,1.236166477203369141e+00,1.083154603838920593e-01,2.550712108612060547e+00,9.971525073051452637e-01,4.844650924205780029e-01,3.141956403851509094e-02,1.316369026899337769e-01,3.980228304862976074e-01,2.373737990856170654e-01,1.123459577560424805e+00
1.206000000000000085e+02,1.301715493202209473e+00,1.136492043733596802e-01,2.382523775100708008e+00,1.143050312995910645e+00,5.159540772438049316e-01,2.655771747231483459e-02,1.353853344917297363e-01,3.657316565513610840e-01,2.125711441040039062e-01,1.049552321434020996e+00
1.207000000000000028e+02,1.370058774948120117e+00,1.198764294385910034e-01,2.187382936477661133e+00,1.293213129043579102e+00,5.499614477157592773e-01,2.251463942229747772e-02,1.407642215490341187e-01,3.355759978294372559e-01,1.914799064397811890e-01,9.782499670982360840e-01
1.207999999999999972e+02,1.441237449645996094e+00,1.270366162061691284e-01,1.966106057167053223e+00,1.441261053085327148e+00,5.864288210868835449e-01,1.918351277709007263e-02,1.476849913597106934e-01,3.074665367603302002e-01,1.738976240158081055e-01,9.096050262451171875e-01
1.209000000000000057e+02,1.515290737152099609e+00,1.351698487997055054e-01,1.733696460723876953e+00,1.560388922691345215e+00,6.253846287727355957e-01,1.654402725398540497e-02,1.560643315315246582e-01,2.813178598880767822e-01,1.596213877201080322e-01,8.437790274620056152e-01
1.210000000000000000e+02,1.592255115509033203e+00,1.443167924880981445e-01,1.511869549751281738e+00,1.649270296096801758e+00,6.669185757637023926e-01,1.461336854845285416e-02,1.658239662647247314e-01,2.570484578609466553e-01,1.485203653573989868e-01,7.812550663948059082e-01
1.211000000000000085e+02,1.672164082527160645e+00,1.545187681913375854e-01,1.309104681015014648e+00,1.705149769783020020e+00,7.109514474868774414e-01,1.331927441060543060e-02,1.768104732036590576e-01,2.344623953104019165e-01,1.405144482851028442e-01,7.221765518188476562e-01
1.212000000000000028e+02,1.754968166351318359e+00,1.658146381378173828e-01,1.127498984336853027e+00,1.731395840644836426e+00,7.575433850288391113e-01,1.267563179135322571e-02,1.887277513742446899e-01,2.132200151681900024e-01,1.349191665649414062e-01,6.667414307594299316e-01
1.212999999999999972e+02,1.839997172355651855e+00,1.782174855470657349e-01,9.666158556938171387e-01,1.732901096343994141e+00,8.067712187767028809e-01,1.270550489425659180e-02,2.014301717281341553e-01,1.932119727134704590e-01,1.308834105730056763e-01,6.151898503303527832e-01
1.214000000000000057e+02,1.926770210266113281e+00,1.917515993118286133e-01,8.264193534851074219e-01,1.712762832641601562e+00,8.587905764579772949e-01,1.347137428820133209e-02,2.148661166429519653e-01,1.744257509708404541e-01,1.282951682806015015e-01,5.672875046730041504e-01
1.215000000000000000e+02,2.014276742935180664e+00,2.064407169818878174e-01,7.065467238426208496e-01,1.674035191535949707e+00,9.137603640556335449e-01,1.503028068691492081e-02,2.290063798427581787e-01,1.568273007869720459e-01,1.270423978567123413e-01,5.228118300437927246e-01
1.216000000000000085e+02,2.101858854293823242e+00,2.227407693862915039e-01,6.063292622566223145e-01,1.619708776473999023e+00,9.715704321861267090e-01,1.726366765797138214e-02,2.438386827707290649e-01,1.404122263193130493e-01,1.269963234663009644e-01,4.815551638603210449e-01
1.217000000000000028e+02,2.188273668289184570e+00,2.420777380466461182e-01,5.235929489135742188e-01,1.553809165954589844e+00,1.032272934913635254e+00,2.016781270503997803e-02,2.594297528266906738e-01,1.253163367509841919e-01,1.280721276998519897e-01,4.433173239231109619e-01
1.217999999999999972e+02,2.272423982620239258e+00,2.651820182800292969e-01,4.571224153041839600e-01,1.479862451553344727e+00,1.095960378646850586e+00,2.376703917980194092e-02,2.756775319576263428e-01,1.113537475466728210e-01,1.301917880773544312e-01,4.079079329967498779e-01
1.219000000000000057e+02,2.351399183273315430e+00,2.936522662639617920e-01,4.029047787189483643e-01,1.402428865432739258e+00,1.162728548049926758e+00,2.808641083538532257e-02,2.925093173980712891e-01,9.839422255754470825e-02,1.334674358367919922e-01,3.749545812606811523e-01
1.220000000000000000e+02,2.422392368316650391e+00,3.286638557910919189e-01,3.565742373466491699e-01,1.324748635292053223e+00,1.232675433158874512e+00,3.315173834562301636e-02,3.099035620689392090e-01,8.641379326581954956e-02,1.383719891309738159e-01,3.441655635833740234e-01
1.221000000000000085e+02,2.481194019317626953e+00,3.726522922515869141e-01,3.176175653934478760e-01,1.247329831123352051e+00,1.305902361869812012e+00,3.898961097002029419e-02,3.280457258224487305e-01,7.549048215150833130e-02,1.448447555303573608e-01,3.154495060443878174e-01
1.222000000000000028e+02,2.523965120315551758e+00,4.266842901706695557e-01,2.851651310920715332e-01,1.170840740203857422e+00,1.382512688636779785e+00,4.562741890549659729e-02,3.474200665950775146e-01,6.585294008255004883e-02,1.528005301952362061e-01,2.887196242809295654e-01
1.222999999999999972e+02,2.546777009963989258e+00,4.914269447326660156e-01,2.570103406906127930e-01,1.096623063087463379e+00,1.462613940238952637e+00,5.309336632490158081e-02,3.685553669929504395e-01,5.743317306041717529e-02,1.621608138084411621e-01,2.638938128948211670e-01
1.224000000000000057e+02,2.545414209365844727e+00,5.674337148666381836e-01,2.326930612325668335e-01,1.024897813796997070e+00,1.546280264854431152e+00,6.141722202301025391e-02,3.918246626853942871e-01,4.983911663293838501e-02,1.728167533874511719e-01,2.408430427312850952e-01
1.225000000000000000e+02,2.515414476394653320e+00,6.551106572151184082e-01,2.120226174592971802e-01,9.557402729988098145e-01,1.633281826972961426e+00,7.076963782310485840e-02,4.169607460498809814e-01,4.284420236945152283e-02,1.844785213470458984e-01,2.192143201828002930e-01
1.226000000000000085e+02,2.452121496200561523e+00,7.546805143356323242e-01,1.947909593582153320e-01,8.891865015029907227e-01,1.723540902137756348e+00,8.125016838312149048e-02,4.439086318016052246e-01,3.643444180488586426e-02,1.969589442014694214e-01,1.988362818956375122e-01
1.227000000000000028e+02,2.351830244064331055e+00,8.652337193489074707e-01,1.809022277593612671e-01,8.254342079162597656e-01,1.817001342773437500e+00,9.288571774959564209e-02,4.727067649364471436e-01,3.062920086085796356e-02,2.101795226335525513e-01,1.796825379133224487e-01
1.227999999999999972e+02,2.220829248428344727e+00,9.836583733558654785e-01,1.702466756105422974e-01,7.649604082107543945e-01,1.913702487945556641e+00,1.057240292429924011e-01,5.035812258720397949e-01,2.553906291723251343e-02,2.241133302450180054e-01,1.617271453142166138e-01
1.229000000000000057e+02,2.063558578491210938e+00,1.107822537422180176e+00,1.625832617282867432e-01,7.078225612640380859e-01,2.013527393341064453e+00,1.198712140321731567e-01,5.369288325309753418e-01,2.126325108110904694e-02,2.387336492538452148e-01,1.449401527643203735e-01
1.230000000000000000e+02,1.884358644485473633e+00,1.233477473258972168e+00,1.574247330427169800e-01,6.541075706481933594e-01,2.116272687911987305e+00,1.354876905679702759e-01,5.727738142013549805e-01,1.774557679891586304e-02,2.540970444679260254e-01,1.294391751289367676e-01
1.231000000000000085e+02,1.689249515533447266e+00,1.344285130500793457e+00,1.538226455450057983e-01,6.041387319564819336e-01,2.221715688705444336e+00,1.524787098169326782e-01,6.110839247703552246e-01,1.491139084100723267e-02,2.701651155948638916e-01,1.151624470949172974e-01
1.232000000000000028e+02,1.498267292976379395e+00,1.428110122680664062e+00,1.516246944665908813e-01,5.577160716056823730e-01,2.329542875289916992e+00,1.711772829294204712e-01,6.519554853439331055e-01,1.278988830745220184e-02,2.868250906467437744e-01,1.018996834754943848e-01
1.232999999999999972e+02,1.320009708404541016e+00,1.487779736518859863e+00,1.507288366556167603e-01,5.146224498748779297e-01,2.437900781631469727e+00,1.932682096958160400e-01,6.953439116477966309e-01,1.132074743509292603e-02,3.040541410446166992e-01,8.962340652942657471e-02
1.234000000000000057e+02,1.159873008728027344e+00,1.518993735313415527e+00,1.510081440210342407e-01,4.746566414833068848e-01,2.544510364532470703e+00,2.199546694755554199e-01,7.412734031677246094e-01,1.049648504704236984e-02,3.219037652015686035e-01,7.834563404321670532e-02
1.235000000000000000e+02,1.017541289329528809e+00,1.527531623840332031e+00,1.523756086826324463e-01,4.376247227191925049e-01,2.645199298858642578e+00,2.537244856357574463e-01,7.898200750350952148e-01,1.034001633524894714e-02,3.409058451652526855e-01,6.831680983304977417e-02
1.236000000000000085e+02,8.927389979362487793e-01,1.516831040382385254e+00,1.547513604164123535e-01,4.033244550228118896e-01,2.734122991561889648e+00,2.983042895793914795e-01,8.410878777503967285e-01,1.088792365044355392e-02,3.614061176776885986e-01,5.955250933766365051e-02
1.237000000000000028e+02,7.852550745010375977e-01,1.489490747451782227e+00,1.584752649068832397e-01,3.713386356830596924e-01,2.807192564010620117e+00,3.547976613044738770e-01,8.952918052673339844e-01,1.223137974739074707e-02,3.840597867965698242e-01,5.175085365772247314e-02
1.237999999999999972e+02,6.944257616996765137e-01,1.448238849639892578e+00,1.638143211603164673e-01,3.414684832096099854e-01,2.859658956527709961e+00,4.240658879280090332e-01,9.523718357086181641e-01,1.428492646664381027e-02,4.086685180664062500e-01,4.458566382527351379e-02
1.239000000000000057e+02,6.182501316070556641e-01,1.396690011024475098e+00,1.706808060407638550e-01,3.136254847049713135e-01,2.886516332626342773e+00,5.069345235824584961e-01,1.012321949005126953e+00,1.700326800346374512e-02,4.350727498531341553e-01,3.799827024340629578e-02
1.240000000000000000e+02,5.552002787590026855e-01,1.337533712387084961e+00,1.789903938770294189e-01,2.877242863178253174e-01,2.882409334182739258e+00,6.040915846824645996e-01,1.075234293937683105e+00,2.041055262088775635e-02,4.633099734783172607e-01,3.200595453381538391e-02
1.241000000000000085e+02,5.018270015716552734e-01,1.274564146995544434e+00,1.886535733938217163e-01,2.636682391166687012e-01,2.841675519943237305e+00,7.160358428955078125e-01,1.141203403472900391e+00,2.453166432678699493e-02,4.935151636600494385e-01,2.668285369873046875e-02
1.242000000000000028e+02,4.569365978240966797e-01,1.209365606307983398e+00,1.995046138763427734e-01,2.412283271551132202e-01,2.758379220962524414e+00,8.430069684982299805e-01,1.210326552391052246e+00,2.939222007989883423e-02,5.260970592498779297e-01,2.215365692973136902e-02
1.242999999999999972e+02,4.187164902687072754e-01,1.143761634826660156e+00,2.113581150770187378e-01,2.202027142047882080e-01,2.630182266235351562e+00,9.822612404823303223e-01,1.282704234123229980e+00,3.501862287521362305e-02,5.612061619758605957e-01,1.842369325459003448e-02
1.244000000000000057e+02,3.866423964500427246e-01,1.078407883644104004e+00,2.240758538246154785e-01,2.004993557929992676e-01,2.464027643203735352e+00,1.131106853485107422e+00,1.358440041542053223e+00,4.143805801868438721e-02,5.987700819969177246e-01,1.538013014942407608e-02
1.245000000000000000e+02,3.598216772079467773e-01,1.014125704765319824e+00,2.375227808952331543e-01,1.819950491189956665e-01,2.269141912460327148e+00,1.285361170768737793e+00,1.437640309333801270e+00,4.867853224277496338e-02,6.388648152351379395e-01,1.304248813539743423e-02
1.246000000000000085e+02,3.366357088088989258e-01,9.520695805549621582e-01,2.516683936119079590e-01,1.646655350923538208e-01,2.047211647033691406e+00,1.440336108207702637e+00,1.520404338836669922e+00,5.676530674099922180e-02,6.815055608749389648e-01,1.138265710324048996e-02
1.247000000000000028e+02,3.168428838253021240e-01,8.923460841178894043e-01,2.665608227252960205e-01,1.486153751611709595e-01,1.808073997497558594e+00,1.570795536041259766e+00,1.606615066528320312e+00,6.577129662036895752e-02,7.266651988029479980e-01,1.036098040640354156e-02
1.247999999999999972e+02,3.002633154392242432e-01,8.350048065185546875e-01,2.822075784206390381e-01,1.338733583688735962e-01,1.576254606246948242e+00,1.668919920921325684e+00,1.696093678474426270e+00,7.589109241962432861e-02,7.744189500808715820e-01,1.000019442290067673e-02
1.249000000000000057e+02,2.867184281349182129e-01,7.800827622413635254e-01,2.984750270843505859e-01,1.201930195093154907e-01,1.362727880477905273e+00,1.733918190002441406e+00,1.788774132728576660e+00,8.715416491031646729e-02,8.248489499092102051e-01,1.032587327063083649e-02
1.250000000000000000e+02,2.760316729545593262e-01,7.276051044464111328e-01,3.153188526630401611e-01,1.075051203370094299e-01,1.171092748641967773e+00,1.767008662223815918e+00,1.884692788124084473e+00,9.960722923278808594e-02,8.781563639640808105e-01,1.142311468720436096e-02
1.251000000000000085e+02,2.680302858352661133e-01,6.775930523872375488e-01,3.327176272869110107e-01,9.578576683998107910e-02,1.000746607780456543e+00,1.773923754692077637e+00,1.983743071556091309e+00,1.133579313755035400e-01,9.343898892402648926e-01,1.327821332961320877e-02
1.252000000000000028e+02,2.625450491905212402e-01,6.301125884056091309e-01,3.509674072265625000e-01,8.516781032085418701e-02,8.517341613769531250e-01,1.757855296134948730e+00,2.085682153701782227e+00,1.285912096500396729e-01,9.934692382812500000e-01,1.579306647181510925e-02
1.252999999999999972e+02,2.593654990196228027e-01,5.853291153907775879e-01,3.704672455787658691e-01,7.583352178335189819e-02,7.237520813941955566e-01,1.721961021423339844e+00,2.190454244613647461e+00,1.452542841434478760e-01,1.055483102798461914e+00,1.898956485092639923e-02
1.254000000000000057e+02,2.580404877662658691e-01,5.433811545372009277e-01,3.917397558689117432e-01,6.757389008998870850e-02,6.161983609199523926e-01,1.669317722320556641e+00,2.297845363616943359e+00,1.633900254964828491e-01,1.120525121688842773e+00,2.289237640798091888e-02
1.255000000000000000e+02,2.579145431518554688e-01,5.044519305229187012e-01,4.150747358798980713e-01,6.005506962537765503e-02,5.274923443794250488e-01,1.603560209274291992e+00,2.406699895858764648e+00,1.841001510620117188e-01,1.188691854476928711e+00,2.752689272165298462e-02
1.256000000000000085e+02,2.588915526866912842e-01,4.683640301227569580e-01,4.402513802051544189e-01,5.312976613640785217e-02,4.558496773242950439e-01,1.529139041900634766e+00,2.514494419097900391e+00,2.092769443988800049e-01,1.260083317756652832e+00,3.291928023099899292e-02
1.257000000000000028e+02,2.608931660652160645e-01,4.349428415298461914e-01,4.672601819038391113e-01,4.680267721414566040e-02,3.986570835113525391e-01,1.449806690216064453e+00,2.618466377258300781e+00,2.401178628206253052e-01,1.334801554679870605e+00,3.909649699926376343e-02
1.257999999999999972e+02,2.641527056694030762e-01,4.038993120193481445e-01,4.962749779224395752e-01,4.117415100336074829e-02,3.499948680400848389e-01,1.369917988777160645e+00,2.712161064147949219e+00,2.810665071010589600e-01,1.412951946258544922e+00,4.608629643917083740e-02
1.259000000000000057e+02,2.689692974090576172e-01,3.749017417430877686e-01,5.274338722229003906e-01,3.629292920231819153e-02,3.089837431907653809e-01,1.290234565734863281e+00,2.791441679000854492e+00,3.336366415023803711e-01,1.494643211364746094e+00,5.391727015376091003e-02
1.260000000000000000e+02,2.752648890018463135e-01,3.478619754314422607e-01,5.610669851303100586e-01,3.221467137336730957e-02,2.748875021934509277e-01,1.211356878280639648e+00,2.851733922958374023e+00,3.987654149532318115e-01,1.579853296279907227e+00,6.261582672595977783e-02
1.261000000000000085e+02,2.828970253467559814e-01,3.225943744182586670e-01,5.971318483352661133e-01,2.883146889507770538e-02,2.454263418912887573e-01,1.134693741798400879e+00,2.888047456741333008e+00,4.772868156433105469e-01,1.668367385864257812e+00,7.238855212926864624e-02
1.262000000000000028e+02,2.917932868003845215e-01,2.990207672119140625e-01,6.357139348983764648e-01,2.614929713308811188e-02,2.199288904666900635e-01,1.060573220252990723e+00,2.895120143890380859e+00,5.699468255043029785e-01,1.760090827941894531e+00,8.329429477453231812e-02
1.262999999999999972e+02,3.019399642944335938e-01,2.771621048450469971e-01,6.768648028373718262e-01,2.417162805795669556e-02,1.981725841760635376e-01,9.890384674072265625e-01,2.867360830307006836e+00,6.773161888122558594e-01,1.855040550231933594e+00,9.537535905838012695e-02
1.264000000000000057e+02,3.132672011852264404e-01,2.569480240345001221e-01,7.204952239990234375e-01,2.282429300248622894e-02,1.799557805061340332e-01,9.201419949531555176e-01,2.798912763595581055e+00,7.997453212738037109e-01,1.953190326690673828e+00,1.087065190076828003e-01
1.265000000000000000e+02,3.257298171520233154e-01,2.383565306663513184e-01,7.666679620742797852e-01,2.212278917431831360e-02,1.650906056165695190e-01,8.540034294128417969e-01,2.685270071029663086e+00,9.359626173973083496e-01,2.054254293441772461e+00,1.234887614846229553e-01
1.266000000000000085e+02,3.392099738121032715e-01,2.213214933872222900e-01,8.154689073562622070e-01,2.209498360753059387e-02,1.534145325422286987e-01,7.910706400871276855e-01,2.530175447463989258e+00,1.082378387451171875e+00,2.158200502395629883e+00,1.397513449192047119e-01
1.267000000000000028e+02,3.535461723804473877e-01,2.056886255741119385e-01,8.671020269393920898e-01,2.282754890620708466e-02,1.448633372783660889e-01,7.315845489501953125e-01,2.343383550643920898e+00,1.236122965812683105e+00,2.264838457107543945e+00,1.573851555585861206e-01
1.267999999999999972e+02,3.685974180698394775e-01,1.912849694490432739e-01,9.216568470001220703e-01,2.434085495769977570e-02,1.389565914869308472e-01,6.756222248077392578e-01,2.130182504653930664e+00,1.392332673072814941e+00,2.373543500900268555e+00,1.770446300506591797e-01
1.269000000000000057e+02,3.842388987541198730e-01,1.778826862573623657e-01,9.790239334106445312e-01,2.651709876954555511e-02,1.346826553344726562e-01,6.235399246215820312e-01,1.893194556236267090e+00,1.535203576087951660e+00,2.481925249099731445e+00,2.007891684770584106e-01
1.270000000000000000e+02,4.004417061805725098e-01,1.654452681541442871e-01,1.039265036582946777e+00,2.935962565243244171e-02,1.318705230951309204e-01,5.751386284828186035e-01,1.655840754508972168e+00,1.643984436988830566e+00,2.587770938873291016e+00,2.294242233037948608e-01
1.271000000000000085e+02,4.171859920024871826e-01,1.539554148912429810e-01,1.102472186088562012e+00,3.289260342717170715e-02,1.304145306348800659e-01,5.301930904388427734e-01,1.434296607971191406e+00,1.721332669258117676e+00,2.685229539871215820e+00,2.670067846775054932e-01
1.272000000000000028e+02,4.346169233322143555e-01,1.434938013553619385e-01,1.168740391731262207e+00,3.714093565940856934e-02,1.301823258399963379e-01,4.884944856166839600e-01,1.234676957130432129e+00,1.764309525489807129e+00,2.769468784332275391e+00,3.158676624298095703e-01
1.272999999999999972e+02,4.530693292617797852e-01,1.340831369161605835e-01,1.238167166709899902e+00,4.213028028607368469e-02,1.310832202434539795e-01,4.498416781425476074e-01,1.056380510330200195e+00,1.779804944992065430e+00,2.836252212524414062e+00,3.770367503166198730e-01
1.274000000000000057e+02,4.727629721164703369e-01,1.256848424673080444e-01,1.310853004455566406e+00,4.788706079125404358e-02,1.330392807722091675e-01,4.140447080135345459e-01,8.995289802551269531e-01,1.771139979362487793e+00,2.880607604980468750e+00,4.513457715511322021e-01
1.275000000000000000e+02,4.946048855781555176e-01,1.181046292185783386e-01,1.386901021003723145e+00,5.443849787116050720e-02,1.360857933759689331e-01,3.807802796363830566e-01,7.639307975769042969e-01,1.741502046585083008e+00,2.897381782531738281e+00,5.395863652229309082e-01
1.276000000000000085e+02,5.184603929519653320e-01,1.112171784043312073e-01,1.466417908668518066e+00,6.181260943412780762e-02,1.407299488782882690e-01,3.496970832347869873e-01,6.490778326988220215e-01,1.694012403488159180e+00,2.881076812744140625e+00,6.423889994621276855e-01
1.277000000000000028e+02,5.442640185356140137e-01,1.050059422850608826e-01,1.549375653266906738e+00,7.015068084001541138e-02,1.469541639089584351e-01,3.206981122493743896e-01,5.539495944976806641e-01,1.631914973258972168e+00,2.825907468795776367e+00,7.601777315139770508e-01
1.277999999999999972e+02,5.720621347427368164e-01,9.949543327093124390e-02,1.635621190071105957e+00,7.959953695535659790e-02,1.546718776226043701e-01,2.936959266662597656e-01,4.762941002845764160e-01,1.559764266014099121e+00,2.726333141326904297e+00,8.926409482955932617e-01
1.279000000000000057e+02,6.018980145454406738e-01,9.470643848180770874e-02,1.725118160247802734e+00,9.017647057771682739e-02,1.638028621673583984e-01,2.686074078083038330e-01,4.148615300655364990e-01,1.481182813644409180e+00,2.583040714263916016e+00,1.036124110221862793e+00
1.280000000000000000e+02,6.338819265365600586e-01,9.057077020406723022e-02,1.817858576774597168e+00,1.019186228513717651e-01,1.742488294839859009e-01,2.453181743621826172e-01,3.633880615234375000e-01,1.401030302047729492e+00,2.405047655105590820e+00,1.188300013542175293e+00
1.280999999999999943e+02,6.682397127151489258e-01,8.709055185317993164e-02,1.913798689842224121e+00,1.148564741015434265e-01,1.857606023550033569e-01,2.235109210014343262e-01,3.197675347328186035e-01,1.320916414260864258e+00,2.200283527374267578e+00,1.344090580940246582e+00
1.281999999999999886e+02,7.050463557243347168e-01,8.429133892059326172e-02,2.012976169586181641e+00,1.290392726659774780e-01,1.981171816587448120e-01,2.029726803302764893e-01,2.834651172161102295e-01,1.241340279579162598e+00,1.968751907348632812e+00,1.495107054710388184e+00
1.283000000000000114e+02,7.442698478698730469e-01,8.213254064321517944e-02,2.115211248397827148e+00,1.445423513650894165e-01,2.112241685390472412e-01,1.836665272712707520e-01,2.525435686111450195e-01,1.163556933403015137e+00,1.728703737258911133e+00,1.614000320434570312e+00
1.284000000000000057e+02,7.859914302825927734e-01,8.063286542892456055e-02,2.219887256622314453e+00,1.614412069320678711e-01,2.250479161739349365e-01,1.655624508857727051e-01,2.256750613451004028e-01,1.088309526443481445e+00,1.501283645629882812e+00,1.701837301254272461e+00
1.285000000000000000e+02,8.303050994873046875e-01,7.982520759105682373e-02,2.326317071914672852e+00,1.803634315729141235e-01,2.395600229501724243e-01,1.486277282238006592e-01,2.026346027851104736e-01,1.015645623207092285e+00,1.294707536697387695e+00,1.754758119583129883e+00
1.285999999999999943e+02,8.772969245910644531e-01,7.973818480968475342e-02,2.432398796081542969e+00,2.031131237745285034e-01,2.548103928565979004e-01,1.329680681228637695e-01,1.832038909196853638e-01,9.456021785736083984e-01,1.109654784202575684e+00,1.778442859649658203e+00
1.286999999999999886e+02,9.270506501197814941e-01,8.039798587560653687e-02,2.536123752593994141e+00,2.304177284240722656e-01,2.707822024822235107e-01,1.185622140765190125e-01,1.672028601169586182e-01,8.782718777656555176e-01,9.460455775260925293e-01,1.776955366134643555e+00
1.288000000000000114e+02,9.794911146163940430e-01,8.171427249908447266e-02,2.632886409759521484e+00,2.654063999652862549e-01,2.873527705669403076e-01,1.051805317401885986e-01,1.544019430875778198e-01,8.139505386352539062e-01,8.037967681884765625e-01,1.753496170043945312e+00
1.289000000000000057e+02,1.034621357917785645e+00,8.365073055028915405e-02,2.717410802841186523e+00,3.112101554870605469e-01,3.044947385787963867e-01,9.278763830661773682e-02,1.447760760784149170e-01,7.530735731124877930e-01,6.824934482574462891e-01,1.711213469505310059e+00
1.290000000000000000e+02,1.092516660690307617e+00,8.623949438333511353e-02,2.785474300384521484e+00,3.687866926193237305e-01,3.222227692604064941e-01,8.137746155261993408e-02,1.380677819252014160e-01,6.956470608711242676e-01,5.814089775085449219e-01,1.653187274932861328e+00
1.290999999999999943e+02,1.153152227401733398e+00,8.959382027387619019e-02,2.832474231719970703e+00,4.390178322792053223e-01,3.410447537899017334e-01,7.118794322013854980e-02,1.332233250141143799e-01,6.420753002166748047e-01,4.983724057674407959e-01,1.583670139312744141e+00
1.291999999999999886e+02,1.216556072235107422e+00,9.377140551805496216e-02,2.853452682495117188e+00,5.226964354515075684e-01,3.612719178199768066e-01,6.227139383554458618e-02,1.298809796571731567e-01,5.922767519950866699e-01,4.322989881038665771e-01,1.506642699241638184e+00
1.293000000000000114e+02,1.282776594161987305e+00,9.881122410297393799e-02,2.843108892440795898e+00,6.204641461372375488e-01,3.836033046245574951e-01,5.436153709888458252e-02,1.279380321502685547e-01,5.460197925567626953e-01,3.782549500465393066e-01,1.426548719406127930e+00
1.294000000000000057e+02,1.351860284805297852e+00,1.047529503703117371e-01,2.795850515365600586e+00,7.327690720558166504e-01,4.079236984252929688e-01,4.711082205176353455e-02,1.272646188735961914e-01,5.030903816223144531e-01,3.322356045246124268e-01,1.346326708793640137e+00
1.295000000000000000e+02,1.423851251602172852e+00,1.116370037198066711e-01,2.705953359603881836e+00,8.596655726432800293e-01,4.340470433235168457e-01,4.044053703546524048e-02,1.277558952569961548e-01,4.632838964462280273e-01,2.937096953392028809e-01,1.266489863395690918e+00
1.295999999999999943e+02,1.498791575431823730e+00,1.195044666528701782e-01,2.572589874267578125e+00,9.979246854782104492e-01,4.619988799095153809e-01,3.436331823468208313e-02,1.293319314718246460e-01,4.264057576656341553e-01,2.614075541496276855e-01,1.187930822372436523e+00
1.296999999999999886e+02,1.576720118522644043e+00,1.283970773220062256e-01,2.403746128082275391e+00,1.145211696624755859e+00,4.919055700302124023e-01,2.895124070346355438e-02,1.319225281476974487e-01,3.922213613986968994e-01,2.332941889762878418e-01,1.111853718757629395e+00
1.298000000000000114e+02,1.657673239707946777e+00,1.383571326732635498e-01,2.207580804824829102e+00,1.296959161758422852e+00,5.241304039955139160e-01,2.432143874466419220e-02,1.359599381685256958e-01,3.603031337261199951e-01,2.090799808502197266e-01,1.038347840309143066e+00
1.299000000000000057e+02,1.741684198379516602e+00,1.494275927543640137e-01,1.984907388687133789e+00,1.447140336036682129e+00,5.588836073875427246e-01,2.049845084547996521e-02,1.416123658418655396e-01,3.305049240589141846e-01,1.885432153940200806e-01,9.674518704414367676e-01
1.300000000000000000e+02,1.828686594963073730e+00,1.616483330726623535e-01,1.749986410140991211e+00,1.568777084350585938e+00,5.960879921913146973e-01,1.736537739634513855e-02,1.487918347120285034e-01,3.027380108833312988e-01,1.714888960123062134e-01,8.992299437522888184e-01
1.300999999999999943e+02,1.917954683303833008e+00,1.750316470861434937e-01,1.525252461433410645e+00,1.659654736518859863e+00,6.358120441436767578e-01,1.493444573134183884e-02,1.574166864156723022e-01,2.769179642200469971e-01,1.577008813619613647e-01,8.338764905929565430e-01
1.301999999999999886e+02,2.008847713470458984e+00,1.896030455827713013e-01,1.319612622261047363e+00,1.717264175415039062e+00,6.780954599380493164e-01,1.319252699613571167e-02,1.674067825078964233e-01,2.529611289501190186e-01,1.470931172370910645e-01,7.718912363052368164e-01
1.303000000000000114e+02,2.100363016128540039e+00,2.053938508033752441e-01,1.135348200798034668e+00,1.744769811630249023e+00,7.228868007659912109e-01,1.208573579788208008e-02,1.785733848810195923e-01,2.306231260299682617e-01,1.395463347434997559e-01,7.133386135101318359e-01
1.304000000000000057e+02,2.191491365432739258e+00,2.235789597034454346e-01,9.720156192779541016e-01,1.747161269187927246e+00,7.702603340148925781e-01,1.163634657859802246e-02,1.906353086233139038e-01,2.095956951379776001e-01,1.342054307460784912e-01,6.585171818733215332e-01
1.305000000000000000e+02,2.280960559844970703e+00,2.454749345779418945e-01,8.295921683311462402e-01,1.727568984031677246e+00,8.202961683273315430e-01,1.186897139996290207e-02,2.034663558006286621e-01,1.897980421781539917e-01,1.304003447294235229e-01,6.075457334518432617e-01
1.305999999999999943e+02,2.366911411285400391e+00,2.719297409057617188e-01,7.077227234840393066e-01,1.689080953598022461e+00,8.731891512870788574e-01,1.286546885967254639e-02,2.170262187719345093e-01,1.712169051170349121e-01,1.280271261930465698e-01,5.601879358291625977e-01
1.306999999999999886e+02,2.445950746536254883e+00,3.047310709953308105e-01,6.057598590850830078e-01,1.634705424308776855e+00,9.290162324905395508e-01,1.463173981755971909e-02,2.312853932380676270e-01,1.538177430629730225e-01,1.269682645797729492e-01,5.162239670753479004e-01
1.308000000000000114e+02,2.513980150222778320e+00,3.463215231895446777e-01,5.216337442398071289e-01,1.568411946296691895e+00,9.876815080642700195e-01,1.705845445394515991e-02,2.462444901466369629e-01,1.376189142465591431e-01,1.271010488271713257e-01,4.754473567008972168e-01
1.309000000000000057e+02,2.566966056823730469e+00,3.980943858623504639e-01,4.540379047393798828e-01,1.494000792503356934e+00,1.049267053604125977e+00,2.016320638358592987e-02,2.619603872299194336e-01,1.227375492453575134e-01,1.283434331417083740e-01,4.376596808433532715e-01
1.310000000000000000e+02,2.600937128067016602e+00,4.607926607131958008e-01,3.992253541946411133e-01,1.415805459022521973e+00,1.113866329193115234e+00,2.397053502500057220e-02,2.783105075359344482e-01,1.089473068714141846e-01,1.306149810552597046e-01,4.026639163494110107e-01
1.310999999999999943e+02,2.611605405807495117e+00,5.350550413131713867e-01,3.524017333984375000e-01,1.337345480918884277e+00,1.181575655937194824e+00,2.850572764873504639e-02,2.952410280704498291e-01,9.615609794855117798e-02,1.341293156147003174e-01,3.700532317161560059e-01
1.311999999999999886e+02,2.594402313232421875e+00,6.213822960853576660e-01,3.130278587341308594e-01,1.259147763252258301e+00,1.252494335174560547e+00,3.379484266042709351e-02,3.127304017543792725e-01,8.433996140956878662e-02,1.392822712659835815e-01,3.395909368991851807e-01
1.313000000000000114e+02,2.544532537460327148e+00,7.201002836227416992e-01,2.802328765392303467e-01,1.181882858276367188e+00,1.326724171638488770e+00,3.986470028758049011e-02,3.310704231262207031e-01,7.362949103116989136e-02,1.459899097681045532e-01,3.111878931522369385e-01
1.314000000000000057e+02,2.457159996032714844e+00,8.311259150505065918e-01,2.517870962619781494e-01,1.106907963752746582e+00,1.404369950294494629e+00,4.674293473362922668e-02,3.506655693054199219e-01,6.421008706092834473e-02,1.541680991649627686e-01,2.847580909729003906e-01
1.315000000000000000e+02,2.333696603775024414e+00,9.514575600624084473e-01,2.272066324949264526e-01,1.034435510635375977e+00,1.485539913177490234e+00,5.445800349116325378e-02,3.721914291381835938e-01,5.596455559134483337e-02,1.637384593486785889e-01,2.602196931838989258e-01
1.315999999999999943e+02,2.181121826171875000e+00,1.079160571098327637e+00,2.062965780496597290e-01,9.645370244979858398e-01,1.570244789123535156e+00,6.304723024368286133e-02,3.958064019680023193e-01,4.848138242959976196e-02,1.745727509260177612e-01,2.374142855405807495e-01
1.316999999999999886e+02,2.005005121231079102e+00,1.209981918334960938e+00,1.888626664876937866e-01,8.972697257995605469e-01,1.658252358436584473e+00,7.270621508359909058e-02,4.212521612644195557e-01,4.158542305231094360e-02,1.863690912723541260e-01,2.159847468137741089e-01
1.318000000000000114e+02,1.806963443756103516e+00,1.336127042770385742e+00,1.747400313615798950e-01,8.327671289443969727e-01,1.749485492706298828e+00,8.349744230508804321e-02,4.485163986682891846e-01,3.527769818902015686e-02,1.989658027887344360e-01,1.957954615354537964e-01
1.319000000000000057e+02,1.604045987129211426e+00,1.434912800788879395e+00,1.638622134923934937e-01,7.715731859207153320e-01,1.843932747840881348e+00,9.545712918043136597e-02,4.776484966278076172e-01,2.958444319665431976e-02,2.122986912727355957e-01,1.768295466899871826e-01
1.320000000000000000e+02,1.412235736846923828e+00,1.508192777633666992e+00,1.560139507055282593e-01,7.137507796287536621e-01,1.941618442535400391e+00,1.086388230323791504e-01,5.089231729507446289e-01,2.462789975106716156e-02,2.263402789831161499e-01,1.590566188097000122e-01
1.320999999999999943e+02,1.237245798110961914e+00,1.552957177162170410e+00,1.506758779287338257e-01,6.594042181968688965e-01,2.042304992675781250e+00,1.232095658779144287e-01,5.427092909812927246e-01,2.049323730170726776e-02,2.410692423582077026e-01,1.424563080072402954e-01
1.321999999999999886e+02,1.081250667572021484e+00,1.571465849876403809e+00,1.469009667634963989e-01,6.088504791259765625e-01,2.145881175994873047e+00,1.392600238323211670e-01,5.789737701416015625e-01,1.709075085818767548e-02,2.565514147281646729e-01,1.271628141403198242e-01
1.323000000000000114e+02,9.434875249862670898e-01,1.568773627281188965e+00,1.445461958646774292e-01,5.618807077407836914e-01,2.252123832702636719e+00,1.566839665174484253e-01,6.177157163619995117e-01,1.437607780098915100e-02,2.727138996124267578e-01,1.130477413535118103e-01
1.324000000000000057e+02,8.238648176193237305e-01,1.547598838806152344e+00,1.435073614120483398e-01,5.182754993438720703e-01,2.360497236251831055e+00,1.760577708482742310e-01,6.590287089347839355e-01,1.237273775041103363e-02,2.894633710384368896e-01,9.993931651115417480e-02
1.325000000000000000e+02,7.220108509063720703e-01,1.510613083839416504e+00,1.436560153961181641e-01,4.778315126895904541e-01,2.468734264373779297e+00,1.993721127510070801e-01,7.028491497039794922e-01,1.101233717054128647e-02,3.067785501480102539e-01,8.781368285417556763e-02
1.325999999999999943e+02,6.366122364997863770e-01,1.461056232452392578e+00,1.449052691459655762e-01,4.403525888919830322e-01,2.574656724929809570e+00,2.274385094642639160e-01,7.492235898971557617e-01,1.030072662979364395e-02,3.247719407081604004e-01,7.671285420656204224e-02
1.326999999999999886e+02,5.658057928085327148e-01,1.402250409126281738e+00,1.471756100654602051e-01,4.056440293788909912e-01,2.672801733016967773e+00,2.640019357204437256e-01,7.982285022735595703e-01,1.026092842221260071e-02,3.439666330814361572e-01,6.688381731510162354e-02
1.328000000000000114e+02,5.072704553604125977e-01,1.337378144264221191e+00,1.507094353437423706e-01,3.733031749725341797e-01,2.758105754852294922e+00,3.117159307003021240e-01,8.499869108200073242e-01,1.093898341059684753e-02,3.647880852222442627e-01,5.830037221312522888e-02
1.329000000000000057e+02,4.579449594020843506e-01,1.269734501838684082e+00,1.558720469474792480e-01,3.430947065353393555e-01,2.826348781585693359e+00,3.716156482696533203e-01,9.046971201896667480e-01,1.241511851549148560e-02,3.877642154693603516e-01,5.060947686433792114e-02
1.330000000000000000e+02,4.158917069435119629e-01,1.201319813728332520e+00,1.625769585371017456e-01,3.149297535419464111e-01,2.872655630111694336e+00,4.445402026176452637e-01,9.622644782066345215e-01,1.458076108247041702e-02,4.126472175121307373e-01,4.353205114603042603e-02
1.330999999999999943e+02,3.803648650646209717e-01,1.133000016212463379e+00,1.707391738891601562e-01,2.887224555015563965e-01,2.891920566558837891e+00,5.312901735305786133e-01,1.022717475891113281e+00,1.741530746221542358e-02,4.393336772918701172e-01,3.703604638576507568e-02
1.331999999999999886e+02,3.508222699165344238e-01,1.065392374992370605e+00,1.802761405706405640e-01,2.643881738185882568e-01,2.878690242767333984e+00,6.325092315673828125e-01,1.086148858070373535e+00,2.094304002821445465e-02,4.678587317466735840e-01,3.113802894949913025e-02
1.333000000000000114e+02,3.254179656505584717e-01,9.998754262924194336e-01,1.910349875688552856e-01,2.417207360267639160e-01,2.827219963073730469e+00,7.486395835876464844e-01,1.152653694152832031e+00,2.518895827233791351e-02,4.984032809734344482e-01,2.593239210546016693e-02
1.334000000000000057e+02,3.036153018474578857e-01,9.367706775665283203e-01,2.027991265058517456e-01,2.204635143280029297e-01,2.731812238693237305e+00,8.795589208602905273e-01,1.222329854965209961e+00,3.017881885170936584e-02,5.313789844512939453e-01,2.153186127543449402e-02
1.335000000000000000e+02,2.852262556552886963e-01,8.761346340179443359e-01,2.154195606708526611e-01,2.005077749490737915e-01,2.592355966567993164e+00,1.021756291389465332e+00,1.295278549194335938e+00,3.593915700912475586e-02,5.668695569038391113e-01,1.791248656809329987e-02
1.335999999999999943e+02,2.700640857219696045e-01,8.180099725723266602e-01,2.287756055593490601e-01,1.817693710327148438e-01,2.417456388473510742e+00,1.172912836074829102e+00,1.371603369712829590e+00,4.249731078743934631e-02,6.048181653022766113e-01,1.497582159936428070e-02
1.336999999999999886e+02,2.579439878463745117e-01,7.624272108078002930e-01,2.428344488143920898e-01,1.642148345708847046e-01,2.215475082397460938e+00,1.328083753585815430e+00,1.451411008834838867e+00,4.988142475485801697e-02,6.453140377998352051e-01,1.274951361119747162e-02
1.338000000000000114e+02,2.486859411001205444e-01,7.094190716743469238e-01,2.576100230216979980e-01,1.478833705186843872e-01,1.986455202102661133e+00,1.480247139930725098e+00,1.534788131713867188e+00,5.811193585395812988e-02,6.883399486541748047e-01,1.118705049157142639e-02
1.339000000000000057e+02,2.421033084392547607e-01,6.590975522994995117e-01,2.731545567512512207e-01,1.328849196434020996e-01,1.746767759323120117e+00,1.601691961288452148e+00,1.621569275856018066e+00,6.730039417743682861e-02,7.338961362838745117e-01,1.026622392237186432e-02
1.340000000000000000e+02,2.379713207483291626e-01,6.116330623626708984e-01,2.893455624580383301e-01,1.189959868788719177e-01,1.518574953079223633e+00,1.691978335380554199e+00,1.711602687835693359e+00,7.761080563068389893e-02,7.820585370063781738e-01,1.000986061990261078e-02
1.340999999999999943e+02,2.358249127864837646e-01,5.671381950378417969e-01,3.061180114746093750e-01,1.061057075858116150e-01,1.310626268386840820e+00,1.747711777687072754e+00,1.804839730262756348e+00,8.907138556241989136e-02,8.329175710678100586e-01,1.044782251119613647e-02
1.341999999999999886e+02,2.349510490894317627e-01,5.258219242095947266e-01,3.234502673149108887e-01,9.419011324644088745e-02,1.124265313148498535e+00,1.773625135421752930e+00,1.901321411132812500e+00,1.017307043075561523e-01,8.866870403289794922e-01,1.167135778814554214e-02
1.343000000000000114e+02,2.352452278137207031e-01,4.874995350837707520e-01,3.415294289588928223e-01,8.332811295986175537e-02,9.592788219451904297e-01,1.774162650108337402e+00,2.000870943069458008e+00,1.157278865575790405e-01,9.433577060699462891e-01,1.362882368266582489e-02
1.344000000000000057e+02,2.366222739219665527e-01,4.519869983196258545e-01,3.608360886573791504e-01,7.374660670757293701e-02,8.156142830848693848e-01,1.752517342567443848e+00,2.103306055068969727e+00,1.312209516763687134e-01,1.002885460853576660e+00,1.624765805900096893e-02
1.345000000000000000e+02,2.390053421258926392e-01,4.191027283668518066e-01,3.818182647228240967e-01,6.532791256904602051e-02,6.928844451904296875e-01,1.711835503578186035e+00,2.208532333374023438e+00,1.481080055236816406e-01,1.065361618995666504e+00,1.955191232264041901e-02
1.345999999999999943e+02,2.428147047758102417e-01,3.884533345699310303e-01,4.048803746700286865e-01,5.770233646035194397e-02,5.904063582420349121e-01,1.655179381370544434e+00,2.316328763961791992e+00,1.665574014186859131e-01,1.130881071090698242e+00,2.356635406613349915e-02
1.346999999999999886e+02,2.481741905212402344e-01,3.598378598690032959e-01,4.298290312290191650e-01,5.068562924861907959e-02,5.061022043228149414e-01,1.586650609970092773e+00,2.425188541412353516e+00,1.879368871450424194e-01,1.199540734291076660e+00,2.831650525331497192e-02
1.348000000000000114e+02,2.549994289875030518e-01,3.331710696220397949e-01,4.565872550010681152e-01,4.425358399748802185e-02,4.387890696525573730e-01,1.510338544845581055e+00,2.532647371292114258e+00,2.138957530260086060e-01,1.271440267562866211e+00,3.382864594459533691e-02
1.349000000000000057e+02,2.631563842296600342e-01,3.082815408706665039e-01,4.852747619152069092e-01,3.847426176071166992e-02,3.840847909450531006e-01,1.430516004562377930e+00,2.635353565216064453e+00,2.461707293987274170e-01,1.346682906150817871e+00,4.012985900044441223e-02
1.350000000000000000e+02,2.725370228290557861e-01,2.850329279899597168e-01,5.160705447196960449e-01,3.343455865979194641e-02,3.374581336975097656e-01,1.350498914718627930e+00,2.726916313171386719e+00,2.889986932277679443e-01,1.425374388694763184e+00,4.724802449345588684e-02
1.350999999999999943e+02,2.831539511680603027e-01,2.634869813919067383e-01,5.493188500404357910e-01,2.920291014015674591e-02,2.983540296554565430e-01,1.270820260047912598e+00,2.803376436233520508e+00,3.436294198036193848e-01,1.507620215415954590e+00,5.521068349480628967e-02
1.351999999999999886e+02,2.949407994747161865e-01,2.435793131589889526e-01,5.850251317024230957e-01,2.569729834794998169e-02,2.656722068786621094e-01,1.192279338836669922e+00,2.860013484954833984e+00,4.109611809253692627e-01,1.593351960182189941e+00,6.406024098396301270e-02
1.353000000000000114e+02,3.077248036861419678e-01,2.251368761062622070e-01,6.232047677040100098e-01,2.287816628813743591e-02,2.372549176216125488e-01,1.116168379783630371e+00,2.891809463500976562e+00,4.918242990970611572e-01,1.682368397712707520e+00,7.400709390640258789e-02
1.354000000000000057e+02,3.214379549026489258e-01,2.081535309553146362e-01,6.639685034751892090e-01,2.077632211148738861e-02,2.127474248409271240e-01,1.042617440223693848e+00,2.893441438674926758e+00,5.869384407997131348e-01,1.774588584899902344e+00,8.509179949760437012e-02
1.355000000000000000e+02,3.359427154064178467e-01,1.925136446952819824e-01,7.072251439094543457e-01,1.931517943739891052e-02,1.919280886650085449e-01,9.716663360595703125e-01,2.859267234802246094e+00,6.968409419059753418e-01,1.870041608810424805e+00,9.735935926437377930e-02
1.355999999999999943e+02,3.511637449264526367e-01,1.781062632799148560e-01,7.530146837234497070e-01,1.849688403308391571e-02,1.746041923761367798e-01,9.033794999122619629e-01,2.783353328704833984e+00,8.218560814857482910e-01,1.968659043312072754e+00,1.109022349119186401e-01
1.356999999999999886e+02,3.669765293598175049e-01,1.647040992975234985e-01,8.014129996299743652e-01,1.834427565336227417e-02,1.605676412582397461e-01,8.379226922988891602e-01,2.662141561508178711e+00,9.599559903144836426e-01,2.070169448852539062e+00,1.259174942970275879e-01
1.358000000000000114e+02,3.833526372909545898e-01,1.522718071937561035e-01,8.525792360305786133e-01,1.892154850065708160e-02,1.497190594673156738e-01,7.758055329322814941e-01,2.501046180725097656e+00,1.107981681823730469e+00,2.174544572830200195e+00,1.423909217119216919e-01
1.359000000000000057e+02,4.002710878849029541e-01,1.407884806394577026e-01,9.066816568374633789e-01,2.029455825686454773e-02,1.419420987367630005e-01,7.171190381050109863e-01,2.309814929962158203e+00,1.262382507324218750e+00,2.281585454940795898e+00,1.602708846330642700e-01
1.360000000000000000e+02,4.179262518882751465e-01,1.303296536207199097e-01,9.636221528053283691e-01,2.235433459281921387e-02,1.365014016628265381e-01,6.620919704437255859e-01,2.091826677322387695e+00,1.418656468391418457e+00,2.390423059463500977e+00,1.804247200489044189e-01
1.360999999999999943e+02,4.366330504417419434e-01,1.209395751357078552e-01,1.023424744606018066e+00,2.507709339261054993e-02,1.326027214527130127e-01,6.109265089035034180e-01,1.852840781211853027e+00,1.555870771408081055e+00,2.498553991317749023e+00,2.048851698637008667e-01
1.361999999999999886e+02,4.566654860973358154e-01,1.125561147928237915e-01,1.086180925369262695e+00,2.848691493272781372e-02,1.301410943269729614e-01,5.633861422538757324e-01,1.617537260055541992e+00,1.659565567970275879e+00,2.603581190109252930e+00,2.345590442419052124e-01
1.363000000000000114e+02,4.788507521152496338e-01,1.049752533435821533e-01,1.151985526084899902e+00,3.260860964655876160e-02,1.290032714605331421e-01,5.192498564720153809e-01,1.399420976638793945e+00,1.730935454368591309e+00,2.699232101440429688e+00,2.738147675991058350e-01
1.364000000000000057e+02,5.030285716056823730e-01,9.807956218719482422e-02,1.220935583114624023e+00,3.746773675084114075e-02,1.290625780820846558e-01,4.783111810684204102e-01,1.203345775604248047e+00,1.769003987312316895e+00,2.781077384948730469e+00,3.245249986648559570e-01
1.365000000000000000e+02,5.291730165481567383e-01,9.186711162328720093e-02,1.293131232261657715e+00,4.309061169624328613e-02,1.302355676889419556e-01,4.403711259365081787e-01,1.028606534004211426e+00,1.780228853225708008e+00,2.844706535339355469e+00,3.876735270023345947e-01
1.365999999999999943e+02,5.573310256004333496e-01,8.636263757944107056e-02,1.368675112724304199e+00,4.950433969497680664e-02,1.324432045221328735e-01,4.052364826202392578e-01,8.753086328506469727e-01,1.767825245857238770e+00,2.885133266448974609e+00,4.640929400920867920e-01
1.367000000000000171e+02,5.875532031059265137e-01,8.159117400646209717e-02,1.447673916816711426e+00,5.673685669898986816e-02,1.358564943075180054e-01,3.725141584873199463e-01,7.432038784027099609e-01,1.734973669052124023e+00,2.897147655487060547e+00,5.545532703399658203e-01
1.368000000000000114e+02,6.200370192527770996e-01,7.751066237688064575e-02,1.530203104019165039e+00,6.484463065862655640e-02,1.409058272838592529e-01,3.419447541236877441e-01,6.317359209060668945e-01,1.684780359268188477e+00,2.875204086303710938e+00,6.596558690071105957e-01
1.369000000000000057e+02,6.549198031425476074e-01,7.409314811229705811e-02,1.616059541702270508e+00,7.402141392230987549e-02,1.475140750408172607e-01,3.134384453296661377e-01,5.396471023559570312e-01,1.620651006698608398e+00,2.813478708267211914e+00,7.797888517379760742e-01
1.370000000000000000e+02,6.922773718833923340e-01,7.136476784944534302e-02,1.705176234245300293e+00,8.431956917047500610e-02,1.555959582328796387e-01,2.869087457656860352e-01,4.648502171039581299e-01,1.547186374664306641e+00,2.706878900527954102e+00,9.142104387283325195e-01
1.370999999999999943e+02,7.320612072944641113e-01,6.927692145109176636e-02,1.797525525093078613e+00,9.577188640832901001e-02,1.650732010602951050e-01,2.622738182544708252e-01,4.055501222610473633e-01,1.467988729476928711e+00,2.557546377182006836e+00,1.059209585189819336e+00
1.372000000000000171e+02,7.742954492568969727e-01,6.781883537769317627e-02,1.893081188201904297e+00,1.084122285246849060e-01,1.758250743150711060e-01,2.393843233585357666e-01,3.554252386093139648e-01,1.387789964675903320e+00,2.375021696090698242e+00,1.212284088134765625e+00
1.373000000000000114e+02,8.191460371017456055e-01,6.705923378467559814e-02,1.991875648498535156e+00,1.222916021943092346e-01,1.875616014003753662e-01,2.178902179002761841e-01,3.130659759044647217e-01,1.307716488838195801e+00,2.166071414947509766e+00,1.368351340293884277e+00
1.374000000000000057e+02,8.667019009590148926e-01,6.702795624732971191e-02,2.093774080276489258e+00,1.375082135200500488e-01,2.001116424798965454e-01,1.976474821567535400e-01,2.778680026531219482e-01,1.228300571441650391e+00,1.931476712226867676e+00,1.515814423561096191e+00
1.375000000000000000e+02,9.170506000518798828e-01,6.775376945734024048e-02,2.198323965072631836e+00,1.540882587432861328e-01,2.134000062942504883e-01,1.786299198865890503e-01,2.476385682821273804e-01,1.150924801826477051e+00,1.692424774169921875e+00,1.629598855972290039e+00
1.375999999999999943e+02,9.701312780380249023e-01,6.915650516748428345e-02,2.305067539215087891e+00,1.724126935005187988e-01,2.273981720209121704e-01,1.608065068721771240e-01,2.214247435331344604e-01,1.076094269752502441e+00,1.467756509780883789e+00,1.712358355522155762e+00
1.377000000000000171e+02,1.025928139686584473e+00,7.118584215641021729e-02,2.412326335906982422e+00,1.939589530229568481e-01,2.420843839645385742e-01,1.441559493541717529e-01,1.990022808313369751e-01,1.003854274749755859e+00,1.264631390571594238e+00,1.760192394256591797e+00
1.378000000000000114e+02,1.084528446197509766e+00,7.386466115713119507e-02,2.517881631851196289e+00,2.200128734111785889e-01,2.575237751007080078e-01,1.288113594055175781e-01,1.801564544439315796e-01,9.342439174652099609e-01,1.082894206047058105e+00,1.779766082763671875e+00
1.379000000000000057e+02,1.146021962165832520e+00,7.721655070781707764e-02,2.618230581283569336e+00,2.524809837341308594e-01,2.736501395702362061e-01,1.146568953990936279e-01,1.647084355354309082e-01,8.673717379570007324e-01,9.226109981536865234e-01,1.774664998054504395e+00
1.380000000000000000e+02,1.210475564002990723e+00,8.128745108842849731e-02,2.707447052001953125e+00,2.954206764698028564e-01,2.903646826744079590e-01,1.015098467469215393e-01,1.524365246295928955e-01,8.036022186279296875e-01,7.836442589759826660e-01,1.748084783554077148e+00
1.380999999999999943e+02,1.277832746505737305e+00,8.621971309185028076e-02,2.781364679336547852e+00,3.500044941902160645e-01,3.076456189155578613e-01,8.934615552425384521e-02,1.433253437280654907e-01,7.432900071144104004e-01,6.655318140983581543e-01,1.703161597251892090e+00
1.382000000000000171e+02,1.348124742507934570e+00,9.206898510456085205e-02,2.835400581359863281e+00,4.171062707901000977e-01,3.255843520164489746e-01,7.819744944572448730e-02,1.370075047016143799e-01,6.864689588546752930e-01,5.674260258674621582e-01,1.643034458160400391e+00
1.383000000000000114e+02,1.421397686004638672e+00,9.887666255235671997e-02,2.864657640457153320e+00,4.975602626800537109e-01,3.447115123271942139e-01,6.831414252519607544e-02,1.324196010828018188e-01,6.335368752479553223e-01,4.870527684688568115e-01,1.572146534919738770e+00
1.384000000000000057e+02,1.497695565223693848e+00,1.066848337650299072e-01,2.863881826400756836e+00,5.920619964599609375e-01,3.654185533523559570e-01,5.968010798096656799e-02,1.293165087699890137e-01,5.843387842178344727e-01,4.233736991882324219e-01,1.494255423545837402e+00
1.385000000000000000e+02,1.577059268951416016e+00,1.155363172292709351e-01,2.827509164810180664e+00,7.011245489120483398e-01,3.882669806480407715e-01,5.195080861449241638e-02,1.275943517684936523e-01,5.386456847190856934e-01,3.706116676330566406e-01,1.414103984832763672e+00
1.385999999999999943e+02,1.659526944160461426e+00,1.254744976758956909e-01,2.749686956405639648e+00,8.250458836555480957e-01,4.130377769470214844e-01,4.484179615974426270e-02,1.271200180053710938e-01,4.962460994720458984e-01,3.257883489131927490e-01,1.333909869194030762e+00
1.387000000000000171e+02,1.745134115219116211e+00,1.365434080362319946e-01,2.627268314361572266e+00,9.615898728370666504e-01,4.396134018898010254e-01,3.831483423709869385e-02,1.277967989444732666e-01,4.569364190101623535e-01,2.883772253990173340e-01,1.254175424575805664e+00
1.388000000000000114e+02,1.833912491798400879e+00,1.487876474857330322e-01,2.466387033462524414e+00,1.107788681983947754e+00,4.680269062519073486e-01,3.238569200038909912e-02,1.295456439256668091e-01,4.205241799354553223e-01,2.567883133888244629e-01,1.175967812538146973e+00
1.389000000000000057e+02,1.925570130348205566e+00,1.622401028871536255e-01,2.276044368743896484e+00,1.260005593299865723e+00,4.984566271305084229e-01,2.715008892118930817e-02,1.323298662900924683e-01,3.867401778697967529e-01,2.292941510677337646e-01,1.100286602973937988e+00
1.390000000000000000e+02,2.019350051879882812e+00,1.769119501113891602e-01,2.059198617935180664e+00,1.413700938224792480e+00,5.312986969947814941e-01,2.271564118564128876e-02,1.366416662931442261e-01,3.551781177520751953e-01,2.056644409894943237e-01,1.027183294296264648e+00
1.390999999999999943e+02,2.114199399948120117e+00,1.928325295448303223e-01,1.823226571083068848e+00,1.546345591545104980e+00,5.666555762290954590e-01,1.906488277018070221e-02,1.425537616014480591e-01,3.257212638854980469e-01,1.856784224510192871e-01,9.566952586174011230e-01
1.392000000000000171e+02,2.209223031997680664e+00,2.106609195470809937e-01,1.592520833015441895e+00,1.646413207054138184e+00,6.044670343399047852e-01,1.609643362462520599e-02,1.499787867069244385e-01,2.982813715934753418e-01,1.691492348909378052e-01,8.889007568359375000e-01
1.393000000000000114e+02,2.302896499633789062e+00,2.322114109992980957e-01,1.379080891609191895e+00,1.714454412460327148e+00,6.448253393173217773e-01,1.383856311440467834e-02,1.588365733623504639e-01,2.727749645709991455e-01,1.558507829904556274e-01,8.240379095077514648e-01
1.394000000000000057e+02,2.393743515014648438e+00,2.580581009387969971e-01,1.187411308288574219e+00,1.749988317489624023e+00,6.877158880233764648e-01,1.224704366177320480e-02,1.690414398908615112e-01,2.491102218627929688e-01,1.457320004701614380e-01,7.625904679298400879e-01
1.395000000000000000e+02,2.478266716003417969e+00,2.901804447174072266e-01,1.016773343086242676e+00,1.759311676025390625e+00,7.331322431564331055e-01,1.129583362489938736e-02,1.803717315196990967e-01,2.270023971796035767e-01,1.386158168315887451e-01,7.045779228210449219e-01
1.395999999999999943e+02,2.552070617675781250e+00,3.313062787055969238e-01,8.672488927841186523e-01,1.745581746101379395e+00,7.811499834060668945e-01,1.100772246718406677e-02,1.925681829452514648e-01,2.061794549226760864e-01,1.335200816392898560e-01,6.503694653511047363e-01
1.397000000000000171e+02,2.611058712005615234e+00,3.828614056110382080e-01,7.385708093643188477e-01,1.711927413940429688e+00,8.318598270416259766e-01,1.141266338527202606e-02,2.055221498012542725e-01,1.865842491388320923e-01,1.299436092376708984e-01,5.999733805656433105e-01
1.398000000000000114e+02,2.651168584823608398e+00,4.456396996974945068e-01,6.301712989807128906e-01,1.661402583122253418e+00,8.854750394821166992e-01,1.260170340538024902e-02,2.192000299692153931e-01,1.681998819112777710e-01,1.277834773063659668e-01,5.531556010246276855e-01
1.399000000000000057e+02,2.668000936508178711e+00,5.203333497047424316e-01,5.406078696250915527e-01,1.597523927688598633e+00,9.419940710067749023e-01,1.452896557748317719e-02,2.335724681615829468e-01,1.509918868541717529e-01,1.269153207540512085e-01,5.096991658210754395e-01
1.400000000000000000e+02,2.656856536865234375e+00,6.074986457824707031e-01,4.678631424903869629e-01,1.524568676948547363e+00,1.001364827156066895e+00,1.711623929440975189e-02,2.486560791730880737e-01,1.350069791078567505e-01,1.272253394126892090e-01,4.693986773490905762e-01
1.400999999999999943e+02,2.612783670425415039e+00,7.075186967849731445e-01,4.099492430686950684e-01,1.446286201477050781e+00,1.063678860664367676e+00,2.038753218948841095e-02,2.644872367382049561e-01,1.203240826725959778e-01,1.286327689886093140e-01,4.320574700832366943e-01
1.402000000000000171e+02,2.530613660812377930e+00,8.205206990242004395e-01,3.607289791107177734e-01,1.367253541946411133e+00,1.129030108451843262e+00,2.436757087707519531e-02,2.809350490570068359e-01,1.066994965076446533e-01,1.310557574033737183e-01,3.974650204181671143e-01
1.403000000000000114e+02,2.409673213958740234e+00,9.438122510910034180e-01,3.191497325897216797e-01,1.288355588912963867e+00,1.197515726089477539e+00,2.908182702958583832e-02,2.979597151279449463e-01,9.407003968954086304e-02,1.348257660865783691e-01,3.651929199695587158e-01
1.404000000000000057e+02,2.257403373718261719e+00,1.075166225433349609e+00,2.845970392227172852e-01,1.210126638412475586e+00,1.269235491752624512e+00,3.455653786659240723e-02,3.155421316623687744e-01,8.241292089223861694e-02,1.402254998683929443e-01,3.350556790828704834e-01
1.405000000000000000e+02,2.079920530319213867e+00,1.210634589195251465e+00,2.548889219760894775e-01,1.133937954902648926e+00,1.344292163848876953e+00,4.081873223185539246e-02,3.340890407562255859e-01,7.191564142704010010e-02,1.471664160490036011e-01,3.069640696048736572e-01
1.405999999999999943e+02,1.878773927688598633e+00,1.344626188278198242e+00,2.291330695152282715e-01,1.060258150100708008e+00,1.422791242599487305e+00,4.789625480771064758e-02,3.539301455020904541e-01,6.270407885313034058e-02,1.555656343698501587e-01,2.808329164981842041e-01
1.407000000000000171e+02,1.667784094810485840e+00,1.452976346015930176e+00,2.071108818054199219e-01,9.891343116760253906e-01,1.504840612411499023e+00,5.581736937165260315e-02,3.758211135864257812e-01,5.461246892809867859e-02,1.653445512056350708e-01,2.565804123878479004e-01
1.408000000000000114e+02,1.466356277465820312e+00,1.534093022346496582e+00,1.886378824710845947e-01,9.206411838531494141e-01,1.590375781059265137e+00,6.463403254747390747e-02,3.997580707073211670e-01,4.723251610994338989e-02,1.763474196195602417e-01,2.340082675218582153e-01
1.409000000000000057e+02,1.281325697898864746e+00,1.586382508277893066e+00,1.735153943300247192e-01,8.548482656478881836e-01,1.679195046424865723e+00,7.454982399940490723e-02,4.255025684833526611e-01,4.043245688080787659e-02,1.882767081260681152e-01,2.127767801284790039e-01
1.410000000000000000e+02,1.116038799285888672e+00,1.610394358634948730e+00,1.616415083408355713e-01,7.922195792198181152e-01,1.771222114562988281e+00,8.560298383235931396e-02,4.530708789825439453e-01,3.422314301133155823e-02,2.009879797697067261e-01,1.927764564752578735e-01
1.410999999999999943e+02,9.695988893508911133e-01,1.611886739730834961e+00,1.528821438550949097e-01,7.330101728439331055e-01,1.866476178169250488e+00,9.783645719289779663e-02,4.825299382209777832e-01,2.864131145179271698e-02,2.144326716661453247e-01,1.739977747201919556e-01
1.412000000000000171e+02,8.419753909111022949e-01,1.593677282333374023e+00,1.468763798475265503e-01,6.772269010543823242e-01,1.964929699897766113e+00,1.113238930702209473e-01,5.142024159431457520e-01,2.381612360477447510e-02,2.285815030336380005e-01,1.564067751169204712e-01
1.413000000000000114e+02,7.328398227691650391e-01,1.558543920516967773e+00,1.425835937261581421e-01,6.252593994140625000e-01,2.066311359405517578e+00,1.262562870979309082e-01,5.484063029289245605e-01,1.981278322637081146e-02,2.434220463037490845e-01,1.399986743927001953e-01
1.414000000000000057e+02,6.413443684577941895e-01,1.509434103965759277e+00,1.397492438554763794e-01,5.769640207290649414e-01,2.170553207397460938e+00,1.426487714052200317e-01,5.850756764411926270e-01,1.652189716696739197e-02,2.590209543704986572e-01,1.249091997742652893e-01
1.415000000000000000e+02,5.653026103973388672e-01,1.450151205062866211e+00,1.382717788219451904e-01,5.321154594421386719e-01,2.277435779571533203e+00,1.604535728693008423e-01,6.242365241050720215e-01,1.392364688217639923e-02,2.752756774425506592e-01,1.109517216682434082e-01
1.415999999999999943e+02,5.032181739807128906e-01,1.383368134498596191e+00,1.380213201045989990e-01,4.905055463314056396e-01,2.386114835739135742e+00,1.805260479450225830e-01,6.659699678421020508e-01,1.203121151775121689e-02,2.921142876148223877e-01,9.799725562334060669e-02
1.417000000000000171e+02,4.512517750263214111e-01,1.313251852989196777e+00,1.389014571905136108e-01,4.519342780113220215e-01,2.494121789932250977e+00,2.048773914575576782e-01,7.102075219154357910e-01,1.077614165842533112e-02,3.095152378082275391e-01,8.602186292409896851e-02
1.418000000000000114e+02,4.069619774818420410e-01,1.242409229278564453e+00,1.408344805240631104e-01,4.162123203277587891e-01,2.599068164825439453e+00,2.343805879354476929e-01,7.570116519927978516e-01,1.017363555729389191e-02,3.276682794094085693e-01,7.510567456483840942e-02
1.419000000000000057e+02,3.695203065872192383e-01,1.171671390533447266e+00,1.438551545143127441e-01,3.830255270004272461e-01,2.694787025451660156e+00,2.733683586120605469e-01,8.064591884613037109e-01,1.024681515991687775e-02,3.470548987388610840e-01,6.547600030899047852e-02
1.420000000000000000e+02,3.383851051330566406e-01,1.101543784141540527e+00,1.484682112932205200e-01,3.520158529281616211e-01,2.776789188385009766e+00,3.237703144550323486e-01,8.586962223052978516e-01,1.105326320976018906e-02,3.682128489017486572e-01,5.706395581364631653e-02
1.420999999999999943e+02,3.115833401679992676e-01,1.033303022384643555e+00,1.546573936939239502e-01,3.230848908424377441e-01,2.840663194656372070e+00,3.865655660629272461e-01,9.138883948326110840e-01,1.265283394604921341e-02,3.915071487426757812e-01,4.947668686509132385e-02
1.422000000000000171e+02,2.884997427463531494e-01,9.675077199935913086e-01,1.623363643884658813e-01,2.961455285549163818e-01,2.881470441818237305e+00,4.625906348228454590e-01,9.719264507293701172e-01,1.492705754935741425e-02,4.166654944419860840e-01,4.248749837279319763e-02
1.423000000000000114e+02,2.689826786518096924e-01,9.042670726776123047e-01,1.714222282171249390e-01,2.711135149002075195e-01,2.894017696380615234e+00,5.526165962219238281e-01,1.032865405082702637e+00,1.787415705621242523e-02,4.436350464820861816e-01,3.608324378728866577e-02
1.424000000000000057e+02,2.528380751609802246e-01,8.436274528503417969e-01,1.818079054355621338e-01,2.478592097759246826e-01,2.872774839401245117e+00,6.572471261024475098e-01,1.096798300743103027e+00,2.151852659881114960e-02,4.724541604518890381e-01,3.028307296335697174e-02
1.425000000000000000e+02,2.398739457130432129e-01,7.856218814849853516e-01,1.932765245437622070e-01,2.260994315147399902e-01,2.811934232711791992e+00,7.768737673759460449e-01,1.163820624351501465e+00,2.588529884815216064e-02,5.033496618270874023e-01,2.519707754254341125e-02
1.425999999999999943e+02,2.299058288335800171e-01,7.303014993667602539e-01,2.056175172328948975e-01,2.056299299001693726e-01,2.706350803375244141e+00,9.108163118362426758e-01,1.234030961990356445e+00,3.100035339593887329e-02,5.367212295532226562e-01,2.092605270445346832e-02
1.427000000000000171e+02,2.227173149585723877e-01,6.778611540794372559e-01,2.187196761369705200e-01,1.864049583673477173e-01,2.557974815368652344e+00,1.055368781089782715e+00,1.307530641555786133e+00,3.689036145806312561e-02,5.725906491279602051e-01,1.741317659616470337e-02
1.428000000000000114e+02,2.180847674608230591e-01,6.284003853797912598e-01,2.325360476970672607e-01,1.683783382177352905e-01,2.376271247863769531e+00,1.208072185516357422e+00,1.384423971176147461e+00,4.358278214931488037e-02,6.109260320663452148e-01,1.458408031612634659e-02
1.429000000000000057e+02,2.154133915901184082e-01,5.820881724357604980e-01,2.470435798168182373e-01,1.515266001224517822e-01,2.168148279190063477e+00,1.363836050033569336e+00,1.464818000793457031e+00,5.110590159893035889e-02,6.518222689628601074e-01,1.246736384928226471e-02
1.430000000000000000e+02,2.140472382307052612e-01,5.390813946723937988e-01,2.623077332973480225e-01,1.359807252883911133e-01,1.934269070625305176e+00,1.511514902114868164e+00,1.548779487609863281e+00,5.947617068886756897e-02,6.952354311943054199e-01,1.100288797169923782e-02
1.430999999999999943e+02,2.138954252004623413e-01,4.991774857044219971e-01,2.782830893993377686e-01,1.216656938195228577e-01,1.695490837097167969e+00,1.625697612762451172e+00,1.636105537414550781e+00,6.884648650884628296e-02,7.411905527114868164e-01,1.018354576081037521e-02
1.432000000000000171e+02,2.148654460906982422e-01,4.621865153312683105e-01,2.948519885540008545e-01,1.083655729889869690e-01,1.470862507820129395e+00,1.708946943283081055e+00,1.726668357849121094e+00,7.934177666902542114e-02,7.897637486457824707e-01,1.003226079046726227e-02
1.433000000000000114e+02,2.168487906455993652e-01,4.279315471649169922e-01,3.119900226593017578e-01,9.605094045400619507e-02,1.267672538757324219e+00,1.757294654846191406e+00,1.820440649986267090e+00,9.099480509757995605e-02,8.410583734512329102e-01,1.058527268469333649e-02
1.434000000000000057e+02,2.200118154287338257e-01,3.961097896099090576e-01,3.297235071659088135e-01,8.472148329019546509e-02,1.085851550102233887e+00,1.777313709259033203e+00,1.917456388473510742e+00,1.038570031523704529e-01,8.952892422676086426e-01,1.193369738757610321e-02
1.435000000000000000e+02,2.247601598501205444e-01,3.663820922374725342e-01,3.485715091228485107e-01,7.462096959352493286e-02,9.254477620124816895e-01,1.772641420364379883e+00,2.017480134963989258e+00,1.180975586175918579e-01,9.523968100547790527e-01,1.399212889373302460e-02
1.435999999999999943e+02,2.310228198766708374e-01,3.386562764644622803e-01,3.688420057296752930e-01,6.578052788972854614e-02,7.863300442695617676e-01,1.746468186378479004e+00,2.120394229888916016e+00,1.338403820991516113e-01,1.012375593185424805e+00,1.671561226248741150e-02
1.437000000000000171e+02,2.387154847383499146e-01,3.128462433815002441e-01,3.911582827568054199e-01,5.788648873567581177e-02,6.680427193641662598e-01,1.701926589012145996e+00,2.226057052612304688e+00,1.509477943181991577e-01,1.075317263603210449e+00,2.012830413877964020e-02
1.438000000000000114e+02,2.476825863122940063e-01,2.887428700923919678e-01,4.154685735702514648e-01,5.065090209245681763e-02,5.697516202926635742e-01,1.642145037651062012e+00,2.334207296371459961e+00,1.697094887495040894e-01,1.141316890716552734e+00,2.425508759915828705e-02
1.439000000000000057e+02,2.578457891941070557e-01,2.662580609321594238e-01,4.415843486785888672e-01,4.399744048714637756e-02,4.891781210899353027e-01,1.571531414985656738e+00,2.442983150482177734e+00,1.918064802885055542e-01,1.210472106933593750e+00,2.912160381674766541e-02
1.440000000000000000e+02,2.692173421382904053e-01,2.454523444175720215e-01,4.695390164852142334e-01,3.794377669692039490e-02,4.253098070621490479e-01,1.493850588798522949e+00,2.550068378448486328e+00,2.185251414775848389e-01,1.282883048057556152e+00,3.475425764918327332e-02
1.440999999999999943e+02,2.816392183303833008e-01,2.261620461940765381e-01,4.995101094245910645e-01,3.259208425879478455e-02,3.724411129951477051e-01,1.413837909698486328e+00,2.651309967041015625e+00,2.523545920848846436e-01,1.358653187751770020e+00,4.118025302886962891e-02
1.442000000000000171e+02,2.949282228946685791e-01,2.082038968801498413e-01,5.318069458007812500e-01,2.802390232682228088e-02,3.275105953216552734e-01,1.333770036697387695e+00,2.740697145462036133e+00,2.970340251922607422e-01,1.437888979911804199e+00,4.842760041356086731e-02
1.443000000000000114e+02,3.090238571166992188e-01,1.915907561779022217e-01,5.666143298149108887e-01,2.424683608114719391e-02,2.899924516677856445e-01,1.254149556159973145e+00,2.814283132553100586e+00,3.536841869354248047e-01,1.520688772201538086e+00,5.652121081948280334e-02
1.444000000000000057e+02,3.238933682441711426e-01,1.763061434030532837e-01,6.038627028465270996e-01,2.115081250667572021e-02,2.583493888378143311e-01,1.176015377044677734e+00,2.867233276367187500e+00,4.231717288494110107e-01,1.606937766075134277e+00,6.552998721599578857e-02
1.445000000000000000e+02,3.394407927989959717e-01,1.621844917535781860e-01,6.436567902565002441e-01,1.876548305153846741e-02,2.308056950569152832e-01,1.100398302078247070e+00,2.894496440887451172e+00,5.063202977180480957e-01,1.696453809738159180e+00,7.565144449472427368e-02
1.445999999999999943e+02,3.555688560009002686e-01,1.490525305271148682e-01,6.859923601150512695e-01,1.705728657543659210e-02,2.071253955364227295e-01,1.027354121208190918e+00,2.890693902969360352e+00,6.038228273391723633e-01,1.789172053337097168e+00,8.691632747650146484e-02
1.447000000000000171e+02,3.722562789916992188e-01,1.368891745805740356e-01,7.308347225189208984e-01,1.598389632999897003e-02,1.870883256196975708e-01,9.569205045700073242e-01,2.850136280059814453e+00,7.161827683448791504e-01,1.885130167007446289e+00,9.937166422605514526e-02
1.448000000000000114e+02,3.894930779933929443e-01,1.256789565086364746e-01,7.782590389251708984e-01,1.556795369833707809e-02,1.705101132392883301e-01,8.891774415969848633e-01,2.766860723495483398e+00,8.436449766159057617e-01,1.984205365180969238e+00,1.131329536437988281e-01
1.449000000000000057e+02,4.077144861221313477e-01,1.156158521771430969e-01,8.283584713935852051e-01,1.584075577557086945e-02,1.571690589189529419e-01,8.243536949157714844e-01,2.638470649719238281e+00,9.834690690040588379e-01,2.086164236068725586e+00,1.283816993236541748e-01
1.450000000000000000e+02,4.269746243953704834e-01,1.065782308578491211e-01,8.813452720642089844e-01,1.689303107559680939e-02,1.470108330249786377e-01,7.629423141479492188e-01,2.471858978271484375e+00,1.132941722869873047e+00,2.190959215164184570e+00,1.450601220130920410e-01
1.450999999999999943e+02,4.479331970214843750e-01,9.845464676618576050e-02,9.372411966323852539e-01,1.869710721075534821e-02,1.398611515760421753e-01,7.049576640129089355e-01,2.276424884796142578e+00,1.287857413291931152e+00,2.298383712768554688e+00,1.632063835859298706e-01
1.452000000000000171e+02,4.710439145565032959e-01,9.108550101518630981e-02,9.959691166877746582e-01,2.115735039114952087e-02,1.347588449716567993e-01,6.507579684257507324e-01,2.053828239440917969e+00,1.443577766418457031e+00,2.407283782958984375e+00,1.839179545640945435e-01
1.453000000000000114e+02,4.960892796516418457e-01,8.438245952129364014e-02,1.057617783546447754e+00,2.429584041237831116e-02,1.311755329370498657e-01,6.003698706626892090e-01,1.813691020011901855e+00,1.574925661087036133e+00,2.515125751495361328e+00,2.090972065925598145e-01
1.454000000000000057e+02,5.231013894081115723e-01,7.836467772722244263e-02,1.122280478477478027e+00,2.813712507486343384e-02,1.290082931518554688e-01,5.535593032836914062e-01,1.580724120140075684e+00,1.673732519149780273e+00,2.619162321090698242e+00,2.399424016475677490e-01
1.455000000000000000e+02,5.521519184112548828e-01,7.306636869907379150e-02,1.190053343772888184e+00,3.270648792386054993e-02,1.281344741582870483e-01,5.101091861724853516e-01,1.366105437278747559e+00,1.739268064498901367e+00,2.712916374206542969e+00,2.808992266654968262e-01
1.455999999999999943e+02,5.833607316017150879e-01,6.852036714553833008e-02,1.261035799980163574e+00,3.802998736500740051e-02,1.284385919570922852e-01,4.698143005371093750e-01,1.173459649085998535e+00,1.772745013236999512e+00,2.792257547378540039e+00,3.334825634956359863e-01
1.457000000000000171e+02,6.169567108154296875e-01,6.467152386903762817e-02,1.335329532623291016e+00,4.413443058729171753e-02,1.298399716615676880e-01,4.324780404567718506e-01,1.002192378044128418e+00,1.779905796051025391e+00,2.852614879608154297e+00,3.986324965953826904e-01
1.458000000000000114e+02,6.529949903488159180e-01,6.149970367550849915e-02,1.413039684295654297e+00,5.104747414588928223e-02,1.322567760944366455e-01,3.978908658027648926e-01,8.523519039154052734e-01,1.763956069946289062e+00,2.888986349105834961e+00,4.771820008754730225e-01
1.459000000000000057e+02,6.915418505668640137e-01,5.902503430843353271e-02,1.494274020195007324e+00,5.879757180809974670e-02,1.360180824995040894e-01,3.656251430511474609e-01,7.236363291740417480e-01,1.728067755699157715e+00,2.896106958389282227e+00,5.698777437210083008e-01
1.460000000000000000e+02,7.325133085250854492e-01,5.717750266194343567e-02,1.578988075256347656e+00,6.749101728200912476e-02,1.414087265729904175e-01,3.354936540126800537e-01,6.154437065124511719e-01,1.675331950187683105e+00,2.868382453918457031e+00,6.772908568382263184e-01
1.460999999999999943e+02,7.759465575218200684e-01,5.595650523900985718e-02,1.666963934898376465e+00,7.728783041238784790e-02,1.483401507139205933e-01,3.074071705341339111e-01,5.262330770492553711e-01,1.609365820884704590e+00,2.799952745437622070e+00,7.997724413871765137e-01
1.462000000000000171e+02,8.220267891883850098e-01,5.544018745422363281e-02,1.758188009262084961e+00,8.822552114725112915e-02,1.567288786172866821e-01,2.812802791595458984e-01,4.542080760002136230e-01,1.534716367721557617e+00,2.686307191848754883e+00,9.360530376434326172e-01
1.463000000000000114e+02,8.708609938621520996e-01,5.566731095314025879e-02,1.852614164352416992e+00,1.003333553671836853e-01,1.664968132972717285e-01,2.570314705371856689e-01,3.967702090740203857e-01,1.455079317092895508e+00,2.531174182891845703e+00,1.082539796829223633e+00
1.464000000000000057e+02,9.225280880928039551e-01,5.665959790349006653e-02,1.950281739234924316e+00,1.136602535843849182e-01,1.774885654449462891e-01,2.344613075256347656e-01,3.479427099227905273e-01,1.374855637550354004e+00,2.344325542449951172e+00,1.236361742019653320e+00
1.465000000000000000e+02,9.769348502159118652e-01,5.831264704465866089e-02,2.051070213317871094e+00,1.283067464828491211e-01,1.894112378358840942e-01,2.132338285446166992e-01,3.067958056926727295e-01,1.294840097427368164e+00,2.131057977676391602e+00,1.392653584480285645e+00
1.465999999999999943e+02,1.034105420112609863e+00,6.060438603162765503e-02,2.154725790023803711e+00,1.443862468004226685e-01,2.021199464797973633e-01,1.932429522275924683e-01,2.725863754749298096e-01,1.215638518333435059e+00,1.893967390060424805e+00,1.535638809204101562e+00
1.467000000000000171e+02,1.094128966331481934e+00,6.355808675289154053e-02,2.260915517807006836e+00,1.618936806917190552e-01,2.155619114637374878e-01,1.744736135005950928e-01,2.430242598056793213e-01,1.138664841651916504e+00,1.656474471092224121e+00,1.644515991210937500e+00
1.468000000000000114e+02,1.157096385955810547e+00,6.719774752855300903e-02,2.368780374526977539e+00,1.816818565130233765e-01,2.297077178955078125e-01,1.568914651870727539e-01,2.174413502216339111e-01,1.064245223999023438e+00,1.434792399406433105e+00,1.721941947937011719e+00
1.469000000000000057e+02,1.223101973533630371e+00,7.154806703329086304e-02,2.475976467132568359e+00,2.056605368852615356e-01,2.445466816425323486e-01,1.404948383569717407e-01,1.956141442060470581e-01,9.924225211143493652e-01,1.235043525695800781e+00,1.764977574348449707e+00
1.470000000000000000e+02,1.292219519615173340e+00,7.665365189313888550e-02,2.580235004425048828e+00,2.345822304487228394e-01,2.601450383663177490e-01,1.254187375307083130e-01,1.773326098918914795e-01,9.232396483421325684e-01,1.056627988815307617e+00,1.780513882637023926e+00
1.470999999999999943e+02,1.364374637603759766e+00,8.267693966627120972e-02,2.675799608230590820e+00,2.725991010665893555e-01,2.763980925083160400e-01,1.114716231822967529e-01,1.624113619327545166e-01,8.568276762962341309e-01,8.996683359146118164e-01,1.771873235702514648e+00
1.472000000000000171e+02,1.439587354660034180e+00,8.968407660722732544e-02,2.757992982864379883e+00,3.218626379966735840e-01,2.932348549365997314e-01,9.852714836597442627e-02,1.506579220294952393e-01,7.936075925827026367e-01,7.639734745025634766e-01,1.742244839668273926e+00
1.473000000000000114e+02,1.517902851104736328e+00,9.771824628114700317e-02,2.822413921356201172e+00,3.833255171775817871e-01,3.106337189674377441e-01,8.656128495931625366e-02,1.420415937900543213e-01,7.338459491729736328e-01,6.490354537963867188e-01,1.694751739501953125e+00
1.474000000000000057e+02,1.599362969398498535e+00,1.068233326077461243e-01,2.864274978637695312e+00,4.578424394130706787e-01,3.287873864173889160e-01,7.565566152334213257e-02,1.360673755407333374e-01,6.776323914527893066e-01,5.538367629051208496e-01,1.632636666297912598e+00
1.475000000000000000e+02,1.684007048606872559e+00,1.170438826084136963e-01,2.878453493118286133e+00,5.461854338645935059e-01,3.481746912002563477e-01,6.603634357452392578e-02,1.317267715930938721e-01,6.253184676170349121e-01,4.761275351047515869e-01,1.560461044311523438e+00
1.475999999999999943e+02,1.771870732307434082e+00,1.284250617027282715e-01,2.859491109848022461e+00,6.489629149436950684e-01,3.693339228630065918e-01,5.763049423694610596e-02,1.288542747497558594e-01,5.767005681991577148e-01,4.146555662155151367e-01,1.481847882270812988e+00
1.477000000000000171e+02,1.862968564033508301e+00,1.410058438777923584e-01,2.801648855209350586e+00,7.665760517120361328e-01,3.926201462745666504e-01,5.004311725497245789e-02,1.273432523012161255e-01,5.315525531768798828e-01,3.631591498851776123e-01,1.401655316352844238e+00
1.478000000000000114e+02,1.957116365432739258e+00,1.547997295856475830e-01,2.699620962142944336e+00,8.985443115234375000e-01,4.177708029747009277e-01,4.305421188473701477e-02,1.270607262849807739e-01,4.896647930145263672e-01,3.195194303989410400e-01,1.321501255035400391e+00
1.479000000000000057e+02,2.053575754165649414e+00,1.698443889617919922e-01,2.554811954498291016e+00,1.041202068328857422e+00,4.447345435619354248e-01,3.665106743574142456e-02,1.279162764549255371e-01,4.508351683616638184e-01,2.832012176513671875e-01,1.241885542869567871e+00
1.480000000000000000e+02,2.151460409164428711e+00,1.862056255340576172e-01,2.376296997070312500e+00,1.192225813865661621e+00,4.735508561134338379e-01,3.085385635495185852e-02,1.298315823078155518e-01,4.148730337619781494e-01,2.522659301757812500e-01,1.164063930511474609e+00
1.480999999999999943e+02,2.249654531478881836e+00,2.046455442905426025e-01,2.171365022659301758e+00,1.346547961235046387e+00,5.044512152671813965e-01,2.577537670731544495e-02,1.328228861093521118e-01,3.814659118652343750e-01,2.253856211900711060e-01,1.088779568672180176e+00
1.482000000000000171e+02,2.346465349197387695e+00,2.269341647624969482e-01,1.940519332885742188e+00,1.494368672370910645e+00,5.378273725509643555e-01,2.151180803775787354e-02,1.373997926712036133e-01,3.502493798732757568e-01,2.023351788520812988e-01,1.016079902648925781e+00
1.483000000000000114e+02,2.440313339233398438e+00,2.536943852901458740e-01,1.703343749046325684e+00,1.609505891799926758e+00,5.736977458000183105e-01,1.800302043557167053e-02,1.435626596212387085e-01,3.211236298084259033e-01,1.828958392143249512e-01,9.460018873214721680e-01
1.484000000000000057e+02,2.527283191680908203e+00,2.873172163963317871e-01,1.479535937309265137e+00,1.694052338600158691e+00,6.120336055755615234e-01,1.517793070524930954e-02,1.512249559164047241e-01,2.940010726451873779e-01,1.668870002031326294e-01,8.786370754241943359e-01
1.485000000000000000e+02,2.602611780166625977e+00,3.307063281536102295e-01,1.276707530021667480e+00,1.743964076042175293e+00,6.529335379600524902e-01,1.306599192321300507e-02,1.603075414896011353e-01,2.687989175319671631e-01,1.540769040584564209e-01,8.142814636230468750e-01
1.485999999999999943e+02,2.662286281585693359e+00,3.849586546421051025e-01,1.095143437385559082e+00,1.765365600585937500e+00,6.963484287261962891e-01,1.160510536283254623e-02,1.707164347171783447e-01,2.454122602939605713e-01,1.444419026374816895e-01,7.533699870109558105e-01
1.487000000000000171e+02,2.702072620391845703e+00,4.508888423442840576e-01,9.348151683807373047e-01,1.762093067169189453e+00,7.423051595687866211e-01,1.078930404037237167e-02,1.821985691785812378e-01,2.235219478607177734e-01,1.377252787351608276e-01,6.959114074707031250e-01
1.488000000000000114e+02,2.717392206192016602e+00,5.292035937309265137e-01,7.956132292747497559e-01,1.737311959266662598e+00,7.908796072006225586e-01,1.064150966703891754e-02,1.945232301950454712e-01,2.028978168964385986e-01,1.328721791505813599e-01,6.423101425170898438e-01
1.489000000000000057e+02,2.703357458114624023e+00,6.204660534858703613e-01,6.771034598350524902e-01,1.694133877754211426e+00,8.421787619590759277e-01,1.119975931942462921e-02,2.075962722301483154e-01,1.834997236728668213e-01,1.295219659805297852e-01,5.924841165542602539e-01
1.490000000000000000e+02,2.654824495315551758e+00,7.250568866729736328e-01,5.784916281700134277e-01,1.635650634765625000e+00,8.964158892631530762e-01,1.255418267101049423e-02,2.213884592056274414e-01,1.653068810701370239e-01,1.275719255208969116e-01,5.462014079093933105e-01
1.490999999999999943e+02,2.566572189331054688e+00,8.429580330848693848e-01,4.974761605262756348e-01,1.566143393516540527e+00,9.535260796546936035e-01,1.461615599691867828e-02,2.358705401420593262e-01,1.482849866151809692e-01,1.268919855356216431e-01,5.032479763031005859e-01
1.492000000000000171e+02,2.438819646835327148e+00,9.710853695869445801e-01,4.331119656562805176e-01,1.489358305931091309e+00,1.013507246971130371e+00,1.734315417706966400e-02,2.510781884193420410e-01,1.325144320726394653e-01,1.273773461580276489e-01,4.634191095829010010e-01
1.493000000000000114e+02,2.279273271560668945e+00,1.107332706451416016e+00,3.799714148044586182e-01,1.410021305084228516e+00,1.076451301574707031e+00,2.075932919979095459e-02,2.670174241065979004e-01,1.180174946784973145e-01,1.289480775594711304e-01,4.265200197696685791e-01
1.494000000000000057e+02,2.094480037689208984e+00,1.247313737869262695e+00,3.347498178482055664e-01,1.330584406852722168e+00,1.142453193664550781e+00,2.488957345485687256e-02,2.835599184036254883e-01,1.045543998479843140e-01,1.315331459045410156e-01,3.923170864582061768e-01
1.495000000000000000e+02,1.885546445846557617e+00,1.384223937988281250e+00,2.969251573085784912e-01,1.251550912857055664e+00,1.211610078811645508e+00,2.975951693952083588e-02,3.006758689880371094e-01,9.208256751298904419e-02,1.355618387460708618e-01,3.603820800781250000e-01
1.495999999999999943e+02,1.668474078178405762e+00,1.493044018745422363e+00,2.651472389698028564e-01,1.173855304718017578e+00,1.284022808074951172e+00,3.539556637406349182e-02,3.183650672435760498e-01,8.058863878250122070e-02,1.412063091993331909e-01,3.305678963661193848e-01
1.497000000000000171e+02,1.462239980697631836e+00,1.574102759361267090e+00,2.374825030565261841e-01,1.098635077476501465e+00,1.359794139862060547e+00,4.182491451501846313e-02,3.371151685714721680e-01,7.030034065246582031e-02,1.483785212039947510e-01,3.027857542037963867e-01
1.498000000000000114e+02,1.273810267448425293e+00,1.624558210372924805e+00,2.136690467596054077e-01,1.025962591171264648e+00,1.439031124114990234e+00,4.907557368278503418e-02,3.572294116020202637e-01,6.128991395235061646e-02,1.569970250129699707e-01,2.769513428211212158e-01
1.499000000000000057e+02,1.105408906936645508e+00,1.647077918052673340e+00,1.934941709041595459e-01,9.558847546577453613e-01,1.521832585334777832e+00,5.717274174094200134e-02,3.794642984867095947e-01,5.333475396037101746e-02,1.669815778732299805e-01,2.529810965061187744e-01
1.500000000000000000e+02,9.564178586006164551e-01,1.646678447723388672e+00,1.767782866954803467e-01,8.884827494621276855e-01,1.608072876930236816e+00,6.619738787412643433e-02,4.037052094936370850e-01,4.605208337306976318e-02,1.781443804502487183e-01,2.306326180696487427e-01
1.500999999999999943e+02,8.267765641212463379e-01,1.626258254051208496e+00,1.633248329162597656e-01,8.239566683769226074e-01,1.697579741477966309e+00,7.633824646472930908e-02,4.297425448894500732e-01,3.934637829661369324e-02,1.902025490999221802e-01,2.095951884984970093e-01
1.502000000000000171e+02,7.161214351654052734e-01,1.588670730590820312e+00,1.530689001083374023e-01,7.628309130668640137e-01,1.790288448333740234e+00,8.762303739786148071e-02,4.576079547405242920e-01,3.323341533541679382e-02,2.030292451381683350e-01,1.897860914468765259e-01
1.503000000000000114e+02,6.235851645469665527e-01,1.536915898323059082e+00,1.458261609077453613e-01,7.050998210906982422e-01,1.886234998703002930e+00,1.000983640551567078e-01,4.873921871185302734e-01,2.776411361992359161e-02,2.165850549936294556e-01,1.711939126253128052e-01
1.504000000000000057e+02,5.469083189964294434e-01,1.474893450736999512e+00,1.407398581504821777e-01,6.510643959045410156e-01,1.985319018363952637e+00,1.138682439923286438e-01,5.194648504257202148e-01,2.306967787444591522e-02,2.308404892683029175e-01,1.537840962409973145e-01
1.505000000000000000e+02,4.846885800361633301e-01,1.405306339263916016e+00,1.371679455041885376e-01,6.008291244506835938e-01,2.087298154830932617e+00,1.291168481111526489e-01,5.540735721588134766e-01,1.919067092239856720e-02,2.457947731018066406e-01,1.375725418329238892e-01
1.505999999999999943e+02,4.328569173812866211e-01,1.332848668098449707e+00,1.350078284740447998e-01,5.541604757308959961e-01,2.192101001739501953e+00,1.457916796207427979e-01,5.911399126052856445e-01,1.600946299731731415e-02,2.615059912204742432e-01,1.226787641644477844e-01
1.507000000000000171e+02,3.885744214057922363e-01,1.259988903999328613e+00,1.341431885957717896e-01,5.108415484428405762e-01,2.299507856369018555e+00,1.639530807733535767e-01,6.307136416435241699e-01,1.352635491639375687e-02,2.778525650501251221e-01,1.088784411549568176e-01
1.508000000000000114e+02,3.512563705444335938e-01,1.187319159507751465e+00,1.344534307718276978e-01,4.706684350967407227e-01,2.408321142196655273e+00,1.847376674413681030e-01,6.728532910346984863e-01,1.173930987715721130e-02,2.947798073291778564e-01,9.607742726802825928e-02
1.509000000000000057e+02,3.202055692672729492e-01,1.115432858467102051e+00,1.358576416969299316e-01,4.334451854228973389e-01,2.516028404235839844e+00,2.100053727626800537e-01,7.174997329711914062e-01,1.058774162083864212e-02,3.122660815715789795e-01,8.425179123878479004e-02
1.510000000000000000e+02,2.933320403099060059e-01,1.045635223388671875e+00,1.382746994495391846e-01,3.989630639553070068e-01,2.619790554046630859e+00,2.410072833299636841e-01,7.647250890731811523e-01,1.009242981672286987e-02,3.305976986885070801e-01,7.352936267852783203e-02
1.510999999999999943e+02,2.701045274734497070e-01,9.781974554061889648e-01,1.420447975397109985e-01,3.667962551116943359e-01,2.713174104690551758e+00,2.821709513664245605e-01,8.146063089370727539e-01,1.027659513056278229e-02,3.501831293106079102e-01,6.409810483455657959e-02
1.512000000000000171e+02,2.504680752754211426e-01,9.133352041244506836e-01,1.474394947290420532e-01,3.367577493190765381e-01,2.792060136795043945e+00,3.349726796150207520e-01,8.673173785209655762e-01,1.121158432215452194e-02,3.716942667961120605e-01,5.584453046321868896e-02
1.513000000000000114e+02,2.342827469110488892e-01,8.511614203453063965e-01,1.543704122304916382e-01,3.087584376335144043e-01,2.851854562759399414e+00,4.003420770168304443e-01,9.229758977890014648e-01,1.292770542204380035e-02,3.952985107898712158e-01,4.835712537169456482e-02
1.514000000000000057e+02,2.213517129421234131e-01,7.917143106460571289e-01,1.627527773380279541e-01,2.827125787734985352e-01,2.887575149536132812e+00,4.791138172149658203e-01,9.814757704734802246e-01,1.530862972140312195e-02,4.207341969013214111e-01,4.145706817507743835e-02
1.515000000000000000e+02,2.114794105291366577e-01,7.351083159446716309e-01,1.725069284439086914e-01,2.585371434688568115e-01,2.893955469131469727e+00,5.720301866531372070e-01,1.042891144752502441e+00,1.836631633341312408e-02,4.479877054691314697e-01,3.514494001865386963e-02
1.515999999999999943e+02,2.044164538383483887e-01,6.815864443778991699e-01,1.834745109081268311e-01,2.360204607248306274e-01,2.865401029586791992e+00,6.796572804450988770e-01,1.107315540313720703e+00,2.212527953088283539e-02,4.771066308021545410e-01,2.944581024348735809e-02
1.517000000000000171e+02,1.999179273843765259e-01,6.311416029930114746e-01,1.953886896371841431e-01,2.148535847663879395e-01,2.796052932739257812e+00,8.023399710655212402e-01,1.174845576286315918e+00,2.661076746881008148e-02,5.083634257316589355e-01,2.448153309524059296e-02
1.518000000000000114e+02,1.971094310283660889e-01,5.840960144996643066e-01,2.081084400415420532e-01,1.949491500854492188e-01,2.681514739990234375e+00,9.387210607528686523e-01,1.245579719543457031e+00,3.184879943728446960e-02,5.421309471130371094e-01,2.033913694322109222e-02
1.519000000000000057e+02,1.956249028444290161e-01,5.404061675071716309e-01,2.215591222047805786e-01,1.762630343437194824e-01,2.525721311569213867e+00,1.085257768630981445e+00,1.319619774818420410e+00,3.786615654826164246e-02,5.783783793449401855e-01,1.693078316748142242e-02
1.520000000000000000e+02,1.953736692667007446e-01,4.998658895492553711e-01,2.357111722230911255e-01,1.587606519460678101e-01,2.338446617126464844e+00,1.239009141921997070e+00,1.397070407867431641e+00,4.469043761491775513e-02,6.171027421951293945e-01,1.421003695577383041e-02
1.520999999999999943e+02,1.962477415800094604e-01,4.622836410999298096e-01,2.505669593811035156e-01,1.424632519483566284e-01,2.124746322631835938e+00,1.395164489746093750e+00,1.478039741516113281e+00,5.235007032752037048e-02,6.583971977233886719e-01,1.220062561333179474e-02
1.522000000000000171e+02,1.981477737426757812e-01,4.274780452251434326e-01,2.661859989166259766e-01,1.274921149015426636e-01,1.887579321861267090e+00,1.537284374237060547e+00,1.562561869621276855e+00,6.086303293704986572e-02,7.021999955177307129e-01,1.083477120846509933e-02
1.523000000000000114e+02,2.011667340993881226e-01,3.951628506183624268e-01,2.824498116970062256e-01,1.136276721954345703e-01,1.650586128234863281e+00,1.645344853401184082e+00,1.650418281555175781e+00,7.041233032941818237e-02,7.485562562942504883e-01,1.011756900697946548e-02
1.524000000000000057e+02,2.057686448097229004e-01,3.649738132953643799e-01,2.992951869964599609e-01,1.007629036903381348e-01,1.429582357406616211e+00,1.721906781196594238e+00,1.741496682167053223e+00,8.108966797590255737e-02,7.975425124168395996e-01,1.007203292101621628e-02
1.525000000000000000e+02,2.119061201810836792e-01,3.368115425109863281e-01,3.167004287242889404e-01,8.887378871440887451e-02,1.230520486831665039e+00,1.764226913452148438e+00,1.835791707038879395e+00,9.293252974748611450e-02,8.492797017097473145e-01,1.074308995157480240e-02
1.525999999999999943e+02,2.194949835538864136e-01,3.105910420417785645e-01,3.348912596702575684e-01,7.805826514959335327e-02,1.052771568298339844e+00,1.779164671897888184e+00,1.933318853378295898e+00,1.059992462396621704e-01,9.039680361747741699e-01,1.221222802996635437e-02
1.527000000000000171e+02,2.284232378005981445e-01,2.861778140068054199e-01,3.543197512626647949e-01,6.852950155735015869e-02,8.964561223983764648e-01,1.770022630691528320e+00,2.033805608749389648e+00,1.204798296093940735e-01,9.615150094032287598e-01,1.437229476869106293e-02
1.528000000000000114e+02,2.385337352752685547e-01,2.633557319641113281e-01,3.755449652671813965e-01,6.018028780817985535e-02,7.613757848739624023e-01,1.739985704421997070e+00,2.137182950973510742e+00,1.364589482545852661e-01,1.021947145462036133e+00,1.720111258327960968e-02
1.529000000000000057e+02,2.498331964015960693e-01,2.421748787164688110e-01,3.988530039787292480e-01,5.261230841279029846e-02,6.470162868499755859e-01,1.692171812057495117e+00,2.243278503417968750e+00,1.537933498620986938e-01,1.085357189178466797e+00,2.072294987738132477e-02
1.530000000000000000e+02,2.621746361255645752e-01,2.225028127431869507e-01,4.240293800830841064e-01,4.564608633518218994e-02,5.523276329040527344e-01,1.629843711853027344e+00,2.351718425750732422e+00,1.729102581739425659e-01,1.151839971542358398e+00,2.496281266212463379e-02
1.530999999999999943e+02,2.753640711307525635e-01,2.041376978158950806e-01,4.510206282138824463e-01,3.926663100719451904e-02,4.750697612762451172e-01,1.557556271553039551e+00,2.460343599319458008e+00,1.957380324602127075e-01,1.221493482589721680e+00,2.994645014405250549e-02
1.532000000000000171e+02,2.892982661724090576e-01,1.870124042034149170e-01,4.798940718173980713e-01,3.351099044084548950e-02,4.139409363269805908e-01,1.478927135467529297e+00,2.566977739334106445e+00,2.232357561588287354e-01,1.294418692588806152e+00,3.570038825273513794e-02
1.533000000000000114e+02,3.040182292461395264e-01,1.712292730808258057e-01,5.108891725540161133e-01,2.849360555410385132e-02,3.626532852649688721e-01,1.398808956146240234e+00,2.666601896286010742e+00,2.587087154388427734e-01,1.370719432830810547e+00,4.225195571780204773e-02
1.534000000000000057e+02,3.194685578346252441e-01,1.567057818174362183e-01,5.443658828735351562e-01,2.429138496518135071e-02,3.192043304443359375e-01,1.318739771842956543e+00,2.753755569458007812e+00,3.052322566509246826e-01,1.450502276420593262e+00,4.962929710745811462e-02
1.535000000000000000e+02,3.355202078819274902e-01,1.432060152292251587e-01,5.803155899047851562e-01,2.082349732518196106e-02,2.830545008182525635e-01,1.239220142364501953e+00,2.824391603469848633e+00,3.638822734355926514e-01,1.533854365348815918e+00,5.785294249653816223e-02
1.535999999999999943e+02,3.521406948566436768e-01,1.306867152452468872e-01,6.187349557876586914e-01,1.804083026945590973e-02,2.522303164005279541e-01,1.161524415016174316e+00,2.873592853546142578e+00,4.355037808418273926e-01,1.620616674423217773e+00,6.702813506126403809e-02
1.537000000000000171e+02,3.693088889122009277e-01,1.191268116235733032e-01,6.597331762313842773e-01,1.597373746335506439e-02,2.254526317119598389e-01,1.086364626884460449e+00,2.896269321441650391e+00,5.209090113639831543e-01,1.710631132125854492e+00,7.732481509447097778e-02
1.538000000000000114e+02,3.872982859611511230e-01,1.086506396532058716e-01,7.032339572906494141e-01,1.455014664679765701e-02,2.024966925382614136e-01,1.013787508010864258e+00,2.886988401412963867e+00,6.207638978958129883e-01,1.803849101066589355e+00,8.877124637365341187e-02
1.539000000000000057e+02,4.064480364322662354e-01,9.936708956956863403e-02,7.492775917053222656e-01,1.377210300415754318e-02,1.831451356410980225e-01,9.438312053680419922e-01,2.840016841888427734e+00,7.355373501777648926e-01,1.900312066078186035e+00,1.014160811901092529e-01
1.540000000000000000e+02,4.270330071449279785e-01,9.101137518882751465e-02,7.979399561882019043e-01,1.366252917796373367e-02,1.672189533710479736e-01,8.765900731086730957e-01,2.749477863311767578e+00,8.653005361557006836e-01,1.999837636947631836e+00,1.154017299413681030e-01
1.540999999999999943e+02,4.496963024139404297e-01,8.339883387088775635e-02,8.493533730506896973e-01,1.427207794040441513e-02,1.544909477233886719e-01,8.123694658279418945e-01,2.614298582077026367e+00,1.006774425506591797e+00,2.102246761322021484e+00,1.308844834566116333e-01
1.542000000000000171e+02,4.743306934833526611e-01,7.646146416664123535e-02,9.037116765975952148e-01,1.567975059151649475e-02,1.449363827705383301e-01,7.515951395034790039e-01,2.442471504211425781e+00,1.157540440559387207e+00,2.207453250885009766e+00,1.477636545896530151e-01
1.543000000000000114e+02,5.009281039237976074e-01,7.020554691553115845e-02,9.609223604202270508e-01,1.777940429747104645e-02,1.382846534252166748e-01,6.942733526229858398e-01,2.242930650711059570e+00,1.312885165214538574e+00,2.315242290496826172e+00,1.661943048238754272e-01
1.544000000000000057e+02,5.295286178588867188e-01,6.465329974889755249e-02,1.021005868911743164e+00,2.054468728601932526e-02,1.334798783063888550e-01,6.408082842826843262e-01,2.016077995300292969e+00,1.467109680175781250e+00,2.424135446548461914e+00,1.875184178352355957e-01
1.545000000000000000e+02,5.602135062217712402e-01,5.983616039156913757e-02,1.084054112434387207e+00,2.399976924061775208e-02,1.301742792129516602e-01,5.911097526550292969e-01,1.775599479675292969e+00,1.592795252799987793e+00,2.531651496887207031e+00,2.134184837341308594e-01
1.545999999999999943e+02,5.933079123497009277e-01,5.578095465898513794e-02,1.150162220001220703e+00,2.816955186426639557e-02,1.282652169466018677e-01,5.449467301368713379e-01,1.545029044151306152e+00,1.686753034591674805e+00,2.634503841400146484e+00,2.455810904502868652e-01
1.547000000000000171e+02,6.288399696350097656e-01,5.240320041775703430e-02,1.219427585601806641e+00,3.307968378067016602e-02,1.276224255561828613e-01,5.021052956581115723e-01,1.333958268165588379e+00,1.746610283851623535e+00,2.726272583007812500e+00,2.882680296897888184e-01
1.548000000000000114e+02,6.668826341629028320e-01,4.972530901432037354e-02,1.291950583457946777e+00,3.875658661127090454e-02,1.281420439481735229e-01,4.623813629150390625e-01,1.144692063331604004e+00,1.775673508644104004e+00,2.802994966506958008e+00,3.427477180957794189e-01
1.549000000000000057e+02,7.074181437492370605e-01,4.771685972809791565e-02,1.367834568023681641e+00,4.522746056318283081e-02,1.297443360090255737e-01,4.255805313587188721e-01,9.768390655517578125e-01,1.778930783271789551e+00,2.859960794448852539e+00,4.099221527576446533e-01
1.550000000000000000e+02,7.503914833068847656e-01,4.632416367530822754e-02,1.447185993194580078e+00,5.252033472061157227e-02,1.323633491992950439e-01,3.914638459682464600e-01,8.303884267807006836e-01,1.759585618972778320e+00,2.892147302627563477e+00,4.906217455863952637e-01
1.550999999999999943e+02,7.959029078483581543e-01,4.558275267481803894e-02,1.530103445053100586e+00,6.066407263278961182e-02,1.364426165819168091e-01,3.596054911613464355e-01,7.049870491027832031e-01,1.720800280570983887e+00,2.894235134124755859e+00,5.855687856674194336e-01
1.552000000000000171e+02,8.441448807716369629e-01,4.557405784726142883e-02,1.616389393806457520e+00,6.981171667575836182e-02,1.421343833208084106e-01,3.298645317554473877e-01,5.999892950057983398e-01,1.665649294853210449e+00,2.860584735870361328e+00,6.953035593032836914e-01
1.553000000000000114e+02,8.952193260192871094e-01,4.633396118879318237e-02,1.705944180488586426e+00,8.008259534835815430e-02,1.493508070707321167e-01,3.021523654460906982e-01,5.135498046875000000e-01,1.598022818565368652e+00,2.785272121429443359e+00,8.201497793197631836e-01
1.554000000000000057e+02,9.491202831268310547e-01,4.782174527645111084e-02,1.798703670501708984e+00,9.150183945894241333e-02,1.580101847648620605e-01,2.763845622539520264e-01,4.442153275012969971e-01,1.522274732589721680e+00,2.664638996124267578e+00,9.581507444381713867e-01
1.555000000000000000e+02,1.005775451660156250e+00,4.994630441069602966e-02,1.894691109657287598e+00,1.041135340929031372e-01,1.680317670106887817e-01,2.524763345718383789e-01,3.884024322032928467e-01,1.442356348037719727e+00,2.503968954086303711e+00,1.106098771095275879e+00
1.555999999999999943e+02,1.065271258354187012e+00,5.272928252816200256e-02,1.993879318237304688e+00,1.179873272776603699e-01,1.792223304510116577e-01,2.301769852638244629e-01,3.408346176147460938e-01,1.362126350402832031e+00,2.313037872314453125e+00,1.260503530502319336e+00
1.557000000000000171e+02,1.127698779106140137e+00,5.619457364082336426e-02,2.096023559570312500e+00,1.332983225584030151e-01,1.913043558597564697e-01,2.091842740774154663e-01,3.008638024330139160e-01,1.282184362411499023e+00,2.095376253128051758e+00,1.416847109794616699e+00
1.558000000000000114e+02,1.193151950836181641e+00,6.036679446697235107e-02,2.200913190841674805e+00,1.500017791986465454e-01,2.041545957326889038e-01,1.894225776195526123e-01,2.675503790378570557e-01,1.203242421150207520e+00,1.856444478034973145e+00,1.554594159126281738e+00
1.559000000000000057e+02,1.261726617813110352e+00,6.527130305767059326e-02,2.308246135711669922e+00,1.683204621076583862e-01,2.177327573299407959e-01,1.708762645721435547e-01,2.386374622583389282e-01,1.126668453216552734e+00,1.620870947837829590e+00,1.658733844757080078e+00
1.560000000000000000e+02,1.333521485328674316e+00,7.093521952629089355e-02,2.416522741317749023e+00,1.896248310804367065e-01,2.320093661546707153e-01,1.535109430551528931e-01,2.136679738759994507e-01,1.052656412124633789e+00,1.402397751808166504e+00,1.730614662170410156e+00
1.560999999999999943e+02,1.408494114875793457e+00,7.750281691551208496e-02,2.523344278335571289e+00,2.154747098684310913e-01,2.469882518053054810e-01,1.373504996299743652e-01,1.924192011356353760e-01,9.812470674514770508e-01,1.205968499183654785e+00,1.769092202186584473e+00
1.562000000000000171e+02,1.486607670783996582e+00,8.509331196546554565e-02,2.625373601913452148e+00,2.475416809320449829e-01,2.627229690551757812e-01,1.225060969591140747e-01,1.746870279312133789e-01,9.124906659126281738e-01,1.030879974365234375e+00,1.780668616294860840e+00
1.563000000000000114e+02,1.567906975746154785e+00,9.375108778476715088e-02,2.716472625732421875e+00,2.900649905204772949e-01,2.790884077548980713e-01,1.087459847331047058e-01,1.602723598480224609e-01,8.465410470962524414e-01,8.772403597831726074e-01,1.768565177917480469e+00
1.564000000000000057e+02,1.652433872222900391e+00,1.035212650895118713e-01,2.792478084564208984e+00,3.443014919757843018e-01,2.960335910320281982e-01,9.598415344953536987e-02,1.490315794944763184e-01,7.838716506958007812e-01,7.448061108589172363e-01,1.735963940620422363e+00
1.565000000000000000e+02,1.740225195884704590e+00,1.144488528370857239e-01,2.848762989044189453e+00,4.111354947090148926e-01,3.135369718074798584e-01,8.419660478830337524e-02,1.408952772617340088e-01,7.246509194374084473e-01,6.330245733261108398e-01,1.685973763465881348e+00
1.565999999999999943e+02,1.831234335899353027e+00,1.265500187873840332e-01,2.880390167236328125e+00,4.914044439792633057e-01,3.319092690944671631e-01,7.352327555418014526e-02,1.352252960205078125e-01,6.690493822097778320e-01,5.406596064567565918e-01,1.621985316276550293e+00
1.567000000000000171e+02,1.925452589988708496e+00,1.398556828498840332e-01,2.882076263427734375e+00,5.858234167098999023e-01,3.515411615371704102e-01,6.414096057415008545e-02,1.311251223087310791e-01,6.173381805419921875e-01,4.656089544296264648e-01,1.548602938652038574e+00
1.568000000000000114e+02,2.022676706314086914e+00,1.544131487607955933e-01,2.848218917846679688e+00,6.949262619018554688e-01,3.731261789798736572e-01,5.592264235019683838e-02,1.284768134355545044e-01,5.692859292030334473e-01,4.061278402805328369e-01,1.469426274299621582e+00
1.569000000000000057e+02,2.122121572494506836e+00,1.702664345502853394e-01,2.772933483123779297e+00,8.190321922302246094e-01,3.967911899089813232e-01,4.845630750060081482e-02,1.271696984767913818e-01,5.246692895889282227e-01,3.558851480484008789e-01,1.389204621315002441e+00
1.570000000000000000e+02,2.222791433334350586e+00,1.876059770584106445e-01,2.652606964111328125e+00,9.561817646026611328e-01,4.222830533981323242e-01,4.157603904604911804e-02,1.270736604928970337e-01,4.832803905010223389e-01,3.134171664714813232e-01,1.309102177619934082e+00
1.570999999999999943e+02,2.323303937911987305e+00,2.080338150262832642e-01,2.492660522460937500e+00,1.103191494941711426e+00,4.495944976806640625e-01,3.528454154729843140e-02,1.281028687953948975e-01,4.449185431003570557e-01,2.781271934509277344e-01,1.229647040367126465e+00
1.572000000000000171e+02,2.421881675720214844e+00,2.326008975505828857e-01,2.302579402923583984e+00,1.256618261337280273e+00,4.787788391113281250e-01,2.961043827235698700e-02,1.301795095205307007e-01,4.093939363956451416e-01,2.478359937667846680e-01,1.152215600013732910e+00
1.573000000000000114e+02,2.516000986099243164e+00,2.626066803932189941e-01,2.085915088653564453e+00,1.411918878555297852e+00,5.101187825202941895e-01,2.467737346887588501e-02,1.333915740251541138e-01,3.763461410999298096e-01,2.215645313262939453e-01,1.077329754829406738e+00
1.574000000000000057e+02,2.600533485412597656e+00,3.015544712543487549e-01,1.848407745361328125e+00,1.548407554626464844e+00,5.439738035202026367e-01,2.056623063981533051e-02,1.382267177104949951e-01,3.454674780368804932e-01,1.990884244441986084e-01,1.005034565925598145e+00
1.575000000000000000e+02,2.671168565750122070e+00,3.511871993541717529e-01,1.614510059356689453e+00,1.651568651199340820e+00,5.803037881851196289e-01,1.718303002417087555e-02,1.446338146924972534e-01,3.166654407978057861e-01,1.801922172307968140e-01,9.353685379028320312e-01
1.575999999999999943e+02,2.723754882812500000e+00,4.123888909816741943e-01,1.397617220878601074e+00,1.722704768180847168e+00,6.191133260726928711e-01,1.448838505893945694e-02,1.525273025035858154e-01,2.898532152175903320e-01,1.646971106529235840e-01,8.684387803077697754e-01
1.577000000000000171e+02,2.753771066665649414e+00,4.859510362148284912e-01,1.202653646469116211e+00,1.760641574859619141e+00,6.604958176612854004e-01,1.250469684600830078e-02,1.618286073207855225e-01,2.649483978748321533e-01,1.523782461881637573e-01,8.046044707298278809e-01
1.578000000000000114e+02,2.756356954574584961e+00,5.725377202033996582e-01,1.028899431228637695e+00,1.771878957748413086e+00,7.043840289115905762e-01,1.116240769624710083e-02,1.724328249692916870e-01,2.418282032012939453e-01,1.432218998670578003e-01,7.442269921302795410e-01
1.579000000000000057e+02,2.726357460021972656e+00,6.726476550102233887e-01,8.764577507972717285e-01,1.759620308876037598e+00,7.508282661437988281e-01,1.046950649470090866e-02,1.840568184852600098e-01,2.201449424028396606e-01,1.368696242570877075e-01,6.873387098312377930e-01
1.580000000000000000e+02,2.658382654190063477e+00,7.865717411041259766e-01,7.450827956199645996e-01,1.727026700973510742e+00,7.999049425125122070e-01,1.044902484863996506e-02,1.965045630931854248e-01,1.997154504060745239e-01,1.322566270828247070e-01,6.343389153480529785e-01
1.580999999999999943e+02,2.548361778259277344e+00,9.130465388298034668e-01,6.342225074768066406e-01,1.677186489105224609e+00,8.517418503761291504e-01,1.114935986697673798e-02,2.096939533948898315e-01,1.805107444524765015e-01,1.291302591562271118e-01,5.850773453712463379e-01
1.582000000000000171e+02,2.401468038558959961e+00,1.048720479011535645e+00,5.425997972488403320e-01,1.613509893417358398e+00,9.065322279930114746e-01,1.264762878417968750e-02,2.235978096723556519e-01,1.625057905912399292e-01,1.273867338895797729e-01,5.393247604370117188e-01
1.583000000000000114e+02,2.225212574005126953e+00,1.190984964370727539e+00,4.680997133255004883e-01,1.540479421615600586e+00,9.641763567924499512e-01,1.483189407736063004e-02,2.381883412599563599e-01,1.456688195466995239e-01,1.268930286169052124e-01,4.968693554401397705e-01
1.584000000000000057e+02,2.024075508117675781e+00,1.335265159606933594e+00,4.090003371238708496e-01,1.461733937263488770e+00,1.024708509445190430e+00,1.768569834530353546e-02,2.535189390182495117e-01,1.301118582487106323e-01,1.275518834590911865e-01,4.575074315071105957e-01
1.585000000000000000e+02,1.803053021430969238e+00,1.464231133460998535e+00,3.589907288551330566e-01,1.382008790969848633e+00,1.088221311569213867e+00,2.123333141207695007e-02,2.695602178573608398e-01,1.157901212573051453e-01,1.292841434478759766e-01,4.210461974143981934e-01
1.585999999999999943e+02,1.584511756896972656e+00,1.561915040016174316e+00,3.167130053043365479e-01,1.302397012710571289e+00,1.154810070991516113e+00,2.549982070922851562e-02,2.861953973770141602e-01,1.024857088923454285e-01,1.320491284132003784e-01,3.872204124927520752e-01
1.587000000000000171e+02,1.380863785743713379e+00,1.630973100662231445e+00,2.815779745578765869e-01,1.223421573638916016e+00,1.224572777748107910e+00,3.051094338297843933e-02,3.034005761146545410e-01,9.016876667737960815e-02,1.363343894481658936e-01,3.556203544139862061e-01
1.588000000000000114e+02,1.197801470756530762e+00,1.667990565299987793e+00,2.514303624629974365e-01,1.146445631980895996e+00,1.297610759735107422e+00,3.629324957728385925e-02,3.212145864963531494e-01,7.884511351585388184e-02,1.422215253114700317e-01,3.261271417140960693e-01
1.589000000000000057e+02,1.034598588943481445e+00,1.679745435714721680e+00,2.252799421548843384e-01,1.071998834609985352e+00,1.374027371406555176e+00,4.287410154938697815e-02,3.401637375354766846e-01,6.876220554113388062e-02,1.496231406927108765e-01,2.986525297164916992e-01
1.590000000000000000e+02,8.912851810455322266e-01,1.669415950775146484e+00,2.029036134481430054e-01,1.000126123428344727e+00,1.453930020332336426e+00,5.028166249394416809e-02,3.605812788009643555e-01,5.994755774736404419e-02,1.584590673446655273e-01,2.731129825115203857e-01
1.590999999999999943e+02,7.676490545272827148e-01,1.639953970909118652e+00,1.840962320566177368e-01,9.308778643608093262e-01,1.537402749061584473e+00,5.853561311960220337e-02,3.831461966037750244e-01,5.211438611149787903e-02,1.686442643404006958e-01,2.494178116321563721e-01
1.592000000000000171e+02,6.631892919540405273e-01,1.594246029853820801e+00,1.686776876449584961e-01,8.643522858619689941e-01,1.624268174171447754e+00,6.775918602943420410e-02,4.076778292655944824e-01,4.492474347352981567e-02,1.799597144126892090e-01,2.272858917713165283e-01
1.593000000000000114e+02,5.764038562774658203e-01,1.535775661468505859e+00,1.564614623785018921e-01,8.009295463562011719e-01,1.714384794235229492e+00,7.810565084218978882e-02,4.340043365955352783e-01,3.831242024898529053e-02,1.921434700489044189e-01,2.064407765865325928e-01
1.594000000000000057e+02,5.052447915077209473e-01,1.468094110488891602e+00,1.473977565765380859e-01,7.409552335739135742e-01,1.807705163955688477e+00,8.960349857807159424e-02,4.621627032756805420e-01,3.229467198252677917e-02,2.050852477550506592e-01,1.868227571249008179e-01
1.595000000000000000e+02,4.478720128536224365e-01,1.394720792770385742e+00,1.411360204219818115e-01,6.844376325607299805e-01,1.904270410537719727e+00,1.023014858365058899e-01,4.922766387462615967e-01,2.694029919803142548e-02,2.187515199184417725e-01,1.684162616729736328e-01
1.595999999999999943e+02,3.990770578384399414e-01,1.320233941078186035e+00,1.366195976734161377e-01,6.317749619483947754e-01,2.003901243209838867e+00,1.163391321897506714e-01,5.247511267662048340e-01,2.237656153738498688e-02,2.331128865480422974e-01,1.511868387460708618e-01
1.597000000000000171e+02,3.576207756996154785e-01,1.245712757110595703e+00,1.335805505514144897e-01,5.828285813331604004e-01,2.106420278549194336e+00,1.318725347518920898e-01,5.597552657127380371e-01,1.861607655882835388e-02,2.481836676597595215e-01,1.351770162582397461e-01
1.598000000000000114e+02,3.230497241020202637e-01,1.171635031700134277e+00,1.319162845611572266e-01,5.373706221580505371e-01,2.211718797683715820e+00,1.487940996885299683e-01,5.972141623497009277e-01,1.554362382739782333e-02,2.640034556388854980e-01,1.204717531800270081e-01
1.599000000000000057e+02,2.937743663787841797e-01,1.099082231521606445e+00,1.314953565597534180e-01,4.951905012130737305e-01,2.319566011428833008e+00,1.672999709844589233e-01,6.371986269950866699e-01,1.317539159208536148e-02,2.804414331912994385e-01,1.068279966711997986e-01
1.600000000000000000e+02,2.683202028274536133e-01,1.028913736343383789e+00,1.322198361158370972e-01,4.560858011245727539e-01,2.428385257720947266e+00,1.888188719749450684e-01,6.797341704368591309e-01,1.148924231529235840e-02,2.974567711353302002e-01,9.417987614870071411e-02
1.600999999999999943e+02,2.464811950922012329e-01,9.611817002296447754e-01,1.340109854936599731e-01,4.198648929595947266e-01,2.535742759704589844e+00,2.149282991886138916e-01,7.247852683067321777e-01,1.044028997421264648e-02,3.150288760662078857e-01,8.250392228364944458e-02
1.602000000000000171e+02,2.281362265348434448e-01,8.960211873054504395e-01,1.368472129106521606e-01,3.862495720386505127e-01,2.638130187988281250e+00,2.474988549947738647e-01,7.724274992942810059e-01,1.005124673247337341e-02,3.335538804531097412e-01,7.198234647512435913e-02
1.603000000000000114e+02,2.132272869348526001e-01,8.336346745491027832e-01,1.412295103073120117e-01,3.548432886600494385e-01,2.729226589202880859e+00,2.906901240348815918e-01,8.227411508560180664e-01,1.034696586430072784e-02,3.533668518066406250e-01,6.274741142988204956e-02
1.604000000000000057e+02,2.015605419874191284e-01,7.741127610206604004e-01,1.472051143646240234e-01,3.255342841148376465e-01,2.805080413818359375e+00,3.457148373126983643e-01,8.759227395057678223e-01,1.141024660319089890e-02,3.752208352088928223e-01,5.463970452547073364e-02
1.605000000000000000e+02,1.928843110799789429e-01,7.177280783653259277e-01,1.546869874000549316e-01,2.982347309589385986e-01,2.860948085784912109e+00,4.134629368782043457e-01,9.320354461669921875e-01,1.323660556226968765e-02,3.991268575191497803e-01,4.724936932325363159e-02
1.605999999999999943e+02,1.869741529226303101e-01,6.645070314407348633e-01,1.635928004980087280e-01,2.728604078292846680e-01,2.891810178756713867e+00,4.947642087936401367e-01,9.909924268722534180e-01,1.572332344949245453e-02,4.248414933681488037e-01,4.043913260102272034e-02
1.607000000000000171e+02,1.831755787134170532e-01,6.146441698074340820e-01,1.738338470458984375e-01,2.493113428354263306e-01,2.892334938049316406e+00,5.903328061103820801e-01,1.052879691123962402e+00,1.889065466821193695e-02,4.523794949054718018e-01,3.421938791871070862e-02
1.608000000000000114e+02,1.807784587144851685e-01,5.683136582374572754e-01,1.851904988288879395e-01,2.273004949092864990e-01,2.856872558593750000e+00,7.006987333297729492e-01,1.117791175842285156e+00,2.276322990655899048e-02,4.818043410778045654e-01,2.862491458654403687e-02
1.609000000000000057e+02,1.796863973140716553e-01,5.252988934516906738e-01,1.974185407161712646e-01,2.065765857696533203e-01,2.779470920562744141e+00,8.261814117431640625e-01,1.185823440551757812e+00,2.736641094088554382e-02,5.134341120719909668e-01,2.378453314304351807e-02
1.610000000000000000e+02,1.797984242439270020e-01,4.853971004486083984e-01,2.104093879461288452e-01,1.870923638343811035e-01,2.656797647476196289e+00,9.645891189575195312e-01,1.257075905799865723e+00,3.272633627057075500e-02,5.475941896438598633e-01,1.976646110415458679e-02
1.610999999999999943e+02,1.809985190629959106e-01,4.484193623065948486e-01,2.241211682558059692e-01,1.688150167465209961e-01,2.494605779647827148e+00,1.112869739532470703e+00,1.331650733947753906e+00,3.886992111802101135e-02,5.842213034629821777e-01,1.646317541599273682e-02
1.612000000000000171e+02,1.832077503204345703e-01,4.141788184642791748e-01,2.385245859622955322e-01,1.517102420330047607e-01,2.302567005157470703e+00,1.267330050468444824e+00,1.409653306007385254e+00,4.582488909363746643e-02,6.233381628990173340e-01,1.385192945599555969e-02
1.613000000000000114e+02,1.866880953311920166e-01,3.822967410087585449e-01,2.536550462245941162e-01,1.358578950166702271e-01,2.083693265914916992e+00,1.423490285873413086e+00,1.491191864013671875e+00,5.361980199813842773e-02,6.650277376174926758e-01,1.194740273058414459e-02
1.614000000000000057e+02,1.917759627103805542e-01,3.525170087814331055e-01,2.695244550704956055e-01,1.212908998131752014e-01,1.844472646713256836e+00,1.559473156929016113e+00,1.576257944107055664e+00,6.227879226207733154e-02,7.092216014862060547e-01,1.068067830055952072e-02
1.615000000000000000e+02,1.983842402696609497e-01,3.247517347335815430e-01,2.860029041767120361e-01,1.077657043933868408e-01,1.609721779823303223e+00,1.662130236625671387e+00,1.664633274078369141e+00,7.200539857149124146e-02,7.559807896614074707e-01,1.006613578647375107e-02
1.615999999999999943e+02,2.064291089773178101e-01,2.989162504673004150e-01,3.030558824539184570e-01,9.523252397775650024e-02,1.392377734184265137e+00,1.732291817665100098e+00,1.756219983100891113e+00,8.286391198635101318e-02,8.053820133209228516e-01,1.012688782066106796e-02
1.617000000000000171e+02,2.157970666885375977e-01,2.748730182647705078e-01,3.206710219383239746e-01,8.367203921079635620e-02,1.197074294090270996e+00,1.769387960433959961e+00,1.851031184196472168e+00,9.489568322896957397e-02,8.575676083564758301e-01,1.091860141605138779e-02
1.618000000000000114e+02,2.263309955596923828e-01,2.524057328701019287e-01,3.393001854419708252e-01,7.329409569501876831e-02,1.023106694221496582e+00,1.779765367507934570e+00,1.949050903320312500e+00,1.081709712743759155e-01,9.127091169357299805e-01,1.250464096665382385e-02
1.619000000000000057e+02,2.380015105009078979e-01,2.315212190151214600e-01,3.592530488967895508e-01,6.419654935598373413e-02,8.705711364746093750e-01,1.766628265380859375e+00,2.049994230270385742e+00,1.228894442319869995e-01,9.706976413726806641e-01,1.476687658578157425e-02
1.620000000000000000e+02,2.506198585033416748e-01,2.120480239391326904e-01,3.812574744224548340e-01,5.616582185029983521e-02,7.392085194587707520e-01,1.733155012130737305e+00,2.153821945190429688e+00,1.390932351350784302e-01,1.031585574150085449e+00,1.770158112049102783e-02
1.620999999999999943e+02,2.640066146850585938e-01,1.938066333532333374e-01,4.052810966968536377e-01,4.882273823022842407e-02,6.284530758857727051e-01,1.682447671890258789e+00,2.260347127914428711e+00,1.566620320081710815e-01,1.095465898513793945e+00,2.133313752710819244e-02
1.622000000000000171e+02,2.781158685684204102e-01,1.767760217189788818e-01,4.311178326606750488e-01,4.206315428018569946e-02,5.369899868965148926e-01,1.617952823638916016e+00,2.369003057479858398e+00,1.761982738971710205e-01,1.162433981895446777e+00,2.568665891885757446e-02
1.623000000000000114e+02,2.930072844028472900e-01,1.610838770866394043e-01,4.587788879871368408e-01,3.589472174644470215e-02,4.627844393253326416e-01,1.544259667396545410e+00,2.477434635162353516e+00,1.997535228729248047e-01,1.232588410377502441e+00,3.078802116215229034e-02
1.624000000000000057e+02,3.086213767528533936e-01,1.466381996870040894e-01,4.883714318275451660e-01,3.037806786596775055e-02,4.039045572280883789e-01,1.464978456497192383e+00,2.583456993103027344e+00,2.281400114297866821e-01,1.306030273437500000e+00,3.666387870907783508e-02
1.625000000000000000e+02,3.248324990272521973e-01,1.332099437713623047e-01,5.202144384384155273e-01,2.563014253973960876e-02,3.540553748607635498e-01,1.384799242019653320e+00,2.681365728378295898e+00,2.652849256992340088e-01,1.382864236831665039e+00,4.334167391061782837e-02
1.625999999999999943e+02,3.416123390197753906e-01,1.207640543580055237e-01,5.545861721038818359e-01,2.169728465378284454e-02,3.119524717330932617e-01,1.304761648178100586e+00,2.766209602355957031e+00,3.136608302593231201e-01,1.463196992874145508e+00,5.084968358278274536e-02
1.627000000000000171e+02,3.589396476745605469e-01,1.092793494462966919e-01,5.914109945297241211e-01,1.846324093639850616e-02,2.769671380519866943e-01,1.225411057472229004e+00,2.833793640136718750e+00,3.743081390857696533e-01,1.547098040580749512e+00,5.920432135462760925e-02
1.628000000000000114e+02,3.771969079971313477e-01,9.893409162759780884e-02,6.307393908500671387e-01,1.592597365379333496e-02,2.468807399272918701e-01,1.148139953613281250e+00,2.879154205322265625e+00,4.480598270893096924e-01,1.634369850158691406e+00,6.855206936597824097e-02
1.629000000000000057e+02,3.966528177261352539e-01,8.980978280305862427e-02,6.726392507553100586e-01,1.408915221691131592e-02,2.208013534545898438e-01,1.073415279388427734e+00,2.897152662277221680e+00,5.357124209403991699e-01,1.724879503250122070e+00,7.902423292398452759e-02
1.630000000000000000e+02,4.177735447883605957e-01,8.160716295242309570e-02,7.170401811599731445e-01,1.288680080324411392e-02,1.985050290822982788e-01,1.001281261444091797e+00,2.882304906845092773e+00,6.379037499427795410e-01,1.818598031997680664e+00,9.065329283475875854e-02
1.630999999999999943e+02,4.409302175045013428e-01,7.410417497158050537e-02,7.640113234519958496e-01,1.233825739473104477e-02,1.797783225774765015e-01,9.317785501480102539e-01,2.828835964202880859e+00,7.550672888755798340e-01,1.915560483932495117e+00,1.034905090928077698e-01
1.632000000000000171e+02,4.659740030765533447e-01,6.723018735647201538e-02,8.136299848556518555e-01,1.246680039912462234e-02,1.644417047500610352e-01,8.650196790695190430e-01,2.731132030487060547e+00,8.869763016700744629e-01,2.015532016754150391e+00,1.177050992846488953e-01
1.633000000000000114e+02,4.929965436458587646e-01,6.104433164000511169e-02,8.660744428634643555e-01,1.334617845714092255e-02,1.522794961929321289e-01,8.013815879821777344e-01,2.589480400085449219e+00,1.030043482780456543e+00,2.118392705917358398e+00,1.334220618009567261e-01
1.634000000000000057e+02,5.220383405685424805e-01,5.556897073984146118e-02,9.214633107185363770e-01,1.500858739018440247e-02,1.432737708091735840e-01,7.412016987800598145e-01,2.412740230560302734e+00,1.181938409805297852e+00,2.224009275436401367e+00,1.505068093538284302e-01
1.635000000000000000e+02,5.532096624374389648e-01,5.083723366260528564e-02,9.796884059906005859e-01,1.733662188053131104e-02,1.370341181755065918e-01,6.845208406448364258e-01,2.209077119827270508e+00,1.337636351585388184e+00,2.332130432128906250e+00,1.692311316728591919e-01
1.635999999999999943e+02,5.868204236030578613e-01,4.686969518661499023e-02,1.040819525718688965e+00,2.033893391489982605e-02,1.325015574693679810e-01,6.317319273948669434e-01,1.978446960449218750e+00,1.489429593086242676e+00,2.440939903259277344e+00,1.912337094545364380e-01
1.637000000000000171e+02,6.228902935981750488e-01,4.358644410967826843e-02,1.104949355125427246e+00,2.403995208442211151e-02,1.294499039649963379e-01,5.826681256294250488e-01,1.738226890563964844e+00,1.609678268432617188e+00,2.548094272613525391e+00,2.178564965724945068e-01
1.638000000000000114e+02,6.614934802055358887e-01,4.101026058197021484e-02,1.172174215316772461e+00,2.846485003829002380e-02,1.277749091386795044e-01,5.371011495590209961e-01,1.510145783424377441e+00,1.698796629905700684e+00,2.649563074111938477e+00,2.514787912368774414e-01
1.639000000000000057e+02,7.025994658470153809e-01,3.910286724567413330e-02,1.242592453956604004e+00,3.363955020904541016e-02,1.273433864116668701e-01,4.948197305202484131e-01,1.302666902542114258e+00,1.753101706504821777e+00,2.739257097244262695e+00,2.959231436252593994e-01
1.640000000000000000e+02,7.461642622947692871e-01,3.781690448522567749e-02,1.316305518150329590e+00,3.959076106548309326e-02,1.280599385499954224e-01,4.556209743022918701e-01,1.116760253906250000e+00,1.777877092361450195e+00,2.813243627548217773e+00,3.523195683956146240e-01
1.640999999999999943e+02,7.922677993774414062e-01,3.717770799994468689e-02,1.393418073654174805e+00,4.634598642587661743e-02,1.298457235097885132e-01,4.193126559257507324e-01,9.522908329963684082e-01,1.777351856231689453e+00,2.866697788238525391e+00,4.215389490127563477e-01
1.642000000000000171e+02,8.410989046096801758e-01,3.726484254002571106e-02,1.474037408828735352e+00,5.393354967236518860e-02,1.326739192008972168e-01,3.856168091297149658e-01,8.091902732849121094e-01,1.754727125167846680e+00,2.894570589065551758e+00,5.044056177139282227e-01
1.643000000000000114e+02,8.927879333496093750e-01,3.812820091843605042e-02,1.558209896087646484e+00,6.238796561956405640e-02,1.370446383953094482e-01,3.541349470615386963e-01,6.870560646057128906e-01,1.713153958320617676e+00,2.891489982604980469e+00,6.016165018081665039e-01
1.644000000000000057e+02,9.473225474357604980e-01,3.972223401069641113e-02,1.645696520805358887e+00,7.189416885375976562e-02,1.430123001337051392e-01,3.247548639774322510e-01,5.851845741271972656e-01,1.655704855918884277e+00,2.851770639419555664e+00,7.136795520782470703e-01
1.645000000000000000e+02,1.004634976387023926e+00,4.195857420563697815e-02,1.736427187919616699e+00,8.253114670515060425e-02,1.504896879196166992e-01,2.973884642124176025e-01,5.014537572860717773e-01,1.586566805839538574e+00,2.769441604614257812e+00,8.408581614494323730e-01
1.645999999999999943e+02,1.064813017845153809e+00,4.485953971743583679e-02,1.830362796783447266e+00,9.432933479547500610e-02,1.593967825174331665e-01,2.719524204730987549e-01,4.347285330295562744e-01,1.509793639183044434e+00,2.641946792602539062e+00,9.804896116256713867e-01
1.647000000000000171e+02,1.127947926521301270e+00,4.844921454787254333e-02,1.927542567253112793e+00,1.073383465409278870e-01,1.696464419364929199e-01,2.483523935079574585e-01,3.803350925445556641e-01,1.429731607437133789e+00,2.476008653640747070e+00,1.129813432693481445e+00
1.648000000000000114e+02,1.194134712219238281e+00,5.275243148207664490e-02,2.027792453765869141e+00,1.216899603605270386e-01,1.810104548931121826e-01,2.262956053018569946e-01,3.340014815330505371e-01,1.349510192871093750e+00,2.281088829040527344e+00,1.284697890281677246e+00
1.649000000000000057e+02,1.263470768928527832e+00,5.779474973678588867e-02,2.130949258804321289e+00,1.375178992748260498e-01,1.932355612516403198e-01,2.055194228887557983e-01,2.951821684837341309e-01,1.269654154777526855e+00,2.059037923812866211e+00,1.440571546554565430e+00
1.650000000000000000e+02,1.336056113243103027e+00,6.360252201557159424e-02,2.236778497695922852e+00,1.547160148620605469e-01,2.062162160873413086e-01,1.859711408615112305e-01,2.626841366291046143e-01,1.191014409065246582e+00,1.818966507911682129e+00,1.572716355323791504e+00
1.650999999999999943e+02,1.411970734596252441e+00,7.022217661142349243e-02,2.344873905181884766e+00,1.737327575683593750e-01,2.199196815490722656e-01,1.676322817802429199e-01,2.344085574150085449e-01,1.114838957786560059e+00,1.585640311241149902e+00,1.672185778617858887e+00
1.652000000000000171e+02,1.491113305091857910e+00,7.784450799226760864e-02,2.453151226043701172e+00,1.964415609836578369e-01,2.343165725469589233e-01,1.504685133695602417e-01,2.100410163402557373e-01,1.041232943534851074e+00,1.370508193969726562e+00,1.738503217697143555e+00
1.653000000000000114e+02,1.573491215705871582e+00,8.654803782701492310e-02,2.559418201446533203e+00,2.237919718027114868e-01,2.494281530380249023e-01,1.345346868038177490e-01,1.893595904111862183e-01,9.702351093292236328e-01,1.177373766899108887e+00,1.772581577301025391e+00
1.654000000000000057e+02,1.659147739410400391e+00,9.637856483459472656e-02,2.658818006515502930e+00,2.589524984359741211e-01,2.652840316295623779e-01,1.198972091078758240e-01,1.721674352884292603e-01,9.019066095352172852e-01,1.005616784095764160e+00,1.780270695686340332e+00
1.655000000000000000e+02,1.748055458068847656e+00,1.073579937219619751e-01,2.745901107788085938e+00,3.051042854785919189e-01,2.817531526088714600e-01,1.063115075230598450e-01,1.582520157098770142e-01,8.364318609237670898e-01,8.552933931350708008e-01,1.764776706695556641e+00
1.655999999999999943e+02,1.840185999870300293e+00,1.195085197687149048e-01,2.816520929336547852e+00,3.633051216602325439e-01,2.987983226776123047e-01,9.371996670961380005e-02,1.475159227848052979e-01,7.743101119995117188e-01,7.261088490486145020e-01,1.729273319244384766e+00
1.657000000000000171e+02,1.935566544532775879e+00,1.328758150339126587e-01,2.865868330001831055e+00,4.344029724597930908e-01,3.164031803607940674e-01,8.210120350122451782e-02,1.398495286703109741e-01,7.156239151954650879e-01,6.174666285514831543e-01,1.676854610443115234e+00
1.658000000000000114e+02,2.034074544906616211e+00,1.474923342466354370e-01,2.888889551162719727e+00,5.192117691040039062e-01,3.349967598915100098e-01,7.165373861789703369e-02,1.344448775053024292e-01,6.606442332267761230e-01,5.278668403625488281e-01,1.611106991767883301e+00
1.659000000000000057e+02,2.135043859481811523e+00,1.634203344583511353e-01,2.880180835723876953e+00,6.183970570564270020e-01,3.548979461193084717e-01,6.249019131064414978e-02,1.305803209543228149e-01,6.095243692398071289e-01,4.554688930511474609e-01,1.536594152450561523e+00
1.660000000000000000e+02,2.237635135650634766e+00,1.808709502220153809e-01,2.834038734436035156e+00,7.324289083480834961e-01,3.768668770790100098e-01,5.443118885159492493e-02,1.281516402959823608e-01,5.620271563529968262e-01,3.977970480918884277e-01,1.456987261772155762e+00
1.660999999999999943e+02,2.340466022491455078e+00,2.012475728988647461e-01,2.744597911834716797e+00,8.614022731781005859e-01,4.008718132972717285e-01,4.707349836826324463e-02,1.270428746938705444e-01,5.179322361946105957e-01,3.487958014011383057e-01,1.376750230789184570e+00
1.662000000000000171e+02,2.441540241241455078e+00,2.258524000644683838e-01,2.610630273818969727e+00,1.002115130424499512e+00,4.266816973686218262e-01,4.029506817460060120e-02,1.271295249462127686e-01,4.770328104496002197e-01,3.074875175952911377e-01,1.296711206436157227e+00
1.663000000000000114e+02,2.538453340530395508e+00,2.558117806911468506e-01,2.439994812011718750e+00,1.152131199836730957e+00,4.543164968490600586e-01,3.410789743065834045e-02,1.283289045095443726e-01,4.391299486160278320e-01,2.731494307518005371e-01,1.217464447021484375e+00
1.664000000000000057e+02,2.625748872756958008e+00,2.949488461017608643e-01,2.241570711135864258e+00,1.306821584701538086e+00,4.838493168354034424e-01,2.855248190462589264e-02,1.305615007877349854e-01,4.040291309356689453e-01,2.434971332550048828e-01,1.140424489974975586e+00
1.665000000000000000e+02,2.699101209640502930e+00,3.449527025222778320e-01,2.015964984893798828e+00,1.460632324218750000e+00,5.156126022338867188e-01,2.375833131372928619e-02,1.340126097202301025e-01,3.713310062885284424e-01,2.178294509649276733e-01,1.065937757492065430e+00
1.665999999999999943e+02,2.754289865493774414e+00,4.067328572273254395e-01,1.776423811912536621e+00,1.586391806602478027e+00,5.499098300933837891e-01,1.978506892919540405e-02,1.391013860702514648e-01,3.407849669456481934e-01,1.959227323532104492e-01,9.940479993820190430e-01
1.667000000000000171e+02,2.786714315414428711e+00,4.811065495014190674e-01,1.546503663063049316e+00,1.680490493774414062e+00,5.866695642471313477e-01,1.651991717517375946e-02,1.457483172416687012e-01,3.123017847537994385e-01,1.775659173727035522e-01,9.247964620590209961e-01
1.668000000000000114e+02,2.791424989700317383e+00,5.687631964683532715e-01,1.335862636566162109e+00,1.740731000900268555e+00,6.259245276451110840e-01,1.394867151975631714e-02,1.538689285516738892e-01,2.857951223850250244e-01,1.625748574733734131e-01,8.583120107650756836e-01
1.669000000000000057e+02,2.763166666030883789e+00,6.702256798744201660e-01,1.146979093551635742e+00,1.770124435424804688e+00,6.677513718605041504e-01,1.208128035068511963e-02,1.633848547935485840e-01,2.611831128597259521e-01,1.507506966590881348e-01,7.950069308280944824e-01
1.670000000000000000e+02,2.696439266204833984e+00,7.858074307441711426e-01,9.794240593910217285e-01,1.773758888244628906e+00,7.120822072029113770e-01,1.085044443607330322e-02,1.741734892129898071e-01,2.383156269788742065e-01,1.420680135488510132e-01,7.351616621017456055e-01
1.670999999999999943e+02,2.586919784545898438e+00,9.143645763397216797e-01,8.331922888755798340e-01,1.754826426506042480e+00,7.589824795722961426e-01,1.027300395071506500e-02,1.859349310398101807e-01,2.168351262807846069e-01,1.360490322113037109e-01,6.788569092750549316e-01
1.672000000000000171e+02,2.439053535461425781e+00,1.052431821823120117e+00,7.079373002052307129e-01,1.716477870941162109e+00,8.085287809371948242e-01,1.037209853529930115e-02,1.985017657279968262e-01,1.965977400541305542e-01,1.316736489534378052e-01,6.264530420303344727e-01
1.673000000000000114e+02,2.260976314544677734e+00,1.197455286979675293e+00,6.030201911926269531e-01,1.661778211593627930e+00,8.608745336532592773e-01,1.120884250849485397e-02,2.118056714534759521e-01,1.775839924812316895e-01,1.287688612937927246e-01,5.777507424354553223e-01
1.674000000000000057e+02,2.057615518569946289e+00,1.344743609428405762e+00,5.165958404541015625e-01,1.594585180282592773e+00,9.161743521690368652e-01,1.283634454011917114e-02,2.258194386959075928e-01,1.597645878791809082e-01,1.272283345460891724e-01,5.325233936309814453e-01
1.675000000000000000e+02,1.832914113998413086e+00,1.478219151496887207e+00,4.471925199031829834e-01,1.519207119941711426e+00,9.743179082870483398e-01,1.513551920652389526e-02,2.405201792716979980e-01,1.431164294481277466e-01,1.269189268350601196e-01,4.905612468719482422e-01
1.675999999999999943e+02,1.609284400939941406e+00,1.579590439796447754e+00,3.913476467132568359e-01,1.439603924751281738e+00,1.035365581512451172e+00,1.810844987630844116e-02,2.559717893600463867e-01,1.277702897787094116e-01,1.277494579553604126e-01,4.516618549823760986e-01
1.677000000000000171e+02,1.400572061538696289e+00,1.651764869689941406e+00,3.437354564666748047e-01,1.359672427177429199e+00,1.099410653114318848e+00,2.177955396473407745e-02,2.721104025840759277e-01,1.136150956153869629e-01,1.296415627002716064e-01,4.156343638896942139e-01
1.678000000000000114e+02,1.212717890739440918e+00,1.691190123558044434e+00,3.037068247795104980e-01,1.280013918876647949e+00,1.166548728942871094e+00,2.617399208247661591e-02,2.888367772102355957e-01,1.004674807190895081e-01,1.326022595167160034e-01,3.821727037429809570e-01
1.679000000000000057e+02,1.045097351074218750e+00,1.704657077789306641e+00,2.703658342361450195e-01,1.201315402984619141e+00,1.236878275871276855e+00,3.131767362356185913e-02,3.061296939849853516e-01,8.830356597900390625e-02,1.371420621871948242e-01,3.509055972099304199e-01
1.680000000000000000e+02,8.977557420730590820e-01,1.695424079895019531e+00,2.414440512657165527e-01,1.124956846237182617e+00,1.310500979423522949e+00,3.723728284239768982e-02,3.240838944911956787e-01,7.715664058923721313e-02,1.432699412107467651e-01,3.217313587665557861e-01
1.680999999999999943e+02,7.704958319664001465e-01,1.666503429412841797e+00,2.164573967456817627e-01,1.051149010658264160e+00,1.387521147727966309e+00,4.396032914519309998e-02,3.432291746139526367e-01,6.727670878171920776e-02,1.508992463350296021e-01,2.945624589920043945e-01
1.682000000000000171e+02,6.628240346908569336e-01,1.620842933654785156e+00,1.951837986707687378e-01,9.799335002899169922e-01,1.468046188354492188e+00,5.151512101292610168e-02,3.639653623104095459e-01,5.864789709448814392e-02,1.599508076906204224e-01,2.693159282207489014e-01
1.683000000000000114e+02,5.734452009201049805e-01,1.561798810958862305e+00,1.774267256259918213e-01,9.113684892654418945e-01,1.552135705947875977e+00,5.991882458329200745e-02,3.868585526943206787e-01,5.092925950884819031e-02,1.703321039676666260e-01,2.458894401788711548e-01
1.684000000000000057e+02,5.001230239868164062e-01,1.493223667144775391e+00,1.629876941442489624e-01,8.455919623374938965e-01,1.639580726623535156e+00,6.933354586362838745e-02,4.116705060005187988e-01,4.382920265197753906e-02,1.817939132452011108e-01,2.239678800106048584e-01
1.685000000000000000e+02,4.414486587047576904e-01,1.418554782867431641e+00,1.517395079135894775e-01,7.830970287322998047e-01,1.730259180068969727e+00,7.987408339977264404e-02,4.382838904857635498e-01,3.730967640876770020e-02,1.941008567810058594e-01,2.033143043518066406e-01
1.685999999999999943e+02,3.916734457015991211e-01,1.342649459838867188e+00,1.435879319906234741e-01,7.240394353866577148e-01,1.824148535728454590e+00,9.157415479421615601e-02,4.667341411113739014e-01,3.138720616698265076e-02,2.071570307016372681e-01,1.838865727186203003e-01
1.687000000000000171e+02,3.493903279304504395e-01,1.266710042953491211e+00,1.379346698522567749e-01,6.685668230056762695e-01,1.921280145645141602e+00,1.044858768582344055e-01,4.971907138824462891e-01,2.615150436758995056e-02,2.209330797195434570e-01,1.656649708747863770e-01
1.688000000000000114e+02,3.141184449195861816e-01,1.191217303276062012e+00,1.338572949171066284e-01,6.169701814651489258e-01,2.021412611007690430e+00,1.187814772129058838e-01,5.300650596618652344e-01,2.171810530126094818e-02,2.353997826576232910e-01,1.486151665449142456e-01
1.689000000000000057e+02,2.842854559421539307e-01,1.117250084877014160e+00,1.312285959720611572e-01,5.690249204635620117e-01,2.124436855316162109e+00,1.345783472061157227e-01,5.654576420783996582e-01,1.807077229022979736e-02,2.505892813205718994e-01,1.328114569187164307e-01
1.690000000000000000e+02,2.583478093147277832e-01,1.045714259147644043e+00,1.299396306276321411e-01,5.245077013969421387e-01,2.230198144912719727e+00,1.517363935708999634e-01,6.033070683479309082e-01,1.510670129209756851e-02,2.665132582187652588e-01,1.182865872979164124e-01
1.690999999999999943e+02,2.360953837633132935e-01,9.766628146171569824e-01,1.298599839210510254e-01,4.832115173339843750e-01,2.338413476943969727e+00,1.705782562494277954e-01,6.437001824378967285e-01,1.285227295011281967e-02,2.830423116683959961e-01,1.047989204525947571e-01
1.692000000000000171e+02,2.173237502574920654e-01,9.101396203041076660e-01,1.309031546115875244e-01,4.449360072612762451e-01,2.447136640548706055e+00,1.928590834140777588e-01,6.866267919540405273e-01,1.126484666019678116e-02,3.001453578472137451e-01,9.230314195156097412e-02
1.693000000000000114e+02,2.019775509834289551e-01,8.463485836982727051e-01,1.329913884401321411e-01,4.094916284084320068e-01,2.554100990295410156e+00,2.197655439376831055e-01,7.320808172225952148e-01,1.031815726310014725e-02,3.178186714649200439e-01,8.078411221504211426e-02
1.694000000000000057e+02,1.899453103542327881e-01,7.855149507522583008e-01,1.362227201461791992e-01,3.765154182910919189e-01,2.654922962188720703e+00,2.539983391761779785e-01,7.801378369331359863e-01,1.003500912338495255e-02,3.365393877029418945e-01,7.046435028314590454e-02
1.695000000000000000e+02,1.809617877006530762e-01,7.279242277145385742e-01,1.410785317420959473e-01,3.457043766975402832e-01,2.743732452392578125e+00,2.991366982460021973e-01,8.308857083320617676e-01,1.044393423944711685e-02,3.566125333309173584e-01,6.142373010516166687e-02
1.695999999999999943e+02,1.748057901859283447e-01,6.735596656799316406e-01,1.475031524896621704e-01,3.169662952423095703e-01,2.816561222076416016e+00,3.562832176685333252e-01,8.845362067222595215e-01,1.163517683744430542e-02,3.787991404533386230e-01,5.344944447278976440e-02
1.697000000000000171e+02,1.707107275724411011e-01,6.226783990859985352e-01,1.554106175899505615e-01,2.902141809463500977e-01,2.868552923202514648e+00,4.262982010841369629e-01,9.410948157310485840e-01,1.356691122055053711e-02,4.029977917671203613e-01,4.615296050906181335e-02
1.698000000000000114e+02,1.680440008640289307e-01,5.753956437110900879e-01,1.647217869758605957e-01,2.653655409812927246e-01,2.894650697708129883e+00,5.100027322769165039e-01,1.000506997108459473e+00,1.615907065570354462e-02,4.289934635162353516e-01,3.943345323204994202e-02
1.699000000000000057e+02,1.667084395885467529e-01,5.314902663230895996e-01,1.753281056880950928e-01,2.422896474599838257e-01,2.889462709426879883e+00,6.080828905105590820e-01,1.062863945960998535e+00,1.943567395210266113e-02,4.568166732788085938e-01,3.330642729997634888e-02
1.700000000000000000e+02,1.665971428155899048e-01,4.907563030719757080e-01,1.869577318429946899e-01,2.206491082906723022e-01,2.847289562225341797e+00,7.210331559181213379e-01,1.128260254859924316e+00,2.342146076261997223e-02,4.865531623363494873e-01,2.781985141336917877e-02
1.700999999999999943e+02,1.675942987203598022e-01,4.530008733272552490e-01,1.994162499904632568e-01,2.002686411142349243e-01,2.762172698974609375e+00,8.490668535232543945e-01,1.196792721748352051e+00,2.814191952347755432e-02,5.185663700103759766e-01,2.310543879866600037e-02
1.702000000000000171e+02,1.696226000785827637e-01,4.180383980274200439e-01,2.126182317733764648e-01,1.811166256666183472e-01,2.632058143615722656e+00,9.892849326133728027e-01,1.268561363220214844e+00,3.362330794334411621e-02,5.531166195869445801e-01,1.920818723738193512e-02
1.703000000000000114e+02,1.727997213602066040e-01,3.855349719524383545e-01,2.265332043170928955e-01,1.631623953580856323e-01,2.464123964309692383e+00,1.139069557189941406e+00,1.343668818473815918e+00,3.989266976714134216e-02,5.901252627372741699e-01,1.601060479879379272e-02
1.704000000000000057e+02,1.775856465101242065e-01,3.551675379276275635e-01,2.411356717348098755e-01,1.463781446218490601e-01,2.267676115036010742e+00,1.294070243835449219e+00,1.422220826148986816e+00,4.697786271572113037e-02,6.296387910842895508e-01,1.351022534072399139e-02
1.705000000000000000e+02,1.839178353548049927e-01,3.268432319164276123e-01,2.564856410026550293e-01,1.308876127004623413e-01,2.044007539749145508e+00,1.449459195137023926e+00,1.504324197769165039e+00,5.490690842270851135e-02,6.717196106910705566e-01,1.170758437365293503e-02
1.705999999999999943e+02,1.917113661766052246e-01,3.004762530326843262e-01,2.725395858287811279e-01,1.166186481714248657e-01,1.803775668144226074e+00,1.579321026802062988e+00,1.589921355247497559e+00,6.371769309043884277e-02,7.163066267967224121e-01,1.054058969020843506e-02
1.707000000000000171e+02,2.008788883686065674e-01,2.759740352630615234e-01,2.891855835914611816e-01,1.033627763390541077e-01,1.571457743644714355e+00,1.676877498626708984e+00,1.678807973861694336e+00,7.362055778503417969e-02,7.634708881378173828e-01,1.002932619303464890e-02
1.708000000000000114e+02,2.112563848495483398e-01,2.531111240386962891e-01,3.064002990722656250e-01,9.109274297952651978e-02,1.357780456542968750e+00,1.740939378738403320e+00,1.770899772644042969e+00,8.466000109910964966e-02,8.132891654968261719e-01,1.019699592143297195e-02
1.709000000000000057e+02,2.227435708045959473e-01,2.317759245634078979e-01,3.242336809635162354e-01,7.981978356838226318e-02,1.166034460067749023e+00,1.773276209831237793e+00,1.866222620010375977e+00,9.688036888837814331e-02,8.659303784370422363e-01,1.111246272921562195e-02
1.710000000000000000e+02,2.351895868778228760e-01,2.118584960699081421e-01,3.432165682315826416e-01,6.979382038116455078e-02,9.956726431846618652e-01,1.779432296752929688e+00,1.964720368385314941e+00,1.103687062859535217e-01,9.215210080146789551e-01,1.281129475682973862e-02
1.710999999999999943e+02,2.484163194894790649e-01,1.931876540184020996e-01,3.636904656887054443e-01,6.103015318512916565e-02,8.467276692390441895e-01,1.762612223625183105e+00,2.066116571426391602e+00,1.253238767385482788e-01,9.799536466598510742e-01,1.517633255571126938e-02
1.712000000000000171e+02,2.623452842235565186e-01,1.756860315799713135e-01,3.862907886505126953e-01,5.321694910526275635e-02,7.188848853111267090e-01,1.725984811782836914e+00,2.170382499694824219e+00,1.417432427406311035e-01,1.041300058364868164e+00,1.821757666766643524e-02
1.713000000000000114e+02,2.770308554172515869e-01,1.594696640968322754e-01,4.108485281467437744e-01,4.604157060384750366e-02,6.115309596061706543e-01,1.672636508941650391e+00,2.277320146560668945e+00,1.595586836338043213e-01,1.105653166770935059e+00,2.195952273905277252e-02
1.714000000000000057e+02,2.924794554710388184e-01,1.445705294609069824e-01,4.372082054615020752e-01,3.944679722189903259e-02,5.230495333671569824e-01,1.606244444847106934e+00,2.386125802993774414e+00,1.795843243598937988e-01,1.173109054565429688e+00,2.642739936709403992e-02
1.715000000000000000e+02,3.085620105266571045e-01,1.307547390460968018e-01,4.654004871845245361e-01,3.344717249274253845e-02,4.517254829406738281e-01,1.531324148178100586e+00,2.494318485260009766e+00,2.038647085428237915e-01,1.243766903877258301e+00,3.164719790220260620e-02
1.715999999999999943e+02,3.252227306365966797e-01,1.179323941469192505e-01,4.955799877643585205e-01,2.812896110117435455e-02,3.947274386882781982e-01,1.451617598533630371e+00,2.599560737609863281e+00,2.332634627819061279e-01,1.317728400230407715e+00,3.764569759368896484e-02
1.717000000000000171e+02,3.424400985240936279e-01,1.060822084546089172e-01,5.281298160552978516e-01,2.360331267118453979e-02,3.462271094322204590e-01,1.371407032012939453e+00,2.695669174194335938e+00,2.720954418182373047e-01,1.395098328590393066e+00,4.445046558976173401e-02
1.718000000000000114e+02,3.603882491588592529e-01,9.527920931577682495e-02,5.632015466690063477e-01,1.987305283546447754e-02,3.053848743438720703e-01,1.291424632072448730e+00,2.778120517730712891e+00,3.223374783992767334e-01,1.475984096527099609e+00,5.208991095423698425e-02
1.719000000000000057e+02,3.795556128025054932e-01,8.575671911239624023e-02,6.007246375083923340e-01,1.682725362479686737e-02,2.714157402515411377e-01,1.212298631668090820e+00,2.842546701431274414e+00,3.849847912788391113e-01,1.560425877571105957e+00,6.058083474636077881e-02
1.720000000000000000e+02,4.002223908901214600e-01,7.730542868375778198e-02,6.407833099365234375e-01,1.448892243206501007e-02,2.420228570699691772e-01,1.135440826416015625e+00,2.883965969085693359e+00,4.608694911003112793e-01,1.648207306861877441e+00,7.010200619697570801e-02
1.720999999999999943e+02,4.229420125484466553e-01,6.962762773036956787e-02,6.833860874176025391e-01,1.282689347863197327e-02,2.165993899106979370e-01,1.061138153076171875e+00,2.897184371948242188e+00,5.507671833038330078e-01,1.739212036132812500e+00,8.075053989887237549e-02
1.722000000000000171e+02,4.475345015525817871e-01,6.255367398262023926e-02,7.285057306289672852e-01,1.180252712219953537e-02,1.949220746755599976e-01,9.894335269927978516e-01,2.876667022705078125e+00,6.552866697311401367e-01,1.833433032035827637e+00,9.256346523761749268e-02
1.723000000000000114e+02,4.740171730518341064e-01,5.611436069011688232e-02,7.762175798416137695e-01,1.143853832036256790e-02,1.767826080322265625e-01,9.203715324401855469e-01,2.816599845886230469e+00,7.748251557350158691e-01,1.930887460708618164e+00,1.055981740355491638e-01
1.724000000000000057e+02,5.025141835212707520e-01,5.038114637136459351e-02,8.266068696975708008e-01,1.176209095865488052e-02,1.619929671287536621e-01,8.540884256362915039e-01,2.711763620376586914e+00,9.087603688240051270e-01,2.031305074691772461e+00,1.200437843799591064e-01
1.725000000000000000e+02,5.330882072448730469e-01,4.537995159626007080e-02,8.798803687095642090e-01,1.286106649786233902e-02,1.503722667694091797e-01,7.910203337669372559e-01,2.563922643661499023e+00,1.053374528884887695e+00,2.134613275527954102e+00,1.359895318746566772e-01
1.725999999999999943e+02,5.660613775253295898e-01,4.116775840520858765e-02,9.360730648040771484e-01,1.471394579857587814e-02,1.418807357549667358e-01,7.314086556434631348e-01,2.382519721984863281e+00,1.206230878829956055e+00,2.240645408630371094e+00,1.532901078462600708e-01
1.727000000000000171e+02,6.014689207077026367e-01,3.765523433685302734e-02,9.951090812683105469e-01,1.722568459808826447e-02,1.359898149967193604e-01,6.753602623939514160e-01,2.174637317657470703e+00,1.362224817276000977e+00,2.349055051803588867e+00,1.723455786705017090e-01
1.728000000000000114e+02,6.393917798995971680e-01,3.484300151467323303e-02,1.057077527046203613e+00,2.041859365999698639e-02,1.317133456468582153e-01,6.232101917266845703e-01,1.940769910812377930e+00,1.510655879974365234e+00,2.457718849182128906e+00,1.950560957193374634e-01
1.729000000000000057e+02,6.798722147941589355e-01,3.273588046431541443e-02,1.122071981430053711e+00,2.431731298565864563e-02,1.289005875587463379e-01,5.747459530830383301e-01,1.701442241668701172e+00,1.625700354576110840e+00,2.564447641372680664e+00,2.224241495132446289e-01
1.730000000000000000e+02,7.228162288665771484e-01,3.125714510679244995e-02,1.190189361572265625e+00,2.894722670316696167e-02,1.274440586566925049e-01,5.297422409057617188e-01,1.476068019866943359e+00,1.709760427474975586e+00,2.664355278015136719e+00,2.576307952404022217e-01
1.730999999999999943e+02,7.682776451110839844e-01,3.041718341410160065e-02,1.261528968811035156e+00,3.433448076248168945e-02,1.272112429141998291e-01,4.879899919033050537e-01,1.272094845771789551e+00,1.758838891983032227e+00,2.751887083053588867e+00,3.038598895072937012e-01
1.732000000000000171e+02,8.163598179817199707e-01,3.025266528129577637e-02,1.336193084716796875e+00,4.050601273775100708e-02,1.281129717826843262e-01,4.492873549461364746e-01,1.089535474777221680e+00,1.779432654380798340e+00,2.823019981384277344e+00,3.621928095817565918e-01
1.733000000000000114e+02,8.672664761543273926e-01,3.085021674633026123e-02,1.414286613464355469e+00,4.748956486582756042e-02,1.300712227821350098e-01,4.134442806243896484e-01,9.284275174140930176e-01,1.775228857994079590e+00,2.872845411300659180e+00,4.334775805473327637e-01
1.734000000000000057e+02,9.210746884346008301e-01,3.222652152180671692e-02,1.495918631553649902e+00,5.531369149684906006e-02,1.331189423799514771e-01,3.801358044147491455e-01,7.886466383934020996e-01,1.749423623085021973e+00,2.896278142929077148e+00,5.185285210609436035e-01
1.735000000000000000e+02,9.776768088340759277e-01,3.426538407802581787e-02,1.581060051918029785e+00,6.402420997619628906e-02,1.377644389867782593e-01,3.490110933780670166e-01,6.697425842285156250e-01,1.705156087875366211e+00,2.887893915176391602e+00,6.180160045623779297e-01
1.735999999999999943e+02,1.037124752998352051e+00,3.696344047784805298e-02,1.669493079185485840e+00,7.382243126630783081e-02,1.439920663833618164e-01,3.199733197689056396e-01,5.709022283554077148e-01,1.645546197891235352e+00,2.841965198516845703e+00,7.324147820472717285e-01
1.737000000000000171e+02,1.099509716033935547e+00,4.034462198615074158e-02,1.761141061782836914e+00,8.475551009178161621e-02,1.517155170440673828e-01,2.929350733757019043e-01,4.898661077022552490e-01,1.574996948242187500e+00,2.752598762512207031e+00,8.618270754814147949e-01
1.738000000000000114e+02,1.164925813674926758e+00,4.443360492587089539e-02,1.856009364128112793e+00,9.686329215764999390e-02,1.608557999134063721e-01,2.678135931491851807e-01,4.256148338317871094e-01,1.497306585311889648e+00,2.618489742279052734e+00,1.003056049346923828e+00
1.739000000000000057e+02,1.233469486236572266e+00,4.925578832626342773e-02,1.954102754592895508e+00,1.102065965533256531e-01,1.713162213563919067e-01,2.444994598627090454e-01,3.725351095199584961e-01,1.417171478271484375e+00,2.447474002838134766e+00,1.153641223907470703e+00
1.740000000000000000e+02,1.305240392684936523e+00,5.483736842870712280e-02,2.055158615112304688e+00,1.249672099947929382e-01,1.828362047672271729e-01,2.226659506559371948e-01,3.274143636226654053e-01,1.336973071098327637e+00,2.248575925827026367e+00,1.308941483497619629e+00
1.740999999999999943e+02,1.380340933799743652e+00,6.120529398322105408e-02,2.159089088439941406e+00,1.411983221769332886e-01,1.951936930418014526e-01,2.020950466394424438e-01,2.897258996963500977e-01,1.257215499877929688e+00,2.022364377975463867e+00,1.463492393493652344e+00
1.742000000000000171e+02,1.458846211433410645e+00,6.841272115707397461e-02,2.265669584274291992e+00,1.588204056024551392e-01,2.082977890968322754e-01,1.827502697706222534e-01,2.579643428325653076e-01,1.178920030593872070e+00,1.781859993934631348e+00,1.590100288391113281e+00
1.743000000000000114e+02,1.540641427040100098e+00,7.666243612766265869e-02,2.374202251434326172e+00,1.785591542720794678e-01,2.221197485923767090e-01,1.646091938018798828e-01,2.303162813186645508e-01,1.103142619132995605e+00,1.550863504409790039e+00,1.684860825538635254e+00
1.744000000000000057e+02,1.625734686851501465e+00,8.602948486804962158e-02,2.482297658920288086e+00,2.024384140968322754e-01,2.366303354501724243e-01,1.476375758647918701e-01,2.065411955118179321e-01,1.029941558837890625e+00,1.339187026023864746e+00,1.745638251304626465e+00
1.745000000000000000e+02,1.714078187942504883e+00,9.652725607156753540e-02,2.587695360183715820e+00,2.312522977590560913e-01,2.518711388111114502e-01,1.319263577461242676e-01,1.864179968833923340e-01,9.593539834022521973e-01,1.149346947669982910e+00,1.775416493415832520e+00
1.745999999999999943e+02,1.805666685104370117e+00,1.081859543919563293e-01,2.684509992599487305e+00,2.691280245780944824e-01,2.678380608558654785e-01,1.174786835908889771e-01,1.697581261396408081e-01,8.914549946784973145e-01,9.809182882308959961e-01,1.779302477836608887e+00
1.747000000000000171e+02,1.900493383407592773e+00,1.210438460111618042e-01,2.768007755279541016e+00,3.182963132858276367e-01,2.844053208827972412e-01,1.040595993399620056e-01,1.563370674848556519e-01,8.264701962471008301e-01,8.338991999626159668e-01,1.760500669479370117e+00
1.748000000000000114e+02,1.998516321182250977e+00,1.351327747106552124e-01,2.833863496780395508e+00,3.797608911991119385e-01,3.015450537204742432e-01,9.163071960210800171e-02,1.460968405008316040e-01,7.648910880088806152e-01,7.079449892044067383e-01,1.722175836563110352e+00
1.749000000000000057e+02,2.099535226821899414e+00,1.505089402198791504e-01,2.877171039581298828e+00,4.543590545654296875e-01,3.192663490772247314e-01,8.018317818641662598e-02,1.388769298791885376e-01,7.067440748214721680e-01,6.024166345596313477e-01,1.667405366897583008e+00
1.750000000000000000e+02,2.202819585800170898e+00,1.672607660293579102e-01,2.892779350280761719e+00,5.428755879402160645e-01,3.380702435970306396e-01,6.995152682065963745e-02,1.337206810712814331e-01,6.523849964141845703e-01,5.155206918716430664e-01,1.600028157234191895e+00
1.750999999999999943e+02,2.307442903518676758e+00,1.860606968402862549e-01,2.875194072723388672e+00,6.459324359893798828e-01,3.582644760608673096e-01,6.099532544612884521e-02,1.300877779722213745e-01,6.018475294113159180e-01,4.457454085350036621e-01,1.524446606636047363e+00
1.752000000000000171e+02,2.411441564559936523e+00,2.087349593639373779e-01,2.818636417388916016e+00,7.639441490173339844e-01,3.805886805057525635e-01,5.307437479496002197e-02,1.278750151395797729e-01,5.548970699310302734e-01,3.896741569042205811e-01,1.444557189941406250e+00
1.753000000000000114e+02,2.512887716293334961e+00,2.359142899513244629e-01,2.717680215835571289e+00,8.965085744857788086e-01,4.049076437950134277e-01,4.581698775291442871e-02,1.269599050283432007e-01,5.113159418106079102e-01,3.419001698493957520e-01,1.364317297935485840e+00
1.754000000000000057e+02,2.607402801513671875e+00,2.705728113651275635e-01,2.573310852050781250e+00,1.039964079856872559e+00,4.310221374034881592e-01,3.913655877113342285e-02,1.272261291742324829e-01,4.708984196186065674e-01,3.017374277114868164e-01,1.284352779388427734e+00
1.755000000000000000e+02,2.689767837524414062e+00,3.157970607280731201e-01,2.394670724868774414e+00,1.191966295242309570e+00,4.589657187461853027e-01,3.304934129118919373e-02,1.285927891731262207e-01,4.334473907947540283e-01,2.682840824127197266e-01,1.205354928970336914e+00
1.755999999999999943e+02,2.755851984024047852e+00,3.725565075874328613e-01,2.189403057098388672e+00,1.347433090209960938e+00,4.888373911380767822e-01,2.761123888194561005e-02,1.309773027896881104e-01,3.987566530704498291e-01,2.392643690109252930e-01,1.128707528114318848e+00
1.757000000000000171e+02,2.801162004470825195e+00,4.417350292205810547e-01,1.957647681236267090e+00,1.497332453727722168e+00,5.210187435150146484e-01,2.295285649597644806e-02,1.346830129623413086e-01,3.664011359214782715e-01,2.141942232847213745e-01,1.054621100425720215e+00
1.758000000000000114e+02,2.820831775665283203e+00,5.241050720214843750e-01,1.718373775482177734e+00,1.614715456962585449e+00,5.557345747947692871e-01,1.910685934126377106e-02,1.400217115879058838e-01,3.361839056015014648e-01,1.928508430719375610e-01,9.831370711326599121e-01
1.759000000000000057e+02,2.809659719467163086e+00,6.202896237373352051e-01,1.492132067680358887e+00,1.701192378997802734e+00,5.929064750671386719e-01,1.595538668334484100e-02,1.469049155712127686e-01,3.080156445503234863e-01,1.750288456678390503e-01,9.143036007881164551e-01
1.760000000000000000e+02,2.762162208557128906e+00,7.307211756706237793e-01,1.286864519119262695e+00,1.752787709236145020e+00,6.325908303260803223e-01,1.350366044789552689e-02,1.552494019269943237e-01,2.818109989166259766e-01,1.605319231748580933e-01,8.482710123062133789e-01
1.760999999999999943e+02,2.672732591629028320e+00,8.554393649101257324e-01,1.103039383888244629e+00,1.775443077087402344e+00,6.748377084732055664e-01,1.174452435225248337e-02,1.649766862392425537e-01,2.574882209300994873e-01,1.492063552141189575e-01,7.855043411254882812e-01
1.762000000000000171e+02,2.540758132934570312e+00,9.912538528442382812e-01,9.406087994575500488e-01,1.773104548454284668e+00,7.195932865142822266e-01,1.062097959220409393e-02,1.759388148784637451e-01,2.348600029945373535e-01,1.409913748502731323e-01,7.261887192726135254e-01
1.763000000000000114e+02,2.374192476272583008e+00,1.135886311531066895e+00,7.994769215583801270e-01,1.748963236808776855e+00,7.669308781623840332e-01,1.015466731041669846e-02,1.878355443477630615e-01,2.135801762342453003e-01,1.352719068527221680e-01,6.704811453819274902e-01
1.764000000000000057e+02,2.180745840072631836e+00,1.284829497337341309e+00,6.792187094688415527e-01,1.706157326698303223e+00,8.169282078742980957e-01,1.036907173693180084e-02,2.005183398723602295e-01,1.935331225395202637e-01,1.311313062906265259e-01,6.186666488647460938e-01
1.765000000000000000e+02,1.961336970329284668e+00,1.431892156600952148e+00,5.790805220603942871e-01,1.647773265838623047e+00,8.697665929794311523e-01,1.133935619145631790e-02,2.139353603124618530e-01,1.747085154056549072e-01,1.284453570842742920e-01,5.705175399780273438e-01
1.765999999999999943e+02,1.730665326118469238e+00,1.550479769706726074e+00,4.968395829200744629e-01,1.578096866607666016e+00,9.255481362342834473e-01,1.308598089963197708e-02,2.280576527118682861e-01,1.570728868246078491e-01,1.271041035652160645e-01,5.258098840713500977e-01
1.767000000000000171e+02,1.510355353355407715e+00,1.639034509658813477e+00,4.314661622047424316e-01,1.501021862030029297e+00,9.841712117195129395e-01,1.549577806144952774e-02,2.428702563047409058e-01,1.406170129776000977e-01,1.269767433404922485e-01,4.843355119228363037e-01
1.768000000000000114e+02,1.308825254440307617e+00,1.694959998130798340e+00,3.777915239334106445e-01,1.421103596687316895e+00,1.045713901519775391e+00,1.858336851000785828e-02,2.584405541419982910e-01,1.254780143499374390e-01,1.279768198728561401e-01,4.458935558795928955e-01
1.769000000000000057e+02,1.128347158432006836e+00,1.721297264099121094e+00,3.321035802364349365e-01,1.341075420379638672e+00,1.110269784927368164e+00,2.237330004572868347e-02,2.746724784374237061e-01,1.114819198846817017e-01,1.300266832113265991e-01,4.102945923805236816e-01
1.770000000000000000e+02,9.684355854988098145e-01,1.723043918609619141e+00,2.938762307167053223e-01,1.261445522308349609e+00,1.177935004234313965e+00,2.689085528254508972e-02,2.914890050888061523e-01,9.848975390195846558e-02,1.332004219293594360e-01,3.771853446960449219e-01
1.770999999999999943e+02,8.290588855743408203e-01,1.703274846076965332e+00,2.617858648300170898e-01,1.183135151863098145e+00,1.248808622360229492e+00,3.216207399964332581e-02,3.088687658309936523e-01,8.647754043340682983e-02,1.379922330379486084e-01,3.462485671043395996e-01
1.772000000000000171e+02,7.098602056503295898e-01,1.665021777153015137e+00,2.338526993989944458e-01,1.107311725616455078e+00,1.322992563247680664e+00,3.821377828717231750e-02,3.269813060760498047e-01,7.551550120115280151e-02,1.443583965301513672e-01,3.173909485340118408e-01
1.773000000000000114e+02,6.101716756820678711e-01,1.611261248588562012e+00,2.098030596971511841e-01,1.034054756164550781e+00,1.400591850280761719e+00,4.507360979914665222e-02,3.463205695152282715e-01,6.583689898252487183e-02,1.522132456302642822e-01,2.905254065990447998e-01
1.774000000000000057e+02,5.278155207633972168e-01,1.546008229255676270e+00,1.894160807132720947e-01,9.634028077125549316e-01,1.481714367866516113e+00,5.276999995112419128e-02,3.673943877220153809e-01,5.738378316164016724e-02,1.614781171083450317e-01,2.655695676803588867e-01
1.775000000000000000e+02,4.615508913993835449e-01,1.472651362419128418e+00,1.725044101476669312e-01,8.954292535781860352e-01,1.566383957862854004e+00,6.132258102297782898e-02,3.906103074550628662e-01,4.977131634950637817e-02,1.720501482486724854e-01,2.424041330814361572e-01
1.775999999999999943e+02,4.074249863624572754e-01,1.395799160003662109e+00,1.588520109653472900e-01,8.303303122520446777e-01,1.654378890991210938e+00,7.092192023992538452e-02,4.157002866268157959e-01,4.276028648018836975e-02,1.836508214473724365e-01,2.206855416297912598e-01
1.777000000000000171e+02,3.611591458320617676e-01,1.318675756454467773e+00,1.483862102031707764e-01,7.686158418655395508e-01,1.745593070983886719e+00,8.165039867162704468e-02,4.425997436046600342e-01,3.633337467908859253e-02,1.960779726505279541e-01,2.002222836017608643e-01
1.778000000000000114e+02,3.222321569919586182e-01,1.241794943809509277e+00,1.409640312194824219e-01,7.103245258331298828e-01,1.840025782585144043e+00,9.354648739099502563e-02,4.713454842567443848e-01,3.050873056054115295e-02,2.092477232217788696e-01,1.809838265180587769e-01
1.779000000000000057e+02,2.898201942443847656e-01,1.165798664093017578e+00,1.357133090496063232e-01,6.557648777961730957e-01,1.937685847282409668e+00,1.066708341240882874e-01,5.021532177925109863e-01,2.539316564798355103e-02,2.231327295303344727e-01,1.629461199045181274e-01
1.780000000000000000e+02,2.617269158363342285e-01,1.092031717300415039e+00,1.319912970066070557e-01,6.050387024879455566e-01,2.038297891616821289e+00,1.212155446410179138e-01,5.354269146919250488e-01,2.109028585255146027e-02,2.377048134803771973e-01,1.460766196250915527e-01
1.780999999999999943e+02,2.374658882617950439e-01,1.020757079124450684e+00,1.296944618225097656e-01,5.579107403755187988e-01,2.141800165176391602e+00,1.372559070587158203e-01,5.712032318115234375e-01,1.755178906023502350e-02,2.530144751071929932e-01,1.304821372032165527e-01
1.782000000000000171e+02,2.168321609497070312e-01,9.520307183265686035e-01,1.287048757076263428e-01,5.141621828079223633e-01,2.248011589050292969e+00,1.546525806188583374e-01,6.094428300857543945e-01,1.469617709517478943e-02,2.690387368202209473e-01,1.161302700638771057e-01
1.783000000000000114e+02,1.996203213930130005e-01,8.858900070190429688e-01,1.289012581110000610e-01,4.735872447490692139e-01,2.356511354446411133e+00,1.738793849945068359e-01,6.502401232719421387e-01,1.255261711776256561e-02,2.856581807136535645e-01,1.027979627251625061e-01
1.784000000000000057e+02,1.857848614454269409e-01,8.225764632225036621e-01,1.302020251750946045e-01,4.359882771968841553e-01,2.465074062347412109e+00,1.969137042760848999e-01,6.935575008392333984e-01,1.106398180127143860e-02,3.028482198715209961e-01,9.045382589101791382e-02
1.785000000000000000e+02,1.751691848039627075e-01,7.624885439872741699e-01,1.325255483388900757e-01,4.011650979518890381e-01,2.571536064147949219e+00,2.246530354022979736e-01,7.394139170646667480e-01,1.021961495280265808e-02,3.206394910812377930e-01,7.909958809614181519e-02
1.785999999999999943e+02,1.675270497798919678e-01,7.057139873504638672e-01,1.361303627490997314e-01,3.687011301517486572e-01,2.670665025711059570e+00,2.605984210968017578e-01,7.878854274749755859e-01,1.004241313785314560e-02,3.395545482635498047e-01,6.898076087236404419e-02
1.787000000000000171e+02,1.624228209257125854e-01,6.523103117942810059e-01,1.413704752922058105e-01,3.383792042732238770e-01,2.757155179977416992e+00,3.076447844505310059e-01,8.390719890594482422e-01,1.056692935526371002e-02,3.599181771278381348e-01,6.013246998190879822e-02
1.788000000000000114e+02,1.588884294033050537e-01,6.026191115379333496e-01,1.481592804193496704e-01,3.101100921630859375e-01,2.826917648315429688e+00,3.668581843376159668e-01,8.931893706321716309e-01,1.188495010137557983e-02,3.824273943901062012e-01,5.227892100811004639e-02
1.789000000000000057e+02,1.567505449056625366e-01,5.564559102058410645e-01,1.564123034477233887e-01,2.838079035282135010e-01,2.875021696090698242e+00,4.390790462493896484e-01,9.501888155937194824e-01,1.391848269850015640e-02,4.069108963012695312e-01,4.507367685437202454e-02
1.790000000000000000e+02,1.559092998504638672e-01,5.136043429374694824e-01,1.660515516996383667e-01,2.593909800052642822e-01,2.896364927291870117e+00,5.251156687736511230e-01,1.010055899620056152e+00,1.661615259945392609e-02,4.331882894039154053e-01,3.844527155160903931e-02
1.790999999999999943e+02,1.562387198209762573e-01,4.738643765449523926e-01,1.769386976957321167e-01,2.366840988397598267e-01,2.885500431060791016e+00,6.256258487701416016e-01,1.072882652282714844e+00,2.000209502875804901e-02,4.612970054149627686e-01,3.241113200783729553e-02
1.792000000000000171e+02,1.576504111289978027e-01,4.370431602001190186e-01,1.887792497873306274e-01,2.153408080339431763e-01,2.836683988571166992e+00,7.410684227943420410e-01,1.138763546943664551e+00,2.410116605460643768e-02,4.913535118103027344e-01,2.703634649515151978e-02
1.793000000000000114e+02,1.600674837827682495e-01,4.029352366924285889e-01,2.014184147119522095e-01,1.952411085367202759e-01,2.744112968444824219e+00,8.714337944984436035e-01,1.207795858383178711e+00,2.893896773457527161e-02,5.237587094306945801e-01,2.244963124394416809e-02
1.794000000000000057e+02,1.638650596141815186e-01,3.711209297180175781e-01,2.147928029298782349e-01,1.763647347688674927e-01,2.607066869735717773e+00,1.013348698616027832e+00,1.280080437660217285e+00,3.454187884926795959e-02,5.586951971054077148e-01,1.866865158081054688e-02
1.795000000000000000e+02,1.692700982093811035e-01,3.414134383201599121e-01,2.288735955953598022e-01,1.586784869432449341e-01,2.433836221694946289e+00,1.164431333541870117e+00,1.355720043182373047e+00,4.093706980347633362e-02,5.960866212844848633e-01,1.557724364101886749e-02
1.795999999999999943e+02,1.761951595544815063e-01,3.137247264385223389e-01,2.436448037624359131e-01,1.421713680028915405e-01,2.233153820037841797e+00,1.319862961769104004e+00,1.434821009635925293e+00,4.815252125263214111e-02,6.360002756118774414e-01,1.318887528032064438e-02
1.797000000000000171e+02,1.845563352108001709e-01,2.879697084426879883e-01,2.591742873191833496e-01,1.269813477993011475e-01,2.005184412002563477e+00,1.473480105400085449e+00,1.517484068870544434e+00,5.621392279863357544e-02,6.784683465957641602e-01,1.148546393960714340e-02
1.798000000000000114e+02,1.942570060491561890e-01,2.640395760536193848e-01,2.753717303276062012e-01,1.129451990127563477e-01,1.764736175537109375e+00,1.597566366195678711e+00,1.603605389595031738e+00,6.518303602933883667e-02,7.234500050544738770e-01,1.041864603757858276e-02
1.799000000000000057e+02,2.051309198141098022e-01,2.417037189006805420e-01,2.921547591686248779e-01,9.991371631622314453e-02,1.534893393516540527e+00,1.690136790275573730e+00,1.692998290061950684e+00,7.526188343763351440e-02,7.710207104682922363e-01,1.001111697405576706e-02
1.800000000000000000e+02,2.170194834470748901e-01,2.208010554313659668e-01,3.095017969608306885e-01,8.786285668611526489e-02,1.324876666069030762e+00,1.748381376266479492e+00,1.785593032836914062e+00,8.648271858692169189e-02,8.212595582008361816e-01,1.028718799352645874e-02
1.800999999999999943e+02,2.297791242599487305e-01,2.012318819761276245e-01,3.275579214096069336e-01,7.685078680515289307e-02,1.136597514152526855e+00,1.776201486587524414e+00,1.881425857543945312e+00,9.889211505651473999e-02,8.743600249290466309e-01,1.132796239107847214e-02
1.802000000000000171e+02,2.432653307914733887e-01,1.828575283288955688e-01,3.468316197395324707e-01,6.711763888597488403e-02,9.697368741035461426e-01,1.778364062309265137e+00,1.980389237403869629e+00,1.125989779829978943e-01,9.303950071334838867e-01,1.313544902950525284e-02
1.803000000000000114e+02,2.574507296085357666e-01,1.656532883644104004e-01,3.677887916564941406e-01,5.861482024192810059e-02,8.242672085762023926e-01,1.758071541786193848e+00,2.082237958908081055e+00,1.277900040149688721e-01,9.892733693122863770e-01,1.560375932604074478e-02
1.804000000000000057e+02,2.723981738090515137e-01,1.497554779052734375e-01,3.908834457397460938e-01,5.096675083041191101e-02,6.998211145401000977e-01,1.718482494354248047e+00,2.186930418014526367e+00,1.444181352853775024e-01,1.051079630851745605e+00,1.875202357769012451e-02
1.805000000000000000e+02,2.880877852439880371e-01,1.351441740989685059e-01,4.158663153648376465e-01,4.392520338296890259e-02,5.957410335540771484e-01,1.662666559219360352e+00,2.294261932373046875e+00,1.624971032142639160e-01,1.115907430648803711e+00,2.260485291481018066e-02
1.805999999999999943e+02,3.043869733810424805e-01,1.215742155909538269e-01,4.426590204238891602e-01,3.746794909238815308e-02,5.100883245468139648e-01,1.594605445861816406e+00,2.403151273727416992e+00,1.830659508705139160e-01,1.183853507041931152e+00,2.718759328126907349e-02
1.807000000000000171e+02,3.212598264217376709e-01,1.089931502938270569e-01,4.712975919246673584e-01,3.161294385790824890e-02,4.415182769298553467e-01,1.518563151359558105e+00,2.511064291000366211e+00,2.080696970224380493e-01,1.255016922950744629e+00,3.252635896205902100e-02
1.808000000000000114e+02,3.386848270893096924e-01,9.737716615200042725e-02,5.019903182983398438e-01,2.646640874445438385e-02,3.861291706562042236e-01,1.438603878021240234e+00,2.615356683731079102e+00,2.386167049407958984e-01,1.329500079154968262e+00,3.864803910255432129e-02
1.809000000000000057e+02,3.570212721824645996e-01,8.689127117395401001e-02,5.351330637931823730e-01,2.212904579937458038e-02,3.389199078083038330e-01,1.358384490013122559e+00,2.709577798843383789e+00,2.791562676429748535e-01,1.407407641410827637e+00,4.558034986257553101e-02
1.810000000000000000e+02,3.766235411167144775e-01,7.768999785184860229e-02,5.707792639732360840e-01,1.855964213609695435e-02,2.992831468582153320e-01,1.278475046157836914e+00,2.789535999298095703e+00,3.312807083129882812e-01,1.488848447799682617e+00,5.335181578993797302e-02
1.810999999999999943e+02,3.980179131031036377e-01,6.950231641530990601e-02,6.088852286338806152e-01,1.567228324711322784e-02,2.662130296230316162e-01,1.199623823165893555e+00,2.850697517395019531e+00,3.959401547908782959e-01,1.573822140693664551e+00,6.198477745056152344e-02
1.812000000000000171e+02,4.214648604393005371e-01,6.203281879425048828e-02,6.495488882064819336e-01,1.349759940057992935e-02,2.374855726957321167e-01,1.123172163963317871e+00,2.888065576553344727e+00,4.739677608013153076e-01,1.662109732627868652e+00,7.167957723140716553e-02
1.813000000000000114e+02,4.467350840568542480e-01,5.515060201287269592e-02,6.927341222763061523e-01,1.197996456176042557e-02,2.126909941434860229e-01,1.049283981323242188e+00,2.896388053894042969e+00,5.661158561706542969e-01,1.753610134124755859e+00,8.250549435615539551e-02
1.814000000000000057e+02,4.738762676715850830e-01,4.888974502682685852e-02,7.384539842605590820e-01,1.110531296581029892e-02,1.916068345308303833e-01,9.780002236366271973e-01,2.870083093643188477e+00,6.729632616043090820e-01,1.848333477973937988e+00,9.450333565473556519e-02
1.815000000000000000e+02,5.030462145805358887e-01,4.334152862429618835e-02,7.867844700813293457e-01,1.089650671929121017e-02,1.740312129259109497e-01,9.093737006187438965e-01,2.803299188613891602e+00,7.948698997497558594e-01,1.946269631385803223e+00,1.077414751052856445e-01
1.815999999999999943e+02,5.343791842460632324e-01,3.854444250464439392e-02,8.378250598907470703e-01,1.138792559504508972e-02,1.597610861063003540e-01,8.435658216476440430e-01,2.691372156143188477e+00,9.307031631469726562e-01,2.047132968902587891e+00,1.224191039800643921e-01
1.817000000000000171e+02,5.681863427162170410e-01,3.454104065895080566e-02,8.917917013168334961e-01,1.267169322818517685e-02,1.486672461032867432e-01,7.810610532760620117e-01,2.537637233734130859e+00,1.076826930046081543e+00,2.150882959365844727e+00,1.385854482650756836e-01
1.818000000000000114e+02,6.044225692749023438e-01,3.122246079146862030e-02,9.486430287361145020e-01,1.467512175440788269e-02,1.406675279140472412e-01,7.220008969306945801e-01,2.351824760437011719e+00,1.230477571487426758e+00,2.257334947586059570e+00,1.561131030321121216e-01
1.819000000000000057e+02,6.431973576545715332e-01,2.861193753778934479e-02,1.008356809616088867e+00,1.734137162566184998e-02,1.350777596235275269e-01,6.665831208229064941e-01,2.139622688293457031e+00,1.386715888977050781e+00,2.365961313247680664e+00,1.755705773830413818e-01
1.820000000000000000e+02,6.845234632492065430e-01,2.669464424252510071e-02,1.071024775505065918e+00,2.069453150033950806e-02,1.310469955205917358e-01,6.150477528572082520e-01,1.903083205223083496e+00,1.530864000320434570e+00,2.474437952041625977e+00,1.989942789077758789e-01
1.820999999999999943e+02,7.283254861831665039e-01,2.540460228919982910e-02,1.136741518974304199e+00,2.475942112505435944e-02,1.284633427858352661e-01,5.671606063842773438e-01,1.665178656578063965e+00,1.640915751457214355e+00,2.580591440200805664e+00,2.272118628025054932e-01
1.822000000000000171e+02,7.746736407279968262e-01,2.476165629923343658e-02,1.205604434013366699e+00,2.956160157918930054e-02,1.272147744894027710e-01,5.226990580558776855e-01,1.442756295204162598e+00,1.719657182693481445e+00,2.678825855255126953e+00,2.640538513660430908e-01
1.823000000000000114e+02,8.236719369888305664e-01,2.480280399322509766e-02,1.277713418006896973e+00,3.512740507721900940e-02,1.271725296974182129e-01,4.814556539058685303e-01,1.242198109626770020e+00,1.763832807540893555e+00,2.764101743698120117e+00,3.120948672294616699e-01
1.824000000000000057e+02,8.755280375480651855e-01,2.561650983989238739e-02,1.353171467781066895e+00,4.148394241929054260e-02,1.282518208026885986e-01,4.432302117347717285e-01,1.062978148460388184e+00,1.780345082283020020e+00,2.832256317138671875e+00,3.723830282688140869e-01
1.825000000000000000e+02,9.302889704704284668e-01,2.719696424901485443e-02,1.432084918022155762e+00,4.865916818380355835e-02,1.303745955228805542e-01,4.078323543071746826e-01,9.052136540412902832e-01,1.772559881210327148e+00,2.878328084945678711e+00,4.457523226737976074e-01
1.825999999999999943e+02,9.878532886505126953e-01,2.943169511854648590e-02,1.514557719230651855e+00,5.668006464838981628e-02,1.336550712585449219e-01,3.748888671398162842e-01,7.687266469001770020e-01,1.743668317794799805e+00,2.897188186645507812e+00,5.330027341842651367e-01
1.827000000000000171e+02,1.048296570777893066e+00,3.233415260910987854e-02,1.600488185882568359e+00,6.561499089002609253e-02,1.385647803544998169e-01,3.441091775894165039e-01,6.530202627182006836e-01,1.696795940399169922e+00,2.883361101150512695e+00,6.347773075103759766e-01
1.828000000000000114e+02,1.111711382865905762e+00,3.592855855822563171e-02,1.689693093299865723e+00,7.566034048795700073e-02,1.450423002243041992e-01,3.154019713401794434e-01,5.571236610412597656e-01,1.635155558586120605e+00,2.831078767776489258e+00,7.515160441398620605e-01
1.829000000000000057e+02,1.178192734718322754e+00,4.023984074592590332e-02,1.782101631164550781e+00,8.684666454792022705e-02,1.530024111270904541e-01,2.886805534362792969e-01,4.787665307521820068e-01,1.563286662101745605e+00,2.734676122665405273e+00,8.830516934394836426e-01
1.830000000000000000e+02,1.247838258743286133e+00,4.529371112585067749e-02,1.877742886543273926e+00,9.921904653310775757e-02,1.623665690422058105e-01,2.638627290725708008e-01,4.167712330818176270e-01,1.484841465950012207e+00,2.594159364700317383e+00,1.025843501091003418e+00
1.830999999999999943e+02,1.320748448371887207e+00,5.111662670969963074e-02,1.976554274559020996e+00,1.128654107451438904e-01,1.730254888534545898e-01,2.408185601234436035e-01,3.649685978889465332e-01,1.404659390449523926e+00,2.418283939361572266e+00,1.177555561065673828e+00
1.832000000000000171e+02,1.397026896476745605e+00,5.773584544658660889e-02,2.078274726867675781e+00,1.279751062393188477e-01,1.846897155046463013e-01,2.191956043243408203e-01,3.210424780845642090e-01,1.324496507644653320e+00,2.215366601943969727e+00,1.333204388618469238e+00
1.833000000000000114e+02,1.476768851280212402e+00,6.518883258104324341e-02,2.182834863662719727e+00,1.445267796516418457e-01,1.971726417541503906e-01,1.988235712051391602e-01,2.844670414924621582e-01,1.244848370552062988e+00,1.985360145568847656e+00,1.485528707504272461e+00
1.834000000000000057e+02,1.559872746467590332e+00,7.367320358753204346e-02,2.290012598037719727e+00,1.625307500362396240e-01,2.103957682847976685e-01,1.796760708093643188e-01,2.533746659755706787e-01,1.166933894157409668e+00,1.745039701461791992e+00,1.606761693954467773e+00
1.835000000000000000e+02,1.646266222000122070e+00,8.327474445104598999e-02,2.398767232894897461e+00,1.830021589994430542e-01,2.243319600820541382e-01,1.617266833782196045e-01,2.263458371162414551e-01,1.091554760932922363e+00,1.516469001770019531e+00,1.696788549423217773e+00
1.835999999999999943e+02,1.735903859138488770e+00,9.400764852762222290e-02,2.506591320037841797e+00,2.078821510076522827e-01,2.389547228813171387e-01,1.449458301067352295e-01,2.031551748514175415e-01,1.018758535385131836e+00,1.308324813842773438e+00,1.752087593078613281e+00
1.837000000000000171e+02,1.828793048858642578e+00,1.059122160077095032e-01,2.610864639282226562e+00,2.382236123085021973e-01,2.543211877346038818e-01,1.294522583484649658e-01,1.835833936929702759e-01,9.485821127891540527e-01,1.121793746948242188e+00,1.777636528015136719e+00
1.838000000000000114e+02,1.924879312515258789e+00,1.190169006586074829e-01,2.705231428146362305e+00,2.784616947174072266e-01,2.703915536403656006e-01,1.151814311742782593e-01,1.674485504627227783e-01,8.811140656471252441e-01,9.566978812217712402e-01,1.777791142463684082e+00
1.839000000000000057e+02,2.024196386337280273e+00,1.333694458007812500e-01,2.785431861877441406e+00,3.302425146102905273e-01,2.870536446571350098e-01,1.019241213798522949e-01,1.545203179121017456e-01,8.166352510452270508e-01,8.129791617393493652e-01,1.755753159523010254e+00
1.840000000000000000e+02,2.126492977142333984e+00,1.490364670753479004e-01,2.846947193145751953e+00,3.945150077342987061e-01,3.042846918106079102e-01,8.965314179658889771e-02,1.447682976722717285e-01,7.555951476097106934e-01,6.902442574501037598e-01,1.714676260948181152e+00
1.840999999999999943e+02,2.231093645095825195e+00,1.661358624696731567e-01,2.884817838668823242e+00,4.721153974533081055e-01,3.221375644207000732e-01,7.838119566440582275e-02,1.379570960998535156e-01,6.980022192001342773e-01,5.878027081489562988e-01,1.657630801200866699e+00
1.842000000000000171e+02,2.337054491043090820e+00,1.854975074529647827e-01,2.893808603286743164e+00,5.637980103492736816e-01,3.411448299884796143e-01,6.835906952619552612e-02,1.330455094575881958e-01,6.442550420761108398e-01,5.035755038261413574e-01,1.588755249977111816e+00
1.843000000000000114e+02,2.442219734191894531e+00,2.089260369539260864e-01,2.868353128433227539e+00,6.701447367668151855e-01,3.616533279418945312e-01,5.960085615515708923e-02,1.296407878398895264e-01,5.942919254302978516e-01,4.363835453987121582e-01,1.512153506278991699e+00
1.844000000000000057e+02,2.544555902481079102e+00,2.370454370975494385e-01,2.802614927291870117e+00,7.915203571319580078e-01,3.843142390251159668e-01,5.180216208100318909e-02,1.276402175426483154e-01,5.478805303573608398e-01,3.817397952079772949e-01,1.432104706764221191e+00
1.845000000000000000e+02,2.638926506042480469e+00,2.735525369644165039e-01,2.691848516464233398e+00,9.268752336502075195e-01,4.089288711547851562e-01,4.463921114802360535e-02,1.269149333238601685e-01,5.048061013221740723e-01,3.351816534996032715e-01,1.351874828338623047e+00
1.845999999999999943e+02,2.720453023910522461e+00,3.209711015224456787e-01,2.539153337478637695e+00,1.072556614875793457e+00,4.353395998477935791e-01,3.805433213710784912e-02,1.273580193519592285e-01,4.648638069629669189e-01,2.961532175540924072e-01,1.271996378898620605e+00
1.847000000000000171e+02,2.784867525100708008e+00,3.802239596843719482e-01,2.354201793670654297e+00,1.225871682167053223e+00,4.635833501815795898e-01,3.206456080079078674e-02,1.288893669843673706e-01,4.278583824634552002e-01,2.635099589824676514e-01,1.193293571472167969e+00
1.848000000000000114e+02,2.827554464340209961e+00,4.521890282630920410e-01,2.142899751663208008e+00,1.381844878196716309e+00,4.937978684902191162e-01,2.674554288387298584e-02,1.314338594675064087e-01,3.935627937316894531e-01,2.351180911064147949e-01,1.117040276527404785e+00
1.849000000000000057e+02,2.843528270721435547e+00,5.376313924789428711e-01,1.907024264335632324e+00,1.526444077491760254e+00,5.263906121253967285e-01,2.222073078155517578e-02,1.354001015424728394e-01,3.615466654300689697e-01,2.106408923864364624e-01,1.043355226516723633e+00
1.850000000000000000e+02,2.827469348907470703e+00,6.371590495109558105e-01,1.669235467910766602e+00,1.637014031410217285e+00,5.615099072456359863e-01,1.849438436329364777e-02,1.409854739904403687e-01,3.316547274589538574e-01,1.898563355207443237e-01,9.722778201103210449e-01
1.850999999999999943e+02,2.773780822753906250e+00,7.511805295944213867e-01,1.446707129478454590e+00,1.716413974761962891e+00,5.990838408470153809e-01,1.545415166765451431e-02,1.481018364429473877e-01,3.037981092929840088e-01,1.725658923387527466e-01,9.038665294647216797e-01
1.852000000000000171e+02,2.677033424377441406e+00,8.794533014297485352e-01,1.245964884757995605e+00,1.761198043823242188e+00,6.391894221305847168e-01,1.312012877315282822e-02,1.566673219203948975e-01,2.778922319412231445e-01,1.585590243339538574e-01,8.382996916770935059e-01
1.853000000000000114e+02,2.537905216217041016e+00,1.018460631370544434e+00,1.066538810729980469e+00,1.778249979019165039e+00,6.818403601646423340e-01,1.146332081407308578e-02,1.666024178266525269e-01,2.538544237613677979e-01,1.477309167385101318e-01,7.760738134384155273e-01
1.854000000000000057e+02,2.364969253540039062e+00,1.165986180305480957e+00,9.085373282432556152e-01,1.770970106124877930e+00,7.270103096961975098e-01,1.044474914669990540e-02,1.777269095182418823e-01,2.314524203538894653e-01,1.399790495634078979e-01,7.172864079475402832e-01
1.855000000000000000e+02,2.165621280670166016e+00,1.317157149314880371e+00,7.717899680137634277e-01,1.742545247077941895e+00,7.747748494148254395e-01,1.008715480566024780e-02,1.897540837526321411e-01,2.103683948516845703e-01,1.345276981592178345e-01,6.621891856193542480e-01
1.855999999999999943e+02,1.940510988235473633e+00,1.463723421096801758e+00,6.558069586753845215e-01,1.696098804473876953e+00,8.252160549163818359e-01,1.041627209633588791e-02,2.025528252124786377e-01,1.905131787061691284e-01,1.306196451187133789e-01,6.109588742256164551e-01
1.857000000000000171e+02,1.707419395446777344e+00,1.579136610031127930e+00,5.596380829811096191e-01,1.634828448295593262e+00,8.785364031791687012e-01,1.151770818978548050e-02,2.160817980766296387e-01,1.718761771917343140e-01,1.281504482030868530e-01,5.633580088615417480e-01
1.858000000000000114e+02,1.486545801162719727e+00,1.664567470550537109e+00,4.810005724430084229e-01,1.563239336013793945e+00,9.347817897796630859e-01,1.337606273591518402e-02,2.303114831447601318e-01,1.544228196144104004e-01,1.270051598548889160e-01,5.191655755043029785e-01
1.859000000000000057e+02,1.285752534866333008e+00,1.716207742691040039e+00,4.187672734260559082e-01,1.484993457794189453e+00,9.938731193542480469e-01,1.589409634470939636e-02,2.452381402254104614e-01,1.381636708974838257e-01,1.270580887794494629e-01,4.781746864318847656e-01
1.860000000000000000e+02,1.105988740921020508e+00,1.739175558090209961e+00,3.668232262134552002e-01,1.404931187629699707e+00,1.055899143218994141e+00,1.909387297928333282e-02,2.609227001667022705e-01,1.232236623764038086e-01,1.282261013984680176e-01,4.401861429214477539e-01
1.860999999999999943e+02,9.470596313476562500e-01,1.737691283226013184e+00,3.227585852146148682e-01,1.324873924255371094e+00,1.120953559875488281e+00,2.300005033612251282e-02,2.772471308708190918e-01,1.093855798244476318e-01,1.304301023483276367e-01,4.050065279006958008e-01
1.862000000000000171e+02,8.088842034339904785e-01,1.714864134788513184e+00,2.860480248928070068e-01,1.245318412780761719e+00,1.189133286476135254e+00,2.763803116977214813e-02,2.941530048847198486e-01,9.654771536588668823e-02,1.338353008031845093e-01,3.722430765628814697e-01
1.863000000000000114e+02,6.910587549209594727e-01,1.673753142356872559e+00,2.548886537551879883e-01,1.167448043823242188e+00,1.260538101196289062e+00,3.303398936986923218e-02,3.116187155246734619e-01,8.468611538410186768e-02,1.388773024082183838e-01,3.416348397731781006e-01
1.864000000000000057e+02,5.928263664245605469e-01,1.617398142814636230e+00,2.277930378913879395e-01,1.092108130455017090e+00,1.335269927978515625e+00,3.921487182378768921e-02,3.299055695533752441e-01,7.391627877950668335e-02,1.454800218343734741e-01,3.130919635295867920e-01
1.865000000000000000e+02,5.118710398674011230e-01,1.549932360649108887e+00,2.045360803604125977e-01,1.019346237182617188e+00,1.413434505462646484e+00,4.620844125747680664e-02,3.494399487972259521e-01,6.443747878074645996e-02,1.535588204860687256e-01,2.865281701087951660e-01
1.865999999999999943e+02,4.472272992134094238e-01,1.474865198135375977e+00,1.848992258310317993e-01,9.492002129554748535e-01,1.495140075683593750e+00,5.404330044984817505e-02,3.708670139312744141e-01,5.614690482616424561e-02,1.630353182554244995e-01,2.618613839149475098e-01
1.867000000000000171e+02,3.939460813999176025e-01,1.397011995315551758e+00,1.687017232179641724e-01,8.817589879035949707e-01,1.580362915992736816e+00,6.274729222059249878e-02,3.943973183631896973e-01,4.863577708601951599e-02,1.737910956144332886e-01,2.389478683471679688e-01
1.868000000000000114e+02,3.485114276409149170e-01,1.318989157676696777e+00,1.557186394929885864e-01,8.172926902770996094e-01,1.668888688087463379e+00,7.252722233533859253e-02,4.197657406330108643e-01,4.171411320567131042e-02,1.855272948741912842e-01,2.174292951822280884e-01
1.869000000000000057e+02,3.104098439216613770e-01,1.241298079490661621e+00,1.459136754274368286e-01,7.562622427940368652e-01,1.760623812675476074e+00,8.344041556119918823e-02,4.469504952430725098e-01,3.537973016500473022e-02,1.980722695589065552e-01,1.971557140350341797e-01
1.870000000000000000e+02,2.785513401031494141e-01,1.164728164672851562e+00,1.390611231327056885e-01,6.986692547798156738e-01,1.855584859848022461e+00,9.552912414073944092e-02,4.759966135025024414e-01,2.965605072677135468e-02,2.113549858331680298e-01,1.781058907508850098e-01
1.870999999999999943e+02,2.508426904678344727e-01,1.090531349182128906e+00,1.341343671083450317e-01,6.449057459831237793e-01,1.953746914863586426e+00,1.088675782084465027e-01,5.071655511856079102e-01,2.466236054897308350e-02,2.253483831882476807e-01,1.602514535188674927e-01
1.872000000000000171e+02,2.269526422023773193e-01,1.018839001655578613e+00,1.307148337364196777e-01,5.949270129203796387e-01,2.054825067520141602e+00,1.236558109521865845e-01,5.408376455307006836e-01,2.048924379050731659e-02,2.400284558534622192e-01,1.435671150684356689e-01
1.873000000000000114e+02,2.066940665245056152e-01,9.497295618057250977e-01,1.287000626325607300e-01,5.485007166862487793e-01,2.158784389495849609e+00,1.399234384298324585e-01,5.769937038421630859e-01,1.705566048622131348e-02,2.554575502872467041e-01,1.281809657812118530e-01
1.874000000000000057e+02,1.898607313632965088e-01,8.832418918609619141e-01,1.279624849557876587e-01,5.054119229316711426e-01,2.265432119369506836e+00,1.575641781091690063e-01,6.156237125396728516e-01,1.430869195610284805e-02,2.715782225131988525e-01,1.139944940805435181e-01
1.875000000000000000e+02,1.763513535261154175e-01,8.196027278900146484e-01,1.283936351537704468e-01,4.654558300971984863e-01,2.374132394790649414e+00,1.772437095642089844e-01,6.568223834037780762e-01,1.227374747395515442e-02,2.882876694202423096e-01,1.008171290159225464e-01
1.875999999999999943e+02,1.660507768392562866e-01,7.593013644218444824e-01,1.299133598804473877e-01,4.284373223781585693e-01,2.482490539550781250e+00,2.010197192430496216e-01,7.005307674407958984e-01,1.088408380746841431e-02,3.055643141269683838e-01,8.862420171499252319e-02
1.877000000000000171e+02,1.587276607751846313e-01,7.023403048515319824e-01,1.324459910392761230e-01,3.941313624382019043e-01,2.588286876678466797e+00,2.296966463327407837e-01,7.467900514602661133e-01,1.014221739023923874e-02,3.234911859035491943e-01,7.744321227073669434e-02
1.878000000000000114e+02,1.537529379129409790e-01,6.488901376724243164e-01,1.363946050405502319e-01,3.621074557304382324e-01,2.685649156570434570e+00,2.673509120941162109e-01,7.956764698028564453e-01,1.007114537060260773e-02,3.425998091697692871e-01,6.752488017082214355e-02
1.879000000000000057e+02,1.502863764762878418e-01,5.991948843002319336e-01,1.419625133275985718e-01,3.322077393531799316e-01,2.769768238067626953e+00,3.162899911403656006e-01,8.473060727119445801e-01,1.071345712989568710e-02,3.632750213146209717e-01,5.886153504252433777e-02
1.880000000000000000e+02,1.482166498899459839e-01,5.530300140380859375e-01,1.490616202354431152e-01,3.043433725833892822e-01,2.836395025253295898e+00,3.775410652160644531e-01,9.018843770027160645e-01,1.215390209108591080e-02,3.861068487167358398e-01,5.112205073237419128e-02
1.880999999999999943e+02,1.474372893571853638e-01,5.101796388626098633e-01,1.576093733310699463e-01,2.784294486045837402e-01,2.880561590194702148e+00,4.519359171390533447e-01,9.593251347541809082e-01,1.428942754864692688e-02,4.108672440052032471e-01,4.400539025664329529e-02
1.882000000000000171e+02,1.478231549263000488e-01,4.704430401325225830e-01,1.675267666578292847e-01,2.543833553791046143e-01,2.897113084793090820e+00,5.402650833129882812e-01,1.019647598266601562e+00,1.709280908107757568e-02,4.374272823333740234e-01,3.746844455599784851e-02
1.883000000000000114e+02,1.492914408445358276e-01,4.336265921592712402e-01,1.786360740661621094e-01,2.319746613502502441e-01,2.880549907684326172e+00,6.431578397750854492e-01,1.082944393157958984e+00,2.058828808367252350e-02,4.658228158950805664e-01,3.152782097458839417e-02
1.884000000000000057e+02,1.517674922943115234e-01,3.995163142681121826e-01,1.906527429819107056e-01,2.108866870403289795e-01,2.825086116790771484e+00,7.610364556312561035e-01,1.149310469627380371e+00,2.480083890259265900e-02,4.962141811847686768e-01,2.626940049231052399e-02
1.885000000000000000e+02,1.556485891342163086e-01,3.676877319812774658e-01,2.034448981285095215e-01,1.910323500633239746e-01,2.725201129913330078e+00,8.935710787773132324e-01,1.218843460083007812e+00,2.975618652999401093e-02,5.290133953094482422e-01,2.181122265756130219e-02
1.885999999999999943e+02,1.611386835575103760e-01,3.379691541194915771e-01,2.169671207666397095e-01,1.723960041999816895e-01,2.581640958786010742e+00,1.037102699279785156e+00,1.291644454002380371e+00,3.548083826899528503e-02,5.643336772918701172e-01,1.814293302595615387e-02
1.887000000000000171e+02,1.681502312421798706e-01,3.102723658084869385e-01,2.311900109052658081e-01,1.549430787563323975e-01,2.403459787368774414e+00,1.189299225807189941e+00,1.367816686630249023e+00,4.200207442045211792e-02,6.021099090576171875e-01,1.515836361795663834e-02
1.888000000000000114e+02,1.765991747379302979e-01,2.845121622085571289e-01,2.461110800504684448e-01,1.386865228414535522e-01,2.198531866073608398e+00,1.345080375671386719e+00,1.447467327117919922e+00,4.934801161289215088e-02,6.424265503883361816e-01,1.288249250501394272e-02
1.889000000000000057e+02,1.863943487405776978e-01,2.605890333652496338e-01,2.617905735969543457e-01,1.237499862909317017e-01,1.966876149177551270e+00,1.495930671691894531e+00,1.530686259269714355e+00,5.754044651985168457e-02,6.852797865867614746e-01,1.127639878541231155e-02
1.890000000000000000e+02,1.973673701286315918e-01,2.382704913616180420e-01,2.781099081039428711e-01,1.099146082997322083e-01,1.726898431777954102e+00,1.614564418792724609e+00,1.617324829101562500e+00,6.667512655258178711e-02,7.306581735610961914e-01,1.031037978827953339e-02
1.890999999999999943e+02,2.093104869127273560e-01,2.173326462507247925e-01,2.950107157230377197e-01,9.707926213741302490e-02,1.499632835388183594e+00,1.702161788940429688e+00,1.707218766212463379e+00,7.692974060773849487e-02,7.786374092102050781e-01,1.000722311437129974e-02
1.892000000000000171e+02,2.220954298973083496e-01,1.976960599422454834e-01,3.124711513519287109e-01,8.521991968154907227e-02,1.293248057365417480e+00,1.754833221435546875e+00,1.800315737724304199e+00,8.833254128694534302e-02,8.293035626411437988e-01,1.039462257176637650e-02
1.893000000000000114e+02,2.356052547693252563e-01,1.792596876621246338e-01,3.307514488697052002e-01,7.445149868726730347e-02,1.108376383781433105e+00,1.778320789337158203e+00,1.896656751632690430e+00,1.009317338466644287e-01,8.828660249710083008e-01,1.156156696379184723e-02
1.894000000000000057e+02,2.498126477003097534e-01,1.619997918605804443e-01,3.502787351608276367e-01,6.497373431921005249e-02,9.449458122253417969e-01,1.776663303375244141e+00,1.996074199676513672e+00,1.148629337549209595e-01,9.393415451049804688e-01,1.347374916076660156e-02
1.895000000000000000e+02,2.647664844989776611e-01,1.460198312997817993e-01,3.716914951801300049e-01,5.668139085173606873e-02,8.028708100318908691e-01,1.753060102462768555e+00,2.098374605178833008e+00,1.302891224622726440e-01,9.986681342124938965e-01,1.604598388075828552e-02
1.895999999999999943e+02,2.804697751998901367e-01,1.313397884368896484e-01,3.952023088932037354e-01,4.916610196232795715e-02,6.817340850830078125e-01,1.710658550262451172e+00,2.203482627868652344e+00,1.471198052167892456e-01,1.060937047004699707e+00,1.930194720625877380e-02
1.897000000000000171e+02,2.967891693115234375e-01,1.177130714058876038e-01,4.205536842346191406e-01,4.224136844277381897e-02,5.808039903640747070e-01,1.652540326118469238e+00,2.311185359954833984e+00,1.654810905456542969e-01,1.126242280006408691e+00,2.326635643839836121e-02
1.898000000000000114e+02,3.136840164661407471e-01,1.050780564546585083e-01,4.477221965789794922e-01,3.590429201722145081e-02,4.979021251201629639e-01,1.582967281341552734e+00,2.420084238052368164e+00,1.866547763347625732e-01,1.194681048393249512e+00,2.796467766165733337e-02
1.899000000000000057e+02,3.311327993869781494e-01,9.341088682413101196e-02,4.767550230026245117e-01,3.017974458634853363e-02,4.319523274898529053e-01,1.505905866622924805e+00,2.527680397033691406e+00,2.123823761940002441e-01,1.266352534294128418e+00,3.342314437031745911e-02
1.900000000000000000e+02,3.494799733161926270e-01,8.286820352077484131e-02,5.079138278961181641e-01,2.518769167363643646e-02,3.779747188091278076e-01,1.425818800926208496e+00,2.630829811096191406e+00,2.442178130149841309e-01,1.341359734535217285e+00,3.966877982020378113e-02
1.900999999999999943e+02,3.690915405750274658e-01,7.360768318176269531e-02,5.415740609169006348e-01,2.101566642522811890e-02,3.320143520832061768e-01,1.345609068870544434e+00,2.723078012466430664e+00,2.864882349967956543e-01,1.419808745384216309e+00,4.672940075397491455e-02
1.902000000000000171e+02,3.905365765094757080e-01,6.540613621473312378e-02,5.777159333229064941e-01,1.758146658539772034e-02,2.935427725315093994e-01,1.265787839889526367e+00,2.800434589385986328e+00,3.405121266841888428e-01,1.501806497573852539e+00,5.463322252035140991e-02
1.903000000000000114e+02,4.140412509441375732e-01,5.793398991227149963e-02,6.163313388824462891e-01,1.483376324176788330e-02,2.612773478031158447e-01,1.187254548072814941e+00,2.858219385147094727e+00,4.071997702121734619e-01,1.587304949760437012e+00,6.341446191072463989e-02
1.904000000000000057e+02,4.393792748451232910e-01,5.105261504650115967e-02,6.575176119804382324e-01,1.279856264591217041e-02,2.331949621438980103e-01,1.111205458641052246e+00,2.891415357589721680e+00,4.873825609683990479e-01,1.676096677780151367e+00,7.328342646360397339e-02
1.905000000000000000e+02,4.665461182594299316e-01,4.476700350642204285e-02,7.012121677398681641e-01,1.140808779746294022e-02,2.090097367763519287e-01,1.037727475166320801e+00,2.894716739654541016e+00,5.817886590957641602e-01,1.768094182014465332e+00,8.428797870874404907e-02
1.905999999999999943e+02,4.957146942615509033e-01,3.917689248919487000e-02,7.474569678306579590e-01,1.066523417830467224e-02,1.884999126195907593e-01,9.668593406677246094e-01,2.862493991851806641e+00,6.909658312797546387e-01,1.863321661949157715e+00,9.647201001644134521e-02
1.907000000000000171e+02,5.270515680313110352e-01,3.433917462825775146e-02,7.963281273841857910e-01,1.059298776090145111e-02,1.714712232351303101e-01,8.986660838127136230e-01,2.788860321044921875e+00,8.152357935905456543e-01,1.961731195449829102e+00,1.099193170666694641e-01
1.908000000000000114e+02,5.608775615692138672e-01,3.030614927411079407e-02,8.479448556900024414e-01,1.123546808958053589e-02,1.577070057392120361e-01,8.333432078361511230e-01,2.669883012771606445e+00,9.528394341468811035e-01,2.063041687011718750e+00,1.248302012681961060e-01
1.909000000000000057e+02,5.971369147300720215e-01,2.696623839437961578e-02,9.025101661682128906e-01,1.267611794173717499e-02,1.471237242221832275e-01,7.713917493820190430e-01,2.510501861572265625e+00,1.100437402725219727e+00,2.167226076126098633e+00,1.412097066640853882e-01
1.910000000000000000e+02,6.359144449234008789e-01,2.432767115533351898e-02,9.599357843399047852e-01,1.481067854911088943e-02,1.395990848541259766e-01,7.128719091415405273e-01,2.320528745651245117e+00,1.254712939262390137e+00,2.274088382720947266e+00,1.589772254228591919e-01
1.910999999999999943e+02,6.772606968879699707e-01,2.239165455102920532e-02,1.020242452621459961e+00,1.761292666196823120e-02,1.342716068029403687e-01,6.580861806869506836e-01,2.103921890258789062e+00,1.411073207855224609e+00,2.382873535156250000e+00,1.789033710956573486e-01
1.912000000000000171e+02,7.210901379585266113e-01,2.108609862625598907e-02,1.083522677421569824e+00,2.110709622502326965e-02,1.304789632558822632e-01,6.071481704711914062e-01,1.865374207496643066e+00,1.550128936767578125e+00,2.491120576858520508e+00,2.030435353517532349e-01
1.913000000000000114e+02,7.674687504768371582e-01,2.042835019528865814e-02,1.149871468544006348e+00,2.531815506517887115e-02,1.281173080205917358e-01,5.598217248916625977e-01,1.629316687583923340e+00,1.655380606651306152e+00,2.596535444259643555e+00,2.322348803281784058e-01
1.914000000000000057e+02,8.164814114570617676e-01,2.044576592743396759e-02,1.219386458396911621e+00,3.027182631194591522e-02,1.270688474178314209e-01,5.158872008323669434e-01,1.410060167312622070e+00,1.728604793548583984e+00,2.693005084991455078e+00,2.707391977310180664e-01
1.915000000000000000e+02,8.683315515518188477e-01,2.122462727129459381e-02,1.292168498039245605e+00,3.599460422992706299e-02,1.272112578153610229e-01,4.751381874084472656e-01,1.212845683097839355e+00,1.768151760101318359e+00,2.775933027267456055e+00,3.206194043159484863e-01
1.915999999999999943e+02,9.231055378913879395e-01,2.278251573443412781e-02,1.368321299552917480e+00,4.251376911997795105e-02,1.284625530242919922e-01,4.373763799667358398e-01,1.036966681480407715e+00,1.780664324760437012e+00,2.840986251831054688e+00,3.828804790973663330e-01
1.917000000000000171e+02,9.806953668594360352e-01,2.500223927199840546e-02,1.447951197624206543e+00,4.985743016004562378e-02,1.307420879602432251e-01,4.024042487144470215e-01,8.825386762619018555e-01,1.769379019737243652e+00,2.883183956146240234e+00,4.583539366722106934e-01
1.918000000000000114e+02,1.041167020797729492e+00,2.789025194942951202e-02,1.531150341033935547e+00,5.804791674017906189e-02,1.342699080705642700e-01,3.698133528232574463e-01,7.493306398391723633e-01,1.737479805946350098e+00,2.897342443466186523e+00,5.478197932243347168e-01
1.919000000000000057e+02,1.104613065719604492e+00,3.147079050540924072e-02,1.617759585380554199e+00,6.719101965427398682e-02,1.394361257553100586e-01,3.393700122833251953e-01,6.368003487586975098e-01,1.688078641891479492e+00,2.877936601638793945e+00,6.518925428390502930e-01
1.920000000000000000e+02,1.171128273010253906e+00,3.576882928609848022e-02,1.707626461982727051e+00,7.745553553104400635e-02,1.461562663316726685e-01,3.109851479530334473e-01,5.437673926353454590e-01,1.624527812004089355e+00,2.819159507751464844e+00,7.709766626358032227e-01
1.920999999999999943e+02,1.240810751914978027e+00,4.081007465720176697e-02,1.800695419311523438e+00,8.886829018592834473e-02,1.543461531400680542e-01,2.845727503299713135e-01,4.680855572223663330e-01,1.551427125930786133e+00,2.715697288513183594e+00,9.045371413230895996e-01
1.922000000000000171e+02,1.313760876655578613e+00,4.662102460861206055e-02,1.897007107734680176e+00,1.014770492911338806e-01,1.639274358749389648e-01,2.600509822368621826e-01,4.081511199474334717e-01,1.472371220588684082e+00,2.569037675857543945e+00,1.048861742019653320e+00
1.923000000000000114e+02,1.390082716941833496e+00,5.322896316647529602e-02,1.996417045593261719e+00,1.154047027230262756e-01,1.747706532478332520e-01,2.372593581676483154e-01,3.576110303401947021e-01,1.392156720161437988e+00,2.388508796691894531e+00,1.201555013656616211e+00
1.924000000000000057e+02,1.469882726669311523e+00,6.066200882196426392e-02,2.098717212677001953e+00,1.308216154575347900e-01,1.865739673376083374e-01,2.158414423465728760e-01,3.148651719093322754e-01,1.312042117118835449e+00,2.181443214416503906e+00,1.357503890991210938e+00
1.925000000000000000e+02,1.553152322769165039e+00,6.904549151659011841e-02,2.203813552856445312e+00,1.476410180330276489e-01,1.991770118474960327e-01,1.956636905670166016e-01,2.793350815773010254e-01,1.232546567916870117e+00,1.948161125183105469e+00,1.506662845611572266e+00
1.925999999999999943e+02,1.639698386192321777e+00,7.853367179632186890e-02,2.311482667922973633e+00,1.660068333148956299e-01,2.125160098075866699e-01,1.767092049121856689e-01,2.488911151885986328e-01,1.155022740364074707e+00,1.708602190017700195e+00,1.622710704803466797e+00
1.927000000000000171e+02,1.729505896568298340e+00,8.915375173091888428e-02,2.420300722122192383e+00,1.872238367795944214e-01,2.265634238719940186e-01,1.589473932981491089e-01,2.224752157926559448e-01,1.080042719841003418e+00,1.482675194740295410e+00,1.707769870758056641e+00
1.928000000000000114e+02,1.822539091110229492e+00,1.009370908141136169e-01,2.527791500091552734e+00,2.129983752965927124e-01,2.412984818220138550e-01,1.423587203025817871e-01,1.998628526926040649e-01,1.007651925086975098e+00,1.278017044067382812e+00,1.757841706275939941e+00
1.929000000000000057e+02,1.918780326843261719e+00,1.139196828007698059e-01,2.630738496780395508e+00,2.449245303869247437e-01,2.567873001098632812e-01,1.270781308412551880e-01,1.808377057313919067e-01,9.378883838653564453e-01,1.094797015190124512e+00,1.779244184494018555e+00
1.930000000000000000e+02,2.018257379531860352e+00,1.281535625457763672e-01,2.722742319107055664e+00,2.873053848743438721e-01,2.729548811912536621e-01,1.129728630185127258e-01,1.652209758758544922e-01,8.708552122116088867e-01,9.330273866653442383e-01,1.775749683380126953e+00
1.930999999999999943e+02,2.120772361755371094e+00,1.437204182147979736e-01,2.799801826477050781e+00,3.414418995380401611e-01,2.897092998027801514e-01,9.987404197454452515e-02,1.527846753597259521e-01,8.068965673446655273e-01,7.925946116447448730e-01,1.750555992126464844e+00
1.932000000000000171e+02,2.225748538970947266e+00,1.606926023960113525e-01,2.857230424880981445e+00,4.082383215427398682e-01,3.070291876792907715e-01,8.775774389505386353e-02,1.435148417949676514e-01,7.463927865028381348e-01,6.730577349662780762e-01,1.706804871559143066e+00
1.933000000000000114e+02,2.332532882690429688e+00,1.797021627426147461e-01,2.890026092529296875e+00,4.885269701480865479e-01,3.250311613082885742e-01,7.666804641485214233e-02,1.370789706707000732e-01,6.893678903579711914e-01,5.736310482025146484e-01,1.647601127624511719e+00
1.934000000000000057e+02,2.438987016677856445e+00,2.025647759437561035e-01,2.892883539199829102e+00,5.830331444740295410e-01,3.442368507385253906e-01,6.685119867324829102e-02,1.324091553688049316e-01,6.362259387969970703e-01,4.920669198036193848e-01,1.577316045761108398e+00
1.935000000000000000e+02,2.543077945709228516e+00,2.300139367580413818e-01,2.860175848007202148e+00,6.923012733459472656e-01,3.650768995285034180e-01,5.827827006578445435e-02,1.292298138141632080e-01,5.868309736251831055e-01,4.273405373096466064e-01,1.499793648719787598e+00
1.935999999999999943e+02,2.640047550201416016e+00,2.653061747550964355e-01,2.786008596420288086e+00,8.166533112525939941e-01,3.880704343318939209e-01,5.059346184134483337e-02,1.274375319480895996e-01,5.409530997276306152e-01,3.740085363388061523e-01,1.419665336608886719e+00
1.937000000000000171e+02,2.724668502807617188e+00,3.114799261093139648e-01,2.666543722152709961e+00,9.542664289474487305e-01,4.129682779312133789e-01,4.352100938558578491e-02,1.268997639417648315e-01,4.983798563480377197e-01,3.286520242691040039e-01,1.339457392692565918e+00
1.938000000000000114e+02,2.792696237564086914e+00,3.694987893104553223e-01,2.506850481033325195e+00,1.101846694946289062e+00,4.396702647209167480e-01,3.703028708696365356e-02,1.275175660848617554e-01,4.589074850082397461e-01,2.907439470291137695e-01,1.259676337242126465e+00
1.939000000000000057e+02,2.839493513107299805e+00,4.402386248111724854e-01,2.316687822341918945e+00,1.256028890609741211e+00,4.682113826274871826e-01,3.113785386085510254e-02,1.292116045951843262e-01,4.223427474498748779e-01,2.588451802730560303e-01,1.181306600570678711e+00
1.940000000000000000e+02,2.860076427459716797e+00,5.244932770729064941e-01,2.099880456924438477e+00,1.412250876426696777e+00,4.987757802009582520e-01,2.593955583870410919e-02,1.319321095943450928e-01,3.884283006191253662e-01,2.310748547315597534e-01,1.105448603630065918e+00
1.940999999999999943e+02,2.849116563796997070e+00,6.229042410850524902e-01,1.861400365829467773e+00,1.550714135169982910e+00,5.317741036415100098e-01,2.154697477817535400e-02,1.361566185951232910e-01,3.567490279674530029e-01,2.071844190359115601e-01,1.032165527343750000e+00
1.942000000000000171e+02,2.800994157791137695e+00,7.359178066253662109e-01,1.625722169876098633e+00,1.655469655990600586e+00,5.672864913940429688e-01,1.793420687317848206e-02,1.419862955808639526e-01,3.271799087524414062e-01,1.869526356458663940e-01,9.614952802658081055e-01
1.943000000000000114e+02,2.710005521774291992e+00,8.635482788085937500e-01,1.406935930252075195e+00,1.728158950805664062e+00,6.052569746971130371e-01,1.500395871698856354e-02,1.493335813283920288e-01,2.996325790882110596e-01,1.701892018318176270e-01,8.935095667839050293e-01
1.944000000000000057e+02,2.575455904006958008e+00,1.002518534660339355e+00,1.210176348686218262e+00,1.767287254333496094e+00,6.457757949829101562e-01,1.278431247919797897e-02,1.581180095672607422e-01,2.740233242511749268e-01,1.566719114780426025e-01,8.284255862236022949e-01
1.945000000000000000e+02,2.405453443527221680e+00,1.150500535964965820e+00,1.034735918045043945e+00,1.779451847076416016e+00,6.888236999511718750e-01,1.122768968343734741e-02,1.682560145854949951e-01,2.502637207508087158e-01,1.463351249694824219e-01,7.667381167411804199e-01
1.945999999999999943e+02,2.208177566528320312e+00,1.302855968475341797e+00,8.807269334793090820e-01,1.767882108688354492e+00,7.344024777412414551e-01,1.031289435923099518e-02,1.795359253883361816e-01,2.280811816453933716e-01,1.390305906534194946e-01,7.084822654724121094e-01
1.947000000000000171e+02,1.984314203262329102e+00,1.453350305557250977e+00,7.479140758514404297e-01,1.735758066177368164e+00,7.825881242752075195e-01,1.006276067346334457e-02,1.916901022195816040e-01,2.071905434131622314e-01,1.338256150484085083e-01,6.540005207061767578e-01
1.948000000000000114e+02,1.748557806015014648e+00,1.574820399284362793e+00,6.357517242431640625e-01,1.686188220977783203e+00,8.334717750549316406e-01,1.050757244229316711e-02,2.046045660972595215e-01,1.875273287296295166e-01,1.301472634077072144e-01,6.033480763435363770e-01
1.949000000000000057e+02,1.523286581039428711e+00,1.665486216545104980e+00,5.430365800857543945e-01,1.622539281845092773e+00,8.872680068016052246e-01,1.173884235322475433e-02,2.182446569204330444e-01,1.690768748521804810e-01,1.278921663761138916e-01,5.562897324562072754e-01
1.950000000000000000e+02,1.317328929901123047e+00,1.722648739814758301e+00,4.676335453987121582e-01,1.549396753311157227e+00,9.439635872840881348e-01,1.370230596512556076e-02,2.325809150934219360e-01,1.518047749996185303e-01,1.269392222166061401e-01,5.126070976257324219e-01
1.950999999999999943e+02,1.132783651351928711e+00,1.749779224395751953e+00,4.078975617885589600e-01,1.470361471176147461e+00,1.003516912460327148e+00,1.632734388113021851e-02,2.476238161325454712e-01,1.357467025518417358e-01,1.271702349185943604e-01,4.720943570137023926e-01
1.952000000000000171e+02,9.692468047142028809e-01,1.751762747764587402e+00,3.574853241443634033e-01,1.390213251113891602e+00,1.066019773483276367e+00,1.963800936937332153e-02,2.634181082248687744e-01,1.209973469376564026e-01,1.285041123628616333e-01,4.345541298389434814e-01
1.953000000000000114e+02,8.266894221305847168e-01,1.731739878654479980e+00,3.148550391197204590e-01,1.310170531272888184e+00,1.131566405296325684e+00,2.365908212959766388e-02,2.798344790935516357e-01,1.073165610432624817e-01,1.308581531047821045e-01,3.997833430767059326e-01
1.954000000000000057e+02,7.047493457794189453e-01,1.692808985710144043e+00,2.794236242771148682e-01,1.230753898620605469e+00,1.200253963470458984e+00,2.841608785092830658e-02,2.968289852142333984e-01,9.463227540254592896e-02,1.345131248235702515e-01,3.673601150512695312e-01
1.955000000000000000e+02,6.027714610099792480e-01,1.637987852096557617e+00,2.490486353635787964e-01,1.153322935104370117e+00,1.272182703018188477e+00,3.393531590700149536e-02,3.143799901008605957e-01,8.292052894830703735e-02,1.398027837276458740e-01,3.370778858661651611e-01
1.955999999999999943e+02,5.186725258827209473e-01,1.571267127990722656e+00,2.226959168910980225e-01,1.078433871269226074e+00,1.347455143928527832e+00,4.024385288357734680e-02,3.328585326671600342e-01,7.235106825828552246e-02,1.466396600008010864e-01,3.088473379611968994e-01
1.957000000000000171e+02,4.511877000331878662e-01,1.496502637863159180e+00,2.001411616802215576e-01,1.006132006645202637e+00,1.426177144050598145e+00,4.736958444118499756e-02,3.526149094104766846e-01,6.306980550289154053e-02,1.549402624368667603e-01,2.825829088687896729e-01
1.958000000000000114e+02,3.964308202266693115e-01,1.418022751808166504e+00,1.811693310737609863e-01,9.364570379257202148e-01,1.508454561233520508e+00,5.533995851874351501e-02,3.743880689144134521e-01,5.492869392037391663e-02,1.646262109279632568e-01,2.582029104232788086e-01
1.959000000000000057e+02,3.496710062026977539e-01,1.339295506477355957e+00,1.656023561954498291e-01,8.695130944252014160e-01,1.594215154647827148e+00,6.419961154460906982e-02,3.982228338718414307e-01,4.751548171043395996e-02,1.755549162626266479e-01,2.355279028415679932e-01
1.960000000000000000e+02,3.103714585304260254e-01,1.260845780372619629e+00,1.532176584005355835e-01,8.056510090827941895e-01,1.683259010314941406e+00,7.415798306465148926e-02,4.238710999488830566e-01,4.068387299776077271e-02,1.874252706766128540e-01,2.142084389925003052e-01
1.960999999999999943e+02,2.776189148426055908e-01,1.183367490768432617e+00,1.439971774816513062e-01,7.452436089515686035e-01,1.775506615638732910e+00,8.525454252958297729e-02,4.513414502143859863e-01,3.444218635559082031e-02,2.000852525234222412e-01,1.941233873367309570e-01
1.962000000000000171e+02,2.491935193538665771e-01,1.108207464218139648e+00,1.376007199287414551e-01,6.883139014244079590e-01,1.870987057685852051e+00,9.753439575433731079e-02,4.806931018829345703e-01,2.882257848978042603e-02,2.134800553321838379e-01,1.752611547708511353e-01
1.963000000000000114e+02,2.246401011943817139e-01,1.035560011863708496e+00,1.329625546932220459e-01,6.352642774581909180e-01,1.969631195068359375e+00,1.110903248190879822e-01,5.122333168983459473e-01,2.395264245569705963e-02,2.275810539722442627e-01,1.575889736413955688e-01
1.964000000000000057e+02,2.037561088800430298e-01,9.654868245124816895e-01,1.298123300075531006e-01,5.859558582305908203e-01,2.071168899536132812e+00,1.261187642812728882e-01,5.463006496429443359e-01,1.990557461977005005e-02,2.423714101314544678e-01,1.410943865776062012e-01
1.965000000000000000e+02,1.863544583320617676e-01,8.980548381805419922e-01,1.280466616153717041e-01,5.401589870452880859e-01,2.175569295883178711e+00,1.426034122705459595e-01,5.828376412391662598e-01,1.657732576131820679e-02,2.579185962677001953e-01,1.259146481752395630e-01
1.965999999999999943e+02,1.722570359706878662e-01,8.333942890167236328e-01,1.275331228971481323e-01,4.976615905761718750e-01,2.282631635665893555e+00,1.604989469051361084e-01,6.218610405921936035e-01,1.394001767039299011e-02,2.741321623325347900e-01,1.118868142366409302e-01
1.967000000000000171e+02,1.613970696926116943e-01,7.720557451248168945e-01,1.281731873750686646e-01,4.582602977752685547e-01,2.391467809677124023e+00,1.806878894567489624e-01,6.634572148323059082e-01,1.201078295707702637e-02,2.909309566020965576e-01,9.886363893747329712e-02
1.968000000000000114e+02,1.535730361938476562e-01,7.140987515449523926e-01,1.298876553773880005e-01,4.217621088027954102e-01,2.499572277069091797e+00,2.051964849233627319e-01,7.075581550598144531e-01,1.072051189839839935e-02,3.082936406135559082e-01,8.682120591402053833e-02
1.969000000000000057e+02,1.482281088829040527e-01,6.596489548683166504e-01,1.326320767402648926e-01,3.879055678844451904e-01,2.604529142379760742e+00,2.349438071250915527e-01,7.542216181755065918e-01,1.008158363401889801e-02,3.263735473155975342e-01,7.582169771194458008e-02
1.970000000000000000e+02,1.444380432367324829e-01,6.090056300163269043e-01,1.368895322084426880e-01,3.562785387039184570e-01,2.700045108795166016e+00,2.743123471736907959e-01,8.035241365432739258e-01,1.011708471924066544e-02,3.456745445728302002e-01,6.610302627086639404e-02
1.970999999999999943e+02,1.420705914497375488e-01,5.619524121284484863e-01,1.427499055862426758e-01,3.267592787742614746e-01,2.781714439392089844e+00,3.251463770866394043e-01,8.556030392646789551e-01,1.088002417236566544e-02,3.666808605194091797e-01,5.761601030826568604e-02
1.972000000000000171e+02,1.410201340913772583e-01,5.182695984840393066e-01,1.501257568597793579e-01,2.992594838142395020e-01,2.845115423202514648e+00,3.884261250495910645e-01,9.106374979019165039e-01,1.243874151259660721e-02,3.898338973522186279e-01,4.998318105936050415e-02
1.973000000000000114e+02,1.411581635475158691e-01,4.777534008026123047e-01,1.589363664388656616e-01,2.736953794956207275e-01,2.885262489318847656e+00,4.649844765663146973e-01,9.685212373733520508e-01,1.467670872807502747e-02,4.148690104484558105e-01,4.295448586344718933e-02
1.974000000000000057e+02,1.423987299203872681e-01,4.402072429656982422e-01,1.690974235534667969e-01,2.499769181013107300e-01,2.896943092346191406e+00,5.555896759033203125e-01,1.029300808906555176e+00,1.758626103401184082e-02,4.417119622230529785e-01,3.650921955704689026e-02
1.975000000000000000e+02,1.446623355150222778e-01,4.054365754127502441e-01,1.803945749998092651e-01,2.278273105621337891e-01,2.874607086181640625e+00,6.608409881591796875e-01,1.093069195747375488e+00,2.119175344705581665e-02,4.703990221023559570e-01,3.066493943333625793e-02
1.975999999999999943e+02,1.481812894344329834e-01,3.730393350124359131e-01,1.925641894340515137e-01,2.069676965475082397e-01,2.812429666519165039e+00,7.811241745948791504e-01,1.159921765327453613e+00,2.551827393472194672e-02,5.011364221572875977e-01,2.552527189254760742e-02
1.977000000000000171e+02,1.533310115337371826e-01,3.427776098251342773e-01,2.054942399263381958e-01,1.873375028371810913e-01,2.705351591110229492e+00,9.156658053398132324e-01,1.229957103729248047e+00,3.059166669845581055e-02,5.343307852745056152e-01,2.119631879031658173e-02
1.978000000000000114e+02,1.600255072116851807e-01,3.145624101161956787e-01,2.191490381956100464e-01,1.689190417528152466e-01,2.555627346038818359e+00,1.060754776000976562e+00,1.303276300430297852e+00,3.643855080008506775e-02,5.700313448905944824e-01,1.763635873794555664e-02
1.979000000000000057e+02,1.681797206401824951e-01,2.883076965808868408e-01,2.334991842508316040e-01,1.516778767108917236e-01,2.372811555862426758e+00,1.213873028755187988e+00,1.379983425140380859e+00,4.308636486530303955e-02,6.081937551498413086e-01,1.475914474576711655e-02
1.980000000000000000e+02,1.777115613222122192e-01,2.639298737049102783e-01,2.485589981079101562e-01,1.356565356254577637e-01,2.163582086563110352e+00,1.369943737983703613e+00,1.460185527801513672e+00,5.056332424283027649e-02,6.489110589027404785e-01,1.259369030594825745e-02
1.980999999999999943e+02,1.884740591049194336e-01,2.412315309047698975e-01,2.643685638904571533e-01,1.209410801529884338e-01,1.928820729255676270e+00,1.517108559608459473e+00,1.543956756591796875e+00,5.888637900352478027e-02,6.921510100364685059e-01,1.108538266271352768e-02
1.982000000000000171e+02,2.002367824316024780e-01,2.199371904134750366e-01,2.807974517345428467e-01,1.072885841131210327e-01,1.689884781837463379e+00,1.630541920661926270e+00,1.631107568740844727e+00,6.819321215152740479e-02,7.379277944564819336e-01,1.022064313292503357e-02
1.983000000000000114e+02,2.128481715917587280e-01,1.999347656965255737e-01,2.978038191795349121e-01,9.463181346654891968e-02,1.465433359146118164e+00,1.712936162948608398e+00,1.721499800682067871e+00,7.862386107444763184e-02,7.863171696662902832e-01,1.002235431224107742e-02
1.984000000000000057e+02,2.261956781148910522e-01,1.811535805463790894e-01,3.153662681579589844e-01,8.294690400362014771e-02,1.262560844421386719e+00,1.760425567626953125e+00,1.815099358558654785e+00,9.020963311195373535e-02,8.374164700508117676e-01,1.052363682538270950e-02
1.985000000000000000e+02,2.402464151382446289e-01,1.635576039552688599e-01,3.338741362094879150e-01,7.241266965866088867e-02,1.081066966056823730e+00,1.779718041419982910e+00,1.911944150924682617e+00,1.030008643865585327e-01,8.914416432380676270e-01,1.181669440120458603e-02
1.985999999999999943e+02,2.550069391727447510e-01,1.471730917692184448e-01,3.536657392978668213e-01,6.316537410020828247e-02,9.210256934165954590e-01,1.774371981620788574e+00,2.011810302734375000e+00,1.171608492732048035e-01,9.483537673950195312e-01,1.382996141910552979e-02
1.987000000000000171e+02,2.705368101596832275e-01,1.321219503879547119e-01,3.754870891571044922e-01,5.504668503999710083e-02,7.822957038879394531e-01,1.747582554817199707e+00,2.114563941955566406e+00,1.328222155570983887e-01,1.008130669593811035e+00,1.650663278996944427e-02
1.988000000000000114e+02,2.867192924022674561e-01,1.181917637586593628e-01,3.993610739707946777e-01,4.764734208583831787e-02,6.644117832183837891e-01,1.702484607696533203e+00,2.220083475112915039e+00,1.498576700687408447e-01,1.070864200592041016e+00,1.987081579864025116e-02
1.989000000000000057e+02,3.034843206405639648e-01,1.052616462111473083e-01,4.250469803810119629e-01,4.082940518856048584e-02,5.665165781974792480e-01,1.642222046852111816e+00,2.328128814697265625e+00,1.685114949941635132e-01,1.136648893356323242e+00,2.394734323024749756e-02
1.990000000000000000e+02,3.208101391792297363e-01,9.330759942531585693e-02,4.525558650493621826e-01,3.460181131958961487e-02,4.863314926624298096e-01,1.571248412132263184e+00,2.436964273452758789e+00,1.903479248285293579e-01,1.205582141876220703e+00,2.876180037856101990e-02
1.990999999999999943e+02,3.388684093952178955e-01,8.240087330341339111e-02,4.819528758525848389e-01,2.900027111172676086e-02,4.228138327598571777e-01,1.493309378623962402e+00,2.544206619262695312e+00,2.167995870113372803e-01,1.277764320373535156e+00,3.434054180979728699e-02
1.992000000000000171e+02,3.581495285034179688e-01,7.277305424213409424e-02,5.135509371757507324e-01,2.415250241756439209e-02,3.701412975788116455e-01,1.413161516189575195e+00,2.646022796630859375e+00,2.500618100166320801e-01,1.353298544883728027e+00,4.071070626378059387e-02
1.993000000000000114e+02,3.790981471538543701e-01,6.432654708623886108e-02,5.476773381233215332e-01,2.012669667601585388e-02,3.254013657569885254e-01,1.332976579666137695e+00,2.736215114593505859e+00,2.940880060195922852e-01,1.432290673255920410e+00,4.790025949478149414e-02
1.994000000000000057e+02,4.021262824535369873e-01,5.668370798230171204e-02,5.842703580856323242e-01,1.681597717106342316e-02,2.880675792694091797e-01,1.253255844116210938e+00,2.810859203338623047e+00,3.500291407108306885e-01,1.514843106269836426e+00,5.593547970056533813e-02
1.995000000000000000e+02,4.270508885383605957e-01,4.965312778949737549e-02,6.233522295951843262e-01,1.419700402766466141e-02,2.565274536609649658e-01,1.175079464912414551e+00,2.865154743194580078e+00,4.187628924846649170e-01,1.600861430168151855e+00,6.487219035625457764e-02
1.995999999999999943e+02,4.537853896617889404e-01,4.320724308490753174e-02,6.650077700614929199e-01,1.228533126413822174e-02,2.290767729282379150e-01,1.099431157112121582e+00,2.894059181213378906e+00,5.011154413223266602e-01,1.690154552459716797e+00,7.491564750671386719e-02
1.997000000000000171e+02,4.824248254299163818e-01,3.739954903721809387e-02,7.091670036315917969e-01,1.101145893335342407e-02,2.054878920316696167e-01,1.026360869407653809e+00,2.892212390899658203e+00,5.977895855903625488e-01,1.782650113105773926e+00,8.609993755817413330e-02
1.998000000000000114e+02,5.131666660308837891e-01,3.232927992939949036e-02,7.558903098106384277e-01,1.038942299783229828e-02,1.855402141809463501e-01,9.559062123298645020e-01,2.853940725326538086e+00,7.093010544776916504e-01,1.878382205963134766e+00,9.847128391265869141e-02
1.999000000000000057e+02,5.463566780090332031e-01,2.806694060564041138e-02,8.052543997764587402e-01,1.044232305139303207e-02,1.690475493669509888e-01,8.881464004516601562e-01,2.773266553878784180e+00,8.359392285346984863e-01,1.977253913879394531e+00,1.121342629194259644e-01
2.000000000000000000e+02,5.820136666297912598e-01,2.453978359699249268e-02,8.574023246765136719e-01,1.122616883367300034e-02,1.557835340499877930e-01,8.233227133750915527e-01,2.647382497787475586e+00,9.751875400543212891e-01,2.079012393951416016e+00,1.272786408662796021e-01


==> data/ex_Lotka/mlp/th0.50_T10_steps50_data_100_50/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.647579550743103027e-01,9.915539622306823730e-01,8.376145362854003906e-01,1.171245098114013672e+00,7.986862659454345703e-01,1.362838983535766602e+00,7.591103315353393555e-01,1.554989576339721680e+00,7.195343375205993652e-01,1.747140169143676758e+00
4.000000000000000222e-01,7.559465169906616211e-01,9.541845321655273438e-01,7.116598486900329590e-01,1.111611008644104004e+00,6.525525450706481934e-01,1.280179738998413086e+00,5.873773097991943359e-01,1.453016281127929688e+00,5.211518406867980957e-01,1.626722455024719238e+00
6.000000000000000888e-01,6.703562736511230469e-01,9.002578258514404297e-01,6.145789623260498047e-01,1.034379601478576660e+00,5.451763272285461426e-01,1.175829291343688965e+00,4.702466726303100586e-01,1.319984674453735352e+00,3.920736908912658691e-01,1.470315575599670410e+00
8.000000000000000444e-01,6.060062050819396973e-01,8.356858491897583008e-01,5.435432195663452148e-01,9.466091394424438477e-01,4.689088761806488037e-01,1.061631202697753906e+00,3.857966065406799316e-01,1.180483102798461914e+00,3.015054166316986084e-01,1.308618903160095215e+00
1.000000000000000000e+00,5.605712532997131348e-01,7.653431296348571777e-01,4.953231215476989746e-01,8.540977835655212402e-01,4.151560664176940918e-01,9.471989870071411133e-01,3.269933164119720459e-01,1.042638301849365234e+00,2.376843988895416260e-01,1.150740027427673340e+00
1.200000000000000178e+00,5.308824777603149414e-01,6.937538385391235352e-01,4.610473215579986572e-01,7.651310563087463379e-01,3.759724795818328857e-01,8.391568064689636230e-01,2.830864191055297852e-01,9.144321084022521973e-01,1.898918002843856812e-01,1.003162026405334473e+00
1.400000000000000133e+00,5.094162821769714355e-01,6.269051432609558105e-01,4.362190365791320801e-01,6.827954053878784180e-01,3.482101857662200928e-01,7.394396066665649414e-01,2.526192665100097656e-01,7.963746786117553711e-01,1.563555002212524414e-01,8.662130832672119141e-01
1.600000000000000089e+00,4.948952496051788330e-01,5.654958486557006836e-01,4.198745191097259521e-01,6.073274016380310059e-01,3.306218087673187256e-01,6.482805609703063965e-01,2.341028600931167603e-01,6.887570023536682129e-01,1.356109678745269775e-01,7.420076727867126465e-01
1.800000000000000044e+00,4.865523278713226318e-01,5.100454092025756836e-01,4.110264480113983154e-01,5.388246178627014160e-01,3.219944238662719727e-01,5.657595992088317871e-01,2.259016484022140503e-01,5.925486683845520020e-01,1.249993890523910522e-01,6.322587132453918457e-01
2.000000000000000000e+00,4.842967689037322998e-01,4.599687159061431885e-01,4.087201356887817383e-01,4.772665798664093018e-01,3.211716115474700928e-01,4.919008910655975342e-01,2.239334285259246826e-01,5.089212656021118164e-01,1.202721223235130310e-01,5.373230576515197754e-01
2.200000000000000178e+00,4.900519549846649170e-01,4.146521985530853271e-01,4.135679304599761963e-01,4.222724735736846924e-01,3.252569437026977539e-01,4.278802275657653809e-01,2.265074849128723145e-01,4.370085895061492920e-01,1.205436512827873230e-01,4.555578231811523438e-01
2.400000000000000355e+00,5.034832358360290527e-01,3.746392428874969482e-01,4.258008301258087158e-01,3.730157911777496338e-01,3.353029191493988037e-01,3.723140954971313477e-01,2.338112294673919678e-01,3.750041723251342773e-01,1.251029968261718750e-01,3.853832185268402100e-01
2.600000000000000089e+00,5.235489010810852051e-01,3.403152525424957275e-01,4.436366558074951172e-01,3.311924636363983154e-01,3.507804870605468750e-01,3.238981366157531738e-01,2.471979856491088867e-01,3.210222721099853516e-01,1.354140788316726685e-01,3.242849707603454590e-01
2.800000000000000266e+00,5.483118295669555664e-01,3.120917677879333496e-01,4.666389822959899902e-01,2.966388165950775146e-01,3.712828755378723145e-01,2.823687195777893066e-01,2.657526433467864990e-01,2.739515900611877441e-01,1.517900824546813965e-01,2.712668180465698242e-01
3.000000000000000000e+00,5.762418508529663086e-01,2.881993651390075684e-01,4.941231310367584229e-01,2.687106430530548096e-01,3.968106806278228760e-01,2.480343282222747803e-01,2.891396880149841309e-01,2.335777282714843750e-01,1.735259145498275757e-01,2.255726307630538940e-01
3.200000000000000178e+00,6.068221926689147949e-01,2.680132091045379639e-01,5.246663689613342285e-01,2.454846352338790894e-01,4.261577427387237549e-01,2.196530699729919434e-01,3.163243830204010010e-01,1.989344060420989990e-01,1.986851245164871216e-01,1.850052028894424438e-01
3.400000000000000355e+00,6.407532691955566406e-01,2.515820860862731934e-01,5.572494864463806152e-01,2.254781126976013184e-01,4.578906893730163574e-01,1.955196410417556763e-01,3.465860188007354736e-01,1.695732772350311279e-01,2.267447561025619507e-01,1.492880880832672119e-01
3.600000000000000089e+00,6.822015643119812012e-01,2.384277582168579102e-01,5.936160087585449219e-01,2.092437893152236938e-01,4.917250275611877441e-01,1.749752759933471680e-01,3.791912198066711426e-01,1.442118138074874878e-01,2.576563358306884766e-01,1.184795424342155457e-01
3.800000000000000266e+00,7.318394184112548828e-01,2.279988974332809448e-01,6.380625367164611816e-01,1.960738301277160645e-01,5.296266674995422363e-01,1.584998965263366699e-01,4.140475094318389893e-01,1.226772069931030273e-01,2.911157906055450439e-01,9.208061546087265015e-02
4.000000000000000000e+00,7.876414060592651367e-01,2.205608487129211426e-01,6.901475787162780762e-01,1.855984330177307129e-01,5.759720802307128906e-01,1.449397504329681396e-01,4.532349407672882080e-01,1.054367646574974060e-01,3.268167078495025635e-01,6.957025080919265747e-02
4.200000000000000178e+00,8.495642542839050293e-01,2.162572890520095825e-01,7.498196363449096680e-01,1.774445474147796631e-01,6.300384402275085449e-01,1.340720653533935547e-01,5.008788704872131348e-01,9.130643308162689209e-02,3.680488467216491699e-01,5.218995362520217896e-02
4.400000000000000355e+00,9.184032678604125977e-01,2.152695506811141968e-01,8.182947039604187012e-01,1.718089878559112549e-01,6.918732523918151855e-01,1.256774961948394775e-01,5.564732551574707031e-01,7.994519174098968506e-02,4.178219139575958252e-01,3.801476955413818359e-02
4.600000000000000533e+00,9.936055541038513184e-01,2.178686857223510742e-01,8.944941759109497070e-01,1.696894019842147827e-01,7.634734511375427246e-01,1.201060339808464050e-01,6.206585168838500977e-01,7.150638848543167114e-02,4.747977852821350098e-01,2.616806328296661377e-02
4.800000000000000711e+00,1.074695467948913574e+00,2.230190634727478027e-01,9.782028198242187500e-01,1.715729087591171265e-01,8.447135090827941895e-01,1.170758828520774841e-01,6.945639848709106445e-01,6.576138734817504883e-02,5.405733585357666016e-01,1.726055890321731567e-02
5.000000000000000000e+00,1.161937594413757324e+00,2.303546965122222900e-01,1.070084214210510254e+00,1.762473434209823608e-01,9.361715912818908691e-01,1.169612407684326172e-01,7.783020734786987305e-01,6.258666515350341797e-02,6.164126992225646973e-01,1.133844070136547089e-02
5.200000000000000178e+00,1.254776835441589355e+00,2.400539815425872803e-01,1.170510888099670410e+00,1.834825873374938965e-01,1.036701083183288574e+00,1.203437149524688721e-01,8.726086616516113281e-01,6.223468482494354248e-02,7.024396657943725586e-01,8.179811760783195496e-03
5.400000000000000355e+00,1.350710272789001465e+00,2.522604465484619141e-01,1.279772043228149414e+00,1.935156136751174927e-01,1.146998524665832520e+00,1.265178471803665161e-01,9.780301451683044434e-01,6.482583284378051758e-02,7.986777424812316895e-01,7.621604483574628830e-03
5.600000000000000533e+00,1.449126005172729492e+00,2.670358121395111084e-01,1.396768569946289062e+00,2.065385133028030396e-01,1.267450809478759766e+00,1.357662826776504517e-01,1.094477176666259766e+00,6.996461004018783569e-02,9.060943722724914551e-01,1.000384613871574402e-02
5.800000000000000711e+00,1.547180414199829102e+00,2.861491441726684570e-01,1.520368337631225586e+00,2.227196395397186279e-01,1.398381948471069336e+00,1.483786553144454956e-01,1.222666025161743164e+00,7.783930003643035889e-02,1.025100469589233398e+00,1.520956866443157196e-02
6.000000000000000000e+00,1.641258716583251953e+00,3.112293481826782227e-01,1.646814823150634766e+00,2.422112226486206055e-01,1.540096640586853027e+00,1.646530777215957642e-01,1.362773895263671875e+00,8.907507359981536865e-02,1.156120538711547852e+00,2.321383543312549591e-02
6.200000000000000178e+00,1.725827932357788086e+00,3.440249562263488770e-01,1.773385882377624512e+00,2.666403651237487793e-01,1.692073702812194824e+00,1.848590373992919922e-01,1.514956235885620117e+00,1.042253300547599792e-01,1.299921393394470215e+00,3.421918302774429321e-02
6.400000000000000355e+00,1.791218042373657227e+00,3.881244659423828125e-01,1.894888877868652344e+00,2.987675368785858154e-01,1.850681185722351074e+00,2.091493159532546997e-01,1.679546713829040527e+00,1.236332654953002930e-01,1.457336902618408203e+00,4.844453185796737671e-02
6.600000000000000533e+00,1.828271150588989258e+00,4.449096918106079102e-01,2.002115964889526367e+00,3.420705795288085938e-01,2.010550975799560547e+00,2.383474111557006836e-01,1.856819868087768555e+00,1.476510912179946899e-01,1.628948330879211426e+00,6.602039933204650879e-02
6.800000000000000711e+00,1.824715614318847656e+00,5.176449418067932129e-01,2.081807374954223633e+00,4.036795198917388916e-01,2.165011167526245117e+00,2.777744531631469727e-01,2.045080900192260742e+00,1.765479743480682373e-01,1.813508749008178711e+00,8.809958398342132568e-02
7.000000000000000000e+00,1.766358017921447754e+00,6.076763868331909180e-01,2.118457078933715820e+00,4.863352477550506592e-01,2.298980951309204102e+00,3.366247713565826416e-01,2.237574577331542969e+00,2.105566561222076416e-01,2.010736227035522461e+00,1.151322573423385620e-01
7.200000000000000178e+00,1.647224903106689453e+00,7.149216532707214355e-01,2.088080883026123047e+00,5.980254411697387695e-01,2.390180826187133789e+00,4.237105250358581543e-01,2.423181533813476562e+00,2.598694860935211182e-01,2.219538211822509766e+00,1.482021659612655640e-01
7.400000000000000355e+00,1.473299741744995117e+00,8.342837691307067871e-01,1.966347575187683105e+00,7.406278848648071289e-01,2.409353017807006836e+00,5.486873388290405273e-01,2.576520919799804688e+00,3.381188511848449707e-01,2.437820911407470703e+00,1.877279430627822876e-01
7.600000000000000533e+00,1.270622491836547852e+00,9.351611137390136719e-01,1.760739445686340332e+00,9.068658351898193359e-01,2.325465679168701172e+00,7.147997617721557617e-01,2.664427757263183594e+00,4.591107070446014404e-01,2.649299144744873047e+00,2.457087337970733643e-01
7.800000000000000711e+00,1.091927289962768555e+00,9.891126155853271484e-01,1.488230824470520020e+00,1.076942801475524902e+00,2.115156650543212891e+00,9.186546802520751953e-01,2.652354955673217773e+00,6.281679272651672363e-01,2.812495231628417969e+00,3.467354774475097656e-01
8.000000000000000000e+00,9.407567977905273438e-01,1.002235293388366699e+00,1.227229833602905273e+00,1.178371548652648926e+00,1.812757253646850586e+00,1.141623616218566895e+00,2.501528739929199219e+00,8.481357097625732422e-01,2.891640901565551758e+00,4.988009333610534668e-01
8.200000000000001066e+00,8.167194128036499023e-01,9.798062443733215332e-01,1.008114457130432129e+00,1.213208079338073730e+00,1.462495088577270508e+00,1.316848397254943848e+00,2.208668708801269531e+00,1.106175780296325684e+00,2.845347404479980469e+00,7.074935436248779297e-01
8.400000000000000355e+00,7.175925970077514648e-01,9.346536397933959961e-01,8.414191007614135742e-01,1.185688138008117676e+00,1.154159188270568848e+00,1.408146739006042480e+00,1.816742539405822754e+00,1.375922918319702148e+00,2.629740476608276367e+00,9.736698865890502930e-01
8.599999999999999645e+00,6.409621238708496094e-01,8.754975199699401855e-01,7.130500674247741699e-01,1.125402450561523438e+00,9.118021726608276367e-01,1.409079790115356445e+00,1.412459373474121094e+00,1.547693490982055664e+00,2.265978097915649414e+00,1.276307821273803711e+00
8.800000000000000711e+00,5.846860408782958984e-01,8.078141212463378906e-01,6.140608787536621094e-01,1.047099590301513672e+00,7.312547564506530762e-01,1.349662303924560547e+00,1.076651811599731445e+00,1.607148766517639160e+00,1.802474141120910645e+00,1.566840171813964844e+00
9.000000000000000000e+00,5.462896227836608887e-01,7.361968755722045898e-01,5.415806174278259277e-01,9.579665660858154297e-01,6.019190549850463867e-01,1.253206968307495117e+00,8.148194551467895508e-01,1.580879807472229004e+00,1.359715461730957031e+00,1.730952262878417969e+00
9.200000000000001066e+00,5.203331708908081055e-01,6.660838723182678223e-01,4.922166466712951660e-01,8.640619516372680664e-01,5.065073966979980469e-01,1.142050743103027344e+00,6.249815821647644043e-01,1.490635037422180176e+00,1.001155972480773926e+00,1.770108222961425781e+00
9.400000000000000355e+00,5.018162727355957031e-01,6.013119220733642578e-01,4.571402370929718018e-01,7.736127376556396484e-01,4.391602575778961182e-01,1.025121450424194336e+00,4.951426982879638672e-01,1.362144470214843750e+00,7.263472080230712891e-01,1.718707442283630371e+00
9.600000000000001421e+00,4.899348318576812744e-01,5.421872735023498535e-01,4.317226111888885498e-01,6.898896098136901855e-01,3.919268846511840820e-01,9.106293320655822754e-01,4.029947519302368164e-01,1.222075462341308594e+00,5.318684577941894531e-01,1.601095438003540039e+00
9.800000000000000711e+00,4.839481711387634277e-01,4.888450801372528076e-01,4.149413406848907471e-01,6.131346225738525391e-01,3.570500314235687256e-01,8.043614029884338379e-01,3.375631570816040039e-01,1.082744598388671875e+00,4.045332670211791992e-01,1.447847962379455566e+00
1.000000000000000000e+01,4.849583506584167480e-01,4.408444166183471680e-01,4.057888090610504150e-01,5.434446930885314941e-01,3.332440555095672607e-01,7.066603302955627441e-01,2.895896136760711670e-01,9.510288834571838379e-01,3.146587610244750977e-01,1.289501070976257324e+00


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_10/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.566925525665283203e-01,9.788876771926879883e-01,8.211407661437988281e-01,1.165587663650512695e+00,7.903689146041870117e-01,1.352620601654052734e+00,7.595945000648498535e-01,1.539657115936279297e+00,7.278439998626708984e-01,1.728438615798950195e+00
4.000000000000000222e-01,7.439855337142944336e-01,9.290910959243774414e-01,6.859394311904907227e-01,1.099864125251770020e+00,6.339278817176818848e-01,1.271621704101562500e+00,5.807429552078247070e-01,1.444701552391052246e+00,5.225655436515808105e-01,1.623932242393493652e+00
6.000000000000000888e-01,6.638544201850891113e-01,8.641336560249328613e-01,5.911589264869689941e-01,1.016472458839416504e+00,5.250111818313598633e-01,1.170459747314453125e+00,4.551229476928710938e-01,1.328453779220581055e+00,3.762739300727844238e-01,1.496462821960449219e+00
8.000000000000000444e-01,6.126018762588500977e-01,7.900807857513427734e-01,5.304268002510070801e-01,9.226893782615661621e-01,4.560244977474212646e-01,1.057654023170471191e+00,3.749334216117858887e-01,1.199174404144287109e+00,2.814170718193054199e-01,1.353735566139221191e+00
1.000000000000000000e+00,5.758863687515258789e-01,7.160891294479370117e-01,4.883847236633300781e-01,8.282868862152099609e-01,4.103851318359375000e-01,9.438980817794799805e-01,3.237949311733245850e-01,1.067654371261596680e+00,2.234508693218231201e-01,1.205769181251525879e+00
1.200000000000000178e+00,5.475130677223205566e-01,6.457691192626953125e-01,4.558714330196380615e-01,7.384142875671386719e-01,3.761209249496459961e-01,8.359111547470092773e-01,2.872970998287200928e-01,9.416431188583374023e-01,1.837488859891891479e-01,1.062371134757995605e+00
1.400000000000000133e+00,5.267817378044128418e-01,5.824398994445800781e-01,4.306037724018096924e-01,6.550619602203369141e-01,3.500952720642089844e-01,7.353764176368713379e-01,2.613392174243927002e-01,8.234877586364746094e-01,1.565934270620346069e-01,9.268856644630432129e-01
1.600000000000000089e+00,5.124296545982360840e-01,5.261009931564331055e-01,4.116261601448059082e-01,5.787178874015808105e-01,3.294875919818878174e-01,6.434368491172790527e-01,2.418773174285888672e-01,7.151847481727600098e-01,1.376712620258331299e-01,8.015001416206359863e-01
1.800000000000000044e+00,5.037605762481689453e-01,4.757969975471496582e-01,3.995299935340881348e-01,5.105466246604919434e-01,3.148344457149505615e-01,5.596871972084045410e-01,2.279085814952850342e-01,6.163375377655029297e-01,1.250817179679870605e-01,6.869440078735351562e-01
2.000000000000000000e+00,4.999834597110748291e-01,4.309821128845214844e-01,3.942202627658843994e-01,4.510803818702697754e-01,3.061914741992950439e-01,4.839687347412109375e-01,2.186255902051925659e-01,5.269238948822021484e-01,1.180326864123344421e-01,5.827724933624267578e-01
2.200000000000000178e+00,5.023268461227416992e-01,3.910637199878692627e-01,3.946945369243621826e-01,3.993967473506927490e-01,3.049769401550292969e-01,4.183602929115295410e-01,2.154270261526107788e-01,4.465146064758300781e-01,1.158132851123809814e-01,4.883051216602325439e-01
2.400000000000000355e+00,5.121694803237915039e-01,3.566968739032745361e-01,4.025412201881408691e-01,3.539542257785797119e-01,3.101470470428466797e-01,3.622366786003112793e-01,2.193049490451812744e-01,3.766105771064758301e-01,1.187402084469795227e-01,4.032409787178039551e-01
2.600000000000000089e+00,5.297561883926391602e-01,3.287249803543090820e-01,4.183885157108306885e-01,3.146281540393829346e-01,3.244731128215789795e-01,3.136722147464752197e-01,2.303890585899353027e-01,3.173359632492065430e-01,1.283876299858093262e-01,3.292427659034729004e-01
2.800000000000000266e+00,5.546528100967407227e-01,3.066864609718322754e-01,4.419761598110198975e-01,2.812871038913726807e-01,3.471057415008544922e-01,2.720772325992584229e-01,2.514996528625488281e-01,2.670174241065979004e-01,1.454360485076904297e-01,2.667682766914367676e-01
3.000000000000000000e+00,5.852320790290832520e-01,2.901583909988403320e-01,4.726600050926208496e-01,2.548398375511169434e-01,3.747379183769226074e-01,2.364038825035095215e-01,2.776767909526824951e-01,2.237316966056823730e-01,1.710319966077804565e-01,2.144728899002075195e-01
3.200000000000000178e+00,6.204254031181335449e-01,2.774933874607086182e-01,5.088786482810974121e-01,2.353695929050445557e-01,4.083262383937835693e-01,2.075460851192474365e-01,3.091151714324951172e-01,1.867336928844451904e-01,2.009628117084503174e-01,1.692715287208557129e-01
3.400000000000000355e+00,6.592484712600708008e-01,2.687447071075439453e-01,5.488722920417785645e-01,2.205866277217864990e-01,4.472861588001251221e-01,1.861265748739242554e-01,3.462499976158142090e-01,1.562733054161071777e-01,2.367095947265625000e-01,1.308804303407669067e-01
3.600000000000000089e+00,7.006247639656066895e-01,2.638122439384460449e-01,5.918193459510803223e-01,2.099918574094772339e-01,4.900235533714294434e-01,1.699224263429641724e-01,3.880209326744079590e-01,1.333037912845611572e-01,2.772663235664367676e-01,9.894353151321411133e-02
3.800000000000000266e+00,7.460793256759643555e-01,2.605355978012084961e-01,6.382192969322204590e-01,2.029744535684585571e-01,5.359181761741638184e-01,1.582059115171432495e-01,4.338984787464141846e-01,1.161511614918708801e-01,3.222534954547882080e-01,7.433892041444778442e-02
4.000000000000000000e+00,7.958630323410034180e-01,2.582987844944000244e-01,6.893512606620788574e-01,1.979843676090240479e-01,5.855510830879211426e-01,1.500641405582427979e-01,4.827470779418945312e-01,1.040452942252159119e-01,3.712135553359985352e-01,5.639882385730743408e-02
4.200000000000000178e+00,8.502040505409240723e-01,2.566258609294891357e-01,7.455493807792663574e-01,1.937689483165740967e-01,6.402852535247802734e-01,1.440095156431198120e-01,5.362265110015869141e-01,9.515836089849472046e-02,4.233259558677673340e-01,4.383401572704315186e-02
4.400000000000000355e+00,9.091351032257080078e-01,2.557108104228973389e-01,8.070952892303466797e-01,1.902390867471694946e-01,7.005273103713989258e-01,1.386011838912963867e-01,5.951442122459411621e-01,8.790302276611328125e-02,4.809998869895935059e-01,3.410906717181205750e-02
4.600000000000000533e+00,9.729655385017395020e-01,2.556143701076507568e-01,8.743931651115417480e-01,1.874711811542510986e-01,7.667152881622314453e-01,1.339108049869537354e-01,6.601752638816833496e-01,8.131983131170272827e-02,5.445095300674438477e-01,2.566950768232345581e-02
4.800000000000000711e+00,1.041790366172790527e+00,2.569503784179687500e-01,9.479375481605529785e-01,1.857091784477233887e-01,8.394114375114440918e-01,1.300757229328155518e-01,7.316534519195556641e-01,7.551746070384979248e-02,6.147906780242919922e-01,1.790084317326545715e-02
5.000000000000000000e+00,1.115840077400207520e+00,2.599877119064331055e-01,1.028684973716735840e+00,1.849845051765441895e-01,9.198565483093261719e-01,1.273629963397979736e-01,8.110878467559814453e-01,7.078823447227478027e-02,6.928304433822631836e-01,1.105711236596107483e-02
5.200000000000000178e+00,1.196401834487915039e+00,2.651074826717376709e-01,1.119601488113403320e+00,1.863071769475936890e-01,1.010938048362731934e+00,1.260824799537658691e-01,9.010202884674072266e-01,6.758407503366470337e-02,7.808735370635986328e-01,5.707066506147384644e-03
5.400000000000000355e+00,1.284064054489135742e+00,2.730172574520111084e-01,1.220082402229309082e+00,1.903113126754760742e-01,1.112431406974792480e+00,1.265052556991577148e-01,1.001618385314941406e+00,6.606727838516235352e-02,8.800227046012878418e-01,2.087914152070879936e-03
5.600000000000000533e+00,1.377674937248229980e+00,2.839693725109100342e-01,1.330535173416137695e+00,1.972763091325759888e-01,1.225365757942199707e+00,1.296216994524002075e-01,1.113726377487182617e+00,6.644713878631591797e-02,9.909987449645996094e-01,3.204620443284511566e-04
5.800000000000000711e+00,1.476783752441406250e+00,2.982382774353027344e-01,1.451368927955627441e+00,2.075187861919403076e-01,1.349869012832641602e+00,1.360319107770919800e-01,1.238376617431640625e+00,6.926442682743072510e-02,1.114178776741027832e+00,4.695027018897235394e-04
6.000000000000000000e+00,1.580204248428344727e+00,3.170039653778076172e-01,1.580337047576904297e+00,2.219187021255493164e-01,1.486144185066223145e+00,1.459385603666305542e-01,1.375739336013793945e+00,7.497977465391159058e-02,1.247515320777893066e+00,3.771667135879397392e-03
6.200000000000000178e+00,1.680749058723449707e+00,3.452326059341430664e-01,1.716598987579345703e+00,2.420601993799209595e-01,1.634265661239624023e+00,1.593852490186691284e-01,1.525272846221923828e+00,8.469169586896896362e-02,1.391560912132263184e+00,1.160214468836784363e-02
6.400000000000000355e+00,1.766617536544799805e+00,3.892529010772705078e-01,1.858154416084289551e+00,2.701860964298248291e-01,1.793161392211914062e+00,1.780898123979568481e-01,1.685928106307983398e+00,9.936477988958358765e-02,1.546344637870788574e+00,2.416130527853965759e-02
6.600000000000000533e+00,1.828135967254638672e+00,4.512377381324768066e-01,1.987625360488891602e+00,3.165855407714843750e-01,1.959731101989746094e+00,2.056389749050140381e-01,1.857408761978149414e+00,1.195887327194213867e-01,1.711328864097595215e+00,4.138926416635513306e-02
6.800000000000000711e+00,1.850799202919006348e+00,5.338058471679687500e-01,2.090887308120727539e+00,3.862037658691406250e-01,2.123897790908813477e+00,2.493651807308197021e-01,2.040423154830932617e+00,1.468607038259506226e-01,1.886613726615905762e+00,6.464605033397674561e-02
7.000000000000000000e+00,1.783510804176330566e+00,6.513365507125854492e-01,2.154115200042724609e+00,4.814199805259704590e-01,2.268460273742675781e+00,3.178335130214691162e-01,2.232258081436157227e+00,1.836619526147842407e-01,2.073833703994750977e+00,9.422389417886734009e-02
7.200000000000000178e+00,1.622543573379516602e+00,7.999947071075439453e-01,2.150474548339843750e+00,6.070269346237182617e-01,2.373636245727539062e+00,4.160017967224121094e-01,2.413676500320434570e+00,2.463602125644683838e-01,2.274039030075073242e+00,1.296536773443222046e-01
7.400000000000000355e+00,1.432471394538879395e+00,9.271717071533203125e-01,2.007723569869995117e+00,7.835868597030639648e-01,2.418217182159423828e+00,5.474344491958618164e-01,2.563623189926147461e+00,3.419291377067565918e-01,2.480855703353881836e+00,1.784498393535614014e-01
7.600000000000000533e+00,1.236517906188964844e+00,1.012310981750488281e+00,1.775226354598999023e+00,9.781594276428222656e-01,2.347031831741333008e+00,7.242176532745361328e-01,2.657185792922973633e+00,4.752124547958374023e-01,2.672819137573242188e+00,2.575628757476806641e-01
7.800000000000000711e+00,1.050036668777465820e+00,1.046275854110717773e+00,1.514887928962707520e+00,1.132088661193847656e+00,2.120390176773071289e+00,9.546685218811035156e-01,2.662411689758300781e+00,6.502721309661865234e-01,2.821564197540283203e+00,3.775467276573181152e-01
8.000000000000000000e+00,8.883168101310729980e-01,1.032817602157592773e+00,1.255140781402587891e+00,1.220561146736145020e+00,1.817639112472534180e+00,1.174198627471923828e+00,2.481429576873779297e+00,8.910756111145019531e-01,2.896533250808715820e+00,5.441772341728210449e-01
8.200000000000001066e+00,7.588883042335510254e-01,9.857906103134155273e-01,1.021167755126953125e+00,1.239471197128295898e+00,1.500289797782897949e+00,1.327462077140808105e+00,2.167079210281372070e+00,1.168237090110778809e+00,2.835458278656005859e+00,7.676732540130615234e-01
8.400000000000000355e+00,6.646646857261657715e-01,9.203410148620605469e-01,8.318758010864257812e-01,1.206997156143188477e+00,1.200308322906494141e+00,1.392116665840148926e+00,1.799348592758178711e+00,1.394850134849548340e+00,2.566447734832763672e+00,1.058086395263671875e+00
8.599999999999999645e+00,6.024447679519653320e-01,8.433228731155395508e-01,6.882964372634887695e-01,1.140462756156921387e+00,9.507833719253540039e-01,1.388421654701232910e+00,1.432379364967346191e+00,1.522043347358703613e+00,2.178186655044555664e+00,1.362153887748718262e+00
8.800000000000000711e+00,5.615725517272949219e-01,7.632731795310974121e-01,5.868786573410034180e-01,1.055172324180603027e+00,7.530907988548278809e-01,1.331347465515136719e+00,1.115634441375732422e+00,1.559387087821960449e+00,1.758515715599060059e+00,1.582429647445678711e+00
9.000000000000000000e+00,5.301366448402404785e-01,6.867775917053222656e-01,5.211035609245300293e-01,9.585933685302734375e-01,6.082689166069030762e-01,1.245623826980590820e+00,8.578174114227294922e-01,1.526433706283569336e+00,1.365906715393066406e+00,1.685859560966491699e+00
9.200000000000001066e+00,5.057160258293151855e-01,6.155703067779541016e-01,4.774256348609924316e-01,8.599954843521118164e-01,5.090246796607971191e-01,1.141828536987304688e+00,6.600182056427001953e-01,1.446413516998291016e+00,1.037529468536376953e+00,1.698395729064941406e+00
9.400000000000000355e+00,4.885881841182708740e-01,5.522340536117553711e-01,4.436031281948089600e-01,7.661896347999572754e-01,4.476842284202575684e-01,1.028077363967895508e+00,5.174573659896850586e-01,1.341058492660522461e+00,7.742474079132080078e-01,1.639543175697326660e+00
9.600000000000001421e+00,4.778628051280975342e-01,4.963175356388092041e-01,4.169687926769256592e-01,6.788335442543029785e-01,4.049454331398010254e-01,9.160665869712829590e-01,4.222052395343780518e-01,1.219842195510864258e+00,5.758635401725769043e-01,1.542662262916564941e+00
9.800000000000000711e+00,4.726271629333496094e-01,4.466061890125274658e-01,3.969487547874450684e-01,5.987117886543273926e-01,3.729635179042816162e-01,8.101204037666320801e-01,3.652140200138092041e-01,1.090952157974243164e+00,4.336010217666625977e-01,1.423527240753173828e+00
1.000000000000000000e+01,4.722689688205718994e-01,4.025804996490478516e-01,3.831752538681030273e-01,5.260180234909057617e-01,3.481506407260894775e-01,7.120672464370727539e-01,3.241876959800720215e-01,9.663941860198974609e-01,3.406484425067901611e-01,1.289456486701965332e+00
1.020000000000000107e+01,4.796354174613952637e-01,3.637426495552062988e-01,3.766329288482666016e-01,4.624747931957244873e-01,3.285999298095703125e-01,6.223883032798767090e-01,2.947431802749633789e-01,8.486660718917846680e-01,2.839873731136322021e-01,1.149560689926147461e+00
1.040000000000000036e+01,4.943496584892272949e-01,3.307465016841888428e-01,3.763879835605621338e-01,4.076162874698638916e-01,3.153352439403533936e-01,5.408530831336975098e-01,2.725574970245361328e-01,7.400237917900085449e-01,2.444355785846710205e-01,1.014066576957702637e+00
1.060000000000000142e+01,5.173944830894470215e-01,3.041862845420837402e-01,3.828007280826568604e-01,3.595868945121765137e-01,3.084828555583953857e-01,4.678514897823333740e-01,2.559382617473602295e-01,6.410768628120422363e-01,2.169318199157714844e-01,8.862384557723999023e-01
1.080000000000000071e+01,5.470544695854187012e-01,2.837530970573425293e-01,3.976460099220275879e-01,3.178480565547943115e-01,3.088138401508331299e-01,4.048538804054260254e-01,2.441929727792739868e-01,5.513175725936889648e-01,1.968774944543838501e-01,7.687080502510070801e-01
1.100000000000000000e+01,5.819761753082275391e-01,2.683646082878112793e-01,4.199861288070678711e-01,2.821879386901855469e-01,3.156185448169708252e-01,3.510873317718505859e-01,2.385135740041732788e-01,4.703477621078491211e-01,1.828660070896148682e-01,6.613313555717468262e-01
1.120000000000000107e+01,6.206325888633728027e-01,2.570728957653045654e-01,4.494961202144622803e-01,2.529765069484710693e-01,3.319507539272308350e-01,3.043860793113708496e-01,2.397082597017288208e-01,3.994193673133850098e-01,1.741745918989181519e-01,5.635447502136230469e-01
1.140000000000000036e+01,6.619562506675720215e-01,2.497586458921432495e-01,4.847142398357391357e-01,2.309665232896804810e-01,3.555371463298797607e-01,2.643949985504150391e-01,2.477772831916809082e-01,3.390599191188812256e-01,1.701704114675521851e-01,4.752764105796813965e-01
1.160000000000000142e+01,7.068194746971130371e-01,2.451585531234741211e-01,5.242925286293029785e-01,2.145848125219345093e-01,3.845045566558837891e-01,2.303346842527389526e-01,2.662069201469421387e-01,2.877861261367797852e-01,1.720268130302429199e-01,3.962867259979248047e-01
1.180000000000000071e+01,7.560727000236511230e-01,2.419055700302124023e-01,5.669558048248291016e-01,2.024706304073333740e-01,4.194990098476409912e-01,2.034151256084442139e-01,2.908489704132080078e-01,2.438362538814544678e-01,1.814925223588943481e-01,3.291151523590087891e-01
1.200000000000000000e+01,8.099702596664428711e-01,2.393589764833450317e-01,6.125136017799377441e-01,1.945250183343887329e-01,4.593977630138397217e-01,1.835480630397796631e-01,3.202081024646759033e-01,2.060395777225494385e-01,2.000946849584579468e-01,2.724501192569732666e-01
1.220000000000000107e+01,8.686837553977966309e-01,2.375424355268478394e-01,6.628392934799194336e-01,1.887822002172470093e-01,5.028187632560729980e-01,1.684777438640594482e-01,3.552729189395904541e-01,1.746357381343841553e-01,2.256757766008377075e-01,2.243549823760986328e-01
1.240000000000000036e+01,9.323720335960388184e-01,2.365466058254241943e-01,7.181374430656433105e-01,1.841275840997695923e-01,5.492621064186096191e-01,1.579291671514511108e-01,3.955089151859283447e-01,1.507151126861572266e-01,2.555375099182128906e-01,1.828833073377609253e-01
1.260000000000000142e+01,1.001363992691040039e+00,2.364630848169326782e-01,7.788490653038024902e-01,1.801415234804153442e-01,5.999993085861206055e-01,1.504157632589340210e-01,4.399508535861968994e-01,1.329108178615570068e-01,2.912319302558898926e-01,1.478639990091323853e-01
1.280000000000000071e+01,1.076605200767517090e+00,2.379376888275146484e-01,8.452327251434326172e-01,1.769053786993026733e-01,6.558707952499389648e-01,1.445518136024475098e-01,4.874815940856933594e-01,1.199785247445106506e-01,3.317598402500152588e-01,1.195935234427452087e-01
1.300000000000000000e+01,1.159888625144958496e+00,2.412263005971908569e-01,9.180306792259216309e-01,1.745548099279403687e-01,7.173265814781188965e-01,1.393490880727767944e-01,5.389766693115234375e-01,1.108319461345672607e-01,3.769772350788116455e-01,9.871666133403778076e-02
1.320000000000000107e+01,1.251395821571350098e+00,2.472657561302185059e-01,9.982424974441528320e-01,1.732667237520217896e-01,7.847384214401245117e-01,1.348922103643417358e-01,5.957274436950683594e-01,1.037649959325790405e-01,4.255128502845764160e-01,8.331897109746932983e-02
1.340000000000000036e+01,1.349676370620727539e+00,2.564202249050140381e-01,1.088386774063110352e+00,1.736260950565338135e-01,8.589795231819152832e-01,1.313499212265014648e-01,6.583301424980163574e-01,9.736099094152450562e-02,4.776273965835571289e-01,7.252970337867736816e-02
1.360000000000000142e+01,1.454403281211853027e+00,2.689963877201080322e-01,1.188273310661315918e+00,1.765879243612289429e-01,9.411642551422119141e-01,1.288606822490692139e-01,7.271590232849121094e-01,9.170267730951309204e-02,5.351908206939697266e-01,6.421332061290740967e-02
1.380000000000000071e+01,1.565013289451599121e+00,2.856265008449554443e-01,1.298401236534118652e+00,1.824869513511657715e-01,1.034390926361083984e+00,1.279501914978027344e-01,8.033496141433715820e-01,8.701200038194656372e-02,5.987841486930847168e-01,5.667702108621597290e-02
1.400000000000000000e+01,1.679557085037231445e+00,3.081392049789428711e-01,1.419054508209228516e+00,1.916282027959823608e-01,1.138154625892639160e+00,1.289098262786865234e-01,8.883095979690551758e-01,8.354741334915161133e-02,6.687806844711303711e-01,4.982750862836837769e-02
1.420000000000000107e+01,1.785739421844482422e+00,3.444923460483551025e-01,1.549944639205932617e+00,2.045434117317199707e-01,1.253373265266418457e+00,1.327893733978271484e-01,9.843751788139343262e-01,8.176004886627197266e-02,7.464968562126159668e-01,4.397036507725715637e-02
1.440000000000000036e+01,1.871378660202026367e+00,3.995726108551025391e-01,1.688761115074157715e+00,2.226343303918838501e-01,1.380111575126647949e+00,1.400503814220428467e-01,1.091466546058654785e+00,8.178222924470901489e-02,8.339189887046813965e-01,3.956689313054084778e-02
1.460000000000000142e+01,1.927655100822448730e+00,4.745797216892242432e-01,1.833902955055236816e+00,2.483199983835220337e-01,1.518608093261718750e+00,1.507948338985443115e-01,1.210586547851562500e+00,8.406804502010345459e-02,9.324580430984497070e-01,3.686650097370147705e-02
1.480000000000000071e+01,1.931097626686096191e+00,5.741688013076782227e-01,1.974622726440429688e+00,2.885644733905792236e-01,1.669136881828308105e+00,1.651345640420913696e-01,1.342498421669006348e+00,8.941055834293365479e-02,1.042555928230285645e+00,3.600976616144180298e-02
1.500000000000000000e+01,1.817056655883789062e+00,7.192119359970092773e-01,2.094780445098876953e+00,3.505609333515167236e-01,1.829357266426086426e+00,1.857373118400573730e-01,1.487115144729614258e+00,9.792250394821166992e-02,1.164960384368896484e+00,3.721157088875770569e-02
1.520000000000000107e+01,1.626709103584289551e+00,8.785437941551208496e-01,2.178989171981811523e+00,4.384099841117858887e-01,1.996768832206726074e+00,2.155011445283889771e-01,1.643698215484619141e+00,1.107392683625221252e-01,1.299699306488037109e+00,4.078298062086105347e-02
1.540000000000000036e+01,1.414748787879943848e+00,1.005345106124877930e+00,2.208671808242797852e+00,5.549966692924499512e-01,2.157288074493408203e+00,2.647458016872406006e-01,1.811486840248107910e+00,1.289921402931213379e-01,1.445441484451293945e+00,4.907936975359916687e-02
1.560000000000000142e+01,1.201958417892456055e+00,1.080753326416015625e+00,2.126993656158447266e+00,7.136554121971130371e-01,2.293163537979125977e+00,3.399102389812469482e-01,1.990542650222778320e+00,1.540210545063018799e-01,1.602424860000610352e+00,6.223245710134506226e-02
1.580000000000000071e+01,1.005954027175903320e+00,1.098181009292602539e+00,1.915628910064697266e+00,9.174905419349670410e-01,2.385655403137207031e+00,4.453421533107757568e-01,2.178024768829345703e+00,1.886119395494461060e-01,1.769853234291076660e+00,8.041411638259887695e-02
1.600000000000000000e+01,8.417456150054931641e-01,1.071607232093811035e+00,1.651756167411804199e+00,1.099114298820495605e+00,2.410437107086181641e+00,5.851179957389831543e-01,2.355403184890747070e+00,2.480287849903106689e-01,1.948579788208007812e+00,1.048224642872810364e-01
1.619999999999999929e+01,7.161300182342529297e-01,1.014357805252075195e+00,1.378853321075439453e+00,1.220778465270996094e+00,2.298028707504272461e+00,7.756061553955078125e-01,2.503437757492065430e+00,3.386850357055664062e-01,2.139463186264038086e+00,1.358439326286315918e-01
1.640000000000000213e+01,6.274265050888061523e-01,9.404748678207397461e-01,1.122270345687866211e+00,1.266459703445434570e+00,2.047664880752563477e+00,1.011361837387084961e+00,2.598538875579833984e+00,4.650866985321044922e-01,2.339706182479858398e+00,1.763947308063507080e-01
1.660000000000000142e+01,5.696576833724975586e-01,8.568390607833862305e-01,9.081606864929199219e-01,1.254024863243103027e+00,1.739384889602661133e+00,1.217085838317871094e+00,2.610866785049438477e+00,6.314592361450195312e-01,2.528167247772216797e+00,2.446965277194976807e-01
1.680000000000000071e+01,5.293948650360107422e-01,7.723817229270935059e-01,7.400154471397399902e-01,1.197125196456909180e+00,1.423497676849365234e+00,1.349633216857910156e+00,2.450086116790771484e+00,8.598098158836364746e-01,2.681519508361816406e+00,3.495856523513793945e-01
1.700000000000000000e+01,4.988784790039062500e-01,6.919121146202087402e-01,6.182544827461242676e-01,1.116958141326904297e+00,1.135125517845153809e+00,1.396276831626892090e+00,2.151894569396972656e+00,1.128196597099304199e+00,2.772113800048828125e+00,4.960693120956420898e-01
1.719999999999999929e+01,4.751283824443817139e-01,6.173105239868164062e-01,5.360558629035949707e-01,1.022101283073425293e+00,8.986248373985290527e-01,1.377946615219116211e+00,1.797003388404846191e+00,1.352620124816894531e+00,2.762975215911865234e+00,6.881124973297119141e-01
1.740000000000000213e+01,4.582806229591369629e-01,5.502874851226806641e-01,4.861059188842773438e-01,9.196339845657348633e-01,7.140773534774780273e-01,1.312568426132202148e+00,1.440042018890380859e+00,1.484671115875244141e+00,2.552296876907348633e+00,9.494556188583374023e-01
1.760000000000000142e+01,4.482211470603942871e-01,4.913387596607208252e-01,4.477003812789916992e-01,8.212045431137084961e-01,5.808492898941040039e-01,1.221822738647460938e+00,1.127514004707336426e+00,1.526086568832397461e+00,2.207728147506713867e+00,1.243501067161560059e+00
1.780000000000000071e+01,4.439735412597656250e-01,4.395576715469360352e-01,4.184327125549316406e-01,7.282216548919677734e-01,4.914474189281463623e-01,1.115005731582641602e+00,8.724553585052490234e-01,1.497840404510498047e+00,1.813642144203186035e+00,1.476592659950256348e+00
1.800000000000000000e+01,4.448339045047760010e-01,3.938146531581878662e-01,3.951459228992462158e-01,6.427943706512451172e-01,4.376455247402191162e-01,1.000275731086730957e+00,6.756970882415771484e-01,1.421729683876037598e+00,1.426706194877624512e+00,1.598843097686767578e+00
1.819999999999999929e+01,4.537059664726257324e-01,3.535364568233489990e-01,3.782141804695129395e-01,5.647218823432922363e-01,3.975435495376586914e-01,8.897893428802490234e-01,5.339056253433227539e-01,1.319677591323852539e+00,1.099220752716064453e+00,1.630098819732666016e+00
1.840000000000000213e+01,4.699751138687133789e-01,3.191760182380676270e-01,3.680481016635894775e-01,4.950223267078399658e-01,3.678548336029052734e-01,7.854989171028137207e-01,4.387360513210296631e-01,1.201800704002380371e+00,8.339174985885620117e-01,1.589078068733215332e+00
1.860000000000000142e+01,4.945377111434936523e-01,2.912004590034484863e-01,3.647830188274383545e-01,4.344494640827178955e-01,3.443043231964111328e-01,6.896687746047973633e-01,3.819389641284942627e-01,1.075661063194274902e+00,6.313588619232177734e-01,1.502606511116027832e+00
1.880000000000000071e+01,5.259140133857727051e-01,2.696397006511688232e-01,3.674154877662658691e-01,3.822321593761444092e-01,3.261385262012481689e-01,6.021622419357299805e-01,3.408058285713195801e-01,9.537072181701660156e-01,4.854701757431030273e-01,1.391164898872375488e+00
1.900000000000000000e+01,5.622653961181640625e-01,2.536436021327972412e-01,3.782797753810882568e-01,3.364318907260894775e-01,3.142833411693572998e-01,5.226441025733947754e-01,3.111139535903930664e-01,8.383837342262268066e-01,3.881430327892303467e-01,1.264226913452148438e+00
1.920000000000000284e+01,6.021090745925903320e-01,2.418048530817031860e-01,3.971820473670959473e-01,2.970347702503204346e-01,3.091515600681304932e-01,4.521410465240478516e-01,2.884865403175354004e-01,7.321401238441467285e-01,3.300708830356597900e-01,1.129263877868652344e+00
1.940000000000000213e+01,6.446682810783386230e-01,2.340102642774581909e-01,4.234281182289123535e-01,2.635213732719421387e-01,3.109911382198333740e-01,3.915179073810577393e-01,2.713400721549987793e-01,6.353661417961120605e-01,2.888296842575073242e-01,9.987409114837646484e-01
1.960000000000000142e+01,6.909589171409606934e-01,2.288289815187454224e-01,4.557549357414245605e-01,2.370659857988357544e-01,3.202134668827056885e-01,3.396209180355072021e-01,2.592693567276000977e-01,5.475346446037292480e-01,2.596470117568969727e-01,8.755440115928649902e-01
1.980000000000000071e+01,7.418935894966125488e-01,2.250965982675552368e-01,4.935701191425323486e-01,2.176693528890609741e-01,3.385617434978485107e-01,2.947145104408264160e-01,2.533197700977325439e-01,4.682862758636474609e-01,2.380132973194122314e-01,7.619412541389465332e-01
2.000000000000000000e+01,7.974699735641479492e-01,2.220375090837478638e-01,5.347944498062133789e-01,2.028960734605789185e-01,3.632566332817077637e-01,2.562178671360015869e-01,2.544713020324707031e-01,3.992506861686706543e-01,2.223390042781829834e-01,6.580382585525512695e-01
2.020000000000000284e+01,8.580009937286376953e-01,2.197293937206268311e-01,5.790063142776489258e-01,1.924157291650772095e-01,3.935947418212890625e-01,2.237567305564880371e-01,2.623440325260162354e-01,3.405470848083496094e-01,2.117376625537872314e-01,5.636739134788513184e-01
2.040000000000000213e+01,9.238050580024719238e-01,2.182573974132537842e-01,6.269930601119995117e-01,1.852508634328842163e-01,4.299855828285217285e-01,1.987565755844116211e-01,2.805854976177215576e-01,2.904402017593383789e-01,2.064141184091567993e-01,4.785814881324768066e-01
2.060000000000000142e+01,9.954018592834472656e-01,2.177699506282806396e-01,6.797673106193542480e-01,1.800965815782546997e-01,4.708232283592224121e-01,1.803233474493026733e-01,3.050570189952850342e-01,2.474364638328552246e-01,2.073737531900405884e-01,4.030261635780334473e-01
2.080000000000000071e+01,1.073797821998596191e+00,2.186203300952911377e-01,7.377712726593017578e-01,1.755743026733398438e-01,5.149978399276733398e-01,1.664029657840728760e-01,3.344603776931762695e-01,2.105611413717269897e-01,2.156159728765487671e-01,3.386551737785339355e-01
2.100000000000000000e+01,1.162038922309875488e+00,2.216891497373580933e-01,8.014194965362548828e-01,1.717564761638641357e-01,5.620195865631103516e-01,1.570036113262176514e-01,3.696182370185852051e-01,1.801593005657196045e-01,2.336614280939102173e-01,2.843158245086669922e-01
2.120000000000000284e+01,1.259211778640747070e+00,2.273557335138320923e-01,8.709887862205505371e-01,1.687195599079132080e-01,6.138763427734375000e-01,1.501264423131942749e-01,4.098106920719146729e-01,1.572279185056686401e-01,2.583725452423095703e-01,2.378929257392883301e-01
2.140000000000000213e+01,1.364214777946472168e+00,2.361803054809570312e-01,9.477564692497253418e-01,1.667277812957763672e-01,6.709678173065185547e-01,1.444405615329742432e-01,4.540779292583465576e-01,1.400783509016036987e-01,2.875268161296844482e-01,1.979075223207473755e-01
2.160000000000000142e+01,1.476308822631835938e+00,2.486448436975479126e-01,1.033272266387939453e+00,1.658326089382171631e-01,7.337326407432556152e-01,1.394365578889846802e-01,5.014598965644836426e-01,1.277716755867004395e-01,3.224599361419677734e-01,1.643000543117523193e-01
2.180000000000000071e+01,1.594960331916809082e+00,2.653850615024566650e-01,1.128857254981994629e+00,1.671113520860671997e-01,8.025393486022949219e-01,1.351928263902664185e-01,5.529268980026245117e-01,1.190309002995491028e-01,3.625264465808868408e-01,1.378162503242492676e-01
2.200000000000000000e+01,1.718226075172424316e+00,2.884652614593505859e-01,1.234547495841979980e+00,1.711675971746444702e-01,8.784669041633605957e-01,1.319331675767898560e-01,6.096245646476745605e-01,1.122322380542755127e-01,4.070718884468078613e-01,1.183129549026489258e-01
2.220000000000000284e+01,1.835059046745300293e+00,3.250891864299774170e-01,1.350775122642517090e+00,1.783367693424224854e-01,9.629105329513549805e-01,1.297741234302520752e-01,6.720644831657409668e-01,1.060978621244430542e-01,4.548505842685699463e-01,1.038419306278228760e-01
2.240000000000000213e+01,1.931272268295288086e+00,3.813579678535461426e-01,1.477796554565429688e+00,1.889539957046508789e-01,1.058122634887695312e+00,1.292794793844223022e-01,7.407026290893554688e-01,1.007138863205909729e-01,5.062553286552429199e-01,9.376261383295059204e-02
2.260000000000000142e+01,1.997440934181213379e+00,4.588552415370941162e-01,1.615156888961791992e+00,2.036336064338684082e-01,1.164359569549560547e+00,1.309054940938949585e-01,8.165969848632812500e-01,9.628494083881378174e-02,5.629314780235290527e-01,8.604504168033599854e-02
2.280000000000000071e+01,2.015337467193603516e+00,5.607611536979675293e-01,1.760421037673950195e+00,2.244709879159927368e-01,1.282063245773315430e+00,1.355780363082885742e-01,9.012121558189392090e-01,9.304799884557723999e-02,6.254601478576660156e-01,7.903438061475753784e-02
2.300000000000000000e+01,1.922556757926940918e+00,7.036424875259399414e-01,1.911306381225585938e+00,2.537347972393035889e-01,1.411314368247985840e+00,1.437122672796249390e-01,9.968225359916687012e-01,9.148462861776351929e-02,6.942847967147827148e-01,7.276369631290435791e-02
2.320000000000000284e+01,1.729266405105590820e+00,8.782721161842346191e-01,2.051026344299316406e+00,3.020907044410705566e-01,1.552360296249389648e+00,1.552909314632415771e-01,1.103470921516418457e+00,9.172221273183822632e-02,7.705067396163940430e-01,6.744163483381271362e-02
2.340000000000000213e+01,1.502680778503417969e+00,1.024985790252685547e+00,2.162780046463012695e+00,3.750467300415039062e-01,1.705180048942565918e+00,1.706646531820297241e-01,1.221999406814575195e+00,9.438370168209075928e-02,8.555686473846435547e-01,6.340047717094421387e-02
2.360000000000000142e+01,1.271316289901733398e+00,1.118760704994201660e+00,2.233861684799194336e+00,4.748741686344146729e-01,1.866618394851684570e+00,1.934604048728942871e-01,1.353362441062927246e+00,1.001820117235183716e-01,9.518941640853881836e-01,6.104294955730438232e-02
2.380000000000000071e+01,1.055287003517150879e+00,1.148653984069824219e+00,2.238975286483764648e+00,6.057975292205810547e-01,2.034407615661621094e+00,2.259255647659301758e-01,1.496996164321899414e+00,1.092390567064285278e-01,1.059372663497924805e+00,6.049886718392372131e-02
2.400000000000000000e+01,8.729814291000366211e-01,1.129515409469604492e+00,2.100774288177490234e+00,7.880426049232482910e-01,2.191295385360717773e+00,2.808322906494140625e-01,1.653264045715332031e+00,1.220045462250709534e-01,1.179054141044616699e+00,6.198371201753616333e-02
2.420000000000000284e+01,7.315093874931335449e-01,1.074014067649841309e+00,1.858414411544799805e+00,9.979212284088134766e-01,2.317853450775146484e+00,3.630055189132690430e-01,1.821107149124145508e+00,1.402587890625000000e-01,1.311331987380981445e+00,6.622702628374099731e-02
2.440000000000000213e+01,6.303261518478393555e-01,9.992641806602478027e-01,1.580864071846008301e+00,1.167623996734619141e+00,2.397696018218994141e+00,4.757841825485229492e-01,1.999298334121704102e+00,1.661407500505447388e-01,1.456170082092285156e+00,7.394921779632568359e-02
2.460000000000000142e+01,5.630669593811035156e-01,9.128580093383789062e-01,1.302153587341308594e+00,1.268164277076721191e+00,2.401565790176391602e+00,6.243011355400085449e-01,2.182497978210449219e+00,2.047859281301498413e-01,1.612228870391845703e+00,8.656539767980575562e-02
2.480000000000000071e+01,5.192549824714660645e-01,8.224890828132629395e-01,1.051095724105834961e+00,1.294083595275878906e+00,2.246484994888305664e+00,8.287735581398010254e-01,2.352257251739501953e+00,2.685101330280303955e-01,1.779032945632934570e+00,1.043591052293777466e-01
2.500000000000000000e+01,4.850260615348815918e-01,7.361559867858886719e-01,8.473895788192749023e-01,1.264422178268432617e+00,1.975713729858398438e+00,1.064817667007446289e+00,2.487681388854980469e+00,3.640977740287780762e-01,1.957184672355651855e+00,1.285338252782821655e-01
2.520000000000000284e+01,4.588802456855773926e-01,6.555435061454772949e-01,6.913851499557495117e-01,1.197357416152954102e+00,1.663142681121826172e+00,1.256074428558349609e+00,2.568429708480834961e+00,4.942223429679870605e-01,2.147012948989868164e+00,1.597513258457183838e-01
2.540000000000000213e+01,4.388846457004547119e-01,5.815150141716003418e-01,5.807073712348937988e-01,1.109375715255737305e+00,1.350316882133483887e+00,1.366474509239196777e+00,2.556670427322387695e+00,6.660954356193542480e-01,2.337125778198242188e+00,2.092033177614212036e-01
2.560000000000000142e+01,4.261109530925750732e-01,5.158920884132385254e-01,5.082211494445800781e-01,1.008815646171569824e+00,1.074291944503784180e+00,1.396351575851440430e+00,2.364628314971923828e+00,8.994408845901489258e-01,2.508414745330810547e+00,2.874949872493743896e-01
2.580000000000000071e+01,4.198655486106872559e-01,4.584767222404479980e-01,4.619705975055694580e-01,9.044698476791381836e-01,8.500508069992065430e-01,1.365108132362365723e+00,2.055534839630126953e+00,1.160179734230041504e+00,2.634819984436035156e+00,4.020924270153045654e-01
2.600000000000000000e+01,4.192340672016143799e-01,4.082291722297668457e-01,4.264183342456817627e-01,8.050872683525085449e-01,6.780865788459777832e-01,1.293031334877014160e+00,1.706102132797241211e+00,1.365064382553100586e+00,2.691365242004394531e+00,5.563941597938537598e-01
2.620000000000000284e+01,4.255775511264801025e-01,3.639988005161285400e-01,3.989410102367401123e-01,7.120407223701477051e-01,5.560117959976196289e-01,1.197620391845703125e+00,1.361578941345214844e+00,1.472447395324707031e+00,2.613193273544311523e+00,7.643100619316101074e-01
2.640000000000000213e+01,4.396851658821105957e-01,3.255681991577148438e-01,3.773964345455169678e-01,6.267214417457580566e-01,4.756808578968048096e-01,1.088360786437988281e+00,1.066939592361450195e+00,1.497883081436157227e+00,2.354825735092163086e+00,1.031469106674194336e+00
2.660000000000000142e+01,4.618021547794342041e-01,2.933136522769927979e-01,3.621765077114105225e-01,5.489287376403808594e-01,4.256857633590698242e-01,9.742040634155273438e-01,8.288192749023437500e-01,1.458253502845764160e+00,1.999704718589782715e+00,1.295221209526062012e+00
2.680000000000000071e+01,4.914203584194183350e-01,2.677063643932342529e-01,3.537907302379608154e-01,4.798110127449035645e-01,3.882497847080230713e-01,8.649365901947021484e-01,6.478736400604248047e-01,1.377441644668579102e+00,1.624111771583557129e+00,1.480367183685302734e+00
2.700000000000000000e+01,5.265941619873046875e-01,2.487683445215225220e-01,3.522231876850128174e-01,4.199305474758148193e-01,3.604015409946441650e-01,7.623227834701538086e-01,5.192263126373291016e-01,1.273238182067871094e+00,1.274634599685668945e+00,1.561589717864990234e+00
2.720000000000000284e+01,5.658972859382629395e-01,2.344497293233871460e-01,3.564721941947937012e-01,3.683562874794006348e-01,3.381812274456024170e-01,6.683232784271240234e-01,4.347972869873046875e-01,1.155149698257446289e+00,9.840395450592041016e-01,1.562610268592834473e+00
2.740000000000000213e+01,6.080002784729003906e-01,2.241132259368896484e-01,3.697630763053894043e-01,3.232026696205139160e-01,3.216164708137512207e-01,5.826349258422851562e-01,3.824700713157653809e-01,1.031984329223632812e+00,7.526243925094604492e-01,1.501143217086791992e+00
2.760000000000000142e+01,6.534214019775390625e-01,2.174850702285766602e-01,3.908144831657409668e-01,2.845089733600616455e-01,3.111802637577056885e-01,5.048514604568481445e-01,3.443545103073120117e-01,9.136284589767456055e-01,5.816069841384887695e-01,1.406774640083312988e+00
2.780000000000000071e+01,7.036135196685791016e-01,2.127565592527389526e-01,4.185759425163269043e-01,2.517582774162292480e-01,3.078805208206176758e-01,4.366948008537292480e-01,3.168062567710876465e-01,8.021963238716125488e-01,4.620882272720336914e-01,1.292141675949096680e+00
2.800000000000000000e+01,7.586233615875244141e-01,2.089137285947799683e-01,4.523570239543914795e-01,2.262701690196990967e-01,3.112308979034423828e-01,3.781940937042236328e-01,2.953245341777801514e-01,7.003097534179687500e-01,3.865002393722534180e-01,1.165308833122253418e+00
2.820000000000000284e+01,8.183811902999877930e-01,2.058000862598419189e-01,4.911927580833435059e-01,2.075602710247039795e-01,3.227695226669311523e-01,3.278706669807434082e-01,2.790974974632263184e-01,6.074886322021484375e-01,3.375009596347808838e-01,1.037142157554626465e+00
2.840000000000000213e+01,8.834316134452819824e-01,2.034951448440551758e-01,5.333461761474609375e-01,1.933057755231857300e-01,3.431882858276367188e-01,2.845918536186218262e-01,2.685665190219879150e-01,5.233756899833679199e-01,3.022124469280242920e-01,9.147387742996215820e-01
2.860000000000000142e+01,9.541395306587219238e-01,2.021140456199645996e-01,5.784657001495361328e-01,1.833758056163787842e-01,3.692097365856170654e-01,2.474260628223419189e-01,2.641919553279876709e-01,4.479473829269409180e-01,2.768390476703643799e-01,8.001668453216552734e-01
2.880000000000000071e+01,1.032106399536132812e+00,2.018101364374160767e-01,6.277459263801574707e-01,1.764776110649108887e-01,4.009719789028167725e-01,2.165451645851135254e-01,2.671302556991577148e-01,3.830452263355255127e-01,2.575824856758117676e-01,6.951736211776733398e-01
2.900000000000000000e+01,1.119312286376953125e+00,2.034435719251632690e-01,6.819946169853210449e-01,1.712420880794525146e-01,4.387021660804748535e-01,1.932944655418395996e-01,2.775476276874542236e-01,3.279220759868621826e-01,2.435771822929382324e-01,5.997927188873291016e-01
2.920000000000000284e+01,1.215625762939453125e+00,2.076487243175506592e-01,7.415171265602111816e-01,1.666567474603652954e-01,4.804253578186035156e-01,1.759432554244995117e-01,2.980281114578247070e-01,2.806904017925262451e-01,2.347853779792785645e-01,5.134736299514770508e-01
2.940000000000000213e+01,1.321439623832702637e+00,2.146845310926437378e-01,8.067729473114013672e-01,1.627966761589050293e-01,5.253910422325134277e-01,1.630874723196029663e-01,3.233092725276947021e-01,2.400454878807067871e-01,2.319355010986328125e-01,4.358922839164733887e-01
2.960000000000000142e+01,1.436114072799682617e+00,2.251350730657577515e-01,8.782792091369628906e-01,1.597650498151779175e-01,5.735504627227783203e-01,1.543526351451873779e-01,3.541468083858489990e-01,2.054429948329925537e-01,2.365760505199432373e-01,3.693046271800994873e-01
2.980000000000000071e+01,1.558125376701354980e+00,2.395686358213424683e-01,9.573137164115905762e-01,1.578364521265029907e-01,6.266844272613525391e-01,1.479997485876083374e-01,3.910273313522338867e-01,1.780339330434799194e-01,2.494627535343170166e-01,3.130467236042022705e-01
3.000000000000000000e+01,1.686606049537658691e+00,2.594980001449584961e-01,1.046423673629760742e+00,1.571717858314514160e-01,6.851713061332702637e-01,1.424568295478820801e-01,4.324180781841278076e-01,1.576315611600875854e-01,2.713205218315124512e-01,2.649155557155609131e-01
3.020000000000000284e+01,1.817208886146545410e+00,2.882582247257232666e-01,1.145395636558532715e+00,1.587300300598144531e-01,7.493932843208312988e-01,1.376142501831054688e-01,4.774852097034454346e-01,1.422531306743621826e-01,2.977710366249084473e-01,2.235244512557983398e-01
3.040000000000000213e+01,1.935411691665649414e+00,3.344970345497131348e-01,1.254853963851928711e+00,1.631792336702346802e-01,8.197722434997558594e-01,1.335540413856506348e-01,5.254433155059814453e-01,1.316786706447601318e-01,3.297450840473175049e-01,1.882106065750122070e-01
3.060000000000000142e+01,2.026960611343383789e+00,4.030063450336456299e-01,1.374751329421997070e+00,1.708347201347351074e-01,8.975326418876647949e-01,1.305500268936157227e-01,5.780719518661499023e-01,1.238523796200752258e-01,3.676415681838989258e-01,1.599935889244079590e-01
3.080000000000000071e+01,2.081142902374267578e+00,4.949074685573577881e-01,1.506271123886108398e+00,1.820628196001052856e-01,9.850010871887207031e-01,1.288000941276550293e-01,6.361109614372253418e-01,1.174309477210044861e-01,4.099498689174652100e-01,1.388841271400451660e-01
3.100000000000000000e+01,2.063167572021484375e+00,6.178835034370422363e-01,1.648213148117065430e+00,1.972413957118988037e-01,1.082901000976562500e+00,1.287399232387542725e-01,6.999977827072143555e-01,1.117040514945983887e-01,4.560838341712951660e-01,1.231575459241867065e-01
3.120000000000000284e+01,1.909412503242492676e+00,7.915754318237304688e-01,1.797698020935058594e+00,2.192325890064239502e-01,1.192020535469055176e+00,1.310418993234634399e-01,7.701160907745361328e-01,1.067351326346397400e-01,5.050316452980041504e-01,1.123217940330505371e-01
3.140000000000000213e+01,1.683320522308349609e+00,9.708291292190551758e-01,1.952203273773193359e+00,2.507582604885101318e-01,1.312635660171508789e+00,1.365347802639007568e-01,8.478634357452392578e-01,1.028081625699996948e-01,5.589437484741210938e-01,1.041922941803932190e-01
3.160000000000000142e+01,1.438230514526367188e+00,1.106946468353271484e+00,2.093512296676635742e+00,3.026693463325500488e-01,1.445067882537841797e+00,1.455549597740173340e-01,9.351614117622375488e-01,1.001810878515243530e-01,6.183518767356872559e-01,9.731821715831756592e-02
3.180000000000000071e+01,1.196777701377868652e+00,1.179778695106506348e+00,2.205320119857788086e+00,3.800528049468994141e-01,1.588939070701599121e+00,1.580162197351455688e-01,1.033039212226867676e+00,9.922587871551513672e-02,6.837699413299560547e-01,9.114331007003784180e-02
3.200000000000000000e+01,9.816598296165466309e-01,1.188863158226013184e+00,2.273984909057617188e+00,4.851881265640258789e-01,1.744615077972412109e+00,1.747951507568359375e-01,1.142278432846069336e+00,1.001310721039772034e-01,7.557644248008728027e-01,8.576487004756927490e-02
3.220000000000000284e+01,8.082392215728759766e-01,1.151358962059020996e+00,2.270742416381835938e+00,6.233180761337280273e-01,1.908107519149780273e+00,1.998149603605270386e-01,1.263719201087951660e+00,1.039235219359397888e-01,8.357107043266296387e-01,8.148479461669921875e-02
3.239999999999999858e+01,6.780964136123657227e-01,1.084432482719421387e+00,2.113518238067626953e+00,8.167108297348022461e-01,2.074253082275390625e+00,2.373114675283432007e-01,1.397579193115234375e+00,1.109135299921035767e-01,9.262881875038146973e-01,7.871405780315399170e-02
3.260000000000000142e+01,5.873696208000183105e-01,1.000629901885986328e+00,1.859051227569580078e+00,1.030770659446716309e+00,2.225754976272583008e+00,2.979901731014251709e-01,1.543798804283142090e+00,1.213062703609466553e-01,1.027643918991088867e+00,7.766052335500717163e-02
3.280000000000000426e+01,5.297813415527343750e-01,9.071847796440124512e-01,1.572511196136474609e+00,1.199898481369018555e+00,2.341974973678588867e+00,3.875571489334106445e-01,1.702502608299255371e+00,1.355028748512268066e-01,1.140321254730224609e+00,7.850092649459838867e-02
3.300000000000000000e+01,4.888556301593780518e-01,8.141411542892456055e-01,1.287496447563171387e+00,1.294704198837280273e+00,2.406946420669555664e+00,5.083308219909667969e-01,1.873121261596679688e+00,1.555643826723098755e-01,1.265744209289550781e+00,8.211705088615417480e-02
3.320000000000000284e+01,4.572438895702362061e-01,7.256689071655273438e-01,1.035319924354553223e+00,1.315841674804687500e+00,2.377894401550292969e+00,6.692683696746826172e-01,2.051842927932739258e+00,1.851875036954879761e-01,1.403774857521057129e+00,8.868495374917984009e-02
3.339999999999999858e+01,4.327641129493713379e-01,6.438319683074951172e-01,8.314722180366516113e-01,1.281442284584045410e+00,2.184940814971923828e+00,8.872087597846984863e-01,2.227778673171997070e+00,2.328853309154510498e-01,1.554380416870117188e+00,9.885458648204803467e-02
3.360000000000000142e+01,4.144288897514343262e-01,5.688266754150390625e-01,6.765241026878356934e-01,1.210878729820251465e+00,1.896533846855163574e+00,1.117960214614868164e+00,2.383260488510131836e+00,3.079442381858825684e-01,1.716347098350524902e+00,1.140725761651992798e-01
3.380000000000000426e+01,4.032856822013854980e-01,5.024332404136657715e-01,5.670684576034545898e-01,1.119896292686462402e+00,1.581434249877929688e+00,1.292775869369506836e+00,2.495541572570800781e+00,4.154677689075469971e-01,1.889228343963623047e+00,1.351732760667800903e-01
3.400000000000000000e+01,3.987134695053100586e-01,4.445345103740692139e-01,4.961815774440765381e-01,1.016501307487487793e+00,1.273972034454345703e+00,1.377954602241516113e+00,2.542490243911743164e+00,5.586895942687988281e-01,2.073584556579589844e+00,1.636864244937896729e-01
3.420000000000000284e+01,3.997909128665924072e-01,3.941285014152526855e-01,4.503775238990783691e-01,9.102836251258850098e-01,1.011789202690124512e+00,1.390722274780273438e+00,2.460281372070312500e+00,7.523856759071350098e-01,2.259806632995605469e+00,2.080749571323394775e-01
3.439999999999999858e+01,4.085977673530578613e-01,3.498343229293823242e-01,4.153219163417816162e-01,8.092402815818786621e-01,8.012138009071350098e-01,1.346459746360778809e+00,2.214630365371704102e+00,1.000959157943725586e+00,2.429570436477661133e+00,2.793689668178558350e-01
3.460000000000000142e+01,4.252296686172485352e-01,3.116324841976165771e-01,3.883206844329833984e-01,7.148150801658630371e-01,6.432991623878479004e-01,1.267552375793457031e+00,1.886215686798095703e+00,1.237718939781188965e+00,2.559461593627929688e+00,3.847538828849792480e-01
3.480000000000000426e+01,4.496963322162628174e-01,2.793655395507812500e-01,3.669655025005340576e-01,6.282765865325927734e-01,5.328940749168395996e-01,1.168059587478637695e+00,1.542433619499206543e+00,1.401659131050109863e+00,2.627845525741577148e+00,5.269076824188232422e-01
3.500000000000000000e+01,4.810601472854614258e-01,2.540624737739562988e-01,3.519714772701263428e-01,5.493954420089721680e-01,4.622498154640197754e-01,1.056708812713623047e+00,1.221642255783081055e+00,1.470628738403320312e+00,2.579231023788452148e+00,7.177641987800598145e-01
3.520000000000000284e+01,5.179112553596496582e-01,2.355938106775283813e-01,3.437039256095886230e-01,4.791056513786315918e-01,4.161461889743804932e-01,9.436533451080322266e-01,9.558627009391784668e-01,1.466188549995422363e+00,2.347996473312377930e+00,9.695843458175659180e-01
3.539999999999999858e+01,5.582340359687805176e-01,2.215267121791839600e-01,3.423750996589660645e-01,4.182443022727966309e-01,3.814613819122314453e-01,8.362535834312438965e-01,7.451756000518798828e-01,1.405267477035522461e+00,2.013200759887695312e+00,1.232281684875488281e+00
3.560000000000000142e+01,6.014218330383300781e-01,2.115965038537979126e-01,3.469488024711608887e-01,3.660240471363067627e-01,3.551523089408874512e-01,7.361426353454589844e-01,5.910527110099792480e-01,1.314227938652038574e+00,1.651287794113159180e+00,1.425147414207458496e+00
3.580000000000000426e+01,6.482072472572326660e-01,2.049179971218109131e-01,3.606342375278472900e-01,3.203260302543640137e-01,3.342561125755310059e-01,6.445167064666748047e-01,4.847349524497985840e-01,1.204572677612304688e+00,1.304565429687500000e+00,1.515833973884582520e+00
3.600000000000000000e+01,6.998270153999328613e-01,2.001776248216629028e-01,3.821611404418945312e-01,2.811607718467712402e-01,3.193558454513549805e-01,5.610287189483642578e-01,4.188705086708068848e-01,1.084380030632019043e+00,1.014900088310241699e+00,1.526232004165649414e+00
3.620000000000000284e+01,7.565000057220458984e-01,1.961218118667602539e-01,4.100132584571838379e-01,2.479318082332611084e-01,3.104811310768127441e-01,4.854967594146728516e-01,3.742942512035369873e-01,9.648112058639526367e-01,7.828472852706909180e-01,1.473841428756713867e+00
3.639999999999999858e+01,8.184235095977783203e-01,1.927546262741088867e-01,4.438565075397491455e-01,2.218561470508575439e-01,3.090649247169494629e-01,4.201083779335021973e-01,3.414090871810913086e-01,8.514307141304016113e-01,6.098390817642211914e-01,1.384981036186218262e+00
3.660000000000000142e+01,8.860587477684020996e-01,1.902091503143310547e-01,4.828078150749206543e-01,2.027224898338317871e-01,3.139992952346801758e-01,3.641673922538757324e-01,3.166285753250122070e-01,7.463515400886535645e-01,4.879645407199859619e-01,1.275167107582092285e+00
3.680000000000000426e+01,9.600756168365478516e-01,1.887043863534927368e-01,5.251507163047790527e-01,1.881635338068008423e-01,3.279917538166046143e-01,3.157967925071716309e-01,2.974021434783935547e-01,6.504461169242858887e-01,4.097654521465301514e-01,1.152606844902038574e+00
3.700000000000000000e+01,1.041236758232116699e+00,1.881781220436096191e-01,5.704949498176574707e-01,1.779583245515823364e-01,3.503362834453582764e-01,2.742915153503417969e-01,2.834265530109405518e-01,5.631854534149169922e-01,3.598747849464416504e-01,1.027363896369934082e+00
3.720000000000000284e+01,1.132853269577026367e+00,1.899597495794296265e-01,6.199439167976379395e-01,1.708483099937438965e-01,3.778117001056671143e-01,2.387076020240783691e-01,2.755634188652038574e-01,4.842128753662109375e-01,3.236562013626098633e-01,9.076069593429565430e-01
3.739999999999999858e+01,1.233913421630859375e+00,1.944019943475723267e-01,6.743981242179870605e-01,1.654544770717620850e-01,4.112513661384582520e-01,2.099476903676986694e-01,2.748489081859588623e-01,4.152632951736450195e-01,2.975254356861114502e-01,7.951287627220153809e-01
3.760000000000000142e+01,1.344960331916809082e+00,2.018221020698547363e-01,7.342489957809448242e-01,1.607101261615753174e-01,4.500647187232971191e-01,1.885880380868911743e-01,2.807565629482269287e-01,3.562741577625274658e-01,2.773610055446624756e-01,6.924217939376831055e-01
3.780000000000000426e+01,1.465816497802734375e+00,2.126626223325729370e-01,7.998558878898620605e-01,1.566925346851348877e-01,4.926331043243408203e-01,1.724206209182739258e-01,2.960811853408813477e-01,3.058721125125885010e-01,2.624053955078125000e-01,5.989830493927001953e-01
3.800000000000000000e+01,1.594753623008728027e+00,2.276938408613204956e-01,8.717297911643981934e-01,1.535150110721588135e-01,5.383695960044860840e-01,1.607306748628616333e-01,3.191774189472198486e-01,2.625854313373565674e-01,2.529959976673126221e-01,5.143406391143798828e-01
3.820000000000000284e+01,1.730378746986389160e+00,2.488754987716674805e-01,9.512343406677246094e-01,1.514453887939453125e-01,5.878123641014099121e-01,1.526246219873428345e-01,3.471279442310333252e-01,2.254331856966018677e-01,2.496944665908813477e-01,4.384877979755401611e-01
3.840000000000000568e+01,1.868302464485168457e+00,2.796553671360015869e-01,1.041175246238708496e+00,1.507007032632827759e-01,6.423404812812805176e-01,1.466260850429534912e-01,3.808482289314270020e-01,1.946779191493988037e-01,2.537420690059661865e-01,3.733513951301574707e-01
3.860000000000000142e+01,1.991994857788085938e+00,3.291811645030975342e-01,1.141146659851074219e+00,1.520381569862365723e-01,7.023712396621704102e-01,1.412717849016189575e-01,4.200266301631927490e-01,1.714908033609390259e-01,2.657844722270965576e-01,3.181480169296264648e-01
3.880000000000000426e+01,2.087762355804443359e+00,4.019951820373535156e-01,1.251572132110595703e+00,1.562806516885757446e-01,7.682369947433471680e-01,1.366398930549621582e-01,4.632108211517333984e-01,1.541347205638885498e-01,2.872154712677001953e-01,2.708460688591003418e-01
3.900000000000000000e+01,2.142538547515869141e+00,5.000287294387817383e-01,1.372993588447570801e+00,1.637731045484542847e-01,8.405173420906066895e-01,1.328507810831069946e-01,5.096353888511657715e-01,1.414551585912704468e-01,3.132188022136688232e-01,2.301741093397140503e-01
3.920000000000000284e+01,2.121203422546386719e+00,6.306205987930297852e-01,1.506044864654541016e+00,1.748752146959304810e-01,9.206221103668212891e-01,1.301755905151367188e-01,5.597099065780639648e-01,1.326589435338973999e-01,3.449524641036987305e-01,1.956371665000915527e-01
3.940000000000000568e+01,1.957511305809020996e+00,8.136238455772399902e-01,1.649983048439025879e+00,1.897165030241012573e-01,1.011166214942932129e+00,1.288931816816329956e-01,6.148800849914550781e-01,1.260693073272705078e-01,3.826846182346343994e-01,1.683258414268493652e-01
3.960000000000000142e+01,1.717946290969848633e+00,1.002219676971435547e+00,1.801766276359558105e+00,2.112374454736709595e-01,1.112113118171691895e+00,1.293165087699890137e-01,6.756777167320251465e-01,1.201456040143966675e-01,4.247384667396545410e-01,1.479660123586654663e-01
3.980000000000000426e+01,1.459480762481689453e+00,1.144396185874938965e+00,1.959623813629150391e+00,2.415531128644943237e-01,1.224411487579345703e+00,1.324525624513626099e-01,7.424873709678649902e-01,1.149495616555213928e-01,4.704598784446716309e-01,1.326310634613037109e-01
4.000000000000000000e+01,1.205975174903869629e+00,1.217933654785156250e+00,2.105972290039062500e+00,2.925185263156890869e-01,1.348230600357055664e+00,1.388721317052841187e-01,8.160472512245178223e-01,1.106280460953712463e-01,5.190179944038391113e-01,1.222073659300804138e-01
4.020000000000000284e+01,9.822682738304138184e-01,1.226500272750854492e+00,2.224071502685546875e+00,3.688283562660217285e-01,1.483827710151672363e+00,1.488165259361267090e-01,8.976241946220397949e-01,1.074380129575729370e-01,5.725722312927246094e-01,1.144030243158340454e-01
4.040000000000000568e+01,8.029693961143493652e-01,1.186429500579833984e+00,2.299322605133056641e+00,4.734916687011718750e-01,1.631269931793212891e+00,1.622665822505950928e-01,9.901803731918334961e-01,1.057814210653305054e-01,6.316137909889221191e-01,1.078098416328430176e-01
4.060000000000000142e+01,6.685923337936401367e-01,1.116835236549377441e+00,2.305241346359252930e+00,6.111076474189758301e-01,1.789174199104309082e+00,1.810321658849716187e-01,1.093286037445068359e+00,1.058655083179473877e-01,6.965794563293457031e-01,1.019155904650688171e-01
4.080000000000000426e+01,5.752539634704589844e-01,1.029731392860412598e+00,2.162562131881713867e+00,8.011383414268493652e-01,1.954573035240173340e+00,2.085887938737869263e-01,1.207998037338256836e+00,1.083324551582336426e-01,7.678803205490112305e-01,9.680208563804626465e-02
4.100000000000000000e+01,5.159933567047119141e-01,9.327351450920104980e-01,1.909765481948852539e+00,1.021815180778503418e+00,2.117661952972412109e+00,2.523018717765808105e-01,1.335400342941284180e+00,1.139980256557464600e-01,8.471516966819763184e-01,9.277526289224624634e-02
4.120000000000000284e+01,4.744199216365814209e-01,8.360161185264587402e-01,1.618263721466064453e+00,1.201065659523010254e+00,2.259593725204467773e+00,3.210370242595672607e-01,1.474579930305480957e+00,1.229773908853530884e-01,9.367669224739074707e-01,9.019123762845993042e-02
4.140000000000000568e+01,4.424519538879394531e-01,7.440856099128723145e-01,1.325297832489013672e+00,1.307242631912231445e+00,2.362892150878906250e+00,4.189642965793609619e-01,1.626034855842590332e+00,1.355446577072143555e-01,1.036929607391357422e+00,8.929954469203948975e-02
4.160000000000000142e+01,4.173059463500976562e-01,6.589960455894470215e-01,1.063395500183105469e+00,1.335761547088623047e+00,2.406683206558227539e+00,5.496137738227844238e-01,1.789930343627929688e+00,1.528700292110443115e-01,1.148527026176452637e+00,9.030149132013320923e-02
4.180000000000000426e+01,3.985537886619567871e-01,5.810348987579345703e-01,8.507004380226135254e-01,1.306167721748352051e+00,2.333683490753173828e+00,7.258757948875427246e-01,1.963358759880065918e+00,1.784179061651229858e-01,1.272692918777465820e+00,9.422066807746887207e-02
4.200000000000000000e+01,3.864678144454956055e-01,5.111029148101806641e-01,6.876845955848693848e-01,1.237298130989074707e+00,2.106782674789428711e+00,9.552936553955078125e-01,2.140290260314941406e+00,2.166028469800949097e-01,1.409285545349121094e+00,1.011767387390136719e-01
4.220000000000000284e+01,3.813521862030029297e-01,4.501474201679229736e-01,5.718253850936889648e-01,1.146540045738220215e+00,1.805954456329345703e+00,1.172303080558776855e+00,2.302721738815307617e+00,2.797894775867462158e-01,1.558554291725158691e+00,1.116188317537307739e-01
4.240000000000000568e+01,3.821883201599121094e-01,3.974463641643524170e-01,4.957158863544464111e-01,1.042547702789306641e+00,1.490917801856994629e+00,1.323150634765625000e+00,2.430145978927612305e+00,3.731886446475982666e-01,1.719807147979736328e+00,1.265208870172500610e-01
4.260000000000000142e+01,3.904114067554473877e-01,3.512063920497894287e-01,4.477210342884063721e-01,9.341710805892944336e-01,1.193483471870422363e+00,1.386141538619995117e+00,2.504543542861938477e+00,4.996551275253295898e-01,1.892373561859130859e+00,1.474898159503936768e-01
4.280000000000000426e+01,4.067337810993194580e-01,3.111606240272521973e-01,4.112578034400939941e-01,8.306859135627746582e-01,9.464654922485351562e-01,1.381132602691650391e+00,2.486255168914794922e+00,6.671197414398193359e-01,2.074159145355224609e+00,1.772589534521102905e-01
4.300000000000000000e+01,4.307154715061187744e-01,2.770915627479553223e-01,3.835715651512145996e-01,7.336419224739074707e-01,7.508438825607299805e-01,1.323644995689392090e+00,2.295255661010742188e+00,8.937126398086547852e-01,2.253574848175048828e+00,2.252901643514633179e-01
4.320000000000000284e+01,4.615499973297119141e-01,2.498735338449478149e-01,3.612553477287292480e-01,6.446444392204284668e-01,6.077741980552673340e-01,1.237978577613830566e+00,1.994683384895324707e+00,1.142623424530029297e+00,2.414671421051025391e+00,3.005781173706054688e-01
4.340000000000000568e+01,4.978761374950408936e-01,2.297504991292953491e-01,3.454141616821289062e-01,5.634806156158447266e-01,5.097579956054687500e-01,1.134626507759094238e+00,1.658879160881042480e+00,1.336117148399353027e+00,2.531585454940795898e+00,4.096669852733612061e-01
4.360000000000000142e+01,5.380375981330871582e-01,2.144723981618881226e-01,3.359059393405914307e-01,4.904389083385467529e-01,4.492222070693969727e-01,1.021658420562744141e+00,1.328725337982177734e+00,1.435205459594726562e+00,2.582187891006469727e+00,5.553385019302368164e-01
4.380000000000000426e+01,5.812080502510070801e-01,2.034535557031631470e-01,3.335930705070495605e-01,4.270527958869934082e-01,4.068473875522613525e-01,9.103264212608337402e-01,1.046557664871215820e+00,1.456034421920776367e+00,2.503909111022949219e+00,7.518375515937805176e-01
4.400000000000000000e+01,6.278030872344970703e-01,1.961233317852020264e-01,3.374661803245544434e-01,3.727447092533111572e-01,3.751579821109771729e-01,8.050938248634338379e-01,8.189666271209716797e-01,1.414894104003906250e+00,2.256995916366577148e+00,1.004579067230224609e+00
4.420000000000000284e+01,6.791290044784545898e-01,1.909204721450805664e-01,3.499911427497863770e-01,3.254640698432922363e-01,3.504302799701690674e-01,7.077645063400268555e-01,6.467678546905517578e-01,1.334924340248107910e+00,1.921447753906250000e+00,1.249573230743408203e+00
4.440000000000000568e+01,7.353584170341491699e-01,1.864960789680480957e-01,3.707426488399505615e-01,2.848221063613891602e-01,3.309374451637268066e-01,6.187741160392761230e-01,5.253361463546752930e-01,1.232316493988037109e+00,1.569361329078674316e+00,1.420576930046081543e+00
4.460000000000000142e+01,7.968455553054809570e-01,1.827483624219894409e-01,3.976354300975799561e-01,2.500584423542022705e-01,3.178273439407348633e-01,5.378436446189880371e-01,4.463343024253845215e-01,1.116679906845092773e+00,1.240195274353027344e+00,1.493980169296264648e+00
4.480000000000000426e+01,8.643058538436889648e-01,1.797696352005004883e-01,4.305322170257568359e-01,2.222620099782943726e-01,3.112190961837768555e-01,4.655503630638122559e-01,3.965119719505310059e-01,9.972729682922363281e-01,9.670649766921997070e-01,1.491978287696838379e+00
4.500000000000000000e+01,9.383890032768249512e-01,1.777542233467102051e-01,4.688613414764404297e-01,2.017290294170379639e-01,3.117145001888275146e-01,4.031597673892974854e-01,3.597432374954223633e-01,8.830624818801879883e-01,7.500807642936706543e-01,1.431620001792907715e+00
4.520000000000000284e+01,1.019737720489501953e+00,1.767608374357223511e-01,5.108093619346618652e-01,1.861543953418731689e-01,3.188422620296478271e-01,3.499340116977691650e-01,3.327190279960632324e-01,7.760980725288391113e-01,5.909045338630676270e-01,1.339890360832214355e+00
4.540000000000000568e+01,1.111669898033142090e+00,1.777883321046829224e-01,5.558266639709472656e-01,1.749470978975296021e-01,3.353571891784667969e-01,3.036759495735168457e-01,3.114234805107116699e-01,6.783835887908935547e-01,4.804613292217254639e-01,1.229137778282165527e+00
4.560000000000000142e+01,1.213208317756652832e+00,1.814811080694198608e-01,6.045940518379211426e-01,1.672407239675521851e-01,3.590025305747985840e-01,2.640280425548553467e-01,2.952163219451904297e-01,5.893422365188598633e-01,4.112775623798370361e-01,1.107446908950805664e+00
4.580000000000000426e+01,1.324770331382751465e+00,1.881462186574935913e-01,6.582899689674377441e-01,1.616107970476150513e-01,3.881556987762451172e-01,2.303580045700073242e-01,2.852780818939208984e-01,5.085726976394653320e-01,3.652983903884887695e-01,9.855408668518066406e-01
4.600000000000000000e+01,1.447014570236206055e+00,1.981195062398910522e-01,7.173548936843872070e-01,1.566174179315567017e-01,4.233544170856475830e-01,2.039012610912322998e-01,2.820356190204620361e-01,4.370773732662200928e-01,3.316228687763214111e-01,8.695883154869079590e-01
4.620000000000000284e+01,1.578480720520019531e+00,2.121102660894393921e-01,7.821593284606933594e-01,1.523397564888000488e-01,4.633592665195465088e-01,1.843707412481307983e-01,2.857345640659332275e-01,3.756875991821289062e-01,3.066549003124237061e-01,7.617350220680236816e-01
4.640000000000000568e+01,1.717787504196166992e+00,2.317463755607604980e-01,8.530688881874084473e-01,1.488592922687530518e-01,5.068248510360717773e-01,1.695352047681808472e-01,2.976373732089996338e-01,3.234019279479980469e-01,2.873376607894897461e-01,6.633041501045227051e-01
4.660000000000000142e+01,1.862926244735717773e+00,2.593443989753723145e-01,9.315435886383056641e-01,1.464692205190658569e-01,5.532984733581542969e-01,1.592195481061935425e-01,3.187847733497619629e-01,2.784022986888885498e-01,2.730090618133544922e-01,5.737671852111816406e-01
4.680000000000000426e+01,1.998033285140991211e+00,3.043266534805297852e-01,1.019888997077941895e+00,1.453347355127334595e-01,6.041033864021301270e-01,1.518621444702148438e-01,3.448168337345123291e-01,2.397143691778182983e-01,2.648555338382720947e-01,4.928063154220581055e-01
4.700000000000000000e+01,2.108053207397460938e+00,3.723903596401214600e-01,1.118582367897033691e+00,1.459925472736358643e-01,6.601017117500305176e-01,1.460670977830886841e-01,3.765481412410736084e-01,2.072092592716217041e-01,2.634469866752624512e-01,4.213874340057373047e-01
4.720000000000000284e+01,2.179927110671997070e+00,4.662115573883056641e-01,1.227902054786682129e+00,1.495168209075927734e-01,7.216894626617431641e-01,1.409367173910140991e-01,4.143041372299194336e-01,1.822150498628616333e-01,2.689387202262878418e-01,3.602597117424011230e-01
4.740000000000000568e+01,2.191115617752075195e+00,5.893965363502502441e-01,1.348184704780578613e+00,1.562415212392807007e-01,7.891743779182434082e-01,1.365518122911453247e-01,4.562138020992279053e-01,1.636644005775451660e-01,2.837416529655456543e-01,3.083865940570831299e-01
4.760000000000000142e+01,2.070272207260131836e+00,7.598589062690734863e-01,1.480048298835754395e+00,1.665234118700027466e-01,8.635227084159851074e-01,1.330893039703369141e-01,5.015125274658203125e-01,1.497213840484619141e-01,3.065125942230224609e-01,2.638126015663146973e-01
4.780000000000000426e+01,1.841807484626770020e+00,9.625253081321716309e-01,1.623554706573486328e+00,1.803573966026306152e-01,9.459353685379028320e-01,1.306629478931427002e-01,5.497516393661499023e-01,1.403093636035919189e-01,3.339278697967529297e-01,2.254415005445480347e-01
4.800000000000000000e+01,1.576150655746459961e+00,1.129693269729614258e+00,1.775504708290100098e+00,1.999859064817428589e-01,1.039097547531127930e+00,1.298431009054183960e-01,6.030142307281494141e-01,1.333506256341934204e-01,3.670641183853149414e-01,1.933625936508178711e-01
4.820000000000000284e+01,1.307299017906188965e+00,1.232118129730224609e+00,1.934481143951416016e+00,2.282212674617767334e-01,1.143045067787170410e+00,1.309441626071929932e-01,6.617281436920166016e-01,1.273495852947235107e-01,4.058666825294494629e-01,1.687841117382049561e-01
4.840000000000000568e+01,1.061483263969421387e+00,1.261609554290771484e+00,2.087319612503051758e+00,2.744366526603698730e-01,1.258380532264709473e+00,1.349940896034240723e-01,7.262818813323974609e-01,1.220461353659629822e-01,4.488106071949005127e-01,1.504958271980285645e-01
4.860000000000000142e+01,8.605408072471618652e-01,1.236436843872070312e+00,2.216129779815673828e+00,3.449042439460754395e-01,1.385296106338500977e+00,1.424305289983749390e-01,7.970668673515319824e-01,1.175251007080078125e-01,4.950879812240600586e-01,1.369257569313049316e-01
4.880000000000000426e+01,7.059791088104248047e-01,1.172856807708740234e+00,2.305386543273925781e+00,4.434757530689239502e-01,1.523976445198059082e+00,1.533486694097518921e-01,8.755707144737243652e-01,1.140753105282783508e-01,5.447182655334472656e-01,1.276226043701171875e-01
4.900000000000000000e+01,5.959092378616333008e-01,1.088391423225402832e+00,2.331448554992675781e+00,5.742985606193542480e-01,1.674531579017639160e+00,1.679066717624664307e-01,9.640328884124755859e-01,1.119676083326339722e-01,5.994204878807067871e-01,1.207211017608642578e-01
4.920000000000000284e+01,5.231993794441223145e-01,9.914169907569885254e-01,2.229291677474975586e+00,7.530200481414794922e-01,1.834282279014587402e+00,1.890056729316711426e-01,1.062918186187744141e+00,1.115431413054466248e-01,6.597166061401367188e-01,1.145433038473129272e-01
4.940000000000000568e+01,4.770556390285491943e-01,8.900913000106811523e-01,1.993459582328796387e+00,9.762942790985107422e-01,2.001072168350219727e+00,2.192509919404983521e-01,1.173080444335937500e+00,1.131999641656875610e-01,7.260237932205200195e-01,1.090817898511886597e-01
4.960000000000000142e+01,4.412940442562103271e-01,7.934792637825012207e-01,1.702509999275207520e+00,1.172008037567138672e+00,2.159160614013671875e+00,2.700491547584533691e-01,1.295543670654296875e+00,1.179093644022941589e-01,7.989791035652160645e-01,1.044690012931823730e-01
4.980000000000000426e+01,4.134774804115295410e-01,7.029185891151428223e-01,1.403617858886718750e+00,1.299616575241088867e+00,2.291445016860961914e+00,3.466990888118743896e-01,1.429943323135375977e+00,1.260304003953933716e-01,8.799368739128112793e-01,1.009730622172355652e-01
5.000000000000000000e+01,3.920208513736724854e-01,6.198232769966125488e-01,1.126931071281433105e+00,1.345457911491394043e+00,2.380543231964111328e+00,4.533034563064575195e-01,1.576144337654113770e+00,1.376200169324874878e-01,9.715186953544616699e-01,9.897838532924652100e-02
5.020000000000000284e+01,3.767343759536743164e-01,5.440227985382080078e-01,8.998063802719116211e-01,1.328882575035095215e+00,2.399914264678955078e+00,5.943905115127563477e-01,1.734763741493225098e+00,1.533483713865280151e-01,1.073837995529174805e+00,9.872932732105255127e-02
5.040000000000000568e+01,3.685573339462280273e-01,4.771440029144287109e-01,7.222962975502014160e-01,1.266490936279296875e+00,2.277395725250244141e+00,7.873203158378601074e-01,1.903599143028259277e+00,1.763101220130920410e-01,1.187755703926086426e+00,1.006251201033592224e-01
5.060000000000000142e+01,3.671050369739532471e-01,4.193836450576782227e-01,5.941412448883056641e-01,1.179587721824645996e+00,2.023150920867919922e+00,1.022042155265808105e+00,2.079512596130371094e+00,2.089389711618423462e-01,1.314370989799499512e+00,1.056672781705856323e-01
5.080000000000000426e+01,3.714642524719238281e-01,3.692032098770141602e-01,5.080766677856445312e-01,1.077254772186279297e+00,1.715473771095275879e+00,1.223025083541870117e+00,2.243864059448242188e+00,2.649405002593994141e-01,1.452983140945434570e+00,1.139258518815040588e-01
5.100000000000000000e+01,3.846279382705688477e-01,3.253438770771026611e-01,4.559778869152069092e-01,9.673295021057128906e-01,1.401827573776245117e+00,1.349736571311950684e+00,2.379963636398315430e+00,3.490207195281982422e-01,1.604071855545043945e+00,1.257373839616775513e-01
5.120000000000000284e+01,4.052944183349609375e-01,2.877134978771209717e-01,4.166673719882965088e-01,8.616229295730590820e-01,1.117842912673950195e+00,1.391782999038696289e+00,2.468204975128173828e+00,4.650968313217163086e-01,1.767755389213562012e+00,1.420380920171737671e-01
5.140000000000000568e+01,4.334043860435485840e-01,2.562066614627838135e-01,3.874463140964508057e-01,7.618294358253479004e-01,8.854475021362304688e-01,1.370226502418518066e+00,2.479434490203857422e+00,6.181750297546386719e-01,1.941576242446899414e+00,1.657140851020812988e-01
5.160000000000000142e+01,4.673246741294860840e-01,2.318985462188720703e-01,3.638059794902801514e-01,6.701560616493225098e-01,7.049852609634399414e-01,1.303243756294250488e+00,2.331905126571655273e+00,8.281680345535278320e-01,2.123080968856811523e+00,1.993304044008255005e-01
5.180000000000000426e+01,5.061721801757812500e-01,2.140802294015884399e-01,3.462164700031280518e-01,5.864172577857971191e-01,5.752772688865661621e-01,1.211533188819885254e+00,2.055436134338378906e+00,1.076232075691223145e+00,2.294003486633300781e+00,2.565945684909820557e-01
5.200000000000000000e+01,5.482255220413208008e-01,2.005764245986938477e-01,3.346693813800811768e-01,5.103186964988708496e-01,4.886582493782043457e-01,1.104444265365600586e+00,1.728356122970581055e+00,1.282800197601318359e+00,2.434679031372070312e+00,3.441567122936248779e-01
5.220000000000000284e+01,5.931665301322937012e-01,1.913372278213500977e-01,3.304678797721862793e-01,4.438983798027038574e-01,4.360533058643341064e-01,9.902952313423156738e-01,1.398560881614685059e+00,1.406152963638305664e+00,2.526314735412597656e+00,4.647056758403778076e-01
5.240000000000000568e+01,6.423680782318115234e-01,1.848587989807128906e-01,3.327501416206359863e-01,3.867715895175933838e-01,3.966446220874786377e-01,8.805587887763977051e-01,1.106610894203186035e+00,1.443984627723693848e+00,2.538073778152465820e+00,6.237694025039672852e-01
5.260000000000000142e+01,6.965624094009399414e-01,1.799009740352630615e-01,3.428558707237243652e-01,3.374150991439819336e-01,3.676829934120178223e-01,7.770584225654602051e-01,8.685592412948608398e-01,1.416481971740722656e+00,2.384710311889648438e+00,8.419288396835327148e-01
5.280000000000000426e+01,7.561956048011779785e-01,1.755955070257186890e-01,3.615252673625946045e-01,2.947532832622528076e-01,3.444530367851257324e-01,6.820573210716247559e-01,6.847850084304809570e-01,1.344319343566894531e+00,2.098767042160034180e+00,1.099126100540161133e+00
5.300000000000000000e+01,8.213633894920349121e-01,1.720162928104400635e-01,3.868524134159088135e-01,2.581825852394104004e-01,3.267687857151031494e-01,5.953534245491027832e-01,5.535148978233337402e-01,1.247082710266113281e+00,1.759272575378417969e+00,1.313746213912963867e+00
5.320000000000000284e+01,8.923941254615783691e-01,1.692493408918380737e-01,4.179994165897369385e-01,2.280206382274627686e-01,3.153235614299774170e-01,5.166175961494445801e-01,4.661548137664794922e-01,1.134858369827270508e+00,1.417369484901428223e+00,1.441052913665771484e+00
5.340000000000000568e+01,9.711368083953857422e-01,1.675934493541717529e-01,4.551005363464355469e-01,2.054301053285598755e-01,3.108137547969818115e-01,4.471771419048309326e-01,4.129831790924072266e-01,1.015926957130432129e+00,1.116153001785278320e+00,1.480524063110351562e+00
5.360000000000000142e+01,1.059490680694580078e+00,1.672371774911880493e-01,4.961729943752288818e-01,1.885118633508682251e-01,3.130863606929779053e-01,3.874294459819793701e-01,3.736978471279144287e-01,9.016144871711730957e-01,8.704440593719482422e-01,1.452749133110046387e+00
5.380000000000000426e+01,1.157681941986083984e+00,1.692929863929748535e-01,5.404347181320190430e-01,1.760080456733703613e-01,3.230016231536865234e-01,3.362251818180084229e-01,3.450067937374114990e-01,7.939050793647766113e-01,6.809859871864318848e-01,1.378756523132324219e+00
5.400000000000000000e+01,1.266087651252746582e+00,1.742102950811386108e-01,5.878787040710449219e-01,1.675535738468170166e-01,3.419355154037475586e-01,2.919709384441375732e-01,3.223324418067932129e-01,6.952834725379943848e-01,5.452285408973693848e-01,1.279128074645996094e+00
5.420000000000000284e+01,1.385117173194885254e+00,1.823242902755737305e-01,6.401952505111694336e-01,1.614502966403961182e-01,3.670118749141693115e-01,2.539786100387573242e-01,3.048543930053710938e-01,6.053549647331237793e-01,4.543019533157348633e-01,1.164454817771911621e+00
5.440000000000000568e+01,1.515225172042846680e+00,1.939748078584671021e-01,6.977880001068115234e-01,1.562217622995376587e-01,3.977908790111541748e-01,2.221269607543945312e-01,2.935445904731750488e-01,5.236759185791015625e-01,3.995096087455749512e-01,1.042351961135864258e+00
5.460000000000000142e+01,1.654739022254943848e+00,2.100979238748550415e-01,7.610138058662414551e-01,1.516859233379364014e-01,4.346468448638916016e-01,1.978506594896316528e-01,2.886863052845001221e-01,4.508341550827026367e-01,3.594497442245483398e-01,9.245190024375915527e-01
5.480000000000000426e+01,1.801327228546142578e+00,2.333122044801712036e-01,8.302480578422546387e-01,1.479220390319824219e-01,4.757307171821594238e-01,1.798238158226013184e-01,2.909002304077148438e-01,3.880735635757446289e-01,3.303483128547668457e-01,8.134478926658630371e-01
5.500000000000000000e+01,1.948645472526550293e+00,2.679939568042755127e-01,9.067620635032653809e-01,1.451740264892578125e-01,5.201178789138793945e-01,1.663021445274353027e-01,3.006374537944793701e-01,3.347858488559722900e-01,3.076717257499694824e-01,7.114807963371276855e-01
5.520000000000000284e+01,2.080170392990112305e+00,3.230380713939666748e-01,9.920813441276550293e-01,1.435396075248718262e-01,5.674036741256713867e-01,1.572246551513671875e-01,3.196305036544799805e-01,2.886099815368652344e-01,2.903197109699249268e-01,6.185240745544433594e-01
5.540000000000000568e+01,2.180493831634521484e+00,4.033324122428894043e-01,1.088043808937072754e+00,1.435742378234863281e-01,6.195828914642333984e-01,1.505729109048843384e-01,3.444889485836029053e-01,2.490529865026473999e-01,2.786603569984436035e-01,5.341448783874511719e-01
5.560000000000000142e+01,2.234381914138793945e+00,5.113404989242553711e-01,1.194671034812927246e+00,1.461933702230453491e-01,6.770930886268615723e-01,1.449648737907409668e-01,3.749912977218627930e-01,2.155262231826782227e-01,2.730500102043151855e-01,4.581909477710723877e-01
5.580000000000000426e+01,2.200358867645263672e+00,6.560245752334594727e-01,1.312152743339538574e+00,1.519169062376022339e-01,7.402462959289550781e-01,1.400437504053115845e-01,4.115469753742218018e-01,1.893182247877120972e-01,2.748677730560302734e-01,3.927589058876037598e-01
5.600000000000000000e+01,2.016797542572021484e+00,8.544422388076782227e-01,1.441008090972900391e+00,1.611005216836929321e-01,8.094586133956909180e-01,1.358900964260101318e-01,4.526249468326568604e-01,1.699738204479217529e-01,2.835603952407836914e-01,3.371141552925109863e-01
5.620000000000000284e+01,1.756535768508911133e+00,1.054932832717895508e+00,1.581603646278381348e+00,1.738581508398056030e-01,8.859297633171081543e-01,1.327414959669113159e-01,4.971572160720825195e-01,1.553048044443130493e-01,3.022683858871459961e-01,2.892319262027740479e-01
5.640000000000000568e+01,1.478489756584167480e+00,1.203505516052246094e+00,1.731681108474731445e+00,1.914123743772506714e-01,9.710340499877929688e-01,1.307170093059539795e-01,5.445824861526489258e-01,1.453140676021575928e-01,3.269052803516387939e-01,2.481401562690734863e-01
5.660000000000000142e+01,1.208233833312988281e+00,1.273985385894775391e+00,1.889599204063415527e+00,2.169232517480850220e-01,1.067190051078796387e+00,1.303865015506744385e-01,5.967282652854919434e-01,1.379772871732711792e-01,3.567958176136016846e-01,2.130026221275329590e-01
5.680000000000000426e+01,9.754327535629272461e-01,1.279446244239807129e+00,2.046862125396728516e+00,2.565466761589050293e-01,1.174269914627075195e+00,1.322659403085708618e-01,6.542086005210876465e-01,1.319422274827957153e-01,3.927586078643798828e-01,1.849426925182342529e-01
5.700000000000000000e+01,7.892367839813232422e-01,1.234688282012939453e+00,2.185386657714843750e+00,3.191714286804199219e-01,1.292800188064575195e+00,1.372367292642593384e-01,7.174847126007080078e-01,1.265888363122940063e-01,4.334796071052551270e-01,1.640635728836059570e-01
5.720000000000000284e+01,6.508942842483520508e-01,1.160048007965087891e+00,2.289098739624023438e+00,4.091510772705078125e-01,1.422842502593994141e+00,1.456914693117141724e-01,7.868527173995971680e-01,1.220026835799217224e-01,4.779226183891296387e-01,1.483158916234970093e-01
5.740000000000000568e+01,5.550590157508850098e-01,1.067652821540832520e+00,2.339190006256103516e+00,5.297208428382873535e-01,1.564746975898742676e+00,1.576054990291595459e-01,8.635729551315307617e-01,1.184205114841461182e-01,5.253360867500305176e-01,1.372872292995452881e-01
5.760000000000000142e+01,4.944111406803131104e-01,9.655259847640991211e-01,2.285945415496826172e+00,6.921375393867492676e-01,1.718312740325927734e+00,1.734698712825775146e-01,9.492014646530151367e-01,1.160222738981246948e-01,5.773210525512695312e-01,1.293328255414962769e-01
5.780000000000000426e+01,4.523557424545288086e-01,8.637966513633728027e-01,2.078620195388793945e+00,9.084167480468750000e-01,1.880079030990600586e+00,1.970613896846771240e-01,1.045729756355285645e+00,1.153100579977035522e-01,6.344710588455200195e-01,1.229569613933563232e-01
5.800000000000000000e+01,4.202325940132141113e-01,7.671997547149658203e-01,1.794816255569458008e+00,1.120331525802612305e+00,2.046566963195800781e+00,2.314418405294418335e-01,1.153314828872680664e+00,1.165282726287841797e-01,6.974424719810485840e-01,1.172578483819961548e-01
5.820000000000000284e+01,3.946052491664886475e-01,6.777204275131225586e-01,1.494405508041381836e+00,1.272686004638671875e+00,2.199723005294799805e+00,2.887753844261169434e-01,1.273002743721008301e+00,1.207145527005195618e-01,7.665609717369079590e-01,1.123142987489700317e-01
5.840000000000000568e+01,3.754246234893798828e-01,5.957640409469604492e-01,1.206527590751647949e+00,1.339794993400573730e+00,2.321028709411621094e+00,3.737211227416992188e-01,1.404543519020080566e+00,1.283682882785797119e-01,8.429605960845947266e-01,1.083560883998870850e-01
5.860000000000000142e+01,3.623065054416656494e-01,5.212200880050659180e-01,9.639238119125366211e-01,1.340642213821411133e+00,2.394198179244995117e+00,4.892724156379699707e-01,1.547920346260070801e+00,1.393887996673583984e-01,9.282504916191101074e-01,1.055950522422790527e-01
5.880000000000000426e+01,3.565906882286071777e-01,4.561657309532165527e-01,7.708005905151367188e-01,1.289389729499816895e+00,2.386916637420654297e+00,6.413385868072509766e-01,1.703621625900268555e+00,1.541784703731536865e-01,1.024519562721252441e+00,1.045162752270698547e-01
5.900000000000000000e+01,3.572602570056915283e-01,4.000434875488281250e-01,6.283771395683288574e-01,1.208788752555847168e+00,2.215659141540527344e+00,8.508590459823608398e-01,1.869648933410644531e+00,1.757179796695709229e-01,1.131679415702819824e+00,1.052428111433982849e-01
5.920000000000000284e+01,3.649755120277404785e-01,3.512727916240692139e-01,5.301426053047180176e-01,1.110199809074401855e+00,1.938821554183959961e+00,1.083872914314270020e+00,2.043250083923339844e+00,2.066396325826644897e-01,1.251105308532714844e+00,1.087746545672416687e-01
5.940000000000000568e+01,3.812767267227172852e-01,3.089663684368133545e-01,4.689652919769287109e-01,1.001627683639526367e+00,1.626391530036926270e+00,1.267498493194580078e+00,2.207785367965698242e+00,2.588016092777252197e-01,1.382734537124633789e+00,1.155892014503479004e-01
5.960000000000000142e+01,4.050038158893585205e-01,2.727222740650177002e-01,4.263776838779449463e-01,8.940681219100952148e-01,1.317126750946044922e+00,1.367279171943664551e+00,2.347088813781738281e+00,3.379684090614318848e-01,1.526431798934936523e+00,1.257482022047042847e-01
5.980000000000000426e+01,4.350721538066864014e-01,2.429572641849517822e-01,3.942392468452453613e-01,7.921843528747558594e-01,1.047631025314331055e+00,1.390176057815551758e+00,2.441917181015014648e+00,4.482430517673492432e-01,1.682321786880493164e+00,1.396531611680984497e-01
6.000000000000000000e+01,4.709718227386474609e-01,2.205339968204498291e-01,3.690223991870880127e-01,6.977779865264892578e-01,8.298693299293518066e-01,1.353632450103759766e+00,2.464976072311401367e+00,5.943856835365295410e-01,1.850335478782653809e+00,1.592467427253723145e-01
6.020000000000000284e+01,5.110949873924255371e-01,2.037938982248306274e-01,3.494670689105987549e-01,6.114741563796997070e-01,6.643828153610229492e-01,1.278852462768554688e+00,2.343293428421020508e+00,7.937975525856018066e-01,2.026710271835327148e+00,1.881298571825027466e-01
6.040000000000000568e+01,5.543591380119323730e-01,1.913913041353225708e-01,3.362157344818115234e-01,5.329803824424743652e-01,5.475127696990966797e-01,1.182091832160949707e+00,2.081673383712768555e+00,1.038328766822814941e+00,2.200323343276977539e+00,2.344077527523040771e-01
6.060000000000000142e+01,6.006427407264709473e-01,1.831263899803161621e-01,3.297988772392272949e-01,4.634078741073608398e-01,4.716461896896362305e-01,1.072225689888000488e+00,1.761359930038452148e+00,1.250191092491149902e+00,2.353794336318969727e+00,3.075071573257446289e-01
6.080000000000000426e+01,6.515098810195922852e-01,1.771202236413955688e-01,3.302066624164581299e-01,4.033458530902862549e-01,4.233391284942626953e-01,9.588429331779479980e-01,1.433786153793334961e+00,1.385293364524841309e+00,2.466161251068115234e+00,4.118861258029937744e-01
6.100000000000000000e+01,7.076604366302490234e-01,1.721958816051483154e-01,3.373311161994934082e-01,3.517536520957946777e-01,3.870052099227905273e-01,8.507422804832458496e-01,1.137819051742553711e+00,1.431948184967041016e+00,2.515210866928100586e+00,5.512110590934753418e-01
6.120000000000000284e+01,7.692078351974487305e-01,1.679474413394927979e-01,3.535231649875640869e-01,3.068986535072326660e-01,3.597903847694396973e-01,7.495495676994323730e-01,8.950994610786437988e-01,1.412005305290222168e+00,2.440681934356689453e+00,7.394505739212036133e-01
6.140000000000000568e+01,8.365695476531982422e-01,1.644583493471145630e-01,3.771424889564514160e-01,2.685120999813079834e-01,3.381452858448028564e-01,6.569028496742248535e-01,7.062017321586608887e-01,1.344210982322692871e+00,2.202694416046142578e+00,9.828425645828247070e-01
6.160000000000000142e+01,9.107344150543212891e-01,1.619041264057159424e-01,4.064357280731201172e-01,2.361166030168533325e-01,3.223122656345367432e-01,5.724093914031982422e-01,5.700550675392150879e-01,1.250406503677368164e+00,1.880672931671142578e+00,1.217677354812622070e+00
6.180000000000000426e+01,9.924030303955078125e-01,1.603152155876159668e-01,4.417576491832733154e-01,2.110923528671264648e-01,3.125076889991760254e-01,4.957913160324096680e-01,4.787192642688751221e-01,1.140343546867370605e+00,1.542799353599548340e+00,1.381964683532714844e+00
6.200000000000000000e+01,1.084882020950317383e+00,1.603799760341644287e-01,4.817642271518707275e-01,1.927006989717483521e-01,3.100768327713012695e-01,4.291389584541320801e-01,4.239167273044586182e-01,1.022181510925292969e+00,1.225010633468627930e+00,1.452157974243164062e+00
6.220000000000000284e+01,1.187397241592407227e+00,1.630905270576477051e-01,5.250770449638366699e-01,1.787626147270202637e-01,3.141041696071624756e-01,3.719563484191894531e-01,3.833708465099334717e-01,9.083308577537536621e-01,9.614400863647460938e-01,1.449533820152282715e+00
6.240000000000000568e+01,1.300401568412780762e+00,1.687992960214614868e-01,5.713275671005249023e-01,1.692297458648681641e-01,3.266913592815399170e-01,3.226537406444549561e-01,3.534954488277435303e-01,8.009625673294067383e-01,7.521652579307556152e-01,1.390647768974304199e+00
6.260000000000000142e+01,1.424298524856567383e+00,1.778421849012374878e-01,6.221321225166320801e-01,1.624375283718109131e-01,3.479280471801757812e-01,2.803008854389190674e-01,3.300824165344238281e-01,7.022267580032348633e-01,5.987229347229003906e-01,1.301445722579956055e+00
6.280000000000000426e+01,1.559854984283447266e+00,1.905541121959686279e-01,6.780660748481750488e-01,1.569845378398895264e-01,3.746379613876342773e-01,2.439623773097991943e-01,3.119069337844848633e-01,6.122047901153564453e-01,4.929032921791076660e-01,1.193392872810363770e+00
6.300000000000000000e+01,1.704136013984680176e+00,2.082407474517822266e-01,7.395348548889160156e-01,1.522016227245330811e-01,4.071946144104003906e-01,2.141902744770050049e-01,2.999100983142852783e-01,5.303869247436523438e-01,4.269673228263854980e-01,1.074909687042236328e+00
6.320000000000000284e+01,1.854991436004638672e+00,2.336913794279098511e-01,8.068598508834838867e-01,1.481647640466690063e-01,4.454248547554016113e-01,1.919291317462921143e-01,2.943320572376251221e-01,4.572946429252624512e-01,3.825551867485046387e-01,9.567028284072875977e-01
6.340000000000000568e+01,2.003603219985961914e+00,2.733875513076782227e-01,8.809194564819335938e-01,1.450451165437698364e-01,4.874727427959442139e-01,1.751434653997421265e-01,2.959520518779754639e-01,3.943790793418884277e-01,3.495251536369323730e-01,8.448535203933715820e-01
6.360000000000000142e+01,2.132323980331420898e+00,3.351207971572875977e-01,9.629648923873901367e-01,1.429477781057357788e-01,5.327541232109069824e-01,1.628705561161041260e-01,3.045052587985992432e-01,3.406924903392791748e-01,3.245742619037628174e-01,7.411923408508300781e-01
6.380000000000000426e+01,2.226103544235229492e+00,4.233222305774688721e-01,1.055851340293884277e+00,1.424432098865509033e-01,5.814932584762573242e-01,1.544586271047592163e-01,3.225323855876922607e-01,2.942030131816864014e-01,3.051202893257141113e-01,6.464757323265075684e-01
6.400000000000000000e+01,2.265883922576904297e+00,5.411776900291442871e-01,1.159412026405334473e+00,1.441101431846618652e-01,6.352282762527465820e-01,1.483737081289291382e-01,3.468129634857177734e-01,2.542958855628967285e-01,2.910932600498199463e-01,5.602393746376037598e-01
6.420000000000000284e+01,2.199511528015136719e+00,7.004929780960083008e-01,1.273489952087402344e+00,1.487840265035629272e-01,6.943454742431640625e-01,1.429452300071716309e-01,3.767398297786712646e-01,2.204674184322357178e-01,2.831522524356842041e-01,4.822338521480560303e-01
6.440000000000000568e+01,1.991261243820190430e+00,9.100267887115478516e-01,1.398800849914550781e+00,1.568090319633483887e-01,7.592265009880065918e-01,1.382250934839248657e-01,4.127488732337951660e-01,1.938939094543457031e-01,2.823559045791625977e-01,4.141127765178680420e-01
6.460000000000000853e+01,1.719525814056396484e+00,1.105472207069396973e+00,1.536046862602233887e+00,1.684556752443313599e-01,8.304568529129028320e-01,1.343121528625488281e-01,4.533925950527191162e-01,1.742585897445678711e-01,2.882711291313171387e-01,3.561279177665710449e-01
6.479999999999999716e+01,1.434608101844787598e+00,1.241945266723632812e+00,1.684198975563049316e+00,1.838509887456893921e-01,9.092274308204650879e-01,1.314811408519744873e-01,4.975248575210571289e-01,1.593550890684127808e-01,3.036854565143585205e-01,3.064381778240203857e-01
6.500000000000000000e+01,1.163782477378845215e+00,1.298209905624389648e+00,1.840368390083312988e+00,2.065755873918533325e-01,9.980819821357727051e-01,1.299660056829452515e-01,5.446001887321472168e-01,1.490781009197235107e-01,3.268091380596160889e-01,2.637636959552764893e-01
6.520000000000000284e+01,9.363266229629516602e-01,1.292613267898559570e+00,2.001267671585083008e+00,2.394106686115264893e-01,1.097404360771179199e+00,1.301466822624206543e-01,5.962211489677429199e-01,1.416299492120742798e-01,3.548492491245269775e-01,2.271642088890075684e-01
6.540000000000000568e+01,7.561796307563781738e-01,1.238818645477294922e+00,2.149496078491210938e+00,2.938752472400665283e-01,1.208210706710815430e+00,1.328693926334381104e-01,6.531778573989868164e-01,1.356263607740402222e-01,3.886981010437011719e-01,1.970964819192886353e-01
6.560000000000000853e+01,6.247110366821289062e-01,1.158669114112854004e+00,2.267388582229614258e+00,3.748170435428619385e-01,1.330172181129455566e+00,1.388244032859802246e-01,7.157849073410034180e-01,1.302988082170486450e-01,4.279424548149108887e-01,1.745601743459701538e-01
6.579999999999999716e+01,5.345951914787292480e-01,1.062532186508178711e+00,2.339341640472412109e+00,4.853055179119110107e-01,1.464060306549072266e+00,1.483332812786102295e-01,7.844817042350769043e-01,1.257282197475433350e-01,4.711165726184844971e-01,1.576259881258010864e-01
6.600000000000000000e+01,4.796235561370849609e-01,9.572815895080566406e-01,2.335926055908203125e+00,6.302814483642578125e-01,1.609539866447448730e+00,1.613123863935470581e-01,8.602815866470336914e-01,1.221290305256843567e-01,5.174838304519653320e-01,1.453133523464202881e-01
6.620000000000000284e+01,4.391991794109344482e-01,8.547654747962951660e-01,2.172733545303344727e+00,8.318316340446472168e-01,1.765858173370361328e+00,1.791484951972961426e-01,9.445989727973937988e-01,1.196473315358161926e-01,5.675562620162963867e-01,1.367377638816833496e-01
6.640000000000000568e+01,4.085709452629089355e-01,7.575724124908447266e-01,1.907387375831604004e+00,1.056367158889770508e+00,1.930156707763671875e+00,2.053570300340652466e-01,1.039966106414794922e+00,1.188420653343200684e-01,6.227877736091613770e-01,1.303099989891052246e-01
6.660000000000000853e+01,3.839448094367980957e-01,6.680821776390075684e-01,1.606976985931396484e+00,1.234608173370361328e+00,2.093333005905151367e+00,2.464083433151245117e-01,1.145793795585632324e+00,1.198711693286895752e-01,6.835111379623413086e-01,1.245292350649833679e-01
6.679999999999999716e+01,3.657718896865844727e-01,5.862909555435180664e-01,1.308338165283203125e+00,1.333703041076660156e+00,2.238983154296875000e+00,3.112836182117462158e-01,1.263905525207519531e+00,1.238664835691452026e-01,7.503119111061096191e-01,1.194781810045242310e-01
6.700000000000000000e+01,3.537165522575378418e-01,5.120670795440673828e-01,1.045806765556335449e+00,1.356849908828735352e+00,2.347658395767211914e+00,4.050623774528503418e-01,1.393618226051330566e+00,1.313236206769943237e-01,8.237848281860351562e-01,1.153070405125617981e-01
6.720000000000000284e+01,3.490069806575775146e-01,4.474030733108520508e-01,8.333421349525451660e-01,1.322286605834960938e+00,2.400723457336425781e+00,5.308308601379394531e-01,1.535372018814086914e+00,1.421627551317214966e-01,9.053106904029846191e-01,1.122661009430885315e-01
6.740000000000000568e+01,3.505611717700958252e-01,3.916184306144714355e-01,6.716850399971008301e-01,1.249839425086975098e+00,2.347816705703735352e+00,6.994825601577758789e-01,1.689293861389160156e+00,1.567052453756332397e-01,9.977483749389648438e-01,1.107419803738594055e-01
6.760000000000000853e+01,3.597968220710754395e-01,3.432775735855102539e-01,5.575615763664245605e-01,1.155847311019897461e+00,2.134510040283203125e+00,9.237285256385803223e-01,1.853261828422546387e+00,1.777556538581848145e-01,1.100657939910888672e+00,1.109498590230941772e-01
6.779999999999999716e+01,3.775228857994079590e-01,3.014668822288513184e-01,4.832329154014587402e-01,1.049060702323913574e+00,1.838729143142700195e+00,1.146303057670593262e+00,2.024794101715087891e+00,2.080700993537902832e-01,1.215394258499145508e+00,1.136572957038879395e-01
6.800000000000000000e+01,4.024720489978790283e-01,2.656595408916473389e-01,4.358306825160980225e-01,9.388362765312194824e-01,1.525162339210510254e+00,1.306491971015930176e+00,2.189032554626464844e+00,2.585358619689941406e-01,1.342358231544494629e+00,1.195952296257019043e-01
6.820000000000000284e+01,4.334076642990112305e-01,2.364679723978042603e-01,3.999592065811157227e-01,8.337786793708801270e-01,1.224880576133728027e+00,1.377966165542602539e+00,2.328306674957275391e+00,3.357003033161163330e-01,1.481170415878295898e+00,1.288885027170181274e-01
6.840000000000000568e+01,4.701432585716247559e-01,2.146821320056915283e-01,3.727634847164154053e-01,7.354490756988525391e-01,9.727568626403808594e-01,1.380332112312316895e+00,2.424229383468627930e+00,4.435892999172210693e-01,1.631874084472656250e+00,1.417825222015380859e-01
6.860000000000000853e+01,5.108207464218139648e-01,1.982795000076293945e-01,3.509699404239654541e-01,6.453623771667480469e-01,7.717232108116149902e-01,1.328435897827148438e+00,2.450450181961059570e+00,5.867630243301391602e-01,1.794889926910400391e+00,1.595244258642196655e-01
6.879999999999999716e+01,5.546241402626037598e-01,1.862315982580184937e-01,3.354347646236419678e-01,5.632259845733642578e-01,6.231808066368103027e-01,1.245853185653686523e+00,2.336693286895751953e+00,7.819055318832397461e-01,1.966634392738342285e+00,1.858038157224655151e-01
6.900000000000000000e+01,6.016684174537658691e-01,1.781240999698638916e-01,3.261280953884124756e-01,4.891702830791473389e-01,5.204905867576599121e-01,1.144469022750854492e+00,2.081220626831054688e+00,1.023674130439758301e+00,2.140457153320312500e+00,2.257802486419677734e-01
6.920000000000000284e+01,6.535323858261108398e-01,1.723166108131408691e-01,3.241056203842163086e-01,4.249313473701477051e-01,4.563422203063964844e-01,1.032464742660522461e+00,1.765011668205261230e+00,1.235537290573120117e+00,2.298239946365356445e+00,2.910122573375701904e-01
6.940000000000000568e+01,7.104780673980712891e-01,1.673696637153625488e-01,3.283178508281707764e-01,3.698844909667968750e-01,4.126951098442077637e-01,9.208295345306396484e-01,1.440608382225036621e+00,1.372444152832031250e+00,2.419034004211425781e+00,3.864113092422485352e-01
6.960000000000000853e+01,7.730869650840759277e-01,1.631113886833190918e-01,3.412937521934509277e-01,3.220799863338470459e-01,3.797481656074523926e-01,8.151659369468688965e-01,1.145232558250427246e+00,1.421379566192626953e+00,2.485263347625732422e+00,5.146906375885009766e-01
6.979999999999999716e+01,8.415678143501281738e-01,1.596218794584274292e-01,3.626022338867187500e-01,2.810474336147308350e-01,3.543717563152313232e-01,7.171387076377868652e-01,9.026378989219665527e-01,1.403772473335266113e+00,2.450309991836547852e+00,6.859356760978698730e-01
7.000000000000000000e+01,9.169144034385681152e-01,1.571105718612670898e-01,3.896887302398681641e-01,2.459361255168914795e-01,3.343068659305572510e-01,6.274872422218322754e-01,7.133637666702270508e-01,1.337562084197998047e+00,2.244448184967041016e+00,9.157110452651977539e-01
7.020000000000000284e+01,1.000914692878723145e+00,1.556321680545806885e-01,4.227554202079772949e-01,2.177180051803588867e-01,3.205119371414184570e-01,5.458769202232360840e-01,5.765799283981323242e-01,1.245262026786804199e+00,1.939666628837585449e+00,1.158086299896240234e+00
7.040000000000000568e+01,1.095208406448364258e+00,1.558480262756347656e-01,4.612372517585754395e-01,1.968089193105697632e-01,3.130929470062255859e-01,4.727110564708709717e-01,4.846378266811370850e-01,1.136454105377197266e+00,1.607385873794555664e+00,1.339963912963867188e+00
7.060000000000000853e+01,1.199688792228698730e+00,1.587992906570434570e-01,5.034006834030151367e-01,1.809708178043365479e-01,3.128595352172851562e-01,4.094620943069458008e-01,4.296659529209136963e-01,1.019308567047119141e+00,1.285535216331481934e+00,1.426937580108642578e+00
7.079999999999999716e+01,1.314471483230590820e+00,1.647892892360687256e-01,5.486832261085510254e-01,1.695567071437835693e-01,3.188270926475524902e-01,3.554842174053192139e-01,3.889657258987426758e-01,9.063129425048828125e-01,1.013443470001220703e+00,1.439173579216003418e+00
7.100000000000000000e+01,1.440877318382263184e+00,1.741922348737716675e-01,5.976924300193786621e-01,1.616833060979843140e-01,3.343297839164733887e-01,3.085581064224243164e-01,3.587847650051116943e-01,7.996669411659240723e-01,7.950804233551025391e-01,1.391992211341857910e+00
7.120000000000000284e+01,1.578635215759277344e+00,1.873118728399276733e-01,6.516646146774291992e-01,1.559096127748489380e-01,3.575724065303802490e-01,2.683798968791961670e-01,3.351581692695617676e-01,7.015147209167480469e-01,6.316249370574951172e-01,1.309630513191223145e+00
7.140000000000000568e+01,1.725380301475524902e+00,2.055347412824630737e-01,7.110581994056701660e-01,1.507704108953475952e-01,3.860839307308197021e-01,2.340921163558959961e-01,3.167350888252258301e-01,6.120080947875976562e-01,5.174626708030700684e-01,1.205926179885864258e+00
7.160000000000000853e+01,1.878916978836059570e+00,2.317736446857452393e-01,7.762451171875000000e-01,1.463505327701568604e-01,4.206710457801818848e-01,2.069509029388427734e-01,3.045955002307891846e-01,5.306534767150878906e-01,4.442849159240722656e-01,1.090398073196411133e+00
7.179999999999999716e+01,2.028993368148803711e+00,2.733679115772247314e-01,8.475875258445739746e-01,1.427404135465621948e-01,4.602144062519073486e-01,1.868277043104171753e-01,2.988890111446380615e-01,4.579759240150451660e-01,3.969316184520721436e-01,9.727091193199157715e-01
7.200000000000000000e+01,2.157783031463623047e+00,3.377177417278289795e-01,9.267283678054809570e-01,1.402357071638107300e-01,5.033359527587890625e-01,1.715981513261795044e-01,3.002580702304840088e-01,3.952822983264923096e-01,3.617511093616485596e-01,8.607822060585021973e-01
7.220000000000000284e+01,2.250359058380126953e+00,4.290063083171844482e-01,1.015939950942993164e+00,1.390383988618850708e-01,5.495098829269409180e-01,1.608325839042663574e-01,3.087129890918731689e-01,3.419282734394073486e-01,3.355024755001068115e-01,7.564523816108703613e-01
7.240000000000000568e+01,2.286337852478027344e+00,5.507390499114990234e-01,1.115727663040161133e+00,1.395675987005233765e-01,5.998598337173461914e-01,1.532789468765258789e-01,3.264942765235900879e-01,2.956625819206237793e-01,3.148262202739715576e-01,6.609685420989990234e-01
7.260000000000000853e+01,2.209701061248779297e+00,7.157962918281555176e-01,1.226122856140136719e+00,1.429134011268615723e-01,6.552622914314270020e-01,1.474431306123733521e-01,3.507370948791503906e-01,2.560234367847442627e-01,2.995261847972869873e-01,5.739989280700683594e-01
7.279999999999999716e+01,1.992938756942749023e+00,9.301998615264892578e-01,1.347707986831665039e+00,1.494966745376586914e-01,7.161955237388610840e-01,1.422630548477172852e-01,3.806018829345703125e-01,2.223814427852630615e-01,2.904056012630462646e-01,4.952383041381835938e-01
7.300000000000000000e+01,1.715185880661010742e+00,1.125920176506042480e+00,1.481175303459167480e+00,1.596929877996444702e-01,7.831103801727294922e-01,1.378241628408432007e-01,4.165174961090087891e-01,1.960328817367553711e-01,2.883530557155609131e-01,4.262215793132781982e-01
7.320000000000000284e+01,1.425823688507080078e+00,1.259868502616882324e+00,1.626017570495605469e+00,1.733780801296234131e-01,8.566216826438903809e-01,1.342727988958358765e-01,4.570679962635040283e-01,1.765359491109848022e-01,2.930071949958801270e-01,3.671166300773620605e-01
7.340000000000000568e+01,1.153065085411071777e+00,1.313132405281066895e+00,1.779894828796386719e+00,1.926587671041488647e-01,9.379143118858337402e-01,1.318066865205764771e-01,5.011125206947326660e-01,1.617737263441085815e-01,3.065170049667358398e-01,3.165617585182189941e-01
7.360000000000000853e+01,9.255853295326232910e-01,1.304277420043945312e+00,1.941063046455383301e+00,2.206362038850784302e-01,1.030105352401733398e+00,1.308460831642150879e-01,5.481052398681640625e-01,1.516301631927490234e-01,3.286722004413604736e-01,2.731122076511383057e-01
7.379999999999999716e+01,7.460628151893615723e-01,1.247605085372924805e+00,2.096986293792724609e+00,2.661490738391876221e-01,1.132883071899414062e+00,1.317117214202880859e-01,5.996739864349365234e-01,1.442872285842895508e-01,3.556335866451263428e-01,2.357896268367767334e-01
7.400000000000000000e+01,6.154342293739318848e-01,1.165490746498107910e+00,2.230249881744384766e+00,3.358812332153320312e-01,1.246940135955810547e+00,1.354761719703674316e-01,6.564727425575256348e-01,1.383572965860366821e-01,3.883044123649597168e-01,2.047394216060638428e-01
7.420000000000000284e+01,5.264100432395935059e-01,1.067492008209228516e+00,2.324538469314575195e+00,4.341592192649841309e-01,1.372551798820495605e+00,1.425894945859909058e-01,7.189461588859558105e-01,1.331012696027755737e-01,4.267697632312774658e-01,1.813524812459945679e-01
7.440000000000000568e+01,4.724875986576080322e-01,9.606572985649108887e-01,2.356999397277832031e+00,5.648097991943359375e-01,1.510005354881286621e+00,1.532078087329864502e-01,7.874528169631958008e-01,1.285989433526992798e-01,4.692012369632720947e-01,1.638318747282028198e-01
7.460000000000000853e+01,4.323730170726776123e-01,8.570443987846374512e-01,2.265647888183593750e+00,7.424112558364868164e-01,1.659043550491333008e+00,1.674221456050872803e-01,8.629975318908691406e-01,1.250616163015365601e-01,5.149515271186828613e-01,1.508999913930892944e-01
7.479999999999999716e+01,4.021167457103729248e-01,7.591040134429931641e-01,2.033257007598876953e+00,9.684724807739257812e-01,1.817867279052734375e+00,1.877211332321166992e-01,9.470677375793457031e-01,1.226205602288246155e-01,5.640341043472290039e-01,1.420441120862960815e-01
7.500000000000000000e+01,3.777949213981628418e-01,6.689358949661254883e-01,1.739316225051879883e+00,1.171538829803466797e+00,1.983610033988952637e+00,2.171364724636077881e-01,1.042058587074279785e+00,1.218544915318489075e-01,6.182101964950561523e-01,1.355774551630020142e-01
7.520000000000000284e+01,3.597853481769561768e-01,5.865196585655212402e-01,1.434833288192749023e+00,1.307438969612121582e+00,2.142901420593261719e+00,2.655969560146331787e-01,1.147844791412353516e+00,1.229908242821693420e-01,6.778326630592346191e-01,1.297951340675354004e-01
7.540000000000000568e+01,3.477942645549774170e-01,5.116199254989624023e-01,1.150671243667602539e+00,1.359427928924560547e+00,2.277454614639282227e+00,3.397390544414520264e-01,1.265510559082031250e+00,1.270859539508819580e-01,7.433809041976928711e-01,1.247258931398391724e-01
7.560000000000000853e+01,3.432231247425079346e-01,4.463765025138854980e-01,9.165985584259033203e-01,1.347001552581787109e+00,2.370445966720581055e+00,4.433722496032714844e-01,1.394776582717895508e+00,1.346301883459091187e-01,8.152865171432495117e-01,1.204776167869567871e-01
7.579999999999999716e+01,3.450381159782409668e-01,3.902179598808288574e-01,7.327467799186706543e-01,1.286210298538208008e+00,2.396688699722290039e+00,5.809335112571716309e-01,1.535861849784851074e+00,1.456052809953689575e-01,8.950074911117553711e-01,1.173358857631683350e-01
7.600000000000000000e+01,3.545072376728057861e-01,3.415352404117584229e-01,5.993722081184387207e-01,1.199818253517150879e+00,2.288672447204589844e+00,7.684441804885864258e-01,1.689045190811157227e+00,1.602486968040466309e-01,9.852048754692077637e-01,1.156007200479507446e-01
7.620000000000000284e+01,3.725562095642089844e-01,2.994668185710906982e-01,5.090250372886657715e-01,1.097216010093688965e+00,2.042192220687866211e+00,1.001854181289672852e+00,1.852133631706237793e+00,1.815353631973266602e-01,1.085817217826843262e+00,1.155650317668914795e-01
7.640000000000000568e+01,3.976674079895019531e-01,2.634214162826538086e-01,4.548304378986358643e-01,9.859430193901062012e-01,1.737792134284973145e+00,1.206520199775695801e+00,2.022147655487060547e+00,2.121461033821105957e-01,1.197787523269653320e+00,1.178758963942527771e-01
7.660000000000000853e+01,4.286594092845916748e-01,2.339249402284622192e-01,4.143807291984558105e-01,8.784218430519104004e-01,1.424819588661193848e+00,1.339449167251586914e+00,2.184535503387451172e+00,2.631585299968719482e-01,1.321900367736816406e+00,1.233510747551918030e-01
7.680000000000001137e+01,4.654881954193115234e-01,2.118652462959289551e-01,3.841426372528076172e-01,7.767947316169738770e-01,1.137672305107116699e+00,1.387154579162597656e+00,2.320874452590942383e+00,3.409674763679504395e-01,1.457938432693481445e+00,1.322463601827621460e-01
7.700000000000000000e+01,5.062777996063232422e-01,1.952966451644897461e-01,3.600541353225708008e-01,6.832633018493652344e-01,9.019450545310974121e-01,1.369982957839965820e+00,2.413482904434204102e+00,4.492356777191162109e-01,1.606007933616638184e+00,1.446471065282821655e-01
7.720000000000000284e+01,5.502154827117919922e-01,1.830940246582031250e-01,3.417602777481079102e-01,5.977885127067565918e-01,7.177752256393432617e-01,1.305649280548095703e+00,2.435602664947509766e+00,5.927484035491943359e-01,1.765994548797607422e+00,1.615933924913406372e-01
7.740000000000000568e+01,5.973555445671081543e-01,1.748648136854171753e-01,3.296405076980590820e-01,5.200884938240051270e-01,5.848937034606933594e-01,1.215759515762329102e+00,2.315141916275024414e+00,7.886856794357299805e-01,1.934937953948974609e+00,1.866410672664642334e-01
7.760000000000000853e+01,6.493462920188903809e-01,1.689613461494445801e-01,3.245808184146881104e-01,4.517108500003814697e-01,4.953907728195190430e-01,1.109993577003479004e+00,2.057842493057250977e+00,1.028618931770324707e+00,2.107728719711303711e+00,2.238125354051589966e-01
7.780000000000001137e+01,7.065388560295104980e-01,1.639289259910583496e-01,3.262088596820831299e-01,3.928062617778778076e-01,4.416919350624084473e-01,9.960940480232238770e-01,1.743503332138061523e+00,1.236096858978271484e+00,2.266069412231445312e+00,2.855632901191711426e-01
7.800000000000000000e+01,7.692986726760864258e-01,1.595844328403472900e-01,3.352339565753936768e-01,3.421359062194824219e-01,4.015674293041229248e-01,8.863757848739624023e-01,1.422286391258239746e+00,1.368100643157958984e+00,2.390388250350952148e+00,3.763509690761566162e-01
7.820000000000000284e+01,8.380419611930847168e-01,1.560084819793701172e-01,3.531117439270019531e-01,2.982520163059234619e-01,3.717664480209350586e-01,7.827800512313842773e-01,1.131315588951110840e+00,1.413378834724426270e+00,2.462355613708496094e+00,4.995222687721252441e-01
7.840000000000000568e+01,9.137678742408752441e-01,1.534228026866912842e-01,3.777660727500915527e-01,2.606178522109985352e-01,3.481140434741973877e-01,6.875672340393066406e-01,8.928026556968688965e-01,1.393263578414916992e+00,2.443363428115844727e+00,6.628074645996093750e-01
7.860000000000000853e+01,9.977060556411743164e-01,1.518585681915283203e-01,4.080993235111236572e-01,2.290785908699035645e-01,3.299591541290283203e-01,6.005995869636535645e-01,7.073198556900024414e-01,1.326084017753601074e+00,2.255344867706298828e+00,8.843992352485656738e-01
7.880000000000001137e+01,1.092883825302124023e+00,1.520068347454071045e-01,4.445244371891021729e-01,2.051776498556137085e-01,3.180487751960754395e-01,5.215394496917724609e-01,5.736044049263000488e-01,1.233473300933837891e+00,1.961850404739379883e+00,1.126179814338684082e+00
7.900000000000000000e+01,1.197946429252624512e+00,1.548436582088470459e-01,4.852283298969268799e-01,1.874226331710815430e-01,3.130244910717010498e-01,4.516789317131042480e-01,4.841079115867614746e-01,1.124855875968933105e+00,1.634799361228942871e+00,1.313540220260620117e+00
7.920000000000000284e+01,1.313374042510986328e+00,1.607248485088348389e-01,5.291886329650878906e-01,1.741040945053100586e-01,3.148356080055236816e-01,3.915239572525024414e-01,4.302002787590026855e-01,1.008537530899047852e+00,1.313832759857177734e+00,1.409488558769226074e+00
7.940000000000000568e+01,1.440439581871032715e+00,1.700465530157089233e-01,5.760581493377685547e-01,1.651886403560638428e-01,3.240470588207244873e-01,3.399915099143981934e-01,3.901174366474151611e-01,8.965617418289184570e-01,1.038625478744506836e+00,1.428815722465515137e+00
7.960000000000000853e+01,1.579410076141357422e+00,1.830134093761444092e-01,6.278036832809448242e-01,1.587061733007431030e-01,3.422976732254028320e-01,2.953753173351287842e-01,3.604899644851684570e-01,7.909160256385803223e-01,8.167130947113037109e-01,1.387690782546997070e+00
7.980000000000001137e+01,1.727004885673522949e+00,2.010542154312133789e-01,6.847521662712097168e-01,1.532907634973526001e-01,3.670004606246948242e-01,2.571216523647308350e-01,3.371241390705108643e-01,6.938462853431701660e-01,6.489892601966857910e-01,1.308997631072998047e+00
8.000000000000000000e+01,1.881918787956237793e+00,2.270219624042510986e-01,7.473306059837341309e-01,1.485542207956314087e-01,3.973859548568725586e-01,2.249452471733093262e-01,3.189598917961120605e-01,6.053010225296020508e-01,5.310811400413513184e-01,1.208042860031127930e+00
8.020000000000000284e+01,2.034556150436401367e+00,2.680534720420837402e-01,8.158687353134155273e-01,1.445790231227874756e-01,4.338004291057586670e-01,2.002382576465606689e-01,3.071188926696777344e-01,5.247687697410583496e-01,4.549527168273925781e-01,1.094128847122192383e+00
8.040000000000000568e+01,2.167036294937133789e+00,3.316649496555328369e-01,8.914322853088378906e-01,1.415808200836181641e-01,4.746092557907104492e-01,1.819726675748825073e-01,3.019348978996276855e-01,4.532156288623809814e-01,4.063230752944946289e-01,9.772469997406005859e-01
8.060000000000000853e+01,2.263243675231933594e+00,4.225699901580810547e-01,9.753322005271911621e-01,1.396336853504180908e-01,5.187346339225769043e-01,1.682032644748687744e-01,3.037377595901489258e-01,3.915830552577972412e-01,3.701508343219757080e-01,8.658602237701416016e-01
8.080000000000001137e+01,2.303687095642089844e+00,5.440663695335388184e-01,1.070404529571533203e+00,1.393791586160659790e-01,5.657315850257873535e-01,1.589445322751998901e-01,3.127970695495605469e-01,3.389777243137359619e-01,3.432285785675048828e-01,7.616791129112243652e-01
8.100000000000000000e+01,2.234608411788940430e+00,7.082764506340026855e-01,1.175886154174804688e+00,1.414254307746887207e-01,6.175516247749328613e-01,1.521843969821929932e-01,3.311997354030609131e-01,2.934790253639221191e-01,3.219527602195739746e-01,6.662791371345520020e-01
8.120000000000000284e+01,2.020719528198242188e+00,9.233798980712890625e-01,1.292353630065917969e+00,1.465281099081039429e-01,6.745970845222473145e-01,1.465625911951065063e-01,3.558398187160491943e-01,2.544770240783691406e-01,3.060662746429443359e-01,5.793904066085815430e-01
8.140000000000000568e+01,1.741168975830078125e+00,1.124266743659973145e+00,1.420464515686035156e+00,1.551035195589065552e-01,7.373861074447631836e-01,1.416309773921966553e-01,3.861230313777923584e-01,2.215277403593063354e-01,2.963967323303222656e-01,5.006291866302490234e-01
8.160000000000000853e+01,1.448199391365051270e+00,1.264201164245605469e+00,1.560014724731445312e+00,1.672062128782272339e-01,8.060988187789916992e-01,1.374556124210357666e-01,4.224398136138916016e-01,1.959198713302612305e-01,2.937413454055786133e-01,4.314918220043182373e-01
8.180000000000001137e+01,1.170502662658691406e+00,1.321967244148254395e+00,1.710156798362731934e+00,1.835146099328994751e-01,8.818381428718566895e-01,1.342587471008300781e-01,4.632643461227416992e-01,1.770461797714233398e-01,2.978141903877258301e-01,3.722168803215026855e-01
8.200000000000000000e+01,9.381114244461059570e-01,1.316278457641601562e+00,1.868066072463989258e+00,2.075485438108444214e-01,9.660491943359375000e-01,1.321450024843215942e-01,5.074902176856994629e-01,1.627515107393264771e-01,3.104108870029449463e-01,3.214818239212036133e-01
8.220000000000000284e+01,7.541609406471252441e-01,1.261226654052734375e+00,2.028846979141235352e+00,2.432844936847686768e-01,1.061465978622436523e+00,1.317266672849655151e-01,5.546005964279174805e-01,1.530494689941406250e-01,3.319028615951538086e-01,2.778608202934265137e-01
8.240000000000000568e+01,6.196919083595275879e-01,1.179623842239379883e+00,2.175775766372680664e+00,3.009519875049591064e-01,1.167638063430786133e+00,1.334588676691055298e-01,6.064001917839050293e-01,1.459431052207946777e-01,3.583931028842926025e-01,2.403545379638671875e-01
8.260000000000000853e+01,5.276171565055847168e-01,1.081483721733093262e+00,2.289747476577758789e+00,3.861659169197082520e-01,1.285113215446472168e+00,1.382514685392379761e-01,6.635181307792663574e-01,1.401170492172241211e-01,3.905951678752899170e-01,2.090972810983657837e-01
8.280000000000001137e+01,4.711742401123046875e-01,9.742063879966735840e-01,2.355692386627197266e+00,5.011653304100036621e-01,1.414347290992736816e+00,1.465114951133728027e-01,7.263596057891845703e-01,1.349726319313049316e-01,4.287044405937194824e-01,1.855153143405914307e-01
8.300000000000000000e+01,4.301747977733612061e-01,8.694137930870056152e-01,2.335740089416503906e+00,6.536225676536560059e-01,1.555311918258666992e+00,1.582282930612564087e-01,7.951990962028503418e-01,1.305832266807556152e-01,4.707601964473724365e-01,1.678302735090255737e-01
8.320000000000000284e+01,3.993396461009979248e-01,7.701627016067504883e-01,2.154545545578002930e+00,8.628623485565185547e-01,1.707921624183654785e+00,1.737751364707946777e-01,8.711723685264587402e-01,1.271779835224151611e-01,5.161600112915039062e-01,1.547319442033767700e-01
8.340000000000000568e+01,3.747034966945648193e-01,6.785659790039062500e-01,1.878289699554443359e+00,1.086903333663940430e+00,1.868915438652038574e+00,1.969157010316848755e-01,9.558790326118469238e-01,1.249013394117355347e-01,5.647973418235778809e-01,1.458250582218170166e-01
8.360000000000000853e+01,3.561851978302001953e-01,5.948374271392822266e-01,1.573873639106750488e+00,1.258714795112609863e+00,2.034740686416625977e+00,2.304158657789230347e-01,1.051395535469055176e+00,1.242930814623832703e-01,6.184374690055847168e-01,1.393061578273773193e-01
8.380000000000001137e+01,3.437359333038330078e-01,5.186713337898254395e-01,1.275344967842102051e+00,1.346273899078369141e+00,2.188530445098876953e+00,2.863756418228149414e-01,1.157824277877807617e+00,1.257027387619018555e-01,6.775313615798950195e-01,1.335656195878982544e-01
8.400000000000000000e+01,3.385678827762603760e-01,4.519908726215362549e-01,1.017719388008117676e+00,1.361449360847473145e+00,2.311262130737304688e+00,3.696153759956359863e-01,1.275871872901916504e+00,1.301155686378479004e-01,7.424705028533935547e-01,1.285320222377777100e-01
8.420000000000000284e+01,3.399519026279449463e-01,3.945692777633666992e-01,8.104276657104492188e-01,1.320198655128479004e+00,2.387075662612915039e+00,4.831342101097106934e-01,1.405882835388183594e+00,1.379953026771545410e-01,8.137032389640808105e-01,1.242906674742698669e-01
8.440000000000000568e+01,3.486740589141845703e-01,3.449199795722961426e-01,6.543828248977661133e-01,1.244194984436035156e+00,2.385820627212524414e+00,6.323566436767578125e-01,1.547452092170715332e+00,1.493048369884490967e-01,8.926073312759399414e-01,1.211410537362098694e-01
8.460000000000000853e+01,3.660522997379302979e-01,3.019130825996398926e-01,5.450760126113891602e-01,1.147776603698730469e+00,2.221941709518432617e+00,8.385317325592041016e-01,1.700979471206665039e+00,1.643676161766052246e-01,9.816369414329528809e-01,1.193433031439781189e-01
8.480000000000001137e+01,3.906173706054687500e-01,2.650304138660430908e-01,4.749091863632202148e-01,1.039434194564819336e+00,1.949167847633361816e+00,1.071648955345153809e+00,1.863959550857543945e+00,1.865163445472717285e-01,1.081137895584106445e+00,1.192317903041839600e-01
8.500000000000000000e+01,4.210194647312164307e-01,2.345041930675506592e-01,4.291194081306457520e-01,9.291211366653442383e-01,1.638605833053588867e+00,1.257616758346557617e+00,2.033686637878417969e+00,2.180145680904388428e-01,1.191892147064208984e+00,1.214309483766555786e-01
8.520000000000000284e+01,4.573573470115661621e-01,2.114431858062744141e-01,3.944019675254821777e-01,8.243080377578735352e-01,1.329467296600341797e+00,1.361710071563720703e+00,2.193590402603149414e+00,2.714028060436248779e-01,1.314572095870971680e+00,1.267840564250946045e-01
8.540000000000000568e+01,4.978932142257690430e-01,1.942589581012725830e-01,3.678579926490783691e-01,7.265341281890869141e-01,1.058390498161315918e+00,1.387500762939453125e+00,2.325147628784179688e+00,3.519091606140136719e-01,1.449169993400573730e+00,1.355935037136077881e-01
8.560000000000000853e+01,5.416285395622253418e-01,1.814731061458587646e-01,3.466580212116241455e-01,6.369916200637817383e-01,8.388048410415649414e-01,1.353295087814331055e+00,2.411418437957763672e+00,4.629988670349121094e-01,1.595710158348083496e+00,1.478715240955352783e-01
8.580000000000001137e+01,5.883473753929138184e-01,1.728990226984024048e-01,3.318324983119964600e-01,5.554443001747131348e-01,6.711756587028503418e-01,1.280066728591918945e+00,2.424045562744140625e+00,6.098481416702270508e-01,1.754271864891052246e+00,1.645251512527465820e-01
8.600000000000000000e+01,6.398729681968688965e-01,1.666924208402633667e-01,3.233085870742797852e-01,4.820936620235443115e-01,5.526933670043945312e-01,1.184260368347167969e+00,2.284716367721557617e+00,8.111678957939147949e-01,1.921275019645690918e+00,1.892576068639755249e-01
8.620000000000000284e+01,6.966434121131896973e-01,1.615140736103057861e-01,3.220052421092987061e-01,4.185759425163269043e-01,4.752322733402252197e-01,1.075121164321899414e+00,2.018871307373046875e+00,1.050500035285949707e+00,2.092737197875976562e+00,2.256323993206024170e-01
8.640000000000000568e+01,7.589130997657775879e-01,1.570177972316741943e-01,3.268635272979736328e-01,3.642310500144958496e-01,4.264073669910430908e-01,9.619165062904357910e-01,1.704244613647460938e+00,1.250459671020507812e+00,2.249268054962158203e+00,2.864407598972320557e-01
8.660000000000000853e+01,8.269453644752502441e-01,1.532747596502304077e-01,3.408656418323516846e-01,3.169745206832885742e-01,3.897254168987274170e-01,8.538391590118408203e-01,1.385810732841491699e+00,1.372020602226257324e+00,2.371864318847656250e+00,3.760374486446380615e-01
8.680000000000001137e+01,9.021508693695068359e-01,1.505043357610702515e-01,3.629723787307739258e-01,2.764454782009124756e-01,3.622460067272186279e-01,7.525157332420349121e-01,1.101633429527282715e+00,1.409248471260070801e+00,2.444014310836791992e+00,4.972334802150726318e-01
8.700000000000000000e+01,9.855163693428039551e-01,1.487367600202560425e-01,3.906622529029846191e-01,2.418316155672073364e-01,3.403099775314331055e-01,6.597887277603149414e-01,8.699866533279418945e-01,1.382707476615905762e+00,2.426866292953491211e+00,6.579129099845886230e-01
8.720000000000000284e+01,1.079530835151672363e+00,1.486214697360992432e-01,4.243448376655578613e-01,2.142028659582138062e-01,3.242319822311401367e-01,5.751861333847045898e-01,6.912578344345092773e-01,1.312514662742614746e+00,2.242604017257690430e+00,8.764584660530090332e-01
8.740000000000000568e+01,1.184331893920898438e+00,1.510615944862365723e-01,4.632729589939117432e-01,1.937928199768066406e-01,3.141734898090362549e-01,4.984148144721984863e-01,5.631949901580810547e-01,1.218127608299255371e+00,1.953341007232666016e+00,1.115618228912353516e+00
8.760000000000000853e+01,1.299497485160827637e+00,1.565333753824234009e-01,5.058023333549499512e-01,1.783101260662078857e-01,3.114463984966278076e-01,4.315263926982879639e-01,4.783541560173034668e-01,1.108723521232604980e+00,1.630355119705200195e+00,1.301520705223083496e+00
8.780000000000001137e+01,1.426035523414611816e+00,1.654070019721984863e-01,5.514257550239562988e-01,1.672515124082565308e-01,3.152375519275665283e-01,3.741666674613952637e-01,4.263031482696533203e-01,9.931260347366333008e-01,1.312717795372009277e+00,1.397825360298156738e+00
8.800000000000000000e+01,1.564258813858032227e+00,1.779119819402694702e-01,6.009457111358642578e-01,1.595672518014907837e-01,3.274925947189331055e-01,3.247278034687042236e-01,3.875410556793212891e-01,8.821798563003540039e-01,1.039531826972961426e+00,1.417675733566284180e+00
8.820000000000000284e+01,1.712444543838500977e+00,1.949653774499893188e-01,6.555483937263488770e-01,1.538092046976089478e-01,3.484231829643249512e-01,2.822202742099761963e-01,3.589811623096466064e-01,7.776314020156860352e-01,8.191345930099487305e-01,1.377466559410095215e+00
8.840000000000000568e+01,1.867423057556152344e+00,2.199194729328155518e-01,7.155655026435852051e-01,1.487024426460266113e-01,3.748695850372314453e-01,2.457244098186492920e-01,3.362305164337158203e-01,6.818567514419555664e-01,6.524294018745422363e-01,1.299697160720825195e+00
8.860000000000000853e+01,2.022659778594970703e+00,2.581977844238281250e-01,7.815008759498596191e-01,1.443217843770980835e-01,4.071807563304901123e-01,2.157638072967529297e-01,3.188391327857971191e-01,5.944588780403137207e-01,5.350987911224365234e-01,1.199870228767395020e+00
8.880000000000001137e+01,2.160862922668457031e+00,3.184480965137481689e-01,8.537734746932983398e-01,1.407847255468368530e-01,4.452289938926696777e-01,1.932992935180664062e-01,3.077111840248107910e-01,5.151134729385375977e-01,4.593229889869689941e-01,1.086987137794494629e+00
8.900000000000000000e+01,2.264539480209350586e+00,4.059234261512756348e-01,9.336052536964416504e-01,1.383524984121322632e-01,4.871535003185272217e-01,1.764262765645980835e-01,3.034768700599670410e-01,4.450831413269042969e-01,4.109389185905456543e-01,9.711220860481262207e-01
8.920000000000000284e+01,2.316627502441406250e+00,5.233263373374938965e-01,1.024320483207702637e+00,1.373157799243927002e-01,5.322829484939575195e-01,1.640183329582214355e-01,3.059678077697753906e-01,3.847011327743530273e-01,3.748275041580200195e-01,8.608100414276123047e-01
8.940000000000000568e+01,2.270902156829833984e+00,6.806201338768005371e-01,1.125403881072998047e+00,1.380759775638580322e-01,5.808049440383911133e-01,1.555501520633697510e-01,3.164139986038208008e-01,3.332009613513946533e-01,3.478789925575256348e-01,7.575472593307495117e-01
8.960000000000000853e+01,2.070468187332153320e+00,8.925396203994750977e-01,1.237126946449279785e+00,1.416751146316528320e-01,6.342782974243164062e-01,1.494190245866775513e-01,3.358862996101379395e-01,2.887275218963623047e-01,3.265209794044494629e-01,6.630474925041198730e-01
8.980000000000001137e+01,1.792220592498779297e+00,1.103080034255981445e+00,1.360400915145874023e+00,1.485896706581115723e-01,6.932423710823059082e-01,1.439916342496871948e-01,3.611902296543121338e-01,2.505436837673187256e-01,3.107028603553771973e-01,5.769091248512268066e-01
9.000000000000000000e+01,1.496549248695373535e+00,1.256045103073120117e+00,1.495307564735412598e+00,1.590807139873504639e-01,7.579140663146972656e-01,1.392695158720016479e-01,3.921917974948883057e-01,2.184900492429733276e-01,3.010275959968566895e-01,4.988304376602172852e-01
9.020000000000000284e+01,1.211699008941650391e+00,1.324869275093078613e+00,1.641768455505371094e+00,1.730930209159851074e-01,8.287466764450073242e-01,1.353367120027542114e-01,4.292696416378021240e-01,1.940030008554458618e-01,2.985217571258544922e-01,4.305356144905090332e-01
9.040000000000000568e+01,9.703591465950012207e-01,1.327781200408935547e+00,1.797443151473999023e+00,1.930425614118576050e-01,9.072170257568359375e-01,1.324868798255920410e-01,4.705373942852020264e-01,1.758168637752532959e-01,3.026028573513031006e-01,3.719064891338348389e-01
9.060000000000000853e+01,7.779524922370910645e-01,1.278546571731567383e+00,1.960278391838073730e+00,2.217801660299301147e-01,9.956322312355041504e-01,1.309283375740051270e-01,5.151305198669433594e-01,1.621548086404800415e-01,3.152081072330474854e-01,3.215863704681396484e-01
9.080000000000001137e+01,6.354932785034179688e-01,1.199704885482788086e+00,2.116844177246093750e+00,2.690712213516235352e-01,1.094498991966247559e+00,1.310586631298065186e-01,5.626286268234252930e-01,1.529822200536727905e-01,3.366620838642120361e-01,2.783406376838684082e-01
9.100000000000000000e+01,5.370703339576721191e-01,1.102734684944152832e+00,2.249242782592773438e+00,3.412561714649200439e-01,1.204586029052734375e+00,1.337066739797592163e-01,6.150711774826049805e-01,1.462436616420745850e-01,3.632244169712066650e-01,2.411879897117614746e-01
9.120000000000000284e+01,4.753140211105346680e-01,9.957673549652099609e-01,2.340831279754638672e+00,4.424770474433898926e-01,1.325981855392456055e+00,1.395749449729919434e-01,6.728798151016235352e-01,1.405334472656250000e-01,3.955509066581726074e-01,2.103863358497619629e-01
9.140000000000000568e+01,4.326857030391693115e-01,8.892764449119567871e-01,2.367080211639404297e+00,5.770326852798461914e-01,1.459109187126159668e+00,1.490024477243423462e-01,7.363269329071044922e-01,1.355121880769729614e-01,4.337313175201416016e-01,1.872188001871109009e-01
9.160000000000000853e+01,4.003027379512786865e-01,7.883884310722351074e-01,2.262594938278198242e+00,7.602759003639221191e-01,1.603879094123840332e+00,1.618765592575073242e-01,8.059058785438537598e-01,1.312599778175354004e-01,4.758936166763305664e-01,1.698983013629913330e-01
9.180000000000001137e+01,3.748726248741149902e-01,6.949382424354553223e-01,2.021420001983642578e+00,9.889757633209228516e-01,1.759751915931701660e+00,1.794841885566711426e-01,8.828503489494323730e-01,1.280266642570495605e-01,5.212689042091369629e-01,1.570556461811065674e-01
9.200000000000000000e+01,3.552697598934173584e-01,6.094011068344116211e-01,1.723345518112182617e+00,1.189793825149536133e+00,1.923031806945800781e+00,2.055328935384750366e-01,9.688831567764282227e-01,1.259831488132476807e-01,5.699932575225830078e-01,1.483209133148193359e-01
9.220000000000000284e+01,3.419082760810852051e-01,5.315566062927246094e-01,1.416861057281494141e+00,1.320795178413391113e+00,2.085812091827392578e+00,2.460488528013229370e-01,1.065558671951293945e+00,1.256086230278015137e-01,6.236727237701416016e-01,1.419404447078704834e-01
9.240000000000000568e+01,3.355452120304107666e-01,4.628322124481201172e-01,1.134193181991577148e+00,1.368012666702270508e+00,2.231447458267211914e+00,3.101003468036651611e-01,1.173419475555419922e+00,1.274191290140151978e-01,6.828283667564392090e-01,1.362948417663574219e-01
9.260000000000000853e+01,3.359165489673614502e-01,4.034759998321533203e-01,9.021158218383789062e-01,1.351318359375000000e+00,2.341004133224487305e+00,4.026806354522705078e-01,1.292855620384216309e+00,1.323017179965972900e-01,7.478287816047668457e-01,1.313561797142028809e-01
9.280000000000001137e+01,3.430399298667907715e-01,3.523981571197509766e-01,7.205246090888977051e-01,1.288190484046936035e+00,2.395576715469360352e+00,5.271983146667480469e-01,1.424152493476867676e+00,1.407144665718078613e-01,8.190439343452453613e-01,1.272175759077072144e-01
9.300000000000000000e+01,3.591276407241821289e-01,3.080066144466400146e-01,5.895951986312866211e-01,1.199789643287658691e+00,2.346358776092529297e+00,6.940172314643859863e-01,1.567161798477172852e+00,1.525408774614334106e-01,8.980160951614379883e-01,1.241728663444519043e-01
9.320000000000000284e+01,3.826532363891601562e-01,2.699561417102813721e-01,5.015412569046020508e-01,1.095536589622497559e+00,2.135998964309692383e+00,9.167612791061401367e-01,1.721984386444091797e+00,1.683344244956970215e-01,9.870538711547851562e-01,1.224632784724235535e-01
9.340000000000000568e+01,4.119911491870880127e-01,2.379480898380279541e-01,4.485037326812744141e-01,9.835126399993896484e-01,1.841989755630493164e+00,1.139557957649230957e+00,1.885487437248229980e+00,1.917861104011535645e-01,1.086601018905639648e+00,1.224539950489997864e-01
9.360000000000000853e+01,4.473712444305419922e-01,2.133875042200088501e-01,4.087104797363281250e-01,8.756105899810791016e-01,1.529556512832641602e+00,1.300925970077514648e+00,2.054456233978271484e+00,2.255461215972900391e-01,1.197404146194458008e+00,1.248249411582946777e-01
9.380000000000001137e+01,4.873521029949188232e-01,1.952867358922958374e-01,3.790894150733947754e-01,7.736811041831970215e-01,1.229650974273681641e+00,1.373701930046081543e+00,2.210778474807739258e+00,2.825765907764434814e-01,1.320036888122558594e+00,1.303801089525222778e-01
9.400000000000000000e+01,5.306025147438049316e-01,1.815959960222244263e-01,3.554059565067291260e-01,6.800403594970703125e-01,9.771205782890319824e-01,1.377291202545166016e+00,2.335995435714721680e+00,3.672319948673248291e-01,1.454446315765380859e+00,1.394163817167282104e-01
9.420000000000000284e+01,5.767793655395507812e-01,1.722843050956726074e-01,3.374530375003814697e-01,5.944852232933044434e-01,7.756898403167724609e-01,1.326325654983520508e+00,2.413388490676879883e+00,4.827743172645568848e-01,1.600799679756164551e+00,1.519205272197723389e-01
9.440000000000000568e+01,6.274965405464172363e-01,1.656281054019927979e-01,3.257502913475036621e-01,5.168634057044982910e-01,6.263355016708374023e-01,1.244708299636840820e+00,2.412061691284179688e+00,6.348772644996643066e-01,1.758902192115783691e+00,1.688602864742279053e-01
9.460000000000000853e+01,6.832909584045410156e-01,1.602758616209030151e-01,3.210633099079132080e-01,4.485428631305694580e-01,5.232359766960144043e-01,1.143820166587829590e+00,2.246462345123291016e+00,8.442682027816772461e-01,1.924943566322326660e+00,1.941391527652740479e-01
9.480000000000001137e+01,7.446917891502380371e-01,1.555934846401214600e-01,3.229552507400512695e-01,3.895766735076904297e-01,4.587593674659729004e-01,1.032052516937255859e+00,1.969192028045654297e+00,1.081885457038879395e+00,2.093970537185668945e+00,2.319929152727127075e-01
9.500000000000000000e+01,8.119091987609863281e-01,1.516575813293457031e-01,3.325261473655700684e-01,3.390009105205535889e-01,4.149565398693084717e-01,9.207084774971008301e-01,1.652998089790344238e+00,1.271544337272644043e+00,2.247535467147827148e+00,2.939492464065551758e-01
9.520000000000000284e+01,8.856016397476196289e-01,1.486250162124633789e-01,3.509593307971954346e-01,2.952474355697631836e-01,3.818868696689605713e-01,8.152862191200256348e-01,1.338401317596435547e+00,1.377446293830871582e+00,2.365902662277221680e+00,3.849543333053588867e-01
9.540000000000000568e+01,9.674414992332458496e-01,1.466197073459625244e-01,3.759004175662994385e-01,2.577120661735534668e-01,3.563746809959411621e-01,7.174313068389892578e-01,1.063071131706237793e+00,1.404153823852539062e+00,2.432801723480224609e+00,5.074741840362548828e-01
9.560000000000000853e+01,1.060184240341186523e+00,1.461959928274154663e-01,4.065518975257873535e-01,2.263320237398147583e-01,3.361759781837463379e-01,6.278938055038452148e-01,8.398922085762023926e-01,1.370078921318054199e+00,2.405236005783081055e+00,6.706257462501525879e-01
9.580000000000001137e+01,1.162811398506164551e+00,1.480029076337814331e-01,4.432526528835296631e-01,2.025148570537567139e-01,3.222982883453369141e-01,5.464251041412353516e-01,6.698994040489196777e-01,1.295795321464538574e+00,2.211304187774658203e+00,8.913872838020324707e-01
9.600000000000000000e+01,1.276729702949523926e+00,1.528412401676177979e-01,4.841775000095367432e-01,1.848488599061965942e-01,3.147991597652435303e-01,4.733788371086120605e-01,5.491877794265747070e-01,1.198948025703430176e+00,1.918953180313110352e+00,1.126690745353698730e+00
9.620000000000000284e+01,1.401508688926696777e+00,1.610083281993865967e-01,5.283648371696472168e-01,1.716385930776596069e-01,3.144798576831817627e-01,4.102265536785125732e-01,4.704033732414245605e-01,1.088392853736877441e+00,1.597945332527160645e+00,1.305666327476501465e+00
9.640000000000000568e+01,1.538157939910888672e+00,1.728083640336990356e-01,5.755022764205932617e-01,1.627727299928665161e-01,3.203308582305908203e-01,3.563115000724792480e-01,4.208345115184783936e-01,9.736163616180419922e-01,1.284783601760864258e+00,1.393302321434020996e+00
9.660000000000000853e+01,1.685425519943237305e+00,1.885429620742797852e-01,6.275348663330078125e-01,1.563109755516052246e-01,3.357221484184265137e-01,3.094381690025329590e-01,3.837875425815582275e-01,8.639232516288757324e-01,1.018001079559326172e+00,1.407462596893310547e+00
9.680000000000001137e+01,1.840461611747741699e+00,2.116492539644241333e-01,6.848661303520202637e-01,1.508655250072479248e-01,3.588599562644958496e-01,2.692457139492034912e-01,3.562142550945281982e-01,7.610191106796264648e-01,8.036079406738281250e-01,1.363293886184692383e+00
9.700000000000000000e+01,1.999212980270385742e+00,2.455030381679534912e-01,7.478198409080505371e-01,1.461065113544464111e-01,3.873264491558074951e-01,2.350111901760101318e-01,3.342716693878173828e-01,6.668376922607421875e-01,6.425676941871643066e-01,1.283829569816589355e+00
9.720000000000000284e+01,2.143739461898803711e+00,3.009276688098907471e-01,8.168947696685791016e-01,1.421184837818145752e-01,4.218239188194274902e-01,2.079057395458221436e-01,3.179157078266143799e-01,5.809057950973510742e-01,5.297044515609741211e-01,1.183449625968933105e+00
9.740000000000000568e+01,2.257276535034179688e+00,3.828811347484588623e-01,8.929536938667297363e-01,1.391220092773437500e-01,4.613358974456787109e-01,1.878473013639450073e-01,3.077146708965301514e-01,5.029754042625427246e-01,4.576066136360168457e-01,1.070722937583923340e+00
9.760000000000000853e+01,2.324000835418701172e+00,4.941561520099639893e-01,9.777394533157348633e-01,1.372272372245788574e-01,5.043861269950866699e-01,1.726157665252685547e-01,3.045987784862518311e-01,4.346511065959930420e-01,4.107390642166137695e-01,9.560485482215881348e-01
9.780000000000001137e+01,2.310271978378295898e+00,6.411921977996826172e-01,1.073486685752868652e+00,1.370108723640441895e-01,5.504759550094604492e-01,1.618053913116455078e-01,3.081097602844238281e-01,3.759655058383941650e-01,3.755101859569549561e-01,8.469082117080688477e-01
9.800000000000000000e+01,2.138629436492919922e+00,8.441119194030761719e-01,1.179820060729980469e+00,1.391150206327438354e-01,6.006631851196289062e-01,1.542261540889739990e-01,3.200531601905822754e-01,3.256582021713256836e-01,3.490914106369018555e-01,7.451531887054443359e-01
9.820000000000000284e+01,1.871073365211486816e+00,1.064195632934570312e+00,1.297331929206848145e+00,1.443263292312622070e-01,6.560069322586059570e-01,1.484103053808212280e-01,3.408218622207641602e-01,2.823819518089294434e-01,3.281633853912353516e-01,6.520517468452453613e-01
9.840000000000000568e+01,1.573929548263549805e+00,1.235161185264587402e+00,1.425883650779724121e+00,1.529599577188491821e-01,7.167745232582092285e-01,1.432477235794067383e-01,3.670224547386169434e-01,2.452054023742675781e-01,3.129892945289611816e-01,5.672227740287780762e-01
9.860000000000000853e+01,1.280889034271240234e+00,1.325781226158142090e+00,1.566147923469543457e+00,1.651393771171569824e-01,7.834417819976806641e-01,1.388209313154220581e-01,3.989727795124053955e-01,2.143309116363525391e-01,3.038618564605712891e-01,4.903911352157592773e-01
9.880000000000001137e+01,1.025224685668945312e+00,1.343540549278259277e+00,1.717414975166320801e+00,1.815838366746902466e-01,8.567659258842468262e-01,1.352814137935638428e-01,4.368788003921508789e-01,1.911424398422241211e-01,3.020604848861694336e-01,4.235291481018066406e-01
9.900000000000000000e+01,8.191652297973632812e-01,1.305093646049499512e+00,1.876940369606018066e+00,2.057062834501266479e-01,9.380611181259155273e-01,1.328269243240356445e-01,4.787065684795379639e-01,1.737570464611053467e-01,3.067751228809356689e-01,3.663288354873657227e-01
9.920000000000000284e+01,6.634231209754943848e-01,1.231297373771667480e+00,2.039124011993408203e+00,2.417351603507995605e-01,1.030121564865112305e+00,1.318726241588592529e-01,5.238042473793029785e-01,1.608789116144180298e-01,3.204319477081298828e-01,3.170740306377410889e-01
9.940000000000000568e+01,5.540244579315185547e-01,1.136931777000427246e+00,2.187175273895263672e+00,3.000510632991790771e-01,1.132680892944335938e+00,1.327398419380187988e-01,5.721302032470703125e-01,1.521253585815429688e-01,3.425768017768859863e-01,2.747593522071838379e-01
9.960000000000000853e+01,4.833575189113616943e-01,1.030697107315063477e+00,2.301784038543701172e+00,3.861639797687530518e-01,1.246451497077941895e+00,1.365043222904205322e-01,6.254630684852600098e-01,1.457596421241760254e-01,3.697425723075866699e-01,2.384639680385589600e-01
9.980000000000001137e+01,4.375265240669250488e-01,9.219747185707092285e-01,2.367093086242675781e+00,5.025904178619384766e-01,1.371715307235717773e+00,1.436140537261962891e-01,6.841637492179870605e-01,1.401777118444442749e-01,4.027794897556304932e-01,2.087507694959640503e-01
1.000000000000000000e+02,4.026510417461395264e-01,8.186221718788146973e-01,2.344113588333129883e+00,6.573101878166198730e-01,1.508732199668884277e+00,1.542432159185409546e-01,7.486326694488525391e-01,1.352978050708770752e-01,4.413926005363464355e-01,1.865626573562622070e-01
1.002000000000000028e+02,3.758845329284667969e-01,7.221245765686035156e-01,2.159778594970703125e+00,8.685790300369262695e-01,1.657496333122253418e+00,1.684456169605255127e-01,8.192604780197143555e-01,1.312015205621719360e-01,4.838322997093200684e-01,1.698322445154190063e-01
1.004000000000000057e+02,3.545610308647155762e-01,6.337994337081909180e-01,1.880875349044799805e+00,1.093806266784667969e+00,1.815843224525451660e+00,1.889116466045379639e-01,8.975456357002258301e-01,1.281881779432296753e-01,5.295425653457641602e-01,1.576658189296722412e-01
1.006000000000000085e+02,3.396509289741516113e-01,5.532406568527221680e-01,1.574216365814208984e+00,1.266018271446228027e+00,1.981063365936279297e+00,2.182890325784683228e-01,9.855134487152099609e-01,1.264450997114181519e-01,5.787634849548339844e-01,1.492626219987869263e-01
1.008000000000000114e+02,3.312111794948577881e-01,4.810561835765838623e-01,1.273935556411743164e+00,1.352730035781860352e+00,2.139791727066040039e+00,2.667461633682250977e-01,1.084080100059509277e+00,1.263895332813262939e-01,6.330057978630065918e-01,1.431006491184234619e-01
1.010000000000000000e+02,3.298784196376800537e-01,4.185386598110198975e-01,1.015584349632263184e+00,1.367215871810913086e+00,2.273453712463378906e+00,3.408221006393432617e-01,1.193887948989868164e+00,1.287157535552978516e-01,6.927731633186340332e-01,1.375891864299774170e-01
1.012000000000000028e+02,3.346324265003204346e-01,3.650771081447601318e-01,8.078260421752929688e-01,1.325152635574340820e+00,2.365622282028198242e+00,4.442944228649139404e-01,1.315255999565124512e+00,1.342072784900665283e-01,7.584132552146911621e-01,1.327928006649017334e-01
1.014000000000000057e+02,3.485935032367706299e-01,3.184756040573120117e-01,6.514285802841186523e-01,1.248607277870178223e+00,2.391002893447875977e+00,5.818462967872619629e-01,1.448535203933715820e+00,1.432321220636367798e-01,8.304372429847717285e-01,1.288280487060546875e-01
1.016000000000000085e+02,3.704492151737213135e-01,2.784653306007385254e-01,5.420483946800231934e-01,1.151476025581359863e+00,2.281949043273925781e+00,7.691236734390258789e-01,1.593353748321533203e+00,1.557076573371887207e-01,9.101849198341369629e-01,1.259667277336120605e-01
1.018000000000000114e+02,3.981748521327972412e-01,2.443762719631195068e-01,4.719122052192687988e-01,1.042498230934143066e+00,2.035504341125488281e+00,1.001765489578247070e+00,1.750004887580871582e+00,1.725377142429351807e-01,1.000441312789916992e+00,1.245003715157508850e-01
1.020000000000000000e+02,4.319089651107788086e-01,2.173632234334945679e-01,4.261478483676910400e-01,9.316133260726928711e-01,1.731912732124328613e+00,1.205164790153503418e+00,1.914383649826049805e+00,1.976377516984939575e-01,1.101010084152221680e+00,1.247314736247062683e-01
1.022000000000000028e+02,4.708288908004760742e-01,1.974280029535293579e-01,3.914921283721923828e-01,8.262739181518554688e-01,1.420294880867004395e+00,1.336947679519653320e+00,2.080473661422729492e+00,2.357045114040374756e-01,1.212922334671020508e+00,1.275015324354171753e-01
1.024000000000000057e+02,5.132552981376647949e-01,1.822737157344818115e-01,3.650215566158294678e-01,7.280557751655578613e-01,1.134498119354248047e+00,1.383783936500549316e+00,2.232251405715942383e+00,2.968944907188415527e-01,1.336597800254821777e+00,1.335335969924926758e-01
1.026000000000000085e+02,5.587490797042846680e-01,1.715285629034042358e-01,3.439039587974548340e-01,6.381029486656188965e-01,8.999241590499877930e-01,1.366151809692382812e+00,2.349342584609985352e+00,3.867965936660766602e-01,1.472213745117187500e+00,1.430401355028152466e-01
1.028000000000000114e+02,6.082493066787719727e-01,1.640675365924835205e-01,3.290796279907226562e-01,5.561732053756713867e-01,7.169144153594970703e-01,1.301576733589172363e+00,2.415421009063720703e+00,5.079245567321777344e-01,1.619695782661437988e+00,1.560623496770858765e-01
1.030000000000000000e+02,6.627237796783447266e-01,1.584516465663909912e-01,3.205029070377349854e-01,4.823904931545257568e-01,5.847668647766113281e-01,1.211822032928466797e+00,2.387170791625976562e+00,6.695039868354797363e-01,1.778429031372070312e+00,1.739738434553146362e-01
1.032000000000000028e+02,7.225630283355712891e-01,1.534830033779144287e-01,3.192397952079772949e-01,4.185579121112823486e-01,4.960609674453735352e-01,1.106192827224731445e+00,2.194112777709960938e+00,8.883386254310607910e-01,1.944555282592773438e+00,2.005590945482254028e-01
1.034000000000000057e+02,7.882765531539916992e-01,1.492396444082260132e-01,3.241674602031707764e-01,3.639601171016693115e-01,4.426200687885284424e-01,9.926214218139648438e-01,1.904306888580322266e+00,1.120623350143432617e+00,2.110855102539062500e+00,2.417231351137161255e-01
1.036000000000000085e+02,8.602880835533142090e-01,1.458357274532318115e-01,3.382318615913391113e-01,3.165265023708343506e-01,4.026676416397094727e-01,8.833131194114685059e-01,1.587073564529418945e+00,1.296872496604919434e+00,2.259013652801513672e+00,3.074342310428619385e-01
1.038000000000000114e+02,9.397692680358886719e-01,1.435282230377197266e-01,3.604221343994140625e-01,2.758160531520843506e-01,3.730199933052062988e-01,7.801132202148437500e-01,1.277818083763122559e+00,1.382892847061157227e+00,2.370108366012573242e+00,4.023843705654144287e-01
1.040000000000000000e+02,1.030035376548767090e+00,1.425904631614685059e-01,3.880912661552429199e-01,2.410492449998855591e-01,3.493985533714294434e-01,6.852616667747497559e-01,1.014027237892150879e+00,1.396334528923034668e+00,2.426119565963745117e+00,5.293554067611694336e-01
1.042000000000000028e+02,1.130595326423645020e+00,1.435245126485824585e-01,4.217536449432373047e-01,2.132290899753570557e-01,3.313422501087188721e-01,5.986449122428894043e-01,8.021122813224792480e-01,1.352209329605102539e+00,2.374897718429565430e+00,7.001000642776489258e-01
1.044000000000000057e+02,1.241438388824462891e+00,1.473513394594192505e-01,4.606993794441223145e-01,1.926511973142623901e-01,3.195807933807373047e-01,5.200180411338806152e-01,6.432937383651733398e-01,1.273048996925354004e+00,2.159816265106201172e+00,9.274477362632751465e-01
1.046000000000000085e+02,1.363823294639587402e+00,1.544459164142608643e-01,5.032503604888916016e-01,1.770467460155487061e-01,3.146683275699615479e-01,4.505281746387481689e-01,5.320570468902587891e-01,1.173255562782287598e+00,1.859713554382324219e+00,1.154840111732482910e+00
1.048000000000000114e+02,1.497352480888366699e+00,1.651161909103393555e-01,5.489087700843811035e-01,1.658750176429748535e-01,3.165704905986785889e-01,3.907286822795867920e-01,4.609287977218627930e-01,1.061482548713684082e+00,1.540778040885925293e+00,1.319153547286987305e+00
1.050000000000000000e+02,1.642659187316894531e+00,1.793478131294250488e-01,5.984331965446472168e-01,1.581161320209503174e-01,3.259273171424865723e-01,3.394569456577301025e-01,4.145736098289489746e-01,9.478358030319213867e-01,1.235185384750366211e+00,1.393141388893127441e+00
1.052000000000000028e+02,1.796183943748474121e+00,1.998644471168518066e-01,6.529654264450073242e-01,1.523134410381317139e-01,3.442924618721008301e-01,2.950980961322784424e-01,3.797597885131835938e-01,8.398922085762023926e-01,9.785946607589721680e-01,1.396802425384521484e+00
1.054000000000000057e+02,1.956990718841552734e+00,2.290433198213577271e-01,7.130399346351623535e-01,1.471559107303619385e-01,3.690474331378936768e-01,2.570059597492218018e-01,3.533717393875122070e-01,7.392572164535522461e-01,7.738753557205200195e-01,1.344895720481872559e+00
1.056000000000000085e+02,2.109966278076171875e+00,2.774768173694610596e-01,7.789151072502136230e-01,1.427220404148101807e-01,3.994960486888885498e-01,2.250119894742965698e-01,3.324439823627471924e-01,6.471461057662963867e-01,6.223122477531433105e-01,1.261735558509826660e+00
1.058000000000000114e+02,2.236895799636840820e+00,3.509437441825866699e-01,8.512560129165649414e-01,1.391406059265136719e-01,4.360577166080474854e-01,2.006144523620605469e-01,3.174400329589843750e-01,5.632233023643493652e-01,5.173946022987365723e-01,1.159369111061096191e+00
1.060000000000000000e+02,2.322897434234619141e+00,4.529519677162170410e-01,9.312959909439086914e-01,1.366689950227737427e-01,4.769118428230285645e-01,1.825185865163803101e-01,3.084040284156799316e-01,4.871894121170043945e-01,4.516617953777313232e-01,1.046067833900451660e+00
1.062000000000000028e+02,2.342309951782226562e+00,5.881085395812988281e-01,1.021754503250122070e+00,1.355703771114349365e-01,5.210618972778320312e-01,1.688807010650634766e-01,3.068049252033233643e-01,4.212729930877685547e-01,4.074918627738952637e-01,9.327629208564758301e-01
1.064000000000000057e+02,2.225753545761108398e+00,7.729598283767700195e-01,1.122438073158264160e+00,1.362121552228927612e-01,5.681110024452209473e-01,1.597409397363662720e-01,3.116737008094787598e-01,3.649331629276275635e-01,3.742211759090423584e-01,8.255210518836975098e-01
1.066000000000000085e+02,1.981067061424255371e+00,9.987978935241699219e-01,1.234474539756774902e+00,1.397285163402557373e-01,6.200074553489685059e-01,1.530686914920806885e-01,3.256729245185852051e-01,3.163166046142578125e-01,3.486848771572113037e-01,7.258561849594116211e-01
1.068000000000000114e+02,1.685962438583374023e+00,1.192025661468505859e+00,1.357590556144714355e+00,1.465196311473846436e-01,6.771457195281982422e-01,1.474919915199279785e-01,3.479179739952087402e-01,2.745445966720581055e-01,3.285555243492126465e-01,6.347488164901733398e-01
1.070000000000000000e+02,1.384697914123535156e+00,1.314459681510925293e+00,1.492489933967590332e+00,1.568840146064758301e-01,7.399170994758605957e-01,1.425970792770385742e-01,3.752758204936981201e-01,2.387269884347915649e-01,3.144911527633666992e-01,5.518507361412048340e-01
1.072000000000000028e+02,1.109548091888427734e+00,1.355245590209960938e+00,1.638775110244750977e+00,1.707839369773864746e-01,8.086473345756530762e-01,1.384659707546234131e-01,4.085958302021026611e-01,2.096758484840393066e-01,3.066119551658630371e-01,4.771817028522491455e-01
1.074000000000000057e+02,8.844233751296997070e-01,1.334144473075866699e+00,1.794982194900512695e+00,1.903935372829437256e-01,8.846549391746520996e-01,1.353183090686798096e-01,4.473047852516174316e-01,1.880117654800415039e-01,3.060540854930877686e-01,4.125911891460418701e-01
1.076000000000000085e+02,7.097214460372924805e-01,1.268919825553894043e+00,1.958310484886169434e+00,2.188276946544647217e-01,9.691812992095947266e-01,1.332682371139526367e-01,4.898196756839752197e-01,1.716616600751876831e-01,3.117525875568389893e-01,3.574111759662628174e-01
1.078000000000000114e+02,5.840862989425659180e-01,1.179886937141418457e+00,2.115432977676391602e+00,2.655753493309020996e-01,1.064654588699340820e+00,1.328989416360855103e-01,5.355480909347534180e-01,1.598366647958755493e-01,3.269451260566711426e-01,3.096642792224884033e-01
1.080000000000000000e+02,5.002265572547912598e-01,1.075914382934570312e+00,2.249884843826293945e+00,3.368615806102752686e-01,1.171004772186279297e+00,1.347256898880004883e-01,5.849097371101379395e-01,1.516344398260116577e-01,3.499872684478759766e-01,2.686940729618072510e-01
1.082000000000000028e+02,4.489924311637878418e-01,9.652878642082214355e-01,2.344001770019531250e+00,4.372162520885467529e-01,1.288465499877929688e+00,1.396235078573226929e-01,6.393308043479919434e-01,1.455885469913482666e-01,3.781736791133880615e-01,2.336719185113906860e-01
1.084000000000000057e+02,4.102941751480102539e-01,8.591921925544738770e-01,2.374513149261474609e+00,5.706725716590881348e-01,1.417844057083129883e+00,1.479898840188980103e-01,6.992769837379455566e-01,1.401832550764083862e-01,4.123549461364746094e-01,2.055814564228057861e-01
1.086000000000000085e+02,3.814871609210968018e-01,7.588927149772644043e-01,2.277011394500732422e+00,7.522516846656799316e-01,1.558605432510375977e+00,1.598502397537231445e-01,7.650253772735595703e-01,1.355002820491790771e-01,4.517181515693664551e-01,1.847798973321914673e-01
1.088000000000000114e+02,3.582501709461212158e-01,6.670091748237609863e-01,2.038840770721435547e+00,9.816783666610717773e-01,1.711304664611816406e+00,1.755361407995223999e-01,8.371998071670532227e-01,1.316515058279037476e-01,4.947178959846496582e-01,1.689964532852172852e-01
1.090000000000000000e+02,3.410384654998779297e-01,5.830979347229003906e-01,1.740296840667724609e+00,1.185767054557800293e+00,1.871815204620361328e+00,1.989930719137191772e-01,9.171433448791503906e-01,1.289136260747909546e-01,5.408517122268676758e-01,1.577455699443817139e-01
1.092000000000000028e+02,3.298799991607666016e-01,5.069093108177185059e-01,1.432224035263061523e+00,1.320921421051025391e+00,2.036298036575317383e+00,2.333888262510299683e-01,1.007489085197448730e+00,1.275636553764343262e-01,5.909224152565002441e-01,1.498511433601379395e-01
1.094000000000000057e+02,3.260937035083770752e-01,4.405022859573364258e-01,1.146421432495117188e+00,1.371369957923889160e+00,2.188542127609252930e+00,2.899984717369079590e-01,1.108328580856323242e+00,1.279240995645523071e-01,6.461164355278015137e-01,1.438626050949096680e-01
1.096000000000000085e+02,3.287719786167144775e-01,3.833932876586914062e-01,9.113057851791381836e-01,1.357125759124755859e+00,2.309196233749389648e+00,3.739892244338989258e-01,1.220664739608764648e+00,1.309242248535156250e-01,7.068923711776733398e-01,1.385273635387420654e-01
1.098000000000000114e+02,3.393130600452423096e-01,3.340016007423400879e-01,7.270963788032531738e-01,1.294813990592956543e+00,2.382393836975097656e+00,4.882705807685852051e-01,1.344528555870056152e+00,1.372181177139282227e-01,7.735973596572875977e-01,1.339244544506072998e-01
1.100000000000000000e+02,3.586279749870300293e-01,2.914507389068603516e-01,5.936877131462097168e-01,1.207046151161193848e+00,2.375795125961303711e+00,6.388647556304931641e-01,1.480123758316040039e+00,1.470271944999694824e-01,8.468959927558898926e-01,1.302034705877304077e-01
1.102000000000000028e+02,3.842543661594390869e-01,2.549424767494201660e-01,5.035471320152282715e-01,1.103100299835205078e+00,2.206722736358642578e+00,8.464992642402648926e-01,1.627393841743469238e+00,1.603641211986541748e-01,9.280441999435424805e-01,1.275898516178131104e-01
1.104000000000000057e+02,4.157344400882720947e-01,2.249039709568023682e-01,4.492983222007751465e-01,9.908117651939392090e-01,1.932211160659790039e+00,1.077745318412780762e+00,1.785542607307434082e+00,1.788360029458999634e-01,1.020035505294799805e+00,1.264614760875701904e-01
1.106000000000000085e+02,4.531611800193786621e-01,2.024341672658920288e-01,4.089578390121459961e-01,8.823169469833374023e-01,1.622456312179565430e+00,1.260287523269653320e+00,1.951111078262329102e+00,2.060542851686477661e-01,1.122406125068664551e+00,1.270555555820465088e-01
1.108000000000000114e+02,4.944458007812500000e-01,1.855353116989135742e-01,3.788843154907226562e-01,7.798225283622741699e-01,1.315469026565551758e+00,1.359998822212219238e+00,2.114778041839599609e+00,2.491612434387207031e-01,1.236367702484130859e+00,1.304553151130676270e-01
1.110000000000000000e+02,5.389292836189270020e-01,1.730772554874420166e-01,3.549587726593017578e-01,6.855037212371826172e-01,1.047514200210571289e+00,1.382901906967163086e+00,2.258767127990722656e+00,3.168246150016784668e-01,1.361957311630249023e+00,1.372000128030776978e-01
1.112000000000000028e+02,5.866844058036804199e-01,1.646438241004943848e-01,3.366593718528747559e-01,5.993030667304992676e-01,8.308624029159545898e-01,1.346638441085815430e+00,2.364632368087768555e+00,4.136712253093719482e-01,1.499458312988281250e+00,1.474061310291290283e-01
1.114000000000000057e+02,6.393352746963500977e-01,1.585574448108673096e-01,3.246159553527832031e-01,5.209950804710388184e-01,6.661006212234497070e-01,1.272465467453002930e+00,2.412155151367187500e+00,5.431497693061828613e-01,1.648800492286682129e+00,1.612120717763900757e-01
1.116000000000000085e+02,6.972327232360839844e-01,1.532873809337615967e-01,3.194583654403686523e-01,4.517962336540222168e-01,5.498167276382446289e-01,1.176353693008422852e+00,2.345044374465942383e+00,7.180141210556030273e-01,1.808345675468444824e+00,1.806618571281433105e-01
1.118000000000000114e+02,7.608039975166320801e-01,1.487120389938354492e-01,3.211539685726165771e-01,3.923173844814300537e-01,4.742107689380645752e-01,1.067191004753112793e+00,2.121896028518676758e+00,9.466108679771423340e-01,1.975293636322021484e+00,2.090843915939331055e-01
1.120000000000000000e+02,8.304576277732849121e-01,1.449159532785415649e-01,3.302662968635559082e-01,3.412779867649078369e-01,4.261416494846343994e-01,9.545488953590393066e-01,1.821261286735534668e+00,1.166488885879516602e+00,2.137857198715209961e+00,2.551823258399963379e-01
1.122000000000000028e+02,9.073859453201293945e-01,1.421485245227813721e-01,3.483165204524993896e-01,2.970651984214782715e-01,3.899711370468139648e-01,8.471231460571289062e-01,1.505398273468017578e+00,1.321177840232849121e+00,2.278952598571777344e+00,3.263715505599975586e-01
1.124000000000000057e+02,9.934114217758178711e-01,1.405346691608428955e-01,3.729695379734039307e-01,2.591376304626464844e-01,3.627539575099945068e-01,7.465485930442810059e-01,1.205706357955932617e+00,1.387390375137329102e+00,2.379350185394287109e+00,4.273900389671325684e-01
1.126000000000000085e+02,1.090255379676818848e+00,1.406120508909225464e-01,4.033054411411285400e-01,2.273062169551849365e-01,3.410359621047973633e-01,6.544607281684875488e-01,9.558618664741516113e-01,1.385099768638610840e+00,2.417222023010253906e+00,5.618492364883422852e-01
1.128000000000000114e+02,1.197791337966918945e+00,1.432573050260543823e-01,4.397221803665161133e-01,2.030312567949295044e-01,3.252658247947692871e-01,5.704922080039978027e-01,7.576016187667846680e-01,1.329264640808105469e+00,2.330609321594238281e+00,7.439966201782226562e-01
1.130000000000000000e+02,1.316330909729003906e+00,1.490321308374404907e-01,4.804588854312896729e-01,1.850412189960479736e-01,3.154128193855285645e-01,4.942056536674499512e-01,6.122421622276306152e-01,1.244253396987915039e+00,2.094408273696899414e+00,9.775360822677612305e-01
1.132000000000000028e+02,1.446419239044189453e+00,1.583126932382583618e-01,5.244932174682617188e-01,1.715274602174758911e-01,3.130737841129302979e-01,4.280667901039123535e-01,5.123845934867858887e-01,1.141139745712280273e+00,1.789025783538818359e+00,1.192125678062438965e+00
1.134000000000000057e+02,1.587800621986389160e+00,1.711211204528808594e-01,5.714074969291687012e-01,1.624529361724853516e-01,3.171668350696563721e-01,3.713799417018890381e-01,4.505392909049987793e-01,1.028023719787597656e+00,1.471771597862243652e+00,1.337791323661804199e+00
1.136000000000000085e+02,1.739677786827087402e+00,1.887003481388092041e-01,6.231502890586853027e-01,1.558431982994079590e-01,3.298918306827545166e-01,3.224202692508697510e-01,4.075950086116790771e-01,9.162681102752685547e-01,1.175295829772949219e+00,1.395611405372619629e+00
1.138000000000000114e+02,1.899020195007324219e+00,2.144021540880203247e-01,6.801872253417968750e-01,1.503362804651260376e-01,3.511711657047271729e-01,2.803687453269958496e-01,3.753383159637451172e-01,8.105173707008361816e-01,9.306092858314514160e-01,1.385943651199340820e+00
1.140000000000000000e+02,2.057023048400878906e+00,2.546756267547607422e-01,7.428333759307861328e-01,1.455129832029342651e-01,3.779179751873016357e-01,2.442798167467117310e-01,3.503798842430114746e-01,7.125960588455200195e-01,7.375748753547668457e-01,1.325252294540405273e+00
1.142000000000000028e+02,2.196848392486572266e+00,3.178280293941497803e-01,8.115605115890502930e-01,1.414529532194137573e-01,4.105923473834991455e-01,2.148655503988265991e-01,3.306843638420104980e-01,6.230612993240356445e-01,5.971155166625976562e-01,1.237498998641967773e+00
1.144000000000000057e+02,2.301335096359252930e+00,4.087702333927154541e-01,8.872771263122558594e-01,1.383715271949768066e-01,4.488871395587921143e-01,1.929256021976470947e-01,3.173141777515411377e-01,5.416408777236938477e-01,5.015398859977722168e-01,1.132492303848266602e+00
1.146000000000000085e+02,2.351270675659179688e+00,5.307241082191467285e-01,9.714754819869995117e-01,1.363644301891326904e-01,4.909503459930419922e-01,1.763320565223693848e-01,3.103553056716918945e-01,4.687448143959045410e-01,4.435339868068695068e-01,1.018050074577331543e+00
1.148000000000000114e+02,2.298236131668090820e+00,6.941527128219604492e-01,1.066834568977355957e+00,1.360510438680648804e-01,5.362268090248107910e-01,1.642298549413681030e-01,3.105942308902740479e-01,4.058551192283630371e-01,4.017904102802276611e-01,9.065288305282592773e-01
1.150000000000000000e+02,2.089602708816528320e+00,9.121255874633789062e-01,1.172629594802856445e+00,1.379436254501342773e-01,5.850165486335754395e-01,1.559297591447830200e-01,3.172598779201507568e-01,3.521715402603149414e-01,3.706408739089965820e-01,8.011171817779541016e-01
1.152000000000000028e+02,1.803320050239562988e+00,1.126111149787902832e+00,1.289743900299072266e+00,1.429497003555297852e-01,6.388670206069946289e-01,1.499254554510116577e-01,3.334175944328308105e-01,3.055563569068908691e-01,3.463163077831268311e-01,7.038447856903076172e-01
1.154000000000000057e+02,1.500180959701538086e+00,1.279825806617736816e+00,1.418228030204772949e+00,1.513840407133102417e-01,6.980705857276916504e-01,1.445601731538772583e-01,3.568995594978332520e-01,2.655617892742156982e-01,3.272038698196411133e-01,6.149361729621887207e-01
1.156000000000000085e+02,1.209834575653076172e+00,1.347668409347534180e+00,1.558423757553100586e+00,1.633339226245880127e-01,7.630720734596252441e-01,1.399061232805252075e-01,3.857406973838806152e-01,2.315067797899246216e-01,3.144632577896118164e-01,5.340797305107116699e-01
1.158000000000000114e+02,9.654462933540344238e-01,1.348759055137634277e+00,1.709509968757629395e+00,1.793588548898696899e-01,8.342127203941345215e-01,1.360538601875305176e-01,4.206360578536987305e-01,2.046198844909667969e-01,3.082790076732635498e-01,4.619825482368469238e-01
1.160000000000000000e+02,7.707889080047607422e-01,1.297153115272521973e+00,1.869027018547058105e+00,2.029454708099365234e-01,9.131533503532409668e-01,1.332955062389373779e-01,4.604254364967346191e-01,1.847242414951324463e-01,3.091847598552703857e-01,3.998286128044128418e-01
1.162000000000000028e+02,6.271488666534423828e-01,1.216169238090515137e+00,2.032407045364379883e+00,2.376060336828231812e-01,1.002138733863830566e+00,1.318559944629669189e-01,5.037562847137451172e-01,1.696377396583557129e-01,3.169801533222198486e-01,3.468254208564758301e-01
1.164000000000000057e+02,5.278767347335815430e-01,1.117158055305480957e+00,2.182188272476196289e+00,2.946783602237701416e-01,1.101672172546386719e+00,1.321185082197189331e-01,5.501262545585632324e-01,1.590762585401535034e-01,3.340926766395568848e-01,3.008059859275817871e-01
1.166000000000000085e+02,4.661203026771545410e-01,1.007873892784118652e+00,2.299808979034423828e+00,3.791390061378479004e-01,1.212166786193847656e+00,1.349881589412689209e-01,6.007757782936096191e-01,1.515960842370986938e-01,3.579610884189605713e-01,2.613274455070495605e-01
1.168000000000000114e+02,4.233763515949249268e-01,8.994387984275817871e-01,2.369907379150390625e+00,4.936425089836120605e-01,1.334132432937622070e+00,1.410913765430450439e-01,6.565648317337036133e-01,1.457556039094924927e-01,3.874213099479675293e-01,2.278430461883544922e-01
1.170000000000000000e+02,3.909575045108795166e-01,7.967005968093872070e-01,2.356015682220458984e+00,6.455850601196289062e-01,1.467908382415771484e+00,1.507203727960586548e-01,7.178425788879394531e-01,1.405701488256454468e-01,4.227765798568725586e-01,2.014550566673278809e-01
1.172000000000000028e+02,3.657148480415344238e-01,7.015880942344665527e-01,2.180899381637573242e+00,8.539702892303466797e-01,1.613208293914794922e+00,1.638521999120712280e-01,7.850715517997741699e-01,1.361301541328430176e-01,4.630122482776641846e-01,1.820827722549438477e-01
1.174000000000000057e+02,3.460108041763305664e-01,6.145598292350769043e-01,1.905752062797546387e+00,1.081596255302429199e+00,1.769222259521484375e+00,1.819818168878555298e-01,8.591061234474182129e-01,1.326007843017578125e-01,5.066987276077270508e-01,1.673816144466400146e-01
1.176000000000000085e+02,3.326479494571685791e-01,5.353726148605346680e-01,1.598785758018493652e+00,1.258901357650756836e+00,1.932600736618041992e+00,2.086486518383026123e-01,9.410334825515747070e-01,1.301324665546417236e-01,5.533618927001953125e-01,1.572275161743164062e-01
1.178000000000000114e+02,3.260551989078521729e-01,4.650700092315673828e-01,1.296071529388427734e+00,1.352709889411926270e+00,2.094690322875976562e+00,2.504800260066986084e-01,1.033923387527465820e+00,1.292385458946228027e-01,6.044616103172302246e-01,1.499358564615249634e-01
1.180000000000000000e+02,3.263521492481231689e-01,4.043441712856292725e-01,1.033194422721862793e+00,1.371929049491882324e+00,2.237721204757690430e+00,3.163975179195404053e-01,1.137451767921447754e+00,1.301967948675155640e-01,6.607928872108459473e-01,1.441243886947631836e-01
1.182000000000000028e+02,3.333379924297332764e-01,3.523228168487548828e-01,8.211240172386169434e-01,1.333331704139709473e+00,2.343659639358520508e+00,4.109998345375061035e-01,1.252364397048950195e+00,1.340722143650054932e-01,7.227503061294555664e-01,1.389814913272857666e-01
1.184000000000000057e+02,3.494581878185272217e-01,3.070811927318572998e-01,6.605759859085083008e-01,1.258350253105163574e+00,2.392939805984497070e+00,5.376684069633483887e-01,1.378942608833312988e+00,1.413298994302749634e-01,7.906960844993591309e-01,1.345901191234588623e-01
1.186000000000000085e+02,3.729323148727416992e-01,2.683124542236328125e-01,5.476543903350830078e-01,1.162146925926208496e+00,2.332087993621826172e+00,7.082850337028503418e-01,1.517179965972900391e+00,1.520815044641494751e-01,8.655477762222290039e-01,1.311417520046234131e-01
1.188000000000000114e+02,4.020610749721527100e-01,2.355103790760040283e-01,4.746599197387695312e-01,1.053428411483764648e+00,2.114559173583984375e+00,9.332134127616882324e-01,1.667174458503723145e+00,1.664337813854217529e-01,9.484415650367736816e-01,1.287186890840530396e-01
1.190000000000000000e+02,4.372929930686950684e-01,2.101229131221771240e-01,4.278193712234497070e-01,9.418847560882568359e-01,1.819004297256469727e+00,1.151697874069213867e+00,1.826822519302368164e+00,1.871428936719894409e-01,1.042485833168029785e+00,1.279749870300292969e-01
1.192000000000000028e+02,4.772328436374664307e-01,1.914236843585968018e-01,3.923771381378173828e-01,8.358038663864135742e-01,1.506995439529418945e+00,1.307077765464782715e+00,1.993517994880676270e+00,2.169007360935211182e-01,1.147188901901245117e+00,1.291605979204177856e-01
1.194000000000000057e+02,5.205004811286926270e-01,1.771985888481140137e-01,3.654816448688507080e-01,7.366362214088439941e-01,1.209822416305541992e+00,1.374601125717163086e+00,2.153032779693603516e+00,2.662408053874969482e-01,1.263387799263000488e+00,1.333116441965103149e-01
1.196000000000000085e+02,5.667391419410705566e-01,1.674040555953979492e-01,3.440134823322296143e-01,6.458109617233276367e-01,9.611832499504089355e-01,1.373911380767822266e+00,2.287244319915771484e+00,3.415190875530242920e-01,1.391240596771240234e+00,1.408721804618835449e-01
1.198000000000000114e+02,6.174200773239135742e-01,1.604401469230651855e-01,3.286901712417602539e-01,5.630497932434082031e-01,7.635088562965393066e-01,1.319771766662597656e+00,2.379087924957275391e+00,4.465848803520202637e-01,1.530842185020446777e+00,1.518912166357040405e-01
1.200000000000000000e+02,6.732283830642700195e-01,1.549063622951507568e-01,3.195615112781524658e-01,4.883711338043212891e-01,6.178706884384155273e-01,1.236596822738647461e+00,2.402672290802001953e+00,5.861629843711853027e-01,1.682390928268432617e+00,1.665792167186737061e-01
1.202000000000000028e+02,7.345396280288696289e-01,1.500375866889953613e-01,3.177077472209930420e-01,4.235214293003082275e-01,5.178956985473632812e-01,1.134821057319641113e+00,2.289228439331054688e+00,7.761722803115844727e-01,1.843239307403564453e+00,1.880030035972595215e-01
1.204000000000000057e+02,8.017632961273193359e-01,1.459126025438308716e-01,3.221620023250579834e-01,3.679955601692199707e-01,4.556795060634613037e-01,1.022978067398071289e+00,2.039236068725585938e+00,1.010812878608703613e+00,2.011284589767456055e+00,2.185653150081634521e-01
1.206000000000000085e+02,8.757087588310241699e-01,1.427017301321029663e-01,3.355171978473663330e-01,3.199048936367034912e-01,4.127091467380523682e-01,9.121660590171813965e-01,1.732337236404418945e+00,1.214916944503784180e+00,2.169872045516967773e+00,2.701871991157531738e-01
1.208000000000000114e+02,9.575218558311462402e-01,1.405243128538131714e-01,3.571895658969879150e-01,2.785999476909637451e-01,3.803721368312835693e-01,8.073076605796813965e-01,1.418142557144165039e+00,1.345995903015136719e+00,2.302383184432983398e+00,3.478931188583374023e-01
1.210000000000000000e+02,1.050237774848937988e+00,1.399173140525817871e-01,3.843619823455810547e-01,2.432167828083038330e-01,3.552641570568084717e-01,7.101843357086181641e-01,1.131406545639038086e+00,1.391778349876403809e+00,2.390518903732299805e+00,4.559000134468078613e-01
1.212000000000000028e+02,1.153494834899902344e+00,1.413900405168533325e-01,4.175151884555816650e-01,2.146739214658737183e-01,3.354171216487884521e-01,6.213297843933105469e-01,8.962002992630004883e-01,1.373112678527832031e+00,2.407851457595825195e+00,5.988434553146362305e-01
1.214000000000000057e+02,1.267590880393981934e+00,1.458718627691268921e-01,4.561060965061187744e-01,1.935206353664398193e-01,3.219989240169525146e-01,5.405025482177734375e-01,7.129213213920593262e-01,1.307649850845336914e+00,2.280303716659545898e+00,7.943720817565917969e-01
1.216000000000000085e+02,1.393082380294799805e+00,1.536985486745834351e-01,4.983934164047241211e-01,1.774813681840896606e-01,3.151182830333709717e-01,4.683529734611511230e-01,5.807263851165771484e-01,1.216938614845275879e+00,2.022394418716430664e+00,1.030626416206359863e+00
1.218000000000000114e+02,1.530224800109863281e+00,1.651109904050827026e-01,5.438404083251953125e-01,1.659104526042938232e-01,3.152845501899719238e-01,4.059788584709167480e-01,4.921224713325500488e-01,1.110369324684143066e+00,1.712509274482727051e+00,1.231439709663391113e+00
1.220000000000000000e+02,1.678513288497924805e+00,1.801811754703521729e-01,5.929483175277709961e-01,1.579021513462066650e-01,3.219434618949890137e-01,3.527449667453765869e-01,4.387193322181701660e-01,9.960474967956542969e-01,1.397337913513183594e+00,1.356902718544006348e+00
1.222000000000000028e+02,1.835235714912414551e+00,2.023713439702987671e-01,6.470881104469299316e-01,1.520233750343322754e-01,3.379491567611694336e-01,3.064242005348205566e-01,3.988035321235656738e-01,8.860405683517456055e-01,1.113163709640502930e+00,1.397516012191772461e+00
1.224000000000000057e+02,1.998249530792236328e+00,2.337217926979064941e-01,7.066563367843627930e-01,1.467856317758560181e-01,3.613978028297424316e-01,2.667446434497833252e-01,3.692787289619445801e-01,7.822360396385192871e-01,8.807889223098754883e-01,1.374565005302429199e+00
1.226000000000000085e+02,2.149450778961181641e+00,2.868292331695556641e-01,7.721468210220336914e-01,1.422690898180007935e-01,3.902726471424102783e-01,2.330160290002822876e-01,3.457712233066558838e-01,6.868636012077331543e-01,7.007783055305480957e-01,1.306551098823547363e+00
1.228000000000000114e+02,2.271333694458007812e+00,3.663294911384582520e-01,8.438640832901000977e-01,1.385748833417892456e-01,4.252169132232666016e-01,2.065019756555557251e-01,3.277231454849243164e-01,5.997447371482849121e-01,5.714634656906127930e-01,1.214005351066589355e+00
1.230000000000000000e+02,2.348416090011596680e+00,4.752711057662963867e-01,9.233841896057128906e-01,1.359895467758178711e-01,4.650302231311798096e-01,1.869339048862457275e-01,3.159715235233306885e-01,5.206267237663269043e-01,4.851347208023071289e-01,1.106316208839416504e+00
1.232000000000000028e+02,2.352793455123901367e+00,6.184988021850585938e-01,1.012958645820617676e+00,1.347368508577346802e-01,5.083041191101074219e-01,1.720476597547531128e-01,3.109812438488006592e-01,4.505592584609985352e-01,4.327261149883270264e-01,9.917084574699401855e-01
1.234000000000000057e+02,2.203239440917968750e+00,8.159430027008056641e-01,1.112929821014404297e+00,1.351795345544815063e-01,5.546076297760009766e-01,1.616618782281875610e-01,3.129372298717498779e-01,3.903524875640869141e-01,3.936135768890380859e-01,8.815339803695678711e-01
1.236000000000000085e+02,1.941111683845520020e+00,1.044307708740234375e+00,1.224276423454284668e+00,1.384154260158538818e-01,6.052168607711791992e-01,1.543145775794982910e-01,3.223210275173187256e-01,3.387673497200012207e-01,3.647104501724243164e-01,7.775881886482238770e-01
1.238000000000000114e+02,1.639209270477294922e+00,1.229216456413269043e+00,1.346533536911010742e+00,1.448932737112045288e-01,6.609106063842773438e-01,1.485586911439895630e-01,3.407796621322631836e-01,2.941456139087677002e-01,3.416482508182525635e-01,6.823098659515380859e-01
1.240000000000000000e+02,1.336395978927612305e+00,1.337059736251831055e+00,1.480779290199279785e+00,1.549460887908935547e-01,7.221649289131164551e-01,1.434639692306518555e-01,3.655619323253631592e-01,2.558491826057434082e-01,3.240436911582946777e-01,5.953415036201477051e-01
1.242000000000000028e+02,1.067626357078552246e+00,1.365959882736206055e+00,1.626406192779541016e+00,1.685140728950500488e-01,7.893201708793640137e-01,1.391129642724990845e-01,3.960418701171875000e-01,2.236722558736801147e-01,3.127022981643676758e-01,5.163651704788208008e-01
1.244000000000000057e+02,8.493373394012451172e-01,1.335308194160461426e+00,1.782264828681945801e+00,1.874284744262695312e-01,8.633142709732055664e-01,1.356682777404785156e-01,4.325883984565734863e-01,1.989955902099609375e-01,3.083698749542236328e-01,4.468547701835632324e-01
1.246000000000000085e+02,6.823108196258544922e-01,1.264519810676574707e+00,1.945276379585266113e+00,2.150854766368865967e-01,9.451885223388671875e-01,1.332802921533584595e-01,4.734791815280914307e-01,1.807354688644409180e-01,3.106848597526550293e-01,3.868492841720581055e-01
1.248000000000000114e+02,5.635086894035339355e-01,1.171411037445068359e+00,2.103874206542968750e+00,2.597886621952056885e-01,1.038010358810424805e+00,1.324599832296371460e-01,5.177012681961059570e-01,1.669877618551254272e-01,3.207069635391235352e-01,3.355092406272888184e-01
1.250000000000000000e+02,4.855638444423675537e-01,1.064657211303710938e+00,2.241655826568603516e+00,3.286356925964355469e-01,1.141400337219238281e+00,1.335502415895462036e-01,5.647809505462646484e-01,1.577304303646087646e-01,3.397250175476074219e-01,2.911152541637420654e-01
1.252000000000000028e+02,4.366651773452758789e-01,9.533771276473999023e-01,2.340448141098022461e+00,4.263874888420104980e-01,1.255838632583618164e+00,1.375730037689208984e-01,6.167080402374267578e-01,1.509675532579421997e-01,3.648531138896942139e-01,2.530286908149719238e-01
1.254000000000000057e+02,3.997416496276855469e-01,8.471450805664062500e-01,2.378759860992431641e+00,5.566467046737670898e-01,1.382085442543029785e+00,1.449692547321319580e-01,6.739168167114257812e-01,1.453257948160171509e-01,3.956492543220520020e-01,2.210385501384735107e-01
1.256000000000000085e+02,3.720020949840545654e-01,7.473244071006774902e-01,2.296783924102783203e+00,7.332139611244201660e-01,1.519825100898742676e+00,1.558885276317596436e-01,7.367401719093322754e-01,1.403670161962509155e-01,4.325284063816070557e-01,1.966227293014526367e-01
1.258000000000000114e+02,3.497432470321655273e-01,6.560028195381164551e-01,2.067144870758056641e+00,9.608052372932434082e-01,1.669371604919433594e+00,1.703864783048629761e-01,8.055904507637023926e-01,1.361662447452545166e-01,4.736297130584716797e-01,1.784940958023071289e-01
1.260000000000000000e+02,3.335691392421722412e-01,5.725953578948974609e-01,1.770771145820617676e+00,1.170203924179077148e+00,1.827970981597900391e+00,1.914907991886138916e-01,8.817134499549865723e-01,1.329666376113891602e-01,5.180914402008056641e-01,1.649238616228103638e-01
1.262000000000000028e+02,3.233572244644165039e-01,4.969213902950286865e-01,1.461792588233947754e+00,1.313349246978759766e+00,1.993361949920654297e+00,2.216312736272811890e-01,9.662921428680419922e-01,1.308614611625671387e-01,5.654277205467224121e-01,1.557999402284622192e-01
1.264000000000000057e+02,3.206444084644317627e-01,4.312812685966491699e-01,1.171516418457031250e+00,1.370755553245544434e+00,2.150676727294921875e+00,2.720492184162139893e-01,1.061899662017822266e+00,1.304419785737991333e-01,6.176685094833374023e-01,1.491044163703918457e-01
1.266000000000000085e+02,3.243030607700347900e-01,3.749371767044067383e-01,9.312964081764221191e-01,1.362095594406127930e+00,2.281460046768188477e+00,3.483583033084869385e-01,1.168380975723266602e+00,1.321772485971450806e-01,6.752305626869201660e-01,1.434559077024459839e-01
1.268000000000000114e+02,3.363347947597503662e-01,3.261540830135345459e-01,7.417830228805541992e-01,1.302723765373229980e+00,2.369291543960571289e+00,4.543007016181945801e-01,1.286222338676452637e+00,1.369736343622207642e-01,7.385081648826599121e-01,1.384934484958648682e-01
1.270000000000000000e+02,3.571004867553710938e-01,2.843108475208282471e-01,6.037526726722717285e-01,1.217059254646301270e+00,2.387487411499023438e+00,5.947340130805969238e-01,1.415607810020446777e+00,1.452554017305374146e-01,8.077817559242248535e-01,1.343042105436325073e-01
1.272000000000000028e+02,3.835708498954772949e-01,2.483618259429931641e-01,5.099918246269226074e-01,1.114111661911010742e+00,2.264199495315551758e+00,7.866281867027282715e-01,1.556713819503784180e+00,1.569976955652236938e-01,8.843454122543334961e-01,1.311217397451400757e-01
1.274000000000000057e+02,4.158756434917449951e-01,2.189995795488357544e-01,4.528127908706665039e-01,1.001987457275390625e+00,2.010790824890136719e+00,1.019693970680236816e+00,1.709767699241638184e+00,1.725552529096603394e-01,9.699913263320922852e-01,1.291008144617080688e-01
1.276000000000000085e+02,4.539396464824676514e-01,1.971924304962158203e-01,4.114499688148498535e-01,8.927947878837585449e-01,1.705686569213867188e+00,1.218383908271789551e+00,1.870710968971252441e+00,1.957400739192962646e-01,1.066183328628540039e+00,1.287408769130706787e-01
1.278000000000000114e+02,4.957943558692932129e-01,1.807426363229751587e-01,3.804958164691925049e-01,7.895765900611877441e-01,1.394868850708007812e+00,1.343296527862548828e+00,2.036612510681152344e+00,2.293584793806076050e-01,1.173376083374023438e+00,1.305760592222213745e-01
1.280000000000000000e+02,5.408063530921936035e-01,1.687211096286773682e-01,3.560925424098968506e-01,6.943564414978027344e-01,1.113305687904357910e+00,1.384270429611206055e+00,2.190950632095336914e+00,2.852906286716461182e-01,1.292083501815795898e+00,1.354991197586059570e-01
1.282000000000000171e+02,5.893256664276123047e-01,1.604970395565032959e-01,3.371663689613342285e-01,6.072729229927062988e-01,8.829677700996398926e-01,1.362070441246032715e+00,2.314329147338867188e+00,3.685433268547058105e-01,1.422631263732910156e+00,1.439076364040374756e-01
1.284000000000000057e+02,6.427913308143615723e-01,1.545845270156860352e-01,3.245652019977569580e-01,5.281133651733398438e-01,7.044266462326049805e-01,1.295037865638732910e+00,2.390761613845825195e+00,4.821582436561584473e-01,1.564852237701416016e+00,1.557611972093582153e-01
1.285999999999999943e+02,7.015841603279113770e-01,1.493179053068161011e-01,3.186680972576141357e-01,4.578014016151428223e-01,5.764209032058715820e-01,1.203463315963745117e+00,2.390348911285400391e+00,6.313759684562683105e-01,1.718808650970458984e+00,1.715870201587677002e-01
1.288000000000000114e+02,7.660679221153259277e-01,1.447567492723464966e-01,3.197838664054870605e-01,3.973385989665985107e-01,4.908164441585540771e-01,1.096965909004211426e+00,2.226547241210937500e+00,8.379969000816345215e-01,1.880893826484680176e+00,1.951581090688705444e-01
1.290000000000000000e+02,8.367734551429748535e-01,1.409864723682403564e-01,3.279257714748382568e-01,3.455338776111602783e-01,4.386096894741058350e-01,9.836435914039611816e-01,1.953709840774536133e+00,1.071795940399169922e+00,2.048437833786010742e+00,2.291406095027923584e-01
1.292000000000000171e+02,9.150039553642272949e-01,1.382944285869598389e-01,3.452240526676177979e-01,3.006156086921691895e-01,3.995594680309295654e-01,8.747678399085998535e-01,1.642454624176025391e+00,1.258630990982055664e+00,2.202700138092041016e+00,2.862972617149353027e-01
1.294000000000000057e+02,1.003032207489013672e+00,1.368627697229385376e-01,3.693564236164093018e-01,2.620846927165985107e-01,3.706994056701660156e-01,7.720480561256408691e-01,1.332450866699218750e+00,1.363520741462707520e+00,2.325787544250488281e+00,3.709359467029571533e-01
1.295999999999999943e+02,1.101588249206542969e+00,1.371217370033264160e-01,3.991609513759613037e-01,2.295981496572494507e-01,3.475265204906463623e-01,6.778724193572998047e-01,1.060490727424621582e+00,1.389831066131591797e+00,2.400633335113525391e+00,4.863330125808715820e-01
1.298000000000000114e+02,1.211212754249572754e+00,1.400569975376129150e-01,4.350409507751464844e-01,2.045428752899169922e-01,3.300152719020843506e-01,5.919218659400939941e-01,8.401590585708618164e-01,1.355895519256591797e+00,2.395121574401855469e+00,6.384117603302001953e-01
1.300000000000000000e+02,1.331792473793029785e+00,1.461732238531112671e-01,4.754486083984375000e-01,1.860533505678176880e-01,3.186686336994171143e-01,5.138324499130249023e-01,6.721838712692260742e-01,1.282469630241394043e+00,2.226217746734619141e+00,8.476476073265075684e-01
1.302000000000000171e+02,1.464439272880554199e+00,1.558768451213836670e-01,5.191923975944519043e-01,1.720660030841827393e-01,3.143496513366699219e-01,4.451290965080261230e-01,5.529378056526184082e-01,1.186729669570922852e+00,1.949590802192687988e+00,1.082108378410339355e+00
1.304000000000000057e+02,1.608302116394042969e+00,1.690622121095657349e-01,5.658477544784545898e-01,1.625709384679794312e-01,3.167679607868194580e-01,3.860703408718109131e-01,4.751194417476654053e-01,1.077468991279602051e+00,1.636178016662597656e+00,1.267920851707458496e+00
1.305999999999999943e+02,1.762406349182128906e+00,1.873348206281661987e-01,6.171376109123229980e-01,1.557035446166992188e-01,3.269565403461456299e-01,3.353576958179473877e-01,4.260224103927612305e-01,9.641082286834716797e-01,1.325173377990722656e+00,1.370041608810424805e+00
1.308000000000000114e+02,1.923330187797546387e+00,2.141445428133010864e-01,6.736081838607788086e-01,1.501177400350570679e-01,3.460476100444793701e-01,2.915785312652587891e-01,3.892589807510375977e-01,8.557831048965454102e-01,1.053590774536132812e+00,1.394500017166137695e+00
1.310000000000000000e+02,2.082026958465576172e+00,2.565532922744750977e-01,7.357972860336303711e-01,1.452092379331588745e-01,3.713000118732452393e-01,2.539933621883392334e-01,3.617353141307830811e-01,7.541862726211547852e-01,8.337950706481933594e-01,1.359091758728027344e+00
1.312000000000000171e+02,2.221514701843261719e+00,3.224741816520690918e-01,8.039078712463378906e-01,1.410514265298843384e-01,4.022315442562103271e-01,2.225371301174163818e-01,3.397590219974517822e-01,6.611690521240234375e-01,6.665735840797424316e-01,1.284618496894836426e+00
1.314000000000000057e+02,2.323590040206909180e+00,4.168967902660369873e-01,8.789419531822204590e-01,1.378454118967056274e-01,4.392887353897094727e-01,1.987586468458175659e-01,3.235965073108673096e-01,5.763621926307678223e-01,5.482833981513977051e-01,1.187875747680664062e+00
1.315999999999999943e+02,2.367811441421508789e+00,5.431665778160095215e-01,9.620624184608459473e-01,1.356647759675979614e-01,4.804325997829437256e-01,1.810106337070465088e-01,3.134820759296417236e-01,4.994132220745086670e-01,4.715206325054168701e-01,1.077636480331420898e+00
1.318000000000000114e+02,2.300632953643798828e+00,7.134016752243041992e-01,1.056172490119934082e+00,1.351491063833236694e-01,5.248662233352661133e-01,1.677665561437606812e-01,3.106664717197418213e-01,4.323017001152038574e-01,4.227857589721679688e-01,9.638457894325256348e-01
1.320000000000000000e+02,2.081444740295410156e+00,9.364882707595825195e-01,1.161002039909362793e+00,1.367443203926086426e-01,5.722985863685607910e-01,1.588624268770217896e-01,3.143766820430755615e-01,3.747160136699676514e-01,3.862538933753967285e-01,8.552446961402893066e-01
1.322000000000000171e+02,1.789309501647949219e+00,1.148830056190490723e+00,1.276993632316589355e+00,1.413893997669219971e-01,6.246585249900817871e-01,1.523658931255340576e-01,3.265829384326934814e-01,3.251643180847167969e-01,3.589323163032531738e-01,7.535218000411987305e-01
1.324000000000000057e+02,1.482749938964843750e+00,1.297734618186950684e+00,1.404314994812011719e+00,1.494248211383819580e-01,6.822805404663085938e-01,1.468407511711120605e-01,3.474400043487548828e-01,2.825335562229156494e-01,3.371417224407196045e-01,6.603431701660156250e-01
1.325999999999999943e+02,1.192027688026428223e+00,1.360688447952270508e+00,1.543142557144165039e+00,1.609937548637390137e-01,7.455224394798278809e-01,1.420048773288726807e-01,3.738227188587188721e-01,2.459166646003723145e-01,3.211289048194885254e-01,5.753974318504333496e-01
1.328000000000000114e+02,9.492778182029724121e-01,1.357108116149902344e+00,1.693724393844604492e+00,1.762458086013793945e-01,8.148609399795532227e-01,1.379414498805999756e-01,4.060411155223846436e-01,2.157896310091018677e-01,3.111771345138549805e-01,4.983434379100799561e-01
1.330000000000000000e+02,7.565742135047912598e-01,1.301768064498901367e+00,1.852836608886718750e+00,1.988656073808670044e-01,8.915690183639526367e-01,1.348907798528671265e-01,4.440379440784454346e-01,1.931978613138198853e-01,3.086108565330505371e-01,4.313104748725891113e-01
1.332000000000000171e+02,6.153846383094787598e-01,1.218337178230285645e+00,2.016904354095458984e+00,2.315382659435272217e-01,9.771889448165893555e-01,1.329924613237380981e-01,4.859480261802673340e-01,1.762722432613372803e-01,3.124208450317382812e-01,3.736037611961364746e-01
1.334000000000000057e+02,5.183899998664855957e-01,1.117388963699340820e+00,2.169446945190429688e+00,2.861785292625427246e-01,1.073676824569702148e+00,1.327819824218750000e-01,5.310579538345336914e-01,1.637927442789077759e-01,3.247987031936645508e-01,3.239898681640625000e-01
1.335999999999999943e+02,4.588060975074768066e-01,1.006541848182678223e+00,2.291800737380981445e+00,3.675184547901153564e-01,1.180953145027160645e+00,1.348517984151840210e-01,5.795283913612365723e-01,1.552847772836685181e-01,3.458626568317413330e-01,2.813487350940704346e-01
1.338000000000000114e+02,4.166909456253051758e-01,8.975496888160705566e-01,2.368550300598144531e+00,4.786934256553649902e-01,1.299575924873352051e+00,1.400458812713623047e-01,6.329862475395202637e-01,1.491266041994094849e-01,3.723464310169219971e-01,2.447112947702407837e-01
1.340000000000000000e+02,3.850348889827728271e-01,7.944158315658569336e-01,2.370644569396972656e+00,6.248132586479187012e-01,1.429814815521240234e+00,1.487338989973068237e-01,6.918013095855712891e-01,1.436765044927597046e-01,4.046480953693389893e-01,2.145313322544097900e-01
1.342000000000000171e+02,3.602006435394287109e-01,6.991036534309387207e-01,2.214050769805908203e+00,8.265921473503112793e-01,1.571683526039123535e+00,1.608929634094238281e-01,7.563931345939636230e-01,1.389316320419311523e-01,4.427536427974700928e-01,1.919491887092590332e-01
1.344000000000000057e+02,3.408213853836059570e-01,6.118410229682922363e-01,1.946451425552368164e+00,1.057634353637695312e+00,1.725248098373413086e+00,1.771787405014038086e-01,8.271760940551757812e-01,1.349739283323287964e-01,4.846998453140258789e-01,1.749456077814102173e-01
1.345999999999999943e+02,3.277980685234069824e-01,5.324710011482238770e-01,1.640133976936340332e+00,1.243342161178588867e+00,1.886213064193725586e+00,2.014289647340774536e-01,9.054566621780395508e-01,1.320926547050476074e-01,5.298979282379150391e-01,1.624617278575897217e-01
1.348000000000000114e+02,3.215758204460144043e-01,4.620913565158843994e-01,1.334001183509826660e+00,1.349579691886901855e+00,2.050816059112548828e+00,2.372669130563735962e-01,9.936826825141906738e-01,1.304996013641357422e-01,5.784627199172973633e-01,1.539317667484283447e-01
1.350000000000000000e+02,3.222385346889495850e-01,4.013270139694213867e-01,1.063866257667541504e+00,1.377131938934326172e+00,2.201259613037109375e+00,2.959240078926086426e-01,1.092437744140625000e+00,1.305970251560211182e-01,6.320215463638305664e-01,1.477572768926620483e-01
1.352000000000000171e+02,3.297459483146667480e-01,3.492947220802307129e-01,8.447124958038330078e-01,1.344819664955139160e+00,2.318582057952880859e+00,3.824959993362426758e-01,1.202439904212951660e+00,1.331691443920135498e-01,6.910167932510375977e-01,1.422799974679946899e-01
1.354000000000000057e+02,3.463399708271026611e-01,3.040779232978820801e-01,6.773661375045776367e-01,1.272715926170349121e+00,2.387185573577880859e+00,4.994425773620605469e-01,1.323838829994201660e+00,1.389693766832351685e-01,7.558378577232360840e-01,1.375128030776977539e-01
1.355999999999999943e+02,3.700851500034332275e-01,2.653100192546844482e-01,5.584229230880737305e-01,1.178364872932434082e+00,2.367805242538452148e+00,6.549696326255798340e-01,1.456999540328979492e+00,1.483211815357208252e-01,8.267430067062377930e-01,1.335338056087493896e-01
1.358000000000000114e+02,3.995192646980285645e-01,2.325758039951324463e-01,4.806519150733947754e-01,1.070456981658935547e+00,2.185922861099243164e+00,8.673569560050964355e-01,1.601576566696166992e+00,1.611391603946685791e-01,9.052497744560241699e-01,1.306400597095489502e-01
1.360000000000000000e+02,4.349909424781799316e-01,2.071886807680130005e-01,4.316491782665252686e-01,9.582949876785278320e-01,1.905112504959106445e+00,1.096728444099426270e+00,1.757413506507873535e+00,1.786444187164306641e-01,9.938347935676574707e-01,1.290556490421295166e-01
1.362000000000000171e+02,4.751445353031158447e-01,1.885316371917724609e-01,3.948141038417816162e-01,8.510614633560180664e-01,1.594176650047302246e+00,1.273612737655639648e+00,1.920769929885864258e+00,2.045120745897293091e-01,1.092788815498352051e+00,1.291526556015014648e-01
1.364000000000000057e+02,5.186267495155334473e-01,1.743412613868713379e-01,3.671824336051940918e-01,7.504797577857971191e-01,1.288921117782592773e+00,1.364360213279724121e+00,2.084566593170166016e+00,2.443236112594604492e-01,1.203052878379821777e+00,1.317302435636520386e-01
1.365999999999999943e+02,5.650596618652343750e-01,1.646209359169006348e-01,3.450645208358764648e-01,6.583064198493957520e-01,1.025711059570312500e+00,1.381326436996459961e+00,2.230957984924316406e+00,3.079025447368621826e-01,1.324764251708984375e+00,1.375287920236587524e-01
1.368000000000000114e+02,6.160127520561218262e-01,1.576626747846603394e-01,3.288874328136444092e-01,5.742576718330383301e-01,8.137275576591491699e-01,1.340516448020935059e+00,2.341696023941040039e+00,4.000254869461059570e-01,1.458307027816772461e+00,1.468566507101058960e-01
1.370000000000000000e+02,6.721495389938354492e-01,1.520814150571823120e-01,3.187336623668670654e-01,4.980106949806213379e-01,6.538003087043762207e-01,1.263939380645751953e+00,2.398723363876342773e+00,5.237025022506713867e-01,1.603579878807067871e+00,1.596550047397613525e-01
1.372000000000000171e+02,7.337898612022399902e-01,1.471696197986602783e-01,3.159201145172119141e-01,4.315916299819946289e-01,5.415593981742858887e-01,1.166360259056091309e+00,2.352677106857299805e+00,6.897998452186584473e-01,1.759857892990112305e+00,1.771726459264755249e-01
1.374000000000000057e+02,8.013492822647094727e-01,1.430053412914276123e-01,3.196143507957458496e-01,3.746761083602905273e-01,4.694530069828033447e-01,1.056381106376647949e+00,2.144455909729003906e+00,9.121131300926208496e-01,1.923796415328979492e+00,2.030646502971649170e-01
1.375999999999999943e+02,8.758023977279663086e-01,1.397742927074432373e-01,3.317853808403015137e-01,3.255695402622222900e-01,4.227218627929687500e-01,9.441680908203125000e-01,1.850877761840820312e+00,1.136671185493469238e+00,2.088461160659790039e+00,2.428789287805557251e-01
1.378000000000000114e+02,9.581299424171447754e-01,1.375576853752136230e-01,3.525956273078918457e-01,2.833495438098907471e-01,3.875110745429992676e-01,8.373730182647705078e-01,1.537915825843811035e+00,1.300253272056579590e+00,2.236356258392333984e+00,3.064325749874114990e-01
1.380000000000000000e+02,1.051575660705566406e+00,1.369713991880416870e-01,3.790375590324401855e-01,2.470984458923339844e-01,3.608149290084838867e-01,7.376353740692138672e-01,1.236629366874694824e+00,1.374854087829589844e+00,2.347985982894897461e+00,3.987894952297210693e-01
1.382000000000000171e+02,1.155681133270263672e+00,1.384613811969757080e-01,4.113580584526062012e-01,2.174330055713653564e-01,3.395578265190124512e-01,6.463180184364318848e-01,9.824739694595336914e-01,1.379912495613098145e+00,2.406314849853515625e+00,5.225955247879028320e-01
1.384000000000000057e+02,1.270801663398742676e+00,1.429807394742965698e-01,4.494262337684631348e-01,1.953048855066299438e-01,3.243700563907623291e-01,5.631037354469299316e-01,7.795509099960327148e-01,1.330112814903259277e+00,2.362273216247558594e+00,6.887574791908264160e-01
1.385999999999999943e+02,1.397092819213867188e+00,1.508553773164749146e-01,4.912831783294677734e-01,1.785966753959655762e-01,3.151867389678955078e-01,4.877712428569793701e-01,6.291950345039367676e-01,1.248508214950561523e+00,2.154249668121337891e+00,9.117591977119445801e-01
1.388000000000000114e+02,1.535334825515747070e+00,1.622861921787261963e-01,5.363546609878540039e-01,1.663804799318313599e-01,3.134586513042449951e-01,4.225349426269531250e-01,5.248392820358276367e-01,1.147844433784484863e+00,1.859687685966491699e+00,1.138390183448791504e+00
1.390000000000000000e+02,1.685066103935241699e+00,1.773512959480285645e-01,5.848376154899597168e-01,1.580210179090499878e-01,3.180778622627258301e-01,3.666971325874328613e-01,4.591255486011505127e-01,1.036373615264892578e+00,1.544771194458007812e+00,1.303830981254577637e+00
1.392000000000000171e+02,1.842957615852355957e+00,1.996650993824005127e-01,6.383063793182373047e-01,1.520005017518997192e-01,3.316342234611511230e-01,3.184043467044830322e-01,4.150128364562988281e-01,9.246485829353332520e-01,1.241557955741882324e+00,1.379719376564025879e+00
1.394000000000000057e+02,2.007140636444091797e+00,2.312493920326232910e-01,6.971858143806457520e-01,1.466506272554397583e-01,3.535529375076293945e-01,2.769347131252288818e-01,3.816711008548736572e-01,8.188706040382385254e-01,9.856624603271484375e-01,1.385552883148193359e+00
1.395999999999999943e+02,2.159895658493041992e+00,2.847412526607513428e-01,7.619168758392333984e-01,1.420111060142517090e-01,3.808109760284423828e-01,2.414016723632812500e-01,3.560332357883453369e-01,7.206505537033081055e-01,7.812244892120361328e-01,1.335935473442077637e+00
1.398000000000000114e+02,2.283409357070922852e+00,3.647282123565673828e-01,8.326894044876098633e-01,1.381587833166122437e-01,4.140344262123107910e-01,2.126661539077758789e-01,3.357166051864624023e-01,6.307450532913208008e-01,6.293792724609375000e-01,1.254435896873474121e+00
1.400000000000000000e+02,2.361485719680786133e+00,4.745689332485198975e-01,9.111569523811340332e-01,1.353930830955505371e-01,4.526828825473785400e-01,1.913445740938186646e-01,3.216853737831115723e-01,5.489540100097656250e-01,5.239261388778686523e-01,1.153579831123352051e+00
1.402000000000000171e+02,2.366231441497802734e+00,6.189727187156677246e-01,9.993121623992919922e-01,1.338939815759658813e-01,4.950318634510040283e-01,1.751454025506973267e-01,3.139202296733856201e-01,4.754167795181274414e-01,4.578613638877868652e-01,1.041352272033691406e+00
1.404000000000000057e+02,2.216360569000244141e+00,8.179321885108947754e-01,1.097944259643554688e+00,1.340845972299575806e-01,5.405884981155395508e-01,1.634648889303207397e-01,3.134209513664245605e-01,4.118734896183013916e-01,4.134949743747711182e-01,9.291164875030517578e-01
1.405999999999999943e+02,1.952355384826660156e+00,1.048465371131896973e+00,1.207875370979309082e+00,1.368732601404190063e-01,5.898163318634033203e-01,1.553834080696105957e-01,3.190475106239318848e-01,3.575458526611328125e-01,3.799411952495574951e-01,8.227576017379760742e-01
1.408000000000000114e+02,1.647711396217346191e+00,1.235490918159484863e+00,1.328698754310607910e+00,1.428582370281219482e-01,6.440618634223937988e-01,1.494392156600952148e-01,3.341943323612213135e-01,3.103986680507659912e-01,3.542501330375671387e-01,7.239339351654052734e-01
1.410000000000000000e+02,1.342061042785644531e+00,1.344677090644836426e+00,1.461451649665832520e+00,1.524117738008499146e-01,7.037677168846130371e-01,1.441354155540466309e-01,3.572405874729156494e-01,2.699881196022033691e-01,3.338988721370697021e-01,6.335364580154418945e-01
1.412000000000000171e+02,1.070961833000183105e+00,1.374305129051208496e+00,1.605561256408691406e+00,1.654520928859710693e-01,7.692574858665466309e-01,1.395525038242340088e-01,3.855648636817932129e-01,2.355442792177200317e-01,3.197394311428070068e-01,5.512310862541198730e-01
1.414000000000000057e+02,8.508106470108032227e-01,1.343738079071044922e+00,1.760476827621459961e+00,1.833657920360565186e-01,8.411626815795898438e-01,1.357968896627426147e-01,4.198787808418273926e-01,2.081304341554641724e-01,3.117964267730712891e-01,4.771686494350433350e-01
1.415999999999999943e+02,6.821886301040649414e-01,1.272708296775817871e+00,1.922866702079772949e+00,2.096965461969375610e-01,9.208201169967651367e-01,1.331468224525451660e-01,4.592650234699249268e-01,1.878397315740585327e-01,3.111233115196228027e-01,4.130837023258209229e-01
1.418000000000000114e+02,5.622364878654479980e-01,1.179051280021667480e+00,2.084090232849121094e+00,2.509174346923828125e-01,1.010972499847412109e+00,1.318734139204025269e-01,5.022517442703247070e-01,1.724690645933151245e-01,3.167156577110290527e-01,3.584097027778625488e-01
1.420000000000000000e+02,4.834592044353485107e-01,1.071641683578491211e+00,2.227010965347290039e+00,3.157961666584014893e-01,1.111399292945861816e+00,1.322937607765197754e-01,5.483134388923645020e-01,1.615461856126785278e-01,3.316950500011444092e-01,3.109373152256011963e-01
1.422000000000000171e+02,4.341546595096588135e-01,9.595732688903808594e-01,2.332999706268310547e+00,4.093261361122131348e-01,1.222851395606994629e+00,1.354375928640365601e-01,5.984190106391906738e-01,1.538896709680557251e-01,3.546721339225769043e-01,2.702685594558715820e-01
1.424000000000000057e+02,3.970358371734619141e-01,8.525456786155700684e-01,2.383542776107788086e+00,5.343976020812988281e-01,1.345990419387817383e+00,1.418590843677520752e-01,6.536571979522705078e-01,1.480411291122436523e-01,3.827589750289916992e-01,2.354616820812225342e-01
1.425999999999999943e+02,3.692242205142974854e-01,7.520219087600708008e-01,2.326184034347534180e+00,7.027705907821655273e-01,1.481024980545043945e+00,1.518211215734481812e-01,7.144249677658081055e-01,1.428479850292205811e-01,4.169308543205261230e-01,2.076968401670455933e-01
1.428000000000000114e+02,3.469352126121520996e-01,6.598931550979614258e-01,2.111786842346191406e+00,9.257395267486572266e-01,1.627423524856567383e+00,1.652894467115402222e-01,7.810266613960266113e-01,1.383860856294631958e-01,4.562474191188812256e-01,1.871381849050521851e-01
1.430000000000000000e+02,3.306107819080352783e-01,5.758372545242309570e-01,1.818580865859985352e+00,1.143732190132141113e+00,1.784278154373168945e+00,1.840605884790420532e-01,8.543620705604553223e-01,1.348145455121994019e-01,4.992090463638305664e-01,1.715882420539855957e-01
1.432000000000000171e+02,3.203023970127105713e-01,4.995731711387634277e-01,1.508633852005004883e+00,1.299568295478820801e+00,1.948404550552368164e+00,2.115765959024429321e-01,9.354479908943176270e-01,1.323334425687789917e-01,5.452549457550048828e-01,1.604913622140884399e-01
1.434000000000000057e+02,3.173544704914093018e-01,4.331707358360290527e-01,1.212723493576049805e+00,1.367943167686462402e+00,2.109442710876464844e+00,2.555610537528991699e-01,1.027287244796752930e+00,1.313295364379882812e-01,5.952543616294860840e-01,1.527150273323059082e-01
1.435999999999999943e+02,3.208807110786437988e-01,3.761907517910003662e-01,9.645137786865234375e-01,1.368311762809753418e+00,2.249558925628662109e+00,3.240902125835418701e-01,1.129644632339477539e+00,1.321166604757308960e-01,6.503905653953552246e-01,1.468135267496109009e-01
1.438000000000000114e+02,3.327007889747619629e-01,3.269634246826171875e-01,7.670419812202453613e-01,1.315213322639465332e+00,2.351125955581665039e+00,4.215790629386901855e-01,1.243282675743103027e+00,1.357907950878143311e-01,7.110671401023864746e-01,1.415643841028213501e-01
1.440000000000000000e+02,3.532828688621520996e-01,2.846727371215820312e-01,6.213614940643310547e-01,1.232764601707458496e+00,2.392534971237182617e+00,5.518648028373718262e-01,1.368472814559936523e+00,1.428079009056091309e-01,7.776261568069458008e-01,1.370485723018646240e-01
1.442000000000000171e+02,3.795342147350311279e-01,2.483249157667160034e-01,5.209858417510986328e-01,1.131937384605407715e+00,2.315586328506469727e+00,7.281320691108703613e-01,1.505201935768127441e+00,1.533507406711578369e-01,8.507109880447387695e-01,1.334080100059509277e-01
1.444000000000000057e+02,4.117150008678436279e-01,2.185655981302261353e-01,4.585468769073486328e-01,1.020732641220092773e+00,2.088054895401000977e+00,9.563386440277099609e-01,1.653795003890991211e+00,1.674530506134033203e-01,9.316700696945190430e-01,1.308735609054565430e-01
1.445999999999999943e+02,4.496840238571166992e-01,1.963722109794616699e-01,4.155654311180114746e-01,9.103720784187316895e-01,1.789899826049804688e+00,1.169653177261352539e+00,1.811976313591003418e+00,1.876052767038345337e-01,1.023310542106628418e+00,1.297969222068786621e-01
1.448000000000000114e+02,4.914642870426177979e-01,1.796418577432632446e-01,3.831290900707244873e-01,8.059473633766174316e-01,1.478080034255981445e+00,1.317125916481018066e+00,1.977180242538452148e+00,2.167062759399414062e-01,1.125400662422180176e+00,1.304565370082855225e-01
1.450000000000000000e+02,5.364266633987426758e-01,1.673498451709747314e-01,3.579304218292236328e-01,7.092217803001403809e-01,1.184067606925964355e+00,1.377764344215393066e+00,2.136495590209960938e+00,2.644823193550109863e-01,1.238953351974487305e+00,1.339850723743438721e-01
1.452000000000000171e+02,5.847838521003723145e-01,1.589665412902832031e-01,3.380034565925598145e-01,6.206979751586914062e-01,9.401987791061401367e-01,1.371349334716796875e+00,2.271605730056762695e+00,3.377061486244201660e-01,1.364015460014343262e+00,1.408468484878540039e-01
1.454000000000000057e+02,6.381168365478515625e-01,1.529238373041152954e-01,3.245127201080322266e-01,5.401577353477478027e-01,7.473553419113159180e-01,1.313163995742797852e+00,2.365448951721191406e+00,4.403931200504302979e-01,1.500985622406005859e+00,1.511999666690826416e-01
1.455999999999999943e+02,6.967898011207580566e-01,1.475819349288940430e-01,3.176040053367614746e-01,4.682916998863220215e-01,6.064864397048950195e-01,1.227768301963806152e+00,2.393398284912109375e+00,5.769449472427368164e-01,1.649573564529418945e+00,1.651626378297805786e-01
1.458000000000000114e+02,7.611999511718750000e-01,1.429430842399597168e-01,3.177291154861450195e-01,4.061842560768127441e-01,5.103837251663208008e-01,1.124701142311096191e+00,2.289709806442260742e+00,7.625995278358459473e-01,1.808093667030334473e+00,1.849246025085449219e-01
1.460000000000000000e+02,8.317231535911560059e-01,1.390899121761322021e-01,3.244004845619201660e-01,3.531913161277770996e-01,4.513928890228271484e-01,1.012250423431396484e+00,2.045863151550292969e+00,9.952811002731323242e-01,1.973875522613525391e+00,2.136375755071640015e-01
1.462000000000000171e+02,9.098123908042907715e-01,1.363086402416229248e-01,3.403529524803161621e-01,3.070514500141143799e-01,4.094602763652801514e-01,9.020011425018310547e-01,1.742334365844726562e+00,1.200712561607360840e+00,2.134074211120605469e+00,2.606408298015594482e-01
1.464000000000000057e+02,9.975741505622863770e-01,1.347779482603073120e-01,3.637510538101196289e-01,2.675033807754516602e-01,3.780483603477478027e-01,7.977564930915832520e-01,1.430121898651123047e+00,1.335099697113037109e+00,2.271864414215087891e+00,3.326504826545715332e-01
1.465999999999999943e+02,1.095878124237060547e+00,1.349338889122009277e-01,3.926210105419158936e-01,2.339033484458923340e-01,3.534518778324127197e-01,7.014662027359008789e-01,1.142604827880859375e+00,1.384150743484497070e+00,2.368559122085571289e+00,4.342966973781585693e-01
1.468000000000000114e+02,1.205017089843750000e+00,1.376892775297164917e-01,4.275164604187011719e-01,2.075053006410598755e-01,3.342798352241516113e-01,6.135141849517822266e-01,9.062203168869018555e-01,1.368616700172424316e+00,2.400539636611938477e+00,5.697399973869323730e-01
1.470000000000000000e+02,1.325548291206359863e+00,1.436184048652648926e-01,4.673140048980712891e-01,1.880490630865097046e-01,3.214071094989776611e-01,5.334509611129760742e-01,7.213154435157775879e-01,1.305016398429870605e+00,2.304955244064331055e+00,7.532801628112792969e-01
1.472000000000000171e+02,1.457859396934509277e+00,1.530935168266296387e-01,5.105583071708679199e-01,1.732765883207321167e-01,3.152415156364440918e-01,4.623072445392608643e-01,5.875929594039916992e-01,1.215789318084716797e+00,2.064763784408569336e+00,9.862701892852783203e-01
1.474000000000000057e+02,1.601675271987915039e+00,1.660721600055694580e-01,5.568437576293945312e-01,1.630182713270187378e-01,3.160232901573181152e-01,4.008782505989074707e-01,4.976615905761718750e-01,1.110413074493408203e+00,1.761656284332275391e+00,1.195297360420227051e+00
1.475999999999999943e+02,1.755646705627441406e+00,1.839305907487869263e-01,6.073638796806335449e-01,1.557028293609619141e-01,3.236069679260253906e-01,3.483521938323974609e-01,4.437685012817382812e-01,9.966427087783813477e-01,1.447851896286010742e+00,1.334530591964721680e+00
1.478000000000000114e+02,1.917543768882751465e+00,2.100517153739929199e-01,6.630435585975646973e-01,1.499880105257034302e-01,3.403924405574798584e-01,3.027015328407287598e-01,4.034328758716583252e-01,8.870762586593627930e-01,1.156785249710083008e+00,1.387419462203979492e+00
1.480000000000000000e+02,2.077756166458129883e+00,2.512264251708984375e-01,7.242872714996337891e-01,1.449393630027770996e-01,3.641471862792968750e-01,2.635828852653503418e-01,3.734881877899169922e-01,7.835963368415832520e-01,9.170756340026855469e-01,1.374487519264221191e+00
1.482000000000000171e+02,2.219699144363403320e+00,3.157254457473754883e-01,7.915316820144653320e-01,1.406336575746536255e-01,3.935598433017730713e-01,2.304659187793731689e-01,3.497040867805480957e-01,6.884035468101501465e-01,7.287645936012268066e-01,1.312332272529602051e+00
1.484000000000000057e+02,2.325699090957641602e+00,4.084708988666534424e-01,8.654204010963439941e-01,1.372314244508743286e-01,4.290348887443542480e-01,2.046551108360290527e-01,3.314170539379119873e-01,6.014552116394042969e-01,5.923652648925781250e-01,1.223796844482421875e+00
1.485999999999999943e+02,2.375980138778686523e+00,5.327390432357788086e-01,9.471793174743652344e-01,1.348847001791000366e-01,4.691860377788543701e-01,1.856051832437515259e-01,3.193919062614440918e-01,5.224057435989379883e-01,5.003356933593750000e-01,1.118485689163208008e+00
1.488000000000000114e+02,2.319519758224487305e+00,7.001479864120483398e-01,1.039732336997985840e+00,1.340833902359008789e-01,5.127521157264709473e-01,1.711570322513580322e-01,3.141725063323974609e-01,4.524214267730712891e-01,4.444965720176696777e-01,1.004856348037719727e+00
1.490000000000000000e+02,2.106810569763183594e+00,9.217934608459472656e-01,1.142808794975280762e+00,1.352121382951736450e-01,5.592725276947021484e-01,1.611958593130111694e-01,3.159022033214569092e-01,3.922950625419616699e-01,4.035736918449401855e-01,8.945751190185546875e-01
1.492000000000000171e+02,1.815395236015319824e+00,1.138942360877990723e+00,1.257342219352722168e+00,1.393139809370040894e-01,6.103647947311401367e-01,1.540991067886352539e-01,3.250429034233093262e-01,3.408381342887878418e-01,3.731243610382080078e-01,7.904487848281860352e-01
1.494000000000000057e+02,1.507175683975219727e+00,1.294451475143432617e+00,1.383135437965393066e+00,1.467665731906890869e-01,6.665472388267517090e-01,1.484076678752899170e-01,3.431479334831237793e-01,2.962111532688140869e-01,3.490963280200958252e-01,6.945542693138122559e-01
1.495999999999999943e+02,1.212633848190307617e+00,1.362816810607910156e+00,1.520738005638122559e+00,1.577482968568801880e-01,7.283263206481933594e-01,1.433856636285781860e-01,3.677414357662200928e-01,2.579177021980285645e-01,3.304201662540435791e-01,6.068529486656188965e-01
1.498000000000000114e+02,9.653490185737609863e-01,1.363500237464904785e+00,1.669810175895690918e+00,1.723525226116180420e-01,7.959994673728942871e-01,1.391133666038513184e-01,3.980393707752227783e-01,2.257335484027862549e-01,3.181069195270538330e-01,5.271593928337097168e-01
1.500000000000000000e+02,7.683089971542358398e-01,1.311119556427001953e+00,1.828075170516967773e+00,1.935620307922363281e-01,8.706483244895935059e-01,1.357743293046951294e-01,4.344061613082885742e-01,2.010454237461090088e-01,3.126464784145355225e-01,4.566491246223449707e-01
1.502000000000000171e+02,6.231347322463989258e-01,1.228961110115051270e+00,1.992933988571166992e+00,2.238744646310806274e-01,9.532126188278198242e-01,1.334569007158279419e-01,4.751597940921783447e-01,1.827924996614456177e-01,3.139408230781555176e-01,3.956592381000518799e-01
1.504000000000000057e+02,5.230892896652221680e-01,1.128413438796997070e+00,2.149219989776611328e+00,2.746931612491607666e-01,1.046833276748657227e+00,1.327853500843048096e-01,5.192158818244934082e-01,1.689986437559127808e-01,3.224015831947326660e-01,3.435376286506652832e-01
1.505999999999999943e+02,4.607044160366058350e-01,1.017699241638183594e+00,2.278528213500976562e+00,3.514028489589691162e-01,1.151183605194091797e+00,1.341221034526824951e-01,5.661487579345703125e-01,1.597341895103454590e-01,3.400147855281829834e-01,2.983476221561431885e-01
1.508000000000000114e+02,4.177174568176269531e-01,9.078496098518371582e-01,2.364564657211303711e+00,4.577510356903076172e-01,1.266667962074279785e+00,1.384410560131072998e-01,6.179116368293762207e-01,1.529823243618011475e-01,3.642761707305908203e-01,2.595947384834289551e-01
1.510000000000000000e+02,3.853820860385894775e-01,8.039734363555908203e-01,2.380812168121337891e+00,5.982207059860229492e-01,1.393534064292907715e+00,1.461617350578308105e-01,6.748561263084411621e-01,1.473778039216995239e-01,3.942337930202484131e-01,2.269062548875808716e-01
1.512000000000000171e+02,3.601714670658111572e-01,7.076408267021179199e-01,2.253619432449340820e+00,7.907876968383789062e-01,1.532153606414794922e+00,1.573946177959442139e-01,7.374358773231506348e-01,1.424532681703567505e-01,4.302345514297485352e-01,2.016063481569290161e-01
1.514000000000000057e+02,3.403026759624481201e-01,6.195585727691650391e-01,1.998898386955261230e+00,1.023076415061950684e+00,1.682710766792297363e+00,1.722408682107925415e-01,8.060425519943237305e-01,1.382855176925659180e-01,4.707616567611694336e-01,1.829518526792526245e-01
1.515999999999999943e+02,3.267941176891326904e-01,5.392933487892150879e-01,1.694537878036499023e+00,1.219532608985900879e+00,1.841571092605590820e+00,1.941154152154922485e-01,8.817301988601684570e-01,1.350965052843093872e-01,5.146518349647521973e-01,1.688161492347717285e-01
1.518000000000000114e+02,3.198953866958618164e-01,4.677607417106628418e-01,1.385292172431945801e+00,1.341919302940368652e+00,2.007097005844116211e+00,2.251268774271011353e-01,9.657791256904602051e-01,1.329775452613830566e-01,5.614495873451232910e-01,1.592076420783996582e-01
1.520000000000000000e+02,3.200326561927795410e-01,4.059794545173645020e-01,1.105867147445678711e+00,1.380953907966613770e+00,2.162992715835571289e+00,2.775918245315551758e-01,1.060920000076293945e+00,1.325430274009704590e-01,6.128887534141540527e-01,1.522367745637893677e-01
1.522000000000000171e+02,3.266968131065368652e-01,3.531841635704040527e-01,8.774626851081848145e-01,1.357543110847473145e+00,2.290383100509643555e+00,3.564525842666625977e-01,1.167020082473754883e+00,1.342561095952987671e-01,6.696061491966247559e-01,1.465585231781005859e-01
1.524000000000000057e+02,3.426270186901092529e-01,3.072300553321838379e-01,7.008396983146667480e-01,1.289892196655273438e+00,2.373671531677246094e+00,4.649941325187683105e-01,1.284261584281921387e+00,1.390363574028015137e-01,7.319419384002685547e-01,1.415549367666244507e-01
1.525999999999999943e+02,3.660251796245574951e-01,2.678687572479248047e-01,5.740960836410522461e-01,1.198260188102722168e+00,2.385084152221679688e+00,6.083006858825683594e-01,1.413052439689636230e+00,1.472700834274291992e-01,8.002282977104187012e-01,1.373092681169509888e-01
1.528000000000000114e+02,3.949559032917022705e-01,2.344654202461242676e-01,4.898422956466674805e-01,1.091700911521911621e+00,2.246859788894653320e+00,8.051976561546325684e-01,1.553422689437866211e+00,1.590049713850021362e-01,8.755165934562683105e-01,1.340256482362747192e-01
1.530000000000000000e+02,4.298623800277709961e-01,2.082364112138748169e-01,4.381656646728515625e-01,9.786354303359985352e-01,1.986175775527954102e+00,1.038737058639526367e+00,1.705751180648803711e+00,1.745119541883468628e-01,9.592238068580627441e-01,1.318038105964660645e-01
1.532000000000000171e+02,4.696781933307647705e-01,1.889574080705642700e-01,3.994748592376708984e-01,8.701547384262084961e-01,1.679304361343383789e+00,1.232547521591186523e+00,1.865801572799682617e+00,1.976510733366012573e-01,1.053668498992919922e+00,1.312342733144760132e-01
1.534000000000000057e+02,5.129185914993286133e-01,1.743061095476150513e-01,3.708280026912689209e-01,7.679204344749450684e-01,1.369032382965087891e+00,1.350064992904663086e+00,2.031664133071899414e+00,2.307916581630706787e-01,1.159042596817016602e+00,1.327467262744903564e-01
1.536000000000000227e+02,5.591637492179870605e-01,1.641104221343994141e-01,3.478158116340637207e-01,6.742082834243774414e-01,1.091702818870544434e+00,1.385073423385620117e+00,2.185107231140136719e+00,2.865443229675292969e-01,1.275712847709655762e+00,1.372811943292617798e-01
1.538000000000000114e+02,6.097366213798522949e-01,1.568905264139175415e-01,3.304892778396606445e-01,5.886169075965881348e-01,8.656486272811889648e-01,1.358190655708312988e+00,2.307684183120727539e+00,3.694867491722106934e-01,1.404078245162963867e+00,1.452362537384033203e-01
1.540000000000000000e+02,6.654837131500244141e-01,1.512205451726913452e-01,3.193206787109375000e-01,5.108872056007385254e-01,6.916070580482482910e-01,1.288626313209533691e+00,2.383725166320800781e+00,4.825359582901000977e-01,1.544187664985656738e+00,1.566842943429946899e-01
1.542000000000000171e+02,7.267204523086547852e-01,1.462133973836898804e-01,3.152894377708435059e-01,4.427044391632080078e-01,5.671434402465820312e-01,1.195594668388366699e+00,2.382891654968261719e+00,6.312619447708129883e-01,1.696087479591369629e+00,1.718243360519409180e-01
1.544000000000000057e+02,7.937727570533752441e-01,1.419456452131271362e-01,3.179140686988830566e-01,3.840833604335784912e-01,4.848252832889556885e-01,1.088070392608642578e+00,2.220804929733276367e+00,8.364540934562683105e-01,1.856187820434570312e+00,1.943414807319641113e-01
1.546000000000000227e+02,8.676921129226684570e-01,1.385888308286666870e-01,3.283944725990295410e-01,3.336784541606903076e-01,4.339131116867065430e-01,9.748832583427429199e-01,1.948991894721984863e+00,1.069345235824584961e+00,2.023387670516967773e+00,2.259821742773056030e-01
1.548000000000000114e+02,9.494349360466003418e-01,1.362823396921157837e-01,3.477721810340881348e-01,2.902066111564636230e-01,3.958008885383605957e-01,8.663522005081176758e-01,1.639009237289428711e+00,1.255290031433105469e+00,2.178588151931762695e+00,2.802954316139221191e-01
1.550000000000000000e+02,1.042068123817443848e+00,1.355336308479309082e-01,3.732390403747558594e-01,2.528839111328125000e-01,3.674976229667663574e-01,7.642061710357666016e-01,1.330335259437561035e+00,1.359753966331481934e+00,2.304952144622802734e+00,3.611956238746643066e-01
1.552000000000000171e+02,1.145297408103942871e+00,1.367489397525787354e-01,4.044257700443267822e-01,2.217886745929718018e-01,3.448121249675750732e-01,6.706023812294006348e-01,1.059401750564575195e+00,1.385834097862243652e+00,2.385323047637939453e+00,4.723697900772094727e-01
1.554000000000000057e+02,1.259557604789733887e+00,1.409341394901275635e-01,4.416839480400085449e-01,1.983447670936584473e-01,3.278574943542480469e-01,5.851809978485107422e-01,8.398218750953674316e-01,1.352115154266357422e+00,2.391776800155639648e+00,6.186792850494384766e-01
1.556000000000000227e+02,1.385346055030822754e+00,1.484764963388442993e-01,4.829590320587158203e-01,1.808183342218399048e-01,3.170388638973236084e-01,5.076664686203002930e-01,6.723736524581909180e-01,1.278948903083801270e+00,2.242588043212890625e+00,8.200901746749877930e-01
1.558000000000000114e+02,1.522938370704650879e+00,1.595585346221923828e-01,5.274978280067443848e-01,1.677790433168411255e-01,3.133642673492431641e-01,4.397248327732086182e-01,5.536226630210876465e-01,1.183447122573852539e+00,1.975760340690612793e+00,1.054647445678710938e+00
1.560000000000000000e+02,1.671876192092895508e+00,1.742551624774932861e-01,5.751577615737915039e-01,1.590030938386917114e-01,3.163474798202514648e-01,3.813912570476531982e-01,4.759858846664428711e-01,1.074650764465332031e+00,1.666290044784545898e+00,1.246157050132751465e+00
1.562000000000000171e+02,1.829681277275085449e+00,1.957342624664306641e-01,6.276977062225341797e-01,1.525994539260864258e-01,3.273485898971557617e-01,3.311905264854431152e-01,4.270510673522949219e-01,9.616160392761230469e-01,1.355155825614929199e+00,1.358682632446289062e+00
1.564000000000000057e+02,1.993758559226989746e+00,2.263319641351699829e-01,6.855367422103881836e-01,1.471182852983474731e-01,3.471662104129791260e-01,2.879377901554107666e-01,3.903676867485046387e-01,8.536151647567749023e-01,1.079166293144226074e+00,1.390282630920410156e+00
1.566000000000000227e+02,2.148214340209960938e+00,2.778629064559936523e-01,7.491731643676757812e-01,1.423332691192626953e-01,3.728868961334228516e-01,2.507920563220977783e-01,3.628744781017303467e-01,7.523444294929504395e-01,8.547963500022888184e-01,1.360633730888366699e+00
1.568000000000000114e+02,2.275035858154296875e+00,3.553191721439361572e-01,8.188134431838989258e-01,1.383216977119445801e-01,4.043663144111633301e-01,2.199463397264480591e-01,3.409294784069061279e-01,6.595986485481262207e-01,6.826045513153076172e-01,1.289388775825500488e+00
1.570000000000000000e+02,2.358628273010253906e+00,4.622142612934112549e-01,8.958494067192077637e-01,1.353366523981094360e-01,4.419029653072357178e-01,1.967520266771316528e-01,3.248357176780700684e-01,5.750861167907714844e-01,5.599946379661560059e-01,1.194883465766906738e+00
1.572000000000000171e+02,2.371636629104614258e+00,6.033151745796203613e-01,9.818382859230041504e-01,1.335149109363555908e-01,4.833372831344604492e-01,1.793384701013565063e-01,3.147602379322052002e-01,4.983829557895660400e-01,4.796582162380218506e-01,1.086008787155151367e+00
1.574000000000000057e+02,2.238908052444458008e+00,7.968378067016601562e-01,1.078534841537475586e+00,1.333752870559692383e-01,5.280484557151794434e-01,1.664438694715499878e-01,3.120307326316833496e-01,4.315752983093261719e-01,4.294848442077636719e-01,9.724057912826538086e-01
1.576000000000000227e+02,1.982394337654113770e+00,1.028049468994140625e+00,1.186443686485290527e+00,1.355911791324615479e-01,5.759298801422119141e-01,1.577263772487640381e-01,3.158611357212066650e-01,3.743522167205810547e-01,3.918200731277465820e-01,8.636366128921508789e-01
1.578000000000000114e+02,1.679034233093261719e+00,1.221336960792541504e+00,1.305253028869628906e+00,1.409429907798767090e-01,6.287241578102111816e-01,1.513803601264953613e-01,3.280594646930694580e-01,3.249326944351196289e-01,3.638508319854736328e-01,7.614390254020690918e-01
1.580000000000000000e+02,1.371444106101989746e+00,1.339985489845275879e+00,1.435870170593261719e+00,1.498000472784042358e-01,6.868470311164855957e-01,1.458980888128280640e-01,3.489576280117034912e-01,2.824515104293823242e-01,3.414785265922546387e-01,6.678395867347717285e-01
1.582000000000000171e+02,1.095161199569702148e+00,1.376135468482971191e+00,1.578158140182495117e+00,1.621321737766265869e-01,7.506915926933288574e-01,1.411117315292358398e-01,3.753876686096191406e-01,2.459615170955657959e-01,3.248032033443450928e-01,5.824154019355773926e-01
1.584000000000000057e+02,8.697996735572814941e-01,1.350619912147521973e+00,1.731761455535888672e+00,1.787520945072174072e-01,8.206793069839477539e-01,1.371053904294967651e-01,4.076697826385498047e-01,2.160061448812484741e-01,3.142493367195129395e-01,5.048958063125610352e-01
1.586000000000000227e+02,6.957889795303344727e-01,1.282260298728942871e+00,1.893194556236267090e+00,2.033673226833343506e-01,8.981024622917175293e-01,1.341417729854583740e-01,4.457137286663055420e-01,1.935880482196807861e-01,3.109601140022277832e-01,4.371666014194488525e-01
1.588000000000000114e+02,5.713396668434143066e-01,1.190224289894104004e+00,2.056607246398925781e+00,2.405071258544921875e-01,9.849196672439575195e-01,1.323927342891693115e-01,4.876361191272735596e-01,1.767572462558746338e-01,3.142212927341461182e-01,3.789375722408294678e-01
1.590000000000000000e+02,4.888410568237304688e-01,1.083615422248840332e+00,2.205435276031494141e+00,3.003255724906921387e-01,1.082337856292724609e+00,1.323224455118179321e-01,5.327515602111816406e-01,1.643684059381484985e-01,3.255928754806518555e-01,3.288060724735260010e-01
1.592000000000000171e+02,4.380127191543579102e-01,9.711419939994812012e-01,2.320075035095214844e+00,3.883653581142425537e-01,1.190678715705871582e+00,1.346290260553359985e-01,5.812632441520690918e-01,1.559143811464309692e-01,3.458281159400939941e-01,2.856684625148773193e-01
1.594000000000000057e+02,3.998304903507232666e-01,8.634373545646667480e-01,2.384604215621948242e+00,5.069836378097534180e-01,1.310444474220275879e+00,1.401063054800033569e-01,6.347535252571105957e-01,1.498023569583892822e-01,3.718191981315612793e-01,2.486324459314346313e-01
1.596000000000000227e+02,3.714523911476135254e-01,7.619682550430297852e-01,2.358396053314208984e+00,6.646148562431335449e-01,1.442034602165222168e+00,1.491303145885467529e-01,6.936714053153991699e-01,1.443846076726913452e-01,4.035373330116271973e-01,2.179082334041595459e-01
1.598000000000000114e+02,3.486683964729309082e-01,6.689720749855041504e-01,2.168230772018432617e+00,8.796441555023193359e-01,1.584985971450805664e+00,1.616079807281494141e-01,7.583095431327819824e-01,1.396731287240982056e-01,4.412489533424377441e-01,1.948353350162506104e-01
1.600000000000000000e+02,3.317610025405883789e-01,5.841435790061950684e-01,1.884340167045593262e+00,1.106985092163085938e+00,1.739290714263916016e+00,1.785415560007095337e-01,8.291122913360595703e-01,1.357566416263580322e-01,4.829115867614746094e-01,1.775771379470825195e-01
1.602000000000000171e+02,3.208700418472290039e-01,5.070620179176330566e-01,1.573641896247863770e+00,1.279618024826049805e+00,1.901223540306091309e+00,2.035386413335800171e-01,9.075129032135009766e-01,1.329142898321151733e-01,5.277811288833618164e-01,1.647693663835525513e-01
1.604000000000000057e+02,3.171909749507904053e-01,4.396191835403442383e-01,1.270432472229003906e+00,1.364433050155639648e+00,2.065048456192016602e+00,2.413148432970046997e-01,9.958172440528869629e-01,1.313593238592147827e-01,5.758572220802307129e-01,1.560795009136199951e-01
1.606000000000000227e+02,3.200899958610534668e-01,3.816661238670349121e-01,1.010988950729370117e+00,1.377447485923767090e+00,2.213049411773681641e+00,3.022558391094207764e-01,1.094659924507141113e+00,1.314974129199981689e-01,6.289129853248596191e-01,1.497712433338165283e-01
1.608000000000000114e+02,3.309985697269439697e-01,3.317499160766601562e-01,8.026341199874877930e-01,1.333730340003967285e+00,2.326848745346069336e+00,3.913638889789581299e-01,1.204680919647216797e+00,1.341474652290344238e-01,6.873404383659362793e-01,1.442753374576568604e-01
1.610000000000000000e+02,3.507219254970550537e-01,2.887334525585174561e-01,6.462666392326354980e-01,1.255758285522460938e+00,2.389495611190795898e+00,5.114365816116333008e-01,1.326005578041076660e+00,1.400209665298461914e-01,7.514880895614624023e-01,1.394793987274169922e-01
1.612000000000000171e+02,3.764281570911407471e-01,2.517814040184020996e-01,5.368964076042175293e-01,1.157407641410827637e+00,2.357356548309326172e+00,6.717135310173034668e-01,1.459250569343566895e+00,1.494489759206771851e-01,8.217490315437316895e-01,1.354639530181884766e-01
1.614000000000000057e+02,4.079858958721160889e-01,2.212445288896560669e-01,4.670534729957580566e-01,1.047317266464233398e+00,2.162440299987792969e+00,8.886938095092773438e-01,1.603879570960998535e+00,1.623464524745941162e-01,8.994432091712951660e-01,1.325037032365798950e-01
1.616000000000000227e+02,4.455392956733703613e-01,1.983264684677124023e-01,4.214279949665069580e-01,9.354678988456726074e-01,1.875300884246826172e+00,1.115884065628051758e+00,1.759511590003967285e+00,1.800476759672164917e-01,9.867411851882934570e-01,1.307880580425262451e-01
1.618000000000000114e+02,4.869677722454071045e-01,1.811262071132659912e-01,3.868877887725830078e-01,8.293285965919494629e-01,1.563523054122924805e+00,1.286495685577392578e+00,1.922669887542724609e+00,2.061124742031097412e-01,1.084557771682739258e+00,1.307472884654998779e-01
1.620000000000000000e+02,5.316333770751953125e-01,1.684022694826126099e-01,3.605552911758422852e-01,7.303908467292785645e-01,1.260560512542724609e+00,1.368028044700622559e+00,2.085273981094360352e+00,2.466762065887451172e-01,1.193537235260009766e+00,1.331085711717605591e-01
1.622000000000000171e+02,5.794878602027893066e-01,1.597798764705657959e-01,3.396000564098358154e-01,6.398112177848815918e-01,1.002580881118774414e+00,1.378669738769531250e+00,2.230299949645996094e+00,3.108401298522949219e-01,1.313905954360961914e+00,1.386474221944808960e-01
1.624000000000000057e+02,6.322839260101318359e-01,1.535259336233139038e-01,3.248156905174255371e-01,5.573213696479797363e-01,7.957218289375305176e-01,1.333081245422363281e+00,2.339319467544555664e+00,4.035404026508331299e-01,1.446077108383178711e+00,1.477213054895401001e-01
1.626000000000000227e+02,6.904173493385314941e-01,1.481126248836517334e-01,3.162344694137573242e-01,4.829672574996948242e-01,6.409422159194946289e-01,1.254095554351806641e+00,2.393833637237548828e+00,5.278806090354919434e-01,1.589958906173706055e+00,1.602469682693481445e-01
1.628000000000000114e+02,7.542080283164978027e-01,1.433967649936676025e-01,3.149503469467163086e-01,4.185411632061004639e-01,5.331113338470458984e-01,1.155007481575012207e+00,2.343648433685302734e+00,6.948711276054382324e-01,1.745043873786926270e+00,1.772519201040267944e-01
1.630000000000000000e+02,8.240618705749511719e-01,1.394572257995605469e-01,3.199203312397003174e-01,3.634398281574249268e-01,4.645990729331970215e-01,1.044304013252258301e+00,2.132766246795654297e+00,9.176601171493530273e-01,1.907818078994750977e+00,2.024249583482742310e-01
1.632000000000000171e+02,9.013648629188537598e-01,1.365609914064407349e-01,3.340561091899871826e-01,3.156865239143371582e-01,4.193498194217681885e-01,9.325520992279052734e-01,1.838855981826782227e+00,1.139827013015747070e+00,2.072403430938720703e+00,2.406091392040252686e-01
1.634000000000000057e+02,9.878699183464050293e-01,1.348507851362228394e-01,3.564159572124481201e-01,2.747107744216918945e-01,3.851717114448547363e-01,8.264908790588378906e-01,1.526977181434631348e+00,1.300466895103454590e+00,2.221473693847656250e+00,3.020480871200561523e-01
1.636000000000000227e+02,1.085045933723449707e+00,1.348231881856918335e-01,3.840746879577636719e-01,2.396766394376754761e-01,3.590446710586547852e-01,7.277156710624694824e-01,1.227644324302673340e+00,1.372700452804565430e+00,2.335398912429809570e+00,3.920018672943115234e-01
1.638000000000000114e+02,1.193291544914245605e+00,1.372437775135040283e-01,4.177158176898956299e-01,2.115485370159149170e-01,3.382810950279235840e-01,6.373094320297241211e-01,9.756518602371215820e-01,1.375973939895629883e+00,2.397944211959838867e+00,5.129879117012023926e-01
1.640000000000000000e+02,1.312875628471374512e+00,1.428361237049102783e-01,4.566356241703033447e-01,1.906936019659042358e-01,3.236967325210571289e-01,5.549498796463012695e-01,7.745994925498962402e-01,1.325022935867309570e+00,2.364467382431030273e+00,6.746468544006347656e-01
1.642000000000000171e+02,1.443686604499816895e+00,1.519277393817901611e-01,4.992238283157348633e-01,1.748794019222259521e-01,3.153649866580963135e-01,4.808185100555419922e-01,6.261132955551147461e-01,1.242957353591918945e+00,2.167403459548950195e+00,8.931812047958374023e-01
1.644000000000000057e+02,1.586617946624755859e+00,1.645074635744094849e-01,5.449573993682861328e-01,1.635494381189346313e-01,3.143243193626403809e-01,4.166494309902191162e-01,5.232422351837158203e-01,1.142125368118286133e+00,1.878242135047912598e+00,1.121542692184448242e+00
1.646000000000000227e+02,1.740027427673339844e+00,1.816568225622177124e-01,5.945020318031311035e-01,1.556698083877563477e-01,3.194958567619323730e-01,3.617639541625976562e-01,4.588505625724792480e-01,1.030648946762084961e+00,1.564590096473693848e+00,1.292350649833679199e+00
1.648000000000000114e+02,1.901168465614318848e+00,2.069135755300521851e-01,6.491227746009826660e-01,1.497902125120162964e-01,3.339087367057800293e-01,3.141748011112213135e-01,4.151338934898376465e-01,9.194365143775939941e-01,1.260198950767517090e+00,1.373451828956604004e+00
1.650000000000000000e+02,2.063064813613891602e+00,2.455896139144897461e-01,7.092328071594238281e-01,1.445574313402175903e-01,3.564824461936950684e-01,2.733507156372070312e-01,3.821276128292083740e-01,8.141392469406127930e-01,1.001506805419921875e+00,1.383672237396240234e+00
1.652000000000000171e+02,2.208338260650634766e+00,3.073482215404510498e-01,7.752950191497802734e-01,1.400526314973831177e-01,3.843211233615875244e-01,2.384781837463378906e-01,3.566520214080810547e-01,7.164296507835388184e-01,7.939928174018859863e-01,1.337774395942687988e+00
1.654000000000000057e+02,2.318784236907958984e+00,3.972531259059906006e-01,8.474786281585693359e-01,1.363837271928787231e-01,4.181355535984039307e-01,2.105114907026290894e-01,3.364866673946380615e-01,6.270275712013244629e-01,6.389516592025756836e-01,1.258250832557678223e+00
1.656000000000000227e+02,2.377405643463134766e+00,5.180209279060363770e-01,9.277689456939697266e-01,1.338405609130859375e-01,4.571929872035980225e-01,1.898115128278732300e-01,3.226820528507232666e-01,5.457466840744018555e-01,5.307397842407226562e-01,1.158674001693725586e+00
1.658000000000000114e+02,2.337844371795654297e+00,6.796025037765502930e-01,1.018466114997863770e+00,1.326895654201507568e-01,4.998969733715057373e-01,1.741171032190322876e-01,3.152255117893218994e-01,4.728102684020996094e-01,4.621492028236389160e-01,1.047472834587097168e+00
1.660000000000000000e+02,2.135952711105346680e+00,8.978472352027893066e-01,1.119420647621154785e+00,1.332385390996932983e-01,5.457342863082885742e-01,1.628968566656112671e-01,3.149628937244415283e-01,4.097995758056640625e-01,4.168446362018585205e-01,9.351468682289123535e-01
1.662000000000000171e+02,1.847793817520141602e+00,1.120844602584838867e+00,1.231622099876403809e+00,1.366492062807083130e-01,5.954352617263793945e-01,1.550728678703308105e-01,3.209671080112457275e-01,3.560290634632110596e-01,3.827609419822692871e-01,8.286091089248657227e-01
1.664000000000000057e+02,1.539107799530029297e+00,1.284921884536743164e+00,1.354828238487243652e+00,1.432992964982986450e-01,6.501411795616149902e-01,1.491960138082504272e-01,3.364082574844360352e-01,3.092378377914428711e-01,3.566834032535552979e-01,7.294084429740905762e-01
1.666000000000000227e+02,1.240674138069152832e+00,1.360826730728149414e+00,1.490246295928955078e+00,1.535114943981170654e-01,7.104192972183227539e-01,1.439690440893173218e-01,3.595766723155975342e-01,2.691299319267272949e-01,3.359725773334503174e-01,6.386014819145202637e-01
1.668000000000000114e+02,9.879574775695800781e-01,1.367675185203552246e+00,1.637012958526611328e+00,1.672710031270980835e-01,7.764831185340881348e-01,1.394705325365066528e-01,3.881040513515472412e-01,2.349987030029296875e-01,3.214134573936462402e-01,5.559204816818237305e-01
1.670000000000000000e+02,7.857298254966735840e-01,1.319700956344604492e+00,1.794033408164978027e+00,1.865552961826324463e-01,8.491338491439819336e-01,1.358251124620437622e-01,4.226341247558593750e-01,2.079479694366455078e-01,3.130034506320953369e-01,4.813807010650634766e-01
1.672000000000000171e+02,6.353200674057006836e-01,1.239825248718261719e+00,1.958056092262268066e+00,2.147587835788726807e-01,9.295333623886108398e-01,1.333004534244537354e-01,4.621747136116027832e-01,1.879746913909912109e-01,3.119019567966461182e-01,4.168018996715545654e-01
1.674000000000000057e+02,5.309066772460937500e-01,1.140591144561767578e+00,2.117874622344970703e+00,2.603181004524230957e-01,1.020527005195617676e+00,1.321809440851211548e-01,5.052359700202941895e-01,1.727918684482574463e-01,3.170800209045410156e-01,3.616064190864562988e-01
1.676000000000000227e+02,4.649549722671508789e-01,1.030407190322875977e+00,2.255468130111694336e+00,3.306951224803924561e-01,1.121970772743225098e+00,1.327884942293167114e-01,5.513685941696166992e-01,1.620925068855285645e-01,3.315051496028900146e-01,3.137968182563781738e-01
1.678000000000000114e+02,4.208110570907592773e-01,9.197876453399658203e-01,2.353237152099609375e+00,4.302660226821899414e-01,1.234497070312500000e+00,1.362411528825759888e-01,6.016373038291931152e-01,1.545657515525817871e-01,3.541410565376281738e-01,2.728063464164733887e-01
1.680000000000000000e+02,3.873181045055389404e-01,8.149730563163757324e-01,2.388556957244873047e+00,5.629916787147521973e-01,1.358743071556091309e+00,1.430073082447052002e-01,6.570382118225097656e-01,1.487653702497482300e-01,3.818821012973785400e-01,2.376795858144760132e-01
1.682000000000000171e+02,3.615390360355377197e-01,7.175225615501403809e-01,2.299635410308837891e+00,7.430242300033569336e-01,1.494484305381774902e+00,1.533141136169433594e-01,7.179169058799743652e-01,1.436235159635543823e-01,4.156587421894073486e-01,2.095118463039398193e-01
1.684000000000000057e+02,3.410368561744689941e-01,6.284359097480773926e-01,2.064962148666381836e+00,9.732137918472290039e-01,1.641990065574645996e+00,1.671443134546279907e-01,7.846996784210205078e-01,1.392145305871963501e-01,4.547212719917297363e-01,1.886513382196426392e-01
1.686000000000000227e+02,3.269557952880859375e-01,5.472953915596008301e-01,1.765461444854736328e+00,1.182153701782226562e+00,1.799276351928710938e+00,1.867168843746185303e-01,8.582315444946289062e-01,1.357050836086273193e-01,4.974794685840606689e-01,1.728835701942443848e-01
1.688000000000000114e+02,3.192977905273437500e-01,4.746262431144714355e-01,1.454329729080200195e+00,1.323206305503845215e+00,1.963657498359680176e+00,2.151555866003036499e-01,9.395085573196411133e-01,1.332715302705764771e-01,5.433514714241027832e-01,1.615560799837112427e-01
1.690000000000000000e+02,3.187910914421081543e-01,4.117894768714904785e-01,1.163604855537414551e+00,1.378271818161010742e+00,2.123351097106933594e+00,2.613607645034790039e-01,1.031628847122192383e+00,1.323424428701400757e-01,5.930585265159606934e-01,1.536572873592376709e-01
1.692000000000000171e+02,3.243638277053833008e-01,3.580878078937530518e-01,9.238523244857788086e-01,1.367341518402099609e+00,2.259992599487304688e+00,3.326197266578674316e-01,1.134347915649414062e+00,1.332528889179229736e-01,6.478856801986694336e-01,1.477349698543548584e-01
1.694000000000000057e+02,3.394048810005187988e-01,3.113303482532501221e-01,7.352102994918823242e-01,1.306478977203369141e+00,2.356736660003662109e+00,4.329924285411834717e-01,1.248235702514648438e+00,1.370745152235031128e-01,7.082055211067199707e-01,1.424619853496551514e-01
1.696000000000000227e+02,3.624173700809478760e-01,2.713324129581451416e-01,5.983115434646606445e-01,1.219400167465209961e+00,2.390133380889892578e+00,5.665649175643920898e-01,1.373495221138000488e+00,1.442588716745376587e-01,7.743402719497680664e-01,1.379218250513076782e-01
1.698000000000000114e+02,3.907503187656402588e-01,2.372208088636398315e-01,5.053030848503112793e-01,1.115509986877441406e+00,2.297717332839965820e+00,7.479418516159057617e-01,1.510534048080444336e+00,1.549514681100845337e-01,8.469778299331665039e-01,1.342344135046005249e-01
1.700000000000000000e+02,4.250999093055725098e-01,2.101996093988418579e-01,4.488758146762847900e-01,1.002754092216491699e+00,2.060579776763916016e+00,9.789722561836242676e-01,1.659297943115234375e+00,1.692251414060592651e-01,9.273949861526489258e-01,1.316630989313125610e-01
1.702000000000000171e+02,4.645085334777832031e-01,1.902655214071273804e-01,4.077915847301483154e-01,8.931176066398620605e-01,1.759868383407592773e+00,1.187091231346130371e+00,1.817361354827880859e+00,1.897587925195693970e-01,1.018474578857421875e+00,1.305114030838012695e-01
1.704000000000000057e+02,5.074384212493896484e-01,1.751278042793273926e-01,3.770951032638549805e-01,7.895155549049377441e-01,1.448371410369873047e+00,1.326505780220031738e+00,1.982390761375427246e+00,2.192716002464294434e-01,1.119876265525817871e+00,1.310662031173706055e-01
1.706000000000000227e+02,5.534240007400512695e-01,1.644064635038375854e-01,3.528791368007659912e-01,6.940371394157409668e-01,1.158357620239257812e+00,1.380093574523925781e+00,2.140623807907104492e+00,2.681211829185485840e-01,1.232702732086181641e+00,1.344394534826278687e-01
1.708000000000000114e+02,6.035344004631042480e-01,1.569135338068008423e-01,3.340804576873779297e-01,6.066961884498596191e-01,9.193707108497619629e-01,1.367987871170043945e+00,2.273247718811035156e+00,3.427180349826812744e-01,1.357075810432434082e+00,1.411219537258148193e-01
1.710000000000000000e+02,6.587378978729248047e-01,1.511604785919189453e-01,3.216313719749450684e-01,5.273466706275939941e-01,7.316547036170959473e-01,1.306381344795227051e+00,2.364221096038818359e+00,4.466380476951599121e-01,1.493242383003234863e+00,1.513196229934692383e-01
1.712000000000000171e+02,7.194209098815917969e-01,1.460664272308349609e-01,3.158233761787414551e-01,4.567768573760986328e-01,5.957187414169311523e-01,1.218539595603942871e+00,2.387783765792846680e+00,5.845609903335571289e-01,1.641087293624877930e+00,1.650882065296173096e-01
1.714000000000000057e+02,7.859504818916320801e-01,1.417048573493957520e-01,3.170835971832275391e-01,3.961562514305114746e-01,5.034582018852233887e-01,1.114275693893432617e+00,2.275842189788818359e+00,7.724958658218383789e-01,1.799002885818481445e+00,1.844418048858642578e-01
1.716000000000000227e+02,8.590587973594665527e-01,1.382202506065368652e-01,3.255098760128021240e-01,3.442848026752471924e-01,4.475368857383728027e-01,1.001348733901977539e+00,2.028374910354614258e+00,1.004795908927917480e+00,1.964171528816223145e+00,2.126872241497039795e-01
1.718000000000000114e+02,9.399974346160888672e-01,1.358291059732437134e-01,3.430289924144744873e-01,2.993006706237792969e-01,4.066278040409088135e-01,8.917219042778015137e-01,1.724664807319641113e+00,1.206899166107177734e+00,2.124551773071289062e+00,2.585951089859008789e-01
1.720000000000000000e+02,1.031677603721618652e+00,1.349043995141983032e-01,3.672608137130737305e-01,2.607109248638153076e-01,3.761122226715087891e-01,7.881373763084411621e-01,1.413640737533569336e+00,1.336880922317504883e+00,2.263304710388183594e+00,3.292391300201416016e-01
1.722000000000000171e+02,1.133793950080871582e+00,1.358251273632049561e-01,3.971576392650604248e-01,2.281601727008819580e-01,3.520052433013916016e-01,6.927062869071960449e-01,1.129231810569763184e+00,1.382276535034179688e+00,2.361926078796386719e+00,4.292722344398498535e-01
1.724000000000000057e+02,1.246928453445434570e+00,1.396784782409667969e-01,4.331253468990325928e-01,2.030483335256576538e-01,3.334523439407348633e-01,6.055862903594970703e-01,8.958719968795776367e-01,1.364022731781005859e+00,2.397438287734985352e+00,5.627756118774414062e-01
1.726000000000000227e+02,1.371595621109008789e+00,1.468460857868194580e-01,4.736239314079284668e-01,1.845327615737915039e-01,3.211204707622528076e-01,5.263169407844543457e-01,7.139995694160461426e-01,1.299037456512451172e+00,2.309543132781982422e+00,7.432953119277954102e-01
1.728000000000000114e+02,1.507976055145263672e+00,1.575564891099929810e-01,5.174552202224731445e-01,1.705072522163391113e-01,3.156822919845581055e-01,4.562337696552276611e-01,5.827751755714416504e-01,1.209053516387939453e+00,2.074563741683959961e+00,9.745194315910339355e-01
1.730000000000000000e+02,1.656091094017028809e+00,1.718392521142959595e-01,5.641937255859375000e-01,1.609963327646255493e-01,3.170086443424224854e-01,3.956947028636932373e-01,4.948867261409759521e-01,1.103239417076110840e+00,1.772837162017822266e+00,1.185387253761291504e+00
1.732000000000000171e+02,1.812972068786621094e+00,1.923896521329879761e-01,6.155970096588134766e-01,1.541002541780471802e-01,3.254941403865814209e-01,3.438678979873657227e-01,4.418227970600128174e-01,9.898034334182739258e-01,1.459743976593017578e+00,1.327846646308898926e+00
1.734000000000000057e+02,1.977134227752685547e+00,2.218415141105651855e-01,6.722111105918884277e-01,1.484756320714950562e-01,3.430690765380859375e-01,2.989167869091033936e-01,4.020919203758239746e-01,8.806759119033813477e-01,1.167257666587829590e+00,1.383724451065063477e+00
1.736000000000000227e+02,2.133487462997436523e+00,2.709267437458038330e-01,7.345448732376098633e-01,1.435326039791107178e-01,3.673501908779144287e-01,2.603838741779327393e-01,3.726485669612884521e-01,7.776328921318054199e-01,9.258957505226135254e-01,1.373378038406372070e+00
1.738000000000000114e+02,2.265077114105224609e+00,3.451601266860961914e-01,8.027814626693725586e-01,1.393412500619888306e-01,3.972990214824676514e-01,2.278827279806137085e-01,3.491536378860473633e-01,6.830279827117919922e-01,7.358112931251525879e-01,1.312613606452941895e+00
1.740000000000000000e+02,2.354583740234375000e+00,4.487962722778320312e-01,8.780434131622314453e-01,1.361098736524581909e-01,4.333403706550598145e-01,2.028509229421615601e-01,3.312329351902008057e-01,5.966162681579589844e-01,5.978038311004638672e-01,1.225156068801879883e+00
1.742000000000000171e+02,2.376785039901733398e+00,5.862507820129394531e-01,9.614734649658203125e-01,1.339205950498580933e-01,4.738669991493225098e-01,1.843669414520263672e-01,3.195470869541168213e-01,5.181187987327575684e-01,5.040476918220520020e-01,1.120846152305603027e+00
1.744000000000000057e+02,2.262537479400634766e+00,7.738842368125915527e-01,1.055799722671508789e+00,1.333953589200973511e-01,5.177227854728698730e-01,1.703632026910781860e-01,3.148423433303833008e-01,4.489511847496032715e-01,4.472166001796722412e-01,1.007547020912170410e+00
1.746000000000000227e+02,2.015010356903076172e+00,1.004736304283142090e+00,1.161078691482543945e+00,1.349819004535675049e-01,5.644680261611938477e-01,1.608654558658599854e-01,3.169325590133666992e-01,3.894616365432739258e-01,4.058533012866973877e-01,8.972555994987487793e-01
1.748000000000000114e+02,1.713519334793090820e+00,1.204277396202087402e+00,1.277299642562866211e+00,1.395917087793350220e-01,6.159002780914306641e-01,1.539841890335083008e-01,3.264729082584381104e-01,3.383501172065734863e-01,3.750346899032592773e-01,7.930773496627807617e-01
1.750000000000000000e+02,1.404928684234619141e+00,1.331982851028442383e+00,1.405015230178833008e+00,1.476130187511444092e-01,6.725338101387023926e-01,1.483624875545501709e-01,3.450195491313934326e-01,2.941497862339019775e-01,3.507909178733825684e-01,6.970211863517761230e-01
1.752000000000000171e+02,1.122932314872741699e+00,1.375994205474853516e+00,1.544232964515686035e+00,1.591591089963912964e-01,7.347253561019897461e-01,1.434173583984375000e-01,3.699648082256317139e-01,2.562509179115295410e-01,3.319396376609802246e-01,6.092494726181030273e-01
1.754000000000000057e+02,8.919221162796020508e-01,1.356429457664489746e+00,1.695732593536376953e+00,1.743488907814025879e-01,8.030256628990173340e-01,1.392277181148529053e-01,4.005531966686248779e-01,2.244414687156677246e-01,3.193920850753784180e-01,5.294035673141479492e-01
1.756000000000000227e+02,7.121091485023498535e-01,1.291195392608642578e+00,1.855478882789611816e+00,1.969332844018936157e-01,8.783256411552429199e-01,1.359971761703491211e-01,4.372307062149047852e-01,2.002054601907730103e-01,3.136105239391326904e-01,4.585770666599273682e-01
1.758000000000000114e+02,5.826655626296997070e-01,1.201232075691223145e+00,2.020889520645141602e+00,2.292367517948150635e-01,9.619995951652526855e-01,1.338263005018234253e-01,4.781796932220458984e-01,1.822447627782821655e-01,3.147553801536560059e-01,3.974869251251220703e-01
1.760000000000000000e+02,4.956064224243164062e-01,1.096103310585021973e+00,2.174767971038818359e+00,2.837893664836883545e-01,1.056697726249694824e+00,1.333331912755966187e-01,5.224164724349975586e-01,1.687532663345336914e-01,3.230034112930297852e-01,3.452886939048767090e-01
1.762000000000000171e+02,4.430955648422241211e-01,9.833160638809204102e-01,2.298559904098510742e+00,3.651812076568603516e-01,1.161964178085327148e+00,1.349358707666397095e-01,5.695497393608093262e-01,1.597048640251159668e-01,3.403409719467163086e-01,2.999679744243621826e-01
1.764000000000000057e+02,4.037105441093444824e-01,8.749550580978393555e-01,2.376571893692016602e+00,4.765721857547760010e-01,1.278473258018493652e+00,1.395904272794723511e-01,6.215593218803405762e-01,1.530887037515640259e-01,3.643785417079925537e-01,2.610608041286468506e-01
1.766000000000000227e+02,3.745446801185607910e-01,7.726298570632934570e-01,2.379989624023437500e+00,6.230514645576477051e-01,1.406529903411865234e+00,1.476623564958572388e-01,6.788144707679748535e-01,1.475315839052200317e-01,3.941221237182617188e-01,2.281987071037292480e-01
1.768000000000000114e+02,3.511540591716766357e-01,6.787428855895996094e-01,2.225750923156738281e+00,8.249850273132324219e-01,1.546254873275756836e+00,1.592397242784500122e-01,7.417283058166503906e-01,1.426591575145721436e-01,4.299313724040985107e-01,2.027221918106079102e-01
1.770000000000000000e+02,3.334102928638458252e-01,5.929275155067443848e-01,1.957821488380432129e+00,1.057633161544799805e+00,1.697941899299621582e+00,1.745073646306991577e-01,8.106914758682250977e-01,1.385490447282791138e-01,4.703260660171508789e-01,1.839324682950973511e-01
1.772000000000000171e+02,3.218924701213836670e-01,5.150278210639953613e-01,1.649783611297607422e+00,1.245578289031982422e+00,1.857632875442504883e+00,1.972521692514419556e-01,8.867977857589721680e-01,1.354347169399261475e-01,5.140997767448425293e-01,1.696889698505401611e-01
1.774000000000000057e+02,3.174559772014617920e-01,4.465792775154113770e-01,1.341532707214355469e+00,1.353972077369689941e+00,2.023666381835937500e+00,2.294480949640274048e-01,9.716263413429260254e-01,1.334330886602401733e-01,5.607913732528686523e-01,1.599456965923309326e-01
1.776000000000000227e+02,3.196905851364135742e-01,3.876542150974273682e-01,1.069206357002258301e+00,1.382833600044250488e+00,2.177645206451416016e+00,2.842105627059936523e-01,1.067324757575988770e+00,1.331080198287963867e-01,6.120828986167907715e-01,1.529247015714645386e-01
1.778000000000000114e+02,3.295883536338806152e-01,3.370081484317779541e-01,8.480787873268127441e-01,1.351296424865722656e+00,2.301520347595214844e+00,3.658763468265533447e-01,1.174000382423400879e+00,1.350037455558776855e-01,6.686254739761352539e-01,1.472423821687698364e-01
1.780000000000000000e+02,3.483442664146423340e-01,2.932364642620086670e-01,6.789830327033996582e-01,1.279378890991210938e+00,2.379629135131835938e+00,4.775116145610809326e-01,1.291847825050354004e+00,1.400000751018524170e-01,7.307941913604736328e-01,1.422362029552459717e-01
1.782000000000000171e+02,3.734667301177978516e-01,2.556797862052917480e-01,5.587496757507324219e-01,1.184878945350646973e+00,2.382731199264526367e+00,6.244261264801025391e-01,1.421250343322753906e+00,1.484641134738922119e-01,7.988815307617187500e-01,1.379825025796890259e-01
1.784000000000000057e+02,4.042814373970031738e-01,2.242650240659713745e-01,4.799810647964477539e-01,1.076644420623779297e+00,2.225957393646240234e+00,8.275247812271118164e-01,1.562225937843322754e+00,1.604278683662414551e-01,8.739186525344848633e-01,1.346810460090637207e-01
1.786000000000000227e+02,4.411727786064147949e-01,2.004747092723846436e-01,4.304754734039306641e-01,9.638097882270812988e-01,1.957199096679687500e+00,1.060409665107727051e+00,1.715108036994934082e+00,1.763103008270263672e-01,9.572816491127014160e-01,1.324254423379898071e-01
1.788000000000000114e+02,4.822272658348083496e-01,1.827825307846069336e-01,3.933598995208740234e-01,8.559429049491882324e-01,1.648719310760498047e+00,1.248218178749084473e+00,1.875401258468627930e+00,2.000317871570587158e-01,1.051305294036865234e+00,1.318111866712570190e-01
1.790000000000000000e+02,5.265439748764038086e-01,1.695501655340194702e-01,3.656107485294342041e-01,7.547217607498168945e-01,1.340043902397155762e+00,1.356003284454345703e+00,2.040392637252807617e+00,2.345715761184692383e-01,1.156293153762817383e+00,1.332609057426452637e-01
1.792000000000000171e+02,5.738465785980224609e-01,1.606656908988952637e-01,3.434066176414489746e-01,6.619768738746643066e-01,1.067704439163208008e+00,1.384416580200195312e+00,2.191953897476196289e+00,2.918307781219482422e-01,1.272554397583007812e+00,1.377213895320892334e-01
1.794000000000000057e+02,6.260618567466735840e-01,1.541860848665237427e-01,3.270425796508789062e-01,5.773755311965942383e-01,8.466331958770751953e-01,1.352454066276550293e+00,2.311529874801635742e+00,3.766083121299743652e-01,1.400466084480285645e+00,1.455893814563751221e-01
1.796000000000000227e+02,6.835983395576477051e-01,1.486997306346893311e-01,3.167227506637573242e-01,5.005783438682556152e-01,6.777434349060058594e-01,1.280204534530639648e+00,2.383470535278320312e+00,4.915844500064849854e-01,1.540156126022338867e+00,1.569592654705047607e-01
1.798000000000000114e+02,7.467426657676696777e-01,1.439011991024017334e-01,3.137238621711730957e-01,4.336202740669250488e-01,5.576811432838439941e-01,1.185446262359619141e+00,2.373152732849121094e+00,6.435918807983398438e-01,1.691645026206970215e+00,1.719994544982910156e-01
1.800000000000000000e+02,8.158333301544189453e-01,1.398689746856689453e-01,3.172743320465087891e-01,3.761962652206420898e-01,4.789512753486633301e-01,1.077046155929565430e+00,2.200258255004882812e+00,8.526287078857421875e-01,1.851349115371704102e+00,1.943235248327255249e-01
1.802000000000000171e+02,8.922832012176513672e-01,1.368462443351745605e-01,3.291908502578735352e-01,3.267107307910919189e-01,4.295525848865509033e-01,9.641097187995910645e-01,1.923953056335449219e+00,1.083276391029357910e+00,2.018141746520996094e+00,2.257452905178070068e-01
1.804000000000000057e+02,9.774551391601562500e-01,1.349455267190933228e-01,3.497920930385589600e-01,2.841362953186035156e-01,3.924895524978637695e-01,8.561398386955261230e-01,1.613832235336303711e+00,1.264054059982299805e+00,2.173416376113891602e+00,2.795105278491973877e-01
1.806000000000000227e+02,1.073485732078552246e+00,1.347256600856781006e-01,3.760537803173065186e-01,2.475637793540954590e-01,3.647732734680175781e-01,7.548123002052307129e-01,1.307396292686462402e+00,1.361033201217651367e+00,2.300221681594848633e+00,3.597095012664794922e-01
1.808000000000000114e+02,1.180456519126892090e+00,1.368058621883392334e-01,4.081434309482574463e-01,2.174738794565200806e-01,3.426111042499542236e-01,6.619834899902343750e-01,1.040946960449218750e+00,1.382112741470336914e+00,2.381421566009521484e+00,4.700812697410583496e-01
1.810000000000000000e+02,1.298504471778869629e+00,1.420098096132278442e-01,4.460685849189758301e-01,1.949559897184371948e-01,3.262912333011627197e-01,5.773124694824218750e-01,8.257111907005310059e-01,1.344680190086364746e+00,2.389407634735107422e+00,6.154347658157348633e-01
1.812000000000000171e+02,1.428281903266906738e+00,1.506933122873306274e-01,4.878416359424591064e-01,1.780105680227279663e-01,3.160394728183746338e-01,5.005257725715637207e-01,6.625593900680541992e-01,1.269703507423400879e+00,2.243726015090942383e+00,8.153766393661499023e-01
1.814000000000000057e+02,1.569770336151123047e+00,1.628681123256683350e-01,5.328398942947387695e-01,1.655517071485519409e-01,3.130717575550079346e-01,4.335238337516784668e-01,5.474130511283874512e-01,1.173169612884521484e+00,1.978780269622802734e+00,1.049611091613769531e+00
1.816000000000000227e+02,1.722115159034729004e+00,1.792611181735992432e-01,5.812171101570129395e-01,1.570764333009719849e-01,3.166582584381103516e-01,3.760670423507690430e-01,4.727075695991516113e-01,1.063977122306823730e+00,1.670230269432067871e+00,1.241808891296386719e+00
1.818000000000000114e+02,1.882596015930175781e+00,2.034707814455032349e-01,6.345143914222717285e-01,1.509339213371276855e-01,3.285892307758331299e-01,3.265233635902404785e-01,4.249918758869171143e-01,9.514684677124023438e-01,1.359423160552978516e+00,1.355880379676818848e+00
1.820000000000000000e+02,2.045967340469360352e+00,2.395342439413070679e-01,6.932339668273925781e-01,1.455235332250595093e-01,3.492172062397003174e-01,2.839130461215972900e-01,3.891030550003051758e-01,8.442063927650451660e-01,1.083092689514160156e+00,1.388508796691894531e+00
1.822000000000000171e+02,2.194802284240722656e+00,2.982634007930755615e-01,7.578272223472595215e-01,1.408206820487976074e-01,3.754848837852478027e-01,2.473212331533432007e-01,3.620265424251556396e-01,7.438403964042663574e-01,8.581837415695190430e-01,1.359722614288330078e+00
1.824000000000000057e+02,2.310390949249267578e+00,3.847984969615936279e-01,8.283650875091552734e-01,1.369031667709350586e-01,4.075878560543060303e-01,2.172089219093322754e-01,3.404683768749237061e-01,6.519410610198974609e-01,6.853982210159301758e-01,1.289049386978149414e+00
1.826000000000000227e+02,2.376914501190185547e+00,5.017272830009460449e-01,9.066574573516845703e-01,1.340628415346145630e-01,4.455111324787139893e-01,1.946523487567901611e-01,3.248924612998962402e-01,5.682424902915954590e-01,5.622280240058898926e-01,1.194969058036804199e+00
1.828000000000000114e+02,2.354766130447387695e+00,6.571204662322998047e-01,9.944632649421691895e-01,1.324772089719772339e-01,4.873145520687103271e-01,1.777103096246719360e-01,3.152889311313629150e-01,4.923402369022369385e-01,4.810717403888702393e-01,1.086722493171691895e+00
1.830000000000000000e+02,2.171165943145751953e+00,8.690097928047180176e-01,1.092810273170471191e+00,1.325783580541610718e-01,5.323336124420166016e-01,1.652449518442153931e-01,3.131505846977233887e-01,4.265002012252807617e-01,4.306930005550384521e-01,9.731811881065368652e-01
1.832000000000000171e+02,1.891043424606323242e+00,1.096174836158752441e+00,1.202390074729919434e+00,1.351969838142395020e-01,5.806895494461059570e-01,1.567457467317581177e-01,3.174059689044952393e-01,3.700699210166931152e-01,3.929181694984436035e-01,8.644874095916748047e-01
1.834000000000000057e+02,1.582449197769165039e+00,1.270419359207153320e+00,1.322704911231994629e+00,1.409777849912643433e-01,6.339343786239624023e-01,1.505724638700485229e-01,3.303612172603607178e-01,3.212753534317016602e-01,3.648501336574554443e-01,7.623010277748107910e-01
1.836000000000000227e+02,1.280027985572814941e+00,1.358675122261047363e+00,1.454770803451538086e+00,1.503128707408905029e-01,6.925372481346130371e-01,1.451478153467178345e-01,3.518383800983428955e-01,2.793940901756286621e-01,3.424016237258911133e-01,6.686946749687194824e-01
1.838000000000000114e+02,1.019549250602722168e+00,1.374042868614196777e+00,1.598821878433227539e+00,1.631195098161697388e-01,7.569680809974670410e-01,1.404282301664352417e-01,3.787235021591186523e-01,2.434454858303070068e-01,3.256462812423706055e-01,5.832639336585998535e-01
1.840000000000000000e+02,8.099502325057983398e-01,1.332454919815063477e+00,1.753834366798400879e+00,1.806214153766632080e-01,8.275841474533081055e-01,1.364960223436355591e-01,4.115467369556427002e-01,2.142116725444793701e-01,3.150104284286499023e-01,5.057288408279418945e-01
1.842000000000000171e+02,6.521366834640502930e-01,1.255708932876586914e+00,1.916192770004272461e+00,2.065052390098571777e-01,9.057266712188720703e-01,1.336364448070526123e-01,4.499448537826538086e-01,1.924566179513931274e-01,3.115361928939819336e-01,4.378066360950469971e-01
1.844000000000000057e+02,5.414861440658569336e-01,1.158276319503784180e+00,2.078843355178833008e+00,2.463669180870056152e-01,9.937312602996826172e-01,1.320496648550033569e-01,4.921259582042694092e-01,1.760251522064208984e-01,3.147647976875305176e-01,3.796044886112213135e-01
1.846000000000000227e+02,4.705155491828918457e-01,1.048741698265075684e+00,2.224451780319213867e+00,3.097058534622192383e-01,1.092214703559875488e+00,1.321456134319305420e-01,5.374796986579895020e-01,1.640446186065673828e-01,3.260194063186645508e-01,3.294460177421569824e-01
1.848000000000000114e+02,4.243713319301605225e-01,9.371600747108459473e-01,2.333872318267822266e+00,4.016864895820617676e-01,1.201554656028747559e+00,1.347280144691467285e-01,5.863870978355407715e-01,1.558061540126800537e-01,3.461431562900543213e-01,2.862707078456878662e-01
1.850000000000000000e+02,3.895291686058044434e-01,8.311926126480102539e-01,2.390242815017700195e+00,5.246726870536804199e-01,1.322456598281860352e+00,1.405239850282669067e-01,6.402995586395263672e-01,1.498201787471771240e-01,3.720996975898742676e-01,2.492258846759796143e-01
1.852000000000000171e+02,3.629896640777587891e-01,7.323094606399536133e-01,2.344109058380126953e+00,6.898481249809265137e-01,1.455333948135375977e+00,1.498911976814270020e-01,6.996715664863586426e-01,1.444734930992126465e-01,4.037599563598632812e-01,2.184622734785079956e-01
1.854000000000000057e+02,3.418473601341247559e-01,6.416863799095153809e-01,2.135948419570922852e+00,9.114955663681030273e-01,1.599549055099487305e+00,1.626951098442077637e-01,7.647874355316162109e-01,1.398403644561767578e-01,4.413926303386688232e-01,1.953159570693969727e-01
1.856000000000000227e+02,3.268626034259796143e-01,5.591664314270019531e-01,1.843652844429016113e+00,1.134553670883178711e+00,1.754810214042663574e+00,1.802016049623489380e-01,8.361871838569641113e-01,1.360154300928115845e-01,4.829639196395874023e-01,1.779881715774536133e-01
1.858000000000000114e+02,3.180562257766723633e-01,4.847373962402343750e-01,1.532247304916381836e+00,1.296742320060729980e+00,1.917237520217895508e+00,2.060832381248474121e-01,9.151756763458251953e-01,1.332820057868957520e-01,5.277944803237915039e-01,1.651568710803985596e-01
1.860000000000000000e+02,3.165705800056457520e-01,4.202459156513214111e-01,1.232733488082885742e+00,1.370458960533142090e+00,2.079606056213378906e+00,2.462084442377090454e-01,1.004332780838012695e+00,1.318762004375457764e-01,5.758197307586669922e-01,1.564620584249496460e-01
1.862000000000000171e+02,3.213558793067932129e-01,3.650719225406646729e-01,9.800403118133544922e-01,1.374977707862854004e+00,2.224955320358276367e+00,3.096721768379211426e-01,1.104019880294799805e+00,1.321721524000167847e-01,6.288099884986877441e-01,1.501423567533493042e-01
1.864000000000000057e+02,3.351469039916992188e-01,3.172196447849273682e-01,7.783875465393066406e-01,1.324788331985473633e+00,2.334579944610595703e+00,4.015883207321166992e-01,1.214893579483032227e+00,1.351013332605361938e-01,6.871702671051025391e-01,1.446490436792373657e-01
1.866000000000000227e+02,3.572390675544738770e-01,2.761686742305755615e-01,6.287772655487060547e-01,1.243516206741333008e+00,2.390341520309448242e+00,5.249840617179870605e-01,1.337184071540832520e+00,1.412851065397262573e-01,7.512649297714233398e-01,1.398549675941467285e-01
1.868000000000000114e+02,3.847304880619049072e-01,2.410471439361572266e-01,5.252785086631774902e-01,1.143096804618835449e+00,2.343415021896362305e+00,6.904619932174682617e-01,1.471240639686584473e+00,1.510262489318847656e-01,8.214435577392578125e-01,1.358429193496704102e-01
1.870000000000000000e+02,4.181817770004272461e-01,2.127940058708190918e-01,4.602628052234649658e-01,1.031842589378356934e+00,2.134877204895019531e+00,9.121518731117248535e-01,1.616802930831909180e+00,1.642428785562515259e-01,8.990592956542968750e-01,1.328781843185424805e-01
1.872000000000000171e+02,4.569979012012481689e-01,1.918845176696777344e-01,4.163647890090942383e-01,9.207017421722412109e-01,1.842397809028625488e+00,1.134850382804870605e+00,1.773013472557067871e+00,1.825519502162933350e-01,9.862184524536132812e-01,1.311500817537307739e-01
1.874000000000000057e+02,4.994943141937255859e-01,1.760410517454147339e-01,3.831887841224670410e-01,8.154156208038330078e-01,1.531127572059631348e+00,1.296740293502807617e+00,1.936303019523620605e+00,2.094628065824508667e-01,1.083795070648193359e+00,1.310881674289703369e-01
1.876000000000000227e+02,5.451128482818603516e-01,1.646362096071243286e-01,3.576096594333648682e-01,7.176645398139953613e-01,1.231693387031555176e+00,1.370180368423461914e+00,2.098103046417236328e+00,2.518438994884490967e-01,1.192648410797119141e+00,1.334252953529357910e-01
1.878000000000000114e+02,5.945246219635009766e-01,1.567342430353164673e-01,3.373241126537322998e-01,6.282056570053100586e-01,9.792608022689819336e-01,1.374470949172973633e+00,2.240302324295043945e+00,3.184184134006500244e-01,1.312838673591613770e+00,1.389413625001907349e-01
1.880000000000000000e+02,6.489822268486022949e-01,1.508633196353912354e-01,3.233738839626312256e-01,5.467941761016845703e-01,7.778033614158630371e-01,1.324163317680358887e+00,2.345028877258300781e+00,4.137698709964752197e-01,1.444816470146179199e+00,1.479890346527099609e-01
1.882000000000000171e+02,7.089164853096008301e-01,1.456392109394073486e-01,3.158517181873321533e-01,4.738533496856689453e-01,6.283477544784545898e-01,1.242907762527465820e+00,2.392143011093139648e+00,5.413649678230285645e-01,1.588504791259765625e+00,1.604954898357391357e-01
1.884000000000000057e+02,7.746195197105407715e-01,1.411372125148773193e-01,3.154473900794982910e-01,4.107107520103454590e-01,5.249920487403869629e-01,1.142498135566711426e+00,2.326931476593017578e+00,7.134514451026916504e-01,1.743289232254028320e+00,1.774740964174270630e-01
1.886000000000000227e+02,8.467208743095397949e-01,1.374717354774475098e-01,3.212338685989379883e-01,3.568632006645202637e-01,4.600585401058197021e-01,1.031309723854064941e+00,2.106843471527099609e+00,9.391285181045532227e-01,1.905912399291992188e+00,2.025683522224426270e-01
1.888000000000000114e+02,9.265985488891601562e-01,1.349191367626190186e-01,3.365629315376281738e-01,3.100245594978332520e-01,4.162313342094421387e-01,9.201655387878417969e-01,1.810416340827941895e+00,1.156217455863952637e+00,2.070324659347534180e+00,2.406281828880310059e-01
1.890000000000000000e+02,1.016948461532592773e+00,1.337394714355468750e-01,3.596717715263366699e-01,2.698620259761810303e-01,3.830995261669158936e-01,8.149198293685913086e-01,1.498791217803955078e+00,1.309240698814392090e+00,2.219367027282714844e+00,3.018215596675872803e-01
1.892000000000000171e+02,1.117221713066101074e+00,1.342308521270751953e-01,3.880837261676788330e-01,2.356281578540802002e-01,3.575524985790252686e-01,7.172008156776428223e-01,1.202786684036254883e+00,1.374882102012634277e+00,2.333099603652954102e+00,3.916442096233367920e-01
1.894000000000000057e+02,1.229074716567993164e+00,1.375753283500671387e-01,4.225130081176757812e-01,2.084885537624359131e-01,3.372923433780670166e-01,6.277993321418762207e-01,9.555311799049377441e-01,1.372674107551574707e+00,2.395774841308593750e+00,5.123456120491027832e-01
1.896000000000000227e+02,1.352463126182556152e+00,1.442067623138427734e-01,4.619726538658142090e-01,1.884152293205261230e-01,3.233572542667388916e-01,5.463916659355163574e-01,7.591281533241271973e-01,1.317650318145751953e+00,2.362963676452636719e+00,6.735457777976989746e-01
1.898000000000000114e+02,1.487235903739929199e+00,1.543958038091659546e-01,5.049924850463867188e-01,1.731929481029510498e-01,3.158661723136901855e-01,4.734833836555480957e-01,6.152613162994384766e-01,1.233560442924499512e+00,2.166728258132934570e+00,8.916022777557373047e-01
1.900000000000000000e+02,1.634083032608032227e+00,1.680878996849060059e-01,5.510829687118530273e-01,1.624456346035003662e-01,3.155250549316406250e-01,4.104418754577636719e-01,5.162416696548461914e-01,1.131541728973388672e+00,1.878226757049560547e+00,1.119740962982177734e+00
1.902000000000000171e+02,1.790391802787780762e+00,1.873438358306884766e-01,6.012627482414245605e-01,1.548897325992584229e-01,3.213238716125488281e-01,3.565928339958190918e-01,4.550429582595825195e-01,1.019536614418029785e+00,1.564976453781127930e+00,1.290642023086547852e+00
1.904000000000000057e+02,1.954074978828430176e+00,2.153868973255157471e-01,6.565765142440795898e-01,1.490893363952636719e-01,3.366400897502899170e-01,3.097680807113647461e-01,4.123397469520568848e-01,9.089977741241455078e-01,1.260848641395568848e+00,1.372023820877075195e+00
1.906000000000000227e+02,2.113522052764892578e+00,2.606536746025085449e-01,7.174392938613891602e-01,1.439454257488250732e-01,3.597641289234161377e-01,2.696325480937957764e-01,3.802204132080078125e-01,8.043778538703918457e-01,1.002199411392211914e+00,1.382425069808959961e+00
1.908000000000000114e+02,2.250295162200927734e+00,3.308243155479431152e-01,7.842381596565246582e-01,1.395398974418640137e-01,3.882133662700653076e-01,2.354593575000762939e-01,3.552446067333221436e-01,7.075420022010803223e-01,7.947770357131958008e-01,1.336729764938354492e+00
1.910000000000000000e+02,2.348095417022705078e+00,4.298681616783142090e-01,8.573902845382690430e-01,1.360085904598236084e-01,4.226626157760620117e-01,2.083408087491989136e-01,3.355378508567810059e-01,6.189769506454467773e-01,6.397066712379455566e-01,1.257397294044494629e+00
1.912000000000000171e+02,2.383424997329711914e+00,5.619221329689025879e-01,9.386606216430664062e-01,1.335712671279907227e-01,4.621538519859313965e-01,1.883092820644378662e-01,3.222541213035583496e-01,5.384085178375244141e-01,5.317010879516601562e-01,1.157865881919860840e+00
1.914000000000000057e+02,2.295519113540649414e+00,7.410557866096496582e-01,1.030523180961608887e+00,1.326128095388412476e-01,5.052160024642944336e-01,1.731425821781158447e-01,3.154550492763519287e-01,4.664179086685180664e-01,4.628678858280181885e-01,1.047078847885131836e+00
1.916000000000000227e+02,2.062397956848144531e+00,9.702301025390625000e-01,1.132899999618530273e+00,1.334819644689559937e-01,5.513005852699279785e-01,1.623841375112533569e-01,3.157339990139007568e-01,4.042654335498809814e-01,4.174557328224182129e-01,9.347444772720336914e-01
1.918000000000000114e+02,1.763605475425720215e+00,1.178841114044189453e+00,1.246556282043457031e+00,1.372735798358917236e-01,6.015269756317138672e-01,1.548492312431335449e-01,3.227590620517730713e-01,3.513345718383789062e-01,3.832862079143524170e-01,8.282980918884277344e-01
1.920000000000000000e+02,1.453571796417236328e+00,1.319717407226562500e+00,1.371468305587768555e+00,1.443783193826675415e-01,6.568236351013183594e-01,1.490503847599029541e-01,3.390253484249114990e-01,3.052657842636108398e-01,3.571897149085998535e-01,7.291647791862487793e-01
1.922000000000000171e+02,1.163597941398620605e+00,1.374817013740539551e+00,1.508315205574035645e+00,1.550163924694061279e-01,7.176659703254699707e-01,1.439075767993927002e-01,3.625497519969940186e-01,2.657640278339385986e-01,3.364633917808532715e-01,6.384404897689819336e-01
1.924000000000000057e+02,9.244463443756103516e-01,1.364043593406677246e+00,1.656972050666809082e+00,1.692231595516204834e-01,7.844338417053222656e-01,1.394995301961898804e-01,3.915762901306152344e-01,2.322196960449218750e-01,3.218579590320587158e-01,5.557913184165954590e-01
1.926000000000000227e+02,7.361484766006469727e-01,1.303494572639465332e+00,1.815032958984375000e+00,1.895978152751922607e-01,8.578548431396484375e-01,1.359786242246627808e-01,4.266903400421142578e-01,2.059394270181655884e-01,3.134580552577972412e-01,4.813252687454223633e-01
1.928000000000000114e+02,5.994654893875122070e-01,1.216560363769531250e+00,1.980197310447692871e+00,2.189352810382843018e-01,9.391372799873352051e-01,1.335437893867492676e-01,4.666027128696441650e-01,1.865409314632415771e-01,3.124424815177917480e-01,4.169419109821319580e-01
1.930000000000000000e+02,5.066413879394531250e-01,1.112954854965209961e+00,2.138511419296264648e+00,2.674894630908966064e-01,1.031155705451965332e+00,1.326069682836532593e-01,5.099694728851318359e-01,1.718086004257202148e-01,3.175945281982421875e-01,3.617785274982452393e-01
1.932000000000000171e+02,4.503084123134613037e-01,1.000486373901367188e+00,2.272022247314453125e+00,3.415223956108093262e-01,1.133755326271057129e+00,1.335113942623138428e-01,5.563442111015319824e-01,1.615748107433319092e-01,3.319899141788482666e-01,3.139981031417846680e-01
1.934000000000000057e+02,4.092349410057067871e-01,8.912584185600280762e-01,2.363634586334228516e+00,4.450879096984863281e-01,1.247493505477905273e+00,1.373257786035537720e-01,6.070675253868103027e-01,1.543015539646148682e-01,3.545705676078796387e-01,2.730048000812530518e-01
1.936000000000000227e+02,3.784872293472290039e-01,7.878951430320739746e-01,2.388337135314941406e+00,5.827211737632751465e-01,1.372951149940490723e+00,1.444782912731170654e-01,6.629707813262939453e-01,1.485686451196670532e-01,3.823954164981842041e-01,2.379629760980606079e-01
1.938000000000000114e+02,3.542803823947906494e-01,6.926971077919006348e-01,2.278128623962402344e+00,7.701501846313476562e-01,1.509875893592834473e+00,1.551618725061416626e-01,7.243731617927551270e-01,1.435009390115737915e-01,4.161866903305053711e-01,2.098348587751388550e-01
1.940000000000000000e+02,3.355646431446075439e-01,6.057111620903015137e-01,2.031281232833862305e+00,1.002523899078369141e+00,1.658648014068603516e+00,1.694093048572540283e-01,7.917308211326599121e-01,1.391743421554565430e-01,4.552395045757293701e-01,1.889937818050384521e-01
1.942000000000000171e+02,3.231142163276672363e-01,5.265456438064575195e-01,1.728072524070739746e+00,1.205123424530029297e+00,1.816406011581420898e+00,1.899281293153762817e-01,8.658683300018310547e-01,1.357666105031967163e-01,4.979581832885742188e-01,1.732117235660552979e-01
1.944000000000000057e+02,3.175245225429534912e-01,4.564915597438812256e-01,1.417054057121276855e+00,1.336062550544738770e+00,1.981201171875000000e+00,2.194195240736007690e-01,9.478774666786193848e-01,1.334042251110076904e-01,5.438148379325866699e-01,1.618994176387786865e-01
1.946000000000000227e+02,3.187916576862335205e-01,3.961098790168762207e-01,1.132054805755615234e+00,1.382283449172973633e+00,2.139279127120971680e+00,2.681980431079864502e-01,1.040908217430114746e+00,1.326326727867126465e-01,5.935088992118835449e-01,1.540124267339706421e-01
1.948000000000000114e+02,3.271810114383697510e-01,3.443704545497894287e-01,8.980869650840759277e-01,1.364411354064941406e+00,2.271852731704711914e+00,3.426536321640014648e-01,1.144622325897216797e+00,1.338017880916595459e-01,6.483187675476074219e-01,1.481010168790817261e-01
1.950000000000000000e+02,3.446632921695709229e-01,2.995042800903320312e-01,7.157471179962158203e-01,1.299638152122497559e+00,2.362938642501831055e+00,4.463618099689483643e-01,1.259512662887573242e+00,1.379271298646926880e-01,7.086225748062133789e-01,1.428373754024505615e-01
1.952000000000000171e+02,3.689860403537750244e-01,2.610872089862823486e-01,5.843918323516845703e-01,1.209780097007751465e+00,2.386945486068725586e+00,5.838729739189147949e-01,1.385784029960632324e+00,1.454472690820693970e-01,7.747272849082946777e-01,1.383063495159149170e-01
1.954000000000000057e+02,3.988981544971466064e-01,2.286647260189056396e-01,4.959706068038940430e-01,1.104248285293579102e+00,2.275581121444702148e+00,7.715252041816711426e-01,1.523848772048950195e+00,1.564708203077316284e-01,8.473410010337829590e-01,1.346282213926315308e-01
1.956000000000000227e+02,4.348130226135253906e-01,2.036252617835998535e-01,4.426715373992919922e-01,9.907627105712890625e-01,2.028462409973144531e+00,1.003684759140014648e+00,1.673737883567810059e+00,1.710979640483856201e-01,9.277574419975280762e-01,1.320650428533554077e-01
1.958000000000000114e+02,4.753165245056152344e-01,1.852123439311981201e-01,4.028190076351165771e-01,8.816061615943908691e-01,1.725316047668457031e+00,1.205747604370117188e+00,1.832227230072021484e+00,1.924576610326766968e-01,1.018702507019042969e+00,1.309088170528411865e-01
1.960000000000000000e+02,5.191453099250793457e-01,1.712785065174102783e-01,3.732674717903137207e-01,7.785738706588745117e-01,1.414539456367492676e+00,1.335994839668273926e+00,1.997692942619323730e+00,2.228722274303436279e-01,1.120047926902770996e+00,1.314667612314224243e-01
1.962000000000000171e+02,5.658566355705261230e-01,1.618192940950393677e-01,3.496944010257720947e-01,6.839292049407958984e-01,1.130041241645812988e+00,1.381722569465637207e+00,2.154439687728881836e+00,2.740155160427093506e-01,1.232815623283386230e+00,1.348522752523422241e-01
1.964000000000000057e+02,6.172966957092285156e-01,1.549915969371795654e-01,3.316654264926910400e-01,5.974234938621520996e-01,8.965870141983032227e-01,1.363433361053466797e+00,2.283772706985473633e+00,3.512803912162780762e-01,1.357086658477783203e+00,1.415413767099380493e-01
1.966000000000000227e+02,6.739491224288940430e-01,1.493974179029464722e-01,3.198978602886199951e-01,5.188730359077453613e-01,7.147529125213623047e-01,1.298469781875610352e+00,2.369905233383178711e+00,4.580928683280944824e-01,1.493184566497802734e+00,1.517501026391983032e-01
1.968000000000000114e+02,7.361741065979003906e-01,1.444813609123229980e-01,3.150871396064758301e-01,4.495823085308074951e-01,5.835900306701660156e-01,1.208547472953796387e+00,2.385885000228881836e+00,5.993685722351074219e-01,1.640898346900939941e+00,1.655230075120925903e-01
1.970000000000000000e+02,8.042960166931152344e-01,1.403182595968246460e-01,3.170599937438964844e-01,3.899461030960083008e-01,4.955914020538330078e-01,1.102909445762634277e+00,2.257567405700683594e+00,7.928591966629028320e-01,1.798439383506774902e+00,1.849495619535446167e-01
1.972000000000000171e+02,8.794905543327331543e-01,1.371143460273742676e-01,3.265229463577270508e-01,3.387819826602935791e-01,4.424565434455871582e-01,9.895299673080444336e-01,2.001757621765136719e+00,1.025976896286010742e+00,1.963608741760253906e+00,2.131748348474502563e-01
1.974000000000000057e+02,9.628385305404663086e-01,1.349459886550903320e-01,3.450067341327667236e-01,2.945388555526733398e-01,4.027190506458282471e-01,8.804895877838134766e-01,1.695927739143371582e+00,1.222990870475769043e+00,2.123755455017089844e+00,2.591335177421569824e-01
1.976000000000000227e+02,1.057232737541198730e+00,1.344512999057769775e-01,3.698676228523254395e-01,2.565675079822540283e-01,3.732510209083557129e-01,7.775568962097167969e-01,1.385359764099121094e+00,1.345372319221496582e+00,2.262198925018310547e+00,3.298503160476684570e-01
1.978000000000000114e+02,1.162368059158325195e+00,1.360747516155242920e-01,4.004054069519042969e-01,2.246988564729690552e-01,3.497207760810852051e-01,6.830107569694519043e-01,1.105414152145385742e+00,1.384156107902526855e+00,2.360466957092285156e+00,4.298957288265228271e-01
1.980000000000000000e+02,1.278539776802062988e+00,1.407586038112640381e-01,4.370462298393249512e-01,2.004203498363494873e-01,3.318714797496795654e-01,5.967534780502319336e-01,8.766529560089111328e-01,1.360661983489990234e+00,2.395593404769897461e+00,5.633715391159057617e-01
1.982000000000000171e+02,1.406369686126708984e+00,1.488531827926635742e-01,4.779519736766815186e-01,1.823976039886474609e-01,3.201689422130584717e-01,5.183156132698059082e-01,6.996041536331176758e-01,1.292840123176574707e+00,2.306964874267578125e+00,7.439566254615783691e-01
1.984000000000000057e+02,1.545858860015869141e+00,1.604545563459396362e-01,5.221551656723022461e-01,1.688618808984756470e-01,3.155121207237243652e-01,4.492915272712707520e-01,5.725674629211425781e-01,1.200925588607788086e+00,2.071728467941284180e+00,9.750856757164001465e-01
1.986000000000000227e+02,1.697193264961242676e+00,1.757604032754898071e-01,5.692721009254455566e-01,1.597983241081237793e-01,3.175134956836700439e-01,3.897538185119628906e-01,4.882152676582336426e-01,1.093949556350708008e+00,1.770253777503967285e+00,1.185413122177124023e+00
1.988000000000000114e+02,1.856275916099548340e+00,1.985490769147872925e-01,6.212346553802490234e-01,1.531630754470825195e-01,3.270432353019714355e-01,3.386777043342590332e-01,4.365643262863159180e-01,9.805549383163452148e-01,1.457558035850524902e+00,1.327288508415222168e+00
1.990000000000000000e+02,2.021659135818481445e+00,2.309186458587646484e-01,6.784923672676086426e-01,1.476028859615325928e-01,3.455425798892974854e-01,2.944866120815277100e-01,3.978550732135772705e-01,8.717699646949768066e-01,1.165581345558166504e+00,1.382796883583068848e+00
1.992000000000000171e+02,2.174779415130615234e+00,2.857499420642852783e-01,7.415267229080200195e-01,1.427334100008010864e-01,3.704286217689514160e-01,2.565868794918060303e-01,3.692268133163452148e-01,7.691825628280639648e-01,9.248598814010620117e-01,1.371912479400634766e+00
1.994000000000000057e+02,2.297596216201782227e+00,3.675325512886047363e-01,8.104999065399169922e-01,1.386248618364334106e-01,4.009983241558074951e-01,2.247903645038604736e-01,3.462475240230560303e-01,6.751927733421325684e-01,7.352516055107116699e-01,1.311045885086059570e+00
1.996000000000000227e+02,2.374321937561035156e+00,4.793171584606170654e-01,8.867121338844299316e-01,1.355132311582565308e-01,4.376797676086425781e-01,2.006002813577651978e-01,3.289366960525512695e-01,5.893896222114562988e-01,5.976288318634033203e-01,1.223559141159057617e+00
1.998000000000000114e+02,2.376009702682495117e+00,6.261817812919616699e-01,9.714673161506652832e-01,1.335064619779586792e-01,4.785900712013244629e-01,1.826134175062179565e-01,3.178018629550933838e-01,5.114905834197998047e-01,5.041383504867553711e-01,1.119318127632141113e+00
2.000000000000000000e+02,2.217165231704711914e+00,8.292878866195678711e-01,1.066941380500793457e+00,1.331664174795150757e-01,5.227953195571899414e-01,1.691074669361114502e-01,3.137602210044860840e-01,4.430988430976867676e-01,4.476023614406585693e-01,1.006061911582946777e+00


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_10/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.180236458778381348e-01,1.004502177238464355e+00,8.938803076744079590e-01,1.200316190719604492e+00,8.750070333480834961e-01,1.396754384040832520e+00,8.562231659889221191e-01,1.593187570571899414e+00,8.374393582344055176e-01,1.789620757102966309e+00
2.000000000000000111e-01,8.414450883865356445e-01,9.973192811012268066e-01,7.985690236091613770e-01,1.186743497848510742e+00,7.631898522377014160e-01,1.377208590507507324e+00,7.278952002525329590e-01,1.567684888839721680e+00,6.923215985298156738e-01,1.758948922157287598e+00
2.999999999999999889e-01,7.720081806182861328e-01,9.803671240806579590e-01,7.145307660102844238e-01,1.161181211471557617e+00,6.654143333435058594e-01,1.344400286674499512e+00,6.163604259490966797e-01,1.528304934501647949e+00,5.652273893356323242e-01,1.715528964996337891e+00
4.000000000000000222e-01,7.107262611389160156e-01,9.553006291389465332e-01,6.428966522216796875e-01,1.127222537994384766e+00,5.826631784439086914e-01,1.302462816238403320e+00,5.213378071784973145e-01,1.479767560958862305e+00,4.560082554817199707e-01,1.663065195083618164e+00
5.000000000000000000e-01,6.588280200958251953e-01,9.245206713676452637e-01,5.832353830337524414e-01,1.086823225021362305e+00,5.139262080192565918e-01,1.253223419189453125e+00,4.414539337158203125e-01,1.424147844314575195e+00,3.637226521968841553e-01,1.602806329727172852e+00
5.999999999999999778e-01,6.161813139915466309e-01,8.891813158988952637e-01,5.346796512603759766e-01,1.041268706321716309e+00,4.578852355480194092e-01,1.198536992073059082e+00,3.757270574569702148e-01,1.362774133682250977e+00,2.873914539813995361e-01,1.535926461219787598e+00
7.000000000000000666e-01,5.820777416229248047e-01,8.502683639526367188e-01,4.963485896587371826e-01,9.917374253273010254e-01,4.136019349098205566e-01,1.139600157737731934e+00,3.233006596565246582e-01,1.296682000160217285e+00,2.260173708200454712e-01,1.463533639907836914e+00
8.000000000000000444e-01,5.557540655136108398e-01,8.087120056152343750e-01,4.673094749450683594e-01,9.393265843391418457e-01,3.801694214344024658e-01,1.077457904815673828e+00,2.832972109317779541e-01,1.226844072341918945e+00,1.785937696695327759e-01,1.386667847633361816e+00
9.000000000000000222e-01,5.343213081359863281e-01,7.665672302246093750e-01,4.438501298427581787e-01,8.864178657531738281e-01,3.537404537200927734e-01,1.014549136161804199e+00,2.529889941215515137e-01,1.155109524726867676e+00,1.433567255735397339e-01,1.306692242622375488e+00
1.000000000000000000e+00,5.155807733535766602e-01,7.251945734024047852e-01,4.234923422336578369e-01,8.345191478729248047e-01,3.315534591674804688e-01,9.524740576744079590e-01,2.277713268995285034e-01,1.084068298339843750e+00,1.145839318633079529e-01,1.226955056190490723e+00
1.100000000000000089e+00,4.993880987167358398e-01,6.847327351570129395e-01,4.058604240417480469e-01,7.838901877403259277e-01,3.127616047859191895e-01,8.918168544769287109e-01,2.071222662925720215e-01,1.014069080352783203e+00,9.110995382070541382e-02,1.148267626762390137e+00
1.199999999999999956e+00,4.853355288505554199e-01,6.454884409904479980e-01,3.907471895217895508e-01,7.346639633178710938e-01,2.970063984394073486e-01,8.327877521514892578e-01,1.900989711284637451e-01,9.457215070724487305e-01,7.235341519117355347e-02,1.071024298667907715e+00
1.300000000000000044e+00,4.729721248149871826e-01,6.077776551246643066e-01,3.773564398288726807e-01,6.873710155487060547e-01,2.837478518486022949e-01,7.757262587547302246e-01,1.762086749076843262e-01,8.793122768402099609e-01,5.728340521454811096e-02,9.958742260932922363e-01
1.400000000000000133e+00,4.622594416141510010e-01,5.717267990112304688e-01,3.653973042964935303e-01,6.421203613281250000e-01,2.722415626049041748e-01,7.210753560066223145e-01,1.646859347820281982e-01,8.153273463249206543e-01,4.502208158373832703e-02,9.233570098876953125e-01
1.500000000000000000e+00,4.535120129585266113e-01,5.377622246742248535e-01,3.550325036048889160e-01,5.988709330558776855e-01,2.622959017753601074e-01,6.689338088035583496e-01,1.550487577915191650e-01,7.541372776031494141e-01,3.523490950465202332e-02,8.535766601562500000e-01
1.600000000000000089e+00,4.466574192047119141e-01,5.058970451354980469e-01,3.463972508907318115e-01,5.575945377349853516e-01,2.538011372089385986e-01,6.192723512649536133e-01,1.471209079027175903e-01,6.957389712333679199e-01,2.748288214206695557e-02,7.866971492767333984e-01
1.699999999999999956e+00,4.415738880634307861e-01,4.760840535163879395e-01,3.393930494785308838e-01,5.182611942291259766e-01,2.466623783111572266e-01,5.720192193984985352e-01,1.407942920923233032e-01,6.400530338287353516e-01,2.159989811480045319e-02,7.226752042770385742e-01
1.800000000000000044e+00,4.381425678730010986e-01,4.482723474502563477e-01,3.340552449226379395e-01,4.809811413288116455e-01,2.408185750246047974e-01,5.271029472351074219e-01,1.359652280807495117e-01,5.869998931884765625e-01,1.747278869152069092e-02,6.614325642585754395e-01
1.900000000000000133e+00,4.362165033817291260e-01,4.222319126129150391e-01,3.307392597198486328e-01,4.462202787399291992e-01,2.365712523460388184e-01,4.844651520252227783e-01,1.325344890356063843e-01,5.365003943443298340e-01,1.499282382428646088e-02,6.028913855552673340e-01
2.000000000000000000e+00,4.356706142425537109e-01,3.977788388729095459e-01,3.293403983116149902e-01,4.139523506164550781e-01,2.339356392621994019e-01,4.440578520298004150e-01,1.304071396589279175e-01,4.884755015373229980e-01,1.404314860701560974e-02,5.470324158668518066e-01
2.100000000000000089e+00,4.366888105869293213e-01,3.748324811458587646e-01,3.297151923179626465e-01,3.841012120246887207e-01,2.330188155174255371e-01,4.060631692409515381e-01,1.294962763786315918e-01,4.428504109382629395e-01,1.447330415248870850e-02,4.939959347248077393e-01
2.200000000000000178e+00,4.398713111877441406e-01,3.532699644565582275e-01,3.317335247993469238e-01,3.565860092639923096e-01,2.341697365045547485e-01,3.709385693073272705e-01,1.300441175699234009e-01,3.997018039226531982e-01,1.618268527090549469e-02,4.437064230442047119e-01
2.300000000000000266e+00,4.451355934143066406e-01,3.331112563610076904e-01,3.359425365924835205e-01,3.310000002384185791e-01,2.372418195009231567e-01,3.386080861091613770e-01,1.321628689765930176e-01,3.590589761734008789e-01,1.907526329159736633e-02,3.960700333118438721e-01
2.399999999999999911e+00,4.523919820785522461e-01,3.144037425518035889e-01,3.426247239112854004e-01,3.071006536483764648e-01,2.422890812158584595e-01,3.089348077774047852e-01,1.362500786781311035e-01,3.214171230792999268e-01,2.312710694968700409e-02,3.509961962699890137e-01
2.500000000000000000e+00,4.616551697254180908e-01,2.972151935100555420e-01,3.516359329223632812e-01,2.849100232124328613e-01,2.503274083137512207e-01,2.816483378410339355e-01,1.423375010490417480e-01,2.869312465190887451e-01,2.866571396589279175e-02,3.084078729152679443e-01
2.600000000000000089e+00,4.731982350349426270e-01,2.815494239330291748e-01,3.626960217952728271e-01,2.643831074237823486e-01,2.607048451900482178e-01,2.564608752727508545e-01,1.504416316747665405e-01,2.553146481513977051e-01,3.555358946323394775e-02,2.684657275676727295e-01
2.700000000000000178e+00,4.868611693382263184e-01,2.675396502017974854e-01,3.751544654369354248e-01,2.453631907701492310e-01,2.726738154888153076e-01,2.331754267215728760e-01,1.609796136617660522e-01,2.263635247945785522e-01,4.374783858656883240e-02,2.317447215318679810e-01
2.800000000000000266e+00,5.022698640823364258e-01,2.552504241466522217e-01,3.890780806541442871e-01,2.278244346380233765e-01,2.857760190963745117e-01,2.115765064954757690e-01,1.736673116683959961e-01,1.999303102493286133e-01,5.395789444446563721e-02,1.981559395790100098e-01
2.899999999999999911e+00,5.192142724990844727e-01,2.446956932544708252e-01,4.045347571372985840e-01,2.118954956531524658e-01,3.001483082771301270e-01,1.915748417377471924e-01,1.876912266016006470e-01,1.754366904497146606e-01,6.671502441167831421e-02,1.674493849277496338e-01
3.000000000000000000e+00,5.375691652297973633e-01,2.356930077075958252e-01,4.216259717941284180e-01,1.978444755077362061e-01,3.160465359687805176e-01,1.731486171483993530e-01,2.028028070926666260e-01,1.527265012264251709e-01,8.139419555664062500e-02,1.393300294876098633e-01
3.100000000000000089e+00,5.569236874580383301e-01,2.278165668249130249e-01,4.402729272842407227e-01,1.857266277074813843e-01,3.334372341632843018e-01,1.563282012939453125e-01,2.193621993064880371e-01,1.317538022994995117e-01,9.758251905441284180e-02,1.135306060314178467e-01
3.200000000000000178e+00,5.770840048789978027e-01,2.209850251674652100e-01,4.600916206836700439e-01,1.753410398960113525e-01,3.523135185241699219e-01,1.412405371665954590e-01,2.375489771366119385e-01,1.124997362494468689e-01,1.149708405137062073e-01,8.970126509666442871e-02
3.300000000000000266e+00,5.980132222175598145e-01,2.151959389448165894e-01,4.809386432170867920e-01,1.663502901792526245e-01,3.724480271339416504e-01,1.280477792024612427e-01,2.571142911911010742e-01,9.490220248699188232e-02,1.340117901563644409e-01,6.777989864349365234e-02
3.399999999999999911e+00,6.196748018264770508e-01,2.104467153549194336e-01,5.026806592941284180e-01,1.585049629211425781e-01,3.937812745571136475e-01,1.167203933000564575e-01,2.777605354785919189e-01,7.890647649765014648e-02,1.544843465089797974e-01,4.764724895358085632e-02
3.500000000000000000e+00,6.421483755111694336e-01,2.066694796085357666e-01,5.252760648727416992e-01,1.518003344535827637e-01,4.162522256374359131e-01,1.069882959127426147e-01,2.995454072952270508e-01,6.465728580951690674e-02,1.761305779218673706e-01,2.922562882304191589e-02
3.600000000000000089e+00,6.657745838165283203e-01,2.034449726343154907e-01,5.486351847648620605e-01,1.462769657373428345e-01,4.396278858184814453e-01,9.858264774084091187e-02,3.225499093532562256e-01,5.243213847279548645e-02,1.988782584667205811e-01,1.249663997441530228e-02
3.700000000000000178e+00,6.905643343925476074e-01,2.007136046886444092e-01,5.728737711906433105e-01,1.417219340801239014e-01,4.638256132602691650e-01,9.148631244897842407e-02,3.466690182685852051e-01,4.209396243095397949e-02,2.226116210222244263e-01,-2.388109220191836357e-03
3.800000000000000266e+00,7.165197134017944336e-01,1.983563154935836792e-01,5.983291864395141602e-01,1.377510130405426025e-01,4.888215065002441406e-01,8.565463870763778687e-02,3.717299997806549072e-01,3.324452042579650879e-02,2.473691254854202271e-01,-1.526885665953159332e-02
3.899999999999999911e+00,7.436804175376892090e-01,1.961711347103118896e-01,6.250424981117248535e-01,1.343600600957870483e-01,5.149798393249511719e-01,8.060597628355026245e-02,3.976584970951080322e-01,2.579092793166637421e-02,2.733142673969268799e-01,-2.611434273421764374e-02
4.000000000000000000e+00,7.720844149589538574e-01,1.941368877887725830e-01,6.530457735061645508e-01,1.312499344348907471e-01,5.424680709838867188e-01,7.617587596178054810e-02,4.245570600032806396e-01,1.953012309968471527e-02,3.002799153327941895e-01,-3.530649095773696899e-02
4.099999999999999645e+00,8.017708659172058105e-01,1.922619193792343140e-01,6.823911666870117188e-01,1.282906532287597656e-01,5.713059306144714355e-01,7.221904397010803223e-02,4.528573751449584961e-01,1.395429670810699463e-02,3.281787633895874023e-01,-4.303025081753730774e-02
4.200000000000000178e+00,8.327800631523132324e-01,1.905549317598342896e-01,7.131220698356628418e-01,1.254909485578536987e-01,6.015547513961791992e-01,6.844659894704818726e-02,4.826089143753051758e-01,8.986636996269226074e-03,3.573908507823944092e-01,-4.980975389480590820e-02
4.299999999999999822e+00,8.651497364044189453e-01,1.890261024236679077e-01,7.452827692031860352e-01,1.228601187467575073e-01,6.332722902297973633e-01,6.482248008251190186e-02,5.138500332832336426e-01,4.376367200165987015e-03,3.881522119045257568e-01,-5.590507388114929199e-02
4.400000000000000355e+00,8.988888859748840332e-01,1.876968741416931152e-01,7.789185643196105957e-01,1.204077452421188354e-01,6.665081977844238281e-01,6.135766580700874329e-02,5.466486811637878418e-01,-5.415460327640175819e-05,4.204926490783691406e-01,-6.153273209929466248e-02
4.500000000000000000e+00,9.340550899505615234e-01,1.865865886211395264e-01,8.140830993652343750e-01,1.181450486183166504e-01,7.013202309608459473e-01,5.807170271873474121e-02,5.810642242431640625e-01,-4.325547255575656891e-03,4.544525444507598877e-01,-6.681392341852188110e-02
4.600000000000000533e+00,9.708618521690368652e-01,1.857400387525558472e-01,8.509979844093322754e-01,1.161145344376564026e-01,7.378479242324829102e-01,5.499264597892761230e-02,6.171646118164062500e-01,-8.425232954323291779e-03,4.901057481765747070e-01,-7.191631942987442017e-02
4.700000000000000178e+00,1.009387373924255371e+00,1.851685494184494019e-01,8.897981047630310059e-01,1.143432334065437317e-01,7.763236165046691895e-01,5.216512084007263184e-02,6.552074551582336426e-01,-1.230547204613685608e-02,5.276061296463012695e-01,-7.682811468839645386e-02
4.799999999999999822e+00,1.049703001976013184e+00,1.848022043704986572e-01,9.305590391159057617e-01,1.128335595130920410e-01,8.168218135833740234e-01,4.960501566529273987e-02,6.953245401382446289e-01,-1.594132743775844574e-02,5.672112107276916504e-01,-8.150394260883331299e-02
4.900000000000000355e+00,1.092325210571289062e+00,1.848036795854568481e-01,9.738273620605468750e-01,1.116453409194946289e-01,8.597161769866943359e-01,4.740036278963088989e-02,7.376768589019775391e-01,-1.929237507283687592e-02,6.090120673179626465e-01,-8.592979609966278076e-02
5.000000000000000000e+00,1.137519240379333496e+00,1.853853911161422729e-01,1.019782900810241699e+00,1.108521744608879089e-01,9.054147601127624512e-01,4.560568928718566895e-02,7.829035520553588867e-01,-2.216588333249092102e-02,6.534713506698608398e-01,-8.996482193470001221e-02
5.100000000000000533e+00,1.185022592544555664e+00,1.865687519311904907e-01,1.068225979804992676e+00,1.104563027620315552e-01,9.536823034286499023e-01,4.420622810721397400e-02,8.307933807373046875e-01,-2.463988773524761200e-02,7.007800936698913574e-01,-9.348340332508087158e-02
5.200000000000000178e+00,1.234877467155456543e+00,1.883877515792846680e-01,1.119249224662780762e+00,1.104791462421417236e-01,1.004610538482666016e+00,4.322374612092971802e-02,8.814200162887573242e-01,-2.670043334364891052e-02,7.508629560470581055e-01,-9.658894687891006470e-02
5.299999999999999822e+00,1.287141799926757812e+00,1.908784955739974976e-01,1.172960162162780762e+00,1.109620854258537292e-01,1.058301925659179688e+00,4.268132895231246948e-02,9.348904490470886230e-01,-2.832376956939697266e-02,8.038061261177062988e-01,-9.928917884826660156e-02
5.400000000000000355e+00,1.341872930526733398e+00,1.940781325101852417e-01,1.229537129402160645e+00,1.120889782905578613e-01,1.114862084388732910e+00,4.260296374559402466e-02,9.913148283958435059e-01,-2.948520518839359283e-02,8.591856956481933594e-01,-1.013697758316993713e-01
5.500000000000000000e+00,1.399127364158630371e+00,1.980249136686325073e-01,1.289095044136047363e+00,1.139324381947517395e-01,1.174400687217712402e+00,4.301355779170989990e-02,1.050670266151428223e+00,-3.020014055073261261e-02,9.165049195289611816e-01,-1.026621088385581970e-01
5.600000000000000533e+00,1.458961009979248047e+00,2.027580738067626953e-01,1.351701617240905762e+00,1.165415868163108826e-01,1.236887693405151367e+00,4.389296099543571472e-02,1.112471580505371094e+00,-3.023510053753852844e-02,9.758263826370239258e-01,-1.031395345926284790e-01
5.700000000000000178e+00,1.521320223808288574e+00,2.083478569984436035e-01,1.417235374450683594e+00,1.199595928192138672e-01,1.302381753921508789e+00,4.533519968390464783e-02,1.176547169685363770e+00,-2.937487326562404633e-02,1.037165284156799316e+00,-1.028007566928863525e-01
5.799999999999999822e+00,1.585875868797302246e+00,2.149341106414794922e-01,1.485630750656127930e+00,1.241480186581611633e-01,1.370871543884277344e+00,4.760145395994186401e-02,1.242947459220886230e+00,-2.760600112378597260e-02,1.100443959236145020e+00,-1.016686409711837769e-01
5.900000000000000355e+00,1.652613520622253418e+00,2.225819379091262817e-01,1.556964039802551270e+00,1.291440725326538086e-01,1.442039012908935547e+00,5.100887268781661987e-02,1.311669230461120605e+00,-2.493049763143062592e-02,1.165707945823669434e+00,-9.973121434450149536e-02
6.000000000000000000e+00,1.721400856971740723e+00,2.316127419471740723e-01,1.631305336952209473e+00,1.349914968013763428e-01,1.515939712524414062e+00,5.559075623750686646e-02,1.382818341255187988e+00,-2.124259248375892639e-02,1.233010053634643555e+00,-9.697441756725311279e-02
6.100000000000000533e+00,1.792072415351867676e+00,2.423023879528045654e-01,1.708724737167358398e+00,1.417354643344879150e-01,1.592633128166198730e+00,6.137084588408470154e-02,1.456437110900878906e+00,-1.645109243690967560e-02,1.302404165267944336e+00,-9.338374435901641846e-02
6.200000000000000178e+00,1.864469051361083984e+00,2.549059092998504639e-01,1.789211034774780273e+00,1.495952308177947998e-01,1.671950340270996094e+00,6.833115220069885254e-02,1.532401442527770996e+00,-1.056921761482954025e-02,1.373816370964050293e+00,-8.896994590759277344e-02
6.299999999999999822e+00,1.937989592552185059e+00,2.698643207550048828e-01,1.872693061828613281e+00,1.588411182165145874e-01,1.753790736198425293e+00,7.648345082998275757e-02,1.610767364501953125e+00,-3.567694919183850288e-03,1.447300672531127930e+00,-8.365066349506378174e-02
6.400000000000000355e+00,2.010316371917724609e+00,2.889207005500793457e-01,1.958693742752075195e+00,1.699687689542770386e-01,1.838268160820007324e+00,8.597678691148757935e-02,1.691371560096740723e+00,4.761884454637765884e-03,1.522916316986083984e+00,-7.710091024637222290e-02
6.500000000000000000e+00,2.080261230468750000e+00,3.125939369201660156e-01,2.046877622604370117e+00,1.833158284425735474e-01,1.925476193428039551e+00,9.691647440195083618e-02,1.774175643920898438e+00,1.453098375350236893e-02,1.600578427314758301e+00,-6.918237358331680298e-02
6.600000000000000533e+00,2.146446466445922852e+00,3.414775133132934570e-01,2.137120485305786133e+00,1.990245580673217773e-01,2.015548467636108398e+00,1.094712316989898682e-01,1.859372138977050781e+00,2.582167647778987885e-02,1.680352807044982910e+00,-5.987931042909622192e-02
6.700000000000000178e+00,2.207172155380249023e+00,3.762873113155364990e-01,2.228138208389282227e+00,2.184962779283523560e-01,2.108605861663818359e+00,1.235847994685173035e-01,1.947121739387512207e+00,3.850495070219039917e-02,1.762311697006225586e+00,-4.918688163161277771e-02
6.799999999999999822e+00,2.260867357254028320e+00,4.174488484859466553e-01,2.317758321762084961e+00,2.433259189128875732e-01,2.204663276672363281e+00,1.393338888883590698e-01,2.037646055221557617e+00,5.266033485531806946e-02,1.846660733222961426e+00,-3.714251890778541565e-02
6.900000000000000355e+00,2.305823087692260742e+00,4.653693735599517822e-01,2.404851675033569336e+00,2.740642130374908447e-01,2.303611516952514648e+00,1.567472517490386963e-01,2.131120443344116211e+00,6.829214096069335938e-02,1.933554887771606445e+00,-2.370754629373550415e-02
7.000000000000000000e+00,2.340169429779052734e+00,5.204376578330993652e-01,2.487956762313842773e+00,3.115065693855285645e-01,2.405015707015991211e+00,1.763935834169387817e-01,2.227648019790649414e+00,8.525843173265457153e-02,2.023108959197998047e+00,-8.884977549314498901e-03
7.100000000000000533e+00,2.360521078109741211e+00,5.835205912590026855e-01,2.564242124557495117e+00,3.566285967826843262e-01,2.506422758102416992e+00,2.011127322912216187e-01,2.327313423156738281e+00,1.036136969923973083e-01,2.115557193756103516e+00,7.287419866770505905e-03
7.200000000000000178e+00,2.363485574722290039e+00,6.553083658218383789e-01,2.631305217742919922e+00,4.100255668163299561e-01,2.606568098068237305e+00,2.320430725812911987e-01,2.430279254913330078e+00,1.233709529042243958e-01,2.211026906967163086e+00,2.485744096338748932e-02
7.299999999999999822e+00,2.339989423751831055e+00,7.387127876281738281e-01,2.686863183975219727e+00,4.723650515079498291e-01,2.703647613525390625e+00,2.698445022106170654e-01,2.536481380462646484e+00,1.447035372257232666e-01,2.309538364410400391e+00,4.385671764612197876e-02
7.400000000000000355e+00,2.282573938369750977e+00,8.355129957199096680e-01,2.728516578674316406e+00,5.440126061439514160e-01,2.795387744903564453e+00,3.157113790512084961e-01,2.643882274627685547e+00,1.701135337352752686e-01,2.411162137985229492e+00,6.427635997533798218e-02
7.500000000000000000e+00,2.188337087631225586e+00,9.459336400032043457e-01,2.752139091491699219e+00,6.258713603019714355e-01,2.878968000411987305e+00,3.709762096405029297e-01,2.750851154327392578e+00,2.013025432825088501e-01,2.516012907028198242e+00,8.606945723295211792e-02
7.600000000000000533e+00,2.065543651580810547e+00,1.066651344299316406e+00,2.752691984176635742e+00,7.191320061683654785e-01,2.950923204421997070e+00,4.363887608051300049e-01,2.856028318405151367e+00,2.394781708717346191e-01,2.624368190765380859e+00,1.091789156198501587e-01
7.700000000000000178e+00,1.919033169746398926e+00,1.190091252326965332e+00,2.718165397644042969e+00,8.276897668838500977e-01,3.008325099945068359e+00,5.129988193511962891e-01,2.956653118133544922e+00,2.857650220394134521e-01,2.735538721084594727e+00,1.348049789667129517e-01
7.799999999999999822e+00,1.755978345870971680e+00,1.304672956466674805e+00,2.639348983764648438e+00,9.535266160964965820e-01,3.047762155532836914e+00,6.016524434089660645e-01,3.049844264984130859e+00,3.418198823928833008e-01,2.847486019134521484e+00,1.651286929845809937e-01
7.900000000000000355e+00,1.584671854972839355e+00,1.403677105903625488e+00,2.517011642456054688e+00,1.093985080718994141e+00,3.063267707824707031e+00,7.036015391349792480e-01,3.132449626922607422e+00,4.084876179695129395e-01,2.958531618118286133e+00,2.017597854137420654e-01
8.000000000000000000e+00,1.409047007560729980e+00,1.480164766311645508e+00,2.360527276992797852e+00,1.246263623237609863e+00,3.047260761260986328e+00,8.203614354133605957e-01,3.201239347457885742e+00,4.864912629127502441e-01,3.067236900329589844e+00,2.459001392126083374e-01
8.099999999999999645e+00,1.235519170761108398e+00,1.529214859008789062e+00,2.173525333404541016e+00,1.402942061424255371e+00,2.983543872833251953e+00,9.569202661514282227e-01,3.253035783767700195e+00,5.769947767257690430e-01,3.170442342758178711e+00,2.990149855613708496e-01
8.199999999999999289e+00,1.074138164520263672e+00,1.554487824440002441e+00,1.965009450912475586e+00,1.547725439071655273e+00,2.867268323898315430e+00,1.112481474876403809e+00,3.281640052795410156e+00,6.821932196617126465e-01,3.264793157577514648e+00,3.629673421382904053e-01
8.300000000000000711e+00,9.270016551017761230e-01,1.558189868927001953e+00,1.745961189270019531e+00,1.671467900276184082e+00,2.706304073333740234e+00,1.282011747360229492e+00,3.280151605606079102e+00,8.032491803169250488e-01,3.346632957458496094e+00,4.385972619056701660e-01
8.400000000000000355e+00,7.946685552597045898e-01,1.542569518089294434e+00,1.522790193557739258e+00,1.763219952583312988e+00,2.509356260299682617e+00,1.462725162506103516e+00,3.233935594558715820e+00,9.438408613204956055e-01,3.412643671035766602e+00,5.269770026206970215e-01
8.500000000000000000e+00,6.777758002281188965e-01,1.510410785675048828e+00,1.309850335121154785e+00,1.821916103363037109e+00,2.278711557388305664e+00,1.642112255096435547e+00,3.129783868789672852e+00,1.106840372085571289e+00,3.459265708923339844e+00,6.292032003402709961e-01
8.599999999999999645e+00,5.776458382606506348e-01,1.467241525650024414e+00,1.113324999809265137e+00,1.851697444915771484e+00,2.028075695037841797e+00,1.801798820495605469e+00,2.972941637039184570e+00,1.286756038665771484e+00,3.478989362716674805e+00,7.478269934654235840e-01
8.700000000000001066e+00,4.930850267410278320e-01,1.415963649749755859e+00,9.342395663261413574e-01,1.855227828025817871e+00,1.768553733825683594e+00,1.930169939994812012e+00,2.775857448577880859e+00,1.479804039001464844e+00,3.462705135345458984e+00,8.847184777259826660e-01
8.800000000000000711e+00,4.228792786598205566e-01,1.358353853225708008e+00,7.731770277023315430e-01,1.835461854934692383e+00,1.514645814895629883e+00,2.018122911453247070e+00,2.539923191070556641e+00,1.680253863334655762e+00,3.391423225402832031e+00,1.044786572456359863e+00
8.900000000000000355e+00,3.660393059253692627e-01,1.295695900917053223e+00,6.298472881317138672e-01,1.798342823982238770e+00,1.278604626655578613e+00,2.071207284927368164e+00,2.271012067794799805e+00,1.868042230606079102e+00,3.258100986480712891e+00,1.227810859680175781e+00
9.000000000000000000e+00,3.217156529426574707e-01,1.228967666625976562e+00,5.052586793899536133e-01,1.750602841377258301e+00,1.061883568763732910e+00,2.092453718185424805e+00,1.987351655960083008e+00,2.027636766433715820e+00,3.074300289154052734e+00,1.426078796386718750e+00
9.099999999999999645e+00,2.886623740196228027e-01,1.159281373023986816e+00,3.987352252006530762e-01,1.693996906280517578e+00,8.655163645744323730e-01,2.085664987564086914e+00,1.702679395675659180e+00,2.143410682678222656e+00,2.850182771682739258e+00,1.637597918510437012e+00
9.200000000000001066e+00,2.618121802806854248e-01,1.089578390121459961e+00,3.092892765998840332e-01,1.629776358604431152e+00,6.884064674377441406e-01,2.058518648147583008e+00,1.435508489608764648e+00,2.218869209289550781e+00,2.583703994750976562e+00,1.852290153503417969e+00
9.300000000000000711e+00,2.396407127380371094e-01,1.020737648010253906e+00,2.359078675508499146e-01,1.559126377105712891e+00,5.308403968811035156e-01,2.015605926513671875e+00,1.188773512840270996e+00,2.258029699325561523e+00,2.285440206527709961e+00,2.047462224960327148e+00
9.400000000000000355e+00,2.212931066751480103e-01,9.533293247222900391e-01,1.775623261928558350e-01,1.483162641525268555e+00,3.942326009273529053e-01,1.961371302604675293e+00,9.640526771545410156e-01,2.265054702758789062e+00,1.975260734558105469e+00,2.205512523651123047e+00
9.500000000000000000e+00,2.062480896711349487e-01,8.876804709434509277e-01,1.332170665264129639e-01,1.402931094169616699e+00,2.776280641555786133e-01,1.897411346435546875e+00,7.600452303886413574e-01,2.248558998107910156e+00,1.674183607101440430e+00,2.315585613250732422e+00
9.599999999999999645e+00,1.937427967786788940e-01,8.244150876998901367e-01,9.978977590799331665e-02,1.320459365844726562e+00,1.799236238002777100e-01,1.825111865997314453e+00,5.762366056442260742e-01,2.212720394134521484e+00,1.393776416778564453e+00,2.384244203567504883e+00
9.700000000000001066e+00,1.831962317228317261e-01,7.638519406318664551e-01,7.206891477108001709e-02,1.238651275634765625e+00,9.998907893896102905e-02,1.745784521102905273e+00,4.144724011421203613e-01,2.162103652954101562e+00,1.136152029037475586e+00,2.415434360504150391e+00
9.800000000000000711e+00,1.743653714656829834e-01,7.060141563415527344e-01,4.967143759131431580e-02,1.157904386520385742e+00,3.667789325118064880e-02,1.660663723945617676e+00,2.749889791011810303e-01,2.100000858306884766e+00,9.014275074005126953e-01,2.416440725326538086e+00
9.900000000000000355e+00,1.671436131000518799e-01,6.508256793022155762e-01,3.189011290669441223e-02,1.078809857368469238e+00,-1.116324029862880707e-02,1.570906281471252441e+00,1.566250771284103394e-01,2.027952909469604492e+00,6.879461407661437988e-01,2.395153522491455078e+00
1.000000000000000000e+01,1.614286452531814575e-01,5.982106924057006836e-01,1.764417439699172974e-02,1.002048015594482422e+00,-4.712076857686042786e-02,1.478840351104736328e+00,5.818254128098487854e-02,1.947424650192260742e+00,4.961791336536407471e-01,2.353865623474121094e+00
1.009999999999999964e+01,1.571224033832550049e-01,5.480933189392089844e-01,6.130204536020755768e-03,9.280865788459777832e-01,-7.681027054786682129e-02,1.387588858604431152e+00,-2.156182378530502319e-02,1.859798550605773926e+00,3.282653987407684326e-01,2.297923326492309570e+00
1.020000000000000107e+01,1.541310548782348633e-01,5.003978610038757324e-01,-2.913317410275340080e-03,8.569670319557189941e-01,-1.006752029061317444e-01,1.297440409660339355e+00,-8.384522795677185059e-02,1.766374826431274414e+00,1.838309764862060547e-01,2.230050086975097656e+00
1.030000000000000071e+01,1.523613184690475464e-01,4.551492929458618164e-01,-9.925251826643943787e-03,7.888455390930175781e-01,-1.192006915807723999e-01,1.208714246749877930e+00,-1.299512237310409546e-01,1.668390870094299316e+00,6.163430213928222656e-02,2.151871442794799805e+00
1.040000000000000036e+01,1.521056592464447021e-01,4.123913645744323730e-01,-1.505258120596408844e-02,7.236599922180175781e-01,-1.337848156690597534e-01,1.122316002845764160e+00,-1.658116728067398071e-01,1.569366097450256348e+00,-3.960344195365905762e-02,2.064929485321044922e+00
1.050000000000000000e+01,1.534243524074554443e-01,3.720839321613311768e-01,-1.841081306338310242e-02,6.613288521766662598e-01,-1.454049646854400635e-01,1.038848876953125000e+00,-1.952019631862640381e-01,1.471399903297424316e+00,-1.211855411529541016e-01,1.970679163932800293e+00
1.059999999999999964e+01,1.567218005657196045e-01,3.347311317920684814e-01,-2.011086605489253998e-02,6.017711162567138672e-01,-1.541999131441116333e-01,9.585059881210327148e-01,-2.184413075447082520e-01,1.374716281890869141e+00,-1.844283640384674072e-01,1.870487689971923828e+00
1.070000000000000107e+01,1.620548665523529053e-01,3.004763126373291016e-01,-2.025750093162059784e-02,5.449051856994628906e-01,-1.605222970247268677e-01,8.814696669578552246e-01,-2.361057698726654053e-01,1.279791116714477539e+00,-2.308795601129531860e-01,1.765751123428344727e+00
1.080000000000000071e+01,1.695149838924407959e-01,2.690797150135040283e-01,-1.895835436880588531e-02,4.907036125659942627e-01,-1.647491753101348877e-01,8.078165650367736816e-01,-2.499333918094635010e-01,1.187740564346313477e+00,-2.675144970417022705e-01,1.660518646240234375e+00
1.090000000000000036e+01,1.794369667768478394e-01,2.402933090925216675e-01,-1.636495441198348999e-02,4.393159449100494385e-01,-1.670026928186416626e-01,7.374391555786132812e-01,-2.606790959835052490e-01,1.098913311958312988e+00,-2.973356246948242188e-01,1.556488275527954102e+00
1.100000000000000000e+01,1.915318965911865234e-01,2.139973789453506470e-01,-1.258288975805044174e-02,3.906714320182800293e-01,-1.674057841300964355e-01,6.702358722686767578e-01,-2.685140967369079590e-01,1.013259649276733398e+00,-3.206949532032012939e-01,1.454029798507690430e+00
1.109999999999999964e+01,2.050535827875137329e-01,1.896460652351379395e-01,-7.700093556195497513e-03,3.446740806102752686e-01,-1.660815924406051636e-01,6.061105728149414062e-01,-2.737586200237274170e-01,9.308415651321411133e-01,-3.381745517253875732e-01,1.353513836860656738e+00
1.120000000000000107e+01,2.196495085954666138e-01,1.670496314764022827e-01,-1.499914797022938728e-03,3.012306690216064453e-01,-1.632186174392700195e-01,5.450131893157958984e-01,-2.769143879413604736e-01,8.520423173904418945e-01,-3.517164587974548340e-01,1.256133675575256348e+00
1.130000000000000071e+01,2.356150448322296143e-01,1.461634188890457153e-01,5.805500783026218414e-03,2.603673934936523438e-01,-1.589548736810684204e-01,4.868614673614501953e-01,-2.781578600406646729e-01,7.768907546997070312e-01,-3.620527386665344238e-01,1.162208199501037598e+00
1.140000000000000036e+01,2.531916499137878418e-01,1.269652247428894043e-01,1.431685779243707657e-02,2.225850373506546021e-01,-1.533816009759902954e-01,4.315474927425384521e-01,-2.776047587394714355e-01,7.052569985389709473e-01,-3.695546984672546387e-01,1.071803927421569824e+00
1.150000000000000000e+01,2.722440063953399658e-01,1.094299331307411194e-01,2.464278228580951691e-02,1.878990679979324341e-01,-1.465861350297927856e-01,3.789663612842559814e-01,-2.753660380840301514e-01,6.370148658752441406e-01,-3.744916319847106934e-01,9.849202632904052734e-01
1.159999999999999964e+01,2.924218475818634033e-01,9.350084513425827026e-02,3.758066520094871521e-02,1.561809480190277100e-01,-1.386833935976028442e-01,3.290106058120727539e-01,-2.715479433536529541e-01,5.720417499542236328e-01,-3.773199319839477539e-01,9.016859531402587891e-01
1.170000000000000107e+01,3.137402832508087158e-01,7.932054251432418823e-02,5.249672755599021912e-02,1.271320134401321411e-01,-1.300761103630065918e-01,2.816874384880065918e-01,-2.662520706653594971e-01,5.102182030677795410e-01,-3.781802356243133545e-01,8.220261931419372559e-01
1.180000000000000071e+01,3.363054096698760986e-01,6.713011115789413452e-02,6.905572861433029175e-02,1.005695536732673645e-01,-1.211487427353858948e-01,2.371624708175659180e-01,-2.595758140087127686e-01,4.514284431934356689e-01,-3.771514892578125000e-01,7.460501194000244141e-01
1.190000000000000036e+01,3.599924445152282715e-01,5.679757520556449890e-02,8.687878400087356567e-02,7.609315961599349976e-02,-1.116060242056846619e-01,1.954010874032974243e-01,-2.516121566295623779e-01,3.955599367618560791e-01,-3.743416965007781982e-01,6.736810803413391113e-01
1.200000000000000000e+01,3.846172094345092773e-01,4.794334620237350464e-02,1.063115298748016357e-01,5.357223004102706909e-02,-1.008544862270355225e-01,1.568715274333953857e-01,-2.424901127815246582e-01,3.424961566925048828e-01,-3.698637485504150391e-01,6.047881841659545898e-01
1.209999999999999964e+01,4.101077914237976074e-01,4.046832397580146790e-02,1.271508038043975830e-01,3.287402167916297913e-02,-8.778935670852661133e-02,1.213573440909385681e-01,-2.325927913188934326e-01,2.920776903629302979e-01,-3.638255894184112549e-01,5.392446517944335938e-01
1.220000000000000107e+01,4.365040361881256104e-01,3.424449637532234192e-02,1.491869688034057617e-01,1.393828447908163071e-02,-7.273185998201370239e-02,8.845819532871246338e-02,-2.223600745201110840e-01,2.442472279071807861e-01,-3.565109372138977051e-01,4.770900309085845947e-01
1.230000000000000071e+01,4.642394185066223145e-01,2.873606234788894653e-02,1.723366826772689819e-01,-3.248460358008742332e-03,-5.602337047457695007e-02,5.800700187683105469e-02,-2.120530754327774048e-01,1.989185661077499390e-01,-3.481423258781433105e-01,4.183003306388854980e-01
1.240000000000000036e+01,4.933974742889404297e-01,2.385772764682769775e-02,1.964393705129623413e-01,-1.858746446669101715e-02,-3.779578208923339844e-02,3.011798486113548279e-02,-2.014085054397583008e-01,1.562079340219497681e-01,-3.388021588325500488e-01,3.627020418643951416e-01
1.250000000000000000e+01,5.240113139152526855e-01,1.937025599181652069e-02,2.215165495872497559e-01,-3.196274116635322571e-02,-1.824039593338966370e-02,4.605912603437900543e-03,-1.896363496780395508e-01,1.167038381099700928e-01,-3.288041055202484131e-01,3.100159466266632080e-01
1.259999999999999964e+01,5.561457872390747070e-01,1.507114432752132416e-02,2.477553933858871460e-01,-4.330237954854965210e-02,2.695896197110414505e-03,-1.894970238208770752e-02,-1.757090091705322266e-01,8.017018437385559082e-02,-3.184366822242736816e-01,2.600120007991790771e-01
1.270000000000000107e+01,5.898614525794982910e-01,1.092814933508634567e-02,2.750764489173889160e-01,-5.286697298288345337e-02,2.485925890505313873e-02,-4.071145132184028625e-02,-1.601966619491577148e-01,4.615116119384765625e-02,-3.079897761344909668e-01,2.126095890998840332e-01
1.280000000000000071e+01,6.252096891403198242e-01,6.950794719159603119e-03,3.033505082130432129e-01,-6.093014404177665710e-02,4.817647859454154968e-02,-6.071714684367179871e-02,-1.433402895927429199e-01,1.451427396386861801e-02,-2.974273860454559326e-01,1.676872372627258301e-01
1.290000000000000036e+01,6.623680591583251953e-01,3.171972930431365967e-03,3.329344093799591064e-01,-6.799386441707611084e-02,7.249592989683151245e-02,-7.888638973236083984e-02,-1.251961290836334229e-01,-1.481406576931476593e-02,-2.864571511745452881e-01,1.250471323728561401e-01
1.300000000000000000e+01,7.015516161918640137e-01,-3.681110101751983166e-04,3.641014695167541504e-01,-7.436253875494003296e-02,9.770666807889938354e-02,-9.515394270420074463e-02,-1.057913079857826233e-01,-4.186304658651351929e-02,-2.748355865478515625e-01,8.462341129779815674e-02
1.309999999999999964e+01,7.428343296051025391e-01,-3.655080683529376984e-03,3.968824148178100586e-01,-8.025703579187393188e-02,1.237752959132194519e-01,-1.095360070466995239e-01,-8.505894243717193604e-02,-6.664434820413589478e-02,-2.615574598312377930e-01,4.655012488365173340e-02
1.320000000000000107e+01,7.867721915245056152e-01,-6.527832709252834320e-03,4.313152134418487549e-01,-8.577425032854080200e-02,1.508120596408843994e-01,-1.220387592911720276e-01,-6.305403262376785278e-02,-8.955221623182296753e-02,-2.465132325887680054e-01,1.085323095321655273e-02
1.330000000000000071e+01,8.334674835205078125e-01,-8.964835666120052338e-03,4.674729704856872559e-01,-9.109672158956527710e-02,1.789982169866561890e-01,-1.325411796569824219e-01,-3.988520801067352295e-02,-1.106618642807006836e-01,-2.300805449485778809e-01,-2.239462360739707947e-02
1.340000000000000036e+01,8.828335404396057129e-01,-1.099869702011346817e-02,5.055741667747497559e-01,-9.621567279100418091e-02,2.082080692052841187e-01,-1.414135545492172241e-01,-1.566136069595813751e-02,-1.299392431974411011e-01,-2.123198956251144409e-01,-5.326764285564422607e-02
1.350000000000000000e+01,9.349746704101562500e-01,-1.260623987764120102e-02,5.458198785781860352e-01,-1.010930836200714111e-01,2.387448847293853760e-01,-1.491740345954895020e-01,9.501887485384941101e-03,-1.473561525344848633e-01,-1.932760030031204224e-01,-8.183662593364715576e-02
1.359999999999999964e+01,9.899986386299133301e-01,-1.376337278634309769e-02,5.883048176765441895e-01,-1.057101413607597351e-01,2.709827423095703125e-01,-1.562333256006240845e-01,3.556937724351882935e-02,-1.629635244607925415e-01,-1.729874461889266968e-01,-1.081744208931922913e-01
1.370000000000000107e+01,1.048010349273681641e+00,-1.444706972688436508e-02,6.336203217506408691e-01,-1.098771095275878906e-01,3.049887716770172119e-01,-1.628369390964508057e-01,6.250342726707458496e-02,-1.768288612365722656e-01,-1.514480859041213989e-01,-1.325677633285522461e-01
1.380000000000000071e+01,1.108886003494262695e+00,-1.470114476978778839e-02,6.817699074745178223e-01,-1.135289222002029419e-01,3.408185541629791260e-01,-1.690410673618316650e-01,9.042964875698089600e-02,-1.890077590942382812e-01,-1.287842988967895508e-01,-1.551638096570968628e-01
1.390000000000000036e+01,1.172230720520019531e+00,-1.423532050102949142e-02,7.326857447624206543e-01,-1.167574450373649597e-01,3.786313533782958984e-01,-1.750007271766662598e-01,1.195234358310699463e-01,-1.993148177862167358e-01,-1.050271987915039062e-01,-1.759527772665023804e-01
1.400000000000000000e+01,1.237888574600219727e+00,-1.286273449659347534e-02,7.860314846038818359e-01,-1.194484084844589233e-01,4.187309145927429199e-01,-1.807569414377212524e-01,1.497224420309066772e-01,-2.080715447664260864e-01,-8.031436800956726074e-02,-1.948672682046890259e-01
1.409999999999999964e+01,1.305913448333740234e+00,-1.056650187820196152e-02,8.413591980934143066e-01,-1.213830932974815369e-01,4.609014689922332764e-01,-1.862345039844512939e-01,1.815383732318878174e-01,-2.159312218427658081e-01,-5.469551309943199158e-02,-2.119316905736923218e-01
1.420000000000000107e+01,1.376508593559265137e+00,-7.197062950581312180e-03,8.985822200775146484e-01,-1.225469782948493958e-01,5.052602887153625488e-01,-1.913266777992248535e-01,2.151868045330047607e-01,-2.231799215078353882e-01,-2.819872647523880005e-02,-2.271924912929534912e-01
1.430000000000000071e+01,1.449774265289306641e+00,-2.672700211405754089e-03,9.577287435531616211e-01,-1.229264810681343079e-01,5.522167682647705078e-01,-1.958630532026290894e-01,2.507410347461700439e-01,-2.300324141979217529e-01,-8.403505198657512665e-04,-2.407414466142654419e-01
1.440000000000000036e+01,1.525450706481933594e+00,2.956414129585027695e-03,1.018749713897705078e+00,-1.225326284766197205e-01,6.013832092285156250e-01,-1.995666027069091797e-01,2.881576716899871826e-01,-2.364738285541534424e-01,2.749964222311973572e-02,-2.526451945304870605e-01
1.450000000000000000e+01,1.603522181510925293e+00,9.695827960968017578e-03,1.081693649291992188e+00,-1.213520243763923645e-01,6.524010300636291504e-01,-2.024800032377243042e-01,3.274142444133758545e-01,-2.425932586193084717e-01,5.701828747987747192e-02,-2.626918852329254150e-01
1.459999999999999964e+01,1.684005022048950195e+00,1.760546863079071045e-02,1.146612048149108887e+00,-1.193711683154106140e-01,7.051392793655395508e-01,-2.046861946582794189e-01,3.686043620109558105e-01,-2.484162300825119019e-01,8.768869191408157349e-02,-2.713956236839294434e-01
1.470000000000000107e+01,1.766714096069335938e+00,2.690211497247219086e-02,1.213557004928588867e+00,-1.165760755538940430e-01,7.594942450523376465e-01,-2.062351405620574951e-01,4.116402864456176758e-01,-2.539429068565368652e-01,1.200124174356460571e-01,-2.793791890144348145e-01
1.480000000000000071e+01,1.851800084114074707e+00,3.770119696855545044e-02,1.282576799392700195e+00,-1.129533648490905762e-01,8.155402541160583496e-01,-2.070795297622680664e-01,4.569398760795593262e-01,-2.589616775512695312e-01,1.541502326726913452e-01,-2.868339419364929199e-01
1.490000000000000036e+01,1.939416766166687012e+00,4.994860664010047913e-02,1.353567600250244141e+00,-1.085198223590850830e-01,8.733325004577636719e-01,-2.071997672319412231e-01,5.040351152420043945e-01,-2.631701827049255371e-01,1.901412159204483032e-01,-2.938726544380187988e-01
1.500000000000000000e+01,2.029803752899169922e+00,6.367899477481842041e-02,1.426500916481018066e+00,-1.032501980662345886e-01,9.329231977462768555e-01,-2.065824568271636963e-01,5.527856945991516113e-01,-2.665373682975769043e-01,2.277463823556900024e-01,-3.004270792007446289e-01
1.509999999999999964e+01,2.123133659362792969e+00,7.895171642303466797e-02,1.501401185989379883e+00,-9.675861150026321411e-02,9.943575263023376465e-01,-2.052162289619445801e-01,6.031898260116577148e-01,-2.691542208194732666e-01,2.672013640403747559e-01,-3.066370189189910889e-01
1.520000000000000107e+01,2.219510078430175781e+00,9.559543430805206299e-02,1.578328728675842285e+00,-8.891124278306961060e-02,1.057678341865539551e+00,-2.030904442071914673e-01,6.551927924156188965e-01,-2.711003124713897705e-01,3.084417879581451416e-01,-3.125829696655273438e-01
1.530000000000000071e+01,2.319035291671752930e+00,1.136144101619720459e-01,1.657348632812500000e+00,-7.969249784946441650e-02,1.122849106788635254e+00,-2.002216577529907227e-01,7.088366150856018066e-01,-2.723669111728668213e-01,3.514722585678100586e-01,-3.182559311389923096e-01
1.540000000000000036e+01,2.421918630599975586e+00,1.330164968967437744e-01,1.738532543182373047e+00,-6.909948587417602539e-02,1.189827203750610352e+00,-1.966301947832107544e-01,7.641503214836120605e-01,-2.729214429855346680e-01,3.963570296764373779e-01,-3.232936561107635498e-01
1.550000000000000000e+01,2.527655124664306641e+00,1.544290184974670410e-01,1.822039961814880371e+00,-5.720211938023567200e-02,1.258530974388122559e+00,-1.923273503780364990e-01,8.210173845291137695e-01,-2.728089690208435059e-01,4.427785575389862061e-01,-3.274909257888793945e-01
1.559999999999999964e+01,2.634142398834228516e+00,1.803666204214096069e-01,1.908063888549804688e+00,-4.392944276332855225e-02,1.328892707824707031e+00,-1.871838867664337158e-01,8.794682025909423828e-01,-2.720231711864471436e-01,4.907873570919036865e-01,-3.308719396591186523e-01
1.570000000000000107e+01,2.739787817001342773e+00,2.124235481023788452e-01,1.996693134307861328e+00,-2.930004708468914032e-02,1.400834798812866211e+00,-1.810899674892425537e-01,9.395560622215270996e-01,-2.705675959587097168e-01,5.403738617897033691e-01,-3.334940373897552490e-01
1.580000000000000071e+01,2.843062162399291992e+00,2.516590356826782227e-01,2.088135242462158203e+00,-1.337652094662189484e-02,1.474399805068969727e+00,-1.740333288908004761e-01,1.001340627670288086e+00,-2.684306204319000244e-01,5.913980603218078613e-01,-3.354817628860473633e-01
1.590000000000000036e+01,2.941050291061401367e+00,2.992470264434814453e-01,2.182544946670532227e+00,3.895766800269484520e-03,1.549751877784729004e+00,-1.658857464790344238e-01,1.064879417419433594e+00,-2.655964195728302002e-01,6.437901854515075684e-01,-3.368564546108245850e-01
1.600000000000000000e+01,3.031135797500610352e+00,3.567354381084442139e-01,2.279968023300170898e+00,2.255258150398731232e-02,1.627143144607543945e+00,-1.564399898052215576e-01,1.130178213119506836e+00,-2.620601058006286621e-01,6.974628567695617676e-01,-3.376210629940032959e-01
1.610000000000000142e+01,3.109924316406250000e+00,4.248246550559997559e-01,2.380467414855957031e+00,4.268229380249977112e-02,1.706673026084899902e+00,-1.457287520170211792e-01,1.197149395942687988e+00,-2.578322887420654297e-01,7.525109648704528809e-01,-3.377448022365570068e-01
1.619999999999999929e+01,3.174470186233520508e+00,5.043342709541320801e-01,2.484151840209960938e+00,6.427707523107528687e-02,1.788456082344055176e+00,-1.338244825601577759e-01,1.265678167343139648e+00,-2.527860403060913086e-01,8.090843558311462402e-01,-3.372113704681396484e-01
1.630000000000000071e+01,3.220971822738647461e+00,5.965898633003234863e-01,2.591166973114013672e+00,8.725760132074356079e-02,1.872679352760314941e+00,-1.205956712365150452e-01,1.335721969604492188e+00,-2.468471527099609375e-01,8.672320842742919922e-01,-3.360100090503692627e-01
1.639999999999999858e+01,3.242866516113281250e+00,7.037413120269775391e-01,2.701755285263061523e+00,1.116044595837593079e-01,1.959442257881164551e+00,-1.060990765690803528e-01,1.407322287559509277e+00,-2.400025278329849243e-01,9.269977807998657227e-01,-3.341277539730072021e-01
1.650000000000000000e+01,3.233129739761352539e+00,8.266882896423339844e-01,2.814465522766113281e+00,1.393106430768966675e-01,2.048834323883056641e+00,-9.049704670906066895e-02,1.480539321899414062e+00,-2.322145551443099976e-01,9.884259700775146484e-01,-3.315511941909790039e-01
1.660000000000000142e+01,3.175017356872558594e+00,9.701194763183593750e-01,2.927550792694091797e+00,1.721770614385604858e-01,2.141079425811767578e+00,-7.364331185817718506e-02,1.555424094200134277e+00,-2.234615087509155273e-01,1.051554203033447266e+00,-3.282739818096160889e-01
1.669999999999999929e+01,3.059865713119506836e+00,1.134782910346984863e+00,3.039202928543090820e+00,2.119259238243103027e-01,2.236274003982543945e+00,-5.543956533074378967e-02,1.632229208946228027e+00,-2.135570645332336426e-01,1.116322517395019531e+00,-3.243235945701599121e-01
1.680000000000000071e+01,2.895120143890380859e+00,1.314950823783874512e+00,3.147807598114013672e+00,2.596044838428497314e-01,2.334470987319946289e+00,-3.577085211873054504e-02,1.711203455924987793e+00,-2.025111317634582520e-01,1.182617187500000000e+00,-3.196020722389221191e-01
1.689999999999999858e+01,2.692138433456420898e+00,1.507627487182617188e+00,3.249732732772827148e+00,3.170054256916046143e-01,2.435792922973632812e+00,-1.457572728395462036e-02,1.792409420013427734e+00,-1.903231590986251831e-01,1.250360846519470215e+00,-3.140677213668823242e-01
1.700000000000000000e+01,2.450789928436279297e+00,1.703977584838867188e+00,3.341687679290771484e+00,3.857031464576721191e-01,2.540338754653930664e+00,8.142427541315555573e-03,1.876021027565002441e+00,-1.769030839204788208e-01,1.319587230682373047e+00,-3.077203929424285889e-01
1.710000000000000142e+01,2.182019948959350586e+00,1.882804751396179199e+00,3.419752597808837891e+00,4.665884971618652344e-01,2.648267507553100586e+00,3.221935033798217773e-02,1.962139725685119629e+00,-1.623238027095794678e-01,1.390335440635681152e+00,-3.005467653274536133e-01
1.719999999999999929e+01,1.901524066925048828e+00,2.030575275421142578e+00,3.480714082717895508e+00,5.608631968498229980e-01,2.759742736816406250e+00,5.756612122058868408e-02,2.050857067108154297e+00,-1.466657221317291260e-01,1.462645292282104492e+00,-2.925332188606262207e-01
1.730000000000000071e+01,1.624598145484924316e+00,2.134325504302978516e+00,3.520164012908935547e+00,6.698830127716064453e-01,2.874823570251464844e+00,8.439461141824722290e-02,2.142388105392456055e+00,-1.297833621501922607e-01,1.536557316780090332e+00,-2.836657762527465820e-01
1.740000000000000213e+01,1.366320848464965820e+00,2.199727535247802734e+00,3.529985666275024414e+00,7.961031198501586914e-01,2.991955518722534180e+00,1.148775219917297363e-01,2.236843824386596680e+00,-1.115563660860061646e-01,1.612134337425231934e+00,-2.739527225494384766e-01
1.750000000000000000e+01,1.128527879714965820e+00,2.230198383331298828e+00,3.497843027114868164e+00,9.424430727958679199e-01,3.109903573989868164e+00,1.503390520811080933e-01,2.334275960922241211e+00,-9.187740832567214966e-02,1.689692735671997070e+00,-2.632995545864105225e-01
1.760000000000000142e+01,9.124873876571655273e-01,2.230347633361816406e+00,3.404629230499267578e+00,1.113611102104187012e+00,3.226716041564941406e+00,1.926374435424804688e-01,2.434789419174194336e+00,-7.069934904575347900e-02,1.769444942474365234e+00,-2.515786290168762207e-01
1.769999999999999929e+01,7.166324257850646973e-01,2.208719491958618164e+00,3.251275777816772461e+00,1.305654287338256836e+00,3.340827226638793945e+00,2.429949939250946045e-01,2.538514852523803711e+00,-4.797647148370742798e-02,1.851515412330627441e+00,-2.386610060930252075e-01
1.780000000000000071e+01,5.409631133079528809e-01,2.168806076049804688e+00,3.051606655120849609e+00,1.511594533920288086e+00,3.448928117752075195e+00,3.030048906803131104e-01,2.645644903182983398e+00,-2.387271635234355927e-02,1.936057329177856445e+00,-2.245213240385055542e-01
1.790000000000000213e+01,3.874552845954895020e-01,2.115613698959350586e+00,2.810547351837158203e+00,1.730049014091491699e+00,3.547542333602905273e+00,3.747311234474182129e-01,2.756296396255493164e+00,1.450032694265246391e-03,2.023156166076660156e+00,-2.092911005020141602e-01
1.800000000000000000e+01,2.556240856647491455e-01,2.051510095596313477e+00,2.526713371276855469e+00,1.945181369781494141e+00,3.631947517395019531e+00,4.595482349395751953e-01,2.870545625686645508e+00,2.781937457621097565e-02,2.112961530685424805e+00,-1.928895562887191772e-01
1.810000000000000142e+01,1.443126648664474487e-01,1.977995872497558594e+00,2.217138290405273438e+00,2.134990930557250977e+00,3.698504924774169922e+00,5.585830211639404297e-01,2.988509654998779297e+00,5.557188391685485840e-02,2.205665349960327148e+00,-1.751628071069717407e-01
1.819999999999999929e+01,5.233088135719299316e-02,1.896493792533874512e+00,1.900777578353881836e+00,2.280663728713989258e+00,3.743039131164550781e+00,6.733907461166381836e-01,3.108751058578491211e+00,8.689063042402267456e-02,2.301309108734130859e+00,-1.559817790985107422e-01
1.830000000000000071e+01,-2.153303101658821106e-02,1.808346390724182129e+00,1.600317120552062988e+00,2.379600048065185547e+00,3.758192062377929688e+00,8.059448599815368652e-01,3.230261325836181641e+00,1.230004951357841492e-01,2.399983406066894531e+00,-1.353056877851486206e-01
1.840000000000000213e+01,-7.850186526775360107e-02,1.714813470840454102e+00,1.321563959121704102e+00,2.437521219253540039e+00,3.731946468353271484e+00,9.600584506988525391e-01,3.351256370544433594e+00,1.656152904033660889e-01,2.501791000366210938e+00,-1.131213605403900146e-01
1.850000000000000000e+01,-1.203884035348892212e-01,1.617377758026123047e+00,1.066574454307556152e+00,2.458993434906005859e+00,3.642246246337890625e+00,1.140870571136474609e+00,3.469944953918457031e+00,2.164034694433212280e-01,2.606888294219970703e+00,-8.959811180830001831e-02
1.860000000000000142e+01,-1.540658921003341675e-01,1.519961953163146973e+00,8.338514566421508789e-01,2.453633546829223633e+00,3.486694335937500000e+00,1.345471024513244629e+00,3.583635330200195312e+00,2.765712738037109375e-01,2.715430259704589844e+00,-6.488015502691268921e-02
1.869999999999999929e+01,-1.814439892768859863e-01,1.423648118972778320e+00,6.227771639823913574e-01,2.426235437393188477e+00,3.280502080917358398e+00,1.565036296844482422e+00,3.689711570739746094e+00,3.476451933383941650e-01,2.827539443969726562e+00,-3.905999287962913513e-02
1.880000000000000071e+01,-2.028370648622512817e-01,1.328653335571289062e+00,4.342544078826904297e-01,2.379716873168945312e+00,3.030130863189697266e+00,1.798989057540893555e+00,3.782893657684326172e+00,4.319870769977569580e-01,2.943326950073242188e+00,-1.217345893383026123e-02
1.890000000000000213e+01,-2.191756963729858398e-01,1.235676407814025879e+00,2.701956927776336670e-01,2.319474697113037109e+00,2.732635259628295898e+00,2.034965038299560547e+00,3.858561992645263672e+00,5.310865640640258789e-01,3.062908411026000977e+00,1.590526849031448364e-02
1.900000000000000000e+01,-2.320996820926666260e-01,1.145743012428283691e+00,1.296543627977371216e-01,2.247563600540161133e+00,2.398967981338500977e+00,2.248414278030395508e+00,3.912913322448730469e+00,6.461246013641357422e-01,3.185532569885253906e+00,4.675194621086120605e-02
1.910000000000000142e+01,-2.420269399881362915e-01,1.058972954750061035e+00,1.135770883411169052e-02,2.165612220764160156e+00,2.054673194885253906e+00,2.416864633560180664e+00,3.939108848571777344e+00,7.793676853179931641e-01,3.309962987899780273e+00,8.195235580205917358e-02
1.919999999999999929e+01,-2.491330653429031372e-01,9.753226637840270996e-01,-8.600112050771713257e-02,2.075163602828979492e+00,1.725573539733886719e+00,2.533512830734252930e+00,3.928730964660644531e+00,9.332799315452575684e-01,3.435273647308349609e+00,1.225664615631103516e-01
1.930000000000000071e+01,-2.538369297981262207e-01,8.950457572937011719e-01,-1.637507677078247070e-01,1.977672338485717773e+00,1.419571399688720703e+00,2.605211257934570312e+00,3.859417438507080078e+00,1.114626526832580566e+00,3.559118986129760742e+00,1.708259731531143188e-01
1.940000000000000213e+01,-2.564545571804046631e-01,8.183766007423400879e-01,-2.232300639152526855e-01,1.874501943588256836e+00,1.138954162597656250e+00,2.637063264846801758e+00,3.718046426773071289e+00,1.323596477508544922e+00,3.679522752761840820e+00,2.280300259590148926e-01
1.950000000000000000e+01,-2.572174370288848877e-01,7.452658414840698242e-01,-2.668294608592987061e-01,1.767470002174377441e+00,8.818388581275939941e-01,2.639871835708618164e+00,3.518491268157958984e+00,1.550954580307006836e+00,3.793650627136230469e+00,2.956071197986602783e-01
1.960000000000000142e+01,-2.562394738197326660e-01,6.755872368812561035e-01,-3.020763397216796875e-01,1.660831332206726074e+00,6.477673053741455078e-01,2.618397235870361328e+00,3.272346258163452148e+00,1.792738199234008789e+00,3.899465560913085938e+00,3.748752474784851074e-01
1.969999999999999929e+01,-2.536287307739257812e-01,6.092175841331481934e-01,-3.305013179779052734e-01,1.555557966232299805e+00,4.372899830341339111e-01,2.574969053268432617e+00,2.976854324340820312e+00,2.045475244522094727e+00,3.990266561508178711e+00,4.683539867401123047e-01
1.980000000000000071e+01,-2.494885921478271484e-01,5.460366010665893555e-01,-3.524616956710815430e-01,1.451966047286987305e+00,2.527320683002471924e-01,2.515362024307250977e+00,2.633779048919677734e+00,2.284056663513183594e+00,4.061463832855224609e+00,5.779070854187011719e-01
1.990000000000000213e+01,-2.439180463552474976e-01,4.859279692173004150e-01,-3.688176572322845459e-01,1.350574612617492676e+00,9.378641098737716675e-02,2.442645311355590820e+00,2.268509149551391602e+00,2.484644412994384766e+00,4.108435153961181641e+00,7.048040628433227539e-01
2.000000000000000000e+01,-2.370118647813796997e-01,4.287782609462738037e-01,-3.815314769744873047e-01,1.252567172050476074e+00,-4.089154303073883057e-02,2.358592510223388672e+00,1.911005735397338867e+00,2.628256082534790039e+00,4.123219966888427734e+00,8.518623113632202148e-01
2.010000000000000142e+01,-2.288606464862823486e-01,3.744774460792541504e-01,-3.912036716938018799e-01,1.158164143562316895e+00,-1.526879370212554932e-01,2.264885663986206055e+00,1.576961517333984375e+00,2.722470998764038086e+00,4.094569683074951172e+00,1.022689342498779297e+00
2.019999999999999929e+01,-2.196703851222991943e-01,3.228974342346191406e-01,-3.980747759342193604e-01,1.067336082458496094e+00,-2.430166751146316528e-01,2.163113355636596680e+00,1.269292235374450684e+00,2.772430181503295898e+00,3.996175527572631836e+00,1.224497437477111816e+00
2.030000000000000071e+01,-2.098340988159179688e-01,2.738935947418212891e-01,-4.024348556995391846e-01,9.800964593887329102e-01,-3.133068382740020752e-01,2.054768562316894531e+00,9.868016242980957031e-01,2.788567543029785156e+00,3.826122045516967773e+00,1.452203989028930664e+00
2.040000000000000213e+01,-1.997658312320709229e-01,2.274084687232971191e-01,-4.047066569328308105e-01,8.965457677841186523e-01,-3.650412559509277344e-01,1.941271781921386719e+00,7.283222675323486328e-01,2.778122425079345703e+00,3.601059198379516602e+00,1.696503639221191406e+00
2.050000000000000000e+01,-1.895453482866287231e-01,1.835252344608306885e-01,-4.050152897834777832e-01,8.165733218193054199e-01,-4.050358831882476807e-01,1.826702237129211426e+00,4.943371713161468506e-01,2.743166685104370117e+00,3.326735258102416992e+00,1.956665396690368652e+00
2.060000000000000142e+01,-1.786732226610183716e-01,1.426139771938323975e-01,-4.034436047077178955e-01,7.402606606483459473e-01,-4.376235604286193848e-01,1.713624358177185059e+00,2.864405810832977295e-01,2.688019990921020508e+00,2.999303340911865234e+00,2.222645521163940430e+00
2.069999999999999929e+01,-1.659041345119476318e-01,1.049503237009048462e-01,-4.000912606716156006e-01,6.675831079483032227e-01,-4.631835818290710449e-01,1.602280974388122559e+00,1.060979664325714111e-01,2.618046760559082031e+00,2.625362396240234375e+00,2.466705083847045898e+00
2.080000000000000071e+01,-1.511131376028060913e-01,7.000836730003356934e-02,-3.950718045234680176e-01,5.984082818031311035e-01,-4.821918904781341553e-01,1.492940425872802734e+00,-4.800527915358543396e-02,2.535238265991210938e+00,2.236946344375610352e+00,2.661203861236572266e+00
2.090000000000000213e+01,-1.348696798086166382e-01,3.747455403208732605e-02,-3.886760473251342773e-01,5.327729582786560059e-01,-4.967662692070007324e-01,1.386916399002075195e+00,-1.773082017898559570e-01,2.441412210464477539e+00,1.866129875183105469e+00,2.797349214553833008e+00
2.100000000000000000e+01,-1.172951608896255493e-01,7.278294302523136139e-03,-3.811626732349395752e-01,4.706757962703704834e-01,-5.081427693367004395e-01,1.284842610359191895e+00,-2.832860052585601807e-01,2.338288784027099609e+00,1.521262645721435547e+00,2.883239984512329102e+00
2.110000000000000142e+01,-9.845091402530670166e-02,-2.062825486063957214e-02,-3.725969791412353516e-01,4.119427800178527832e-01,-5.164719223976135254e-01,1.186614274978637695e+00,-3.674362599849700928e-01,2.227488994598388672e+00,1.204162597656250000e+00,2.925464153289794922e+00
2.119999999999999929e+01,-7.829542458057403564e-02,-4.614608734846115112e-02,-3.630912899971008301e-01,3.563876450061798096e-01,-5.219091176986694336e-01,1.092134714126586914e+00,-4.312661290168762207e-01,2.110531568527221680e+00,9.122601151466369629e-01,2.936584949493408203e+00
2.130000000000000071e+01,-5.680964887142181396e-02,-6.969371438026428223e-02,-3.529745042324066162e-01,3.036773204803466797e-01,-5.248596072196960449e-01,1.001489281654357910e+00,-4.779515564441680908e-01,1.989763498306274414e+00,6.457251906394958496e-01,2.920196533203125000e+00
2.140000000000000213e+01,-3.414793685078620911e-02,-9.143433719873428345e-02,-3.425434231758117676e-01,2.536529302597045898e-01,-5.256733298301696777e-01,9.147115945816040039e-01,-5.157850980758666992e-01,1.870001196861267090e+00,4.050576984882354736e-01,2.878566741943359375e+00
2.150000000000000000e+01,-1.036998443305492401e-02,-1.113806590437889099e-01,-3.320385217666625977e-01,2.062353044748306274e-01,-5.244735479354858398e-01,8.316745162010192871e-01,-5.460460782051086426e-01,1.751963615417480469e+00,1.925272345542907715e-01,2.817358493804931641e+00
2.160000000000000142e+01,1.437349244952201843e-02,-1.294656097888946533e-01,-3.214106857776641846e-01,1.612833440303802490e-01,-5.215585231781005859e-01,7.524181604385375977e-01,-5.694612264633178711e-01,1.636085987091064453e+00,8.715707808732986450e-03,2.741058826446533203e+00
2.169999999999999929e+01,4.003386572003364563e-02,-1.457261741161346436e-01,-3.104465901851654053e-01,1.184043288230895996e-01,-5.173909068107604980e-01,6.772134304046630859e-01,-5.868450403213500977e-01,1.522829890251159668e+00,-1.478369832038879395e-01,2.651666164398193359e+00
2.180000000000000071e+01,6.658019125461578369e-02,-1.602130234241485596e-01,-2.989131808280944824e-01,7.766391336917877197e-02,-5.119385123252868652e-01,6.060187816619873047e-01,-6.004120111465454102e-01,1.413524985313415527e+00,-2.786507010459899902e-01,2.551069736480712891e+00
2.190000000000000213e+01,9.408240765333175659e-02,-1.729950010776519775e-01,-2.859527170658111572e-01,3.918153420090675354e-02,-5.052666068077087402e-01,5.386408567428588867e-01,-6.106940507888793945e-01,1.308311939239501953e+00,-3.852804005146026611e-01,2.441055536270141602e+00
2.200000000000000000e+01,1.227412745356559753e-01,-1.838459074497222900e-01,-2.711535096168518066e-01,2.954805735498666763e-03,-4.974443316459655762e-01,4.748895168304443359e-01,-6.178542971611022949e-01,1.207087278366088867e+00,-4.693016707897186279e-01,2.323303937911987305e+00
2.210000000000000142e+01,1.524960100650787354e-01,-1.929965764284133911e-01,-2.549132704734802246e-01,-3.086390532553195953e-02,-4.885443150997161865e-01,4.145660698413848877e-01,-6.220723390579223633e-01,1.109763979911804199e+00,-5.323239564895629883e-01,2.199432849884033203e+00
2.219999999999999929e+01,1.836725622415542603e-01,-2.010441571474075317e-01,-2.373310029506683350e-01,-6.228597834706306458e-02,-4.787826538085937500e-01,3.573558032512664795e-01,-6.238329410552978516e-01,1.016473054885864258e+00,-5.788370966911315918e-01,2.072609424591064453e+00
2.230000000000000071e+01,2.166541963815689087e-01,-2.084082812070846558e-01,-2.184504419565200806e-01,-9.138320386409759521e-02,-4.684397876262664795e-01,3.029996752738952637e-01,-6.234260797500610352e-01,9.271970987319946289e-01,-6.167494058609008789e-01,1.947234272956848145e+00
2.240000000000000213e+01,2.515104413032531738e-01,-2.153441607952117920e-01,-1.983376443386077881e-01,-1.182435229420661926e-01,-4.577837288379669189e-01,2.514082789421081543e-01,-6.214209198951721191e-01,8.422029018402099609e-01,-6.472219824790954590e-01,1.823994636535644531e+00
2.250000000000000000e+01,2.882607579231262207e-01,-2.218708246946334839e-01,-1.770259439945220947e-01,-1.430876404047012329e-01,-4.470589756965637207e-01,2.023492455482482910e-01,-6.181320548057556152e-01,7.615025639533996582e-01,-6.707958579063415527e-01,1.703177809715270996e+00
2.260000000000000142e+01,3.268553316593170166e-01,-2.280534505844116211e-01,-1.546071022748947144e-01,-1.662125438451766968e-01,-4.363258183002471924e-01,1.553963720798492432e-01,-6.136286854743957520e-01,6.848857402801513672e-01,-6.882147789001464844e-01,1.585188627243041992e+00
2.269999999999999929e+01,3.673577010631561279e-01,-2.339444458484649658e-01,-1.310755461454391479e-01,-1.875294297933578491e-01,-4.255470633506774902e-01,1.103850379586219788e-01,-6.079513430595397949e-01,6.121884584426879883e-01,-7.017278671264648438e-01,1.471365928649902344e+00
2.280000000000000071e+01,4.097684621810913086e-01,-2.395401448011398315e-01,-1.065557748079299927e-01,-2.069793790578842163e-01,-4.144693911075592041e-01,6.726536899805068970e-02,-6.010465621948242188e-01,5.433697700500488281e-01,-7.118231058120727539e-01,1.361811161041259766e+00
2.290000000000000213e+01,4.542951881885528564e-01,-2.447465807199478149e-01,-8.112194389104843140e-02,-2.245624363422393799e-01,-4.028616249561309814e-01,2.624849230051040649e-02,-5.929813981056213379e-01,4.782340228557586670e-01,-7.186787128448486328e-01,1.256421804428100586e+00
2.300000000000000000e+01,5.009999871253967285e-01,-2.492458224296569824e-01,-5.480106920003890991e-02,-2.403260767459869385e-01,-3.899042010307312012e-01,-1.252979226410388947e-02,-5.838416218757629395e-01,4.164781570434570312e-01,-7.224727272987365723e-01,1.155099630355834961e+00
2.310000000000000142e+01,5.493763685226440430e-01,-2.528953254222869873e-01,-2.761754766106605530e-02,-2.543308734893798828e-01,-3.753150403499603271e-01,-4.931456223130226135e-02,-5.739033818244934082e-01,3.578412234783172607e-01,-7.236882448196411133e-01,1.057968497276306152e+00
2.319999999999999929e+01,5.994247794151306152e-01,-2.557550370693206787e-01,4.731868393719196320e-04,-2.667541801929473877e-01,-3.593717217445373535e-01,-8.428561687469482422e-02,-5.633884072303771973e-01,3.020908832550048828e-01,-7.231393456459045410e-01,9.654657840728759766e-01
2.330000000000000071e+01,6.511539220809936523e-01,-2.579211890697479248e-01,2.972923219203948975e-02,-2.772924304008483887e-01,-3.421691656112670898e-01,-1.172117665410041809e-01,-5.525580644607543945e-01,2.489880621433258057e-01,-7.211828231811523438e-01,8.776175975799560547e-01
2.340000000000000213e+01,7.045120596885681152e-01,-2.594155073165893555e-01,6.011277809739112854e-02,-2.862978279590606689e-01,-3.237693011760711670e-01,-1.478367149829864502e-01,-5.417052507400512695e-01,1.982007771730422974e-01,-7.178940773010253906e-01,7.941967844963073730e-01
2.350000000000000000e+01,7.595778703689575195e-01,-2.601853311061859131e-01,9.203941375017166138e-02,-2.944641709327697754e-01,-3.042055964469909668e-01,-1.762279719114303589e-01,-5.308629870414733887e-01,1.494974046945571899e-01,-7.133488059043884277e-01,7.149941325187683105e-01
2.360000000000000142e+01,8.163096904754638672e-01,-2.602390944957733154e-01,1.257486194372177124e-01,-3.020664453506469727e-01,-2.834893167018890381e-01,-2.024483680725097656e-01,-5.200312733650207520e-01,1.028011813759803772e-01,-7.076268792152404785e-01,6.398141980171203613e-01
2.369999999999999929e+01,8.746272325515747070e-01,-2.596240639686584473e-01,1.612772494554519653e-01,-3.093031048774719238e-01,-2.614171206951141357e-01,-2.267067134380340576e-01,-5.091059803962707520e-01,5.803992599248886108e-02,-7.007969021797180176e-01,5.684612393379211426e-01
2.380000000000000071e+01,9.345811009407043457e-01,-2.583429217338562012e-01,1.983902454376220703e-01,-3.160538077354431152e-01,-2.383290231227874756e-01,-2.493557631969451904e-01,-4.978577792644500732e-01,1.516493968665599823e-02,-6.928426027297973633e-01,5.007340908050537109e-01
2.390000000000000213e+01,9.962313175201416016e-01,-2.563792765140533447e-01,2.372710704803466797e-01,-3.223817646503448486e-01,-2.142582088708877563e-01,-2.703560590744018555e-01,-4.859735667705535889e-01,-2.553312294185161591e-02,-6.837685108184814453e-01,4.364916682243347168e-01
2.400000000000000000e+01,1.059631824493408203e+00,-2.537182569503784180e-01,2.779217064380645752e-01,-3.284434676170349121e-01,-1.892443597316741943e-01,-2.894596755504608154e-01,-4.726413190364837646e-01,-6.412007659673690796e-02,-6.738489270210266113e-01,3.754653632640838623e-01
2.410000000000000142e+01,1.124814867973327637e+00,-2.503497600555419922e-01,3.202977180480957031e-01,-3.342482745647430420e-01,-1.633218824863433838e-01,-3.066898286342620850e-01,-4.579039812088012695e-01,-1.009430214762687683e-01,-6.633907556533813477e-01,3.172728419303894043e-01
2.419999999999999929e+01,1.191690683364868164e+00,-2.462878078222274780e-01,3.645412921905517578e-01,-3.395696282386779785e-01,-1.365134567022323608e-01,-3.220964968204498291e-01,-4.419356584548950195e-01,-1.361124664545059204e-01,-6.524950861930847168e-01,2.617258727550506592e-01
2.430000000000000071e+01,1.260184884071350098e+00,-2.414559125900268555e-01,4.103026986122131348e-01,-3.440795242786407471e-01,-1.088356152176856995e-01,-3.357702493667602539e-01,-4.248881340026855469e-01,-1.696683019399642944e-01,-6.415277123451232910e-01,2.084613889455795288e-01
2.440000000000000213e+01,1.330193638801574707e+00,-2.357306480407714844e-01,4.575473368167877197e-01,-3.477836847305297852e-01,-8.025032281875610352e-02,-3.478986918926239014e-01,-4.067177176475524902e-01,-2.011160403490066528e-01,-6.305709481239318848e-01,1.573741286993026733e-01
2.450000000000000000e+01,1.401761651039123535e+00,-2.290908098220825195e-01,5.063527822494506836e-01,-3.506876826286315918e-01,-5.052434653043746948e-02,-3.581671118736267090e-01,-3.873666524887084961e-01,-2.302998304367065430e-01,-6.196247339248657227e-01,1.083838641643524170e-01
2.460000000000000142e+01,1.474948287010192871e+00,-2.215006053447723389e-01,5.566521286964416504e-01,-3.529170453548431396e-01,-1.958929561078548431e-02,-3.669873774051666260e-01,-3.668713569641113281e-01,-2.572813630104064941e-01,-6.086885929107666016e-01,6.141330301761627197e-02
2.469999999999999929e+01,1.549805045127868652e+00,-2.129386216402053833e-01,6.083259582519531250e-01,-3.545331954956054688e-01,1.304497383534908295e-02,-3.750777542591094971e-01,-3.449544608592987061e-01,-2.821532487869262695e-01,-5.976688861846923828e-01,1.638900116086006165e-02
2.480000000000000071e+01,1.626599192619323730e+00,-2.031847238540649414e-01,6.612610220909118652e-01,-3.555603325366973877e-01,4.752033576369285583e-02,-3.826766312122344971e-01,-3.218516111373901367e-01,-3.052745759487152100e-01,-5.863314270973205566e-01,-2.677953802049160004e-02
2.490000000000000213e+01,1.705554485321044922e+00,-1.922546327114105225e-01,7.154918313026428223e-01,-3.559627830982208252e-01,8.361738920211791992e-02,-3.899011015892028809e-01,-2.977738678455352783e-01,-3.267940878868103027e-01,-5.745338201522827148e-01,-6.807796657085418701e-02
2.500000000000000000e+01,1.786743283271789551e+00,-1.801636517047882080e-01,7.710860967636108398e-01,-3.557229936122894287e-01,1.211169958114624023e-01,-3.967018127441406250e-01,-2.728505730628967285e-01,-3.466486036777496338e-01,-5.616164207458496094e-01,-1.073648184537887573e-01
2.510000000000000142e+01,1.870329737663269043e+00,-1.668451726436614990e-01,8.281896114349365234e-01,-3.548150658607482910e-01,1.599284410476684570e-01,-4.031585752964019775e-01,-2.470510452985763550e-01,-3.647021949291229248e-01,-5.472192168235778809e-01,-1.448443531990051270e-01
2.519999999999999929e+01,1.956421375274658203e+00,-1.523448973894119263e-01,8.868774175643920898e-01,-3.532346487045288086e-01,2.001208811998367310e-01,-4.093888700008392334e-01,-2.203552722930908203e-01,-3.808971047401428223e-01,-5.315169692039489746e-01,-1.806180477142333984e-01
2.530000000000000071e+01,2.045109033584594727e+00,-1.367656588554382324e-01,9.471978545188903809e-01,-3.509702682495117188e-01,2.418560534715652466e-01,-4.153596162796020508e-01,-1.927856206893920898e-01,-3.952882885932922363e-01,-5.146927237510681152e-01,-2.148095369338989258e-01
2.540000000000000213e+01,2.136605501174926758e+00,-1.199650615453720093e-01,1.009196043014526367e+00,-3.480083048343658447e-01,2.852146923542022705e-01,-4.209645688533782959e-01,-1.643261462450027466e-01,-4.080845415592193604e-01,-4.968250989913940430e-01,-2.472669035196304321e-01
2.550000000000000000e+01,2.231029510498046875e+00,-1.018266901373863220e-01,1.072835922241210938e+00,-3.443529307842254639e-01,3.300363421440124512e-01,-4.258167743682861328e-01,-1.348782777786254883e-01,-4.192304611206054688e-01,-4.779676795005798340e-01,-2.777989804744720459e-01
2.560000000000000142e+01,2.328428983688354492e+00,-8.223821222782135010e-02,1.138018488883972168e+00,-3.400216102600097656e-01,3.763188421726226807e-01,-4.298746883869171143e-01,-1.042726486921310425e-01,-4.285992383956909180e-01,-4.579859375953674316e-01,-3.061646223068237305e-01
2.569999999999999929e+01,2.428908109664916992e+00,-6.115078553557395935e-02,1.204634189605712891e+00,-3.349131047725677490e-01,4.240944981575012207e-01,-4.331240355968475342e-01,-7.221103459596633911e-02,-4.370358884334564209e-01,-4.367723762989044189e-01,-3.323455154895782471e-01
2.580000000000000071e+01,2.532603025436401367e+00,-3.849981725215911865e-02,1.272705554962158203e+00,-3.290029466152191162e-01,4.733446836471557617e-01,-4.356034100055694580e-01,-3.850829973816871643e-02,-4.448869228363037109e-01,-4.140280187129974365e-01,-3.564788699150085449e-01
2.590000000000000213e+01,2.639695882797241211e+00,-1.444831304252147675e-02,1.342270016670227051e+00,-3.222781717777252197e-01,5.238186120986938477e-01,-4.374712109565734863e-01,-3.193993819877505302e-03,-4.523655176162719727e-01,-3.901854753494262695e-01,-3.789146542549133301e-01
2.600000000000000000e+01,2.750294685363769531e+00,1.083537936210632324e-02,1.413366556167602539e+00,-3.147254288196563721e-01,5.753788352012634277e-01,-4.387692213058471680e-01,3.337279334664344788e-02,-4.594561457633972168e-01,-3.654430508613586426e-01,-3.996868133544921875e-01
2.610000000000000142e+01,2.864501476287841797e+00,3.717089071869850159e-02,1.486035346984863281e+00,-3.063311874866485596e-01,6.281046271324157715e-01,-4.394704997539520264e-01,7.105153053998947144e-02,-4.661833643913269043e-01,-3.398778140544891357e-01,-4.187868833541870117e-01
2.619999999999999929e+01,2.982320547103881836e+00,6.508830189704895020e-02,1.560313463211059570e+00,-2.971245050430297852e-01,6.821203827857971191e-01,-4.395501911640167236e-01,1.100160405039787292e-01,-4.725898504257202148e-01,-3.135111331939697266e-01,-4.362474679946899414e-01
2.630000000000000071e+01,3.102168560028076172e+00,9.684325754642486572e-02,1.636279702186584473e+00,-2.871259450912475586e-01,7.374534010887145996e-01,-4.389986097812652588e-01,1.503700613975524902e-01,-4.787963628768920898e-01,-2.862847149372100830e-01,-4.519250690937042236e-01
2.640000000000000213e+01,3.223078727722167969e+00,1.335551589727401733e-01,1.714282512664794922e+00,-2.761835753917694092e-01,7.941312789916992188e-01,-4.378057420253753662e-01,1.921832412481307983e-01,-4.848096370697021484e-01,-2.581911385059356689e-01,-4.658344686031341553e-01
2.650000000000000000e+01,3.343028306961059570e+00,1.771615743637084961e-01,1.794491887092590332e+00,-2.641514241695404053e-01,8.521823287010192871e-01,-4.359613656997680664e-01,2.353856712579727173e-01,-4.904361367225646973e-01,-2.293045669794082642e-01,-4.782713353633880615e-01
2.660000000000000142e+01,3.460386276245117188e+00,2.290504723787307739e-01,1.877070546150207520e+00,-2.508900761604309082e-01,9.116926789283752441e-01,-4.334542751312255859e-01,2.799756228923797607e-01,-4.952963292598724365e-01,-1.995331943035125732e-01,-4.891017973423004150e-01
2.669999999999999929e+01,3.572225332260131836e+00,2.904846966266632080e-01,1.962139248847961426e+00,-2.364606261253356934e-01,9.726841449737548828e-01,-4.303052425384521484e-01,3.260072171688079834e-01,-4.993627369403839111e-01,-1.687856316566467285e-01,-4.983737468719482422e-01
2.680000000000000071e+01,3.675562858581542969e+00,3.633108735084533691e-01,2.049784898757934570e+00,-2.209416776895523071e-01,1.035103797912597656e+00,-4.265221059322357178e-01,3.735096156597137451e-01,-5.026209950447082520e-01,-1.366485506296157837e-01,-5.068005323410034180e-01
2.690000000000000213e+01,3.764921665191650391e+00,4.496416449546813965e-01,2.140202045440673828e+00,-2.042035162448883057e-01,1.098914623260498047e+00,-4.221047759056091309e-01,4.224602282047271729e-01,-5.051003098487854004e-01,-1.028685048222541809e-01,-5.146473646163940430e-01
2.700000000000000000e+01,3.836220264434814453e+00,5.508164763450622559e-01,2.233526706695556641e+00,-1.861087232828140259e-01,1.164077877998352051e+00,-4.169530868530273438e-01,4.725501239299774170e-01,-5.069901347160339355e-01,-6.760136038064956665e-02,-5.221465826034545898e-01
2.710000000000000142e+01,3.885402917861938477e+00,6.680871844291687012e-01,2.329806804656982422e+00,-1.665400862693786621e-01,1.230586171150207520e+00,-4.110170006752014160e-01,5.237190127372741699e-01,-5.083152055740356445e-01,-3.126592189073562622e-02,-5.293000936508178711e-01
2.719999999999999929e+01,3.905164718627929688e+00,8.037907481193542480e-01,2.429148674011230469e+00,-1.454463154077529907e-01,1.298518419265747070e+00,-4.042945802211761475e-01,5.759985446929931641e-01,-5.090513825416564941e-01,6.159451790153980255e-03,-5.360981822013854980e-01
2.730000000000000071e+01,3.885560989379882812e+00,9.610297083854675293e-01,2.531667709350585938e+00,-1.228611618280410767e-01,1.367943048477172852e+00,-3.968271315097808838e-01,6.294305324554443359e-01,-5.091636776924133301e-01,4.490443691611289978e-02,-5.425593852996826172e-01
2.740000000000000213e+01,3.802689552307128906e+00,1.146220326423645020e+00,2.637513160705566406e+00,-9.903196990489959717e-02,1.438897490501403809e+00,-3.886094689369201660e-01,6.840336918830871582e-01,-5.086432099342346191e-01,8.506508171558380127e-02,-5.488170385360717773e-01
2.750000000000000000e+01,3.649761199951171875e+00,1.357401847839355469e+00,2.746820688247680664e+00,-7.404240965843200684e-02,1.511420726776123047e+00,-3.796271383762359619e-01,7.398844361305236816e-01,-5.074855089187622070e-01,1.266860067844390869e-01,-5.548794269561767578e-01
2.760000000000000142e+01,3.442366838455200195e+00,1.585080027580261230e+00,2.859716653823852539e+00,-4.797992855310440063e-02,1.585570573806762695e+00,-3.699040710926055908e-01,7.970100641250610352e-01,-5.057246088981628418e-01,1.696176230907440186e-01,-5.606163144111633301e-01
2.769999999999999929e+01,3.189052581787109375e+00,1.827588081359863281e+00,2.976318120956420898e+00,-2.084337361156940460e-02,1.661420941352844238e+00,-3.594985008239746094e-01,8.553898930549621582e-01,-5.033715963363647461e-01,2.136698812246322632e-01,-5.656802654266357422e-01
2.780000000000000071e+01,2.886390447616577148e+00,2.076881885528564453e+00,3.096732854843139648e+00,7.518276106566190720e-03,1.739072203636169434e+00,-3.483529984951019287e-01,9.150436520576477051e-01,-5.004167556762695312e-01,2.589938044548034668e-01,-5.700109601020812988e-01
2.790000000000000213e+01,2.540154695510864258e+00,2.307067632675170898e+00,3.220173597335815430e+00,3.872445225715637207e-02,1.818882465362548828e+00,-3.361608386039733887e-01,9.759966135025024414e-01,-4.968517124652862549e-01,3.057666420936584473e-01,-5.735475420951843262e-01
2.800000000000000000e+01,2.178026676177978516e+00,2.494018793106079102e+00,3.345514059066772461e+00,7.423367351293563843e-02,1.901064515113830566e+00,-3.227479159832000732e-01,1.038298726081848145e+00,-4.926697015762329102e-01,3.539900183677673340e-01,-5.762818455696105957e-01
2.810000000000000142e+01,1.828976511955261230e+00,2.625455617904663086e+00,3.471879720687866211e+00,1.150809824466705322e-01,1.985727548599243164e+00,-3.082257211208343506e-01,1.101961374282836914e+00,-4.878385961055755615e-01,4.033510982990264893e-01,-5.783839225769042969e-01
2.819999999999999929e+01,1.503730893135070801e+00,2.709096193313598633e+00,3.596899986267089844e+00,1.635105460882186890e-01,2.072962760925292969e+00,-2.926135361194610596e-01,1.166884422302246094e+00,-4.822928607463836670e-01,4.537700116634368896e-01,-5.799217224121093750e-01
2.830000000000000071e+01,1.204847812652587891e+00,2.750192880630493164e+00,3.718571424484252930e+00,2.209123671054840088e-01,2.162981271743774414e+00,-2.757681012153625488e-01,1.233082175254821777e+00,-4.760282933712005615e-01,5.052686929702758789e-01,-5.808866024017333984e-01
2.840000000000000213e+01,9.304294586181640625e-01,2.760072708129882812e+00,3.833982706069946289e+00,2.887352108955383301e-01,2.255888938903808594e+00,-2.575607597827911377e-01,1.300593018531799316e+00,-4.690324962139129639e-01,5.578981637954711914e-01,-5.812424421310424805e-01
2.850000000000000000e+01,6.799166202545166016e-01,2.744086742401123047e+00,3.941424131393432617e+00,3.681833446025848389e-01,2.351740121841430664e+00,-2.378840595483779907e-01,1.369496107101440430e+00,-4.613032937049865723e-01,6.116842031478881836e-01,-5.809729695320129395e-01
2.860000000000000142e+01,4.537667632102966309e-01,2.704359531402587891e+00,4.034511566162109375e+00,4.616830348968505859e-01,2.450642824172973633e+00,-2.166884541511535645e-01,1.439885020256042480e+00,-4.528302252292633057e-01,6.666156649589538574e-01,-5.800832509994506836e-01
2.869999999999999929e+01,2.541050612926483154e-01,2.646198511123657227e+00,4.108028888702392578e+00,5.713265538215637207e-01,2.552742719650268555e+00,-1.940983831882476807e-01,1.511838793754577637e+00,-4.436117410659790039e-01,7.225819230079650879e-01,-5.786229968070983887e-01
2.880000000000000071e+01,8.149277418851852417e-02,2.573860645294189453e+00,4.157551288604736328e+00,6.984493136405944824e-01,2.658175945281982422e+00,-1.703301668167114258e-01,1.585434794425964355e+00,-4.337164759635925293e-01,7.795837521553039551e-01,-5.765921473503112793e-01
2.890000000000000213e+01,-6.545051932334899902e-02,2.489226341247558594e+00,4.175057411193847656e+00,8.458532094955444336e-01,2.767052173614501953e+00,-1.454074382781982422e-01,1.660721421241760254e+00,-4.231460690498352051e-01,8.377060890197753906e-01,-5.739799737930297852e-01
2.900000000000000000e+01,-1.881594508886337280e-01,2.394073724746704102e+00,4.150264739990234375e+00,1.016786694526672363e+00,2.879477977752685547e+00,-1.194241121411323547e-01,1.737741589546203613e+00,-4.118861556053161621e-01,8.971029520034790039e-01,-5.707706809043884277e-01
2.910000000000000142e+01,-2.881012260913848877e-01,2.290085315704345703e+00,4.056874752044677734e+00,1.219054579734802246e+00,2.995603322982788086e+00,-9.236043691635131836e-02,1.816627621650695801e+00,-3.998360037803649902e-01,9.577609300613403320e-01,-5.669746398925781250e-01
2.919999999999999929e+01,-3.667622208595275879e-01,2.178843498229980469e+00,3.889872312545776367e+00,1.448352456092834473e+00,3.115543842315673828e+00,-6.419092416763305664e-02,1.897797584533691406e+00,-3.866386711597442627e-01,1.019597053527832031e+00,-5.626474022865295410e-01
2.930000000000000071e+01,-4.256356954574584961e-01,2.061828851699829102e+00,3.666069746017456055e+00,1.695014119148254395e+00,3.239239931106567383e+00,-3.445438668131828308e-02,1.981417179107666016e+00,-3.723369538784027100e-01,1.082638621330261230e+00,-5.577672123908996582e-01
2.940000000000000213e+01,-4.693998396396636963e-01,1.942145943641662598e+00,3.392470836639404297e+00,1.957534909248352051e+00,3.365925788879394531e+00,-1.752946758642792702e-03,2.067571640014648438e+00,-3.569637238979339600e-01,1.146922469139099121e+00,-5.522124767303466797e-01
2.950000000000000000e+01,-5.051820874214172363e-01,1.823891043663024902e+00,3.065099477767944336e+00,2.228302240371704102e+00,3.494919300079345703e+00,3.504760563373565674e-02,2.156454801559448242e+00,-3.403894603252410889e-01,1.212464451789855957e+00,-5.459521412849426270e-01
2.960000000000000142e+01,-5.335551500320434570e-01,1.707396745681762695e+00,2.688443899154663086e+00,2.479163408279418945e+00,3.625716924667358398e+00,7.666632533073425293e-02,2.248202323913574219e+00,-3.224871456623077393e-01,1.279291749000549316e+00,-5.389727354049682617e-01
2.969999999999999929e+01,-5.552409887313842773e-01,1.593091368675231934e+00,2.293653726577758789e+00,2.682340860366821289e+00,3.756257057189941406e+00,1.250778585672378540e-01,2.342858791351318359e+00,-3.031374216079711914e-01,1.347437500953674316e+00,-5.312556624412536621e-01
2.980000000000000071e+01,-5.714108943939208984e-01,1.481667399406433105e+00,1.915012359619140625e+00,2.825531005859375000e+00,3.884031295776367188e+00,1.824569702148437500e-01,2.440527200698852539e+00,-2.822897732257843018e-01,1.416930317878723145e+00,-5.227876305580139160e-01
2.990000000000000213e+01,-5.841059088706970215e-01,1.374315857887268066e+00,1.562443375587463379e+00,2.917286634445190430e+00,4.005959033966064453e+00,2.503121793270111084e-01,2.541355609893798828e+00,-2.600823342800140381e-01,1.487827181816101074e+00,-5.135930180549621582e-01
3.000000000000000000e+01,-5.935826897621154785e-01,1.270993828773498535e+00,1.238032817840576172e+00,2.964025497436523438e+00,4.120174407958984375e+00,3.299171626567840576e-01,2.645474195480346680e+00,-2.367140948772430420e-01,1.560285806655883789e+00,-5.037441849708557129e-01
3.010000000000000142e+01,-6.000049710273742676e-01,1.171600937843322754e+00,9.391974806785583496e-01,2.978635311126708984e+00,4.224026203155517578e+00,4.224063456058502197e-01,2.752993345260620117e+00,-2.121905535459518433e-01,1.634409070014953613e+00,-4.932310283184051514e-01
3.019999999999999929e+01,-6.036003828048706055e-01,1.076087474822998047e+00,6.660091876983642578e-01,2.965106487274169922e+00,4.309929370880126953e+00,5.307912826538085938e-01,2.864013910293579102e+00,-1.865980327129364014e-01,1.710240125656127930e+00,-4.820392429828643799e-01
3.030000000000000071e+01,-6.048790216445922852e-01,9.846012592315673828e-01,4.189667403697967529e-01,2.925667285919189453e+00,4.372968673706054688e+00,6.569137573242187500e-01,2.978647947311401367e+00,-1.599475443363189697e-01,1.787821054458618164e+00,-4.701538383960723877e-01
3.040000000000000213e+01,-6.040476560592651367e-01,8.970685601234436035e-01,2.001243829727172852e-01,2.865571737289428711e+00,4.405831813812255859e+00,8.034758567810058594e-01,3.097043037414550781e+00,-1.321937590837478638e-01,1.867261648178100586e+00,-4.574662744998931885e-01
3.050000000000000000e+01,-6.016870141029357910e-01,8.137697577476501465e-01,1.052931882441043854e-02,2.789910793304443359e+00,4.400137424468994141e+00,9.732450246810913086e-01,3.219321727752685547e+00,-1.031822115182876587e-01,1.948995471000671387e+00,-4.437254071235656738e-01
3.060000000000000142e+01,-5.980705618858337402e-01,7.346828579902648926e-01,-1.512634009122848511e-01,2.700751304626464844e+00,4.336320400238037109e+00,1.173104643821716309e+00,3.345221042633056641e+00,-7.221351563930511475e-02,2.033184051513671875e+00,-4.289543628692626953e-01
3.069999999999999929e+01,-5.932651758193969727e-01,6.596034169197082520e-01,-2.867890298366546631e-01,2.600019931793212891e+00,4.192266941070556641e+00,1.405950427055358887e+00,3.474189043045043945e+00,-3.846125677227973938e-02,2.119964838027954102e+00,-4.130726158618927002e-01
3.080000000000000071e+01,-5.872359871864318848e-01,5.884564518928527832e-01,-3.976199626922607422e-01,2.489538908004760742e+00,3.981137990951538086e+00,1.660960078239440918e+00,3.605567455291748047e+00,-6.041987799108028412e-04,2.209549427032470703e+00,-3.959303498268127441e-01
3.090000000000000213e+01,-5.799909234046936035e-01,5.211286544799804688e-01,-4.853514134883880615e-01,2.371024370193481445e+00,3.716014146804809570e+00,1.932180166244506836e+00,3.739248752593994141e+00,4.173978045582771301e-02,2.301993131637573242e+00,-3.774053454399108887e-01
3.100000000000000000e+01,-5.716146826744079590e-01,4.573965072631835938e-01,-5.516171455383300781e-01,2.246132850646972656e+00,3.395621061325073242e+00,2.219900131225585938e+00,3.874090671539306641e+00,8.977933228015899658e-02,2.397372484207153320e+00,-3.574168086051940918e-01
3.110000000000000142e+01,-5.622118711471557617e-01,3.969628810882568359e-01,-6.001281738281250000e-01,2.117661714553833008e+00,3.017430782318115234e+00,2.501647472381591797e+00,4.006902217864990234e+00,1.463831067085266113e-01,2.495816707611083984e+00,-3.360188901424407959e-01
3.119999999999999929e+01,-5.521135926246643066e-01,3.395548462867736816e-01,-6.394623517990112305e-01,1.990411877632141113e+00,2.598539590835571289e+00,2.748812198638916016e+00,4.134621143341064453e+00,2.133812755346298218e-01,2.597470998764038086e+00,-3.134417235851287842e-01
3.130000000000000071e+01,-5.414724946022033691e-01,2.849775552749633789e-01,-6.712651252746582031e-01,1.865334630012512207e+00,2.182333707809448242e+00,2.931446075439453125e+00,4.254835128784179688e+00,2.921096682548522949e-01,2.702442646026611328e+00,-2.897308468818664551e-01
3.140000000000000213e+01,-5.306540727615356445e-01,2.329966723918914795e-01,-6.960378289222717285e-01,1.742690682411193848e+00,1.792087078094482422e+00,3.056029319763183594e+00,4.365698814392089844e+00,3.835997581481933594e-01,2.810840129852294922e+00,-2.648916244506835938e-01
3.150000000000000000e+01,-5.198258161544799805e-01,1.832372397184371948e-01,-7.143595218658447266e-01,1.622776508331298828e+00,1.431411027908325195e+00,3.128989219665527344e+00,4.462508201599121094e+00,4.894404113292694092e-01,2.922764301300048828e+00,-2.390124797821044922e-01
3.160000000000000142e+01,-5.090081095695495605e-01,1.355234384536743164e-01,-7.284570336341857910e-01,1.506929636001586914e+00,1.098518490791320801e+00,3.163106918334960938e+00,4.537735939025878906e+00,6.130910515785217285e-01,3.038332700729370117e+00,-2.120664119720458984e-01
3.169999999999999929e+01,-4.981906414031982422e-01,8.978010714054107666e-02,-7.390701174736022949e-01,1.395419836044311523e+00,7.924098372459411621e-01,3.166012287139892578e+00,4.585289955139160156e+00,7.568352818489074707e-01,3.157666921615600586e+00,-1.840178221464157104e-01
3.180000000000000071e+01,-4.871356785297393799e-01,4.594055190682411194e-02,-7.463796734809875488e-01,1.288142919540405273e+00,5.137796998023986816e-01,3.140004396438598633e+00,4.596249580383300781e+00,9.238895773887634277e-01,3.280808210372924805e+00,-1.545374542474746704e-01
3.190000000000000213e+01,-4.756781458854675293e-01,4.068769980221986771e-03,-7.505626678466796875e-01,1.184996366500854492e+00,2.634537518024444580e-01,3.088143587112426758e+00,4.557785511016845703e+00,1.118708610534667969e+00,3.407516241073608398e+00,-1.229666769504547119e-01
3.200000000000000000e+01,-4.631974995136260986e-01,-3.552426397800445557e-02,-7.520344853401184082e-01,1.086056947708129883e+00,4.418116435408592224e-02,3.017417192459106445e+00,4.442390918731689453e+00,1.349576473236083984e+00,3.537589073181152344e+00,-8.897860348224639893e-02
3.210000000000000142e+01,-4.491174817085266113e-01,-7.315042614936828613e-02,-7.517619132995605469e-01,9.918780326843261719e-01,-1.446710824966430664e-01,2.931115388870239258e+00,4.249929904937744141e+00,1.608151435852050781e+00,3.670529842376708984e+00,-5.159325525164604187e-02
3.220000000000000284e+01,-4.337245821952819824e-01,-1.090696081519126892e-01,-7.500536441802978516e-01,9.024331569671630859e-01,-3.046995997428894043e-01,2.831345081329345703e+00,3.997050762176513672e+00,1.885326623916625977e+00,3.805824279785156250e+00,-9.717970155179500580e-03
3.229999999999999716e+01,-4.172033667564392090e-01,-1.434024274349212646e-01,-7.469873428344726562e-01,8.174933195114135742e-01,-4.375502765178680420e-01,2.720103502273559570e+00,3.687974452972412109e+00,2.180340290069580078e+00,3.943479537963867188e+00,3.687901794910430908e-02
3.239999999999999858e+01,-3.995706439018249512e-01,-1.758079677820205688e-01,-7.426414489746093750e-01,7.368465065956115723e-01,-5.449020266532897949e-01,2.599277973175048828e+00,3.318139553070068359e+00,2.483997106552124023e+00,4.081822872161865234e+00,8.975615352392196655e-02
3.250000000000000000e+01,-3.807461261749267578e-01,-2.059278041124343872e-01,-7.370971441268920898e-01,6.602938771247863770e-01,-6.284771561622619629e-01,2.470684051513671875e+00,2.891987085342407227e+00,2.764519929885864258e+00,4.217159748077392578e+00,1.521323621273040771e-01
3.260000000000000142e+01,-3.607630431652069092e-01,-2.338214367628097534e-01,-7.304234504699707031e-01,5.876322984695434570e-01,-6.902046203613281250e-01,2.336340904235839844e+00,2.447043180465698242e+00,2.988485097885131836e+00,4.346100330352783203e+00,2.257182300090789795e-01
3.270000000000000284e+01,-3.395359516143798828e-01,-2.595548033714294434e-01,-7.226804494857788086e-01,5.185670852661132812e-01,-7.369939684867858887e-01,2.200464725494384766e+00,2.023976087570190430e+00,3.146436214447021484e+00,4.466731548309326172e+00,3.117374181747436523e-01
3.279999999999999716e+01,-3.169327080249786377e-01,-2.833721041679382324e-01,-7.138140797615051270e-01,4.530278444290161133e-01,-7.756894230842590332e-01,2.066832542419433594e+00,1.630751967430114746e+00,3.247672080993652344e+00,4.576591491699218750e+00,4.112381339073181152e-01
3.289999999999999858e+01,-2.933208048343658447e-01,-3.055845201015472412e-01,-7.040175795555114746e-01,3.907810151576995850e-01,-8.067203164100646973e-01,1.935659646987915039e+00,1.267757773399353027e+00,3.301807880401611328e+00,4.670770168304443359e+00,5.260649323463439941e-01
3.300000000000000000e+01,-2.688063979148864746e-01,-3.261647820472717285e-01,-6.936656236648559570e-01,3.314113318920135498e-01,-8.304540514945983887e-01,1.807107329368591309e+00,9.324107766151428223e-01,3.321744441986083984e+00,4.741778850555419922e+00,6.595456600189208984e-01
3.310000000000000142e+01,-2.434268444776535034e-01,-3.449743390083312988e-01,-6.828491687774658203e-01,2.747421860694885254e-01,-8.479612469673156738e-01,1.681784629821777344e+00,6.254900097846984863e-01,3.310130357742309570e+00,4.781433105468750000e+00,8.152312040328979492e-01
3.320000000000000284e+01,-2.171407043933868408e-01,-3.619086444377899170e-01,-6.718516349792480469e-01,2.203897386789321899e-01,-8.613323569297790527e-01,1.560902237892150879e+00,3.475748896598815918e-01,3.269417762756347656e+00,4.780851364135742188e+00,9.961782693862915039e-01
3.329999999999999716e+01,-1.899731755256652832e-01,-3.770162761211395264e-01,-6.608604192733764648e-01,1.682545840740203857e-01,-8.710891008377075195e-01,1.444570899009704590e+00,1.007691323757171631e-01,3.205099105834960938e+00,4.722445964813232422e+00,1.208723187446594238e+00
3.339999999999999858e+01,-1.619284003973007202e-01,-3.904245495796203613e-01,-6.498798131942749023e-01,1.182556301355361938e-01,-8.774229884147644043e-01,1.332681894302368164e+00,-1.134442761540412903e-01,3.123183012008666992e+00,4.580740928649902344e+00,1.458855032920837402e+00
3.350000000000000000e+01,-1.329576820135116577e-01,-4.022766947746276855e-01,-6.389085650444030762e-01,7.031404972076416016e-02,-8.806332945823669434e-01,1.225230216979980469e+00,-2.966141402721405029e-01,3.026023626327514648e+00,4.364156723022460938e+00,1.734556674957275391e+00
3.360000000000000142e+01,-1.028681993484497070e-01,-4.122992455959320068e-01,-6.279315948486328125e-01,2.435370534658432007e-02,-8.817924857139587402e-01,1.122853159904479980e+00,-4.504369497299194336e-01,2.915770769119262695e+00,4.087048530578613281e+00,2.028692722320556641e+00
3.370000000000000284e+01,-7.147721201181411743e-02,-4.210030734539031982e-01,-6.167155504226684570e-01,-1.972327940165996552e-02,-8.813793659210205078e-01,1.025602579116821289e+00,-5.766527056694030762e-01,2.794461011886596680e+00,3.750144481658935547e+00,2.341824054718017578e+00
3.379999999999999716e+01,-3.837374597787857056e-02,-4.290396571159362793e-01,-6.051872968673706055e-01,-6.209812313318252563e-02,-8.794829845428466797e-01,9.332372546195983887e-01,-6.770371794700622559e-01,2.664026975631713867e+00,3.348981380462646484e+00,2.657679319381713867e+00
3.389999999999999858e+01,-3.601624397560954094e-03,-4.366441667079925537e-01,-5.929593443870544434e-01,-1.024652272462844849e-01,-8.761962652206420898e-01,8.455312848091125488e-01,-7.536025643348693848e-01,2.526644468307495117e+00,2.892495155334472656e+00,2.943336009979248047e+00
3.400000000000000000e+01,3.256813436746597290e-02,-4.438652694225311279e-01,-5.792915821075439453e-01,-1.409219354391098022e-01,-8.715996146202087402e-01,7.622649669647216797e-01,-8.094224333763122559e-01,2.384727954864501953e+00,2.428251266479492188e+00,3.162069559097290039e+00
3.410000000000000142e+01,6.989098340272903442e-02,-4.507110416889190674e-01,-5.642421245574951172e-01,-1.776230931282043457e-01,-8.657632470130920410e-01,6.832081675529479980e-01,-8.545916080474853516e-01,2.243979454040527344e+00,1.991148948669433594e+00,3.314884662628173828e+00
3.420000000000000284e+01,1.084503382444381714e-01,-4.572011828422546387e-01,-5.479717850685119629e-01,-2.126743644475936890e-01,-8.587756752967834473e-01,6.080341935157775879e-01,-8.915444612503051758e-01,2.105691194534301758e+00,1.586003541946411133e+00,3.409696102142333984e+00
3.430000000000000426e+01,1.483519822359085083e-01,-4.634683132171630859e-01,-5.306137204170227051e-01,-2.461386024951934814e-01,-8.507136702537536621e-01,5.365001559257507324e-01,-9.206663370132446289e-01,1.970039725303649902e+00,1.210985660552978516e+00,3.460518121719360352e+00
3.439999999999999858e+01,1.896793395280838013e-01,-4.695425629615783691e-01,-5.122473835945129395e-01,-2.777525782585144043e-01,-8.416662812232971191e-01,4.683651328086853027e-01,-9.424329400062561035e-01,1.837248682975769043e+00,8.649006485939025879e-01,3.476270437240600586e+00
3.450000000000000000e+01,2.325053513050079346e-01,-4.753324389457702637e-01,-4.928975105285644531e-01,-3.074507713317871094e-01,-8.318716883659362793e-01,4.033027887344360352e-01,-9.586241245269775391e-01,1.708369374275207520e+00,5.486347675323486328e-01,3.459426164627075195e+00
3.460000000000000142e+01,2.767294943332672119e-01,-4.804174304008483887e-01,-4.724263846874237061e-01,-3.349865078926086426e-01,-8.215232491493225098e-01,3.412051498889923096e-01,-9.707691073417663574e-01,1.584203720092773438e+00,2.628103494644165039e-01,3.412662744522094727e+00
3.470000000000000284e+01,3.223884105682373047e-01,-4.847120642662048340e-01,-4.505464136600494385e-01,-3.603699803352355957e-01,-8.108404278755187988e-01,2.816817760467529297e-01,-9.792298674583435059e-01,1.464744567871093750e+00,1.008469425141811371e-02,3.342618942260742188e+00
3.480000000000000426e+01,3.695109486579895020e-01,-4.882019162178039551e-01,-4.272515475749969482e-01,-3.838090002536773682e-01,-7.999078035354614258e-01,2.245272248983383179e-01,-9.843536615371704102e-01,1.350014090538024902e+00,-2.087834477424621582e-01,3.254621267318725586e+00
3.489999999999999858e+01,4.181198775768280029e-01,-4.908871352672576904e-01,-4.029515385627746582e-01,-4.055964946746826172e-01,-7.887849807739257812e-01,1.696672588586807251e-01,-9.870883226394653320e-01,1.240552186965942383e+00,-3.954889178276062012e-01,3.151039600372314453e+00
3.500000000000000000e+01,4.679758250713348389e-01,-4.929347932338714600e-01,-3.778005838394165039e-01,-4.256952702999114990e-01,-7.776519060134887695e-01,1.170438081026077271e-01,-9.879017472267150879e-01,1.136396884918212891e+00,-5.518109798431396484e-01,3.034102439880371094e+00
3.510000000000000142e+01,5.189083814620971680e-01,-4.944186210632324219e-01,-3.518358767032623291e-01,-4.441360235214233398e-01,-7.665227651596069336e-01,6.657657772302627563e-02,-9.871235489845275879e-01,1.037463665008544922e+00,-6.795716881752014160e-01,2.905918121337890625e+00
3.520000000000000284e+01,5.709407925605773926e-01,-4.953234195709228516e-01,-3.250772655010223389e-01,-4.609487056732177734e-01,-7.553991675376892090e-01,1.816612109541893005e-02,-9.848521351814270020e-01,9.435107111930847168e-01,-7.807086110115051270e-01,2.768620014190673828e+00
3.530000000000000426e+01,6.241192221641540527e-01,-4.956088662147521973e-01,-2.974770963191986084e-01,-4.759970307350158691e-01,-7.442927360534667969e-01,-2.844213508069515228e-02,-9.811707735061645508e-01,8.543006777763366699e-01,-8.574612736701965332e-01,2.624538898468017578e+00
3.539999999999999858e+01,6.784658432006835938e-01,-4.952628612518310547e-01,-2.691193222999572754e-01,-4.894359111785888672e-01,-7.330676913261413574e-01,-7.334624975919723511e-02,-9.761526584625244141e-01,7.695832848548889160e-01,-9.142410159111022949e-01,2.476725578308105469e+00
3.550000000000000000e+01,7.340924739837646484e-01,-4.942825734615325928e-01,-2.399858087301254272e-01,-5.014326572418212891e-01,-7.215570807456970215e-01,-1.165912747383117676e-01,-9.698876142501831055e-01,6.890487670898437500e-01,-9.604074358940124512e-01,2.330391645431518555e+00
3.560000000000000142e+01,7.910551428794860840e-01,-4.926709234714508057e-01,-2.099259942770004272e-01,-5.117636322975158691e-01,-7.095919251441955566e-01,-1.580032557249069214e-01,-9.624654054641723633e-01,6.123998165130615234e-01,-9.980572462081909180e-01,2.186638355255126953e+00
3.570000000000000284e+01,8.492769598960876465e-01,-4.904622733592987061e-01,-1.788477748632431030e-01,-5.207353234291076660e-01,-6.964824795722961426e-01,-1.973979175090789795e-01,-9.539820551872253418e-01,5.393772125244140625e-01,-1.027591466903686523e+00,2.045649051666259766e+00
3.580000000000000426e+01,9.087690711021423340e-01,-4.876525998115539551e-01,-1.462534666061401367e-01,-5.289921164512634277e-01,-6.818953752517700195e-01,-2.349813282489776611e-01,-9.445694088935852051e-01,4.696332216262817383e-01,-1.049586534500122070e+00,1.907708406448364258e+00
3.589999999999999858e+01,9.695875644683837891e-01,-4.842285513877868652e-01,-1.120401173830032349e-01,-5.367332696914672852e-01,-6.659887433052062988e-01,-2.708455026149749756e-01,-9.345477819442749023e-01,4.029272198677062988e-01,-1.065894246101379395e+00,1.773901581764221191e+00
3.600000000000000000e+01,1.031784176826477051e+00,-4.801826179027557373e-01,-7.654383778572082520e-02,-5.441613197326660156e-01,-6.489462852478027344e-01,-3.051150441169738770e-01,-9.242068529129028320e-01,3.389371037483215332e-01,-1.077961325645446777e+00,1.644967913627624512e+00
3.610000000000000142e+01,1.095352053642272949e+00,-4.754975736141204834e-01,-3.998985886573791504e-02,-5.512401461601257324e-01,-6.308261156082153320e-01,-3.377545773983001709e-01,-9.136092066764831543e-01,2.774581015110015869e-01,-1.086234688758850098e+00,1.520953059196472168e+00
3.620000000000000284e+01,1.160194993019104004e+00,-4.700731039047241211e-01,-2.280861372128129005e-03,-5.579655170440673828e-01,-6.117171645164489746e-01,-3.685037195682525635e-01,-9.027529954910278320e-01,2.184169590473175049e-01,-1.091652870178222656e+00,1.402383208274841309e+00
3.630000000000000426e+01,1.226311683654785156e+00,-4.639222621917724609e-01,3.678816929459571838e-02,-5.643813014030456543e-01,-5.916551947593688965e-01,-3.973882198333740234e-01,-8.916418552398681641e-01,1.617297828197479248e-01,-1.094717264175415039e+00,1.289354920387268066e+00
3.639999999999999858e+01,1.293760418891906738e+00,-4.570451974868774414e-01,7.728322595357894897e-02,-5.706024765968322754e-01,-5.706456303596496582e-01,-4.244517982006072998e-01,-8.803815841674804688e-01,1.073289439082145691e-01,-1.095706224441528320e+00,1.181739330291748047e+00
3.650000000000000000e+01,1.362612128257751465e+00,-4.494365453720092773e-01,1.192459315061569214e-01,-5.766265988349914551e-01,-5.481386780738830566e-01,-4.495098888874053955e-01,-8.691239953041076660e-01,5.514646321535110474e-02,-1.095051288604736328e+00,1.079517126083374023e+00
3.660000000000000142e+01,1.432966709136962891e+00,-4.410844445228576660e-01,1.624086797237396240e-01,-5.822286009788513184e-01,-5.242292881011962891e-01,-4.726023375988006592e-01,-8.578822612762451172e-01,4.928033333271741867e-03,-1.092852950096130371e+00,9.824395179748535156e-01
3.670000000000000284e+01,1.504880428314208984e+00,-4.319781363010406494e-01,2.067166566848754883e-01,-5.871351361274719238e-01,-4.993508458137512207e-01,-4.939629435539245605e-01,-8.466611504554748535e-01,-4.347305744886398315e-02,-1.089191913604736328e+00,8.902401924133300781e-01
3.680000000000000426e+01,1.578426957130432129e+00,-4.221794009208679199e-01,2.522495687007904053e-01,-5.913183689117431641e-01,-4.736570715904235840e-01,-5.136420130729675293e-01,-8.354592323303222656e-01,-9.011290967464447021e-02,-1.084149241447448730e+00,8.026535511016845703e-01
3.689999999999999858e+01,1.653662443161010742e+00,-4.117057621479034424e-01,2.992114424705505371e-01,-5.947153568267822266e-01,-4.473061561584472656e-01,-5.317951440811157227e-01,-8.241130709648132324e-01,-1.350432038307189941e-01,-1.077832102775573730e+00,7.193103432655334473e-01
3.700000000000000000e+01,1.730629205703735352e+00,-4.005429148674011230e-01,3.475640416145324707e-01,-5.973329544067382812e-01,-4.203357696533203125e-01,-5.484745502471923828e-01,-8.124807476997375488e-01,-1.783108115196228027e-01,-1.070326447486877441e+00,6.399602890014648438e-01
3.710000000000000142e+01,1.809478521347045898e+00,-3.885780274868011475e-01,3.970026671886444092e-01,-5.993462800979614258e-01,-3.927597999572753906e-01,-5.637117624282836914e-01,-8.003835082054138184e-01,-2.197420299053192139e-01,-1.061781525611877441e+00,5.641992688179016113e-01
3.720000000000000284e+01,1.890617609024047852e+00,-3.754527866840362549e-01,4.474998414516448975e-01,-6.007951498031616211e-01,-3.645350039005279541e-01,-5.774830579757690430e-01,-7.871007919311523438e-01,-2.591597437858581543e-01,-1.052270889282226562e+00,4.918299317359924316e-01
3.730000000000000426e+01,1.974204778671264648e+00,-3.612079918384552002e-01,4.990774989128112793e-01,-6.016663908958435059e-01,-3.355505764484405518e-01,-5.898145437240600586e-01,-7.723495960235595703e-01,-2.967667877674102783e-01,-1.042108774185180664e+00,4.226092696189880371e-01
3.739999999999999858e+01,2.060323715209960938e+00,-3.458932042121887207e-01,5.517874360084533691e-01,-6.019240021705627441e-01,-3.056746423244476318e-01,-6.005326509475708008e-01,-7.562725543975830078e-01,-3.326480984687805176e-01,-1.031736850738525391e+00,3.560290038585662842e-01
3.750000000000000000e+01,2.149159669876098633e+00,-3.293869197368621826e-01,6.056545972824096680e-01,-6.015561819076538086e-01,-2.748896181583404541e-01,-6.098101139068603516e-01,-7.390530109405517578e-01,-3.669291138648986816e-01,-1.021245598793029785e+00,2.918713986873626709e-01
3.760000000000000142e+01,2.240861415863037109e+00,-3.115581572055816650e-01,6.606233716011047363e-01,-6.005879640579223633e-01,-2.428393810987472534e-01,-6.182955503463745117e-01,-7.207409143447875977e-01,-3.996208310127258301e-01,-1.010540485382080078e+00,2.301711589097976685e-01
3.770000000000000284e+01,2.335471153259277344e+00,-2.922844886779785156e-01,7.166126966476440430e-01,-5.990559458732604980e-01,-2.094483524560928345e-01,-6.262621879577636719e-01,-7.014274001121520996e-01,-4.304499328136444092e-01,-9.995685219764709473e-01,1.709180921316146851e-01
3.780000000000000426e+01,2.433089733123779297e+00,-2.715119719505310059e-01,7.736375927925109863e-01,-5.969532728195190430e-01,-1.746552437543869019e-01,-6.338947415351867676e-01,-6.811562776565551758e-01,-4.594049155712127686e-01,-9.883397221565246582e-01,1.140289008617401123e-01
3.789999999999999858e+01,2.533859014511108398e+00,-2.493460625410079956e-01,8.317192196846008301e-01,-5.942729711532592773e-01,-1.386882662773132324e-01,-6.412060260772705078e-01,-6.599164605140686035e-01,-4.865376949310302734e-01,-9.769569635391235352e-01,5.937713384628295898e-02
3.800000000000000000e+01,2.637917280197143555e+00,-2.260081022977828979e-01,8.910172581672668457e-01,-5.910035371780395508e-01,-1.015970855951309204e-01,-6.481754183769226074e-01,-6.373347043991088867e-01,-5.119150280952453613e-01,-9.655917882919311523e-01,6.702672690153121948e-03
3.810000000000000142e+01,2.745373964309692383e+00,-2.015132457017898560e-01,9.515611529350280762e-01,-5.871861577033996582e-01,-6.324817240238189697e-02,-6.547829508781433105e-01,-6.134859323501586914e-01,-5.355327129364013672e-01,-9.542477726936340332e-01,-4.407470300793647766e-02
3.820000000000000284e+01,2.856330871582031250e+00,-1.759435236454010010e-01,1.013282537460327148e+00,-5.828432440757751465e-01,-2.349567040801048279e-02,-6.611425280570983887e-01,-5.886577367782592773e-01,-5.573935508728027344e-01,-9.429230093955993652e-01,-9.301327913999557495e-02
3.830000000000000426e+01,2.970899105072021484e+00,-1.493163555860519409e-01,1.076180577278137207e+00,-5.779559612274169922e-01,1.770387589931488037e-02,-6.673076748847961426e-01,-5.631747245788574219e-01,-5.777003169059753418e-01,-9.316168427467346191e-01,-1.401705145835876465e-01
3.839999999999999858e+01,3.089238882064819336e+00,-1.215817704796791077e-01,1.140262842178344727e+00,-5.724085569381713867e-01,6.027589365839958191e-02,-6.732144355773925781e-01,-5.370516777038574219e-01,-5.964861512184143066e-01,-9.202235937118530273e-01,-1.856009364128112793e-01
3.850000000000000000e+01,3.211453676223754883e+00,-9.259489178657531738e-02,1.205599308013916016e+00,-5.661576390266418457e-01,1.039045453071594238e-01,-6.785116791725158691e-01,-5.103027820587158203e-01,-6.137835979461669922e-01,-9.085460901260375977e-01,-2.293520122766494751e-01
3.860000000000000142e+01,3.337270975112915039e+00,-6.164905801415443420e-02,1.272216558456420898e+00,-5.591914057731628418e-01,1.487075090408325195e-01,-6.831035614013671875e-01,-4.829418957233428955e-01,-6.296242475509643555e-01,-8.964889645576477051e-01,-2.713606953620910645e-01
3.870000000000000284e+01,3.466060876846313477e+00,-2.774738520383834839e-02,1.340145945549011230e+00,-5.514924526214599609e-01,1.946997046470642090e-01,-6.869812607765197754e-01,-4.549821317195892334e-01,-6.440416574478149414e-01,-8.834630250930786133e-01,-3.113394677639007568e-01
3.880000000000000426e+01,3.597212076187133789e+00,1.033215969800949097e-02,1.409418225288391113e+00,-5.430449247360229492e-01,2.418634146451950073e-01,-6.901468038558959961e-01,-4.264034032821655273e-01,-6.571776270866394043e-01,-8.689265847206115723e-01,-3.494630455970764160e-01
3.889999999999999858e+01,3.730601310729980469e+00,5.295548960566520691e-02,1.480079054832458496e+00,-5.338740944862365723e-01,2.900196015834808350e-01,-6.926591992378234863e-01,-3.970771431922912598e-01,-6.689235568046569824e-01,-8.530335426330566406e-01,-3.858356773853302002e-01
3.900000000000000000e+01,3.864537477493286133e+00,1.017949655652046204e-01,1.552217841148376465e+00,-5.240463018417358398e-01,3.392192721366882324e-01,-6.945788860321044922e-01,-3.668298125267028809e-01,-6.790331006050109863e-01,-8.359435796737670898e-01,-4.205678403377532959e-01
3.910000000000000142e+01,3.996043443679809570e+00,1.595002114772796631e-01,1.625987172126770020e+00,-5.135570764541625977e-01,3.894643187522888184e-01,-6.959450840950012207e-01,-3.358413279056549072e-01,-6.880982518196105957e-01,-8.177437782287597656e-01,-4.537397325038909912e-01
3.920000000000000284e+01,4.121970176696777344e+00,2.277684658765792847e-01,1.701455950736999512e+00,-5.023926496505737305e-01,4.407836794853210449e-01,-6.967365741729736328e-01,-3.036462962627410889e-01,-6.965572834014892578e-01,-7.984960675239562988e-01,-4.851865172386169434e-01
3.930000000000000426e+01,4.240194320678710938e+00,3.078949153423309326e-01,1.778667449951171875e+00,-4.905385375022888184e-01,4.932231307029724121e-01,-6.969128251075744629e-01,-2.700375020503997803e-01,-7.045173645019531250e-01,-7.782776355743408203e-01,-5.147352218627929688e-01
3.939999999999999858e+01,4.348671436309814453e+00,4.008452594280242920e-01,1.857676863670349121e+00,-4.779360890388488770e-01,5.467398762702941895e-01,-6.964900493621826172e-01,-2.350382506847381592e-01,-7.121570706367492676e-01,-7.571045756340026855e-01,-5.424371957778930664e-01
3.950000000000000000e+01,4.441644668579101562e+00,5.087778568267822266e-01,1.938865423202514648e+00,-4.643503427505493164e-01,6.012375950813293457e-01,-6.955124139785766602e-01,-1.989016532897949219e-01,-7.194663286209106445e-01,-7.346647381782531738e-01,-5.683847665786743164e-01
3.960000000000000142e+01,4.512131214141845703e+00,6.347839236259460449e-01,2.022468328475952148e+00,-4.497594833374023438e-01,6.567431092262268066e-01,-6.939758658409118652e-01,-1.616346985101699829e-01,-7.264319062232971191e-01,-7.111876010894775391e-01,-5.928068757057189941e-01
3.970000000000000284e+01,4.553618907928466797e+00,7.812926769256591797e-01,2.108627319335937500e+00,-4.340817034244537354e-01,7.132623195648193359e-01,-6.919090151786804199e-01,-1.230782121419906616e-01,-7.330335974693298340e-01,-6.868668794631958008e-01,-6.157812476158142090e-01
3.980000000000000426e+01,4.557425022125244141e+00,9.512982368469238281e-01,2.197559356689453125e+00,-4.171649813652038574e-01,7.708005309104919434e-01,-6.893336176872253418e-01,-8.311098814010620117e-02,-7.393963932991027832e-01,-6.618113517761230469e-01,-6.371957063674926758e-01
3.989999999999999858e+01,4.507916927337646484e+00,1.150352358818054199e+00,2.289339303970336914e+00,-3.988904058933258057e-01,8.293732404708862305e-01,-6.862422823905944824e-01,-4.168974980711936951e-02,-7.455637454986572266e-01,-6.361048221588134766e-01,-6.570643782615661621e-01
4.000000000000000000e+01,4.378511905670166016e+00,1.385092854499816895e+00,2.384032249450683594e+00,-3.791635930538177490e-01,8.889921903610229492e-01,-6.826285123825073242e-01,1.015286892652511597e-03,-7.514220476150512695e-01,-6.097617745399475098e-01,-6.754204034805297852e-01
4.010000000000000142e+01,4.175626754760742188e+00,1.645179986953735352e+00,2.481761693954467773e+00,-3.580173552036285400e-01,9.495903253555297852e-01,-6.785014271736145020e-01,4.476367682218551636e-02,-7.566340565681457520e-01,-5.827962756156921387e-01,-6.922957301139831543e-01
4.020000000000000284e+01,3.914860248565673828e+00,1.922804951667785645e+00,2.582677125930786133e+00,-3.356785774230957031e-01,1.011279940605163574e+00,-6.738550662994384766e-01,8.968743681907653809e-02,-7.611399888992309570e-01,-5.552222728729248047e-01,-7.077223062515258789e-01
4.030000000000000426e+01,3.597790002822875977e+00,2.218374967575073242e+00,2.686884403228759766e+00,-3.122142255306243896e-01,1.074129343032836914e+00,-6.686460971832275391e-01,1.358014643192291260e-01,-7.649310827255249023e-01,-5.270488262176513672e-01,-7.217497229576110840e-01
4.039999999999999858e+01,3.220193624496459961e+00,2.517035961151123047e+00,2.794493913650512695e+00,-2.876107692718505859e-01,1.138052105903625488e+00,-6.627836227416992188e-01,1.830591112375259399e-01,-7.680194377899169922e-01,-4.982541799545288086e-01,-7.345470190048217773e-01
4.050000000000000000e+01,2.790806531906127930e+00,2.787724971771240234e+00,2.905605316162109375e+00,-2.619633078575134277e-01,1.203058481216430664e+00,-6.562534570693969727e-01,2.312168926000595093e-01,-7.704849243164062500e-01,-4.688273668289184570e-01,-7.461403012275695801e-01
4.060000000000000142e+01,2.352185487747192383e+00,2.996414899826049805e+00,3.020333766937255859e+00,-2.352568656206130981e-01,1.269282341003417969e+00,-6.490237116813659668e-01,2.801422476768493652e-01,-7.724282145500183105e-01,-4.386371672153472900e-01,-7.563772797584533691e-01
4.070000000000000284e+01,1.938246250152587891e+00,3.141940116882324219e+00,3.138800144195556641e+00,-2.074560821056365967e-01,1.336807608604431152e+00,-6.410719156265258789e-01,3.299394845962524414e-01,-7.738519310951232910e-01,-4.077377617359161377e-01,-7.656347155570983887e-01
4.080000000000000426e+01,1.554443240165710449e+00,3.232268095016479492e+00,3.261063337326049805e+00,-1.783512532711029053e-01,1.405666589736938477e+00,-6.323930621147155762e-01,3.808024525642395020e-01,-7.747045159339904785e-01,-3.757305741310119629e-01,-7.742351889610290527e-01
4.089999999999999858e+01,1.200045228004455566e+00,3.278795957565307617e+00,3.386950492858886719e+00,-1.472708135843276978e-01,1.475930571556091309e+00,-6.230521202087402344e-01,4.327558279037475586e-01,-7.749648094177246094e-01,-3.423065543174743652e-01,-7.823218703269958496e-01
4.100000000000000000e+01,8.731449246406555176e-01,3.292160272598266602e+00,3.516206026077270508e+00,-1.138138175010681152e-01,1.547641158103942871e+00,-6.130577325820922852e-01,4.857080876827239990e-01,-7.746633291244506836e-01,-3.074789941310882568e-01,-7.900573611259460449e-01
4.110000000000000142e+01,5.745621919631958008e-01,3.274723529815673828e+00,3.648754596710205078e+00,-7.764673233032226562e-02,1.620830059051513672e+00,-6.023973226547241211e-01,5.396151542663574219e-01,-7.738490104675292969e-01,-2.715021967887878418e-01,-7.974656224250793457e-01
4.120000000000000284e+01,3.048856258392333984e-01,3.229050397872924805e+00,3.783791303634643555e+00,-3.726883232593536377e-02,1.695529341697692871e+00,-5.910583734512329102e-01,5.944809317588806152e-01,-7.725430130958557129e-01,-2.343986779451370239e-01,-8.045313954353332520e-01
4.130000000000000426e+01,6.669308245182037354e-02,3.161556720733642578e+00,3.921202421188354492e+00,7.761663291603326797e-03,1.771836400032043457e+00,-5.790302753448486328e-01,6.503196358680725098e-01,-7.707384228706359863e-01,-1.960438638925552368e-01,-8.112305998802185059e-01
4.139999999999999858e+01,-1.394287049770355225e-01,3.077149629592895508e+00,4.060705661773681641e+00,5.787419155240058899e-02,1.849925637245178223e+00,-5.662770271301269531e-01,7.071551084518432617e-01,-7.684293389320373535e-01,-1.562842726707458496e-01,-8.176539540290832520e-01
4.150000000000000000e+01,-3.151023089885711670e-01,2.978063106536865234e+00,4.198944568634033203e+00,1.160659790039062500e-01,1.929897546768188477e+00,-5.528059601783752441e-01,7.650138735771179199e-01,-7.656096220016479492e-01,-1.150756701827049255e-01,-8.238826990127563477e-01
4.160000000000000142e+01,-4.620198309421539307e-01,2.866406679153442383e+00,4.332341194152832031e+00,1.848448812961578369e-01,2.012020826339721680e+00,-5.384948849678039551e-01,8.239117264747619629e-01,-7.622721195220947266e-01,-7.254411280155181885e-02,-8.298305869102478027e-01
4.170000000000000284e+01,-5.819129943847656250e-01,2.744176149368286133e+00,4.458150863647460938e+00,2.655280530452728271e-01,2.096587181091308594e+00,-5.231767892837524414e-01,8.838351964950561523e-01,-7.584150433540344238e-01,-2.902069687843322754e-02,-8.351645469665527344e-01
4.180000000000000426e+01,-6.765592098236083984e-01,2.613285779953002930e+00,4.574523925781250000e+00,3.593901395797729492e-01,2.183813333511352539e+00,-5.066999197006225586e-01,9.447137117385864258e-01,-7.540484666824340820e-01,1.567354425787925720e-02,-8.397945761680603027e-01
4.189999999999999858e+01,-7.479693889617919922e-01,2.475889205932617188e+00,4.677911281585693359e+00,4.674105346202850342e-01,2.273850917816162109e+00,-4.889181852340698242e-01,1.006554603576660156e+00,-7.491669654846191406e-01,6.155492737889289856e-02,-8.437116742134094238e-01
4.200000000000000000e+01,-8.003436923027038574e-01,2.334913492202758789e+00,4.762029647827148438e+00,5.925664901733398438e-01,2.366748094558715820e+00,-4.697181284427642822e-01,1.069325089454650879e+00,-7.437121868133544922e-01,1.086006090044975281e-01,-8.469197750091552734e-01
4.210000000000000142e+01,-8.434210419654846191e-01,2.195777893066406250e+00,4.819143295288085938e+00,7.380128502845764160e-01,2.462624549865722656e+00,-4.491360783576965332e-01,1.133127808570861816e+00,-7.376055121421813965e-01,1.565755903720855713e-01,-8.494946360588073730e-01
4.220000000000000284e+01,-8.784272074699401855e-01,2.059120655059814453e+00,4.839812278747558594e+00,9.079113602638244629e-01,2.561624288558959961e+00,-4.273847639560699463e-01,1.198017239570617676e+00,-7.308345437049865723e-01,2.053301632404327393e-01,-8.515259623527526855e-01
4.230000000000000426e+01,-9.057439565658569336e-01,1.925114035606384277e+00,4.813554763793945312e+00,1.105545282363891602e+00,2.663850784301757812e+00,-4.045296311378479004e-01,1.264011025428771973e+00,-7.233901023864746094e-01,2.548380196094512939e-01,-8.530695438385009766e-01
4.239999999999999858e+01,-9.259986281394958496e-01,1.794079422950744629e+00,4.714144706726074219e+00,1.340142488479614258e+00,2.769415378570556641e+00,-3.805358409881591797e-01,1.331160783767700195e+00,-7.152546644210815430e-01,3.051045835018157959e-01,-8.541219234466552734e-01
4.250000000000000000e+01,-9.411616325378417969e-01,1.667178988456726074e+00,4.531290054321289062e+00,1.607548832893371582e+00,2.878418684005737305e+00,-3.554765284061431885e-01,1.399641513824462891e+00,-7.064322829246520996e-01,3.562311232089996338e-01,-8.546682596206665039e-01
4.260000000000000142e+01,-9.524667263031005859e-01,1.545006394386291504e+00,4.281120777130126953e+00,1.896331191062927246e+00,2.990968465805053711e+00,-3.293787539005279541e-01,1.469522714614868164e+00,-6.969773769378662109e-01,4.083130061626434326e-01,-8.547190427780151367e-01
4.270000000000000284e+01,-9.601581692695617676e-01,1.427477955818176270e+00,3.971624135971069336e+00,2.203448057174682617e+00,3.107183456420898438e+00,-3.022077977657318115e-01,1.540839195251464844e+00,-6.868758201599121094e-01,4.613219797611236572e-01,-8.542971014976501465e-01
4.280000000000000426e+01,-9.646336436271667480e-01,1.314664244651794434e+00,3.598897218704223633e+00,2.526624441146850586e+00,3.227168798446655273e+00,-2.738844752311706543e-01,1.613626360893249512e+00,-6.761123538017272949e-01,5.152703523635864258e-01,-8.533974289894104004e-01
4.289999999999999858e+01,-9.668235182762145996e-01,1.207085490226745605e+00,3.162242650985717773e+00,2.834876298904418945e+00,3.350812911987304688e+00,-2.438716590404510498e-01,1.687916040420532227e+00,-6.646743416786193848e-01,5.701776146888732910e-01,-8.520060777664184570e-01
4.300000000000000000e+01,-9.672355055809020996e-01,1.104801774024963379e+00,2.688027620315551758e+00,3.095204353332519531e+00,3.477820158004760742e+00,-2.116817086935043335e-01,1.763741374015808105e+00,-6.525487899780273438e-01,6.260580420494079590e-01,-8.501160740852355957e-01
4.310000000000000142e+01,-9.660869836807250977e-01,1.007650136947631836e+00,2.230062007904052734e+00,3.282776117324829102e+00,3.608212232589721680e+00,-1.770840585231781006e-01,1.841158390045166016e+00,-6.397312879562377930e-01,6.829259991645812988e-01,-8.477202653884887695e-01
4.320000000000000284e+01,-9.634743332862854004e-01,9.153926372528076172e-01,1.802768468856811523e+00,3.408487796783447266e+00,3.741998672485351562e+00,-1.398599743843078613e-01,1.920317649841308594e+00,-6.262319087982177734e-01,7.407967448234558105e-01,-8.448119163513183594e-01
4.330000000000000426e+01,-9.594789147377014160e-01,8.277955651283264160e-01,1.407685279846191406e+00,3.480915069580078125e+00,3.879040718078613281e+00,-9.949901700019836426e-02,2.001376628875732422e+00,-6.120363473892211914e-01,7.997000813484191895e-01,-8.413853049278259277e-01
4.339999999999999858e+01,-9.541726708412170410e-01,7.446113228797912598e-01,1.041714429855346680e+00,3.515412092208862305e+00,4.018706321716308594e+00,-5.465109646320343018e-02,2.084630966186523438e+00,-5.969840884208679199e-01,8.596171140670776367e-01,-8.374416232109069824e-01
4.350000000000000000e+01,-9.476489424705505371e-01,6.655123233795166016e-01,7.054901123046875000e-01,3.515572786331176758e+00,4.160816669464111328e+00,-4.897759296000003815e-03,2.170441389083862305e+00,-5.808460712432861328e-01,9.204849600791931152e-01,-8.329895138740539551e-01
4.360000000000000142e+01,-9.399906992912292480e-01,5.902338624000549316e-01,3.997510075569152832e-01,3.483952999114990234e+00,4.304542541503906250e+00,5.054395645856857300e-02,2.258982896804809570e+00,-5.634834170341491699e-01,9.823145866394042969e-01,-8.280228972434997559e-01
4.370000000000000284e+01,-9.313009977340698242e-01,5.184970498085021973e-01,1.256940066814422607e-01,3.424455642700195312e+00,4.446657180786132812e+00,1.145402193069458008e-01,2.350334644317626953e+00,-5.447505712509155273e-01,1.045043349266052246e+00,-8.224762678146362305e-01
4.380000000000000426e+01,-9.217296242713928223e-01,4.499701559543609619e-01,-1.138168796896934509e-01,3.344765901565551758e+00,4.582631111145019531e+00,1.898998022079467773e-01,2.444613933563232422e+00,-5.246624350547790527e-01,1.108621358871459961e+00,-8.162969350814819336e-01
4.389999999999999858e+01,-9.116401672363281250e-01,3.844032287597656250e-01,-3.198480308055877686e-01,3.248058319091796875e+00,4.710179805755615234e+00,2.780416905879974365e-01,2.541963100433349609e+00,-5.034202337265014648e-01,1.173083305358886719e+00,-8.094763755798339844e-01
4.400000000000000000e+01,-9.012142419815063477e-01,3.215261697769165039e-01,-4.941693842411041260e-01,3.136651277542114258e+00,4.827005386352539062e+00,3.802016377449035645e-01,2.642483711242675781e+00,-4.810926616191864014e-01,1.238612055778503418e+00,-8.019906282424926758e-01
4.410000000000000142e+01,-8.905253410339355469e-01,2.611343264579772949e-01,-6.386036872863769531e-01,3.012742757797241211e+00,4.929352760314941406e+00,4.974185824394226074e-01,2.746283769607543945e+00,-4.576440751552581787e-01,1.305257558822631836e+00,-7.938279509544372559e-01
4.420000000000000284e+01,-8.795818686485290527e-01,2.031427472829818726e-01,-7.550194859504699707e-01,2.878425121307373047e+00,5.011243343353271484e+00,6.325164437294006348e-01,2.853469848632812500e+00,-4.330954551696777344e-01,1.373067021369934082e+00,-7.850411534309387207e-01
4.430000000000000426e+01,-8.684003353118896484e-01,1.474705487489700317e-01,-8.455571532249450684e-01,2.736074686050415039e+00,5.063361644744873047e+00,7.895525097846984863e-01,2.964142560958862305e+00,-4.075234234333038330e-01,1.442147493362426758e+00,-7.756514549255371094e-01
4.439999999999999858e+01,-8.571646213531494141e-01,9.406062960624694824e-02,-9.131735563278198242e-01,2.588166236877441406e+00,5.075520515441894531e+00,9.731656908988952637e-01,3.078418016433715820e+00,-3.808965086936950684e-01,1.512641191482543945e+00,-7.656260132789611816e-01
4.450000000000000000e+01,-8.459339737892150879e-01,4.282271489500999451e-02,-9.647926092147827148e-01,2.438894271850585938e+00,5.034556865692138672e+00,1.187816858291625977e+00,3.196416854858398438e+00,-3.531784415245056152e-01,1.584580421447753906e+00,-7.549521923065185547e-01
4.460000000000000142e+01,-8.347206711769104004e-01,-6.509535480290651321e-03,-1.007500290870666504e+00,2.292083978652954102e+00,4.912287712097167969e+00,1.442833781242370605e+00,3.318112134933471680e+00,-3.239838778972625732e-01,1.658003091812133789e+00,-7.436132431030273438e-01
4.470000000000000284e+01,-8.235276341438293457e-01,-5.405275896191596985e-02,-1.041781067848205566e+00,2.147970199584960938e+00,4.707087516784667969e+00,1.729276537895202637e+00,3.443213939666748047e+00,-2.927407920360565186e-01,1.732943415641784668e+00,-7.315948605537414551e-01
4.480000000000000426e+01,-8.123163580894470215e-01,-9.986134618520736694e-02,-1.068038463592529297e+00,2.006729602813720703e+00,4.433759689331054688e+00,2.037123918533325195e+00,3.571634292602539062e+00,-2.592267096042633057e-01,1.809446454048156738e+00,-7.189152836799621582e-01
4.489999999999999858e+01,-8.008555173873901367e-01,-1.439836621284484863e-01,-1.087429404258728027e+00,1.869017720222473145e+00,4.097493171691894531e+00,2.364716053009033203e+00,3.703431844711303711e+00,-2.232644706964492798e-01,1.887600779533386230e+00,-7.055805325508117676e-01
4.500000000000000000e+01,-7.890788316726684570e-01,-1.864270269870758057e-01,-1.101789832115173340e+00,1.735871315002441406e+00,3.693493366241455078e+00,2.706581592559814453e+00,3.838632822036743164e+00,-1.845921576023101807e-01,1.967446088790893555e+00,-6.915647983551025391e-01
4.510000000000000142e+01,-7.765596508979797363e-01,-2.268605977296829224e-01,-1.112156152725219727e+00,1.607732772827148438e+00,3.222866296768188477e+00,3.027853727340698242e+00,3.977324008941650391e+00,-1.430756598711013794e-01,2.049075841903686523e+00,-6.768497824668884277e-01
4.520000000000000284e+01,-7.625693678855895996e-01,-2.653870880603790283e-01,-1.119127035140991211e+00,1.484822392463684082e+00,2.720349788665771484e+00,3.291490554809570312e+00,4.118978977203369141e+00,-9.745790809392929077e-02,2.132762670516967773e+00,-6.613298654556274414e-01
4.530000000000000426e+01,-7.472009062767028809e-01,-3.021524548530578613e-01,-1.123625993728637695e+00,1.367622613906860352e+00,2.240865707397460938e+00,3.480034589767456055e+00,4.263321876525878906e+00,-4.702970013022422791e-02,2.219066381454467773e+00,-6.446728110313415527e-01
4.539999999999999858e+01,-7.305916547775268555e-01,-3.372501432895660400e-01,-1.125811815261840820e+00,1.255914330482482910e+00,1.794487595558166504e+00,3.604386806488037109e+00,4.409794807434082031e+00,8.758080191910266876e-03,2.308093547821044922e+00,-6.267538666725158691e-01
4.550000000000000000e+01,-7.128776311874389648e-01,-3.707829713821411133e-01,-1.126122236251831055e+00,1.149681568145751953e+00,1.381007432937622070e+00,3.676488399505615234e+00,4.556431770324707031e+00,7.165396958589553833e-02,2.399921655654907227e+00,-6.075162887573242188e-01
4.560000000000000142e+01,-6.941138505935668945e-01,-4.025912284851074219e-01,-1.124823570251464844e+00,1.048786163330078125e+00,9.978780746459960938e-01,3.709920406341552734e+00,4.698927879333496094e+00,1.449392586946487427e-01,2.494727134704589844e+00,-5.871012806892395020e-01
4.570000000000000284e+01,-6.743775606155395508e-01,-4.325005412101745605e-01,-1.122002840042114258e+00,9.529647827148437500e-01,6.461584568023681641e-01,3.707386255264282227e+00,4.833419799804687500e+00,2.308241873979568481e-01,2.592617988586425781e+00,-5.656153559684753418e-01
4.580000000000000426e+01,-6.536989808082580566e-01,-4.605617821216583252e-01,-1.117737531661987305e+00,8.619480133056640625e-01,3.265996575355529785e-01,3.671587705612182617e+00,4.957945346832275391e+00,3.307561278343200684e-01,2.693699359893798828e+00,-5.430387854576110840e-01
4.589999999999999858e+01,-6.319074630737304688e-01,-4.868315160274505615e-01,-1.112127542495727539e+00,7.754105925559997559e-01,4.072160273790359497e-02,3.607110023498535156e+00,5.069061279296875000e+00,4.456531703472137451e-01,2.798080682754516602e+00,-5.193376541137695312e-01
4.600000000000000000e+01,-6.087406873703002930e-01,-5.113424062728881836e-01,-1.105268478393554688e+00,6.930354237556457520e-01,-2.087107002735137939e-01,3.521837472915649414e+00,5.162687301635742188e+00,5.772621035575866699e-01,2.905861139297485352e+00,-4.945878982543945312e-01
4.610000000000000142e+01,-5.842970609664916992e-01,-5.339462757110595703e-01,-1.097287178039550781e+00,6.144803762435913086e-01,-4.230406284332275391e-01,3.418837308883666992e+00,5.231286048889160156e+00,7.289593815803527832e-01,3.017148733139038086e+00,-4.688113927841186523e-01
4.620000000000000284e+01,-5.591064095497131348e-01,-5.549294352531433105e-01,-1.088300228118896484e+00,5.394296050071716309e-01,-6.041356325149536133e-01,3.300540208816528320e+00,5.262781143188476562e+00,9.063218832015991211e-01,3.132059574127197266e+00,-4.419738948345184326e-01
4.630000000000000426e+01,-5.332694053649902344e-01,-5.743774175643920898e-01,-1.078409790992736816e+00,4.677261114120483398e-01,-7.539177536964416504e-01,3.169250965118408203e+00,5.247277259826660156e+00,1.113460898399353027e+00,3.250689983367919922e+00,-4.139789640903472900e-01
4.639999999999999858e+01,-5.068004131317138672e-01,-5.923230648040771484e-01,-1.068099379539489746e+00,3.989770412445068359e-01,-8.744313716888427734e-01,3.027287483215332031e+00,5.161244392395019531e+00,1.358773946762084961e+00,3.372896671295166016e+00,-3.842665851116180420e-01
4.650000000000000000e+01,-4.797135293483734131e-01,-6.087983846664428711e-01,-1.057659029960632324e+00,3.327341973781585693e-01,-9.682754278182983398e-01,2.877349853515625000e+00,4.986102581024169922e+00,1.643983721733093262e+00,3.498385667800903320e+00,-3.523809611797332764e-01
4.660000000000000142e+01,-4.520225226879119873e-01,-6.238348484039306641e-01,-1.047095537185668945e+00,2.689035832881927490e-01,-1.039363980293273926e+00,2.722345113754272461e+00,4.734154224395751953e+00,1.954646706581115723e+00,3.627206802368164062e+00,-3.182080686092376709e-01
4.670000000000000284e+01,-4.237290322780609131e-01,-6.375121474266052246e-01,-1.036315798759460449e+00,2.075219303369522095e-01,-1.093354463577270508e+00,2.565740108489990234e+00,4.416135311126708984e+00,2.285542011260986328e+00,3.759369850158691406e+00,-2.815625369548797607e-01
4.680000000000000426e+01,-3.947361111640930176e-01,-6.498611569404602051e-01,-1.025270462036132812e+00,1.485774070024490356e-01,-1.137956738471984863e+00,2.411700487136840820e+00,4.030450344085693359e+00,2.637422084808349609e+00,3.894951105117797852e+00,-2.422603964805603027e-01
4.689999999999999858e+01,-3.648587763309478760e-01,-6.606080532073974609e-01,-1.013972640037536621e+00,9.198260307312011719e-02,-1.173723816871643066e+00,2.260496616363525391e+00,3.572695255279541016e+00,2.987323760986328125e+00,4.034067630767822266e+00,-2.001498490571975708e-01
4.700000000000000000e+01,-3.341334164142608643e-01,-6.699647903442382812e-01,-1.002560734748840332e+00,3.748797625303268433e-02,-1.201074481010437012e+00,2.112309932708740234e+00,3.055394172668457031e+00,3.298308134078979492e+00,4.176706314086914062e+00,-1.549005955457687378e-01
4.710000000000000142e+01,-3.024263978004455566e-01,-6.785982251167297363e-01,-9.911698102951049805e-01,-1.505157165229320526e-02,-1.221299409866333008e+00,1.967877984046936035e+00,2.540516614913940430e+00,3.530892372131347656e+00,4.322237968444824219e+00,-1.050733178853988647e-01
4.720000000000000284e+01,-2.693290114402770996e-01,-6.867111921310424805e-01,-9.797994494438171387e-01,-6.569714844226837158e-02,-1.236098051071166992e+00,1.828137040138244629e+00,2.058011293411254883e+00,3.692881584167480469e+00,4.470609664916992188e+00,-5.040917545557022095e-02
4.730000000000000426e+01,-2.347990721464157104e-01,-6.944434642791748047e-01,-9.684479832649230957e-01,-1.145068854093551636e-01,-1.246765375137329102e+00,1.693721771240234375e+00,1.610655069351196289e+00,3.792972326278686523e+00,4.620377063751220703e+00,1.036118064075708389e-02
4.739999999999999858e+01,-1.990585625171661377e-01,-7.018632888793945312e-01,-9.571151733398437500e-01,-1.615387648344039917e-01,-1.254523396492004395e+00,1.565359950065612793e+00,1.195031523704528809e+00,3.848980188369750977e+00,4.769607067108154297e+00,7.907999306917190552e-02
4.750000000000000000e+01,-1.621973812580108643e-01,-7.089425325393676758e-01,-9.456685185432434082e-01,-2.068466395139694214e-01,-1.259722352027893066e+00,1.442978620529174805e+00,8.115053176879882812e-01,3.866118431091308594e+00,4.913238048553466797e+00,1.590481847524642944e-01
4.760000000000000142e+01,-1.241263821721076965e-01,-7.156619429588317871e-01,-9.339339733123779297e-01,-2.504777610301971436e-01,-1.262512683868408203e+00,1.326330542564392090e+00,4.610561728477478027e-01,3.847130775451660156e+00,5.047963619232177734e+00,2.524932920932769775e-01
4.770000000000000284e+01,-8.466582745313644409e-02,-7.220873236656188965e-01,-9.217934608459472656e-01,-2.923396527767181396e-01,-1.263184189796447754e+00,1.215284705162048340e+00,1.444160938262939453e-01,3.795060634613037109e+00,5.171364784240722656e+00,3.608001172542572021e-01
4.780000000000000426e+01,-4.376596957445144653e-02,-7.283185720443725586e-01,-9.086059927940368652e-01,-3.321748971939086914e-01,-1.262161731719970703e+00,1.109803199768066406e+00,-1.353558450937271118e-01,3.717508792877197266e+00,5.279781341552734375e+00,4.848811328411102295e-01
4.789999999999999858e+01,-1.441612839698791504e-03,-7.343215346336364746e-01,-8.939171433448791504e-01,-3.701703548431396484e-01,-1.259539365768432617e+00,1.009594798088073730e+00,-3.776398301124572754e-01,3.620090723037719727e+00,5.368771076202392578e+00,6.266971230506896973e-01
4.800000000000000000e+01,4.190815240144729614e-02,-7.397772073745727539e-01,-8.778758645057678223e-01,-4.064174890518188477e-01,-1.255407452583312988e+00,9.143888354301452637e-01,-5.843195319175720215e-01,3.505421161651611328e+00,5.429448127746582031e+00,7.904143929481506348e-01
4.810000000000000142e+01,8.642353862524032593e-02,-7.445310354232788086e-01,-8.606496453285217285e-01,-4.410324990749359131e-01,-1.249882698059082031e+00,8.237838745117187500e-01,-7.573647499084472656e-01,3.375967741012573242e+00,5.448908805847167969e+00,9.819873571395874023e-01
4.820000000000000284e+01,1.321241706609725952e-01,-7.485730648040771484e-01,-8.423129916191101074e-01,-4.740887880325317383e-01,-1.243071556091308594e+00,7.374710440635681152e-01,-8.988160490989685059e-01,3.234103679656982422e+00,5.415318489074707031e+00,1.206336021423339844e+00
4.830000000000000426e+01,1.790130585432052612e-01,-7.518984675407409668e-01,-8.229310512542724609e-01,-5.054124593734741211e-01,-1.235136628150939941e+00,6.550101637840270996e-01,-1.011157512664794922e+00,3.082619667053222656e+00,5.299995899200439453e+00,1.473488092422485352e+00
4.839999999999999858e+01,2.268825620412826538e-01,-7.545738220214843750e-01,-8.025795221328735352e-01,-5.348390936851501465e-01,-1.226144313812255859e+00,5.762210488319396973e-01,-1.098576068878173828e+00,2.924786329269409180e+00,5.096717357635498047e+00,1.777564644813537598e+00
4.850000000000000000e+01,2.755525410175323486e-01,-7.566878795623779297e-01,-7.812565565109252930e-01,-5.624210238456726074e-01,-1.216171622276306152e+00,5.009528994560241699e-01,-1.163708090782165527e+00,2.762633800506591797e+00,4.817353725433349609e+00,2.106068611145019531e+00
4.860000000000000142e+01,3.250950872898101807e-01,-7.582817077636718750e-01,-7.587586045265197754e-01,-5.883347988128662109e-01,-1.205791473388671875e+00,4.286761283874511719e-01,-1.215456962585449219e+00,2.601199150085449219e+00,4.469984531402587891e+00,2.455572366714477539e+00
4.870000000000000284e+01,3.756960630416870117e-01,-7.593100666999816895e-01,-7.352488636970520020e-01,-6.127409338951110840e-01,-1.195278882980346680e+00,3.590120077133178711e-01,-1.257783412933349609e+00,2.442587852478027344e+00,4.050662994384765625e+00,2.825145721435546875e+00
4.880000000000000426e+01,4.273818433284759521e-01,-7.597543001174926758e-01,-7.108974456787109375e-01,-6.356995105743408203e-01,-1.184633255004882812e+00,2.918743789196014404e-01,-1.291129350662231445e+00,2.287002086639404297e+00,3.556896209716796875e+00,3.182348728179931641e+00
4.889999999999999858e+01,4.801286160945892334e-01,-7.596081495285034180e-01,-6.858580112457275391e-01,-6.571808457374572754e-01,-1.173860073089599609e+00,2.271806299686431885e-01,-1.316061735153198242e+00,2.134711980819702148e+00,3.011641263961791992e+00,3.488366603851318359e+00
4.900000000000000000e+01,5.338407754898071289e-01,-7.589172720909118652e-01,-6.601713299751281738e-01,-6.771230697631835938e-01,-1.162962198257446289e+00,1.648545563220977783e-01,-1.334520220756530762e+00,1.986853361129760742e+00,2.483660936355590820e+00,3.711578845977783203e+00
4.910000000000000142e+01,5.885137915611267090e-01,-7.577222585678100586e-01,-6.338471770286560059e-01,-6.955505013465881348e-01,-1.151861190795898438e+00,1.048946678638458252e-01,-1.347807288169860840e+00,1.844074726104736328e+00,1.990691781044006348e+00,3.863780498504638672e+00
4.920000000000000284e+01,6.441570520401000977e-01,-7.560299634933471680e-01,-6.068997383117675781e-01,-7.124954462051391602e-01,-1.140567064285278320e+00,4.705842956900596619e-02,-1.357851743698120117e+00,1.707585334777832031e+00,1.533290028572082520e+00,3.956688404083251953e+00
4.930000000000000426e+01,7.007970213890075684e-01,-7.538347840309143066e-01,-5.793430209159851074e-01,-7.279897332191467285e-01,-1.129094243049621582e+00,-8.745532482862472534e-03,-1.365164041519165039e+00,1.577436804771423340e+00,1.108295321464538574e+00,4.006602764129638672e+00
4.939999999999999858e+01,7.584574818611145020e-01,-7.511304020881652832e-01,-5.511869788169860840e-01,-7.420794367790222168e-01,-1.117565631866455078e+00,-6.256040185689926147e-02,-1.369904041290283203e+00,1.453368067741394043e+00,7.168585062026977539e-01,4.016716480255126953e+00
4.950000000000000000e+01,8.171539902687072754e-01,-7.479096055030822754e-01,-5.224103331565856934e-01,-7.549323439598083496e-01,-1.106056571006774902e+00,-1.144364327192306519e-01,-1.372211217880249023e+00,1.335120320320129395e+00,3.599192500114440918e-01,3.989905118942260742e+00
4.960000000000000142e+01,8.768886923789978027e-01,-7.441675066947937012e-01,-4.930350482463836670e-01,-7.666390538215637207e-01,-1.094566702842712402e+00,-1.644348800182342529e-01,-1.372433304786682129e+00,1.222594857215881348e+00,3.845311701297760010e-02,3.929816484451293945e+00
4.970000000000000284e+01,9.375863671302795410e-01,-7.399149537086486816e-01,-4.629523754119873047e-01,-7.770848274230957031e-01,-1.083095550537109375e+00,-2.126151621341705322e-01,-1.370941877365112305e+00,1.115683078765869141e+00,-2.440917789936065674e-01,3.845081329345703125e+00
4.980000000000000426e+01,9.992442131042480469e-01,-7.351487874984741211e-01,-4.321642816066741943e-01,-7.865056395530700684e-01,-1.071618795394897461e+00,-2.590343952178955078e-01,-1.367829680442810059e+00,1.014112472534179688e+00,-4.880998730659484863e-01,3.740290641784667969e+00
4.989999999999999858e+01,1.061874508857727051e+00,-7.298274636268615723e-01,-4.003843069076538086e-01,-7.952192425727844238e-01,-1.059905648231506348e+00,-3.037428259849548340e-01,-1.363214135169982910e+00,9.174916148185729980e-01,-6.955600976943969727e-01,3.618111610412597656e+00
5.000000000000000000e+01,1.125558257102966309e+00,-7.238559126853942871e-01,-3.671993911266326904e-01,-8.034077882766723633e-01,-1.047898411750793457e+00,-3.467788994312286377e-01,-1.357208371162414551e+00,8.254657983779907227e-01,-8.685273528099060059e-01,3.481077432632446289e+00
5.010000000000000142e+01,1.190326571464538574e+00,-7.172209620475769043e-01,-3.325889706611633301e-01,-8.112077713012695312e-01,-1.035290360450744629e+00,-3.878895342350006104e-01,-1.349987506866455078e+00,7.375614643096923828e-01,-1.009229898452758789e+00,3.331793785095214844e+00
5.020000000000000284e+01,1.256195306777954102e+00,-7.099130153656005859e-01,-2.968004941940307617e-01,-8.186877965927124023e-01,-1.021291971206665039e+00,-4.270495772361755371e-01,-1.341634988784790039e+00,6.535527110099792480e-01,-1.121067285537719727e+00,3.173562765121459961e+00
5.030000000000000426e+01,1.323238611221313477e+00,-7.019105553627014160e-01,-2.598887085914611816e-01,-8.258263468742370605e-01,-1.005877971649169922e+00,-4.644165635108947754e-01,-1.332206964492797852e+00,5.732860565185546875e-01,-1.208155751228332520e+00,3.009459733963012695e+00
5.039999999999999858e+01,1.391609549522399902e+00,-6.932018995285034180e-01,-2.217632681131362915e-01,-8.326036930084228516e-01,-9.891451001167297363e-01,-5.000570416450500488e-01,-1.321922659873962402e+00,4.964846074581146240e-01,-1.272801637649536133e+00,2.841290235519409180e+00
5.050000000000000000e+01,1.461375594139099121e+00,-6.838551163673400879e-01,-1.822450309991836548e-01,-8.390709161758422852e-01,-9.712692499160766602e-01,-5.341004133224487305e-01,-1.311433911323547363e+00,4.224973320960998535e-01,-1.324768900871276855e+00,2.674502849578857422e+00
5.060000000000000142e+01,1.532575488090515137e+00,-6.738617420196533203e-01,-1.412847936153411865e-01,-8.453422188758850098e-01,-9.522848725318908691e-01,-5.665880441665649414e-01,-1.300803303718566895e+00,3.511814475059509277e-01,-1.367050528526306152e+00,2.510677337646484375e+00
5.070000000000000284e+01,1.605243325233459473e+00,-6.632073521614074707e-01,-9.893545508384704590e-02,-8.513658046722412109e-01,-9.322769045829772949e-01,-5.973067283630371094e-01,-1.290036439895629883e+00,2.824496328830718994e-01,-1.400093436241149902e+00,2.350012302398681641e+00
5.080000000000000426e+01,1.679411053657531738e+00,-6.518793106079101562e-01,-5.562037602066993713e-02,-8.568228483200073242e-01,-9.114806652069091797e-01,-6.262978315353393555e-01,-1.279139161109924316e+00,2.162174582481384277e-01,-1.424669981002807617e+00,2.192908048629760742e+00
5.089999999999999858e+01,1.755111217498779297e+00,-6.398646831512451172e-01,-1.114244945347309113e-02,-8.615789413452148438e-01,-8.899316191673278809e-01,-6.536754965782165527e-01,-1.268123507499694824e+00,1.523960828781127930e-01,-1.442796349525451660e+00,2.040528059005737305e+00
5.100000000000000000e+01,1.832396268844604492e+00,-6.271501779556274414e-01,3.451985493302345276e-02,-8.656236529350280762e-01,-8.672921061515808105e-01,-6.794847249984741211e-01,-1.257043242454528809e+00,9.069345146417617798e-02,-1.456085324287414551e+00,1.893811821937561035e+00
5.110000000000000142e+01,1.911451697349548340e+00,-6.137480139732360840e-01,8.136492967605590820e-02,-8.689538836479187012e-01,-8.436127305030822754e-01,-7.037775516510009766e-01,-1.245833992958068848e+00,3.106178529560565948e-02,-1.466402053833007812e+00,1.753870368003845215e+00
5.120000000000000284e+01,1.992417097091674805e+00,-5.996502637863159180e-01,1.291776746511459351e-01,-8.716386556625366211e-01,-8.190966248512268066e-01,-7.266123890876770020e-01,-1.234439373016357422e+00,-2.648389339447021484e-02,-1.473931074142456055e+00,1.620437979698181152e+00
5.130000000000000426e+01,2.075598001480102539e+00,-5.846818685531616211e-01,1.777870804071426392e-01,-8.737596869468688965e-01,-7.939389944076538086e-01,-7.480340003967285156e-01,-1.222865343093872070e+00,-8.200219273567199707e-02,-1.478828310966491699e+00,1.493241310119628906e+00
5.139999999999999858e+01,2.161319732666015625e+00,-5.686392784118652344e-01,2.271492928266525269e-01,-8.753911852836608887e-01,-7.682864665985107422e-01,-7.681979537010192871e-01,-1.211238265037536621e+00,-1.355358362197875977e-01,-1.481231212615966797e+00,1.372011661529541016e+00
5.150000000000000000e+01,2.249773979187011719e+00,-5.513755679130554199e-01,2.772675454616546631e-01,-8.765343427658081055e-01,-7.420328855514526367e-01,-7.869127392768859863e-01,-1.199630737304687500e+00,-1.871372759342193604e-01,-1.481442451477050781e+00,1.256589889526367188e+00
5.160000000000000142e+01,2.341042280197143555e+00,-5.327434539794921875e-01,3.281136751174926758e-01,-8.772335052490234375e-01,-7.151527404785156250e-01,-8.041372299194335938e-01,-1.188042402267456055e+00,-2.368676513433456421e-01,-1.479888319969177246e+00,1.146913766860961914e+00
5.170000000000000284e+01,2.435228109359741211e+00,-5.127289295196533203e-01,3.798212110996246338e-01,-8.774624466896057129e-01,-6.876599788665771484e-01,-8.199034929275512695e-01,-1.176473021507263184e+00,-2.847861349582672119e-01,-1.476678013801574707e+00,1.042683959007263184e+00
5.180000000000000426e+01,2.532478809356689453e+00,-4.915352165699005127e-01,4.324624240398406982e-01,-8.772070407867431641e-01,-6.595658659934997559e-01,-8.342466354370117188e-01,-1.164858579635620117e+00,-3.309490680694580078e-01,-1.471939921379089355e+00,9.434574842453002930e-01
5.189999999999999858e+01,2.632897138595581055e+00,-4.692532420158386230e-01,4.860364496707916260e-01,-8.764780759811401367e-01,-6.308574676513671875e-01,-8.473776578903198242e-01,-1.152970671653747559e+00,-3.754051923751831055e-01,-1.465826869010925293e+00,8.488066196441650391e-01
5.200000000000000000e+01,2.736592531204223633e+00,-4.458514750003814697e-01,5.405594706535339355e-01,-8.752654194831848145e-01,-6.016265153884887695e-01,-8.595162034034729004e-01,-1.140763640403747559e+00,-4.181649386882781982e-01,-1.458488464355468750e+00,7.583268880844116211e-01
5.210000000000000142e+01,2.843670606613159180e+00,-4.213413894176483154e-01,5.960499644279479980e-01,-8.735569119453430176e-01,-5.717996954917907715e-01,-8.705542087554931641e-01,-1.127819657325744629e+00,-4.589538276195526123e-01,-1.449985265731811523e+00,6.718536019325256348e-01
5.220000000000000284e+01,2.954232454299926758e+00,-3.958065807819366455e-01,6.525221467018127441e-01,-8.713456988334655762e-01,-5.413926243782043457e-01,-8.806709647178649902e-01,-1.113398194313049316e+00,-4.978356063365936279e-01,-1.440375208854675293e+00,5.892317891120910645e-01
5.230000000000000426e+01,3.068393230438232422e+00,-3.692179620265960693e-01,7.099906206130981445e-01,-8.686245679855346680e-01,-5.103445053100585938e-01,-8.899614810943603516e-01,-1.097586393356323242e+00,-5.349349975585937500e-01,-1.429996132850646973e+00,5.100258588790893555e-01
5.239999999999999858e+01,3.186273813247680664e+00,-3.415403962135314941e-01,7.684713602066040039e-01,-8.653867244720458984e-01,-4.782028496265411377e-01,-8.986201882362365723e-01,-1.080474615097045898e+00,-5.703197717666625977e-01,-1.419427752494812012e+00,4.336812198162078857e-01
5.250000000000000000e+01,3.307868242263793945e+00,-3.124332129955291748e-01,8.279833197593688965e-01,-8.616288304328918457e-01,-4.446347653865814209e-01,-9.067639708518981934e-01,-1.062226295471191406e+00,-6.041162610054016113e-01,-1.408712387084960938e+00,3.600885868072509766e-01
5.260000000000000142e+01,3.432901620864868164e+00,-2.813088595867156982e-01,8.884567022323608398e-01,-8.573620915412902832e-01,-4.096889793872833252e-01,-9.145525693893432617e-01,-1.042938709259033203e+00,-6.364146471023559570e-01,-1.397856235504150391e+00,2.891580164432525635e-01
5.270000000000000284e+01,3.561250448226928711e+00,-2.479152977466583252e-01,9.498864412307739258e-01,-8.525835871696472168e-01,-3.736073076725006104e-01,-9.220079779624938965e-01,-1.022872209548950195e+00,-6.671931743621826172e-01,-1.386867642402648926e+00,2.208029627799987793e-01
5.280000000000000426e+01,3.692982912063598633e+00,-2.120657265186309814e-01,1.012254953384399414e+00,-8.472630381584167480e-01,-3.363941013813018799e-01,-9.291196465492248535e-01,-1.002095580101013184e+00,-6.963137388229370117e-01,-1.375770807266235352e+00,1.548775285482406616e-01
5.289999999999999858e+01,3.828117370605468750e+00,-1.735088527202606201e-01,1.075475811958312988e+00,-8.413180112838745117e-01,-2.979128956794738770e-01,-9.358603954315185547e-01,-9.805748462677001953e-01,-7.238166928291320801e-01,-1.364624857902526855e+00,9.105896949768066406e-02
5.300000000000000000e+01,3.966696977615356445e+00,-1.320336759090423584e-01,1.139551281929016113e+00,-8.347370028495788574e-01,-2.580220401287078857e-01,-9.423174262046813965e-01,-9.579717516899108887e-01,-7.497474551200866699e-01,-1.353437662124633789e+00,2.926233038306236267e-02
5.310000000000000142e+01,4.108148097991943359e+00,-8.629902452230453491e-02,1.204522728919982910e+00,-8.275105953216552734e-01,-2.166771143674850464e-01,-9.485790133476257324e-01,-9.342834949493408203e-01,-7.741455435752868652e-01,-1.342163324356079102e+00,-3.051039390265941620e-02
5.320000000000000284e+01,4.252218723297119141e+00,-3.570772707462310791e-02,1.270575523376464844e+00,-8.196144700050354004e-01,-1.741032600402832031e-01,-9.545130133628845215e-01,-9.097387790679931641e-01,-7.970764636993408203e-01,-1.330704450607299805e+00,-8.819304406642913818e-02
5.330000000000000426e+01,4.398232460021972656e+00,2.038437686860561371e-02,1.337767839431762695e+00,-8.110673427581787109e-01,-1.305606514215469360e-01,-9.598148465156555176e-01,-8.845188021659851074e-01,-8.185520172119140625e-01,-1.319063305854797363e+00,-1.438420712947845459e-01
5.339999999999999858e+01,4.544040203094482422e+00,8.390843868255615234e-02,1.406152009963989258e+00,-8.019323945045471191e-01,-8.584937453269958496e-02,-9.644131660461425781e-01,-8.588025569915771484e-01,-8.387718796730041504e-01,-1.307333707809448242e+00,-1.975053250789642334e-01
5.350000000000000000e+01,4.684870719909667969e+00,1.582971513271331787e-01,1.475835084915161133e+00,-7.921872735023498535e-01,-3.995117545127868652e-02,-9.682986140251159668e-01,-8.326108455657958984e-01,-8.577735424041748047e-01,-1.295623540878295898e+00,-2.492301166057586670e-01
5.360000000000000142e+01,4.817499160766601562e+00,2.454067915678024292e-01,1.546946287155151367e+00,-7.818011641502380371e-01,7.094118744134902954e-03,-9.714809060096740723e-01,-8.058709502220153809e-01,-8.754281401634216309e-01,-1.283932685852050781e+00,-2.990777492523193359e-01
5.370000000000000284e+01,4.939874649047851562e+00,3.466387391090393066e-01,1.619517207145690918e+00,-7.707614302635192871e-01,5.504778772592544556e-02,-9.740372300148010254e-01,-7.785114645957946777e-01,-8.916132450103759766e-01,-1.272261023521423340e+00,-3.471076190471649170e-01
5.380000000000000426e+01,5.048477649688720703e+00,4.628700911998748779e-01,1.693585991859436035e+00,-7.590508460998535156e-01,1.037479043006896973e-01,-9.760874509811401367e-01,-7.505074143409729004e-01,-9.063680171966552734e-01,-1.260536670684814453e+00,-3.933760523796081543e-01
5.389999999999999858e+01,5.138746261596679688e+00,5.961687564849853516e-01,1.769186019897460938e+00,-7.466658949851989746e-01,1.531407535076141357e-01,-9.777286052703857422e-01,-7.219669818878173828e-01,-9.199657440185546875e-01,-1.248534560203552246e+00,-4.379319250583648682e-01
5.400000000000000000e+01,5.202404975891113281e+00,7.502312660217285156e-01,1.846397638320922852e+00,-7.336480021476745605e-01,2.032319903373718262e-01,-9.789572954177856445e-01,-6.929067969322204590e-01,-9.325680732727050781e-01,-1.236212968826293945e+00,-4.807862341403961182e-01
5.410000000000000142e+01,5.227738380432128906e+00,9.304630756378173828e-01,1.925280451774597168e+00,-7.199580669403076172e-01,2.540288567543029785e-01,-9.797678589820861816e-01,-6.633070707321166992e-01,-9.441543221473693848e-01,-1.223155736923217773e+00,-5.216696262359619141e-01
5.420000000000000284e+01,5.204290390014648438e+00,1.140959858894348145e+00,2.005870819091796875e+00,-7.055812478065490723e-01,3.055029213428497314e-01,-9.801585674285888672e-01,-6.330837011337280273e-01,-9.546452760696411133e-01,-1.208625793457031250e+00,-5.606581568717956543e-01
5.430000000000000426e+01,5.106210708618164062e+00,1.390835642814636230e+00,2.088264226913452148e+00,-6.904987096786499023e-01,3.575613796710968018e-01,-9.801662564277648926e-01,-6.023503541946411133e-01,-9.644340276718139648e-01,-1.192701339721679688e+00,-5.978583097457885742e-01
5.439999999999999858e+01,4.920258522033691406e+00,1.678243637084960938e+00,2.172859430313110352e+00,-6.745104789733886719e-01,4.104079008102416992e-01,-9.797297120094299316e-01,-5.710216760635375977e-01,-9.735751748085021973e-01,-1.175461053848266602e+00,-6.333315372467041016e-01
5.450000000000000000e+01,4.659813404083251953e+00,1.989761590957641602e+00,2.260139226913452148e+00,-6.573218107223510742e-01,4.642068743705749512e-01,-9.787980318069458008e-01,-5.384894609451293945e-01,-9.821614027023315430e-01,-1.157195925712585449e+00,-6.673056483268737793e-01
5.460000000000000142e+01,4.334322929382324219e+00,2.321236610412597656e+00,2.350157499313354492e+00,-6.388313174247741699e-01,5.189644694328308105e-01,-9.773736596107482910e-01,-5.045174956321716309e-01,-9.902505874633789062e-01,-1.138102412223815918e+00,-6.999471783638000488e-01
5.470000000000000284e+01,3.940867662429809570e+00,2.672665834426879883e+00,2.443036794662475586e+00,-6.191114783287048340e-01,5.746830701828002930e-01,-9.754640460014343262e-01,-4.692686796188354492e-01,-9.980018734931945801e-01,-1.118212461471557617e+00,-7.311893701553344727e-01
5.480000000000000426e+01,3.476204395294189453e+00,3.015882015228271484e+00,2.538935899734497070e+00,-5.982903838157653809e-01,6.313840150833129883e-01,-9.730530977249145508e-01,-4.328910708427429199e-01,-1.005414962768554688e+00,-1.097602605819702148e+00,-7.607827782630920410e-01
5.489999999999999858e+01,2.958633184432983398e+00,3.314458131790161133e+00,2.637957096099853516e+00,-5.764018893241882324e-01,6.890840530395507812e-01,-9.701310992240905762e-01,-3.953565955162048340e-01,-1.012481093406677246e+00,-1.076283454895019531e+00,-7.887449264526367188e-01
5.500000000000000000e+01,2.452235221862792969e+00,3.533757448196411133e+00,2.740207672119140625e+00,-5.534096360206604004e-01,7.477979660034179688e-01,-9.666906595230102539e-01,-3.564955592155456543e-01,-1.019171237945556641e+00,-1.053954958915710449e+00,-8.151229023933410645e-01
5.510000000000000142e+01,1.978749632835388184e+00,3.684409618377685547e+00,2.845795869827270508e+00,-5.293075442314147949e-01,8.075019717216491699e-01,-9.627323150634765625e-01,-3.162121772766113281e-01,-1.025609135627746582e+00,-1.030491352081298828e+00,-8.399472236633300781e-01
5.520000000000000284e+01,1.539967060089111328e+00,3.775767087936401367e+00,2.954818725585937500e+00,-5.041871070861816406e-01,8.681345582008361816e-01,-9.582648873329162598e-01,-2.744702100753784180e-01,-1.031845927238464355e+00,-1.006083369255065918e+00,-8.632844686508178711e-01
5.530000000000000426e+01,1.132478713989257812e+00,3.824964523315429688e+00,3.067389488220214844e+00,-4.780277907848358154e-01,9.297220706939697266e-01,-9.532847404479980469e-01,-2.317115962505340576e-01,-1.037641286849975586e+00,-9.809376597404479980e-01,-8.851180672645568848e-01
5.539999999999999858e+01,7.570315599441528320e-01,3.836010932922363281e+00,3.183627605438232422e+00,-4.507948160171508789e-01,9.922178983688354492e-01,-9.477372765541076660e-01,-1.879101842641830444e-01,-1.042773365974426270e+00,-9.552496671676635742e-01,-9.056361317634582520e-01
5.550000000000000000e+01,4.145381450653076172e-01,3.811650514602661133e+00,3.303556680679321289e+00,-4.222223758697509766e-01,1.055559873580932617e+00,-9.415594935417175293e-01,-1.429371833801269531e-01,-1.047200322151184082e+00,-9.290826320648193359e-01,-9.249277114868164062e-01
5.560000000000000142e+01,1.058555692434310913e-01,3.755221843719482422e+00,3.426909446716308594e+00,-3.916936814785003662e-01,1.119757056236267090e+00,-9.347453713417053223e-01,-9.677647799253463745e-02,-1.050914525985717773e+00,-9.024477005004882812e-01,-9.430183172225952148e-01
5.570000000000000284e+01,-1.657490581274032593e-01,3.674850463867187500e+00,3.553529977798461914e+00,-3.589271605014801025e-01,1.184818983078002930e+00,-9.272888302803039551e-01,-4.958643764257431030e-02,-1.054011702537536621e+00,-8.752938508987426758e-01,-9.598879814147949219e-01
5.580000000000000426e+01,-4.004208743572235107e-01,3.575202703475952148e+00,3.683491230010986328e+00,-3.238143622875213623e-01,1.250756740570068359e+00,-9.191869497299194336e-01,-1.591314561665058136e-03,-1.056588649749755859e+00,-8.475282192230224609e-01,-9.754071235656738281e-01
5.589999999999999858e+01,-6.000602841377258301e-01,3.458834171295166016e+00,3.816803455352783203e+00,-2.861680686473846436e-01,1.317630410194396973e+00,-9.105078577995300293e-01,4.711496829986572266e-02,-1.058702230453491211e+00,-8.192616105079650879e-01,-9.897416830062866211e-01
5.600000000000000000e+01,-7.666316628456115723e-01,3.328173160552978516e+00,3.953573703765869141e+00,-2.458273470401763916e-01,1.385644078254699707e+00,-9.012532234191894531e-01,9.651489555835723877e-02,-1.060405731201171875e+00,-7.904816865921020508e-01,-1.003020644187927246e+00
5.610000000000000142e+01,-9.021871089935302734e-01,3.185588121414184570e+00,4.093923091888427734e+00,-2.026477605104446411e-01,1.454865932464599609e+00,-8.914084434509277344e-01,1.466138958930969238e-01,-1.061696290969848633e+00,-7.611822485923767090e-01,-1.015307784080505371e+00
5.620000000000000284e+01,-1.009301900863647461e+00,3.033892154693603516e+00,4.237770080566406250e+00,-1.561779677867889404e-01,1.525317192077636719e+00,-8.809643387794494629e-01,1.974185407161712646e-01,-1.062569260597229004e+00,-7.313116788864135742e-01,-1.026529550552368164e+00
5.630000000000000426e+01,-1.092151165008544922e+00,2.876271247863769531e+00,4.384496212005615234e+00,-1.050060912966728210e-01,1.597111582756042480e+00,-8.698943853378295898e-01,2.489185333251953125e-01,-1.063015460968017578e+00,-7.008472681045532227e-01,-1.036772608757019043e+00
5.639999999999999858e+01,-1.153738498687744141e+00,2.714906215667724609e+00,4.534074783325195312e+00,-4.899011552333831787e-02,1.670382380485534668e+00,-8.581666350364685059e-01,3.010095357894897461e-01,-1.063075065612792969e+00,-6.698866486549377441e-01,-1.046361207962036133e+00
5.650000000000000000e+01,-1.203524231910705566e+00,2.555054664611816406e+00,4.684695720672607422e+00,1.350875012576580048e-02,1.745159983634948730e+00,-8.457968235015869141e-01,3.536858260631561279e-01,-1.062749862670898438e+00,-6.383466124534606934e-01,-1.055426716804504395e+00
5.660000000000000142e+01,-1.244027733802795410e+00,2.398041486740112305e+00,4.834439754486083984e+00,8.426093310117721558e-02,1.821525216102600098e+00,-8.328331112861633301e-01,4.069955050945281982e-01,-1.062024116516113281e+00,-6.057178974151611328e-01,-1.064048409461975098e+00
5.670000000000000284e+01,-1.275684952735900879e+00,2.244063615798950195e+00,4.978036403656005859e+00,1.666078567504882812e-01,1.899549961090087891e+00,-8.192099332809448242e-01,4.612179994583129883e-01,-1.060813784599304199e+00,-5.716505050659179688e-01,-1.072173237800598145e+00
5.680000000000000426e+01,-1.299217700958251953e+00,2.093491077423095703e+00,5.112404346466064453e+00,2.627398669719696045e-01,1.979263782501220703e+00,-8.049075007438659668e-01,5.164132714271545410e-01,-1.059098124504089355e+00,-5.363469123840332031e-01,-1.079953670501708984e+00
5.689999999999999858e+01,-1.316569209098815918e+00,1.947449922561645508e+00,5.234882831573486328e+00,3.739801049232482910e-01,2.060704708099365234e+00,-7.899116873741149902e-01,5.725864171981811523e-01,-1.056881189346313477e+00,-4.999125301837921143e-01,-1.087395310401916504e+00
5.700000000000000000e+01,-1.329110264778137207e+00,1.806635260581970215e+00,5.341863632202148438e+00,5.012695789337158203e-01,2.143928766250610352e+00,-7.741924524307250977e-01,6.297406554222106934e-01,-1.054169654846191406e+00,-4.623150825500488281e-01,-1.094489455223083496e+00
5.710000000000000142e+01,-1.338543415069580078e+00,1.672103881835937500e+00,5.428596496582031250e+00,6.466984152793884277e-01,2.229165554046630859e+00,-7.576018571853637695e-01,6.878975033760070801e-01,-1.050947666168212891e+00,-4.233699142932891846e-01,-1.101204633712768555e+00
5.720000000000000284e+01,-1.345287203788757324e+00,1.543827414512634277e+00,5.485474586486816406e+00,8.148460984230041504e-01,2.316935062408447266e+00,-7.397920489311218262e-01,7.470661401748657227e-01,-1.047206044197082520e+00,-3.829945027828216553e-01,-1.107664108276367188e+00
5.730000000000000426e+01,-1.349499702453613281e+00,1.421548485755920410e+00,5.499684810638427734e+00,1.011590123176574707e+00,2.407432556152343750e+00,-7.207939028739929199e-01,8.071745038032531738e-01,-1.042954683303833008e+00,-3.411746025085449219e-01,-1.113912463188171387e+00
5.739999999999999858e+01,-1.351324200630187988e+00,1.305016040802001953e+00,5.458031177520751953e+00,1.242415666580200195e+00,2.500818490982055664e+00,-7.007564902305603027e-01,8.682121634483337402e-01,-1.038192152976989746e+00,-2.984077930450439453e-01,-1.119686961174011230e+00
5.750000000000000000e+01,-1.351199269294738770e+00,1.194197654724121094e+00,5.330873966217041016e+00,1.517351508140563965e+00,2.597201108932495117e+00,-6.796966791152954102e-01,9.301773905754089355e-01,-1.032900691032409668e+00,-2.545921504497528076e-01,-1.124797701835632324e+00
5.760000000000000142e+01,-1.349388360977172852e+00,1.088909626007080078e+00,5.116853713989257812e+00,1.827535271644592285e+00,2.696721553802490234e+00,-6.575642228126525879e-01,9.929959177970886230e-01,-1.026997447013854980e+00,-2.096966803073883057e-01,-1.129281282424926758e+00
5.770000000000000284e+01,-1.345983982086181641e+00,9.888808727264404297e-01,4.827356815338134766e+00,2.161768198013305664e+00,2.799490213394165039e+00,-6.343218088150024414e-01,1.056663632392883301e+00,-1.020462155342102051e+00,-1.637501716613769531e-01,-1.133169412612915039e+00
5.780000000000000426e+01,-1.341105580329895020e+00,8.937062621116638184e-01,4.469078540802001953e+00,2.517410516738891602e+00,2.905607223510742188e+00,-6.100206971168518066e-01,1.121189713478088379e+00,-1.013288736343383789e+00,-1.167689189314842224e-01,-1.136463999748229980e+00
5.789999999999999858e+01,-1.334864974021911621e+00,8.030453920364379883e-01,4.037299633026123047e+00,2.891877174377441406e+00,3.015175819396972656e+00,-5.847089290618896484e-01,1.186583876609802246e+00,-1.005470991134643555e+00,-6.893882155418395996e-02,-1.139223575592041016e+00
5.800000000000000000e+01,-1.327435851097106934e+00,7.164307236671447754e-01,3.530870676040649414e+00,3.249476909637451172e+00,3.128311395645141602e+00,-5.583528280258178711e-01,1.252873301506042480e+00,-9.970424771308898926e-01,-2.037567459046840668e-02,-1.141495227813720703e+00
5.810000000000000142e+01,-1.318892836570739746e+00,6.336591243743896484e-01,2.978519201278686523e+00,3.550378799438476562e+00,3.245121002197265625e+00,-5.308883786201477051e-01,1.320099472999572754e+00,-9.880661368370056152e-01,2.888295240700244904e-02,-1.143348813056945801e+00
5.820000000000000284e+01,-1.309291481971740723e+00,5.545791387557983398e-01,2.448293447494506836e+00,3.768291234970092773e+00,3.365496397018432617e+00,-5.018105506896972656e-01,1.388274431228637695e+00,-9.785368442535400391e-01,7.884015887975692749e-02,-1.144789814949035645e+00
5.830000000000000426e+01,-1.298948645591735840e+00,4.788434505462646484e-01,1.953881263732910156e+00,3.915178775787353516e+00,3.489122629165649414e+00,-4.706098735332489014e-01,1.457532286643981934e+00,-9.684328436851501465e-01,1.295016258955001831e-01,-1.145814418792724609e+00
5.839999999999999858e+01,-1.288446426391601562e+00,4.058534204959869385e-01,1.494832515716552734e+00,4.004652500152587891e+00,3.616030931472778320e+00,-4.371605217456817627e-01,1.528020381927490234e+00,-9.577300548553466797e-01,1.808787435293197632e-01,-1.146408438682556152e+00
5.850000000000000000e+01,-1.277804613113403320e+00,3.355015516281127930e-01,1.068525195121765137e+00,4.051289081573486328e+00,3.746237993240356445e+00,-4.012880921363830566e-01,1.599760651588439941e+00,-9.464188814163208008e-01,2.328788489103317261e-01,-1.146601915359497070e+00
5.860000000000000142e+01,-1.267028689384460449e+00,2.677015662193298340e-01,6.762226223945617676e-01,4.057977199554443359e+00,3.879807472229003906e+00,-3.628675937652587891e-01,1.672825455665588379e+00,-9.344819188117980957e-01,2.854642868041992188e-01,-1.146410703659057617e+00
5.870000000000000284e+01,-1.256124019622802734e+00,2.023700773715972900e-01,3.188393115997314453e-01,4.027631759643554688e+00,4.016850471496582031e+00,-3.218246698379516602e-01,1.747385144233703613e+00,-9.219651818275451660e-01,3.386385440826416016e-01,-1.145832061767578125e+00
5.880000000000000426e+01,-1.245105624198913574e+00,1.394084095954895020e-01,-2.477869391441345215e-03,3.964265108108520508e+00,4.157486915588378906e+00,-2.780029475688934326e-01,1.823541402816772461e+00,-9.088592529296875000e-01,3.924050331115722656e-01,-1.144863486289978027e+00
5.889999999999999858e+01,-1.234007954597473145e+00,7.853926718235015869e-02,-2.842690348625183105e-01,3.876725435256958008e+00,4.301836967468261719e+00,-2.312449663877487183e-01,1.901352167129516602e+00,-8.950978517532348633e-01,4.468657970428466797e-01,-1.143473505973815918e+00
5.900000000000000000e+01,-1.222736239433288574e+00,1.977377012372016907e-02,-5.273129343986511230e-01,3.769176721572875977e+00,4.449751853942871094e+00,-1.809741258621215820e-01,1.980848073959350586e+00,-8.806593418121337891e-01,5.022889971733093262e-01,-1.141580581665039062e+00
5.910000000000000142e+01,-1.211281299591064453e+00,-3.693111240863800049e-02,-7.336255311965942383e-01,3.644301652908325195e+00,4.600681304931640625e+00,-1.259992122650146484e-01,2.062067031860351562e+00,-8.655296564102172852e-01,5.587027668952941895e-01,-1.139173865318298340e+00
5.920000000000000284e+01,-1.199679970741271973e+00,-9.162903577089309692e-02,-9.052874445915222168e-01,3.504646778106689453e+00,4.754361629486083984e+00,-6.588673591613769531e-02,2.145080327987670898e+00,-8.496648669242858887e-01,6.161143183708190918e-01,-1.136254668235778809e+00
5.930000000000000426e+01,-1.188080430030822754e+00,-1.443607956171035767e-01,-1.044610381126403809e+00,3.352924346923828125e+00,4.908659458160400391e+00,1.358111854642629623e-03,2.230002880096435547e+00,-8.329775929450988770e-01,6.745243072509765625e-01,-1.132832884788513184e+00
5.939999999999999858e+01,-1.176500320434570312e+00,-1.951861381530761719e-01,-1.155459642410278320e+00,3.192642927169799805e+00,5.061554908752441406e+00,7.736922055482864380e-02,2.316993713378906250e+00,-8.153207302093505859e-01,7.339210510253906250e-01,-1.128900647163391113e+00
5.950000000000000000e+01,-1.164939284324645996e+00,-2.441654056310653687e-01,-1.241536021232604980e+00,3.026598691940307617e+00,5.208203315734863281e+00,1.651123017072677612e-01,2.406575202941894531e+00,-7.965580821037292480e-01,7.942413091659545898e-01,-1.124461174011230469e+00
5.960000000000000142e+01,-1.153397202491760254e+00,-2.913569509983062744e-01,-1.305411219596862793e+00,2.856727123260498047e+00,5.344978332519531250e+00,2.673589885234832764e-01,2.498912811279296875e+00,-7.768203616142272949e-01,8.554932475090026855e-01,-1.119509220123291016e+00
5.970000000000000284e+01,-1.141706943511962891e+00,-3.368141949176788330e-01,-1.357056975364685059e+00,2.688557624816894531e+00,5.468746662139892578e+00,3.854019641876220703e-01,2.594164371490478516e+00,-7.560852169990539551e-01,9.176442623138427734e-01,-1.114003777503967285e+00
5.980000000000000426e+01,-1.129726529121398926e+00,-3.805847167968750000e-01,-1.398961067199707031e+00,2.523396730422973633e+00,5.576017379760742188e+00,5.202149152755737305e-01,2.692468643188476562e+00,-7.343091964721679688e-01,9.806215763092041016e-01,-1.107873558998107910e+00
5.989999999999999858e+01,-1.117329001426696777e+00,-4.225688874721527100e-01,-1.431568503379821777e+00,2.361439466476440430e+00,5.662062168121337891e+00,6.738256216049194336e-01,2.793971776962280273e+00,-7.114402055740356445e-01,1.044439435005187988e+00,-1.101110935211181641e+00
6.000000000000000000e+01,-1.103862643241882324e+00,-4.625569880008697510e-01,-1.455780029296875000e+00,2.203167915344238281e+00,5.716652870178222656e+00,8.512662649154663086e-01,2.898784875869750977e+00,-6.874975562095642090e-01,1.109116315841674805e+00,-1.093710184097290039e+00
6.010000000000000142e+01,-1.088897943496704102e+00,-5.007015466690063477e-01,-1.473572492599487305e+00,2.049708127975463867e+00,5.726060867309570312e+00,1.058823227882385254e+00,3.007006406784057617e+00,-6.625549197196960449e-01,1.174663901329040527e+00,-1.085667848587036133e+00
6.020000000000000284e+01,-1.072567701339721680e+00,-5.370832085609436035e-01,-1.486824393272399902e+00,1.902230024337768555e+00,5.675214767456054688e+00,1.303057670593261719e+00,3.118750095367431641e+00,-6.365809440612792969e-01,1.241125345230102539e+00,-1.077052831649780273e+00
6.030000000000000426e+01,-1.055022358894348145e+00,-5.718111991882324219e-01,-1.497108101844787598e+00,1.761578440666198730e+00,5.533730983734130859e+00,1.594062328338623047e+00,3.234131097793579102e+00,-6.095343828201293945e-01,1.308525800704956055e+00,-1.067890048027038574e+00
6.039999999999999858e+01,-1.036356687545776367e+00,-6.049705147743225098e-01,-1.504595518112182617e+00,1.627472519874572754e+00,5.305013656616210938e+00,1.920255780220031738e+00,3.353085994720458984e+00,-5.809860229492187500e-01,1.376876592636108398e+00,-1.058173537254333496e+00
6.050000000000000000e+01,-1.016705155372619629e+00,-6.366223096847534180e-01,-1.509438633918762207e+00,1.499634504318237305e+00,4.998485565185546875e+00,2.271220922470092773e+00,3.475286960601806641e+00,-5.503726601600646973e-01,1.446189522743225098e+00,-1.047896981239318848e+00
6.060000000000000142e+01,-9.963214397430419922e-01,-6.666432023048400879e-01,-1.511775016784667969e+00,1.377792835235595703e+00,4.619749069213867188e+00,2.644739151000976562e+00,3.600730657577514648e+00,-5.175403952598571777e-01,1.516503572463989258e+00,-1.037050485610961914e+00
6.070000000000000284e+01,-9.752352237701416016e-01,-6.950238347053527832e-01,-1.511910796165466309e+00,1.261782646179199219e+00,4.163629055023193359e+00,3.037077903747558594e+00,3.729447364807128906e+00,-4.823318123817443848e-01,1.588028788566589355e+00,-1.025602698326110840e+00
6.080000000000000426e+01,-9.532661437988281250e-01,-7.218086719512939453e-01,-1.510273337364196777e+00,1.151548862457275391e+00,3.629528284072875977e+00,3.409847736358642578e+00,3.861483335494995117e+00,-4.446055591106414795e-01,1.660824298858642578e+00,-1.013552784919738770e+00
6.089999999999999858e+01,-9.301581978797912598e-01,-7.470351457595825195e-01,-1.506976485252380371e+00,1.046766161918640137e+00,3.050384998321533203e+00,3.720276594161987305e+00,3.996948957443237305e+00,-4.042884111404418945e-01,1.734916090965270996e+00,-1.000989675521850586e+00
6.100000000000000000e+01,-9.060781002044677734e-01,-7.707710862159729004e-01,-1.502148270606994629e+00,9.469946026802062988e-01,2.497075557708740234e+00,3.944916486740112305e+00,4.135960102081298828e+00,-3.613034784793853760e-01,1.810541510581970215e+00,-9.878554344177246094e-01
6.110000000000000142e+01,-8.812136054039001465e-01,-7.930245995521545410e-01,-1.495963454246520996e+00,8.517553806304931641e-01,1.981435179710388184e+00,4.095669269561767578e+00,4.278634071350097656e+00,-3.155322074890136719e-01,1.887814640998840332e+00,-9.740819931030273438e-01
6.120000000000000284e+01,-8.557828664779663086e-01,-8.139311671257019043e-01,-1.488546133041381836e+00,7.607128024101257324e-01,1.501872777938842773e+00,4.188980579376220703e+00,4.425094604492187500e+00,-2.667788267135620117e-01,1.966759204864501953e+00,-9.596403837203979492e-01
6.130000000000000426e+01,-8.298706412315368652e-01,-8.336058855056762695e-01,-1.479956865310668945e+00,6.737018227577209473e-01,1.056473851203918457e+00,4.237655639648437500e+00,4.575352191925048828e+00,-2.147870808839797974e-01,2.047415256500244141e+00,-9.445125460624694824e-01
6.139999999999999858e+01,-8.034476637840270996e-01,-8.519995212554931641e-01,-1.470257163047790527e+00,5.905646681785583496e-01,6.466075778007507324e-01,4.244592189788818359e+00,4.728774070739746094e+00,-1.581998020410537720e-01,2.129855155944824219e+00,-9.286532998085021973e-01
6.150000000000000000e+01,-7.764081954956054688e-01,-8.689228296279907227e-01,-1.459842920303344727e+00,5.107918381690979004e-01,2.732290029525756836e-01,4.212838172912597656e+00,4.884978294372558594e+00,-9.635476022958755493e-02,2.214190483093261719e+00,-9.119752645492553711e-01
6.160000000000000142e+01,-7.487493157386779785e-01,-8.843910098075866699e-01,-1.449246168136596680e+00,4.338961243629455566e-01,-6.241679936647415161e-02,4.146663665771484375e+00,5.042095184326171875e+00,-2.745620720088481903e-02,2.300442457199096680e+00,-8.944315910339355469e-01
6.170000000000000284e+01,-7.204700708389282227e-01,-8.984992504119873047e-01,-1.438501596450805664e+00,3.597714304924011230e-01,-3.567414283752441406e-01,4.055301666259765625e+00,5.198102951049804688e+00,5.014778673648834229e-02,2.388811826705932617e+00,-8.760495781898498535e-01
6.180000000000000426e+01,-6.916677951812744141e-01,-9.115673899650573730e-01,-1.427615284919738770e+00,2.883272171020507812e-01,-6.106026768684387207e-01,3.943040847778320312e+00,5.349193096160888672e+00,1.386465728282928467e-01,2.479748725891113281e+00,-8.567507863044738770e-01
6.189999999999999858e+01,-6.623471975326538086e-01,-9.236478805541992188e-01,-1.416596889495849609e+00,2.194765061140060425e-01,-8.261055946350097656e-01,3.812683105468750000e+00,5.490756034851074219e+00,2.415505796670913696e-01,2.573462009429931641e+00,-8.364925980567932129e-01
6.200000000000000000e+01,-6.324243545532226562e-01,-9.346190690994262695e-01,-1.405476570129394531e+00,1.530396789312362671e-01,-1.005423903465270996e+00,3.666889190673828125e+00,5.619549751281738281e+00,3.605448603630065918e-01,2.670066595077514648e+00,-8.152375817298889160e-01
6.210000000000000142e+01,-6.019365787506103516e-01,-9.447126984596252441e-01,-1.394310474395751953e+00,8.870901912450790405e-02,-1.151177883148193359e+00,3.508730888366699219e+00,5.731758117675781250e+00,4.965944290161132812e-01,2.769736289978027344e+00,-7.929350137710571289e-01
6.220000000000000284e+01,-5.709297657012939453e-01,-9.541385769844055176e-01,-1.383102655410766602e+00,2.641519159078598022e-02,-1.268250584602355957e+00,3.342211246490478516e+00,5.823759078979492188e+00,6.511483192443847656e-01,2.872632265090942383e+00,-7.695488929748535156e-01
6.230000000000000426e+01,-5.389769673347473145e-01,-9.629316926002502441e-01,-1.371837735176086426e+00,-3.387779742479324341e-02,-1.359440326690673828e+00,3.169605970382690430e+00,5.886624336242675781e+00,8.286370038986206055e-01,2.978875637054443359e+00,-7.451601624488830566e-01
6.239999999999999858e+01,-5.056175589561462402e-01,-9.712012410163879395e-01,-1.360404372215270996e+00,-9.208650887012481689e-02,-1.427027463912963867e+00,2.992730379104614258e+00,5.905441284179687500e+00,1.036069273948669434e+00,3.088575124740600586e+00,-7.197592854499816895e-01
6.250000000000000000e+01,-4.708625376224517822e-01,-9.790775179862976074e-01,-1.348787426948547363e+00,-1.482458114624023438e-01,-1.481232643127441406e+00,2.817290544509887695e+00,5.866869926452636719e+00,1.279415488243103027e+00,3.201847076416015625e+00,-6.933125853538513184e-01
6.260000000000000142e+01,-4.349594712257385254e-01,-9.866241216659545898e-01,-1.337035059928894043e+00,-2.024097591638565063e-01,-1.525264620780944824e+00,2.644979238510131836e+00,5.740335941314697266e+00,1.570187687873840332e+00,3.318729400634765625e+00,-6.655948758125305176e-01
6.270000000000000284e+01,-3.979154825210571289e-01,-9.938283562660217285e-01,-1.325291514396667480e+00,-2.546203136444091797e-01,-1.559572458267211914e+00,2.475991964340209961e+00,5.522495746612548828e+00,1.901218771934509277e+00,3.438923597335815430e+00,-6.359670758247375488e-01
6.280000000000000426e+01,-3.596382439136505127e-01,-1.000667929649353027e+00,-1.313567399978637695e+00,-3.049377501010894775e-01,-1.585081577301025391e+00,2.310822725296020508e+00,5.222167968750000000e+00,2.259156942367553711e+00,3.562300205230712891e+00,-6.041592359542846680e-01
6.289999999999999858e+01,-3.199588656425476074e-01,-1.007184028625488281e+00,-1.301862478256225586e+00,-3.534218966960906982e-01,-1.604002833366394043e+00,2.150769472122192383e+00,4.847375869750976562e+00,2.640022039413452148e+00,3.688926458358764648e+00,-5.700615644454956055e-01
6.300000000000000000e+01,-2.788313627243041992e-01,-1.013502001762390137e+00,-1.290145397186279297e+00,-4.001303613185882568e-01,-1.618441581726074219e+00,1.997224926948547363e+00,4.394123077392578125e+00,3.043874502182006836e+00,3.818815231323242188e+00,-5.334945321083068848e-01
6.310000000000000142e+01,-2.364130318164825439e-01,-1.019523024559020996e+00,-1.278180122375488281e+00,-4.451134502887725830e-01,-1.629741072654724121e+00,1.850752592086791992e+00,3.858651399612426758e+00,3.437885284423828125e+00,3.952068567276000977e+00,-4.943817555904388428e-01
6.320000000000000284e+01,-1.930870264768600464e-01,-1.024945139884948730e+00,-1.265921115875244141e+00,-4.884131252765655518e-01,-1.638132452964782715e+00,1.711094379425048828e+00,3.261571884155273438e+00,3.778775215148925781e+00,4.088800430297851562e+00,-4.526479840278625488e-01
6.330000000000000426e+01,-1.485982239246368408e-01,-1.029665708541870117e+00,-1.253079295158386230e+00,-5.297901034355163574e-01,-1.643766045570373535e+00,1.577957749366760254e+00,2.680805683135986328e+00,4.029835224151611328e+00,4.229125976562500000e+00,-4.082163274288177490e-01
6.339999999999999858e+01,-1.029259935021400452e-01,-1.033675432205200195e+00,-1.238874435424804688e+00,-5.692431330680847168e-01,-1.646781682968139648e+00,1.451046228408813477e+00,2.138153791427612305e+00,4.202839851379394531e+00,4.373161792755126953e+00,-3.610021173954010010e-01
6.350000000000000000e+01,-5.609269440174102783e-02,-1.036983370780944824e+00,-1.223242282867431641e+00,-6.068890094757080078e-01,-1.647374033927917480e+00,1.330101013183593750e+00,1.633529305458068848e+00,4.312004089355468750e+00,4.521043777465820312e+00,-3.108343482017517090e-01
6.360000000000000142e+01,-8.381679654121398926e-03,-1.039734125137329102e+00,-1.206260442733764648e+00,-6.427820920944213867e-01,-1.646055936813354492e+00,1.215132594108581543e+00,1.163871049880981445e+00,4.374040603637695312e+00,4.672942638397216797e+00,-2.577351331710815430e-01
6.370000000000000284e+01,4.006696492433547974e-02,-1.041994929313659668e+00,-1.188249588012695312e+00,-6.771723031997680664e-01,-1.643015742301940918e+00,1.105790019035339355e+00,7.306086421012878418e-01,4.392145156860351562e+00,4.828288078308105469e+00,-2.004100531339645386e-01
6.380000000000000426e+01,8.920973539352416992e-02,-1.043837308883666992e+00,-1.169407725334167480e+00,-7.102250456809997559e-01,-1.638396143913269043e+00,1.001609206199645996e+00,3.348383307456970215e-01,4.369430065155029297e+00,4.986619472503662109e+00,-1.378926485776901245e-01
6.389999999999999858e+01,1.390493661165237427e-01,-1.045268177986145020e+00,-1.149751543998718262e+00,-7.419373393058776855e-01,-1.632398366928100586e+00,9.020465612411499023e-01,-2.252099290490150452e-02,4.309510231018066406e+00,5.146213531494140625e+00,-6.850858032703399658e-02
6.400000000000000000e+01,1.895915865898132324e-01,-1.046283841133117676e+00,-1.129355788230895996e+00,-7.720541954040527344e-01,-1.625110626220703125e+00,8.068623542785644531e-01,-3.378720879554748535e-01,4.221318244934082031e+00,5.305392265319824219e+00,9.267635643482208252e-03
6.409999999999999432e+01,2.408447712659835815e-01,-1.046871662139892578e+00,-1.108256101608276367e+00,-8.005270957946777344e-01,-1.616595864295959473e+00,7.158864736557006836e-01,-6.108800172805786133e-01,4.110743522644042969e+00,5.461323738098144531e+00,9.688310325145721436e-02
6.420000000000000284e+01,2.927148640155792236e-01,-1.047062158584594727e+00,-1.086273670196533203e+00,-8.274003267288208008e-01,-1.606929898262023926e+00,6.289382576942443848e-01,-8.436858057975769043e-01,3.980728626251220703e+00,5.609338760375976562e+00,1.978520900011062622e-01
6.429999999999999716e+01,3.451688289642333984e-01,-1.046868920326232910e+00,-1.063149213790893555e+00,-8.527114987373352051e-01,-1.596503019332885742e+00,5.454512834548950195e-01,-1.038517475128173828e+00,3.834058761596679688e+00,5.745409011840820312e+00,3.149450719356536865e-01
6.440000000000000568e+01,3.982433974742889404e-01,-1.046279668807983398e+00,-1.038982391357421875e+00,-8.765082359313964844e-01,-1.585841536521911621e+00,4.649851918220520020e-01,-1.197979092597961426e+00,3.673840284347534180e+00,5.865431785583496094e+00,4.492088556289672852e-01
6.450000000000000000e+01,4.522149562835693359e-01,-1.045211076736450195e+00,-1.014027833938598633e+00,-8.988059163093566895e-01,-1.575024724006652832e+00,3.874112367630004883e-01,-1.327162504196166992e+00,3.504366397857666016e+00,5.966566562652587891e+00,6.015996932983398438e-01
6.459999999999999432e+01,5.071555376052856445e-01,-1.043638944625854492e+00,-9.884623289108276367e-01,-9.197010397911071777e-01,-1.564059853553771973e+00,3.126351237297058105e-01,-1.429168939590454102e+00,3.328145027160644531e+00,6.042003631591796875e+00,7.753734588623046875e-01
6.470000000000000284e+01,5.630702972412109375e-01,-1.041567564010620117e+00,-9.624143242835998535e-01,-9.393612146377563477e-01,-1.552958846092224121e+00,2.405662983655929565e-01,-1.505605459213256836e+00,3.146691560745239258e+00,6.077910423278808594e+00,9.773706197738647461e-01
6.479999999999999716e+01,6.199623942375183105e-01,-1.039003133773803711e+00,-9.358948469161987305e-01,-9.578120112419128418e-01,-1.541765451431274414e+00,1.709516942501068115e-01,-1.564632058143615723e+00,2.964771270751953125e+00,6.060825824737548828e+00,1.213607907295227051e+00
6.490000000000000568e+01,6.778535246849060059e-01,-1.035929799079895020e+00,-9.088733196258544922e-01,-9.750688672065734863e-01,-1.530526399612426758e+00,1.035243272781372070e-01,-1.613017559051513672e+00,2.786011457443237305e+00,5.965597152709960938e+00,1.494918584823608398e+00
6.500000000000000000e+01,7.367605566978454590e-01,-1.032336831092834473e+00,-8.813059329986572266e-01,-9.911029338836669922e-01,-1.519243240356445312e+00,3.822299838066101074e-02,-1.651231884956359863e+00,2.610623359680175781e+00,5.772757530212402344e+00,1.823895931243896484e+00
6.509999999999999432e+01,7.966293692588806152e-01,-1.028231143951416016e+00,-8.532303571701049805e-01,-1.005935907363891602e+00,-1.507916927337646484e+00,-2.501079626381397247e-02,-1.679895639419555664e+00,2.438899993896484375e+00,5.493379592895507812e+00,2.183795213699340820e+00
6.520000000000000284e+01,8.574244379997253418e-01,-1.023615837097167969e+00,-8.246521353721618652e-01,-1.019645810127258301e+00,-1.496547937393188477e+00,-8.623337745666503906e-02,-1.701338648796081543e+00,2.272241353988647461e+00,5.135723114013671875e+00,2.567982912063598633e+00
6.529999999999999716e+01,9.191564321517944336e-01,-1.018482565879821777e+00,-7.955530881881713867e-01,-1.032353997230529785e+00,-1.485102891921997070e+00,-1.454580426216125488e-01,-1.717846989631652832e+00,2.112175941467285156e+00,4.699046611785888672e+00,2.977484464645385742e+00
6.540000000000000568e+01,9.817646741867065430e-01,-1.012758374214172363e+00,-7.659242749214172363e-01,-1.044056415557861328e+00,-1.473478913307189941e+00,-2.026107758283615112e-01,-1.730755329132080078e+00,1.959266304969787598e+00,4.177392959594726562e+00,3.394322872161865234e+00
6.550000000000000000e+01,1.045219779014587402e+00,-1.006403565406799316e+00,-7.356762886047363281e-01,-1.054650306701660156e+00,-1.461674332618713379e+00,-2.577428221702575684e-01,-1.740621209144592285e+00,1.813459396362304688e+00,3.577149629592895508e+00,3.773986101150512695e+00
6.559999999999999432e+01,1.109531283378601074e+00,-9.994120001792907715e-01,-7.049099206924438477e-01,-1.064517855644226074e+00,-1.449794888496398926e+00,-3.109000921249389648e-01,-1.747601151466369629e+00,1.674449801445007324e+00,2.964144229888916016e+00,4.067267894744873047e+00
6.570000000000000284e+01,1.174708366394042969e+00,-9.917775988578796387e-01,-6.736205220222473145e-01,-1.073778390884399414e+00,-1.437935233116149902e+00,-3.621315658092498779e-01,-1.751840233802795410e+00,1.541925191879272461e+00,2.388301849365234375e+00,4.276009082794189453e+00
6.579999999999999716e+01,1.240768313407897949e+00,-9.835112690925598145e-01,-6.415847539901733398e-01,-1.082632184028625488e+00,-1.426095008850097656e+00,-4.114981293678283691e-01,-1.753471493721008301e+00,1.415568232536315918e+00,1.852663278579711914e+00,4.411517620086669922e+00
6.590000000000000568e+01,1.307757854461669922e+00,-9.746890664100646973e-01,-6.082340478897094727e-01,-1.091009020805358887e+00,-1.414273023605346680e+00,-4.590588212013244629e-01,-1.752890348434448242e+00,1.295299053192138672e+00,1.353163480758666992e+00,4.495009422302246094e+00
6.600000000000000000e+01,1.375693917274475098e+00,-9.653152823448181152e-01,-5.735076069831848145e-01,-1.098966121673583984e+00,-1.402286052703857422e+00,-5.048671960830688477e-01,-1.750499606132507324e+00,1.180927991867065430e+00,8.906188607215881348e-01,4.531908035278320312e+00
6.609999999999999432e+01,1.444730162620544434e+00,-9.553658962249755859e-01,-5.376433134078979492e-01,-1.106591463088989258e+00,-1.390005707740783691e+00,-5.489712953567504883e-01,-1.746451854705810547e+00,1.071950674057006836e+00,4.663412570953369141e-01,4.525359630584716797e+00
6.620000000000000284e+01,1.514992952346801758e+00,-9.448192715644836426e-01,-5.006365776062011719e-01,-1.113874435424804688e+00,-1.377321600914001465e+00,-5.912891030311584473e-01,-1.740959286689758301e+00,9.677929878234863281e-01,8.120858669281005859e-02,4.478657722473144531e+00
6.629999999999999716e+01,1.586504101753234863e+00,-9.336657524108886719e-01,-4.623950719833374023e-01,-1.120794892311096191e+00,-1.363612771034240723e+00,-6.316186189651489258e-01,-1.734114050865173340e+00,8.682043552398681641e-01,-2.623298466205596924e-01,4.398458480834960938e+00
6.640000000000000568e+01,1.659344434738159180e+00,-9.218851923942565918e-01,-4.227380156517028809e-01,-1.127369880676269531e+00,-1.348407506942749023e+00,-6.701212525367736816e-01,-1.725982189178466797e+00,7.730072140693664551e-01,-5.616070628166198730e-01,4.293579101562500000e+00
6.650000000000000000e+01,1.733678936958312988e+00,-9.094917774200439453e-01,-3.816294968128204346e-01,-1.133740186691284180e+00,-1.331983327865600586e+00,-7.069730758666992188e-01,-1.716629385948181152e+00,6.820285320281982422e-01,-8.185020089149475098e-01,4.167423725128173828e+00
6.659999999999999432e+01,1.809584140777587891e+00,-8.965251445770263672e-01,-3.392643034458160400e-01,-1.139796018600463867e+00,-1.314580678939819336e+00,-7.423665523529052734e-01,-1.706363320350646973e+00,5.947574377059936523e-01,-1.035282850265502930e+00,4.022927761077880859e+00
6.670000000000000284e+01,1.887142777442932129e+00,-8.829085230827331543e-01,-2.960379123687744141e-01,-1.145259976387023926e+00,-1.296335697174072266e+00,-7.764055132865905762e-01,-1.695693850517272949e+00,5.107005238533020020e-01,-1.214426279067993164e+00,3.863112449645996094e+00
6.679999999999999716e+01,1.966380476951599121e+00,-8.686169385910034180e-01,-2.517480850219726562e-01,-1.150106430053710938e+00,-1.277262449264526367e+00,-8.091114163398742676e-01,-1.684861898422241211e+00,4.296565949916839600e-01,-1.360591411590576172e+00,3.692306280136108398e+00
6.690000000000000568e+01,2.047335386276245117e+00,-8.536362051963806152e-01,-2.064185291528701782e-01,-1.154363036155700684e+00,-1.257382631301879883e+00,-8.404583930969238281e-01,-1.673874616622924805e+00,3.515273630619049072e-01,-1.478034377098083496e+00,3.513817071914672852e+00
6.700000000000000000e+01,2.130062580108642578e+00,-8.379368782043457031e-01,-1.600317656993865967e-01,-1.158020138740539551e+00,-1.236774086952209473e+00,-8.701835870742797852e-01,-1.662744879722595215e+00,2.762185335159301758e-01,-1.568403005599975586e+00,3.329248905181884766e+00
6.709999999999999432e+01,2.214686632156372070e+00,-8.214279413223266602e-01,-1.126733645796775818e-01,-1.161103248596191406e+00,-1.215456485748291016e+00,-8.982726931571960449e-01,-1.651509761810302734e+00,2.035034149885177612e-01,-1.635400295257568359e+00,3.141164779663085938e+00
6.720000000000000284e+01,2.301372051239013672e+00,-8.039604425430297852e-01,-6.452006101608276367e-02,-1.163668394088745117e+00,-1.193136453628540039e+00,-9.247729182243347168e-01,-1.640225529670715332e+00,1.330682635307312012e-01,-1.689936280250549316e+00,2.955550432205200195e+00
6.729999999999999716e+01,2.390640974044799805e+00,-7.853365540504455566e-01,-1.565965637564659119e-02,-1.165775775909423828e+00,-1.169674992561340332e+00,-9.497146010398864746e-01,-1.628895163536071777e+00,6.484531611204147339e-02,-1.733784914016723633e+00,2.773318052291870117e+00
6.740000000000000568e+01,2.482661247253417969e+00,-7.657175660133361816e-01,3.389629349112510681e-02,-1.167472600936889648e+00,-1.145192027091979980e+00,-9.731404185295104980e-01,-1.617519378662109375e+00,-1.226255204528570175e-03,-1.767404913902282715e+00,2.594658851623535156e+00
6.750000000000000000e+01,2.577597618103027344e+00,-7.451019287109375000e-01,8.415342122316360474e-02,-1.168755412101745605e+00,-1.119959712028503418e+00,-9.950419068336486816e-01,-1.606098651885986328e+00,-6.520506739616394043e-02,-1.792422413825988770e+00,2.420510292053222656e+00
6.759999999999999432e+01,2.675576925277709961e+00,-7.234482765197753906e-01,1.351189762353897095e-01,-1.169618368148803711e+00,-1.094140291213989258e+00,-1.015571951866149902e+00,-1.594634532928466797e+00,-1.271496862173080444e-01,-1.811993360519409180e+00,2.253002166748046875e+00
6.770000000000000284e+01,2.776746034622192383e+00,-7.007048726081848145e-01,1.867836415767669678e-01,-1.170051217079162598e+00,-1.067829728126525879e+00,-1.034869432449340820e+00,-1.583128571510314941e+00,-1.871168464422225952e-01,-1.827154040336608887e+00,2.092552900314331055e+00
6.779999999999999716e+01,2.881215333938598633e+00,-6.768732070922851562e-01,2.390408366918563843e-01,-1.170096635818481445e+00,-1.040975928306579590e+00,-1.052944898605346680e+00,-1.571499943733215332e+00,-2.450597435235977173e-01,-1.839003205299377441e+00,1.939471602439880371e+00
6.790000000000000568e+01,2.989082336425781250e+00,-6.520392894744873047e-01,2.918849885463714600e-01,-1.169756174087524414e+00,-1.013625502586364746e+00,-1.069885134696960449e+00,-1.559688210487365723e+00,-3.009573519229888916e-01,-1.847813129425048828e+00,1.793511867523193359e+00
6.800000000000000000e+01,3.100459814071655273e+00,-6.261774897575378418e-01,3.453197181224822998e-01,-1.169027090072631836e+00,-9.859230518341064453e-01,-1.085908889770507812e+00,-1.547724843025207520e+00,-3.548658192157745361e-01,-1.853736996650695801e+00,1.654351949691772461e+00
6.809999999999999432e+01,3.215464830398559570e+00,-5.992536544799804688e-01,3.993484079837799072e-01,-1.167906880378723145e+00,-9.578651189804077148e-01,-1.101006388664245605e+00,-1.535758376121520996e+00,-4.068256914615631104e-01,-1.856913924217224121e+00,1.521654844284057617e+00
6.820000000000000284e+01,3.334084272384643555e+00,-5.709268450736999512e-01,4.540714621543884277e-01,-1.166364192962646484e+00,-9.293329119682312012e-01,-1.114987134933471680e+00,-1.523811697959899902e+00,-4.568954706192016602e-01,-1.857517480850219727e+00,1.395165443420410156e+00
6.829999999999999716e+01,3.455994367599487305e+00,-5.405879020690917969e-01,5.097598433494567871e-01,-1.164317131042480469e+00,-9.002846479415893555e-01,-1.127947092056274414e+00,-1.511884331703186035e+00,-5.051349997520446777e-01,-1.856081366539001465e+00,1.274839162826538086e+00
6.840000000000000568e+01,3.581137180328369141e+00,-5.080364942550659180e-01,5.664426088333129883e-01,-1.161754369735717773e+00,-8.707203269004821777e-01,-1.139912962913513184e+00,-1.499874711036682129e+00,-5.516003370285034180e-01,-1.852880120277404785e+00,1.160230875015258789e+00
6.850000000000000000e+01,3.709561347961425781e+00,-4.731394052505493164e-01,6.241286993026733398e-01,-1.158675074577331543e+00,-8.405510783195495605e-01,-1.150764346122741699e+00,-1.487575173377990723e+00,-5.963404774665832520e-01,-1.848135471343994141e+00,1.050728082656860352e+00
6.860000000000000853e+01,3.841295003890991211e+00,-4.357320368289947510e-01,6.828177571296691895e-01,-1.155090689659118652e+00,-8.098376989364624023e-01,-1.160805702209472656e+00,-1.474948525428771973e+00,-6.393609046936035156e-01,-1.841964960098266602e+00,9.460141658782958984e-01
6.870000000000000284e+01,3.976447343826293945e+00,-3.957411050796508789e-01,7.424640059471130371e-01,-1.151002287864685059e+00,-7.786155343055725098e-01,-1.170213818550109863e+00,-1.461557507514953613e+00,-6.803911924362182617e-01,-1.834437251091003418e+00,8.459030985832214355e-01
6.879999999999999716e+01,4.115132808685302734e+00,-3.530899286270141602e-01,8.030329942703247070e-01,-1.146405935287475586e+00,-7.467412948608398438e-01,-1.179185748100280762e+00,-1.446786761283874512e+00,-7.196397781372070312e-01,-1.825618505477905273e+00,7.502159476280212402e-01
6.890000000000000568e+01,4.257468223571777344e+00,-3.076519072055816650e-01,8.645358085632324219e-01,-1.141294717788696289e+00,-7.139740586280822754e-01,-1.187839269638061523e+00,-1.430936932563781738e+00,-7.573559284210205078e-01,-1.815708875656127930e+00,6.585870981216430664e-01
6.900000000000000000e+01,4.403579235076904297e+00,-2.592378258705139160e-01,9.269040822982788086e-01,-1.135599732398986816e+00,-6.799995303153991699e-01,-1.196079850196838379e+00,-1.414048194885253906e+00,-7.935680150985717773e-01,-1.805117726325988770e+00,5.704361200332641602e-01
6.910000000000000853e+01,4.553436279296875000e+00,-2.075146287679672241e-01,9.900989532470703125e-01,-1.129277110099792480e+00,-6.448038220405578613e-01,-1.203957557678222656e+00,-1.396275043487548828e+00,-8.283870816230773926e-01,-1.794299602508544922e+00,4.854584634304046631e-01
6.920000000000000284e+01,4.706424713134765625e+00,-1.511662900447845459e-01,1.054134488105773926e+00,-1.122320413589477539e+00,-6.084737777709960938e-01,-1.211498498916625977e+00,-1.377666831016540527e+00,-8.618621826171875000e-01,-1.783317565917968750e+00,4.035273790359497070e-01
6.929999999999999716e+01,4.862172603607177734e+00,-8.956552296876907349e-02,1.119030237197875977e+00,-1.114724636077880859e+00,-5.709853172302246094e-01,-1.218693971633911133e+00,-1.358235478401184082e+00,-8.940117955207824707e-01,-1.772184967994689941e+00,3.245443105697631836e-01
6.940000000000000568e+01,5.018765449523925781e+00,-2.088334038853645325e-02,1.184805154800415039e+00,-1.106499671936035156e+00,-5.321706533432006836e-01,-1.225509524345397949e+00,-1.338020443916320801e+00,-9.247283935546875000e-01,-1.760924339294433594e+00,2.483483552932739258e-01
6.950000000000000000e+01,5.174169063568115234e+00,5.652802810072898865e-02,1.251506090164184570e+00,-1.097721338272094727e+00,-4.919167459011077881e-01,-1.232032418251037598e+00,-1.317093014717102051e+00,-9.537916779518127441e-01,-1.749604821205139160e+00,1.745629757642745972e-01
6.960000000000000853e+01,5.324326515197753906e+00,1.450474858283996582e-01,1.319148778915405273e+00,-1.088393926620483398e+00,-4.502915441989898682e-01,-1.238375425338745117e+00,-1.295378208160400391e+00,-9.812363982200622559e-01,-1.738236784934997559e+00,1.030855178833007812e-01
6.970000000000000284e+01,5.464821815490722656e+00,2.480435967445373535e-01,1.387744545936584473e+00,-1.078510880470275879e+00,-4.077558219432830811e-01,-1.244368553161621094e+00,-1.272544026374816895e+00,-1.007106065750122070e+00,-1.726821303367614746e+00,3.385213017463684082e-02
6.979999999999999716e+01,5.592448711395263672e+00,3.670904338359832764e-01,1.457305312156677246e+00,-1.068066239356994629e+00,-3.644503653049468994e-01,-1.249860048294067383e+00,-1.248575568199157715e+00,-1.031425118446350098e+00,-1.715358138084411621e+00,-3.319801762700080872e-02
6.990000000000000568e+01,5.703463077545166016e+00,5.031501054763793945e-01,1.527850389480590820e+00,-1.057052612304687500e+00,-3.201182186603546143e-01,-1.254768967628479004e+00,-1.223689079284667969e+00,-1.054221391677856445e+00,-1.703849196434020996e+00,-9.812594205141067505e-02
7.000000000000000000e+01,5.794013500213623047e+00,6.577978730201721191e-01,1.599574446678161621e+00,-1.045440673828125000e+00,-2.747452557086944580e-01,-1.259086608886718750e+00,-1.198098421096801758e+00,-1.075498819351196289e+00,-1.692296147346496582e+00,-1.609910428524017334e-01
7.010000000000000853e+01,5.854856967926025391e+00,8.356201052665710449e-01,1.672571063041687012e+00,-1.033248782157897949e+00,-2.283173948526382446e-01,-1.262804985046386719e+00,-1.171941161155700684e+00,-1.095467686653137207e+00,-1.680700778961181641e+00,-2.218510657548904419e-01
7.020000000000000284e+01,5.871193885803222656e+00,1.043525815010070801e+00,1.746864199638366699e+00,-1.020556449890136719e+00,-1.809060722589492798e-01,-1.265944480895996094e+00,-1.145222663879394531e+00,-1.114195227622985840e+00,-1.669055819511413574e+00,-2.807510495185852051e-01
7.029999999999999716e+01,5.829375743865966797e+00,1.287604689598083496e+00,1.822678565979003906e+00,-1.007285833358764648e+00,-1.326953023672103882e-01,-1.268563747406005859e+00,-1.118003249168395996e+00,-1.131776571273803711e+00,-1.657256126403808594e+00,-3.376139998435974121e-01
7.040000000000000568e+01,5.698547840118408203e+00,1.579170346260070801e+00,1.900141596794128418e+00,-9.933711886405944824e-01,-8.377447724342346191e-02,-1.270719766616821289e+00,-1.090427517890930176e+00,-1.148431301116943359e+00,-1.645276427268981934e+00,-3.924615681171417236e-01
7.050000000000000000e+01,5.477477550506591797e+00,1.909739375114440918e+00,1.979280829429626465e+00,-9.787882566452026367e-01,-3.415666893124580383e-02,-1.272464036941528320e+00,-1.062511920928955078e+00,-1.164184927940368652e+00,-1.633203625679016113e+00,-4.453417956829071045e-01
7.060000000000000853e+01,5.174806118011474609e+00,2.266712188720703125e+00,2.060135602951049805e+00,-9.635176658630371094e-01,1.616362482309341431e-02,-1.273793578147888184e+00,-1.034268021583557129e+00,-1.179049611091613770e+00,-1.621150135993957520e+00,-4.963008165359497070e-01
7.070000000000000284e+01,4.798173904418945312e+00,2.646508455276489258e+00,2.142800331115722656e+00,-9.474955797195434570e-01,6.719343364238739014e-02,-1.274703025817871094e+00,-1.005659103393554688e+00,-1.192997336387634277e+00,-1.609116315841674805e+00,-5.453993678092956543e-01
7.079999999999999716e+01,4.343202590942382812e+00,3.048500299453735352e+00,2.227362871170043945e+00,-9.306439757347106934e-01,1.189359873533248901e-01,-1.275177359580993652e+00,-9.765422344207763672e-01,-1.205941557884216309e+00,-1.597074031829833984e+00,-5.926958322525024414e-01
7.090000000000000568e+01,3.806817770004272461e+00,3.438075780868530273e+00,2.313850164413452148e+00,-9.129461646080017090e-01,1.712808310985565186e-01,-1.275259375572204590e+00,-9.469091892242431641e-01,-1.217890143394470215e+00,-1.584786295890808105e+00,-6.382415294647216797e-01
7.100000000000000000e+01,3.212482929229736328e+00,3.772095441818237305e+00,2.402436733245849609e+00,-8.944637179374694824e-01,2.242137342691421509e-01,-1.274954676628112793e+00,-9.166722893714904785e-01,-1.228727579116821289e+00,-1.572206377983093262e+00,-6.820847988128662109e-01
7.110000000000000853e+01,2.637462854385375977e+00,4.016876697540283203e+00,2.493569850921630859e+00,-8.750857710838317871e-01,2.777381539344787598e-01,-1.274260520935058594e+00,-8.858941793441772461e-01,-1.238765597343444824e+00,-1.559133052825927734e+00,-7.240526676177978516e-01
7.120000000000000284e+01,2.100546360015869141e+00,4.184514999389648438e+00,2.587463617324829102e+00,-8.547525405883789062e-01,3.318575918674468994e-01,-1.273173928260803223e+00,-8.546034693717956543e-01,-1.248174309730529785e+00,-1.545089006423950195e+00,-7.642907500267028809e-01
7.129999999999999716e+01,1.601217985153198242e+00,4.289883136749267578e+00,2.684249639511108398e+00,-8.334216475486755371e-01,3.865755498409271240e-01,-1.271692991256713867e+00,-8.226506114006042480e-01,-1.257156252861022949e+00,-1.529913425445556641e+00,-8.030129075050354004e-01
7.140000000000000568e+01,1.136705398559570312e+00,4.348701000213623047e+00,2.784075498580932617e+00,-8.110482692718505859e-01,4.418958723545074463e-01,-1.269814729690551758e+00,-7.898610234260559082e-01,-1.265842914581298828e+00,-1.513678193092346191e+00,-8.402127623558044434e-01
7.150000000000000000e+01,7.084439992904663086e-01,4.364049911499023438e+00,2.887122392654418945e+00,-7.876029014587402344e-01,4.979761838912963867e-01,-1.267490863800048828e+00,-7.560059428215026855e-01,-1.274163722991943359e+00,-1.496458172798156738e+00,-8.759449720382690430e-01
7.160000000000000853e+01,3.174970448017120361e-01,4.339031219482421875e+00,2.993520259857177734e+00,-7.631617188453674316e-01,5.550542473793029785e-01,-1.264649271965026855e+00,-7.210912108421325684e-01,-1.282162308692932129e+00,-1.478393912315368652e+00,-9.103156328201293945e-01
7.170000000000000284e+01,-3.515579551458358765e-02,4.277393817901611328e+00,3.103379726409912109e+00,-7.377071380615234375e-01,6.131469607353210449e-01,-1.261281728744506836e+00,-6.850501298904418945e-01,-1.289826154708862305e+00,-1.459498167037963867e+00,-9.433482885360717773e-01
7.179999999999999716e+01,-3.458645939826965332e-01,4.188231945037841797e+00,3.216816902160644531e+00,-7.112049460411071777e-01,6.722428202629089355e-01,-1.257388591766357422e+00,-6.478568315505981445e-01,-1.297147393226623535e+00,-1.439782857894897461e+00,-9.750609993934631348e-01
7.190000000000000568e+01,-6.146107316017150879e-01,4.077023983001708984e+00,3.333841562271118164e+00,-6.833710670471191406e-01,7.322551608085632324e-01,-1.253000259399414062e+00,-6.094446778297424316e-01,-1.304117798805236816e+00,-1.419307351112365723e+00,-1.005262017250061035e+00
7.200000000000000000e+01,-8.435382843017578125e-01,3.946673154830932617e+00,3.454125404357910156e+00,-6.535713672637939453e-01,7.931877970695495605e-01,-1.248113393783569336e+00,-5.697989463806152344e-01,-1.310778737068176270e+00,-1.398125767707824707e+00,-1.033813714981079102e+00
7.210000000000000853e+01,-1.034865736961364746e+00,3.799939632415771484e+00,3.577597141265869141e+00,-6.215894222259521484e-01,8.550280332565307617e-01,-1.242687821388244629e+00,-5.288996696472167969e-01,-1.317260026931762695e+00,-1.376029253005981445e+00,-1.060761690139770508e+00
7.220000000000000284e+01,-1.191222786903381348e+00,3.639943122863769531e+00,3.704309940338134766e+00,-5.872995257377624512e-01,9.176948666572570801e-01,-1.236644029617309570e+00,-4.867876470088958740e-01,-1.323538780212402344e+00,-1.352784752845764160e+00,-1.086141943931579590e+00
7.229999999999999716e+01,-1.317682504653930664e+00,3.470918416976928711e+00,3.834286451339721680e+00,-5.505342483520507812e-01,9.811907410621643066e-01,-1.229971289634704590e+00,-4.439318776130676270e-01,-1.329383492469787598e+00,-1.328421235084533691e+00,-1.109975934028625488e+00
7.240000000000000568e+01,-1.417235255241394043e+00,3.295295715332031250e+00,3.967633247375488281e+00,-5.112206339836120605e-01,1.045524716377258301e+00,-1.222663164138793945e+00,-4.001679420471191406e-01,-1.334682941436767578e+00,-1.303222298622131348e+00,-1.132263541221618652e+00
7.250000000000000000e+01,-1.491542696952819824e+00,3.114607095718383789e+00,4.104463577270507812e+00,-4.692829847335815430e-01,1.110708594322204590e+00,-1.214713335037231445e+00,-3.553697764873504639e-01,-1.339395642280578613e+00,-1.277289271354675293e+00,-1.153051376342773438e+00
7.260000000000000853e+01,-1.549488782882690430e+00,2.933968782424926758e+00,4.244892120361328125e+00,-4.246447980403900146e-01,1.176791548728942871e+00,-1.206188678741455078e+00,-3.095234930515289307e-01,-1.343513131141662598e+00,-1.250763893127441406e+00,-1.172553181648254395e+00
7.270000000000000284e+01,-1.596890807151794434e+00,2.756488323211669922e+00,4.389037132263183594e+00,-3.772267103195190430e-01,1.243806838989257812e+00,-1.197120428085327148e+00,-2.626196742057800293e-01,-1.347028255462646484e+00,-1.223717808723449707e+00,-1.190874814987182617e+00
7.279999999999999716e+01,-1.634213328361511230e+00,2.582372426986694336e+00,4.537034988403320312e+00,-3.268877267837524414e-01,1.311767339706420898e+00,-1.187501430511474609e+00,-2.148143351078033447e-01,-1.349989771842956543e+00,-1.196304202079772949e+00,-1.208248257637023926e+00
7.290000000000000568e+01,-1.662136673927307129e+00,2.411954879760742188e+00,4.689075469970703125e+00,-2.736564576625823975e-01,1.380684733390808105e+00,-1.177325129508972168e+00,-1.662566065788269043e-01,-1.352446913719177246e+00,-1.168544530868530273e+00,-1.224707961082458496e+00
7.300000000000000000e+01,-1.683010816574096680e+00,2.246644258499145508e+00,4.844732761383056641e+00,-2.164818644523620605e-01,1.450570225715637207e+00,-1.166585803031921387e+00,-1.169974878430366516e-01,-1.354469299316406250e+00,-1.140450954437255859e+00,-1.240266084671020508e+00
7.310000000000000853e+01,-1.699041724205017090e+00,2.087913036346435547e+00,5.003468036651611328e+00,-1.541812568902969360e-01,1.521435856819152832e+00,-1.155276298522949219e+00,-6.703818589448928833e-02,-1.356078505516052246e+00,-1.112030386924743652e+00,-1.254935860633850098e+00
7.320000000000000284e+01,-1.711596846580505371e+00,1.936339974403381348e+00,5.163674354553222656e+00,-8.517716079950332642e-02,1.593293309211730957e+00,-1.143396139144897461e+00,-1.637296564877033234e-02,-1.357270717620849609e+00,-1.083279728889465332e+00,-1.268767714500427246e+00
7.329999999999999716e+01,-1.721137523651123047e+00,1.791810154914855957e+00,5.323790550231933594e+00,-7.967235520482063293e-03,1.666191220283508301e+00,-1.131024479866027832e+00,3.501127660274505615e-02,-1.358035087585449219e+00,-1.054133653640747070e+00,-1.281772732734680176e+00
7.340000000000000568e+01,-1.727818965911865234e+00,1.654020667076110840e+00,5.481193542480468750e+00,7.877974957227706909e-02,1.740363955497741699e+00,-1.118154525756835938e+00,8.708182722330093384e-02,-1.358371615409851074e+00,-1.024476289749145508e+00,-1.293788194656372070e+00
7.350000000000000000e+01,-1.731785178184509277e+00,1.522661685943603516e+00,5.631600379943847656e+00,1.782185584306716919e-01,1.815937638282775879e+00,-1.104724526405334473e+00,1.397411227226257324e-01,-1.358321547508239746e+00,-9.942243099212646484e-01,-1.304700732231140137e+00
7.360000000000000853e+01,-1.733170747756958008e+00,1.397420287132263184e+00,5.770594120025634766e+00,2.935909628868103027e-01,1.892956495285034180e+00,-1.090695738792419434e+00,1.929909139871597290e-01,-1.357883095741271973e+00,-9.634237289428710938e-01,-1.314790010452270508e+00
7.370000000000000284e+01,-1.732421278953552246e+00,1.278254866600036621e+00,5.894005298614501953e+00,4.260918200016021729e-01,1.971616506576538086e+00,-1.076013207435607910e+00,2.468347251415252686e-01,-1.357053399085998535e+00,-9.321120977401733398e-01,-1.324245214462280273e+00
7.379999999999999716e+01,-1.729881048202514648e+00,1.164927959442138672e+00,5.998938560485839844e+00,5.766384005546569824e-01,2.051981449127197266e+00,-1.060654878616333008e+00,3.012760579586029053e-01,-1.355829715728759766e+00,-9.001451134681701660e-01,-1.333264112472534180e+00
7.390000000000000568e+01,-1.725701332092285156e+00,1.056942462921142578e+00,6.079574584960937500e+00,7.479058504104614258e-01,2.134163379669189453e+00,-1.044538259506225586e+00,3.563184440135955811e-01,-1.354209542274475098e+00,-8.673659563064575195e-01,-1.341993808746337891e+00
7.400000000000000000e+01,-1.720092177391052246e+00,9.537317156791687012e-01,6.123298645019531250e+00,9.462240338325500488e-01,2.218227624893188477e+00,-1.027599930763244629e+00,4.119653403759002686e-01,-1.352190136909484863e+00,-8.336210846900939941e-01,-1.350391745567321777e+00
7.410000000000000853e+01,-1.713143110275268555e+00,8.550511598587036133e-01,6.115906238555908203e+00,1.177994132041931152e+00,2.304224729537963867e+00,-1.009923696517944336e+00,4.682203829288482666e-01,-1.349768638610839844e+00,-7.988917231559753418e-01,-1.358479261398315430e+00
7.420000000000000284e+01,-1.704919576644897461e+00,7.607245445251464844e-01,6.035505771636962891e+00,1.453061223030090332e+00,2.392199039459228516e+00,-9.915825128555297852e-01,5.252475142478942871e-01,-1.346895575523376465e+00,-7.632281184196472168e-01,-1.366292119026184082e+00
7.429999999999999716e+01,-1.695489525794982910e+00,6.705775260925292969e-01,5.856303691864013672e+00,1.778039097785949707e+00,2.482259750366210938e+00,-9.725334048271179199e-01,5.832865238189697266e-01,-1.343497753143310547e+00,-7.265482544898986816e-01,-1.373810529708862305e+00
7.440000000000000568e+01,-1.685176610946655273e+00,5.840823054313659668e-01,5.589403629302978516e+00,2.136274576187133789e+00,2.574879169464111328e+00,-9.525941014289855957e-01,6.423254013061523438e-01,-1.339572668075561523e+00,-6.888667345046997070e-01,-1.381041526794433594e+00
7.450000000000000000e+01,-1.674506187438964844e+00,5.007569789886474609e-01,5.242042064666748047e+00,2.519840955734252930e+00,2.670210123062133789e+00,-9.317100048065185547e-01,7.022927999496459961e-01,-1.335130691528320312e+00,-6.500322818756103516e-01,-1.387954831123352051e+00
7.460000000000000853e+01,-1.663674831390380859e+00,4.204201102256774902e-01,4.815732479095458984e+00,2.928484201431274414e+00,2.768451929092407227e+00,-9.098200201988220215e-01,7.631837725639343262e-01,-1.330184459686279297e+00,-6.099610924720764160e-01,-1.394588351249694824e+00
7.470000000000000284e+01,-1.652689695358276367e+00,3.429742157459259033e-01,4.304412841796875000e+00,3.351241111755371094e+00,2.869726419448852539e+00,-8.868898153305053711e-01,8.249663114547729492e-01,-1.324706673622131348e+00,-5.686213374137878418e-01,-1.401057720184326172e+00
7.479999999999999716e+01,-1.641563534736633301e+00,2.683257460594177246e-01,3.710877180099487305e+00,3.743796110153198242e+00,2.974162817001342773e+00,-8.629905581474304199e-01,8.875696063041687012e-01,-1.318614602088928223e+00,-5.261763930320739746e-01,-1.407260537147521973e+00
7.490000000000000568e+01,-1.630335807800292969e+00,1.962382644414901733e-01,3.087801933288574219e+00,4.056443691253662109e+00,3.081978797912597656e+00,-8.381024003028869629e-01,9.510009288787841797e-01,-1.311894893646240234e+00,-4.830290377140045166e-01,-1.412988185882568359e+00
7.500000000000000000e+01,-1.619059801101684570e+00,1.264113336801528931e-01,2.499945640563964844e+00,4.281159400939941406e+00,3.193304061889648438e+00,-8.121867179870605469e-01,1.015268683433532715e+00,-1.304541230201721191e+00,-4.388908147811889648e-01,-1.418142914772033691e+00
7.510000000000000853e+01,-1.607737898826599121e+00,5.877923220396041870e-02,1.952746629714965820e+00,4.429293632507324219e+00,3.308208227157592773e+00,-7.850963473320007324e-01,1.080384373664855957e+00,-1.296550989151000977e+00,-3.937122821807861328e-01,-1.422707200050354004e+00
7.520000000000000284e+01,-1.596370935440063477e+00,-6.718397140502929688e-03,1.442388296127319336e+00,4.522378444671630859e+00,3.426435470581054688e+00,-7.562106847763061523e-01,1.146392941474914551e+00,-1.287993311882019043e+00,-3.474794626235961914e-01,-1.426672458648681641e+00
7.529999999999999716e+01,-1.584959506988525391e+00,-7.013973593711853027e-02,9.690096378326416016e-01,4.567914962768554688e+00,3.547793388366699219e+00,-7.251869440078735352e-01,1.213321328163146973e+00,-1.278891563415527344e+00,-3.002073764801025391e-01,-1.430040001869201660e+00
7.540000000000000568e+01,-1.573505282402038574e+00,-1.315429061651229858e-01,5.340160727500915527e-01,4.569044589996337891e+00,3.672355413436889648e+00,-6.919263601303100586e-01,1.281190037727355957e+00,-1.269242167472839355e+00,-2.520901858806610107e-01,-1.432871580123901367e+00
7.550000000000000000e+01,-1.561998844146728516e+00,-1.909708976745605469e-01,1.383709907531738281e-01,4.529064655303955078e+00,3.800127983093261719e+00,-6.562448143959045410e-01,1.350012421607971191e+00,-1.259037375450134277e+00,-2.032485753297805786e-01,-1.435215115547180176e+00
7.560000000000000853e+01,-1.550333619117736816e+00,-2.483451962471008301e-01,-2.161045670509338379e-01,4.453473567962646484e+00,3.931206703186035156e+00,-6.180604696273803711e-01,1.419801592826843262e+00,-1.248270273208618164e+00,-1.537094563245773315e-01,-1.437137961387634277e+00
7.570000000000000284e+01,-1.538487195968627930e+00,-3.036910593509674072e-01,-5.259396433830261230e-01,4.351964473724365234e+00,4.065702438354492188e+00,-5.772994756698608398e-01,1.490569472312927246e+00,-1.236934423446655273e+00,-1.034672483801841736e-01,-1.438645362854003906e+00
7.579999999999999716e+01,-1.526528835296630859e+00,-3.570591807365417480e-01,-7.926280498504638672e-01,4.228444576263427734e+00,4.203728675842285156e+00,-5.338863134384155273e-01,1.562327623367309570e+00,-1.225032448768615723e+00,-5.251560360193252563e-02,-1.439734339714050293e+00
7.590000000000000568e+01,-1.514586925506591797e+00,-4.084935784339904785e-01,-1.018442392349243164e+00,4.085900306701660156e+00,4.345400810241699219e+00,-4.877436459064483643e-01,1.635083913803100586e+00,-1.212652206420898438e+00,-8.350173011422157288e-04,-1.440386295318603516e+00
7.600000000000000000e+01,-1.502664566040039062e+00,-4.580549299716949463e-01,-1.205814957618713379e+00,3.927316427230834961e+00,4.490839958190917969e+00,-4.387988448143005371e-01,1.708857774734497070e+00,-1.199807524681091309e+00,5.150007084012031555e-02,-1.440623164176940918e+00
7.610000000000000853e+01,-1.490761518478393555e+00,-5.058025121688842773e-01,-1.358996748924255371e+00,3.756882667541503906e+00,4.640215396881103516e+00,-3.870896100997924805e-01,1.783845424652099609e+00,-1.186433076858520508e+00,1.044243574142456055e-01,-1.440472722053527832e+00
7.620000000000000284e+01,-1.478700995445251465e+00,-5.517902970314025879e-01,-1.482832074165344238e+00,3.578335523605346680e+00,4.793693542480468750e+00,-3.325108289718627930e-01,1.860247850418090820e+00,-1.172477364540100098e+00,1.579413264989852905e-01,-1.439932107925415039e+00
7.629999999999999716e+01,-1.466346263885498047e+00,-5.960666537284851074e-01,-1.579055547714233398e+00,3.393357276916503906e+00,4.951263427734375000e+00,-2.746984064579010010e-01,1.938075423240661621e+00,-1.157915472984313965e+00,2.120544761419296265e-01,-1.438998937606811523e+00
7.640000000000000568e+01,-1.453603863716125488e+00,-6.385684609413146973e-01,-1.650213241577148438e+00,3.203939437866210938e+00,5.112177371978759766e+00,-2.120092362165451050e-01,2.017454385757446289e+00,-1.142716288566589355e+00,2.667672932147979736e-01,-1.437670350074768066e+00
7.650000000000000000e+01,-1.439885377883911133e+00,-6.790730953216552734e-01,-1.707275867462158203e+00,3.016192674636840820e+00,5.275194168090820312e+00,-1.430385261774063110e-01,2.098604202270507812e+00,-1.126795768737792969e+00,3.220833539962768555e-01,-1.435943603515625000e+00
7.660000000000000853e+01,-1.424779057502746582e+00,-7.178461551666259766e-01,-1.753472089767456055e+00,2.831814527511596680e+00,5.438578605651855469e+00,-6.604804098606109619e-02,2.181621074676513672e+00,-1.110099434852600098e+00,3.780062198638916016e-01,-1.433816075325012207e+00
7.670000000000000284e+01,-1.408605933189392090e+00,-7.550902962684631348e-01,-1.789264559745788574e+00,2.651001214981079102e+00,5.600518703460693359e+00,1.991017907857894897e-02,2.266553401947021484e+00,-1.092710614204406738e+00,4.345394074916839600e-01,-1.431285262107849121e+00
7.679999999999999716e+01,-1.391426444053649902e+00,-7.908540964126586914e-01,-1.815857887268066406e+00,2.474409341812133789e+00,5.758191585540771484e+00,1.166266351938247681e-01,2.353440523147583008e+00,-1.074681520462036133e+00,4.916866123676300049e-01,-1.428348064422607422e+00
7.690000000000000568e+01,-1.373393297195434570e+00,-8.252509832382202148e-01,-1.836639761924743652e+00,2.304317235946655273e+00,5.906538963317871094e+00,2.280608415603637695e-01,2.442317724227905273e+00,-1.055988192558288574e+00,5.496025681495666504e-01,-1.424957275390625000e+00
7.700000000000000000e+01,-1.354528903961181641e+00,-8.583098649978637695e-01,-1.852802634239196777e+00,2.141294956207275391e+00,6.040838241577148438e+00,3.567078411579132080e-01,2.533252239227294922e+00,-1.036597609519958496e+00,6.085153222084045410e-01,-1.421040654182434082e+00
7.710000000000000853e+01,-1.334845662117004395e+00,-8.900454640388488770e-01,-1.865436673164367676e+00,1.985650420188903809e+00,6.157197475433349609e+00,5.035349726676940918e-01,2.626698493957519531e+00,-1.016336202621459961e+00,6.683555841445922852e-01,-1.416607856750488281e+00
7.720000000000000284e+01,-1.314409136772155762e+00,-9.202395081520080566e-01,-1.874976873397827148e+00,1.837240457534790039e+00,6.252480983734130859e+00,6.697128415107727051e-01,2.722870111465454102e+00,-9.951244592666625977e-01,7.291291952133178711e-01,-1.411653518676757812e+00
7.729999999999999716e+01,-1.293267011642456055e+00,-9.487857222557067871e-01,-1.881580352783203125e+00,1.695742964744567871e+00,6.317541599273681641e+00,8.598776459693908691e-01,2.821882486343383789e+00,-9.729245901107788086e-01,7.907993197441101074e-01,-1.406149029731750488e+00
7.740000000000000568e+01,-1.271228313446044922e+00,-9.757289290428161621e-01,-1.885387420654296875e+00,1.560813188552856445e+00,6.337004661560058594e+00,1.081476092338562012e+00,2.923938512802124023e+00,-9.497104883193969727e-01,8.532842397689819336e-01,-1.400042176246643066e+00
7.750000000000000000e+01,-1.248043417930603027e+00,-1.001105904579162598e+00,-1.886544585227966309e+00,1.432168602943420410e+00,6.295432567596435547e+00,1.341499924659729004e+00,3.029131650924682617e+00,-9.255666136741638184e-01,9.165920019149780273e-01,-1.393320679664611816e+00
7.760000000000000853e+01,-1.223755717277526855e+00,-1.024945735931396484e+00,-1.885513067245483398e+00,1.309735178947448730e+00,6.161054611206054688e+00,1.652895331382751465e+00,3.137624502182006836e+00,-9.004550576210021973e-01,9.807345271110534668e-01,-1.385967016220092773e+00
7.770000000000000284e+01,-1.198656082153320312e+00,-1.047258973121643066e+00,-1.882674098014831543e+00,1.193150162696838379e+00,5.931418418884277344e+00,2.008314132690429688e+00,3.249646186828613281e+00,-8.743098378181457520e-01,1.045722961425781250e+00,-1.377980232238769531e+00
7.779999999999999716e+01,-1.172896265983581543e+00,-1.068108439445495605e+00,-1.878247618675231934e+00,1.081797480583190918e+00,5.613495349884033203e+00,2.393323421478271484e+00,3.365150213241577148e+00,-8.467531800270080566e-01,1.111602067947387695e+00,-1.369431138038635254e+00
7.790000000000000568e+01,-1.146597743034362793e+00,-1.087696671485900879e+00,-1.872369170188903809e+00,9.753084778785705566e-01,5.215013980865478516e+00,2.803055524826049805e+00,3.483798265457153320e+00,-8.171997070312500000e-01,1.178395509719848633e+00,-1.360338330268859863e+00
7.800000000000000000e+01,-1.119741797447204590e+00,-1.106051564216613770e+00,-1.865109086036682129e+00,8.734947443008422852e-01,4.732014656066894531e+00,3.238613605499267578e+00,3.605592250823974609e+00,-7.854926586151123047e-01,1.246114373207092285e+00,-1.350695610046386719e+00
7.810000000000000853e+01,-1.092419028282165527e+00,-1.123313069343566895e+00,-1.856534123420715332e+00,7.761745452880859375e-01,4.159584999084472656e+00,3.668032169342041016e+00,3.730559825897216797e+00,-7.514772415161132812e-01,1.314779162406921387e+00,-1.340499401092529297e+00
7.820000000000000284e+01,-1.064749836921691895e+00,-1.139663815498352051e+00,-1.846798539161682129e+00,6.830459833145141602e-01,3.515187978744506836e+00,4.043860912322998047e+00,3.858747959136962891e+00,-7.150183320045471191e-01,1.384405374526977539e+00,-1.329744458198547363e+00
7.829999999999999716e+01,-1.036743879318237305e+00,-1.155118346214294434e+00,-1.836296081542968750e+00,5.934960842132568359e-01,2.883594751358032227e+00,4.323700428009033203e+00,3.990262985229492188e+00,-6.760450601577758789e-01,1.455006361007690430e+00,-1.318422794342041016e+00
7.840000000000000568e+01,-1.008408069610595703e+00,-1.169681310653686523e+00,-1.825494527816772461e+00,5.071945190429687500e-01,2.292886495590209961e+00,4.518568992614746094e+00,4.125216484069824219e+00,-6.344827413558959961e-01,1.526595234870910645e+00,-1.306537628173828125e+00
7.850000000000000000e+01,-9.796192646026611328e-01,-1.183236718177795410e+00,-1.814525842666625977e+00,4.239836931228637695e-01,1.742634534835815430e+00,4.644676685333251953e+00,4.263722896575927734e+00,-5.902557969093322754e-01,1.599179863929748535e+00,-1.294176816940307617e+00
7.860000000000000853e+01,-9.503124952316284180e-01,-1.195791602134704590e+00,-1.803403258323669434e+00,3.437636792659759521e-01,1.229775190353393555e+00,4.719505786895751953e+00,4.405896663665771484e+00,-5.432868003845214844e-01,1.672777414321899414e+00,-1.281354188919067383e+00
7.870000000000000284e+01,-9.204702377319335938e-01,-1.207324504852294922e+00,-1.792143940925598145e+00,2.664003968238830566e-01,7.559499144554138184e-01,4.746413707733154297e+00,4.551872730255126953e+00,-4.935393035411834717e-01,1.747464656829833984e+00,-1.268021464347839355e+00
7.879999999999999716e+01,-8.900154232978820801e-01,-1.217790484428405762e+00,-1.780818343162536621e+00,1.915099620819091797e-01,3.224152922630310059e-01,4.728734016418457031e+00,4.701825618743896484e+00,-4.410894215106964111e-01,1.823280572891235352e+00,-1.254155039787292480e+00
7.890000000000000568e+01,-8.590542674064636230e-01,-1.227571368217468262e+00,-1.769443035125732422e+00,1.189589351415634155e-01,-6.992115080356597900e-02,4.670098304748535156e+00,4.855897903442382812e+00,-3.858271837234497070e-01,1.900427222251892090e+00,-1.239702105522155762e+00
7.900000000000000000e+01,-8.275440931320190430e-01,-1.236780285835266113e+00,-1.758019208908081055e+00,4.868239536881446838e-02,-4.174945354461669922e-01,4.579423904418945312e+00,5.014233112335205078e+00,-3.275744020938873291e-01,1.979012250900268555e+00,-1.224637627601623535e+00
7.910000000000000853e+01,-7.952928543090820312e-01,-1.245643258094787598e+00,-1.746547698974609375e+00,-1.938125491142272949e-02,-7.191205620765686035e-01,4.464022159576416016e+00,5.176370143890380859e+00,-2.651873230934143066e-01,2.059098243713378906e+00,-1.208927392959594727e+00
7.920000000000000284e+01,-7.621099948883056641e-01,-1.254186749458312988e+00,-1.735029578208923340e+00,-8.529372513294219971e-02,-9.770293831825256348e-01,4.327157020568847656e+00,5.341302871704101562e+00,-1.970396935939788818e-01,2.140984058380126953e+00,-1.192510247230529785e+00
7.929999999999999716e+01,-7.278153896331787109e-01,-1.262360811233520508e+00,-1.723466753959655762e+00,-1.491152197122573853e-01,-1.193614840507507324e+00,4.171864032745361328e+00,5.506991386413574219e+00,-1.211566329002380371e-01,2.224754810333251953e+00,-1.175449490547180176e+00
7.940000000000000568e+01,-6.924077272415161133e-01,-1.270205736160278320e+00,-1.711860775947570801e+00,-2.109043002128601074e-01,-1.372179269790649414e+00,4.001916408538818359e+00,5.672086715698242188e+00,-3.654501214623451233e-02,2.310456037521362305e+00,-1.157760262489318848e+00
7.950000000000000000e+01,-6.558607220649719238e-01,-1.277712106704711914e+00,-1.700213432312011719e+00,-2.707179486751556396e-01,-1.518670082092285156e+00,3.822090387344360352e+00,5.834584236145019531e+00,5.769865959882736206e-02,2.398130416870117188e+00,-1.139423847198486328e+00
7.960000000000000853e+01,-6.181384921073913574e-01,-1.284870624542236328e+00,-1.688477635383605957e+00,-3.285512626171112061e-01,-1.635540127754211426e+00,3.634585618972778320e+00,5.990592002868652344e+00,1.646298766136169434e-01,2.487809419631958008e+00,-1.120411515235900879e+00
7.970000000000000284e+01,-5.791079998016357422e-01,-1.291662335395812988e+00,-1.676561355590820312e+00,-3.843434751033782959e-01,-1.724509954452514648e+00,3.441053867340087891e+00,6.134705066680908203e+00,2.881419658660888672e-01,2.579538583755493164e+00,-1.100705981254577637e+00
7.979999999999999716e+01,-5.388352870941162109e-01,-1.298214435577392578e+00,-1.664484500885009766e+00,-4.381488561630249023e-01,-1.790977478027343750e+00,3.244933843612670898e+00,6.261975765228271484e+00,4.297983944416046143e-01,2.673683643341064453e+00,-1.080167889595031738e+00
7.990000000000000568e+01,-4.972913563251495361e-01,-1.304605960845947266e+00,-1.652394533157348633e+00,-4.900077283382415771e-01,-1.845421671867370605e+00,3.051912307739257812e+00,6.369606018066406250e+00,5.904011726379394531e-01,2.770575284957885742e+00,-1.058671832084655762e+00
8.000000000000000000e+01,-4.547657370567321777e-01,-1.310672283172607422e+00,-1.640324234962463379e+00,-5.399770140647888184e-01,-1.888794660568237305e+00,2.862454652786254883e+00,6.452033042907714844e+00,7.726041674613952637e-01,2.870296955108642578e+00,-1.036189198493957520e+00
8.010000000000000853e+01,-4.115061163902282715e-01,-1.316246747970581055e+00,-1.628273487091064453e+00,-5.881165862083435059e-01,-1.921614646911621094e+00,2.676772594451904297e+00,6.496300220489501953e+00,9.829825758934020996e-01,2.972989559173583984e+00,-1.012759923934936523e+00
8.020000000000000284e+01,-3.672266602516174316e-01,-1.321240544319152832e+00,-1.616091609001159668e+00,-6.344814300537109375e-01,-1.946807980537414551e+00,2.496789216995239258e+00,6.486906528472900391e+00,1.228611946105957031e+00,3.078836917877197266e+00,-9.884038567543029785e-01
8.029999999999999716e+01,-3.219062387943267822e-01,-1.325643658638000488e+00,-1.603612899780273438e+00,-6.791202425956726074e-01,-1.966981768608093262e+00,2.324176549911499023e+00,6.400335311889648438e+00,1.520389795303344727e+00,3.187940597534179688e+00,-9.630911350250244141e-01
8.040000000000000568e+01,-2.755308151245117188e-01,-1.329447031021118164e+00,-1.590782046318054199e+00,-7.220121622085571289e-01,-1.982596397399902344e+00,2.158825159072875977e+00,6.210531234741210938e+00,1.865633010864257812e+00,3.300477027893066406e+00,-9.367107152938842773e-01
8.050000000000000000e+01,-2.281505912542343140e-01,-1.332664132118225098e+00,-1.577304720878601074e+00,-7.630869746208190918e-01,-1.994763851165771484e+00,2.001045465469360352e+00,5.929923057556152344e+00,2.246628046035766602e+00,3.416329860687255859e+00,-9.086606502532958984e-01
8.060000000000000853e+01,-1.799603402614593506e-01,-1.335356712341308594e+00,-1.562687039375305176e+00,-8.025955557823181152e-01,-2.003798007965087891e+00,1.850602149963378906e+00,5.563327789306640625e+00,2.654906988143920898e+00,3.535259246826171875e+00,-8.785338401794433594e-01
8.070000000000000284e+01,-1.310547143220901489e-01,-1.337576985359191895e+00,-1.546997785568237305e+00,-8.405910134315490723e-01,-2.009848594665527344e+00,1.707129836082458496e+00,5.112544059753417969e+00,3.089760065078735352e+00,3.657334089279174805e+00,-8.462271690368652344e-01
8.079999999999999716e+01,-8.145121484994888306e-02,-1.339383363723754883e+00,-1.530262827873229980e+00,-8.770760297775268555e-01,-2.013066291809082031e+00,1.570317745208740234e+00,4.571146488189697266e+00,3.541680574417114258e+00,3.782558202743530273e+00,-8.115579485893249512e-01
8.090000000000000568e+01,-3.114483505487442017e-02,-1.340774893760681152e+00,-1.512635946273803711e+00,-9.121578931808471680e-01,-2.013616561889648438e+00,1.439896225929260254e+00,3.940931081771850586e+00,3.963637828826904297e+00,3.911018133163452148e+00,-7.744373679161071777e-01
8.100000000000000000e+01,1.987093873322010040e-02,-1.341746807098388672e+00,-1.494172334671020508e+00,-9.458914995193481445e-01,-2.012055158615112305e+00,1.315681815147399902e+00,3.274075269699096680e+00,4.302794456481933594e+00,4.042821884155273438e+00,-7.347936034202575684e-01
8.110000000000000853e+01,7.160966098308563232e-02,-1.342280626296997070e+00,-1.474882960319519043e+00,-9.782956838607788086e-01,-2.008739948272705078e+00,1.197172164916992188e+00,2.644221782684326172e+00,4.547920703887939453e+00,4.178081989288330078e+00,-6.925519108772277832e-01
8.120000000000000284e+01,1.239653602242469788e-01,-1.342415928840637207e+00,-1.454789996147155762e+00,-1.009340167045593262e+00,-2.003873109817504883e+00,1.083822250366210938e+00,2.057351112365722656e+00,4.711394786834716797e+00,4.316909790039062500e+00,-6.476370096206665039e-01
8.129999999999999716e+01,1.769096404314041138e-01,-1.342164039611816406e+00,-1.433971524238586426e+00,-1.038763046264648438e+00,-1.997529506683349609e+00,9.754287004470825195e-01,1.509262204170227051e+00,4.816469192504882812e+00,4.459423065185546875e+00,-5.999718308448791504e-01
8.140000000000000568e+01,2.304460257291793823e-01,-1.341522455215454102e+00,-1.412406563758850098e+00,-1.066556215286254883e+00,-1.989781022071838379e+00,8.717990517616271973e-01,1.000375747680664062e+00,4.870518207550048828e+00,4.605776309967041016e+00,-5.495806932449340820e-01
8.150000000000000000e+01,2.845780253410339355e-01,-1.340488314628601074e+00,-1.389754652976989746e+00,-1.092765688896179199e+00,-1.980703115463256836e+00,7.727360725402832031e-01,5.322435498237609863e-01,4.876867294311523438e+00,4.756130218505859375e+00,-4.965000152587890625e-01
8.160000000000000853e+01,3.393090963363647461e-01,-1.339059114456176758e+00,-1.365962147712707520e+00,-1.117417097091674805e+00,-1.970649003982543945e+00,6.776449084281921387e-01,1.059435158967971802e-01,4.839013099670410156e+00,4.910616874694824219e+00,-4.406535327434539795e-01
8.170000000000000284e+01,3.946428000926971436e-01,-1.337232232093811035e+00,-1.341142058372497559e+00,-1.140521764755249023e+00,-1.959925174713134766e+00,5.861337780952453613e-01,-2.768561542034149170e-01,4.762279510498046875e+00,5.069379329681396484e+00,-3.818405866622924805e-01
8.179999999999999716e+01,4.505827128887176514e-01,-1.335004806518554688e+00,-1.315551519393920898e+00,-1.162074089050292969e+00,-1.948984980583190918e+00,4.979036748409271240e-01,-6.122032403945922852e-01,4.657164096832275391e+00,5.232418537139892578e+00,-3.196821212768554688e-01
8.190000000000000568e+01,5.072222352027893066e-01,-1.332347869873046875e+00,-1.289274692535400391e+00,-1.182221174240112305e+00,-1.937878251075744629e+00,4.128320813179016113e-01,-9.013419151306152344e-01,4.528234958648681641e+00,5.398846626281738281e+00,-2.523642480373382568e-01
8.200000000000000000e+01,5.648497343063354492e-01,-1.329174280166625977e+00,-1.262438654899597168e+00,-1.201128005981445312e+00,-1.926617145538330078e+00,3.308167159557342529e-01,-1.146681547164916992e+00,4.378692150115966797e+00,5.566699028015136719e+00,-1.778431981801986694e-01
8.210000000000000853e+01,6.234955191612243652e-01,-1.325471639633178711e+00,-1.235190629959106445e+00,-1.219018101692199707e+00,-1.915255069732666016e+00,2.515449523925781250e-01,-1.350866317749023438e+00,4.211833477020263672e+00,5.734388828277587891e+00,-9.464495629072189331e-02
8.220000000000000284e+01,6.830909848213195801e-01,-1.321249485015869141e+00,-1.207591891288757324e+00,-1.235986471176147461e+00,-1.903839945793151855e+00,1.747375875711441040e-01,-1.519478678703308105e+00,4.032711029052734375e+00,5.900465965270996094e+00,-2.304941415786743164e-03
8.229999999999999716e+01,7.436077594757080078e-01,-1.316521286964416504e+00,-1.179654002189636230e+00,-1.252045631408691406e+00,-1.892373681068420410e+00,1.003257632255554199e-01,-1.656698226928710938e+00,3.844687700271606445e+00,6.062645912170410156e+00,1.008322909474372864e-01
8.240000000000000568e+01,8.050423860549926758e-01,-1.311287999153137207e+00,-1.151385307312011719e+00,-1.267208218574523926e+00,-1.880856633186340332e+00,2.824465557932853699e-02,-1.764273881912231445e+00,3.649515628814697266e+00,6.215808868408203125e+00,2.187970578670501709e-01
8.250000000000000000e+01,8.673173785209655762e-01,-1.305463790893554688e+00,-1.122791528701782227e+00,-1.281491518020629883e+00,-1.869289875030517578e+00,-4.157028347253799438e-02,-1.844123959541320801e+00,3.448922395706176758e+00,6.354078292846679688e+00,3.547085523605346680e-01
8.260000000000000853e+01,9.304168820381164551e-01,-1.299013853073120117e+00,-1.093858480453491211e+00,-1.294988870620727539e+00,-1.857675313949584961e+00,-1.091824844479560852e-01,-1.906616091728210449e+00,3.248823881149291992e+00,6.473420619964599609e+00,5.096099376678466797e-01
8.270000000000000284e+01,9.943495392799377441e-01,-1.291932463645935059e+00,-1.064511537551879883e+00,-1.307636260986328125e+00,-1.846014618873596191e+00,-1.746536046266555786e-01,-1.957462072372436523e+00,3.052259922027587891e+00,6.570864677429199219e+00,6.846053004264831543e-01
8.279999999999999716e+01,1.059124350547790527e+00,-1.284213185310363770e+00,-1.034638047218322754e+00,-1.319272398948669434e+00,-1.834309697151184082e+00,-2.380436062812805176e-01,-1.997141361236572266e+00,2.859427452087402344e+00,6.636938571929931641e+00,8.845263719558715820e-01
8.290000000000000568e+01,1.124769210815429688e+00,-1.275886535644531250e+00,-1.004153013229370117e+00,-1.329827427864074707e+00,-1.822562217712402344e+00,-2.994107604026794434e-01,-2.026943206787109375e+00,2.671086788177490234e+00,6.656417846679687500e+00,1.116874098777770996e+00
8.300000000000000000e+01,1.191328287124633789e+00,-1.267016768455505371e+00,-9.731559753417968750e-01,-1.339679956436157227e+00,-1.810773611068725586e+00,-3.588117361068725586e-01,-2.050987482070922852e+00,2.490062475204467773e+00,6.612042427062988281e+00,1.389492750167846680e+00
8.310000000000000853e+01,1.258822321891784668e+00,-1.257601618766784668e+00,-9.416148066520690918e-01,-1.348950147628784180e+00,-1.798908710479736328e+00,-4.162559509277343750e-01,-2.070053577423095703e+00,2.316507101058959961e+00,6.471096992492675781e+00,1.716355562210083008e+00
8.320000000000000284e+01,1.327265620231628418e+00,-1.247633814811706543e+00,-9.093415141105651855e-01,-1.357863187789916992e+00,-1.786868095397949219e+00,-4.716729819774627686e-01,-2.084762096405029297e+00,2.150407791137695312e+00,6.231897830963134766e+00,2.089935541152954102e+00
8.329999999999999716e+01,1.396671533584594727e+00,-1.237105965614318848e+00,-8.762348294258117676e-01,-1.366491794586181641e+00,-1.774670958518981934e+00,-5.251116156578063965e-01,-2.096131324768066406e+00,1.991998553276062012e+00,5.900476932525634766e+00,2.495109081268310547e+00
8.340000000000000568e+01,1.467051029205322266e+00,-1.226011753082275391e+00,-8.421070575714111328e-01,-1.374773383140563965e+00,-1.762465119361877441e+00,-5.766122341156005859e-01,-2.104352235794067383e+00,1.840928673744201660e+00,5.483992576599121094e+00,2.926376581192016602e+00
8.350000000000000000e+01,1.538416743278503418e+00,-1.214344739913940430e+00,-8.070844411849975586e-01,-1.382784485816955566e+00,-1.750279307365417480e+00,-6.262319087982177734e-01,-2.109578609466552734e+00,1.696852564811706543e+00,4.978426456451416016e+00,3.385397672653198242e+00
8.360000000000000853e+01,1.610777497291564941e+00,-1.202155947685241699e+00,-7.711904644966125488e-01,-1.390545129776000977e+00,-1.738101363182067871e+00,-6.740302443504333496e-01,-2.111965894699096680e+00,1.559473633766174316e+00,4.378197193145751953e+00,3.840625286102294922e+00
8.370000000000000284e+01,1.684143543243408203e+00,-1.189509749412536621e+00,-7.343146204948425293e-01,-1.398023843765258789e+00,-1.725706577301025391e+00,-7.200598120689392090e-01,-2.111749887466430664e+00,1.428491353988647461e+00,3.699106693267822266e+00,4.241538524627685547e+00
8.379999999999999716e+01,1.758662939071655273e+00,-1.176358938217163086e+00,-6.964217424392700195e-01,-1.405211448669433594e+00,-1.713033676147460938e+00,-7.644063830375671387e-01,-2.109555244445800781e+00,1.303616642951965332e+00,3.030166387557983398e+00,4.542174339294433594e+00
8.390000000000000568e+01,1.834591269493103027e+00,-1.162636756896972656e+00,-6.573467850685119629e-01,-1.412075519561767578e+00,-1.700110912322998047e+00,-8.072345256805419922e-01,-2.105697631835937500e+00,1.184220314025878906e+00,2.404170989990234375e+00,4.752761840820312500e+00
8.400000000000000000e+01,1.911938786506652832e+00,-1.148314118385314941e+00,-6.170288324356079102e-01,-1.418685197830200195e+00,-1.686615347862243652e+00,-8.483521938323974609e-01,-2.100280523300170898e+00,1.070026159286499023e+00,1.820396661758422852e+00,4.891094684600830078e+00
8.410000000000000853e+01,1.990804076194763184e+00,-1.133362889289855957e+00,-5.754346847534179688e-01,-1.425134897232055664e+00,-1.671997308731079102e+00,-8.879016041755676270e-01,-2.093378067016601562e+00,9.608324766159057617e-01,1.275814414024353027e+00,4.975111007690429688e+00
8.420000000000000284e+01,2.071394920349121094e+00,-1.117722034454345703e+00,-5.328356623649597168e-01,-1.431265711784362793e+00,-1.656311392784118652e+00,-9.259483814239501953e-01,-2.085062026977539062e+00,8.564453125000000000e-01,7.722244858741760254e-01,5.008274555206298828e+00
8.429999999999999716e+01,2.153830766677856445e+00,-1.101300001144409180e+00,-4.895111918449401855e-01,-1.436904191970825195e+00,-1.639584779739379883e+00,-9.624868631362915039e-01,-2.075518131256103516e+00,7.564988136291503906e-01,3.109989464282989502e-01,4.994084358215332031e+00
8.440000000000000568e+01,2.238165378570556641e+00,-1.084135770797729492e+00,-4.451632499694824219e-01,-1.441958904266357422e+00,-1.621978640556335449e+00,-9.976279139518737793e-01,-2.065124273300170898e+00,6.603749990463256836e-01,-1.069257035851478577e-01,4.936251163482666016e+00
8.450000000000000000e+01,2.324442148208618164e+00,-1.066314935684204102e+00,-3.997718095779418945e-01,-1.446421027183532715e+00,-1.603535413742065430e+00,-1.031419396400451660e+00,-2.054232120513916016e+00,5.677980184555053711e-01,-4.780475199222564697e-01,4.843634128570556641e+00
8.460000000000000853e+01,2.412699460983276367e+00,-1.047840118408203125e+00,-3.533229529857635498e-01,-1.450282216072082520e+00,-1.584265708923339844e+00,-1.063880324363708496e+00,-2.043162107467651367e+00,4.785244166851043701e-01,-8.005974292755126953e-01,4.724543094635009766e+00
8.470000000000000284e+01,2.502977848052978516e+00,-1.028682112693786621e+00,-3.058579266071319580e-01,-1.453552722930908203e+00,-1.564186096191406250e+00,-1.095005989074707031e+00,-2.031928300857543945e+00,3.924475312232971191e-01,-1.076843619346618652e+00,4.582509040832519531e+00
8.479999999999999716e+01,2.595668792724609375e+00,-1.008690834045410156e+00,-2.575791776180267334e-01,-1.456297039985656738e+00,-1.543371915817260742e+00,-1.124540448188781738e+00,-2.020554542541503906e+00,3.093899786472320557e-01,-1.309312462806701660e+00,4.420768260955810547e+00
8.490000000000000568e+01,2.691061973571777344e+00,-9.877570867538452148e-01,-2.085871249437332153e-01,-1.458565711975097656e+00,-1.521814584732055664e+00,-1.152441143989562988e+00,-2.009116649627685547e+00,2.289417684078216553e-01,-1.502019643783569336e+00,4.243678092956542969e+00
8.500000000000000000e+01,2.789263725280761719e+00,-9.658456444740295410e-01,-1.588984131813049316e-01,-1.460418820381164551e+00,-1.499175071716308594e+00,-1.178754329681396484e+00,-1.997624993324279785e+00,1.509927213191986084e-01,-1.661141872406005859e+00,4.056143283843994141e+00
8.510000000000000853e+01,2.890480995178222656e+00,-9.429044127464294434e-01,-1.085053309798240662e-01,-1.461855888366699219e+00,-1.475392699241638184e+00,-1.203506469726562500e+00,-1.986080169677734375e+00,7.547435909509658813e-02,-1.788845181465148926e+00,3.860249519348144531e+00
8.520000000000000284e+01,2.994812011718750000e+00,-9.190179109573364258e-01,-5.740057304501533508e-02,-1.462872862815856934e+00,-1.450506329536437988e+00,-1.226686239242553711e+00,-1.974483013153076172e+00,2.320338506251573563e-03,-1.886933326721191406e+00,3.657749652862548828e+00
8.529999999999999716e+01,3.102405309677124023e+00,-8.941745758056640625e-01,-5.565042607486248016e-03,-1.463448762893676758e+00,-1.424762487411499023e+00,-1.248283982276916504e+00,-1.962835431098937988e+00,-6.853552162647247314e-02,-1.959437966346740723e+00,3.451435804367065430e+00
8.540000000000000568e+01,3.213494300842285156e+00,-8.683077692985534668e-01,4.690323024988174438e-02,-1.463618636131286621e+00,-1.398291826248168945e+00,-1.268426299095153809e+00,-1.951139569282531738e+00,-1.371575444936752319e-01,-2.018292903900146484e+00,3.247853040695190430e+00
8.550000000000000000e+01,3.328134059906005859e+00,-8.412208557128906250e-01,9.996165335178375244e-02,-1.463400483131408691e+00,-1.371333599090576172e+00,-1.287433385848999023e+00,-1.939396739006042480e+00,-2.036082595586776733e-01,-2.065409898757934570e+00,3.047976016998291016e+00
8.560000000000000853e+01,3.446011066436767578e+00,-8.122659325599670410e-01,1.536137163639068604e-01,-1.462791562080383301e+00,-1.344015002250671387e+00,-1.305498480796813965e+00,-1.927608847618103027e+00,-2.679484486579895020e-01,-2.101287364959716797e+00,2.851993083953857422e+00
8.570000000000000284e+01,3.567010164260864258e+00,-7.811768651008605957e-01,2.078628987073898315e-01,-1.461789250373840332e+00,-1.316346049308776855e+00,-1.322636008262634277e+00,-1.915777564048767090e+00,-3.302372097969055176e-01,-2.129433631896972656e+00,2.662345647811889648e+00
8.579999999999999716e+01,3.691193342208862305e+00,-7.478407621383666992e-01,2.627127468585968018e-01,-1.460390925407409668e+00,-1.288338541984558105e+00,-1.338858366012573242e+00,-1.903904557228088379e+00,-3.905320167541503906e-01,-2.152324199676513672e+00,2.480479717254638672e+00
8.590000000000000568e+01,3.818573236465454102e+00,-7.120829224586486816e-01,3.181668817996978760e-01,-1.458593726158142090e+00,-1.259998679161071777e+00,-1.354179024696350098e+00,-1.891991615295410156e+00,-4.488886892795562744e-01,-2.170236587524414062e+00,2.306139945983886719e+00
8.600000000000000000e+01,3.949251890182495117e+00,-6.738290190696716309e-01,3.742287456989288330e-01,-1.456395030021667480e+00,-1.231332063674926758e+00,-1.368613004684448242e+00,-1.879966855049133301e+00,-5.052708983421325684e-01,-2.184091806411743164e+00,2.139504671096801758e+00
8.610000000000000853e+01,4.083340644836425781e+00,-6.330053210258483887e-01,4.309019446372985840e-01,-1.453792452812194824e+00,-1.202327847480773926e+00,-1.382245540618896484e+00,-1.867762923240661621e+00,-5.596479177474975586e-01,-2.194629192352294922e+00,1.980593681335449219e+00
8.620000000000000284e+01,4.220951557159423828e+00,-5.895363688468933105e-01,4.881900846958160400e-01,-1.450782656669616699e+00,-1.172979950904846191e+00,-1.395129323005676270e+00,-1.855456471443176270e+00,-6.120687723159790039e-01,-2.202005147933959961e+00,1.829022765159606934e+00
8.629999999999999716e+01,4.362199783325195312e+00,-5.433452129364013672e-01,5.461915731430053711e-01,-1.447335124015808105e+00,-1.143282532691955566e+00,-1.407257080078125000e+00,-1.843168616294860840e+00,-6.625779271125793457e-01,-2.206382513046264648e+00,1.684477686882019043e+00
8.640000000000000568e+01,4.507209777832031250e+00,-4.943670630455017090e-01,6.051664352416992188e-01,-1.443367719650268555e+00,-1.113051414489746094e+00,-1.418362140655517578e+00,-1.830900549888610840e+00,-7.112356424331665039e-01,-2.207919359207153320e+00,1.546653747558593750e+00
8.650000000000000000e+01,4.656150341033935547e+00,-4.426661729812622070e-01,6.650663018226623535e-01,-1.438884496688842773e+00,-1.082250952720642090e+00,-1.428572893142700195e+00,-1.818526268005371094e+00,-7.580983042716979980e-01,-2.206980228424072266e+00,1.415155410766601562e+00
8.660000000000000853e+01,4.809175491333007812e+00,-3.881881237030029297e-01,7.259002327919006348e-01,-1.433879375457763672e+00,-1.050944328308105469e+00,-1.438137650489807129e+00,-1.805912852287292480e+00,-8.033400177955627441e-01,-2.204213380813598633e+00,1.289541721343994141e+00
8.670000000000000284e+01,4.966427326202392578e+00,-3.307453393936157227e-01,7.876224517822265625e-01,-1.428308725357055664e+00,-1.019005417823791504e+00,-1.447236657142639160e+00,-1.793133616447448730e+00,-8.471499085426330566e-01,-2.199800014495849609e+00,1.169382691383361816e+00
8.679999999999999716e+01,5.127592563629150391e+00,-2.694518268108367920e-01,8.501590490341186523e-01,-1.422131776809692383e+00,-9.862630963325500488e-01,-1.456037640571594238e+00,-1.780011296272277832e+00,-8.893657326698303223e-01,-2.193819046020507812e+00,1.054466724395751953e+00
8.690000000000000568e+01,5.291767597198486328e+00,-2.026483118534088135e-01,9.135180115699768066e-01,-1.415343165397644043e+00,-9.527257084846496582e-01,-1.464573502540588379e+00,-1.766120195388793945e+00,-9.298936724662780762e-01,-2.186345577239990234e+00,9.445904493331909180e-01
8.700000000000000000e+01,5.456975460052490234e+00,-1.284192055463790894e-01,9.777116179466247559e-01,-1.407924175262451172e+00,-9.183863997459411621e-01,-1.472849488258361816e+00,-1.751089811325073242e+00,-9.689086675643920898e-01,-2.177462577819824219e+00,8.395359516143798828e-01
8.710000000000000853e+01,5.621844768524169922e+00,-4.558187723159790039e-02,1.042753577232360840e+00,-1.399876236915588379e+00,-8.833665847778320312e-01,-1.480924725532531738e+00,-1.735001802444458008e+00,-1.006413936614990234e+00,-2.167560815811157227e+00,7.386460900306701660e-01
8.720000000000000284e+01,5.784402370452880859e+00,4.668320342898368835e-02,1.108689904212951660e+00,-1.391273736953735352e+00,-8.476611375808715820e-01,-1.488809943199157715e+00,-1.717933297157287598e+00,-1.042450547218322754e+00,-2.156858205795288086e+00,6.415793299674987793e-01
8.729999999999999716e+01,5.941134452819824219e+00,1.510772109031677246e-01,1.175541162490844727e+00,-1.382127642631530762e+00,-8.110482096672058105e-01,-1.496436357498168945e+00,-1.700023651123046875e+00,-1.077119708061218262e+00,-2.145835876464843750e+00,5.480193495750427246e-01
8.740000000000000568e+01,6.086660385131835938e+00,2.716340422630310059e-01,1.243317961692810059e+00,-1.372431159019470215e+00,-7.734379768371582031e-01,-1.503776311874389648e+00,-1.681279540061950684e+00,-1.110446333885192871e+00,-2.134639024734497070e+00,4.577989578247070312e-01
8.750000000000000000e+01,6.215980052947998047e+00,4.101239740848541260e-01,1.312037229537963867e+00,-1.362179756164550781e+00,-7.346996068954467773e-01,-1.510803103446960449e+00,-1.661712765693664551e+00,-1.142448306083679199e+00,-2.123279333114624023e+00,3.708058595657348633e-01
8.760000000000000853e+01,6.326065540313720703e+00,5.673967003822326660e-01,1.381718516349792480e+00,-1.351369619369506836e+00,-6.947250366210937500e-01,-1.517523050308227539e+00,-1.641350984573364258e+00,-1.173072576522827148e+00,-2.111822843551635742e+00,2.866643667221069336e-01
8.770000000000000284e+01,6.412237167358398438e+00,7.455728054046630859e-01,1.452373981475830078e+00,-1.339993238449096680e+00,-6.534802317619323730e-01,-1.524067401885986328e+00,-1.620271086692810059e+00,-1.202064275741577148e+00,-2.100309610366821289e+00,2.051272392272949219e-01
8.779999999999999716e+01,6.462353706359863281e+00,9.508438706398010254e-01,1.524017214775085449e+00,-1.328059434890747070e+00,-6.110644936561584473e-01,-1.530379772186279297e+00,-1.598347425460815430e+00,-1.229437351226806641e+00,-2.088741064071655273e+00,1.261221319437026978e-01
8.790000000000000568e+01,6.460928440093994141e+00,1.190372467041015625e+00,1.596656680107116699e+00,-1.315657258033752441e+00,-5.679357051849365234e-01,-1.536231637001037598e+00,-1.575278878211975098e+00,-1.255232453346252441e+00,-2.077117919921875000e+00,4.958058521151542664e-02
8.800000000000000000e+01,6.387012958526611328e+00,1.473879456520080566e+00,1.670312404632568359e+00,-1.302790999412536621e+00,-5.238564014434814453e-01,-1.541521430015563965e+00,-1.551008343696594238e+00,-1.279460668563842773e+00,-2.065441846847534180e+00,-2.456608787178993225e-02
8.810000000000000853e+01,6.210705757141113281e+00,1.811380505561828613e+00,1.745063424110412598e+00,-1.289411544799804688e+00,-4.787243604660034180e-01,-1.546214222908020020e+00,-1.525658249855041504e+00,-1.302068829536437988e+00,-2.053714513778686523e+00,-9.638489037752151489e-02
8.820000000000000284e+01,5.943192005157470703e+00,2.186519861221313477e+00,1.820934414863586426e+00,-1.275498509407043457e+00,-4.325341284275054932e-01,-1.550306081771850586e+00,-1.499486207962036133e+00,-1.323106765747070312e+00,-2.041937589645385742e+00,-1.659409999847412109e-01
8.829999999999999716e+01,5.588758945465087891e+00,2.589527368545532227e+00,1.898041605949401855e+00,-1.261012077331542969e+00,-3.852872550487518311e-01,-1.553794145584106445e+00,-1.472703814506530762e+00,-1.342849135398864746e+00,-2.030113697052001953e+00,-2.332977056503295898e-01
8.840000000000000568e+01,5.151181697845458984e+00,3.018529176712036133e+00,1.976584672927856445e+00,-1.245915174484252930e+00,-3.371641635894775391e-01,-1.556735634803771973e+00,-1.445552468299865723e+00,-1.361631512641906738e+00,-2.018243789672851562e+00,-2.985166311264038086e-01
8.850000000000000000e+01,4.624310016632080078e+00,3.468288421630859375e+00,2.056619167327880859e+00,-1.230174422264099121e+00,-2.883074581623077393e-01,-1.559180378913879395e+00,-1.418044209480285645e+00,-1.379473567008972168e+00,-2.006330013275146484e+00,-3.616576492786407471e-01
8.860000000000000853e+01,4.007908821105957031e+00,3.893907070159912109e+00,2.138384342193603516e+00,-1.213769555091857910e+00,-2.387518435716629028e-01,-1.561196684837341309e+00,-1.390191912651062012e+00,-1.396387815475463867e+00,-1.994373917579650879e+00,-4.227788746356964111e-01
8.870000000000000284e+01,3.342981576919555664e+00,4.244260787963867188e+00,2.222033739089965820e+00,-1.196734786033630371e+00,-1.884962618350982666e-01,-1.562797069549560547e+00,-1.362001776695251465e+00,-1.412388324737548828e+00,-1.982377171516418457e+00,-4.819369316101074219e-01
8.879999999999999716e+01,2.711210727691650391e+00,4.499018669128417969e+00,2.307608127593994141e+00,-1.179073452949523926e+00,-1.375321000814437866e-01,-1.563978910446166992e+00,-1.333480238914489746e+00,-1.427488684654235840e+00,-1.970332741737365723e+00,-5.391762256622314453e-01
8.890000000000000568e+01,2.122211694717407227e+00,4.670582771301269531e+00,2.395154714584350586e+00,-1.160766363143920898e+00,-8.584089577198028564e-02,-1.564726948738098145e+00,-1.304630517959594727e+00,-1.441713333129882812e+00,-1.958137512207031250e+00,-5.944213271141052246e-01
8.900000000000000000e+01,1.572324752807617188e+00,4.781484127044677734e+00,2.484704017639160156e+00,-1.141784310340881348e+00,-3.345745056867599487e-02,-1.565043449401855469e+00,-1.275437474250793457e+00,-1.455161690711975098e+00,-1.945775985717773438e+00,-6.476913690567016602e-01
8.910000000000000853e+01,1.061219811439514160e+00,4.841232776641845703e+00,2.576300382614135742e+00,-1.122110009193420410e+00,1.951833255589008331e-02,-1.564970731735229492e+00,-1.245901703834533691e+00,-1.467862010002136230e+00,-1.933388948440551758e+00,-6.990271210670471191e-01
8.920000000000000284e+01,5.904996395111083984e-01,4.853115081787109375e+00,2.670179843902587891e+00,-1.101654887199401855e+00,7.308799773454666138e-02,-1.564507246017456055e+00,-1.216028094291687012e+00,-1.479822754859924316e+00,-1.921021938323974609e+00,-7.484833002090454102e-01
8.929999999999999716e+01,1.612925678491592407e-01,4.820590019226074219e+00,2.766787290573120117e+00,-1.080248713493347168e+00,1.272550523281097412e-01,-1.563650369644165039e+00,-1.185740113258361816e+00,-1.490931987762451172e+00,-1.908638596534729004e+00,-7.961387634277343750e-01
8.940000000000000568e+01,-2.250485420227050781e-01,4.748351097106933594e+00,2.866215944290161133e+00,-1.057858824729919434e+00,1.820230484008789062e-01,-1.562397480010986328e+00,-1.154901862144470215e+00,-1.501169323921203613e+00,-1.896093010902404785e+00,-8.422498703002929688e-01
8.950000000000000000e+01,-5.644165277481079102e-01,4.646849632263183594e+00,2.968564033508300781e+00,-1.034525871276855469e+00,2.373955100774765015e-01,-1.560745596885681152e+00,-1.123556375503540039e+00,-1.510759472846984863e+00,-1.883379340171813965e+00,-8.869079947471618652e-01
8.960000000000000853e+01,-8.575258255004882812e-01,4.521259307861328125e+00,3.074037075042724609e+00,-1.010274052619934082e+00,2.933760285377502441e-01,-1.558692216873168945e+00,-1.091585636138916016e+00,-1.519886493682861328e+00,-1.870467662811279297e+00,-9.301108717918395996e-01
8.970000000000000284e+01,-1.106762528419494629e+00,4.374783039093017578e+00,3.182754039764404297e+00,-9.850692749023437500e-01,3.499680757522583008e-01,-1.556234598159790039e+00,-1.058958172798156738e+00,-1.528784871101379395e+00,-1.857082605361938477e+00,-9.716144800186157227e-01
8.979999999999999716e+01,-1.314690828323364258e+00,4.210625171661376953e+00,3.294837474822998047e+00,-9.588320851325988770e-01,4.071753621101379395e-01,-1.553370118141174316e+00,-1.025696873664855957e+00,-1.537494301795959473e+00,-1.842679023742675781e+00,-1.011507987976074219e+00
8.990000000000000568e+01,-1.486223697662353516e+00,4.033516407012939453e+00,3.410235166549682617e+00,-9.309751987457275391e-01,4.650014638900756836e-01,-1.550095915794372559e+00,-9.917064905166625977e-01,-1.545972704887390137e+00,-1.827197432518005371e+00,-1.049917101860046387e+00
9.000000000000000000e+01,-1.626288175582885742e+00,3.847326040267944336e+00,3.528703212738037109e+00,-9.010580182075500488e-01,5.234488248825073242e-01,-1.546409487724304199e+00,-9.570056796073913574e-01,-1.554190278053283691e+00,-1.810669422149658203e+00,-1.086815595626831055e+00
9.010000000000000853e+01,-1.736649990081787109e+00,3.653826236724853516e+00,3.650306701660156250e+00,-8.689741492271423340e-01,5.825762152671813965e-01,-1.542285561561584473e+00,-9.216362833976745605e-01,-1.562222242355346680e+00,-1.793253898620605469e+00,-1.122305989265441895e+00
9.020000000000000284e+01,-1.819071650505065918e+00,3.454671382904052734e+00,3.775050401687622070e+00,-8.345420956611633301e-01,6.426165103912353516e-01,-1.537648081779479980e+00,-8.855669498443603516e-01,-1.570060014724731445e+00,-1.774999976158142090e+00,-1.156440377235412598e+00
9.029999999999999716e+01,-1.882654786109924316e+00,3.255159616470336914e+00,3.903015375137329102e+00,-7.976685166358947754e-01,7.035893201828002930e-01,-1.532485961914062500e+00,-8.485662341117858887e-01,-1.577631473541259766e+00,-1.755916357040405273e+00,-1.189238905906677246e+00
9.040000000000000568e+01,-1.934592127799987793e+00,3.059139013290405273e+00,4.034309387207031250e+00,-7.582820653915405273e-01,7.654193639755249023e-01,-1.526724338531494141e+00,-8.105434179306030273e-01,-1.584910750389099121e+00,-1.736014604568481445e+00,-1.220720291137695312e+00
9.050000000000000000e+01,-1.975365161895751953e+00,2.866814374923706055e+00,4.169043540954589844e+00,-7.163083553314208984e-01,8.280737400054931641e-01,-1.520327448844909668e+00,-7.713323831558227539e-01,-1.591864824295043945e+00,-1.715342521667480469e+00,-1.250740170478820801e+00
9.060000000000000853e+01,-2.005923748016357422e+00,2.678691625595092773e+00,4.307332038879394531e+00,-6.716721653938293457e-01,8.915526270866394043e-01,-1.513314008712768555e+00,-7.308728098869323730e-01,-1.598546862602233887e+00,-1.693955183029174805e+00,-1.279113173484802246e+00
9.070000000000000284e+01,-2.030360937118530273e+00,2.497592926025390625e+00,4.449289321899414062e+00,-6.242958903312683105e-01,9.558623433113098145e-01,-1.505685210227966309e+00,-6.891282796859741211e-01,-1.605068564414978027e+00,-1.671551585197448730e+00,-1.305884718894958496e+00
9.079999999999999716e+01,-2.049808025360107422e+00,2.323958158493041992e+00,4.595067024230957031e+00,-5.741932392120361328e-01,1.021030306816101074e+00,-1.497458219528198242e+00,-6.463798284530639648e-01,-1.611265420913696289e+00,-1.647913575172424316e+00,-1.331071972846984863e+00
9.090000000000000568e+01,-2.064815282821655273e+00,2.157727956771850586e+00,4.744826316833496094e+00,-5.214081406593322754e-01,1.087100148200988770e+00,-1.488692164421081543e+00,-6.029107570648193359e-01,-1.616970777511596680e+00,-1.623046517372131348e+00,-1.354661226272583008e+00
9.100000000000000000e+01,-2.076450586318969727e+00,1.999173164367675781e+00,4.898699760437011719e+00,-4.658773243427276611e-01,1.154084086418151855e+00,-1.479382872581481934e+00,-5.584162473678588867e-01,-1.622089505195617676e+00,-1.597217559814453125e+00,-1.376620769500732422e+00
9.110000000000000853e+01,-2.084935426712036133e+00,1.847973465919494629e+00,5.056827545166015625e+00,-4.074370265007019043e-01,1.221994757652282715e+00,-1.469522714614868164e+00,-5.128619074821472168e-01,-1.626607298851013184e+00,-1.570652604103088379e+00,-1.397122621536254883e+00
9.120000000000000284e+01,-2.090421915054321289e+00,1.703770995140075684e+00,5.219336986541748047e+00,-3.458850085735321045e-01,1.290843367576599121e+00,-1.459105610847473145e+00,-4.662365913391113281e-01,-1.630516767501831055e+00,-1.543655633926391602e+00,-1.416581511497497559e+00
9.129999999999999716e+01,-2.093065261840820312e+00,1.566269159317016602e+00,5.385571956634521484e+00,-2.797251343727111816e-01,1.360642194747924805e+00,-1.448126077651977539e+00,-4.185883700847625732e-01,-1.633832216262817383e+00,-1.516296386718750000e+00,-1.435088396072387695e+00
9.140000000000000568e+01,-2.093073606491088867e+00,1.435178756713867188e+00,5.553908348083496094e+00,-2.069641649723052979e-01,1.431413412094116211e+00,-1.436580181121826172e+00,-3.701293766498565674e-01,-1.636621236801147461e+00,-1.488587498664855957e+00,-1.452655673027038574e+00
9.150000000000000000e+01,-2.091057300567626953e+00,1.310239434242248535e+00,5.722401618957519531e+00,-1.257096976041793823e-01,1.503168821334838867e+00,-1.424508333206176758e+00,-3.209572136402130127e-01,-1.638934135437011719e+00,-1.460535883903503418e+00,-1.469297051429748535e+00
9.160000000000000853e+01,-2.087359905242919922e+00,1.190825223922729492e+00,5.889671325683593750e+00,-3.543300926685333252e-02,1.575918436050415039e+00,-1.411983489990234375e+00,-2.710866928100585938e-01,-1.640829801559448242e+00,-1.432147741317749023e+00,-1.485026955604553223e+00
9.170000000000000284e+01,-2.082101821899414062e+00,1.076611518859863281e+00,6.054111003875732422e+00,6.486053019762039185e-02,1.649696588516235352e+00,-1.398987054824829102e+00,-2.205124199390411377e-01,-1.642308115959167480e+00,-1.403429150581359863e+00,-1.499859094619750977e+00
9.179999999999999716e+01,-2.075357437133789062e+00,9.673967957496643066e-01,6.211312294006347656e+00,1.786413788795471191e-01,1.724580764770507812e+00,-1.385470271110534668e+00,-1.692270338535308838e-01,-1.643365144729614258e+00,-1.374377846717834473e+00,-1.513841629028320312e+00
9.190000000000000568e+01,-2.067198514938354492e+00,8.629874587059020996e-01,6.355398178100585938e+00,3.097810447216033936e-01,1.800584197044372559e+00,-1.371417522430419922e+00,-1.172056868672370911e-01,-1.643977046012878418e+00,-1.344980359077453613e+00,-1.527065157890319824e+00
9.200000000000000000e+01,-2.057770729064941406e+00,7.630780339241027832e-01,6.481339454650878906e+00,4.597584307193756104e-01,1.877704381942749023e+00,-1.356807827949523926e+00,-6.453222036361694336e-02,-1.644174218177795410e+00,-1.315240740776062012e+00,-1.539541602134704590e+00
9.210000000000000853e+01,-2.047470569610595703e+00,6.670187115669250488e-01,6.586523056030273438e+00,6.293638944625854492e-01,1.955964922904968262e+00,-1.341632366180419922e+00,-1.126606203615665436e-02,-1.643981575965881348e+00,-1.285161256790161133e+00,-1.551275372505187988e+00
9.220000000000000284e+01,-2.036613225936889648e+00,5.745275616645812988e-01,6.663989543914794922e+00,8.220798969268798828e-01,2.035641193389892578e+00,-1.325868725776672363e+00,4.259627312421798706e-02,-1.643396735191345215e+00,-1.254670619964599609e+00,-1.562160015106201172e+00
9.229999999999999716e+01,-2.025573492050170898e+00,4.853378236293792725e-01,6.699800968170166016e+00,1.044942975044250488e+00,2.116917133331298828e+00,-1.309553027153015137e+00,9.705831110477447510e-02,-1.642416596412658691e+00,-1.223761677742004395e+00,-1.572378516197204590e+00
9.240000000000000568e+01,-2.014369487762451172e+00,3.993413150310516357e-01,6.677609920501708984e+00,1.305381774902343750e+00,2.199831008911132812e+00,-1.292697906494140625e+00,1.521235555410385132e-01,-1.641038656234741211e+00,-1.192398309707641602e+00,-1.582025408744812012e+00
9.250000000000000000e+01,-2.003018617630004883e+00,3.163925409317016602e-01,6.569605827331542969e+00,1.616225957870483398e+00,2.284619092941284180e+00,-1.275232672691345215e+00,2.077956199645996094e-01,-1.639260292053222656e+00,-1.160575509071350098e+00,-1.591318964958190918e+00
9.260000000000000853e+01,-1.991597175598144531e+00,2.360787838697433472e-01,6.357261180877685547e+00,1.980179429054260254e+00,2.371356725692749023e+00,-1.257133603096008301e+00,2.640780806541442871e-01,-1.637078762054443359e+00,-1.128182291984558105e+00,-1.600377440452575684e+00
9.270000000000000284e+01,-1.980121850967407227e+00,1.582600474357604980e-01,6.052514076232910156e+00,2.378923892974853516e+00,2.460085868835449219e+00,-1.238369703292846680e+00,3.209744691848754883e-01,-1.634491443634033203e+00,-1.095157146453857422e+00,-1.609247684478759766e+00
9.279999999999999716e+01,-1.968593955039978027e+00,8.286757767200469971e-02,5.660493373870849609e+00,2.805034399032592773e+00,2.550848245620727539e+00,-1.218918800354003906e+00,3.784883916378021240e-01,-1.631495356559753418e+00,-1.061453342437744141e+00,-1.617911934852600098e+00
9.290000000000000568e+01,-1.957013845443725586e+00,9.835477918386459351e-03,5.180532455444335938e+00,3.259178638458251953e+00,2.643686294555664062e+00,-1.198766112327575684e+00,4.366235136985778809e-01,-1.628087878227233887e+00,-1.027025341987609863e+00,-1.626284122467041016e+00
9.300000000000000000e+01,-1.945383310317993164e+00,-6.090223416686058044e-02,4.605946540832519531e+00,3.725051403045654297e+00,2.738761186599731445e+00,-1.177851676940917969e+00,4.953689575195312500e-01,-1.624269127845764160e+00,-9.919332861900329590e-01,-1.634445071220397949e+00
9.310000000000000853e+01,-1.933704376220703125e+00,-1.294097900390625000e-01,3.941378831863403320e+00,4.152752399444580078e+00,2.836568355560302734e+00,-1.155986189842224121e+00,5.546643733978271484e-01,-1.620049238204956055e+00,-9.561668634414672852e-01,-1.642419457435607910e+00
9.320000000000000284e+01,-1.921978712081909180e+00,-1.957496404647827148e-01,3.255697727203369141e+00,4.487392902374267578e+00,2.937230825424194336e+00,-1.133147835731506348e+00,6.146558523178100586e-01,-1.615381360054016113e+00,-9.196715950965881348e-01,-1.650190711021423340e+00
9.329999999999999716e+01,-1.910208225250244141e+00,-2.599824368953704834e-01,2.610979318618774414e+00,4.727600097656250000e+00,3.040819883346557617e+00,-1.109428763389587402e+00,6.755745410919189453e-01,-1.610188603401184082e+00,-8.822096586227416992e-01,-1.657684803009033203e+00
9.340000000000000568e+01,-1.898394346237182617e+00,-3.221671581268310547e-01,2.010155916213989258e+00,4.887020587921142578e+00,3.147469282150268555e+00,-1.084806919097900391e+00,7.373440861701965332e-01,-1.604393005371093750e+00,-8.436662554740905762e-01,-1.664874553680419922e+00
9.350000000000000000e+01,-1.886538982391357422e+00,-3.823612034320831299e-01,1.448766827583312988e+00,4.988942623138427734e+00,3.257394313812255859e+00,-1.059222340583801270e+00,7.999377250671386719e-01,-1.597960591316223145e+00,-8.038916587829589844e-01,-1.671734929084777832e+00
9.360000000000000853e+01,-1.874642729759216309e+00,-4.406193792819976807e-01,9.281023740768432617e-01,5.038558959960937500e+00,3.370571613311767578e+00,-1.032378554344177246e+00,8.633638620376586914e-01,-1.590886354446411133e+00,-7.628522515296936035e-01,-1.678380608558654785e+00
9.370000000000000284e+01,-1.862621426582336426e+00,-4.968895912170410156e-01,4.497042596340179443e-01,5.039327621459960938e+00,3.486683368682861328e+00,-1.003609776496887207e+00,9.276232123374938965e-01,-1.583187818527221680e+00,-7.205649018287658691e-01,-1.684838056564331055e+00
9.379999999999999716e+01,-1.850421547889709473e+00,-5.511580109596252441e-01,1.462832465767860413e-02,4.994881629943847656e+00,3.605857372283935547e+00,-9.727411270141601562e-01,9.927420020103454590e-01,-1.574915766716003418e+00,-6.774879097938537598e-01,-1.690871119499206543e+00
9.390000000000000568e+01,-1.838132500648498535e+00,-6.034721136093139648e-01,-3.749556541442871094e-01,4.911565780639648438e+00,3.728136301040649414e+00,-9.396167993545532227e-01,1.058758735656738281e+00,-1.566115379333496094e+00,-6.335554718971252441e-01,-1.696371793746948242e+00
9.400000000000000000e+01,-1.825863242149353027e+00,-6.538782715797424316e-01,-7.153919935226440430e-01,4.799872875213623047e+00,3.853564739227294922e+00,-9.041022658348083496e-01,1.125688076019287109e+00,-1.556772828102111816e+00,-5.885699391365051270e-01,-1.701275348663330078e+00
9.410000000000000853e+01,-1.813613891601562500e+00,-7.024365663528442383e-01,-1.008403778076171875e+00,4.663993835449218750e+00,3.982245445251464844e+00,-8.661283254623413086e-01,1.193541526794433594e+00,-1.546881198883056641e+00,-5.425166487693786621e-01,-1.705572962760925293e+00
9.420000000000000284e+01,-1.801247596740722656e+00,-7.492029666900634766e-01,-1.256489634513854980e+00,4.507213115692138672e+00,4.114288330078125000e+00,-8.256220221519470215e-01,1.262331962585449219e+00,-1.536433458328247070e+00,-4.953816533088684082e-01,-1.709256410598754883e+00
9.429999999999999716e+01,-1.788627505302429199e+00,-7.943227887153625488e-01,-1.462806940078735352e+00,4.333306789398193359e+00,4.249804496765136719e+00,-7.825092673301696777e-01,1.332069993019104004e+00,-1.525423169136047363e+00,-4.473042488098144531e-01,-1.712370276451110840e+00
9.440000000000000568e+01,-1.775838851928710938e+00,-8.380084633827209473e-01,-1.633880138397216797e+00,4.147734165191650391e+00,4.388907909393310547e+00,-7.367143630981445312e-01,1.402767300605773926e+00,-1.513844251632690430e+00,-3.984751403331756592e-01,-1.714976191520690918e+00
9.450000000000000000e+01,-1.762680172920227051e+00,-8.800737857818603516e-01,-1.772730112075805664e+00,3.953138351440429688e+00,4.531726360321044922e+00,-6.881931424140930176e-01,1.474442362785339355e+00,-1.501748323440551758e+00,-3.489414453506469727e-01,-1.717136502265930176e+00
9.460000000000000853e+01,-1.748695373535156250e+00,-9.204666614532470703e-01,-1.881163716316223145e+00,3.751318931579589844e+00,4.678426742553710938e+00,-6.370070576667785645e-01,1.547109127044677734e+00,-1.489202618598937988e+00,-2.987064421176910400e-01,-1.718881130218505859e+00
9.470000000000000284e+01,-1.733579039573669434e+00,-9.593539834022521973e-01,-1.961370825767517090e+00,3.544157981872558594e+00,4.829149723052978516e+00,-5.831328034400939941e-01,1.620800256729125977e+00,-1.476188898086547852e+00,-2.477631121873855591e-01,-1.720206141471862793e+00
9.479999999999999716e+01,-1.717404484748840332e+00,-9.967275261878967285e-01,-2.024610757827758789e+00,3.338018655776977539e+00,4.984024047851562500e+00,-5.264915823936462402e-01,1.695595383644104004e+00,-1.462656140327453613e+00,-1.961006373167037964e-01,-1.721102476119995117e+00
9.490000000000000568e+01,-1.700262904167175293e+00,-1.032641768455505371e+00,-2.075870037078857422e+00,3.135540485382080078e+00,5.143184661865234375e+00,-4.669843912124633789e-01,1.771508932113647461e+00,-1.448589205741882324e+00,-1.437114179134368896e-01,-1.721551537513732910e+00
9.500000000000000000e+01,-1.682281374931335449e+00,-1.067192077636718750e+00,-2.115627765655517578e+00,2.936905384063720703e+00,5.306781291961669922e+00,-4.043965339660644531e-01,1.848538041114807129e+00,-1.433966398239135742e+00,-9.070885181427001953e-02,-1.721601843833923340e+00
9.510000000000000853e+01,-1.663466453552246094e+00,-1.100401043891906738e+00,-2.146009683609008789e+00,2.743539571762084961e+00,5.474660873413085938e+00,-3.380835950374603271e-01,1.926696658134460449e+00,-1.418780088424682617e+00,-3.711112588644027710e-02,-1.721260309219360352e+00
9.520000000000000284e+01,-1.643830180168151855e+00,-1.132287263870239258e+00,-2.170885086059570312e+00,2.557998657226562500e+00,5.645420074462890625e+00,-2.657932043075561523e-01,2.006042957305908203e+00,-1.403079748153686523e+00,1.708530820906162262e-02,-1.720524907112121582e+00
9.529999999999999716e+01,-1.623405575752258301e+00,-1.162771224975585938e+00,-2.190666675567626953e+00,2.380116701126098633e+00,5.816723823547363281e+00,-1.852214336395263672e-01,2.086776018142700195e+00,-1.386904001235961914e+00,7.188396900892257690e-02,-1.719392657279968262e+00
9.540000000000000568e+01,-1.602267384529113770e+00,-1.191612601280212402e+00,-2.205891370773315430e+00,2.209816217422485352e+00,5.987124443054199219e+00,-9.552849084138870239e-02,2.169110298156738281e+00,-1.370203614234924316e+00,1.272884160280227661e-01,-1.717860698699951172e+00
9.550000000000000000e+01,-1.580253720283508301e+00,-1.218839883804321289e+00,-2.217657804489135742e+00,2.047371149063110352e+00,6.155578613281250000e+00,3.688476048409938812e-03,2.253077030181884766e+00,-1.352962017059326172e+00,1.833021938800811768e-01,-1.715926647186279297e+00
9.560000000000000853e+01,-1.557089686393737793e+00,-1.244491815567016602e+00,-2.226189374923706055e+00,1.892428517341613770e+00,6.319552421569824219e+00,1.144091859459877014e-01,2.338871240615844727e+00,-1.335122585296630859e+00,2.399289458990097046e-01,-1.713587522506713867e+00
9.570000000000000284e+01,-1.532735943794250488e+00,-1.268578290939331055e+00,-2.231648683547973633e+00,1.744657635688781738e+00,6.473392963409423828e+00,2.409884184598922729e-01,2.426639795303344727e+00,-1.316635370254516602e+00,2.971722483634948730e-01,-1.710840702056884766e+00
9.579999999999999716e+01,-1.507335543632507324e+00,-1.291047692298889160e+00,-2.234195470809936523e+00,1.603754758834838867e+00,6.610507011413574219e+00,3.863691985607147217e-01,2.516417741775512695e+00,-1.297470450401306152e+00,3.550356924533843994e-01,-1.707683324813842773e+00
9.590000000000000568e+01,-1.481124043464660645e+00,-1.311956644058227539e+00,-2.234060764312744141e+00,1.469318389892578125e+00,6.727470397949218750e+00,5.514547824859619141e-01,2.608253717422485352e+00,-1.277610301971435547e+00,4.135228097438812256e-01,-1.704112648963928223e+00
9.600000000000000000e+01,-1.454322338104248047e+00,-1.331594467163085938e+00,-2.231904268264770508e+00,1.340972304344177246e+00,6.820664405822753906e+00,7.378395199775695801e-01,2.702193737030029297e+00,-1.257038950920104980e+00,4.725888967514038086e-01,-1.700135707855224609e+00
9.610000000000000853e+01,-1.427151799201965332e+00,-1.350273609161376953e+00,-2.228060722351074219e+00,1.218195676803588867e+00,6.878503322601318359e+00,9.514406323432922363e-01,2.798370599746704102e+00,-1.235707521438598633e+00,5.321996212005615234e-01,-1.695757389068603516e+00
9.620000000000000284e+01,-1.399625420570373535e+00,-1.368014454841613770e+00,-2.222613334655761719e+00,1.100766777992248535e+00,6.885447502136230469e+00,1.199800729751586914e+00,2.897294044494628906e+00,-1.213420748710632324e+00,5.923604369163513184e-01,-1.690974712371826172e+00
9.629999999999999716e+01,-1.371755599975585938e+00,-1.384829282760620117e+00,-2.215637922286987305e+00,9.884783625602722168e-01,6.820871829986572266e+00,1.492462038993835449e+00,2.999099016189575195e+00,-1.190215110778808594e+00,6.533010005950927734e-01,-1.685704827308654785e+00
9.640000000000000568e+01,-1.343548774719238281e+00,-1.400732159614562988e+00,-2.207207202911376953e+00,8.811305761337280273e-01,6.650939464569091797e+00,1.843061208724975586e+00,3.103862524032592773e+00,-1.166134834289550781e+00,7.150797843933105469e-01,-1.679823279380798340e+00
9.650000000000000000e+01,-1.315011382102966309e+00,-1.415736913681030273e+00,-2.197597265243530273e+00,7.782183885574340820e-01,6.384592533111572266e+00,2.237690687179565430e+00,3.211677789688110352e+00,-1.141152501106262207e+00,7.776824235916137695e-01,-1.673305153846740723e+00
9.660000000000000853e+01,-1.286145091056823730e+00,-1.429873228073120117e+00,-2.187129735946655273e+00,6.792142987251281738e-01,6.023917198181152344e+00,2.663711547851562500e+00,3.322744607925415039e+00,-1.115171074867248535e+00,8.411175012588500977e-01,-1.666144728660583496e+00
9.670000000000000284e+01,-1.256934881210327148e+00,-1.443240761756896973e+00,-2.176155328750610352e+00,5.838565230369567871e-01,5.574841022491455078e+00,3.116885185241699219e+00,3.436858415603637695e+00,-1.087576508522033691e+00,9.053944945335388184e-01,-1.658338308334350586e+00
9.679999999999999716e+01,-1.227382421493530273e+00,-1.455861449241638184e+00,-2.164999485015869141e+00,4.918976128101348877e-01,5.031791210174560547e+00,3.597136735916137695e+00,3.553781509399414062e+00,-1.057944536209106445e+00,9.705448150634765625e-01,-1.649971961975097656e+00
9.690000000000000568e+01,-1.197492718696594238e+00,-1.467743873596191406e+00,-2.153676271438598633e+00,4.032274186611175537e-01,4.390813350677490234e+00,4.063376426696777344e+00,3.673687934875488281e+00,-1.026167035102844238e+00,1.036589980125427246e+00,-1.641083717346191406e+00
9.700000000000000000e+01,-1.167133092880249023e+00,-1.478700637817382812e+00,-2.142226219177246094e+00,3.175832033157348633e-01,3.678998470306396484e+00,4.462084770202636719e+00,3.796681404113769531e+00,-9.920603632926940918e-01,1.103543400764465332e+00,-1.631662607192993164e+00
9.710000000000000853e+01,-1.136224508285522461e+00,-1.488831043243408203e+00,-2.130717277526855469e+00,2.345915734767913818e-01,2.992085218429565430e+00,4.756811618804931641e+00,3.922853231430053711e+00,-9.555456042289733887e-01,1.171419620513916016e+00,-1.621693491935729980e+00
9.720000000000000284e+01,-1.104800581932067871e+00,-1.498328685760498047e+00,-2.119152307510375977e+00,1.541727781295776367e-01,2.350363016128540039e+00,4.960073471069335938e+00,4.052309989929199219e+00,-9.165522456169128418e-01,1.240231752395629883e+00,-1.611168861389160156e+00
9.729999999999999716e+01,-1.072715520858764648e+00,-1.507395148277282715e+00,-2.107531785964965820e+00,7.625711709260940552e-02,1.750797867774963379e+00,5.094697952270507812e+00,4.185162067413330078e+00,-8.750070333480834961e-01,1.309991836547851562e+00,-1.600081801414489746e+00
9.740000000000000568e+01,-1.039937734603881836e+00,-1.516231179237365723e+00,-2.095856904983520508e+00,7.753199897706508636e-04,1.192146897315979004e+00,5.173650741577148438e+00,4.321519374847412109e+00,-8.308358192443847656e-01,1.380710721015930176e+00,-1.588426828384399414e+00
9.750000000000000000e+01,-1.006523370742797852e+00,-1.524877071380615234e+00,-2.084130048751831055e+00,-7.234071195125579834e-02,6.762714982032775879e-01,5.200385093688964844e+00,4.461497783660888672e+00,-7.839647531509399414e-01,1.452396750450134277e+00,-1.576271891593933105e+00
9.760000000000000853e+01,-9.723438620567321777e-01,-1.533268213272094727e+00,-2.072352647781372070e+00,-1.431571990251541138e-01,2.045186311006546021e-01,5.178555488586425781e+00,4.605250835418701172e+00,-7.344214916229248047e-01,1.525067448616027832e+00,-1.563666582107543945e+00
9.770000000000000284e+01,-9.374790191650390625e-01,-1.541429519653320312e+00,-2.060527086257934570e+00,-2.117384970188140869e-01,-2.220404148101806641e-01,5.112309455871582031e+00,4.752932548522949219e+00,-6.822301149368286133e-01,1.598767161369323730e+00,-1.550590038299560547e+00
9.779999999999999716e+01,-9.019435644149780273e-01,-1.549405455589294434e+00,-2.048654556274414062e+00,-2.781471610069274902e-01,-5.993036627769470215e-01,5.011860370635986328e+00,4.904673576354980469e+00,-6.273303627967834473e-01,1.673570513725280762e+00,-1.536995649337768555e+00
9.790000000000000568e+01,-8.656516075134277344e-01,-1.557169556617736816e+00,-2.036737203598022461e+00,-3.424440920352935791e-01,-9.264597892761230469e-01,4.884604454040527344e+00,5.060603618621826172e+00,-5.696418881416320801e-01,1.749489665031433105e+00,-1.522868752479553223e+00
9.800000000000000000e+01,-8.283799886703491211e-01,-1.564652204513549805e+00,-2.024776697158813477e+00,-4.046883583068847656e-01,-1.205982804298400879e+00,4.734063625335693359e+00,5.220857620239257812e+00,-5.090805888175964355e-01,1.826524257659912109e+00,-1.508186221122741699e+00
9.810000000000000853e+01,-7.900508642196655273e-01,-1.571835637092590332e+00,-2.012774705886840820e+00,-4.649374783039093018e-01,-1.440582633018493652e+00,4.563698291778564453e+00,5.385581493377685547e+00,-4.454566240310668945e-01,1.904688477516174316e+00,-1.492944121360778809e+00
9.820000000000000284e+01,-7.505025863647460938e-01,-1.578689932823181152e+00,-2.000732898712158203e+00,-5.232473611831665039e-01,-1.635842204093933105e+00,4.378835201263427734e+00,5.554830551147460938e+00,-3.784317970275878906e-01,1.984050035476684570e+00,-1.477216720581054688e+00
9.829999999999999716e+01,-7.096965909004211426e-01,-1.585319280624389648e+00,-1.988614916801452637e+00,-5.796258449554443359e-01,-1.796930789947509766e+00,4.183611392974853516e+00,5.727426052093505859e+00,-3.059006929397583008e-01,2.064681529998779297e+00,-1.461056590080261230e+00
9.840000000000000568e+01,-6.676210165023803711e-01,-1.591776490211486816e+00,-1.976323485374450684e+00,-6.340039968490600586e-01,-1.925691366195678711e+00,3.979936838150024414e+00,5.900839805603027344e+00,-2.252439707517623901e-01,2.146646976470947266e+00,-1.444444417953491211e+00
9.850000000000000000e+01,-6.247013807296752930e-01,-1.597835421562194824e+00,-1.963907599449157715e+00,-6.864268183708190918e-01,-2.023994922637939453e+00,3.769616127014160156e+00,6.073530197143554688e+00,-1.353777050971984863e-01,2.230210065841674805e+00,-1.427301406860351562e+00
9.860000000000000853e+01,-5.809710025787353516e-01,-1.603375077247619629e+00,-1.951504349708557129e+00,-7.369363903999328613e-01,-2.096871137619018555e+00,3.555964708328247070e+00,6.244402408599853516e+00,-3.598349168896675110e-02,2.315429210662841797e+00,-1.409609317779541016e+00
9.870000000000000284e+01,-5.361912846565246582e-01,-1.608319878578186035e+00,-1.939121127128601074e+00,-7.855920195579528809e-01,-2.156249523162841797e+00,3.345483541488647461e+00,6.412137985229492188e+00,7.403013110160827637e-02,2.402445077896118164e+00,-1.391325116157531738e+00
9.879999999999999716e+01,-4.903482198715209961e-01,-1.612661242485046387e+00,-1.926670908927917480e+00,-8.326039314270019531e-01,-2.203500986099243164e+00,3.138843297958374023e+00,6.571547031402587891e+00,1.987284272909164429e-01,2.491458654403686523e+00,-1.372372031211853027e+00
9.890000000000000568e+01,-4.434355199337005615e-01,-1.616394996643066406e+00,-1.914049744606018066e+00,-8.781415224075317383e-01,-2.239485025405883789e+00,2.936522722244262695e+00,6.715774536132812500e+00,3.419128656387329102e-01,2.582509517669677734e+00,-1.352731823921203613e+00
9.900000000000000000e+01,-3.955544531345367432e-01,-1.619552135467529297e+00,-1.901261925697326660e+00,-9.222393035888671875e-01,-2.268600463867187500e+00,2.741610765457153320e+00,6.840106964111328125e+00,5.049660801887512207e-01,2.675647974014282227e+00,-1.332386136054992676e+00
9.910000000000000853e+01,-3.469057679176330566e-01,-1.622196316719055176e+00,-1.888188838958740234e+00,-9.647988677024841309e-01,-2.292331933975219727e+00,2.554705858230590820e+00,6.941751003265380859e+00,6.889303922653198242e-01,2.770923137664794922e+00,-1.311318993568420410e+00
9.920000000000000284e+01,-2.975518405437469482e-01,-1.624385714530944824e+00,-1.874468684196472168e+00,-1.005644321441650391e+00,-2.310945987701416016e+00,2.375532627105712891e+00,7.011497497558593750e+00,8.985137343406677246e-01,2.868485450744628906e+00,-1.289473772048950195e+00
9.929999999999999716e+01,-2.474991083145141602e-01,-1.626160144805908203e+00,-1.859619259834289551e+00,-1.044951558113098145e+00,-2.325271606445312500e+00,2.204198360443115234e+00,7.034551620483398438e+00,1.141125559806823730e+00,2.968843221664428711e+00,-1.266690015792846680e+00
9.940000000000000568e+01,-1.967408508062362671e-01,-1.627516746520996094e+00,-1.843716144561767578e+00,-1.082767486572265625e+00,-2.336176872253417969e+00,2.040774583816528320e+00,6.992150783538818359e+00,1.425344228744506836e+00,3.072117805480957031e+00,-1.243035793304443359e+00
9.950000000000000000e+01,-1.452669352293014526e-01,-1.628448367118835449e+00,-1.826815485954284668e+00,-1.119101762771606445e+00,-2.343830347061157227e+00,1.884895086288452148e+00,6.851152896881103516e+00,1.766195416450500488e+00,3.178394556045532227e+00,-1.218494176864624023e+00
9.960000000000000853e+01,-9.306198358535766602e-02,-1.628933787345886230e+00,-1.809069752693176270e+00,-1.154060840606689453e+00,-2.348399639129638672e+00,1.736240506172180176e+00,6.606642723083496094e+00,2.158527135848999023e+00,3.287763357162475586e+00,-1.193038821220397949e+00
9.970000000000000284e+01,-4.023905843496322632e-02,-1.629019141197204590e+00,-1.790487766265869141e+00,-1.187672376632690430e+00,-2.350059747695922852e+00,1.594457864761352539e+00,6.265716075897216797e+00,2.585441589355468750e+00,3.400238752365112305e+00,-1.166336536407470703e+00
9.979999999999999716e+01,1.317730545997619629e-02,-1.628714084625244141e+00,-1.771080613136291504e+00,-1.219955325126647949e+00,-2.349168777465820312e+00,1.459005475044250488e+00,5.834162712097167969e+00,3.040316820144653320e+00,3.515515804290771484e+00,-1.137691736221313477e+00
9.990000000000000568e+01,6.719063222408294678e-02,-1.628015995025634766e+00,-1.750863194465637207e+00,-1.250911474227905273e+00,-2.346423864364624023e+00,1.329444766044616699e+00,5.308569431304931641e+00,3.525142192840576172e+00,3.633604526519775391e+00,-1.106953620910644531e+00
1.000000000000000000e+02,1.218044236302375793e-01,-1.626922249794006348e+00,-1.729908227920532227e+00,-1.280293941497802734e+00,-2.341980695724487305e+00,1.205508351325988770e+00,4.682300090789794922e+00,4.012585163116455078e+00,3.754586935043334961e+00,-1.073963522911071777e+00
1.001000000000000085e+02,1.770222485065460205e-01,-1.625430107116699219e+00,-1.708169817924499512e+00,-1.308045148849487305e+00,-2.335919857025146484e+00,1.086978077888488770e+00,3.966497421264648438e+00,4.448862552642822266e+00,3.878660440444946289e+00,-1.038608908653259277e+00
1.002000000000000028e+02,2.328476458787918091e-01,-1.623536944389343262e+00,-1.685271143913269043e+00,-1.334203720092773438e+00,-2.328318834304809570e+00,9.736446738243103027e-01,3.250572204589843750e+00,4.781078338623046875e+00,4.005955219268798828e+00,-1.000820159912109375e+00
1.002999999999999972e+02,2.892842292785644531e-01,-1.621239781379699707e+00,-1.661105155944824219e+00,-1.358778476715087891e+00,-2.319307327270507812e+00,8.652093410491943359e-01,2.579669713973999023e+00,5.016548156738281250e+00,4.136580467224121094e+00,-9.605251550674438477e-01
1.004000000000000057e+02,3.463355600833892822e-01,-1.618536353111267090e+00,-1.635787248611450195e+00,-1.381720304489135742e+00,-2.309324264526367188e+00,7.609568834304809570e-01,1.953499317169189453e+00,5.173576831817626953e+00,4.270644187927246094e+00,-9.176506400108337402e-01
1.005000000000000000e+02,4.040052592754364014e-01,-1.615423679351806641e+00,-1.609608888626098633e+00,-1.403074264526367188e+00,-2.298520326614379883e+00,6.606477499008178711e-01,1.368563413619995117e+00,5.272277355194091797e+00,4.408259868621826172e+00,-8.721216320991516113e-01
1.006000000000000085e+02,4.622969329357147217e-01,-1.611898779869079590e+00,-1.582839012145996094e+00,-1.423173904418945312e+00,-2.287397861480712891e+00,5.639536380767822266e-01,8.268105983734130859e-01,5.316422462463378906e+00,4.549560546875000000e+00,-8.239145874977111816e-01
1.007000000000000028e+02,5.211834311485290527e-01,-1.607965230941772461e+00,-1.555681228637695312e+00,-1.442288160324096680e+00,-2.276098012924194336e+00,4.707067906856536865e-01,3.297849297523498535e-01,5.309687137603759766e+00,4.694706916809082031e+00,-7.730777859687805176e-01
1.007999999999999972e+02,5.806445479393005371e-01,-1.603621959686279297e+00,-1.528167128562927246e+00,-1.460453629493713379e+00,-2.264637947082519531e+00,3.807525038719177246e-01,-1.214775294065475464e-01,5.255920410156250000e+00,4.843835830688476562e+00,-7.195805907249450684e-01
1.009000000000000057e+02,6.409651041030883789e-01,-1.598780632019042969e+00,-1.500306367874145508e+00,-1.477683901786804199e+00,-2.253098964691162109e+00,2.936439514160156250e-01,-5.239409208297729492e-01,5.163202762603759766e+00,4.997075080871582031e+00,-6.633448004722595215e-01
1.010000000000000000e+02,7.022008299827575684e-01,-1.593396663665771484e+00,-1.472104907035827637e+00,-1.493993163108825684e+00,-2.241501569747924805e+00,2.092254459857940674e-01,-8.746813535690307617e-01,5.041574001312255859e+00,5.154556751251220703e+00,-6.042888760566711426e-01
1.011000000000000085e+02,7.642658352851867676e-01,-1.587388038635253906e+00,-1.443568944931030273e+00,-1.509395241737365723e+00,-2.229845762252807617e+00,1.274233609437942505e-01,-1.175884246826171875e+00,4.895012855529785156e+00,5.316416263580322266e+00,-5.423287153244018555e-01
1.012000000000000028e+02,8.271582722663879395e-01,-1.580740571022033691e+00,-1.414704084396362305e+00,-1.523905158042907715e+00,-2.218132972717285156e+00,4.816623404622077942e-02,-1.430219650268554688e+00,4.726994037628173828e+00,5.482800006866455078e+00,-4.773041903972625732e-01
1.012999999999999972e+02,8.908830285072326660e-01,-1.573458790779113770e+00,-1.385498881340026855e+00,-1.537609338760375977e+00,-2.206364870071411133e+00,-2.861717529594898224e-02,-1.642387270927429199e+00,4.542454242706298828e+00,5.653828144073486328e+00,-4.089516103267669678e-01
1.014000000000000057e+02,9.554425477981567383e-01,-1.565563321113586426e+00,-1.355948328971862793e+00,-1.550560235977172852e+00,-2.194543600082397461e+00,-1.029960736632347107e-01,-1.818791985511779785e+00,4.346500873565673828e+00,5.828429698944091797e+00,-3.353048861026763916e-01
1.015000000000000000e+02,1.020878911018371582e+00,-1.557119488716125488e+00,-1.326057076454162598e+00,-1.562766551971435547e+00,-2.182671070098876953e+00,-1.750377714633941650e-01,-1.961523532867431641e+00,4.141254425048828125e+00,6.003886699676513672e+00,-2.534474432468414307e-01
1.016000000000000085e+02,1.087220311164855957e+00,-1.548138737678527832e+00,-1.295811414718627930e+00,-1.574207663536071777e+00,-2.170750141143798828e+00,-2.448076605796813965e-01,-2.072483301162719727e+00,3.928593158721923828e+00,6.178597927093505859e+00,-1.622571200132369995e-01
1.017000000000000028e+02,1.154478073120117188e+00,-1.538613557815551758e+00,-1.265143156051635742e+00,-1.584805369377136230e+00,-2.158781528472900391e+00,-3.123693764209747314e-01,-2.154286623001098633e+00,3.710647821426391602e+00,6.351459026336669922e+00,-6.141289696097373962e-02
1.017999999999999972e+02,1.222665190696716309e+00,-1.528536438941955566e+00,-1.234098553657531738e+00,-1.594876289367675781e+00,-2.146766424179077148e+00,-3.777846395969390869e-01,-2.219219207763671875e+00,3.494299650192260742e+00,6.521677494049072266e+00,4.981625080108642578e-02
1.019000000000000057e+02,1.291793227195739746e+00,-1.517900824546813965e+00,-1.202652454376220703e+00,-1.604483842849731445e+00,-2.134707212448120117e+00,-4.411136806011199951e-01,-2.271578788757324219e+00,3.281799554824829102e+00,6.684618949890136719e+00,1.750545948743820190e-01
1.020000000000000000e+02,1.361873030662536621e+00,-1.506700396537780762e+00,-1.170734047889709473e+00,-1.613756537437438965e+00,-2.122605562210083008e+00,-5.024149417877197266e-01,-2.311920881271362305e+00,3.073377847671508789e+00,6.833292961120605469e+00,3.185597062110900879e-01
1.021000000000000085e+02,1.432919979095458984e+00,-1.494934439659118652e+00,-1.138229370117187500e+00,-1.622807025909423828e+00,-2.110463380813598633e+00,-5.617451667785644531e-01,-2.343996524810791016e+00,2.871750831604003906e+00,6.962044239044189453e+00,4.821700453758239746e-01
1.022000000000000028e+02,1.504951953887939453e+00,-1.482687950134277344e+00,-1.105091214179992676e+00,-1.631668806076049805e+00,-2.098282098770141602e+00,-6.191595196723937988e-01,-2.370472669601440430e+00,2.678377866744995117e+00,7.068169593811035156e+00,6.668251156806945801e-01
1.022999999999999972e+02,1.577980160713195801e+00,-1.469989657402038574e+00,-1.071253418922424316e+00,-1.640310168266296387e+00,-2.086005210876464844e+00,-6.746401786804199219e-01,-2.391637325286865234e+00,2.492981910705566406e+00,7.143979072570800781e+00,8.764507174491882324e-01
1.024000000000000057e+02,1.652064204216003418e+00,-1.456803083419799805e+00,-1.036716222763061523e+00,-1.648655772209167480e+00,-2.073552370071411133e+00,-7.281391024589538574e-01,-2.407904386520385742e+00,2.315387010574340820e+00,7.174687385559082031e+00,1.118528008460998535e+00
1.025000000000000000e+02,1.727263212203979492e+00,-1.443091273307800293e+00,-1.001512646675109863e+00,-1.656800508499145508e+00,-2.061028718948364258e+00,-7.797002196311950684e-01,-2.420453071594238281e+00,2.145883321762084961e+00,7.142277240753173828e+00,1.401346921920776367e+00
1.026000000000000085e+02,1.803578853607177734e+00,-1.428836107254028320e+00,-9.656331539154052734e-01,-1.664758205413818359e+00,-2.048532962799072266e+00,-8.294063210487365723e-01,-2.429620504379272461e+00,1.984191894531250000e+00,7.015008449554443359e+00,1.739728689193725586e+00
1.027000000000000028e+02,1.881014347076416016e+00,-1.414021849632263184e+00,-9.290143847465515137e-01,-1.672509551048278809e+00,-2.036103248596191406e+00,-8.775334954261779785e-01,-2.435581445693969727e+00,1.829981803894042969e+00,6.779641628265380859e+00,2.133865356445312500e+00
1.027999999999999972e+02,1.959586858749389648e+00,-1.398649573326110840e+00,-8.914203643798828125e-01,-1.679981112480163574e+00,-2.023568630218505859e+00,-9.241596460342407227e-01,-2.438505887985229492e+00,1.682920217514038086e+00,6.447092056274414062e+00,2.564944505691528320e+00
1.029000000000000057e+02,2.039422273635864258e+00,-1.382776618003845215e+00,-8.527218103408813477e-01,-1.687143921852111816e+00,-2.010864496231079102e+00,-9.693197011947631836e-01,-2.438644647598266602e+00,1.542432546615600586e+00,6.021162033081054688e+00,3.025303840637207031e+00
1.030000000000000000e+02,2.120808601379394531e+00,-1.366396069526672363e+00,-8.127855658531188965e-01,-1.693980693817138672e+00,-1.997992038726806641e+00,-1.013045549392700195e+00,-2.436650276184082031e+00,1.407981157302856445e+00,5.500052452087402344e+00,3.515986442565917969e+00
1.031000000000000085e+02,2.203809022903442383e+00,-1.349481701850891113e+00,-7.715793848037719727e-01,-1.700616478919982910e+00,-1.984743714332580566e+00,-1.055142402648925781e+00,-2.432890176773071289e+00,1.279354095458984375e+00,4.876564502716064453e+00,4.017740249633789062e+00
1.032000000000000028e+02,2.288519382476806641e+00,-1.332003712654113770e+00,-7.291551828384399414e-01,-1.707044959068298340e+00,-1.970705986022949219e+00,-1.095558404922485352e+00,-2.427448034286499023e+00,1.156325459480285645e+00,4.156467437744140625e+00,4.476160049438476562e+00
1.032999999999999972e+02,2.375174999237060547e+00,-1.313893556594848633e+00,-6.859813928604125977e-01,-1.713029503822326660e+00,-1.955551981925964355e+00,-1.134478092193603516e+00,-2.420403957366943359e+00,1.038678765296936035e+00,3.418421983718872070e+00,4.833142757415771484e+00
1.034000000000000057e+02,2.463815450668334961e+00,-1.295121788978576660e+00,-6.419104933738708496e-01,-1.718469381332397461e+00,-1.939345836639404297e+00,-1.171899914741516113e+00,-2.411843538284301758e+00,9.261810779571533203e-01,2.725137710571289062e+00,5.089366436004638672e+00
1.035000000000000000e+02,2.554487705230712891e+00,-1.275663852691650391e+00,-5.967842936515808105e-01,-1.723310708999633789e+00,-1.922213673591613770e+00,-1.207885742187500000e+00,-2.402184247970581055e+00,8.181262612342834473e-01,2.078180074691772461e+00,5.261323451995849609e+00
1.036000000000000085e+02,2.647238016128540039e+00,-1.255503773689270020e+00,-5.505882501602172852e-01,-1.727544903755187988e+00,-1.904243826866149902e+00,-1.242505788803100586e+00,-2.391623497009277344e+00,7.141674757003784180e-01,1.473149180412292480e+00,5.372463226318359375e+00
1.037000000000000028e+02,2.742113351821899414e+00,-1.234625339508056641e+00,-5.033110380172729492e-01,-1.731164336204528809e+00,-1.885439634323120117e+00,-1.275782704353332520e+00,-2.380517721176147461e+00,6.140357255935668945e-01,9.118790626525878906e-01,5.427240371704101562e+00
1.037999999999999972e+02,2.839513063430786133e+00,-1.212876081466674805e+00,-4.551189541816711426e-01,-1.734222769737243652e+00,-1.865812897682189941e+00,-1.307735204696655273e+00,-2.369226455688476562e+00,5.174663066864013672e-01,3.960422277450561523e-01,5.429371356964111328e+00
1.039000000000000057e+02,2.939756631851196289e+00,-1.190153956413269043e+00,-4.061857163906097412e-01,-1.736777782440185547e+00,-1.845383167266845703e+00,-1.338345170021057129e+00,-2.357760667800903320e+00,4.243346154689788818e-01,-7.321238517761230469e-02,5.382759571075439453e+00
1.040000000000000000e+02,3.042914390563964844e+00,-1.166550874710083008e+00,-3.565492331981658936e-01,-1.738895058631896973e+00,-1.824227452278137207e+00,-1.367351412773132324e+00,-2.346195697784423828e+00,3.342211246490478516e-01,-4.935534298419952393e-01,5.294207572937011719e+00
1.041000000000000085e+02,3.149071216583251953e+00,-1.142061352729797363e+00,-3.062102198600769043e-01,-1.740595936775207520e+00,-1.802142381668090820e+00,-1.394727468490600586e+00,-2.334569454193115234e+00,2.468833774328231812e-01,-8.610358834266662598e-01,5.174997806549072266e+00
1.042000000000000028e+02,3.258384704589843750e+00,-1.116641044616699219e+00,-2.551617622375488281e-01,-1.741876959800720215e+00,-1.778774142265319824e+00,-1.420499682426452637e+00,-2.322883367538452148e+00,1.622449457645416260e-01,-1.177466273307800293e+00,5.029684543609619141e+00
1.042999999999999972e+02,3.370959758758544922e+00,-1.090023875236511230e+00,-2.033910006284713745e-01,-1.742726206779479980e+00,-1.754146337509155273e+00,-1.444678902626037598e+00,-2.311138153076171875e+00,8.023251593112945557e-02,-1.445536017417907715e+00,4.861815929412841797e+00
1.044000000000000057e+02,3.486400604248046875e+00,-1.061511039733886719e+00,-1.509004235267639160e-01,-1.743130087852478027e+00,-1.728429198265075684e+00,-1.467192888259887695e+00,-2.299335479736328125e+00,7.726857438683509827e-04,-1.669670581817626953e+00,4.676220893859863281e+00
1.045000000000000000e+02,3.604750394821166992e+00,-1.030921697616577148e+00,-9.780425578355789185e-02,-1.743138074874877930e+00,-1.702025651931762695e+00,-1.488347530364990234e+00,-2.287477731704711914e+00,-7.620595395565032959e-02,-1.856771588325500488e+00,4.478460311889648438e+00
1.046000000000000085e+02,3.726168155670166016e+00,-9.980961084365844727e-01,-4.411219060420989990e-02,-1.742753863334655762e+00,-1.675097942352294922e+00,-1.508345484733581543e+00,-2.275566577911376953e+00,-1.507728248834609985e-01,-2.009134292602539062e+00,4.270820140838623047e+00
1.047000000000000028e+02,3.850712060928344727e+00,-9.628973007202148438e-01,1.017927005887031555e-02,-1.741975188255310059e+00,-1.647771954536437988e+00,-1.527338743209838867e+00,-2.263604164123535156e+00,-2.229954451322555542e-01,-2.128691911697387695e+00,4.055239677429199219e+00
1.047999999999999972e+02,3.978485107421875000e+00,-9.252567291259765625e-01,6.507367640733718872e-02,-1.740799069404602051e+00,-1.620093107223510742e+00,-1.545382022857666016e+00,-2.251592636108398438e+00,-2.929394245147705078e-01,-2.217472553253173828e+00,3.833583354949951172e+00
1.049000000000000057e+02,4.109594821929931641e+00,-8.851019144058227539e-01,1.205745786428451538e-01,-1.739222884178161621e+00,-1.592067360877990723e+00,-1.562489509582519531e+00,-2.239533424377441406e+00,-3.606685996055603027e-01,-2.286243438720703125e+00,3.612048864364624023e+00
1.050000000000000000e+02,4.244152545928955078e+00,-8.423596024513244629e-01,1.766855865716934204e-01,-1.737243890762329102e+00,-1.563701152801513672e+00,-1.578675746917724609e+00,-2.227427959442138672e+00,-4.262448549270629883e-01,-2.342070817947387695e+00,3.394391059875488281e+00
1.051000000000000085e+02,4.382271289825439453e+00,-7.969542741775512695e-01,2.334102541208267212e-01,-1.734859347343444824e+00,-1.535000443458557129e+00,-1.593954205513000488e+00,-2.215278625488281250e+00,-4.897285997867584229e-01,-2.385469436645507812e+00,3.180803775787353516e+00
1.052000000000000028e+02,4.524076461791992188e+00,-7.488389611244201660e-01,2.907522022724151611e-01,-1.732066750526428223e+00,-1.505969643592834473e+00,-1.608345508575439453e+00,-2.203086614608764648e+00,-5.511783361434936523e-01,-2.419763088226318359e+00,2.973726749420166016e+00
1.052999999999999972e+02,4.669733047485351562e+00,-6.980705857276916504e-01,3.487150669097900391e-01,-1.728863000869750977e+00,-1.476594328880310059e+00,-1.621947526931762695e+00,-2.190853834152221680e+00,-6.106510758399963379e-01,-2.448241949081420898e+00,2.775089263916015625e+00
1.054000000000000057e+02,4.819381713867187500e+00,-6.446320414543151855e-01,4.073006808757781982e-01,-1.725245833396911621e+00,-1.446873426437377930e+00,-1.634795546531677246e+00,-2.178581953048706055e+00,-6.682022213935852051e-01,-2.471253156661987305e+00,2.584630250930786133e+00
1.055000000000000000e+02,4.973152637481689453e+00,-5.884465575218200684e-01,4.664558470249176025e-01,-1.721223831176757812e+00,-1.416811585426330566e+00,-1.646898031234741211e+00,-2.166246652603149414e+00,-7.238540053367614746e-01,-2.489081144332885742e+00,2.402077674865722656e+00
1.056000000000000085e+02,5.131175994873046875e+00,-5.294322371482849121e-01,5.261561274528503418e-01,-1.716800093650817871e+00,-1.386389255523681641e+00,-1.658225417137145996e+00,-2.153745651245117188e+00,-7.775307893753051758e-01,-2.502805233001708984e+00,2.227658033370971680e+00
1.057000000000000028e+02,5.293592453002929688e+00,-4.674619734287261963e-01,5.864040255546569824e-01,-1.711972117424011230e+00,-1.355615139007568359e+00,-1.668820142745971680e+00,-2.141139507293701172e+00,-8.292700052261352539e-01,-2.513045072555541992e+00,2.061268568038940430e+00
1.057999999999999972e+02,5.460555553436279297e+00,-4.023211300373077393e-01,6.473549008369445801e-01,-1.706678390502929688e+00,-1.324624896049499512e+00,-1.679116845130920410e+00,-2.128592014312744141e+00,-8.793000578880310059e-01,-2.519979238510131836e+00,1.902568817138671875e+00
1.059000000000000057e+02,5.631578445434570312e+00,-3.327961564064025879e-01,7.091398239135742188e-01,-1.700770497322082520e+00,-1.293398618698120117e+00,-1.689182162284851074e+00,-2.116128444671630859e+00,-9.277815222740173340e-01,-2.523781776428222656e+00,1.751225829124450684e+00
1.060000000000000000e+02,5.804479122161865234e+00,-2.561912238597869873e-01,7.717482447624206543e-01,-1.694225907325744629e+00,-1.261775970458984375e+00,-1.698811888694763184e+00,-2.103603124618530273e+00,-9.747532010078430176e-01,-2.524697780609130859e+00,1.606671333312988281e+00
1.061000000000000085e+02,5.977281093597412109e+00,-1.706573665142059326e-01,8.351891040802001953e-01,-1.687038779258728027e+00,-1.229665279388427734e+00,-1.708122968673706055e+00,-2.090906858444213867e+00,-1.020249843597412109e+00,-2.523232460021972656e+00,1.468218684196472168e+00
1.062000000000000028e+02,6.148607254028320312e+00,-7.578363269567489624e-02,8.994727134704589844e-01,-1.679206371307373047e+00,-1.196952104568481445e+00,-1.717221617698669434e+00,-2.078043937683105469e+00,-1.064306378364562988e+00,-2.519928216934204102e+00,1.335742473602294922e+00
1.062999999999999972e+02,6.317646503448486328e+00,2.901365235447883606e-02,9.646352529525756836e-01,-1.670811653137207031e+00,-1.163599371910095215e+00,-1.726129293441772461e+00,-2.064875841140747070e+00,-1.106802344322204590e+00,-2.514889717102050781e+00,1.209024310111999512e+00
1.064000000000000057e+02,6.480832099914550781e+00,1.465242952108383179e-01,1.030692696571350098e+00,-1.661895036697387695e+00,-1.129534959793090820e+00,-1.734771251678466797e+00,-2.051051378250122070e+00,-1.147581815719604492e+00,-2.508198499679565430e+00,1.087841153144836426e+00
1.065000000000000000e+02,6.631841659545898438e+00,2.811967432498931885e-01,1.097656607627868652e+00,-1.652448773384094238e+00,-1.094812870025634766e+00,-1.743120431900024414e+00,-2.036114454269409180e+00,-1.186833024024963379e+00,-2.499933004379272461e+00,9.719713926315307617e-01
1.066000000000000085e+02,6.764343261718750000e+00,4.353456497192382812e-01,1.165543198585510254e+00,-1.642455697059631348e+00,-1.059420824050903320e+00,-1.751276612281799316e+00,-2.020129680633544922e+00,-1.224606394767761230e+00,-2.490477800369262695e+00,8.607429265975952148e-01
1.067000000000000028e+02,6.875539779663085938e+00,6.097552776336669922e-01,1.234365105628967285e+00,-1.631907343864440918e+00,-1.023349523544311523e+00,-1.759245157241821289e+00,-2.003187417984008789e+00,-1.260922789573669434e+00,-2.480093479156494141e+00,7.537223696708679199e-01
1.067999999999999972e+02,6.960139751434326172e+00,8.070465326309204102e-01,1.304134964942932129e+00,-1.620796799659729004e+00,-9.865692257881164551e-01,-1.767016887664794922e+00,-1.985406756401062012e+00,-1.295867085456848145e+00,-2.469002485275268555e+00,6.506947278976440430e-01
1.069000000000000057e+02,7.004300594329833984e+00,1.034271836280822754e+00,1.374863862991333008e+00,-1.609118700027465820e+00,-9.488458633422851562e-01,-1.774518847465515137e+00,-1.966789960861206055e+00,-1.329463362693786621e+00,-2.457698583602905273e+00,5.513357520103454590e-01
1.070000000000000000e+02,6.991847515106201172e+00,1.298984169960021973e+00,1.446559667587280273e+00,-1.596945881843566895e+00,-9.100013971328735352e-01,-1.781708359718322754e+00,-1.947347879409790039e+00,-1.361730337142944336e+00,-2.446213245391845703e+00,4.555150270462036133e-01
1.071000000000000085e+02,6.896305561065673828e+00,1.613642692565917969e+00,1.519235968589782715e+00,-1.584322571754455566e+00,-8.699141740798950195e-01,-1.788571357727050781e+00,-1.927092194557189941e+00,-1.392684102058410645e+00,-2.434615850448608398e+00,3.628370463848114014e-01
1.072000000000000028e+02,6.691684722900390625e+00,1.986325502395629883e+00,1.592942714691162109e+00,-1.571226358413696289e+00,-8.285523056983947754e-01,-1.795233845710754395e+00,-1.906080484390258789e+00,-1.422111630439758301e+00,-2.422955513000488281e+00,2.730081975460052490e-01
1.072999999999999972e+02,6.391718864440917969e+00,2.398423671722412109e+00,1.667753458023071289e+00,-1.557612061500549316e+00,-7.859930396080017090e-01,-1.801675319671630859e+00,-1.884170055389404297e+00,-1.449887871742248535e+00,-2.411233663558959961e+00,1.859498023986816406e-01
1.074000000000000057e+02,5.998647689819335938e+00,2.840407371520996094e+00,1.743679165840148926e+00,-1.543465614318847656e+00,-7.427000999450683594e-01,-1.807661890983581543e+00,-1.860989928245544434e+00,-1.476050496101379395e+00,-2.399450302124023438e+00,1.015868335962295532e-01
1.075000000000000000e+02,5.514259338378906250e+00,3.310988187789916992e+00,1.820719718933105469e+00,-1.528764009475708008e+00,-6.984914541244506836e-01,-1.813099622726440430e+00,-1.836535811424255371e+00,-1.500618338584899902e+00,-2.387607812881469727e+00,1.984397880733013153e-02
1.076000000000000085e+02,4.931632518768310547e+00,3.802303075790405273e+00,1.898890614509582520e+00,-1.513505578041076660e+00,-6.532237529754638672e-01,-1.817937850952148438e+00,-1.810949802398681641e+00,-1.523536324501037598e+00,-2.375708103179931641e+00,-5.935208126902580261e-02
1.077000000000000028e+02,4.251504421234130859e+00,4.263990879058837891e+00,1.978261947631835938e+00,-1.497769355773925781e+00,-6.068830490112304688e-01,-1.822167277336120605e+00,-1.784664630889892578e+00,-1.545130014419555664e+00,-2.363753557205200195e+00,-1.360725909471511841e-01
1.077999999999999972e+02,3.525439977645874023e+00,4.638787746429443359e+00,2.058902740478515625e+00,-1.481603264808654785e+00,-5.594606995582580566e-01,-1.825780749320983887e+00,-1.757842183113098145e+00,-1.565547347068786621e+00,-2.351746082305908203e+00,-2.103868573904037476e-01
1.079000000000000057e+02,2.838590860366821289e+00,4.911407947540283203e+00,2.140830039978027344e+00,-1.464997768402099609e+00,-5.111286640167236328e-01,-1.828832745552062988e+00,-1.730546236038208008e+00,-1.584863543510437012e+00,-2.339687585830688477e+00,-2.823622226715087891e-01
1.080000000000000000e+02,2.197846174240112305e+00,5.095622539520263672e+00,2.224288940429687500e+00,-1.447879076004028320e+00,-4.620580971240997314e-01,-1.831382155418395996e+00,-1.702891111373901367e+00,-1.603219032287597656e+00,-2.327580690383911133e+00,-3.520641028881072998e-01
1.081000000000000085e+02,1.598547577857971191e+00,5.216839790344238281e+00,2.309402704238891602e+00,-1.430212259292602539e+00,-4.122835099697113037e-01,-1.833496928215026855e+00,-1.674886584281921387e+00,-1.620632290840148926e+00,-2.315426111221313477e+00,-4.195562005043029785e-01
1.082000000000000028e+02,1.041480898857116699e+00,5.282311916351318359e+00,2.396243810653686523e+00,-1.411973714828491211e+00,-3.618037998676300049e-01,-1.835194230079650879e+00,-1.646538734436035156e+00,-1.637117624282836914e+00,-2.303225278854370117e+00,-4.849003851413726807e-01
1.082999999999999972e+02,5.283955335617065430e-01,5.295614242553710938e+00,2.485056638717651367e+00,-1.393075227737426758e+00,-3.106126189231872559e-01,-1.836470365524291992e+00,-1.617853760719299316e+00,-1.652689099311828613e+00,-2.290980815887451172e+00,-5.481567978858947754e-01
1.084000000000000057e+02,6.052434071898460388e-02,5.260516643524169922e+00,2.575901508331298828e+00,-1.373491883277893066e+00,-2.586956918239593506e-01,-1.837311625480651855e+00,-1.588837981224060059e+00,-1.667360424995422363e+00,-2.278693914413452148e+00,-6.093838810920715332e-01
1.085000000000000000e+02,-3.605911135673522949e-01,5.182237148284912109e+00,2.668828964233398438e+00,-1.353204965591430664e+00,-2.060563713312149048e-01,-1.837705850601196289e+00,-1.559481739997863770e+00,-1.681210398674011230e+00,-2.266366481781005859e+00,-6.686384677886962891e-01
1.086000000000000085e+02,-7.305153608322143555e-01,5.072138309478759766e+00,2.763888359069824219e+00,-1.332197904586791992e+00,-1.528128683567047119e-01,-1.837703466415405273e+00,-1.529777765274047852e+00,-1.694301843643188477e+00,-2.254000186920166016e+00,-7.259759306907653809e-01
1.087000000000000028e+02,-1.050071716308593750e+00,4.935783386230468750e+00,2.861159801483154297e+00,-1.310442209243774414e+00,-9.897436946630477905e-02,-1.837308168411254883e+00,-1.499730825424194336e+00,-1.706643700599670410e+00,-2.241579055786132812e+00,-7.814286351203918457e-01
1.087999999999999972e+02,-1.321855664253234863e+00,4.776657581329345703e+00,2.961134910583496094e+00,-1.287773489952087402e+00,-4.453489929437637329e-02,-1.836516976356506348e+00,-1.469397544860839844e+00,-1.718341350555419922e+00,-2.229000091552734375e+00,-8.349193930625915527e-01
1.089000000000000057e+02,-1.549072742462158203e+00,4.598666667938232422e+00,3.064016342163085938e+00,-1.264231681823730469e+00,1.050907094031572342e-02,-1.835327386856079102e+00,-1.438762903213500977e+00,-1.729382514953613281e+00,-2.216343641281127930e+00,-8.866061568260192871e-01
1.090000000000000000e+02,-1.738690853118896484e+00,4.407736301422119141e+00,3.169888257980346680e+00,-1.239805698394775391e+00,6.616112589836120605e-02,-1.833736658096313477e+00,-1.407834410667419434e+00,-1.739852309226989746e+00,-2.203770160675048828e+00,-9.366987943649291992e-01
1.091000000000000085e+02,-1.894023299217224121e+00,4.206771850585937500e+00,3.278840303421020508e+00,-1.214469790458679199e+00,1.224248260259628296e-01,-1.831742286682128906e+00,-1.376728534698486328e+00,-1.750160932540893555e+00,-2.191281557083129883e+00,-9.852403998374938965e-01
1.092000000000000028e+02,-2.016950130462646484e+00,3.997687578201293945e+00,3.390882015228271484e+00,-1.187976837158203125e+00,1.793037652969360352e-01,-1.829341292381286621e+00,-1.345425367355346680e+00,-1.760295748710632324e+00,-2.178733348846435547e+00,-1.032270312309265137e+00
1.092999999999999972e+02,-2.109380722045898438e+00,3.782290697097778320e+00,3.505732774734497070e+00,-1.159592032432556152e+00,2.368016093969345093e-01,-1.826530814170837402e+00,-1.313750028610229492e+00,-1.770020008087158203e+00,-2.166013956069946289e+00,-1.077823281288146973e+00
1.094000000000000057e+02,-2.179284572601318359e+00,3.565377473831176758e+00,3.623368978500366211e+00,-1.129124760627746582e+00,2.949219346046447754e-01,-1.823308467864990234e+00,-1.281593918800354004e+00,-1.779412984848022461e+00,-2.153127908706665039e+00,-1.121934294700622559e+00
1.095000000000000000e+02,-2.236405372619628906e+00,3.352184295654296875e+00,3.743862628936767578e+00,-1.096424818038940430e+00,3.536629676818847656e-01,-1.819672107696533203e+00,-1.248842239379882812e+00,-1.788585662841796875e+00,-2.139943361282348633e+00,-1.164490580558776855e+00
1.096000000000000085e+02,-2.281295776367187500e+00,3.142928600311279297e+00,3.867378473281860352e+00,-1.061373591423034668e+00,4.129653573036193848e-01,-1.815631866455078125e+00,-1.215444922447204590e+00,-1.797565102577209473e+00,-2.126123905181884766e+00,-1.205325245857238770e+00
1.097000000000000028e+02,-2.315807104110717773e+00,2.938882112503051758e+00,3.994098901748657227e+00,-1.023899793624877930e+00,4.728142321109771729e-01,-1.811188697814941406e+00,-1.181364774703979492e+00,-1.806264042854309082e+00,-2.111203193664550781e+00,-1.244626522064208984e+00
1.097999999999999972e+02,-2.344297170639038086e+00,2.742964744567871094e+00,4.124131202697753906e+00,-9.839319586753845215e-01,5.332120060920715332e-01,-1.806340456008911133e+00,-1.146628737449645996e+00,-1.814662933349609375e+00,-2.095236778259277344e+00,-1.282457232475280762e+00
1.099000000000000057e+02,-2.367390155792236328e+00,2.555108785629272461e+00,4.257585525512695312e+00,-9.413970708847045898e-01,5.941504836082458496e-01,-1.801077127456665039e+00,-1.111221909523010254e+00,-1.822864294052124023e+00,-2.078322172164916992e+00,-1.318837165832519531e+00
1.100000000000000000e+02,-2.385354995727539062e+00,2.375038862228393555e+00,4.394573211669921875e+00,-8.962202072143554688e-01,6.556288003921508789e-01,-1.795319914817810059e+00,-1.075135111808776855e+00,-1.830877900123596191e+00,-2.060569763183593750e+00,-1.353843927383422852e+00
1.101000000000000085e+02,-2.399206161499023438e+00,2.202968120574951172e+00,4.535223960876464844e+00,-8.483667969703674316e-01,7.178977727890014648e-01,-1.788942337036132812e+00,-1.038359642028808594e+00,-1.838700890541076660e+00,-2.041980028152465820e+00,-1.387501120567321777e+00
1.102000000000000028e+02,-2.409620285034179688e+00,2.038824319839477539e+00,4.679697513580322266e+00,-7.978870272636413574e-01,7.809947133064270020e-01,-1.781925201416015625e+00,-1.000732779502868652e+00,-1.846282839775085449e+00,-2.022564649581909180e+00,-1.419828414916992188e+00
1.102999999999999972e+02,-2.416771173477172852e+00,1.882263898849487305e+00,4.828133106231689453e+00,-7.447580099105834961e-01,8.449286222457885742e-01,-1.774262189865112305e+00,-9.620121717453002930e-01,-1.853557705879211426e+00,-2.002334833145141602e+00,-1.450843691825866699e+00
1.104000000000000057e+02,-2.420828104019165039e+00,1.732965588569641113e+00,4.980658531188964844e+00,-6.889035701751708984e-01,9.097344279289245605e-01,-1.766004681587219238e+00,-9.220521450042724609e-01,-1.860498666763305664e+00,-1.981299638748168945e+00,-1.480365395545959473e+00
1.105000000000000000e+02,-2.421994209289550781e+00,1.590489029884338379e+00,5.137404441833496094e+00,-6.302427649497985840e-01,9.754452109336853027e-01,-1.757201671600341797e+00,-8.808209896087646484e-01,-1.867212772369384766e+00,-1.959338903427124023e+00,-1.508227109909057617e+00
1.106000000000000085e+02,-2.420719385147094727e+00,1.454216837882995605e+00,5.298506259918212891e+00,-5.686919093132019043e-01,1.042060017585754395e+00,-1.747867941856384277e+00,-8.383489847183227539e-01,-1.873730421066284180e+00,-1.936103224754333496e+00,-1.534470558166503906e+00
1.107000000000000028e+02,-2.417631626129150391e+00,1.323827385902404785e+00,5.464105606079101562e+00,-5.041345357894897461e-01,1.109586238861083984e+00,-1.738003849983215332e+00,-7.950982451438903809e-01,-1.879811763763427734e+00,-1.911590456962585449e+00,-1.559114217758178711e+00
1.107999999999999972e+02,-2.412835597991943359e+00,1.199102878570556641e+00,5.634359359741210938e+00,-4.363431930541992188e-01,1.178037643432617188e+00,-1.727597236633300781e+00,-7.509896755218505859e-01,-1.885362148284912109e+00,-1.886006712913513184e+00,-1.582183361053466797e+00
1.109000000000000057e+02,-2.406413078308105469e+00,1.079823732376098633e+00,5.808794498443603516e+00,-3.641514480113983154e-01,1.247429728507995605e+00,-1.716632604598999023e+00,-7.058197855949401855e-01,-1.890315294265747070e+00,-1.859735965728759766e+00,-1.603982686996459961e+00
1.110000000000000000e+02,-2.398441314697265625e+00,9.657787680625915527e-01,5.984780788421630859e+00,-2.843903303146362305e-01,1.317775964736938477e+00,-1.705102562904357910e+00,-6.595770716667175293e-01,-1.894659996032714844e+00,-1.832926750183105469e+00,-1.624600052833557129e+00
1.111000000000000085e+02,-2.389156341552734375e+00,8.565049767494201660e-01,6.160411357879638672e+00,-1.953912526369094849e-01,1.389085412025451660e+00,-1.693050384521484375e+00,-6.122475862503051758e-01,-1.898387432098388672e+00,-1.805610418319702148e+00,-1.644070386886596680e+00
1.112000000000000028e+02,-2.378951072692871094e+00,7.513731718063354492e-01,6.334364414215087891e+00,-9.681162983179092407e-02,1.461366891860961914e+00,-1.680548548698425293e+00,-5.639688372611999512e-01,-1.901539802551269531e+00,-1.777912974357604980e+00,-1.662551760673522949e+00
1.112999999999999972e+02,-2.367986679077148438e+00,6.501908302307128906e-01,6.506081581115722656e+00,1.185312587767839432e-02,1.534640789031982422e+00,-1.667586684226989746e+00,-5.149332284927368164e-01,-1.904179334640502930e+00,-1.749864578247070312e+00,-1.680087447166442871e+00
1.114000000000000057e+02,-2.356777429580688477e+00,5.526260733604431152e-01,6.672471523284912109e+00,1.330391466617584229e-01,1.608993530273437500e+00,-1.654115676879882812e+00,-4.651880264282226562e-01,-1.906372904777526855e+00,-1.721471786499023438e+00,-1.696691393852233887e+00
1.115000000000000000e+02,-2.345389842987060547e+00,4.585393965244293213e-01,6.826979160308837891e+00,2.713840901851654053e-01,1.684459090232849121e+00,-1.640119791030883789e+00,-4.147371053695678711e-01,-1.908148884773254395e+00,-1.692740321159362793e+00,-1.712378025054931641e+00
1.116000000000000085e+02,-2.333861589431762695e+00,3.676781058311462402e-01,6.962587356567382812e+00,4.296298027038574219e-01,1.761034607887268066e+00,-1.625577926635742188e+00,-3.635743856430053711e-01,-1.909503579139709473e+00,-1.663676738739013672e+00,-1.727161288261413574e+00
1.117000000000000028e+02,-2.322268724441528320e+00,2.796256542205810547e-01,7.076338291168212891e+00,6.086357831954956055e-01,1.838730216026306152e+00,-1.610480308532714844e+00,-3.116883337497711182e-01,-1.910426497459411621e+00,-1.634273529052734375e+00,-1.741109490394592285e+00
1.117999999999999972e+02,-2.310616016387939453e+00,1.942912191152572632e-01,7.163355350494384766e+00,8.108261823654174805e-01,1.917593002319335938e+00,-1.594902634620666504e+00,-2.590649127960205078e-01,-1.910896182060241699e+00,-1.604521036148071289e+00,-1.754296422004699707e+00
1.119000000000000057e+02,-2.298903942108154297e+00,1.116013750433921814e-01,7.209576129913330078e+00,1.043358564376831055e+00,1.997711658477783203e+00,-1.578896403312683105e+00,-2.058197855949401855e-01,-1.910961627960205078e+00,-1.574473977088928223e+00,-1.766822338104248047e+00
1.120000000000000000e+02,-2.287134170532226562e+00,3.148273751139640808e-02,7.199070453643798828e+00,1.313804507255554199e+00,2.079103946685791016e+00,-1.562462449073791504e+00,-1.519813239574432373e-01,-1.910634040832519531e+00,-1.544181704521179199e+00,-1.778779506683349609e+00
1.121000000000000085e+02,-2.275308370590209961e+00,-4.613662511110305786e-02,7.104829311370849609e+00,1.634888052940368652e+00,2.161779880523681641e+00,-1.545583367347717285e+00,-9.754440188407897949e-02,-1.909910440444946289e+00,-1.513621330261230469e+00,-1.790131926536560059e+00
1.122000000000000028e+02,-2.263428688049316406e+00,-1.213266402482986450e-01,6.898972511291503906e+00,2.016201496124267578e+00,2.245779037475585938e+00,-1.528246998786926270e+00,-4.250253736972808838e-02,-1.908788084983825684e+00,-1.482740998268127441e+00,-1.800816178321838379e+00
1.122999999999999972e+02,-2.251497268676757812e+00,-1.941553056240081787e-01,6.595803260803222656e+00,2.439268827438354492e+00,2.331369400024414062e+00,-1.510379314422607422e+00,1.314792223274707794e-02,-1.907264471054077148e+00,-1.451654076576232910e+00,-1.811238050460815430e+00
1.124000000000000057e+02,-2.239516496658325195e+00,-2.646887004375457764e-01,6.196329593658447266e+00,2.893589973449707031e+00,2.418653488159179688e+00,-1.491945862770080566e+00,6.941056996583938599e-02,-1.905336856842041016e+00,-1.420397996902465820e+00,-1.821528792381286621e+00
1.125000000000000000e+02,-2.227487087249755859e+00,-3.329910337924957275e-01,5.702892303466796875e+00,3.377143621444702148e+00,2.507724523544311523e+00,-1.472902894020080566e+00,1.262889951467514038e-01,-1.903002262115478516e+00,-1.388948917388916016e+00,-1.831651806831359863e+00
1.126000000000000085e+02,-2.215411424636840820e+00,-3.991248607635498047e-01,5.108518600463867188e+00,3.884318828582763672e+00,2.598831892013549805e+00,-1.453173995018005371e+00,1.837868243455886841e-01,-1.900258064270019531e+00,-1.357124686241149902e+00,-1.841379761695861816e+00
1.127000000000000028e+02,-2.203291177749633789e+00,-4.631508290767669678e-01,4.412656307220458984e+00,4.364600181579589844e+00,2.692026376724243164e+00,-1.432741761207580566e+00,2.419077157974243164e-01,-1.897101283073425293e+00,-1.324803829193115234e+00,-1.850792884826660156e+00
1.127999999999999972e+02,-2.191128253936767578e+00,-5.251279473304748535e-01,3.662146329879760742e+00,4.759208202362060547e+00,2.787358522415161133e+00,-1.411587476730346680e+00,3.006518185138702393e-01,-1.893530011177062988e+00,-1.291872739791870117e+00,-1.859995126724243164e+00
1.129000000000000057e+02,-2.178924083709716797e+00,-5.851137042045593262e-01,2.949969053268432617e+00,5.047647953033447266e+00,2.884878396987915039e+00,-1.389694452285766602e+00,3.599622249603271484e-01,-1.889553666114807129e+00,-1.258291244506835938e+00,-1.868986368179321289e+00
1.130000000000000000e+02,-2.166680097579956055e+00,-6.431637406349182129e-01,2.285219907760620117e+00,5.243979454040527344e+00,2.984817743301391602e+00,-1.367011189460754395e+00,4.198196232318878174e-01,-1.885174393653869629e+00,-1.224052190780639648e+00,-1.877668261528015137e+00
1.131000000000000085e+02,-2.154387712478637695e+00,-6.993197202682495117e-01,1.663142800331115723e+00,5.374560356140136719e+00,3.087646722793579102e+00,-1.343468189239501953e+00,4.802264273166656494e-01,-1.880389809608459473e+00,-1.189153909683227539e+00,-1.886062979698181152e+00
1.132000000000000028e+02,-2.141944408416748047e+00,-7.535058856010437012e-01,1.084426879882812500e+00,5.447312831878662109e+00,3.193464517593383789e+00,-1.319041609764099121e+00,5.411721467971801758e-01,-1.875187516212463379e+00,-1.153581976890563965e+00,-1.894266724586486816e+00
1.132999999999999972e+02,-2.129361629486083984e+00,-8.057415485382080078e-01,5.509275794029235840e-01,5.465903282165527344e+00,3.302359580993652344e+00,-1.293705105781555176e+00,6.025953292846679688e-01,-1.869516491889953613e+00,-1.117326974868774414e+00,-1.902281880378723145e+00
1.134000000000000057e+02,-2.116800785064697266e+00,-8.561478257179260254e-01,6.396497040987014771e-02,5.434203624725341797e+00,3.414279222488403320e+00,-1.267159938812255859e+00,6.645142436027526855e-01,-1.863357543945312500e+00,-1.080380320549011230e+00,-1.910105466842651367e+00
1.135000000000000000e+02,-2.104322910308837891e+00,-9.049849510192871094e-01,-3.750450313091278076e-01,5.357218265533447266e+00,3.528841018676757812e+00,-1.238749504089355469e+00,7.271896600723266602e-01,-1.856592416763305664e+00,-1.042618036270141602e+00,-1.917699217796325684e+00
1.136000000000000085e+02,-2.091840028762817383e+00,-9.523040056228637695e-01,-7.615301012992858887e-01,5.246481418609619141e+00,3.646152496337890625e+00,-1.208264231681823730e+00,7.906968593597412109e-01,-1.849184513092041016e+00,-1.003746271133422852e+00,-1.924982786178588867e+00
1.137000000000000028e+02,-2.079189062118530273e+00,-9.981401562690734863e-01,-1.095836162567138672e+00,5.108321666717529297e+00,3.766230344772338867e+00,-1.175520539283752441e+00,8.550553321838378906e-01,-1.841151952743530273e+00,-9.636289477348327637e-01,-1.931932091712951660e+00
1.137999999999999972e+02,-2.066370487213134766e+00,-1.042528271675109863e+00,-1.380628466606140137e+00,4.946350097656250000e+00,3.889203786849975586e+00,-1.140434026718139648e+00,9.203112721443176270e-01,-1.832568645477294922e+00,-9.222353696823120117e-01,-1.938660860061645508e+00
1.139000000000000057e+02,-2.053310394287109375e+00,-1.085418224334716797e+00,-1.619292855262756348e+00,4.764670848846435547e+00,4.015264034271240234e+00,-1.102939963340759277e+00,9.864782691001892090e-01,-1.823435425758361816e+00,-8.796238303184509277e-01,-1.945178031921386719e+00
1.140000000000000000e+02,-2.039701700210571289e+00,-1.126584529876708984e+00,-1.819159746170043945e+00,4.569491863250732422e+00,4.144622802734375000e+00,-1.062963366508483887e+00,1.053560018539428711e+00,-1.813758730888366699e+00,-8.362609148025512695e-01,-1.951244592666625977e+00
1.141000000000000085e+02,-2.025019645690917969e+00,-1.166178226470947266e+00,-1.983476281166076660e+00,4.363722324371337891e+00,4.277388095855712891e+00,-1.020431995391845703e+00,1.121558308601379395e+00,-1.803548932075500488e+00,-7.920135259628295898e-01,-1.956771492958068848e+00
1.142000000000000028e+02,-2.009283781051635742e+00,-1.204301357269287109e+00,-2.114173889160156250e+00,4.149348258972167969e+00,4.413671970367431641e+00,-9.752715826034545898e-01,1.190484046936035156e+00,-1.792798519134521484e+00,-7.467011809349060059e-01,-1.961699843406677246e+00
1.142999999999999972e+02,-1.992546200752258301e+00,-1.240942239761352539e+00,-2.213216066360473633e+00,3.928244829177856445e+00,4.553609371185302734e+00,-9.274675846099853516e-01,1.260354518890380859e+00,-1.781489849090576172e+00,-7.003118991851806641e-01,-1.966019392013549805e+00
1.144000000000000057e+02,-1.974961161613464355e+00,-1.276201248168945312e+00,-2.287077903747558594e+00,3.704486608505249023e+00,4.697355270385742188e+00,-8.770573735237121582e-01,1.331183314323425293e+00,-1.769629120826721191e+00,-6.528349518775939941e-01,-1.969720602035522461e+00
1.145000000000000000e+02,-1.956538915634155273e+00,-1.310107111930847168e+00,-2.347347974777221680e+00,3.484341144561767578e+00,4.845047473907470703e+00,-8.240114450454711914e-01,1.402978658676147461e+00,-1.757306098937988281e+00,-6.044284105300903320e-01,-1.972852826118469238e+00
1.146000000000000085e+02,-1.937288641929626465e+00,-1.342679738998413086e+00,-2.394933223724365234e+00,3.268210411071777344e+00,4.996810436248779297e+00,-7.682529091835021973e-01,1.475751519203186035e+00,-1.744531750679016113e+00,-5.552709698677062988e-01,-1.975474715232849121e+00
1.147000000000000028e+02,-1.917221426963806152e+00,-1.373937606811523438e+00,-2.431779623031616211e+00,3.057467699050903320e+00,5.152776241302490234e+00,-7.097011208534240723e-01,1.549558520317077637e+00,-1.731271386146545410e+00,-5.053976178169250488e-01,-1.977652192115783691e+00
1.147999999999999972e+02,-1.896384477615356445e+00,-1.403742671012878418e+00,-2.462349414825439453e+00,2.855098962783813477e+00,5.313079357147216797e+00,-6.482726335525512695e-01,1.624459385871887207e+00,-1.717489004135131836e+00,-4.548160433769226074e-01,-1.979410648345947266e+00
1.149000000000000057e+02,-1.874743580818176270e+00,-1.431894302368164062e+00,-2.487334966659545898e+00,2.661044120788574219e+00,5.477856159210205078e+00,-5.838817358016967773e-01,1.700469136238098145e+00,-1.703171610832214355e+00,-4.035211205482482910e-01,-1.980746865272521973e+00
1.150000000000000000e+02,-1.851883411407470703e+00,-1.458425641059875488e+00,-2.507003784179687500e+00,2.475012063980102539e+00,5.647256851196289062e+00,-5.163885354995727539e-01,1.777590990066528320e+00,-1.688301205635070801e+00,-3.514993190765380859e-01,-1.981648206710815430e+00
1.151000000000000085e+02,-1.827743053436279297e+00,-1.483360767364501953e+00,-2.522053241729736328e+00,2.296993494033813477e+00,5.821429252624511719e+00,-4.455467760562896729e-01,1.855848908424377441e+00,-1.672921180725097656e+00,-2.987400591373443604e-01,-1.982095599174499512e+00
1.152000000000000028e+02,-1.802411675453186035e+00,-1.506654024124145508e+00,-2.533522129058837891e+00,2.127151966094970703e+00,5.999267578125000000e+00,-3.694041371345520020e-01,1.935325980186462402e+00,-1.657115578651428223e+00,-2.453609257936477661e-01,-1.982139110565185547e+00
1.152999999999999972e+02,-1.776253938674926758e+00,-1.528492093086242676e+00,-2.541610479354858398e+00,1.965149402618408203e+00,6.177740573883056641e+00,-2.846524715423583984e-01,2.016071557998657227e+00,-1.640891551971435547e+00,-1.913871467113494873e-01,-1.981788754463195801e+00
1.154000000000000057e+02,-1.749556899070739746e+00,-1.549150347709655762e+00,-2.546492338180541992e+00,1.810654163360595703e+00,6.355245590209960938e+00,-1.903541237115859985e-01,2.098093509674072266e+00,-1.624228835105895996e+00,-1.368152499198913574e-01,-1.981041789054870605e+00
1.155000000000000000e+02,-1.722363233566284180e+00,-1.568682074546813965e+00,-2.548381805419921875e+00,1.663197636604309082e+00,6.530802249908447266e+00,-8.616106957197189331e-02,2.181409358978271484e+00,-1.607117414474487305e+00,-8.163958787918090820e-02,-1.979895472526550293e+00
1.156000000000000085e+02,-1.694801211357116699e+00,-1.587240815162658691e+00,-2.547658205032348633e+00,1.522026538848876953e+00,6.703857421875000000e+00,2.850754186511039734e-02,2.266037940979003906e+00,-1.589551210403442383e+00,-2.585402131080627441e-02,-1.978346705436706543e+00
1.157000000000000028e+02,-1.666888356208801270e+00,-1.604854464530944824e+00,-2.544968128204345703e+00,1.386877655982971191e+00,6.870484828948974609e+00,1.567410826683044434e-01,2.352084636688232422e+00,-1.571499824523925781e+00,3.054503537714481354e-02,-1.976392865180969238e+00
1.157999999999999972e+02,-1.638631224632263184e+00,-1.621537446975708008e+00,-2.540505647659301758e+00,1.257593274116516113e+00,7.023390769958496094e+00,3.031551241874694824e-01,2.439815282821655273e+00,-1.552879929542541504e+00,8.756119757890701294e-02,-1.974031329154968262e+00
1.159000000000000057e+02,-1.610035657882690430e+00,-1.637303829193115234e+00,-2.534354925155639648e+00,1.133945941925048828e+00,7.156029224395751953e+00,4.701039791107177734e-01,2.529272794723510742e+00,-1.533666610717773438e+00,1.451981067657470703e-01,-1.971259474754333496e+00
1.160000000000000000e+02,-1.581108093261718750e+00,-1.652167797088623047e+00,-2.526595592498779297e+00,1.015716910362243652e+00,7.265593051910400391e+00,6.585589051246643066e-01,2.620667457580566406e+00,-1.513796448707580566e+00,2.034594118595123291e-01,-1.968074202537536621e+00
1.161000000000000085e+02,-1.551844596862792969e+00,-1.666183114051818848e+00,-2.517467260360717773e+00,9.024313092231750488e-01,7.345393180847167969e+00,8.719357848167419434e-01,2.714163303375244141e+00,-1.493219137191772461e+00,2.623406052589416504e-01,-1.964474678039550781e+00
1.162000000000000028e+02,-1.522232651710510254e+00,-1.679436683654785156e+00,-2.507381677627563477e+00,7.934320569038391113e-01,7.380299568176269531e+00,1.117913961410522461e+00,2.809803009033203125e+00,-1.471918106079101562e+00,3.217808604240417480e-01,-1.960470676422119141e+00
1.162999999999999972e+02,-1.492276906967163086e+00,-1.691938757896423340e+00,-2.496443033218383789e+00,6.885467767715454102e-01,7.352797031402587891e+00,1.404664516448974609e+00,2.907637834548950195e+00,-1.449876189231872559e+00,3.817692399024963379e-01,-1.956062316894531250e+00
1.164000000000000057e+02,-1.462001442909240723e+00,-1.703734278678894043e+00,-2.485186100006103516e+00,5.874319672584533691e-01,7.231184959411621094e+00,1.747147798538208008e+00,3.007761001586914062e+00,-1.427117228507995605e+00,4.423080980777740479e-01,-1.951248288154602051e+00
1.165000000000000000e+02,-1.431430578231811523e+00,-1.714881181716918945e+00,-2.473744153976440430e+00,4.899155497550964355e-01,6.997955322265625000e+00,2.148659467697143555e+00,3.110683679580688477e+00,-1.403533101081848145e+00,5.033705830574035645e-01,-1.946003198623657227e+00
1.166000000000000085e+02,-1.400550127029418945e+00,-1.725400328636169434e+00,-2.462157726287841797e+00,3.957278430461883545e-01,6.665713787078857422e+00,2.589662790298461914e+00,3.216598510742187500e+00,-1.379064440727233887e+00,5.649040937423706055e-01,-1.940282821655273438e+00
1.167000000000000028e+02,-1.369480967521667480e+00,-1.735717296600341797e+00,-2.450504779815673828e+00,3.044429123401641846e-01,6.236655712127685547e+00,3.061435461044311523e+00,3.325594425201416016e+00,-1.353685259819030762e+00,6.269085407257080078e-01,-1.934084892272949219e+00
1.167999999999999972e+02,-1.338218450546264648e+00,-1.745866537094116211e+00,-2.438789606094360352e+00,2.159690409898757935e-01,5.710041046142578125e+00,3.564047574996948242e+00,3.437557697296142578e+00,-1.327005028724670410e+00,6.894189715385437012e-01,-1.927393198013305664e+00
1.169000000000000057e+02,-1.306590199470520020e+00,-1.755607962608337402e+00,-2.427012443542480469e+00,1.302302330732345581e-01,5.078345298767089844e+00,4.083225250244140625e+00,3.552107095718383789e+00,-1.298441171646118164e+00,7.527037858963012695e-01,-1.920085668563842773e+00
1.170000000000000000e+02,-1.274488449096679688e+00,-1.765009522438049316e+00,-2.415174961090087891e+00,4.715051501989364624e-02,4.344754219055175781e+00,4.563583850860595703e+00,3.669305562973022461e+00,-1.267840266227722168e+00,8.168333172798156738e-01,-1.912147045135498047e+00
1.171000000000000085e+02,-1.241798996925354004e+00,-1.774184346199035645e+00,-2.403279304504394531e+00,-3.334452584385871887e-02,3.579621076583862305e+00,4.944232940673828125e+00,3.789239406585693359e+00,-1.234965920448303223e+00,8.818541169166564941e-01,-1.903653740882873535e+00
1.172000000000000028e+02,-1.208469271659851074e+00,-1.783168315887451172e+00,-2.391327857971191406e+00,-1.113272085785865784e-01,2.859282970428466797e+00,5.219540119171142578e+00,3.912016391754150391e+00,-1.199736475944519043e+00,9.477829337120056152e-01,-1.894612073898315430e+00
1.172999999999999972e+02,-1.174448013305664062e+00,-1.791884303092956543e+00,-2.379322290420532227e+00,-1.868678331375122070e-01,2.186835050582885742e+00,5.405767917633056641e+00,4.037791728973388672e+00,-1.162105917930603027e+00,1.014630317687988281e+00,-1.885015845298767090e+00
1.174000000000000057e+02,-1.139771699905395508e+00,-1.800294756889343262e+00,-2.367264509201049805e+00,-2.600347399711608887e-01,1.557487130165100098e+00,5.528254985809326172e+00,4.166792392730712891e+00,-1.122000813484191895e+00,1.082402110099792480e+00,-1.874868392944335938e+00
1.175000000000000000e+02,-1.104426264762878418e+00,-1.808503627777099609e+00,-2.355156660079956055e+00,-3.308943510055541992e-01,9.729700684547424316e-01,5.592165470123291016e+00,4.299193859100341797e+00,-1.079347014427185059e+00,1.151098251342773438e+00,-1.864183425903320312e+00
1.176000000000000085e+02,-1.068401694297790527e+00,-1.816524863243103027e+00,-2.342999696731567383e+00,-3.995112776756286621e-01,4.350807964801788330e-01,5.601300239562988281e+00,4.435107707977294922e+00,-1.034070491790771484e+00,1.220729708671569824e+00,-1.852954745292663574e+00
1.177000000000000028e+02,-1.031688928604125977e+00,-1.824355721473693848e+00,-2.330797195434570312e+00,-4.659483134746551514e-01,-5.492690578103065491e-02,5.559658527374267578e+00,4.574677467346191406e+00,-9.861816763877868652e-01,1.291312575340270996e+00,-1.841173529624938965e+00
1.177999999999999972e+02,-9.941310286521911621e-01,-1.831947565078735352e+00,-2.318549871444702148e+00,-5.302664637565612793e-01,-4.950972497463226318e-01,5.473389148712158203e+00,4.718051433563232422e+00,-9.356991052627563477e-01,1.362858533859252930e+00,-1.828921675682067871e+00
1.179000000000000057e+02,-9.554905891418457031e-01,-1.839234590530395508e+00,-2.306259393692016602e+00,-5.925251245498657227e-01,-8.809353709220886230e-01,5.354458332061767578e+00,4.865362644195556641e+00,-8.825877904891967773e-01,1.435378789901733398e+00,-1.816219925880432129e+00
1.180000000000000000e+02,-9.156147241592407227e-01,-1.846187353134155273e+00,-2.293927669525146484e+00,-6.527820229530334473e-01,-1.213815569877624512e+00,5.208132266998291016e+00,5.016737937927246094e+00,-8.267699480056762695e-01,1.508912920951843262e+00,-1.803045034408569336e+00
1.181000000000000085e+02,-8.744702935218811035e-01,-1.852905392646789551e+00,-2.281556129455566406e+00,-7.110930085182189941e-01,-1.496493935585021973e+00,5.038087844848632812e+00,5.172308921813964844e+00,-7.681650519371032715e-01,1.583533883094787598e+00,-1.789351105690002441e+00
1.182000000000000028e+02,-8.320714235305786133e-01,-1.859435796737670898e+00,-2.269146680831909180e+00,-7.675128579139709473e-01,-1.733506798744201660e+00,4.849300384521484375e+00,5.332207202911376953e+00,-7.066898941993713379e-01,1.659252405166625977e+00,-1.775125622749328613e+00
1.182999999999999972e+02,-7.888705730438232422e-01,-1.865540146827697754e+00,-2.256640672683715820e+00,-8.220206499099731445e-01,-1.932073831558227539e+00,4.647627830505371094e+00,5.496571540832519531e+00,-6.422587633132934570e-01,1.736074566841125488e+00,-1.760349273681640625e+00
1.184000000000000057e+02,-7.448340654373168945e-01,-1.871120214462280273e+00,-2.243984699249267578e+00,-8.746258616447448730e-01,-2.094569206237792969e+00,4.435451030731201172e+00,5.665545940399169922e+00,-5.747809410095214844e-01,1.814026355743408203e+00,-1.745057225227355957e+00
1.185000000000000000e+02,-6.997376084327697754e-01,-1.876103520393371582e+00,-2.231357574462890625e+00,-9.255945086479187012e-01,-2.222976446151733398e+00,4.214785575866699219e+00,5.839288234710693359e+00,-5.040425658226013184e-01,1.893175482749938965e+00,-1.729349136352539062e+00
1.186000000000000085e+02,-6.535695791244506836e-01,-1.880479216575622559e+00,-2.218816280364990234e+00,-9.749885201454162598e-01,-2.319308519363403320e+00,3.987530708312988281e+00,6.017704010009765625e+00,-4.294355809688568115e-01,1.973585367202758789e+00,-1.713227272033691406e+00
1.187000000000000028e+02,-6.063154935836791992e-01,-1.884238123893737793e+00,-2.206325292587280273e+00,-1.022849798202514648e+00,-2.392188072204589844e+00,3.758849620819091797e+00,6.198047637939453125e+00,-3.474407494068145752e-01,2.055267810821533203e+00,-1.696672439575195312e+00
1.187999999999999972e+02,-5.580965280532836914e-01,-1.887417197227478027e+00,-2.193691968917846680e+00,-1.069214940071105957e+00,-2.451592683792114258e+00,3.534085035324096680e+00,6.378026008605957031e+00,-2.559539377689361572e-01,2.138238430023193359e+00,-1.679670929908752441e+00
1.189000000000000057e+02,-5.091160535812377930e-01,-1.890081524848937988e+00,-2.180890083312988281e+00,-1.114118814468383789e+00,-2.498095512390136719e+00,3.313462495803833008e+00,6.556285381317138672e+00,-1.546316891908645630e-01,2.222517013549804688e+00,-1.662216186523437500e+00
1.190000000000000000e+02,-4.594259262084960938e-01,-1.892295598983764648e+00,-2.167903423309326172e+00,-1.157575011253356934e+00,-2.534939050674438477e+00,3.099398612976074219e+00,6.732336521148681641e+00,-4.301973432302474976e-02,2.308122158050537109e+00,-1.644301414489746094e+00
1.191000000000000085e+02,-4.090307652950286865e-01,-1.894092559814453125e+00,-2.154483795166015625e+00,-1.199344635009765625e+00,-2.565691471099853516e+00,2.894015073776245117e+00,6.904948234558105469e+00,7.996520400047302246e-02,2.395095825195312500e+00,-1.625911235809326172e+00
1.192000000000000028e+02,-3.579244911670684814e-01,-1.895468831062316895e+00,-2.140172958374023438e+00,-1.239468336105346680e+00,-2.590778827667236328e+00,2.697072744369506836e+00,7.067994594573974609e+00,2.189610600471496582e-01,2.483709812164306641e+00,-1.606954455375671387e+00
1.192999999999999972e+02,-3.060963153839111328e-01,-1.896414875984191895e+00,-2.124779701232910156e+00,-1.278117537498474121e+00,-2.610472679138183594e+00,2.508276224136352539e+00,7.213379859924316406e+00,3.777673840522766113e-01,2.574066638946533203e+00,-1.587398886680603027e+00
1.194000000000000057e+02,-2.535291910171508789e-01,-1.896907567977905273e+00,-2.108358383178710938e+00,-1.315284848213195801e+00,-2.625509977340698242e+00,2.327610492706298828e+00,7.336835861206054688e+00,5.577773451805114746e-01,2.666295051574707031e+00,-1.567204952239990234e+00
1.195000000000000000e+02,-2.003355622291564941e-01,-1.896993637084960938e+00,-2.091066598892211914e+00,-1.351050734519958496e+00,-2.636920928955078125e+00,2.155246496200561523e+00,7.434986114501953125e+00,7.605744004249572754e-01,2.760643005371093750e+00,-1.546298027038574219e+00
1.196000000000000085e+02,-1.465489715337753296e-01,-1.896687269210815430e+00,-2.072937488555908203e+00,-1.385453701019287109e+00,-2.644903182983398438e+00,1.990840077400207520e+00,7.495737552642822266e+00,9.923237562179565430e-01,2.857155084609985352e+00,-1.524661183357238770e+00
1.197000000000000028e+02,-9.216380119323730469e-02,-1.895985245704650879e+00,-2.053975820541381836e+00,-1.418516278266906738e+00,-2.649635076522827148e+00,1.834047198295593262e+00,7.504149436950683594e+00,1.260441303253173828e+00,2.955879926681518555e+00,-1.502298593521118164e+00
1.197999999999999972e+02,-3.717401996254920959e-02,-1.894884824752807617e+00,-2.034193038940429688e+00,-1.450256943702697754e+00,-2.651373386383056641e+00,1.684271216392517090e+00,7.436901569366455078e+00,1.575773835182189941e+00,3.056887865066528320e+00,-1.479264855384826660e+00
1.199000000000000057e+02,1.842394657433032990e-02,-1.893383145332336426e+00,-2.013592004776000977e+00,-1.480655789375305176e+00,-2.650533676147460938e+00,1.540708065032958984e+00,7.257788658142089844e+00,1.954337358474731445e+00,3.160682439804077148e+00,-1.455410242080688477e+00
1.200000000000000000e+02,7.463368773460388184e-02,-1.891478061676025391e+00,-1.992169976234436035e+00,-1.509435057640075684e+00,-2.647687196731567383e+00,1.403265714645385742e+00,6.975730895996093750e+00,2.382973194122314453e+00,3.267496109008789062e+00,-1.430663466453552246e+00
1.201000000000000085e+02,1.314588040113449097e-01,-1.889165997505187988e+00,-1.969620823860168457e+00,-1.536575555801391602e+00,-2.643038988113403320e+00,1.271788835525512695e+00,6.591542720794677734e+00,2.847178220748901367e+00,3.377396821975708008e+00,-1.404948949813842773e+00
1.202000000000000028e+02,1.889028996229171753e-01,-1.886444687843322754e+00,-1.945780396461486816e+00,-1.562107205390930176e+00,-2.636674642562866211e+00,1.146046042442321777e+00,6.110404014587402344e+00,3.341046810150146484e+00,3.490078449249267578e+00,-1.377645730972290039e+00
1.202999999999999972e+02,2.469696551561355591e-01,-1.883311271667480469e+00,-1.920715212821960449e+00,-1.586032509803771973e+00,-2.628670930862426758e+00,1.025812983512878418e+00,5.526794910430908203e+00,3.866344213485717773e+00,3.605318307876586914e+00,-1.348400950431823730e+00
1.204000000000000057e+02,3.056607544422149658e-01,-1.879763364791870117e+00,-1.894794106483459473e+00,-1.608557939529418945e+00,-2.619402408599853516e+00,9.104224443435668945e-01,4.834836006164550781e+00,4.383931636810302734e+00,3.723152637481689453e+00,-1.317088365554809570e+00
1.205000000000000000e+02,3.649223744869232178e-01,-1.875809669494628906e+00,-1.868278145790100098e+00,-1.629869461059570312e+00,-2.609168767929077148e+00,7.993872165679931641e-01,4.056005954742431641e+00,4.834704399108886719e+00,3.843692302703857422e+00,-1.283471941947937012e+00
1.206000000000000085e+02,4.247306883335113525e-01,-1.871453166007995605e+00,-1.841231703758239746e+00,-1.650005102157592773e+00,-2.598103046417236328e+00,6.925272941589355469e-01,3.295551776885986328e+00,5.172544002532958984e+00,3.967068195343017578e+00,-1.247477769851684570e+00
1.207000000000000028e+02,4.850881099700927734e-01,-1.866691708564758301e+00,-1.813718676567077637e+00,-1.669044017791748047e+00,-2.586757421493530273e+00,5.894901156425476074e-01,2.584082126617431641e+00,5.408911705017089844e+00,4.093454360961914062e+00,-1.209065437316894531e+00
1.207999999999999972e+02,5.459883213043212891e-01,-1.861516118049621582e+00,-1.785847902297973633e+00,-1.687124729156494141e+00,-2.575223207473754883e+00,4.901168942451477051e-01,1.918381929397583008e+00,5.568972110748291016e+00,4.223007202148437500e+00,-1.168167710304260254e+00
1.209000000000000057e+02,6.073698997497558594e-01,-1.855875015258789062e+00,-1.757628560066223145e+00,-1.704265356063842773e+00,-2.563570261001586914e+00,3.940070569515228271e-01,1.297049283981323242e+00,5.667299747467041016e+00,4.355974674224853516e+00,-1.124707937240600586e+00
1.210000000000000000e+02,6.692695021629333496e-01,-1.849735975265502930e+00,-1.729067325592041016e+00,-1.720479965209960938e+00,-2.551851511001586914e+00,3.008447289466857910e-01,7.222386002540588379e-01,5.707628250122070312e+00,4.492484569549560547e+00,-1.078630089759826660e+00
1.211000000000000085e+02,7.319532036781311035e-01,-1.842978239059448242e+00,-1.700169920921325684e+00,-1.735782504081726074e+00,-2.540068626403808594e+00,2.105487585067749023e-01,1.955363601446151733e-01,5.693922519683837891e+00,4.632691383361816406e+00,-1.029975533485412598e+00
1.212000000000000028e+02,7.954689264297485352e-01,-1.835578203201293945e+00,-1.670940279960632324e+00,-1.750196337699890137e+00,-2.528221845626831055e+00,1.230413317680358887e-01,-2.819704711437225342e-01,5.630394458770751953e+00,4.776733875274658203e+00,-9.787349700927734375e-01
1.212999999999999972e+02,8.598355650901794434e-01,-1.827551603317260742e+00,-1.641363382339477539e+00,-1.763821601867675781e+00,-2.516313552856445312e+00,3.824453055858612061e-02,-7.063346505165100098e-01,5.527034282684326172e+00,4.924740314483642578e+00,-9.248511791229248047e-01
1.214000000000000057e+02,9.250995516777038574e-01,-1.818974018096923828e+00,-1.611464858055114746e+00,-1.776736497879028320e+00,-2.504345655441284180e+00,-4.391745477914810181e-02,-1.075453281402587891e+00,5.393362522125244141e+00,5.076838970184326172e+00,-8.682457804679870605e-01
1.215000000000000000e+02,9.912747144699096680e-01,-1.809846162796020508e+00,-1.581316113471984863e+00,-1.789072871208190918e+00,-2.492320537567138672e+00,-1.235183626413345337e-01,-1.391852617263793945e+00,5.233440399169921875e+00,5.233158111572265625e+00,-8.088374137878417969e-01
1.216000000000000085e+02,1.058361887931823730e+00,-1.800179958343505859e+00,-1.550922632217407227e+00,-1.800840735435485840e+00,-2.480240106582641602e+00,-2.006298303604125977e-01,-1.658590197563171387e+00,5.051212787628173828e+00,5.393834590911865234e+00,-7.465425729751586914e-01
1.217000000000000028e+02,1.126365423202514648e+00,-1.789980411529541016e+00,-1.520234346389770508e+00,-1.811962366104125977e+00,-2.468106508255004883e+00,-2.753215432167053223e-01,-1.882963418960571289e+00,4.853220462799072266e+00,5.559006690979003906e+00,-6.812748312950134277e-01
1.217999999999999972e+02,1.195297718048095703e+00,-1.779238700866699219e+00,-1.489252448081970215e+00,-1.822515487670898438e+00,-2.455921649932861328e+00,-3.476612269878387451e-01,-2.069474458694458008e+00,4.643291473388671875e+00,5.728818416595458984e+00,-6.129451394081115723e-01
1.219000000000000057e+02,1.265175700187683105e+00,-1.767937183380126953e+00,-1.458093047142028809e+00,-1.832908749580383301e+00,-2.443687677383422852e+00,-4.177147746086120605e-01,-2.220116615295410156e+00,4.423542022705078125e+00,5.903423786163330078e+00,-5.413873791694641113e-01
1.220000000000000000e+02,1.336012601852416992e+00,-1.756082296371459961e+00,-1.426764488220214844e+00,-1.843169808387756348e+00,-2.431406259536743164e+00,-4.855461120605468750e-01,-2.336922883987426758e+00,4.195975303649902344e+00,6.082909107208251953e+00,-4.662415385246276855e-01
1.221000000000000085e+02,1.407815814018249512e+00,-1.743764400482177734e+00,-1.395221710205078125e+00,-1.853232383728027344e+00,-2.419078588485717773e+00,-5.512174963951110840e-01,-2.422831535339355469e+00,3.962933301925659180e+00,6.265028953552246094e+00,-3.844144046306610107e-01
1.222000000000000028e+02,1.480596780776977539e+00,-1.730995178222656250e+00,-1.363271594047546387e+00,-1.862895727157592773e+00,-2.406706809997558594e+00,-6.147893667221069336e-01,-2.491086483001708984e+00,3.731807231903076172e+00,6.446951389312744141e+00,-2.930779755115509033e-01
1.222999999999999972e+02,1.554412126541137695e+00,-1.717739582061767578e+00,-1.330800533294677734e+00,-1.872269749641418457e+00,-2.394292831420898438e+00,-6.763205528259277344e-01,-2.545865297317504883e+00,3.504751920700073242e+00,6.627256393432617188e+00,-1.918431669473648071e-01
1.224000000000000057e+02,1.629322767257690430e+00,-1.703962445259094238e+00,-1.297702670097351074e+00,-1.881445288658142090e+00,-2.381838321685791016e+00,-7.358683347702026367e-01,-2.588438510894775391e+00,3.282604455947875977e+00,6.805375576019287109e+00,-8.026721328496932983e-02
1.225000000000000000e+02,1.705344080924987793e+00,-1.689649939537048340e+00,-1.263953924179077148e+00,-1.890384793281555176e+00,-2.369344711303710938e+00,-7.934880852699279785e-01,-2.623523473739624023e+00,3.068737268447875977e+00,6.980692386627197266e+00,4.229021444916725159e-02
1.226000000000000085e+02,1.782477736473083496e+00,-1.674784660339355469e+00,-1.229551434516906738e+00,-1.899002671241760254e+00,-2.356813430786132812e+00,-8.492338657379150391e-01,-2.652682065963745117e+00,2.863623380661010742e+00,7.148410797119140625e+00,1.795844733715057373e-01
1.227000000000000028e+02,1.860746979713439941e+00,-1.659406423568725586e+00,-1.194485664367675781e+00,-1.907359600067138672e+00,-2.344209671020507812e+00,-9.031559824943542480e-01,-2.676196813583374023e+00,2.666957616806030273e+00,7.300307273864746094e+00,3.360901474952697754e-01
1.227999999999999972e+02,1.940236449241638184e+00,-1.643598794937133789e+00,-1.158743500709533691e+00,-1.915529608726501465e+00,-2.331557512283325195e+00,-9.554347991943359375e-01,-2.694356918334960938e+00,2.478442192077636719e+00,7.430563926696777344e+00,5.138933062553405762e-01
1.229000000000000057e+02,2.020994901657104492e+00,-1.627372503280639648e+00,-1.122316360473632812e+00,-1.923510551452636719e+00,-2.318919181823730469e+00,-1.006113767623901367e+00,-2.708270549774169922e+00,2.298285245895385742e+00,7.536164760589599609e+00,7.142868041992187500e-01
1.230000000000000000e+02,2.103030443191528320e+00,-1.610707283020019531e+00,-1.085195064544677734e+00,-1.931298971176147461e+00,-2.306366443634033203e+00,-1.055225372314453125e+00,-2.718587398529052734e+00,2.126425027847290039e+00,7.607992649078369141e+00,9.419297575950622559e-01
1.231000000000000085e+02,2.186358928680419922e+00,-1.593593478202819824e+00,-1.047210931777954102e+00,-1.938843250274658203e+00,-2.293829441070556641e+00,-1.102810740470886230e+00,-2.725492000579833984e+00,1.962510704994201660e+00,7.630565643310546875e+00,1.204634070396423340e+00
1.232000000000000028e+02,2.271000623703002930e+00,-1.576024651527404785e+00,-1.008071064949035645e+00,-1.946068048477172852e+00,-2.281128883361816406e+00,-1.148905515670776367e+00,-2.729190587997436523e+00,1.806109666824340820e+00,7.583647727966308594e+00,1.511816620826721191e+00
1.232999999999999972e+02,2.357123374938964844e+00,-1.557953476905822754e+00,-9.676794409751892090e-01,-1.952966928482055664e+00,-2.268260240554809570e+00,-1.193544507026672363e+00,-2.730027437210083008e+00,1.656419634819030762e+00,7.431218624114990234e+00,1.880309581756591797e+00
1.234000000000000057e+02,2.444946050643920898e+00,-1.539308547973632812e+00,-9.260033965110778809e-01,-1.959670782089233398e+00,-2.255177497863769531e+00,-1.236708045005798340e+00,-2.728434324264526367e+00,1.512865424156188965e+00,7.169050216674804688e+00,2.305611610412597656e+00
1.235000000000000000e+02,2.534509658813476562e+00,-1.520065784454345703e+00,-8.831866383552551270e-01,-1.966117024421691895e+00,-2.241607427597045898e+00,-1.278151035308837891e+00,-2.724915981292724609e+00,1.375496149063110352e+00,6.804251194000244141e+00,2.769595384597778320e+00
1.236000000000000085e+02,2.626065969467163086e+00,-1.500149846076965332e+00,-8.396597504615783691e-01,-1.972089886665344238e+00,-2.227051973342895508e+00,-1.317988157272338867e+00,-2.719599246978759766e+00,1.244098663330078125e+00,6.340376377105712891e+00,3.264456748962402344e+00
1.237000000000000028e+02,2.719723224639892578e+00,-1.479526638984680176e+00,-7.951802611351013184e-01,-1.977501511573791504e+00,-2.211438655853271484e+00,-1.356362700462341309e+00,-2.712569713592529297e+00,1.118441939353942871e+00,5.773971557617187500e+00,3.791970252990722656e+00
1.237999999999999972e+02,2.815528392791748047e+00,-1.458177924156188965e+00,-7.496325969696044922e-01,-1.982312679290771484e+00,-2.194834232330322266e+00,-1.393274068832397461e+00,-2.703975677490234375e+00,9.981732964515686035e-01,5.097540378570556641e+00,4.326939582824707031e+00
1.239000000000000057e+02,2.913532733917236328e+00,-1.436086893081665039e+00,-7.030045986175537109e-01,-1.986512780189514160e+00,-2.177383184432983398e+00,-1.428800225257873535e+00,-2.694311380386352539e+00,8.824979066848754883e-01,4.319981575012207031e+00,4.810248374938964844e+00
1.240000000000000000e+02,3.013881206512451172e+00,-1.413264989852905273e+00,-6.552982330322265625e-01,-1.990096807479858398e+00,-2.159095525741577148e+00,-1.462967395782470703e+00,-2.683680295944213867e+00,7.711960077285766602e-01,3.534014463424682617e+00,5.182775020599365234e+00
1.241000000000000085e+02,3.117090940475463867e+00,-1.389598608016967773e+00,-6.067128181457519531e-01,-1.993127942085266113e+00,-2.139976263046264648e+00,-1.495797157287597656e+00,-2.672410011291503906e+00,6.640060544013977051e-01,2.796765565872192383e+00,5.448929786682128906e+00
1.242000000000000028e+02,3.223301410675048828e+00,-1.365045189857482910e+00,-5.573896169662475586e-01,-1.995658397674560547e+00,-2.120025634765625000e+00,-1.527305245399475098e+00,-2.660938739776611328e+00,5.606206059455871582e-01,2.107629299163818359e+00,5.629673480987548828e+00
1.242999999999999972e+02,3.332599878311157227e+00,-1.339574813842773438e+00,-5.073516368865966797e-01,-1.997755050659179688e+00,-2.099190235137939453e+00,-1.557441830635070801e+00,-2.649296283721923828e+00,4.608328640460968018e-01,1.463051676750183105e+00,5.746342182159423828e+00
1.244000000000000057e+02,3.444834947586059570e+00,-1.312741518020629883e+00,-4.566040039062500000e-01,-1.999431729316711426e+00,-2.077494144439697266e+00,-1.585943698883056641e+00,-2.637573719024658203e+00,3.641467094421386719e-01,8.652690052986145020e-01,5.802950859069824219e+00
1.245000000000000000e+02,3.559648513793945312e+00,-1.284006357192993164e+00,-4.051415324211120605e-01,-2.000685214996337891e+00,-2.054580211639404297e+00,-1.612810969352722168e+00,-2.625785350799560547e+00,2.704259753227233887e-01,3.160486817359924316e-01,5.803474903106689453e+00
1.246000000000000085e+02,3.677151203155517578e+00,-1.253203272819519043e+00,-3.529458045959472656e-01,-2.001497268676757812e+00,-2.030375003814697266e+00,-1.638068556785583496e+00,-2.613930702209472656e+00,1.795905083417892456e-01,-1.834001243114471436e-01,5.752088069915771484e+00
1.247000000000000028e+02,3.797395467758178711e+00,-1.220111489295959473e+00,-3.000264465808868408e-01,-2.001860857009887695e+00,-2.005115747451782227e+00,-1.661868691444396973e+00,-2.602012157440185547e+00,9.156035631895065308e-02,-6.303613781929016113e-01,5.656471729278564453e+00
1.247999999999999972e+02,3.920515537261962891e+00,-1.184664487838745117e+00,-2.465017884969711304e-01,-2.001826286315917969e+00,-1.979089736938476562e+00,-1.684367895126342773e+00,-2.590031385421752930e+00,6.257036700844764709e-03,-1.020864605903625488e+00,5.528422355651855469e+00
1.249000000000000057e+02,4.046657562255859375e+00,-1.146808266639709473e+00,-1.923815011978149414e-01,-2.001397371292114258e+00,-1.952467322349548340e+00,-1.705648779869079590e+00,-2.577991008758544922e+00,-7.639572769403457642e-02,-1.356975793838500977e+00,5.372630119323730469e+00
1.250000000000000000e+02,4.176072597503662109e+00,-1.106467962265014648e+00,-1.376621276140213013e-01,-2.000571250915527344e+00,-1.925316572189331055e+00,-1.725751042366027832e+00,-2.565892696380615234e+00,-1.564720869064331055e-01,-1.641626596450805664e+00,5.192972183227539062e+00
1.251000000000000085e+02,4.308900356292724609e+00,-1.063570261001586914e+00,-8.233822882175445557e-02,-1.999345064163208008e+00,-1.897678136825561523e+00,-1.744730234146118164e+00,-2.553738832473754883e+00,-2.340440899133682251e-01,-1.881161689758300781e+00,4.995600700378417969e+00
1.252000000000000028e+02,4.445254325866699219e+00,-1.018041968345642090e+00,-2.640342898666858673e-02,-1.997715473175048828e+00,-1.869674086570739746e+00,-1.762740731239318848e+00,-2.541531562805175781e+00,-3.091818988323211670e-01,-2.081624269485473633e+00,4.785450458526611328e+00
1.252999999999999972e+02,4.585280418395996094e+00,-9.699021577835083008e-01,3.014589101076126099e-02,-1.995680212974548340e+00,-1.841321229934692383e+00,-1.779810190200805664e+00,-2.529272794723510742e+00,-3.819535970687866211e-01,-2.245035886764526367e+00,4.564711093902587891e+00
1.254000000000000057e+02,4.729125022888183594e+00,-9.191650152206420898e-01,8.731333911418914795e-02,-1.993236541748046875e+00,-1.812626004219055176e+00,-1.795952558517456055e+00,-2.516963958740234375e+00,-4.524254500865936279e-01,-2.373452901840209961e+00,4.335451126098632812e+00
1.255000000000000000e+02,4.876922607421875000e+00,-8.657904267311096191e-01,1.451025605201721191e-01,-1.990381717681884766e+00,-1.783594608306884766e+00,-1.811182022094726562e+00,-2.504606962203979492e+00,-5.206618309020996094e-01,-2.468961238861083984e+00,4.099620342254638672e+00
1.256000000000000085e+02,5.028798103332519531e+00,-8.096999526023864746e-01,2.035172283649444580e-01,-1.987112760543823242e+00,-1.754229187965393066e+00,-1.825528860092163086e+00,-2.492204666137695312e+00,-5.867252945899963379e-01,-2.542281866073608398e+00,3.863452196121215820e+00
1.257000000000000028e+02,5.184883594512939453e+00,-7.508128285408020020e-01,2.625422775745391846e-01,-1.983430743217468262e+00,-1.724568605422973633e+00,-1.839195132255554199e+00,-2.479758024215698242e+00,-6.506767272949218750e-01,-2.601735830307006836e+00,3.631354808807373047e+00
1.257999999999999972e+02,5.345314025878906250e+00,-6.890455484390258789e-01,3.221184909343719482e-01,-1.979345321655273438e+00,-1.694658041000366211e+00,-1.852283358573913574e+00,-2.467268705368041992e+00,-7.125751972198486328e-01,-2.648173332214355469e+00,3.403803825378417969e+00
1.259000000000000057e+02,5.510227203369140625e+00,-6.243121027946472168e-01,3.822434842586517334e-01,-1.974855661392211914e+00,-1.664499759674072266e+00,-1.864797234535217285e+00,-2.454738616943359375e+00,-7.724784016609191895e-01,-2.685963869094848633e+00,3.184059381484985352e+00
1.260000000000000000e+02,5.679766654968261719e+00,-5.565105080604553223e-01,4.429194033145904541e-01,-1.969958782196044922e+00,-1.634096026420593262e+00,-1.876740813255310059e+00,-2.442168951034545898e+00,-8.304420709609985352e-01,-2.717593908309936523e+00,2.973265886306762695e+00
1.261000000000000085e+02,5.854094982147216797e+00,-4.854072332382202148e-01,5.040991902351379395e-01,-1.964614391326904297e+00,-1.603419899940490723e+00,-1.888072848320007324e+00,-2.429563045501708984e+00,-8.865240812301635742e-01,-2.743408679962158203e+00,2.771135091781616211e+00
1.262000000000000028e+02,6.032816886901855469e+00,-4.099896848201751709e-01,5.657491683959960938e-01,-1.958793401718139648e+00,-1.572433352470397949e+00,-1.898774981498718262e+00,-2.416977882385253906e+00,-9.409437179565429688e-01,-2.763684511184692383e+00,2.577353715896606445e+00
1.262999999999999972e+02,6.212828636169433594e+00,-3.265318870544433594e-01,6.278704404830932617e-01,-1.952494382858276367e+00,-1.541256308555603027e+00,-1.909273147583007812e+00,-2.404357433319091797e+00,-9.937295317649841309e-01,-2.779112100601196289e+00,2.391848325729370117e+00
1.264000000000000057e+02,6.392220497131347656e+00,-2.335092127323150635e-01,6.904873847961425781e-01,-1.945705890655517578e+00,-1.509909510612487793e+00,-1.919640064239501953e+00,-2.391700267791748047e+00,-1.044909715652465820e+00,-2.790803670883178711e+00,2.214858293533325195e+00
1.265000000000000000e+02,6.569756984710693359e+00,-1.306015104055404663e-01,7.538634538650512695e-01,-1.938308596611022949e+00,-1.478392958641052246e+00,-1.929874777793884277e+00,-2.379100084304809570e+00,-1.094512701034545898e+00,-2.798974275588989258e+00,2.046040534973144531e+00
1.266000000000000085e+02,6.745018959045410156e+00,-1.733944565057754517e-02,8.180895447731018066e-01,-1.930289149284362793e+00,-1.446662902832031250e+00,-1.939912438392639160e+00,-2.366559743881225586e+00,-1.142576336860656738e+00,-2.803820610046386719e+00,1.884998202323913574e+00
1.267000000000000028e+02,6.915928363800048828e+00,1.079835146665573120e-01,8.832108378410339355e-01,-1.921720862388610840e+00,-1.414507269859313965e+00,-1.949578166007995605e+00,-2.353886127471923828e+00,-1.189137935638427734e+00,-2.805664539337158203e+00,1.730971217155456543e+00
1.267999999999999972e+02,7.075725555419921875e+00,2.502421736717224121e-01,9.492411613464355469e-01,-1.912603616714477539e+00,-1.381806015968322754e+00,-1.958974957466125488e+00,-2.341043233871459961e+00,-1.234232068061828613e+00,-2.804893493652343750e+00,1.583202123641967773e+00
1.269000000000000057e+02,7.216563701629638672e+00,4.127505123615264893e-01,1.016191363334655762e+00,-1.902931213378906250e+00,-1.348474621772766113e+00,-1.968173623085021973e+00,-2.328025102615356445e+00,-1.277883529663085938e+00,-2.802003860473632812e+00,1.441694855690002441e+00
1.270000000000000000e+02,7.334972858428955078e+00,5.966149568557739258e-01,1.084068417549133301e+00,-1.892704486846923828e+00,-1.314510822296142578e+00,-1.977083802223205566e+00,-2.314597606658935547e+00,-1.319869041442871094e+00,-2.797258853912353516e+00,1.306328773498535156e+00
1.271000000000000085e+02,7.426799297332763672e+00,8.038938045501708984e-01,1.152871608734130859e+00,-1.881938099861145020e+00,-1.279891848564147949e+00,-1.985671162605285645e+00,-2.300379753112792969e+00,-1.360179543495178223e+00,-2.790746212005615234e+00,1.176866292953491211e+00
1.272000000000000028e+02,7.478065490722656250e+00,1.041697621345520020e+00,1.222611069679260254e+00,-1.870628118515014648e+00,-1.244604349136352539e+00,-1.994024991989135742e+00,-2.285073041915893555e+00,-1.399007439613342285e+00,-2.782567262649536133e+00,1.053030848503112793e+00
1.272999999999999972e+02,7.473558425903320312e+00,1.317426919937133789e+00,1.293301701545715332e+00,-1.858774781227111816e+00,-1.208636999130249023e+00,-2.002190828323364258e+00,-2.268749475479125977e+00,-1.436378121376037598e+00,-2.773203849792480469e+00,9.340144395828247070e-01
1.274000000000000057e+02,7.386428356170654297e+00,1.643722534179687500e+00,1.364956259727478027e+00,-1.846460819244384766e+00,-1.171980857849121094e+00,-2.010165929794311523e+00,-2.251557826995849609e+00,-1.472347617149353027e+00,-2.762844800949096680e+00,8.194876313209533691e-01
1.275000000000000000e+02,7.184755802154541016e+00,2.033241987228393555e+00,1.437586545944213867e+00,-1.833696365356445312e+00,-1.134626984596252441e+00,-2.017948150634765625e+00,-2.233529090881347656e+00,-1.506949543952941895e+00,-2.751653671264648438e+00,7.092548012733459473e-01
1.276000000000000085e+02,6.882698535919189453e+00,2.468560934066772461e+00,1.511241197586059570e+00,-1.820451736450195312e+00,-1.096436142921447754e+00,-2.025495052337646484e+00,-2.214666128158569336e+00,-1.540207862854003906e+00,-2.740195274353027344e+00,6.029533147811889648e-01
1.277000000000000028e+02,6.479973316192626953e+00,2.937448501586914062e+00,1.585985779762268066e+00,-1.806686282157897949e+00,-1.057065129280090332e+00,-2.032717704772949219e+00,-2.194952964782714844e+00,-1.572134613990783691e+00,-2.728548526763916016e+00,5.003967285156250000e-01
1.277999999999999972e+02,5.979990005493164062e+00,3.436216115951538086e+00,1.661827445030212402e+00,-1.792386651039123535e+00,-1.016436100006103516e+00,-2.039619445800781250e+00,-2.174330711364746094e+00,-1.602728247642517090e+00,-2.716805934906005859e+00,4.010830819606781006e-01
1.279000000000000057e+02,5.376092910766601562e+00,3.963294029235839844e+00,1.738770961761474609e+00,-1.777534484863281250e+00,-9.745149016380310059e-01,-2.046334981918334961e+00,-2.152855873107910156e+00,-1.631776332855224609e+00,-2.704995155334472656e+00,3.048096299171447754e-01
1.280000000000000000e+02,4.665249824523925781e+00,4.470279693603515625e+00,1.816849589347839355e+00,-1.762187004089355469e+00,-9.315206408500671387e-01,-2.052752494812011719e+00,-2.130257606506347656e+00,-1.659174323081970215e+00,-2.693116903305053711e+00,2.114938348531723022e-01
1.280999999999999943e+02,3.883856534957885742e+00,4.896920680999755859e+00,1.896137237548828125e+00,-1.746430397033691406e+00,-8.878211975097656250e-01,-2.058686256408691406e+00,-2.106359004974365234e+00,-1.684952497482299805e+00,-2.681172370910644531e+00,1.210542172193527222e-01
1.281999999999999886e+02,3.135842323303222656e+00,5.211815357208251953e+00,1.976688027381896973e+00,-1.730258941650390625e+00,-8.431347012519836426e-01,-2.064047098159790039e+00,-2.081391334533691406e+00,-1.709320902824401855e+00,-2.669164180755615234e+00,3.341038525104522705e-02
1.283000000000000114e+02,2.436977386474609375e+00,5.428755283355712891e+00,2.058511018753051758e+00,-1.713652610778808594e+00,-7.973759770393371582e-01,-2.068805694580078125e+00,-2.055628061294555664e+00,-1.732388019561767578e+00,-2.657094240188598633e+00,-5.151588097214698792e-02
1.284000000000000057e+02,1.782635688781738281e+00,5.575057983398437500e+00,2.141624212265014648e+00,-1.696599006652832031e+00,-7.505310177803039551e-01,-2.072952270507812500e+00,-2.029173135757446289e+00,-1.754188299179077148e+00,-2.644964933395385742e+00,-1.338006108999252319e-01
1.285000000000000000e+02,1.173008322715759277e+00,5.660599231719970703e+00,2.226047039031982422e+00,-1.679091215133666992e+00,-7.026173472404479980e-01,-2.076485395431518555e+00,-2.002182245254516602e+00,-1.774798870086669922e+00,-2.632778167724609375e+00,-2.135177105665206909e-01
1.285999999999999943e+02,6.101213097572326660e-01,5.689153194427490234e+00,2.311799526214599609e+00,-1.661122679710388184e+00,-6.538541316986083984e-01,-2.079474687576293945e+00,-1.974667787551879883e+00,-1.794239997863769531e+00,-2.620536088943481445e+00,-2.907389998435974121e-01
1.286999999999999886e+02,9.543953835964202881e-02,5.664712905883789062e+00,2.398904323577880859e+00,-1.642681717872619629e+00,-6.043585538864135742e-01,-2.081970691680908203e+00,-1.946722149848937988e+00,-1.812630057334899902e+00,-2.608241081237792969e+00,-3.655343353748321533e-01
1.288000000000000114e+02,-3.698096275329589844e-01,5.591910839080810547e+00,2.487603425979614258e+00,-1.623686432838439941e+00,-5.541445612907409668e-01,-2.084036111831665039e+00,-1.918424725532531738e+00,-1.830071449279785156e+00,-2.595894575119018555e+00,-4.379716515541076660e-01
1.289000000000000057e+02,-7.810700535774230957e-01,5.482095718383789062e+00,2.578047037124633789e+00,-1.604091882705688477e+00,-5.032128691673278809e-01,-2.085676670074462891e+00,-1.889781832695007324e+00,-1.846578836441040039e+00,-2.583499193191528320e+00,-5.081169605255126953e-01
1.290000000000000000e+02,-1.137667298316955566e+00,5.343070030212402344e+00,2.670326948165893555e+00,-1.583869338035583496e+00,-4.515640437602996826e-01,-2.086892366409301758e+00,-1.860800027847290039e+00,-1.862166166305541992e+00,-2.571056127548217773e+00,-5.760344266891479492e-01
1.290999999999999943e+02,-1.442311882972717285e+00,5.178662300109863281e+00,2.764712572097778320e+00,-1.562937736511230469e+00,-3.991758823394775391e-01,-2.087660789489746094e+00,-1.831501007080078125e+00,-1.876883983612060547e+00,-2.558567047119140625e+00,-6.417863368988037109e-01
1.291999999999999886e+02,-1.698480844497680664e+00,4.993129253387451172e+00,2.861264228820800781e+00,-1.541275978088378906e+00,-3.460699915885925293e-01,-2.087982654571533203e+00,-1.801949143409729004e+00,-1.890953660011291504e+00,-2.546034097671508789e+00,-7.054334282875061035e-01
1.293000000000000114e+02,-1.913904547691345215e+00,4.793065547943115234e+00,2.960029125213623047e+00,-1.518894195556640625e+00,-2.923616170883178711e-01,-2.087907552719116211e+00,-1.772145032882690430e+00,-1.904441714286804199e+00,-2.533458709716796875e+00,-7.670346498489379883e-01
1.294000000000000057e+02,-2.092009544372558594e+00,4.581563949584960938e+00,3.061059713363647461e+00,-1.495849132537841797e+00,-2.380558848381042480e-01,-2.087436914443969727e+00,-1.742091417312622070e+00,-1.917351961135864258e+00,-2.520842790603637695e+00,-8.266472816467285156e-01
1.295000000000000000e+02,-2.234792947769165039e+00,4.360711097717285156e+00,3.164821147918701172e+00,-1.472000956535339355e+00,-1.831492930650711060e-01,-2.086567640304565430e+00,-1.711790442466735840e+00,-1.929688096046447754e+00,-2.508187532424926758e+00,-8.843271136283874512e-01
1.295999999999999943e+02,-2.344286918640136719e+00,4.132475852966308594e+00,3.271601676940917969e+00,-1.447260379791259766e+00,-1.276384294033050537e-01,-2.085297107696533203e+00,-1.681243538856506348e+00,-1.941453337669372559e+00,-2.495544433593750000e+00,-9.402473568916320801e-01
1.296999999999999886e+02,-2.424912452697753906e+00,3.899937152862548828e+00,3.381466627120971680e+00,-1.421549677848815918e+00,-7.151778042316436768e-02,-2.083622217178344727e+00,-1.650397419929504395e+00,-1.952564835548400879e+00,-2.482972860336303711e+00,-9.946259856224060059e-01
1.298000000000000114e+02,-2.490056037902832031e+00,3.670430421829223633e+00,3.494102239608764648e+00,-1.394239902496337891e+00,-1.478091441094875336e-02,-2.081540822982788086e+00,-1.619284510612487793e+00,-1.963206529617309570e+00,-2.470368862152099609e+00,-1.047375321388244629e+00
1.299000000000000057e+02,-2.541889429092407227e+00,3.445029735565185547e+00,3.609294891357421875e+00,-1.364989161491394043e+00,4.257582873106002808e-02,-2.079049825668334961e+00,-1.588000535964965820e+00,-1.973713994026184082e+00,-2.457721471786499023e+00,-1.098521113395690918e+00
1.300000000000000000e+02,-2.582294940948486328e+00,3.225082635879516602e+00,3.727068185806274414e+00,-1.333675503730773926e+00,1.005560830235481262e-01,-2.076146364212036133e+00,-1.556546449661254883e+00,-1.984089255332946777e+00,-2.445102691650390625e+00,-1.148094415664672852e+00
1.300999999999999943e+02,-2.615924596786499023e+00,3.013753175735473633e+00,3.847520112991333008e+00,-1.300070643424987793e+00,1.591635197401046753e-01,-2.072827577590942383e+00,-1.524922132492065430e+00,-1.994331955909729004e+00,-2.432538270950317383e+00,-1.196128606796264648e+00
1.301999999999999886e+02,-2.643707752227783203e+00,2.811086416244506836e+00,3.970794200897216797e+00,-1.264086127281188965e+00,2.183685153722763062e-01,-2.069097280502319336e+00,-1.493109703063964844e+00,-2.004415988922119141e+00,-2.419835090637207031e+00,-1.242660641670227051e+00
1.303000000000000114e+02,-2.665922880172729492e+00,2.616778373718261719e+00,4.097069263458251953e+00,-1.225683093070983887e+00,2.781218588352203369e-01,-2.064964056015014648e+00,-1.460901260375976562e+00,-2.014154672622680664e+00,-2.406961679458618164e+00,-1.287725687026977539e+00
1.304000000000000057e+02,-2.682946443557739258e+00,2.430583715438842773e+00,4.226479053497314453e+00,-1.184797883033752441e+00,3.384253382682800293e-01,-2.060425043106079102e+00,-1.428153157234191895e+00,-2.023616313934326172e+00,-2.393910884857177734e+00,-1.331345200538635254e+00
1.305000000000000000e+02,-2.696000576019287109e+00,2.252789497375488281e+00,4.359283447265625000e+00,-1.141354084014892578e+00,3.992725312709808350e-01,-2.055470705032348633e+00,-1.394791841506958008e+00,-2.032872200012207031e+00,-2.380441904067993164e+00,-1.373289108276367188e+00
1.305999999999999943e+02,-2.705508708953857422e+00,2.083190679550170898e+00,4.495626926422119141e+00,-1.095297574996948242e+00,4.606019258499145508e-01,-2.050051212310791016e+00,-1.360805273056030273e+00,-2.041828632354736328e+00,-2.366176366806030273e+00,-1.413561940193176270e+00
1.306999999999999886e+02,-2.711653709411621094e+00,1.921440005302429199e+00,4.635664463043212891e+00,-1.046669602394104004e+00,5.224024057388305664e-01,-2.044153213500976562e+00,-1.326162576675415039e+00,-2.050460815429687500e+00,-2.350826978683471680e+00,-1.452355146408081055e+00
1.308000000000000114e+02,-2.714657783508300781e+00,1.767049074172973633e+00,4.779533386230468750e+00,-9.954591393470764160e-01,5.846748352050781250e-01,-2.037776708602905273e+00,-1.290851354598999023e+00,-2.058852434158325195e+00,-2.334473848342895508e+00,-1.489701628684997559e+00
1.309000000000000057e+02,-2.714897394180297852e+00,1.619165897369384766e+00,4.927362918853759766e+00,-9.416084885597229004e-01,6.474204063415527344e-01,-2.030920028686523438e+00,-1.254859209060668945e+00,-2.067056417465209961e+00,-2.317260980606079102e+00,-1.525652527809143066e+00
1.310000000000000000e+02,-2.712838888168334961e+00,1.477413535118103027e+00,5.079277992248535156e+00,-8.850391507148742676e-01,7.106544375419616699e-01,-2.023575544357299805e+00,-1.218177556991577148e+00,-2.075069665908813477e+00,-2.299211502075195312e+00,-1.560236215591430664e+00
1.310999999999999943e+02,-2.708913803100585938e+00,1.341798067092895508e+00,5.235409736633300781e+00,-8.256701231002807617e-01,7.746405601501464844e-01,-2.015644311904907227e+00,-1.180797219276428223e+00,-2.082889080047607422e+00,-2.280323505401611328e+00,-1.593474984169006348e+00
1.311999999999999886e+02,-2.703215360641479492e+00,1.212084770202636719e+00,5.395893573760986328e+00,-7.634177803993225098e-01,8.395166397094726562e-01,-2.007161855697631836e+00,-1.142654418945312500e+00,-2.090496063232421875e+00,-2.260535955429077148e+00,-1.625370740890502930e+00
1.313000000000000114e+02,-2.695826053619384766e+00,1.088044762611389160e+00,5.560868263244628906e+00,-6.981961131095886230e-01,9.052978754043579102e-01,-1.998131632804870605e+00,-1.103375077247619629e+00,-2.097790241241455078e+00,-2.239834785461425781e+00,-1.655933976173400879e+00
1.314000000000000057e+02,-2.686965465545654297e+00,9.692217111587524414e-01,5.730478286743164062e+00,-6.299161314964294434e-01,9.719953536987304688e-01,-1.988548755645751953e+00,-1.062838673591613770e+00,-2.104753255844116211e+00,-2.218271017074584961e+00,-1.684967756271362305e+00
1.315000000000000000e+02,-2.677090167999267578e+00,8.548907041549682617e-01,5.904874801635742188e+00,-5.584374070167541504e-01,1.039620280265808105e+00,-1.978406429290771484e+00,-1.021012783050537109e+00,-2.111512899398803711e+00,-2.195552587509155273e+00,-1.712350130081176758e+00
1.315999999999999943e+02,-2.666265010833740234e+00,7.448859214782714844e-01,6.084203243255615234e+00,-4.834841191768646240e-01,1.108182191848754883e+00,-1.967700600624084473e+00,-9.780588746070861816e-01,-2.118004560470581055e+00,-2.171565532684326172e+00,-1.738144278526306152e+00
1.316999999999999886e+02,-2.654956817626953125e+00,6.388887763023376465e-01,6.266715526580810547e+00,-4.024789333343505859e-01,1.177680492401123047e+00,-1.956447124481201172e+00,-9.343951344490051270e-01,-2.124018430709838867e+00,-2.146615266799926758e+00,-1.762642621994018555e+00
1.318000000000000114e+02,-2.643453121185302734e+00,5.366550087928771973e-01,6.449242115020751953e+00,-3.120803833007812500e-01,1.248122096061706543e+00,-1.944655060768127441e+00,-8.897801041603088379e-01,-2.129469871520996094e+00,-2.120864868164062500e+00,-1.785839200019836426e+00
1.319000000000000057e+02,-2.631795644760131836e+00,4.379144608974456787e-01,6.630289554595947266e+00,-2.117954194545745850e-01,1.319516777992248535e+00,-1.932407021522521973e+00,-8.440931439399719238e-01,-2.134319543838500977e+00,-2.094401597976684570e+00,-1.807755351066589355e+00
1.320000000000000000e+02,-2.620066881179809570e+00,3.422108590602874756e-01,6.809194087982177734e+00,-1.011995077133178711e-01,1.391882896423339844e+00,-1.919710993766784668e+00,-7.973193526268005371e-01,-2.138557910919189453e+00,-2.067393302917480469e+00,-1.828475356101989746e+00
1.320999999999999943e+02,-2.608272552490234375e+00,2.494451850652694702e-01,6.985477924346923828e+00,2.024852111935615540e-02,1.465254306793212891e+00,-1.906546711921691895e+00,-7.494619488716125488e-01,-2.142180204391479492e+00,-2.039860248565673828e+00,-1.848022580146789551e+00
1.321999999999999886e+02,-2.596412658691406250e+00,1.595381498336791992e-01,7.155342578887939453e+00,1.555632352828979492e-01,1.539707899093627930e+00,-1.892866015434265137e+00,-7.007283568382263184e-01,-2.145249605178833008e+00,-2.011860132217407227e+00,-1.866473555564880371e+00
1.323000000000000114e+02,-2.584489345550537109e+00,7.241015136241912842e-02,7.310773849487304688e+00,3.095642030239105225e-01,1.615258216857910156e+00,-1.878656506538391113e+00,-6.512567400932312012e-01,-2.147819519042968750e+00,-1.983503699302673340e+00,-1.883969545364379883e+00
1.324000000000000057e+02,-2.572504758834838867e+00,-1.201654598116874695e-02,7.444969654083251953e+00,4.847833812236785889e-01,1.691901206970214844e+00,-1.863896608352661133e+00,-6.010653376579284668e-01,-2.149954557418823242e+00,-1.954800844192504883e+00,-1.900528907775878906e+00
1.325000000000000000e+02,-2.560461282730102539e+00,-9.381750226020812988e-02,7.554917335510253906e+00,6.824178099632263184e-01,1.769661068916320801e+00,-1.848635435104370117e+00,-5.501509308815002441e-01,-2.151661634445190430e+00,-1.925765514373779297e+00,-1.916183114051818848e+00
1.325999999999999943e+02,-2.548360347747802734e+00,-1.730662137269973755e-01,7.633414268493652344e+00,9.061581492424011230e-01,1.848606467247009277e+00,-1.832978129386901855e+00,-4.985150098800659180e-01,-2.152940988540649414e+00,-1.896475076675415039e+00,-1.931109786033630371e+00
1.326999999999999886e+02,-2.536204814910888672e+00,-2.498340308666229248e-01,7.664699077606201172e+00,1.163987159729003906e+00,1.928809404373168945e+00,-1.816909074783325195e+00,-4.461420476436614990e-01,-2.153775930404663086e+00,-1.866944670677185059e+00,-1.945381760597229004e+00
1.328000000000000114e+02,-2.523996353149414062e+00,-3.241904675960540771e-01,7.630527973175048828e+00,1.464481711387634277e+00,2.010281085968017578e+00,-1.800411343574523926e+00,-3.930350244045257568e-01,-2.154157161712646484e+00,-1.837162017822265625e+00,-1.959066867828369141e+00
1.329000000000000057e+02,-2.511736869812011719e+00,-3.962029218673706055e-01,7.496542453765869141e+00,1.823887228965759277e+00,2.093034267425537109e+00,-1.783470153808593750e+00,-3.393144607543945312e-01,-2.154136419296264648e+00,-1.807128429412841797e+00,-1.972171783447265625e+00
1.330000000000000000e+02,-2.499427795410156250e+00,-4.659370779991149902e-01,7.248906135559082031e+00,2.243733406066894531e+00,2.177090406417846680e+00,-1.766077756881713867e+00,-2.849959433078765869e-01,-2.153719425201416016e+00,-1.776846289634704590e+00,-1.984700679779052734e+00
1.330999999999999943e+02,-2.487071990966796875e+00,-5.334566831588745117e-01,6.899160861968994141e+00,2.704356670379638672e+00,2.262470006942749023e+00,-1.748226165771484375e+00,-2.300760000944137573e-01,-2.152903795242309570e+00,-1.746317863464355469e+00,-1.996657371520996094e+00
1.331999999999999886e+02,-2.474670648574829102e+00,-5.988239049911499023e-01,6.449113845825195312e+00,3.196840286254882812e+00,2.349192142486572266e+00,-1.729907751083374023e+00,-1.745512038469314575e-01,-2.151686429977416992e+00,-1.715515971183776855e+00,-2.007999420166015625e+00
1.333000000000000114e+02,-2.462225437164306641e+00,-6.620988845825195312e-01,5.897145748138427734e+00,3.721536159515380859e+00,2.437269449234008789e+00,-1.711105108261108398e+00,-1.184180453419685364e-01,-2.150063991546630859e+00,-1.684417128562927246e+00,-2.018763780593872070e+00
1.334000000000000057e+02,-2.449738264083862305e+00,-7.233400940895080566e-01,5.235392570495605469e+00,4.262187957763671875e+00,2.526792526245117188e+00,-1.691788196563720703e+00,-6.167084723711013794e-02,-2.148035526275634766e+00,-1.653138041496276855e+00,-2.029363870620727539e+00
1.335000000000000000e+02,-2.437210559844970703e+00,-7.826046347618103027e-01,4.467787742614746094e+00,4.760531425476074219e+00,2.618051767349243164e+00,-1.671873211860656738e+00,-4.303254187107086182e-03,-2.145597219467163086e+00,-1.621688485145568848e+00,-2.039831399917602539e+00
1.335999999999999943e+02,-2.424644231796264648e+00,-8.399479985237121582e-01,3.671553611755371094e+00,5.153731822967529297e+00,2.711107730865478516e+00,-1.651341080665588379e+00,5.368840321898460388e-02,-2.142745971679687500e+00,-1.590068221092224121e+00,-2.050166368484497070e+00
1.336999999999999886e+02,-2.412049055099487305e+00,-8.954454064369201660e-01,2.922489404678344727e+00,5.437890052795410156e+00,2.806185960769653320e+00,-1.630123972892761230e+00,1.123078018426895142e-01,-2.139479398727416992e+00,-1.558277249336242676e+00,-2.060368537902832031e+00
1.338000000000000114e+02,-2.399454355239868164e+00,-9.492943882942199707e-01,2.222709894180297852e+00,5.631155967712402344e+00,2.903455257415771484e+00,-1.608175277709960938e+00,1.715289056301116943e-01,-2.135799884796142578e+00,-1.526280283927917480e+00,-2.070390462875366211e+00
1.339000000000000057e+02,-2.386814832687377930e+00,-1.001512050628662109e+00,1.567544102668762207e+00,5.758713245391845703e+00,3.002947092056274414e+00,-1.585556030273437500e+00,2.312994450330734253e-01,-2.131716966629028320e+00,-1.493838071823120117e+00,-2.080085515975952148e+00
1.340000000000000000e+02,-2.374167442321777344e+00,-1.052134513854980469e+00,9.590438604354858398e-01,5.825290679931640625e+00,3.104711294174194336e+00,-1.562276124954223633e+00,2.916206717491149902e-01,-2.127228021621704102e+00,-1.460821509361267090e+00,-2.089535713195800781e+00
1.340999999999999943e+02,-2.361600875854492188e+00,-1.101191401481628418e+00,3.990801274776458740e-01,5.834846019744873047e+00,3.209069013595581055e+00,-1.538236021995544434e+00,3.524833321571350098e-01,-2.122321367263793945e+00,-1.427224993705749512e+00,-2.098741292953491211e+00
1.341999999999999886e+02,-2.349039077758789062e+00,-1.148722887039184570e+00,-1.110416427254676819e-01,5.791542053222656250e+00,3.316465854644775391e+00,-1.513297796249389648e+00,4.138257503509521484e-01,-2.116945028305053711e+00,-1.392977595329284668e+00,-2.107624053955078125e+00
1.343000000000000114e+02,-2.336310386657714844e+00,-1.194764375686645508e+00,-5.692424774169921875e-01,5.701850891113281250e+00,3.426902532577514648e+00,-1.487266659736633301e+00,4.756395816802978516e-01,-2.111091852188110352e+00,-1.358069777488708496e+00,-2.116193056106567383e+00
1.344000000000000057e+02,-2.323413133621215820e+00,-1.239350914955139160e+00,-9.708772897720336914e-01,5.578198432922363281e+00,3.539966821670532227e+00,-1.459455132484436035e+00,5.379258394241333008e-01,-2.104759931564331055e+00,-1.322487354278564453e+00,-2.124553203582763672e+00
1.345000000000000000e+02,-2.310292720794677734e+00,-1.282452940940856934e+00,-1.317401409149169922e+00,5.426030158996582031e+00,3.655595064163208008e+00,-1.429682850837707520e+00,6.006856560707092285e-01,-2.097947120666503906e+00,-1.286219954490661621e+00,-2.132723808288574219e+00
1.345999999999999943e+02,-2.296672821044921875e+00,-1.323827981948852539e+00,-1.611700415611267090e+00,5.249201297760009766e+00,3.773774147033691406e+00,-1.397794723510742188e+00,6.639199256896972656e-01,-2.090652227401733398e+00,-1.249258875846862793e+00,-2.140702724456787109e+00
1.346999999999999886e+02,-2.282058238983154297e+00,-1.363606095314025879e+00,-1.859313130378723145e+00,5.053428649902343750e+00,3.894548416137695312e+00,-1.363647699356079102e+00,7.276419997215270996e-01,-2.082872867584228516e+00,-1.211594939231872559e+00,-2.148486852645874023e+00
1.348000000000000114e+02,-2.266389369964599609e+00,-1.401923894882202148e+00,-2.067199468612670898e+00,4.844354629516601562e+00,4.018128871917724609e+00,-1.327113628387451172e+00,7.921389937400817871e-01,-2.074571847915649414e+00,-1.173136115074157715e+00,-2.156049966812133789e+00
1.349000000000000057e+02,-2.249747276306152344e+00,-1.438790678977966309e+00,-2.237521171569824219e+00,4.624278545379638672e+00,4.144680976867675781e+00,-1.288140535354614258e+00,8.575364947319030762e-01,-2.065726041793823242e+00,-1.133489012718200684e+00,-2.163289070129394531e+00
1.350000000000000000e+02,-2.232262849807739258e+00,-1.474274754524230957e+00,-2.372337341308593750e+00,4.395299434661865234e+00,4.274352073669433594e+00,-1.246678709983825684e+00,9.238452911376953125e-01,-2.056329727172851562e+00,-1.092575788497924805e+00,-2.170212984085083008e+00
1.350999999999999943e+02,-2.213940858840942383e+00,-1.508400559425354004e+00,-2.473739862442016602e+00,4.159396648406982422e+00,4.407317161560058594e+00,-1.202656269073486328e+00,9.910760521888732910e-01,-2.046376943588256836e+00,-1.050362229347229004e+00,-2.176955461502075195e+00
1.351999999999999886e+02,-2.194788217544555664e+00,-1.541189312934875488e+00,-2.549912691116333008e+00,3.921545028686523438e+00,4.543843746185302734e+00,-1.156056642532348633e+00,1.059240221977233887e+00,-2.035861015319824219e+00,-1.007160782814025879e+00,-2.183349370956420898e+00
1.353000000000000114e+02,-2.174767732620239258e+00,-1.572648048400878906e+00,-2.611931800842285156e+00,3.687678813934326172e+00,4.684083461761474609e+00,-1.106903672218322754e+00,1.128348946571350098e+00,-2.024777173995971680e+00,-9.632424116134643555e-01,-2.189253091812133789e+00
1.354000000000000057e+02,-2.153848171234130859e+00,-1.602736711502075195e+00,-2.660587072372436523e+00,3.458174705505371094e+00,4.828170299530029297e+00,-1.055173516273498535e+00,1.198402285575866699e+00,-2.013137817382812500e+00,-9.183062911033630371e-01,-2.194573879241943359e+00
1.355000000000000000e+02,-2.132049798965454102e+00,-1.631195068359375000e+00,-2.699785470962524414e+00,3.235991001129150391e+00,4.976228713989257812e+00,-1.000797271728515625e+00,1.269402384757995605e+00,-2.001021385192871094e+00,-8.722929358482360840e-01,-2.199289083480834961e+00
1.355999999999999943e+02,-2.109010457992553711e+00,-1.658017873764038086e+00,-2.732655286788940430e+00,3.022808313369750977e+00,5.128386497497558594e+00,-9.436959624290466309e-01,1.341360092163085938e+00,-1.988472104072570801e+00,-8.251874446868896484e-01,-2.203389883041381836e+00
1.356999999999999886e+02,-2.084696769714355469e+00,-1.683247923851013184e+00,-2.759636640548706055e+00,2.818375587463378906e+00,5.284774303436279297e+00,-8.837884664535522461e-01,1.414299130439758301e+00,-1.975470304489135742e+00,-7.770240902900695801e-01,-2.206882953643798828e+00
1.358000000000000114e+02,-2.059434413909912109e+00,-1.707133650779724121e+00,-2.781009912490844727e+00,2.622383117675781250e+00,5.445528984069824219e+00,-8.209909200668334961e-01,1.488297700881958008e+00,-1.961965799331665039e+00,-7.280412316322326660e-01,-2.209841012954711914e+00
1.359000000000000057e+02,-2.033398628234863281e+00,-1.729714155197143555e+00,-2.797283411026000977e+00,2.434634685516357422e+00,5.610787391662597656e+00,-7.552168965339660645e-01,1.563390254974365234e+00,-1.947937965393066406e+00,-6.783280372619628906e-01,-2.212314844131469727e+00
1.360000000000000000e+02,-2.006752729415893555e+00,-1.751066327095031738e+00,-2.809693098068237305e+00,2.255448579788208008e+00,5.780694007873535156e+00,-6.863770484924316406e-01,1.639575123786926270e+00,-1.933367490768432617e+00,-6.278946995735168457e-01,-2.214360475540161133e+00
1.360999999999999943e+02,-1.979577898979187012e+00,-1.771237492561340332e+00,-2.818534374237060547e+00,2.084529876708984375e+00,5.955398082733154297e+00,-6.143745183944702148e-01,1.716863512992858887e+00,-1.918267846107482910e+00,-5.767357945442199707e-01,-2.215976476669311523e+00
1.361999999999999886e+02,-1.951898217201232910e+00,-1.790264606475830078e+00,-2.823998689651489258e+00,1.921503186225891113e+00,6.135065555572509766e+00,-5.389771461486816406e-01,1.795296907424926758e+00,-1.902765154838562012e+00,-5.248479247093200684e-01,-2.217160224914550781e+00
1.363000000000000114e+02,-1.923838376998901367e+00,-1.808304429054260254e+00,-2.826386690139770508e+00,1.765658974647521973e+00,6.319160938262939453e+00,-4.590656161308288574e-01,1.874964118003845215e+00,-1.886862277984619141e+00,-4.722137153148651123e-01,-2.217890501022338867e+00
1.364000000000000057e+02,-1.895429134368896484e+00,-1.825401425361633301e+00,-2.826095104217529297e+00,1.616166472434997559e+00,6.504001617431640625e+00,-3.703134059906005859e-01,1.955897331237792969e+00,-1.870539784431457520e+00,-4.188652038574218750e-01,-2.218175172805786133e+00
1.365000000000000000e+02,-1.866677045822143555e+00,-1.841570019721984863e+00,-2.823557376861572266e+00,1.472931504249572754e+00,6.687766551971435547e+00,-2.716293632984161377e-01,2.038104772567749023e+00,-1.853777527809143066e+00,-3.649145960807800293e-01,-2.218062162399291992e+00
1.365999999999999943e+02,-1.837587833404541016e+00,-1.856823682785034180e+00,-2.819140195846557617e+00,1.335907340049743652e+00,6.869474887847900391e+00,-1.626451313495635986e-01,2.121604204177856445e+00,-1.836567878723144531e+00,-3.103642165660858154e-01,-2.217551708221435547e+00
1.367000000000000171e+02,-1.808194041252136230e+00,-1.871250271797180176e+00,-2.812932491302490234e+00,1.204853177070617676e+00,7.048715114593505859e+00,-4.286830872297286987e-02,2.206415653228759766e+00,-1.818903803825378418e+00,-2.552105784416198730e-01,-2.216641187667846680e+00
1.368000000000000114e+02,-1.778547763824462891e+00,-1.885073542594909668e+00,-2.805017471313476562e+00,1.079523682594299316e+00,7.224158763885498047e+00,8.889419585466384888e-02,2.292562007904052734e+00,-1.800777196884155273e+00,-1.994502544403076172e-01,-2.215328216552734375e+00
1.369000000000000057e+02,-1.748650670051574707e+00,-1.898316740989685059e+00,-2.795833110809326172e+00,9.591598510742187500e-01,7.388813972473144531e+00,2.376345992088317871e-01,2.380058765411376953e+00,-1.782173752784729004e+00,-1.430796980857849121e-01,-2.213609695434570312e+00
1.370000000000000000e+02,-1.718504905700683594e+00,-1.910984158515930176e+00,-2.785640954971313477e+00,8.433308601379394531e-01,7.534179687500000000e+00,4.070588648319244385e-01,2.468919754028320312e+00,-1.763079643249511719e+00,-8.609507232904434204e-02,-2.211482524871826172e+00
1.370999999999999943e+02,-1.688112735748291016e+00,-1.923079371452331543e+00,-2.774542331695556641e+00,7.318664789199829102e-01,7.656178474426269531e+00,5.986610054969787598e-01,2.559177160263061523e+00,-1.743484258651733398e+00,-2.848914638161659241e-02,-2.208944082260131836e+00
1.372000000000000171e+02,-1.657462954521179199e+00,-1.934585332870483398e+00,-2.763105630874633789e+00,6.244020462036132812e-01,7.750873088836669922e+00,8.144173026084899902e-01,2.651108503341674805e+00,-1.723307847976684570e+00,2.974271029233932495e-02,-2.205991744995117188e+00
1.373000000000000114e+02,-1.626496791839599609e+00,-1.945427536964416504e+00,-2.751473665237426758e+00,5.207420587539672852e-01,7.803960800170898438e+00,1.061601996421813965e+00,2.744847059249877930e+00,-1.702510714530944824e+00,8.860334008932113647e-02,-2.202622652053833008e+00
1.374000000000000057e+02,-1.595321297645568848e+00,-1.956001758575439453e+00,-2.739732027053833008e+00,4.204159080982208252e-01,7.800656318664550781e+00,1.347485780715942383e+00,2.840522050857543945e+00,-1.681053042411804199e+00,1.480420976877212524e-01,-2.198844909667968750e+00
1.375000000000000000e+02,-1.563975811004638672e+00,-1.966443896293640137e+00,-2.727921485900878906e+00,3.231584727764129639e-01,7.712952613830566406e+00,1.685274481773376465e+00,2.938394308090209961e+00,-1.658889412879943848e+00,2.080304771661758423e-01,-2.194661855697631836e+00
1.375999999999999943e+02,-1.532460331916809082e+00,-1.976753830909729004e+00,-2.716042995452880859e+00,2.288862168788909912e-01,7.507070064544677734e+00,2.089272499084472656e+00,3.038502454757690430e+00,-1.636073946952819824e+00,2.685709297657012939e-01,-2.190072298049926758e+00
1.377000000000000171e+02,-1.500774621963500977e+00,-1.986931324005126953e+00,-2.704097509384155273e+00,1.375173479318618774e-01,7.197363853454589844e+00,2.542374610900878906e+00,3.140896558761596680e+00,-1.612593650817871094e+00,3.296270668506622314e-01,-2.185044050216674805e+00
1.378000000000000114e+02,-1.468815803527832031e+00,-1.996845126152038574e+00,-2.692087650299072266e+00,4.897066578269004822e-02,6.782710552215576172e+00,3.031277418136596680e+00,3.245807886123657227e+00,-1.588377714157104492e+00,3.911543786525726318e-01,-2.179538011550903320e+00
1.379000000000000057e+02,-1.436372160911560059e+00,-2.006424188613891602e+00,-2.680015325546264648e+00,-3.683276101946830750e-02,6.266383647918701172e+00,3.551255702972412109e+00,3.353756427764892578e+00,-1.563264608383178711e+00,4.531538486480712891e-01,-2.173553228378295898e+00
1.380000000000000000e+02,-1.403328776359558105e+00,-2.015779495239257812e+00,-2.667882680892944336e+00,-1.199696734547615051e-01,5.641810417175292969e+00,4.102420330047607422e+00,3.464653968811035156e+00,-1.536881446838378906e+00,5.156264901161193848e-01,-2.167088508605957031e+00
1.380999999999999943e+02,-1.369681835174560547e+00,-2.024893045425415039e+00,-2.655692338943481445e+00,-2.005147039890289307e-01,4.904533863067626953e+00,4.637029647827148438e+00,3.578112125396728516e+00,-1.508633017539978027e+00,5.785733461380004883e-01,-2.160141944885253906e+00
1.382000000000000171e+02,-1.335384726524353027e+00,-2.033684730529785156e+00,-2.643445968627929688e+00,-2.785403132438659668e-01,4.086913585662841797e+00,5.092220783233642578e+00,3.694135665893554688e+00,-1.478399515151977539e+00,6.419954299926757812e-01,-2.152712821960449219e+00
1.383000000000000114e+02,-1.300426602363586426e+00,-2.042176246643066406e+00,-2.631145715713500977e+00,-3.541170656681060791e-01,3.299783468246459961e+00,5.430385589599609375e+00,3.812692403793334961e+00,-1.446007132530212402e+00,7.058990001678466797e-01,-2.144810676574707031e+00
1.384000000000000057e+02,-1.264793038368225098e+00,-2.050470352172851562e+00,-2.618793725967407227e+00,-4.273135364055633545e-01,2.563822507858276367e+00,5.665205955505371094e+00,3.933822631835937500e+00,-1.411364316940307617e+00,7.703876495361328125e-01,-2.136474132537841797e+00
1.385000000000000000e+02,-1.228474497795104980e+00,-2.058574676513671875e+00,-2.606391429901123047e+00,-4.981962442398071289e-01,1.874303221702575684e+00,5.825260639190673828e+00,4.057726860046386719e+00,-1.374347805976867676e+00,8.357493281364440918e-01,-2.127603769302368164e+00
1.385999999999999943e+02,-1.191462397575378418e+00,-2.066487550735473633e+00,-2.593941211700439453e+00,-5.668299794197082520e-01,1.231312513351440430e+00,5.921330928802490234e+00,4.184577941894531250e+00,-1.334873557090759277e+00,9.020215272903442383e-01,-2.118183612823486328e+00
1.387000000000000171e+02,-1.153745412826538086e+00,-2.074205160140991211e+00,-2.581444740295410156e+00,-6.332778334617614746e-01,6.370348930358886719e-01,5.957338333129882812e+00,4.314556598663330078e+00,-1.292901277542114258e+00,9.692150950431823730e-01,-2.108206987380981445e+00
1.388000000000000114e+02,-1.115079641342163086e+00,-2.081658124923706055e+00,-2.568903684616088867e+00,-6.976009607315063477e-01,9.306387603282928467e-02,5.937439918518066406e+00,4.447779178619384766e+00,-1.248367190361022949e+00,1.037340998649597168e+00,-2.097668170928955078e+00
1.389000000000000057e+02,-1.075180768966674805e+00,-2.088774919509887695e+00,-2.556319952011108398e+00,-7.598587870597839355e-01,-3.994060456752777100e-01,5.866229057312011719e+00,4.584548950195312500e+00,-1.201294541358947754e+00,1.106410741806030273e+00,-2.086560249328613281e+00
1.390000000000000000e+02,-1.034010529518127441e+00,-2.095612287521362305e+00,-2.543694972991943359e+00,-8.201093673706054688e-01,-8.358429074287414551e-01,5.755005836486816406e+00,4.725047111511230469e+00,-1.151673555374145508e+00,1.176434159278869629e+00,-2.074881792068481445e+00
1.390999999999999943e+02,-9.915601015090942383e-01,-2.102270603179931641e+00,-2.531030416488647461e+00,-8.784086108207702637e-01,-1.214872241020202637e+00,5.612716197967529297e+00,4.869407176971435547e+00,-1.099474430084228516e+00,1.247406482696533203e+00,-2.062731742858886719e+00
1.392000000000000171e+02,-9.482474327087402344e-01,-2.108518600463867188e+00,-2.518359661102294922e+00,-9.348882436752319336e-01,-1.539247393608093262e+00,5.443459987640380859e+00,5.017753124237060547e+00,-1.044622302055358887e+00,1.319334506988525391e+00,-2.050149440765380859e+00
1.393000000000000114e+02,-9.041628837585449219e-01,-2.114260435104370117e+00,-2.505776882171630859e+00,-9.898254871368408203e-01,-1.812807202339172363e+00,5.251859188079833984e+00,5.170210361480712891e+00,-9.870381951332092285e-01,1.392237067222595215e+00,-2.037124395370483398e+00
1.394000000000000057e+02,-8.590198755264282227e-01,-2.119405984878540039e+00,-2.493193864822387695e+00,-1.043159008026123047e+00,-2.043798208236694336e+00,5.044904232025146484e+00,5.326911449432373047e+00,-9.266406297683715820e-01,1.466198086738586426e+00,-2.023597717285156250e+00
1.395000000000000000e+02,-8.127977252006530762e-01,-2.123944997787475586e+00,-2.480566501617431641e+00,-1.094874620437622070e+00,-2.235507249832153320e+00,4.825667381286621094e+00,5.487992286682128906e+00,-8.633454442024230957e-01,1.541252374649047852e+00,-2.009548425674438477e+00
1.395999999999999943e+02,-7.654821276664733887e-01,-2.127868175506591797e+00,-2.467920780181884766e+00,-1.145009636878967285e+00,-2.390012979507446289e+00,4.596346378326416016e+00,5.653592586517333984e+00,-7.970659136772155762e-01,1.617398381233215332e+00,-1.994956731796264648e+00
1.397000000000000171e+02,-7.171597480773925781e-01,-2.131196737289428711e+00,-2.455348968505859375e+00,-1.193592190742492676e+00,-2.509433031082153320e+00,4.359014511108398438e+00,5.823856353759765625e+00,-7.277124524116516113e-01,1.694648623466491699e+00,-1.979846477508544922e+00
1.398000000000000114e+02,-6.680617332458496094e-01,-2.134004354476928711e+00,-2.442700386047363281e+00,-1.240659832954406738e+00,-2.597133398056030273e+00,4.116262435913085938e+00,5.998932361602783203e+00,-6.551928520202636719e-01,1.773042678833007812e+00,-1.964347720146179199e+00
1.399000000000000057e+02,-6.182384490966796875e-01,-2.136346340179443359e+00,-2.429880380630493164e+00,-1.286247491836547852e+00,-2.667014360427856445e+00,3.875798463821411133e+00,6.178981304168701172e+00,-5.793297886848449707e-01,1.852661490440368652e+00,-1.948452115058898926e+00
1.400000000000000000e+02,-5.676953792572021484e-01,-2.138262510299682617e+00,-2.416893243789672852e+00,-1.330389976501464844e+00,-2.722882032394409180e+00,3.639575004577636719e+00,6.363961696624755859e+00,-4.995890557765960693e-01,1.933542728424072266e+00,-1.932137489318847656e+00
1.400999999999999943e+02,-5.164299607276916504e-01,-2.139750957489013672e+00,-2.403597593307495117e+00,-1.372964262962341309e+00,-2.766898393630981445e+00,3.409181118011474609e+00,6.550487518310546875e+00,-4.118242859840393066e-01,2.015697240829467773e+00,-1.915383815765380859e+00
1.402000000000000171e+02,-4.644407331943511963e-01,-2.140808343887329102e+00,-2.389686107635498047e+00,-1.413808584213256836e+00,-2.803717136383056641e+00,3.187783002853393555e+00,6.736245632171630859e+00,-3.140799999237060547e-01,2.099143266677856445e+00,-1.898183107376098633e+00
1.403000000000000114e+02,-4.117012321949005127e-01,-2.141407966613769531e+00,-2.374705314636230469e+00,-1.453122258186340332e+00,-2.834396123886108398e+00,2.975440502166748047e+00,6.920012950897216797e+00,-2.060280293226242065e-01,2.183899641036987305e+00,-1.880528688430786133e+00
1.404000000000000057e+02,-3.582916557788848877e-01,-2.141580820083618164e+00,-2.358691453933715820e+00,-1.490984082221984863e+00,-2.859228134155273438e+00,2.771838426589965820e+00,7.101367473602294922e+00,-8.717657625675201416e-02,2.269987106323242188e+00,-1.862413525581359863e+00
1.405000000000000000e+02,-3.042860329151153564e-01,-2.141359329223632812e+00,-2.341779708862304688e+00,-1.527433633804321289e+00,-2.878479957580566406e+00,2.576622009277343750e+00,7.279720783233642578e+00,4.311667755246162415e-02,2.357423067092895508e+00,-1.843822717666625977e+00
1.405999999999999943e+02,-2.496808469295501709e-01,-2.140740633010864258e+00,-2.324029445648193359e+00,-1.562507748603820801e+00,-2.893141984939575195e+00,2.389927864074707031e+00,7.449885368347167969e+00,1.888163685798645020e-01,2.446223020553588867e+00,-1.824741244316101074e+00
1.407000000000000171e+02,-1.944726854562759399e-01,-2.139721870422363281e+00,-2.305443286895751953e+00,-1.596229910850524902e+00,-2.904075145721435547e+00,2.211828947067260742e+00,7.602952480316162109e+00,3.544325828552246094e-01,2.536406993865966797e+00,-1.805162191390991211e+00
1.408000000000000114e+02,-1.386580765247344971e-01,-2.138299703598022461e+00,-2.285970211029052734e+00,-1.628606677055358887e+00,-2.911470413208007812e+00,2.041962146759033203e+00,7.733181953430175781e+00,5.421704649925231934e-01,2.628013372421264648e+00,-1.785073161125183105e+00
1.409000000000000057e+02,-8.223265409469604492e-02,-2.136472225189208984e+00,-2.265578508377075195e+00,-1.659645318984985352e+00,-2.915572166442871094e+00,1.879776358604431152e+00,7.837315082550048828e+00,7.535686492919921875e-01,2.721331357955932617e+00,-1.764390707015991211e+00
1.410000000000000000e+02,-2.518918365240097046e-02,-2.134236574172973633e+00,-2.244301557540893555e+00,-1.689271450042724609e+00,-2.916802644729614258e+00,1.724330425262451172e+00,7.904628276824951172e+00,9.940969347953796387e-01,2.816483974456787109e+00,-1.743077993392944336e+00
1.410999999999999943e+02,3.247634693980216980e-02,-2.131589889526367188e+00,-2.222024679183959961e+00,-1.717246413230895996e+00,-2.915443420410156250e+00,1.575194001197814941e+00,7.919551849365234375e+00,1.271580576896667480e+00,2.913620948791503906e+00,-1.721113324165344238e+00
1.412000000000000171e+02,9.076759964227676392e-02,-2.128528833389282227e+00,-2.198447704315185547e+00,-1.743595361709594727e+00,-2.912015914916992188e+00,1.432432413101196289e+00,7.859553337097167969e+00,1.596576809883117676e+00,3.012986421585083008e+00,-1.698497056961059570e+00
1.413000000000000114e+02,1.496838182210922241e-01,-2.125051975250244141e+00,-2.173822879791259766e+00,-1.768583416938781738e+00,-2.906718492507934570e+00,1.295874238014221191e+00,7.686254978179931641e+00,1.986938118934631348e+00,3.114623069763183594e+00,-1.675220966339111328e+00
1.414000000000000057e+02,2.091665863990783691e-01,-2.121168851852416992e+00,-2.148359775543212891e+00,-1.792294502258300781e+00,-2.899636507034301758e+00,1.165278434753417969e+00,7.403293609619140625e+00,2.433757781982421875e+00,3.218580722808837891e+00,-1.651269912719726562e+00
1.415000000000000000e+02,2.691986858844757080e-01,-2.116880893707275391e+00,-2.122133731842041016e+00,-1.814700126647949219e+00,-2.891003847122192383e+00,1.040158390998840332e+00,7.013855934143066406e+00,2.920034170150756836e+00,3.325233697891235352e+00,-1.626528024673461914e+00
1.415999999999999943e+02,3.297825455665588379e-01,-2.112186193466186523e+00,-2.095314741134643555e+00,-1.835882782936096191e+00,-2.881300687789916992e+00,9.197536110877990723e-01,6.521614074707031250e+00,3.438078403472900391e+00,3.434931755065917969e+00,-1.600736260414123535e+00
1.417000000000000171e+02,3.908784687519073486e-01,-2.107049465179443359e+00,-2.067966699600219727e+00,-1.855884671211242676e+00,-2.870592117309570312e+00,8.038950562477111816e-01,5.921926021575927734e+00,3.990207672119140625e+00,3.547266483306884766e+00,-1.573202252388000488e+00
1.418000000000000114e+02,4.524452090263366699e-01,-2.101435899734497070e+00,-2.040109634399414062e+00,-1.874736547470092773e+00,-2.859209537506103516e+00,6.923161745071411133e-01,5.207274913787841797e+00,4.544965267181396484e+00,3.662151336669921875e+00,-1.543724536895751953e+00
1.419000000000000057e+02,5.144838094711303711e-01,-2.095343828201293945e+00,-2.011864662170410156e+00,-1.892592549324035645e+00,-2.847616195678710938e+00,5.846919417381286621e-01,4.390727043151855469e+00,5.039928913116455078e+00,3.779578208923339844e+00,-1.512155652046203613e+00
1.420000000000000000e+02,5.769952535629272461e-01,-2.088772058486938477e+00,-1.983270883560180664e+00,-1.909506082534790039e+00,-2.835863828659057617e+00,4.807152748107910156e-01,3.576389074325561523e+00,5.417994976043701172e+00,3.899545669555664062e+00,-1.478361606597900391e+00
1.420999999999999943e+02,6.399806141853332520e-01,-2.081718921661376953e+00,-1.954337477684020996e+00,-1.925498127937316895e+00,-2.824037790298461914e+00,3.799215555191040039e-01,2.813182592391967773e+00,5.686570167541503906e+00,4.022127628326416016e+00,-1.442284941673278809e+00
1.422000000000000171e+02,7.034409642219543457e-01,-2.074183225631713867e+00,-1.925137758255004883e+00,-1.940737366676330566e+00,-2.812141895294189453e+00,2.822124361991882324e-01,2.098892688751220703e+00,5.870375633239746094e+00,4.147531032562255859e+00,-1.403798580169677734e+00
1.423000000000000114e+02,7.675486207008361816e-01,-2.066129922866821289e+00,-1.895701766014099121e+00,-1.955297827720642090e+00,-2.800176858901977539e+00,1.875045150518417358e-01,1.431011319160461426e+00,5.988011837005615234e+00,4.275938034057617188e+00,-1.362822890281677246e+00
1.424000000000000057e+02,8.325502872467041016e-01,-2.057532787322998047e+00,-1.866016864776611328e+00,-1.969249486923217773e+00,-2.788144588470458984e+00,9.571399539709091187e-02,8.119419217109680176e-01,6.043392181396484375e+00,4.407525062561035156e+00,-1.319314599037170410e+00
1.425000000000000000e+02,8.984584808349609375e-01,-2.048387765884399414e+00,-1.836080431938171387e+00,-1.982619404792785645e+00,-2.776047229766845703e+00,6.759308278560638428e-03,2.434890270233154297e-01,6.040667533874511719e+00,4.542426109313964844e+00,-1.273269414901733398e+00
1.425999999999999943e+02,9.652838706970214844e-01,-2.038688898086547852e+00,-1.805894017219543457e+00,-1.995410919189453125e+00,-2.763887405395507812e+00,-7.943888008594512939e-02,-2.731224298477172852e-01,5.984189987182617188e+00,4.680947780609130859e+00,-1.224701762199401855e+00
1.427000000000000171e+02,1.033037900924682617e+00,-2.028429508209228516e+00,-1.775459885597229004e+00,-2.007627964019775391e+00,-2.751667261123657227e+00,-1.629576832056045532e-01,-7.347172498703002930e-01,5.882600307464599609e+00,4.823268890380859375e+00,-1.173585176467895508e+00
1.428000000000000114e+02,1.101731657981872559e+00,-2.017604112625122070e+00,-1.744775056838989258e+00,-2.019266366958618164e+00,-2.739388704299926758e+00,-2.438720762729644775e-01,-1.137591958045959473e+00,5.747699260711669922e+00,4.969512939453125000e+00,-1.119854450225830078e+00
1.429000000000000057e+02,1.171369910240173340e+00,-2.006217718124389648e+00,-1.713779091835021973e+00,-2.030240774154663086e+00,-2.727054119110107422e+00,-3.222548961639404297e-01,-1.484062671661376953e+00,5.584171295166015625e+00,5.119807243347167969e+00,-1.063432097434997559e+00
1.430000000000000000e+02,1.241952300071716309e+00,-1.994307756423950195e+00,-1.682563543319702148e+00,-2.040914535522460938e+00,-2.714665412902832031e+00,-3.981770277023315430e-01,-1.777326226234436035e+00,5.396200180053710938e+00,5.274280071258544922e+00,-1.004237771034240723e+00
1.430999999999999943e+02,1.313486456871032715e+00,-1.981959700584411621e+00,-1.651177167892456055e+00,-2.051455736160278320e+00,-2.702224969863891602e+00,-4.717073738574981689e-01,-2.025260925292968750e+00,5.190877914428710938e+00,5.433065891265869141e+00,-9.421887397766113281e-01
1.432000000000000171e+02,1.385990381240844727e+00,-1.969167232513427734e+00,-1.619620323181152344e+00,-2.061864614486694336e+00,-2.689734220504760742e+00,-5.429128408432006836e-01,-2.232662439346313477e+00,4.972336769104003906e+00,5.596301078796386719e+00,-8.771995306015014648e-01
1.433000000000000114e+02,1.459513664245605469e+00,-1.955897688865661621e+00,-1.587892532348632812e+00,-2.072140693664550781e+00,-2.677195787429809570e+00,-6.118585467338562012e-01,-2.401622056961059570e+00,4.742842197418212891e+00,5.764128684997558594e+00,-8.091820478439331055e-01
1.434000000000000057e+02,1.534124374389648438e+00,-1.942108511924743652e+00,-1.555993914604187012e+00,-2.082283496856689453e+00,-2.664610147476196289e+00,-6.786077618598937988e-01,-2.534276962280273438e+00,4.504539966583251953e+00,5.936694622039794922e+00,-7.380452752113342285e-01
1.435000000000000000e+02,1.609830856323242188e+00,-1.927787303924560547e+00,-1.523802161216735840e+00,-2.092175006866455078e+00,-2.651979684829711914e+00,-7.432219982147216797e-01,-2.632793664932250977e+00,4.259453773498535156e+00,6.114149570465087891e+00,-6.636955142021179199e-01
1.435999999999999943e+02,1.686630964279174805e+00,-1.912914872169494629e+00,-1.491096496582031250e+00,-2.101760625839233398e+00,-2.639306068420410156e+00,-8.057609796524047852e-01,-2.708415269851684570e+00,4.014100551605224609e+00,6.296659469604492188e+00,-5.859329104423522949e-01
1.437000000000000171e+02,1.764553427696228027e+00,-1.897582530975341797e+00,-1.457809805870056152e+00,-2.111128330230712891e+00,-2.626591205596923828e+00,-8.662828803062438965e-01,-2.769609928131103516e+00,3.772957801818847656e+00,6.483884811401367188e+00,-5.038989782333374023e-01
1.438000000000000114e+02,1.843670845031738281e+00,-1.881861686706542969e+00,-1.423909068107604980e+00,-2.120198249816894531e+00,-2.613839387893676758e+00,-9.248505830764770508e-01,-2.817704916000366211e+00,3.536905050277709961e+00,6.671963691711425781e+00,-4.130133092403411865e-01
1.439000000000000057e+02,1.924049019813537598e+00,-1.865727305412292480e+00,-1.389352083206176758e+00,-2.128942728042602539e+00,-2.601142644882202148e+00,-9.817371964454650879e-01,-2.857462167739868164e+00,3.309448003768920898e+00,6.858899593353271484e+00,-3.119968771934509277e-01
1.440000000000000000e+02,2.005696535110473633e+00,-1.849160671234130859e+00,-1.354128718376159668e+00,-2.137414693832397461e+00,-2.588544368743896484e+00,-1.037091612815856934e+00,-2.890856266021728516e+00,3.091256856918334961e+00,7.043717861175537109e+00,-2.004689723253250122e-01
1.440999999999999943e+02,2.088627338409423828e+00,-1.832149744033813477e+00,-1.318225145339965820e+00,-2.145697355270385742e+00,-2.575992822647094727e+00,-1.090890407562255859e+00,-2.918225526809692383e+00,2.882024526596069336e+00,7.226001262664794922e+00,-7.792760431766510010e-02
1.442000000000000171e+02,2.172862291336059570e+00,-1.814687490463256836e+00,-1.281632184982299805e+00,-2.153789281845092773e+00,-2.563398599624633789e+00,-1.143061995506286621e+00,-2.939850330352783203e+00,2.681407690048217773e+00,7.405053615570068359e+00,5.636249482631683350e-02
1.443000000000000114e+02,2.258422374725341797e+00,-1.796765804290771484e+00,-1.244341373443603516e+00,-2.161688804626464844e+00,-2.550761222839355469e+00,-1.193644881248474121e+00,-2.956262826919555664e+00,2.489218950271606445e+00,7.574849605560302734e+00,2.068361192941665649e-01
1.444000000000000057e+02,2.345327377319335938e+00,-1.778375387191772461e+00,-1.206343293190002441e+00,-2.169392347335815430e+00,-2.538143396377563477e+00,-1.242670893669128418e+00,-2.968731164932250977e+00,2.305803298950195312e+00,7.726327896118164062e+00,3.777881860733032227e-01
1.445000000000000000e+02,2.433588981628417969e+00,-1.759498596191406250e+00,-1.167389869689941406e+00,-2.176832675933837891e+00,-2.525511503219604492e+00,-1.290171027183532715e+00,-2.977547883987426758e+00,2.130852460861206055e+00,7.854243278503417969e+00,5.712875127792358398e-01
1.445999999999999943e+02,2.523227214813232422e+00,-1.740126848220825195e+00,-1.127186775207519531e+00,-2.183933496475219727e+00,-2.512709140777587891e+00,-1.336180448532104492e+00,-2.982933282852172852e+00,1.963901638984680176e+00,7.955127716064453125e+00,7.890471220016479492e-01
1.447000000000000171e+02,2.614444732666015625e+00,-1.720201253890991211e+00,-1.085703730583190918e+00,-2.190775394439697266e+00,-2.499737977981567383e+00,-1.380734443664550781e+00,-2.985280036926269531e+00,1.804041385650634766e+00,8.016301155090332031e+00,1.037526011466979980e+00
1.448000000000000114e+02,2.707455635070800781e+00,-1.699659824371337891e+00,-1.042978405952453613e+00,-2.197414636611938477e+00,-2.486531257629394531e+00,-1.423789501190185547e+00,-2.984914541244506836e+00,1.650624752044677734e+00,8.022656440734863281e+00,1.324267268180847168e+00
1.449000000000000057e+02,2.802335023880004883e+00,-1.678478717803955078e+00,-9.994684457778930664e-01,-2.203607559204101562e+00,-2.472815513610839844e+00,-1.465108036994934082e+00,-2.982209682464599609e+00,1.503606796264648438e+00,7.948897838592529297e+00,1.661161661148071289e+00
1.450000000000000000e+02,2.899365901947021484e+00,-1.656580209732055664e+00,-9.551256299018859863e-01,-2.209275007247924805e+00,-2.458115339279174805e+00,-1.504837036132812500e+00,-2.977576732635498047e+00,1.362965106964111328e+00,7.756804466247558594e+00,2.065668821334838867e+00
1.450999999999999943e+02,2.998617887496948242e+00,-1.634017109870910645e+00,-9.097136855125427246e-01,-2.214341878890991211e+00,-2.442367792129516602e+00,-1.543109893798828125e+00,-2.971105813980102539e+00,1.228452920913696289e+00,7.456711769104003906e+00,2.524457931518554688e+00
1.452000000000000171e+02,3.100136041641235352e+00,-1.610794782638549805e+00,-8.632176518440246582e-01,-2.218799114227294922e+00,-2.425693988800048828e+00,-1.579969763755798340e+00,-2.962931871414184570e+00,1.099724769592285156e+00,7.048603057861328125e+00,3.022014617919921875e+00
1.453000000000000114e+02,3.204035997390747070e+00,-1.586878299713134766e+00,-8.156226873397827148e-01,-2.222638130187988281e+00,-2.408178806304931641e+00,-1.615447640419006348e+00,-2.953584432601928711e+00,9.759215712547302246e-01,6.536251544952392578e+00,3.551496505737304688e+00
1.454000000000000057e+02,3.310865402221679688e+00,-1.562098145484924316e+00,-7.670654058456420898e-01,-2.225898504257202148e+00,-2.389818906784057617e+00,-1.649564266204833984e+00,-2.943200588226318359e+00,8.567820191383361816e-01,5.913942337036132812e+00,4.115200519561767578e+00
1.455000000000000000e+02,3.420753717422485352e+00,-1.536283612251281738e+00,-7.177506089210510254e-01,-2.228644609451293945e+00,-2.370541572570800781e+00,-1.682323098182678223e+00,-2.931931972503662109e+00,7.421126365661621094e-01,5.174838066101074219e+00,4.673850059509277344e+00
1.455999999999999943e+02,3.533302068710327148e+00,-1.508748292922973633e+00,-6.677117347717285156e-01,-2.230939149856567383e+00,-2.350341081619262695e+00,-1.713737487792968750e+00,-2.920366048812866211e+00,6.315344572067260742e-01,4.338991641998291016e+00,5.163477897644042969e+00
1.457000000000000171e+02,3.648405313491821289e+00,-1.479266643524169922e+00,-6.169506311416625977e-01,-2.232805967330932617e+00,-2.329234123229980469e+00,-1.743804574012756348e+00,-2.908614635467529297e+00,5.247985124588012695e-01,3.518871784210205078e+00,5.532979488372802734e+00
1.458000000000000114e+02,3.766061305999755859e+00,-1.447697281837463379e+00,-5.654610395431518555e-01,-2.234241008758544922e+00,-2.307194948196411133e+00,-1.772275924682617188e+00,-2.896775960922241211e+00,4.213725626468658447e-01,2.751023292541503906e+00,5.793191909790039062e+00
1.459000000000000057e+02,3.886262178421020508e+00,-1.413898587226867676e+00,-5.132365226745605469e-01,-2.235236644744873047e+00,-2.283892393112182617e+00,-1.799122929573059082e+00,-2.884865760803222656e+00,3.211056292057037354e-01,2.031708955764770508e+00,5.971895694732666016e+00
1.460000000000000000e+02,4.009165763854980469e+00,-1.377770304679870605e+00,-4.602587223052978516e-01,-2.235771417617797852e+00,-2.259575843811035156e+00,-1.824644446372985840e+00,-2.872884273529052734e+00,2.239124178886413574e-01,1.359759449958801270e+00,6.083937644958496094e+00
1.460999999999999943e+02,4.134966850280761719e+00,-1.339201331138610840e+00,-4.066267013549804688e-01,-2.235886335372924805e+00,-2.234377145767211914e+00,-1.848918080329895020e+00,-2.860834121704101562e+00,1.297074854373931885e-01,7.375507950782775879e-01,6.133297443389892578e+00
1.462000000000000171e+02,4.263847351074218750e+00,-1.298153877258300781e+00,-3.523966073989868164e-01,-2.235605001449584961e+00,-2.208397388458251953e+00,-1.871877074241638184e+00,-2.848716974258422852e+00,3.840727731585502625e-02,1.668461561203002930e-01,6.124210357666015625e+00
1.463000000000000114e+02,4.395922183990478516e+00,-1.254565358161926270e+00,-2.975650131702423096e-01,-2.234924793243408203e+00,-2.181728839874267578e+00,-1.893564939498901367e+00,-2.836535453796386719e+00,-5.006941407918930054e-02,-3.511758148670196533e-01,6.061109542846679688e+00
1.464000000000000057e+02,4.531449317932128906e+00,-1.208412408828735352e+00,-2.421284317970275879e-01,-2.233843088150024414e+00,-2.154523611068725586e+00,-1.914060950279235840e+00,-2.824291706085205078e+00,-1.358015984296798706e-01,-8.126475214958190918e-01,5.953972816467285156e+00
1.465000000000000000e+02,4.670659542083740234e+00,-1.159719467163085938e+00,-1.860833615064620972e-01,-2.232356548309326172e+00,-2.126794338226318359e+00,-1.933385491371154785e+00,-2.811988115310668945e+00,-2.188660502433776855e-01,-1.214684844017028809e+00,5.813743591308593750e+00
1.465999999999999943e+02,4.813684940338134766e+00,-1.108464598655700684e+00,-1.294263005256652832e-01,-2.230463981628417969e+00,-2.098593235015869141e+00,-1.951609492301940918e+00,-2.799626827239990234e+00,-2.993373870849609375e-01,-1.559855937957763672e+00,5.644935131072998047e+00
1.467000000000000171e+02,4.960652351379394531e+00,-1.054583311080932617e+00,-7.215288281440734863e-02,-2.228161811828613281e+00,-2.070035934448242188e+00,-1.968877911567687988e+00,-2.787209749221801758e+00,-3.772882223129272461e-01,-1.851773023605346680e+00,5.452073097229003906e+00
1.468000000000000114e+02,5.111687660217285156e+00,-9.979975819587707520e-01,-1.425579749047756195e-02,-2.225446701049804688e+00,-2.041172027587890625e+00,-1.985300540924072266e+00,-2.774738788604736328e+00,-4.527890384197235107e-01,-2.098929166793823242e+00,5.242516994476318359e+00
1.469000000000000057e+02,5.266920566558837891e+00,-9.386267662048339844e-01,4.426906257867813110e-02,-2.222316265106201172e+00,-2.012066364288330078e+00,-2.001026868820190430e+00,-2.762216091156005859e+00,-5.259084105491638184e-01,-2.305206537246704102e+00,5.019794464111328125e+00
1.470000000000000000e+02,5.426486015319824219e+00,-8.763877749443054199e-01,1.034100577235221863e-01,-2.218770742416381836e+00,-1.982722878456115723e+00,-2.016065120697021484e+00,-2.749644279479980469e+00,-5.967131853103637695e-01,-2.472730398178100586e+00,4.786189556121826172e+00
1.470999999999999943e+02,5.590520381927490234e+00,-8.111947774887084961e-01,1.631064862012863159e-01,-2.214819908142089844e+00,-1.953140258789062500e+00,-2.030440092086791992e+00,-2.737024784088134766e+00,-6.652678251266479492e-01,-2.603670358657836914e+00,4.543865680694580078e+00
1.472000000000000171e+02,5.759168148040771484e+00,-7.429591417312622070e-01,2.233538329601287842e-01,-2.210462808609008789e+00,-1.923305273056030273e+00,-2.044223070144653320e+00,-2.724358320236206055e+00,-7.316356301307678223e-01,-2.700386047363281250e+00,4.294946193695068359e+00
1.473000000000000114e+02,5.932575225830078125e+00,-6.715894937515258789e-01,2.841465473175048828e-01,-2.205691337585449219e+00,-1.893218636512756348e+00,-2.057424068450927734e+00,-2.711647510528564453e+00,-7.958777546882629395e-01,-2.775477886199951172e+00,4.046608924865722656e+00
1.474000000000000057e+02,6.110897541046142578e+00,-5.969518423080444336e-01,3.454232215881347656e-01,-2.200454711914062500e+00,-1.862882494926452637e+00,-2.070046901702880859e+00,-2.698894023895263672e+00,-8.580537438392639160e-01,-2.836000680923461914e+00,3.802563428878784180e+00
1.475000000000000000e+02,6.294290065765380859e+00,-5.187639594078063965e-01,4.071716070175170898e-01,-2.194739818572998047e+00,-1.832299113273620605e+00,-2.082096576690673828e+00,-2.686099529266357422e+00,-9.182214736938476562e-01,-2.883791923522949219e+00,3.564121723175048828e+00
1.475999999999999943e+02,6.480467319488525391e+00,-4.339589178562164307e-01,4.693927168846130371e-01,-2.188545703887939453e+00,-1.801450252532958984e+00,-2.093543529510498047e+00,-2.673317193984985352e+00,-9.765615463256835938e-01,-2.923646688461303711e+00,3.334707260131835938e+00
1.477000000000000171e+02,6.666306018829345703e+00,-3.393412232398986816e-01,5.320875644683837891e-01,-2.181870937347412109e+00,-1.770304799079895020e+00,-2.104406356811523438e+00,-2.660634517669677734e+00,-1.033331513404846191e+00,-2.957114696502685547e+00,3.114652395248413086e+00
1.478000000000000114e+02,6.850389480590820312e+00,-2.345540821552276611e-01,5.952571630477905273e-01,-2.174713850021362305e+00,-1.738976359367370605e+00,-2.115099191665649414e+00,-2.648049831390380859e+00,-1.088572025299072266e+00,-2.984508275985717773e+00,2.903635025024414062e+00
1.479000000000000057e+02,7.032186985015869141e+00,-1.191328018903732300e-01,6.589026451110839844e-01,-2.167073011398315430e+00,-1.707476735115051270e+00,-2.125659227371215820e+00,-2.635511398315429688e+00,-1.142259120941162109e+00,-3.006104469299316406e+00,2.701291799545288086e+00
1.480000000000000000e+02,7.211256980895996094e+00,7.445610128343105316e-03,7.230425477027893066e-01,-2.158985853195190430e+00,-1.675805807113647461e+00,-2.136086225509643555e+00,-2.622930288314819336e+00,-1.194322466850280762e+00,-3.022471189498901367e+00,2.507465600967407227e+00
1.480999999999999943e+02,7.384257793426513672e+00,1.478806883096694946e-01,7.878245115280151367e-01,-2.150454759597778320e+00,-1.643963694572448730e+00,-2.146380186080932617e+00,-2.610305786132812500e+00,-1.244800329208374023e+00,-3.034875869750976562e+00,2.322498798370361328e+00
1.482000000000000171e+02,7.542600631713867188e+00,3.072452843189239502e-01,8.535032272338867188e-01,-2.141380548477172852e+00,-1.611950159072875977e+00,-2.156540393829345703e+00,-2.597678184509277344e+00,-1.293727040290832520e+00,-3.043599367141723633e+00,2.146070003509521484e+00
1.483000000000000114e+02,7.679150104522705078e+00,4.883100390434265137e-01,9.200960993766784668e-01,-2.131753921508789062e+00,-1.579707622528076172e+00,-2.166521072387695312e+00,-2.585013389587402344e+00,-1.341129779815673828e+00,-3.048881769180297852e+00,1.977649331092834473e+00
1.484000000000000057e+02,7.790624141693115234e+00,6.924819350242614746e-01,9.876140356063842773e-01,-2.121568679809570312e+00,-1.546979546546936035e+00,-2.176202058792114258e+00,-2.572176218032836914e+00,-1.387043952941894531e+00,-3.051159620285034180e+00,1.816250681877136230e+00
1.485000000000000000e+02,7.869863033294677734e+00,9.234279394149780273e-01,1.056068420410156250e+00,-2.110819101333618164e+00,-1.513711571693420410e+00,-2.185649156570434570e+00,-2.559171199798583984e+00,-1.431504011154174805e+00,-3.050701141357421875e+00,1.661357045173645020e+00
1.485999999999999943e+02,7.900583744049072266e+00,1.189382433891296387e+00,1.125470161437988281e+00,-2.099498510360717773e+00,-1.479826092720031738e+00,-2.194793224334716797e+00,-2.545911073684692383e+00,-1.474446773529052734e+00,-3.047880887985229492e+00,1.512924909591674805e+00
1.487000000000000171e+02,7.864541530609130859e+00,1.499015331268310547e+00,1.195827603340148926e+00,-2.087625980377197266e+00,-1.445283651351928711e+00,-2.203611612319946289e+00,-2.532121181488037109e+00,-1.515648484230041504e+00,-3.043113470077514648e+00,1.370931506156921387e+00
1.488000000000000114e+02,7.725807189941406250e+00,1.869351983070373535e+00,1.267135500907897949e+00,-2.075311183929443359e+00,-1.410074949264526367e+00,-2.212142467498779297e+00,-2.517330884933471680e+00,-1.555276155471801758e+00,-3.036489486694335938e+00,1.235127449035644531e+00
1.489000000000000057e+02,7.470969676971435547e+00,2.302067756652832031e+00,1.339403271675109863e+00,-2.062562942504882812e+00,-1.374186038970947266e+00,-2.220481634140014648e+00,-2.501500606536865234e+00,-1.593452453613281250e+00,-3.028192520141601562e+00,1.105090618133544922e+00
1.490000000000000000e+02,7.111575126647949219e+00,2.777335882186889648e+00,1.412666678428649902e+00,-2.049357652664184570e+00,-1.337607383728027344e+00,-2.228630304336547852e+00,-2.484767913818359375e+00,-1.630230784416198730e+00,-3.018752574920654297e+00,9.799749255180358887e-01
1.490999999999999943e+02,6.648703575134277344e+00,3.285634994506835938e+00,1.487009525299072266e+00,-2.035637855529785156e+00,-1.300330042839050293e+00,-2.236585378646850586e+00,-2.467194318771362305e+00,-1.665627956390380859e+00,-3.008265972137451172e+00,8.595723509788513184e-01
1.492000000000000171e+02,6.080587387084960938e+00,3.827100992202758789e+00,1.562447667121887207e+00,-2.021389722824096680e+00,-1.262345194816589355e+00,-2.244344472885131836e+00,-2.448738336563110352e+00,-1.699656128883361816e+00,-2.996917486190795898e+00,7.436744570732116699e-01
1.493000000000000114e+02,5.399075031280517578e+00,4.386179447174072266e+00,1.638976931571960449e+00,-2.006593227386474609e+00,-1.223540306091308594e+00,-2.251878499984741211e+00,-2.429346561431884766e+00,-1.732322216033935547e+00,-2.985292911529541016e+00,6.319003105163574219e-01
1.494000000000000057e+02,4.607617855072021484e+00,4.902776718139648438e+00,1.716624140739440918e+00,-1.991331696510314941e+00,-1.183522820472717285e+00,-2.259083747863769531e+00,-2.409031629562377930e+00,-1.763643980026245117e+00,-2.973492860794067383e+00,5.239536762237548828e-01
1.495000000000000000e+02,3.783893585205078125e+00,5.311935424804687500e+00,1.795439124107360840e+00,-1.975698351860046387e+00,-1.142228364944458008e+00,-2.265993595123291016e+00,-2.387810230255126953e+00,-1.793618440628051758e+00,-2.961612462997436523e+00,4.193194210529327393e-01
1.495999999999999943e+02,3.008624792098999023e+00,5.608270168304443359e+00,1.875497698783874512e+00,-1.959655880928039551e+00,-1.099650859832763672e+00,-2.272718667984008789e+00,-2.365618705749511719e+00,-1.821997880935668945e+00,-2.949659347534179688e+00,3.178796172142028809e-01
1.497000000000000171e+02,2.283995866775512695e+00,5.810901165008544922e+00,1.956822037696838379e+00,-1.943186998367309570e+00,-1.056207060813903809e+00,-2.279029607772827148e+00,-2.342218399047851562e+00,-1.848829388618469238e+00,-2.937634706497192383e+00,2.195479869842529297e-01
1.498000000000000114e+02,1.605275988578796387e+00,5.945590972900390625e+00,2.039425134658813477e+00,-1.926275134086608887e+00,-1.012000679969787598e+00,-2.284835338592529297e+00,-2.317877292633056641e+00,-1.874409914016723633e+00,-2.925539255142211914e+00,1.242378875613212585e-01
1.499000000000000057e+02,9.746444821357727051e-01,6.017127990722656250e+00,2.123326301574707031e+00,-1.908914089202880859e+00,-9.667379856109619141e-01,-2.290045022964477539e+00,-2.292654275894165039e+00,-1.898739337921142578e+00,-2.913376331329345703e+00,3.186474740505218506e-02
1.500000000000000000e+02,3.940609097480773926e-01,6.029586791992187500e+00,2.208544492721557617e+00,-1.891096949577331543e+00,-9.203927516937255859e-01,-2.294646024703979492e+00,-2.266651153564453125e+00,-1.921751260757446289e+00,-2.901148080825805664e+00,-5.765353888273239136e-02
1.500999999999999943e+02,-1.351007670164108276e-01,5.987258911132812500e+00,2.295100450515747070e+00,-1.872815966606140137e+00,-8.729496598243713379e-01,-2.298629522323608398e+00,-2.239945650100708008e+00,-1.943484663963317871e+00,-2.888856887817382812e+00,-1.443968266248703003e-01
1.502000000000000171e+02,-6.108188033103942871e-01,5.896576404571533203e+00,2.383009433746337891e+00,-1.854052543640136719e+00,-8.244882225990295410e-01,-2.302017927169799805e+00,-2.212698698043823242e+00,-1.964022755622863770e+00,-2.876504659652709961e+00,-2.284427583217620850e-01
1.503000000000000114e+02,-1.028196334838867188e+00,5.770418643951416016e+00,2.472288846969604492e+00,-1.834796190261840820e+00,-7.752483487129211426e-01,-2.304885387420654297e+00,-2.184926748275756836e+00,-1.983387351036071777e+00,-2.864094257354736328e+00,-3.098668158054351807e-01
1.504000000000000057e+02,-1.388545155525207520e+00,5.614633560180664062e+00,2.562959671020507812e+00,-1.815039634704589844e+00,-7.252803444862365723e-01,-2.307287216186523438e+00,-2.156665086746215820e+00,-2.001627683639526367e+00,-2.851627111434936523e+00,-3.887422978878021240e-01
1.505000000000000000e+02,-1.694850802421569824e+00,5.433230400085449219e+00,2.655073642730712891e+00,-1.794766664505004883e+00,-6.745898127555847168e-01,-2.309261322021484375e+00,-2.128056764602661133e+00,-2.018946170806884766e+00,-2.839105844497680664e+00,-4.651406109333038330e-01
1.505999999999999943e+02,-1.953296065330505371e+00,5.232408046722412109e+00,2.748932600021362305e+00,-1.773890256881713867e+00,-6.231710314750671387e-01,-2.310803413391113281e+00,-2.099197149276733398e+00,-2.035544395446777344e+00,-2.826532363891601562e+00,-5.391311645507812500e-01
1.507000000000000171e+02,-2.170711278915405273e+00,5.017744064331054688e+00,2.844637393951416016e+00,-1.752380132675170898e+00,-5.710141658782958984e-01,-2.311905860900878906e+00,-2.070095777511596680e+00,-2.051445960998535156e+00,-2.813908100128173828e+00,-6.107811331748962402e-01
1.508000000000000114e+02,-2.349227666854858398e+00,4.791565895080566406e+00,2.942366361618041992e+00,-1.730233669281005859e+00,-5.180990695953369141e-01,-2.312545537948608398e+00,-2.040755987167358398e+00,-2.066656589508056641e+00,-2.801236152648925781e+00,-6.801561713218688965e-01
1.509000000000000057e+02,-2.490965127944946289e+00,4.556046009063720703e+00,3.042340517044067383e+00,-1.707436323165893555e+00,-4.644909799098968506e-01,-2.312748193740844727e+00,-2.011177778244018555e+00,-2.081191062927246094e+00,-2.788516521453857422e+00,-7.473199367523193359e-01
1.510000000000000000e+02,-2.598078727722167969e+00,4.313234329223632812e+00,3.144598960876464844e+00,-1.683974862098693848e+00,-4.102836549282073975e-01,-2.312554121017456055e+00,-1.981348395347595215e+00,-2.095122575759887695e+00,-2.775752305984497070e+00,-8.123343586921691895e-01
1.510999999999999943e+02,-2.677837848663330078e+00,4.067676544189453125e+00,3.249198913574218750e+00,-1.659832358360290527e+00,-3.554743230342864990e-01,-2.311960935592651367e+00,-1.951266288757324219e+00,-2.108470201492309570e+00,-2.762944698333740234e+00,-8.752597570419311523e-01
1.512000000000000171e+02,-2.742660045623779297e+00,3.826048135757446289e+00,3.356606721878051758e+00,-1.634864330291748047e+00,-3.000595867633819580e-01,-2.310966253280639648e+00,-1.920933842658996582e+00,-2.121237993240356445e+00,-2.750095367431640625e+00,-9.361546039581298828e-01
1.513000000000000114e+02,-2.793713092803955078e+00,3.588958024978637695e+00,3.466981649398803711e+00,-1.608682513236999512e+00,-2.440358996391296387e-01,-2.309567928314208984e+00,-1.890353202819824219e+00,-2.133430242538452148e+00,-2.737270355224609375e+00,-9.952303767204284668e-01
1.514000000000000057e+02,-2.835200071334838867e+00,3.359614372253417969e+00,3.579921483993530273e+00,-1.580655097961425781e+00,-1.873997449874877930e-01,-2.307761430740356445e+00,-1.859518170356750488e+00,-2.145037174224853516e+00,-2.724546909332275391e+00,-1.052721261978149414e+00
1.515000000000000000e+02,-2.870109558105468750e+00,3.139535188674926758e+00,3.695418834686279297e+00,-1.550658106803894043e+00,-1.301476061344146729e-01,-2.305545330047607422e+00,-1.828380584716796875e+00,-2.156020641326904297e+00,-2.711922883987426758e+00,-1.108665943145751953e+00
1.515999999999999943e+02,-2.898930788040161133e+00,2.928478002548217773e+00,3.813442945480346680e+00,-1.518519520759582520e+00,-7.227548956871032715e-02,-2.302917003631591797e+00,-1.797047615051269531e+00,-2.166791439056396484e+00,-2.699389219284057617e+00,-1.163092851638793945e+00
1.517000000000000171e+02,-2.921952009201049805e+00,2.726116180419921875e+00,3.934023618698120117e+00,-1.484142899513244629e+00,-1.377603411674499512e-02,-2.299872875213623047e+00,-1.765542507171630859e+00,-2.177428960800170898e+00,-2.686844348907470703e+00,-1.215916156768798828e+00
1.518000000000000114e+02,-2.939529180526733398e+00,2.532135009765625000e+00,4.057241439819335938e+00,-1.447467088699340820e+00,4.534549266099929810e-02,-2.296411991119384766e+00,-1.733865737915039062e+00,-2.187933206558227539e+00,-2.674255371093750000e+00,-1.267135262489318848e+00
1.519000000000000057e+02,-2.952939033508300781e+00,2.346884012222290039e+00,4.183312892913818359e+00,-1.408360958099365234e+00,1.050276458263397217e-01,-2.292546033859252930e+00,-1.702017426490783691e+00,-2.198303937911987305e+00,-2.661623716354370117e+00,-1.316790461540222168e+00
1.520000000000000000e+02,-2.962655782699584961e+00,2.170174121856689453e+00,4.312421321868896484e+00,-1.366753697395324707e+00,1.652611643075942993e-01,-2.288272857666015625e+00,-1.669997334480285645e+00,-2.208540916442871094e+00,-2.648986816406250000e+00,-1.364911079406738281e+00
1.520999999999999943e+02,-2.968881845474243164e+00,2.001604557037353516e+00,4.444734573364257812e+00,-1.322601318359375000e+00,2.260400205850601196e-01,-2.283584833145141602e+00,-1.637805461883544922e+00,-2.218643903732299805e+00,-2.636207818984985352e+00,-1.411525845527648926e+00
1.522000000000000171e+02,-2.971949100494384766e+00,1.840385794639587402e+00,4.580405712127685547e+00,-1.275935292243957520e+00,2.873024940490722656e-01,-2.278430223464965820e+00,-1.605302214622497559e+00,-2.228543043136596680e+00,-2.623258113861083984e+00,-1.456669688224792480e+00
1.523000000000000114e+02,-2.972258329391479492e+00,1.685695409774780273e+00,4.719737529754638672e+00,-1.226740241050720215e+00,3.490369915962219238e-01,-2.272797107696533203e+00,-1.572294950485229492e+00,-2.238163471221923828e+00,-2.610131502151489258e+00,-1.500365376472473145e+00
1.524000000000000057e+02,-2.970090866088867188e+00,1.537366151809692383e+00,4.862898349761962891e+00,-1.174987196922302246e+00,4.112445414066314697e-01,-2.266684532165527344e+00,-1.538730144500732422e+00,-2.247517585754394531e+00,-2.596588611602783203e+00,-1.542383909225463867e+00
1.525000000000000000e+02,-2.965950489044189453e+00,1.395444750785827637e+00,5.010011196136474609e+00,-1.120603203773498535e+00,4.739263355731964111e-01,-2.260090827941894531e+00,-1.504511356353759766e+00,-2.256547689437866211e+00,-2.582299947738647461e+00,-1.582719802856445312e+00
1.525999999999999943e+02,-2.959953784942626953e+00,1.259700417518615723e+00,5.161201477050781250e+00,-1.063510060310363770e+00,5.370832085609436035e-01,-2.253014564514160156e+00,-1.469631671905517578e+00,-2.265252351760864258e+00,-2.566938161849975586e+00,-1.621574401855468750e+00
1.527000000000000171e+02,-2.952187776565551758e+00,1.129873156547546387e+00,5.316600322723388672e+00,-1.003626823425292969e+00,6.007165312767028809e-01,-2.245454311370849609e+00,-1.434077739715576172e+00,-2.273723125457763672e+00,-2.550604104995727539e+00,-1.659012794494628906e+00
1.528000000000000114e+02,-2.943121433258056641e+00,1.005158305168151855e+00,5.476342201232910156e+00,-9.408699870109558105e-01,6.648373603820800781e-01,-2.237431764602661133e+00,-1.397837996482849121e+00,-2.282005786895751953e+00,-2.533423423767089844e+00,-1.695069432258605957e+00
1.529000000000000057e+02,-2.933009624481201172e+00,8.851343393325805664e-01,5.640565872192382812e+00,-8.751537203788757324e-01,7.294754981994628906e-01,-2.229008197784423828e+00,-1.360903859138488770e+00,-2.290095090866088867e+00,-2.515361785888671875e+00,-1.729745268821716309e+00
1.530000000000000000e+02,-2.921925067901611328e+00,7.696399092674255371e-01,5.809413433074951172e+00,-8.063892126083374023e-01,7.946965098381042480e-01,-2.220161914825439453e+00,-1.323266029357910156e+00,-2.297989845275878906e+00,-2.496359109878540039e+00,-1.763049602508544922e+00
1.530999999999999943e+02,-2.910422086715698242e+00,6.583119630813598633e-01,5.983033180236816406e+00,-7.344849705696105957e-01,8.607910871505737305e-01,-2.210780858993530273e+00,-1.284912943840026855e+00,-2.305686950683593750e+00,-2.476426601409912109e+00,-1.795000076293945312e+00
1.532000000000000171e+02,-2.898718118667602539e+00,5.509120225906372070e-01,6.161577701568603516e+00,-6.593453288078308105e-01,9.278045296669006348e-01,-2.200845003128051758e+00,-1.245623111724853516e+00,-2.313130617141723633e+00,-2.455577611923217773e+00,-1.825613975524902344e+00
1.533000000000000114e+02,-2.886905670166015625e+00,4.469333589076995850e-01,6.345214843750000000e+00,-5.807472467422485352e-01,9.957476258277893066e-01,-2.190348148345947266e+00,-1.205079078674316406e+00,-2.320235490798950195e+00,-2.433827638626098633e+00,-1.854791522026062012e+00
1.534000000000000057e+02,-2.875021696090698242e+00,3.461284637451171875e-01,6.533248901367187500e+00,-4.974454343318939209e-01,1.064631462097167969e+00,-2.179283142089843750e+00,-1.163244366645812988e+00,-2.327099561691284180e+00,-2.410929441452026367e+00,-1.882372260093688965e+00
1.535000000000000000e+02,-2.863066196441650391e+00,2.484112530946731567e-01,6.721704483032226562e+00,-4.048255085945129395e-01,1.134467720985412598e+00,-2.167645931243896484e+00,-1.120230078697204590e+00,-2.333721637725830078e+00,-2.387058496475219727e+00,-1.908668518066406250e+00
1.535999999999999943e+02,-2.851042032241821289e+00,1.536967754364013672e-01,6.908787250518798828e+00,-3.020081818103790283e-01,1.205264449119567871e+00,-2.155511617660522461e+00,-1.076484322547912598e+00,-2.339871644973754883e+00,-2.362269639968872070e+00,-1.933732867240905762e+00
1.537000000000000171e+02,-2.838950157165527344e+00,6.190101802349090576e-02,7.093686103820800781e+00,-1.885794103145599365e-01,1.277020692825317383e+00,-2.142937660217285156e+00,-1.031841874122619629e+00,-2.345475196838378906e+00,-2.336657762527465820e+00,-1.957502365112304688e+00
1.538000000000000114e+02,-2.826793432235717773e+00,-2.705763094127178192e-02,7.275977134704589844e+00,-6.403365731239318848e-02,1.349743604660034180e+00,-2.129927158355712891e+00,-9.861252903938293457e-01,-2.350474834442138672e+00,-2.310277223587036133e+00,-1.979956626892089844e+00
1.539000000000000057e+02,-2.814574241638183594e+00,-1.132585480809211731e-01,7.454741954803466797e+00,7.254070043563842773e-02,1.423504352569580078e+00,-2.116434812545776367e+00,-9.393194317817687988e-01,-2.354861497879028320e+00,-2.283275842666625977e+00,-2.001172065734863281e+00
1.540000000000000000e+02,-2.802294492721557617e+00,-1.967788934707641602e-01,7.623146533966064453e+00,2.259863615036010742e-01,1.498353719711303711e+00,-2.102425336837768555e+00,-8.914148211479187012e-01,-2.358628988265991211e+00,-2.255743741989135742e+00,-2.021202087402343750e+00
1.540999999999999943e+02,-2.789956808090209961e+00,-2.776936590671539307e-01,7.772226333618164062e+00,4.003386497497558594e-01,1.574294805526733398e+00,-2.087877035140991211e+00,-8.425933718681335449e-01,-2.361834049224853516e+00,-2.227689981460571289e+00,-2.040065288543701172e+00
1.542000000000000171e+02,-2.777562856674194336e+00,-3.560757637023925781e-01,7.897270202636718750e+00,5.974754691123962402e-01,1.651337504386901855e+00,-2.072813510894775391e+00,-7.930238246917724609e-01,-2.364534378051757812e+00,-2.199215650558471680e+00,-2.057926177978515625e+00
1.543000000000000114e+02,-2.765115022659301758e+00,-4.319960474967956543e-01,7.994480133056640625e+00,8.193173408508300781e-01,1.729515075683593750e+00,-2.057370662689208984e+00,-7.427304983139038086e-01,-2.366793155670166016e+00,-2.170490741729736328e+00,-2.075070619583129883e+00
1.544000000000000057e+02,-2.752615451812744141e+00,-5.055234432220458984e-01,8.049592971801757812e+00,1.073119878768920898e+00,1.808905482292175293e+00,-2.041539907455444336e+00,-6.917115449905395508e-01,-2.368622303009033203e+00,-2.141521692276000977e+00,-2.091511964797973633e+00
1.545000000000000000e+02,-2.740065097808837891e+00,-5.767249464988708496e-01,8.047845840454101562e+00,1.366192221641540527e+00,1.889545917510986328e+00,-2.025294303894042969e+00,-6.399609446525573730e-01,-2.370017766952514648e+00,-2.112311363220214844e+00,-2.107256889343261719e+00
1.545999999999999943e+02,-2.727467060089111328e+00,-6.456655859947204590e-01,7.961043834686279297e+00,1.711847066879272461e+00,1.971449851989746094e+00,-2.008613109588623047e+00,-5.874617099761962891e-01,-2.370963096618652344e+00,-2.082862615585327148e+00,-2.122312068939208984e+00
1.547000000000000171e+02,-2.714822292327880859e+00,-7.124087810516357422e-01,7.753477573394775391e+00,2.125846147537231445e+00,2.054640769958496094e+00,-1.991486310958862305e+00,-5.342003703117370605e-01,-2.371440172195434570e+00,-2.053173303604125977e+00,-2.136704921722412109e+00
1.548000000000000114e+02,-2.702132701873779297e+00,-7.770159840583801270e-01,7.439307689666748047e+00,2.591724872589111328e+00,2.139138698577880859e+00,-1.973907113075256348e+00,-4.802946150302886963e-01,-2.371501207351684570e+00,-2.023230314254760742e+00,-2.150506019592285156e+00
1.549000000000000057e+02,-2.689400434494018555e+00,-8.395470976829528809e-01,7.017019748687744141e+00,3.095273971557617188e+00,2.224962949752807617e+00,-1.955868601799011230e+00,-4.257881343364715576e-01,-2.371164321899414062e+00,-1.993035197257995605e+00,-2.163723230361938477e+00
1.550000000000000000e+02,-2.676626682281494141e+00,-9.000602960586547852e-01,6.489806175231933594e+00,3.630857467651367188e+00,2.312129735946655273e+00,-1.937359809875488281e+00,-3.706775605678558350e-01,-2.370426893234252930e+00,-1.962589859962463379e+00,-2.176360845565795898e+00
1.550999999999999943e+02,-2.663837909698486328e+00,-9.586716294288635254e-01,5.851148128509521484e+00,4.199693202972412109e+00,2.400654554367065430e+00,-1.918363571166992188e+00,-3.149593472480773926e-01,-2.369286060333251953e+00,-1.931896448135375977e+00,-2.188422441482543945e+00
1.552000000000000171e+02,-2.651138544082641602e+00,-1.015681266784667969e+00,5.095488071441650391e+00,4.755587577819824219e+00,2.490559339523315430e+00,-1.898871421813964844e+00,-2.586300075054168701e-01,-2.367739439010620117e+00,-1.900936841964721680e+00,-2.199880123138427734e+00
1.553000000000000114e+02,-2.638537645339965820e+00,-1.071155905723571777e+00,4.251425743103027344e+00,5.233709335327148438e+00,2.581864118576049805e+00,-1.878875613212585449e+00,-2.016859650611877441e-01,-2.365784168243408203e+00,-1.869696021080017090e+00,-2.210810661315917969e+00
1.554000000000000057e+02,-2.625998258590698242e+00,-1.125090122222900391e+00,3.434128046035766602e+00,5.590958118438720703e+00,2.674590349197387695e+00,-1.858369112014770508e+00,-1.441237032413482666e-01,-2.363417387008666992e+00,-1.838277816772460938e+00,-2.221593856811523438e+00
1.555000000000000000e+02,-2.613420724868774414e+00,-1.177399396896362305e+00,2.669511556625366211e+00,5.840541839599609375e+00,2.768881082534790039e+00,-1.837309598922729492e+00,-8.593967556953430176e-02,-2.360636472702026367e+00,-1.806687235832214355e+00,-2.232243537902832031e+00
1.555999999999999943e+02,-2.600799798965454102e+00,-1.228116989135742188e+00,1.952851414680480957e+00,6.011893272399902344e+00,2.865016460418701172e+00,-1.815625190734863281e+00,-2.712738886475563049e-02,-2.357438564300537109e+00,-1.774924755096435547e+00,-2.242759704589843750e+00
1.557000000000000171e+02,-2.588166236877441406e+00,-1.277278900146484375e+00,1.284051299095153809e+00,6.116779327392578125e+00,2.963055610656738281e+00,-1.793369054794311523e+00,3.228300437331199646e-02,-2.353827714920043945e+00,-1.742990136146545410e+00,-2.253142118453979492e+00
1.558000000000000114e+02,-2.575527191162109375e+00,-1.324911952018737793e+00,6.654231548309326172e-01,6.159227371215820312e+00,3.063282966613769531e+00,-1.770477533340454102e+00,9.224426001310348511e-02,-2.349811553955078125e+00,-1.710883378982543945e+00,-2.263390541076660156e+00
1.559000000000000057e+02,-2.562720537185668945e+00,-1.371050715446472168e+00,9.866599738597869873e-02,6.143516063690185547e+00,3.165809631347656250e+00,-1.746918559074401855e+00,1.527585387229919434e-01,-2.345387458801269531e+00,-1.678604125976562500e+00,-2.273505210876464844e+00
1.560000000000000000e+02,-2.549744606018066406e+00,-1.415730595588684082e+00,-4.150254130363464355e-01,6.074238300323486328e+00,3.270678043365478516e+00,-1.722678661346435547e+00,2.137866765260696411e-01,-2.340521335601806641e+00,-1.646059393882751465e+00,-2.283465385437011719e+00
1.560999999999999943e+02,-2.536548852920532227e+00,-1.458925962448120117e+00,-8.712466359138488770e-01,5.962463855743408203e+00,3.378130435943603516e+00,-1.697683215141296387e+00,2.752866744995117188e-01,-2.335177898406982422e+00,-1.613056778907775879e+00,-2.293147325515747070e+00
1.562000000000000171e+02,-2.522868156433105469e+00,-1.500389933586120605e+00,-1.267985463142395020e+00,5.818132400512695312e+00,3.488476276397705078e+00,-1.671398520469665527e+00,3.372595608234405518e-01,-2.329355001449584961e+00,-1.579495310783386230e+00,-2.302551746368408203e+00
1.563000000000000114e+02,-2.508248090744018555e+00,-1.540245294570922852e+00,-1.607992410659790039e+00,5.645585536956787109e+00,3.601365327835083008e+00,-1.643247127532958984e+00,3.997063934803009033e-01,-2.323051452636718750e+00,-1.545279502868652344e+00,-2.311632156372070312e+00
1.564000000000000057e+02,-2.492575168609619141e+00,-1.578640580177307129e+00,-1.895336389541625977e+00,5.449686527252197266e+00,3.716809034347534180e+00,-1.613117218017578125e+00,4.626281857490539551e-01,-2.316266059875488281e+00,-1.510402083396911621e+00,-2.320385456085205078e+00
1.565000000000000000e+02,-2.475972175598144531e+00,-1.615629434585571289e+00,-2.138636589050292969e+00,5.237731456756591797e+00,3.834769010543823242e+00,-1.580834269523620605e+00,5.260260105133056641e-01,-2.308996915817260742e+00,-1.474850535392761230e+00,-2.328895568847656250e+00
1.565999999999999943e+02,-2.458526611328125000e+00,-1.651234507560729980e+00,-2.341146230697631836e+00,5.012828350067138672e+00,3.955286264419555664e+00,-1.546313881874084473e+00,5.899009704589843750e-01,-2.301243066787719727e+00,-1.438613057136535645e+00,-2.337216377258300781e+00
1.567000000000000171e+02,-2.440219640731811523e+00,-1.685471534729003906e+00,-2.505004644393920898e+00,4.777256011962890625e+00,4.078430175781250000e+00,-1.509500265121459961e+00,6.542774438858032227e-01,-2.293055057525634766e+00,-1.401680350303649902e+00,-2.345344781875610352e+00
1.568000000000000114e+02,-2.420980453491210938e+00,-1.718345522880554199e+00,-2.632393360137939453e+00,4.533171653747558594e+00,4.204319953918457031e+00,-1.470311403274536133e+00,7.191741466522216797e-01,-2.284468412399291992e+00,-1.364043593406677246e+00,-2.353277921676635742e+00
1.569000000000000057e+02,-2.400815725326538086e+00,-1.749872446060180664e+00,-2.726069450378417969e+00,4.282892227172851562e+00,4.333187103271484375e+00,-1.428615808486938477e+00,7.845974564552307129e-01,-2.275479316711425781e+00,-1.325692296028137207e+00,-2.361013174057006836e+00
1.570000000000000000e+02,-2.379740953445434570e+00,-1.780063271522521973e+00,-2.799720525741577148e+00,4.034097671508789062e+00,4.465231418609619141e+00,-1.384377360343933105e+00,8.507958054542541504e-01,-2.265993118286132812e+00,-1.286482691764831543e+00,-2.368518114089965820e+00
1.570999999999999943e+02,-2.357739210128784180e+00,-1.808693528175354004e+00,-2.858822107315063477e+00,3.789644241333007812e+00,4.600611686706542969e+00,-1.337646484375000000e+00,9.179139137268066406e-01,-2.255951881408691406e+00,-1.246058344841003418e+00,-2.375694513320922852e+00
1.572000000000000171e+02,-2.334507942199707031e+00,-1.835721969604492188e+00,-2.905709266662597656e+00,3.551265478134155273e+00,4.739514827728271484e+00,-1.288406729698181152e+00,9.859628081321716309e-01,-2.245348930358886719e+00,-1.204345583915710449e+00,-2.382602930068969727e+00
1.573000000000000114e+02,-2.310300350189208984e+00,-1.861463546752929688e+00,-2.945021629333496094e+00,3.322139978408813477e+00,4.882230281829833984e+00,-1.236618161201477051e+00,1.054953455924987793e+00,-2.234178304672241211e+00,-1.161407947540283203e+00,-2.389293670654296875e+00
1.574000000000000057e+02,-2.285198211669921875e+00,-1.885963559150695801e+00,-2.977969646453857422e+00,3.102371454238891602e+00,5.028888225555419922e+00,-1.182206153869628906e+00,1.124897122383117676e+00,-2.222439765930175781e+00,-1.117702960968017578e+00,-2.395524501800537109e+00
1.575000000000000000e+02,-2.259307146072387695e+00,-1.909149885177612305e+00,-3.004855155944824219e+00,2.891634225845336914e+00,5.179615020751953125e+00,-1.125092029571533203e+00,1.195801496505737305e+00,-2.210222005844116211e+00,-1.073154926300048828e+00,-2.401225328445434570e+00
1.575999999999999943e+02,-2.232693195343017578e+00,-1.931047558784484863e+00,-3.025950670242309570e+00,2.689550161361694336e+00,5.334539413452148438e+00,-1.065195441246032715e+00,1.267674565315246582e+00,-2.197553873062133789e+00,-1.027533292770385742e+00,-2.406322479248046875e+00
1.577000000000000171e+02,-2.205528497695922852e+00,-1.951744079589843750e+00,-3.041922807693481445e+00,2.496039867401123047e+00,5.493796348571777344e+00,-1.002433180809020996e+00,1.340521097183227539e+00,-2.184443473815917969e+00,-9.808230996131896973e-01,-2.410806894302368164e+00
1.578000000000000114e+02,-2.177837610244750977e+00,-1.971264481544494629e+00,-3.053982019424438477e+00,2.311403989791870117e+00,5.657525539398193359e+00,-9.367194175720214844e-01,1.414415955543518066e+00,-2.170845270156860352e+00,-9.330101609230041504e-01,-2.414670228958129883e+00
1.579000000000000057e+02,-2.149646997451782227e+00,-1.989648103713989258e+00,-3.062368631362915039e+00,2.135294198989868164e+00,5.825866699218750000e+00,-8.679656982421875000e-01,1.489394664764404297e+00,-2.156736135482788086e+00,-8.842433691024780273e-01,-2.417959451675415039e+00
1.580000000000000000e+02,-2.121087074279785156e+00,-2.007065773010253906e+00,-3.067344665527343750e+00,1.967111468315124512e+00,5.998968601226806641e+00,-7.960807681083679199e-01,1.565463185310363770e+00,-2.142085552215576172e+00,-8.347187042236328125e-01,-2.420739173889160156e+00
1.580999999999999943e+02,-2.092260360717773438e+00,-2.023728609085083008e+00,-3.069360494613647461e+00,1.805864334106445312e+00,6.176982402801513672e+00,-7.209703326225280762e-01,1.642640233039855957e+00,-2.126951932907104492e+00,-7.844677567481994629e-01,-2.423070907592773438e+00
1.582000000000000171e+02,-2.063192367553710938e+00,-2.039694547653198242e+00,-3.068643569946289062e+00,1.651120305061340332e+00,6.360068321228027344e+00,-6.425049901008605957e-01,1.720957756042480469e+00,-2.111460924148559570e+00,-7.334911227226257324e-01,-2.424973011016845703e+00
1.583000000000000114e+02,-2.033885478973388672e+00,-2.054969310760498047e+00,-3.065617799758911133e+00,1.502869963645935059e+00,6.548357963562011719e+00,-5.603666901588439941e-01,1.800497889518737793e+00,-2.095573902130126953e+00,-6.817828416824340820e-01,-2.426441669464111328e+00
1.584000000000000057e+02,-2.004340648651123047e+00,-2.069563627243041992e+00,-3.060648202896118164e+00,1.361053347587585449e+00,6.738811016082763672e+00,-4.707985818386077881e-01,1.881289482116699219e+00,-2.079269886016845703e+00,-6.293288469314575195e-01,-2.427463769912719727e+00
1.585000000000000000e+02,-1.974545717239379883e+00,-2.083549499511718750e+00,-3.053822755813598633e+00,1.225421071052551270e+00,6.928533077239990234e+00,-3.710333704948425293e-01,1.963340520858764648e+00,-2.062529325485229492e+00,-5.761042237281799316e-01,-2.428012847900390625e+00
1.585999999999999943e+02,-1.944497942924499512e+00,-2.096951246261596680e+00,-3.045379161834716797e+00,1.095473170280456543e+00,7.116236209869384766e+00,-2.607411742210388184e-01,2.046677827835083008e+00,-2.045342445373535156e+00,-5.222075581550598145e-01,-2.428133010864257812e+00
1.587000000000000171e+02,-1.914199709892272949e+00,-2.109772920608520508e+00,-3.035820960998535156e+00,9.704129099845886230e-01,7.301477432250976562e+00,-1.394222080707550049e-01,2.131324291229248047e+00,-2.027702569961547852e+00,-4.677098691463470459e-01,-2.427855253219604492e+00
1.588000000000000114e+02,-1.883653283119201660e+00,-2.122018337249755859e+00,-3.025218009948730469e+00,8.500660061836242676e-01,7.483804702758789062e+00,-6.536294706165790558e-03,2.217298984527587891e+00,-2.009603500366210938e+00,-4.126075804233551025e-01,-2.427176475524902344e+00
1.589000000000000057e+02,-1.852855682373046875e+00,-2.133683681488037109e+00,-3.013807296752929688e+00,7.342016100883483887e-01,7.660399913787841797e+00,1.402464807033538818e-01,2.304617404937744141e+00,-1.991031527519226074e+00,-3.568972945213317871e-01,-2.426095008850097656e+00
1.590000000000000000e+02,-1.821753501892089844e+00,-2.144707679748535156e+00,-3.002148628234863281e+00,6.224487423896789551e-01,7.821962356567382812e+00,3.062820732593536377e-01,2.393294095993041992e+00,-1.971972107887268066e+00,-3.005754947662353516e-01,-2.424606800079345703e+00
1.590999999999999943e+02,-1.790445566177368164e+00,-2.155482292175292969e+00,-2.990327119827270508e+00,5.144677162170410156e-01,7.961081504821777344e+00,4.945882856845855713e-01,2.483351469039916992e+00,-1.952416539192199707e+00,-2.436386197805404663e-01,-2.422709703445434570e+00
1.592000000000000171e+02,-1.758965611457824707e+00,-2.166123628616333008e+00,-2.978428840637207031e+00,4.097827672958374023e-01,8.074098587036132812e+00,7.068499326705932617e-01,2.574811458587646484e+00,-1.932356595993041992e+00,-1.860831677913665771e-01,-2.420401096343994141e+00
1.593000000000000114e+02,-1.727314114570617676e+00,-2.176632165908813477e+00,-2.966457605361938477e+00,3.082945346832275391e-01,8.153769493103027344e+00,9.467748403549194336e-01,2.667695045471191406e+00,-1.911784768104553223e+00,-1.279055476188659668e-01,-2.417677879333496094e+00
1.594000000000000057e+02,-1.695491194725036621e+00,-2.187007188796997070e+00,-2.954413890838623047e+00,2.099163234233856201e-01,8.183160781860351562e+00,1.222910046577453613e+00,2.762024879455566406e+00,-1.890693187713623047e+00,-6.910205632448196411e-02,-2.414537668228149414e+00
1.595000000000000000e+02,-1.663496494293212891e+00,-2.197248458862304688e+00,-2.942300081253051758e+00,1.145612746477127075e-01,8.143947601318359375e+00,1.544048666954040527e+00,2.858055591583251953e+00,-1.869022488594055176e+00,-9.695872664451599121e-03,-2.410984039306640625e+00
1.595999999999999943e+02,-1.631330013275146484e+00,-2.207355976104736328e+00,-2.930118799209594727e+00,2.214484289288520813e-02,7.998194694519042969e+00,1.928207874298095703e+00,2.955963611602783203e+00,-1.846791863441467285e+00,5.026228353381156921e-02,-2.407024145126342773e+00
1.597000000000000171e+02,-1.598856568336486816e+00,-2.217255592346191406e+00,-2.917872190475463867e+00,-6.741516292095184326e-02,7.733618259429931641e+00,2.376865625381469727e+00,3.055870532989501953e+00,-1.823977112770080566e+00,1.107738316059112549e-01,-2.402656316757202148e+00
1.598000000000000114e+02,-1.565872907638549805e+00,-2.226875066757202148e+00,-2.905562400817871094e+00,-1.541986465454101562e-01,7.361473083496093750e+00,2.870063304901123047e+00,3.158061742782592773e+00,-1.800500392913818359e+00,1.717975139617919922e-01,-2.397845029830932617e+00
1.599000000000000057e+02,-1.532338619232177734e+00,-2.236234188079833984e+00,-2.893192052841186523e+00,-2.382832765579223633e-01,6.882155418395996094e+00,3.397624015808105469e+00,3.262593030929565430e+00,-1.776343584060668945e+00,2.332933396100997925e-01,-2.392555236816406250e+00
1.600000000000000000e+02,-1.498150944709777832e+00,-2.245269775390625000e+00,-2.880762815475463867e+00,-3.197445571422576904e-01,6.293525695800781250e+00,3.959508657455444336e+00,3.369529962539672852e+00,-1.751486897468566895e+00,2.952623665332794189e-01,-2.386786222457885742e+00
1.600999999999999943e+02,-1.463302969932556152e+00,-2.253979921340942383e+00,-2.868277311325073242e+00,-3.986559212207794189e-01,5.587135791778564453e+00,4.540465831756591797e+00,3.479236364364624023e+00,-1.725510835647583008e+00,3.577055633068084717e-01,-2.380536079406738281e+00
1.602000000000000171e+02,-1.427781343460083008e+00,-2.262452602386474609e+00,-2.855737447738647461e+00,-4.750886857509613037e-01,4.766156196594238281e+00,5.078121185302734375e+00,3.591500282287597656e+00,-1.697706460952758789e+00,4.206240177154541016e-01,-2.373803615570068359e+00
1.603000000000000114e+02,-1.391574740409851074e+00,-2.270735263824462891e+00,-2.843145132064819336e+00,-5.491123795509338379e-01,3.909953832626342773e+00,5.505090713500976562e+00,3.706315040588378906e+00,-1.667946696281433105e+00,4.840187132358551025e-01,-2.366587638854980469e+00
1.604000000000000057e+02,-1.354673981666564941e+00,-2.278826713562011719e+00,-2.830502271652221680e+00,-6.207942366600036621e-01,3.103857517242431641e+00,5.814870834350585938e+00,3.823646783828735352e+00,-1.636062026023864746e+00,5.478907823562622070e-01,-2.358886241912841797e+00
1.605000000000000000e+02,-1.317070007324218750e+00,-2.286723375320434570e+00,-2.817811250686645508e+00,-6.901998519897460938e-01,2.349963665008544922e+00,6.027919292449951172e+00,3.943519592285156250e+00,-1.601952433586120605e+00,6.122592687606811523e-01,-2.350738286972045898e+00
1.605999999999999943e+02,-1.278752326965332031e+00,-2.294422626495361328e+00,-2.805073022842407227e+00,-7.573929429054260254e-01,1.643534183502197266e+00,6.170461177825927734e+00,4.066002845764160156e+00,-1.565562725067138672e+00,6.771479249000549316e-01,-2.342191457748413086e+00
1.607000000000000171e+02,-1.239499926567077637e+00,-2.301868677139282227e+00,-2.792289972305297852e+00,-8.224356174468994141e-01,9.869205355644226074e-01,6.247290134429931641e+00,4.191166877746582031e+00,-1.526836514472961426e+00,7.425589561462402344e-01,-2.333243846893310547e+00
1.608000000000000114e+02,-1.198994040489196777e+00,-2.308975696563720703e+00,-2.779463529586791992e+00,-8.853880763053894043e-01,3.821820318698883057e-01,6.262624740600585938e+00,4.319186210632324219e+00,-1.485668659210205078e+00,8.085091710090637207e-01,-2.323888540267944336e+00
1.609000000000000057e+02,-1.157198190689086914e+00,-2.315839052200317383e+00,-2.766596078872680664e+00,-9.463091492652893066e-01,-1.692312210798263550e-01,6.220910549163818359e+00,4.450304508209228516e+00,-1.441974639892578125e+00,8.752745389938354492e-01,-2.314019441604614258e+00
1.610000000000000000e+02,-1.114213705062866211e+00,-2.322466373443603516e+00,-2.753768682479858398e+00,-1.005448579788208008e+00,-6.653113365173339844e-01,6.128628730773925781e+00,4.584742069244384766e+00,-1.395809173583984375e+00,9.429664611816406250e-01,-2.303591489791870117e+00
1.610999999999999943e+02,-1.070492982864379883e+00,-2.328623533248901367e+00,-2.741042852401733398e+00,-1.063001871109008789e+00,-1.100928306579589844e+00,5.999140262603759766e+00,4.722621440887451172e+00,-1.347168207168579102e+00,1.011595606803894043e+00,-2.292597532272338867e+00
1.612000000000000171e+02,-1.025883674621582031e+00,-2.334236621856689453e+00,-2.728416681289672852e+00,-1.119007110595703125e+00,-1.477249860763549805e+00,5.838733196258544922e+00,4.864140987396240234e+00,-1.295972585678100586e+00,1.081173419952392578e+00,-2.281031608581542969e+00
1.613000000000000114e+02,-9.802005887031555176e-01,-2.339246749877929688e+00,-2.715883493423461914e+00,-1.173496484756469727e+00,-1.797387003898620605e+00,5.651606559753417969e+00,5.009539604187011719e+00,-1.242144227027893066e+00,1.151708126068115234e+00,-2.268956184387207031e+00
1.614000000000000057e+02,-9.334287047386169434e-01,-2.343644618988037109e+00,-2.703344106674194336e+00,-1.226387858390808105e+00,-2.068410634994506836e+00,5.444602966308593750e+00,5.158970355987548828e+00,-1.185638070106506348e+00,1.223209500312805176e+00,-2.256428003311157227e+00
1.615000000000000000e+02,-8.855574131011962891e-01,-2.347422361373901367e+00,-2.690761327743530273e+00,-1.277673721313476562e+00,-2.296816825866699219e+00,5.223108768463134766e+00,5.312562465667724609e+00,-1.126373767852783203e+00,1.295686721801757812e+00,-2.243445396423339844e+00
1.615999999999999943e+02,-8.367633819580078125e-01,-2.350636005401611328e+00,-2.678135395050048828e+00,-1.327393889427185059e+00,-2.484747171401977539e+00,4.989509105682373047e+00,5.470447063446044922e+00,-1.064269065856933594e+00,1.369186162948608398e+00,-2.229990243911743164e+00
1.617000000000000171e+02,-7.872202992439270020e-01,-2.353343009948730469e+00,-2.665495157241821289e+00,-1.375579476356506348e+00,-2.634396076202392578e+00,4.746064186096191406e+00,5.632762908935546875e+00,-9.992387890815734863e-01,1.443759560585021973e+00,-2.216032981872558594e+00
1.618000000000000114e+02,-7.369533777236938477e-01,-2.355607986450195312e+00,-2.652717113494873047e+00,-1.422257900238037109e+00,-2.747994661331176758e+00,4.494909763336181641e+00,5.799650192260742188e+00,-9.311953783035278320e-01,1.519417047500610352e+00,-2.201553821563720703e+00
1.619000000000000057e+02,-6.859612464904785156e-01,-2.357443571090698242e+00,-2.639768362045288086e+00,-1.467463493347167969e+00,-2.831979751586914062e+00,4.240202903747558594e+00,5.971255302429199219e+00,-8.600481748580932617e-01,1.596172094345092773e+00,-2.186560869216918945e+00
1.620000000000000000e+02,-6.342377662658691406e-01,-2.358845710754394531e+00,-2.626645565032958984e+00,-1.511222720146179199e+00,-2.900007247924804688e+00,3.989315509796142578e+00,6.147729396820068359e+00,-7.857040166854858398e-01,1.674053311347961426e+00,-2.171194314956665039e+00
1.620999999999999943e+02,-5.817664861679077148e-01,-2.359798192977905273e+00,-2.613116741180419922e+00,-1.553314805030822754e+00,-2.953834772109985352e+00,3.743223428726196289e+00,6.329226493835449219e+00,-7.080664634704589844e-01,1.753127813339233398e+00,-2.155454397201538086e+00
1.622000000000000171e+02,-5.285341143608093262e-01,-2.360283613204956055e+00,-2.598865985870361328e+00,-1.593716025352478027e+00,-2.997991085052490234e+00,3.505396842956542969e+00,6.515900611877441406e+00,-6.269348263740539551e-01,1.833448886871337891e+00,-2.139302968978881836e+00
1.623000000000000114e+02,-4.746554195880889893e-01,-2.360351800918579102e+00,-2.583544015884399414e+00,-1.632631063461303711e+00,-3.035278081893920898e+00,3.277148485183715820e+00,6.707147121429443359e+00,-5.412068367004394531e-01,1.915024995803833008e+00,-2.122721195220947266e+00
1.624000000000000057e+02,-4.201763272285461426e-01,-2.360022544860839844e+00,-2.567245244979858398e+00,-1.670129060745239258e+00,-3.066241264343261719e+00,3.058244228363037109e+00,6.898905754089355469e+00,-4.461397528648376465e-01,1.997870564460754395e+00,-2.105697154998779297e+00
1.625000000000000000e+02,-3.650933206081390381e-01,-2.359292984008789062e+00,-2.550099372863769531e+00,-1.706246614456176758e+00,-3.091175317764282227e+00,2.848334312438964844e+00,7.089191436767578125e+00,-3.406627178192138672e-01,2.082013607025146484e+00,-2.088223218917846680e+00
1.625999999999999943e+02,-3.094029128551483154e-01,-2.358159303665161133e+00,-2.532064437866210938e+00,-1.740980625152587891e+00,-3.110357761383056641e+00,2.647034168243408203e+00,7.277220726013183594e+00,-2.243446856737136841e-01,2.167477846145629883e+00,-2.070291996002197266e+00
1.627000000000000171e+02,-2.531016469001770020e-01,-2.356620311737060547e+00,-2.513087511062622070e+00,-1.774341464042663574e+00,-3.124925136566162109e+00,2.454602479934692383e+00,7.462561130523681641e+00,-9.666980803012847900e-02,2.254280805587768555e+00,-2.051894664764404297e+00
1.628000000000000114e+02,-1.961859464645385742e-01,-2.354673147201538086e+00,-2.493180036544799805e+00,-1.806347727775573730e+00,-3.135652542114257812e+00,2.271036148071289062e+00,7.644641876220703125e+00,4.302439093589782715e-02,2.342435121536254883e+00,-2.033014059066772461e+00
1.629000000000000057e+02,-1.386522799730300903e-01,-2.352314949035644531e+00,-2.472354650497436523e+00,-1.837016224861145020e+00,-3.142755270004272461e+00,2.095897912979125977e+00,7.817788600921630859e+00,1.988390833139419556e-01,2.431959390640258789e+00,-2.013641595840454102e+00
1.630000000000000000e+02,-8.049703389406204224e-02,-2.349542856216430664e+00,-2.450628280639648438e+00,-1.866264343261718750e+00,-3.146612167358398438e+00,1.928292870521545410e+00,7.972494125366210938e+00,3.753677308559417725e-01,2.522876024246215820e+00,-1.993768811225891113e+00
1.630999999999999943e+02,-2.171326801180839539e-02,-2.346353530883789062e+00,-2.427772045135498047e+00,-1.893927931785583496e+00,-3.147612333297729492e+00,1.767436623573303223e+00,8.102903366088867188e+00,5.750786066055297852e-01,2.615207672119140625e+00,-1.973387002944946289e+00
1.632000000000000171e+02,3.767098858952522278e-02,-2.342751264572143555e+00,-2.403949499130249023e+00,-1.920313477516174316e+00,-3.145929098129272461e+00,1.613110184669494629e+00,8.205452919006347656e+00,7.997585535049438477e-01,2.708976030349731445e+00,-1.952489018440246582e+00
1.633000000000000114e+02,9.760620445013046265e-02,-2.338743686676025391e+00,-2.379207372665405273e+00,-1.945466995239257812e+00,-3.142099618911743164e+00,1.465379953384399414e+00,8.267480850219726562e+00,1.055857419967651367e+00,2.804201841354370117e+00,-1.931068539619445801e+00
1.634000000000000057e+02,1.580942571163177490e-01,-2.334328413009643555e+00,-2.353635549545288086e+00,-1.969329714775085449e+00,-3.136336088180541992e+00,1.324072957038879395e+00,8.273532867431640625e+00,1.351104497909545898e+00,2.901085138320922852e+00,-1.909126639366149902e+00
1.635000000000000000e+02,2.191003561019897461e-01,-2.329474210739135742e+00,-2.327293157577514648e+00,-1.991874694824218750e+00,-3.128731250762939453e+00,1.188908576965332031e+00,8.197908401489257812e+00,1.697649240493774414e+00,2.999861478805541992e+00,-1.886629819869995117e+00
1.635999999999999943e+02,2.805783748626708984e-01,-2.324143171310424805e+00,-2.300312995910644531e+00,-2.013173103332519531e+00,-3.119794368743896484e+00,1.059023976325988770e+00,8.001094818115234375e+00,2.113767862319946289e+00,3.100627183914184570e+00,-1.863550901412963867e+00
1.637000000000000171e+02,3.425291478633880615e-01,-2.318332910537719727e+00,-2.272800683975219727e+00,-2.033283472061157227e+00,-3.109767198562622070e+00,9.340156912803649902e-01,7.693603038787841797e+00,2.586485862731933594e+00,3.203682184219360352e+00,-1.839807987213134766e+00
1.638000000000000114e+02,4.049537181854248047e-01,-2.312042236328125000e+00,-2.244766712188720703e+00,-2.052225589752197266e+00,-3.098707675933837891e+00,8.137252926826477051e-01,7.275309085845947266e+00,3.099691867828369141e+00,3.309101581573486328e+00,-1.815378665924072266e+00
1.639000000000000057e+02,4.678531885147094727e-01,-2.305269241333007812e+00,-2.216310024261474609e+00,-2.070175647735595703e+00,-3.087122440338134766e+00,6.978045701980590820e-01,6.749334812164306641e+00,3.645962715148925781e+00,3.416941404342651367e+00,-1.790226936340332031e+00
1.640000000000000000e+02,5.312285423278808594e-01,-2.298012971878051758e+00,-2.187601089477539062e+00,-2.087409257888793945e+00,-3.075330734252929688e+00,5.859532952308654785e-01,6.109837055206298828e+00,4.227773189544677734e+00,3.527382135391235352e+00,-1.763665437698364258e+00
1.640999999999999943e+02,5.950808525085449219e-01,-2.290271997451782227e+00,-2.158647775650024414e+00,-2.103938579559326172e+00,-3.063432931900024414e+00,4.776261448860168457e-01,5.349513530731201172e+00,4.806677818298339844e+00,3.640343666076660156e+00,-1.735211491584777832e+00
1.642000000000000171e+02,6.594339609146118164e-01,-2.282095670700073242e+00,-2.129452943801879883e+00,-2.119771003723144531e+00,-3.051460027694702148e+00,3.725979030132293701e-01,4.487103462219238281e+00,5.316371440887451172e+00,3.755851507186889648e+00,-1.704754590988159180e+00
1.643000000000000114e+02,7.243069410324096680e-01,-2.273520469665527344e+00,-2.100018978118896484e+00,-2.134912252426147461e+00,-3.039412498474121094e+00,2.707794606685638428e-01,3.637500286102294922e+00,5.702724933624267578e+00,3.873867750167846680e+00,-1.672122836112976074e+00
1.644000000000000057e+02,7.897176146507263184e-01,-2.264539241790771484e+00,-2.070345401763916016e+00,-2.149383544921875000e+00,-3.027292490005493164e+00,1.720819771289825439e-01,2.841716766357421875e+00,5.975809097290039062e+00,3.994445323944091797e+00,-1.637250781059265137e+00
1.645000000000000000e+02,8.559408187866210938e-01,-2.255046129226684570e+00,-2.040418863296508789e+00,-2.163258075714111328e+00,-3.015101909637451172e+00,7.641819119453430176e-02,2.095893383026123047e+00,6.164445400238037109e+00,4.117654323577880859e+00,-1.600084304809570312e+00
1.645999999999999943e+02,9.230842590332031250e-01,-2.244997739791870117e+00,-2.010239362716674805e+00,-2.176548004150390625e+00,-3.002843379974365234e+00,-1.629675552248954773e-02,1.398845195770263672e+00,6.283988475799560547e+00,4.243618011474609375e+00,-1.560633778572082520e+00
1.647000000000000171e+02,9.911587238311767578e-01,-2.234387397766113281e+00,-1.979809284210205078e+00,-2.189257621765136719e+00,-2.990519523620605469e+00,-1.061453297734260559e-01,7.530641555786132812e-01,6.338533401489257812e+00,4.372486591339111328e+00,-1.518812060356140137e+00
1.648000000000000114e+02,1.060175418853759766e+00,-2.223207950592041016e+00,-1.949131131172180176e+00,-2.201390981674194336e+00,-2.978132486343383789e+00,-1.932076960802078247e-01,1.604063212871551514e-01,6.332441806793212891e+00,4.504472255706787109e+00,-1.474459528923034668e+00
1.649000000000000057e+02,1.130145430564880371e+00,-2.211462259292602539e+00,-1.918192982673645020e+00,-2.212930440902709961e+00,-2.965684652328491211e+00,-2.775618135929107666e-01,-3.778772056102752686e-01,6.270284175872802734e+00,4.639808177947998047e+00,-1.427644252777099609e+00
1.650000000000000000e+02,1.201076269149780273e+00,-2.199238300323486328e+00,-1.886965632438659668e+00,-2.223905324935913086e+00,-2.953177690505981445e+00,-3.592835068702697754e-01,-8.580735921859741211e-01,6.161834716796875000e+00,4.778614997863769531e+00,-1.378347516059875488e+00
1.650999999999999943e+02,1.272974371910095215e+00,-2.186565876007080078e+00,-1.855556488037109375e+00,-2.234717130661010742e+00,-2.940614223480224609e+00,-4.384464025497436523e-01,-1.276805877685546875e+00,6.018859863281250000e+00,4.921062469482421875e+00,-1.326502084732055664e+00
1.652000000000000171e+02,1.345846295356750488e+00,-2.173451900482177734e+00,-1.823974490165710449e+00,-2.245395421981811523e+00,-2.927996635437011719e+00,-5.151220560073852539e-01,-1.636628508567810059e+00,5.846125602722167969e+00,5.067370414733886719e+00,-1.271954894065856934e+00
1.653000000000000114e+02,1.419767975807189941e+00,-2.159850358963012695e+00,-1.792220473289489746e+00,-2.255939960479736328e+00,-2.915326118469238281e+00,-5.893802046775817871e-01,-1.941434383392333984e+00,5.648440361022949219e+00,5.217675209045410156e+00,-1.214635729789733887e+00
1.654000000000000057e+02,1.494775533676147461e+00,-2.145734786987304688e+00,-1.760294198989868164e+00,-2.266350746154785156e+00,-2.902604818344116211e+00,-6.612884998321533203e-01,-2.200165271759033203e+00,5.433494567871093750e+00,5.372164249420166016e+00,-1.154531836509704590e+00
1.655000000000000000e+02,1.570873022079467773e+00,-2.131076812744140625e+00,-1.728195786476135254e+00,-2.276627540588378906e+00,-2.889835119247436523e+00,-7.309125065803527832e-01,-2.416531562805175781e+00,5.204755783081054688e+00,5.530979156494140625e+00,-1.091568708419799805e+00
1.655999999999999943e+02,1.648079633712768555e+00,-2.115936040878295898e+00,-1.695925116539001465e+00,-2.286769628524780273e+00,-2.877018213272094727e+00,-7.983164191246032715e-01,-2.592721223831176758e+00,4.964591026306152344e+00,5.694257259368896484e+00,-1.025660276412963867e+00
1.657000000000000171e+02,1.726427555084228516e+00,-2.100436449050903320e+00,-1.663435339927673340e+00,-2.296782255172729492e+00,-2.864156484603881836e+00,-8.635623455047607422e-01,-2.730970144271850586e+00,4.715244293212890625e+00,5.862141609191894531e+00,-9.567185640335083008e-01
1.658000000000000114e+02,1.805999875068664551e+00,-2.084540128707885742e+00,-1.630515694618225098e+00,-2.306529760360717773e+00,-2.851251363754272461e+00,-9.267107844352722168e-01,-2.833545684814453125e+00,4.458829879760742188e+00,6.034779548645019531e+00,-8.846521377563476562e-01
1.659000000000000057e+02,1.886823892593383789e+00,-2.068226575851440430e+00,-1.597075819969177246e+00,-2.316008329391479492e+00,-2.838322877883911133e+00,-9.878647327423095703e-01,-2.912133455276489258e+00,4.202106952667236328e+00,6.212321758270263672e+00,-8.093671202659606934e-01
1.660000000000000000e+02,1.968908548355102539e+00,-2.051475763320922852e+00,-1.562983512878417969e+00,-2.325163602828979492e+00,-2.825480937957763672e+00,-1.047340512275695801e+00,-2.975621700286865234e+00,3.949784994125366211e+00,6.394924640655517578e+00,-7.307664752006530762e-01
1.660999999999999943e+02,2.052281618118286133e+00,-2.034278869628906250e+00,-1.528231143951416016e+00,-2.333991289138793945e+00,-2.812741279602050781e+00,-1.105221986770629883e+00,-3.026100397109985352e+00,3.703385829925537109e+00,6.582675933837890625e+00,-6.486094594001770020e-01
1.662000000000000171e+02,2.136964082717895508e+00,-2.016628742218017578e+00,-1.492807865142822266e+00,-2.342547893524169922e+00,-2.800101518630981445e+00,-1.161547660827636719e+00,-3.068358659744262695e+00,3.466328859329223633e+00,6.775152683258056641e+00,-5.619883537292480469e-01
1.663000000000000114e+02,2.222975492477416992e+00,-1.998518347740173340e+00,-1.456699967384338379e+00,-2.350914001464843750e+00,-2.787558317184448242e+00,-1.216355085372924805e+00,-3.103993177413940430e+00,3.238924980163574219e+00,6.968317031860351562e+00,-4.661654233932495117e-01
1.664000000000000057e+02,2.310331583023071289e+00,-1.979934930801391602e+00,-1.419898629188537598e+00,-2.359089136123657227e+00,-2.775047063827514648e+00,-1.269601583480834961e+00,-3.133341073989868164e+00,3.020847797393798828e+00,7.160001754760742188e+00,-3.598513901233673096e-01
1.665000000000000000e+02,2.399046182632446289e+00,-1.960863709449768066e+00,-1.382394790649414062e+00,-2.367069721221923828e+00,-2.762491703033447266e+00,-1.321233987808227539e+00,-3.156683921813964844e+00,2.811706781387329102e+00,7.349412918090820312e+00,-2.426133006811141968e-01
1.665999999999999943e+02,2.489142417907714844e+00,-1.941295504570007324e+00,-1.344179034233093262e+00,-2.374853134155273438e+00,-2.749893426895141602e+00,-1.371291995048522949e+00,-3.174420833587646484e+00,2.611231088638305664e+00,7.536112785339355469e+00,-1.139314472675323486e-01
1.667000000000000171e+02,2.580641508102416992e+00,-1.921223044395446777e+00,-1.305172324180603027e+00,-2.382423162460327148e+00,-2.737254142761230469e+00,-1.419814109802246094e+00,-3.187885761260986328e+00,2.419803619384765625e+00,7.719590663909912109e+00,2.681080810725688934e-02
1.668000000000000114e+02,2.673564672470092773e+00,-1.900638580322265625e+00,-1.265018701553344727e+00,-2.389683723449707031e+00,-2.724487066268920898e+00,-1.466823458671569824e+00,-3.197537422180175781e+00,2.237205505371093750e+00,7.895037651062011719e+00,1.831572949886322021e-01
1.669000000000000057e+02,2.767949104309082031e+00,-1.879530072212219238e+00,-1.223583102226257324e+00,-2.396642446517944336e+00,-2.711548328399658203e+00,-1.512351751327514648e+00,-3.203634738922119141e+00,2.062850952148437500e+00,8.052610397338867188e+00,3.600568175315856934e-01
1.670000000000000000e+02,2.864090204238891602e+00,-1.857828378677368164e+00,-1.180866837501525879e+00,-2.403409719467163086e+00,-2.698442459106445312e+00,-1.556434035301208496e+00,-3.206648588180541992e+00,1.895692944526672363e+00,8.185935974121093750e+00,5.602238774299621582e-01
1.670999999999999943e+02,2.962111234664916992e+00,-1.835566997528076172e+00,-1.137298226356506348e+00,-2.409752130508422852e+00,-2.684994220733642578e+00,-1.598910927772521973e+00,-3.206825256347656250e+00,1.735262513160705566e+00,8.291389465332031250e+00,7.854724526405334473e-01
1.672000000000000171e+02,3.062179565429687500e+00,-1.812708377838134766e+00,-1.092963933944702148e+00,-2.415588140487670898e+00,-2.670926570892333984e+00,-1.639658808708190918e+00,-3.204407453536987305e+00,1.581412315368652344e+00,8.357598304748535156e+00,1.041597843170166016e+00
1.673000000000000114e+02,3.164547443389892578e+00,-1.789183020591735840e+00,-1.047570109367370605e+00,-2.420825719833374023e+00,-2.655813455581665039e+00,-1.678890228271484375e+00,-3.199930906295776367e+00,1.434202313423156738e+00,8.368378639221191406e+00,1.336721897125244141e+00
1.674000000000000057e+02,3.269257307052612305e+00,-1.764976859092712402e+00,-1.001090764999389648e+00,-2.425452470779418945e+00,-2.639701604843139648e+00,-1.716694831848144531e+00,-3.193526506423950195e+00,1.293401956558227539e+00,8.299722671508789062e+00,1.682232022285461426e+00
1.675000000000000000e+02,3.376406908035278320e+00,-1.740060448646545410e+00,-9.535111188888549805e-01,-2.429459571838378906e+00,-2.622733354568481445e+00,-1.753127336502075195e+00,-3.185390949249267578e+00,1.158563256263732910e+00,8.110861778259277344e+00,2.097239255905151367e+00
1.675999999999999943e+02,3.486365556716918945e+00,-1.713947415351867676e+00,-9.049152731895446777e-01,-2.432872056961059570e+00,-2.604846715927124023e+00,-1.788163781166076660e+00,-3.176074028015136719e+00,1.028810739517211914e+00,7.808842182159423828e+00,2.571442604064941406e+00
1.677000000000000171e+02,3.598870754241943359e+00,-1.685984611511230469e+00,-8.555415272712707520e-01,-2.435766458511352539e+00,-2.586015462875366211e+00,-1.821821451187133789e+00,-3.165671586990356445e+00,9.039379358291625977e-01,7.395172595977783203e+00,3.087684631347656250e+00
1.678000000000000114e+02,3.713928461074829102e+00,-1.656056642532348633e+00,-8.054373860359191895e-01,-2.438198328018188477e+00,-2.566249847412109375e+00,-1.854119181632995605e+00,-3.154315710067749023e+00,7.837548255920410156e-01,6.872605800628662109e+00,3.637652873992919922e+00
1.679000000000000057e+02,3.831501245498657227e+00,-1.623989939689636230e+00,-7.546086907386779785e-01,-2.440201044082641602e+00,-2.545562744140625000e+00,-1.885074496269226074e+00,-3.142619609832763672e+00,6.678634881973266602e-01,6.235795021057128906e+00,4.223776340484619141e+00
1.680000000000000000e+02,3.951621055603027344e+00,-1.589693307876586914e+00,-7.030493617057800293e-01,-2.441771268844604492e+00,-2.523973226547241211e+00,-1.914668560028076172e+00,-3.130745649337768555e+00,5.559155344963073730e-01,5.476793766021728516e+00,4.812782287597656250e+00
1.680999999999999943e+02,4.074357986450195312e+00,-1.553111314773559570e+00,-6.507494449615478516e-01,-2.442900180816650391e+00,-2.501348018646240234e+00,-1.942750692367553711e+00,-3.118789911270141602e+00,4.473878145217895508e-01,4.609559535980224609e+00,5.337951183319091797e+00
1.682000000000000171e+02,4.199783802032470703e+00,-1.514186143875122070e+00,-5.976815223693847656e-01,-2.443559885025024414e+00,-2.477771997451782227e+00,-1.969569444656372070e+00,-3.106758356094360352e+00,3.421669006347656250e-01,3.745103597640991211e+00,5.739843368530273438e+00
1.683000000000000114e+02,4.328105449676513672e+00,-1.472792148590087891e+00,-5.439012646675109863e-01,-2.443771600723266602e+00,-2.453271627426147461e+00,-1.995151162147521973e+00,-3.094651222229003906e+00,2.401631325483322144e-01,2.934781789779663086e+00,6.025786876678466797e+00
1.684000000000000057e+02,4.459539413452148438e+00,-1.428854227066040039e+00,-4.895187318325042725e-01,-2.443584680557250977e+00,-2.427905082702636719e+00,-2.019466161727905273e+00,-3.082471609115600586e+00,1.412867456674575806e-01,2.175512552261352539e+00,6.223592758178710938e+00
1.685000000000000000e+02,4.594307422637939453e+00,-1.382449269294738770e+00,-4.345321357250213623e-01,-2.442997455596923828e+00,-2.401760578155517578e+00,-2.042456865310668945e+00,-3.070221185684204102e+00,4.545024782419204712e-02,1.465320348739624023e+00,6.351101875305175781e+00
1.685999999999999943e+02,4.732531547546386719e+00,-1.333563923835754395e+00,-3.789379894733428955e-01,-2.442006826400756836e+00,-2.374902725219726562e+00,-2.064162254333496094e+00,-3.057902812957763672e+00,-4.743135720491409302e-02,8.067901730537414551e-01,6.412429809570312500e+00
1.687000000000000171e+02,4.874446392059326172e+00,-1.282113313674926758e+00,-3.227328956127166748e-01,-2.440610885620117188e+00,-2.347498655319213867e+00,-2.084667682647705078e+00,-3.045518875122070312e+00,-1.374407410621643066e-01,2.018607109785079956e-01,6.411967754364013672e+00
1.688000000000000114e+02,5.020275592803955078e+00,-1.228047490119934082e+00,-2.659133076667785645e-01,-2.438806295394897461e+00,-2.319580793380737305e+00,-2.104022979736328125e+00,-3.033071756362915039e+00,-2.246582061052322388e-01,-3.481447398662567139e-01,6.354321002960205078e+00
1.689000000000000057e+02,5.170149803161621094e+00,-1.171295404434204102e+00,-2.084757089614868164e-01,-2.436590909957885742e+00,-2.291251182556152344e+00,-2.122445344924926758e+00,-3.020563125610351562e+00,-3.091618716716766357e-01,-8.399898409843444824e-01,6.248396396636962891e+00
1.690000000000000000e+02,5.324198722839355469e+00,-1.111776471138000488e+00,-1.504164934158325195e-01,-2.433961391448974609e+00,-2.262619972229003906e+00,-2.140089511871337891e+00,-3.007996082305908203e+00,-3.910276889801025391e-01,-1.269574046134948730e+00,6.106880187988281250e+00
1.690999999999999943e+02,5.482553958892822266e+00,-1.049408197402954102e+00,-9.173212200403213501e-02,-2.430915355682373047e+00,-2.233742475509643555e+00,-2.157025098800659180e+00,-2.995372295379638672e+00,-4.703294932842254639e-01,-1.639255642890930176e+00,5.934844493865966797e+00
1.692000000000000171e+02,5.645354747772216797e+00,-9.841055274009704590e-01,-3.243435919284820557e-02,-2.427453279495239258e+00,-2.204621076583862305e+00,-2.173258304595947266e+00,-2.982693672180175781e+00,-5.471389293670654297e-01,-1.952784419059753418e+00,5.737026214599609375e+00
1.693000000000000114e+02,5.812741756439208984e+00,-9.157802462577819824e-01,2.741971611976623535e-02,-2.423584938049316406e+00,-2.175259828567504883e+00,-2.188795566558837891e+00,-2.969962835311889648e+00,-6.215258240699768066e-01,-2.219157457351684570e+00,5.521254062652587891e+00
1.694000000000000057e+02,5.984861850738525391e+00,-8.443416357040405273e-01,8.782681822776794434e-02,-2.419308900833129883e+00,-2.145660161972045898e+00,-2.203643798828125000e+00,-2.957181215286254883e+00,-6.935580372810363770e-01,-2.442450284957885742e+00,5.291269302368164062e+00
1.695000000000000000e+02,6.161865234375000000e+00,-7.696959376335144043e-01,1.487599611282348633e-01,-2.414600610733032227e+00,-2.115813255310058594e+00,-2.217858314514160156e+00,-2.944351196289062500e+00,-7.633014917373657227e-01,-2.624869823455810547e+00,5.049479961395263672e+00
1.695999999999999943e+02,6.343908309936523438e+00,-6.917461156845092773e-01,2.101662606000900269e-01,-2.409415006637573242e+00,-2.085711717605590820e+00,-2.231485366821289062e+00,-2.931474208831787109e+00,-8.308203220367431641e-01,-2.768672704696655273e+00,4.798167705535888672e+00
1.697000000000000171e+02,6.531146049499511719e+00,-6.102527976036071777e-01,2.720456123352050781e-01,-2.403750658035278320e+00,-2.055357694625854492e+00,-2.244528532028198242e+00,-2.918551683425903320e+00,-8.961766958236694336e-01,-2.876149177551269531e+00,4.539485931396484375e+00
1.698000000000000114e+02,6.722473621368408203e+00,-5.235797166824340820e-01,3.343990445137023926e-01,-2.397605419158935547e+00,-2.024753808975219727e+00,-2.256992101669311523e+00,-2.905585765838623047e+00,-9.594312310218811035e-01,-2.957244396209716797e+00,4.279341697692871094e+00
1.699000000000000057e+02,6.913841247558593750e+00,-4.271224737167358398e-01,3.972276151180267334e-01,-2.390977859497070312e+00,-1.993902325630187988e+00,-2.268879652023315430e+00,-2.892631292343139648e+00,-1.020770907402038574e+00,-3.022969007492065430e+00,4.023603439331054688e+00
1.700000000000000000e+02,7.103540420532226562e+00,-3.202223181724548340e-01,4.605323076248168945e-01,-2.383867025375366211e+00,-1.962763547897338867e+00,-2.280136585235595703e+00,-2.879780530929565430e+00,-1.080468058586120605e+00,-3.075245618820190430e+00,3.773640394210815430e+00
1.700999999999999943e+02,7.290925979614257812e+00,-2.024213820695877075e-01,5.243142843246459961e-01,-2.376271247863769531e+00,-1.931399226188659668e+00,-2.291076421737670898e+00,-2.867032289505004883e+00,-1.138565659523010254e+00,-3.118947029113769531e+00,3.533007144927978516e+00
1.702000000000000171e+02,7.475560665130615234e+00,-7.320223748683929443e-02,5.885848999023437500e-01,-2.368212223052978516e+00,-1.899860858917236328e+00,-2.301882266998291016e+00,-2.854384422302246094e+00,-1.195102691650390625e+00,-3.155881404876708984e+00,3.302148818969726562e+00
1.703000000000000114e+02,7.656628131866455078e+00,6.829166412353515625e-02,6.533738970756530762e-01,-2.359751224517822266e+00,-1.868149757385253906e+00,-2.312554121017456055e+00,-2.841834068298339844e+00,-1.250116348266601562e+00,-3.186427116394042969e+00,3.080749750137329102e+00
1.704000000000000057e+02,7.827105998992919922e+00,2.268936783075332642e-01,7.186849117279052734e-01,-2.350889444351196289e+00,-1.836266040802001953e+00,-2.323091983795166016e+00,-2.829339027404785156e+00,-1.303593635559082031e+00,-3.210870265960693359e+00,2.868417024612426758e+00
1.705000000000000000e+02,7.977807044982910156e+00,4.067424833774566650e-01,7.845201492309570312e-01,-2.341625690460205078e+00,-1.804209470748901367e+00,-2.333495378494262695e+00,-2.816803932189941406e+00,-1.355455636978149414e+00,-3.229533910751342773e+00,2.664818763732910156e+00
1.705999999999999943e+02,8.103709220886230469e+00,6.099749803543090820e-01,8.510211706161499023e-01,-2.331905603408813477e+00,-1.771980166435241699e+00,-2.343764543533325195e+00,-2.804225444793701172e+00,-1.405738353729248047e+00,-3.243694067001342773e+00,2.470300436019897461e+00
1.707000000000000171e+02,8.200871467590332031e+00,8.386086821556091309e-01,9.184412360191345215e-01,-2.321630239486694336e+00,-1.739575862884521484e+00,-2.353902816772460938e+00,-2.791602373123168945e+00,-1.454481124877929688e+00,-3.253976821899414062e+00,2.284749507904052734e+00
1.708000000000000114e+02,8.254419326782226562e+00,1.100203275680541992e+00,9.867953658103942871e-01,-2.310791492462158203e+00,-1.706953287124633789e+00,-2.363937854766845703e+00,-2.778840065002441406e+00,-1.501710772514343262e+00,-3.260634899139404297e+00,2.107598066329956055e+00
1.709000000000000057e+02,8.249572753906250000e+00,1.402074337005615234e+00,1.056094765663146973e+00,-2.299382925033569336e+00,-1.673972129821777344e+00,-2.373722076416015625e+00,-2.765905618667602539e+00,-1.547454357147216797e+00,-3.264145851135253906e+00,1.937777400016784668e+00
1.710000000000000000e+02,8.156529426574707031e+00,1.758357524871826172e+00,1.126348853111267090e+00,-2.287434339523315430e+00,-1.640434741973876953e+00,-2.383211135864257812e+00,-2.752803325653076172e+00,-1.591746091842651367e+00,-3.264772415161132812e+00,1.774784684181213379e+00
1.710999999999999943e+02,7.939959049224853516e+00,2.184684276580810547e+00,1.197566151618957520e+00,-2.275030612945556641e+00,-1.606241941452026367e+00,-2.392375469207763672e+00,-2.739403009414672852e+00,-1.634475588798522949e+00,-3.262700557708740234e+00,1.618427634239196777e+00
1.712000000000000171e+02,7.615041255950927734e+00,2.663898944854736328e+00,1.269758820533752441e+00,-2.262170553207397461e+00,-1.571387171745300293e+00,-2.401211738586425781e+00,-2.725435495376586914e+00,-1.675460219383239746e+00,-3.258484363555908203e+00,1.468778967857360840e+00
1.713000000000000114e+02,7.179804801940917969e+00,3.181660890579223633e+00,1.342953205108642578e+00,-2.248846292495727539e+00,-1.535859346389770508e+00,-2.409784317016601562e+00,-2.710458517074584961e+00,-1.714901328086853027e+00,-3.252307653427124023e+00,1.325641155242919922e+00
1.714000000000000057e+02,6.636672496795654297e+00,3.732344388961791992e+00,1.417215466499328613e+00,-2.235023021697998047e+00,-1.499645113945007324e+00,-2.418167114257812500e+00,-2.694470405578613281e+00,-1.752906799316406250e+00,-3.244343996047973633e+00,1.188599467277526855e+00
1.715000000000000000e+02,5.978848457336425781e+00,4.317025661468505859e+00,1.492558479309082031e+00,-2.220688104629516602e+00,-1.462735414505004883e+00,-2.426357984542846680e+00,-2.677611589431762695e+00,-1.789546728134155273e+00,-3.235158205032348633e+00,1.056744933128356934e+00
1.715999999999999943e+02,5.200807571411132812e+00,4.887562274932861328e+00,1.568990588188171387e+00,-2.205823659896850586e+00,-1.425121068954467773e+00,-2.434353828430175781e+00,-2.659817218780517578e+00,-1.824783802032470703e+00,-3.224868535995483398e+00,9.298446774482727051e-01
1.717000000000000171e+02,4.333137035369873047e+00,5.376977443695068359e+00,1.646543622016906738e+00,-2.190553188323974609e+00,-1.386792898178100586e+00,-2.442152023315429688e+00,-2.641076564788818359e+00,-1.858638048171997070e+00,-3.213571071624755859e+00,8.077213168144226074e-01
1.718000000000000114e+02,3.494213104248046875e+00,5.742690563201904297e+00,1.725260853767395020e+00,-2.174928903579711914e+00,-1.347669005393981934e+00,-2.449736833572387695e+00,-2.621398925781250000e+00,-1.891128897666931152e+00,-3.201865196228027344e+00,6.899815201759338379e-01
1.719000000000000057e+02,2.709259986877441406e+00,5.998398303985595703e+00,1.805218696594238281e+00,-2.158895969390869141e+00,-1.307456374168395996e+00,-2.457029819488525391e+00,-2.600797653198242188e+00,-1.922273755073547363e+00,-3.189972877502441406e+00,5.762698650360107422e-01
1.720000000000000000e+02,1.973191142082214355e+00,6.174683094024658203e+00,1.886430025100708008e+00,-2.142439126968383789e+00,-1.265959978103637695e+00,-2.464016199111938477e+00,-2.579287528991699219e+00,-1.952079296112060547e+00,-3.177994728088378906e+00,4.660398960113525391e-01
1.720999999999999943e+02,1.286249279975891113e+00,6.282703876495361328e+00,1.968905091285705566e+00,-2.125541925430297852e+00,-1.223183274269104004e+00,-2.470807313919067383e+00,-2.556821823120117188e+00,-1.980457067489624023e+00,-3.165939569473266602e+00,3.591652810573577881e-01
1.722000000000000171e+02,6.508110761642456055e-01,6.326596260070800781e+00,2.052666664123535156e+00,-2.108197927474975586e+00,-1.179556608200073242e+00,-2.477170467376708984e+00,-2.533413171768188477e+00,-2.007578849792480469e+00,-3.153807878494262695e+00,2.555552423000335693e-01
1.723000000000000114e+02,6.862430274486541748e-02,6.310750961303710938e+00,2.137742519378662109e+00,-2.090398788452148438e+00,-1.135164976119995117e+00,-2.483026981353759766e+00,-2.509078025817871094e+00,-2.033459663391113281e+00,-3.141602039337158203e+00,1.551186293363571167e-01
1.724000000000000057e+02,-4.590783715248107910e-01,6.239886760711669922e+00,2.224152803421020508e+00,-2.072137355804443359e+00,-1.089713335037231445e+00,-2.488284349441528320e+00,-2.483856201171875000e+00,-2.058085680007934570e+00,-3.129324674606323242e+00,5.776673927903175354e-02
1.725000000000000000e+02,-9.277691245079040527e-01,6.125381469726562500e+00,2.311909914016723633e+00,-2.053396701812744141e+00,-1.043174743652343750e+00,-2.492930412292480469e+00,-2.457846641540527344e+00,-2.081388235092163086e+00,-3.116977930068969727e+00,-3.658670186996459961e-02
1.725999999999999943e+02,-1.335388183593750000e+00,5.977426528930664062e+00,2.401031494140625000e+00,-2.034166097640991211e+00,-9.955341219902038574e-01,-2.496955871582031250e+00,-2.431089162826538086e+00,-2.103386640548706055e+00,-3.104564666748046875e+00,-1.280255615711212158e-01
1.727000000000000171e+02,-1.684754014015197754e+00,5.800483226776123047e+00,2.491538047790527344e+00,-2.014438152313232422e+00,-9.468767642974853516e-01,-2.500386238098144531e+00,-2.403756380081176758e+00,-2.124167919158935547e+00,-3.092086791992187500e+00,-2.166313529014587402e-01
1.728000000000000114e+02,-1.980420351028442383e+00,5.599822998046875000e+00,2.583453178405761719e+00,-1.994203805923461914e+00,-8.974420428276062012e-01,-2.503298521041870117e+00,-2.375939607620239258e+00,-2.143864631652832031e+00,-3.079546928405761719e+00,-3.024833798408508301e-01
1.729000000000000057e+02,-2.231194496154785156e+00,5.382835388183593750e+00,2.676798582077026367e+00,-1.973455667495727539e+00,-8.472743630409240723e-01,-2.505750179290771484e+00,-2.347725391387939453e+00,-2.162660837173461914e+00,-3.066946983337402344e+00,-3.856586217880249023e-01
1.730000000000000000e+02,-2.440068244934082031e+00,5.152497291564941406e+00,2.771595001220703125e+00,-1.952185988426208496e+00,-7.963808774948120117e-01,-2.507772207260131836e+00,-2.319154024124145508e+00,-2.180609703063964844e+00,-3.054289579391479492e+00,-4.662320017814636230e-01
1.730999999999999943e+02,-2.609233856201171875e+00,4.911151885986328125e+00,2.867903947830200195e+00,-1.930411100387573242e+00,-7.447557449340820312e-01,-2.509360790252685547e+00,-2.290328741073608398e+00,-2.197839498519897461e+00,-3.041576623916625977e+00,-5.442763566970825195e-01
1.732000000000000171e+02,-2.740929126739501953e+00,4.661014556884765625e+00,2.966039657592773438e+00,-1.908099055290222168e+00,-6.923887729644775391e-01,-2.510507583618164062e+00,-2.261258363723754883e+00,-2.214363336563110352e+00,-3.028810024261474609e+00,-6.198624968528747559e-01
1.733000000000000114e+02,-2.837841033935546875e+00,4.404392242431640625e+00,3.066094160079956055e+00,-1.885224223136901855e+00,-6.392528414726257324e-01,-2.511184453964233398e+00,-2.231945753097534180e+00,-2.230187892913818359e+00,-3.015991687774658203e+00,-6.930590867996215820e-01
1.734000000000000057e+02,-2.913644790649414062e+00,4.148982524871826172e+00,3.168309211730957031e+00,-1.861720681190490723e+00,-5.853938460350036621e-01,-2.511406898498535156e+00,-2.202393770217895508e+00,-2.245319604873657227e+00,-3.003124237060546875e+00,-7.639331221580505371e-01
1.735000000000000000e+02,-2.974502325057983398e+00,3.898020505905151367e+00,3.272875308990478516e+00,-1.837535142898559570e+00,-5.309263467788696289e-01,-2.511227369308471680e+00,-2.172600269317626953e+00,-2.259784698486328125e+00,-2.990209102630615234e+00,-8.325496315956115723e-01
1.735999999999999943e+02,-3.023175954818725586e+00,3.653594017028808594e+00,3.379833221435546875e+00,-1.812654614448547363e+00,-4.758537411689758301e-01,-2.510646820068359375e+00,-2.142552375793457031e+00,-2.273655176162719727e+00,-2.977247476577758789e+00,-8.989717960357666016e-01
1.737000000000000171e+02,-3.064129114151000977e+00,3.418696165084838867e+00,3.489286184310913086e+00,-1.786730170249938965e+00,-4.201727211475372314e-01,-2.509663343429565430e+00,-2.112251043319702148e+00,-2.286939859390258789e+00,-2.964241504669189453e+00,-9.632611870765686035e-01
1.738000000000000114e+02,-3.098551273345947266e+00,3.193383693695068359e+00,3.601269721984863281e+00,-1.758983612060546875e+00,-3.638796210289001465e-01,-2.508272886276245117e+00,-2.081698894500732422e+00,-2.299642086029052734e+00,-2.951233386993408203e+00,-1.025575637817382812e+00
1.739000000000000057e+02,-3.126751899719238281e+00,2.977320432662963867e+00,3.715798377990722656e+00,-1.729286670684814453e+00,-3.069710433483123779e-01,-2.506473302841186523e+00,-2.050897359848022461e+00,-2.311766386032104492e+00,-2.938327312469482422e+00,-1.086215496063232422e+00
1.740000000000000000e+02,-3.149005889892578125e+00,2.770106554031372070e+00,3.832841157913208008e+00,-1.697466850280761719e+00,-2.494434118270874023e-01,-2.504261493682861328e+00,-2.019833087921142578e+00,-2.323291301727294922e+00,-2.925525426864624023e+00,-1.145233511924743652e+00
1.740999999999999943e+02,-3.165846824645996094e+00,2.571575880050659180e+00,3.952419996261596680e+00,-1.663427472114562988e+00,-1.912931352853775024e-01,-2.501635313034057617e+00,-1.988500118255615234e+00,-2.334330558776855469e+00,-2.912825107574462891e+00,-1.202668666839599609e+00
1.742000000000000171e+02,-3.178593873977661133e+00,2.382096767425537109e+00,4.074603557586669922e+00,-1.627113819122314453e+00,-1.325166523456573486e-01,-2.498591661453247070e+00,-1.956991672515869141e+00,-2.345230579376220703e+00,-2.900223970413208008e+00,-1.258558988571166992e+00
1.743000000000000114e+02,-3.187570571899414062e+00,2.201361417770385742e+00,4.199507713317871094e+00,-1.588529706001281738e+00,-7.313178479671478271e-02,-2.495131969451904297e+00,-1.925308942794799805e+00,-2.355996370315551758e+00,-2.887717962265014648e+00,-1.312940359115600586e+00
1.744000000000000057e+02,-3.193067073822021484e+00,2.028689622879028320e+00,4.327244758605957031e+00,-1.547649264335632324e+00,-1.319401897490024567e-02,-2.491266012191772461e+00,-1.893453240394592285e+00,-2.366628170013427734e+00,-2.875221490859985352e+00,-1.365745186805725098e+00
1.745000000000000000e+02,-3.195552110671997070e+00,1.863073348999023438e+00,4.458002090454101562e+00,-1.504281997680664062e+00,4.729760065674781799e-02,-2.486992359161376953e+00,-1.861424684524536133e+00,-2.377125263214111328e+00,-2.862681627273559570e+00,-1.416947364807128906e+00
1.745999999999999943e+02,-3.195227861404418945e+00,1.704129815101623535e+00,4.592017173767089844e+00,-1.458422064781188965e+00,1.083011999726295471e-01,-2.482274055480957031e+00,-1.829223155975341797e+00,-2.387488126754760742e+00,-2.850099086761474609e+00,-1.466586947441101074e+00
1.747000000000000171e+02,-3.192415475845336914e+00,1.551769256591796875e+00,4.729460239410400391e+00,-1.410091042518615723e+00,1.697773337364196777e-01,-2.477077484130859375e+00,-1.796848297119140625e+00,-2.397715806961059570e+00,-2.837436199188232422e+00,-1.514701843261718750e+00
1.748000000000000114e+02,-3.187594890594482422e+00,1.406010508537292480e+00,4.870452880859375000e+00,-1.359263300895690918e+00,2.317270338535308838e-01,-2.471401214599609375e+00,-1.764284491539001465e+00,-2.407832622528076172e+00,-2.824582099914550781e+00,-1.561314702033996582e+00
1.749000000000000057e+02,-3.180863618850708008e+00,1.266603469848632812e+00,5.015223026275634766e+00,-1.305792331695556641e+00,2.941513359546661377e-01,-2.465243816375732422e+00,-1.731505513191223145e+00,-2.417838096618652344e+00,-2.811557769775390625e+00,-1.606455445289611816e+00
1.750000000000000000e+02,-3.172495841979980469e+00,1.132992267608642578e+00,5.163928508758544922e+00,-1.249566912651062012e+00,3.570512831211090088e-01,-2.458603858947753906e+00,-1.698347687721252441e+00,-2.427566289901733398e+00,-2.798352241516113281e+00,-1.650141716003417969e+00
1.750999999999999943e+02,-3.162987947463989258e+00,1.004390835762023926e+00,5.316713809967041016e+00,-1.190528035163879395e+00,4.204278886318206787e-01,-2.451479434967041016e+00,-1.664562463760375977e+00,-2.436977148056030273e+00,-2.784718990325927734e+00,-1.692138433456420898e+00
1.752000000000000171e+02,-3.152406215667724609e+00,8.806307911872863770e-01,5.473768234252929688e+00,-1.128659605979919434e+00,4.842822253704071045e-01,-2.443869590759277344e+00,-1.630118966102600098e+00,-2.446061849594116211e+00,-2.770357370376586914e+00,-1.732453107833862305e+00
1.753000000000000114e+02,-3.140954494476318359e+00,7.614919543266296387e-01,5.635231018066406250e+00,-1.063880681991577148e+00,5.486255288124084473e-01,-2.435795545578002930e+00,-1.595009922981262207e+00,-2.454822540283203125e+00,-2.754933118820190430e+00,-1.771288990974426270e+00
1.754000000000000057e+02,-3.129227876663208008e+00,6.465843319892883301e-01,5.801243782043457031e+00,-9.961041212081909180e-01,6.134876012802124023e-01,-2.427318811416625977e+00,-1.559221744537353516e+00,-2.463357925415039062e+00,-2.738571643829345703e+00,-1.808735013008117676e+00
1.755000000000000000e+02,-3.117342472076416016e+00,5.355107784271240234e-01,5.971949577331542969e+00,-9.252396225929260254e-01,6.788722872734069824e-01,-2.418441057205200195e+00,-1.522742986679077148e+00,-2.471702575683593750e+00,-2.721287965774536133e+00,-1.844793200492858887e+00
1.755999999999999943e+02,-3.105379581451416016e+00,4.278164207935333252e-01,6.147499561309814453e+00,-8.511943221092224121e-01,7.447816133499145508e-01,-2.409160614013671875e+00,-1.485565185546875000e+00,-2.479854106903076172e+00,-2.703058242797851562e+00,-1.879453182220458984e+00
1.757000000000000171e+02,-3.093341112136840820e+00,3.234058618545532227e-01,6.328048229217529297e+00,-7.738725543022155762e-01,8.112176656723022461e-01,-2.399474859237670898e+00,-1.447678804397583008e+00,-2.487809419631958008e+00,-2.683883428573608398e+00,-1.912738323211669922e+00
1.758000000000000114e+02,-3.081228017807006836e+00,2.221897542476654053e-01,6.513717174530029297e+00,-6.931311488151550293e-01,8.783648014068603516e-01,-2.389315366744995117e+00,-1.409065485000610352e+00,-2.495564460754394531e+00,-2.663776874542236328e+00,-1.944666385650634766e+00
1.759000000000000057e+02,-3.069041967391967773e+00,1.240787357091903687e-01,6.704549312591552734e+00,-6.085900664329528809e-01,9.464428424835205078e-01,-2.378594636917114258e+00,-1.369608402252197266e+00,-2.503096103668212891e+00,-2.642750740051269531e+00,-1.975254774093627930e+00
1.760000000000000000e+02,-3.056786775588989258e+00,2.898598834872245789e-02,6.898237228393554688e+00,-5.173143744468688965e-01,1.015462517738342285e+00,-2.367305517196655273e+00,-1.329014182090759277e+00,-2.510322093963623047e+00,-2.620835781097412109e+00,-2.004509449005126953e+00
1.760999999999999943e+02,-3.044463872909545898e+00,-6.317290663719177246e-02,7.091191291809082031e+00,-4.156552553176879883e-01,1.085434317588806152e+00,-2.355461835861206055e+00,-1.287125825881958008e+00,-2.517275333404541016e+00,-2.598008394241333008e+00,-2.032484054565429688e+00
1.762000000000000171e+02,-3.032075881958007812e+00,-1.524800211191177368e-01,7.282089233398437500e+00,-3.032785952091217041e-01,1.156365275382995605e+00,-2.343155622482299805e+00,-1.244030594825744629e+00,-2.523997306823730469e+00,-2.574244976043701172e+00,-2.059209823608398438e+00
1.763000000000000114e+02,-3.019625425338745117e+00,-2.390150725841522217e-01,7.470475196838378906e+00,-1.796764731407165527e-01,1.228267312049865723e+00,-2.330394029617309570e+00,-1.200181603431701660e+00,-2.530249357223510742e+00,-2.549563169479370117e+00,-2.084694862365722656e+00
1.764000000000000057e+02,-3.007114410400390625e+00,-3.228557407855987549e-01,7.655895709991455078e+00,-4.431101307272911072e-02,1.301164865493774414e+00,-2.317164182662963867e+00,-1.155477404594421387e+00,-2.535966634750366211e+00,-2.524032831192016602e+00,-2.108894348144531250e+00
1.765000000000000000e+02,-2.994545221328735352e+00,-4.040772616863250732e-01,7.836831092834472656e+00,1.042215153574943542e-01,1.375126361846923828e+00,-2.303431510925292969e+00,-1.109696149826049805e+00,-2.541078567504882812e+00,-2.497725725173950195e+00,-2.131767749786376953e+00
1.765999999999999943e+02,-2.981919765472412109e+00,-4.827530086040496826e-01,8.004416465759277344e+00,2.713599801063537598e-01,1.450166225433349609e+00,-2.289192438125610352e+00,-1.062822461128234863e+00,-2.545575618743896484e+00,-2.470710754394531250e+00,-2.153357267379760742e+00
1.767000000000000171e+02,-2.969240188598632812e+00,-5.589541792869567871e-01,8.150188446044921875e+00,4.606992900371551514e-01,1.526283740997314453e+00,-2.274432182312011719e+00,-1.014843463897705078e+00,-2.549450159072875977e+00,-2.443190574645996094e+00,-2.173831224441528320e+00
1.768000000000000114e+02,-2.956508398056030273e+00,-6.327500939369201660e-01,8.269765853881835938e+00,6.742802858352661133e-01,1.603513240814208984e+00,-2.259251832962036133e+00,-9.659220576286315918e-01,-2.552752971649169922e+00,-2.415267229080200195e+00,-2.193393230438232422e+00
1.769000000000000057e+02,-2.943726778030395508e+00,-7.042080163955688477e-01,8.357626914978027344e+00,9.149384498596191406e-01,1.681885838508605957e+00,-2.243729591369628906e+00,-9.162452220916748047e-01,-2.555549383163452148e+00,-2.386947870254516602e+00,-2.212058067321777344e+00
1.770000000000000000e+02,-2.930897474288940430e+00,-7.733936309814453125e-01,8.396621704101562500e+00,1.191353082656860352e+00,1.761486768722534180e+00,-2.227806806564331055e+00,-8.658378720283508301e-01,-2.557902574539184570e+00,-2.358285903930664062e+00,-2.229893922805786133e+00
1.770999999999999943e+02,-2.918020725250244141e+00,-8.403703570365905762e-01,8.370929718017578125e+00,1.511230349540710449e+00,1.842339158058166504e+00,-2.211465835571289062e+00,-8.147022128105163574e-01,-2.559825420379638672e+00,-2.329374074935913086e+00,-2.247015476226806641e+00
1.772000000000000171e+02,-2.905099391937255859e+00,-9.052000641822814941e-01,8.243824958801269531e+00,1.892119288444519043e+00,1.924450755119323730e+00,-2.194687604904174805e+00,-7.628325223922729492e-01,-2.561312675476074219e+00,-2.300217628479003906e+00,-2.263431549072265625e+00
1.773000000000000114e+02,-2.892134904861450195e+00,-9.679429531097412109e-01,7.992472171783447266e+00,2.342135667800903320e+00,2.007839202880859375e+00,-2.177464485168457031e+00,-7.102136611938476562e-01,-2.562350749969482422e+00,-2.270819187164306641e+00,-2.279148340225219727e+00
1.774000000000000057e+02,-2.879205942153930664e+00,-1.028842210769653320e+00,7.632091045379638672e+00,2.841252803802490234e+00,2.092526197433471680e+00,-2.159790039062500000e+00,-6.568205356597900391e-01,-2.562913417816162109e+00,-2.241181373596191406e+00,-2.294172763824462891e+00
1.775000000000000000e+02,-2.866381406784057617e+00,-1.088112950325012207e+00,7.160999298095703125e+00,3.377101182937622070e+00,2.178541421890258789e+00,-2.141655445098876953e+00,-6.027382612228393555e-01,-2.563037872314453125e+00,-2.211299180984497070e+00,-2.308543920516967773e+00
1.775999999999999943e+02,-2.853659152984619141e+00,-1.145794749259948730e+00,6.578783035278320312e+00,3.947212219238281250e+00,2.265899896621704102e+00,-2.123047113418579102e+00,-5.480463504791259766e-01,-2.562758445739746094e+00,-2.181161642074584961e+00,-2.322324275970458984e+00
1.777000000000000171e+02,-2.841036319732666016e+00,-1.201925516128540039e+00,5.877098083496093750e+00,4.545563697814941406e+00,2.354616880416870117e+00,-2.103951215744018555e+00,-4.927477538585662842e-01,-2.562076807022094727e+00,-2.150770902633666992e+00,-2.335518360137939453e+00
1.778000000000000114e+02,-2.828509807586669922e+00,-1.256542921066284180e+00,5.054943561553955078e+00,5.112522125244140625e+00,2.444712162017822266e+00,-2.084360837936401367e+00,-4.368389546871185303e-01,-2.560990571975708008e+00,-2.120129346847534180e+00,-2.348130226135253906e+00
1.779000000000000057e+02,-2.816004037857055664e+00,-1.309590935707092285e+00,4.169274330139160156e+00,5.577618598937988281e+00,2.536206960678100586e+00,-2.064268112182617188e+00,-3.803164362907409668e-01,-2.559496164321899414e+00,-2.089238405227661133e+00,-2.360164165496826172e+00
1.780000000000000000e+02,-2.803454637527465820e+00,-1.361029744148254395e+00,3.329319477081298828e+00,5.919574260711669922e+00,2.629123926162719727e+00,-2.043664216995239258e+00,-3.231767117977142334e-01,-2.557591676712036133e+00,-2.058074951171875000e+00,-2.371585369110107422e+00
1.780999999999999943e+02,-2.790862083435058594e+00,-1.410899996757507324e+00,2.543723106384277344e+00,6.156364917755126953e+00,2.723485231399536133e+00,-2.022540330886840820e+00,-2.654161751270294189e-01,-2.555274009704589844e+00,-2.026672840118408203e+00,-2.382637262344360352e+00
1.782000000000000171e+02,-2.778213739395141602e+00,-1.459239125251770020e+00,1.806857824325561523e+00,6.318179130554199219e+00,2.819310903549194336e+00,-2.000909805297851562e+00,-2.070312350988388062e-01,-2.552540540695190430e+00,-1.995095968246459961e+00,-2.393554687500000000e+00
1.783000000000000114e+02,-2.765409231185913086e+00,-1.506070137023925781e+00,1.120640277862548828e+00,6.411546230316162109e+00,2.916631221771240234e+00,-1.978825688362121582e+00,-1.480183750391006470e-01,-2.549388647079467773e+00,-1.963344812393188477e+00,-2.404337406158447266e+00
1.784000000000000057e+02,-2.752433538436889648e+00,-1.551423907279968262e+00,4.873275756835937500e-01,6.440744400024414062e+00,3.015751600265502930e+00,-1.956210613250732422e+00,-8.841945976018905640e-02,-2.545824050903320312e+00,-1.931420087814331055e+00,-2.414985656738281250e+00
1.785000000000000000e+02,-2.739288091659545898e+00,-1.595332264900207520e+00,-9.145550429821014404e-02,6.410295963287353516e+00,3.116808652877807617e+00,-1.933027744293212891e+00,-2.827141433954238892e-02,-2.541852951049804688e+00,-1.899322152137756348e+00,-2.425499439239501953e+00
1.785999999999999943e+02,-2.725758552551269531e+00,-1.637593388557434082e+00,-6.141605973243713379e-01,6.325757026672363281e+00,3.219993829727172852e+00,-1.909224390983581543e+00,3.242381662130355835e-02,-2.537466764450073242e+00,-1.867050766944885254e+00,-2.435878276824951172e+00
1.787000000000000171e+02,-2.711564302444458008e+00,-1.678144335746765137e+00,-1.075525999069213867e+00,6.200314998626708984e+00,3.325553894042968750e+00,-1.884732604026794434e+00,9.360508620738983154e-02,-2.532614231109619141e+00,-1.834605813026428223e+00,-2.446121931076049805e+00
1.788000000000000114e+02,-2.696312189102172852e+00,-1.717198133468627930e+00,-1.475316047668457031e+00,6.042128562927246094e+00,3.433506727218627930e+00,-1.859482049942016602e+00,1.552595645189285278e-01,-2.527282476425170898e+00,-1.801975488662719727e+00,-2.456261157989501953e+00
1.789000000000000057e+02,-2.680087566375732422e+00,-1.754840254783630371e+00,-1.816641092300415039e+00,5.855516910552978516e+00,3.543752908706665039e+00,-1.832890629768371582e+00,2.173882573843002319e-01,-2.521470308303833008e+00,-1.769182205200195312e+00,-2.466311693191528320e+00
1.790000000000000000e+02,-2.662992000579833984e+00,-1.791107535362243652e+00,-2.105929374694824219e+00,5.647045612335205078e+00,3.656502008438110352e+00,-1.804420351982116699e+00,2.799922227859497070e-01,-2.515176057815551758e+00,-1.736048340797424316e+00,-2.476106643676757812e+00
1.790999999999999943e+02,-2.644954442977905273e+00,-1.825975179672241211e+00,-2.350837469100952148e+00,5.423025608062744141e+00,3.771787881851196289e+00,-1.773943662643432617e+00,3.430724143981933594e-01,-2.508398532867431641e+00,-1.702293634414672852e+00,-2.485576629638671875e+00
1.792000000000000171e+02,-2.625972032546997070e+00,-1.859466075897216797e+00,-2.553652048110961914e+00,5.185995101928710938e+00,3.889579057693481445e+00,-1.741291880607604980e+00,4.066300392150878906e-01,-2.501136064529418945e+00,-1.667880535125732422e+00,-2.494720458984375000e+00
1.793000000000000114e+02,-2.606056451797485352e+00,-1.891598105430603027e+00,-2.716614007949829102e+00,4.938305377960205078e+00,4.009948730468750000e+00,-1.706426262855529785e+00,4.706660211086273193e-01,-2.493387222290039062e+00,-1.632801771163940430e+00,-2.503536224365234375e+00
1.794000000000000057e+02,-2.585221052169799805e+00,-1.922389149665832520e+00,-2.842006206512451172e+00,4.682180881500244141e+00,4.133020877838134766e+00,-1.669364690780639648e+00,5.352002978324890137e-01,-2.485192537307739258e+00,-1.597044587135314941e+00,-2.512114524841308594e+00
1.795000000000000000e+02,-2.563474416732788086e+00,-1.951807022094726562e+00,-2.933885574340820312e+00,4.420616149902343750e+00,4.258869171142578125e+00,-1.630055189132690430e+00,6.002559661865234375e-01,-2.476598024368286133e+00,-1.560597419738769531e+00,-2.520502090454101562e+00
1.795999999999999943e+02,-2.540747404098510742e+00,-1.979822516441345215e+00,-3.007254838943481445e+00,4.161851882934570312e+00,4.387566566467285156e+00,-1.588438153266906738e+00,6.658353805541992188e-01,-2.467602014541625977e+00,-1.523450851440429688e+00,-2.528696060180664062e+00
1.797000000000000171e+02,-2.517084598541259766e+00,-2.006590366363525391e+00,-3.065690994262695312e+00,3.907780170440673828e+00,4.519286155700683594e+00,-1.544347882270812988e+00,7.319402098655700684e-01,-2.458202362060546875e+00,-1.485595464706420898e+00,-2.536694288253784180e+00
1.798000000000000114e+02,-2.492500066757202148e+00,-2.032119750976562500e+00,-3.113420486450195312e+00,3.661683797836303711e+00,4.654285907745361328e+00,-1.497775316238403320e+00,7.985729575157165527e-01,-2.448397397994995117e+00,-1.447016835212707520e+00,-2.544492959976196289e+00
1.799000000000000057e+02,-2.467058420181274414e+00,-2.056373834609985352e+00,-3.153782129287719727e+00,3.425374746322631836e+00,4.792746067047119141e+00,-1.448723077774047852e+00,8.657964468002319336e-01,-2.438163042068481445e+00,-1.407608866691589355e+00,-2.552071332931518555e+00
1.800000000000000000e+02,-2.440839529037475586e+00,-2.079303026199340820e+00,-3.187581062316894531e+00,3.198718547821044922e+00,4.934781074523925781e+00,-1.397166252136230469e+00,9.339129924774169922e-01,-2.427381992340087891e+00,-1.367171049118041992e+00,-2.559375286102294922e+00
1.800999999999999943e+02,-2.413911104202270508e+00,-2.100948333740234375e+00,-3.215123414993286133e+00,2.981359243392944336e+00,5.080590248107910156e+00,-1.342967987060546875e+00,1.002971529960632324e+00,-2.416033267974853516e+00,-1.325445294380187988e+00,-2.566380023956298828e+00
1.802000000000000171e+02,-2.386437892913818359e+00,-2.121394395828247070e+00,-3.236684799194335938e+00,2.772889852523803711e+00,5.230366706848144531e+00,-1.285993099212646484e+00,1.072982072830200195e+00,-2.404138088226318359e+00,-1.282464981079101562e+00,-2.573174715042114258e+00
1.803000000000000114e+02,-2.358502388000488281e+00,-2.140801429748535156e+00,-3.252952575683593750e+00,2.573261022567749023e+00,5.384234428405761719e+00,-1.226155519485473633e+00,1.143951892852783203e+00,-2.391784429550170898e+00,-1.238678455352783203e+00,-2.579518318176269531e+00
1.804000000000000057e+02,-2.330172300338745117e+00,-2.159313917160034180e+00,-3.265181541442871094e+00,2.382787466049194336e+00,5.542320251464843750e+00,-1.163368105888366699e+00,1.215892791748046875e+00,-2.378976345062255859e+00,-1.194098353385925293e+00,-2.585345268249511719e+00
1.805000000000000000e+02,-2.301525592803955078e+00,-2.177028894424438477e+00,-3.273634433746337891e+00,2.201073884963989258e+00,5.704820156097412109e+00,-1.097612738609313965e+00,1.288832664489746094e+00,-2.365697860717773438e+00,-1.148446083068847656e+00,-2.590568780899047852e+00
1.805999999999999943e+02,-2.272631645202636719e+00,-2.194034099578857422e+00,-3.278681755065917969e+00,2.027238845825195312e+00,5.871905803680419922e+00,-1.028837800025939941e+00,1.362848520278930664e+00,-2.351902484893798828e+00,-1.101703047752380371e+00,-2.595179080963134766e+00
1.807000000000000171e+02,-2.243493795394897461e+00,-2.210335731506347656e+00,-3.280753135681152344e+00,1.860404849052429199e+00,6.043724060058593750e+00,-9.569523930549621582e-01,1.437944531440734863e+00,-2.337597608566284180e+00,-1.053853869438171387e+00,-2.599166393280029297e+00
1.808000000000000114e+02,-2.214114427566528320e+00,-2.225939989089965820e+00,-3.279997110366821289e+00,1.700299263000488281e+00,6.220426559448242188e+00,-8.818628191947937012e-01,1.514118075370788574e+00,-2.322782516479492188e+00,-1.005015254020690918e+00,-2.602566480636596680e+00
1.809000000000000057e+02,-2.184496402740478516e+00,-2.240853548049926758e+00,-3.276794433593750000e+00,1.546871900558471680e+00,6.402122974395751953e+00,-8.034335374832153320e-01,1.591400623321533203e+00,-2.307577133178710938e+00,-9.554107785224914551e-01,-2.605453491210937500e+00
1.810000000000000000e+02,-2.154632806777954102e+00,-2.255126237869262695e+00,-3.271579027175903320e+00,1.400103569030761719e+00,6.588900566101074219e+00,-7.214982509613037109e-01,1.669829368591308594e+00,-2.292031526565551758e+00,-9.050728082656860352e-01,-2.607889175415039062e+00
1.810999999999999943e+02,-2.124514102935791016e+00,-2.268810272216796875e+00,-3.264435052871704102e+00,1.259730339050292969e+00,6.780854225158691406e+00,-6.357411742210388184e-01,1.749489665031433105e+00,-2.276083230972290039e+00,-8.540050983428955078e-01,-2.609894752502441406e+00
1.812000000000000171e+02,-2.094142913818359375e+00,-2.281909704208374023e+00,-3.255816459655761719e+00,1.124948978424072266e+00,6.976149082183837891e+00,-5.437465906143188477e-01,1.830401659011840820e+00,-2.259716033935546875e+00,-8.022033572196960449e-01,-2.611465454101562500e+00
1.813000000000000114e+02,-2.063521146774291992e+00,-2.294428586959838867e+00,-3.246063232421875000e+00,9.952136278152465820e-01,7.170816898345947266e+00,-4.413606524467468262e-01,1.912573575973510742e+00,-2.242910861968994141e+00,-7.496559023857116699e-01,-2.612590551376342773e+00
1.814000000000000057e+02,-2.032651424407958984e+00,-2.306370973587036133e+00,-3.235230922698974609e+00,8.703656792640686035e-01,7.363425254821777344e+00,-3.281694054603576660e-01,1.996023297309875488e+00,-2.225660562515258789e+00,-6.963357329368591309e-01,-2.613243103027343750e+00
1.815000000000000000e+02,-2.001499652862548828e+00,-2.317689180374145508e+00,-3.223637819290161133e+00,7.501331567764282227e-01,7.553506374359130859e+00,-2.036623358726501465e-01,2.080769777297973633e+00,-2.207958698272705078e+00,-6.422959566116333008e-01,-2.613442897796630859e+00
1.815999999999999943e+02,-1.970118284225463867e+00,-2.328673601150512695e+00,-3.211813688278198242e+00,6.341404914855957031e-01,7.740604400634765625e+00,-6.730228662490844727e-02,2.166839838027954102e+00,-2.189797639846801758e+00,-5.876394510269165039e-01,-2.613234281539916992e+00
1.817000000000000171e+02,-1.938562631607055664e+00,-2.339523792266845703e+00,-3.199865818023681641e+00,5.218541026115417480e-01,7.923724174499511719e+00,8.193407207727432251e-02,2.254253387451171875e+00,-2.171161651611328125e+00,-5.323733687400817871e-01,-2.612621784210205078e+00
1.818000000000000114e+02,-1.906833291053771973e+00,-2.350239753723144531e+00,-3.187839984893798828e+00,4.129798710346221924e-01,8.094676971435546875e+00,2.492332458496093750e-01,2.343026161193847656e+00,-2.152037620544433594e+00,-4.764970242977142334e-01,-2.611604690551757812e+00
1.819000000000000057e+02,-1.874931097030639648e+00,-2.360821723937988281e+00,-3.175736665725708008e+00,3.074254691600799561e-01,8.244442939758300781e+00,4.385607540607452393e-01,2.433178424835205078e+00,-2.132418870925903320e+00,-4.200067818164825439e-01,-2.610179424285888672e+00
1.820000000000000000e+02,-1.842856049537658691e+00,-2.371269226074218750e+00,-3.163557767868041992e+00,2.050991356372833252e-01,8.368051528930664062e+00,6.522335410118103027e-01,2.524730443954467773e+00,-2.112297534942626953e+00,-3.628990948200225830e-01,-2.608343601226806641e+00
1.820999999999999943e+02,-1.810608148574829102e+00,-2.381582021713256836e+00,-3.151306629180908203e+00,1.059106960892677307e-01,8.460774421691894531e+00,8.926859498023986816e-01,2.617702960968017578e+00,-2.091666221618652344e+00,-3.051704466342926025e-01,-2.606094837188720703e+00
1.822000000000000171e+02,-1.778185844421386719e+00,-2.391761541366577148e+00,-3.138983964920043945e+00,9.772376157343387604e-03,8.505897521972656250e+00,1.168391227722167969e+00,2.712120771408081055e+00,-2.070515632629394531e+00,-2.468172162771224976e-01,-2.603430509567260742e+00
1.823000000000000114e+02,-1.745564222335815430e+00,-2.401845693588256836e+00,-3.126593112945556641e+00,-8.340110629796981812e-02,8.488446235656738281e+00,1.486703634262084961e+00,2.808002710342407227e+00,-2.048862457275390625e+00,-1.878358274698257446e-01,-2.600347042083740234e+00
1.824000000000000057e+02,-1.712683558464050293e+00,-2.411754608154296875e+00,-3.114136695861816406e+00,-1.736926734447479248e-01,8.373474121093750000e+00,1.864314913749694824e+00,2.905363321304321289e+00,-2.026762247085571289e+00,-1.282595694065093994e-01,-2.596850156784057617e+00
1.825000000000000000e+02,-1.679317474365234375e+00,-2.421364545822143555e+00,-3.101616859436035156e+00,-2.611829638481140137e-01,8.131997108459472656e+00,2.313230037689208984e+00,3.004312038421630859e+00,-2.004188060760498047e+00,-6.813474744558334351e-02,-2.592945814132690430e+00
1.825999999999999943e+02,-1.645298719406127930e+00,-2.430651187896728516e+00,-3.089035511016845703e+00,-3.459503352642059326e-01,7.780329227447509766e+00,2.814093589782714844e+00,3.105170011520385742e+00,-1.981052875518798828e+00,-7.464246824383735657e-03,-2.588627099990844727e+00
1.827000000000000171e+02,-1.610619306564331055e+00,-2.439610242843627930e+00,-3.076395034790039062e+00,-4.280709326267242432e-01,7.316155910491943359e+00,3.353317022323608398e+00,3.208017349243164062e+00,-1.957334995269775391e+00,5.369350686669349670e-02,-2.583842039108276367e+00
1.828000000000000114e+02,-1.575270295143127441e+00,-2.448269367218017578e+00,-3.063698053359985352e+00,-5.076189041137695312e-01,6.739933967590332031e+00,3.926812887191772461e+00,3.313150644302368164e+00,-1.932953357696533203e+00,1.153246685862541199e-01,-2.578578472137451172e+00
1.829000000000000057e+02,-1.539237499237060547e+00,-2.456730842590332031e+00,-3.050946235656738281e+00,-5.846662521362304688e-01,6.043774127960205078e+00,4.532747745513916016e+00,3.420679569244384766e+00,-1.907816648483276367e+00,1.774302572011947632e-01,-2.572834014892578125e+00
1.830000000000000000e+02,-1.502511143684387207e+00,-2.465000629425048828e+00,-3.038141727447509766e+00,-6.592828035354614258e-01,5.224378585815429688e+00,5.114997386932373047e+00,3.530375719070434570e+00,-1.881482958793640137e+00,2.400113344192504883e-01,-2.566607236862182617e+00
1.830999999999999943e+02,-1.465082406997680664e+00,-2.473076105117797852e+00,-3.025286436080932617e+00,-7.315368056297302246e-01,4.325804710388183594e+00,5.602872848510742188e+00,3.642458200454711914e+00,-1.853408813476562500e+00,3.030689060688018799e-01,-2.559896945953369141e+00
1.832000000000000171e+02,-1.426941871643066406e+00,-2.480954408645629883e+00,-3.012382984161376953e+00,-8.014943599700927734e-01,3.467097520828247070e+00,5.964507579803466797e+00,3.757075071334838867e+00,-1.823361039161682129e+00,3.666040897369384766e-01,-2.552701711654663086e+00
1.833000000000000114e+02,-1.388043999671936035e+00,-2.488626956939697266e+00,-2.999432086944580078e+00,-8.692196607589721680e-01,2.663754940032958984e+00,6.216289043426513672e+00,3.874197721481323242e+00,-1.791171193122863770e+00,4.306178390979766846e-01,-2.545020103454589844e+00
1.834000000000000057e+02,-1.348215103149414062e+00,-2.496052742004394531e+00,-2.986435174942016602e+00,-9.347752928733825684e-01,1.910001277923583984e+00,6.389895439147949219e+00,3.993932485580444336e+00,-1.756840109825134277e+00,4.951241314411163330e-01,-2.536879301071166992e+00
1.835000000000000000e+02,-1.307144284248352051e+00,-2.503150224685668945e+00,-2.973399400711059570e+00,-9.982327222824096680e-01,1.207247138023376465e+00,6.493546485900878906e+00,4.116357326507568359e+00,-1.720331430435180664e+00,5.601511001586914062e-01,-2.528336763381958008e+00
1.835999999999999943e+02,-1.264765620231628418e+00,-2.510036706924438477e+00,-2.960429191589355469e+00,-1.059897780418395996e+00,5.578687191009521484e-01,6.531541347503662109e+00,4.241542816162109375e+00,-1.681588768959045410e+00,6.257019042968750000e-01,-2.519392490386962891e+00
1.837000000000000171e+02,-1.221361637115478516e+00,-2.516589403152465820e+00,-2.947564363479614258e+00,-1.119916200637817383e+00,-3.640322014689445496e-02,6.508436679840087891e+00,4.369558334350585938e+00,-1.640553951263427734e+00,6.917782425880432129e-01,-2.510045289993286133e+00
1.838000000000000114e+02,-1.177244305610656738e+00,-2.522650480270385742e+00,-2.934802770614624023e+00,-1.178327679634094238e+00,-5.741910338401794434e-01,6.429400920867919922e+00,4.500495910644531250e+00,-1.597145557403564453e+00,7.583824396133422852e-01,-2.500292778015136719e+00
1.839000000000000057e+02,-1.132143020629882812e+00,-2.528136968612670898e+00,-2.922141790390014648e+00,-1.235170722007751465e+00,-1.050423026084899902e+00,6.307080268859863281e+00,4.634596347808837891e+00,-1.551246166229248047e+00,8.255167007446289062e-01,-2.490132331848144531e+00
1.840000000000000000e+02,-1.085959196090698242e+00,-2.533014774322509766e+00,-2.909579277038574219e+00,-1.290483236312866211e+00,-1.463892936706542969e+00,6.150890350341796875e+00,4.772104263305664062e+00,-1.502869009971618652e+00,8.932948112487792969e-01,-2.479521512985229492e+00
1.840999999999999943e+02,-1.038677215576171875e+00,-2.537274837493896484e+00,-2.897095680236816406e+00,-1.344281554222106934e+00,-1.817647695541381836e+00,5.965291500091552734e+00,4.913157463073730469e+00,-1.451999425888061523e+00,9.619986414909362793e-01,-2.468350410461425781e+00
1.842000000000000171e+02,-9.903151392936706543e-01,-2.540919065475463867e+00,-2.884586811065673828e+00,-1.396475076675415039e+00,-2.117632865905761719e+00,5.756592750549316406e+00,5.057872772216796875e+00,-1.398566246032714844e+00,1.031650781631469727e+00,-2.456615447998046875e+00
1.843000000000000114e+02,-9.411094784736633301e-01,-2.544023990631103516e+00,-2.872034311294555664e+00,-1.447081208229064941e+00,-2.372185945510864258e+00,5.531679630279541016e+00,5.206488609313964844e+00,-1.342403769493103027e+00,1.102258920669555664e+00,-2.444404602050781250e+00
1.844000000000000057e+02,-8.911634683609008789e-01,-2.546642780303955078e+00,-2.859439373016357422e+00,-1.496139645576477051e+00,-2.583756208419799805e+00,5.293226242065429688e+00,5.359158515930175781e+00,-1.283403754234313965e+00,1.173833489418029785e+00,-2.431740760803222656e+00
1.845000000000000000e+02,-8.404904603958129883e-01,-2.548831224441528320e+00,-2.846703290939331055e+00,-1.543684720993041992e+00,-2.754607915878295898e+00,5.043634414672851562e+00,5.516008853912353516e+00,-1.221478462219238281e+00,1.246388792991638184e+00,-2.418617248535156250e+00
1.845999999999999943e+02,-7.890874743461608887e-01,-2.550586938858032227e+00,-2.833778619766235352e+00,-1.589737534523010254e+00,-2.887049198150634766e+00,4.785176753997802734e+00,5.677164554595947266e+00,-1.156534194946289062e+00,1.319999575614929199e+00,-2.404987812042236328e+00
1.847000000000000171e+02,-7.369477152824401855e-01,-2.551905870437622070e+00,-2.820685863494873047e+00,-1.634330987930297852e+00,-2.984212160110473633e+00,4.520402908325195312e+00,5.842754840850830078e+00,-1.088485121726989746e+00,1.394701600074768066e+00,-2.390833139419555664e+00
1.848000000000000114e+02,-6.840470433235168457e-01,-2.552763223648071289e+00,-2.807347297668457031e+00,-1.677412390708923340e+00,-3.060738086700439453e+00,4.257466316223144531e+00,6.013022899627685547e+00,-1.017342686653137207e+00,1.470480561256408691e+00,-2.376161575317382812e+00
1.849000000000000057e+02,-6.303845643997192383e-01,-2.553150653839111328e+00,-2.793503522872924805e+00,-1.718747019767761230e+00,-3.121953964233398438e+00,3.999176979064941406e+00,6.188123703002929688e+00,-9.430218935012817383e-01,1.547356367111206055e+00,-2.361073255538940430e+00
1.850000000000000000e+02,-5.760822296142578125e-01,-2.553119897842407227e+00,-2.778728008270263672e+00,-1.758490681648254395e+00,-3.171781063079833984e+00,3.748582839965820312e+00,6.368135929107666016e+00,-8.653586506843566895e-01,1.625351071357727051e+00,-2.345656156539916992e+00
1.850999999999999943e+02,-5.211737155914306641e-01,-2.552687644958496094e+00,-2.762923479080200195e+00,-1.796787142753601074e+00,-3.213903903961181641e+00,3.507860183715820312e+00,6.553181648254394531e+00,-7.842257618904113770e-01,1.704553484916687012e+00,-2.329853534698486328e+00
1.852000000000000171e+02,-4.656573832035064697e-01,-2.551851987838745117e+00,-2.746216058731079102e+00,-1.833717226982116699e+00,-3.249333381652832031e+00,3.276959180831909180e+00,6.743403434753417969e+00,-6.994663476943969727e-01,1.785003781318664551e+00,-2.313637733459472656e+00
1.853000000000000114e+02,-4.095295965671539307e-01,-2.550610780715942383e+00,-2.728562593460083008e+00,-1.869243264198303223e+00,-3.278380870819091797e+00,3.055520534515380859e+00,6.938617229461669922e+00,-6.104376912117004395e-01,1.866709232330322266e+00,-2.296988725662231445e+00
1.854000000000000057e+02,-3.527869284152984619e-01,-2.548960924148559570e+00,-2.709961414337158203e+00,-1.903380751609802246e+00,-3.301326274871826172e+00,2.843129634857177734e+00,7.135112285614013672e+00,-5.127155780792236328e-01,1.949685573577880859e+00,-2.279897212982177734e+00
1.855000000000000000e+02,-2.954258918762207031e-01,-2.546899795532226562e+00,-2.690420150756835938e+00,-1.936149954795837402e+00,-3.318669795989990234e+00,2.639602661132812500e+00,7.330103397369384766e+00,-4.043063521385192871e-01,2.033951520919799805e+00,-2.262356758117675781e+00
1.855999999999999943e+02,-2.374427616596221924e-01,-2.544424533843994141e+00,-2.669951438903808594e+00,-1.967568278312683105e+00,-3.331775426864624023e+00,2.445328474044799805e+00,7.522770881652832031e+00,-2.847707569599151611e-01,2.119526147842407227e+00,-2.244360446929931641e+00
1.857000000000000171e+02,-1.788341253995895386e-01,-2.541532516479492188e+00,-2.648568153381347656e+00,-1.997653126716613770e+00,-3.341022014617919922e+00,2.259997129440307617e+00,7.712670326232910156e+00,-1.535795927047729492e-01,2.206434488296508789e+00,-2.225897073745727539e+00
1.858000000000000114e+02,-1.196030378341674805e-01,-2.538222312927246094e+00,-2.626326560974121094e+00,-2.026444435119628906e+00,-3.346766948699951172e+00,2.082752704620361328e+00,7.899309158325195312e+00,-1.014002691954374313e-02,2.294694900512695312e+00,-2.206949234008789062e+00
1.859000000000000057e+02,-5.980972573161125183e-02,-2.534504175186157227e+00,-2.603152275085449219e+00,-2.053978681564331055e+00,-3.349466562271118164e+00,1.912654519081115723e+00,8.079730033874511719e+00,1.478800773620605469e-01,2.384326934814453125e+00,-2.187508821487426758e+00
1.860000000000000000e+02,5.354755558073520660e-04,-2.530378103256225586e+00,-2.579048395156860352e+00,-2.080265998840332031e+00,-3.349280834197998047e+00,1.749407529830932617e+00,8.243582725524902344e+00,3.260441422462463379e-01,2.475350856781005859e+00,-2.167568445205688477e+00
1.860999999999999943e+02,6.141090020537376404e-02,-2.525822639465332031e+00,-2.554038524627685547e+00,-2.105308771133422852e+00,-3.346481084823608398e+00,1.592879295349121094e+00,8.383503913879394531e+00,5.275662541389465332e-01,2.567787647247314453e+00,-2.147121429443359375e+00
1.862000000000000171e+02,1.227608770132064819e-01,-2.520790576934814453e+00,-2.528219699859619141e+00,-2.129037141799926758e+00,-3.341600179672241211e+00,1.443119645118713379e+00,8.495411872863769531e+00,7.544894218444824219e-01,2.661658287048339844e+00,-2.126160144805908203e+00
1.863000000000000114e+02,1.845843493938446045e-01,-2.515279054641723633e+00,-2.501628398895263672e+00,-2.151445388793945312e+00,-3.334748983383178711e+00,1.299884080886840820e+00,8.570503234863281250e+00,1.011309981346130371e+00,2.756985902786254883e+00,-2.104682683944702148e+00
1.864000000000000057e+02,2.468823790550231934e-01,-2.509286403656005859e+00,-2.474405765533447266e+00,-2.172617435455322266e+00,-3.326325178146362305e+00,1.162441134452819824e+00,8.591178894042968750e+00,1.306878447532653809e+00,2.853785276412963867e+00,-2.082747936248779297e+00
1.865000000000000000e+02,3.096560239791870117e-01,-2.502811431884765625e+00,-2.446747064590454102e+00,-2.192809104919433594e+00,-3.316742181777954102e+00,1.030134797096252441e+00,8.536979675292968750e+00,1.651054382324218750e+00,2.952077150344848633e+00,-2.060364007949829102e+00
1.865999999999999943e+02,3.729062378406524658e-01,-2.495852470397949219e+00,-2.418689250946044922e+00,-2.212097167968750000e+00,-3.306057214736938477e+00,9.028062820434570312e-01,8.365983963012695312e+00,2.063739776611328125e+00,3.051965475082397461e+00,-2.037503480911254883e+00
1.867000000000000171e+02,4.366341531276702881e-01,-2.488408088684082031e+00,-2.390237808227539062e+00,-2.230492115020751953e+00,-3.294494390487670898e+00,7.802217602729797363e-01,8.075366020202636719e+00,2.541468858718872070e+00,3.153778791427612305e+00,-2.014077663421630859e+00
1.868000000000000114e+02,5.008431673049926758e-01,-2.480482339859008789e+00,-2.361484289169311523e+00,-2.248106956481933594e+00,-3.282659292221069336e+00,6.619791984558105469e-01,7.671720981597900391e+00,3.065023660659790039e+00,3.257599830627441406e+00,-1.990064144134521484e+00
1.869000000000000057e+02,5.655637979507446289e-01,-2.472138881683349609e+00,-2.332483768463134766e+00,-2.265011548995971680e+00,-3.270687580108642578e+00,5.475575923919677734e-01,7.155991077423095703e+00,3.624221563339233398e+00,3.363726854324340820e+00,-1.965378761291503906e+00
1.870000000000000000e+02,6.308065652847290039e-01,-2.463394880294799805e+00,-2.303239345550537109e+00,-2.281212329864501953e+00,-3.258636474609375000e+00,4.366090595722198486e-01,6.524256706237792969e+00,4.219985008239746094e+00,3.472136259078979492e+00,-1.939712524414062500e+00
1.870999999999999943e+02,6.965735554695129395e-01,-2.454248666763305664e+00,-2.273754119873046875e+00,-2.296715974807739258e+00,-3.246506214141845703e+00,3.290394246578216553e-01,5.767628192901611328e+00,4.830821514129638672e+00,3.582621812820434570e+00,-1.912695407867431641e+00
1.872000000000000171e+02,7.628669142723083496e-01,-2.444698810577392578e+00,-2.244030237197875977e+00,-2.311530113220214844e+00,-3.234298944473266602e+00,2.247557640075683594e-01,4.892220497131347656e+00,5.389489173889160156e+00,3.695541858673095703e+00,-1.883876204490661621e+00
1.873000000000000114e+02,8.296893835067749023e-01,-2.434742689132690430e+00,-2.214056015014648438e+00,-2.325719356536865234e+00,-3.222016811370849609e+00,1.236660778522491455e-01,3.993794202804565430e+00,5.827423572540283203e+00,3.810998678207397461e+00,-1.853040456771850586e+00
1.874000000000000057e+02,8.972652554512023926e-01,-2.424294710159301758e+00,-2.183826923370361328e+00,-2.339319705963134766e+00,-3.209663152694702148e+00,2.568109892308712006e-02,3.149527788162231445e+00,6.143526554107666016e+00,3.929035663604736328e+00,-1.820112466812133789e+00
1.875000000000000000e+02,9.657766819000244141e-01,-2.413282632827758789e+00,-2.153344869613647461e+00,-2.352334976196289062e+00,-3.197239160537719727e+00,-6.928599625825881958e-02,2.358868837356567383e+00,6.362759590148925781e+00,4.049722671508789062e+00,-1.785039663314819336e+00
1.875999999999999943e+02,1.035234570503234863e+00,-2.401700258255004883e+00,-2.122612237930297852e+00,-2.364768981933593750e+00,-3.184748411178588867e+00,-1.613195985555648804e-01,1.618111252784729004e+00,6.508638381958007812e+00,4.173124790191650391e+00,-1.747769117355346680e+00
1.877000000000000171e+02,1.105647325515747070e+00,-2.389613628387451172e+00,-2.091630935668945312e+00,-2.376625537872314453e+00,-3.172192573547363281e+00,-2.505017817020416260e-01,9.299495220184326172e-01,6.585582256317138672e+00,4.299311637878417969e+00,-1.708244085311889648e+00
1.878000000000000114e+02,1.177024364471435547e+00,-2.377075433731079102e+00,-2.060365676879882812e+00,-2.387877941131591797e+00,-3.159574508666992188e+00,-3.369123339653015137e-01,2.965132892131805420e-01,6.598052978515625000e+00,4.428354740142822266e+00,-1.666405558586120605e+00
1.879000000000000057e+02,1.249377846717834473e+00,-2.364079713821411133e+00,-2.028898477554321289e+00,-2.398898839950561523e+00,-3.146895885467529297e+00,-4.206286966800689697e-01,-2.807075679302215576e-01,6.550739765167236328e+00,4.560347080230712891e+00,-1.622183918952941895e+00
1.880000000000000000e+02,1.322765350341796875e+00,-2.350592136383056641e+00,-1.997256398200988770e+00,-2.409785509109497070e+00,-3.134159326553344727e+00,-5.017264485359191895e-01,-7.993295192718505859e-01,6.450986862182617188e+00,4.695542812347412109e+00,-1.575491309165954590e+00
1.880999999999999943e+02,1.397233724594116211e+00,-2.336591005325317383e+00,-1.965440154075622559e+00,-2.420537471771240234e+00,-3.121366977691650391e+00,-5.802787542343139648e-01,-1.254136919975280762e+00,6.312768459320068359e+00,4.834182739257812500e+00,-1.526312112808227539e+00
1.882000000000000171e+02,1.472779631614685059e+00,-2.322074890136718750e+00,-1.933450579643249512e+00,-2.431154727935791016e+00,-3.108520507812500000e+00,-6.563567519187927246e-01,-1.646723985671997070e+00,6.142262935638427734e+00,4.976403236389160156e+00,-1.474625468254089355e+00
1.883000000000000114e+02,1.549413919448852539e+00,-2.307083129882812500e+00,-1.901287555694580078e+00,-2.441637516021728516e+00,-3.095622301101684570e+00,-7.300298213958740234e-01,-1.980604767799377441e+00,5.944109916687011719e+00,5.122317314147949219e+00,-1.420354008674621582e+00
1.884000000000000057e+02,1.627167224884033203e+00,-2.291742324829101562e+00,-1.868951082229614258e+00,-2.451985359191894531e+00,-3.082673788070678711e+00,-8.013653755187988281e-01,-2.264736890792846680e+00,5.726336002349853516e+00,5.272160530090332031e+00,-1.363332748413085938e+00
1.885000000000000000e+02,1.706107258796691895e+00,-2.276032924652099609e+00,-1.836438655853271484e+00,-2.462200880050659180e+00,-3.069677591323852539e+00,-8.704287409782409668e-01,-2.504117012023925781e+00,5.493373870849609375e+00,5.426095008850097656e+00,-1.303447365760803223e+00
1.885999999999999943e+02,1.786291956901550293e+00,-2.259912729263305664e+00,-1.803753495216369629e+00,-2.472325086593627930e+00,-3.056634664535522461e+00,-9.372835755348205566e-01,-2.700996637344360352e+00,5.247725963592529297e+00,5.584249496459960938e+00,-1.240609049797058105e+00
1.887000000000000171e+02,1.867730498313903809e+00,-2.243363857269287109e+00,-1.770897507667541504e+00,-2.482344150543212891e+00,-3.043548107147216797e+00,-1.001993536949157715e+00,-2.857682704925537109e+00,4.991767406463623047e+00,5.746742248535156250e+00,-1.174718141555786133e+00
1.888000000000000114e+02,1.950435996055603027e+00,-2.226374149322509766e+00,-1.737625598907470703e+00,-2.492070436477661133e+00,-3.030508518218994141e+00,-1.064832925796508789e+00,-2.976519346237182617e+00,4.727738857269287109e+00,5.913674354553222656e+00,-1.105657339096069336e+00
1.889000000000000057e+02,2.034427165985107422e+00,-2.208936691284179688e+00,-1.703706145286560059e+00,-2.501470565795898438e+00,-3.017576456069946289e+00,-1.125997424125671387e+00,-3.064214468002319336e+00,4.459959983825683594e+00,6.085233211517333984e+00,-1.033380866050720215e+00
1.890000000000000000e+02,2.119725465774536133e+00,-2.191044569015502930e+00,-1.669126391410827637e+00,-2.510543584823608398e+00,-3.004749059677124023e+00,-1.185527443885803223e+00,-3.135120868682861328e+00,4.196185111999511719e+00,6.261594295501708984e+00,-9.578321576118469238e-01
1.890999999999999943e+02,2.206359624862670898e+00,-2.172687768936157227e+00,-1.633878827095031738e+00,-2.519297838211059570e+00,-2.992024421691894531e+00,-1.243462204933166504e+00,-3.191638946533203125e+00,3.937918424606323242e+00,6.442879199981689453e+00,-8.788857460021972656e-01
1.892000000000000171e+02,2.294342756271362305e+00,-2.153848886489868164e+00,-1.597949028015136719e+00,-2.527837991714477539e+00,-2.979399442672729492e+00,-1.299840688705444336e+00,-3.238756895065307617e+00,3.688928365707397461e+00,6.629247188568115234e+00,-7.964429259300231934e-01
1.893000000000000114e+02,2.383693456649780273e+00,-2.134519100189208984e+00,-1.561326384544372559e+00,-2.536186456680297852e+00,-2.966872692108154297e+00,-1.354699492454528809e+00,-3.278717756271362305e+00,3.449972867965698242e+00,6.820805549621582031e+00,-7.103120684623718262e-01
1.894000000000000057e+02,2.474431753158569336e+00,-2.114691019058227539e+00,-1.524001955986022949e+00,-2.544340610504150391e+00,-2.954405307769775391e+00,-1.408032059669494629e+00,-3.312050580978393555e+00,3.220788478851318359e+00,7.017325401306152344e+00,-6.197968125343322754e-01
1.895000000000000000e+02,2.566578626632690430e+00,-2.094357490539550781e+00,-1.485966444015502930e+00,-2.552298307418823242e+00,-2.941899299621582031e+00,-1.459755778312683105e+00,-3.339052438735961914e+00,3.000975131988525391e+00,7.214987754821777344e+00,-5.203953385353088379e-01
1.895999999999999943e+02,2.660157203674316406e+00,-2.073509931564331055e+00,-1.447192192077636719e+00,-2.560053348541259766e+00,-2.929350376129150391e+00,-1.509904503822326660e+00,-3.360010385513305664e+00,2.790153026580810547e+00,7.411005496978759766e+00,-4.102040827274322510e-01
1.897000000000000171e+02,2.755190134048461914e+00,-2.052140474319458008e+00,-1.407564997673034668e+00,-2.567583560943603516e+00,-2.916752099990844727e+00,-1.558517098426818848e+00,-3.375796794891357422e+00,2.588395118713378906e+00,7.604642391204833984e+00,-2.887632846832275391e-01
1.898000000000000114e+02,2.851692676544189453e+00,-2.030298709869384766e+00,-1.366835832595825195e+00,-2.574817895889282227e+00,-2.903940916061401367e+00,-1.605625987052917480e+00,-3.387544393539428711e+00,2.395920276641845703e+00,7.795447826385498047e+00,-1.555388420820236206e-01
1.899000000000000057e+02,2.949691295623779297e+00,-2.008007526397705078e+00,-1.324808478355407715e+00,-2.581784963607788086e+00,-2.890942573547363281e+00,-1.651252150535583496e+00,-3.395508289337158203e+00,2.212199211120605469e+00,7.982919692993164062e+00,-9.925461374223232269e-03
1.900000000000000000e+02,3.049477338790893555e+00,-1.985188961029052734e+00,-1.281600594520568848e+00,-2.588504552841186523e+00,-2.877776622772216797e+00,-1.695428609848022461e+00,-3.400173187255859375e+00,2.036129474639892578e+00,8.164008140563964844e+00,1.504332870244979858e-01
1.900999999999999943e+02,3.151213169097900391e+00,-1.961798548698425293e+00,-1.237653970718383789e+00,-2.594746828079223633e+00,-2.864278316497802734e+00,-1.738006949424743652e+00,-3.401842832565307617e+00,1.867123961448669434e+00,8.328193664550781250e+00,3.311277925968170166e-01
1.902000000000000171e+02,3.255070447921752930e+00,-1.937789201736450195e+00,-1.192830562591552734e+00,-2.600446939468383789e+00,-2.850192546844482422e+00,-1.778845787048339844e+00,-3.400649785995483398e+00,1.704940795898437500e+00,8.468111991882324219e+00,5.354225635528564453e-01
1.903000000000000114e+02,3.361316680908203125e+00,-1.913087606430053711e+00,-1.146927595138549805e+00,-2.605540037155151367e+00,-2.835091352462768555e+00,-1.818159937858581543e+00,-3.397035121917724609e+00,1.549567341804504395e+00,8.579617500305175781e+00,7.654170989990234375e-01
1.904000000000000057e+02,3.469887256622314453e+00,-1.887477636337280273e+00,-1.099930047988891602e+00,-2.610017538070678711e+00,-2.818993568420410156e+00,-1.856051564216613770e+00,-3.391383647918701172e+00,1.400943040847778320e+00,8.653483390808105469e+00,1.025820136070251465e+00
1.905000000000000000e+02,3.580667257308959961e+00,-1.860399842262268066e+00,-1.051826715469360352e+00,-2.613871574401855469e+00,-2.801960229873657227e+00,-1.892571806907653809e+00,-3.383824825286865234e+00,1.258712649345397949e+00,8.672051429748535156e+00,1.325503945350646973e+00
1.905999999999999943e+02,3.693963766098022461e+00,-1.831421613693237305e+00,-1.002798795700073242e+00,-2.617159366607666016e+00,-2.783977746963500977e+00,-1.927688002586364746e+00,-3.374942064285278320e+00,1.121920466423034668e+00,8.614263534545898438e+00,1.674625992774963379e+00
1.907000000000000171e+02,3.809779882431030273e+00,-1.800386071205139160e+00,-9.530188441276550293e-01,-2.619943857192993164e+00,-2.765047311782836914e+00,-1.961421251296997070e+00,-3.364911317825317383e+00,9.902557730674743652e-01,8.437533378601074219e+00,2.093396425247192383e+00
1.908000000000000114e+02,3.928127765655517578e+00,-1.767178773880004883e+00,-9.025075435638427734e-01,-2.622289419174194336e+00,-2.745179414749145508e+00,-1.993790149688720703e+00,-3.353790998458862305e+00,8.635541200637817383e-01,8.141176223754882812e+00,2.577178239822387695e+00
1.909000000000000057e+02,4.049127578735351562e+00,-1.731817722320556641e+00,-8.512654304504394531e-01,-2.624203443527221680e+00,-2.724387407302856445e+00,-2.024812221527099609e+00,-3.342060565948486328e+00,7.414696216583251953e-01,7.730633258819580078e+00,3.106986522674560547e+00
1.910000000000000000e+02,4.172850131988525391e+00,-1.694253087043762207e+00,-7.992876768112182617e-01,-2.625681638717651367e+00,-2.702727794647216797e+00,-2.054561138153076172e+00,-3.330124855041503906e+00,6.236039996147155762e-01,7.207003593444824219e+00,3.672667741775512695e+00
1.910999999999999943e+02,4.299365997314453125e+00,-1.654426932334899902e+00,-7.465579509735107422e-01,-2.626708269119262695e+00,-2.680259466171264648e+00,-2.083128213882446289e+00,-3.318093776702880859e+00,5.093693733215332031e-01,6.565952777862548828e+00,4.275386810302734375e+00
1.912000000000000171e+02,4.428746700286865234e+00,-1.612280130386352539e+00,-6.930523514747619629e-01,-2.627258777618408203e+00,-2.656849861145019531e+00,-2.110439300537109375e+00,-3.305982589721679688e+00,3.986044824123382568e-01,5.798597335815429688e+00,4.891972541809082031e+00
1.913000000000000114e+02,4.561159133911132812e+00,-1.567673802375793457e+00,-6.388598680496215820e-01,-2.627370834350585938e+00,-2.632516384124755859e+00,-2.136502265930175781e+00,-3.293791770935058594e+00,2.912156581878662109e-01,4.911825656890869141e+00,5.454135894775390625e+00
1.914000000000000057e+02,4.696870803833007812e+00,-1.520586967468261719e+00,-5.840517878532409668e-01,-2.627074718475341797e+00,-2.607290029525756836e+00,-2.161308765411376953e+00,-3.281523942947387695e+00,1.871087551116943359e-01,4.005352020263671875e+00,5.893537998199462891e+00
1.915000000000000000e+02,4.836065769195556641e+00,-1.471017122268676758e+00,-5.286339521408081055e-01,-2.626374959945678711e+00,-2.581270694732666016e+00,-2.184788942337036133e+00,-3.269182205200195312e+00,8.619198948144912720e-02,3.153832435607910156e+00,6.210259914398193359e+00
1.915999999999999943e+02,4.978857994079589844e+00,-1.418929815292358398e+00,-4.726047813892364502e-01,-2.625269174575805664e+00,-2.554487943649291992e+00,-2.206959486007690430e+00,-3.256768941879272461e+00,-1.162385009229183197e-02,2.356147527694702148e+00,6.430303096771240234e+00
1.917000000000000171e+02,5.125428199768066406e+00,-1.364199161529541016e+00,-4.159606993198394775e-01,-2.623754739761352539e+00,-2.527187824249267578e+00,-2.228087186813354492e+00,-3.244285345077514648e+00,-1.064254790544509888e-01,1.608875036239624023e+00,6.576427459716796875e+00
1.918000000000000114e+02,5.275989055633544922e+00,-1.306675791740417480e+00,-3.586981594562530518e-01,-2.621829032897949219e+00,-2.499482870101928711e+00,-2.248301267623901367e+00,-3.231734752655029297e+00,-1.982972025871276855e-01,9.147647619247436523e-01,6.653004169464111328e+00
1.919000000000000057e+02,5.430664062500000000e+00,-1.246272444725036621e+00,-3.008136451244354248e-01,-2.619489669799804688e+00,-2.471377849578857422e+00,-2.267610788345336914e+00,-3.219119548797607422e+00,-2.873209416866302490e-01,2.759565711021423340e-01,6.664541244506835938e+00
1.920000000000000000e+02,5.589581489562988281e+00,-1.182900309562683105e+00,-2.423035800457000732e-01,-2.616733551025390625e+00,-2.442878007888793945e+00,-2.286025285720825195e+00,-3.206441879272460938e+00,-3.735764026641845703e-01,-3.060555160045623779e-01,6.615780353546142578e+00
1.920999999999999943e+02,5.752863407135009766e+00,-1.116463422775268555e+00,-1.831654012203216553e-01,-2.613558053970336914e+00,-2.414070367813110352e+00,-2.303652524948120117e+00,-3.193704366683959961e+00,-4.571410417556762695e-01,-8.287857174873352051e-01,6.514287948608398438e+00
1.922000000000000171e+02,5.920726299285888672e+00,-1.046959161758422852e+00,-1.234505325555801392e-01,-2.609971046447753906e+00,-2.385015726089477539e+00,-2.320568561553955078e+00,-3.180908918380737305e+00,-5.380900502204895020e-01,-1.287030696868896484e+00,6.374134063720703125e+00
1.923000000000000114e+02,6.093347072601318359e+00,-9.743265509605407715e-01,-6.318660080432891846e-02,-2.605977535247802734e+00,-2.355716705322265625e+00,-2.336780071258544922e+00,-3.168057441711425781e+00,-6.164968013763427734e-01,-1.682492971420288086e+00,6.201447010040283203e+00
1.924000000000000057e+02,6.270858764648437500e+00,-8.984543085098266602e-01,-2.387797459959983826e-03,-2.601559877395629883e+00,-2.326176643371582031e+00,-2.352293252944946289e+00,-3.155152082443237305e+00,-6.924322843551635742e-01,-2.018826723098754883e+00,6.000995159149169922e+00
1.925000000000000000e+02,6.453333854675292969e+00,-8.191710114479064941e-01,5.888840556144714355e-02,-2.596667528152465820e+00,-2.296397686004638672e+00,-2.367116451263427734e+00,-3.142195224761962891e+00,-7.659658789634704590e-01,-2.305292844772338867e+00,5.780984401702880859e+00
1.925999999999999943e+02,6.640920162200927734e+00,-7.363674044609069824e-01,1.206383407115936279e-01,-2.591295480728149414e+00,-2.266367197036743164e+00,-2.381315469741821289e+00,-3.129188537597656250e+00,-8.371646404266357422e-01,-2.546595573425292969e+00,5.545660972595214844e+00
1.927000000000000171e+02,6.833679676055908203e+00,-6.497051715850830078e-01,1.828630268573760986e-01,-2.585442543029785156e+00,-2.236081361770629883e+00,-2.394924402236938477e+00,-3.116133451461791992e+00,-9.060940742492675781e-01,-2.745009183883666992e+00,5.297551155090332031e+00
1.928000000000000114e+02,7.029956340789794922e+00,-5.569505095481872559e-01,2.455635368824005127e-01,-2.579107046127319336e+00,-2.205542564392089844e+00,-2.407948017120361328e+00,-3.103032588958740234e+00,-9.728177189826965332e-01,-2.902862548828125000e+00,5.039051055908203125e+00
1.929000000000000057e+02,7.225624561309814453e+00,-4.537913203239440918e-01,3.087409436702728271e-01,-2.572287797927856445e+00,-2.174752712249755859e+00,-2.420389175415039062e+00,-3.089905977249145508e+00,-1.037442684173583984e+00,-3.022523164749145508e+00,4.772421836853027344e+00
1.930000000000000000e+02,7.419209957122802734e+00,-3.397589623928070068e-01,3.723962008953094482e-01,-2.564982891082763672e+00,-2.143713951110839844e+00,-2.432252168655395508e+00,-3.076869964599609375e+00,-1.100302219390869141e+00,-3.110821008682250977e+00,4.502048969268798828e+00
1.930999999999999943e+02,7.610245227813720703e+00,-2.143391519784927368e-01,4.365304112434387207e-01,-2.557191133499145508e+00,-2.112396001815795898e+00,-2.443529367446899414e+00,-3.063941240310668945e+00,-1.161486625671386719e+00,-3.182206630706787109e+00,4.235739707946777344e+00
1.932000000000000171e+02,7.798270702362060547e+00,-7.699266821146011353e-02,5.011655092239379883e-01,-2.548957347869873047e+00,-2.080881834030151367e+00,-2.454597949981689453e+00,-3.051117897033691406e+00,-1.221036195755004883e+00,-3.239225864410400391e+00,3.975129604339599609e+00
1.933000000000000114e+02,7.982432842254638672e+00,7.320331037044525146e-02,5.663227438926696777e-01,-2.540323495864868164e+00,-2.049192905426025391e+00,-2.465531826019287109e+00,-3.038396358489990234e+00,-1.278990268707275391e+00,-3.286885499954223633e+00,3.723978519439697266e+00
1.934000000000000057e+02,8.154850959777832031e+00,2.412652373313903809e-01,6.320042014122009277e-01,-2.531287431716918945e+00,-2.017328977584838867e+00,-2.476330995559692383e+00,-3.025775194168090820e+00,-1.335386991500854492e+00,-3.327337741851806641e+00,3.482953071594238281e+00
1.935000000000000000e+02,8.306296348571777344e+00,4.313160181045532227e-01,6.982119083404541016e-01,-2.521847248077392578e+00,-1.985291123390197754e+00,-2.486994981765747070e+00,-3.013251066207885742e+00,-1.390264272689819336e+00,-3.361103296279907227e+00,3.251781225204467773e+00
1.935999999999999943e+02,8.431493759155273438e+00,6.458343863487243652e-01,7.649481296539306641e-01,-2.512001514434814453e+00,-1.953079342842102051e+00,-2.497524023056030273e+00,-3.000793457031250000e+00,-1.443622827529907227e+00,-3.388479232788085938e+00,3.030051946640014648e+00
1.937000000000000171e+02,8.525902748107910156e+00,8.871591091156005859e-01,8.322148323059082031e-01,-2.501747608184814453e+00,-1.920693635940551758e+00,-2.507917642593383789e+00,-2.988300323486328125e+00,-1.495375871658325195e+00,-3.409757137298583984e+00,2.817389726638793945e+00
1.938000000000000114e+02,8.573051452636718750e+00,1.163647055625915527e+00,9.001396298408508301e-01,-2.491037607192993164e+00,-1.888144135475158691e+00,-2.518178701400756836e+00,-2.975764274597167969e+00,-1.545553207397460938e+00,-3.425766468048095703e+00,2.613836526870727539e+00
1.939000000000000057e+02,8.558042526245117188e+00,1.482634067535400391e+00,9.689952731132507324e-01,-2.479764699935913086e+00,-1.855451226234436035e+00,-2.528346776962280273e+00,-2.963179349899291992e+00,-1.594194173812866211e+00,-3.437693357467651367e+00,2.419644355773925781e+00
1.940000000000000000e+02,8.446603775024414062e+00,1.860493779182434082e+00,1.038800716400146484e+00,-2.467937231063842773e+00,-1.822609901428222656e+00,-2.538435935974121094e+00,-2.950371742248535156e+00,-1.641332387924194336e+00,-3.445810079574584961e+00,2.234257459640502930e+00
1.940999999999999943e+02,8.207688331604003906e+00,2.310517072677612305e+00,1.109563231468200684e+00,-2.455646753311157227e+00,-1.789476156234741211e+00,-2.548309803009033203e+00,-2.937358856201171875e+00,-1.686989188194274902e+00,-3.450619220733642578e+00,2.056544065475463867e+00
1.942000000000000171e+02,7.857818603515625000e+00,2.813720226287841797e+00,1.181293845176696777e+00,-2.442902326583862305e+00,-1.755724430084228516e+00,-2.557845592498779297e+00,-2.924177885055541992e+00,-1.731195092201232910e+00,-3.452404499053955078e+00,1.885959148406982422e+00
1.943000000000000114e+02,7.394482612609863281e+00,3.356049299240112305e+00,1.254012107849121094e+00,-2.429693937301635742e+00,-1.721313238143920898e+00,-2.567054748535156250e+00,-2.910668611526489258e+00,-1.773806571960449219e+00,-3.451299667358398438e+00,1.722259163856506348e+00
1.944000000000000057e+02,6.818298816680908203e+00,3.932815313339233398e+00,1.327798008918762207e+00,-2.415971755981445312e+00,-1.686236381530761719e+00,-2.575933933258056641e+00,-2.896579980850219727e+00,-1.814675092697143555e+00,-3.447715520858764648e+00,1.565406441688537598e+00
1.945000000000000000e+02,6.121631622314453125e+00,4.543378829956054688e+00,1.402676582336425781e+00,-2.401723384857177734e+00,-1.650480985641479492e+00,-2.584562301635742188e+00,-2.881485939025878906e+00,-1.854015946388244629e+00,-3.442074060440063477e+00,1.415366172790527344e+00
1.945999999999999943e+02,5.300270080566406250e+00,5.132917881011962891e+00,1.478632807731628418e+00,-2.386965274810791016e+00,-1.614034652709960938e+00,-2.592999935150146484e+00,-2.865375280380249023e+00,-1.891929864883422852e+00,-3.434516906738281250e+00,1.271762371063232422e+00
1.947000000000000171e+02,4.394465923309326172e+00,5.630578517913818359e+00,1.555690169334411621e+00,-2.371817827224731445e+00,-1.576888203620910645e+00,-2.601243972778320312e+00,-2.848320245742797852e+00,-1.928474783897399902e+00,-3.425638198852539062e+00,1.133627533912658691e+00
1.948000000000000114e+02,3.526019811630249023e+00,6.000613212585449219e+00,1.633874058723449707e+00,-2.356341600418090820e+00,-1.539032220840454102e+00,-2.609292268753051758e+00,-2.830316543579101562e+00,-1.963616013526916504e+00,-3.415600538253784180e+00,1.000669121742248535e+00
1.949000000000000057e+02,2.713426589965820312e+00,6.258873462677001953e+00,1.713278293609619141e+00,-2.340470552444458008e+00,-1.500454425811767578e+00,-2.617141246795654297e+00,-2.811363935470581055e+00,-1.997373461723327637e+00,-3.404463052749633789e+00,8.727210760116577148e-01
1.950000000000000000e+02,1.950904488563537598e+00,6.437492847442626953e+00,1.793932199478149414e+00,-2.324183940887451172e+00,-1.461053729057312012e+00,-2.624771356582641602e+00,-2.791473150253295898e+00,-2.029765367507934570e+00,-3.392702102661132812e+00,7.494367957115173340e-01
1.950999999999999943e+02,1.239674806594848633e+00,6.545364379882812500e+00,1.875842809677124023e+00,-2.307462215423583984e+00,-1.420722961425781250e+00,-2.632155895233154297e+00,-2.770657062530517578e+00,-2.060809135437011719e+00,-3.380738019943237305e+00,6.303941011428833008e-01
1.952000000000000171e+02,5.821672677993774414e-01,6.586810588836669922e+00,1.959027409553527832e+00,-2.290296554565429688e+00,-1.379150629043579102e+00,-2.639230489730834961e+00,-2.749010801315307617e+00,-2.090635061264038086e+00,-3.368680000305175781e+00,5.150054097175598145e-01
1.953000000000000114e+02,-1.984190940856933594e-02,6.566414833068847656e+00,2.043504953384399414e+00,-2.272680997848510742e+00,-1.336287975311279297e+00,-2.646101951599121094e+00,-2.726589918136596680e+00,-2.119337081909179688e+00,-3.356540918350219727e+00,4.031200706958770752e-01
1.954000000000000057e+02,-5.650162100791931152e-01,6.489246845245361328e+00,2.129294633865356445e+00,-2.254608392715454102e+00,-1.292555570602416992e+00,-2.652550458908081055e+00,-2.703227281570434570e+00,-2.146779060363769531e+00,-3.344321250915527344e+00,2.946431934833526611e-01
1.955000000000000000e+02,-1.048363089561462402e+00,6.367754936218261719e+00,2.216419458389282227e+00,-2.236065864562988281e+00,-1.248073816299438477e+00,-2.658495664596557617e+00,-2.678940057754516602e+00,-2.172970771789550781e+00,-3.332023859024047852e+00,1.894796937704086304e-01
1.955999999999999943e+02,-1.468320965766906738e+00,6.211840152740478516e+00,2.304899215698242188e+00,-2.217037200927734375e+00,-1.202541232109069824e+00,-2.663844347000122070e+00,-2.653754949569702148e+00,-2.197907447814941406e+00,-3.319651126861572266e+00,8.753693103790283203e-02
1.957000000000000171e+02,-1.827905178070068359e+00,6.026055812835693359e+00,2.394753694534301758e+00,-2.197515010833740234e+00,-1.155918359756469727e+00,-2.668579101562500000e+00,-2.627770900726318359e+00,-2.221518993377685547e+00,-3.307204723358154297e+00,-1.127516850829124451e-02
1.958000000000000114e+02,-2.132980585098266602e+00,5.816684246063232422e+00,2.486003160476684570e+00,-2.177492141723632812e+00,-1.108190178871154785e+00,-2.672692060470581055e+00,-2.601050138473510742e+00,-2.243870496749877930e+00,-3.294689178466796875e+00,-1.070441380143165588e-01
1.959000000000000057e+02,-2.392081975936889648e+00,5.590789794921875000e+00,2.578668355941772461e+00,-2.156960725784301758e+00,-1.059428572654724121e+00,-2.676203489303588867e+00,-2.573811531066894531e+00,-2.265236139297485352e+00,-3.282105684280395508e+00,-1.998551040887832642e-01
1.960000000000000000e+02,-2.607726812362670898e+00,5.351106643676757812e+00,2.672770977020263672e+00,-2.135913848876953125e+00,-1.009882926940917969e+00,-2.679193973541259766e+00,-2.546166658401489258e+00,-2.285685062408447266e+00,-3.269456863403320312e+00,-2.897908389568328857e-01
1.960999999999999943e+02,-2.782194614410400391e+00,5.100061416625976562e+00,2.768333196640014648e+00,-2.114357233047485352e+00,-9.596006274223327637e-01,-2.681722402572631836e+00,-2.518120765686035156e+00,-2.305226564407348633e+00,-3.256745100021362305e+00,-3.769316971302032471e-01
1.962000000000000171e+02,-2.917809724807739258e+00,4.839954853057861328e+00,2.865369796752929688e+00,-2.092350244522094727e+00,-9.085862040519714355e-01,-2.683821916580200195e+00,-2.489677906036376953e+00,-2.323868989944458008e+00,-3.243972778320312500e+00,-4.613559246063232422e-01
1.963000000000000114e+02,-3.017427444458007812e+00,4.573206424713134766e+00,2.963901996612548828e+00,-2.069893836975097656e+00,-8.568368554115295410e-01,-2.685486555099487305e+00,-2.460890769958496094e+00,-2.341679096221923828e+00,-3.231141567230224609e+00,-5.431395769119262695e-01
1.964000000000000057e+02,-3.095403194427490234e+00,4.307860851287841797e+00,3.064031600952148438e+00,-2.046960592269897461e+00,-8.043441176414489746e-01,-2.686708688735961914e+00,-2.431853532791137695e+00,-2.358773231506347656e+00,-3.218253850936889648e+00,-6.223564147949218750e-01
1.965000000000000000e+02,-3.157890319824218750e+00,4.047171592712402344e+00,3.166089057922363281e+00,-2.023462772369384766e+00,-7.510805726051330566e-01,-2.687459707260131836e+00,-2.402571201324462891e+00,-2.375159978866577148e+00,-3.205312013626098633e+00,-6.990784406661987305e-01
1.965999999999999943e+02,-3.208740949630737305e+00,3.794131517410278320e+00,3.270157337188720703e+00,-1.999376535415649414e+00,-6.970705389976501465e-01,-2.687747240066528320e+00,-2.373046398162841797e+00,-2.390846252441406250e+00,-3.192317247390747070e+00,-7.733753919601440430e-01
1.967000000000000171e+02,-3.251730442047119141e+00,3.551020383834838867e+00,3.376529693603515625e+00,-1.974607110023498535e+00,-6.424332261085510254e-01,-2.687621116638183594e+00,-2.343282222747802734e+00,-2.405839204788208008e+00,-3.179272413253784180e+00,-8.453151583671569824e-01
1.968000000000000114e+02,-3.287955522537231445e+00,3.317823410034179688e+00,3.485136747360229492e+00,-1.948783397674560547e+00,-5.871773958206176758e-01,-2.687084674835205078e+00,-2.313270330429077148e+00,-2.420186996459960938e+00,-3.166178464889526367e+00,-9.149637818336486816e-01
1.969000000000000057e+02,-3.317731857299804688e+00,3.094177961349487305e+00,3.595816850662231445e+00,-1.921593666076660156e+00,-5.313091874122619629e-01,-2.686141729354858398e+00,-2.283002376556396484e+00,-2.433943271636962891e+00,-3.153038501739501953e+00,-9.823854565620422363e-01
1.970000000000000000e+02,-3.341341495513916016e+00,2.879664659500122070e+00,3.708939790725708008e+00,-1.892589569091796875e+00,-4.748265743255615234e-01,-2.684791803359985352e+00,-2.252480506896972656e+00,-2.447112321853637695e+00,-3.139872789382934570e+00,-1.047689080238342285e+00
1.970999999999999943e+02,-3.359219312667846680e+00,2.674052953720092773e+00,3.824616670608520508e+00,-1.861579537391662598e+00,-4.177259802818298340e-01,-2.683031082153320312e+00,-2.221706628799438477e+00,-2.459697723388671875e+00,-3.126798391342163086e+00,-1.111211538314819336e+00
1.972000000000000171e+02,-3.372740268707275391e+00,2.477738142013549805e+00,3.942881584167480469e+00,-1.828475356101989746e+00,-3.600038290023803711e-01,-2.680856943130493164e+00,-2.190683603286743164e+00,-2.471703529357910156e+00,-3.113833189010620117e+00,-1.173043012619018555e+00
1.973000000000000114e+02,-3.382357835769653320e+00,2.290459871292114258e+00,4.063802242279052734e+00,-1.793221473693847656e+00,-3.016565740108489990e-01,-2.678266525268554688e+00,-2.159388780593872070e+00,-2.483110904693603516e+00,-3.100973606109619141e+00,-1.233224153518676758e+00
1.974000000000000057e+02,-3.388431787490844727e+00,2.111361503601074219e+00,4.187445163726806641e+00,-1.755764603614807129e+00,-2.426806688308715820e-01,-2.675256967544555664e+00,-2.127881288528442383e+00,-2.494247913360595703e+00,-3.088217496871948242e+00,-1.291794538497924805e+00
1.975000000000000000e+02,-3.391425609588623047e+00,1.939482927322387695e+00,4.313879013061523438e+00,-1.716048598289489746e+00,-1.831027567386627197e-01,-2.671832323074340820e+00,-2.096198081970214844e+00,-2.505249738693237305e+00,-3.075562238693237305e+00,-1.348793268203735352e+00
1.975999999999999943e+02,-3.391502618789672852e+00,1.774523377418518066e+00,4.443174839019775391e+00,-1.674013853073120117e+00,-1.229749247431755066e-01,-2.668000221252441406e+00,-2.064339637756347656e+00,-2.516116380691528320e+00,-3.063005208969116211e+00,-1.404257893562316895e+00
1.977000000000000171e+02,-3.388893842697143555e+00,1.616318345069885254e+00,4.575426578521728516e+00,-1.629596471786499023e+00,-6.230426952242851257e-02,-2.663751602172851562e+00,-2.032306432723999023e+00,-2.526848077774047852e+00,-3.050542116165161133e+00,-1.458221793174743652e+00
1.978000000000000114e+02,-3.384156227111816406e+00,1.464934706687927246e+00,4.710888385772705078e+00,-1.582711935043334961e+00,-1.150396652519702911e-03,-2.659035682678222656e+00,-2.000099182128906250e+00,-2.537444591522216797e+00,-3.038078308105468750e+00,-1.510608553886413574e+00
1.979000000000000057e+02,-3.377426862716674805e+00,1.320143342018127441e+00,4.849803924560546875e+00,-1.533339381217956543e+00,6.047723442316055298e-02,-2.653840780258178711e+00,-1.967717766761779785e+00,-2.547905445098876953e+00,-3.025571107864379883e+00,-1.561403870582580566e+00
1.980000000000000000e+02,-3.369086027145385742e+00,1.181234121322631836e+00,4.992307186126708984e+00,-1.481454730033874512e+00,1.225796863436698914e-01,-2.648164749145507812e+00,-1.935183286666870117e+00,-2.558234930038452148e+00,-3.013021230697631836e+00,-1.610647797584533691e+00
1.980999999999999943e+02,-3.359572649002075195e+00,1.047511816024780273e+00,5.138510704040527344e+00,-1.426980257034301758e+00,1.851579844951629639e-01,-2.642006397247314453e+00,-1.902519464492797852e+00,-2.568455934524536133e+00,-3.000335931777954102e+00,-1.658377051353454590e+00
1.982000000000000171e+02,-3.348945140838623047e+00,9.188178777694702148e-01,5.288648605346679688e+00,-1.369752287864685059e+00,2.482132017612457275e-01,-2.635364294052124023e+00,-1.869707465171813965e+00,-2.578597068786621094e+00,-2.987379550933837891e+00,-1.704620242118835449e+00
1.983000000000000114e+02,-3.337395668029785156e+00,7.949306368827819824e-01,5.442888736724853516e+00,-1.309653997421264648e+00,3.117463886737823486e-01,-2.628236770629882812e+00,-1.836725831031799316e+00,-2.588634729385375977e+00,-2.974246978759765625e+00,-1.749399185180664062e+00
1.984000000000000057e+02,-3.325548171997070312e+00,6.754400730133056641e-01,5.601356983184814453e+00,-1.246596097946166992e+00,3.757584989070892334e-01,-2.620622396469116211e+00,-1.803256630897521973e+00,-2.598350286483764648e+00,-2.960890531539916992e+00,-1.792683720588684082e+00
1.985000000000000000e+02,-3.313559532165527344e+00,5.598219037055969238e-01,5.764170646667480469e+00,-1.180476784706115723e+00,4.402583837509155273e-01,-2.612536907196044922e+00,-1.769130945205688477e+00,-2.607740879058837891e+00,-2.947052240371704102e+00,-1.834226012229919434e+00
1.985999999999999943e+02,-3.301490306854248047e+00,4.477112293243408203e-01,5.931432723999023438e+00,-1.111180186271667480e+00,5.052771568298339844e-01,-2.604044914245605469e+00,-1.734341859817504883e+00,-2.616802453994750977e+00,-2.932365655899047852e+00,-1.874147415161132812e+00
1.987000000000000171e+02,-3.289341211318969727e+00,3.390128016471862793e-01,6.103296756744384766e+00,-1.038627028465270996e+00,5.708197355270385742e-01,-2.595151185989379883e+00,-1.698880672454833984e+00,-2.625555753707885742e+00,-2.916614294052124023e+00,-1.912609815597534180e+00
1.988000000000000114e+02,-3.277114152908325195e+00,2.336326688528060913e-01,6.279944896697998047e+00,-9.627674221992492676e-01,6.368883252143859863e-01,-2.585854053497314453e+00,-1.662732720375061035e+00,-2.634107589721679688e+00,-2.899894475936889648e+00,-1.949696302413940430e+00
1.989000000000000057e+02,-3.264811515808105469e+00,1.314780414104461670e-01,6.461527347564697266e+00,-8.835040330886840820e-01,7.034850120544433594e-01,-2.576151609420776367e+00,-1.625888586044311523e+00,-2.642466068267822266e+00,-2.882229089736938477e+00,-1.985391139984130859e+00
1.990000000000000000e+02,-3.252436399459838867e+00,3.245877474546432495e-02,6.648203849792480469e+00,-8.007381558418273926e-01,7.706119418144226074e-01,-2.566041231155395508e+00,-1.588338494300842285e+00,-2.650629758834838867e+00,-2.863612174987792969e+00,-2.019692659378051758e+00
1.990999999999999943e+02,-3.239990472793579102e+00,-6.351283192634582520e-02,6.840069770812988281e+00,-7.142658233642578125e-01,8.382712602615356445e-01,-2.555521726608276367e+00,-1.550072908401489258e+00,-2.658595800399780273e+00,-2.844051599502563477e+00,-2.052620887756347656e+00
1.992000000000000171e+02,-3.227476596832275391e+00,-1.565219610929489136e-01,7.036911010742187500e+00,-6.234059333801269531e-01,9.065458774566650391e-01,-2.544561386108398438e+00,-1.511045455932617188e+00,-2.666354656219482422e+00,-2.823560237884521484e+00,-2.084193468093872070e+00
1.993000000000000114e+02,-3.214897155761718750e+00,-2.466515302658081055e-01,7.234903812408447266e+00,-5.236567258834838867e-01,9.757372736930847168e-01,-2.533043384552001953e+00,-1.471148967742919922e+00,-2.673885107040405273e+00,-2.802201509475708008e+00,-2.114496946334838867e+00
1.994000000000000057e+02,-3.202254533767700195e+00,-3.339820802211761475e-01,7.431229114532470703e+00,-4.130929112434387207e-01,1.045880317687988281e+00,-2.521010160446166992e+00,-1.430222153663635254e+00,-2.681141376495361328e+00,-2.780145168304443359e+00,-2.143772602081298828e+00
1.995000000000000000e+02,-3.189550638198852539e+00,-4.185919463634490967e-01,7.625162601470947266e+00,-2.912513315677642822e-01,1.116983771324157715e+00,-2.508527517318725586e+00,-1.387995243072509766e+00,-2.688135623931884766e+00,-2.757182121276855469e+00,-2.171817302703857422e+00
1.995999999999999943e+02,-3.176788330078125000e+00,-5.005571842193603516e-01,7.816251277923583984e+00,-1.575965583324432373e-01,1.189059615135192871e+00,-2.495588541030883789e+00,-1.344627141952514648e+00,-2.694858312606811523e+00,-2.733288049697875977e+00,-2.198605298995971680e+00
1.997000000000000171e+02,-3.163969278335571289e+00,-5.799518823623657227e-01,8.003993034362792969e+00,-1.152180135250091553e-02,1.262147784233093262e+00,-2.482170820236206055e+00,-1.300534605979919434e+00,-2.701094627380371094e+00,-2.708474397659301758e+00,-2.224146842956542969e+00
1.998000000000000114e+02,-3.151095867156982422e+00,-6.568479537963867188e-01,8.185393333435058594e+00,1.492876112461090088e-01,1.336322546005249023e+00,-2.468226671218872070e+00,-1.255538582801818848e+00,-2.706780195236206055e+00,-2.682819604873657227e+00,-2.248389005661010742e+00
1.999000000000000057e+02,-3.138169765472412109e+00,-7.313154339790344238e-01,8.349897384643554688e+00,3.304418623447418213e-01,1.411593317985534668e+00,-2.453746557235717773e+00,-1.209459304809570312e+00,-2.711856842041015625e+00,-2.656426668167114258e+00,-2.271370172500610352e+00
2.000000000000000000e+02,-3.125192880630493164e+00,-8.034221529960632324e-01,8.490106582641601562e+00,5.352333784103393555e-01,1.487954020500183105e+00,-2.438807010650634766e+00,-1.162281751632690430e+00,-2.716315031051635742e+00,-2.629446029663085938e+00,-2.293334245681762695e+00


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_10/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.566925525665283203e-01,9.788876771926879883e-01,8.211407661437988281e-01,1.165587663650512695e+00,7.903689146041870117e-01,1.352620601654052734e+00,7.595945000648498535e-01,1.539657115936279297e+00,7.278439998626708984e-01,1.728438615798950195e+00
4.000000000000000222e-01,7.439855337142944336e-01,9.290910959243774414e-01,6.859394311904907227e-01,1.099864125251770020e+00,6.339278817176818848e-01,1.271621704101562500e+00,5.807429552078247070e-01,1.444701552391052246e+00,5.225655436515808105e-01,1.623932242393493652e+00
6.000000000000000888e-01,6.638544201850891113e-01,8.641336560249328613e-01,5.911589264869689941e-01,1.016472458839416504e+00,5.250111818313598633e-01,1.170459747314453125e+00,4.551229476928710938e-01,1.328453779220581055e+00,3.762739300727844238e-01,1.496462821960449219e+00
8.000000000000000444e-01,6.126018762588500977e-01,7.900807857513427734e-01,5.304268002510070801e-01,9.226893782615661621e-01,4.560244977474212646e-01,1.057654023170471191e+00,3.749334216117858887e-01,1.199174404144287109e+00,2.814170718193054199e-01,1.353735566139221191e+00
1.000000000000000000e+00,5.758863687515258789e-01,7.160891294479370117e-01,4.883847236633300781e-01,8.282868862152099609e-01,4.103851318359375000e-01,9.438980817794799805e-01,3.237949311733245850e-01,1.067654371261596680e+00,2.234508693218231201e-01,1.205769181251525879e+00
1.200000000000000178e+00,5.475130677223205566e-01,6.457691192626953125e-01,4.558714330196380615e-01,7.384142875671386719e-01,3.761209249496459961e-01,8.359111547470092773e-01,2.872970998287200928e-01,9.416431188583374023e-01,1.837488859891891479e-01,1.062371134757995605e+00
1.400000000000000133e+00,5.267817378044128418e-01,5.824398994445800781e-01,4.306037724018096924e-01,6.550619602203369141e-01,3.500952720642089844e-01,7.353764176368713379e-01,2.613392174243927002e-01,8.234877586364746094e-01,1.565934270620346069e-01,9.268856644630432129e-01
1.600000000000000089e+00,5.124296545982360840e-01,5.261009931564331055e-01,4.116261601448059082e-01,5.787178874015808105e-01,3.294875919818878174e-01,6.434368491172790527e-01,2.418773174285888672e-01,7.151847481727600098e-01,1.376712620258331299e-01,8.015001416206359863e-01
1.800000000000000044e+00,5.037605762481689453e-01,4.757969975471496582e-01,3.995299935340881348e-01,5.105466246604919434e-01,3.148344457149505615e-01,5.596871972084045410e-01,2.279085814952850342e-01,6.163375377655029297e-01,1.250817179679870605e-01,6.869440078735351562e-01
2.000000000000000000e+00,4.999834597110748291e-01,4.309821128845214844e-01,3.942202627658843994e-01,4.510803818702697754e-01,3.061914741992950439e-01,4.839687347412109375e-01,2.186255902051925659e-01,5.269238948822021484e-01,1.180326864123344421e-01,5.827724933624267578e-01
2.200000000000000178e+00,5.023268461227416992e-01,3.910637199878692627e-01,3.946945369243621826e-01,3.993967473506927490e-01,3.049769401550292969e-01,4.183602929115295410e-01,2.154270261526107788e-01,4.465146064758300781e-01,1.158132851123809814e-01,4.883051216602325439e-01
2.400000000000000355e+00,5.121694803237915039e-01,3.566968739032745361e-01,4.025412201881408691e-01,3.539542257785797119e-01,3.101470470428466797e-01,3.622366786003112793e-01,2.193049490451812744e-01,3.766105771064758301e-01,1.187402084469795227e-01,4.032409787178039551e-01
2.600000000000000089e+00,5.297561883926391602e-01,3.287249803543090820e-01,4.183885157108306885e-01,3.146281540393829346e-01,3.244731128215789795e-01,3.136722147464752197e-01,2.303890585899353027e-01,3.173359632492065430e-01,1.283876299858093262e-01,3.292427659034729004e-01
2.800000000000000266e+00,5.546528100967407227e-01,3.066864609718322754e-01,4.419761598110198975e-01,2.812871038913726807e-01,3.471057415008544922e-01,2.720772325992584229e-01,2.514996528625488281e-01,2.670174241065979004e-01,1.454360485076904297e-01,2.667682766914367676e-01
3.000000000000000000e+00,5.852320790290832520e-01,2.901583909988403320e-01,4.726600050926208496e-01,2.548398375511169434e-01,3.747379183769226074e-01,2.364038825035095215e-01,2.776767909526824951e-01,2.237316966056823730e-01,1.710319966077804565e-01,2.144728899002075195e-01
3.200000000000000178e+00,6.204254031181335449e-01,2.774933874607086182e-01,5.088786482810974121e-01,2.353695929050445557e-01,4.083262383937835693e-01,2.075460851192474365e-01,3.091151714324951172e-01,1.867336928844451904e-01,2.009628117084503174e-01,1.692715287208557129e-01
3.400000000000000355e+00,6.592484712600708008e-01,2.687447071075439453e-01,5.488722920417785645e-01,2.205866277217864990e-01,4.472861588001251221e-01,1.861265748739242554e-01,3.462499976158142090e-01,1.562733054161071777e-01,2.367095947265625000e-01,1.308804303407669067e-01
3.600000000000000089e+00,7.006247639656066895e-01,2.638122439384460449e-01,5.918193459510803223e-01,2.099918574094772339e-01,4.900235533714294434e-01,1.699224263429641724e-01,3.880209326744079590e-01,1.333037912845611572e-01,2.772663235664367676e-01,9.894353151321411133e-02
3.800000000000000266e+00,7.460793256759643555e-01,2.605355978012084961e-01,6.382192969322204590e-01,2.029744535684585571e-01,5.359181761741638184e-01,1.582059115171432495e-01,4.338984787464141846e-01,1.161511614918708801e-01,3.222534954547882080e-01,7.433892041444778442e-02
4.000000000000000000e+00,7.958630323410034180e-01,2.582987844944000244e-01,6.893512606620788574e-01,1.979843676090240479e-01,5.855510830879211426e-01,1.500641405582427979e-01,4.827470779418945312e-01,1.040452942252159119e-01,3.712135553359985352e-01,5.639882385730743408e-02
4.200000000000000178e+00,8.502040505409240723e-01,2.566258609294891357e-01,7.455493807792663574e-01,1.937689483165740967e-01,6.402852535247802734e-01,1.440095156431198120e-01,5.362265110015869141e-01,9.515836089849472046e-02,4.233259558677673340e-01,4.383401572704315186e-02
4.400000000000000355e+00,9.091351032257080078e-01,2.557108104228973389e-01,8.070952892303466797e-01,1.902390867471694946e-01,7.005273103713989258e-01,1.386011838912963867e-01,5.951442122459411621e-01,8.790302276611328125e-02,4.809998869895935059e-01,3.410906717181205750e-02
4.600000000000000533e+00,9.729655385017395020e-01,2.556143701076507568e-01,8.743931651115417480e-01,1.874711811542510986e-01,7.667152881622314453e-01,1.339108049869537354e-01,6.601752638816833496e-01,8.131983131170272827e-02,5.445095300674438477e-01,2.566950768232345581e-02
4.800000000000000711e+00,1.041790366172790527e+00,2.569503784179687500e-01,9.479375481605529785e-01,1.857091784477233887e-01,8.394114375114440918e-01,1.300757229328155518e-01,7.316534519195556641e-01,7.551746070384979248e-02,6.147906780242919922e-01,1.790084317326545715e-02
5.000000000000000000e+00,1.115840077400207520e+00,2.599877119064331055e-01,1.028684973716735840e+00,1.849845051765441895e-01,9.198565483093261719e-01,1.273629963397979736e-01,8.110878467559814453e-01,7.078823447227478027e-02,6.928304433822631836e-01,1.105711236596107483e-02
5.200000000000000178e+00,1.196401834487915039e+00,2.651074826717376709e-01,1.119601488113403320e+00,1.863071769475936890e-01,1.010938048362731934e+00,1.260824799537658691e-01,9.010202884674072266e-01,6.758407503366470337e-02,7.808735370635986328e-01,5.707066506147384644e-03
5.400000000000000355e+00,1.284064054489135742e+00,2.730172574520111084e-01,1.220082402229309082e+00,1.903113126754760742e-01,1.112431406974792480e+00,1.265052556991577148e-01,1.001618385314941406e+00,6.606727838516235352e-02,8.800227046012878418e-01,2.087914152070879936e-03
5.600000000000000533e+00,1.377674937248229980e+00,2.839693725109100342e-01,1.330535173416137695e+00,1.972763091325759888e-01,1.225365757942199707e+00,1.296216994524002075e-01,1.113726377487182617e+00,6.644713878631591797e-02,9.909987449645996094e-01,3.204620443284511566e-04
5.800000000000000711e+00,1.476783752441406250e+00,2.982382774353027344e-01,1.451368927955627441e+00,2.075187861919403076e-01,1.349869012832641602e+00,1.360319107770919800e-01,1.238376617431640625e+00,6.926442682743072510e-02,1.114178776741027832e+00,4.695027018897235394e-04
6.000000000000000000e+00,1.580204248428344727e+00,3.170039653778076172e-01,1.580337047576904297e+00,2.219187021255493164e-01,1.486144185066223145e+00,1.459385603666305542e-01,1.375739336013793945e+00,7.497977465391159058e-02,1.247515320777893066e+00,3.771667135879397392e-03
6.200000000000000178e+00,1.680749058723449707e+00,3.452326059341430664e-01,1.716598987579345703e+00,2.420601993799209595e-01,1.634265661239624023e+00,1.593852490186691284e-01,1.525272846221923828e+00,8.469169586896896362e-02,1.391560912132263184e+00,1.160214468836784363e-02
6.400000000000000355e+00,1.766617536544799805e+00,3.892529010772705078e-01,1.858154416084289551e+00,2.701860964298248291e-01,1.793161392211914062e+00,1.780898123979568481e-01,1.685928106307983398e+00,9.936477988958358765e-02,1.546344637870788574e+00,2.416130527853965759e-02
6.600000000000000533e+00,1.828135967254638672e+00,4.512377381324768066e-01,1.987625360488891602e+00,3.165855407714843750e-01,1.959731101989746094e+00,2.056389749050140381e-01,1.857408761978149414e+00,1.195887327194213867e-01,1.711328864097595215e+00,4.138926416635513306e-02
6.800000000000000711e+00,1.850799202919006348e+00,5.338058471679687500e-01,2.090887308120727539e+00,3.862037658691406250e-01,2.123897790908813477e+00,2.493651807308197021e-01,2.040423154830932617e+00,1.468607038259506226e-01,1.886613726615905762e+00,6.464605033397674561e-02
7.000000000000000000e+00,1.783510804176330566e+00,6.513365507125854492e-01,2.154115200042724609e+00,4.814199805259704590e-01,2.268460273742675781e+00,3.178335130214691162e-01,2.232258081436157227e+00,1.836619526147842407e-01,2.073833703994750977e+00,9.422389417886734009e-02
7.200000000000000178e+00,1.622543573379516602e+00,7.999947071075439453e-01,2.150474548339843750e+00,6.070269346237182617e-01,2.373636245727539062e+00,4.160017967224121094e-01,2.413676500320434570e+00,2.463602125644683838e-01,2.274039030075073242e+00,1.296536773443222046e-01
7.400000000000000355e+00,1.432471394538879395e+00,9.271717071533203125e-01,2.007723569869995117e+00,7.835868597030639648e-01,2.418217182159423828e+00,5.474344491958618164e-01,2.563623189926147461e+00,3.419291377067565918e-01,2.480855703353881836e+00,1.784498393535614014e-01
7.600000000000000533e+00,1.236517906188964844e+00,1.012310981750488281e+00,1.775226354598999023e+00,9.781594276428222656e-01,2.347031831741333008e+00,7.242176532745361328e-01,2.657185792922973633e+00,4.752124547958374023e-01,2.672819137573242188e+00,2.575628757476806641e-01
7.800000000000000711e+00,1.050036668777465820e+00,1.046275854110717773e+00,1.514887928962707520e+00,1.132088661193847656e+00,2.120390176773071289e+00,9.546685218811035156e-01,2.662411689758300781e+00,6.502721309661865234e-01,2.821564197540283203e+00,3.775467276573181152e-01
8.000000000000000000e+00,8.883168101310729980e-01,1.032817602157592773e+00,1.255140781402587891e+00,1.220561146736145020e+00,1.817639112472534180e+00,1.174198627471923828e+00,2.481429576873779297e+00,8.910756111145019531e-01,2.896533250808715820e+00,5.441772341728210449e-01
8.200000000000001066e+00,7.588883042335510254e-01,9.857906103134155273e-01,1.021167755126953125e+00,1.239471197128295898e+00,1.500289797782897949e+00,1.327462077140808105e+00,2.167079210281372070e+00,1.168237090110778809e+00,2.835458278656005859e+00,7.676732540130615234e-01
8.400000000000000355e+00,6.646646857261657715e-01,9.203410148620605469e-01,8.318758010864257812e-01,1.206997156143188477e+00,1.200308322906494141e+00,1.392116665840148926e+00,1.799348592758178711e+00,1.394850134849548340e+00,2.566447734832763672e+00,1.058086395263671875e+00
8.599999999999999645e+00,6.024447679519653320e-01,8.433228731155395508e-01,6.882964372634887695e-01,1.140462756156921387e+00,9.507833719253540039e-01,1.388421654701232910e+00,1.432379364967346191e+00,1.522043347358703613e+00,2.178186655044555664e+00,1.362153887748718262e+00
8.800000000000000711e+00,5.615725517272949219e-01,7.632731795310974121e-01,5.868786573410034180e-01,1.055172324180603027e+00,7.530907988548278809e-01,1.331347465515136719e+00,1.115634441375732422e+00,1.559387087821960449e+00,1.758515715599060059e+00,1.582429647445678711e+00
9.000000000000000000e+00,5.301366448402404785e-01,6.867775917053222656e-01,5.211035609245300293e-01,9.585933685302734375e-01,6.082689166069030762e-01,1.245623826980590820e+00,8.578174114227294922e-01,1.526433706283569336e+00,1.365906715393066406e+00,1.685859560966491699e+00
9.200000000000001066e+00,5.057160258293151855e-01,6.155703067779541016e-01,4.774256348609924316e-01,8.599954843521118164e-01,5.090246796607971191e-01,1.141828536987304688e+00,6.600182056427001953e-01,1.446413516998291016e+00,1.037529468536376953e+00,1.698395729064941406e+00
9.400000000000000355e+00,4.885881841182708740e-01,5.522340536117553711e-01,4.436031281948089600e-01,7.661896347999572754e-01,4.476842284202575684e-01,1.028077363967895508e+00,5.174573659896850586e-01,1.341058492660522461e+00,7.742474079132080078e-01,1.639543175697326660e+00
9.600000000000001421e+00,4.778628051280975342e-01,4.963175356388092041e-01,4.169687926769256592e-01,6.788335442543029785e-01,4.049454331398010254e-01,9.160665869712829590e-01,4.222052395343780518e-01,1.219842195510864258e+00,5.758635401725769043e-01,1.542662262916564941e+00
9.800000000000000711e+00,4.726271629333496094e-01,4.466061890125274658e-01,3.969487547874450684e-01,5.987117886543273926e-01,3.729635179042816162e-01,8.101204037666320801e-01,3.652140200138092041e-01,1.090952157974243164e+00,4.336010217666625977e-01,1.423527240753173828e+00
1.000000000000000000e+01,4.722689688205718994e-01,4.025804996490478516e-01,3.831752538681030273e-01,5.260180234909057617e-01,3.481506407260894775e-01,7.120672464370727539e-01,3.241876959800720215e-01,9.663941860198974609e-01,3.406484425067901611e-01,1.289456486701965332e+00


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_25/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.685275912284851074e-01,9.878374338150024414e-01,8.311195373535156250e-01,1.170579433441162109e+00,7.959357500076293945e-01,1.352203726768493652e+00,7.614173889160156250e-01,1.534424304962158203e+00,7.267229557037353516e-01,1.717610597610473633e+00
4.000000000000000222e-01,7.593200206756591797e-01,9.525141716003417969e-01,6.943042874336242676e-01,1.111974000930786133e+00,6.369053125381469727e-01,1.267342329025268555e+00,5.802206397056579590e-01,1.424234151840209961e+00,5.207689404487609863e-01,1.585913777351379395e+00
6.000000000000000888e-01,6.732546687126159668e-01,9.001601338386535645e-01,5.905876755714416504e-01,1.032488584518432617e+00,5.189495682716369629e-01,1.160055398941040039e+00,4.484564065933227539e-01,1.291020274162292480e+00,3.757941722869873047e-01,1.427262187004089355e+00
8.000000000000000444e-01,6.100488305091857910e-01,8.364427685737609863e-01,5.168387889862060547e-01,9.422188997268676758e-01,4.376410543918609619e-01,1.045560598373413086e+00,3.597779870033264160e-01,1.153218030929565430e+00,2.791695892810821533e-01,1.265435934066772461e+00
1.000000000000000000e+00,5.670239329338073730e-01,7.687146067619323730e-01,4.690722227096557617e-01,8.512668609619140625e-01,3.873721063137054443e-01,9.318270683288574219e-01,3.057315349578857422e-01,1.018452525138854980e+00,2.196961641311645508e-01,1.109845638275146484e+00
1.200000000000000178e+00,5.424547195434570312e-01,7.017391920089721680e-01,4.426337480545043945e-01,7.638013958930969238e-01,3.587803244590759277e-01,8.259710669517517090e-01,2.750926613807678223e-01,8.946269154548645020e-01,1.853660345077514648e-01,9.679411649703979492e-01
1.400000000000000133e+00,5.331947803497314453e-01,6.381950974464416504e-01,4.315635263919830322e-01,6.838715076446533203e-01,3.465244472026824951e-01,7.305885553359985352e-01,2.612985968589782715e-01,7.836191058158874512e-01,1.692868769168853760e-01,8.411932587623596191e-01
1.600000000000000089e+00,5.275688767433166504e-01,5.800505876541137695e-01,4.276534616947174072e-01,6.123555898666381836e-01,3.433009684085845947e-01,6.470175981521606445e-01,2.569184601306915283e-01,6.870140433311462402e-01,1.635805964469909668e-01,7.311214804649353027e-01
1.800000000000000044e+00,5.239675641059875488e-01,5.268952846527099609e-01,4.257369935512542725e-01,5.476472377777099609e-01,3.414605259895324707e-01,5.725378990173339844e-01,2.552368640899658203e-01,6.022708415985107422e-01,1.623463779687881470e-01,6.349102854728698730e-01
2.000000000000000000e+00,5.220679044723510742e-01,4.780719876289367676e-01,4.255098402500152588e-01,4.890900850296020508e-01,3.410342335700988770e-01,5.053142905235290527e-01,2.541546821594238281e-01,5.263173580169677734e-01,1.618656218051910400e-01,5.491289496421813965e-01
2.200000000000000178e+00,5.226885080337524414e-01,4.341617524623870850e-01,4.267928004264831543e-01,4.362416267395019531e-01,3.419069349765777588e-01,4.447323679924011230e-01,2.541877925395965576e-01,4.578649997711181641e-01,1.619633883237838745e-01,4.720779061317443848e-01
2.400000000000000355e+00,5.255391001701354980e-01,3.947776257991790771e-01,4.296086728572845459e-01,3.882282972335815430e-01,3.444488346576690674e-01,3.903410136699676514e-01,2.555096745491027832e-01,3.962301313877105713e-01,1.625964790582656860e-01,4.028923511505126953e-01
2.600000000000000089e+00,5.342355370521545410e-01,3.600910305976867676e-01,4.346762597560882568e-01,3.455976247787475586e-01,3.485450744628906250e-01,3.409750759601593018e-01,2.584815919399261475e-01,3.408592045307159424e-01,1.645201295614242554e-01,3.405811488628387451e-01
2.800000000000000266e+00,5.491133332252502441e-01,3.293604552745819092e-01,4.461581408977508545e-01,3.091591000556945801e-01,3.544550240039825439e-01,2.965182363986968994e-01,2.630835771560668945e-01,2.909360527992248535e-01,1.680744588375091553e-01,2.846655547618865967e-01
3.000000000000000000e+00,5.718044638633728027e-01,3.021501004695892334e-01,4.656805992126464844e-01,2.779138982295989990e-01,3.677803874015808105e-01,2.594251930713653564e-01,2.693824470043182373e-01,2.458323836326599121e-01,1.733529567718505859e-01,2.345597147941589355e-01
3.200000000000000178e+00,6.022947430610656738e-01,2.783157527446746826e-01,4.936079978942871094e-01,2.511151432991027832e-01,3.904086351394653320e-01,2.284053713083267212e-01,2.834687829017639160e-01,2.084754705429077148e-01,1.803457736968994141e-01,1.893362104892730713e-01
3.400000000000000355e+00,6.403883099555969238e-01,2.579674422740936279e-01,5.287915468215942383e-01,2.278425097465515137e-01,4.224849045276641846e-01,2.028306275606155396e-01,3.082965016365051270e-01,1.782020479440689087e-01,1.956631243228912354e-01,1.519879400730133057e-01
3.600000000000000089e+00,6.860480308532714844e-01,2.406011670827865601e-01,5.714861750602722168e-01,2.083078175783157349e-01,4.613836407661437988e-01,1.807506680488586426e-01,3.432739377021789551e-01,1.539294719696044922e-01,2.236027568578720093e-01,1.229614615440368652e-01
3.800000000000000266e+00,7.390660047531127930e-01,2.258042842149734497e-01,6.215195655822753906e-01,1.917004734277725220e-01,5.076600313186645508e-01,1.623601615428924561e-01,3.852913975715637207e-01,1.332344412803649902e-01,2.610010504722595215e-01,9.939636290073394775e-02
4.000000000000000000e+00,7.992020249366760254e-01,2.137656509876251221e-01,6.784617900848388672e-01,1.775355041027069092e-01,5.607049465179443359e-01,1.464601755142211914e-01,4.336804747581481934e-01,1.154554709792137146e-01,3.065728247165679932e-01,8.013596385717391968e-02
4.200000000000000178e+00,8.663460612297058105e-01,2.045899778604507446e-01,7.423188686370849609e-01,1.658016741275787354e-01,6.205905079841613770e-01,1.330412328243255615e-01,4.888732433319091797e-01,1.002192273736000061e-01,3.578164279460906982e-01,6.325881183147430420e-02
4.400000000000000355e+00,9.405131936073303223e-01,1.985390633344650269e-01,8.132161498069763184e-01,1.566076427698135376e-01,6.874704957008361816e-01,1.221660971641540527e-01,5.509665608406066895e-01,8.748787641525268555e-02,4.159371554851531982e-01,4.895894974470138550e-02
4.600000000000000533e+00,1.021429419517517090e+00,1.957493424415588379e-01,8.914948701858520508e-01,1.504529714584350586e-01,7.614831924438476562e-01,1.138922646641731262e-01,6.201241612434387207e-01,7.732764631509780884e-02,4.810099601745605469e-01,3.718596696853637695e-02
4.800000000000000711e+00,1.108631610870361328e+00,1.966031938791275024e-01,9.772262573242187500e-01,1.476178765296936035e-01,8.427644371986389160e-01,1.082768887281417847e-01,6.964843273162841797e-01,6.979644298553466797e-02,5.532341599464416504e-01,2.801876887679100037e-02
5.000000000000000000e+00,1.199704647064208984e+00,2.022071033716201782e-01,1.070198297500610352e+00,1.483978629112243652e-01,9.318560957908630371e-01,1.058277785778045654e-01,7.802758812904357910e-01,6.498377025127410889e-02,6.328270435333251953e-01,2.154279686510562897e-02
5.200000000000000178e+00,1.292301177978515625e+00,2.137773483991622925e-01,1.171158790588378906e+00,1.525486409664154053e-01,1.029995441436767578e+00,1.062202006578445435e-01,8.720083236694335938e-01,6.273561716079711914e-02,7.197815775871276855e-01,1.776531338691711426e-02
5.400000000000000355e+00,1.384187579154968262e+00,2.318945229053497314e-01,1.281520247459411621e+00,1.597331166267395020e-01,1.138421535491943359e+00,1.093135997653007507e-01,9.747408032417297363e-01,6.296557188034057617e-02,8.169696331024169922e-01,1.594084501266479492e-02
5.600000000000000533e+00,1.473239302635192871e+00,2.567133903503417969e-01,1.400563478469848633e+00,1.703225374221801758e-01,1.257341027259826660e+00,1.156062781810760498e-01,1.088945031166076660e+00,6.590174138545989990e-02,9.256174564361572266e-01,1.627361029386520386e-02
5.800000000000000711e+00,1.557135462760925293e+00,2.882793247699737549e-01,1.525725483894348145e+00,1.867421865463256836e-01,1.386940479278564453e+00,1.254623085260391235e-01,1.214236497879028320e+00,7.187456637620925903e-02,1.046338200569152832e+00,1.942009478807449341e-02
6.000000000000000000e+00,1.633632302284240723e+00,3.265050351619720459e-01,1.652189493179321289e+00,2.107525765895843506e-01,1.527744054794311523e+00,1.392144858837127686e-01,1.351423025131225586e+00,8.117689937353134155e-02,1.179669618606567383e+00,2.569364011287689209e-02
6.200000000000000178e+00,1.698419809341430664e+00,3.726116716861724854e-01,1.776492714881896973e+00,2.433676570653915405e-01,1.680001854896545410e+00,1.571709215641021729e-01,1.500851511955261230e+00,9.404074400663375854e-02,1.325508952140808105e+00,3.550710156559944153e-02
6.400000000000000355e+00,1.747199296951293945e+00,4.266014099121093750e-01,1.893621325492858887e+00,2.859914302825927734e-01,1.838744163513183594e+00,1.823706477880477905e-01,1.662570238113403320e+00,1.112801656126976013e-01,1.484389185905456543e+00,4.909954220056533813e-02
6.600000000000000533e+00,1.776878476142883301e+00,4.872688353061676025e-01,1.991042017936706543e+00,3.448587357997894287e-01,1.997451066970825195e+00,2.179466485977172852e-01,1.836974620819091797e+00,1.335079818964004517e-01,1.656909584999084473e+00,6.675589829683303833e-02
6.800000000000000711e+00,1.780851006507873535e+00,5.549997687339782715e-01,2.054227352142333984e+00,4.257627725601196289e-01,2.150726556777954102e+00,2.652679383754730225e-01,2.022540330886840820e+00,1.619453132152557373e-01,1.842823982238769531e+00,8.892928808927536011e-02
7.000000000000000000e+00,1.737469196319580078e+00,6.349473595619201660e-01,2.087639093399047852e+00,5.161703824996948242e-01,2.284352779388427734e+00,3.319162130355834961e-01,2.211176872253417969e+00,2.014169842004776001e-01,2.041055202484130859e+00,1.165361031889915466e-01
7.200000000000000178e+00,1.637250304222106934e+00,7.245451807975769043e-01,2.057038784027099609e+00,6.274503469467163086e-01,2.376049280166625977e+00,4.279619455337524414e-01,2.394716024398803711e+00,2.543790340423583984e-01,2.247358560562133789e+00,1.501052528619766235e-01
7.400000000000000355e+00,1.488162636756896973e+00,8.214899301528930664e-01,1.941703915596008301e+00,7.584782242774963379e-01,2.399288654327392578e+00,5.579154491424560547e-01,2.551117420196533203e+00,3.342266678810119629e-01,2.455747127532958984e+00,1.942664086818695068e-01
7.600000000000000533e+00,1.311305999755859375e+00,9.193812608718872070e-01,1.741940855979919434e+00,9.083182215690612793e-01,2.314935922622680664e+00,7.213104963302612305e-01,2.656822443008422852e+00,4.491361677646636963e-01,2.658194780349731445e+00,2.524928450584411621e-01
7.800000000000000711e+00,1.131010890007019043e+00,9.932317137718200684e-01,1.490351200103759766e+00,1.069834828376770020e+00,2.108283758163452148e+00,9.088734388351440430e-01,2.647290229797363281e+00,6.211471557617187500e-01,2.830211877822875977e+00,3.447424173355102539e-01
8.000000000000000000e+00,9.747634530067443848e-01,1.013809800148010254e+00,1.236808538436889648e+00,1.184423804283142090e+00,1.809042572975158691e+00,1.129501342773437500e+00,2.496516227722167969e+00,8.324264287948608398e-01,2.944680452346801758e+00,4.813650846481323242e-01
8.200000000000001066e+00,8.446624279022216797e-01,9.957341551780700684e-01,1.020087838172912598e+00,1.218137621879577637e+00,1.468129158020019531e+00,1.331461906433105469e+00,2.199491739273071289e+00,1.079585790634155273e+00,2.892622232437133789e+00,6.986989974975585938e-01
8.400000000000000355e+00,7.375789284706115723e-01,9.553719758987426758e-01,8.448047041893005371e-01,1.190883755683898926e+00,1.166673660278320312e+00,1.421027421951293945e+00,1.804947257041931152e+00,1.361004948616027832e+00,2.665333747863769531e+00,9.604266285896301270e-01
8.599999999999999645e+00,6.542919278144836426e-01,8.987703323364257812e-01,7.024039030075073242e-01,1.132887125015258789e+00,9.206337332725524902e-01,1.415850400924682617e+00,1.417576789855957031e+00,1.545142292976379395e+00,2.279665946960449219e+00,1.274012088775634766e+00
8.800000000000000711e+00,5.940704345703125000e-01,8.318051099777221680e-01,5.940338373184204102e-01,1.052778720855712891e+00,7.295327186584472656e-01,1.349343061447143555e+00,1.086485385894775391e+00,1.603536248207092285e+00,1.804192781448364258e+00,1.594273209571838379e+00
9.000000000000000000e+00,5.541510581970214844e-01,7.623787522315979004e-01,5.165788531303405762e-01,9.607790708541870117e-01,5.825593471527099609e-01,1.251732230186462402e+00,8.300903439521789551e-01,1.557337641716003418e+00,1.370376706123352051e+00,1.762622714042663574e+00
9.200000000000001066e+00,5.325632095336914062e-01,6.942944526672363281e-01,4.660481810569763184e-01,8.677290081977844238e-01,4.768367409706115723e-01,1.136235117912292480e+00,6.320645809173583984e-01,1.458890318870544434e+00,1.015426397323608398e+00,1.787558555603027344e+00
9.400000000000000355e+00,5.248997211456298828e-01,6.306546926498413086e-01,4.375914037227630615e-01,7.780478000640869141e-01,4.063629508018493652e-01,1.018398761749267578e+00,4.855615496635437012e-01,1.331745982170104980e+00,7.414653301239013672e-01,1.709291934967041016e+00
9.600000000000001421e+00,5.198548436164855957e-01,5.723919868469238281e-01,4.248326122760772705e-01,6.960414648056030273e-01,3.644840717315673828e-01,9.039916396141052246e-01,3.844172358512878418e-01,1.194838762283325195e+00,5.341354012489318848e-01,1.581194758415222168e+00
9.800000000000000711e+00,5.167553424835205078e-01,5.192924141883850098e-01,4.206872880458831787e-01,6.226096153259277344e-01,3.419927954673767090e-01,7.992538213729858398e-01,3.209308385848999023e-01,1.058377981185913086e+00,3.872744441032409668e-01,1.425075888633728027e+00
1.000000000000000000e+01,5.153402090072631836e-01,4.705626368522644043e-01,4.186712801456451416e-01,5.563284158706665039e-01,3.333644568920135498e-01,7.058923840522766113e-01,2.834441363811492920e-01,9.312323331832885742e-01,2.890145480632781982e-01,1.265034198760986328e+00
1.020000000000000107e+01,5.163948535919189453e-01,4.268543422222137451e-01,4.183056354522705078e-01,4.963027834892272949e-01,3.305973410606384277e-01,6.243401169776916504e-01,2.650474309921264648e-01,8.162246346473693848e-01,2.284988611936569214e-01,1.110411167144775391e+00
1.040000000000000036e+01,5.197301506996154785e-01,3.877874314785003662e-01,4.195286631584167480e-01,4.422891139984130859e-01,3.291450142860412598e-01,5.512585043907165527e-01,2.580003142356872559e-01,7.152934670448303223e-01,1.933849453926086426e-01,9.691473245620727539e-01
1.060000000000000142e+01,5.293043255805969238e-01,3.534132540225982666e-01,4.222090244293212891e-01,3.931891024112701416e-01,3.290612697601318359e-01,4.853298068046569824e-01,2.559948563575744629e-01,6.271554827690124512e-01,1.769296526908874512e-01,8.426398634910583496e-01
1.080000000000000071e+01,5.453184843063354492e-01,3.230085670948028564e-01,4.269658327102661133e-01,3.492719233036041260e-01,3.303580582141876221e-01,4.259585142135620117e-01,2.547248005867004395e-01,5.487524271011352539e-01,1.708522886037826538e-01,7.328212857246398926e-01
1.100000000000000000e+01,5.690671205520629883e-01,2.960882782936096191e-01,4.373129308223724365e-01,3.117135763168334961e-01,3.332791924476623535e-01,3.726087212562561035e-01,2.543425559997558594e-01,4.781357645988464355e-01,1.695516109466552734e-01,6.369076967239379883e-01
1.120000000000000107e+01,6.005246043205261230e-01,2.725479304790496826e-01,4.552772641181945801e-01,2.793627977371215820e-01,3.378154337406158447e-01,3.242115974426269531e-01,2.552849650382995605e-01,4.144840240478515625e-01,1.690096855163574219e-01,5.514336824417114258e-01
1.140000000000000036e+01,6.395501494407653809e-01,2.524921298027038574e-01,4.821378886699676514e-01,2.519865632057189941e-01,3.444927334785461426e-01,2.809276878833770752e-01,2.577634155750274658e-01,3.572846949100494385e-01,1.690458208322525024e-01,4.746645689010620117e-01
1.160000000000000142e+01,6.861519217491149902e-01,2.353301048278808594e-01,5.161086320877075195e-01,2.280431091785430908e-01,3.596818149089813232e-01,2.453757226467132568e-01,2.618315517902374268e-01,3.058643639087677002e-01,1.696624159812927246e-01,4.057030677795410156e-01
1.180000000000000071e+01,7.401688694953918457e-01,2.208579778671264648e-01,5.576901435852050781e-01,2.078730165958404541e-01,3.847796916961669922e-01,2.157329320907592773e-01,2.676235735416412354e-01,2.593240141868591309e-01,1.715704202651977539e-01,3.435969948768615723e-01
1.200000000000000000e+01,8.014567494392395020e-01,2.091643661260604858e-01,6.067227125167846680e-01,1.908385008573532104e-01,4.188862740993499756e-01,1.911849826574325562e-01,2.787777781486511230e-01,2.192582488059997559e-01,1.751352101564407349e-01,2.879271507263183594e-01
1.220000000000000107e+01,8.698552250862121582e-01,2.003193199634552002e-01,6.627607345581054688e-01,1.762726753950119019e-01,4.597610533237457275e-01,1.701075583696365356e-01,3.005962073802947998e-01,1.872158944606781006e-01,1.803681254386901855e-01,2.378539443016052246e-01
1.240000000000000036e+01,9.451686143875122070e-01,1.946032792329788208e-01,7.257106304168701172e-01,1.641261428594589233e-01,5.077542662620544434e-01,1.523643732070922852e-01,3.328046202659606934e-01,1.613110601902008057e-01,1.873160153627395630e-01,1.926638036966323853e-01
1.260000000000000142e+01,1.027277708053588867e+00,1.921677142381668091e-01,7.956975698471069336e-01,1.545080095529556274e-01,5.625191926956176758e-01,1.370713263750076294e-01,3.730915486812591553e-01,1.397715359926223755e-01,2.028623223304748535e-01,1.556140929460525513e-01
1.280000000000000071e+01,1.115619182586669922e+00,1.933714151382446289e-01,8.730427026748657227e-01,1.478110700845718384e-01,6.242484450340270996e-01,1.243049725890159607e-01,4.194375872611999512e-01,1.211418434977531433e-01,2.307956218719482422e-01,1.266287118196487427e-01
1.300000000000000000e+01,1.207963585853576660e+00,1.993190348148345947e-01,9.579021930694580078e-01,1.443515270948410034e-01,6.930301785469055176e-01,1.141051650047302246e-01,4.725667834281921387e-01,1.051596179604530334e-01,2.682301402091979980e-01,1.031420826911926270e-01
1.320000000000000107e+01,1.301684260368347168e+00,2.113471329212188721e-01,1.049937248229980469e+00,1.444767117500305176e-01,7.689552307128906250e-01,1.065130233764648438e-01,5.326068997383117676e-01,9.168308973312377930e-02,3.135820925235748291e-01,8.380027115345001221e-02
1.340000000000000036e+01,1.394130825996398926e+00,2.299592494964599609e-01,1.149731874465942383e+00,1.480133831501007080e-01,8.522861003875732422e-01,1.016306504607200623e-01,5.997553467750549316e-01,8.079068362712860107e-02,3.648335933685302734e-01,6.694777309894561768e-02
1.360000000000000142e+01,1.484022259712219238e+00,2.553554773330688477e-01,1.258962512016296387e+00,1.545451134443283081e-01,9.433337450027465820e-01,9.991601109504699707e-02,6.740469932556152344e-01,7.250382751226425171e-02,4.229370951652526855e-01,5.265096575021743774e-02
1.380000000000000071e+01,1.568569540977478027e+00,2.876265645027160645e-01,1.377417325973510742e+00,1.643194258213043213e-01,1.044258475303649902e+00,1.008131057024002075e-01,7.556318044662475586e-01,6.688468158245086670e-02,4.880582392215728760e-01,4.090428724884986877e-02
1.400000000000000000e+01,1.645509600639343262e+00,3.266128003597259521e-01,1.504050016403198242e+00,1.788707971572875977e-01,1.155476570129394531e+00,1.044515520334243774e-01,8.445294499397277832e-01,6.394824385643005371e-02,5.602470040321350098e-01,3.173306211829185486e-02
1.420000000000000107e+01,1.710549712181091309e+00,3.737809658050537109e-01,1.633295178413391113e+00,2.007233649492263794e-01,1.277695298194885254e+00,1.112760901451110840e-01,9.439090490341186523e-01,6.344367563724517822e-02,6.398105621337890625e-01,2.525583282113075256e-02
1.440000000000000036e+01,1.758945941925048828e+00,4.290096759796142578e-01,1.761869788169860840e+00,2.309879362583160400e-01,1.410769462585449219e+00,1.217721104621887207e-01,1.054606437683105469e+00,6.553965061902999878e-02,7.267000675201416016e-01,2.146403305232524872e-02
1.460000000000000142e+01,1.787824988365173340e+00,4.909213185310363770e-01,1.884980916976928711e+00,2.710600793361663818e-01,1.555075883865356445e+00,1.362420916557312012e-01,1.176436066627502441e+00,7.058306038379669189e-02,8.238429427146911621e-01,1.966853439807891846e-02
1.480000000000000071e+01,1.789507389068603516e+00,5.603667497634887695e-01,1.993007779121398926e+00,3.249002099037170410e-01,1.710797905921936035e+00,1.550338566303253174e-01,1.309811592102050781e+00,7.885061204433441162e-02,9.322625994682312012e-01,2.005090937018394470e-02
1.500000000000000000e+01,1.741417407989501953e+00,6.425393819808959961e-01,2.070517778396606445e+00,4.004091024398803711e-01,1.873758912086486816e+00,1.811185926198959351e-01,1.455307126045227051e+00,9.060305356979370117e-02,1.052807927131652832e+00,2.325314469635486603e-02
1.520000000000000107e+01,1.635429501533508301e+00,7.338144183158874512e-01,2.113677978515625000e+00,4.914054572582244873e-01,2.037773609161376953e+00,2.175099402666091919e-01,1.612924695014953613e+00,1.064760908484458923e-01,1.185515761375427246e+00,2.954835258424282074e-02
1.540000000000000036e+01,1.481287479400634766e+00,8.334378004074096680e-01,2.100989580154418945e+00,6.006731390953063965e-01,2.195660829544067383e+00,2.662232816219329834e-01,1.783165931701660156e+00,1.271209567785263062e-01,1.330975651741027832e+00,3.939409926533699036e-02
1.560000000000000142e+01,1.300872445106506348e+00,9.318092465400695801e-01,2.003851175308227539e+00,7.319256067276000977e-01,2.331298589706420898e+00,3.361031115055084229e-01,1.966005563735961914e+00,1.531353890895843506e-01,1.489519596099853516e+00,5.303049832582473755e-02
1.580000000000000071e+01,1.120271444320678711e+00,1.001869320869445801e+00,1.814765930175781250e+00,8.826676607131958008e-01,2.422657012939453125e+00,4.366023242473602295e-01,2.154352903366088867e+00,1.890448182821273804e-01,1.661302447319030762e+00,7.067382335662841797e-02
1.600000000000000000e+01,9.646458625793457031e-01,1.018928050994873047e+00,1.560750246047973633e+00,1.054542541503906250e+00,2.437975406646728516e+00,5.742862224578857422e-01,2.340057134628295898e+00,2.378150224685668945e-01,1.846706032752990723e+00,9.296417236328125000e-02
1.619999999999999929e+01,8.350045084953308105e-01,9.986785650253295898e-01,1.293528199195861816e+00,1.190617084503173828e+00,2.337601661682128906e+00,7.466455698013305664e-01,2.505831480026245117e+00,3.087891936302185059e-01,2.044649362564086914e+00,1.207410246133804321e-01
1.640000000000000213e+01,7.288574576377868652e-01,9.562616944313049316e-01,1.062065958976745605e+00,1.240189909934997559e+00,2.111836910247802734e+00,9.446409940719604492e-01,2.627947330474853516e+00,4.128538966178894043e-01,2.251028776168823242e+00,1.544759571552276611e-01
1.660000000000000142e+01,6.467426419258117676e-01,8.979436159133911133e-01,8.753675222396850586e-01,1.219887018203735352e+00,1.793000578880310059e+00,1.177182674407958984e+00,2.656335115432739258e+00,5.689136385917663574e-01,2.459005117416381836e+00,1.991200447082519531e-01
1.680000000000000071e+01,5.876039266586303711e-01,8.298004269599914551e-01,7.231358289718627930e-01,1.164763331413269043e+00,1.445674538612365723e+00,1.371349096298217773e+00,2.547344446182250977e+00,7.693925499916076660e-01,2.659074783325195312e+00,2.592376470565795898e-01
1.700000000000000000e+01,5.489535927772521973e-01,7.596853375434875488e-01,6.061232686042785645e-01,1.085402011871337891e+00,1.141797661781311035e+00,1.451283574104309082e+00,2.288043022155761719e+00,1.001693487167358398e+00,2.825752019882202148e+00,3.551727235317230225e-01
1.719999999999999929e+01,5.285912752151489258e-01,6.911743879318237305e-01,5.216764211654663086e-01,9.915341734886169434e-01,8.969377875328063965e-01,1.436006188392639160e+00,1.919212102890014648e+00,1.277505874633789062e+00,2.927011728286743164e+00,4.976512789726257324e-01
1.740000000000000213e+01,5.212381482124328613e-01,6.274571418762207031e-01,4.656268954277038574e-01,8.958017826080322266e-01,7.069829106330871582e-01,1.362485408782958984e+00,1.522061944007873535e+00,1.500174283981323242e+00,2.862787246704101562e+00,7.166812419891357422e-01
1.760000000000000142e+01,5.164278745651245117e-01,5.691742897033691406e-01,4.334720373153686523e-01,8.025735616683959961e-01,5.619320273399353027e-01,1.259001255035400391e+00,1.173554420471191406e+00,1.593166828155517578e+00,2.622359037399291992e+00,9.783928394317626953e-01
1.780000000000000071e+01,5.135549902915954590e-01,5.160831212997436523e-01,4.174340367317199707e-01,7.173697352409362793e-01,4.585874080657958984e-01,1.140005230903625488e+00,8.966421484947204590e-01,1.573969602584838867e+00,2.231286764144897461e+00,1.291967868804931641e+00
1.800000000000000000e+01,5.123649835586547852e-01,4.673822820186614990e-01,4.128040075302124023e-01,6.409683823585510254e-01,3.907198309898376465e-01,1.019320487976074219e+00,6.828566193580627441e-01,1.488277316093444824e+00,1.759005784988403320e+00,1.601608514785766602e+00
1.819999999999999929e+01,5.136037468910217285e-01,4.237411022186279297e-01,4.105157852172851562e-01,5.722537040710449219e-01,3.504376709461212158e-01,9.033278822898864746e-01,5.227296352386474609e-01,1.367786288261413574e+00,1.334724426269531250e+00,1.756409645080566406e+00
1.840000000000000213e+01,5.171228051185607910e-01,3.847508132457733154e-01,4.099663197994232178e-01,5.099858641624450684e-01,3.296227157115936279e-01,7.973552346229553223e-01,4.099139869213104248e-01,1.232093691825866699e+00,9.897481203079223633e-01,1.771049499511718750e+00
1.860000000000000142e+01,5.270472764968872070e-01,3.504734337329864502e-01,4.109506905078887939e-01,4.539777636528015137e-01,3.217696249485015869e-01,7.033209800720214844e-01,3.365319371223449707e-01,1.095198273658752441e+00,7.236278653144836426e-01,1.688860774040222168e+00
1.880000000000000071e+01,5.435210466384887695e-01,3.201847970485687256e-01,4.133118987083435059e-01,4.031906723976135254e-01,3.191598057746887207e-01,6.213200092315673828e-01,2.926025092601776123e-01,9.651753902435302734e-01,5.233017206192016602e-01,1.558703899383544922e+00
1.900000000000000000e+01,5.676946640014648438e-01,2.933832108974456787e-01,4.174737334251403809e-01,3.572655618190765381e-01,3.177106380462646484e-01,5.477778911590576172e-01,2.697310149669647217e-01,8.466496467590332031e-01,3.819113373756408691e-01,1.403266429901123047e+00
1.920000000000000284e+01,5.995123982429504395e-01,2.699368894100189209e-01,4.257469773292541504e-01,3.174724280834197998e-01,3.176395595073699951e-01,4.814381599426269531e-01,2.601686418056488037e-01,7.417745590209960938e-01,2.878543138504028320e-01,1.244776725769042969e+00
1.940000000000000213e+01,6.388785839080810547e-01,2.499724328517913818e-01,4.412036240100860596e-01,2.834522426128387451e-01,3.189258873462677002e-01,4.216899573802947998e-01,2.578308880329132080e-01,6.506025195121765137e-01,2.301340103149414062e-01,1.092470884323120117e+00
1.960000000000000142e+01,6.861876845359802246e-01,2.329891473054885864e-01,4.663217663764953613e-01,2.550621926784515381e-01,3.218521475791931152e-01,3.680245876312255859e-01,2.563912272453308105e-01,5.698450803756713867e-01,1.970815658569335938e-01,9.535084366798400879e-01
1.980000000000000071e+01,7.407535314559936523e-01,2.186989188194274902e-01,4.984647631645202637e-01,2.301394045352935791e-01,3.263803422451019287e-01,3.193438351154327393e-01,2.556129395961761475e-01,4.972042441368103027e-01,1.817191839218139648e-01,8.294112086296081543e-01
2.000000000000000000e+01,8.024634122848510742e-01,2.071184366941452026e-01,5.382092595100402832e-01,2.089621722698211670e-01,3.328134715557098389e-01,2.756871581077575684e-01,2.561986446380615234e-01,4.317238330841064453e-01,1.764913499355316162e-01,7.217010259628295898e-01
2.020000000000000284e+01,8.710616230964660645e-01,1.983236670494079590e-01,5.852572917938232422e-01,1.911314129829406738e-01,3.477505743503570557e-01,2.397892326116561890e-01,2.582175135612487793e-01,3.728553652763366699e-01,1.752625405788421631e-01,6.275486350059509277e-01
2.040000000000000213e+01,9.466935396194458008e-01,1.927050501108169556e-01,6.394675374031066895e-01,1.758487969636917114e-01,3.727183640003204346e-01,2.099966257810592651e-01,2.618556618690490723e-01,3.200183510780334473e-01,1.747471392154693604e-01,5.434295535087585449e-01
2.060000000000000142e+01,1.029231309890747070e+00,1.904013901948928833e-01,7.006278634071350098e-01,1.629792600870132446e-01,4.069879651069641113e-01,1.855212450027465820e-01,2.671869695186614990e-01,2.721990346908569336e-01,1.747956126928329468e-01,4.678155183792114258e-01
2.080000000000000071e+01,1.118119001388549805e+00,1.917206496000289917e-01,7.688511013984680176e-01,1.526793390512466431e-01,4.480131566524505615e-01,1.645086556673049927e-01,2.759968638420104980e-01,2.299801111221313477e-01,1.755676865577697754e-01,3.999394178390502930e-01
2.100000000000000000e+01,1.211087942123413086e+00,1.977777630090713501e-01,8.442871570587158203e-01,1.450686156749725342e-01,4.960077106952667236e-01,1.467513144016265869e-01,2.945959568023681641e-01,1.959694623947143555e-01,1.776139736175537109e-01,3.387867808341979980e-01
2.120000000000000284e+01,1.305346846580505371e+00,2.099434882402420044e-01,9.272839426994323730e-01,1.406386494636535645e-01,5.508388280868530273e-01,1.314669549465179443e-01,3.240005671977996826e-01,1.684069931507110596e-01,1.813597828149795532e-01,2.839632332324981689e-01
2.140000000000000213e+01,1.398772597312927246e+00,2.287321686744689941e-01,1.017677664756774902e+00,1.396840959787368774e-01,6.126037836074829102e-01,1.186984181404113770e-01,3.625167906284332275e-01,1.460114717483520508e-01,1.868292391300201416e-01,2.346907407045364380e-01
2.160000000000000142e+01,1.490056037902832031e+00,2.541277110576629639e-01,1.115535020828247070e+00,1.422564536333084106e-01,6.814025044441223145e-01,1.084895282983779907e-01,4.070348143577575684e-01,1.265456378459930420e-01,1.942692995071411133e-01,1.902160346508026123e-01
2.180000000000000071e+01,1.575365304946899414e+00,2.867273688316345215e-01,1.222844004631042480e+00,1.477658152580261230e-01,7.574312090873718262e-01,1.009190529584884644e-01,4.582723677158355713e-01,1.098803281784057617e-01,2.115815579891204834e-01,1.544829457998275757e-01
2.200000000000000000e+01,1.652883172035217285e+00,3.261021375656127930e-01,1.339790463447570801e+00,1.565095335245132446e-01,8.407571315765380859e-01,9.601975232362747192e-02,5.164083838462829590e-01,9.571393579244613647e-02,2.408739924430847168e-01,1.263386458158493042e-01
2.220000000000000284e+01,1.718039393424987793e+00,3.740046024322509766e-01,1.466588020324707031e+00,1.688096672296524048e-01,9.317077398300170898e-01,9.419912099838256836e-02,5.814972519874572754e-01,8.407391607761383057e-02,2.794392704963684082e-01,1.035190075635910034e-01
2.240000000000000213e+01,1.766327977180480957e+00,4.300059080123901367e-01,1.598953962326049805e+00,1.874811053276062012e-01,1.033003211021423340e+00,9.495570510625839233e-02,6.537076830863952637e-01,7.502912729978561401e-02,3.253852128982543945e-01,8.446882665157318115e-02
2.260000000000000142e+01,1.794912815093994141e+00,4.926442205905914307e-01,1.732266068458557129e+00,2.143583595752716064e-01,1.144884347915649414e+00,9.850548952817916870e-02,7.332181930541992188e-01,6.865158677101135254e-02,3.773248493671417236e-01,6.792415678501129150e-02
2.280000000000000071e+01,1.794880628585815430e+00,5.633900165557861328e-01,1.862358927726745605e+00,2.505933642387390137e-01,1.267681360244750977e+00,1.050467044115066528e-01,8.201642036437988281e-01,6.499874591827392578e-02,4.362301528453826904e-01,5.392642319202423096e-02
2.300000000000000000e+01,1.744047164916992188e+00,6.467372775077819824e-01,1.983605623245239258e+00,2.976752221584320068e-01,1.401349663734436035e+00,1.152404323220252991e-01,9.164446592330932617e-01,6.379501521587371826e-02,5.021170973777770996e-01,4.246610403060913086e-02
2.320000000000000284e+01,1.634396195411682129e+00,7.393102049827575684e-01,2.080223798751831055e+00,3.647219240665435791e-01,1.546427011489868164e+00,1.294416785240173340e-01,1.023868322372436523e+00,6.514533609151840210e-02,5.751596093177795410e-01,3.361389413475990295e-02
2.340000000000000213e+01,1.477573394775390625e+00,8.403886556625366211e-01,2.137349128723144531e+00,4.549179077148437500e-01,1.703074216842651367e+00,1.479812413454055786e-01,1.142568111419677734e+00,6.935120373964309692e-02,6.555012464523315430e-01,2.742959000170230865e-02
2.360000000000000142e+01,1.295311927795410156e+00,9.389765858650207520e-01,2.151505708694458008e+00,5.596071481704711914e-01,1.868410825729370117e+00,1.729671061038970947e-01,1.272737741470336914e+00,7.672020792961120605e-02,7.433100342750549316e-01,2.398215048015117645e-02
2.380000000000000071e+01,1.114585638046264648e+00,1.006816864013671875e+00,2.082568883895874023e+00,6.891046762466430664e-01,2.036518573760986328e+00,2.079489380121231079e-01,1.414968967437744141e+00,8.752197772264480591e-02,8.416693210601806641e-01,2.243181876838207245e-02
2.400000000000000000e+01,9.592819213867187500e-01,1.021868348121643066e+00,1.916902542114257812e+00,8.371065855026245117e-01,2.200059652328491211e+00,2.551037371158599854e-01,1.569248557090759277e+00,1.021813973784446716e-01,9.512830376625061035e-01,2.317337878048419952e-02
2.420000000000000284e+01,8.299270868301391602e-01,1.000365972518920898e+00,1.676878452301025391e+00,1.008311986923217773e+00,2.344435691833496094e+00,3.219045996665954590e-01,1.735984563827514648e+00,1.214676424860954285e-01,1.073141336441040039e+00,2.676862105727195740e-02
2.440000000000000213e+01,7.242199182510375977e-01,9.568727016448974609e-01,1.397243380546569824e+00,1.174149513244628906e+00,2.447184085845947266e+00,4.189616441726684570e-01,1.915203571319580078e+00,1.460035294294357300e-01,1.207286477088928223e+00,3.354581445455551147e-02
2.460000000000000142e+01,6.426338553428649902e-01,8.976828455924987793e-01,1.144679546356201172e+00,1.254443645477294922e+00,2.473859310150146484e+00,5.561609268188476562e-01,2.102051019668579102e+00,1.790527105331420898e-01,1.353949546813964844e+00,4.386511072516441345e-02
2.480000000000000071e+01,5.840375423431396484e-01,8.288334608078002930e-01,9.355580806732177734e-01,1.256634712219238281e+00,2.385728120803833008e+00,7.293480038642883301e-01,2.289112567901611328e+00,2.242186218500137329e-01,1.513657689094543457e+00,5.799257382750511169e-02
2.500000000000000000e+01,5.460729598999023438e-01,7.583514451980590820e-01,7.670040726661682129e-01,1.209611535072326660e+00,2.168302059173583984e+00,9.281990528106689453e-01,2.461951017379760742e+00,2.875604927539825439e-01,1.686689615249633789e+00,7.615493237972259521e-02
2.520000000000000284e+01,5.263579487800598145e-01,6.895860433578491211e-01,6.353204250335693359e-01,1.134178757667541504e+00,1.852335453033447266e+00,1.163257956504821777e+00,2.597523212432861328e+00,3.821074068546295166e-01,1.873248577117919922e+00,9.923676401376724243e-02
2.540000000000000213e+01,5.191760063171386719e-01,6.257913708686828613e-01,5.382996797561645508e-01,1.040971994400024414e+00,1.493660807609558105e+00,1.376079916954040527e+00,2.662270545959472656e+00,5.188128352165222168e-01,2.072271585464477539e+00,1.277770102024078369e-01
2.560000000000000142e+01,5.144897699356079102e-01,5.674850344657897949e-01,4.719124436378479004e-01,9.421940445899963379e-01,1.177078366279602051e+00,1.469809770584106445e+00,2.594902038574218750e+00,7.080223560333251953e-01,2.278868436813354492e+00,1.630555093288421631e-01
2.580000000000000071e+01,5.117427706718444824e-01,5.143994688987731934e-01,4.316761493682861328e-01,8.447430133819580078e-01,9.200577735900878906e-01,1.463401436805725098e+00,2.379583835601806641e+00,9.307966232299804688e-01,2.485832691192626953e+00,2.097983360290527344e-01
2.600000000000000000e+01,5.106639862060546875e-01,4.656948149204254150e-01,4.099546372890472412e-01,7.544016242027282715e-01,7.208175063133239746e-01,1.392541766166687012e+00,2.039981603622436523e+00,1.195690155029296875e+00,2.679570674896240234e+00,2.761326432228088379e-01
2.620000000000000284e+01,5.120056867599487305e-01,4.220619201660156250e-01,4.019916057586669922e-01,6.727471947669982910e-01,5.686629414558410645e-01,1.288639783859252930e+00,1.633254528045654297e+00,1.456450104713439941e+00,2.834672927856445312e+00,3.805911839008331299e-01
2.640000000000000213e+01,5.156193375587463379e-01,3.830882310867309570e-01,3.991436362266540527e-01,5.999968647956848145e-01,4.597531259059906006e-01,1.167398214340209961e+00,1.267184734344482422e+00,1.584839940071105957e+00,2.907489776611328125e+00,5.366191864013671875e-01
2.660000000000000142e+01,5.258468389511108398e-01,3.489873707294464111e-01,3.981799185276031494e-01,5.341032743453979492e-01,3.876005411148071289e-01,1.043991565704345703e+00,9.677896499633789062e-01,1.594382405281066895e+00,2.811278820037841797e+00,7.627139091491699219e-01
2.680000000000000071e+01,5.427623391151428223e-01,3.188869655132293701e-01,3.986896872520446777e-01,4.746311604976654053e-01,3.445131182670593262e-01,9.247882366180419922e-01,7.366499900817871094e-01,1.522337079048156738e+00,2.538356304168701172e+00,1.027214169502258301e+00
2.700000000000000000e+01,5.673937201499938965e-01,2.922664880752563477e-01,4.007427990436553955e-01,4.211066067218780518e-01,3.215868771076202393e-01,8.157091736793518066e-01,5.617662668228149414e-01,1.408683776855468750e+00,2.129383563995361328e+00,1.345278620719909668e+00
2.720000000000000284e+01,5.997692346572875977e-01,2.690602242946624756e-01,4.043322801589965820e-01,3.725266158580780029e-01,3.124084770679473877e-01,7.184251546859741211e-01,4.360244274139404297e-01,1.274167060852050781e+00,1.667987585067749023e+00,1.624263644218444824e+00
2.740000000000000213e+01,6.395615339279174805e-01,2.492843419313430786e-01,4.100393652915954590e-01,3.292507529258728027e-01,3.097211718559265137e-01,6.339307427406311035e-01,3.519712984561920166e-01,1.136470079421997070e+00,1.260637640953063965e+00,1.751332283020019531e+00
2.760000000000000142e+01,6.869271993637084961e-01,2.323141694068908691e-01,4.226431250572204590e-01,2.927739322185516357e-01,3.079950213432312012e-01,5.585206151008605957e-01,3.009875118732452393e-01,1.002979516983032227e+00,9.354356527328491211e-01,1.743747115135192871e+00
2.780000000000000071e+01,7.415761351585388184e-01,2.180536985397338867e-01,4.436258077621459961e-01,2.617927193641662598e-01,3.076767623424530029e-01,4.904612302780151367e-01,2.729032337665557861e-01,8.805719614028930664e-01,6.847238540649414062e-01,1.652555227279663086e+00
2.800000000000000000e+01,8.034815192222595215e-01,2.065379321575164795e-01,4.730457067489624023e-01,2.354443818330764771e-01,3.086330592632293701e-01,4.291088581085205078e-01,2.603699266910552979e-01,7.712490558624267578e-01,4.982740283012390137e-01,1.517284393310546875e+00
2.820000000000000284e+01,8.724561929702758789e-01,1.978718936443328857e-01,5.096441507339477539e-01,2.125888764858245850e-01,3.112522661685943604e-01,3.740059137344360352e-01,2.569770216941833496e-01,6.763225793838500977e-01,3.672664165496826172e-01,1.362770199775695801e+00
2.840000000000000213e+01,9.483501315116882324e-01,1.923537850379943848e-01,5.538049340248107910e-01,1.935093253850936890e-01,3.154483139514923096e-01,3.241606950759887695e-01,2.553806006908416748e-01,5.927411317825317383e-01,2.817148268222808838e-01,1.206509590148925781e+00
2.860000000000000142e+01,1.031112790107727051e+00,1.901423931121826172e-01,6.051883697509765625e-01,1.771472543478012085e-01,3.213339745998382568e-01,2.790921628475189209e-01,2.543669939041137695e-01,5.177277922630310059e-01,2.295505106449127197e-01,1.058120608329772949e+00
2.880000000000000071e+01,1.120190620422363281e+00,1.915729045867919922e-01,6.634517908096313477e-01,1.632124036550521851e-01,3.347014188766479492e-01,2.416799068450927734e-01,2.545582354068756104e-01,4.501135945320129395e-01,2.006458491086959839e-01,9.232982993125915527e-01
2.900000000000000000e+01,1.213337779045104980e+00,1.977697610855102539e-01,7.287151813507080078e-01,1.518212407827377319e-01,3.576251864433288574e-01,2.106320708990097046e-01,2.560429871082305908e-01,3.892264664173126221e-01,1.874907761812210083e-01,8.036005496978759766e-01
2.920000000000000284e+01,1.307742834091186523e+00,2.101301848888397217e-01,8.010613322257995605e-01,1.430116146802902222e-01,3.906055092811584473e-01,1.854707449674606323e-01,2.592109441757202148e-01,3.345927596092224121e-01,1.840621829032897949e-01,6.998247504234313965e-01
2.940000000000000213e+01,1.400731921195983887e+00,2.291411459445953369e-01,8.806928396224975586e-01,1.370400488376617432e-01,4.304580688476562500e-01,1.638476401567459106e-01,2.640375494956970215e-01,2.853108346462249756e-01,1.829797625541687012e-01,6.087713837623596191e-01
2.960000000000000142e+01,1.490924358367919922e+00,2.549739480018615723e-01,9.679390192031860352e-01,1.342968195676803589e-01,4.771284759044647217e-01,1.455198228359222412e-01,2.705138325691223145e-01,2.407014071941375732e-01,1.825330853462219238e-01,5.270208120346069336e-01
2.980000000000000071e+01,1.575746417045593262e+00,2.877373993396759033e-01,1.062474489212036133e+00,1.352085471153259277e-01,5.306061506271362305e-01,1.297333538532257080e-01,2.856212556362152100e-01,2.042812854051589966e-01,1.826295256614685059e-01,4.536141157150268555e-01
3.000000000000000000e+01,1.652847051620483398e+00,3.271607756614685059e-01,1.166002511978149414e+00,1.391312330961227417e-01,5.910564661026000977e-01,1.164752021431922913e-01,3.119763731956481934e-01,1.748993247747421265e-01,1.836988031864166260e-01,3.876295387744903564e-01
3.020000000000000284e+01,1.717645287513732910e+00,3.751143217086791992e-01,1.279070377349853516e+00,1.461572200059890747e-01,6.585677862167358398e-01,1.057852581143379211e-01,3.481240868568420410e-01,1.512584984302520752e-01,1.861782819032669067e-01,3.283151388168334961e-01
3.040000000000000213e+01,1.765594244003295898e+00,4.310895204544067383e-01,1.401998162269592285e+00,1.565767675638198853e-01,7.332468628883361816e-01,9.770987182855606079e-02,3.909221589565277100e-01,1.309449672698974609e-01,1.903012841939926147e-01,2.751363515853881836e-01
3.060000000000000142e+01,1.793779253959655762e+00,4.937319159507751465e-01,1.535019993782043457e+00,1.710575819015502930e-01,8.151032328605651855e-01,9.226055443286895752e-02,4.400792121887207031e-01,1.134887039661407471e-01,1.961649805307388306e-01,2.271613627672195435e-01
3.080000000000000071e+01,1.793713808059692383e+00,5.641454458236694336e-01,1.671846508979797363e+00,1.928498446941375732e-01,9.047797918319702148e-01,8.984988927841186523e-02,4.962205886840820312e-01,9.859586507081985474e-02,2.059304416179656982e-01,1.849310547113418579e-01
3.100000000000000000e+01,1.742426514625549316e+00,6.475093364715576172e-01,1.809477210044860840e+00,2.232251167297363281e-01,1.004168748855590820e+00,9.004053473472595215e-02,5.592139363288879395e-01,8.619077503681182861e-02,2.266207933425903320e-01,1.515081822872161865e-01
3.120000000000000284e+01,1.632594108581542969e+00,7.398691773414611816e-01,1.942102670669555664e+00,2.638533115386962891e-01,1.114147543907165527e+00,9.291350096464157104e-02,6.293039321899414062e-01,7.636933773756027222e-02,2.584722936153411865e-01,1.249041557312011719e-01
3.140000000000000213e+01,1.475494146347045898e+00,8.409335613250732422e-01,2.060478210449218750e+00,3.184734284877777100e-01,1.234927535057067871e+00,9.873723983764648438e-02,7.066280245780944824e-01,6.918918341398239136e-02,2.989927232265472412e-01,1.031571403145790100e-01
3.160000000000000142e+01,1.293688654899597168e+00,9.390522837638854980e-01,2.147811889648437500e+00,3.958931565284729004e-01,1.366925835609436035e+00,1.079575642943382263e-01,7.913457155227661133e-01,6.471623480319976807e-02,3.462309539318084717e-01,8.467287570238113403e-02
3.180000000000000071e+01,1.113312482833862305e+00,1.006620407104492188e+00,2.193219661712646484e+00,4.948315620422363281e-01,1.510359168052673340e+00,1.211308613419532776e-01,8.844672441482543945e-01,6.277196109294891357e-02,3.998005390167236328e-01,6.875303387641906738e-02
3.200000000000000000e+01,9.582518935203552246e-01,1.021502375602722168e+00,2.172635555267333984e+00,6.158758997917175293e-01,1.665560841560363770e+00,1.386119425296783447e-01,9.886292815208435059e-01,6.333252042531967163e-02,4.603054821491241455e-01,5.534788593649864197e-02
3.220000000000000284e+01,8.291073441505432129e-01,9.998408555984497070e-01,2.058310270309448242e+00,7.603877186775207520e-01,1.832294344902038574e+00,1.609454452991485596e-01,1.104097127914428711e+00,6.662157177925109863e-02,5.278732180595397949e-01,4.451122134923934937e-02
3.239999999999999858e+01,7.236061692237854004e-01,9.562504887580871582e-01,1.845428705215454102e+00,9.263447523117065430e-01,2.003886222839355469e+00,1.926432996988296509e-01,1.230775713920593262e+00,7.298484444618225098e-02,6.025941371917724609e-01,3.628371655941009521e-02
3.260000000000000142e+01,6.423946619033813477e-01,8.968476057052612305e-01,1.569441676139831543e+00,1.111366868019104004e+00,2.173305034637451172e+00,2.359595894813537598e-01,1.369237542152404785e+00,8.268706500530242920e-02,6.846648454666137695e-01,3.074450418353080750e-02
3.280000000000000426e+01,5.839842557907104492e-01,8.281256556510925293e-01,1.288784503936767578e+00,1.245684385299682617e+00,2.330911159515380859e+00,2.949430942535400391e-01,1.519955992698669434e+00,9.598011523485183716e-02,7.746335864067077637e-01,2.779357694089412689e-02
3.300000000000000000e+01,5.460593104362487793e-01,7.577958703041076660e-01,1.047167539596557617e+00,1.290143847465515137e+00,2.452491044998168945e+00,3.831193447113037109e-01,1.683098077774047852e+00,1.138033568859100342e-01,8.753861784934997559e-01,2.671227790415287018e-02
3.320000000000000284e+01,5.264249444007873535e-01,6.891157627105712891e-01,8.535706996917724609e-01,1.262471556663513184e+00,2.514664649963378906e+00,5.068689584732055664e-01,1.858756422996520996e+00,1.366750001907348633e-01,9.877762198448181152e-01,2.820917405188083649e-02
3.339999999999999858e+01,5.192500352859497070e-01,6.253880858421325684e-01,6.985380053520202637e-01,1.198561906814575195e+00,2.465732812881469727e+00,6.735712289810180664e-01,2.045056581497192383e+00,1.663102060556411743e-01,1.112381100654602051e+00,3.258300200104713440e-02
3.360000000000000142e+01,5.145704746246337891e-01,5.671248435974121094e-01,5.805767178535461426e-01,1.110721588134765625e+00,2.286277294158935547e+00,8.710344433784484863e-01,2.233439922332763672e+00,2.073354572057723999e-01,1.249053955078125000e+00,4.025965183973312378e-02
3.380000000000000426e+01,5.118287801742553711e-01,5.140616893768310547e-01,4.965477883815765381e-01,1.010298967361450195e+00,1.988818764686584473e+00,1.103944182395935059e+00,2.414784431457519531e+00,2.624199390411376953e-01,1.398368239402770996e+00,5.153779312968254089e-02
3.400000000000000000e+01,5.107549428939819336e-01,4.653873145580291748e-01,4.417459964752197266e-01,9.088479280471801758e-01,1.619872570037841797e+00,1.348109960556030273e+00,2.565501451492309570e+00,3.463715016841888428e-01,1.560946106910705566e+00,6.669645756483078003e-02
3.420000000000000284e+01,5.121125578880310059e-01,4.218059182167053223e-01,4.104300439357757568e-01,8.115056753158569336e-01,1.279150962829589844e+00,1.479968309402465820e+00,2.663599967956542969e+00,4.657555520534515381e-01,1.736785769462585449e+00,8.591712266206741333e-02
3.439999999999999858e+01,5.157463550567626953e-01,3.828807175159454346e-01,3.953481018543243408e-01,7.231011390686035156e-01,9.943763017654418945e-01,1.502930402755737305e+00,2.640314817428588867e+00,6.424677968025207520e-01,1.926085352897644043e+00,1.105457544326782227e-01
3.460000000000000142e+01,5.259986519813537598e-01,3.488015234470367432e-01,3.910346329212188721e-01,6.442540287971496582e-01,7.738230228424072266e-01,1.444826841354370117e+00,2.472951889038085938e+00,8.575149178504943848e-01,2.127206087112426758e+00,1.404770910739898682e-01
3.480000000000000426e+01,5.429584980010986328e-01,3.187236785888671875e-01,3.891688585281372070e-01,5.734055042266845703e-01,6.041705608367919922e-01,1.345858216285705566e+00,2.163258075714111328e+00,1.111801624298095703e+00,2.333878755569458008e+00,1.788870692253112793e-01
3.500000000000000000e+01,5.676643252372741699e-01,2.921384871006011963e-01,3.889140784740447998e-01,5.092882513999938965e-01,4.798375964164733887e-01,1.224771857261657715e+00,1.762522935867309570e+00,1.391490936279296875e+00,2.536828517913818359e+00,2.307272404432296753e-01
3.520000000000000284e+01,6.000891923904418945e-01,2.689563333988189697e-01,3.901136219501495361e-01,4.516137540340423584e-01,3.956606984138488770e-01,1.098114490509033203e+00,1.379139661788940430e+00,1.560941576957702637e+00,2.717413663864135742e+00,3.093901872634887695e-01
3.539999999999999858e+01,6.398702263832092285e-01,2.491763234138488770e-01,3.927680850028991699e-01,3.995596170425415039e-01,3.447440862655639648e-01,9.732636213302612305e-01,1.055137395858764648e+00,1.606412291526794434e+00,2.851495742797851562e+00,4.273285269737243652e-01
3.560000000000000142e+01,6.874226331710815430e-01,2.322668135166168213e-01,3.970355689525604248e-01,3.523769378662109375e-01,3.155745863914489746e-01,8.584329485893249512e-01,8.048620223999023438e-01,1.552454233169555664e+00,2.853962182998657227e+00,6.167075634002685547e-01
3.580000000000000426e+01,7.422092556953430176e-01,2.180583178997039795e-01,4.045768976211547852e-01,3.111699223518371582e-01,3.028497993946075439e-01,7.549201846122741699e-01,6.125973463058471680e-01,1.449285984039306641e+00,2.694674253463745117e+00,8.545337915420532227e-01
3.600000000000000000e+01,8.041334152221679688e-01,2.065551877021789551e-01,4.195728302001953125e-01,2.764437198638916016e-01,2.993909120559692383e-01,6.650195717811584473e-01,4.711394906044006348e-01,1.319404125213623047e+00,2.366171360015869141e+00,1.133513808250427246e+00
3.620000000000000284e+01,8.731457591056823730e-01,1.979089379310607910e-01,4.441960752010345459e-01,2.474288195371627808e-01,2.974755764007568359e-01,5.857974886894226074e-01,3.739602267742156982e-01,1.182052135467529297e+00,1.923542022705078125e+00,1.456873059272766113e+00
3.639999999999999858e+01,9.489424824714660645e-01,1.923661977052688599e-01,4.762499630451202393e-01,2.222470045089721680e-01,2.965965270996093750e-01,5.143448710441589355e-01,3.142721056938171387e-01,1.045498728752136230e+00,1.488959193229675293e+00,1.667841792106628418e+00
3.660000000000000142e+01,1.031646728515625000e+00,1.901470869779586792e-01,5.156992077827453613e-01,2.007004767656326294e-01,2.970574498176574707e-01,4.499160945415496826e-01,2.792185544967651367e-01,9.193053245544433594e-01,1.119523525238037109e+00,1.736963748931884766e+00
3.680000000000000426e+01,1.120670437812805176e+00,1.915831863880157471e-01,5.626729130744934082e-01,1.826866567134857178e-01,2.989871203899383545e-01,3.919259607791900635e-01,2.624408304691314697e-01,8.054146766662597656e-01,8.324403762817382812e-01,1.687839865684509277e+00
3.700000000000000000e+01,1.213828802108764648e+00,1.978086978197097778e-01,6.166509389877319336e-01,1.671860963106155396e-01,3.024861812591552734e-01,3.397661447525024414e-01,2.563848793506622314e-01,7.059341073036193848e-01,6.112827658653259277e-01,1.580011367797851562e+00
3.720000000000000284e+01,1.308245658874511719e+00,2.102060168981552124e-01,6.775189042091369629e-01,1.541846841573715210e-01,3.076941967010498047e-01,2.925319075584411621e-01,2.545162141323089600e-01,6.187878251075744629e-01,4.500150382518768311e-01,1.437103867530822754e+00
3.739999999999999858e+01,1.401740312576293945e+00,2.291648387908935547e-01,7.454059720039367676e-01,1.437368243932723999e-01,3.171389102935791016e-01,2.514043152332305908e-01,2.533252835273742676e-01,5.410982370376586914e-01,3.391765952110290527e-01,1.284352779388427734e+00
3.760000000000000142e+01,1.492308259010314941e+00,2.548874020576477051e-01,8.204560279846191406e-01,1.359023749828338623e-01,3.357320725917816162e-01,2.177438288927078247e-01,2.530759274959564209e-01,4.711181819438934326e-01,2.701046466827392578e-01,1.132412552833557129e+00
3.780000000000000426e+01,1.577314972877502441e+00,2.876566350460052490e-01,9.029902219772338867e-01,1.310525834560394287e-01,3.645283281803131104e-01,1.900914013385772705e-01,2.541401684284210205e-01,4.080523252487182617e-01,2.287702858448028564e-01,9.917418956756591797e-01
3.800000000000000000e+01,1.654613733291625977e+00,3.271847665309906006e-01,9.931672811508178711e-01,1.294905990362167358e-01,4.017976224422454834e-01,1.671337783336639404e-01,2.567723393440246582e-01,3.513856530189514160e-01,2.074293494224548340e-01,8.650749325752258301e-01
3.820000000000000284e+01,1.719480395317077637e+00,3.752597570419311523e-01,1.091345310211181641e+00,1.313511729240417480e-01,4.457054138183593750e-01,1.475003808736801147e-01,2.610018253326416016e-01,3.003896176815032959e-01,1.985672712326049805e-01,7.539222240447998047e-01
3.840000000000000568e+01,1.767439961433410645e+00,4.313905835151672363e-01,1.199222207069396973e+00,1.361725181341171265e-01,4.964024722576141357e-01,1.306934356689453125e-01,2.669573724269866943e-01,2.542845010757446289e-01,1.968376785516738892e-01,6.572154760360717773e-01
3.860000000000000142e+01,1.795524358749389648e+00,4.942062497138977051e-01,1.316993355751037598e+00,1.442340463399887085e-01,5.540280938148498535e-01,1.163956299424171448e-01,2.793189585208892822e-01,2.153169810771942139e-01,1.959681063890457153e-01,5.714380145072937012e-01
3.880000000000000426e+01,1.795427560806274414e+00,5.649513006210327148e-01,1.445052146911621094e+00,1.558378189802169800e-01,6.186566352844238281e-01,1.046416759490966797e-01,3.020188808441162109e-01,1.837934851646423340e-01,1.956456601619720459e-01,4.943635463714599609e-01
3.900000000000000000e+01,1.743701696395874023e+00,6.486295461654663086e-01,1.582609772682189941e+00,1.717938482761383057e-01,6.902942657470703125e-01,9.544160217046737671e-02,3.349516689777374268e-01,1.583187431097030640e-01,1.959917992353439331e-01,4.251128435134887695e-01
3.920000000000000284e+01,1.633331179618835449e+00,7.412544488906860352e-01,1.724050283432006836e+00,1.954122334718704224e-01,7.691491842269897461e-01,8.887889236211776733e-02,3.756912648677825928e-01,1.369988173246383667e-01,1.976597905158996582e-01,3.628504574298858643e-01
3.940000000000000568e+01,1.475528001785278320e+00,8.427962660789489746e-01,1.865120410919189453e+00,2.282358855009078979e-01,8.554000854492187500e-01,8.502581715583801270e-02,4.226709306240081787e-01,1.186289191246032715e-01,2.009393125772476196e-01,3.068999946117401123e-01
3.960000000000000142e+01,1.292834520339965820e+00,9.412734508514404297e-01,1.999416947364807129e+00,2.719802260398864746e-01,9.505864977836608887e-01,8.410360664129257202e-02,4.764911234378814697e-01,1.028946191072463989e-01,2.058995664119720459e-01,2.566594183444976807e-01
3.980000000000000426e+01,1.112093806266784668e+00,1.008516073226928711e+00,2.115265369415283203e+00,3.325664103031158447e-01,1.056753873825073242e+00,8.573107421398162842e-02,5.372905731201171875e-01,8.969123661518096924e-02,2.125620841979980469e-01,2.112594097852706909e-01
4.000000000000000000e+01,9.569330215454101562e-01,1.022890090942382812e+00,2.196776390075683594e+00,4.171312451362609863e-01,1.173525333404541016e+00,9.021350741386413574e-02,6.051465868949890137e-01,7.905451953411102295e-02,2.274710237979888916e-01,1.739368587732315063e-01
4.020000000000000284e+01,8.278607130050659180e-01,1.000832200050354004e+00,2.232939481735229492e+00,5.230479836463928223e-01,1.301257252693176270e+00,9.776777029037475586e-02,6.801626682281494141e-01,7.103031128644943237e-02,2.540624439716339111e-01,1.443329751491546631e-01
4.040000000000000568e+01,7.224844694137573242e-01,9.568248987197875977e-01,2.186604738235473633e+00,6.560212969779968262e-01,1.440624952316284180e+00,1.090028285980224609e-01,7.624313831329345703e-01,6.565960496664047241e-02,2.903832197189331055e-01,1.204201951622962952e-01
4.060000000000000142e+01,6.412447094917297363e-01,8.972733020782470703e-01,2.039972066879272461e+00,8.111008405685424805e-01,1.591603517532348633e+00,1.243920400738716125e-01,8.521389365196228027e-01,6.301781535148620605e-02,3.343451917171478271e-01,1.004883944988250732e-01
4.080000000000000426e+01,5.828409790992736816e-01,8.283467888832092285e-01,1.801047563552856445e+00,9.909145832061767578e-01,1.754575490951538086e+00,1.443121582269668579e-01,9.526335597038269043e-01,6.273291260004043579e-02,3.842726349830627441e-01,8.316859602928161621e-02
4.100000000000000000e+01,5.451067090034484863e-01,7.577551007270812988e-01,1.507272601127624512e+00,1.178492307662963867e+00,1.926797151565551758e+00,1.708589643239974976e-01,1.064598679542541504e+00,6.509445607662200928e-02,4.411373734474182129e-01,6.845983862876892090e-02
4.120000000000000284e+01,5.256344676017761230e-01,6.888902187347412109e-01,1.227657556533813477e+00,1.289982080459594727e+00,2.100725650787353516e+00,2.080202400684356689e-01,1.187807321548461914e+00,7.046435773372650146e-02,5.050236582756042480e-01,5.630061402916908264e-02
4.140000000000000568e+01,5.185018777847290039e-01,6.251124739646911621e-01,9.916220307350158691e-01,1.313574910163879395e+00,2.269778728485107422e+00,2.578308284282684326e-01,1.322450041770935059e+00,7.905910164117813110e-02,5.759817957878112793e-01,4.671707004308700562e-02
4.160000000000000142e+01,5.138646364212036133e-01,5.668022036552429199e-01,8.044250011444091797e-01,1.271635413169860840e+00,2.416141748428344727e+00,3.301530480384826660e-01,1.469223022460937500e+00,9.117683768272399902e-02,6.541999578475952148e-01,3.978519886732101440e-02
4.180000000000000426e+01,5.111553072929382324e-01,5.137345194816589355e-01,6.564300060272216797e-01,1.197199344635009766e+00,2.516926765441894531e+00,4.346916079521179199e-01,1.628352522850036621e+00,1.074670776724815369e-01,7.397615313529968262e-01,3.554317727684974670e-02
4.200000000000000000e+01,5.101187825202941895e-01,4.650288522243499756e-01,5.459411740303039551e-01,1.101333975791931152e+00,2.526770591735839844e+00,5.849143266677856445e-01,1.799895286560058594e+00,1.286012977361679077e-01,8.346173167228698730e-01,3.350901976227760315e-02
4.220000000000000284e+01,5.114957690238952637e-01,4.214363098144531250e-01,4.689842164516448975e-01,9.971169233322143555e-01,2.411239862442016602e+00,7.721925973892211914e-01,1.983976840972900391e+00,1.551466435194015503e-01,9.406328201293945312e-01,3.370873630046844482e-02
4.240000000000000568e+01,5.151407718658447266e-01,3.824682235717773438e-01,4.207079410552978516e-01,8.930882811546325684e-01,2.162190914154052734e+00,9.872407913208007812e-01,2.173495769500732422e+00,1.919396370649337769e-01,1.058787703514099121e+00,3.671392053365707397e-02
4.260000000000000142e+01,5.254344940185546875e-01,3.483865261077880859e-01,3.936790525913238525e-01,7.955295443534851074e-01,1.814365744590759277e+00,1.241294622421264648e+00,2.359518051147460938e+00,2.418040633201599121e-01,1.188657164573669434e+00,4.276434704661369324e-02
4.280000000000000426e+01,5.424486398696899414e-01,3.183163702487945557e-01,3.819799721240997314e-01,7.074047327041625977e-01,1.448972225189208984e+00,1.436638951301574707e+00,2.522769212722778320e+00,3.155395984649658203e-01,1.330886840820312500e+00,5.227464810013771057e-02
4.300000000000000000e+01,5.672160387039184570e-01,2.917409539222717285e-01,3.784910738468170166e-01,6.292252540588378906e-01,1.130547285079956055e+00,1.513459324836730957e+00,2.640434026718139648e+00,4.230284094810485840e-01,1.485735416412353516e+00,6.547136604785919189e-02
4.320000000000000284e+01,5.996787548065185547e-01,2.685617208480834961e-01,3.771329522132873535e-01,5.588546991348266602e-01,8.780080676078796387e-01,1.489029765129089355e+00,2.653818845748901367e+00,5.867050886154174805e-01,1.653669118881225586e+00,8.259572088718414307e-02
4.340000000000000568e+01,6.397070884704589844e-01,2.488813400268554688e-01,3.771431446075439453e-01,4.954256713390350342e-01,6.826984286308288574e-01,1.406672358512878418e+00,2.529883861541748047e+00,7.910122871398925781e-01,1.835159063339233398e+00,1.046551614999771118e-01
4.360000000000000142e+01,6.872931718826293945e-01,2.319759428501129150e-01,3.786577284336090088e-01,4.382762312889099121e-01,5.352061390876770020e-01,1.294192075729370117e+00,2.257807254791259766e+00,1.027225136756896973e+00,2.029568672180175781e+00,1.323782205581665039e-01
4.380000000000000426e+01,7.420805096626281738e-01,2.177652865648269653e-01,3.816011846065521240e-01,3.866454660892486572e-01,4.313446283340454102e-01,1.167667865753173828e+00,1.878125667572021484e+00,1.307371616363525391e+00,2.232860565185546875e+00,1.667428463697433472e-01
4.400000000000000000e+01,8.040788173675537109e-01,2.062815278768539429e-01,3.862083852291107178e-01,3.399052321910858154e-01,3.638815283775329590e-01,1.040399074554443359e+00,1.484191179275512695e+00,1.516173958778381348e+00,2.435152053833007812e+00,2.130683958530426025e-01
4.420000000000000284e+01,8.732147216796875000e-01,1.976741254329681396e-01,3.949351310729980469e-01,2.994773983955383301e-01,3.239848017692565918e-01,9.194235801696777344e-01,1.141294836997985840e+00,1.597357630729675293e+00,2.622995853424072266e+00,2.798154950141906738e-01
4.440000000000000568e+01,9.492439627647399902e-01,1.922094076871871948e-01,4.111818373203277588e-01,2.653549909591674805e-01,3.038054108619689941e-01,8.091001510620117188e-01,8.719344139099121094e-01,1.568185806274414062e+00,2.772071361541748047e+00,3.825919032096862793e-01
4.460000000000000142e+01,1.032239913940429688e+00,1.900931298732757568e-01,4.375333786010742188e-01,2.371461987495422363e-01,2.959254682064056396e-01,7.113459110260009766e-01,6.639879345893859863e-01,1.477533459663391113e+00,2.841894149780273438e+00,5.340133309364318848e-01
4.480000000000000426e+01,1.121465682983398438e+00,1.915993243455886841e-01,4.711229205131530762e-01,2.125844508409500122e-01,2.935193777084350586e-01,6.264760494232177734e-01,5.090409517288208008e-01,1.354571461677551270e+00,2.751205444335937500e+00,7.508842945098876953e-01
4.500000000000000000e+01,1.214642882347106934e+00,1.978678256273269653e-01,5.121067762374877930e-01,1.916741728782653809e-01,2.919314801692962646e-01,5.507019758224487305e-01,4.005129635334014893e-01,1.218407154083251953e+00,2.491698026657104492e+00,1.004512906074523926e+00
4.520000000000000284e+01,1.309213638305664062e+00,2.102352678775787354e-01,5.604985952377319336e-01,1.741379797458648682e-01,2.916720211505889893e-01,4.822793900966644287e-01,3.307651579380035400e-01,1.081445932388305664e+00,2.100210189819335938e+00,1.308514595031738281e+00
4.540000000000000568e+01,1.403172731399536133e+00,2.291633486747741699e-01,6.157543659210205078e-01,1.590853631496429443e-01,2.927077114582061768e-01,4.206770062446594238e-01,2.892085909843444824e-01,9.524804353713989258e-01,1.652910470962524414e+00,1.582296967506408691e+00
4.560000000000000142e+01,1.493533968925476074e+00,2.550201117992401123e-01,6.778773069381713867e-01,1.465251296758651733e-01,2.953953146934509277e-01,3.653548061847686768e-01,2.680232822895050049e-01,8.352741599082946777e-01,1.257016777992248535e+00,1.707515120506286621e+00
4.580000000000000426e+01,1.578228473663330078e+00,2.878822088241577148e-01,7.470036149024963379e-01,1.365142315626144409e-01,2.996801435947418213e-01,3.153946995735168457e-01,2.594033777713775635e-01,7.318572998046875000e-01,9.398070573806762695e-01,1.702676653861999512e+00
4.600000000000000000e+01,1.655314564704895020e+00,3.274915814399719238e-01,8.233597278594970703e-01,1.291422396898269653e-01,3.056450188159942627e-01,2.701981067657470703e-01,2.571977972984313965e-01,6.418299078941345215e-01,6.953806281089782715e-01,1.615504264831542969e+00
4.620000000000000284e+01,1.720049858093261719e+00,3.756509125232696533e-01,9.073350429534912109e-01,1.248096302151679993e-01,3.190913200378417969e-01,2.326857894659042358e-01,2.558225393295288086e-01,5.619559884071350098e-01,5.133270025253295898e-01,1.485245585441589355e+00
4.640000000000000568e+01,1.767909169197082520e+00,4.318345487117767334e-01,9.989652633666992188e-01,1.236801445484161377e-01,3.423391580581665039e-01,2.017262130975723267e-01,2.551915943622589111e-01,4.900681376457214355e-01,3.845549225807189941e-01,1.336116313934326172e+00
4.660000000000000142e+01,1.795806765556335449e+00,4.947248697280883789e-01,1.099461197853088379e+00,1.257261633872985840e-01,3.757441639900207520e-01,1.767376363277435303e-01,2.559134066104888916e-01,4.252900183200836182e-01,2.999697029590606689e-01,1.185048103332519531e+00
4.680000000000000426e+01,1.795400023460388184e+00,5.655943155288696289e-01,1.209861040115356445e+00,1.308084577322006226e-01,4.162149131298065186e-01,1.554084718227386475e-01,2.580841183662414551e-01,3.669722676277160645e-01,2.484652698040008545e-01,1.040932059288024902e+00
4.700000000000000000e+01,1.743671774864196777e+00,6.491560339927673340e-01,1.330239892005920410e+00,1.392056047916412354e-01,4.632512331008911133e-01,1.371840834617614746e-01,2.618686556816101074e-01,3.146676123142242432e-01,2.201751768589019775e-01,9.096875786781311035e-01
4.720000000000000284e+01,1.632460594177246094e+00,7.420651912689208984e-01,1.460958003997802734e+00,1.512124687433242798e-01,5.170567631721496582e-01,1.214957758784294128e-01,2.673699557781219482e-01,2.673207819461822510e-01,2.074250727891921997e-01,7.930954694747924805e-01
4.740000000000000568e+01,1.474490165710449219e+00,8.436403274536132812e-01,1.602142930030822754e+00,1.673181354999542236e-01,5.778290033340454102e-01,1.083338633179664612e-01,2.771806418895721436e-01,2.260230481624603271e-01,2.041304707527160645e-01,6.919641494750976562e-01
4.760000000000000142e+01,1.291631102561950684e+00,9.420282244682312012e-01,1.747400403022766113e+00,1.911026239395141602e-01,6.456845998764038086e-01,9.774838387966156006e-02,2.970596551895141602e-01,1.928326189517974854e-01,2.029523998498916626e-01,6.030191183090209961e-01
4.780000000000000426e+01,1.111109137535095215e+00,1.008763194084167480e+00,1.892923951148986816e+00,2.242550849914550781e-01,7.207249999046325684e-01,8.978397399187088013e-02,3.272935450077056885e-01,1.657705754041671753e-01,2.023589909076690674e-01,5.231630206108093262e-01
4.800000000000000000e+01,9.562021493911743164e-01,1.022600769996643066e+00,2.032370090484619141e+00,2.684472203254699707e-01,8.031376600265502930e-01,8.451624214649200439e-02,3.663795888423919678e-01,1.436534523963928223e-01,2.023056000471115112e-01,4.515852928161621094e-01
4.820000000000000284e+01,8.273115158081054688e-01,1.000351905822753906e+00,2.154670238494873047e+00,3.293648660182952881e-01,8.929882645606994629e-01,8.209239691495895386e-02,4.115407168865203857e-01,1.245010122656822205e-01,2.034979015588760376e-01,3.870720863342285156e-01
4.840000000000000568e+01,7.219516634941101074e-01,9.564294815063476562e-01,2.240741014480590820e+00,4.157352745532989502e-01,9.929986596107482910e-01,8.223088085651397705e-02,4.634833931922912598e-01,1.080902665853500366e-01,2.061787247657775879e-01,3.290864229202270508e-01
4.860000000000000142e+01,6.408749222755432129e-01,8.968160152435302734e-01,2.275908946990966797e+00,5.270292758941650391e-01,1.103974580764770508e+00,8.506578207015991211e-02,5.223087072372436523e-01,9.417350590229034424e-02,2.104893326759338379e-01,2.771604061126708984e-01
4.880000000000000426e+01,5.827381610870361328e-01,8.277630805969238281e-01,2.223048210144042969e+00,6.669929027557373047e-01,1.225726485252380371e+00,9.085161983966827393e-02,5.881403088569641113e-01,8.280310034751892090e-02,2.165544331073760986e-01,2.302062213420867920e-01
4.900000000000000000e+01,5.451446771621704102e-01,7.572504878044128418e-01,2.064867019653320312e+00,8.296390175819396973e-01,1.358692526817321777e+00,9.982214123010635376e-02,6.610833406448364258e-01,7.402507960796356201e-02,2.278925776481628418e-01,1.896668374538421631e-01
4.920000000000000284e+01,5.255789160728454590e-01,6.884832382202148438e-01,1.812993645668029785e+00,1.018921375274658203e+00,1.503611683845520020e+00,1.127522587776184082e-01,7.413313984870910645e-01,6.791678071022033691e-02,2.506849169731140137e-01,1.577914506196975708e-01
4.940000000000000568e+01,5.184662342071533203e-01,6.247315406799316406e-01,1.506360530853271484e+00,1.213702559471130371e+00,1.660456180572509766e+00,1.300476342439651489e-01,8.290054202079772949e-01,6.453087180852890015e-02,2.837282717227935791e-01,1.320454478263854980e-01
4.960000000000000142e+01,5.138306617736816406e-01,5.664599537849426270e-01,1.219772696495056152e+00,1.322670221328735352e+00,1.829095363616943359e+00,1.521439999341964722e-01,9.263930320739746094e-01,6.357087939977645874e-02,3.253446519374847412e-01,1.109862402081489563e-01
4.980000000000000426e+01,5.111694931983947754e-01,5.134887099266052246e-01,9.788367748260498047e-01,1.341942310333251953e+00,2.004655361175537109e+00,1.826111376285552979e-01,1.034782052040100098e+00,6.516779959201812744e-02,3.729922771453857422e-01,9.273622930049896240e-02
5.000000000000000000e+01,5.101127624511718750e-01,4.648030102252960205e-01,7.889561057090759277e-01,1.294698238372802734e+00,2.179091215133666992e+00,2.248135209083557129e-01,1.154842138290405273e+00,6.971176713705062866e-02,4.272836446762084961e-01,7.710476219654083252e-02
5.020000000000000284e+01,5.114961862564086914e-01,4.211976230144500732e-01,6.401365995407104492e-01,1.214607834815979004e+00,2.345248699188232422e+00,2.808535695075988770e-01,1.286155939102172852e+00,7.740394771099090576e-02,4.885455667972564697e-01,6.400165706872940063e-02
5.040000000000000568e+01,5.151664018630981445e-01,3.822795450687408447e-01,5.299254655838012695e-01,1.113356471061706543e+00,2.478722810745239258e+00,3.654231131076812744e-01,1.429590582847595215e+00,8.855620026588439941e-02,5.568932294845581055e-01,5.347624421119689941e-02
5.060000000000000142e+01,5.254950523376464844e-01,3.482242524623870850e-01,4.538242816925048828e-01,1.005375981330871582e+00,2.557258129119873047e+00,4.847677350044250488e-01,1.585310220718383789e+00,1.036687791347503662e-01,6.324375867843627930e-01,4.557662457227706909e-02
5.080000000000000426e+01,5.425691008567810059e-01,3.181833922863006592e-01,4.068929553031921387e-01,8.982667922973632812e-01,2.523834943771362305e+00,6.520096063613891602e-01,1.753337621688842773e+00,1.234472990036010742e-01,7.153014540672302246e-01,4.035528004169464111e-02
5.100000000000000000e+01,5.673010945320129395e-01,2.915968000888824463e-01,3.805985450744628906e-01,7.986042499542236328e-01,2.356081724166870117e+00,8.532905578613281250e-01,1.933851480484008789e+00,1.485063433647155762e-01,8.061957955360412598e-01,3.767471760511398315e-02
5.120000000000000284e+01,5.997809767723083496e-01,2.684234976768493652e-01,3.696600496768951416e-01,7.088549733161926270e-01,2.060776472091674805e+00,1.090174555778503418e+00,2.121349096298217773e+00,1.826050579547882080e-01,9.078848361968994141e-01,3.699088096618652344e-02
5.140000000000000568e+01,6.398992538452148438e-01,2.487791478633880615e-01,3.664135336875915527e-01,6.294827461242675781e-01,1.685332059860229492e+00,1.346078753471374512e+00,2.307195901870727539e+00,2.292505204677581787e-01,1.021469116210937500e+00,3.903087601065635681e-02
5.160000000000000142e+01,6.875454783439636230e-01,2.318945080041885376e-01,3.650192320346832275e-01,5.583254098892211914e-01,1.329360723495483398e+00,1.496862769126892090e+00,2.477304220199584961e+00,2.954689860343933105e-01,1.146819233894348145e+00,4.399207979440689087e-02
5.180000000000000426e+01,7.424028515815734863e-01,2.177098393440246582e-01,3.649750947952270508e-01,4.941001236438751221e-01,1.028780579566955566e+00,1.533675312995910645e+00,2.607014656066894531e+00,3.938394486904144287e-01,1.284183740615844727e+00,5.228605866432189941e-02
5.200000000000000000e+01,8.044636249542236328e-01,2.062483131885528564e-01,3.663871586322784424e-01,4.362091422080993652e-01,7.961027622222900391e-01,1.480483055114746094e+00,2.658736705780029297e+00,5.372809171676635742e-01,1.434279918670654297e+00,6.419998407363891602e-02
5.220000000000000284e+01,8.735793232917785645e-01,1.976356059312820435e-01,3.693335056304931641e-01,3.839904367923736572e-01,6.169265508651733398e-01,1.382215380668640137e+00,2.576106548309326172e+00,7.304580211639404297e-01,1.597213387489318848e+00,7.994735240936279297e-02
5.240000000000000568e+01,9.496042132377624512e-01,1.921712458133697510e-01,3.739399909973144531e-01,3.366766273975372314e-01,4.849628508090972900e-01,1.259736657142639160e+00,2.344646453857421875e+00,9.554259777069091797e-01,1.773087501525878906e+00,1.001658514142036438e-01
5.260000000000000142e+01,1.032480597496032715e+00,1.900126785039901733e-01,3.820805847644805908e-01,2.953857481479644775e-01,3.946689963340759277e-01,1.130175113677978516e+00,1.995277404785156250e+00,1.223490953445434570e+00,1.962263226509094238e+00,1.259379833936691284e-01
5.280000000000000426e+01,1.121724009513854980e+00,1.915205419063568115e-01,3.978280127048492432e-01,2.607465684413909912e-01,3.391031026840209961e-01,1.001817822456359863e+00,1.590563297271728516e+00,1.472804427146911621e+00,2.162237405776977539e+00,1.579026579856872559e-01
5.300000000000000000e+01,1.215175271034240723e+00,1.978068053722381592e-01,4.237380921840667725e-01,2.320404946804046631e-01,3.068119287490844727e-01,8.830496072769165039e-01,1.231311321258544922e+00,1.587627530097961426e+00,2.363960504531860352e+00,2.004234492778778076e-01
5.320000000000000284e+01,1.309519529342651367e+00,2.102844715118408203e-01,4.573046565055847168e-01,2.073305994272232056e-01,2.921301126480102539e-01,7.757053375244140625e-01,9.406569004058837891e-01,1.586346864700317383e+00,2.557997941970825195e+00,2.581667900085449219e-01
5.340000000000000568e+01,1.403584003448486328e+00,2.292256951332092285e-01,4.982095360755920410e-01,1.863058954477310181e-01,2.872561514377593994e-01,6.819506287574768066e-01,7.162005305290222168e-01,1.509097456932067871e+00,2.719736814498901367e+00,3.495095372200012207e-01
5.360000000000000142e+01,1.494621634483337402e+00,2.550046741962432861e-01,5.464375019073486328e-01,1.686945408582687378e-01,2.853055894374847412e-01,6.001169681549072266e-01,5.470022559165954590e-01,1.392937421798706055e+00,2.823923349380493164e+00,4.805780649185180664e-01
5.380000000000000426e+01,1.579627871513366699e+00,2.879746258258819580e-01,6.015074849128723145e-01,1.535584479570388794e-01,2.840996086597442627e-01,5.264286994934082031e-01,4.261233806610107422e-01,1.257934451103210449e+00,2.779660463333129883e+00,6.819948554039001465e-01
5.400000000000000000e+01,1.656831145286560059e+00,3.276735544204711914e-01,6.634376049041748047e-01,1.409119963645935059e-01,2.842704951763153076e-01,4.599516689777374268e-01,3.461836576461791992e-01,1.120544672012329102e+00,2.571967124938964844e+00,9.247595667839050293e-01
5.420000000000000284e+01,1.721565604209899902e+00,3.759798407554626465e-01,7.324842810630798340e-01,1.308553665876388550e-01,2.857880890369415283e-01,4.000639021396636963e-01,2.977215349674224854e-01,9.883366823196411133e-01,2.214998006820678711e+00,1.214251518249511719e+00
5.440000000000000568e+01,1.769272208213806152e+00,4.323389530181884766e-01,8.087920546531677246e-01,1.234489232301712036e-01,2.889675498008728027e-01,3.463512063026428223e-01,2.718484699726104736e-01,8.673586249351501465e-01,1.767498016357421875e+00,1.518526911735534668e+00
5.460000000000000142e+01,1.797070264816284180e+00,4.953578710556030273e-01,8.925126194953918457e-01,1.189402714371681213e-01,2.937771677970886230e-01,2.977013289928436279e-01,2.604721486568450928e-01,7.596918344497680664e-01,1.357074499130249023e+00,1.680616617202758789e+00
5.480000000000000426e+01,1.796576380729675293e+00,5.663527250289916992e-01,9.840078353881835938e-01,1.176225319504737854e-01,3.007369935512542725e-01,2.541235387325286865e-01,2.579175829887390137e-01,6.663377881050109863e-01,1.018857598304748535e+00,1.708549141883850098e+00
5.500000000000000000e+01,1.744011521339416504e+00,6.502466201782226562e-01,1.084210753440856934e+00,1.192511767148971558e-01,3.163520693778991699e-01,2.184786647558212280e-01,2.563762962818145752e-01,5.839223861694335938e-01,7.581356763839721680e-01,1.637676358222961426e+00
5.520000000000000284e+01,1.631631255149841309e+00,7.434860467910766602e-01,1.194718599319458008e+00,1.238870397210121155e-01,3.427670001983642578e-01,1.893296837806701660e-01,2.554178535938262939e-01,5.099191069602966309e-01,5.600870251655578613e-01,1.518483042716979980e+00
5.540000000000000568e+01,1.472824335098266602e+00,8.453438282012939453e-01,1.315414786338806152e+00,1.318363994359970093e-01,3.787261545658111572e-01,1.656876802444458008e-01,2.557586431503295898e-01,4.431380033493041992e-01,4.175621867179870605e-01,1.372772932052612305e+00
5.560000000000000142e+01,1.289887189865112305e+00,9.435033202171325684e-01,1.446741819381713867e+00,1.434174776077270508e-01,4.211473762989044189e-01,1.452829390764236450e-01,2.574471235275268555e-01,3.830381929874420166e-01,3.218579292297363281e-01,1.222323775291442871e+00
5.580000000000000426e+01,1.109246969223022461e+00,1.009781718254089355e+00,1.588856101036071777e+00,1.589231491088867188e-01,4.703898429870605469e-01,1.279323995113372803e-01,2.607875168323516846e-01,3.290784955024719238e-01,2.630305290222167969e-01,1.075645923614501953e+00
5.600000000000000000e+01,9.544732570648193359e-01,1.023290872573852539e+00,1.738101005554199219e+00,1.808024793863296509e-01,5.263097882270812988e-01,1.129988580942153931e-01,2.658036053180694580e-01,2.803591787815093994e-01,2.293401360511779785e-01,9.413020014762878418e-01
5.620000000000000284e+01,8.258343935012817383e-01,1.000655412673950195e+00,1.889102339744567871e+00,2.119125425815582275e-01,5.891683101654052734e-01,1.005840748548507690e-01,2.730650603771209717e-01,2.367045879364013672e-01,2.134856730699539185e-01,8.208699226379394531e-01
5.640000000000000568e+01,7.206996679306030273e-01,9.563686847686767578e-01,2.036144256591796875e+00,2.538911104202270508e-01,6.591809391975402832e-01,9.077355265617370605e-02,2.895021736621856689e-01,2.013035565614700317e-01,2.078480869531631470e-01,7.162384986877441406e-01
5.660000000000000142e+01,6.396358013153076172e-01,8.967830538749694824e-01,2.169721126556396484e+00,3.106725215911865234e-01,7.364183664321899414e-01,8.360089361667633057e-02,3.170282244682312012e-01,1.726253032684326172e-01,2.064059525728225708e-01,6.247564554214477539e-01
5.680000000000000426e+01,5.815994143486022949e-01,8.275789618492126465e-01,2.269893407821655273e+00,3.926707506179809570e-01,8.210469484329223633e-01,7.913451641798019409e-02,3.541164994239807129e-01,1.495012342929840088e-01,2.056422084569931030e-01,5.429084300994873047e-01
5.700000000000000000e+01,5.442439317703247070e-01,7.568423748016357422e-01,2.317441701889038086e+00,5.043343901634216309e-01,9.141536355018615723e-01,7.755347341299057007e-02,3.976143896579742432e-01,1.295340657234191895e-01,2.054208964109420776e-01,4.694828689098358154e-01
5.720000000000000284e+01,5.250633358955383301e-01,6.879771351814270020e-01,2.281459569931030273e+00,6.443049907684326172e-01,1.017794609069824219e+00,7.839712500572204590e-02,4.475621283054351807e-01,1.124015077948570251e-01,2.062931358814239502e-01,4.034150540828704834e-01
5.740000000000000568e+01,5.179873108863830566e-01,6.242445707321166992e-01,2.137233495712280273e+00,8.100538849830627441e-01,1.132378339767456055e+00,8.203068375587463379e-02,5.043810606002807617e-01,9.775650501251220703e-02,2.085503935813903809e-01,3.439497053623199463e-01
5.760000000000000142e+01,5.133836865425109863e-01,5.659587383270263672e-01,1.888684391975402832e+00,1.003059387207031250e+00,1.258039116859436035e+00,8.871156722307205200e-02,5.682020783424377441e-01,8.565407991409301758e-02,2.124602347612380981e-01,2.906460464000701904e-01
5.780000000000000426e+01,5.107219219207763672e-01,5.129042267799377441e-01,1.575724840164184570e+00,1.209965944290161133e+00,1.395391821861267090e+00,9.870983660221099854e-02,6.391711831092834473e-01,7.615489512681961060e-02,2.181029915809631348e-01,2.425637245178222656e-01
5.800000000000000000e+01,5.097281932830810547e-01,4.642520844936370850e-01,1.273480296134948730e+00,1.338840961456298828e+00,1.544137239456176758e+00,1.127328276634216309e-01,7.173392176628112793e-01,6.928541511297225952e-02,2.274286746978759766e-01,2.002002149820327759e-01
5.820000000000000284e+01,5.111342072486877441e-01,4.206611216068267822e-01,1.016771554946899414e+00,1.371894836425781250e+00,1.705461740493774414e+00,1.312221884727478027e-01,8.029598593711853027e-01,6.514468789100646973e-02,2.472680211067199707e-01,1.664645224809646606e-01
5.840000000000000568e+01,5.148232579231262207e-01,3.817369639873504639e-01,8.146507143974304199e-01,1.330167174339294434e+00,1.878476142883300781e+00,1.547380387783050537e-01,8.976295590400695801e-01,6.354883313179016113e-02,2.780122160911560059e-01,1.393879354000091553e-01
5.860000000000000142e+01,5.251992940902709961e-01,3.476951122283935547e-01,6.557626724243164062e-01,1.251372218132019043e+00,2.057436704635620117e+00,1.874245703220367432e-01,1.003007650375366211e+00,6.441605091094970703e-02,3.176500201225280762e-01,1.173116341233253479e-01
5.880000000000000426e+01,5.423645973205566406e-01,3.176825344562530518e-01,5.370237827301025391e-01,1.149486184120178223e+00,2.234760046005249023e+00,2.322185933589935303e-01,1.119709134101867676e+00,6.807175278663635254e-02,3.638487756252288818e-01,9.846653044223785400e-02
5.900000000000000000e+01,5.672611594200134277e-01,2.911553382873535156e-01,4.540981650352478027e-01,1.038637399673461914e+00,2.398400068283081055e+00,2.944303750991821289e-01,1.247792482376098633e+00,7.485002279281616211e-02,4.164414703845977783e-01,8.222432434558868408e-02
5.920000000000000284e+01,5.998619198799133301e-01,2.680299580097198486e-01,4.020721912384033203e-01,9.277440309524536133e-01,2.523988246917724609e+00,3.871271908283233643e-01,1.387693881988525391e+00,8.499171584844589233e-02,4.759750962257385254e-01,6.849773973226547241e-02
5.940000000000000568e+01,6.400002241134643555e-01,2.483915537595748901e-01,3.726034164428710938e-01,8.240234851837158203e-01,2.581233739852905273e+00,5.199766755104064941e-01,1.540051221847534180e+00,9.880758821964263916e-02,5.426029562950134277e-01,5.734959989786148071e-02
5.960000000000000142e+01,6.877279877662658691e-01,2.315307855606079102e-01,3.591287434101104736e-01,7.300939559936523438e-01,2.516584634780883789e+00,6.990116238594055176e-01,1.704796910285949707e+00,1.172352582216262817e-01,6.163319349288940430e-01,4.879109561443328857e-02
5.980000000000000426e+01,7.426352500915527344e-01,2.173616886138916016e-01,3.557096719741821289e-01,6.474715471267700195e-01,2.312748193740844727e+00,9.093882441520690918e-01,1.881694912910461426e+00,1.407603770494461060e-01,6.973187327384948730e-01,4.288654401898384094e-02
6.000000000000000000e+01,8.047029972076416016e-01,2.059019953012466431e-01,3.539134263992309570e-01,5.738094449043273926e-01,1.991579771041870117e+00,1.158348560333251953e+00,2.067966222763061523e+00,1.718527227640151978e-01,7.856802940368652344e-01,3.968683630228042603e-02
6.020000000000000284e+01,8.739652633666992188e-01,1.973373144865036011e-01,3.535205125808715820e-01,5.072757005691528320e-01,1.605201482772827148e+00,1.406238794326782227e+00,2.254587888717651367e+00,2.147908210754394531e-01,8.848235607147216797e-01,3.844962641596794128e-02
6.040000000000000568e+01,9.500369429588317871e-01,1.918927580118179321e-01,3.544781208038330078e-01,4.473744034767150879e-01,1.255914449691772461e+00,1.530005455017089844e+00,2.432426452636718750e+00,2.730224132537841797e-01,9.952034354209899902e-01,3.980407863855361938e-02
6.060000000000000142e+01,1.032991528511047363e+00,1.897664070129394531e-01,3.570656180381774902e-01,3.935063779354095459e-01,9.687359929084777832e-01,1.541445255279541016e+00,2.577420949935913086e+00,3.610094785690307617e-01,1.117583513259887695e+00,4.401103407144546509e-02
6.080000000000000426e+01,1.122270584106445312e+00,1.912957727909088135e-01,3.612215518951416016e-01,3.445956707000732422e-01,7.465695738792419434e-01,1.474295020103454590e+00,2.665298223495483398e+00,4.856134057044982910e-01,1.251859664916992188e+00,5.148838087916374207e-02
6.100000000000000000e+01,1.215631127357482910e+00,1.976155936717987061e-01,3.672790229320526123e-01,3.006834387779235840e-01,5.772815942764282227e-01,1.367209911346435547e+00,2.625174760818481445e+00,6.673817038536071777e-01,1.398584127426147461e+00,6.250852346420288086e-02
6.120000000000000284e+01,1.310145378112792969e+00,2.101096957921981812e-01,3.810980319976806641e-01,2.642977833747863770e-01,4.549519121646881104e-01,1.239212512969970703e+00,2.439482688903808594e+00,8.856142163276672363e-01,1.557881593704223633e+00,7.726453989744186401e-02
6.140000000000000568e+01,1.404480338096618652e+00,2.290138900279998779e-01,4.041664302349090576e-01,2.336948513984680176e-01,3.728458881378173828e-01,1.107689738273620605e+00,2.117945909500122070e+00,1.144259810447692871e+00,1.730354547500610352e+00,9.625399112701416016e-02
6.160000000000000142e+01,1.495950579643249512e+00,2.547076344490051270e-01,4.361975193023681641e-01,2.081183344125747681e-01,3.231886029243469238e-01,9.795511364936828613e-01,1.712021946907043457e+00,1.420774459838867188e+00,1.916217446327209473e+00,1.206996738910675049e-01
6.180000000000000426e+01,1.581283450126647949e+00,2.877263724803924561e-01,4.752691984176635742e-01,1.861400753259658813e-01,2.957704663276672363e-01,8.620314598083496094e-01,1.334703803062438965e+00,1.573997020721435547e+00,2.114470481872558594e+00,1.508595645427703857e-01
6.200000000000000000e+01,1.658889532089233398e+00,3.275077939033508301e-01,5.217965841293334961e-01,1.678934097290039062e-01,2.836986184120178223e-01,7.566434741020202637e-01,1.019729495048522949e+00,1.605136990547180176e+00,2.315878391265869141e+00,1.908230930566787720e-01
6.220000000000000284e+01,1.723677039146423340e+00,3.760031163692474365e-01,5.750395655632019043e-01,1.520813554525375366e-01,2.807098329067230225e-01,6.652545332908630371e-01,7.765444517135620117e-01,1.543561220169067383e+00,2.511854410171508789e+00,2.448705285787582397e-01
6.240000000000000568e+01,1.771432161331176758e+00,4.325493276119232178e-01,6.351640820503234863e-01,1.387645155191421509e-01,2.789548039436340332e-01,5.847021937370300293e-01,5.912718176841735840e-01,1.435305237770080566e+00,2.681214570999145508e+00,3.282299041748046875e-01
6.260000000000000142e+01,1.799170374870300293e+00,4.958017468452453613e-01,7.023458480834960938e-01,1.280140876770019531e-01,2.780057191848754883e-01,5.121026635169982910e-01,4.557328224182128906e-01,1.302833199501037598e+00,2.799718856811523438e+00,4.499536454677581787e-01
6.280000000000000426e+01,1.797713160514831543e+00,5.671561956405639648e-01,7.767241597175598145e-01,1.198883503675460815e-01,2.784156799316406250e-01,4.466257095336914062e-01,3.638815283775329590e-01,1.164875030517578125e+00,2.781409978866577148e+00,6.408966183662414551e-01
6.300000000000000000e+01,1.744421839714050293e+00,6.513323187828063965e-01,8.583145141601562500e-01,1.144490614533424377e-01,2.802451252937316895e-01,3.877165615558624268e-01,3.078955709934234619e-01,1.029107809066772461e+00,2.606323480606079102e+00,8.747820258140563965e-01
6.320000000000000284e+01,1.630714535713195801e+00,7.450854778289794922e-01,9.476569890975952148e-01,1.121800690889358521e-01,2.836987078189849854e-01,3.348500430583953857e-01,2.756135165691375732e-01,9.042243361473083496e-01,2.273409605026245117e+00,1.152459144592285156e+00
6.340000000000000568e+01,1.471488714218139648e+00,8.472850918769836426e-01,1.046005964279174805e+00,1.128426343202590942e-01,2.888209819793701172e-01,2.869485318660736084e-01,2.607762515544891357e-01,7.919324636459350586e-01,1.838437080383300781e+00,1.461015820503234863e+00
6.360000000000000142e+01,1.287703394889831543e+00,9.457536935806274414e-01,1.154251933097839355e+00,1.163361743092536926e-01,2.973661422729492188e-01,2.447587996721267700e-01,2.557908296585083008e-01,6.941828727722167969e-01,1.422939062118530273e+00,1.647496223449707031e+00
6.380000000000000426e+01,1.107221722602844238e+00,1.011082649230957031e+00,1.272557258605957031e+00,1.230609416961669922e-01,3.150650262832641602e-01,2.104030698537826538e-01,2.540563046932220459e-01,6.084204316139221191e-01,1.073498964309692383e+00,1.698267579078674316e+00
6.400000000000000000e+01,9.527480006217956543e-01,1.023698329925537109e+00,1.401652216911315918e+00,1.333589255809783936e-01,3.432413041591644287e-01,1.822655946016311646e-01,2.529432177543640137e-01,5.317144393920898438e-01,8.038136959075927734e-01,1.639967918395996094e+00
6.420000000000000284e+01,8.239282369613647461e-01,1.000918388366699219e+00,1.541757583618164062e+00,1.475366652011871338e-01,3.806276917457580566e-01,1.593497395515441895e-01,2.528674900531768799e-01,4.626299738883972168e-01,5.967088937759399414e-01,1.529721379280090332e+00
6.440000000000000568e+01,7.190167903900146484e-01,9.562684893608093262e-01,1.692185997962951660e+00,1.661686152219772339e-01,4.243034720420837402e-01,1.395424306392669678e-01,2.540879547595977783e-01,4.003756642341613770e-01,4.455667138099670410e-01,1.389105916023254395e+00
6.460000000000000853e+01,6.381655931472778320e-01,8.963592052459716797e-01,1.846683859825134277e+00,1.932961642742156982e-01,4.748181402683258057e-01,1.226451024413108826e-01,2.569154798984527588e-01,3.444245755672454834e-01,3.425457179546356201e-01,1.240652203559875488e+00
6.479999999999999716e+01,5.803943872451782227e-01,8.269371986389160156e-01,2.000442743301391602e+00,2.307082861661911011e-01,5.320374369621276855e-01,1.081759557127952576e-01,2.613791227340698242e-01,2.940827310085296631e-01,2.791850864887237549e-01,1.093887329101562500e+00
6.500000000000000000e+01,5.430414080619812012e-01,7.562863230705261230e-01,2.146705865859985352e+00,2.801434099674224854e-01,5.961227416992187500e-01,9.620085358619689941e-02,2.675457596778869629e-01,2.485725581645965576e-01,2.418527007102966309e-01,9.586560726165771484e-01
6.520000000000000284e+01,5.241461992263793945e-01,6.872996687889099121e-01,2.269413709640502930e+00,3.508821129798889160e-01,6.674825549125671387e-01,8.687482774257659912e-02,2.808461785316467285e-01,2.104749232530593872e-01,2.233204841613769531e-01,8.370783925056457520e-01
6.540000000000000568e+01,5.171412229537963867e-01,6.235374808311462402e-01,2.347139358520507812e+00,4.512708783149719238e-01,7.461394667625427246e-01,8.021432906389236450e-02,3.048926591873168945e-01,1.797381490468978882e-01,2.160864174365997314e-01,7.307739853858947754e-01
6.560000000000000853e+01,5.125790834426879883e-01,5.651786327362060547e-01,2.352631330490112305e+00,5.829864144325256348e-01,8.320850729942321777e-01,7.622426003217697144e-02,3.391446173191070557e-01,1.550446450710296631e-01,2.144031673669815063e-01,6.378632783889770508e-01
6.579999999999999716e+01,5.099694132804870605e-01,5.121228098869323730e-01,2.251450300216674805e+00,7.453835010528564453e-01,9.267688393592834473e-01,7.495829463005065918e-02,3.806984722614288330e-01,1.341196745634078979e-01,2.134777307510375977e-01,5.552639961242675781e-01
6.600000000000000000e+01,5.090176463127136230e-01,4.634738862514495850e-01,2.033235549926757812e+00,9.320762753486633301e-01,1.032597780227661133e+00,7.623206079006195068e-02,4.285583794116973877e-01,1.161159649491310120e-01,2.130980789661407471e-01,4.811666607856750488e-01
6.620000000000000284e+01,5.104047060012817383e-01,4.197185635566711426e-01,1.729406833648681641e+00,1.149833202362060547e+00,1.149279952049255371e+00,8.032787591218948364e-02,4.832393229007720947e-01,1.006924211978912354e-01,2.137948721647262573e-01,4.144981503486633301e-01
6.640000000000000568e+01,5.141583681106567383e-01,3.808510005474090576e-01,1.402983069419860840e+00,1.327295303344726562e+00,1.277097344398498535e+00,8.751900494098663330e-02,5.449227690696716309e-01,8.780932426452636719e-02,2.158356755971908569e-01,3.544560968875885010e-01
6.660000000000000853e+01,5.246565937995910645e-01,3.468702435493469238e-01,1.117955446243286133e+00,1.398261785507202148e+00,1.416697740554809570e+00,9.806186705827713013e-02,6.137254238128662109e-01,7.751643657684326172e-02,2.195274829864501953e-01,3.005620837211608887e-01
6.679999999999999716e+01,5.419420003890991211e-01,3.169066309928894043e-01,8.880789875984191895e-01,1.380711793899536133e+00,1.568458676338195801e+00,1.127495095133781433e-01,6.897728443145751953e-01,6.986708194017410278e-02,2.249170094728469849e-01,2.519365251064300537e-01
6.700000000000000000e+01,5.670011639595031738e-01,2.904318571090698242e-01,7.084788680076599121e-01,1.311210155487060547e+00,1.732069730758666992e+00,1.319862455129623413e-01,7.730262875556945801e-01,6.485615670680999756e-02,2.333366572856903076e-01,2.088277637958526611e-01
6.720000000000000284e+01,5.997106432914733887e-01,2.673400640487670898e-01,5.711110234260559082e-01,1.213442564010620117e+00,1.907725691795349121e+00,1.563565880060195923e-01,8.640338182449340820e-01,6.247407570481300354e-02,2.514647841453552246e-01,1.740788370370864868e-01
6.740000000000000568e+01,6.399835348129272461e-01,2.477374821901321411e-01,4.730075597763061523e-01,1.100331068038940430e+00,2.088491439819335938e+00,1.904562711715698242e-01,9.659466743469238281e-01,6.250350177288055420e-02,2.807871103286743164e-01,1.462017893791198730e-01
6.760000000000000853e+01,6.878492832183837891e-01,2.309218943119049072e-01,4.085405468940734863e-01,9.857103824615478516e-01,2.267044544219970703e+00,2.369394153356552124e-01,1.079279899597167969e+00,6.519933789968490601e-02,3.194092512130737305e-01,1.236361116170883179e-01
6.779999999999999716e+01,7.429231405258178711e-01,2.168098688125610352e-01,3.707720041275024414e-01,8.753473758697509766e-01,2.429481506347656250e+00,3.025209605693817139e-01,1.203829884529113770e+00,7.094414532184600830e-02,3.647299408912658691e-01,1.044248789548873901e-01
6.800000000000000000e+01,8.051465749740600586e-01,2.053973525762557983e-01,3.513998687267303467e-01,7.749295234680175781e-01,2.551054954528808594e+00,3.997203111648559570e-01,1.340052485466003418e+00,7.997096329927444458e-02,4.163966774940490723e-01,8.785712718963623047e-02
6.820000000000000284e+01,8.744841814041137695e-01,1.968539208173751831e-01,3.444007337093353271e-01,6.856296062469482422e-01,2.594695329666137695e+00,5.413081645965576172e-01,1.488499045372009277e+00,9.253311902284622192e-02,4.749755859375000000e-01,7.379370927810668945e-02
6.840000000000000568e+01,9.507029652595520020e-01,1.914532184600830078e-01,3.417797088623046875e-01,6.071922779083251953e-01,2.512369394302368164e+00,7.268878221511840820e-01,1.649287462234497070e+00,1.094018965959548950e-01,5.405533909797668457e-01,6.227365881204605103e-02
6.860000000000000853e+01,1.033788323402404785e+00,1.893664598464965820e-01,3.407035171985626221e-01,5.365510582923889160e-01,2.287969112396240234e+00,9.422885775566101074e-01,1.822559595108032227e+00,1.311968863010406494e-01,6.132798790931701660e-01,5.335890501737594604e-02
6.879999999999999716e+01,1.123268246650695801e+00,1.909121870994567871e-01,3.409382998943328857e-01,4.727731645107269287e-01,1.951731204986572266e+00,1.198257327079772949e+00,2.008103370666503906e+00,1.587185263633728027e-01,6.932728290557861328e-01,4.709989205002784729e-02
6.900000000000000000e+01,1.216818571090698242e+00,1.972802430391311646e-01,3.426960706710815430e-01,4.154490530490875244e-01,1.562665462493896484e+00,1.436535120010375977e+00,2.196430683135986328e+00,1.972877234220504761e-01,7.807122468948364258e-01,4.357024654746055603e-02
6.920000000000000284e+01,1.311538338661193848e+00,2.098516225814819336e-01,3.459665477275848389e-01,3.637237548828125000e-01,1.217452168464660645e+00,1.545690894126892090e+00,2.381092548370361328e+00,2.489476650953292847e-01,8.780771493911743164e-01,4.206979647278785706e-02
6.940000000000000568e+01,1.405898332595825195e+00,2.288462221622467041e-01,3.509571850299835205e-01,3.168781399726867676e-01,9.374773502349853516e-01,1.544159531593322754e+00,2.541209220886230469e+00,3.260451555252075195e-01,9.867426753044128418e-01,4.312492534518241882e-02
6.960000000000000853e+01,1.497079730033874512e+00,2.546637654304504395e-01,3.605833649635314941e-01,2.764598131179809570e-01,7.208791971206665039e-01,1.469968318939208984e+00,2.652351856231689453e+00,4.379067122936248779e-01,1.107372283935546875e+00,4.699698463082313538e-02
6.979999999999999716e+01,1.582562804222106934e+00,2.876782715320587158e-01,3.783576786518096924e-01,2.426004111766815186e-01,5.567095279693603516e-01,1.358466982841491699e+00,2.651881456375122070e+00,6.067783832550048828e-01,1.239933371543884277e+00,5.411858484148979187e-02
7.000000000000000000e+01,1.659980058670043945e+00,3.275621533393859863e-01,4.062863886356353760e-01,2.147148698568344116e-01,4.394964575767517090e-01,1.228366851806640625e+00,2.512186765670776367e+00,8.154267668724060059e-01,1.384427189826965332e+00,6.467819213867187500e-02
7.020000000000000284e+01,1.724738001823425293e+00,3.761751949787139893e-01,4.418903291225433350e-01,1.909461468458175659e-01,3.616541326045989990e-01,1.095867753028869629e+00,2.224265575408935547e+00,1.057005524635314941e+00,1.541716337203979492e+00,7.898090034723281860e-02
7.040000000000000568e+01,1.772446513175964355e+00,4.328278899192810059e-01,4.847318232059478760e-01,1.708922684192657471e-01,3.147737979888916016e-01,9.681077599525451660e-01,1.835515141487121582e+00,1.338605642318725586e+00,1.711977362632751465e+00,9.747890383005142212e-02
7.060000000000000853e+01,1.800047636032104492e+00,4.962171614170074463e-01,5.345295071601867676e-01,1.538176238536834717e-01,2.896629571914672852e-01,8.511449694633483887e-01,1.445875287055969238e+00,1.532649874687194824e+00,1.894790053367614746e+00,1.212698891758918762e-01
7.079999999999999716e+01,1.798416972160339355e+00,5.677657723426818848e-01,5.911371707916259766e-01,1.392084658145904541e-01,2.789273560047149658e-01,7.469449639320373535e-01,1.109630942344665527e+00,1.600727558135986328e+00,2.091129541397094727e+00,1.508775800466537476e-01
7.100000000000000000e+01,1.745161771774291992e+00,6.520334482192993164e-01,6.547535061836242676e-01,1.271441876888275146e-01,2.763020098209381104e-01,6.563970446586608887e-01,8.477980494499206543e-01,1.561731934547424316e+00,2.290869951248168945e+00,1.903064548969268799e-01
7.120000000000000284e+01,1.632209181785583496e+00,7.456142306327819824e-01,7.254387736320495605e-01,1.176544427871704102e-01,2.746493518352508545e-01,5.764071345329284668e-01,6.456032991409301758e-01,1.466601729393005371e+00,2.485688924789428711e+00,2.434067279100418091e-01
7.140000000000000568e+01,1.472001910209655762e+00,8.483676314353942871e-01,8.032675981521606445e-01,1.107741370797157288e-01,2.738303244113922119e-01,5.043154358863830566e-01,4.956128597259521484e-01,1.341063022613525391e+00,2.654679059982299805e+00,3.249855637550354004e-01
7.160000000000000853e+01,1.287538409233093262e+00,9.472048282623291016e-01,8.887996673583984375e-01,1.068631634116172791e-01,2.743670940399169922e-01,4.393336772918701172e-01,3.914114534854888916e-01,1.204360842704772949e+00,2.774070024490356445e+00,4.438807666301727295e-01
7.179999999999999716e+01,1.107037544250488281e+00,1.012237310409545898e+00,9.818981885910034180e-01,1.060589328408241272e-01,2.763459980487823486e-01,3.808550834655761719e-01,3.252292275428771973e-01,1.067790865898132324e+00,2.762161970138549805e+00,6.302307844161987305e-01
7.200000000000000000e+01,9.523053169250488281e-01,1.024904012680053711e+00,1.085129857063293457e+00,1.078011170029640198e-01,2.799380719661712646e-01,3.283799290657043457e-01,2.860541641712188721e-01,9.399397373199462891e-01,2.596815586090087891e+00,8.590820431709289551e-01
7.220000000000000284e+01,8.235678076744079590e-01,1.001838088035583496e+00,1.198870539665222168e+00,1.124846413731575012e-01,2.852176725864410400e-01,2.808292806148529053e-01,2.662936449050903320e-01,8.239116668701171875e-01,2.273981571197509766e+00,1.129264831542968750e+00
7.240000000000000568e+01,7.185152173042297363e-01,9.570862054824829102e-01,1.323230504989624023e+00,1.205929070711135864e-01,2.942748963832855225e-01,2.390680909156799316e-01,2.585474252700805664e-01,7.218780517578125000e-01,1.848085165023803711e+00,1.433805942535400391e+00
7.260000000000000853e+01,6.378008127212524414e-01,8.967997431755065918e-01,1.458445310592651367e+00,1.324218958616256714e-01,3.130971193313598633e-01,2.053878754377365112e-01,2.564654350280761719e-01,6.329558491706848145e-01,1.435769438743591309e+00,1.625022411346435547e+00
7.279999999999999716e+01,5.798996686935424805e-01,8.273549079895019531e-01,1.604902505874633789e+00,1.483086645603179932e-01,3.422279655933380127e-01,1.777901947498321533e-01,2.551543712615966797e-01,5.538972616195678711e-01,1.086755275726318359e+00,1.681447029113769531e+00
7.300000000000000000e+01,5.427799820899963379e-01,7.564923763275146484e-01,1.761165618896484375e+00,1.694115400314331055e-01,3.801759183406829834e-01,1.551581472158432007e-01,2.546825408935546875e-01,4.828314781188964844e-01,8.171900510787963867e-01,1.627931833267211914e+00
7.320000000000000284e+01,5.238702297210693359e-01,6.874654889106750488e-01,1.920640826225280762e+00,1.997312009334564209e-01,4.244118928909301758e-01,1.356113404035568237e-01,2.555346488952636719e-01,4.187162518501281738e-01,6.094158887863159180e-01,1.521533846855163574e+00
7.340000000000000568e+01,5.168642997741699219e-01,6.236037611961364746e-01,2.078166484832763672e+00,2.409073263406753540e-01,4.753550887107849121e-01,1.188633665442466736e-01,2.578836977481842041e-01,3.610468506813049316e-01,4.576064944267272949e-01,1.383666276931762695e+00
7.360000000000000853e+01,5.123136639595031738e-01,5.653206110000610352e-01,2.224547624588012695e+00,2.961549162864685059e-01,5.332133769989013672e-01,1.046199351549148560e-01,2.618184983730316162e-01,3.092595338821411133e-01,3.534087836742401123e-01,1.237634539604187012e+00
7.379999999999999716e+01,5.097093582153320312e-01,5.122289657592773438e-01,2.338555335998535156e+00,3.775377571582794189e-01,5.982712507247924805e-01,9.299153089523315430e-02,2.674899697303771973e-01,2.623835504055023193e-01,2.887549400329589844e-01,1.092552185058593750e+00
7.400000000000000000e+01,5.087671875953674316e-01,4.635552167892456055e-01,2.399099826812744141e+00,4.912606477737426758e-01,6.703627109527587891e-01,8.392648398876190186e-02,2.782052159309387207e-01,2.219175845384597778e-01,2.504570782184600830e-01,9.583427309989929199e-01
7.420000000000000284e+01,5.102406740188598633e-01,4.200215935707092285e-01,2.369578838348388672e+00,6.387744545936584473e-01,7.496036887168884277e-01,7.747454941272735596e-02,2.992885708808898926e-01,1.894497275352478027e-01,2.314104884862899780e-01,8.374964594841003418e-01
7.440000000000000568e+01,5.139775872230529785e-01,3.811095654964447021e-01,2.223723888397216797e+00,8.154993653297424316e-01,8.362488150596618652e-01,7.373582571744918823e-02,3.305687308311462402e-01,1.630038470029830933e-01,2.238735556602478027e-01,7.316178679466247559e-01
7.460000000000000853e+01,5.244088768959045410e-01,3.470678627490997314e-01,1.963080763816833496e+00,1.022178530693054199e+00,9.321319460868835449e-01,7.267343252897262573e-02,3.702857196331024170e-01,1.411914229393005371e-01,2.220940291881561279e-01,6.391975879669189453e-01
7.479999999999999716e+01,5.416926741600036621e-01,3.170875906944274902e-01,1.630382299423217773e+00,1.247017502784729004e+00,1.039187431335449219e+00,7.416972517967224121e-02,4.161972999572753906e-01,1.223804056644439697e-01,2.210819721221923828e-01,5.569567680358886719e-01
7.500000000000000000e+01,5.666373968124389648e-01,2.905621528625488281e-01,1.307731866836547852e+00,1.388878345489501953e+00,1.156705260276794434e+00,7.845414429903030396e-02,4.688192009925842285e-01,1.062147766351699829e-01,2.206263244152069092e-01,4.832326173782348633e-01
7.520000000000000284e+01,5.993129611015319824e-01,2.674554884433746338e-01,1.032729268074035645e+00,1.428208231925964355e+00,1.285980105400085449e+00,8.592306077480316162e-02,5.284404158592224121e-01,9.258580952882766724e-02,2.212923318147659302e-01,4.167071282863616943e-01
7.540000000000000568e+01,6.396048665046691895e-01,2.478599697351455688e-01,8.175812959671020508e-01,1.384840011596679688e+00,1.427124500274658203e+00,9.679146111011505127e-02,5.951455235481262207e-01,8.153213560581207275e-02,2.233348488807678223e-01,3.568907082080841064e-01
7.560000000000000853e+01,6.874399185180664062e-01,2.310321033000946045e-01,6.497036218643188477e-01,1.301032900810241699e+00,1.580150246620178223e+00,1.118035241961479187e-01,6.689154505729675293e-01,7.305510342121124268e-02,2.270586490631103516e-01,3.033411800861358643e-01
7.579999999999999716e+01,7.424691319465637207e-01,2.169030606746673584e-01,5.242544412612915039e-01,1.192901492118835449e+00,1.745296001434326172e+00,1.314014941453933716e-01,7.499654293060302734e-01,6.724023073911666870e-02,2.324740141630172729e-01,2.549604475498199463e-01
7.600000000000000000e+01,8.047032952308654785e-01,2.054906785488128662e-01,4.371012449264526367e-01,1.075587272644042969e+00,1.922330021858215332e+00,1.561666727066040039e-01,8.385111689567565918e-01,6.417331844568252563e-02,2.409968823194503784e-01,2.120442539453506470e-01
7.620000000000000284e+01,8.739446997642517090e-01,1.969096660614013672e-01,3.824443817138671875e-01,9.585508108139038086e-01,2.104599475860595703e+00,1.908099353313446045e-01,9.370966553688049316e-01,6.348086148500442505e-02,2.595100700855255127e-01,1.776147782802581787e-01
7.640000000000000568e+01,9.501176476478576660e-01,1.914877295494079590e-01,3.509252071380615234e-01,8.490039706230163574e-01,2.284469127655029297e+00,2.379871606826782227e-01,1.046963930130004883e+00,6.538654863834381104e-02,2.889203131198883057e-01,1.498397290706634521e-01
7.660000000000000853e+01,1.033177256584167480e+00,1.893855035305023193e-01,3.366988003253936768e-01,7.498536109924316406e-01,2.446861267089843750e+00,3.051715791225433350e-01,1.168139815330505371e+00,7.024353742599487305e-02,3.276806473731994629e-01,1.273887306451797485e-01
7.680000000000001137e+01,1.122560858726501465e+00,1.909327358007431030e-01,3.327307701110839844e-01,6.631618142127990723e-01,2.567622184753417969e+00,4.042749702930450439e-01,1.300725460052490234e+00,7.828906178474426270e-02,3.729405701160430908e-01,1.081727743148803711e-01
7.700000000000000000e+01,1.216000080108642578e+00,1.972564607858657837e-01,3.305251300334930420e-01,5.863570570945739746e-01,2.607664585113525391e+00,5.490074157714843750e-01,1.445324778556823730e+00,8.979649096727371216e-02,4.246012866497039795e-01,9.161334484815597534e-02
7.720000000000000284e+01,1.310751557350158691e+00,2.097358256578445435e-01,3.297881782054901123e-01,5.170347690582275391e-01,2.518764972686767578e+00,7.379056811332702637e-01,1.602243661880493164e+00,1.053747609257698059e-01,4.831376969814300537e-01,7.754500955343246460e-02
7.740000000000000568e+01,1.405306696891784668e+00,2.285952568054199219e-01,3.303497135639190674e-01,4.545259475708007812e-01,2.285418987274169922e+00,9.563931822776794434e-01,1.771447539329528809e+00,1.256645023822784424e-01,5.486959815025329590e-01,6.602823734283447266e-02
7.760000000000000853e+01,1.496427416801452637e+00,2.544994354248046875e-01,3.324770033359527588e-01,3.982490599155426025e-01,1.941494345664978027e+00,1.216827630996704102e+00,1.953454256057739258e+00,1.512949615716934204e-01,6.214106082916259766e-01,5.711934342980384827e-02
7.780000000000001137e+01,1.581791996955871582e+00,2.875053286552429199e-01,3.361590504646301270e-01,3.474610149860382080e-01,1.550324440002441406e+00,1.451827406883239746e+00,2.140846014022827148e+00,1.865907311439514160e-01,7.014331817626953125e-01,5.088155716657638550e-02
7.800000000000000000e+01,1.659139513969421387e+00,3.273778557777404785e-01,3.415620625019073486e-01,3.015377521514892578e-01,1.204736590385437012e+00,1.556670427322387695e+00,2.326389312744140625e+00,2.346728146076202393e-01,7.887200713157653809e-01,4.730767756700515747e-02
7.820000000000000284e+01,1.723827719688415527e+00,3.759601712226867676e-01,3.528102636337280273e-01,2.624692022800445557e-01,9.261241555213928223e-01,1.550315380096435547e+00,2.494057655334472656e+00,3.036625385284423828e-01,8.859032392501831055e-01,4.584801942110061646e-02
7.840000000000000568e+01,1.771573066711425781e+00,4.325333833694458008e-01,3.731073439121246338e-01,2.300163805484771729e-01,7.107006907463073730e-01,1.473089337348937988e+00,2.618088006973266602e+00,4.058638215065002441e-01,9.945154190063476562e-01,4.698849469423294067e-02
7.860000000000000853e+01,1.799276590347290039e+00,4.957942068576812744e-01,4.034434258937835693e-01,2.034894526004791260e-01,5.479231476783752441e-01,1.359521865844726562e+00,2.656924962997436523e+00,5.560763478279113770e-01,1.114948153495788574e+00,5.095394328236579895e-02
7.880000000000001137e+01,1.797773003578186035e+00,5.671859979629516602e-01,4.408929646015167236e-01,1.806561648845672607e-01,4.319980144500732422e-01,1.228118181228637695e+00,2.558983087539672852e+00,7.533869743347167969e-01,1.247025012969970703e+00,5.812684074044227600e-02
7.900000000000000000e+01,1.743917584419250488e+00,6.516047716140747070e-01,4.855236709117889404e-01,1.614857017993927002e-01,3.553262054920196533e-01,1.094654440879821777e+00,2.310915708541870117e+00,9.819087386131286621e-01,1.391321659088134766e+00,6.877227127552032471e-02
7.920000000000000284e+01,1.630818247795104980e+00,7.450646758079528809e-01,5.369594097137451172e-01,1.449896544218063354e-01,3.092838823795318604e-01,9.661543965339660645e-01,1.950636863708496094e+00,1.253952622413635254e+00,1.548236608505249023e+00,8.313297480344772339e-02
7.940000000000000568e+01,1.472080469131469727e+00,8.470301032066345215e-01,5.953123569488525391e-01,1.309996396303176880e-01,2.849334180355072021e-01,8.488541841506958008e-01,1.550045132637023926e+00,1.487984776496887207e+00,1.718157172203063965e+00,1.018264889717102051e-01
7.960000000000000853e+01,1.288835644721984863e+00,9.451324343681335449e-01,6.606789827346801758e-01,1.195582896471023560e-01,2.745884954929351807e-01,7.446056604385375977e-01,1.197306394577026367e+00,1.590000748634338379e+00,1.901019096374511719e+00,1.258505731821060181e-01
7.980000000000001137e+01,1.108101844787597656e+00,1.010885000228881836e+00,7.332584857940673828e-01,1.107453256845474243e-01,2.720375955104827881e-01,6.539676785469055176e-01,9.147962331771850586e-01,1.578492879867553711e+00,2.095574378967285156e+00,1.560587733983993530e-01
8.000000000000000000e+01,9.533638358116149902e-01,1.024010539054870605e+00,8.129755854606628418e-01,1.045419350266456604e-01,2.704396843910217285e-01,5.739354491233825684e-01,6.966897249221801758e-01,1.496306896209716797e+00,2.293237924575805664e+00,1.966293007135391235e-01
8.020000000000000284e+01,8.244637250900268555e-01,1.001235723495483398e+00,9.002140164375305176e-01,1.012728437781333923e-01,2.696513831615447998e-01,5.018286705017089844e-01,5.329487323760986328e-01,1.377620458602905273e+00,2.484755754470825195e+00,2.512959837913513184e-01
8.040000000000000568e+01,7.194016575813293457e-01,9.566718935966491699e-01,9.962161779403686523e-01,1.009821966290473938e-01,2.702142894268035889e-01,4.368159174919128418e-01,4.169490635395050049e-01,1.242220044136047363e+00,2.648154258728027344e+00,3.356154859066009521e-01
8.060000000000000853e+01,6.385933756828308105e-01,8.966065049171447754e-01,1.102546930313110352e+00,1.033206507563591003e-01,2.722247540950775146e-01,3.783317208290100098e-01,3.406835198402404785e-01,1.105351805686950684e+00,2.758836269378662109e+00,4.575278162956237793e-01
8.080000000000001137e+01,5.806993246078491211e-01,8.272423148155212402e-01,1.219273686408996582e+00,1.085247397422790527e-01,2.758412659168243408e-01,3.258253037929534912e-01,2.949493825435638428e-01,9.744461178779602051e-01,2.736615419387817383e+00,6.450715065002441406e-01
8.100000000000000000e+01,5.435035824775695801e-01,7.564635276794433594e-01,1.346727967262268066e+00,1.172442883253097534e-01,2.811561226844787598e-01,2.782793641090393066e-01,2.708844244480133057e-01,8.549661636352539062e-01,2.560653686523437500e+00,8.739488124847412109e-01
8.120000000000000284e+01,5.244775414466857910e-01,6.875470876693725586e-01,1.485627651214599609e+00,1.298136264085769653e-01,2.904007434844970703e-01,2.366382479667663574e-01,2.606189846992492676e-01,7.489492893218994141e-01,2.232771158218383789e+00,1.145503997802734375e+00
8.140000000000000568e+01,5.174579024314880371e-01,6.237916946411132812e-01,1.635797739028930664e+00,1.465407907962799072e-01,3.093813955783843994e-01,2.030196040868759155e-01,2.581911385059356689e-01,6.569051146507263184e-01,1.807328820228576660e+00,1.444821715354919434e+00
8.160000000000000853e+01,5.128654241561889648e-01,5.655058026313781738e-01,1.796306848526000977e+00,1.685049980878829956e-01,3.386759757995605469e-01,1.754908263683319092e-01,2.567031681537628174e-01,5.754977464675903320e-01,1.402430057525634766e+00,1.623728990554809570e+00
8.180000000000001137e+01,5.102266073226928711e-01,5.124167203903198242e-01,1.959717154502868652e+00,1.999819725751876831e-01,3.769794404506683350e-01,1.530372202396392822e-01,2.558133006095886230e-01,5.022768974304199219e-01,1.061841011047363281e+00,1.670582532882690430e+00
8.200000000000000000e+01,5.092589259147644043e-01,4.638056457042694092e-01,2.120197057723999023e+00,2.429917454719543457e-01,4.212132990360260010e-01,1.334775239229202271e-01,2.563152909278869629e-01,4.363754093647003174e-01,7.991188764572143555e-01,1.612473964691162109e+00
8.220000000000000284e+01,5.107038617134094238e-01,4.202435314655303955e-01,2.268230438232421875e+00,3.012461364269256592e-01,4.724285900592803955e-01,1.168227270245552063e-01,2.581986784934997559e-01,3.770115673542022705e-01,5.975292921066284180e-01,1.503590703010559082e+00
8.240000000000000568e+01,5.144287347793579102e-01,3.813509643077850342e-01,2.380880594253540039e+00,3.871884346008300781e-01,5.305613875389099121e-01,1.026736795902252197e-01,2.617211639881134033e-01,3.237470686435699463e-01,4.504264593124389648e-01,1.365570783615112305e+00
8.260000000000000853e+01,5.248767137527465820e-01,3.473380804061889648e-01,2.436019659042358398e+00,5.071769356727600098e-01,5.956181883811950684e-01,9.104055911302566528e-02,2.669195532798767090e-01,2.755550444126129150e-01,3.501209914684295654e-01,1.220411181449890137e+00
8.280000000000001137e+01,5.420669913291931152e-01,3.173245489597320557e-01,2.391417026519775391e+00,6.633797883987426758e-01,6.677715778350830078e-01,8.199337124824523926e-02,2.752250432968139648e-01,2.328705042600631714e-01,2.884849607944488525e-01,1.076758623123168945e+00
8.300000000000000000e+01,5.669888257980346680e-01,2.907984852790832520e-01,2.224879503250122070e+00,8.484155535697937012e-01,7.471559047698974609e-01,7.558894157409667969e-02,2.929854691028594971e-01,1.983238309621810913e-01,2.522945106029510498e-01,9.444174766540527344e-01
8.320000000000000284e+01,5.996314883232116699e-01,2.676826715469360352e-01,1.945861339569091797e+00,1.065731763839721680e+00,8.339595198631286621e-01,7.190319895744323730e-02,3.214589059352874756e-01,1.702177524566650391e-01,2.345148026943206787e-01,8.253222703933715820e-01
8.340000000000000568e+01,6.398941278457641602e-01,2.480812966823577881e-01,1.598999142646789551e+00,1.294770479202270508e+00,9.302116036415100098e-01,7.086753845214843750e-02,3.594523966312408447e-01,1.475690305233001709e-01,2.278027832508087158e-01,7.213042378425598145e-01
8.360000000000000853e+01,6.877232193946838379e-01,2.312546521425247192e-01,1.273827672004699707e+00,1.424637556076049805e+00,1.037157177925109863e+00,7.231413573026657104e-02,4.035937190055847168e-01,1.279188990592956543e-01,2.260988503694534302e-01,6.303660273551940918e-01
8.380000000000001137e+01,7.427864670753479004e-01,2.171399295330047607e-01,9.998843073844909668e-01,1.451354265213012695e+00,1.155496120452880859e+00,7.667849212884902954e-02,4.543350636959075928e-01,1.110743358731269836e-01,2.250963896512985229e-01,5.491604804992675781e-01
8.400000000000000000e+01,8.049879074096679688e-01,2.057205587625503540e-01,7.871999740600585938e-01,1.398822546005249023e+00,1.284942865371704102e+00,8.415052294731140137e-02,5.119653940200805664e-01,9.672456234693527222e-02,2.246585935354232788e-01,4.764574170112609863e-01
8.420000000000000284e+01,8.742425441741943359e-01,1.971530020236968994e-01,6.224186420440673828e-01,1.307506084442138672e+00,1.426303625106811523e+00,9.503036737442016602e-02,5.765699744224548340e-01,8.490838855504989624e-02,2.254991978406906128e-01,4.110318422317504883e-01
8.440000000000000568e+01,9.503929018974304199e-01,1.917346715927124023e-01,5.008897185325622559e-01,1.193384885787963867e+00,1.579721808433532715e+00,1.100171580910682678e-01,6.482965350151062012e-01,7.568680495023727417e-02,2.277560830116271973e-01,3.521342873573303223e-01
8.460000000000000853e+01,1.033469557762145996e+00,1.896459758281707764e-01,4.178183972835540771e-01,1.072801113128662109e+00,1.745352029800415039e+00,1.295917630195617676e-01,7.273125052452087402e-01,6.912826746702194214e-02,2.316373586654663086e-01,2.992926836013793945e-01
8.480000000000001137e+01,1.122901082038879395e+00,1.912229359149932861e-01,3.667563796043395996e-01,9.536976814270019531e-01,1.923472285270690918e+00,1.543965786695480347e-01,8.137227892875671387e-01,6.527920067310333252e-02,2.372467517852783203e-01,2.515568137168884277e-01
8.500000000000000000e+01,1.216266036033630371e+00,1.975669413805007935e-01,3.376406729221343994e-01,8.432400822639465332e-01,2.106877565383911133e+00,1.888041347265243530e-01,9.092185497283935547e-01,6.389748305082321167e-02,2.469048798084259033e-01,2.097382396459579468e-01
8.520000000000000284e+01,1.310885190963745117e+00,2.101004719734191895e-01,3.250920474529266357e-01,7.434798479080200195e-01,2.288103103637695312e+00,2.357612252235412598e-01,1.015828728675842285e+00,6.505961716175079346e-02,2.668169736862182617e-01,1.762518435716629028e-01
8.540000000000000568e+01,1.405180692672729492e+00,2.290676534175872803e-01,3.219561576843261719e-01,6.568850278854370117e-01,2.452424526214599609e+00,3.024992644786834717e-01,1.133796811103820801e+00,6.906476616859436035e-02,2.975646257400512695e-01,1.492938399314880371e-01
8.560000000000000853e+01,1.496377825736999512e+00,2.548274099826812744e-01,3.198793828487396240e-01,5.799690485000610352e-01,2.575151205062866211e+00,4.013630449771881104e-01,1.263083696365356445e+00,7.619741559028625488e-02,3.372727930545806885e-01,1.273649036884307861e-01
8.580000000000001137e+01,1.581568717956542969e+00,2.878768444061279297e-01,3.191953301429748535e-01,5.104714632034301758e-01,2.619446039199829102e+00,5.449686050415039062e-01,1.404548406600952148e+00,8.675848692655563354e-02,3.831699788570404053e-01,1.084550172090530396e-01
8.600000000000000000e+01,1.658893704414367676e+00,3.277134895324707031e-01,3.198318779468536377e-01,4.479156732559204102e-01,2.533296585083007812e+00,7.343919277191162109e-01,1.557907223701477051e+00,1.011162549257278442e-01,4.355666637420654297e-01,9.216801077127456665e-02
8.620000000000000284e+01,1.723634839057922363e+00,3.761950135231018066e-01,3.220614492893218994e-01,3.917085826396942139e-01,2.301777362823486328e+00,9.541186094284057617e-01,1.723579645156860352e+00,1.200416684150695801e-01,4.948755502700805664e-01,7.838612049818038940e-02
8.640000000000000568e+01,1.771479964256286621e+00,4.326678812503814697e-01,3.258240818977355957e-01,3.409068286418914795e-01,1.957694172859191895e+00,1.215773105621337891e+00,1.901997327804565430e+00,1.441531032323837280e-01,5.612394809722900391e-01,6.716850399971008301e-02
8.660000000000000853e+01,1.799096703529357910e+00,4.959236979484558105e-01,3.312913775444030762e-01,2.949248850345611572e-01,1.563034653663635254e+00,1.455310940742492676e+00,2.088017225265502930e+00,1.765439063310623169e-01,6.348325014114379883e-01,5.858632177114486694e-02
8.680000000000001137e+01,1.797579169273376465e+00,5.673237442970275879e-01,3.427808284759521484e-01,2.559585571289062500e-01,1.213912010192871094e+00,1.563444495201110840e+00,2.274519205093383789e+00,2.207861244678497314e-01,7.157023549079895020e-01,5.266458541154861450e-02
8.700000000000000000e+01,1.743780612945556641e+00,6.516675353050231934e-01,3.634157478809356689e-01,2.236379384994506836e-01,9.314430952072143555e-01,1.559405088424682617e+00,2.448549032211303711e+00,2.823762595653533936e-01,8.039179444313049316e-01,4.943690076470375061e-02
8.720000000000000284e+01,1.630831718444824219e+00,7.451106309890747070e-01,3.941410779953002930e-01,1.972750425338745117e-01,7.134115695953369141e-01,1.482531309127807617e+00,2.587042570114135742e+00,3.744768500328063965e-01,9.024410843849182129e-01,4.832860082387924194e-02
8.740000000000000568e+01,1.470964670181274414e+00,8.476444482803344727e-01,4.320936203002929688e-01,1.746894568204879761e-01,5.487802028656005859e-01,1.368404269218444824e+00,2.662947654724121094e+00,5.052170753479003906e-01,1.012291193008422852e+00,4.982131347060203552e-02
8.760000000000000853e+01,1.287151575088500977e+00,9.459214806556701660e-01,4.770961403846740723e-01,1.556677967309951782e-01,4.312688708305358887e-01,1.236221551895141602e+00,2.606836557388305664e+00,6.912729740142822266e-01,1.133955121040344238e+00,5.420408770442008972e-02
8.780000000000001137e+01,1.106959342956542969e+00,1.011122822761535645e+00,5.288490653038024902e-01,1.392729431390762329e-01,3.536615669727325439e-01,1.101807355880737305e+00,2.403744459152221680e+00,9.121091365814208984e-01,1.267054915428161621e+00,6.178237870335578918e-02
8.800000000000000000e+01,9.524456262588500977e-01,1.023862242698669434e+00,5.875042676925659180e-01,1.253790408372879028e-01,3.069218397140502930e-01,9.725441932678222656e-01,2.071719169616699219e+00,1.174322366714477539e+00,1.412413954734802246e+00,7.285957038402557373e-02
8.820000000000000284e+01,8.237537741661071777e-01,1.000938773155212402e+00,6.532467603683471680e-01,1.140606701374053955e-01,2.820568382740020752e-01,8.542885780334472656e-01,1.664743065834045410e+00,1.442298173904418945e+00,1.570759296417236328e+00,8.773137629032135010e-02
8.840000000000000568e+01,7.188264131546020508e-01,9.563059806823730469e-01,7.260897159576416016e-01,1.053305119276046753e-01,2.713334560394287109e-01,7.490617036819458008e-01,1.294199705123901367e+00,1.580376863479614258e+00,1.741659760475158691e+00,1.070796400308609009e-01
8.860000000000000853e+01,6.382365822792053223e-01,8.962239623069763184e-01,8.062364459037780762e-01,9.927027672529220581e-02,2.687733769416809082e-01,6.576816439628601074e-01,9.887855052947998047e-01,1.598593592643737793e+00,1.925067424774169922e+00,1.318026334047317505e-01
8.880000000000001137e+01,5.804835557937622070e-01,8.268237113952636719e-01,8.938046097755432129e-01,9.607469290494918823e-02,2.671819925308227539e-01,5.770241618156433105e-01,7.527796030044555664e-01,1.530804991722106934e+00,2.119716882705688477e+00,1.635413169860839844e-01
8.900000000000000000e+01,5.432511568069458008e-01,7.561451196670532227e-01,9.902340769767761230e-01,9.575796127319335938e-02,2.663266956806182861e-01,5.044317841529846191e-01,5.739513635635375977e-01,1.419103860855102539e+00,2.315877914428710938e+00,2.061286866664886475e-01
8.920000000000000284e+01,5.243411064147949219e-01,6.872113943099975586e-01,1.097298502922058105e+00,9.808745980262756348e-02,2.668273746967315674e-01,4.389503002166748047e-01,4.442563652992248535e-01,1.285392761230468750e+00,2.503252983093261719e+00,2.640559971332550049e-01
8.940000000000000568e+01,5.173281431198120117e-01,6.234536170959472656e-01,1.215015411376953125e+00,1.033058613538742065e-01,2.687444984912872314e-01,3.800216317176818848e-01,3.571961522102355957e-01,1.147519350051879883e+00,2.658276319503784180e+00,3.538818955421447754e-01
8.960000000000000853e+01,5.127684473991394043e-01,5.651952624320983887e-01,1.343688130378723145e+00,1.119213923811912537e-01,2.722906768321990967e-01,3.271576762199401855e-01,3.040604293346405029e-01,1.013230681419372559e+00,2.756241559982299805e+00,4.819125533103942871e-01
8.980000000000001137e+01,5.101491808891296387e-01,5.121445059776306152e-01,1.483457803726196289e+00,1.243763193488121033e-01,2.775126993656158447e-01,2.792729437351226807e-01,2.741456627845764160e-01,8.898361921310424805e-01,2.713989734649658203e+00,6.748590469360351562e-01
9.000000000000000000e+01,5.091959238052368164e-01,4.635123312473297119e-01,1.634693741798400879e+00,1.410258114337921143e-01,2.862330079078674316e-01,2.371017187833786011e-01,2.607267200946807861e-01,7.793211936950683594e-01,2.516314983367919922e+00,9.070101976394653320e-01
9.020000000000000284e+01,5.106495618820190430e-01,4.199619591236114502e-01,1.797623276710510254e+00,1.624292284250259399e-01,3.045059144496917725e-01,2.029960155487060547e-01,2.566589713096618652e-01,6.832281351089477539e-01,2.175127506256103516e+00,1.183058023452758789e+00
9.040000000000000568e+01,5.143888592720031738e-01,3.811100721359252930e-01,1.964329123497009277e+00,1.931722760200500488e-01,3.332548141479492188e-01,1.751238554716110229e-01,2.550260424613952637e-01,5.989060401916503906e-01,1.744862318038940430e+00,1.476676583290100098e+00
9.060000000000000853e+01,5.248103141784667969e-01,3.470841646194458008e-01,2.129946947097778320e+00,2.349686026573181152e-01,3.712164163589477539e-01,1.524914801120758057e-01,2.539641559123992920e-01,5.231631398200988770e-01,1.348386406898498535e+00,1.635317206382751465e+00
9.080000000000001137e+01,5.420534610748291016e-01,3.170799911022186279e-01,2.284773111343383789e+00,2.913984358310699463e-01,4.151666462421417236e-01,1.327815651893615723e-01,2.540611624717712402e-01,4.550445079803466797e-01,1.019677162170410156e+00,1.664551973342895508e+00
9.100000000000000000e+01,5.670970678329467773e-01,2.906064689159393311e-01,2.406362533569335938e+00,3.752959072589874268e-01,4.660297036170959473e-01,1.159948557615280151e-01,2.554351687431335449e-01,3.936543166637420654e-01,7.662886977195739746e-01,1.597683548927307129e+00
9.120000000000000284e+01,5.998091101646423340e-01,2.675191462039947510e-01,2.472419261932373047e+00,4.930402040481567383e-01,5.237168073654174805e-01,1.016798540949821472e-01,2.584800422191619873e-01,3.385484218597412109e-01,5.736498236656188965e-01,1.483387112617492676e+00
9.140000000000000568e+01,6.400181651115417480e-01,2.478958666324615479e-01,2.436692476272583008e+00,6.509925127029418945e-01,5.883468985557556152e-01,8.988709002733230591e-02,2.631646990776062012e-01,2.888562381267547607e-01,4.342148303985595703e-01,1.343112111091613770e+00
9.160000000000000853e+01,6.878280043601989746e-01,2.310611605644226074e-01,2.276730298995971680e+00,8.396158218383789062e-01,6.601217389106750488e-01,8.069723844528198242e-02,2.695207297801971436e-01,2.439123541116714478e-01,3.401816487312316895e-01,1.197962760925292969e+00
9.180000000000001137e+01,7.428760528564453125e-01,2.169405668973922729e-01,1.997406482696533203e+00,1.061121106147766113e+00,7.391701936721801758e-01,7.416491955518722534e-02,2.840632200241088867e-01,2.069730162620544434e-01,2.825734913349151611e-01,1.056041240692138672e+00
9.200000000000000000e+01,8.051159977912902832e-01,2.055361270904541016e-01,1.643810153007507324e+00,1.299495577812194824e+00,8.256525397300720215e-01,7.035630941390991211e-02,3.094289600849151611e-01,1.770181208848953247e-01,2.496660053730010986e-01,9.256097674369812012e-01
9.220000000000000284e+01,8.743420243263244629e-01,1.969565749168395996e-01,1.307275056838989258e+00,1.441530704498291016e+00,9.209021329879760742e-01,6.907766312360763550e-02,3.447286188602447510e-01,1.529190242290496826e-01,2.342655509710311890e-01,8.087371587753295898e-01
9.240000000000000568e+01,9.506186246871948242e-01,1.915695071220397949e-01,1.021959304809570312e+00,1.476667165756225586e+00,1.027614951133728027e+00,7.038649171590805054e-02,3.869921565055847168e-01,1.323439627885818481e-01,2.287779599428176880e-01,7.069049477577209473e-01
9.260000000000000853e+01,1.033765912055969238e+00,1.895038932561874390e-01,8.005864024162292480e-01,1.426665782928466797e+00,1.145306706428527832e+00,7.452925294637680054e-02,4.356943368911743164e-01,1.146961003541946411e-01,2.271978557109832764e-01,6.177741289138793945e-01
9.280000000000001137e+01,1.123155474662780762e+00,1.910679191350936890e-01,6.291235685348510742e-01,1.334996461868286133e+00,1.274181962013244629e+00,8.178257942199707031e-02,4.911964535713195801e-01,9.957164525985717773e-02,2.262695282697677612e-01,5.381638407707214355e-01
9.300000000000000000e+01,1.216518878936767578e+00,1.974675953388214111e-01,5.021392107009887695e-01,1.219447731971740723e+00,1.415109753608703613e+00,9.244461357593536377e-02,5.536914467811584473e-01,8.698487281799316406e-02,2.259424179792404175e-01,4.666423499584197998e-01
9.320000000000000284e+01,1.311218738555908203e+00,2.100024819374084473e-01,4.149864912033081055e-01,1.096323728561401367e+00,1.568099141120910645e+00,1.070956811308860779e-01,6.232968568801879883e-01,7.698614150285720825e-02,2.269569635391235352e-01,4.021788239479064941e-01
9.340000000000000568e+01,1.405171871185302734e+00,2.290538400411605835e-01,3.608382344245910645e-01,9.744346141815185547e-01,1.733323693275451660e+00,1.263414621353149414e-01,7.000846862792968750e-01,6.960969418287277222e-02,2.294734418392181396e-01,3.442819416522979736e-01
9.360000000000000853e+01,1.496356487274169922e+00,2.548930644989013672e-01,3.295876085758209229e-01,8.609507679939270020e-01,1.911065101623535156e+00,1.507633775472640991e-01,7.843037843704223633e-01,6.495310366153717041e-02,2.335808873176574707e-01,2.923221886157989502e-01
9.380000000000001137e+01,1.581656098365783691e+00,2.878682315349578857e-01,3.158152997493743896e-01,7.581757307052612305e-01,2.095420598983764648e+00,1.841764301061630249e-01,8.765069842338562012e-01,6.280410289764404297e-02,2.394409477710723877e-01,2.453258037567138672e-01
9.400000000000000000e+01,1.659034609794616699e+00,3.276961445808410645e-01,3.117267191410064697e-01,6.687247157096862793e-01,2.278189897537231445e+00,2.299738973379135132e-01,9.797080755233764648e-01,6.314643472433090210e-02,2.505072355270385742e-01,2.048251479864120483e-01
9.420000000000000284e+01,1.723695278167724609e+00,3.762412965297698975e-01,3.096498847007751465e-01,5.900262594223022461e-01,2.446620464324951172e+00,2.941644191741943359e-01,1.094306826591491699e+00,6.620240211486816406e-02,2.724364101886749268e-01,1.726423501968383789e-01
9.440000000000000568e+01,1.771356344223022461e+00,4.328023493289947510e-01,3.087424933910369873e-01,5.189324617385864258e-01,2.575302362442016602e+00,3.900552093982696533e-01,1.220153808593750000e+00,7.232663780450820923e-02,3.044696152210235596e-01,1.464650779962539673e-01
9.460000000000000853e+01,1.799031853675842285e+00,4.960154592990875244e-01,3.091590106487274170e-01,4.547739028930664062e-01,2.630552053451538086e+00,5.288140773773193359e-01,1.357807159423828125e+00,8.176939189434051514e-02,3.451697230339050293e-01,1.250413060188293457e-01
9.480000000000001137e+01,1.797291159629821777e+00,5.674513578414916992e-01,3.110770881175994873e-01,3.971008658409118652e-01,2.556658267974853516e+00,7.161746025085449219e-01,1.507652044296264648e+00,9.477502852678298950e-02,3.918754160404205322e-01,1.064721494913101196e-01
9.500000000000000000e+01,1.743845462799072266e+00,6.516044735908508301e-01,3.145438134670257568e-01,3.451753258705139160e-01,2.337786912918090820e+00,9.353667497634887695e-01,1.669960618019104004e+00,1.122223064303398132e-01,4.453004002571105957e-01,9.055897593498229980e-02
9.520000000000000284e+01,1.630805015563964844e+00,7.449986338615417480e-01,3.197169899940490723e-01,2.981186509132385254e-01,2.000034809112548828e+00,1.196011543273925781e+00,1.844723105430603027e+00,1.346631944179534912e-01,5.056701302528381348e-01,7.716378569602966309e-02
9.540000000000000568e+01,1.471968889236450195e+00,8.469994664192199707e-01,3.293981850147247314e-01,2.573599815368652344e-01,1.601139903068542480e+00,1.446938872337341309e+00,2.030349493026733398e+00,1.635857224464416504e-01,5.731429457664489746e-01,6.635165214538574219e-02
9.560000000000000853e+01,1.288407564163208008e+00,9.451308846473693848e-01,3.480307757854461670e-01,2.237994372844696045e-01,1.244580984115600586e+00,1.566481113433837891e+00,2.218561410903930664e+00,2.036903053522109985e-01,6.477625966072082520e-01,5.814639478921890259e-02
9.580000000000001137e+01,1.108139991760253906e+00,1.010792136192321777e+00,3.768757581710815430e-01,1.962522268295288086e-01,9.540562629699707031e-01,1.571326613426208496e+00,2.401472568511962891e+00,2.573799490928649902e-01,7.295935750007629395e-01,5.257967486977577209e-02
9.600000000000000000e+01,9.532883167266845703e-01,1.024218559265136719e+00,4.139243066310882568e-01,1.731929928064346313e-01,7.296177744865417480e-01,1.498267531394958496e+00,2.555527687072753906e+00,3.388506174087524414e-01,8.191646933555603027e-01,4.979901388287544250e-02
9.620000000000000284e+01,8.243431448936462402e-01,1.001396536827087402e+00,4.577867686748504639e-01,1.535768359899520874e-01,5.597755908966064453e-01,1.385514616966247559e+00,2.658679723739624023e+00,4.552690386772155762e-01,9.192425608634948730e-01,4.906624928116798401e-02
9.640000000000000568e+01,7.192593812942504883e-01,9.568322896957397461e-01,5.083857774734497070e-01,1.367504596710205078e-01,4.379913210868835449e-01,1.252975463867187500e+00,2.643962621688842773e+00,6.289907693862915039e-01,1.030766725540161133e+00,5.096831545233726501e-02
9.660000000000000853e+01,6.385119557380676270e-01,8.966982960700988770e-01,5.658355355262756348e-01,1.224051490426063538e-01,3.567825257778167725e-01,1.117718935012817383e+00,2.486870765686035156e+00,8.416217565536499023e-01,1.153810024261474609e+00,5.578584969043731689e-02
9.680000000000001137e+01,5.805815458297729492e-01,8.273549675941467285e-01,6.302777528762817383e-01,1.105997115373611450e-01,3.075599074363708496e-01,9.868404865264892578e-01,2.184735774993896484e+00,1.091812610626220703e+00,1.288718342781066895e+00,6.388606876134872437e-02
9.700000000000000000e+01,5.431659221649169922e-01,7.566411495208740234e-01,7.018699645996093750e-01,1.013989523053169250e-01,2.807335853576660156e-01,8.669173121452331543e-01,1.788195371627807617e+00,1.372311234474182129e+00,1.436052083969116211e+00,7.554031908512115479e-02
9.720000000000000284e+01,5.241976976394653320e-01,6.876640319824218750e-01,7.806592583656311035e-01,9.482809901237487793e-02,2.690107822418212891e-01,7.599480152130126953e-01,1.402611732482910156e+00,1.550470590591430664e+00,1.595465540885925293e+00,9.086726605892181396e-02
9.740000000000000568e+01,5.171881318092346191e-01,6.239121556282043457e-01,8.668360710144042969e-01,9.099853038787841797e-02,2.662590146064758301e-01,6.672053337097167969e-01,1.074322819709777832e+00,1.604068517684936523e+00,1.768080353736877441e+00,1.110118553042411804e-01
9.760000000000000853e+01,5.126243233680725098e-01,5.655835270881652832e-01,9.616010189056396484e-01,9.015932679176330566e-02,2.646318376064300537e-01,5.853132009506225586e-01,8.207234144210815430e-01,1.554064512252807617e+00,1.953735351562500000e+00,1.365848928689956665e-01
9.780000000000001137e+01,5.100014209747314453e-01,5.124963521957397461e-01,1.067051410675048828e+00,9.186033904552459717e-02,2.636066973209381104e-01,5.117163658142089844e-01,6.252204179763793945e-01,1.453916072845458984e+00,2.149042367935180664e+00,1.699379831552505493e-01
9.800000000000000000e+01,5.090411305427551270e-01,4.638177156448364258e-01,1.183091998100280762e+00,9.640885144472122192e-02,2.639559805393218994e-01,4.453238248825073242e-01,4.809804558753967285e-01,1.325642943382263184e+00,2.344418048858642578e+00,2.145314812660217285e-01
9.820000000000000284e+01,5.104796290397644043e-01,4.202159941196441650e-01,1.310169935226440430e+00,1.040762513875961304e-01,2.656826376914978027e-01,3.856101334095001221e-01,3.814955949783325195e-01,1.188712000846862793e+00,2.526813983917236328e+00,2.775157690048217773e-01
9.840000000000000568e+01,5.142059326171875000e-01,3.813022673130035400e-01,1.448769569396972656e+00,1.155594140291213989e-01,2.690470814704895020e-01,3.319858312606811523e-01,3.195572793483734131e-01,1.052381634712219238e+00,2.673283100128173828e+00,3.733692169189453125e-01
9.860000000000000853e+01,5.246093273162841797e-01,3.472578823566436768e-01,1.598856568336486816e+00,1.311816871166229248e-01,2.740668654441833496e-01,2.834653258323669434e-01,2.828670144081115723e-01,9.257805943489074707e-01,2.749498128890991211e+00,5.123355388641357422e-01
9.880000000000001137e+01,5.418251752853393555e-01,3.172494471073150635e-01,1.760756731033325195e+00,1.513345092535018921e-01,2.816299796104431152e-01,2.401920408010482788e-01,2.650704383850097656e-01,8.113309741020202637e-01,2.682518959045410156e+00,7.116068005561828613e-01
9.900000000000000000e+01,5.667903423309326172e-01,2.907423079013824463e-01,1.930957078933715820e+00,1.788540482521057129e-01,2.984713315963745117e-01,2.051366716623306274e-01,2.583812773227691650e-01,7.110434174537658691e-01,2.458671808242797852e+00,9.472423195838928223e-01
9.920000000000000284e+01,5.994378924369812012e-01,2.676253318786621094e-01,2.102181196212768555e+00,2.170749008655548096e-01,3.260082304477691650e-01,1.765243560075759888e-01,2.564284205436706543e-01,6.234167218208312988e-01,2.101798057556152344e+00,1.228304028511047363e+00
9.940000000000000568e+01,6.396620273590087891e-01,2.480057477951049805e-01,2.265568733215332031e+00,2.684375345706939697e-01,3.631590902805328369e-01,1.534645259380340576e-01,2.551854252815246582e-01,5.453836321830749512e-01,1.673191070556640625e+00,1.505101203918457031e+00
9.960000000000000853e+01,6.876112222671508789e-01,2.312208116054534912e-01,2.403233528137207031e+00,3.439216315746307373e-01,4.065996706485748291e-01,1.334959417581558228e-01,2.548573017120361328e-01,4.750616550445556641e-01,1.287856459617614746e+00,1.641220331192016602e+00
9.980000000000001137e+01,7.426210045814514160e-01,2.170865684747695923e-01,2.493792772293090820e+00,4.514182209968566895e-01,4.566096961498260498e-01,1.163970082998275757e-01,2.558554112911224365e-01,4.117210507392883301e-01,9.736989736557006836e-01,1.651740074157714844e+00
1.000000000000000000e+02,8.047388792037963867e-01,2.056393921375274658e-01,2.491877317428588867e+00,6.023017168045043945e-01,5.134661793708801270e-01,1.017768159508705139e-01,2.584046721458435059e-01,3.547992706298828125e-01,7.314544320106506348e-01,1.575948715209960938e+00
1.002000000000000028e+02,8.739275336265563965e-01,1.970448642969131470e-01,2.366122722625732422e+00,7.881001234054565430e-01,5.772796273231506348e-01,8.968299627304077148e-02,2.625513970851898193e-01,3.036115765571594238e-01,5.493047237396240234e-01,1.456053256988525391e+00
1.004000000000000057e+02,9.500545859336853027e-01,1.916096657514572144e-01,2.108825683593750000e+00,1.002583146095275879e+00,6.482239961624145508e-01,8.018616586923599243e-02,2.684182524681091309e-01,2.572952210903167725e-01,4.187156856060028076e-01,1.314851164817810059e+00
1.006000000000000085e+02,1.033086180686950684e+00,1.894995123147964478e-01,1.760636687278747559e+00,1.251776218414306641e+00,7.264273166656494141e-01,7.334062457084655762e-02,2.803204655647277832e-01,2.179250866174697876e-01,3.315036296844482422e-01,1.170559048652648926e+00
1.008000000000000114e+02,1.122380614280700684e+00,1.910244375467300415e-01,1.406414389610290527e+00,1.430616021156311035e+00,8.119649291038513184e-01,6.918198615312576294e-02,3.025483191013336182e-01,1.861315667629241943e-01,2.784759104251861572e-01,1.031097412109375000e+00
1.010000000000000000e+02,1.215955734252929688e+00,1.973270624876022339e-01,1.099558591842651367e+00,1.495217084884643555e+00,9.064428806304931641e-01,6.765247136354446411e-02,3.350459337234497070e-01,1.604114770889282227e-01,2.487797290086746216e-01,9.032841324806213379e-01
1.012000000000000028e+02,1.310587406158447266e+00,2.098368406295776367e-01,8.582363724708557129e-01,1.463099360466003418e+00,1.011696815490722656e+00,6.860630959272384644e-02,3.755392432212829590e-01,1.389780938625335693e-01,2.353426367044448853e-01,7.892042994499206543e-01
1.014000000000000057e+02,1.404712677001953125e+00,2.287825644016265869e-01,6.708803176879882812e-01,1.378945231437683105e+00,1.128228902816772461e+00,7.237489521503448486e-02,4.222313463687896729e-01,1.204940974712371826e-01,2.315177619457244873e-01,6.904619336128234863e-01
1.016000000000000085e+02,1.496038675308227539e+00,2.544533610343933105e-01,5.297801494598388672e-01,1.266870021820068359e+00,1.256027460098266602e+00,7.924631237983703613e-02,4.757295548915863037e-01,1.046458855271339417e-01,2.300707846879959106e-01,6.035144329071044922e-01
1.018000000000000114e+02,1.581449389457702637e+00,2.874150276184082031e-01,4.308087527751922607e-01,1.142678499221801758e+00,1.395653128623962402e+00,8.947622776031494141e-02,5.361535549163818359e-01,9.130895882844924927e-02,2.292075157165527344e-01,5.256344676017761230e-01
1.020000000000000000e+02,1.658944606781005859e+00,3.272267580032348633e-01,3.671209216117858887e-01,1.018098950386047363e+00,1.547376036643981934e+00,1.035579517483711243e-01,6.035945415496826172e-01,8.052416890859603882e-02,2.291343212127685547e-01,4.555756449699401855e-01
1.022000000000000028e+02,1.723843693733215332e+00,3.757182657718658447e-01,3.296921849250793457e-01,9.001218080520629883e-01,1.711405873298645020e+00,1.221758127212524414e-01,6.782336831092834473e-01,7.236458361148834229e-02,2.303727716207504272e-01,3.924274444580078125e-01
1.024000000000000057e+02,1.771674990653991699e+00,4.322848618030548096e-01,3.111882507801055908e-01,7.926513552665710449e-01,1.887710928916931152e+00,1.459159851074218750e-01,7.601324319839477539e-01,6.686089187860488892e-02,2.331902533769607544e-01,3.357417881488800049e-01
1.026000000000000085e+02,1.799546003341674805e+00,4.955186843872070312e-01,3.044866323471069336e-01,6.979007124900817871e-01,2.072165966033935547e+00,1.778240501880645752e-01,8.493930101394653320e-01,6.405778974294662476e-02,2.376231104135513306e-01,2.847728133201599121e-01
1.028000000000000114e+02,1.798434495925903320e+00,5.668092966079711914e-01,3.021489977836608887e-01,6.155052185058593750e-01,2.256637096405029297e+00,2.216479927301406860e-01,9.491736292839050293e-01,6.364186108112335205e-02,2.437869459390640259e-01,2.387125492095947266e-01
1.030000000000000000e+02,1.745462656021118164e+00,6.509882211685180664e-01,3.007303476333618164e-01,5.414026379585266113e-01,2.429555416107177734e+00,2.820574045181274414e-01,1.060342311859130859e+00,6.585494428873062134e-02,2.565488815307617188e-01,1.998198330402374268e-01
1.032000000000000028e+02,1.632932424545288086e+00,7.444624900817871094e-01,3.006978034973144531e-01,4.745483398437500000e-01,2.567153692245483398e+00,3.727841377258300781e-01,1.182624578475952148e+00,7.103746384382247925e-02,2.802927494049072266e-01,1.687532663345336914e-01
1.034000000000000057e+02,1.473164677619934082e+00,8.471100330352783203e-01,3.019920885562896729e-01,4.143241345882415771e-01,2.643634319305419922e+00,5.013261437416076660e-01,1.316444873809814453e+00,7.944822311401367188e-02,3.142488896846771240e-01,1.437336802482604980e-01
1.036000000000000085e+02,1.289247393608093262e+00,9.457370042800903320e-01,3.049415051937103271e-01,3.602429032325744629e-01,2.592015266418457031e+00,6.838191151618957520e-01,1.462551951408386230e+00,9.137893468141555786e-02,3.559977114200592041e-01,1.228296607732772827e-01
1.038000000000000114e+02,1.108897686004638672e+00,1.011661767959594727e+00,3.094977736473083496e-01,3.112553656101226807e-01,2.395576000213623047e+00,9.010854959487915039e-01,1.621005892753601074e+00,1.074503511190414429e-01,4.039276242256164551e-01,1.047804132103919983e-01
1.040000000000000000e+02,9.538667201995849609e-01,1.024893760681152344e+00,3.158731162548065186e-01,2.671863436698913574e-01,2.070282697677612305e+00,1.158668518066406250e+00,1.791702389717102051e+00,1.283466815948486328e-01,4.585911631584167480e-01,8.931953459978103638e-02
1.042000000000000028e+02,8.247863650321960449e-01,1.002104759216308594e+00,3.307111859321594238e-01,2.310191541910171509e-01,1.668157458305358887e+00,1.425871729850769043e+00,1.975107908248901367e+00,1.546437442302703857e-01,5.202870368957519531e-01,7.640966773033142090e-02
1.044000000000000057e+02,7.193619608879089355e-01,9.576427936553955078e-01,3.558056056499481201e-01,2.012002617120742798e-01,1.300114512443542480e+00,1.566152691841125488e+00,2.163395404815673828e+00,1.910441070795059204e-01,5.890635848045349121e-01,6.607599556446075439e-02
1.046000000000000085e+02,6.383523344993591309e-01,8.974610567092895508e-01,3.905776441097259521e-01,1.769663095474243164e-01,9.952657222747802734e-01,1.587640762329101562e+00,2.348442316055297852e+00,2.405387610197067261e-01,6.650779843330383301e-01,5.838354304432868958e-02
1.048000000000000114e+02,5.805435180664062500e-01,8.280265927314758301e-01,4.319271147251129150e-01,1.560915708541870117e-01,7.602063417434692383e-01,1.522105097770690918e+00,2.513203620910644531e+00,3.126217424869537354e-01,7.482985854148864746e-01,5.332970991730690002e-02
1.050000000000000000e+02,5.433090329170227051e-01,7.571004629135131836e-01,4.800989627838134766e-01,1.383680999279022217e-01,5.810724496841430664e-01,1.412967443466186523e+00,2.632235527038574219e+00,4.185779094696044922e-01,8.394244909286499023e-01,5.084287747740745544e-02
1.052000000000000028e+02,5.242511630058288574e-01,6.881034374237060547e-01,5.350193977355957031e-01,1.230943575501441956e-01,4.509350061416625977e-01,1.281022310256958008e+00,2.651864528656005859e+00,5.789260268211364746e-01,9.413543939590454102e-01,5.057993531227111816e-02
1.054000000000000057e+02,5.172030329704284668e-01,6.243237853050231934e-01,5.969161987304687500e-01,1.103518083691596985e-01,3.633016645908355713e-01,1.144575119018554688e+00,2.535805940628051758e+00,7.806673645973205566e-01,1.055158972740173340e+00,5.303978174924850464e-02
1.056000000000000085e+02,5.126244425773620605e-01,5.659548640251159668e-01,6.658704280853271484e-01,1.001776084303855896e-01,3.099158704280853271e-01,1.011075496673583984e+00,2.270576715469360352e+00,1.014336109161376953e+00,1.180349946022033691e+00,5.848139896988868713e-02
1.058000000000000114e+02,5.099889636039733887e-01,5.128421783447265625e-01,7.420225739479064941e-01,9.263058006763458252e-02,2.797680497169494629e-01,8.885250091552734375e-01,1.896180152893066406e+00,1.292484521865844727e+00,1.317332267761230469e+00,6.723608076572418213e-02
1.060000000000000000e+02,5.090208053588867188e-01,4.641339778900146484e-01,8.255395293235778809e-01,8.777901530265808105e-02,2.661796510219573975e-01,7.785744071006774902e-01,1.501251339912414551e+00,1.507486820220947266e+00,1.466730356216430664e+00,7.957190275192260742e-02
1.062000000000000028e+02,5.104399323463439941e-01,4.204872548580169678e-01,9.167873263359069824e-01,8.597300201654434204e-02,2.619707584381103516e-01,6.828849315643310547e-01,1.156390190124511719e+00,1.593770980834960938e+00,1.629084825515747070e+00,9.579814225435256958e-02
1.064000000000000057e+02,5.141279697418212891e-01,3.814920186996459961e-01,1.018710255622863770e+00,8.663262426853179932e-02,2.602778375148773193e-01,5.988437533378601074e-01,8.839220404624938965e-01,1.569101214408874512e+00,1.804219126701354980e+00,1.169952750205993652e-01
1.066000000000000085e+02,5.245140194892883301e-01,3.474272489547729492e-01,1.131152629852294922e+00,9.002471715211868286e-02,2.591770887374877930e-01,5.235512256622314453e-01,6.733576655387878418e-01,1.481092810630798340e+00,1.991871237754821777e+00,1.437127739191055298e-01
1.068000000000000114e+02,5.416700839996337891e-01,3.173860609531402588e-01,1.254443645477294922e+00,9.640230238437652588e-02,2.592817842960357666e-01,4.556838870048522949e-01,5.161086916923522949e-01,1.359488844871520996e+00,2.187117338180541992e+00,1.794465035200119019e-01
1.070000000000000000e+02,5.665321946144104004e-01,2.908287942409515381e-01,1.389087200164794922e+00,1.062045246362686157e-01,2.606651782989501953e-01,3.945639133453369141e-01,4.058878123760223389e-01,1.223670244216918945e+00,2.380464553833007812e+00,2.271081954240798950e-01
1.072000000000000028e+02,5.991342067718505859e-01,2.676883637905120850e-01,1.535615682601928711e+00,1.200632080435752869e-01,2.637296020984649658e-01,3.396846652030944824e-01,3.345260620117187500e-01,1.086989164352416992e+00,2.555590629577636719e+00,2.970484495162963867e-01
1.074000000000000057e+02,6.393194198608398438e-01,2.480517774820327759e-01,1.693830370903015137e+00,1.382988095283508301e-01,2.684190571308135986e-01,2.901241779327392578e-01,2.919405400753021240e-01,9.578133821487426758e-01,2.689079761505126953e+00,4.009980261325836182e-01
1.076000000000000085e+02,6.870012879371643066e-01,2.311683446168899536e-01,1.863331794738769531e+00,1.616911143064498901e-01,2.748034894466400146e-01,2.453793287277221680e-01,2.699381709098815918e-01,8.401347398757934570e-01,2.735127925872802734e+00,5.549431443214416504e-01
1.078000000000000114e+02,7.419258952140808105e-01,2.169997990131378174e-01,2.037712097167968750e+00,1.946756839752197266e-01,2.895698845386505127e-01,2.087020576000213623e-01,2.608424425125122070e-01,7.361147999763488770e-01,2.633960723876953125e+00,7.623595595359802246e-01
1.080000000000000000e+02,8.039820790290832520e-01,2.055214345455169678e-01,2.209531545639038086e+00,2.396576702594757080e-01,3.152591884136199951e-01,1.789643913507461548e-01,2.585602700710296631e-01,6.456428170204162598e-01,2.373933315277099609e+00,1.003130316734313965e+00
1.082000000000000028e+02,8.731553554534912109e-01,1.969121545553207397e-01,2.366184234619140625e+00,3.023495972156524658e-01,3.507729172706604004e-01,1.549995839595794678e-01,2.571457028388977051e-01,5.654795169830322266e-01,1.995366573333740234e+00,1.290886878967285156e+00
1.084000000000000057e+02,9.493022561073303223e-01,1.914708763360977173e-01,2.484333753585815430e+00,3.951200544834136963e-01,3.931026458740234375e-01,1.344725638628005981e-01,2.564555704593658447e-01,4.933355450630187988e-01,1.577067255973815918e+00,1.534791588783264160e+00
1.086000000000000085e+02,1.032299399375915527e+00,1.893350780010223389e-01,2.532388448715209961e+00,5.282258987426757812e-01,4.418822228908538818e-01,1.168733686208724976e-01,2.571168541908264160e-01,4.282867014408111572e-01,1.208416461944580078e+00,1.641157150268554688e+00
1.088000000000000114e+02,1.121781706809997559e+00,1.908829510211944580e-01,2.464183568954467773e+00,7.025747895240783691e-01,4.975859820842742920e-01,1.018285453319549561e-01,2.592412531375885010e-01,3.698373734951019287e-01,9.145036935806274414e-01,1.627960085868835449e+00
1.090000000000000000e+02,1.215227723121643066e+00,1.971544921398162842e-01,2.262086868286132812e+00,9.060695171356201172e-01,5.601832866668701172e-01,8.928586542606353760e-02,2.629649341106414795e-01,3.173444867134094238e-01,6.878918409347534180e-01,1.541379809379577637e+00
1.092000000000000028e+02,1.309895873069763184e+00,2.096020281314849854e-01,1.948192954063415527e+00,1.146910071372985840e+00,6.298435926437377930e-01,7.931431382894515991e-02,2.683893144130706787e-01,2.698087096214294434e-01,5.188377499580383301e-01,1.416651964187622070e+00
1.094000000000000057e+02,1.404565453529357910e+00,2.284044474363327026e-01,1.573976635932922363e+00,1.383757233619689941e+00,7.067968845367431641e-01,7.200488448143005371e-02,2.779191434383392334e-01,2.282669842243194580e-01,3.993723690509796143e-01,1.275397896766662598e+00
1.096000000000000085e+02,1.495452284812927246e+00,2.542213201522827148e-01,1.236827254295349121e+00,1.499959945678710938e+00,7.910230755805969238e-01,6.735853105783462524e-02,2.972804903984069824e-01,1.947551071643829346e-01,3.213108777999877930e-01,1.132571220397949219e+00
1.098000000000000114e+02,1.580878138542175293e+00,2.871496975421905518e-01,9.594382047653198242e-01,1.508580446243286133e+00,8.834423422813415527e-01,6.531904637813568115e-02,3.270673155784606934e-01,1.674348562955856323e-01,2.742161750793457031e-01,9.966442584991455078e-01
1.100000000000000000e+02,1.658415317535400391e+00,3.269054591655731201e-01,7.447707653045654297e-01,1.442277908325195312e+00,9.866690635681152344e-01,6.574292480945587158e-02,3.659073710441589355e-01,1.452014893293380737e-01,2.491980493068695068e-01,8.728895187377929688e-01
1.102000000000000028e+02,1.723392844200134277e+00,3.753559291362762451e-01,5.805917978286743164e-01,1.338216185569763184e+00,1.101393938064575195e+00,6.892225891351699829e-02,4.108098149299621582e-01,1.259265244007110596e-01,2.383836954832077026e-01,7.632452845573425293e-01
1.104000000000000057e+02,1.771370172500610352e+00,4.318565726280212402e-01,4.619917571544647217e-01,1.213759779930114746e+00,1.227185010910034180e+00,7.514429092407226562e-02,4.624242782592773438e-01,1.093988642096519470e-01,2.360611259937286377e-01,6.680663824081420898e-01
1.106000000000000085e+02,1.799292445182800293e+00,4.950832426548004150e-01,3.824169337749481201e-01,1.085972070693969727e+00,1.364728569984436035e+00,8.468601107597351074e-02,5.209472179412841797e-01,9.537407755851745605e-02,2.347252368927001953e-01,5.838427543640136719e-01
1.108000000000000114e+02,1.798362970352172852e+00,5.664883255958557129e-01,3.344064354896545410e-01,9.613354206085205078e-01,1.514648556709289551e+00,9.785060584545135498e-02,5.865384340286254883e-01,8.391764014959335327e-02,2.339557409286499023e-01,5.083233714103698730e-01
1.110000000000000000e+02,1.744995236396789551e+00,6.508756875991821289e-01,3.078372478485107422e-01,8.469472527503967285e-01,1.676836848258972168e+00,1.155029162764549255e-01,6.591961979866027832e-01,7.503698021173477173e-02,2.342275828123092651e-01,4.402815699577331543e-01
1.112000000000000028e+02,1.632333278656005859e+00,7.442879676818847656e-01,2.965345382690429688e-01,7.444654703140258789e-01,1.851332783699035645e+00,1.381669044494628906e-01,7.391037940979003906e-01,6.880637258291244507e-02,2.357847392559051514e-01,3.790289163589477539e-01
1.114000000000000057e+02,1.473227024078369141e+00,8.465278744697570801e-01,2.937253117561340332e-01,6.555668115615844727e-01,2.036234140396118164e+00,1.676829159259796143e-01,8.264252543449401855e-01,6.529306620359420776e-02,2.390214204788208008e-01,3.240492045879364014e-01
1.116000000000000085e+02,1.289490461349487305e+00,9.450787901878356934e-01,2.919249832630157471e-01,5.768273472785949707e-01,2.222388505935668945e+00,2.086698710918426514e-01,9.234325885772705078e-01,6.425917148590087891e-02,2.439123690128326416e-01,2.744851708412170410e-01
1.118000000000000114e+02,1.108960986137390137e+00,1.010823011398315430e+00,2.911807298660278320e-01,5.058528184890747070e-01,2.402803659439086914e+00,2.633388042449951172e-01,1.031693696975708008e+00,6.580381095409393311e-02,2.504851818084716797e-01,2.297037392854690552e-01
1.120000000000000000e+02,9.541516304016113281e-01,1.023959159851074219e+00,2.917721569538116455e-01,4.418887197971343994e-01,2.552912473678588867e+00,3.464424312114715576e-01,1.151208043098449707e+00,7.023655623197555542e-02,2.654579281806945801e-01,1.929248571395874023e-01
1.122000000000000028e+02,8.251309990882873535e-01,1.001339554786682129e+00,2.938726842403411865e-01,3.843743205070495605e-01,2.650357961654663086e+00,4.649968147277832031e-01,1.281946897506713867e+00,7.780501246452331543e-02,2.919419705867767334e-01,1.634982675313949585e-01
1.124000000000000057e+02,7.198883891105651855e-01,9.569933414459228516e-01,2.975122034549713135e-01,3.325771689414978027e-01,2.628097295761108398e+00,6.398835778236389160e-01,1.424608588218688965e+00,8.878962695598602295e-02,3.283146917819976807e-01,1.398753672838211060e-01
1.126000000000000085e+02,6.390107274055480957e-01,8.969612121582031250e-01,3.028870820999145508e-01,2.856925725936889648e-01,2.463592052459716797e+00,8.526405096054077148e-01,1.579540133476257324e+00,1.037377491593360901e-01,3.715971410274505615e-01,1.197317689657211304e-01
1.128000000000000114e+02,5.810088515281677246e-01,8.276525735855102539e-01,3.130655586719512939e-01,2.451797276735305786e-01,2.157551765441894531e+00,1.104059338569641113e+00,1.747089266777038574e+00,1.233489289879798889e-01,4.211782515048980713e-01,1.023867800831794739e-01
1.130000000000000000e+02,5.436226129531860352e-01,7.569051384925842285e-01,3.327271044254302979e-01,2.121122032403945923e-01,1.760757684707641602e+00,1.381393194198608398e+00,1.927149534225463867e+00,1.482422649860382080e-01,4.776637256145477295e-01,8.759097754955291748e-02
1.132000000000000028e+02,5.245129466056823730e-01,6.879429221153259277e-01,3.625462651252746582e-01,1.850325167179107666e-01,1.379864811897277832e+00,1.551196575164794922e+00,2.114169359207153320e+00,1.820172965526580811e-01,5.410794019699096680e-01,7.531141489744186401e-02
1.134000000000000057e+02,5.174707770347595215e-01,6.241551041603088379e-01,4.006434381008148193e-01,1.624938100576400757e-01,1.057342648506164551e+00,1.597742915153503418e+00,2.299906253814697266e+00,2.282398045063018799e-01,6.116492152214050293e-01,6.563673913478851318e-02
1.136000000000000085e+02,5.129041671752929688e-01,5.659152865409851074e-01,4.452593326568603516e-01,1.431906819343566895e-01,8.083471655845642090e-01,1.545103669166564941e+00,2.470500230789184570e+00,2.936151623725891113e-01,6.894029378890991211e-01,5.858616158366203308e-02
1.138000000000000114e+02,5.102568268775939941e-01,5.128293037414550781e-01,4.967057406902313232e-01,1.266478747129440308e-01,6.166017651557922363e-01,1.443243384361267090e+00,2.600601673126220703e+00,3.911254107952117920e-01,7.746171951293945312e-01,5.426687002182006836e-02
1.140000000000000000e+02,5.092827081680297852e-01,4.641216397285461426e-01,5.550219416618347168e-01,1.125938966870307922e-01,4.752077460289001465e-01,1.314949870109558105e+00,2.655333042144775391e+00,5.325803756713867188e-01,8.684445023536682129e-01,5.226719006896018982e-02
1.142000000000000028e+02,5.107050538063049316e-01,4.205087721347808838e-01,6.203070282936096191e-01,1.010722815990447998e-01,3.783484101295471191e-01,1.178259611129760742e+00,2.576690673828125000e+00,7.242038249969482422e-01,9.734405279159545898e-01,5.274123698472976685e-02
1.144000000000000057e+02,5.144144296646118164e-01,3.815862536430358887e-01,6.927134394645690918e-01,9.214596450328826904e-02,3.184338808059692383e-01,1.042678475379943848e+00,2.350036859512329102e+00,9.479175806045532227e-01,1.090087294578552246e+00,5.593793094158172607e-02
1.146000000000000085e+02,5.248165726661682129e-01,3.475435078144073486e-01,7.723759412765502930e-01,8.587160706520080566e-02,2.832501232624053955e-01,9.171650409698486328e-01,2.004155158996582031e+00,1.214315295219421387e+00,1.218173027038574219e+00,6.225787848234176636e-02
1.148000000000000114e+02,5.420087575912475586e-01,3.175342082977294922e-01,8.594524860382080078e-01,8.231446892023086548e-02,2.664573192596435547e-01,8.038596510887145996e-01,1.599815726280212402e+00,1.466144204139709473e+00,1.358341455459594727e+00,7.197809219360351562e-02
1.150000000000000000e+02,5.668954253196716309e-01,2.909973561763763428e-01,9.557115435600280762e-01,8.157153427600860596e-02,2.603125274181365967e-01,7.047168016433715820e-01,1.239779949188232422e+00,1.583911180496215820e+00,1.510849952697753906e+00,8.530944585800170898e-02
1.152000000000000028e+02,5.995469093322753906e-01,2.678908109664916992e-01,1.062974572181701660e+00,8.339764922857284546e-02,2.584080994129180908e-01,6.178478598594665527e-01,9.476554393768310547e-01,1.585347294807434082e+00,1.676051020622253418e+00,1.028619408607482910e-01
1.154000000000000057e+02,6.397277116775512695e-01,2.482588291168212891e-01,1.180873155593872070e+00,8.810778707265853882e-02,2.571900188922882080e-01,5.406005978584289551e-01,7.219753861427307129e-01,1.509746551513671875e+00,1.853975296020507812e+00,1.255247741937637329e-01
1.156000000000000085e+02,6.874610185623168945e-01,2.313978672027587891e-01,1.309915781021118164e+00,9.592460095882415771e-02,2.569636404514312744e-01,4.709023237228393555e-01,5.515570044517517090e-01,1.394608378410339355e+00,2.044423103332519531e+00,1.538723409175872803e-01
1.158000000000000114e+02,7.423897981643676758e-01,2.172345519065856934e-01,1.450701594352722168e+00,1.074028611183166504e-01,2.580469548702239990e-01,4.081019759178161621e-01,4.298534691333770752e-01,1.259981155395507812e+00,2.239251136779785156e+00,1.927651166915893555e-01
1.160000000000000000e+02,8.044695854187011719e-01,2.057722508907318115e-01,1.603347778320312500e+00,1.231014803051948547e-01,2.607116699218750000e-01,3.516704142093658447e-01,3.491299152374267578e-01,1.122643947601318359e+00,2.429409503936767578e+00,2.448361217975616455e-01
1.162000000000000028e+02,8.736714720726013184e-01,1.971814632415771484e-01,1.768020749092102051e+00,1.434124261140823364e-01,2.649865150451660156e-01,3.008907437324523926e-01,3.002730011940002441e-01,9.905086755752563477e-01,2.594274044036865234e+00,3.237474262714385986e-01
1.164000000000000057e+02,9.497142434120178223e-01,1.917145401239395142e-01,1.942245006561279297e+00,1.703178733587265015e-01,2.709695696830749512e-01,2.549525201320648193e-01,2.738314568996429443e-01,8.694745302200317383e-01,2.710291385650634766e+00,4.384251534938812256e-01
1.166000000000000085e+02,1.032689809799194336e+00,1.895821988582611084e-01,2.118287324905395508e+00,2.079599201679229736e-01,2.835165858268737793e-01,2.162058800458908081e-01,2.622117698192596436e-01,7.616986036300659180e-01,2.706504344940185547e+00,6.151192188262939453e-01
1.168000000000000114e+02,1.121909976005554199e+00,1.910749226808547974e-01,2.289822578430175781e+00,2.582942247390747070e-01,3.065316379070281982e-01,1.848866045475006104e-01,2.595017254352569580e-01,6.682140231132507324e-01,2.557193994522094727e+00,8.329168558120727539e-01
1.170000000000000000e+02,1.215310931205749512e+00,1.973842680454254150e-01,2.437313079833984375e+00,3.320893943309783936e-01,3.397916853427886963e-01,1.596304029226303101e-01,2.579304873943328857e-01,5.857062935829162598e-01,2.253866195678710938e+00,1.087450742721557617e+00
1.172000000000000028e+02,1.310001254081726074e+00,2.098216116428375244e-01,2.538043498992919922e+00,4.385122060775756836e-01,3.806971609592437744e-01,1.384022384881973267e-01,2.569474279880523682e-01,5.116429924964904785e-01,1.847817897796630859e+00,1.380807042121887207e+00
1.174000000000000057e+02,1.404947519302368164e+00,2.285837233066558838e-01,2.544176101684570312e+00,5.922409296035766602e-01,4.278241693973541260e-01,1.201061159372329712e-01,2.572679221630096436e-01,4.448209404945373535e-01,1.446326971054077148e+00,1.575778484344482422e+00
1.176000000000000085e+02,1.496257305145263672e+00,2.543310225009918213e-01,2.422726631164550781e+00,7.830893993377685547e-01,4.817213416099548340e-01,1.044049188494682312e-01,2.589288651943206787e-01,3.846664428710937500e-01,1.102743744850158691e+00,1.639821052551269531e+00
1.178000000000000114e+02,1.581490039825439453e+00,2.873526513576507568e-01,2.164317131042480469e+00,1.003336071968078613e+00,5.425679087638854980e-01,9.122402220964431763e-02,2.622561156749725342e-01,3.307067155838012695e-01,8.361428976058959961e-01,1.594927072525024414e+00
1.180000000000000000e+02,1.659016966819763184e+00,3.271528482437133789e-01,1.808450222015380859e+00,1.261931777000427246e+00,6.105021238327026367e-01,8.062111586332321167e-02,2.672360837459564209e-01,2.819203734397888184e-01,6.304437518119812012e-01,1.494906425476074219e+00
1.182000000000000028e+02,1.723866581916809082e+00,3.756790459156036377e-01,1.440695285797119141e+00,1.453855872154235840e+00,6.856406927108764648e-01,7.264641672372817993e-02,2.743923068046569824e-01,2.381889969110488892e-01,4.788790643215179443e-01,1.363897800445556641e+00
1.184000000000000057e+02,1.771766304969787598e+00,4.322229623794555664e-01,1.120797514915466309e+00,1.526886701583862305e+00,7.681061029434204102e-01,6.735216081142425537e-02,2.904657721519470215e-01,2.025724649429321289e-01,3.741196691989898682e-01,1.222615718841552734e+00
1.186000000000000085e+02,1.799682140350341797e+00,4.955282211303710938e-01,8.686527013778686523e-01,1.498253345489501953e+00,8.578729629516601562e-01,6.473784148693084717e-02,3.174647092819213867e-01,1.735961735248565674e-01,3.082940876483917236e-01,1.081926941871643066e+00
1.188000000000000114e+02,1.798705101013183594e+00,5.669848918914794922e-01,6.733146905899047852e-01,1.413209199905395508e+00,9.586383104324340820e-01,6.455810368061065674e-02,3.544806241989135742e-01,1.504364907741546631e-01,2.693653404712677002e-01,9.508304595947265625e-01
1.190000000000000000e+02,1.745388746261596680e+00,6.512779593467712402e-01,5.264472365379333496e-01,1.298327922821044922e+00,1.070795416831970215e+00,6.701532006263732910e-02,3.977721631526947021e-01,1.303714513778686523e-01,2.497846037149429321e-01,8.323302268981933594e-01
1.192000000000000028e+02,1.632716774940490723e+00,7.447864413261413574e-01,4.233330488204956055e-01,1.170378923416137695e+00,1.193894028663635254e+00,7.245419919490814209e-02,4.475902616977691650e-01,1.131933629512786865e-01,2.420116513967514038e-01,7.282458543777465820e-01
1.194000000000000057e+02,1.473156094551086426e+00,8.471862673759460449e-01,3.567445874214172363e-01,1.041773557662963867e+00,1.328616499900817871e+00,8.114623278379440308e-02,5.042644739151000977e-01,9.849724918603897095e-02,2.400510609149932861e-01,6.374191045761108398e-01
1.196000000000000085e+02,1.289467096328735352e+00,9.457148313522338867e-01,3.173741102218627930e-01,9.199436902999877930e-01,1.475539565086364746e+00,9.336220473051071167e-02,5.679810047149658203e-01,8.635808527469635010e-02,2.388718128204345703e-01,5.566924214363098145e-01
1.198000000000000114e+02,1.108574986457824707e+00,1.012100815773010254e+00,2.977859973907470703e-01,8.089516758918762207e-01,1.634847044944763184e+00,1.098492443561553955e-01,6.388611197471618652e-01,7.682757079601287842e-02,2.382612228393554688e-01,4.842014312744140625e-01
1.200000000000000000e+02,9.534693360328674316e-01,1.025291562080383301e+00,2.902845740318298340e-01,7.111238241195678711e-01,1.806564569473266602e+00,1.311784386634826660e-01,7.169188857078552246e-01,6.991881132125854492e-02,2.390064001083374023e-01,4.188373684883117676e-01
1.202000000000000028e+02,8.243175745010375977e-01,1.002297401428222656e+00,2.879620194435119629e-01,6.259552240371704102e-01,1.989825606346130371e+00,1.582593172788619995e-01,8.024675846099853516e-01,6.575328856706619263e-02,2.411919534206390381e-01,3.600751161575317383e-01
1.204000000000000057e+02,7.191748619079589844e-01,9.575070142745971680e-01,2.864270806312561035e-01,5.498988032341003418e-01,2.177481889724731445e+00,1.958590149879455566e-01,8.964424729347229004e-01,6.404477357864379883e-02,2.450041025876998901e-01,3.073783814907073975e-01
1.206000000000000085e+02,6.382889747619628906e-01,8.973081707954406738e-01,2.861675024032592773e-01,4.812493622303009033e-01,2.361268043518066406e+00,2.466615885496139526e-01,1.001543879508972168e+00,6.486298143863677979e-02,2.505216002464294434e-01,2.596911787986755371e-01
1.208000000000000114e+02,5.804132819175720215e-01,8.277312517166137695e-01,2.872013747692108154e-01,4.194113910198211670e-01,2.521699428558349609e+00,3.217429518699645996e-01,1.118027567863464355e+00,6.847575306892395020e-02,2.599864900112152100e-01,2.178642302751541138e-01
1.210000000000000000e+02,5.433390140533447266e-01,7.567557096481323242e-01,2.898613810539245605e-01,3.638248145580291748e-01,2.635009288787841797e+00,4.308133721351623535e-01,1.245818257331848145e+00,7.518975436687469482e-02,2.795312404632568359e-01,1.842849552631378174e-01
1.212000000000000028e+02,5.242648124694824219e-01,6.877827644348144531e-01,2.941155731678009033e-01,3.136530816555023193e-01,2.642107248306274414e+00,5.955979228019714355e-01,1.385308861732482910e+00,8.524326980113983154e-02,3.097078800201416016e-01,1.570785641670227051e-01
1.214000000000000057e+02,5.172266364097595215e-01,6.239712834358215332e-01,3.000558316707611084e-01,2.682608962059020996e-01,2.511782407760620117e+00,8.004565238952636719e-01,1.537187457084655762e+00,9.901451319456100464e-02,3.489843606948852539e-01,1.349999010562896729e-01
1.216000000000000085e+02,5.126544237136840820e-01,5.656525492668151855e-01,3.132318258285522461e-01,2.304481863975524902e-01,2.234479665756225586e+00,1.037300705909729004e+00,1.701574087142944336e+00,1.173502951860427856e-01,3.943727016448974609e-01,1.159041151404380798e-01
1.218000000000000114e+02,5.100259184837341309e-01,5.125659108161926270e-01,3.363649547100067139e-01,1.993849724531173706e-01,1.853447794914245605e+00,1.315866947174072266e+00,1.878212213516235352e+00,1.407905220985412598e-01,4.463860094547271729e-01,9.949613362550735474e-02
1.220000000000000000e+02,5.090615153312683105e-01,4.638784229755401611e-01,3.696314692497253418e-01,1.743024885654449463e-01,1.463628888130187988e+00,1.517023444175720215e+00,2.063585758209228516e+00,1.718537509441375732e-01,5.053424239158630371e-01,8.560397475957870483e-02
1.222000000000000028e+02,5.105105042457580566e-01,4.203085899353027344e-01,4.100900590419769287e-01,1.529500186443328857e-01,1.125704884529113770e+00,1.591920614242553711e+00,2.250665187835693359e+00,2.144588232040405273e-01,5.713575482368469238e-01,7.427725195884704590e-02
1.224000000000000057e+02,5.142424106597900391e-01,3.814130127429962158e-01,4.571032226085662842e-01,1.346985995769500732e-01,8.611104488372802734e-01,1.558722853660583496e+00,2.428171396255493164e+00,2.724943161010742188e-01,6.445311307907104492e-01,6.555999070405960083e-02
1.226000000000000085e+02,5.246593952178955078e-01,3.473773300647735596e-01,5.109370350837707520e-01,1.190131306648254395e-01,6.569825410842895508e-01,1.466450572013854980e+00,2.572860479354858398e+00,3.601508438587188721e-01,7.249968647956848145e-01,5.950843915343284607e-02
1.228000000000000114e+02,5.418634414672851562e-01,3.173728883266448975e-01,5.717108249664306641e-01,1.058444976806640625e-01,5.048669576644897461e-01,1.343316674232482910e+00,2.661480665206909180e+00,4.841384887695312500e-01,8.128678798675537109e-01,5.617174506187438965e-02
1.230000000000000000e+02,5.667554140090942383e-01,2.908309996128082275e-01,6.394291520118713379e-01,9.520226716995239258e-02,3.987407982349395752e-01,1.207769751548767090e+00,2.622644186019897461e+00,6.651065349578857422e-01,9.105637073516845703e-01,5.506077036261558533e-02
1.232000000000000028e+02,5.993666648864746094e-01,2.676967382431030273e-01,7.143495082855224609e-01,8.718716353178024292e-02,3.309646844863891602e-01,1.071878552436828613e+00,2.438910245895385742e+00,8.824989795684814453e-01,1.019522905349731445e+00,5.653408169746398926e-02
1.234000000000000057e+02,6.395574808120727539e-01,2.480643242597579956e-01,7.965778112411499023e-01,8.184560388326644897e-02,2.905534803867340088e-01,9.440843462944030762e-01,2.118903398513793945e+00,1.140168190002441406e+00,1.140120029449462891e+00,6.090310961008071899e-02
1.236000000000000085e+02,6.873590350151062012e-01,2.312261909246444702e-01,8.863534331321716309e-01,7.935715466737747192e-02,2.702042758464813232e-01,8.280156254768371582e-01,1.714395761489868164e+00,1.416173338890075684e+00,1.272328972816467285e+00,6.848394125699996948e-02
1.238000000000000114e+02,7.424801588058471680e-01,2.171317189931869507e-01,9.864587783813476562e-01,7.942587137222290039e-02,2.619355916976928711e-01,7.255185246467590332e-01,1.337270379066467285e+00,1.570345878601074219e+00,1.416655063629150391e+00,7.953062653541564941e-02
1.240000000000000000e+02,8.045837879180908203e-01,2.056801170110702515e-01,1.097371935844421387e+00,8.215092122554779053e-02,2.597759664058685303e-01,6.364795565605163574e-01,1.022345066070556641e+00,1.602477550506591797e+00,1.573310732841491699e+00,9.426639974117279053e-02
1.242000000000000028e+02,8.738617897033691406e-01,1.971140056848526001e-01,1.219318270683288574e+00,8.785887807607650757e-02,2.584087550640106201e-01,5.573599338531494141e-01,7.791509032249450684e-01,1.541350126266479492e+00,1.742765665054321289e+00,1.136786490678787231e-01
1.244000000000000057e+02,9.499775171279907227e-01,1.916772127151489258e-01,1.352706909179687500e+00,9.677936136722564697e-02,2.578848600387573242e-01,4.861524403095245361e-01,5.937561988830566406e-01,1.433872103691101074e+00,1.924833416938781738e+00,1.384401321411132812e-01
1.246000000000000085e+02,1.032975792884826660e+00,1.895535290241241455e-01,1.497856020927429199e+00,1.095479801297187805e-01,2.586851418018341064e-01,4.218976199626922607e-01,4.579790830612182617e-01,1.301866412162780762e+00,2.116243839263916016e+00,1.709513217210769653e-01
1.248000000000000114e+02,1.122261285781860352e+00,1.910704970359802246e-01,1.654722929000854492e+00,1.266775578260421753e-01,2.610094249248504639e-01,3.642327785491943359e-01,3.658824861049652100e-01,1.164544105529785156e+00,2.308318376541137695e+00,2.151418030261993408e-01
1.250000000000000000e+02,1.215658545494079590e+00,1.973896920680999756e-01,1.823848128318786621e+00,1.486119180917739868e-01,2.648839354515075684e-01,3.123399615287780762e-01,3.098285198211669922e-01,1.029017806053161621e+00,2.488861322402954102e+00,2.764051556587219238e-01
1.252000000000000028e+02,1.310254812240600586e+00,2.098649293184280396e-01,2.000864505767822266e+00,1.783523708581924438e-01,2.704922854900360107e-01,2.653589546680450439e-01,2.773635983467102051e-01,9.043046236038208008e-01,2.634083986282348633e+00,3.694548606872558594e-01
1.254000000000000057e+02,1.404367327690124512e+00,2.288154214620590210e-01,2.178254365921020508e+00,2.194538265466690063e-01,2.810568809509277344e-01,2.247892022132873535e-01,2.624457478523254395e-01,7.921513319015502930e-01,2.716187953948974609e+00,5.020179748535156250e-01
1.256000000000000085e+02,1.496281027793884277e+00,2.544288933277130127e-01,2.348677635192871094e+00,2.739817500114440918e-01,3.017997145652770996e-01,1.921456307172775269e-01,2.573513984680175781e-01,6.944132447242736816e-01,2.659659624099731445e+00,6.944674849510192871e-01
1.258000000000000114e+02,1.581548571586608887e+00,2.874371111392974854e-01,2.487722635269165039e+00,3.566742539405822754e-01,3.327173292636871338e-01,1.655060350894927979e-01,2.555973529815673828e-01,6.087495684623718262e-01,2.450441360473632812e+00,9.233037233352661133e-01
1.260000000000000000e+02,1.659045100212097168e+00,3.272390961647033691e-01,2.572788000106811523e+00,4.741538166999816895e-01,3.721735477447509766e-01,1.435772776603698730e-01,2.544674277305603027e-01,5.321543812751770020e-01,2.107321023941040039e+00,1.195574760437011719e+00
1.262000000000000028e+02,1.723986148834228516e+00,3.757074773311614990e-01,2.548743724822998047e+00,6.405258178710937500e-01,4.177612364292144775e-01,1.246416494250297546e-01,2.543835639953613281e-01,4.630949199199676514e-01,1.686861395835876465e+00,1.472866892814636230e+00
1.264000000000000057e+02,1.771544456481933594e+00,4.324272871017456055e-01,2.389247417449951172e+00,8.423445820808410645e-01,4.700812697410583496e-01,1.083713024854660034e-01,2.556306719779968262e-01,4.010569751262664795e-01,1.304625988006591797e+00,1.615228414535522461e+00
1.266000000000000085e+02,1.799290776252746582e+00,4.956992864608764648e-01,2.096816539764404297e+00,1.080240249633789062e+00,5.293135046958923340e-01,9.460592269897460938e-02,2.584739923477172852e-01,3.452148735523223877e-01,9.905279874801635742e-01,1.633175849914550781e+00
1.268000000000000114e+02,1.798024177551269531e+00,5.670781731605529785e-01,1.719437837600708008e+00,1.341396450996398926e+00,5.956286787986755371e-01,8.341501653194427490e-02,2.629319131374359131e-01,2.948927283287048340e-01,7.482016682624816895e-01,1.562705159187316895e+00
1.270000000000000000e+02,1.745067119598388672e+00,6.512214541435241699e-01,1.356515884399414062e+00,1.502144217491149902e+00,6.690913438796997070e-01,7.482992112636566162e-02,2.690887749195098877e-01,2.493905574083328247e-01,5.650388002395629883e-01,1.447285890579223633e+00
1.272000000000000028e+02,1.631398200988769531e+00,7.450025677680969238e-01,1.048255920410156250e+00,1.546325325965881348e+00,7.499243021011352539e-01,6.893900781869888306e-02,2.825593352317810059e-01,2.114666402339935303e-01,4.327404499053955078e-01,1.309204459190368652e+00
1.274000000000000057e+02,1.471704602241516113e+00,8.475037217140197754e-01,8.097403049468994141e-01,1.496124625205993652e+00,8.380858898162841797e-01,6.573596596717834473e-02,3.066184818744659424e-01,1.807462275028228760e-01,3.440087139606475830e-01,1.167411327362060547e+00
1.276000000000000085e+02,1.288197636604309082e+00,9.456896185874938965e-01,6.257358789443969727e-01,1.398929238319396973e+00,9.362564086914062500e-01,6.498803198337554932e-02,3.408614993095397949e-01,1.560586839914321899e-01,2.898819446563720703e-01,1.029469609260559082e+00
1.278000000000000114e+02,1.107643842697143555e+00,1.011236786842346191e+00,4.895608425140380859e-01,1.276570439338684082e+00,1.045431494712829590e+00,6.678620725870132446e-02,3.823939859867095947e-01,1.351291090250015259e-01,2.595431804656982422e-01,9.028396606445312500e-01
1.280000000000000000e+02,9.528311491012573242e-01,1.024459600448608398e+00,3.960704505443572998e-01,1.145745873451232910e+00,1.166028380393981934e+00,7.154752314090728760e-02,4.302859306335449219e-01,1.171447113156318665e-01,2.456652820110321045e-01,7.895820140838623047e-01
1.282000000000000171e+02,8.238949775695800781e-01,1.001576662063598633e+00,3.380717337131500244e-01,1.015878558158874512e+00,1.297988057136535645e+00,7.948651164770126343e-02,4.849985837936401367e-01,1.017352491617202759e-01,2.413934767246246338e-01,6.912939548492431641e-01
1.284000000000000057e+02,7.188262939453125000e-01,9.569168686866760254e-01,3.042832016944885254e-01,8.953783512115478516e-01,1.442185044288635254e+00,9.090575575828552246e-02,5.466591119766235352e-01,8.884639292955398560e-02,2.398303598165512085e-01,6.048168540000915527e-01
1.285999999999999943e+02,6.381081342697143555e-01,8.966962695121765137e-01,2.884876430034637451e-01,7.864316701889038086e-01,1.598481059074401855e+00,1.063826978206634521e-01,6.153469085693359375e-01,7.851474732160568237e-02,2.388627082109451294e-01,5.274994969367980957e-01
1.288000000000000114e+02,5.802135467529296875e-01,8.273380994796752930e-01,2.830039858818054199e-01,6.911222338676452637e-01,1.767170190811157227e+00,1.265705674886703491e-01,6.912434101104736328e-01,7.081363350152969360e-02,2.387971878051757812e-01,4.578844010829925537e-01
1.290000000000000000e+02,5.430959463119506836e-01,7.564508914947509766e-01,2.810010015964508057e-01,6.077458858489990234e-01,1.948328733444213867e+00,1.520788818597793579e-01,7.745508551597595215e-01,6.582420319318771362e-02,2.400411367416381836e-01,3.951693773269653320e-01
1.292000000000000171e+02,5.241500735282897949e-01,6.874158382415771484e-01,2.796539366245269775e-01,5.329786539077758789e-01,2.135270118713378906e+00,1.871957182884216309e-01,8.654706478118896484e-01,6.343718618154525757e-02,2.428752034902572632e-01,3.388308286666870117e-01
1.294000000000000057e+02,5.171437263488769531e-01,6.235939264297485352e-01,2.797071933746337891e-01,4.657042622566223145e-01,2.320634126663208008e+00,2.348588109016418457e-01,9.670812487602233887e-01,6.344775855541229248e-02,2.473695725202560425e-01,2.882554829120635986e-01
1.295999999999999943e+02,5.125947594642639160e-01,5.653747916221618652e-01,2.810409963130950928e-01,4.050078094005584717e-01,2.487713575363159180e+00,3.034860193729400635e-01,1.080273032188415527e+00,6.614839285612106323e-02,2.535491883754730225e-01,2.424617111682891846e-01
1.298000000000000114e+02,5.099750757217407227e-01,5.122937560081481934e-01,2.840299606323242188e-01,3.504515886306762695e-01,2.611974239349365234e+00,4.049215018749237061e-01,1.204809904098510742e+00,7.190930843353271484e-02,2.668735980987548828e-01,2.042052894830703735e-01
1.300000000000000000e+02,5.090241432189941406e-01,4.636021554470062256e-01,2.886458039283752441e-01,3.011523783206939697e-01,2.651503801345825195e+00,5.541971921920776367e-01,1.340850591659545898e+00,8.092347532510757446e-02,2.905255556106567383e-01,1.731547564268112183e-01
1.302000000000000171e+02,5.104686021804809570e-01,4.200242757797241211e-01,2.949277758598327637e-01,2.565227448940277100e-01,2.556019544601440430e+00,7.501434683799743652e-01,1.489256978034973145e+00,9.350618720054626465e-02,3.246991038322448730e-01,1.483253538608551025e-01
1.304000000000000057e+02,5.141946077346801758e-01,3.811476826667785645e-01,3.096439242362976074e-01,2.200179547071456909e-01,2.310873031616210938e+00,9.771013259887695312e-01,1.649874210357666016e+00,1.104012280702590942e-01,3.663640618324279785e-01,1.274110525846481323e-01
1.305999999999999943e+02,5.246585607528686523e-01,3.471359908580780029e-01,3.348482251167297363e-01,1.901283562183380127e-01,1.953324794769287109e+00,1.247497200965881348e+00,1.822905302047729492e+00,1.322143971920013428e-01,4.142458736896514893e-01,1.093727573752403259e-01
1.308000000000000114e+02,5.419343709945678711e-01,3.171584010124206543e-01,3.699684143066406250e-01,1.660229563713073730e-01,1.553481817245483398e+00,1.482978940010070801e+00,2.007262229919433594e+00,1.600445955991744995e-01,4.689872264862060547e-01,9.395279735326766968e-02
1.310000000000000000e+02,5.669118762016296387e-01,2.906540036201477051e-01,4.117692112922668457e-01,1.453018188476562500e-01,1.200945377349853516e+00,1.586259126663208008e+00,2.195317745208740234e+00,1.986857950687408447e-01,5.306789278984069824e-01,8.105440437793731689e-02
1.312000000000000171e+02,5.996769070625305176e-01,2.675901055335998535e-01,4.602503180503845215e-01,1.276416629552841187e-01,9.181308746337890625e-01,1.576152563095092773e+00,2.379283905029296875e+00,2.505252361297607422e-01,5.995412468910217285e-01,7.076493650674819946e-02
1.314000000000000057e+02,6.399623155593872070e-01,2.479962110519409180e-01,5.155227184295654297e-01,1.124676316976547241e-01,6.999950408935546875e-01,1.494750022888183594e+00,2.537919044494628906e+00,3.279930949211120605e-01,6.755349636077880859e-01,6.307838112115859985e-02
1.315999999999999943e+02,6.877862215042114258e-01,2.311672270298004150e-01,5.777289867401123047e-01,9.980982542037963867e-02,5.358392000198364258e-01,1.376998782157897949e+00,2.647534132003784180e+00,4.401439428329467773e-01,7.588224411010742188e-01,5.806125700473785400e-02
1.318000000000000114e+02,7.428744435310363770e-01,2.170619070529937744e-01,6.470814943313598633e-01,8.975273370742797852e-02,4.192102849483489990e-01,1.242154479026794434e+00,2.646285295486450195e+00,6.087791919708251953e-01,8.499921560287475586e-01,5.563337355852127075e-02
1.320000000000000000e+02,8.050078153610229492e-01,2.056213617324829102e-01,7.235201001167297363e-01,8.228286355733871460e-02,3.428180515766143799e-01,1.105472445487976074e+00,2.505262374877929688e+00,8.171666860580444336e-01,9.519619345664978027e-01,5.550258606672286987e-02
1.322000000000000171e+02,8.742647171020507812e-01,1.970525085926055908e-01,8.073030710220336914e-01,7.750134170055389404e-02,2.967609167098999023e-01,9.748280048370361328e-01,2.216355562210083008e+00,1.059065461158752441e+00,1.065634608268737793e+00,5.806974321603775024e-02
1.324000000000000057e+02,9.504531025886535645e-01,1.916395574808120728e-01,8.988887667655944824e-01,7.555063813924789429e-02,2.724758684635162354e-01,8.553518056869506836e-01,1.827850818634033203e+00,1.339811563491821289e+00,1.190678596496582031e+00,6.365112215280532837e-02
1.325999999999999943e+02,1.033488273620605469e+00,1.895404011011123657e-01,1.001082181930541992e+00,7.602198421955108643e-02,2.621742486953735352e-01,7.494377493858337402e-01,1.439808964729309082e+00,1.531568884849548340e+00,1.327101349830627441e+00,7.248736917972564697e-02
1.328000000000000114e+02,1.122809290885925293e+00,1.910872012376785278e-01,1.114429116249084473e+00,7.925570011138916016e-02,2.597261071205139160e-01,6.575107574462890625e-01,1.105180144309997559e+00,1.598084926605224609e+00,1.476002693176269531e+00,8.491856604814529419e-02
1.330000000000000000e+02,1.216197490692138672e+00,1.974323093891143799e-01,1.238793253898620605e+00,8.550942689180374146e-02,2.582252919673919678e-01,5.762119889259338379e-01,8.448438644409179688e-01,1.558176994323730469e+00,1.637508630752563477e+00,1.014295294880867004e-01
1.332000000000000171e+02,1.310783028602600098e+00,2.099895775318145752e-01,1.374897599220275879e+00,9.505462646484375000e-02,2.573541104793548584e-01,5.031703710556030273e-01,6.437313556671142578e-01,1.462874412536621094e+00,1.811695814132690430e+00,1.228799819946289062e-01
1.334000000000000057e+02,1.404856562614440918e+00,2.289662063121795654e-01,1.522822260856628418e+00,1.084926649928092957e-01,2.578324079513549805e-01,4.371944069862365723e-01,4.945873022079467773e-01,1.337489604949951172e+00,1.998504519462585449e+00,1.498092114925384521e-01
1.335999999999999943e+02,1.496225953102111816e+00,2.547014951705932617e-01,1.682857275009155273e+00,1.263645589351654053e-01,2.597050666809082031e-01,3.778364360332489014e-01,3.910230994224548340e-01,1.201161861419677734e+00,2.191509723663330078e+00,1.865679323673248291e-01
1.338000000000000114e+02,1.581609964370727539e+00,2.876649796962738037e-01,1.854925751686096191e+00,1.492006331682205200e-01,2.632206678390502930e-01,3.245932161808013916e-01,3.255234360694885254e-01,1.064905405044555664e+00,2.381347179412841797e+00,2.360145747661590576e-01
1.340000000000000000e+02,1.659110546112060547e+00,3.274344205856323242e-01,2.034794092178344727e+00,1.802120804786682129e-01,2.683982253074645996e-01,2.763761579990386963e-01,2.866889536380767822e-01,9.373864531517028809e-01,2.550188064575195312e+00,3.089924454689025879e-01
1.342000000000000171e+02,1.723885297775268555e+00,3.759637475013732910e-01,2.214090347290039062e+00,2.230011075735092163e-01,2.767001390457153320e-01,2.337071597576141357e-01,2.673782706260681152e-01,8.218483924865722656e-01,2.674660682678222656e+00,4.161787629127502441e-01
1.344000000000000057e+02,1.771660208702087402e+00,4.325368404388427734e-01,2.384415626525878906e+00,2.806075811386108398e-01,2.943245470523834229e-01,1.990865021944046021e-01,2.598045766353607178e-01,7.202455401420593262e-01,2.698402404785156250e+00,5.789154767990112305e-01
1.345999999999999943e+02,1.799406290054321289e+00,4.957672655582427979e-01,2.520854234695434570e+00,3.676289916038513184e-01,3.227175176143646240e-01,1.709428727626800537e-01,2.577157914638519287e-01,6.315827369689941406e-01,2.579815864562988281e+00,7.869108319282531738e-01
1.348000000000000114e+02,1.797930359840393066e+00,5.671196579933166504e-01,2.599824190139770508e+00,4.906354248523712158e-01,3.606086373329162598e-01,1.482474207878112793e-01,2.564000487327575684e-01,5.528370738029479980e-01,2.306596279144287109e+00,1.028227925300598145e+00
1.350000000000000000e+02,1.744363188743591309e+00,6.513686776161193848e-01,2.560182571411132812e+00,6.646854877471923828e-01,4.046166837215423584e-01,1.285359561443328857e-01,2.559428513050079346e-01,4.818916618824005127e-01,1.920370697975158691e+00,1.316286444664001465e+00
1.352000000000000171e+02,1.631610631942749023e+00,7.447686791419982910e-01,2.381511688232421875e+00,8.732677698135375977e-01,4.552879631519317627e-01,1.116675585508346558e-01,2.568252980709075928e-01,4.179922342300415039e-01,1.514504909515380859e+00,1.536674737930297852e+00
1.354000000000000057e+02,1.471853017807006836e+00,8.473187685012817383e-01,2.072722673416137695e+00,1.120004057884216309e+00,5.128418207168579102e-01,9.729166328907012939e-02,2.592146098613739014e-01,3.605096042156219482e-01,1.160312891006469727e+00,1.624943375587463379e+00
1.355999999999999943e+02,1.288452982902526855e+00,9.455549716949462891e-01,1.683682441711425781e+00,1.383403301239013672e+00,5.774608850479125977e-01,8.548197150230407715e-02,2.631846070289611816e-01,3.088494241237640381e-01,8.814647197723388672e-01,1.598801493644714355e+00
1.358000000000000114e+02,1.107993125915527344e+00,1.011099219322204590e+00,1.320570468902587891e+00,1.531079411506652832e+00,6.490007638931274414e-01,7.619442045688629150e-02,2.688904702663421631e-01,2.621006071567535400e-01,6.663466095924377441e-01,1.507685661315917969e+00
1.360000000000000000e+02,9.532217979431152344e-01,1.024262070655822754e+00,1.016624212265014648e+00,1.561725378036499023e+00,7.278907895088195801e-01,6.959180533885955811e-02,2.799163162708282471e-01,2.219325006008148193e-01,5.063712596893310547e-01,1.382304549217224121e+00
1.362000000000000171e+02,8.243262171745300293e-01,1.001421809196472168e+00,7.816622257232666016e-01,1.503217577934265137e+00,8.141947984695434570e-01,6.570541858673095703e-02,3.011448383331298828e-01,1.895592212677001953e-01,3.942293226718902588e-01,1.242870926856994629e+00
1.364000000000000057e+02,7.193277478218078613e-01,9.566987752914428711e-01,6.015387177467346191e-01,1.400000572204589844e+00,9.097629189491271973e-01,6.434050202369689941e-02,3.326780498027801514e-01,1.632722765207290649e-01,3.220260143280029297e-01,1.102646470069885254e+00
1.365999999999999943e+02,6.385427117347717285e-01,8.966048955917358398e-01,4.694367945194244385e-01,1.273059129714965820e+00,1.016390085220336914e+00,6.551334261894226074e-02,3.725221753120422363e-01,1.415267288684844971e-01,2.788293659687042236e-01,9.703832864761352539e-01
1.368000000000000114e+02,5.806354284286499023e-01,8.272451162338256836e-01,3.798277974128723145e-01,1.139930963516235352e+00,1.134217739105224609e+00,6.950445473194122314e-02,4.185502529144287109e-01,1.227690130472183228e-01,2.563100159168243408e-01,8.501268625259399414e-01
1.370000000000000000e+02,5.435829162597656250e-01,7.563655376434326172e-01,3.251598179340362549e-01,1.008597016334533691e+00,1.263393044471740723e+00,7.662555575370788574e-02,4.713619053363800049e-01,1.066738516092300415e-01,2.469355762004852295e-01,7.439439892768859863e-01
1.372000000000000171e+02,5.245636701583862305e-01,6.874511241912841797e-01,2.936365306377410889e-01,8.877648711204528809e-01,1.404411077499389648e+00,8.713552355766296387e-02,5.310529470443725586e-01,9.307247400283813477e-02,2.447319328784942627e-01,6.516040563583374023e-01
1.374000000000000057e+02,5.175518989562988281e-01,6.237942576408386230e-01,2.793842852115631104e-01,7.789234519004821777e-01,1.557776570320129395e+00,1.014804095029830933e-01,5.978041887283325195e-01,8.203788846731185913e-02,2.434131950139999390e-01,5.696812868118286133e-01
1.375999999999999943e+02,5.129734873771667480e-01,5.655308961868286133e-01,2.747858762741088867e-01,6.841043829917907715e-01,1.723467230796813965e+00,1.204193532466888428e-01,6.717073917388916016e-01,7.361122965812683105e-02,2.426672577857971191e-01,4.961361885070800781e-01
1.378000000000000114e+02,5.103386640548706055e-01,5.124984979629516602e-01,2.729496955871582031e-01,6.009532809257507324e-01,1.901567459106445312e+00,1.445537060499191284e-01,7.528886198997497559e-01,6.784623861312866211e-02,2.432153224945068359e-01,4.299171566963195801e-01
1.380000000000000000e+02,5.093600153923034668e-01,4.638394415378570557e-01,2.717221379280090332e-01,5.263286828994750977e-01,2.087987899780273438e+00,1.768489331007003784e-01,8.413969278335571289e-01,6.476851552724838257e-02,2.451342940330505371e-01,3.702978193759918213e-01
1.382000000000000171e+02,5.107829570770263672e-01,4.202291071414947510e-01,2.718581259250640869e-01,4.591574668884277344e-01,2.274561643600463867e+00,2.211388796567916870e-01,9.402022361755371094e-01,6.412819772958755493e-02,2.487284988164901733e-01,3.169160187244415283e-01
1.384000000000000057e+02,5.145178437232971191e-01,3.813622593879699707e-01,2.732769846916198730e-01,3.985398709774017334e-01,2.448964118957519531e+00,2.825305163860321045e-01,1.050341010093688965e+00,6.610912829637527466e-02,2.539872825145721436e-01,2.685954272747039795e-01
1.385999999999999943e+02,5.250195264816284180e-01,3.473902344703674316e-01,2.763764858245849609e-01,3.441637158393859863e-01,2.587334156036376953e+00,3.747137784957885742e-01,1.171660900115966797e+00,7.103174179792404175e-02,2.620884478092193604e-01,2.255642712116241455e-01
1.388000000000000114e+02,5.422685742378234863e-01,3.174098134040832520e-01,2.811034321784973145e-01,2.949978113174438477e-01,2.660920381546020508e+00,5.064483284950256348e-01,1.304452061653137207e+00,7.915982604026794434e-02,2.798739373683929443e-01,1.908987015485763550e-01
1.390000000000000000e+02,5.671910643577575684e-01,2.908889055252075195e-01,2.875701487064361572e-01,2.506541907787322998e-01,2.603686332702636719e+00,6.925618648529052734e-01,1.449226856231689453e+00,9.074392169713973999e-02,3.085468709468841553e-01,1.628247499465942383e-01
1.392000000000000171e+02,5.998048186302185059e-01,2.677626609802246094e-01,3.025858104228973389e-01,2.143337577581405640e-01,2.399848937988281250e+00,9.132227301597595215e-01,1.606350541114807129e+00,1.064384654164314270e-01,3.466387093067169189e-01,1.401502192020416260e-01
1.394000000000000057e+02,6.399931907653808594e-01,2.481352239847183228e-01,3.284110128879547119e-01,1.847582757472991943e-01,2.067386865615844727e+00,1.175436973571777344e+00,1.775954246520996094e+00,1.268790662288665771e-01,3.910434842109680176e-01,1.205855682492256165e-01
1.395999999999999943e+02,6.878301501274108887e-01,2.313123345375061035e-01,3.640597462654113770e-01,1.609112918376922607e-01,1.660881042480468750e+00,1.442390203475952148e+00,1.958125948905944824e+00,1.526843011379241943e-01,4.420608282089233398e-01,1.038224995136260986e-01
1.398000000000000114e+02,7.429010272026062012e-01,2.172016054391860962e-01,4.063021242618560791e-01,1.403812915086746216e-01,1.291175723075866699e+00,1.579480051994323730e+00,2.145605564117431641e+00,1.882138997316360474e-01,4.999827742576599121e-01,8.956016600131988525e-02
1.400000000000000000e+02,8.051061630249023438e-01,2.057903110980987549e-01,4.551559984683990479e-01,1.228525936603546143e-01,9.863907694816589355e-01,1.597027778625488281e+00,2.330498695373535156e+00,2.366648763418197632e-01,5.649294257164001465e-01,7.784985005855560303e-02
1.402000000000000171e+02,8.743637800216674805e-01,1.972308307886123657e-01,5.108367204666137695e-01,1.078161597251892090e-01,7.514257431030273438e-01,1.528704047203063965e+00,2.496832132339477539e+00,3.064769506454467773e-01,6.369564533233642578e-01,6.871993094682693481e-02
1.404000000000000057e+02,9.505386352539062500e-01,1.918220520019531250e-01,5.734742879867553711e-01,9.530460834503173828e-02,5.728452205657958984e-01,1.417223572731018066e+00,2.619236469268798828e+00,4.095682799816131592e-01,7.162420153617858887e-01,6.224197521805763245e-02
1.405999999999999943e+02,1.033561468124389648e+00,1.897205263376235962e-01,6.431820988655090332e-01,8.536689728498458862e-02,4.436250925064086914e-01,1.283564090728759766e+00,2.653150081634521484e+00,5.621315240859985352e-01,8.028789758682250977e-01,5.845819413661956787e-02
1.408000000000000114e+02,1.122913002967834473e+00,1.912718415260314941e-01,7.200968265533447266e-01,7.806017249822616577e-02,3.568357229232788086e-01,1.145817160606384277e+00,2.551246404647827148e+00,7.599489688873291016e-01,8.990557789802551270e-01,5.704092234373092651e-02
1.410000000000000000e+02,1.216288208961486816e+00,1.976041793823242188e-01,8.043025135993957520e-01,7.342315465211868286e-02,3.040896356105804443e-01,1.011582732200622559e+00,2.299275636672973633e+00,9.894704818725585938e-01,1.006265163421630859e+00,5.815632641315460205e-02
1.412000000000000171e+02,1.311022996902465820e+00,2.100663185119628906e-01,8.965603709220886230e-01,7.152309268712997437e-02,2.745962738990783691e-01,8.884250521659851074e-01,1.936053037643432617e+00,1.262498855590820312e+00,1.124933123588562012e+00,6.208851188421249390e-02
1.414000000000000057e+02,1.405168414115905762e+00,2.290569245815277100e-01,9.998000264167785645e-01,7.210856676101684570e-02,2.612720727920532227e-01,7.781218290328979492e-01,1.537670016288757324e+00,1.491303324699401855e+00,1.255071282386779785e+00,6.918232142925262451e-02
1.415999999999999943e+02,1.496391415596008301e+00,2.547901868820190430e-01,1.114212155342102051e+00,7.544310390949249268e-02,2.572950124740600586e-01,6.822550892829895020e-01,1.187416434288024902e+00,1.589113354682922363e+00,1.397329926490783691e+00,7.970936596393585205e-02
1.418000000000000114e+02,1.581740498542785645e+00,2.877945303916931152e-01,1.239781498908996582e+00,8.183619379997253418e-02,2.556585669517517090e-01,5.979751348495483398e-01,9.078534841537475586e-01,1.574240446090698242e+00,1.552030920982360840e+00,9.390139579772949219e-02
1.420000000000000000e+02,1.659132122993469238e+00,3.276338577270507812e-01,1.376990914344787598e+00,9.152814745903015137e-02,2.546086013317108154e-01,5.225947499275207520e-01,6.918107867240905762e-01,1.491019487380981445e+00,1.719202637672424316e+00,1.126836538314819336e-01
1.422000000000000171e+02,1.723775386810302734e+00,3.762131631374359131e-01,1.526147246360778809e+00,1.050447747111320496e-01,2.547196745872497559e-01,4.545738995075225830e-01,5.296931862831115723e-01,1.372327804565429688e+00,1.899043083190917969e+00,1.367070525884628296e-01
1.424000000000000057e+02,1.771496295928955078e+00,4.327576756477355957e-01,1.687510371208190918e+00,1.230228766798973083e-01,2.560994923114776611e-01,3.932422697544097900e-01,4.150146245956420898e-01,1.237051129341125488e+00,2.088871002197265625e+00,1.679908037185668945e-01
1.425999999999999943e+02,1.799131989479064941e+00,4.960160255432128906e-01,1.861050724983215332e+00,1.459969729185104370e-01,2.591553032398223877e-01,3.381962478160858154e-01,3.403062522411346436e-01,1.100114583969116211e+00,2.280447006225585938e+00,2.107799053192138672e-01
1.428000000000000114e+02,1.797638297080993652e+00,5.674155950546264648e-01,2.042965412139892578e+00,1.768781244754791260e-01,2.638421952724456787e-01,2.885239422321319580e-01,2.953135073184967041e-01,9.698886871337890625e-01,2.462354660034179688e+00,2.690337896347045898e-01
1.430000000000000000e+02,1.744455695152282715e+00,6.515721678733825684e-01,2.224998235702514648e+00,2.194675207138061523e-01,2.702171802520751953e-01,2.436482310295104980e-01,2.717308402061462402e-01,8.509933352470397949e-01,2.611662387847900391e+00,3.580084145069122314e-01
1.432000000000000171e+02,1.631446123123168945e+00,7.451053261756896973e-01,2.397816419601440430e+00,2.770110964775085449e-01,2.848564684391021729e-01,2.068063020706176758e-01,2.617602944374084473e-01,7.456092238426208496e-01,2.702982902526855469e+00,4.843637347221374512e-01
1.434000000000000057e+02,1.471009254455566406e+00,8.480015993118286133e-01,2.537622451782226562e+00,3.639226555824279785e-01,3.102910220623016357e-01,1.768940091133117676e-01,2.593586742877960205e-01,6.540521979331970215e-01,2.662393808364868164e+00,6.706891655921936035e-01
1.435999999999999943e+02,1.287317037582397461e+00,9.462321400642395020e-01,2.620270490646362305e+00,4.869893193244934082e-01,3.457647860050201416e-01,1.528912782669067383e-01,2.578824758529663086e-01,5.730507969856262207e-01,2.471501111984252930e+00,8.948011398315429688e-01
1.438000000000000114e+02,1.106979966163635254e+00,1.011504411697387695e+00,2.582876682281494141e+00,6.628046631813049316e-01,3.880849778652191162e-01,1.323450654745101929e-01,2.570532262325286865e-01,5.002040863037109375e-01,2.141209602355957031e+00,1.161010384559631348e+00
1.440000000000000000e+02,9.523499011993408203e-01,1.024289608001708984e+00,2.403823614120483398e+00,8.741829395294189453e-01,4.368141293525695801e-01,1.147102564573287964e-01,2.575854063034057617e-01,4.345004260540008545e-01,1.724731683731079102e+00,1.444828629493713379e+00
1.442000000000000171e+02,8.236840367317199707e-01,1.001196622848510742e+00,2.092307329177856445e+00,1.124208450317382812e+00,4.922778904438018799e-01,9.957264363765716553e-02,2.595322132110595703e-01,3.754122257232666016e-01,1.339568495750427246e+00,1.600008368492126465e+00
1.444000000000000057e+02,7.187725305557250977e-01,9.564808607101440430e-01,1.698440790176391602e+00,1.392177700996398926e+00,5.548464059829711914e-01,8.701311051845550537e-02,2.631133496761322021e-01,3.224054276943206787e-01,1.019120693206787109e+00,1.629855275154113770e+00
1.445999999999999943e+02,6.381707787513732910e-01,8.962901830673217773e-01,1.330055356025695801e+00,1.543555736541748047e+00,6.243960857391357422e-01,7.699517160654067993e-02,2.683775722980499268e-01,2.744284570217132568e-01,7.718542814254760742e-01,1.565920472145080566e+00
1.448000000000000114e+02,5.804482698440551758e-01,8.268877863883972168e-01,1.021567702293395996e+00,1.575888156890869141e+00,7.011755704879760742e-01,6.961646676063537598e-02,2.770259976387023926e-01,2.320764064788818359e-01,5.836829543113708496e-01,1.455100774765014648e+00
1.450000000000000000e+02,5.433960556983947754e-01,7.561006546020507812e-01,7.831665873527526855e-01,1.517210364341735840e+00,7.853510379791259766e-01,6.494504958391189575e-02,2.952505946159362793e-01,1.978382617235183716e-01,4.465684592723846436e-01,1.319280862808227539e+00
1.452000000000000171e+02,5.244930982589721680e-01,6.871532797813415527e-01,6.006765961647033691e-01,1.412809848785400391e+00,8.775405883789062500e-01,6.280960887670516968e-02,3.240250349044799805e-01,1.699207723140716553e-01,3.539850711822509766e-01,1.178285479545593262e+00
1.454000000000000057e+02,5.175030827522277832e-01,6.235253214836120605e-01,4.668233394622802734e-01,1.284397840499877930e+00,9.808971881866455078e-01,6.318556517362594604e-02,3.622320890426635742e-01,1.473816186189651489e-01,2.973821759223937988e-01,1.040056586265563965e+00
1.455999999999999943e+02,5.129409432411193848e-01,5.652672648429870605e-01,3.759681880474090576e-01,1.149734020233154297e+00,1.095627307891845703e+00,6.627229601144790649e-02,4.065493345260620117e-01,1.278214156627655029e-01,2.648226916790008545e-01,9.128661751747131348e-01
1.458000000000000114e+02,5.103095173835754395e-01,5.122434496879577637e-01,3.204932808876037598e-01,1.016925454139709473e+00,1.221552968025207520e+00,7.242238521575927734e-02,4.575134813785552979e-01,1.110589727759361267e-01,2.498197704553604126e-01,7.987416386604309082e-01
1.460000000000000000e+02,5.093412399291992188e-01,4.636058509349822998e-01,2.883330583572387695e-01,8.946407437324523926e-01,1.359272360801696777e+00,8.189654350280761719e-02,5.153710842132568359e-01,9.679324179887771606e-02,2.447029650211334229e-01,6.994218230247497559e-01
1.462000000000000171e+02,5.108268857002258301e-01,4.201593399047851562e-01,2.737504839897155762e-01,7.845510244369506836e-01,1.509301543235778809e+00,9.494991600513458252e-02,5.802637338638305664e-01,8.508317917585372925e-02,2.430262565612792969e-01,6.121874451637268066e-01
1.464000000000000057e+02,5.145261287689208984e-01,3.812265992164611816e-01,2.689194381237030029e-01,6.886343359947204590e-01,1.671677827835083008e+00,1.124429479241371155e-01,6.522707939147949219e-01,7.596538960933685303e-02,2.419779002666473389e-01,5.343216061592102051e-01
1.465999999999999943e+02,5.250088572502136230e-01,3.472446203231811523e-01,2.670992612838745117e-01,6.044929027557373047e-01,1.846459746360778809e+00,1.349500715732574463e-01,7.315130829811096191e-01,6.949162483215332031e-02,2.418058365583419800e-01,4.642775952816009521e-01
1.468000000000000114e+02,5.422661304473876953e-01,3.172625601291656494e-01,2.658986747264862061e-01,5.291248559951782227e-01,2.032167911529541016e+00,1.639496833086013794e-01,8.180873394012451172e-01,6.570472568273544312e-02,2.429441958665847778e-01,4.011344909667968750e-01
1.470000000000000000e+02,5.672387480735778809e-01,2.907564043998718262e-01,2.659466862678527832e-01,4.612447917461395264e-01,2.220645904541015625e+00,2.040876001119613647e-01,9.138173460960388184e-01,6.440535932779312134e-02,2.456651031970977783e-01,3.444664180278778076e-01
1.472000000000000171e+02,5.998837351799011230e-01,2.676413059234619141e-01,2.672660052776336670e-01,4.000716209411621094e-01,2.403653144836425781e+00,2.579082548618316650e-01,1.020829916000366211e+00,6.567969173192977905e-02,2.499845474958419800e-01,2.934689223766326904e-01
1.474000000000000057e+02,6.401490569114685059e-01,2.480408400297164917e-01,2.702730000019073486e-01,3.451783359050750732e-01,2.558190345764160156e+00,3.392957448959350586e-01,1.139108419418334961e+00,6.979654729366302490e-02,2.560364902019500732e-01,2.473808526992797852e-01
1.475999999999999943e+02,6.880429387092590332e-01,2.312380075454711914e-01,2.748814523220062256e-01,2.955440282821655273e-01,2.661152362823486328e+00,4.559918940067291260e-01,1.268780469894409180e+00,7.705464959144592285e-02,2.686628103256225586e-01,2.085168063640594482e-01
1.478000000000000114e+02,7.430856823921203613e-01,2.171173393726348877e-01,2.811639308929443359e-01,2.506629526615142822e-01,2.646645069122314453e+00,6.299102902412414551e-01,1.410408496856689453e+00,8.771646022796630859e-02,2.919613718986511230e-01,1.772676557302474976e-01
1.480000000000000000e+02,8.052392005920410156e-01,2.056859582662582397e-01,2.956045866012573242e-01,2.137647569179534912e-01,2.488713026046752930e+00,8.430511951446533203e-01,1.564333081245422363e+00,1.022514402866363525e-01,3.252633810043334961e-01,1.519442647695541382e-01
1.482000000000000171e+02,8.743692040443420410e-01,1.970748752355575562e-01,3.206025362014770508e-01,1.836720407009124756e-01,2.186126947402954102e+00,1.093720793724060059e+00,1.730571269989013672e+00,1.213981062173843384e-01,3.663057684898376465e-01,1.307365745306015015e-01
1.484000000000000057e+02,9.505626559257507324e-01,1.916683763265609741e-01,3.556785583496093750e-01,1.594940871000289917e-01,1.788614869117736816e+00,1.374842882156372070e+00,1.909346342086791992e+00,1.457598209381103516e-01,4.136350154876708984e-01,1.124780476093292236e-01
1.485999999999999943e+02,1.033598184585571289e+00,1.895668953657150269e-01,3.975788056850433350e-01,1.387787312269210815e-01,1.402420520782470703e+00,1.553087472915649414e+00,2.095928907394409180e+00,1.785148978233337402e-01,4.677597284317016602e-01,9.683945775032043457e-02
1.488000000000000114e+02,1.122971892356872559e+00,1.911262869834899902e-01,4.459863901138305664e-01,1.210449263453483582e-01,1.073813438415527344e+00,1.606213808059692383e+00,2.281883478164672852e+00,2.234918177127838135e-01,5.288582444190979004e-01,8.373019844293594360e-02
1.490000000000000000e+02,1.216568231582641602e+00,1.974936723709106445e-01,5.012650489807128906e-01,1.058550328016281128e-01,8.199143409729003906e-01,1.556489109992980957e+00,2.454208135604858398e+00,2.865469753742218018e-01,5.970602631568908691e-01,7.320496439933776855e-02
1.492000000000000171e+02,1.311304807662963867e+00,2.100497931241989136e-01,5.634894371032714844e-01,9.318566322326660156e-02,6.241096854209899902e-01,1.456013798713684082e+00,2.589792251586914062e+00,3.802930712699890137e-01,6.724331974983215332e-01,6.529609858989715576e-02
1.494000000000000057e+02,1.405883431434631348e+00,2.289568930864334106e-01,6.327827572822570801e-01,8.308911323547363281e-02,4.795170724391937256e-01,1.327696800231933594e+00,2.657009601593017578e+00,5.151242613792419434e-01,7.551018595695495605e-01,6.005674600601196289e-02
1.495999999999999943e+02,1.497707843780517578e+00,2.546696662902832031e-01,7.092651724815368652e-01,7.561678439378738403e-02,3.799775242805480957e-01,1.190353155136108398e+00,2.592779874801635742e+00,7.028368115425109863e-01,8.454424142837524414e-01,5.750064924359321594e-02
1.498000000000000114e+02,1.583029031753540039e+00,2.877796888351440430e-01,7.930530905723571777e-01,7.081887871026992798e-02,3.179616928100585938e-01,1.053741097450256348e+00,2.381700754165649414e+00,9.241719245910644531e-01,9.464632272720336914e-01,5.719686672091484070e-02
1.500000000000000000e+02,1.660549163818359375e+00,3.276623487472534180e-01,8.848292231559753418e-01,6.872315704822540283e-02,2.810840606689453125e-01,9.267999529838562012e-01,2.045245885848999023e+00,1.187292218208312988e+00,1.059025049209594727e+00,5.955255404114723206e-02
1.502000000000000171e+02,1.725298523902893066e+00,3.763497471809387207e-01,9.876049757003784180e-01,6.911723315715789795e-02,2.633624970912933350e-01,8.121446967124938965e-01,1.639804482460021973e+00,1.449139237403869629e+00,1.183077454566955566e+00,6.493638455867767334e-02
1.504000000000000057e+02,1.772984743118286133e+00,4.330451786518096924e-01,1.101441264152526855e+00,7.219851016998291016e-02,2.566734552383422852e-01,7.116502523422241211e-01,1.273764729499816895e+00,1.579589843750000000e+00,1.318651556968688965e+00,7.356314361095428467e-02
1.505999999999999943e+02,1.800505161285400391e+00,4.964642822742462158e-01,1.226381540298461914e+00,7.832033932209014893e-02,2.547363340854644775e-01,6.237493157386779785e-01,9.737014174461364746e-01,1.591710686683654785e+00,1.466519713401794434e+00,8.573117107152938843e-02
1.508000000000000114e+02,1.798783302307128906e+00,5.682738423347473145e-01,1.363036513328552246e+00,8.774605393409729004e-02,2.535081505775451660e-01,5.456500053405761719e-01,7.418170571327209473e-01,1.521231651306152344e+00,1.626914620399475098e+00,1.019520089030265808e-01
1.510000000000000000e+02,1.745075106620788574e+00,6.527049541473388672e-01,1.511795639991760254e+00,1.008480861783027649e-01,2.531728744506835938e-01,4.752253293991088867e-01,5.661451220512390137e-01,1.408679723739624023e+00,1.799922704696655273e+00,1.230631545186042786e-01
1.512000000000000171e+02,1.631215453147888184e+00,7.465852499008178711e-01,1.672787904739379883e+00,1.183900684118270874e-01,2.541483044624328613e-01,4.116928875446319580e-01,4.394667148590087891e-01,1.274587869644165039e+00,1.985483169555664062e+00,1.496423929929733276e-01
1.514000000000000057e+02,1.470657587051391602e+00,8.495948314666748047e-01,1.846096515655517578e+00,1.409110128879547119e-01,2.566789090633392334e-01,3.546518683433532715e-01,3.548308908939361572e-01,1.137179970741271973e+00,2.177316665649414062e+00,1.858859807252883911e-01
1.515999999999999943e+02,1.286295056343078613e+00,9.479427337646484375e-01,2.028748273849487305e+00,1.706576198339462280e-01,2.607991397380828857e-01,3.033503592014312744e-01,3.033254444599151611e-01,1.003850936889648438e+00,2.366224527359008789e+00,2.348911762237548828e-01
1.518000000000000114e+02,1.105928182601928711e+00,1.012498974800109863e+00,2.213295698165893555e+00,2.116387784481048584e-01,2.666422724723815918e-01,2.569276392459869385e-01,2.746891081333160400e-01,8.814740777015686035e-01,2.534954309463500977e+00,3.066785037517547607e-01
1.520000000000000000e+02,9.513682723045349121e-01,1.024771690368652344e+00,2.390901803970336914e+00,2.665346264839172363e-01,2.780592739582061768e-01,2.170852571725845337e-01,2.619779407978057861e-01,7.721027135848999023e-01,2.660242795944213867e+00,4.121892154216766357e-01
1.522000000000000171e+02,8.225810527801513672e-01,1.001562476158142090e+00,2.538682222366333008e+00,3.495783805847167969e-01,3.002027273178100586e-01,1.852291822433471680e-01,2.584622502326965332e-01,6.771501898765563965e-01,2.689682245254516602e+00,5.708822011947631836e-01
1.524000000000000057e+02,7.178134918212890625e-01,9.564977884292602539e-01,2.631820201873779297e+00,4.685004055500030518e-01,3.325466513633728027e-01,1.594012528657913208e-01,2.568370699882507324e-01,5.936315655708312988e-01,2.577825307846069336e+00,7.758343815803527832e-01
1.525999999999999943e+02,6.373067498207092285e-01,8.961367011070251465e-01,2.608882665634155273e+00,6.415058970451354980e-01,3.729460239410400391e-01,1.379147022962570190e-01,2.558040916919708252e-01,5.186443924903869629e-01,2.312263727188110352e+00,1.013699173927307129e+00
1.528000000000000114e+02,5.796279311180114746e-01,8.266167640686035156e-01,2.443473577499389648e+00,8.523918390274047852e-01,4.195372760295867920e-01,1.193812265992164612e-01,2.559843063354492188e-01,4.510340690612792969e-01,1.933818936347961426e+00,1.297286987304687500e+00
1.530000000000000000e+02,5.427014231681823730e-01,7.557580471038818359e-01,2.139816999435424805e+00,1.100920081138610840e+00,4.729413688182830811e-01,1.034958437085151672e-01,2.574640512466430664e-01,3.901728093624114990e-01,1.528734207153320312e+00,1.522848606109619141e+00
1.532000000000000171e+02,5.239319801330566406e-01,6.867859959602355957e-01,1.747167468070983887e+00,1.374171972274780273e+00,5.333130955696105957e-01,9.013672173023223877e-02,2.606194615364074707e-01,3.355339765548706055e-01,1.173982501029968262e+00,1.616193175315856934e+00
1.534000000000000057e+02,5.169635415077209473e-01,6.230558753013610840e-01,1.370872378349304199e+00,1.540692687034606934e+00,6.006691455841064453e-01,7.931783050298690796e-02,2.654214501380920410e-01,2.862162590026855469e-01,8.931873440742492676e-01,1.594875574111938477e+00
1.536000000000000227e+02,5.124418735504150391e-01,5.648290514945983887e-01,1.052441000938415527e+00,1.585493564605712891e+00,6.750963926315307617e-01,7.107853144407272339e-02,2.719307243824005127e-01,2.417040318250656128e-01,6.766222119331359863e-01,1.506447076797485352e+00
1.538000000000000114e+02,5.098510384559631348e-01,5.117967128753662109e-01,8.063740730285644531e-01,1.532697200775146484e+00,7.569375038146972656e-01,6.555025279521942139e-02,2.871104478836059570e-01,2.053611129522323608e-01,5.149897336959838867e-01,1.382995247840881348e+00
1.540000000000000000e+02,5.089158415794372559e-01,4.631629288196563721e-01,6.171849370002746582e-01,1.431366205215454102e+00,8.462584018707275391e-01,6.276519596576690674e-02,3.130720257759094238e-01,1.757686734199523926e-01,4.012556970119476318e-01,1.244677305221557617e+00
1.542000000000000171e+02,5.104334354400634766e-01,4.197434782981872559e-01,4.775198996067047119e-01,1.304207801818847656e+00,9.460210800170898438e-01,6.232025846838951111e-02,3.491144478321075439e-01,1.520772725343704224e-01,3.275263011455535889e-01,1.105289220809936523e+00
1.544000000000000057e+02,5.141776800155639648e-01,3.808586001396179199e-01,3.818526566028594971e-01,1.168977737426757812e+00,1.057106852531433105e+00,6.448189914226531982e-02,3.918160498142242432e-01,1.317204982042312622e-01,2.832193076610565186e-01,9.731708765029907227e-01
1.546000000000000227e+02,5.246938467025756836e-01,3.468823730945587158e-01,3.225741982460021973e-01,1.034943580627441406e+00,1.179419994354248047e+00,6.962414830923080444e-02,4.409665167331695557e-01,1.142652854323387146e-01,2.601411938667297363e-01,8.529844880104064941e-01
1.548000000000000114e+02,5.419725775718688965e-01,3.169118165969848633e-01,2.880006730556488037e-01,9.106974005699157715e-01,1.313393473625183105e+00,7.800640910863876343e-02,4.969873428344726562e-01,9.933068603277206421e-02,2.503795027732849121e-01,7.465819716453552246e-01
1.550000000000000000e+02,5.669939517974853516e-01,2.904244959354400635e-01,2.716324627399444580e-01,7.986238002777099609e-01,1.459540843963623047e+00,8.989118039608001709e-02,5.599646568298339844e-01,8.692132681608200073e-02,2.481030076742172241e-01,6.541506648063659668e-01
1.552000000000000171e+02,5.997294187545776367e-01,2.673444747924804688e-01,2.657744586467742920e-01,7.006107568740844727e-01,1.618006825447082520e+00,1.058905944228172302e-01,6.300504207611083984e-01,7.709986716508865356e-02,2.467347979545593262e-01,5.722159147262573242e-01
1.554000000000000057e+02,6.400437951087951660e-01,2.477581202983856201e-01,2.638526260852813721e-01,6.147421598434448242e-01,1.788862705230712891e+00,1.267090439796447754e-01,7.073429226875305176e-01,6.991001963615417480e-02,2.459445595741271973e-01,4.987113177776336670e-01
1.556000000000000227e+02,6.879217624664306641e-01,2.309484630823135376e-01,2.626027166843414307e-01,5.379921793937683105e-01,1.972474813461303711e+00,1.529260426759719849e-01,7.919511795043945312e-01,6.539949774742126465e-02,2.464684396982192993e-01,4.325043857097625732e-01
1.558000000000000114e+02,7.429544925689697266e-01,2.168216407299041748e-01,2.624551653861999512e-01,4.689406454563140869e-01,2.161289453506469727e+00,1.890936493873596191e-01,8.849247097969055176e-01,6.343884766101837158e-02,2.483534067869186401e-01,3.728564679622650146e-01
1.560000000000000000e+02,8.051332235336303711e-01,2.053949832916259766e-01,2.636275589466094971e-01,4.068461954593658447e-01,2.347790718078613281e+00,2.379889786243438721e-01,9.887488484382629395e-01,6.396070867776870728e-02,2.519179284572601318e-01,3.194611668586730957e-01
1.562000000000000171e+02,8.744390010833740234e-01,1.968405246734619141e-01,2.663997113704681396e-01,3.509785234928131104e-01,2.513801574707031250e+00,3.094579279422760010e-01,1.104138255119323730e+00,6.725060939788818359e-02,2.571382224559783936e-01,2.711069583892822266e-01
1.564000000000000057e+02,9.506900310516357422e-01,1.914511620998382568e-01,2.707613706588745117e-01,3.005692064762115479e-01,2.635095357894897461e+00,4.145424365997314453e-01,1.230744600296020508e+00,7.360941916704177856e-02,2.653140723705291748e-01,2.281804680824279785e-01
1.566000000000000227e+02,1.033704042434692383e+00,1.893438100814819336e-01,2.768408358097076416e-01,2.550311088562011719e-01,2.660585880279541016e+00,5.725722312927246094e-01,1.368839859962463379e+00,8.326243609189987183e-02,2.826997637748718262e-01,1.932969391345977783e-01
1.568000000000000114e+02,1.123107314109802246e+00,1.908914595842361450e-01,2.898521423339843750e-01,2.167866379022598267e-01,2.548630237579345703e+00,7.743281722068786621e-01,1.519055604934692383e+00,9.653860330581665039e-02,3.109713196754455566e-01,1.650101542472839355e-01
1.570000000000000000e+02,1.216741442680358887e+00,1.972473859786987305e-01,3.135403692722320557e-01,1.859005540609359741e-01,2.287333488464355469e+00,1.007640480995178223e+00,1.682179093360900879e+00,1.143456473946571350e-01,3.489179909229278564e-01,1.422782689332962036e-01
1.572000000000000171e+02,1.311560869216918945e+00,2.097480297088623047e-01,3.475244939327239990e-01,1.611033827066421509e-01,1.915022253990173340e+00,1.285603642463684082e+00,1.857510566711425781e+00,1.371726393699645996e-01,3.931328356266021729e-01,1.226314306259155273e-01
1.574000000000000057e+02,1.406124353408813477e+00,2.286573797464370728e-01,3.886894881725311279e-01,1.400206387042999268e-01,1.516776680946350098e+00,1.506426811218261719e+00,2.042893171310424805e+00,1.669078916311264038e-01,4.439846873283386230e-01,1.058127880096435547e-01
1.576000000000000227e+02,1.497780919075012207e+00,2.544076144695281982e-01,4.361942708492279053e-01,1.218999177217483521e-01,1.168197751045227051e+00,1.597511649131774902e+00,2.230444908142089844e+00,2.079985439777374268e-01,5.016672015190124512e-01,9.146811813116073608e-02
1.578000000000000114e+02,1.583406448364257812e+00,2.875266969203948975e-01,4.906055927276611328e-01,1.063920035958290100e-01,8.918225765228271484e-01,1.576560616493225098e+00,2.410783290863037109e+00,2.632834017276763916e-01,5.664597749710083008e-01,7.970598340034484863e-02
1.580000000000000000e+02,1.661004900932312012e+00,3.274750113487243652e-01,5.519109964370727539e-01,9.338500350713729858e-02,6.786496639251708984e-01,1.489417791366577148e+00,2.561456918716430664e+00,3.468964099884033203e-01,6.383204460144042969e-01,7.051926851272583008e-02
1.582000000000000171e+02,1.725792527198791504e+00,3.761931955814361572e-01,6.202851533889770508e-01,8.294972777366638184e-02,5.191230177879333496e-01,1.368184804916381836e+00,2.659009695053100586e+00,4.661758840084075928e-01,7.174334526062011719e-01,6.398244947195053101e-02
1.584000000000000057e+02,1.773504972457885742e+00,4.329460263252258301e-01,6.957697868347167969e-01,7.510922849178314209e-02,4.067033529281616211e-01,1.232009172439575195e+00,2.635192632675170898e+00,6.425324082374572754e-01,8.038321733474731445e-01,6.011579185724258423e-02
1.586000000000000227e+02,1.801090836524963379e+00,4.964185953140258789e-01,7.785450816154479980e-01,6.993670016527175903e-02,3.339546024799346924e-01,1.094679117202758789e+00,2.468201160430908203e+00,8.568288087844848633e-01,8.994638323783874512e-01,5.863513052463531494e-02
1.588000000000000114e+02,1.799085617065429688e+00,5.680848956108093262e-01,8.689520955085754395e-01,6.750460714101791382e-02,2.903161942958831787e-01,9.644696712493896484e-01,2.159400224685668945e+00,1.110246181488037109e+00,1.006435155868530273e+00,5.973166227340698242e-02
1.590000000000000000e+02,1.745694160461425781e+00,6.525067090988159180e-01,9.702019691467285156e-01,6.751480698585510254e-02,2.676797807216644287e-01,8.458570241928100586e-01,1.759764432907104492e+00,1.389089226722717285e+00,1.124866366386413574e+00,6.364993005990982056e-02
1.592000000000000171e+02,1.632453203201293945e+00,7.462391257286071777e-01,1.082672357559204102e+00,7.017824798822402954e-02,2.582737505435943604e-01,7.409846782684326172e-01,1.377466678619384766e+00,1.558089971542358398e+00,1.254577279090881348e+00,7.069505006074905396e-02
1.594000000000000057e+02,1.472156405448913574e+00,8.491694331169128418e-01,1.206230759620666504e+00,7.585635036230087280e-02,2.559702992439270020e-01,6.497664451599121094e-01,1.054383635520935059e+00,1.603289127349853516e+00,1.396342635154724121e+00,8.116342127323150635e-02
1.596000000000000227e+02,1.288131356239318848e+00,9.475889801979064941e-01,1.341460227966308594e+00,8.480637520551681519e-02,2.545551657676696777e-01,5.689515471458435059e-01,8.047487735748291016e-01,1.549462556838989258e+00,1.550590872764587402e+00,9.529285877943038940e-02
1.598000000000000114e+02,1.107429623603820801e+00,1.012870430946350098e+00,1.488677501678466797e+00,9.725882858037948608e-02,2.537873089313507080e-01,4.962892532348632812e-01,6.129807233810424805e-01,1.446544528007507324e+00,1.717227578163146973e+00,1.140267699956893921e-01
1.600000000000000000e+02,9.524366259574890137e-01,1.025681376457214355e+00,1.648175835609436035e+00,1.141201406717300415e-01,2.543879747390747070e-01,4.308178424835205078e-01,4.718945622444152832e-01,1.316834092140197754e+00,1.896507740020751953e+00,1.379693597555160522e-01
1.602000000000000171e+02,8.234615921974182129e-01,1.002581000328063965e+00,1.820092320442199707e+00,1.358747035264968872e-01,2.563984692096710205e-01,3.718658685684204102e-01,3.751010000705718994e-01,1.179707169532775879e+00,2.085361957550048828e+00,1.693499833345413208e-01
1.604000000000000057e+02,7.183342576026916504e-01,9.576712250709533691e-01,2.002839088439941406e+00,1.639660149812698364e-01,2.600417137145996094e-01,3.189957737922668457e-01,3.156881034374237061e-01,1.043344855308532715e+00,2.275633811950683594e+00,2.123592793941497803e-01
1.606000000000000227e+02,6.375668048858642578e-01,8.972845673561096191e-01,2.188510656356811523e+00,2.029586881399154663e-01,2.653765976428985596e-01,2.711447179317474365e-01,2.807302474975585938e-01,9.175094366073608398e-01,2.456200361251831055e+00,2.709212303161621094e-01
1.608000000000000114e+02,5.797033905982971191e-01,8.276740908622741699e-01,2.369367361068725586e+00,2.553334534168243408e-01,2.743329107761383057e-01,2.290361076593399048e-01,2.640787661075592041e-01,8.039713501930236816e-01,2.603458881378173828e+00,3.601418435573577881e-01
1.610000000000000000e+02,5.424289107322692871e-01,7.567302584648132324e-01,2.523864984512329102e+00,3.336607813835144043e-01,2.930575907230377197e-01,1.950796991586685181e-01,2.580150961875915527e-01,7.046931982040405273e-01,2.692573070526123047e+00,4.866274297237396240e-01
1.612000000000000171e+02,5.235536694526672363e-01,6.876364946365356445e-01,2.628175973892211914e+00,4.466616213321685791e-01,3.222939670085906982e-01,1.674153506755828857e-01,2.561451494693756104e-01,6.178367733955383301e-01,2.649831056594848633e+00,6.723424196243286133e-01
1.614000000000000057e+02,5.165627002716064453e-01,6.237876415252685547e-01,2.621775627136230469e+00,6.144789457321166992e-01,3.607835769653320312e-01,1.450036764144897461e-01,2.549426555633544922e-01,5.402933359146118164e-01,2.458117723464965820e+00,8.953342437744140625e-01
1.616000000000000227e+02,5.120255351066589355e-01,5.654420852661132812e-01,2.477619647979736328e+00,8.208863735198974609e-01,4.053707122802734375e-01,1.255657672882080078e-01,2.547154724597930908e-01,4.705031514167785645e-01,2.129264593124389648e+00,1.159726858139038086e+00
1.618000000000000114e+02,5.094245672225952148e-01,5.123159885406494141e-01,2.189674139022827148e+00,1.060765147209167480e+00,4.566150605678558350e-01,1.089005619287490845e-01,2.557972669601440430e-01,4.075996875762939453e-01,1.715304613113403320e+00,1.440863609313964844e+00
1.620000000000000000e+02,5.084922909736633301e-01,4.636077582836151123e-01,1.804443120956420898e+00,1.336842060089111328e+00,5.147690176963806152e-01,9.473825246095657349e-02,2.584588527679443359e-01,3.510900735855102539e-01,1.332996606826782227e+00,1.593537926673889160e+00
1.622000000000000171e+02,5.099567174911499023e-01,4.199992716312408447e-01,1.422157049179077148e+00,1.522450923919677734e+00,5.798736214637756348e-01,8.310149610042572021e-02,2.627259194850921631e-01,3.002374470233917236e-01,1.015423536300659180e+00,1.621896743774414062e+00
1.624000000000000057e+02,5.137045383453369141e-01,3.810742497444152832e-01,1.093707323074340820e+00,1.584208607673645020e+00,6.521025300025939941e-01,7.406093180179595947e-02,2.687120139598846436e-01,2.542565762996673584e-01,7.703263759613037109e-01,1.557868719100952148e+00
1.626000000000000227e+02,5.241515636444091797e-01,3.470314443111419678e-01,8.388037681579589844e-01,1.541929125785827637e+00,7.316142320632934570e-01,6.768155843019485474e-02,2.812371551990509033e-01,2.154590785503387451e-01,5.838203430175781250e-01,1.447285294532775879e+00
1.628000000000000114e+02,5.414177775382995605e-01,3.170307874679565430e-01,6.418194770812988281e-01,1.446498513221740723e+00,8.185485005378723145e-01,6.402230262756347656e-02,3.041654825210571289e-01,1.840760707855224609e-01,4.479675590991973877e-01,1.312201023101806641e+00
1.630000000000000000e+02,5.663852691650390625e-01,2.905119657516479492e-01,4.954572319984436035e-01,1.322487115859985352e+00,9.150108098983764648e-01,6.282086670398712158e-02,3.373553156852722168e-01,1.587642878293991089e-01,3.562597930431365967e-01,1.172164320945739746e+00
1.632000000000000171e+02,5.990685224533081055e-01,2.674012184143066406e-01,3.940035700798034668e-01,1.187777161598205566e+00,1.022480964660644531e+00,6.415710598230361938e-02,3.782331347465515137e-01,1.375173926353454590e-01,3.001224100589752197e-01,1.034790396690368652e+00
1.634000000000000057e+02,6.393019556999206543e-01,2.477773874998092651e-01,3.298606574535369873e-01,1.053432226181030273e+00,1.141241192817687988e+00,6.835422664880752563e-02,4.253506362438201904e-01,1.192105561494827271e-01,2.680385708808898926e-01,9.085111618041992188e-01
1.636000000000000227e+02,6.871322393417358398e-01,2.309459447860717773e-01,2.920903563499450684e-01,9.277101755142211914e-01,1.271429896354675293e+00,7.569880783557891846e-02,4.792827963829040527e-01,1.035191565752029419e-01,2.531759738922119141e-01,7.950866818428039551e-01
1.638000000000000114e+02,7.421591281890869141e-01,2.168137580156326294e-01,2.734408080577850342e-01,8.137729167938232422e-01,1.413608193397521973e+00,8.646801859140396118e-02,5.401518940925598145e-01,9.034355729818344116e-02,2.482118159532546997e-01,6.964509487152099609e-01
1.640000000000000000e+02,8.043431043624877930e-01,2.053798735141754150e-01,2.663504183292388916e-01,7.137592434883117676e-01,1.568140506744384766e+00,1.010929420590400696e-01,6.081051230430603027e-01,7.974472641944885254e-02,2.465278953313827515e-01,6.098054051399230957e-01
1.642000000000000171e+02,8.736018538475036621e-01,1.968021392822265625e-01,2.642685174942016602e-01,6.263772845268249512e-01,1.734991073608398438e+00,1.203494369983673096e-01,6.832081675529479980e-01,7.175451517105102539e-02,2.454676479101181030e-01,5.324546098709106445e-01
1.644000000000000057e+02,9.497860670089721680e-01,1.913791745901107788e-01,2.629339993000030518e-01,5.485339760780334473e-01,1.914363265037536621e+00,1.448501795530319214e-01,7.656264305114746094e-01,6.644059717655181885e-02,2.453454583883285522e-01,4.628189802169799805e-01
1.646000000000000227e+02,1.032769203186035156e+00,1.892403066158294678e-01,2.625923752784729004e-01,4.784724116325378418e-01,2.101886034011840820e+00,1.776801496744155884e-01,8.554214239120483398e-01,6.383310258388519287e-02,2.465322166681289673e-01,4.000818133354187012e-01
1.648000000000000114e+02,1.122105836868286133e+00,1.907512396574020386e-01,2.635802328586578369e-01,4.154093563556671143e-01,2.289244890213012695e+00,2.226645201444625854e-01,9.560647010803222656e-01,6.359314918518066406e-02,2.493255138397216797e-01,3.437871634960174561e-01
1.650000000000000000e+02,1.215790510177612305e+00,1.969722807407379150e-01,2.661125957965850830e-01,3.586538434028625488e-01,2.463485956192016602e+00,2.854193150997161865e-01,1.068027257919311523e+00,6.598973274230957031e-02,2.537191808223724365e-01,2.930778861045837402e-01
1.652000000000000171e+02,1.310654759407043457e+00,2.094582468271255493e-01,2.702154517173767090e-01,3.075191676616668701e-01,2.599357843399047852e+00,3.798972070217132568e-01,1.191220641136169434e+00,7.140482962131500244e-02,2.598059177398681641e-01,2.471700012683868408e-01
1.654000000000000057e+02,1.405363678932189941e+00,2.282954603433609009e-01,2.760578393936157227e-01,2.613099813461303711e-01,2.667442798614501953e+00,5.152268409729003906e-01,1.325921773910522461e+00,8.005862683057785034e-02,2.727303504943847656e-01,2.086273431777954102e-01
1.656000000000000227e+02,1.497728943824768066e+00,2.538200616836547852e-01,2.879818677902221680e-01,2.220559567213058472e-01,2.602771043777465820e+00,7.042425870895385742e-01,1.472904205322265625e+00,9.223849326372146606e-02,2.962692975997924805e-01,1.775448769330978394e-01
1.658000000000000114e+02,1.583272695541381836e+00,2.868641316890716553e-01,3.102076649665832520e-01,1.903107464313507080e-01,2.389705419540405273e+00,9.273731708526611328e-01,1.632126331329345703e+00,1.086436212062835693e-01,3.300207257270812988e-01,1.525075882673263550e-01
1.660000000000000000e+02,1.661119937896728516e+00,3.267140984535217285e-01,3.426328599452972412e-01,1.645936965942382812e-01,2.050742626190185547e+00,1.192597746849060059e+00,1.803834199905395508e+00,1.298799961805343628e-01,3.713944256305694580e-01,1.314718276262283325e-01
1.662000000000000171e+02,1.726213097572326660e+00,3.754212260246276855e-01,3.829128444194793701e-01,1.430809199810028076e-01,1.642691850662231445e+00,1.455916643142700195e+00,1.987956285476684570e+00,1.566313654184341431e-01,4.190405309200286865e-01,1.133559122681617737e-01
1.664000000000000057e+02,1.774319171905517578e+00,4.321283698081970215e-01,4.294890463352203369e-01,1.245732158422470093e-01,1.274571061134338379e+00,1.586881160736083984e+00,2.176048278808593750e+00,1.939242333173751831e-01,4.735155403614044189e-01,9.784829616546630859e-02
1.666000000000000227e+02,1.802173972129821777e+00,4.956107735633850098e-01,4.828563630580902100e-01,1.086879670619964600e-01,9.727584123611450195e-01,1.598721146583557129e+00,2.360598564147949219e+00,2.443788796663284302e-01,5.349303483963012695e-01,8.485812693834304810e-02
1.668000000000000114e+02,1.800862789154052734e+00,5.671575069427490234e-01,5.431099534034729004e-01,9.529972821474075317e-02,7.401476502418518066e-01,1.527243494987487793e+00,2.522699356079101562e+00,3.187380731105804443e-01,6.033624410629272461e-01,7.442142814397811890e-02
1.670000000000000000e+02,1.747227191925048828e+00,6.517422795295715332e-01,6.104315519332885742e-01,8.448168635368347168e-02,5.638788342475891113e-01,1.413743615150451660e+00,2.638205528259277344e+00,4.270719885826110840e-01,6.790116429328918457e-01,6.661789864301681519e-02
1.672000000000000171e+02,1.634501218795776367e+00,7.454317808151245117e-01,6.849765777587890625e-01,7.629779726266860962e-02,4.368326067924499512e-01,1.278985261917114258e+00,2.648839950561523438e+00,5.912659764289855957e-01,7.620373964309692383e-01,6.151312589645385742e-02
1.674000000000000057e+02,1.474180221557617188e+00,8.485274910926818848e-01,7.667053937911987305e-01,7.074241340160369873e-02,3.518961966037750244e-01,1.140879392623901367e+00,2.522287130355834961e+00,7.958015203475952148e-01,8.526632189750671387e-01,5.902710556983947754e-02
1.676000000000000227e+02,1.289506912231445312e+00,9.475658535957336426e-01,8.558660745620727539e-01,6.791282445192337036e-02,3.001679778099060059e-01,1.006840825080871582e+00,2.247554302215576172e+00,1.032439112663269043e+00,9.542309641838073730e-01,5.888125672936439514e-02
1.678000000000000114e+02,1.108495831489562988e+00,1.013204216957092285e+00,9.553614258766174316e-01,6.753922998905181885e-02,2.716369032859802246e-01,8.838766217231750488e-01,1.867119789123535156e+00,1.311973452568054199e+00,1.067155838012695312e+00,6.137503683567047119e-02
1.680000000000000000e+02,9.532793760299682617e-01,1.026180386543273926e+00,1.066081285476684570e+00,6.976346671581268311e-02,2.588619589805603027e-01,7.740059494972229004e-01,1.475150108337402344e+00,1.517212510108947754e+00,1.191236495971679688e+00,6.686785072088241577e-02
1.682000000000000171e+02,8.241614699363708496e-01,1.003009796142578125e+00,1.187945842742919922e+00,7.498631626367568970e-02,2.553233802318572998e-01,6.786309480667114258e-01,1.134143352508544922e+00,1.595839142799377441e+00,1.327144384384155273e+00,7.566355168819427490e-02
1.684000000000000057e+02,7.189177274703979492e-01,9.581201672554016113e-01,1.321292996406555176e+00,8.342619240283966064e-02,2.537300288677215576e-01,5.947418808937072754e-01,8.667037487030029297e-01,1.564910888671875000e+00,1.475239753723144531e+00,8.799734711647033691e-02
1.686000000000000227e+02,6.378524303436279297e-01,8.979628086090087891e-01,1.466727495193481445e+00,9.534920752048492432e-02,2.527155876159667969e-01,5.193987488746643066e-01,6.603183150291442871e-01,1.473385930061340332e+00,1.635882139205932617e+00,1.044766232371330261e-01
1.688000000000000114e+02,5.799099206924438477e-01,8.283374905586242676e-01,1.624367713928222656e+00,1.115611866116523743e-01,2.528778016567230225e-01,4.515683948993682861e-01,5.065048336982727051e-01,1.350409746170043945e+00,1.809050083160400391e+00,1.258674710988998413e-01
1.690000000000000000e+02,5.426131486892700195e-01,7.573288083076477051e-01,1.794561386108398438e+00,1.325712800025939941e-01,2.543037533760070801e-01,3.903999626636505127e-01,3.989432752132415771e-01,1.214294075965881348e+00,1.994620919227600098e+00,1.526809781789779663e-01
1.692000000000000171e+02,5.235396623611450195e-01,6.881819367408752441e-01,1.976563811302185059e+00,1.591993570327758789e-01,2.574159801006317139e-01,3.355091214179992676e-01,3.301752507686614990e-01,1.077635049819946289e+00,2.185579299926757812e+00,1.897255778312683105e-01
1.694000000000000057e+02,5.165302157402038574e-01,6.242760419845581055e-01,2.162269115447998047e+00,1.964688152074813843e-01,2.621767520904541016e-01,2.860036492347717285e-01,2.891784906387329102e-01,9.490691423416137695e-01,2.373338937759399414e+00,2.397123128175735474e-01
1.696000000000000227e+02,5.119755864143371582e-01,5.659193992614746094e-01,2.344414949417114258e+00,2.468245476484298706e-01,2.686157822608947754e-01,2.412680238485336304e-01,2.685052156448364258e-01,8.323891162872314453e-01,2.539573192596435547e+00,3.132521808147430420e-01
1.698000000000000114e+02,5.093539357185363770e-01,5.127749443054199219e-01,2.503922462463378906e+00,3.207798600196838379e-01,2.833918333053588867e-01,2.045306414365768433e-01,2.601135373115539551e-01,7.294793128967285156e-01,2.660299539566040039e+00,4.210048913955688477e-01
1.700000000000000000e+02,5.084133744239807129e-01,4.640094339847564697e-01,2.617159605026245117e+00,4.282204508781433105e-01,3.091056942939758301e-01,1.747620999813079834e-01,2.579212188720703125e-01,6.396887898445129395e-01,2.675203323364257812e+00,5.862758159637451172e-01
1.702000000000000171e+02,5.098527669906616211e-01,4.203485846519470215e-01,2.626896142959594727e+00,5.902459621429443359e-01,3.448072373867034912e-01,1.508747190237045288e-01,2.565467953681945801e-01,5.600619316101074219e-01,2.550342798233032227e+00,7.933472394943237305e-01
1.704000000000000057e+02,5.135713815689086914e-01,3.813779354095458984e-01,2.502542257308959961e+00,7.915987372398376465e-01,3.873845338821411133e-01,1.304464340209960938e-01,2.559578716754913330e-01,4.884319603443145752e-01,2.274925708770751953e+00,1.032934188842773438e+00
1.706000000000000227e+02,5.239647030830383301e-01,3.472919166088104248e-01,2.232378005981445312e+00,1.024367690086364746e+00,4.364211261272430420e-01,1.129328683018684387e-01,2.567089796066284180e-01,4.238374829292297363e-01,1.890268683433532715e+00,1.317346096038818359e+00
1.708000000000000114e+02,5.411440730094909668e-01,3.172400593757629395e-01,1.857736587524414062e+00,1.299334883689880371e+00,4.922456443309783936e-01,9.792274236679077148e-02,2.589412629604339600e-01,3.657732307910919189e-01,1.491787910461425781e+00,1.528906106948852539e+00
1.710000000000000000e+02,5.660139322280883789e-01,2.906759381294250488e-01,1.470528125762939453e+00,1.502565622329711914e+00,5.550529956817626953e-01,8.544712513685226440e-02,2.627641856670379639e-01,3.136321306228637695e-01,1.144685983657836914e+00,1.611060142517089844e+00
1.712000000000000171e+02,5.986006855964660645e-01,2.675188183784484863e-01,1.133615136146545410e+00,1.580763697624206543e+00,6.249956488609313965e-01,7.556885480880737305e-02,2.683014869689941406e-01,2.664048671722412109e-01,8.722823858261108398e-01,1.581351280212402344e+00
1.714000000000000057e+02,6.386578679084777832e-01,2.478199750185012817e-01,8.692049980163574219e-01,1.550761342048645020e+00,7.019987106323242188e-01,6.826934963464736938e-02,2.784404158592224121e-01,2.254153937101364136e-01,6.621143817901611328e-01,1.489678382873535156e+00
1.716000000000000227e+02,6.863948106765747070e-01,2.309524714946746826e-01,6.647906899452209473e-01,1.461104631423950195e+00,7.864905595779418945e-01,6.371079385280609131e-02,2.986937761306762695e-01,1.924683153629302979e-01,5.057085156440734863e-01,1.365050196647644043e+00
1.718000000000000114e+02,7.413337826728820801e-01,2.167852669954299927e-01,5.121658444404602051e-01,1.339950442314147949e+00,8.791288137435913086e-01,6.164101138710975647e-02,3.291466534137725830e-01,1.655401587486267090e-01,3.960804045200347900e-01,1.227359652519226074e+00
1.720000000000000000e+02,8.034545183181762695e-01,2.053209543228149414e-01,4.052337110042572021e-01,1.205703616142272949e+00,9.828239679336547852e-01,6.207239255309104919e-02,3.684080243110656738e-01,1.435105055570602417e-01,3.257090449333190918e-01,1.089130401611328125e+00
1.722000000000000171e+02,8.726885914802551270e-01,1.967242956161499023e-01,3.364273309707641602e-01,1.071019530296325684e+00,1.098080396652221680e+00,6.525117903947830200e-02,4.137606322765350342e-01,1.244549304246902466e-01,2.838160991668701172e-01,9.588090777397155762e-01
1.724000000000000057e+02,9.488323330879211426e-01,1.912709325551986694e-01,2.956438362598419189e-01,9.438578486442565918e-01,1.224540472030639648e+00,7.149942219257354736e-02,4.658865332603454590e-01,1.081116050481796265e-01,2.622201740741729736e-01,8.403652310371398926e-01
1.726000000000000227e+02,1.031841516494750977e+00,1.891277581453323364e-01,2.749315500259399414e-01,8.281926512718200684e-01,1.362802624702453613e+00,8.108349144458770752e-02,5.249121189117431641e-01,9.426859766244888306e-02,2.534262537956237793e-01,7.359514236450195312e-01
1.728000000000000114e+02,1.121192216873168945e+00,1.906200796365737915e-01,2.666579782962799072e-01,7.262401580810546875e-01,1.513388991355895996e+00,9.425376355648040771e-02,5.909753441810607910e-01,8.298350125551223755e-02,2.512364983558654785e-01,6.449608206748962402e-01
1.730000000000000000e+02,1.214659214019775391e+00,1.968728005886077881e-01,2.644244730472564697e-01,6.372921466827392578e-01,1.676342248916625977e+00,1.118681058287620544e-01,6.641976833343505859e-01,7.430814951658248901e-02,2.498988807201385498e-01,5.642952322959899902e-01
1.732000000000000171e+02,1.309426188468933105e+00,2.092961370944976807e-01,2.630100548267364502e-01,5.583515167236328125e-01,1.851816773414611816e+00,1.345257312059402466e-01,7.446812987327575684e-01,6.828756630420684814e-02,2.491960227489471436e-01,4.917825162410736084e-01
1.734000000000000057e+02,1.403957366943359375e+00,2.280790805816650391e-01,2.624832689762115479e-01,4.873165488243103027e-01,2.038291215896606445e+00,1.636731773614883423e-01,8.324954509735107422e-01,6.495484709739685059e-02,2.498552054166793823e-01,4.264232516288757324e-01
1.736000000000000227e+02,1.495667576789855957e+00,2.536822855472564697e-01,2.632873952388763428e-01,4.232762157917022705e-01,2.227335929870605469e+00,2.040606737136840820e-01,9.301207065582275391e-01,6.406576186418533325e-02,2.519411742687225342e-01,3.676156401634216309e-01
1.738000000000000114e+02,1.580978155136108398e+00,2.867456078529357910e-01,2.655924260616302490e-01,3.656712472438812256e-01,2.410804748535156250e+00,2.580605149269104004e-01,1.038875818252563477e+00,6.574054062366485596e-02,2.556559145450592041e-01,3.148762881755828857e-01
1.740000000000000000e+02,1.658638954162597656e+00,3.265214264392852783e-01,2.694913446903228760e-01,3.139600157737731934e-01,2.565698623657226562e+00,3.399553596973419189e-01,1.159033060073852539e+00,7.035245746374130249e-02,2.610861063003540039e-01,2.671911716461181641e-01
1.742000000000000171e+02,1.723767757415771484e+00,3.749698400497436523e-01,2.751081585884094238e-01,2.671075761318206787e-01,2.668499946594238281e+00,4.574030637741088867e-01,1.290631651878356934e+00,7.814306020736694336e-02,2.705506384372711182e-01,2.254930138587951660e-01
1.744000000000000057e+02,1.771904706954956055e+00,4.314837753772735596e-01,2.858670651912689209e-01,2.267744690179824829e-01,2.651743888854980469e+00,6.328976750373840332e-01,1.434199571609497070e+00,8.937384933233261108e-02,2.896172404289245605e-01,1.917199492454528809e-01
1.746000000000000227e+02,1.800006747245788574e+00,4.947251379489898682e-01,3.066231906414031982e-01,1.941682994365692139e-01,2.490796089172363281e+00,8.475086688995361328e-01,1.590164422988891602e+00,1.046186313033103943e-01,3.191807568073272705e-01,1.642228811979293823e-01
1.748000000000000114e+02,1.798920631408691406e+00,5.661027431488037109e-01,3.376320004463195801e-01,1.676120609045028687e-01,2.184826135635375977e+00,1.100609183311462402e+00,1.758542895317077637e+00,1.245548948645591736e-01,3.579484224319458008e-01,1.419320404529571533e-01
1.750000000000000000e+02,1.746910810470581055e+00,6.501631736755371094e-01,3.770733177661895752e-01,1.456906050443649292e-01,1.784758567810058594e+00,1.382779359817504883e+00,1.939451813697814941e+00,1.498076468706130981e-01,4.028344154357910156e-01,1.226262599229812622e-01
1.752000000000000171e+02,1.634942770004272461e+00,7.436591982841491699e-01,4.226882457733154297e-01,1.267802268266677856e-01,1.397995948791503906e+00,1.559340953826904297e+00,2.126764297485351562e+00,1.842662096023559570e-01,4.543333053588867188e-01,1.060472875833511353e-01
1.754000000000000057e+02,1.475582122802734375e+00,8.462566137313842773e-01,4.750760495662689209e-01,1.105402857065200806e-01,1.069502115249633789e+00,1.610504746437072754e+00,2.312602996826171875e+00,2.312825173139572144e-01,5.127573013305664062e-01,9.197707474231719971e-02
1.756000000000000227e+02,1.291417479515075684e+00,9.453172683715820312e-01,5.344004631042480469e-01,9.681428223848342896e-02,8.156813383102416992e-01,1.559391140937805176e+00,2.481241703033447266e+00,2.985352575778961182e-01,5.782284140586853027e-01,8.046746999025344849e-02
1.758000000000000114e+02,1.110292792320251465e+00,1.011766552925109863e+00,6.007738709449768066e-01,8.565063029527664185e-02,6.200718879699707031e-01,1.457938075065612793e+00,2.608507394790649414e+00,3.981579542160034180e-01,6.508575677871704102e-01,7.156652212142944336e-02
1.760000000000000000e+02,9.548707604408264160e-01,1.025564193725585938e+00,6.742993593215942383e-01,7.709456980228424072e-02,4.759213328361511230e-01,1.328733086585998535e+00,2.655399560928344727e+00,5.438717603683471680e-01,7.307468056678771973e-01,6.531919538974761963e-02
1.762000000000000171e+02,8.255046010017395020e-01,1.002919197082519531e+00,7.550919055938720703e-01,7.119563966989517212e-02,3.768612146377563477e-01,1.190781235694885254e+00,2.567548990249633789e+00,7.381268143653869629e-01,8.180120587348937988e-01,6.177552416920661926e-02
1.764000000000000057e+02,7.200124263763427734e-01,9.583740234375000000e-01,8.432413339614868164e-01,6.799457222223281860e-02,3.153243958950042725e-01,1.053687334060668945e+00,2.330688953399658203e+00,9.635604619979858398e-01,9.148216247558593750e-01,6.061279773712158203e-02
1.766000000000000227e+02,6.388368606567382812e-01,8.982543945312500000e-01,9.413579702377319336e-01,6.729789823293685913e-02,2.790706753730773926e-01,9.265763163566589355e-01,1.978377103805541992e+00,1.232329130172729492e+00,1.022894740104675293e+00,6.202625855803489685e-02
1.768000000000000114e+02,5.805924534797668457e-01,8.287947177886962891e-01,1.050821542739868164e+00,6.920529156923294067e-02,2.615009248256683350e-01,8.117834329605102539e-01,1.575271129608154297e+00,1.476514816284179688e+00,1.142440676689147949e+00,6.632298231124877930e-02
1.770000000000000000e+02,5.431263446807861328e-01,7.577990293502807617e-01,1.171306490898132324e+00,7.403030991554260254e-02,2.549078464508056641e-01,7.112390995025634766e-01,1.219094514846801758e+00,1.586232423782348633e+00,1.273336410522460938e+00,7.376872748136520386e-02
1.772000000000000171e+02,5.237984061241149902e-01,6.887350678443908691e-01,1.303246736526489258e+00,8.204588294029235840e-02,2.529920339584350586e-01,6.232225894927978516e-01,9.318939447402954102e-01,1.581186056137084961e+00,1.416335582733154297e+00,8.466586470603942871e-02
1.774000000000000057e+02,5.167987942695617676e-01,6.248611807823181152e-01,1.447174429893493652e+00,9.351078420877456665e-02,2.517831325531005859e-01,5.450741648674011230e-01,7.099725008010864258e-01,1.502550244331359863e+00,1.571611166000366211e+00,9.937480092048645020e-02
1.776000000000000227e+02,5.122236013412475586e-01,5.664913654327392578e-01,1.603258371353149414e+00,1.091346964240074158e-01,2.514594793319702148e-01,4.746450781822204590e-01,5.428687334060668945e-01,1.386026382446289062e+00,1.739340305328369141e+00,1.187386736273765564e-01
1.778000000000000114e+02,5.095850229263305664e-01,5.133076906204223633e-01,1.771703839302062988e+00,1.294725239276885986e-01,2.524517774581909180e-01,4.111357629299163818e-01,4.237909317016601562e-01,1.251456737518310547e+00,1.919688463211059570e+00,1.433830261230468750e-01
1.780000000000000000e+02,5.086121559143066406e-01,4.645175039768218994e-01,1.952593564987182617e+00,1.551035642623901367e-01,2.549783289432525635e-01,3.540296256542205811e-01,3.452225923538208008e-01,1.114336967468261719e+00,2.108254432678222656e+00,1.762898117303848267e-01
1.782000000000000171e+02,5.100226402282714844e-01,4.208172261714935303e-01,2.138283252716064453e+00,1.908249855041503906e-01,2.590968012809753418e-01,3.026852309703826904e-01,2.978258132934570312e-01,9.828518629074096680e-01,2.296790361404418945e+00,2.212694585323333740e-01
1.784000000000000057e+02,5.137137174606323242e-01,3.817971944808959961e-01,2.321447134017944336e+00,2.393154948949813843e-01,2.649493217468261719e-01,2.562502622604370117e-01,2.726037204265594482e-01,8.625368475914001465e-01,2.472247362136840820e+00,2.840352356433868408e-01
1.786000000000000227e+02,5.239806175231933594e-01,3.476131260395050049e-01,2.485092401504516602e+00,3.095226883888244629e-01,2.764534652233123779e-01,2.164705544710159302e-01,2.616054117679595947e-01,7.556027770042419434e-01,2.611230373382568359e+00,3.781058192253112793e-01
1.788000000000000114e+02,5.411123037338256836e-01,3.175470530986785889e-01,2.605697870254516602e+00,4.123075604438781738e-01,2.986227869987487793e-01,1.846205443143844604e-01,2.590874433517456055e-01,6.628382205963134766e-01,2.681674480438232422e+00,5.135643482208251953e-01
1.790000000000000000e+02,5.658589601516723633e-01,2.909321784973144531e-01,2.637535095214843750e+00,5.645629167556762695e-01,3.308911919593811035e-01,1.587391197681427002e-01,2.575551867485046387e-01,5.808584690093994141e-01,2.617335081100463867e+00,7.040961980819702148e-01
1.792000000000000171e+02,5.983238220214843750e-01,2.677197158336639404e-01,2.534524202346801758e+00,7.611848711967468262e-01,3.712742626667022705e-01,1.372399181127548218e-01,2.566066086292266846e-01,5.072011351585388184e-01,2.402738094329833984e+00,9.292604923248291016e-01
1.794000000000000057e+02,6.384551525115966797e-01,2.480532824993133545e-01,2.282643556594848633e+00,9.890242815017700195e-01,4.179105460643768311e-01,1.187205165624618530e-01,2.570081651210784912e-01,4.407915174961090088e-01,2.061629533767700195e+00,1.196780562400817871e+00
1.796000000000000227e+02,6.861664652824401855e-01,2.311773449182510376e-01,1.921821594238281250e+00,1.259450078010559082e+00,4.713468253612518311e-01,1.028447821736335754e-01,2.587718069553375244e-01,3.810057044029235840e-01,1.650090217590332031e+00,1.462867021560668945e+00
1.798000000000000114e+02,7.410563230514526367e-01,2.169930189847946167e-01,1.527478575706481934e+00,1.484277963638305664e+00,5.316967964172363281e-01,8.947593718767166138e-02,2.621924579143524170e-01,3.273836672306060791e-01,1.278894305229187012e+00,1.595207095146179199e+00
1.800000000000000000e+02,8.029082417488098145e-01,2.054360657930374146e-01,1.180763721466064453e+00,1.579936981201171875e+00,5.989202260971069336e-01,7.860741764307022095e-02,2.672927081584930420e-01,2.789308130741119385e-01,9.748164415359497070e-01,1.607507348060607910e+00
1.802000000000000171e+02,8.718599677085876465e-01,1.967396587133407593e-01,9.044026136398315430e-01,1.564204812049865723e+00,6.733199357986450195e-01,7.035616040229797363e-02,2.750068306922912598e-01,2.357088327407836914e-01,7.402083873748779297e-01,1.535712122917175293e+00
1.804000000000000057e+02,9.478871822357177734e-01,1.912364661693572998e-01,6.908525824546813965e-01,1.480983376502990723e+00,7.551625370979309082e-01,6.482632458209991455e-02,2.919360697269439697e-01,2.006353139877319336e-01,5.627697110176086426e-01,1.421323776245117188e+00
1.806000000000000227e+02,1.030831813812255859e+00,1.890577971935272217e-01,5.304130911827087402e-01,1.362865805625915527e+00,8.444550037384033203e-01,6.202896684408187866e-02,3.196289837360382080e-01,1.720727086067199707e-01,4.350127577781677246e-01,1.285583496093750000e+00
1.808000000000000114e+02,1.120157957077026367e+00,1.905078738927841187e-01,4.169940352439880371e-01,1.228834629058837891e+00,9.441786408424377441e-01,6.155495345592498779e-02,3.570792376995086670e-01,1.491434276103973389e-01,3.492879569530487061e-01,1.146607875823974609e+00
1.810000000000000000e+02,1.213620781898498535e+00,1.967011988162994385e-01,3.428174853324890137e-01,1.093312621116638184e+00,1.055356860160827637e+00,6.371115893125534058e-02,4.007639884948730469e-01,1.292709410190582275e-01,2.972546219825744629e-01,1.011701941490173340e+00
1.812000000000000171e+02,1.308454394340515137e+00,2.090314924716949463e-01,2.983359992504119873e-01,9.641510844230651855e-01,1.177750468254089355e+00,6.883515417575836182e-02,4.510467052459716797e-01,1.122609227895736694e-01,2.683998644351959229e-01,8.878775835037231445e-01
1.814000000000000057e+02,1.402587413787841797e+00,2.278338968753814697e-01,2.751460075378417969e-01,8.461792469024658203e-01,1.311697125434875488e+00,7.718843966722488403e-02,5.081822276115417480e-01,9.773218631744384766e-02,2.554594576358795166e-01,7.772809863090515137e-01
1.816000000000000227e+02,1.494286179542541504e+00,2.532927393913269043e-01,2.654507458209991455e-01,7.416811585426330566e-01,1.457920312881469727e+00,8.905904740095138550e-02,5.723676681518554688e-01,8.576363325119018555e-02,2.517745196819305420e-01,6.812355518341064453e-01
1.818000000000000114e+02,1.580074787139892578e+00,2.860714495182037354e-01,2.630553245544433594e-01,6.509094834327697754e-01,1.616446614265441895e+00,1.050209850072860718e-01,6.436415314674377441e-01,7.637726515531539917e-02,2.501986324787139893e-01,5.967525839805603027e-01
1.820000000000000000e+02,1.657953143119812012e+00,3.257414102554321289e-01,2.615611851215362549e-01,5.705049037933349609e-01,1.787373185157775879e+00,1.257877498865127563e-01,7.221212983131408691e-01,6.962341815233230591e-02,2.492006421089172363e-01,5.209774971008300781e-01
1.822000000000000171e+02,1.723156690597534180e+00,3.741906881332397461e-01,2.607888579368591309e-01,4.981063902378082275e-01,1.971216201782226562e+00,1.519487053155899048e-01,8.079544305801391602e-01,6.556370109319686890e-02,2.493096441030502319e-01,4.527136683464050293e-01
1.824000000000000057e+02,1.771616458892822266e+00,4.305949807167053223e-01,2.613811790943145752e-01,4.328801035881042480e-01,2.160396814346313477e+00,1.879507303237915039e-01,9.026951789855957031e-01,6.401643157005310059e-02,2.507013082504272461e-01,3.912214040756225586e-01
1.826000000000000227e+02,1.799873590469360352e+00,4.938719272613525391e-01,2.634397745132446289e-01,3.743158578872680664e-01,2.347518444061279297e+00,2.365744411945343018e-01,1.008368492126464844e+00,6.498277187347412109e-02,2.537852227687835693e-01,3.361224532127380371e-01
1.828000000000000114e+02,1.799414753913879395e+00,5.650867819786071777e-01,2.670929431915283203e-01,3.216900825500488281e-01,2.514442920684814453e+00,3.075987994670867920e-01,1.125504970550537109e+00,6.877477467060089111e-02,2.584869861602783203e-01,2.863707542419433594e-01
1.830000000000000000e+02,1.747879624366760254e+00,6.490238308906555176e-01,2.724284529685974121e-01,2.740017473697662354e-01,2.637844562530517578e+00,4.119217395782470703e-01,1.253899812698364258e+00,7.567049562931060791e-02,2.648630440235137939e-01,2.413757443428039551e-01
1.832000000000000171e+02,1.636558413505554199e+00,7.424726486206054688e-01,2.816061079502105713e-01,2.321860045194625854e-01,2.668200492858886719e+00,5.679908990859985352e-01,1.394148111343383789e+00,8.593520522117614746e-02,2.794033586978912354e-01,2.043767571449279785e-01
1.834000000000000057e+02,1.477259993553161621e+00,8.452197909355163574e-01,3.004258275032043457e-01,1.983715444803237915e-01,2.560200214385986328e+00,7.694928050041198730e-01,1.546417713165283203e+00,9.996172785758972168e-02,3.047373294830322266e-01,1.743711680173873901e-01
1.836000000000000227e+02,1.293454170227050781e+00,9.443609118461608887e-01,3.296881020069122314e-01,1.707676947116851807e-01,2.300947427749633789e+00,1.003005385398864746e+00,1.711348772048950195e+00,1.185588091611862183e-01,3.401583731174468994e-01,1.503212898969650269e-01
1.838000000000000114e+02,1.112146615982055664e+00,1.011353015899658203e+00,3.680869042873382568e-01,1.483333110809326172e-01,1.929929971694946289e+00,1.281079769134521484e+00,1.888731598854064941e+00,1.423073410987854004e-01,3.825192749500274658e-01,1.297781169414520264e-01
1.840000000000000000e+02,9.564622640609741211e-01,1.025500059127807617e+00,4.126092791557312012e-01,1.288856416940689087e-01,1.529158592224121094e+00,1.506571769714355469e+00,2.074038505554199219e+00,1.740157455205917358e-01,4.312849044799804688e-01,1.121416538953781128e-01
1.842000000000000171e+02,8.268684744834899902e-01,1.003141164779663086e+00,4.638822674751281738e-01,1.122399047017097473e-01,1.177607774734497070e+00,1.601202487945556641e+00,2.260510683059692383e+00,2.174272388219833374e-01,4.868921339511871338e-01,9.704875946044921875e-02
1.844000000000000057e+02,7.209836244583129883e-01,9.591071009635925293e-01,5.220050811767578125e-01,9.807559847831726074e-02,8.986550569534301758e-01,1.582282066345214844e+00,2.437258958816528320e+00,2.765240371227264404e-01,5.494230389595031738e-01,8.446883410215377808e-02
1.846000000000000227e+02,6.394859552383422852e-01,8.991833329200744629e-01,5.872314572334289551e-01,8.649195730686187744e-02,6.831169128417968750e-01,1.496157169342041016e+00,2.579209089279174805e+00,3.661506772041320801e-01,6.191419363021850586e-01,7.450500130653381348e-02
1.848000000000000114e+02,5.810160040855407715e-01,8.297439217567443848e-01,6.595765948295593262e-01,7.750248908996582031e-02,5.218977332115173340e-01,1.374833345413208008e+00,2.662693023681640625e+00,4.926833212375640869e-01,6.960579752922058105e-01,6.716869771480560303e-02
1.850000000000000000e+02,5.433161258697509766e-01,7.587724328041076660e-01,7.390947937965393066e-01,7.113497704267501831e-02,4.081729352474212646e-01,1.238313317298889160e+00,2.616682767868041992e+00,6.758478879928588867e-01,7.802218794822692871e-01,6.248650699853897095e-02
1.852000000000000171e+02,5.239274501800537109e-01,6.895946264266967773e-01,8.259903192520141602e-01,6.747119873762130737e-02,3.342150449752807617e-01,1.100530147552490234e+00,2.424988985061645508e+00,8.947213888168334961e-01,8.725996613502502441e-01,6.032164767384529114e-02
1.854000000000000057e+02,5.168384313583374023e-01,6.255645751953125000e-01,9.223589897155761719e-01,6.635031849145889282e-02,2.896846830844879150e-01,9.696240425109863281e-01,2.099853038787841797e+00,1.154355049133300781e+00,9.760488867759704590e-01,6.065025553107261658e-02
1.856000000000000227e+02,5.122504234313964844e-01,5.670729279518127441e-01,1.029966235160827637e+00,6.780152022838592529e-02,2.665248215198516846e-01,8.503339290618896484e-01,1.693048357963562012e+00,1.428637623786926270e+00,1.091087818145751953e+00,6.370948255062103271e-02
1.858000000000000114e+02,5.095898509025573730e-01,5.138123035430908203e-01,1.148609280586242676e+00,7.209207117557525635e-02,2.567318677902221680e-01,7.446429133415222168e-01,1.318600416183471680e+00,1.575600266456604004e+00,1.217229127883911133e+00,6.981160491704940796e-02
1.860000000000000000e+02,5.086139440536499023e-01,4.649728834629058838e-01,1.278520584106445312e+00,7.951673120260238647e-02,2.544001936912536621e-01,6.527942419052124023e-01,1.007714509963989258e+00,1.601497888565063477e+00,1.355120062828063965e+00,7.923806458711624146e-02
1.862000000000000171e+02,5.100216865539550781e-01,4.212658703327178955e-01,1.420702576637268066e+00,9.039127826690673828e-02,2.529824376106262207e-01,5.716195106506347656e-01,7.675561308860778809e-01,1.537312746047973633e+00,1.505503773689270020e+00,9.226499497890472412e-02
1.864000000000000057e+02,5.136715769767761230e-01,3.821620047092437744e-01,1.574866414070129395e+00,1.052173152565956116e-01,2.521559596061706543e-01,4.985863566398620605e-01,5.848630666732788086e-01,1.427871465682983398e+00,1.668206810951232910e+00,1.096430569887161255e-01
1.866000000000000227e+02,5.239610075950622559e-01,3.480054438114166260e-01,1.741318583488464355e+00,1.246702820062637329e-01,2.527059316635131836e-01,4.327765107154846191e-01,4.515231847763061523e-01,1.295277595520019531e+00,1.843427062034606934e+00,1.320487260818481445e-01
1.868000000000000114e+02,5.409623384475708008e-01,3.178820610046386719e-01,1.920141816139221191e+00,1.493650376796722412e-01,2.546412050724029541e-01,3.734965324401855469e-01,3.615646958351135254e-01,1.157445788383483887e+00,2.030092477798461914e+00,1.606198549270629883e-01
1.870000000000000000e+02,5.656373500823974609e-01,2.912390828132629395e-01,2.105814695358276367e+00,1.830225437879562378e-01,2.582170367240905762e-01,3.203259408473968506e-01,3.067429959774017334e-01,1.022331714630126953e+00,2.220027446746826172e+00,2.002272009849548340e-01
1.872000000000000171e+02,5.980600118637084961e-01,2.680099308490753174e-01,2.290216445922851562e+00,2.290604561567306519e-01,2.634832859039306641e-01,2.722425460815429688e-01,2.754835486412048340e-01,8.981442451477050781e-01,2.404659032821655273e+00,2.533911466598510742e-01
1.874000000000000057e+02,6.379417181015014648e-01,2.482301592826843262e-01,2.460059165954589844e+00,2.937921285629272461e-01,2.719379067420959473e-01,2.296500056982040405e-01,2.613150775432586670e-01,7.867302894592285156e-01,2.562689304351806641e+00,3.334700465202331543e-01
1.876000000000000227e+02,6.856731176376342773e-01,2.313608974218368530e-01,2.590058088302612305e+00,3.903488516807556152e-01,2.900543212890625000e-01,1.952982097864151001e-01,2.567230463027954102e-01,6.897501945495605469e-01,2.669809103012084961e+00,4.488819837570190430e-01
1.878000000000000114e+02,7.404749989509582520e-01,2.171437889337539673e-01,2.644407510757446289e+00,5.308611392974853516e-01,3.188524842262268066e-01,1.673611402511596680e-01,2.550225853919982910e-01,6.046384572982788086e-01,2.660090446472167969e+00,6.225183010101318359e-01
1.880000000000000000e+02,8.024676442146301270e-01,2.056334614753723145e-01,2.568951129913330078e+00,7.203385233879089355e-01,3.571316897869110107e-01,1.448395699262619019e-01,2.539272010326385498e-01,5.284152626991271973e-01,2.506211757659912109e+00,8.361165523529052734e-01
1.882000000000000171e+02,8.715257644653320312e-01,1.969732493162155151e-01,2.345723628997802734e+00,9.422191381454467773e-01,4.015097320079803467e-01,1.252929121255874634e-01,2.539183795452117920e-01,4.597250819206237793e-01,2.205758810043334961e+00,1.086141824722290039e+00
1.884000000000000057e+02,9.475334882736206055e-01,1.914608925580978394e-01,2.003947734832763672e+00,1.205914139747619629e+00,4.525234997272491455e-01,1.085416451096534729e-01,2.551969885826110840e-01,3.978251516819000244e-01,1.807400703430175781e+00,1.370019912719726562e+00
1.886000000000000227e+02,1.030416488647460938e+00,1.892621070146560669e-01,1.601679801940917969e+00,1.457761049270629883e+00,5.104297995567321777e-01,9.428688883781433105e-02,2.581203579902648926e-01,3.422634303569793701e-01,1.417794704437255859e+00,1.554066300392150879e+00
1.888000000000000114e+02,1.119632959365844727e+00,1.906743049621582031e-01,1.242886543273925781e+00,1.576659560203552246e+00,5.753300189971923828e-01,8.257295191287994385e-02,2.626665830612182617e-01,2.921779453754425049e-01,1.085093259811401367e+00,1.611699461936950684e+00
1.890000000000000000e+02,1.213025808334350586e+00,1.968100070953369141e-01,9.510066509246826172e-01,1.579916715621948242e+00,6.473848223686218262e-01,7.346578687429428101e-02,2.689054906368255615e-01,2.468972653150558472e-01,8.277531862258911133e-01,1.564151167869567871e+00
1.892000000000000171e+02,1.307494401931762695e+00,2.091077566146850586e-01,7.256832718849182129e-01,1.505461096763610840e+00,7.266407608985900879e-01,6.699042767286300659e-02,2.828603684902191162e-01,2.094118595123291016e-01,6.292375326156616211e-01,1.464588999748229980e+00
1.894000000000000057e+02,1.401743531227111816e+00,2.278167754411697388e-01,5.554052591323852539e-01,1.391267180442810059e+00,8.133136034011840820e-01,6.323267519474029541e-02,3.073411583900451660e-01,1.789380908012390137e-01,4.823665022850036621e-01,1.336416006088256836e+00
1.896000000000000227e+02,1.492693185806274414e+00,2.534499466419219971e-01,4.334655106067657471e-01,1.257586002349853516e+00,9.090470075607299805e-01,6.187115237116813660e-02,3.420257866382598877e-01,1.545061916112899780e-01,3.810060322284698486e-01,1.198533296585083008e+00
1.898000000000000114e+02,1.578398346900939941e+00,2.861285805702209473e-01,3.523265123367309570e-01,1.121230602264404297e+00,1.016205072402954102e+00,6.310279667377471924e-02,3.838703036308288574e-01,1.337267160415649414e-01,3.176180422306060791e-01,1.061198234558105469e+00
1.900000000000000000e+02,1.656271219253540039e+00,3.256688117980957031e-01,3.031557202339172363e-01,9.895768165588378906e-01,1.134686350822448730e+00,6.716914474964141846e-02,4.320880472660064697e-01,1.158761531114578247e-01,2.801989018917083740e-01,9.334031343460083008e-01
1.902000000000000171e+02,1.721679210662841797e+00,3.738585114479064941e-01,2.764692902565002441e-01,8.689284324645996094e-01,1.264457225799560547e+00,7.436513900756835938e-02,4.870997965335845947e-01,1.005740910768508911e-01,2.618333101272583008e-01,8.179039359092712402e-01
1.904000000000000057e+02,1.770245909690856934e+00,4.301081895828247070e-01,2.647556662559509277e-01,7.613767981529235840e-01,1.406268715858459473e+00,8.498301357030868530e-02,5.490892529487609863e-01,8.780365437269210815e-02,2.548023164272308350e-01,7.166055440902709961e-01
1.906000000000000227e+02,1.798785805702209473e+00,4.931634068489074707e-01,2.619869709014892578e-01,6.681089401245117188e-01,1.560387253761291504e+00,9.938880056142807007e-02,6.181496381759643555e-01,7.760657370090484619e-02,2.528238296508789062e-01,6.280648112297058105e-01
1.908000000000000114e+02,1.798929929733276367e+00,5.642579793930053711e-01,2.603941857814788818e-01,5.857602953910827637e-01,1.727068424224853516e+00,1.184219866991043091e-01,6.944536566734313965e-01,7.005305588245391846e-02,2.515778839588165283e-01,5.492829084396362305e-01
1.910000000000000000e+02,1.747763752937316895e+00,6.480848193168640137e-01,2.593861520290374756e-01,5.117858648300170898e-01,1.906229138374328613e+00,1.426788419485092163e-01,7.780140638351440430e-01,6.515599042177200317e-02,2.511630356311798096e-01,4.783572554588317871e-01
1.912000000000000171e+02,1.637807846069335938e+00,7.410810589790344238e-01,2.597159743309020996e-01,4.451169371604919434e-01,2.093965053558349609e+00,1.749497950077056885e-01,8.694643378257751465e-01,6.285650283098220825e-02,2.520827054977416992e-01,4.144547879695892334e-01
1.914000000000000057e+02,1.479834794998168945e+00,8.430519700050354004e-01,2.613905072212219238e-01,3.850834965705871582e-01,2.282208442687988281e+00,2.191561013460159302e-01,9.718517661094665527e-01,6.301084905862808228e-02,2.545166015625000000e-01,3.569960594177246094e-01
1.916000000000000227e+02,1.296461462974548340e+00,9.423255920410156250e-01,2.647243440151214600e-01,3.312191963195800781e-01,2.458359479904174805e+00,2.803390026092529297e-01,1.085608959197998047e+00,6.584238260984420776e-02,2.585369050502777100e-01,3.053679168224334717e-01
1.918000000000000114e+02,1.114709138870239258e+00,1.010466337203979492e+00,2.697156369686126709e-01,2.825209498405456543e-01,2.597823619842529297e+00,3.728662431240081787e-01,1.210744976997375488e+00,7.175343483686447144e-02,2.642913758754730225e-01,2.586475610733032227e-01
1.920000000000000000e+02,9.587518572807312012e-01,1.025258302688598633e+00,2.769995629787445068e-01,2.389363497495651245e-01,2.674975156784057617e+00,5.040630102157592773e-01,1.347564935684204102e+00,8.096370100975036621e-02,2.753934860229492188e-01,2.184944450855255127e-01
1.922000000000000171e+02,8.287869691848754883e-01,1.003392219543457031e+00,2.934574186801910400e-01,2.035865932703018188e-01,2.618781089782714844e+00,6.914440989494323730e-01,1.496498227119445801e+00,9.370259940624237061e-02,2.969760298728942871e-01,1.862970590591430664e-01
1.924000000000000057e+02,7.227056026458740234e-01,9.594174623489379883e-01,3.206761479377746582e-01,1.747584789991378784e-01,2.414741992950439453e+00,9.139648675918579102e-01,1.657741546630859375e+00,1.108076721429824829e-01,3.287315666675567627e-01,1.601112335920333862e-01
1.926000000000000227e+02,6.407209634780883789e-01,8.998501300811767578e-01,3.576734364032745361e-01,1.515978127717971802e-01,2.080319404602050781e+00,1.178336143493652344e+00,1.831608295440673828e+00,1.328493952751159668e-01,3.688182532787322998e-01,1.384668499231338501e-01
1.928000000000000114e+02,5.820111632347106934e-01,8.305316567420959473e-01,4.010193943977355957e-01,1.315683126449584961e-01,1.670412778854370117e+00,1.448496818542480469e+00,2.016896009445190430e+00,1.610359102487564087e-01,4.150983691215515137e-01,1.197987943887710571e-01
1.930000000000000000e+02,5.439097285270690918e-01,7.595827579498291016e-01,4.509322643280029297e-01,1.144281849265098572e-01,1.297238588333129883e+00,1.587888121604919434e+00,2.205351591110229492e+00,2.001129984855651855e-01,4.681495130062103271e-01,1.037837266921997070e-01
1.932000000000000171e+02,5.241702795028686523e-01,6.904239654541015625e-01,5.076748728752136230e-01,9.976056963205337524e-02,9.895730614662170410e-01,1.606310606002807617e+00,2.389067649841308594e+00,2.526913285255432129e-01,5.280699133872985840e-01,9.025906771421432495e-02
1.934000000000000057e+02,5.170332193374633789e-01,6.263724565505981445e-01,5.714493393898010254e-01,8.764638006687164307e-02,7.523103952407836914e-01,1.537912487983703613e+00,2.546559095382690430e+00,3.315534293651580811e-01,5.950769186019897461e-01,7.931124418973922729e-02
1.936000000000000227e+02,5.124117732048034668e-01,5.678229928016662598e-01,6.423166394233703613e-01,7.811521738767623901e-02,5.721902847290039062e-01,1.425634622573852539e+00,2.654262781143188477e+00,4.452627599239349365e-01,6.692353487014770508e-01,7.097119837999343872e-02
1.938000000000000114e+02,5.097336769104003906e-01,5.145033001899719238e-01,7.205134630203247070e-01,7.126069813966751099e-02,4.416847825050354004e-01,1.291081547737121582e+00,2.648092985153198242e+00,6.160683035850524902e-01,7.507838010787963867e-01,6.533335149288177490e-02
1.940000000000000000e+02,5.087270140647888184e-01,4.656312167644500732e-01,8.059090971946716309e-01,6.704410165548324585e-02,3.541545569896697998e-01,1.152345776557922363e+00,2.501001358032226562e+00,8.263944983482360840e-01,8.395826816558837891e-01,6.235586479306221008e-02
1.942000000000000171e+02,5.100746154785156250e-01,4.217906892299652100e-01,9.000854492187500000e-01,6.540667265653610229e-02,3.008055686950683594e-01,1.017166376113891602e+00,2.206842184066772461e+00,1.071741104125976562e+00,9.388197660446166992e-01,6.176346912980079651e-02
1.944000000000000057e+02,5.137324333190917969e-01,3.827216327190399170e-01,1.005275845527648926e+00,6.627985835075378418e-02,2.708167433738708496e-01,8.929966688156127930e-01,1.814632892608642578e+00,1.353132843971252441e+00,1.049315810203552246e+00,6.376836448907852173e-02
1.946000000000000227e+02,5.239090323448181152e-01,3.484945297241210938e-01,1.121699452400207520e+00,6.993584334850311279e-02,2.572763264179229736e-01,7.818282246589660645e-01,1.426655530929565430e+00,1.540502429008483887e+00,1.171018362045288086e+00,6.871551275253295898e-02
1.948000000000000114e+02,5.408661365509033203e-01,3.183448016643524170e-01,1.249286651611328125e+00,7.668150961399078369e-02,2.532321214675903320e-01,6.853442192077636719e-01,1.093873143196105957e+00,1.602254986763000488e+00,1.304190158843994141e+00,7.687821239233016968e-02
1.950000000000000000e+02,5.654995441436767578e-01,2.916874885559082031e-01,1.388753533363342285e+00,8.679092675447463989e-02,2.516125440597534180e-01,6.005709767341613770e-01,8.356840610504150391e-01,1.558601617813110352e+00,1.449470281600952148e+00,8.852444589138031006e-02
1.952000000000000171e+02,5.978654623031616211e-01,2.684356570243835449e-01,1.540453076362609863e+00,1.006668731570243835e-01,2.505770325660705566e-01,5.246055722236633301e-01,6.363011002540588379e-01,1.461325645446777344e+00,1.607171893119812012e+00,1.042270362377166748e-01
1.954000000000000057e+02,6.377887129783630371e-01,2.486840337514877319e-01,1.704507350921630859e+00,1.190969422459602356e-01,2.506326436996459961e-01,4.561237096786499023e-01,4.886320829391479492e-01,1.335120201110839844e+00,1.777367472648620605e+00,1.247103214263916016e-01
1.956000000000000227e+02,6.853470206260681152e-01,2.317541837692260742e-01,1.881191015243530273e+00,1.426348388195037842e-01,2.519608736038208008e-01,3.943464756011962891e-01,3.865298330783843994e-01,1.198150753974914551e+00,1.960144042968750000e+00,1.505328714847564697e-01
1.958000000000000114e+02,7.399984598159790039e-01,2.174831926822662354e-01,2.066662311553955078e+00,1.738813966512680054e-01,2.549335360527038574e-01,3.388713598251342773e-01,3.221684396266937256e-01,1.061432838439941406e+00,2.149160623550415039e+00,1.858956515789031982e-01
1.960000000000000000e+02,8.018325567245483398e-01,2.059182226657867432e-01,2.252594470977783203e+00,2.169596254825592041e-01,2.595528960227966309e-01,2.889165282249450684e-01,2.841548621654510498e-01,9.340445995330810547e-01,2.335868120193481445e+00,2.340049296617507935e-01
1.962000000000000171e+02,8.706026077270507812e-01,1.971527785062789917e-01,2.429176807403564453e+00,2.754774093627929688e-01,2.658576667308807373e-01,2.437478750944137573e-01,2.654417753219604492e-01,8.187948465347290039e-01,2.504547595977783203e+00,3.032680153846740723e-01
1.964000000000000057e+02,9.464777112007141113e-01,1.915869265794754028e-01,2.572035312652587891e+00,3.640486598014831543e-01,2.797921299934387207e-01,2.062109410762786865e-01,2.581756711006164551e-01,7.175119519233703613e-01,2.630814313888549805e+00,4.055315554141998291e-01
1.966000000000000227e+02,1.029202461242675781e+00,1.893209964036941528e-01,2.656040668487548828e+00,4.896491169929504395e-01,3.046419620513916016e-01,1.759297996759414673e-01,2.561522722244262695e-01,6.290189623832702637e-01,2.670199155807495117e+00,5.567902922630310059e-01
1.968000000000000114e+02,1.118367314338684082e+00,1.906915605068206787e-01,2.612733125686645508e+00,6.712394356727600098e-01,3.397794067859649658e-01,1.517298966646194458e-01,2.548714876174926758e-01,5.504260659217834473e-01,2.571154594421386719e+00,7.559695839881896973e-01
1.970000000000000000e+02,1.211794137954711914e+00,1.967566609382629395e-01,2.425098896026611328e+00,8.885350227355957031e-01,3.818923830986022949e-01,1.310692429542541504e-01,2.544516921043395996e-01,4.796156287193298340e-01,2.320739030838012695e+00,9.866318106651306152e-01
1.972000000000000171e+02,1.306615352630615234e+00,2.089696079492568970e-01,2.103666067123413086e+00,1.146015882492065430e+00,4.303782284259796143e-01,1.133190840482711792e-01,2.553601264953613281e-01,4.157867133617401123e-01,1.956397294998168945e+00,1.261849403381347656e+00
1.974000000000000057e+02,1.401313185691833496e+00,2.275487929582595825e-01,1.699362158775329590e+00,1.419982433319091797e+00,4.857349097728729248e-01,9.813681989908218384e-02,2.577928602695465088e-01,3.584201335906982422e-01,1.553117871284484863e+00,1.496866583824157715e+00
1.976000000000000227e+02,1.492545127868652344e+00,2.530482411384582520e-01,1.325101256370544434e+00,1.569642782211303711e+00,5.480047464370727539e-01,8.546341955661773682e-02,2.618124783039093018e-01,3.068646788597106934e-01,1.197783589363098145e+00,1.599097013473510742e+00
1.978000000000000114e+02,1.578157782554626465e+00,2.857484817504882812e-01,1.013449311256408691e+00,1.598111748695373535e+00,6.173790693283081055e-01,7.537566125392913818e-02,2.675625383853912354e-01,2.602069377899169922e-01,9.137297868728637695e-01,1.586621403694152832e+00
1.980000000000000000e+02,1.655845761299133301e+00,3.252800107002258301e-01,7.729001045227050781e-01,1.535561800003051758e+00,6.938710212707519531e-01,6.788652390241622925e-02,2.788226008415222168e-01,2.202354669570922852e-01,6.945056915283203125e-01,1.503486514091491699e+00
1.982000000000000171e+02,1.721409320831298828e+00,3.734006881713867188e-01,5.894701480865478516e-01,1.427397131919860840e+00,7.778022289276123047e-01,6.311988085508346558e-02,3.003891110420227051e-01,1.880511343479156494e-01,5.300395488739013672e-01,1.383687615394592285e+00
1.984000000000000057e+02,1.770092010498046875e+00,4.296308755874633789e-01,4.554185867309570312e-01,1.295404911041259766e+00,8.696792125701904297e-01,6.087734922766685486e-02,3.321443200111389160e-01,1.618870943784713745e-01,4.136217534542083740e-01,1.247386217117309570e+00
1.986000000000000227e+02,1.798841714859008789e+00,4.926377832889556885e-01,3.648415505886077881e-01,1.158083438873291016e+00,9.725868105888366699e-01,6.110037118196487427e-02,3.721990883350372314e-01,1.402389407157897949e-01,3.372697830200195312e-01,1.109449625015258789e+00
1.988000000000000114e+02,1.799474120140075684e+00,5.635909438133239746e-01,3.095511794090270996e-01,1.023202776908874512e+00,1.087132453918457031e+00,6.404541432857513428e-02,4.184275865554809570e-01,1.215602532029151917e-01,2.913325428962707520e-01,9.778133034706115723e-01
1.990000000000000000e+02,1.749063253402709961e+00,6.472538113594055176e-01,2.778654992580413818e-01,8.991715312004089355e-01,1.212774872779846191e+00,7.003415375947952271e-02,4.713911712169647217e-01,1.055181920528411865e-01,2.671332657337188721e-01,8.576304316520690918e-01
1.992000000000000171e+02,1.638652682304382324e+00,7.406690120697021484e-01,2.634930908679962158e-01,7.878208756446838379e-01,1.350243330001831055e+00,7.934781163930892944e-02,5.312075614929199219e-01,9.196048229932785034e-02,2.568176686763763428e-01,7.511717081069946289e-01
1.994000000000000057e+02,1.480660557746887207e+00,8.427073955535888672e-01,2.586107552051544189e-01,6.906051039695739746e-01,1.499923944473266602e+00,9.222096204757690430e-02,5.981113910675048828e-01,8.097951114177703857e-02,2.544060945510864258e-01,6.585981249809265137e-01
1.996000000000000227e+02,1.297352194786071777e+00,9.421065449714660645e-01,2.568815648555755615e-01,6.054970026016235352e-01,1.662094354629516602e+00,1.094425916671752930e-01,6.722351312637329102e-01,7.263117283582687378e-02,2.529497444629669189e-01,5.767209529876708984e-01
1.998000000000000114e+02,1.115573167800903320e+00,1.010411977767944336e+00,2.557640671730041504e-01,5.293138623237609863e-01,1.836672306060791016e+00,1.316434741020202637e-01,7.536461353302001953e-01,6.694795936346054077e-02,2.520729303359985352e-01,5.031768083572387695e-01
2.000000000000000000e+02,9.595713615417480469e-01,1.025436878204345703e+00,2.557482421398162842e-01,4.606643319129943848e-01,2.022928237915039062e+00,1.598958373069763184e-01,8.423992991447448730e-01,6.395816802978515625e-02,2.525304555892944336e-01,4.368684887886047363e-01


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_25/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.237630367279052734e-01,1.008914589881896973e+00,9.004943966865539551e-01,1.204542994499206543e+00,8.757838010787963867e-01,1.402265548706054688e+00,8.538749814033508301e-01,1.597477197647094727e+00,8.326896429061889648e-01,1.793105959892272949e+00
2.000000000000000111e-01,8.538134694099426270e-01,1.005718111991882324e+00,8.105955123901367188e-01,1.192788004875183105e+00,7.662413120269775391e-01,1.382040023803710938e+00,7.256395220756530762e-01,1.568750143051147461e+00,6.859652400016784668e-01,1.756653904914855957e+00
2.999999999999999889e-01,7.893988490104675293e-01,9.943168163299560547e-01,7.285853028297424316e-01,1.170935750007629395e+00,6.693120598793029785e-01,1.347349166870117188e+00,6.127366423606872559e-01,1.523504018783569336e+00,5.569137334823608398e-01,1.702172040939331055e+00
4.000000000000000222e-01,7.306413650512695312e-01,9.762125611305236816e-01,6.554754376411437988e-01,1.140040636062622070e+00,5.842232108116149902e-01,1.301872849464416504e+00,5.152781605720520020e-01,1.465237379074096680e+00,4.458012878894805908e-01,1.632908463478088379e+00
5.000000000000000000e-01,6.778975725173950195e-01,9.522215127944946289e-01,5.915063023567199707e-01,1.101516008377075195e+00,5.107623934745788574e-01,1.248022675514221191e+00,4.325145483016967773e-01,1.397121667861938477e+00,3.525859415531158447e-01,1.551536321640014648e+00
5.999999999999999778e-01,6.314095258712768555e-01,9.231748580932617188e-01,5.366410017013549805e-01,1.056794524192810059e+00,4.489074945449829102e-01,1.187820196151733398e+00,3.638386130332946777e-01,1.322934031486511230e+00,2.767924964427947998e-01,1.463423728942871094e+00
7.000000000000000666e-01,5.913106203079223633e-01,8.899056315422058105e-01,4.906603991985321045e-01,1.007496714591979980e+00,3.982491195201873779e-01,1.124488472938537598e+00,3.081637918949127197e-01,1.246245861053466797e+00,2.154682427644729614e-01,1.373362541198730469e+00
8.000000000000000444e-01,5.575050115585327148e-01,8.533589243888854980e-01,4.531419277191162109e-01,9.562580585479736328e-01,3.578363358974456787e-01,1.059832930564880371e+00,2.644012272357940674e-01,1.168429255485534668e+00,1.675469875335693359e-01,1.282603263854980469e+00
9.000000000000000222e-01,5.297282338142395020e-01,8.151440024375915527e-01,4.235714673995971680e-01,9.041794538497924805e-01,3.268948495388031006e-01,9.947753548622131348e-01,2.310564666986465454e-01,1.091042757034301758e+00,1.305699199438095093e-01,1.193418622016906738e+00
1.000000000000000000e+00,5.079634785652160645e-01,7.762440443038940430e-01,4.013608694076538086e-01,8.520193099975585938e-01,3.035791516304016113e-01,9.310708045959472656e-01,2.056177109479904175e-01,1.016288757324218750e+00,1.019174829125404358e-01,1.107736110687255859e+00
1.100000000000000089e+00,4.918861985206604004e-01,7.371656298637390137e-01,3.850767016410827637e-01,8.011759519577026367e-01,2.864499688148498535e-01,8.698424100875854492e-01,1.868281960487365723e-01,9.448736310005187988e-01,8.059845864772796631e-02,1.025913715362548828e+00
1.199999999999999956e+00,4.810172617435455322e-01,6.984797120094299316e-01,3.736413717269897461e-01,7.524969577789306641e-01,2.748046517372131348e-01,8.113608360290527344e-01,1.736664324998855591e-01,8.771319985389709473e-01,6.544452905654907227e-02,9.483081698417663574e-01
1.300000000000000044e+00,4.742216765880584717e-01,6.612281203269958496e-01,3.664640784263610840e-01,7.061875462532043457e-01,2.673605382442474365e-01,7.561133503913879395e-01,1.651410013437271118e-01,8.132860660552978516e-01,5.500727146863937378e-02,8.753216266632080078e-01
1.400000000000000133e+00,4.706801176071166992e-01,6.257251501083374023e-01,3.624665141105651855e-01,6.626059412956237793e-01,2.629183232784271240e-01,7.045577168464660645e-01,1.597440540790557861e-01,7.539128661155700684e-01,4.786164313554763794e-02,8.074382543563842773e-01
1.500000000000000000e+00,4.683260023593902588e-01,5.920337438583374023e-01,3.606037795543670654e-01,6.217834353446960449e-01,2.608300149440765381e-01,6.567565202713012695e-01,1.570331305265426636e-01,6.988614797592163086e-01,4.362282902002334595e-02,7.444437742233276367e-01
1.600000000000000089e+00,4.665227234363555908e-01,5.600761175155639648e-01,3.593587279319763184e-01,5.833997726440429688e-01,2.597435712814331055e-01,6.122094392776489258e-01,1.561536788940429688e-01,6.477435231208801270e-01,4.192187264561653137e-02,6.860386729240417480e-01
1.699999999999999956e+00,4.651686549186706543e-01,5.296714901924133301e-01,3.585447371006011963e-01,5.471009016036987305e-01,2.589196860790252686e-01,5.705412030220031738e-01,1.556072980165481567e-01,5.999798178672790527e-01,4.149960726499557495e-02,6.316866278648376465e-01
1.800000000000000044e+00,4.642912447452545166e-01,5.007801651954650879e-01,3.581120371818542480e-01,5.127005577087402344e-01,2.582558393478393555e-01,5.312483906745910645e-01,1.552744358777999878e-01,5.551128983497619629e-01,4.135143384337425232e-02,5.808570384979248047e-01
1.900000000000000133e+00,4.639257788658142090e-01,4.733577072620391846e-01,3.580268025398254395e-01,4.801109433174133301e-01,2.577571868896484375e-01,4.940792322158813477e-01,1.551066637039184570e-01,5.127147436141967773e-01,4.141300916671752930e-02,5.329285264015197754e-01
2.000000000000000000e+00,4.639710485935211182e-01,4.472288191318511963e-01,3.582773506641387939e-01,4.492493867874145508e-01,2.575739920139312744e-01,4.588790237903594971e-01,1.550944447517395020e-01,4.726547002792358398e-01,4.166037216782569885e-02,4.876430928707122803e-01
2.100000000000000089e+00,4.643721580505371094e-01,4.223303198814392090e-01,3.589459359645843506e-01,4.200524091720581055e-01,2.577469944953918457e-01,4.255410432815551758e-01,1.552286595106124878e-01,4.348092377185821533e-01,4.208278283476829529e-02,4.448616504669189453e-01
2.200000000000000178e+00,4.652280807495117188e-01,3.986432552337646484e-01,3.600466251373291016e-01,3.924488425254821777e-01,2.582581639289855957e-01,3.939791023731231689e-01,1.555017530918121338e-01,3.990532159805297852e-01,4.267007857561111450e-02,4.044524729251861572e-01
2.300000000000000266e+00,4.667091965675354004e-01,3.763619065284729004e-01,3.615277111530303955e-01,3.662377893924713135e-01,2.591505050659179688e-01,3.641208112239837646e-01,1.560003608465194702e-01,3.652269542217254639e-01,4.341261088848114014e-02,3.662908673286437988e-01
2.399999999999999911e+00,4.688326418399810791e-01,3.554766178131103516e-01,3.634315431118011475e-01,3.413157165050506592e-01,2.604861855506896973e-01,3.359028100967407227e-01,1.568380296230316162e-01,3.332159817218780518e-01,4.430128261446952820e-02,3.302584886550903320e-01
2.500000000000000000e+00,4.721622467041015625e-01,3.360071182250976562e-01,3.657810389995574951e-01,3.176453113555908203e-01,2.622422575950622559e-01,3.092445731163024902e-01,1.580340564250946045e-01,3.029415011405944824e-01,4.536281526088714600e-02,2.962355911731719971e-01
2.600000000000000089e+00,4.773365259170532227e-01,3.179440796375274658e-01,3.686256408691406250e-01,2.952694296836853027e-01,2.644224166870117188e-01,2.839518189430236816e-01,1.596733480691909790e-01,2.743403315544128418e-01,4.672586172819137573e-02,2.640878260135650635e-01
2.700000000000000178e+00,4.842367470264434814e-01,3.011189401149749756e-01,3.729661703109741211e-01,2.747004628181457520e-01,2.670567035675048828e-01,2.599371075630187988e-01,1.617424935102462769e-01,2.473390251398086548e-01,4.842775687575340271e-02,2.336663752794265747e-01
2.800000000000000266e+00,4.932820498943328857e-01,2.855434417724609375e-01,3.794244825839996338e-01,2.560463547706604004e-01,2.701283097267150879e-01,2.371562570333480835e-01,1.642691791057586670e-01,2.218517214059829712e-01,5.054597184062004089e-02,2.048723995685577393e-01
2.899999999999999911e+00,5.045043230056762695e-01,2.710890769958496094e-01,3.879389166831970215e-01,2.389220297336578369e-01,2.746282517910003662e-01,2.161074578762054443e-01,1.672620326280593872e-01,1.976835727691650391e-01,5.306554213166236877e-02,1.776389032602310181e-01
3.000000000000000000e+00,5.176364779472351074e-01,2.575033307075500488e-01,3.990130126476287842e-01,2.232860326766967773e-01,2.814677953720092773e-01,1.972057223320007324e-01,1.707064360380172729e-01,1.747668832540512085e-01,5.604589730501174927e-02,1.519625782966613770e-01
3.100000000000000089e+00,5.326331853866577148e-01,2.447166740894317627e-01,4.126526117324829102e-01,2.091539055109024048e-01,2.909990847110748291e-01,1.802947372198104858e-01,1.757249981164932251e-01,1.535627990961074829e-01,5.952868610620498657e-02,1.277414262294769287e-01
3.200000000000000178e+00,5.495466589927673340e-01,2.328424900770187378e-01,4.285372495651245117e-01,1.962862759828567505e-01,3.032965660095214844e-01,1.650550663471221924e-01,1.832025498151779175e-01,1.345764100551605225e-01,6.362462043762207031e-02,1.048210859298706055e-01
3.300000000000000266e+00,5.683583021163940430e-01,2.218928486108779907e-01,4.461599588394165039e-01,1.843086481094360352e-01,3.181857168674468994e-01,1.513381004333496094e-01,1.939330548048019409e-01,1.178836226463317871e-01,6.971438229084014893e-02,8.377487957477569580e-02
3.399999999999999911e+00,5.890554189682006836e-01,2.118721455335617065e-01,4.655103385448455811e-01,1.732154935598373413e-01,3.355987668037414551e-01,1.391007602214813232e-01,2.077611535787582397e-01,1.031689420342445374e-01,7.860815525054931641e-02,6.508114188909530640e-02
3.500000000000000000e+00,6.116154789924621582e-01,2.026934623718261719e-01,4.867404699325561523e-01,1.630864590406417847e-01,3.550971150398254395e-01,1.279749870300292969e-01,2.240514308214187622e-01,8.989137411117553711e-02,9.083238989114761353e-02,4.861804470419883728e-02
3.600000000000000089e+00,6.359886527061462402e-01,1.941878348588943481e-01,5.097535252571105957e-01,1.538182497024536133e-01,3.762227892875671387e-01,1.176524758338928223e-01,2.426976561546325684e-01,7.796374708414077759e-02,1.060356348752975464e-01,3.409950435161590576e-02
3.700000000000000178e+00,6.621693372726440430e-01,1.863466948270797729e-01,5.344417691230773926e-01,1.451981216669082642e-01,3.988699615001678467e-01,1.080626100301742554e-01,2.635462582111358643e-01,6.724754720926284790e-02,1.238880455493927002e-01,2.124836854636669159e-02
3.800000000000000266e+00,6.900627017021179199e-01,1.790973097085952759e-01,5.608185529708862305e-01,1.371877193450927734e-01,4.230852127075195312e-01,9.914506971836090088e-02,2.864212095737457275e-01,5.757039040327072144e-02,1.441313475370407104e-01,9.785925038158893585e-03
3.899999999999999911e+00,7.196569442749023438e-01,1.724306195974349976e-01,5.888984799385070801e-01,1.297932863235473633e-01,4.489862024784088135e-01,9.089569002389907837e-02,3.109169006347656250e-01,4.860604554414749146e-02,1.666789203882217407e-01,-3.792769275605678558e-04
4.000000000000000000e+00,7.509691119194030762e-01,1.663602590560913086e-01,6.186963915824890137e-01,1.230210289359092712e-01,4.765916764736175537e-01,8.326323330402374268e-02,3.368737995624542236e-01,4.025093093514442444e-02,1.912505030632019043e-01,-9.585142135620117188e-03
4.099999999999999645e+00,7.840154767036437988e-01,1.608998179435729980e-01,6.502268910408020020e-01,1.168772801756858826e-01,5.059164762496948242e-01,7.625319808721542358e-02,3.643665015697479248e-01,3.250622376799583435e-02,2.178051620721817017e-01,-1.789445057511329651e-02
4.200000000000000178e+00,8.188120126724243164e-01,1.560628116130828857e-01,6.835048794746398926e-01,1.113683357834815979e-01,5.369755029678344727e-01,6.987189501523971558e-02,3.935768008232116699e-01,2.538460679352283478e-02,2.459924668073654175e-01,-2.549854852259159088e-02
4.299999999999999822e+00,8.553980588912963867e-01,1.518977582454681396e-01,7.185450792312622070e-01,1.065005362033843994e-01,5.697835087776184082e-01,6.412566453218460083e-02,4.245261549949645996e-01,1.889337413012981415e-02,2.756579220294952393e-01,-3.253179416060447693e-02
4.400000000000000355e+00,8.938337564468383789e-01,1.484890282154083252e-01,7.553626298904418945e-01,1.022802367806434631e-01,6.043554544448852539e-01,5.902083218097686768e-02,4.572295248508453369e-01,1.303887367248535156e-02,3.068815171718597412e-01,-3.900131955742835999e-02
4.500000000000000000e+00,9.341330528259277344e-01,1.458573192358016968e-01,7.939723134040832520e-01,9.871383011341094971e-02,6.407062411308288574e-01,5.456378683447837830e-02,4.917018413543701172e-01,7.827478460967540741e-03,3.398588001728057861e-01,-4.483419284224510193e-02
4.600000000000000533e+00,9.763008356094360352e-01,1.440259814262390137e-01,8.343891501426696777e-01,9.580774605274200439e-02,6.788508892059326172e-01,5.076093226671218872e-02,5.279580950736999512e-01,3.265588078647851944e-03,3.746139407157897949e-01,-5.002066865563392639e-02
4.700000000000000178e+00,1.020289540290832520e+00,1.430509537458419800e-01,8.766366243362426758e-01,9.357875585556030273e-02,7.188044786453247070e-01,4.761869832873344421e-02,5.660133957862854004e-01,-6.403696024790406227e-04,4.111619293689727783e-01,-5.455431714653968811e-02
4.799999999999999822e+00,1.066084265708923340e+00,1.429602652788162231e-01,9.207953214645385742e-01,9.211594611406326294e-02,7.605819702148437500e-01,4.514354467391967773e-02,6.058825850486755371e-01,-3.883941797539591789e-03,4.495179653167724609e-01,-5.842867121100425720e-02
4.900000000000000355e+00,1.113683462142944336e+00,1.437711715698242188e-01,9.669901132583618164e-01,9.140951186418533325e-02,8.041987419128417969e-01,4.334194585680961609e-02,6.475811004638671875e-01,-6.458650808781385422e-03,4.896971583366394043e-01,-6.163726001977920532e-02
5.000000000000000000e+00,1.163397073745727539e+00,1.453432440757751465e-01,1.015708446502685547e+00,9.130159020423889160e-02,8.500062227249145508e-01,4.209336265921592712e-02,6.912311315536499023e-01,-8.399258367717266083e-03,5.317705869674682617e-01,-6.419522315263748169e-02
5.100000000000000533e+00,1.215438723564147949e+00,1.476096510887145996e-01,1.067050457000732422e+00,9.179922938346862793e-02,8.983901143074035645e-01,4.129247739911079407e-02,7.373626828193664551e-01,-9.883124381303787231e-03,5.762606859207153320e-01,-6.628121435642242432e-02
5.200000000000000178e+00,1.269838809967041016e+00,1.506041735410690308e-01,1.120960474014282227e+00,9.295414388179779053e-02,9.494727253913879395e-01,4.105719178915023804e-02,7.861145734786987305e-01,-1.091675180941820145e-02,6.233578324317932129e-01,-6.792271137237548828e-02
5.299999999999999822e+00,1.326624631881713867e+00,1.543609946966171265e-01,1.177470922470092773e+00,9.479439258575439453e-02,1.003345966339111328e+00,4.145268350839614868e-02,8.375708460807800293e-01,-1.148293446749448776e-02,6.731456518173217773e-01,-6.910258531570434570e-02
5.400000000000000355e+00,1.385820627212524414e+00,1.589148193597793579e-01,1.236628293991088867e+00,9.734464436769485474e-02,1.060084581375122070e+00,4.250423237681388855e-02,8.918173313140869141e-01,-1.156396605074405670e-02,7.257102727890014648e-01,-6.980312615633010864e-02
5.500000000000000000e+00,1.447463750839233398e+00,1.643002629280090332e-01,1.298478364944458008e+00,1.006298959255218506e-01,1.119761347770690918e+00,4.423823207616806030e-02,9.489552378654479980e-01,-1.111184060573577881e-02,7.811402678489685059e-01,-7.000615447759628296e-02
5.600000000000000533e+00,1.511560916900634766e+00,1.705837547779083252e-01,1.363090157508850098e+00,1.046954765915870667e-01,1.182327389717102051e+00,4.670995846390724182e-02,1.009123206138610840e+00,-9.978206828236579895e-03,8.394915461540222168e-01,-6.967857480049133301e-02
5.700000000000000178e+00,1.577727556228637695e+00,1.781024783849716187e-01,1.430546760559082031e+00,1.096561178565025330e-01,1.247774481773376465e+00,4.996307194232940674e-02,1.072407245635986328e+00,-8.121740072965621948e-03,9.007031321525573730e-01,-6.874294579029083252e-02
5.799999999999999822e+00,1.645486950874328613e+00,1.872037053108215332e-01,1.500880241394042969e+00,1.155624687671661377e-01,1.316207528114318848e+00,5.403643101453781128e-02,1.138888359069824219e+00,-5.514463875442743301e-03,9.648405909538269043e-01,-6.716752052307128906e-02
5.900000000000000355e+00,1.714509844779968262e+00,1.980626583099365234e-01,1.574119091033935547e+00,1.224563419818878174e-01,1.387693285942077637e+00,5.896156281232833862e-02,1.208610057830810547e+00,-2.087869681417942047e-03,1.032041788101196289e+00,-6.479626893997192383e-02
6.000000000000000000e+00,1.784428358078002930e+00,2.108368128538131714e-01,1.650286555290222168e+00,1.303800344467163086e-01,1.462282061576843262e+00,6.476725637912750244e-02,1.281444668769836426e+00,2.258588327094912529e-03,1.102411031723022461e+00,-6.154985353350639343e-02
6.100000000000000533e+00,1.854809761047363281e+00,2.257163822650909424e-01,1.729402899742126465e+00,1.393762528896331787e-01,1.540023326873779297e+00,7.148259878158569336e-02,1.357418417930603027e+00,7.553596049547195435e-03,1.175740599632263184e+00,-5.743534862995147705e-02
6.200000000000000178e+00,1.925185084342956543e+00,2.428818941116333008e-01,1.811488986015319824e+00,1.495020240545272827e-01,1.620965480804443359e+00,7.913693040609359741e-02,1.436585545539855957e+00,1.382127031683921814e-02,1.251751542091369629e+00,-5.248102173209190369e-02
6.299999999999999822e+00,1.994995594024658203e+00,2.625101804733276367e-01,1.896561741828918457e+00,1.608541905879974365e-01,1.705155849456787109e+00,8.775979280471801758e-02,1.518979430198669434e+00,2.108277939260005951e-02,1.330470204353332520e+00,-4.665023088455200195e-02
6.400000000000000355e+00,2.063611268997192383e+00,2.847826778888702393e-01,1.984016418457031250e+00,1.739986091852188110e-01,1.792641520500183105e+00,9.744773805141448975e-02,1.604416131973266602e+00,2.932606264948844910e-02,1.411749720573425293e+00,-3.994462266564369202e-02
6.500000000000000000e+00,2.130218744277954102e+00,3.100774288177490234e-01,2.073127746582031250e+00,1.894091963768005371e-01,1.883462667465209961e+00,1.084243208169937134e-01,1.692781925201416016e+00,3.854952752590179443e-02,1.495290875434875488e+00,-3.242570161819458008e-02
6.600000000000000533e+00,2.193198204040527344e+00,3.398402333259582520e-01,2.163305521011352539e+00,2.073565125465393066e-01,1.977628350257873535e+00,1.207517534494400024e-01,1.784064769744873047e+00,4.877744615077972412e-02,1.581056594848632812e+00,-2.409471198916435242e-02
6.700000000000000178e+00,2.250996112823486328e+00,3.747760355472564697e-01,2.253881216049194336e+00,2.281141430139541626e-01,2.075068712234497070e+00,1.344530880451202393e-01,1.877912521362304688e+00,5.999601259827613831e-02,1.669110178947448730e+00,-1.493011321872472763e-02
6.799999999999999822e+00,2.301579952239990234e+00,4.157490730285644531e-01,2.344199419021606445e+00,2.519036531448364258e-01,2.175332307815551758e+00,1.493598520755767822e-01,1.974179387092590332e+00,7.228612899780273438e-02,1.759515047073364258e+00,-4.909091629087924957e-03
6.900000000000000355e+00,2.342675447463989258e+00,4.636002779006958008e-01,2.433248519897460938e+00,2.791230678558349609e-01,2.277773618698120117e+00,1.658097654581069946e-01,2.072759151458740234e+00,8.579623699188232422e-02,1.852322697639465332e+00,6.037314422428607941e-03
7.000000000000000000e+00,2.371851444244384766e+00,5.190313458442687988e-01,2.518740892410278320e+00,3.117485940456390381e-01,2.381237745285034180e+00,1.846618354320526123e-01,2.173453569412231445e+00,1.005258783698081970e-01,1.947566151618957520e+00,1.800497435033321381e-02
7.100000000000000533e+00,2.385838747024536133e+00,5.820100307464599609e-01,2.598603487014770508e+00,3.510119020938873291e-01,2.485118627548217773e+00,2.062027156352996826e-01,2.275983810424804688e+00,1.167278662323951721e-01,2.045113325119018555e+00,3.117213957011699677e-02
7.200000000000000178e+00,2.379480600357055664e+00,6.533539891242980957e-01,2.670740842819213867e+00,3.976905643939971924e-01,2.588441848754882812e+00,2.308673709630966187e-01,2.379337787628173828e+00,1.353157311677932739e-01,2.144791603088378906e+00,4.553458839654922485e-02
7.299999999999999822e+00,2.348435401916503906e+00,7.336257696151733398e-01,2.732688188552856445e+00,4.525791406631469727e-01,2.690289020538330078e+00,2.590169608592987061e-01,2.483266115188598633e+00,1.563973277807235718e-01,2.246475458145141602e+00,6.110324710607528687e-02
7.400000000000000355e+00,2.289905548095703125e+00,8.223173022270202637e-01,2.781234979629516602e+00,5.168297290802001953e-01,2.789093971252441406e+00,2.922481596469879150e-01,2.587404489517211914e+00,1.800638437271118164e-01,2.349378824234008789e+00,7.866802811622619629e-02
7.500000000000000000e+00,2.201696157455444336e+00,9.184460043907165527e-01,2.807683944702148438e+00,5.948678255081176758e-01,2.882876396179199219e+00,3.322648108005523682e-01,2.691183328628540039e+00,2.065279483795166016e-01,2.452913522720336914e+00,9.870035201311111450e-02
7.600000000000000533e+00,2.083322525024414062e+00,1.022251486778259277e+00,2.800897598266601562e+00,6.906438469886779785e-01,2.969700098037719727e+00,3.803192675113677979e-01,2.794506072998046875e+00,2.357416898012161255e-01,2.556902408599853516e+00,1.212335154414176941e-01
7.700000000000000178e+00,1.940606594085693359e+00,1.135867953300476074e+00,2.760256290435791016e+00,7.991756200790405273e-01,3.047329664230346680e+00,4.379058778285980225e-01,2.896268129348754883e+00,2.691741585731506348e-01,2.660997629165649414e+00,1.463617831468582153e-01
7.799999999999999822e+00,1.776387214660644531e+00,1.258212089538574219e+00,2.681818008422851562e+00,9.195691347122192383e-01,3.112148284912109375e+00,5.070176124572753906e-01,2.994848966598510742e+00,3.081811666488647461e-01,2.764783143997192383e+00,1.741498261690139771e-01
7.900000000000000355e+00,1.593950629234313965e+00,1.383671164512634277e+00,2.561858892440795898e+00,1.050849676132202148e+00,3.154285192489624023e+00,5.922152996063232422e-01,3.088535308837890625e+00,3.539097607135772705e-01,2.867940425872802734e+00,2.050332278013229370e-01
8.000000000000000000e+00,1.405629873275756836e+00,1.492030501365661621e+00,2.401721000671386719e+00,1.193263888359069824e+00,3.158472776412963867e+00,6.993792057037353516e-01,3.174909591674804688e+00,4.079907536506652832e-01,2.969952106475830078e+00,2.398940026760101318e-01
8.099999999999999645e+00,1.224177360534667969e+00,1.566354393959045410e+00,2.210156679153442383e+00,1.350529074668884277e+00,3.119590282440185547e+00,8.260381817817687988e-01,3.251397371292114258e+00,4.722001552581787109e-01,3.070469379425048828e+00,2.789245843887329102e-01
8.199999999999999289e+00,1.053782343864440918e+00,1.607445716857910156e+00,1.988784313201904297e+00,1.520441055297851562e+00,3.035850286483764648e+00,9.683690667152404785e-01,3.311019182205200195e+00,5.517594814300537109e-01,3.168087959289550781e+00,3.232564330101013184e-01
8.300000000000000711e+00,8.999592065811157227e-01,1.615146279335021973e+00,1.747511148452758789e+00,1.687380790710449219e+00,2.901332378387451172e+00,1.125845074653625488e+00,3.339759349822998047e+00,6.528073549270629883e-01,3.260636806488037109e+00,3.745125234127044678e-01
8.400000000000000355e+00,7.647068500518798828e-01,1.593448400497436523e+00,1.504254341125488281e+00,1.820600748062133789e+00,2.715992927551269531e+00,1.297147750854492188e+00,3.323620796203613281e+00,7.774152755737304688e-01,3.345624685287475586e+00,4.343914091587066650e-01
8.500000000000000000e+00,6.455061435699462891e-01,1.552601695060729980e+00,1.271987080574035645e+00,1.910348296165466309e+00,2.491330385208129883e+00,1.487322449684143066e+00,3.260993480682373047e+00,9.208112955093383789e-01,3.417690277099609375e+00,5.069391131401062012e-01
8.599999999999999645e+00,5.418739914894104004e-01,1.497738718986511230e+00,1.058802843093872070e+00,1.954202651977539062e+00,2.236830949783325195e+00,1.687327384948730469e+00,3.147204875946044922e+00,1.081253528594970703e+00,3.468676328659057617e+00,5.978087186813354492e-01
8.700000000000001066e+00,4.535985887050628662e-01,1.431589961051940918e+00,8.680648207664489746e-01,1.955681800842285156e+00,1.964744091033935547e+00,1.879296064376831055e+00,2.976623058319091797e+00,1.257587909698486328e+00,3.481444597244262695e+00,7.135677337646484375e-01
8.800000000000000711e+00,3.796786665916442871e-01,1.357985973358154297e+00,7.007760405540466309e-01,1.922056198120117188e+00,1.688047647476196289e+00,2.036641597747802734e+00,2.756366729736328125e+00,1.451996207237243652e+00,3.445242404937744141e+00,8.528482913970947266e-01
8.900000000000000355e+00,3.193968534469604492e-01,1.281008481979370117e+00,5.535179972648620605e-01,1.866222620010375977e+00,1.415743470191955566e+00,2.152302980422973633e+00,2.500643491744995117e+00,1.662594318389892578e+00,3.358999013900756836e+00,1.010900497436523438e+00
9.000000000000000000e+00,2.714555561542510986e-01,1.202530264854431152e+00,4.255376756191253662e-01,1.793007731437683105e+00,1.159328699111938477e+00,2.219273090362548828e+00,2.221965551376342773e+00,1.873429775238037109e+00,3.217218637466430664e+00,1.185639142990112305e+00
9.099999999999999645e+00,2.347355633974075317e-01,1.123821258544921875e+00,3.164436519145965576e-01,1.707193732261657715e+00,9.283748269081115723e-01,2.235231876373291016e+00,1.929957628250122070e+00,2.063512086868286133e+00,3.016129970550537109e+00,1.376858830451965332e+00
9.200000000000001066e+00,2.065823823213577271e-01,1.047322511672973633e+00,2.264423072338104248e-01,1.613073825836181641e+00,7.247540354728698730e-01,2.208281517028808594e+00,1.638801813125610352e+00,2.210521459579467773e+00,2.769639492034912109e+00,1.589268684387207031e+00
9.300000000000000711e+00,1.855327486991882324e-01,9.740070104598999023e-01,1.532341688871383667e-01,1.515886902809143066e+00,5.463688969612121582e-01,2.151157617568969727e+00,1.354906678199768066e+00,2.312984466552734375e+00,2.493592500686645508e+00,1.810469985008239746e+00
9.400000000000000355e+00,1.704612225294113159e-01,9.043504595756530762e-01,9.497723728418350220e-02,1.417475700378417969e+00,3.886239826679229736e-01,2.077207803726196289e+00,1.089575529098510742e+00,2.364874124526977539e+00,2.196146965026855469e+00,2.026631593704223633e+00
9.500000000000000000e+00,1.604558080434799194e-01,8.385056257247924805e-01,4.995453357696533203e-02,1.319374442100524902e+00,2.512659132480621338e-01,1.988963961601257324e+00,8.522391915321350098e-01,2.365610599517822266e+00,1.890652418136596680e+00,2.209889411926269531e+00
9.599999999999999645e+00,1.540087759494781494e-01,7.770577669143676758e-01,1.437150035053491592e-02,1.224571943283081055e+00,1.343464106321334839e-01,1.888313531875610352e+00,6.443117260932922363e-01,2.324662446975708008e+00,1.588927507400512695e+00,2.347041606903076172e+00
9.700000000000001066e+00,1.503625363111495972e-01,7.200543284416198730e-01,-1.328640989959239960e-02,1.133697271347045898e+00,3.873829171061515808e-02,1.779933452606201172e+00,4.600935280323028564e-01,2.260100126266479492e+00,1.297147274017333984e+00,2.437114953994750977e+00
9.800000000000000711e+00,1.490483134984970093e-01,6.672057509422302246e-01,-3.397401422262191772e-02,1.047043323516845703e+00,-3.879365324974060059e-02,1.669080018997192383e+00,2.973232865333557129e-01,2.178931951522827148e+00,1.026227593421936035e+00,2.475524663925170898e+00
9.900000000000000355e+00,1.484272480010986328e-01,6.179032921791076660e-01,-4.889736324548721313e-02,9.648637771606445312e-01,-9.975860267877578735e-02,1.557182312011718750e+00,1.561158746480941772e-01,2.082994222640991211e+00,7.853060960769653320e-01,2.463737964630126953e+00
1.000000000000000000e+01,1.480469703674316406e-01,5.717399120330810547e-01,-5.938456952571868896e-02,8.877143263816833496e-01,-1.483128517866134644e-01,1.447541236877441406e+00,3.666969388723373413e-02,1.974538087844848633e+00,5.737893581390380859e-01,2.414210081100463867e+00
1.009999999999999964e+01,1.478425562381744385e-01,5.281587839126586914e-01,-6.647308170795440674e-02,8.156425952911376953e-01,-1.878356635570526123e-01,1.342242598533630371e+00,-6.084861606359481812e-02,1.858858704566955566e+00,3.854096829891204834e-01,2.343748569488525391e+00
1.020000000000000107e+01,1.477981060743331909e-01,4.869798421859741211e-01,-7.062000036239624023e-02,7.483518719673156738e-01,-2.194001972675323486e-01,1.241324901580810547e+00,-1.396920979022979736e-01,1.740998387336730957e+00,2.194432169198989868e-01,2.256288766860961914e+00
1.030000000000000071e+01,1.479043215513229370e-01,4.480762183666229248e-01,-7.213236391544342041e-02,6.856398582458496094e-01,-2.435784935951232910e-01,1.144841194152832031e+00,-2.019155323505401611e-01,1.622647881507873535e+00,7.597164809703826904e-02,2.153750896453857422e+00
1.040000000000000036e+01,1.481523811817169189e-01,4.113275706768035889e-01,-7.225339114665985107e-02,6.272701621055603027e-01,-2.617383599281311035e-01,1.053332448005676270e+00,-2.524380683898925781e-01,1.507611513137817383e+00,-4.458503425121307373e-02,2.038837194442749023e+00
1.050000000000000000e+01,1.485530287027359009e-01,3.765881359577178955e-01,-7.208583503961563110e-02,5.726513862609863281e-01,-2.749441862106323242e-01,9.669584035873413086e-01,-2.940277457237243652e-01,1.397202014923095703e+00,-1.429429650306701660e-01,1.917375802993774414e+00
1.059999999999999964e+01,1.492608487606048584e-01,3.437047600746154785e-01,-7.169967144727706909e-02,5.211104154586791992e-01,-2.844324111938476562e-01,8.857183456420898438e-01,-3.272787630558013916e-01,1.291383743286132812e+00,-2.224407792091369629e-01,1.794031739234924316e+00
1.070000000000000107e+01,1.503033787012100220e-01,3.125943541526794434e-01,-7.111462950706481934e-02,4.724227190017700195e-01,-2.908367812633514404e-01,8.094050884246826172e-01,-3.529799282550811768e-01,1.190464615821838379e+00,-2.855263054370880127e-01,1.670822381973266602e+00
1.080000000000000071e+01,1.517598479986190796e-01,2.831906974315643311e-01,-7.034227997064590454e-02,4.264383316040039062e-01,-2.943449914455413818e-01,7.378191947937011719e-01,-3.725231289863586426e-01,1.094888091087341309e+00,-3.376060426235198975e-01,1.551677703857421875e+00
1.090000000000000036e+01,1.536530852317810059e-01,2.554247081279754639e-01,-6.939356774091720581e-02,3.830151259899139404e-01,-2.951095700263977051e-01,6.710076332092285156e-01,-3.869470357894897461e-01,1.004722952842712402e+00,-3.805475234985351562e-01,1.437338948249816895e+00
1.100000000000000000e+01,1.559783220291137695e-01,2.292265146970748901e-01,-6.827890127897262573e-02,3.420182764530181885e-01,-2.947464883327484131e-01,6.083655953407287598e-01,-3.975408673286437988e-01,9.199024438858032227e-01,-4.149728417396545410e-01,1.327875375747680664e+00
1.109999999999999964e+01,1.587838679552078247e-01,2.044468969106674194e-01,-6.700810045003890991e-02,3.033200502395629883e-01,-2.940791547298431396e-01,5.491610765457153320e-01,-4.049221575260162354e-01,8.402303457260131836e-01,-4.418698251247406006e-01,1.223783731460571289e+00
1.120000000000000107e+01,1.620391607284545898e-01,1.809403002262115479e-01,-6.558956205844879150e-02,2.667992115020751953e-01,-2.931653857231140137e-01,4.928562343120574951e-01,-4.092928767204284668e-01,7.654220461845397949e-01,-4.624381363391876221e-01,1.125226616859436035e+00
1.130000000000000071e+01,1.661128401756286621e-01,1.588034033775329590e-01,-6.392335146665573120e-02,2.323141694068908691e-01,-2.920176088809967041e-01,4.393143951892852783e-01,-4.108437001705169678e-01,6.952087283134460449e-01,-4.777977764606475830e-01,1.032238483428955078e+00
1.140000000000000036e+01,1.724526435136795044e-01,1.387677043676376343e-01,-6.195019185543060303e-02,1.997460424900054932e-01,-2.906477153301239014e-01,3.884056508541107178e-01,-4.104891717433929443e-01,6.291442513465881348e-01,-4.891784489154815674e-01,9.447163939476013184e-01
1.150000000000000000e+01,1.816286891698837280e-01,1.210062801837921143e-01,-5.964670330286026001e-02,1.690088808536529541e-01,-2.890670001506805420e-01,3.400060236454010010e-01,-4.097579717636108398e-01,5.665924549102783203e-01,-4.972431063652038574e-01,8.625015616416931152e-01
1.159999999999999964e+01,1.941770911216735840e-01,1.054489165544509888e-01,-5.693252757191658020e-02,1.400320827960968018e-01,-2.872827947139739990e-01,2.939908504486083984e-01,-4.087589085102081299e-01,5.071254372596740723e-01,-5.021998286247253418e-01,7.853009700775146484e-01
1.170000000000000107e+01,2.094401121139526367e-01,9.155480563640594482e-02,-5.382444709539413452e-02,1.127112805843353271e-01,-2.853065431118011475e-01,2.503173351287841797e-01,-4.075044095516204834e-01,4.505613148212432861e-01,-5.042446255683898926e-01,7.128373384475708008e-01
1.180000000000000071e+01,2.270697057247161865e-01,7.901398092508316040e-02,-5.026068538427352905e-02,8.692692965269088745e-02,-2.831616401672363281e-01,2.091032266616821289e-01,-4.060072600841522217e-01,3.967644274234771729e-01,-5.039762258529663086e-01,6.447259187698364258e-01
1.190000000000000036e+01,2.470162361860275269e-01,6.779088824987411499e-02,-4.621912911534309387e-02,6.261544674634933472e-02,-2.808486521244049072e-01,1.702322959899902344e-01,-4.042797982692718506e-01,3.456056118011474609e-01,-5.031753778457641602e-01,5.802243947982788086e-01
1.200000000000000000e+01,2.690528631210327148e-01,5.767256766557693481e-02,-4.113755747675895691e-02,3.970060497522354126e-02,-2.782518267631530762e-01,1.335323005914688110e-01,-4.023338854312896729e-01,2.969616353511810303e-01,-5.020847916603088379e-01,5.185806751251220703e-01
1.209999999999999964e+01,2.929720282554626465e-01,4.845329374074935913e-02,-3.396451845765113831e-02,1.870362646877765656e-02,-2.753516733646392822e-01,9.888091683387756348e-02,-4.001850783824920654e-01,2.507113516330718994e-01,-5.007291436195373535e-01,4.596070647239685059e-01
1.220000000000000107e+01,3.183786273002624512e-01,3.985678777098655701e-02,-2.380957081913948059e-02,-9.651063010096549988e-06,-2.721607089042663574e-01,6.618230789899826050e-02,-3.978659510612487793e-01,2.067271023988723755e-01,-4.991207122802734375e-01,4.034642279148101807e-01
1.230000000000000071e+01,3.452530503273010254e-01,3.186789155006408691e-02,-1.045715063810348511e-02,-1.662309467792510986e-02,-2.685922086238861084e-01,3.537926077842712402e-02,-3.953923285007476807e-01,1.649296432733535767e-01,-4.972719848155975342e-01,3.500754535198211670e-01
1.240000000000000036e+01,3.737707734107971191e-01,2.449048496782779694e-02,6.016895640641450882e-03,-3.118602931499481201e-02,-2.646254897117614746e-01,6.392592564225196838e-03,-3.927547931671142578e-01,1.252178698778152466e-01,-4.952151477336883545e-01,2.993090748786926270e-01
1.250000000000000000e+01,4.040220677852630615e-01,1.774107478559017181e-02,2.549279481172561646e-02,-4.376654326915740967e-02,-2.602404952049255371e-01,-2.092086151242256165e-02,-3.898226022720336914e-01,8.745869994163513184e-02,-4.929804205894470215e-01,2.510613501071929932e-01
1.259999999999999964e+01,4.360218346118927002e-01,1.162599772214889526e-02,4.753614217042922974e-02,-5.475337430834770203e-02,-2.554586231708526611e-01,-4.678485915064811707e-02,-3.865819275379180908e-01,5.159381777048110962e-02,-4.905771613121032715e-01,2.052143812179565430e-01
1.270000000000000107e+01,4.697849154472351074e-01,6.151622161269187927e-03,7.187665253877639771e-02,-6.444516032934188843e-02,-2.495350986719131470e-01,-7.115355134010314941e-02,-3.830745518207550049e-01,1.767683401703834534e-02,-4.880139827728271484e-01,1.616542935371398926e-01
1.280000000000000071e+01,5.053263902664184570e-01,1.324339536949992180e-03,9.823054820299148560e-02,-7.319149374961853027e-02,-2.417754381895065308e-01,-9.380270540714263916e-02,-3.793369829654693604e-01,-1.458337251096963882e-02,-4.852990806102752686e-01,1.202725470066070557e-01
1.290000000000000036e+01,5.426611900329589844e-01,-2.849433338269591331e-03,1.265512108802795410e-01,-8.103475719690322876e-02,-2.314078360795974731e-01,-1.143933162093162537e-01,-3.753060698509216309e-01,-4.527368396520614624e-02,-4.823752939701080322e-01,8.091553300619125366e-02
1.300000000000000000e+01,5.818045139312744141e-01,-6.363251712173223495e-03,1.568162292242050171e-01,-8.798402547836303711e-02,-2.182838171720504761e-01,-1.329723447561264038e-01,-3.709882497787475586e-01,-7.445044815540313721e-02,-4.791765809059143066e-01,4.339068382978439331e-02
1.309999999999999964e+01,6.227713823318481445e-01,-9.210646152496337891e-03,1.886559575796127319e-01,-9.430816024541854858e-02,-2.026680111885070801e-01,-1.497832536697387695e-01,-3.663122057914733887e-01,-1.021419018507003784e-01,-4.757724702358245850e-01,7.388383150100708008e-03
1.320000000000000107e+01,6.655921936035156250e-01,-1.139105670154094696e-02,2.219388931989669800e-01,-1.001073420047760010e-01,-1.846042275428771973e-01,-1.648486256599426270e-01,-3.612071275711059570e-01,-1.283828318119049072e-01,-4.721813201904296875e-01,-2.718834020197391510e-02
1.330000000000000071e+01,7.107318043708801270e-01,-1.306538190692663193e-02,2.567564845085144043e-01,-1.053470447659492493e-01,-1.641074866056442261e-01,-1.781617254018783569e-01,-3.546952009201049805e-01,-1.530467569828033447e-01,-4.683995246887207031e-01,-6.038693711161613464e-02
1.340000000000000036e+01,7.584627270698547363e-01,-1.429566647857427597e-02,2.933541834354400635e-01,-1.099380776286125183e-01,-1.411448568105697632e-01,-1.897131800651550293e-01,-3.460800945758819580e-01,-1.758289784193038940e-01,-4.643501937389373779e-01,-9.223985671997070312e-02
1.350000000000000000e+01,8.088678121566772461e-01,-1.506487932056188583e-02,3.317666947841644287e-01,-1.138674169778823853e-01,-1.159916818141937256e-01,-1.998141407966613770e-01,-3.344008624553680420e-01,-1.962504237890243530e-01,-4.600152373313903809e-01,-1.226296126842498779e-01
1.359999999999999964e+01,8.620322942733764648e-01,-1.535549014806747437e-02,3.720118403434753418e-01,-1.171296015381813049e-01,-8.879069238901138306e-02,-2.088813781738281250e-01,-3.198692798614501953e-01,-2.145598232746124268e-01,-4.553586244583129883e-01,-1.514903306961059570e-01
1.370000000000000107e+01,9.180439710617065430e-01,-1.514945086091756821e-02,4.144965708255767822e-01,-1.198652908205986023e-01,-5.953975021839141846e-02,-2.170104980468750000e-01,-3.028079867362976074e-01,-2.310701757669448853e-01,-4.503160715103149414e-01,-1.788591146469116211e-01
1.380000000000000071e+01,9.770296812057495117e-01,-1.433786563575267792e-02,4.595612585544586182e-01,-1.221648752689361572e-01,-2.820426225662231445e-02,-2.241558730602264404e-01,-2.832489609718322754e-01,-2.457933723926544189e-01,-4.443844556808471680e-01,-2.046994268894195557e-01
1.390000000000000036e+01,1.039106726646423340e+00,-1.281336788088083267e-02,5.072892904281616211e-01,-1.240113154053688049e-01,5.153468810021877289e-03,-2.302726656198501587e-01,-2.612083256244659424e-01,-2.587249875068664551e-01,-4.366529881954193115e-01,-2.288687229156494141e-01
1.400000000000000000e+01,1.104355692863464355e+00,-1.054816879332065582e-02,5.577001571655273438e-01,-1.253602951765060425e-01,4.043271765112876892e-02,-2.354725003242492676e-01,-2.367007136344909668e-01,-2.698811292648315430e-01,-4.259038269519805908e-01,-2.506475150585174561e-01
1.409999999999999964e+01,1.172829151153564453e+00,-7.491853088140487671e-03,6.107266545295715332e-01,-1.261422634124755859e-01,7.731954008340835571e-02,-2.400066852569580078e-01,-2.100594192743301392e-01,-2.796418070793151855e-01,-4.119913876056671143e-01,-2.700353264808654785e-01
1.420000000000000107e+01,1.244466781616210938e+00,-3.539064666256308556e-03,6.664202809333801270e-01,-1.263411045074462891e-01,1.158644780516624451e-01,-2.439097464084625244e-01,-1.817323416471481323e-01,-2.885372638702392578e-01,-3.952854573726654053e-01,-2.873561382293701172e-01
1.430000000000000071e+01,1.319228649139404297e+00,1.353448024019598961e-03,7.248556613922119141e-01,-1.259418278932571411e-01,1.567472964525222778e-01,-2.473314553499221802e-01,-1.517432481050491333e-01,-2.965802550315856934e-01,-3.760217726230621338e-01,-3.028429150581359863e-01
1.440000000000000036e+01,1.397166967391967773e+00,7.210117299109697342e-03,7.861095666885375977e-01,-1.249290108680725098e-01,2.002124786376953125e-01,-2.502107918262481689e-01,-1.198276504874229431e-01,-3.036361336708068848e-01,-3.542292416095733643e-01,-3.165062367916107178e-01
1.450000000000000000e+01,1.478323340415954590e+00,1.405331585556268692e-02,8.501302599906921387e-01,-1.233083680272102356e-01,2.462247461080551147e-01,-2.524731755256652832e-01,-8.593083173036575317e-02,-3.096772432327270508e-01,-3.299252986907958984e-01,-3.283426165580749512e-01
1.459999999999999964e+01,1.562523722648620605e+00,2.187248505651950836e-02,9.167684912681579590e-01,-1.211015880107879639e-01,2.948058247566223145e-01,-2.541169226169586182e-01,-5.003943294286727905e-02,-3.147222399711608887e-01,-3.032213151454925537e-01,-3.384785652160644531e-01
1.470000000000000107e+01,1.649629950523376465e+00,3.066235780715942383e-02,9.858900904655456543e-01,-1.183183044195175171e-01,3.456305265426635742e-01,-2.552208900451660156e-01,-1.240194868296384811e-02,-3.190712034702301025e-01,-2.747460603713989258e-01,-3.475518822669982910e-01
1.480000000000000071e+01,1.739658236503601074e+00,4.043781384825706482e-02,1.057555556297302246e+00,-1.148072481155395508e-01,3.986921012401580811e-01,-2.557840049266815186e-01,2.738779783248901367e-02,-3.229748606681823730e-01,-2.447436898946762085e-01,-3.558036684989929199e-01
1.490000000000000036e+01,1.832300901412963867e+00,5.118806287646293640e-02,1.131550431251525879e+00,-1.105425655841827393e-01,4.540548324584960938e-01,-2.557928860187530518e-01,6.947007775306701660e-02,-3.264026343822479248e-01,-2.132076025009155273e-01,-3.632273674011230469e-01
1.500000000000000000e+01,1.927392601966857910e+00,6.293074786663055420e-02,1.207657337188720703e+00,-1.055666431784629822e-01,5.115646123886108398e-01,-2.552746236324310303e-01,1.140852123498916626e-01,-3.292121887207031250e-01,-1.799988299608230591e-01,-3.697664737701416016e-01
1.509999999999999964e+01,2.024842262268066406e+00,7.585191726684570312e-02,1.285593867301940918e+00,-9.993771463632583618e-02,5.710856318473815918e-01,-2.542631626129150391e-01,1.609771549701690674e-01,-3.314355015754699707e-01,-1.447996944189071655e-01,-3.752953708171844482e-01
1.520000000000000107e+01,2.124512910842895508e+00,8.998840302228927612e-02,1.365426898002624512e+00,-9.362918883562088013e-02,6.325435042381286621e-01,-2.527774274349212646e-01,2.099937349557876587e-01,-3.330911695957183838e-01,-1.074866130948066711e-01,-3.798845708370208740e-01
1.530000000000000071e+01,2.226235628128051758e+00,1.053714603185653687e-01,1.447358250617980957e+00,-8.655415475368499756e-02,6.959785819053649902e-01,-2.508177161216735840e-01,2.610855400562286377e-01,-3.341819941997528076e-01,-6.803557276725769043e-02,-3.840287923812866211e-01
1.540000000000000036e+01,2.329245090484619141e+00,1.227439418435096741e-01,1.531468629837036133e+00,-7.868265360593795776e-02,7.611620426177978516e-01,-2.484606653451919556e-01,3.140313625335693359e-01,-3.347521126270294189e-01,-2.660052478313446045e-02,-3.877605497837066650e-01
1.550000000000000000e+01,2.432886600494384766e+00,1.425988972187042236e-01,1.617820858955383301e+00,-6.999360769987106323e-02,8.279153704643249512e-01,-2.457191944122314453e-01,3.687637150287628174e-01,-3.348175883293151855e-01,1.686413027346134186e-02,-3.909968435764312744e-01
1.559999999999999964e+01,2.537001609802246094e+00,1.649528890848159790e-01,1.706471085548400879e+00,-6.046510860323905945e-02,8.962709307670593262e-01,-2.425778508186340332e-01,4.252184331417083740e-01,-3.344335854053497314e-01,6.239978969097137451e-02,-3.937001228332519531e-01
1.570000000000000107e+01,2.641000032424926758e+00,1.900408267974853516e-01,1.797444343566894531e+00,-5.007305368781089783e-02,9.662680625915527344e-01,-2.390283346176147461e-01,4.835220575332641602e-01,-3.335959315299987793e-01,1.099868863821029663e-01,-3.958626389503479004e-01
1.580000000000000071e+01,2.744592666625976562e+00,2.178421914577484131e-01,1.890790700912475586e+00,-3.874861076474189758e-02,1.037947297096252441e+00,-2.350621819496154785e-01,5.436223149299621582e-01,-3.323173820972442627e-01,1.596180051565170288e-01,-3.974810540676116943e-01
1.590000000000000036e+01,2.847419261932373047e+00,2.488689571619033813e-01,1.986509680747985840e+00,-2.634009532630443573e-02,1.111330509185791016e+00,-2.306531518697738647e-01,6.051780581474304199e-01,-3.306792974472045898e-01,2.110510766506195068e-01,-3.985775411128997803e-01
1.600000000000000000e+01,2.948084354400634766e+00,2.847352623939514160e-01,2.084478139877319336e+00,-1.278387010097503662e-02,1.186450481414794922e+00,-2.256468087434768677e-01,6.681717634201049805e-01,-3.286643922328948975e-01,2.642081379890441895e-01,-3.991584777832031250e-01
1.610000000000000142e+01,3.044871091842651367e+00,3.266371190547943115e-01,2.184513330459594727e+00,1.904434408061206341e-03,1.263328433036804199e+00,-2.199971228837966919e-01,7.326218485832214355e-01,-3.262474834918975830e-01,3.188284039497375488e-01,-3.992844820022583008e-01
1.619999999999999929e+01,3.135905742645263672e+00,3.758494555950164795e-01,2.286460399627685547e+00,1.789402775466442108e-02,1.342005014419555664e+00,-2.136898338794708252e-01,7.985621094703674316e-01,-3.234202861785888672e-01,3.750454187393188477e-01,-3.989367485046386719e-01
1.630000000000000071e+01,3.218647480010986328e+00,4.340811967849731445e-01,2.389393329620361328e+00,3.608674928545951843e-02,1.422525644302368164e+00,-2.067105472087860107e-01,8.660268187522888184e-01,-3.201739192008972168e-01,4.327499866485595703e-01,-3.981678485870361328e-01
1.639999999999999858e+01,3.289138793945312500e+00,5.042427182197570801e-01,2.492921829223632812e+00,5.676222592592239380e-02,1.504947781562805176e+00,-1.990392059087753296e-01,9.350438117980957031e-01,-3.164916634559631348e-01,4.917070269584655762e-01,-3.970534205436706543e-01
1.650000000000000000e+01,3.338288784027099609e+00,5.922692418098449707e-01,2.596812725067138672e+00,7.995233684778213501e-02,1.589469313621520996e+00,-1.906000077724456787e-01,1.005682587623596191e+00,-3.123757243156433105e-01,5.520446300506591797e-01,-3.955815434455871582e-01
1.660000000000000142e+01,3.348916292190551758e+00,7.040397524833679199e-01,2.700847387313842773e+00,1.056745052337646484e-01,1.676183938980102539e+00,-1.813807487487792969e-01,1.077979564666748047e+00,-3.078189492225646973e-01,6.137813925743103027e-01,-3.937256336212158203e-01
1.669999999999999929e+01,3.312800884246826172e+00,8.377686142921447754e-01,2.804760456085205078e+00,1.339361071586608887e-01,1.765152215957641602e+00,-1.713620126247406006e-01,1.151903510093688965e+00,-3.028128147125244141e-01,6.769388914108276367e-01,-3.914707601070404053e-01
1.680000000000000071e+01,3.228980779647827148e+00,9.889791607856750488e-01,2.907939434051513672e+00,1.654952913522720337e-01,1.856420755386352539e+00,-1.605227887630462646e-01,1.227488398551940918e+00,-2.973155379295349121e-01,7.415243387222290039e-01,-3.887923657894134521e-01
1.689999999999999858e+01,3.090987920761108398e+00,1.157081961631774902e+00,3.009934663772583008e+00,2.010664343833923340e-01,1.950050950050354004e+00,-1.488185375928878784e-01,1.304834842681884766e+00,-2.911849021911621094e-01,8.075697422027587891e-01,-3.856815993785858154e-01
1.700000000000000000e+01,2.896581649780273438e+00,1.340795993804931641e+00,3.110627889633178711e+00,2.406292557716369629e-01,2.046023368835449219e+00,-1.360139846801757812e-01,1.383982062339782715e+00,-2.844185829162597656e-01,8.751088976860046387e-01,-3.821302652359008789e-01
1.710000000000000142e+01,2.658752679824829102e+00,1.544829249382019043e+00,3.209958076477050781e+00,2.842178940773010254e-01,2.144177436828613281e+00,-1.220890879631042480e-01,1.464966416358947754e+00,-2.770197391510009766e-01,9.441763162612915039e-01,-3.781298995018005371e-01
1.719999999999999929e+01,2.391630649566650391e+00,1.757553696632385254e+00,3.306754589080810547e+00,3.328123390674591064e-01,2.244369029998779297e+00,-1.070417389273643494e-01,1.547834515571594238e+00,-2.689738273620605469e-01,1.014807581901550293e+00,-3.736717700958251953e-01
1.730000000000000071e+01,2.104662179946899414e+00,1.964145660400390625e+00,3.398557186126708984e+00,3.883216977119445801e-01,2.346302747726440430e+00,-9.052348136901855469e-02,1.632684111595153809e+00,-2.602421939373016357e-01,1.087026000022888184e+00,-3.687477707862854004e-01
1.740000000000000213e+01,1.810931324958801270e+00,2.137320280075073242e+00,3.481984138488769531e+00,4.532466530799865723e-01,2.449039697647094727e+00,-7.166249305009841919e-02,1.719726443290710449e+00,-2.507337927818298340e-01,1.160840153694152832e+00,-3.633743524551391602e-01
1.750000000000000000e+01,1.521154284477233887e+00,2.266184806823730469e+00,3.549933671951293945e+00,5.329380035400390625e-01,2.552343606948852539e+00,-5.031639710068702698e-02,1.809028625488281250e+00,-2.404227107763290405e-01,1.236285805702209473e+00,-3.575744628906250000e-01
1.760000000000000142e+01,1.242218136787414551e+00,2.348838567733764648e+00,3.593221187591552734e+00,6.332132816314697266e-01,2.655912160873413086e+00,-2.644935809075832367e-02,1.900638341903686523e+00,-2.292878627777099609e-01,1.313407659530639648e+00,-3.513245880603790283e-01
1.769999999999999929e+01,9.873397350311279297e-01,2.378361940383911133e+00,3.594608306884765625e+00,7.592938542366027832e-01,2.759646415710449219e+00,-1.716634724289178848e-04,1.994619131088256836e+00,-2.172712087631225586e-01,1.392305374145507812e+00,-3.444838523864746094e-01
1.780000000000000071e+01,7.614081501960754395e-01,2.360493183135986328e+00,3.544127941131591797e+00,9.093345999717712402e-01,2.863563776016235352e+00,2.849690243601799011e-02,2.090911626815795898e+00,-2.041359096765518188e-01,1.473035693168640137e+00,-3.370126485824584961e-01
1.790000000000000213e+01,5.635734796524047852e-01,2.307369470596313477e+00,3.441588878631591797e+00,1.077245354652404785e+00,2.967127323150634766e+00,6.034578755497932434e-02,2.189322471618652344e+00,-1.899033337831497192e-01,1.555644392967224121e+00,-3.288964331150054932e-01
1.800000000000000000e+01,3.875640332698822021e-01,2.235573530197143555e+00,3.280101299285888672e+00,1.262163639068603516e+00,3.069519281387329102e+00,9.620779752731323242e-02,2.289764642715454102e+00,-1.745393574237823486e-01,1.640178799629211426e+00,-3.201201856136322021e-01
1.810000000000000142e+01,2.331415414810180664e-01,2.147870779037475586e+00,3.058438777923583984e+00,1.465323686599731445e+00,3.170601367950439453e+00,1.360748559236526489e-01,2.391724109649658203e+00,-1.574843972921371460e-01,1.726767420768737793e+00,-3.106310367584228516e-01
1.819999999999999929e+01,1.003343015909194946e-01,2.046113491058349609e+00,2.796030521392822266e+00,1.688401460647583008e+00,3.270344495773315430e+00,1.799599975347518921e-01,2.494371652603149414e+00,-1.380124837160110474e-01,1.815602660179138184e+00,-3.003443777561187744e-01
1.830000000000000071e+01,-1.017669774591922760e-02,1.933495283126831055e+00,2.505549192428588867e+00,1.917407751083374023e+00,3.368709564208984375e+00,2.278824001550674438e-01,2.597549676895141602e+00,-1.160515919327735901e-01,1.906733632087707520e+00,-2.892381846904754639e-01
1.840000000000000213e+01,-1.001221314072608948e-01,1.816295027732849121e+00,2.194538354873657227e+00,2.136926651000976562e+00,3.465670108795166016e+00,2.798607647418975830e-01,2.700932741165161133e+00,-9.162069112062454224e-02,2.000224590301513672e+00,-2.772752940654754639e-01
1.850000000000000000e+01,-1.720795035362243652e-01,1.697615146636962891e+00,1.878979444503784180e+00,2.316667556762695312e+00,3.561033487319946289e+00,3.360589742660522461e-01,2.804492950439453125e+00,-6.481844186782836914e-02,2.096052885055541992e+00,-2.642372548580169678e-01
1.860000000000000142e+01,-2.290581464767456055e-01,1.579769372940063477e+00,1.568614125251770020e+00,2.448524236679077148e+00,3.651853799819946289e+00,3.989950716495513916e-01,2.908214092254638672e+00,-3.558151051402091980e-02,2.194005489349365234e+00,-2.501042485237121582e-01
1.869999999999999929e+01,-2.760238051414489746e-01,1.466281175613403320e+00,1.269698858261108398e+00,2.531795024871826172e+00,3.731941461563110352e+00,4.735605418682098389e-01,3.011680841445922852e+00,-3.091306658461689949e-03,2.293996095657348633e+00,-2.348629832267761230e-01
1.880000000000000071e+01,-3.143363595008850098e-01,1.357425093650817871e+00,9.924657940864562988e-01,2.563405036926269531e+00,3.795579671859741211e+00,5.636909008026123047e-01,3.114228010177612305e+00,3.324318677186965942e-02,2.395637989044189453e+00,-2.180690020322799683e-01
1.890000000000000213e+01,-3.445338010787963867e-01,1.253220677375793457e+00,7.465355396270751953e-01,2.545428752899169922e+00,3.829630613327026367e+00,6.773695349693298340e-01,3.215457201004028320e+00,7.359129935503005981e-02,2.498024702072143555e+00,-1.989010572433471680e-01
1.900000000000000000e+01,-3.676809966564178467e-01,1.154163479804992676e+00,5.293786525726318359e-01,2.492513656616210938e+00,3.819651842117309570e+00,8.174563646316528320e-01,3.315342426300048828e+00,1.179701313376426697e-01,2.600964307785034180e+00,-1.772502958774566650e-01
1.910000000000000142e+01,-3.851909041404724121e-01,1.060551047325134277e+00,3.360056281089782715e-01,2.418425559997558594e+00,3.755312442779541016e+00,9.811686873435974121e-01,3.413844108581542969e+00,1.663988977670669556e-01,2.704147100448608398e+00,-1.531545668840408325e-01
1.919999999999999929e+01,-3.979769349098205566e-01,9.723101258277893066e-01,1.658304333686828613e-01,2.326881647109985352e+00,3.634937763214111328e+00,1.163475036621093750e+00,3.510934829711914062e+00,2.188963741064071655e-01,2.807505607604980469e+00,-1.266955733299255371e-01
1.930000000000000071e+01,-4.073242545127868652e-01,8.893805742263793945e-01,1.892267912626266479e-02,2.219869375228881836e+00,3.450323104858398438e+00,1.364131689071655273e+00,3.606590270996093750e+00,2.754807770252227783e-01,2.911043167114257812e+00,-9.784356504678726196e-02
1.940000000000000213e+01,-4.135333597660064697e-01,8.114955425262451172e-01,-1.041722372174263000e-01,2.100365161895751953e+00,3.204982519149780273e+00,1.584614396095275879e+00,3.700361251831054688e+00,3.365812003612518311e-01,3.014395952224731445e+00,-6.587560474872589111e-02
1.950000000000000000e+01,-4.168021678924560547e-01,7.383763790130615234e-01,-2.046144306659698486e-01,1.974442720413208008e+00,2.922497987747192383e+00,1.822666764259338379e+00,3.788770198822021484e+00,4.051638841629028320e-01,3.117279529571533203e+00,-3.033782914280891418e-02
1.960000000000000142e+01,-4.173623323440551758e-01,6.697477698326110840e-01,-2.861455380916595459e-01,1.846745967864990234e+00,2.610271453857421875e+00,2.066675901412963867e+00,3.866488933563232422e+00,4.853653907775878906e-01,3.219063043594360352e+00,9.089716710150241852e-03
1.969999999999999929e+01,-4.168245792388916016e-01,6.049862504005432129e-01,-3.511170446872711182e-01,1.719446539878845215e+00,2.277123689651489258e+00,2.297652721405029297e+00,3.926967144012451172e+00,5.816857218742370605e-01,3.319507122039794922e+00,5.255176499485969543e-02
1.980000000000000071e+01,-4.159786701202392578e-01,5.435109734535217285e-01,-4.052396118640899658e-01,1.596550464630126953e+00,1.941458821296691895e+00,2.483262300491333008e+00,3.955321073532104492e+00,7.028195858001708984e-01,3.418575286865234375e+00,1.000679433345794678e-01
1.990000000000000213e+01,-4.148698449134826660e-01,4.850356876850128174e-01,-4.500029981136322021e-01,1.478664755821228027e+00,1.612123966217041016e+00,2.617616415023803711e+00,3.938509225845336914e+00,8.505643010139465332e-01,3.516235589981079102e+00,1.516570150852203369e-01
2.000000000000000000e+01,-4.135099053382873535e-01,4.294171631336212158e-01,-4.861338138580322266e-01,1.365953564643859863e+00,1.295581698417663574e+00,2.700448036193847656e+00,3.866328477859497070e+00,1.021468639373779297e+00,3.612463712692260742e+00,2.073374688625335693e-01
2.010000000000000142e+01,-4.119115769863128662e-01,3.765222430229187012e-01,-5.145505070686340332e-01,1.258839607238769531e+00,9.986308813095092773e-01,2.733517885208129883e+00,3.735727310180664062e+00,1.211639523506164551e+00,3.707057237625122070e+00,2.673045694828033447e-01
2.019999999999999929e+01,-4.100870490074157715e-01,3.262237012386322021e-01,-5.363746881484985352e-01,1.157390117645263672e+00,7.333759069442749023e-01,2.717553138732910156e+00,3.538058042526245117e+00,1.420902609825134277e+00,3.798545122146606445e+00,3.328712284564971924e-01
2.030000000000000071e+01,-4.080479443073272705e-01,2.784002721309661865e-01,-5.528976321220397949e-01,1.061658978462219238e+00,4.977423250675201416e-01,2.665648221969604492e+00,3.281300067901611328e+00,1.649767875671386719e+00,3.885336637496948242e+00,4.053058922290802002e-01
2.040000000000000213e+01,-4.058216810226440430e-01,2.329221516847610474e-01,-5.651848912239074707e-01,9.714910984039306641e-01,2.881053090095520020e-01,2.589447736740112305e+00,2.988089561462402344e+00,1.895721316337585449e+00,3.961924791336059570e+00,4.890004992485046387e-01
2.050000000000000000e+01,-4.034334123134613037e-01,1.896876692771911621e-01,-5.740488171577453613e-01,8.867830634117126465e-01,1.031712889671325684e-01,2.494338989257812500e+00,2.664138078689575195e+00,2.147664546966552734e+00,4.021196842193603516e+00,5.888744592666625977e-01
2.060000000000000142e+01,-4.008944928646087646e-01,1.486121565103530884e-01,-5.796969532966613770e-01,8.072332739830017090e-01,-5.695106834173202515e-02,2.382438421249389648e+00,2.319271802902221680e+00,2.384310007095336914e+00,4.047452449798583984e+00,7.139543294906616211e-01
2.069999999999999929e+01,-3.981520533561706543e-01,1.095776408910751343e-01,-5.822827219963073730e-01,7.325493097305297852e-01,-1.918553411960601807e-01,2.256618738174438477e+00,1.972927689552307129e+00,2.572773456573486328e+00,4.028679370880126953e+00,8.656817078590393066e-01
2.080000000000000071e+01,-3.950945734977722168e-01,7.245927304029464722e-02,-5.822165608406066895e-01,6.624060273170471191e-01,-3.019412755966186523e-01,2.122938156127929688e+00,1.633584737777709961e+00,2.708116054534912109e+00,3.953910589218139648e+00,1.040738940238952637e+00
2.090000000000000213e+01,-3.917392492294311523e-01,3.720948100090026855e-02,-5.813792943954467773e-01,5.960918068885803223e-01,-3.925032317638397217e-01,1.986998558044433594e+00,1.307766079902648926e+00,2.790430784225463867e+00,3.819389820098876953e+00,1.235588192939758301e+00
2.100000000000000000e+01,-3.881574869155883789e-01,3.765855683013796806e-03,-5.802364945411682129e-01,5.328524112701416016e-01,-4.653078019618988037e-01,1.850986123085021973e+00,1.001054763793945312e+00,2.823668718338012695e+00,3.616248846054077148e+00,1.450024724006652832e+00
2.110000000000000142e+01,-3.843230307102203369e-01,-2.807006053626537323e-02,-5.788497328758239746e-01,4.724268913269042969e-01,-5.263174176216125488e-01,1.719354033470153809e+00,7.253676652908325195e-01,2.809149026870727539e+00,3.354086637496948242e+00,1.683585166931152344e+00
2.119999999999999929e+01,-3.801966309547424316e-01,-5.835051462054252625e-02,-5.772327184677124023e-01,4.147037863731384277e-01,-5.773795843124389648e-01,1.593133807182312012e+00,4.799214601516723633e-01,2.757801771163940430e+00,3.055004119873046875e+00,1.934623122215270996e+00
2.130000000000000071e+01,-3.757722973823547363e-01,-8.712249249219894409e-02,-5.754086375236511230e-01,3.595656752586364746e-01,-6.192023158073425293e-01,1.472470045089721680e+00,2.617047727108001709e-01,2.680389642715454102e+00,2.723983049392700195e+00,2.192499160766601562e+00
2.140000000000000213e+01,-3.709723651409149170e-01,-1.144163087010383606e-01,-5.733880996704101562e-01,3.070844709873199463e-01,-6.527373194694519043e-01,1.357788562774658203e+00,6.899559497833251953e-02,2.583303213119506836e+00,2.371212005615234375e+00,2.435291290283203125e+00
2.150000000000000000e+01,-3.655681908130645752e-01,-1.402423083782196045e-01,-5.711788535118103027e-01,2.571863830089569092e-01,-6.787518262863159180e-01,1.248984813690185547e+00,-9.807763993740081787e-02,2.468727111816406250e+00,2.016756296157836914e+00,2.629054307937622070e+00
2.160000000000000142e+01,-3.585181832313537598e-01,-1.644541174173355103e-01,-5.687901973724365234e-01,2.097493261098861694e-01,-6.989615559577941895e-01,1.146228194236755371e+00,-2.391622513532638550e-01,2.339512348175048828e+00,1.669394016265869141e+00,2.768367767333984375e+00
2.169999999999999929e+01,-3.490012586116790771e-01,-1.865574717521667480e-01,-5.662319064140319824e-01,1.646658927202224731e-01,-7.142556905746459961e-01,1.049290299415588379e+00,-3.544182777404785156e-01,2.201755285263061523e+00,1.335804581642150879e+00,2.853367805480957031e+00
2.180000000000000071e+01,-3.363974094390869141e-01,-2.063279449939727783e-01,-5.635205507278442383e-01,1.217432618141174316e-01,-7.255526185035705566e-01,9.581098556518554688e-01,-4.495569467544555664e-01,2.061530351638793945e+00,1.020698189735412598e+00,2.889366149902343750e+00
2.190000000000000213e+01,-3.210510313510894775e-01,-2.240947782993316650e-01,-5.606632828712463379e-01,8.080927282571792603e-02,-7.333149909973144531e-01,8.724559545516967773e-01,-5.267040133476257324e-01,1.921011567115783691e+00,7.353658080101013184e-01,2.878593921661376953e+00
2.200000000000000000e+01,-3.031931817531585693e-01,-2.400757670402526855e-01,-5.575889945030212402e-01,4.155514016747474670e-02,-7.378478646278381348e-01,7.921435236930847168e-01,-5.914337635040283203e-01,1.784768462181091309e+00,4.808222055435180664e-01,2.829791307449340820e+00
2.210000000000000142e+01,-2.828390598297119141e-01,-2.542656958103179932e-01,-5.543093085289001465e-01,3.829019144177436829e-03,-7.393946647644042969e-01,7.169134020805358887e-01,-6.458411216735839844e-01,1.654097199440002441e+00,2.547399103641510010e-01,2.752748012542724609e+00
2.219999999999999929e+01,-2.600051760673522949e-01,-2.666604220867156982e-01,-5.508340597152709961e-01,-3.240983560681343079e-02,-7.387917041778564453e-01,6.462959647178649902e-01,-6.906896829605102539e-01,1.529195070266723633e+00,5.474247038364410400e-02,2.655333995819091797e+00
2.230000000000000071e+01,-2.347399294376373291e-01,-2.773278653621673584e-01,-5.471705794334411621e-01,-6.721263378858566284e-02,-7.377675175666809082e-01,5.795260667800903320e-01,-7.269477248191833496e-01,1.410475969314575195e+00,-1.190115362405776978e-01,2.539782047271728516e+00
2.240000000000000213e+01,-2.075107693672180176e-01,-2.867921590805053711e-01,-5.433168411254882812e-01,-1.006274446845054626e-01,-7.364866733551025391e-01,5.158623456954956055e-01,-7.552626729011535645e-01,1.297775030136108398e+00,-2.662744820117950439e-01,2.408814907073974609e+00
2.250000000000000000e+01,-1.786446571350097656e-01,-2.954394817352294922e-01,-5.391963720321655273e-01,-1.326886415481567383e-01,-7.349865436553955078e-01,4.549918770790100098e-01,-7.774323821067810059e-01,1.191267848014831543e+00,-3.867730200290679932e-01,2.268388509750366211e+00
2.260000000000000142e+01,-1.480895280838012695e-01,-3.032024204730987549e-01,-5.347998738288879395e-01,-1.634393036365509033e-01,-7.332807779312133789e-01,3.967880308628082275e-01,-7.943729162216186523e-01,1.090743303298950195e+00,-4.864149987697601318e-01,2.125118255615234375e+00
2.269999999999999929e+01,-1.155785545706748962e-01,-3.099649846553802490e-01,-5.301163196563720703e-01,-1.929167360067367554e-01,-7.313792705535888672e-01,3.411427736282348633e-01,-8.069410920143127441e-01,9.961237907409667969e-01,-5.678181052207946777e-01,1.981321930885314941e+00
2.280000000000000071e+01,-8.107631653547286987e-02,-3.157068490982055664e-01,-5.250756144523620605e-01,-2.211353480815887451e-01,-7.292906641960144043e-01,2.879457473754882812e-01,-8.159570097923278809e-01,9.074065089225769043e-01,-6.359489560127258301e-01,1.841324567794799805e+00
2.290000000000000213e+01,-4.462286829948425293e-02,-3.205049037933349609e-01,-5.194785594940185547e-01,-2.479301989078521729e-01,-7.270264625549316406e-01,2.370563149452209473e-01,-8.216683268547058105e-01,8.242748379707336426e-01,-6.934459209442138672e-01,1.707022786140441895e+00
2.300000000000000000e+01,-6.357763893902301788e-03,-3.247070312500000000e-01,-5.122331380844116211e-01,-2.730595767498016357e-01,-7.246066331863403320e-01,1.882412731647491455e-01,-8.242871165275573730e-01,7.463966608047485352e-01,-7.410821914672851562e-01,1.578611016273498535e+00
2.310000000000000142e+01,3.416192159056663513e-02,-3.284881711006164551e-01,-5.025141239166259766e-01,-2.961414754390716553e-01,-7.220357656478881836e-01,1.414836794137954712e-01,-8.241829276084899902e-01,6.734251976013183594e-01,-7.798642516136169434e-01,1.456532239913940430e+00
2.319999999999999929e+01,7.699757069349288940e-02,-3.317441642284393311e-01,-4.892598092555999756e-01,-3.165659606456756592e-01,-7.193233370780944824e-01,9.677565842866897583e-02,-8.232467770576477051e-01,6.046633720397949219e-01,-8.103673458099365234e-01,1.340591192245483398e+00
2.330000000000000071e+01,1.223271116614341736e-01,-3.343865275382995605e-01,-4.729861319065093994e-01,-3.347155749797821045e-01,-7.165050506591796875e-01,5.373411625623703003e-02,-8.220378160476684570e-01,5.392274856567382812e-01,-8.342941999435424805e-01,1.230927228927612305e+00
2.340000000000000213e+01,1.698075085878372192e-01,-3.364627957344055176e-01,-4.539901018142700195e-01,-3.508618772029876709e-01,-7.135845422744750977e-01,1.228147745132446289e-02,-8.206086158752441406e-01,4.766620993614196777e-01,-8.527842760086059570e-01,1.127403736114501953e+00
2.350000000000000000e+01,2.194308936595916748e-01,-3.379661142826080322e-01,-4.323939085006713867e-01,-3.651235103607177734e-01,-7.104758620262145996e-01,-2.765942178666591644e-02,-8.189688324928283691e-01,4.168438613414764404e-01,-8.666237592697143555e-01,1.030002355575561523e+00
2.360000000000000142e+01,2.710217237472534180e-01,-3.389196395874023438e-01,-4.082433581352233887e-01,-3.775311708450317383e-01,-7.071371674537658691e-01,-6.614953279495239258e-02,-8.171278238296508789e-01,3.596543371677398682e-01,-8.768110871315002441e-01,9.386988878250122070e-01
2.369999999999999929e+01,3.244648873805999756e-01,-3.393515348434448242e-01,-3.816479742527008057e-01,-3.881037831306457520e-01,-7.035775780677795410e-01,-1.032318547368049622e-01,-8.150953650474548340e-01,3.049691319465637207e-01,-8.835965394973754883e-01,8.531370162963867188e-01
2.380000000000000071e+01,3.796063959598541260e-01,-3.393017053604125977e-01,-3.530875742435455322e-01,-3.973083794116973877e-01,-6.998218894004821777e-01,-1.388733237981796265e-01,-8.128930330276489258e-01,2.525386512279510498e-01,-8.871986865997314453e-01,7.729757428169250488e-01
2.390000000000000213e+01,4.365094602108001709e-01,-3.388003110885620117e-01,-3.229855000972747803e-01,-4.056767225265502930e-01,-6.958833932876586914e-01,-1.730916649103164673e-01,-8.105318546295166016e-01,2.022294551134109497e-01,-8.878471851348876953e-01,6.979316473007202148e-01
2.400000000000000000e+01,4.952739179134368896e-01,-3.378424644470214844e-01,-2.913394868373870850e-01,-4.132125973701477051e-01,-6.917084455490112305e-01,-2.059265077114105225e-01,-8.080179095268249512e-01,1.539593786001205444e-01,-8.870092630386352539e-01,6.273772716522216797e-01
2.410000000000000142e+01,5.556898117065429688e-01,-3.364783525466918945e-01,-2.581838071346282959e-01,-4.199272394180297852e-01,-6.872528195381164551e-01,-2.374160140752792358e-01,-8.053773045539855957e-01,1.074407696723937988e-01,-8.858727812767028809e-01,5.604398846626281738e-01
2.419999999999999929e+01,6.175309419631958008e-01,-3.347597122192382812e-01,-2.235826253890991211e-01,-4.258482456207275391e-01,-6.825219988822937012e-01,-2.676037549972534180e-01,-8.026384115219116211e-01,6.236886233091354370e-02,-8.845096826553344727e-01,4.964497387409210205e-01
2.430000000000000071e+01,6.808084845542907715e-01,-3.326533436775207520e-01,-1.871767640113830566e-01,-4.308534264564514160e-01,-6.774486899375915527e-01,-2.965131998062133789e-01,-7.997984886169433594e-01,1.885534822940826416e-02,-8.829312920570373535e-01,4.352685809135437012e-01
2.440000000000000213e+01,7.455489635467529297e-01,-3.301434218883514404e-01,-1.483385562896728516e-01,-4.352034628391265869e-01,-6.720038652420043945e-01,-3.241762220859527588e-01,-7.968572378158569336e-01,-2.305124700069427490e-02,-8.811470866203308105e-01,3.767752349376678467e-01
2.450000000000000000e+01,8.117863535881042480e-01,-3.272215127944946289e-01,-1.074344739317893982e-01,-4.391517043113708496e-01,-6.653897762298583984e-01,-3.504931628704071045e-01,-7.937447428703308105e-01,-6.342314928770065308e-02,-8.791717886924743652e-01,3.207922279834747314e-01
2.460000000000000142e+01,8.795494437217712402e-01,-3.238752186298370361e-01,-6.464468687772750854e-02,-4.426526129245758057e-01,-6.571468710899353027e-01,-3.754065036773681641e-01,-7.904031872749328613e-01,-1.023249179124832153e-01,-8.770263195037841797e-01,2.670758068561553955e-01
2.469999999999999929e+01,9.488630294799804688e-01,-3.200854063034057617e-01,-2.016633376479148865e-02,-4.457207620143890381e-01,-6.461915373802185059e-01,-3.983888626098632812e-01,-7.868404984474182129e-01,-1.398028582334518433e-01,-8.747180104255676270e-01,2.155315726995468140e-01
2.480000000000000071e+01,1.019805788993835449e+00,-3.158605396747589111e-01,2.628624439239501953e-02,-4.482751190662384033e-01,-6.320663690567016602e-01,-4.190918505191802979e-01,-7.830639481544494629e-01,-1.759022176265716553e-01,-8.722531199455261230e-01,1.660749465227127075e-01
2.490000000000000213e+01,1.092405319213867188e+00,-3.111934363842010498e-01,7.478488981723785400e-02,-4.502870738506317139e-01,-6.151764988899230957e-01,-4.377715289592742920e-01,-7.790884375572204590e-01,-2.106273472309112549e-01,-8.696639537811279297e-01,1.183548346161842346e-01
2.500000000000000000e+01,1.166628479957580566e+00,-3.060756325721740723e-01,1.250541955232620239e-01,-4.517914354801177979e-01,-5.956172943115234375e-01,-4.544570147991180420e-01,-7.748997807502746582e-01,-2.439541816711425781e-01,-8.669741749763488770e-01,7.211553305387496948e-02
2.510000000000000142e+01,1.242525935173034668e+00,-3.004514873027801514e-01,1.770026981830596924e-01,-4.528019130229949951e-01,-5.734079480171203613e-01,-4.691374003887176514e-01,-7.704293727874755859e-01,-2.759171724319458008e-01,-8.641868829727172852e-01,2.731393650174140930e-02
2.519999999999999929e+01,1.320194363594055176e+00,-2.941890060901641846e-01,2.304083555936813354e-01,-4.533828794956207275e-01,-5.487297773361206055e-01,-4.818420112133026123e-01,-7.656842470169067383e-01,-3.065611422061920166e-01,-8.613059520721435547e-01,-1.609013974666595459e-02
2.530000000000000071e+01,1.399666190147399902e+00,-2.872994840145111084e-01,2.852710187435150146e-01,-4.535122513771057129e-01,-5.218827128410339355e-01,-4.928001463413238525e-01,-7.606143355369567871e-01,-3.359145522117614746e-01,-8.583281636238098145e-01,-5.799888446927070618e-02
2.540000000000000213e+01,1.480983734130859375e+00,-2.797749042510986328e-01,3.415713906288146973e-01,-4.532010257244110107e-01,-4.930614829063415527e-01,-5.022229552268981934e-01,-7.551807165145874023e-01,-3.640066385269165039e-01,-8.551684021949768066e-01,-9.837271273136138916e-02
2.550000000000000000e+01,1.564193367958068848e+00,-2.716005742549896240e-01,3.989166617393493652e-01,-4.525434970855712891e-01,-4.627362787723541260e-01,-5.107296109199523926e-01,-7.487936615943908691e-01,-3.907746672630310059e-01,-8.517798185348510742e-01,-1.372749358415603638e-01
2.560000000000000142e+01,1.649414539337158203e+00,-2.627278864383697510e-01,4.573201239109039307e-01,-4.515252113342285156e-01,-4.310229718685150146e-01,-5.184762477874755859e-01,-7.408053874969482422e-01,-4.161431491374969482e-01,-8.481699228286743164e-01,-1.747523546218872070e-01
2.569999999999999929e+01,1.736846208572387695e+00,-2.530715167522430420e-01,5.168690681457519531e-01,-4.501045346260070801e-01,-3.979063332080841064e-01,-5.254526734352111816e-01,-7.306519746780395508e-01,-4.399167001247406006e-01,-8.443459272384643555e-01,-2.108502984046936035e-01
2.580000000000000071e+01,1.826545238494873047e+00,-2.426088452339172363e-01,5.776998400688171387e-01,-4.482774436473846436e-01,-3.633711636066436768e-01,-5.316488146781921387e-01,-7.174714207649230957e-01,-4.615108966827392578e-01,-8.403151035308837891e-01,-2.456126511096954346e-01
2.590000000000000213e+01,1.918562412261962891e+00,-2.313186079263687134e-01,6.399070024490356445e-01,-4.460419416427612305e-01,-3.273960649967193604e-01,-5.370569825172424316e-01,-7.014714479446411133e-01,-4.810518622398376465e-01,-8.360593318939208984e-01,-2.790217697620391846e-01
2.600000000000000000e+01,2.012955665588378906e+00,-2.191116511821746826e-01,7.035226225852966309e-01,-4.433903396129608154e-01,-2.895551025867462158e-01,-5.418202280998229980e-01,-6.831361055374145508e-01,-4.989345967769622803e-01,-8.315203785896301270e-01,-3.110623061656951904e-01
2.610000000000000142e+01,2.109629869461059570e+00,-2.057714164257049561e-01,7.685796618461608887e-01,-4.403147399425506592e-01,-2.493680566549301147e-01,-5.460318326950073242e-01,-6.626695990562438965e-01,-5.153172612190246582e-01,-8.267056941986083984e-01,-3.417792618274688721e-01
2.619999999999999929e+01,2.208391904830932617e+00,-1.913408339023590088e-01,8.351115584373474121e-01,-4.368071556091308594e-01,-2.072301805019378662e-01,-5.497917532920837402e-01,-6.400290131568908691e-01,-5.299745202064514160e-01,-8.215622305870056152e-01,-3.712005615234375000e-01
2.630000000000000071e+01,2.309173107147216797e+00,-1.757534444332122803e-01,9.031527042388916016e-01,-4.328591525554656982e-01,-1.635331213474273682e-01,-5.531655550003051758e-01,-6.151335239410400391e-01,-5.427591800689697266e-01,-8.160553574562072754e-01,-3.993588685989379883e-01
2.640000000000000213e+01,2.411269187927246094e+00,-1.582794636487960815e-01,9.727369546890258789e-01,-4.284619092941284180e-01,-1.182435154914855957e-01,-5.561400055885314941e-01,-5.880686044692993164e-01,-5.537767410278320312e-01,-8.096152544021606445e-01,-4.262482821941375732e-01
2.650000000000000000e+01,2.514007091522216797e+00,-1.383621096611022949e-01,1.043885946273803711e+00,-4.236228466033935547e-01,-7.104937732219696045e-02,-5.586367845535278320e-01,-5.589946508407592773e-01,-5.632222890853881836e-01,-8.016875982284545898e-01,-4.518138170242309570e-01
2.660000000000000142e+01,2.617230176925659180e+00,-1.159490346908569336e-01,1.116580247879028320e+00,-4.183455109596252441e-01,-2.215235307812690735e-02,-5.606778264045715332e-01,-5.283411741256713867e-01,-5.716705918312072754e-01,-7.917182445526123047e-01,-4.758552014827728271e-01
2.669999999999999929e+01,2.720631599426269531e+00,-9.109581261873245239e-02,1.190814614295959473e+00,-4.126214385032653809e-01,2.818281948566436768e-02,-5.622988343238830566e-01,-4.962909221649169922e-01,-5.793538093566894531e-01,-7.787009477615356445e-01,-4.977149963378906250e-01
2.680000000000000071e+01,2.824211597442626953e+00,-6.386967003345489502e-02,1.266638040542602539e+00,-4.064490199089050293e-01,7.988231629133224487e-02,-5.635084509849548340e-01,-4.628285467624664307e-01,-5.862619280815124512e-01,-7.628083825111389160e-01,-5.174811482429504395e-01
2.690000000000000213e+01,2.927915334701538086e+00,-3.413121029734611511e-02,1.344136238098144531e+00,-3.998421132564544678e-01,1.329548656940460205e-01,-5.642868280410766602e-01,-4.279387891292572021e-01,-5.923846960067749023e-01,-7.446050643920898438e-01,-5.355943441390991211e-01
2.700000000000000000e+01,3.031280517578125000e+00,-9.982015471905469894e-04,1.423373818397521973e+00,-3.927448987960815430e-01,1.873413473367691040e-01,-5.646241903305053711e-01,-3.915219008922576904e-01,-5.977442860603332520e-01,-7.245097160339355469e-01,-5.523615479469299316e-01
2.710000000000000142e+01,3.133621215820312500e+00,3.602759912610054016e-02,1.504450321197509766e+00,-3.850205838680267334e-01,2.427390664815902710e-01,-5.645985007286071777e-01,-3.530602455139160156e-01,-6.025136113166809082e-01,-7.026197910308837891e-01,-5.677765607833862305e-01
2.719999999999999929e+01,3.234638690948486328e+00,7.706838846206665039e-02,1.587414979934692383e+00,-3.766484558582305908e-01,2.990652620792388916e-01,-5.642279386520385742e-01,-3.125506937503814697e-01,-6.067253351211547852e-01,-6.788371801376342773e-01,-5.816843509674072266e-01
2.730000000000000071e+01,3.334306001663208008e+00,1.221439018845558167e-01,1.672315359115600586e+00,-3.676134943962097168e-01,3.563340604305267334e-01,-5.634778738021850586e-01,-2.703151106834411621e-01,-6.105058789253234863e-01,-6.528028249740600586e-01,-5.937231779098510742e-01
2.740000000000000213e+01,3.432583570480346680e+00,1.712731868028640747e-01,1.759223937988281250e+00,-3.578889667987823486e-01,4.145632982254028320e-01,-5.623287558555603027e-01,-2.265513241291046143e-01,-6.139053106307983398e-01,-6.246226429939270020e-01,-6.040248870849609375e-01
2.750000000000000000e+01,3.529445648193359375e+00,2.244749069213867188e-01,1.848353266716003418e+00,-3.473779261112213135e-01,4.737665951251983643e-01,-5.607755780220031738e-01,-1.812290698289871216e-01,-6.169143319129943848e-01,-5.945519804954528809e-01,-6.129245758056640625e-01
2.760000000000000142e+01,3.624868631362915039e+00,2.817672789096832275e-01,1.939787030220031738e+00,-3.360444307327270508e-01,5.339695215225219727e-01,-5.588115453720092773e-01,-1.340658217668533325e-01,-6.194638013839721680e-01,-5.630140900611877441e-01,-6.209796071052551270e-01
2.769999999999999929e+01,3.718120574951171875e+00,3.438386619091033936e-01,2.033590316772460938e+00,-3.238288164138793945e-01,5.951953530311584473e-01,-5.564305186271667480e-01,-8.524029701948165894e-02,-6.215690970420837402e-01,-5.300658345222473145e-01,-6.282612085342407227e-01
2.780000000000000071e+01,3.805469751358032227e+00,4.138247072696685791e-01,2.129694700241088867e+00,-3.105302155017852783e-01,6.575689911842346191e-01,-5.536267757415771484e-01,-3.520068526268005371e-02,-6.233053803443908691e-01,-4.956919252872467041e-01,-6.347591876983642578e-01
2.790000000000000213e+01,3.881550312042236328e+00,4.958598911762237549e-01,2.227880239486694336e+00,-2.961575686931610107e-01,7.213045358657836914e-01,-5.504159331321716309e-01,1.594916917383670807e-02,-6.246803998947143555e-01,-4.598588347434997559e-01,-6.404705047607421875e-01
2.800000000000000000e+01,3.939022064208984375e+00,5.948976874351501465e-01,2.328098297119140625e+00,-2.806612849235534668e-01,7.864683866500854492e-01,-5.468118786811828613e-01,6.835396587848663330e-02,-6.256495118141174316e-01,-4.220997691154479980e-01,-6.455535292625427246e-01
2.810000000000000142e+01,3.962801218032836914e+00,7.193537950515747070e-01,2.429772138595581055e+00,-2.634226381778717041e-01,8.530935645103454590e-01,-5.428068637847900391e-01,1.220851317048072815e-01,-6.261826753616333008e-01,-3.822205066680908203e-01,-6.500453948974609375e-01
2.819999999999999929e+01,3.939562320709228516e+00,8.704588413238525391e-01,2.532113552093505859e+00,-2.437629103660583496e-01,9.212138652801513672e-01,-5.383928418159484863e-01,1.768271774053573608e-01,-6.263305544853210449e-01,-3.405437469482421875e-01,-6.540150642395019531e-01
2.830000000000000071e+01,3.860764503479003906e+00,1.043931245803833008e+00,2.634972095489501953e+00,-2.216247320175170898e-01,9.908639192581176758e-01,-5.335615873336791992e-01,2.324837744235992432e-01,-6.261036396026611328e-01,-2.975493669509887695e-01,-6.576387882232666016e-01
2.840000000000000213e+01,3.722548246383666992e+00,1.236672878265380859e+00,2.738039016723632812e+00,-1.971001923084259033e-01,1.062074542045593262e+00,-5.283045768737792969e-01,2.890752851963043213e-01,-6.255019903182983398e-01,-2.530236244201660156e-01,-6.608788967132568359e-01
2.850000000000000000e+01,3.516452789306640625e+00,1.448566198348999023e+00,2.841283559799194336e+00,-1.702120602130889893e-01,1.134819388389587402e+00,-5.226133465766906738e-01,3.466036915779113770e-01,-6.245486140251159668e-01,-2.068921774625778198e-01,-6.637158989906311035e-01
2.860000000000000142e+01,3.254446744918823242e+00,1.680032372474670410e+00,2.944682121276855469e+00,-1.408823281526565552e-01,1.209112167358398438e+00,-5.164794921875000000e-01,4.050897657871246338e-01,-6.232137680053710938e-01,-1.590606719255447388e-01,-6.660956740379333496e-01
2.869999999999999929e+01,2.956817388534545898e+00,1.927773833274841309e+00,3.047815084457397461e+00,-1.082796081900596619e-01,1.284983396530151367e+00,-5.098924040794372559e-01,4.645527899265289307e-01,-6.214737296104431152e-01,-1.099222153425216675e-01,-6.680754423141479492e-01
2.880000000000000071e+01,2.629337072372436523e+00,2.179837226867675781e+00,3.150480985641479492e+00,-7.213035225868225098e-02,1.362465381622314453e+00,-5.028421878814697266e-01,5.250052809715270996e-01,-6.193252801895141602e-01,-5.968383327126502991e-02,-6.697010993957519531e-01
2.890000000000000213e+01,2.282734632492065430e+00,2.412668466567993164e+00,3.252321720123291016e+00,-3.226200118660926819e-02,1.441593170166015625e+00,-4.953197240829467773e-01,5.864489674568176270e-01,-6.167842149734497070e-01,-8.331047371029853821e-03,-6.709682345390319824e-01
2.900000000000000000e+01,1.936267375946044922e+00,2.595422029495239258e+00,3.352824926376342773e+00,1.164614036679267883e-02,1.522405862808227539e+00,-4.873175024986267090e-01,6.488944292068481445e-01,-6.138512492179870605e-01,4.418518394231796265e-02,-6.718616485595703125e-01
2.910000000000000142e+01,1.597643494606018066e+00,2.724740982055664062e+00,3.451947212219238281e+00,5.961753427982330322e-02,1.605024576187133789e+00,-4.787884056568145752e-01,7.123847603797912598e-01,-6.105204820632934570e-01,9.796474874019622803e-02,-6.723315119743347168e-01
2.919999999999999929e+01,1.273076891899108887e+00,2.801345825195312500e+00,3.549656867980957031e+00,1.116709709167480469e-01,1.689570546150207520e+00,-4.696027934551239014e-01,7.771749496459960938e-01,-6.067947745323181152e-01,1.526238471269607544e-01,-6.724365353584289551e-01
2.930000000000000071e+01,9.688487648963928223e-01,2.829087495803833008e+00,3.645930051803588867e+00,1.678249090909957886e-01,1.776093482971191406e+00,-4.597417712211608887e-01,8.433990478515625000e-01,-6.026731729507446289e-01,2.081929743289947510e-01,-6.721688508987426758e-01
2.940000000000000213e+01,6.960244774818420410e-01,2.810131549835205078e+00,3.740463256835937500e+00,2.283726036548614502e-01,1.864632248878479004e+00,-4.491888284683227539e-01,9.111081957817077637e-01,-5.981454849243164062e-01,2.646979391574859619e-01,-6.715205907821655273e-01
2.950000000000000000e+01,4.533401429653167725e-01,2.755208969116210938e+00,3.831766843795776367e+00,2.946228682994842529e-01,1.955378174781799316e+00,-4.378577470779418945e-01,9.803382754325866699e-01,-5.932034254074096680e-01,3.221478462219238281e-01,-6.704968810081481934e-01
2.960000000000000142e+01,2.374902963638305664e-01,2.675427436828613281e+00,3.919525861740112305e+00,3.667571246623992920e-01,2.048477172851562500e+00,-4.256750047206878662e-01,1.051123499870300293e+00,-5.878385901451110840e-01,3.805452287197113037e-01,-6.691201329231262207e-01
2.969999999999999929e+01,4.721876233816146851e-02,2.576172113418579102e+00,4.000831604003906250e+00,4.471836984157562256e-01,2.143912076950073242e+00,-4.124371111392974854e-01,1.123443245887756348e+00,-5.820425748825073242e-01,4.399036169052124023e-01,-6.673738956451416016e-01
2.980000000000000071e+01,-1.173732653260231018e-01,2.459634780883789062e+00,4.069218158721923828e+00,5.408708453178405762e-01,2.241426229476928711e+00,-3.981703817844390869e-01,1.197302460670471191e+00,-5.758070945739746094e-01,5.002341270446777344e-01,-6.652467846870422363e-01
2.990000000000000213e+01,-2.557805180549621582e-01,2.328926324844360352e+00,4.112010478973388672e+00,6.558941602706909180e-01,2.340985774993896484e+00,-3.828169107437133789e-01,1.272734642028808594e+00,-5.691234469413757324e-01,5.615504980087280273e-01,-6.627337932586669922e-01
3.000000000000000000e+01,-3.688412904739379883e-01,2.190462350845336914e+00,4.115994930267333984e+00,7.972697615623474121e-01,2.442180156707763672e+00,-3.659077584743499756e-01,1.349774956703186035e+00,-5.619832277297973633e-01,6.238667964935302734e-01,-6.598294377326965332e-01
3.010000000000000142e+01,-4.621006250381469727e-01,2.049842119216918945e+00,4.067432880401611328e+00,9.648344516754150391e-01,2.544107198715209961e+00,-3.466288149356842041e-01,1.428454160690307617e+00,-5.543754100799560547e-01,6.871970891952514648e-01,-6.565284729003906250e-01
3.019999999999999929e+01,-5.377990007400512695e-01,1.909329891204833984e+00,3.961081504821777344e+00,1.153282642364501953e+00,2.646585941314697266e+00,-3.248977065086364746e-01,1.508805990219116211e+00,-5.462892651557922363e-01,7.515581846237182617e-01,-6.528254151344299316e-01
3.030000000000000071e+01,-6.015509366989135742e-01,1.773462176322937012e+00,3.789375066757202148e+00,1.361918330192565918e+00,2.749321222305297852e+00,-3.008165061473846436e-01,1.590867161750793457e+00,-5.377157926559448242e-01,8.171551227569580078e-01,-6.487201452255249023e-01
3.040000000000000213e+01,-6.550222039222717285e-01,1.643165707588195801e+00,3.548348665237426758e+00,1.589743614196777344e+00,2.852231979370117188e+00,-2.743817567825317383e-01,1.674690961837768555e+00,-5.286204218864440918e-01,8.841975927352905273e-01,-6.442157030105590820e-01
3.050000000000000000e+01,-6.990413665771484375e-01,1.518722295761108398e+00,3.262678384780883789e+00,1.836611509323120117e+00,2.955321311950683594e+00,-2.455645501613616943e-01,1.760443687438964844e+00,-5.188726782798767090e-01,9.527192711830139160e-01,-6.393042206764221191e-01
3.060000000000000142e+01,-7.345216870307922363e-01,1.400461792945861816e+00,2.941324472427368164e+00,2.097270965576171875e+00,3.058230876922607422e+00,-2.136510610580444336e-01,1.848195195198059082e+00,-5.084401965141296387e-01,1.022753357887268066e+00,-6.339775323867797852e-01
3.069999999999999929e+01,-7.621663808822631836e-01,1.288230061531066895e+00,2.591537952423095703e+00,2.356458663940429688e+00,3.160685539245605469e+00,-1.782044768333435059e-01,1.937986612319946289e+00,-4.973061978816986084e-01,1.094323754310607910e+00,-6.282258629798889160e-01
3.080000000000000071e+01,-7.838454246520996094e-01,1.182203292846679688e+00,2.229758262634277344e+00,2.581484794616699219e+00,3.262626171112060547e+00,-1.392385959625244141e-01,2.030022382736206055e+00,-4.853817820549011230e-01,1.167419314384460449e+00,-6.220390796661376953e-01
3.090000000000000213e+01,-8.003183007240295410e-01,1.082137227058410645e+00,1.871611952781677246e+00,2.751770734786987305e+00,3.363928556442260742e+00,-9.665802121162414551e-02,2.124433040618896484e+00,-4.724875390529632568e-01,1.242071986198425293e+00,-6.154091954231262207e-01
3.100000000000000000e+01,-8.125463128089904785e-01,9.880055785179138184e-01,1.524443626403808594e+00,2.865887880325317383e+00,3.463946342468261719e+00,-5.005702748894691467e-02,2.220990419387817383e+00,-4.585511386394500732e-01,1.318315863609313965e+00,-6.083273887634277344e-01
3.110000000000000142e+01,-8.212529420852661133e-01,8.997650146484375000e-01,1.193306207656860352e+00,2.927047729492187500e+00,3.562556982040405273e+00,6.339717656373977661e-04,2.319596767425537109e+00,-4.435837864875793457e-01,1.396185755729675293e+00,-6.007850766181945801e-01
3.119999999999999929e+01,-8.266731500625610352e-01,8.170818686485290527e-01,8.851401209831237793e-01,2.941554069519042969e+00,3.659734725952148438e+00,5.543364956974983215e-02,2.420124292373657227e+00,-4.273653030395507812e-01,1.475717186927795410e+00,-5.927728414535522461e-01
3.130000000000000071e+01,-8.290178775787353516e-01,7.396258115768432617e-01,6.078128218650817871e-01,2.913683414459228516e+00,3.755411624908447266e+00,1.144039630889892578e-01,2.521643638610839844e+00,-4.089886844158172607e-01,1.556941390037536621e+00,-5.842788219451904297e-01
3.140000000000000213e+01,-8.287484049797058105e-01,6.670342683792114258e-01,3.616237938404083252e-01,2.850008726119995117e+00,3.848303556442260742e+00,1.787349283695220947e-01,2.623752832412719727e+00,-3.881671130657196045e-01,1.639894366264343262e+00,-5.752930045127868652e-01
3.150000000000000000e+01,-8.277809619903564453e-01,5.985845327377319336e-01,1.427069455385208130e-01,2.762469291687011719e+00,3.937690019607543945e+00,2.489448785781860352e-01,2.726257085800170898e+00,-3.649964332580566406e-01,1.724624276161193848e+00,-5.657827258110046387e-01
3.160000000000000142e+01,-8.265510201454162598e-01,5.333786606788635254e-01,-4.955090209841728210e-02,2.655153036117553711e+00,4.023554325103759766e+00,3.250038623809814453e-01,2.828933238983154297e+00,-3.394834101200103760e-01,1.811236500740051270e+00,-5.556300878524780273e-01
3.169999999999999929e+01,-8.251016736030578613e-01,4.710338711738586426e-01,-2.151004970073699951e-01,2.530345678329467773e+00,4.105578899383544922e+00,4.071446955204010010e-01,2.931789636611938477e+00,-3.116085231304168701e-01,1.899852037429809570e+00,-5.447883605957031250e-01
3.180000000000000071e+01,-8.234425187110900879e-01,4.114267826080322266e-01,-3.530192971229553223e-01,2.391989469528198242e+00,4.178985595703125000e+00,4.992821514606475830e-01,3.034671068191528320e+00,-2.810426354408264160e-01,1.990529060363769531e+00,-5.332384109497070312e-01
3.190000000000000213e+01,-8.215829133987426758e-01,3.544393181800842285e-01,-4.662947356700897217e-01,2.247383594512939453e+00,4.234095573425292969e+00,6.081784963607788086e-01,3.137149095535278320e+00,-2.469879686832427979e-01,2.083472967147827148e+00,-5.208749771118164062e-01
3.200000000000000000e+01,-8.195337653160095215e-01,2.999353110790252686e-01,-5.596988797187805176e-01,2.101087093353271484e+00,4.254486083984375000e+00,7.428001165390014648e-01,3.239119768142700195e+00,-2.094197571277618408e-01,2.178726911544799805e+00,-5.074589848518371582e-01
3.210000000000000142e+01,-8.173169493675231934e-01,2.476611584424972534e-01,-6.368396878242492676e-01,1.955930471420288086e+00,4.229606151580810547e+00,9.040396213531494141e-01,3.340580940246582031e+00,-1.683284491300582886e-01,2.276034116744995117e+00,-4.930427372455596924e-01
3.220000000000000284e+01,-8.149417042732238770e-01,1.975021511316299438e-01,-7.020930051803588867e-01,1.815920233726501465e+00,4.147359848022460938e+00,1.088965535163879395e+00,3.441402912139892578e+00,-1.236119493842124939e-01,2.375396966934204102e+00,-4.775680601596832275e-01
3.229999999999999716e+01,-8.124141097068786621e-01,1.493753939867019653e-01,-7.567838430404663086e-01,1.681695342063903809e+00,4.002279281616210938e+00,1.294808506965637207e+00,3.540916442871093750e+00,-7.485646009445190430e-02,2.476344108581542969e+00,-4.604956507682800293e-01
3.239999999999999858e+01,-8.097656965255737305e-01,1.029387265443801880e-01,-8.019717335700988770e-01,1.553798079490661621e+00,3.785598754882812500e+00,1.520879149436950684e+00,3.639005661010742188e+00,-2.199325524270534515e-02,2.577998876571655273e+00,-4.410445690155029297e-01
3.250000000000000000e+01,-8.070192337036132812e-01,5.794548615813255310e-02,-8.383867740631103516e-01,1.432259321212768555e+00,3.510771989822387695e+00,1.765033125877380371e+00,3.735647201538085938e+00,3.499613329768180847e-02,2.680202484130859375e+00,-4.191994965076446533e-01
3.260000000000000142e+01,-8.041721582412719727e-01,1.450021564960479736e-02,-8.668338656425476074e-01,1.316941022872924805e+00,3.197748184204101562e+00,2.027719736099243164e+00,3.830315351486206055e+00,9.661719948053359985e-02,2.782655954360961914e+00,-3.950321376323699951e-01
3.270000000000000284e+01,-8.012235164642333984e-01,-2.734024450182914734e-02,-8.892676830291748047e-01,1.207992672920227051e+00,2.850335836410522461e+00,2.298771858215332031e+00,3.921591758728027344e+00,1.640827357769012451e-01,2.885284900665283203e+00,-3.685165941715240479e-01
3.279999999999999716e+01,-7.980974912643432617e-01,-6.764943152666091919e-02,-9.064576625823974609e-01,1.105335474014282227e+00,2.479584217071533203e+00,2.554583787918090820e+00,4.009344100952148438e+00,2.374235242605209351e-01,2.988089323043823242e+00,-3.396177887916564941e-01
3.289999999999999858e+01,-7.947430610656738281e-01,-1.064901798963546753e-01,-9.193834066390991211e-01,1.008947730064392090e+00,2.107033967971801758e+00,2.758992671966552734e+00,4.093562602996826172e+00,3.166082203388214111e-01,3.090696096420288086e+00,-3.075952529907226562e-01
3.300000000000000000e+01,-7.911676764488220215e-01,-1.439089626073837280e-01,-9.287149906158447266e-01,9.186051487922668457e-01,1.741946935653686523e+00,2.905936479568481445e+00,4.174142360687255859e+00,4.016843438148498535e-01,3.192835092544555664e+00,-2.720549404621124268e-01
3.310000000000000142e+01,-7.873787283897399902e-01,-1.799509972333908081e-01,-9.346818923950195312e-01,8.339487314224243164e-01,1.391296982765197754e+00,2.995771408081054688e+00,4.247135639190673828e+00,4.959155023097991943e-01,3.294461011886596680e+00,-2.330059856176376343e-01
3.320000000000000284e+01,-7.833908796310424805e-01,-2.146223038434982300e-01,-9.375238418579101562e-01,7.546772360801696777e-01,1.059120059013366699e+00,3.035652875900268555e+00,4.302482604980468750e+00,6.064308881759643555e-01,3.395581960678100586e+00,-1.904302388429641724e-01
3.329999999999999716e+01,-7.791860699653625488e-01,-2.478966563940048218e-01,-9.375641942024230957e-01,6.804705262184143066e-01,7.530182003974914551e-01,3.032385826110839844e+00,4.323536396026611328e+00,7.424603700637817383e-01,3.496070384979248047e+00,-1.442282348871231079e-01
3.339999999999999858e+01,-7.746987342834472656e-01,-2.798085510730743408e-01,-9.366384148597717285e-01,6.105052828788757324e-01,4.786329269409179688e-01,2.988924503326416016e+00,4.300036907196044922e+00,9.051006436347961426e-01,3.595241308212280273e+00,-9.397821873426437378e-02
3.350000000000000000e+01,-7.699366807937622070e-01,-3.104029297828674316e-01,-9.354398250579833984e-01,5.439301133155822754e-01,2.353620082139968872e-01,2.912537813186645508e+00,4.219225883483886719e+00,1.091860532760620117e+00,3.692978143692016602e+00,-3.960790112614631653e-02
3.360000000000000142e+01,-7.648457288742065430e-01,-3.397071957588195801e-01,-9.340171217918395996e-01,4.802760183811187744e-01,1.958353258669376373e-02,2.814044952392578125e+00,4.075170516967773438e+00,1.299928784370422363e+00,3.789245605468750000e+00,1.891202479600906372e-02
3.370000000000000284e+01,-7.593916058540344238e-01,-3.677514195442199707e-01,-9.323803186416625977e-01,4.194166660308837891e-01,-1.685962527990341187e-01,2.696010112762451172e+00,3.858987569808959961e+00,1.528516411781311035e+00,3.882913827896118164e+00,8.264381438493728638e-02
3.379999999999999716e+01,-7.529227733612060547e-01,-3.944622874259948730e-01,-9.305422306060791016e-01,3.611928224563598633e-01,-3.290761411190032959e-01,2.561005115509033203e+00,3.583008289337158203e+00,1.774825096130371094e+00,3.973077774047851562e+00,1.522766500711441040e-01
3.389999999999999858e+01,-7.448694109916687012e-01,-4.197846949100494385e-01,-9.285262227058410645e-01,3.053360283374786377e-01,-4.611120820045471191e-01,2.414749622344970703e+00,3.267934322357177734e+00,2.040317535400390625e+00,4.059709072113037109e+00,2.277820557355880737e-01
3.400000000000000000e+01,-7.346017956733703613e-01,-4.434902667999267578e-01,-9.263408184051513672e-01,2.517357170581817627e-01,-5.704912543296813965e-01,2.264660835266113281e+00,2.917137145996093750e+00,2.315689563751220703e+00,4.142796993255615234e+00,3.091281652450561523e-01
3.410000000000000142e+01,-7.213101387023925781e-01,-4.650143980979919434e-01,-9.239929318428039551e-01,2.003041803836822510e-01,-6.610526442527770996e-01,2.113963365554809570e+00,2.541387081146240234e+00,2.578118801116943359e+00,4.222321033477783203e+00,3.962911069393157959e-01
3.420000000000000284e+01,-7.052077651023864746e-01,-4.844919145107269287e-01,-9.214988946914672852e-01,1.508487761020660400e-01,-7.368344068527221680e-01,1.965845108032226562e+00,2.162540674209594727e+00,2.790027856826782227e+00,4.295063972473144531e+00,4.919387102127075195e-01
3.430000000000000426e+01,-6.867827177047729492e-01,-5.023226737976074219e-01,-9.188981056213378906e-01,1.029509752988815308e-01,-8.010846376419067383e-01,1.823496937751770020e+00,1.790773391723632812e+00,2.943546772003173828e+00,4.350912570953369141e+00,6.033293604850769043e-01
3.439999999999999858e+01,-6.662625670433044434e-01,-5.186775922775268555e-01,-9.161967039108276367e-01,5.654074624180793762e-02,-8.548166155815124512e-01,1.687319993972778320e+00,1.433310508728027344e+00,3.038785219192504883e+00,4.372989654541015625e+00,7.399932742118835449e-01
3.450000000000000000e+01,-6.436093449592590332e-01,-5.333390831947326660e-01,-9.133983850479125977e-01,1.157581433653831482e-02,-8.991143703460693359e-01,1.557812094688415527e+00,1.094287514686584473e+00,3.082746505737304688e+00,4.351096153259277344e+00,9.032819271087646484e-01
3.460000000000000142e+01,-6.186992526054382324e-01,-5.461259484291076660e-01,-9.105064272880554199e-01,-3.198550641536712646e-02,-9.345355033874511719e-01,1.434758663177490234e+00,7.795117497444152832e-01,3.084573507308959961e+00,4.272145271301269531e+00,1.091016650199890137e+00
3.470000000000000284e+01,-5.916167497634887695e-01,-5.571421384811401367e-01,-9.075236320495605469e-01,-7.418290525674819946e-02,-9.622735977172851562e-01,1.318130016326904297e+00,4.962846338748931885e-01,3.045620679855346680e+00,4.129814624786376953e+00,1.300344944000244141e+00
3.480000000000000426e+01,-5.625243782997131348e-01,-5.665856003761291504e-01,-9.043905138969421387e-01,-1.149685680866241455e-01,-9.844099879264831543e-01,1.208261728286743164e+00,2.452225983142852783e-01,2.971469879150390625e+00,3.915086507797241211e+00,1.530458450317382812e+00
3.489999999999999858e+01,-5.318492054939270020e-01,-5.750285983085632324e-01,-9.010267257690429688e-01,-1.542693376541137695e-01,-1.001391172409057617e+00,1.104873418807983398e+00,2.228918299078941345e-02,2.874088525772094727e+00,3.638979434967041016e+00,1.778005599975585938e+00
3.500000000000000000e+01,-4.997766613960266113e-01,-5.827062129974365234e-01,-8.974395990371704102e-01,-1.921318918466567993e-01,-1.014165878295898438e+00,1.007830858230590820e+00,-1.726043820381164551e-01,2.756534814834594727e+00,3.323048114776611328e+00,2.045190095901489258e+00
3.510000000000000142e+01,-4.662915766239166260e-01,-5.896084308624267578e-01,-8.936363458633422852e-01,-2.286019921302795410e-01,-1.023323893547058105e+00,9.168785810470581055e-01,-3.394149541854858398e-01,2.621293544769287109e+00,2.970368146896362305e+00,2.323534011840820312e+00
3.520000000000000284e+01,-4.313785135746002197e-01,-5.957249402999877930e-01,-8.896241188049316406e-01,-2.637239098548889160e-01,-1.029132246971130371e+00,8.317097425460815430e-01,-4.772318601608276367e-01,2.473736047744750977e+00,2.591370344161987305e+00,2.590966463088989258e+00
3.530000000000000426e+01,-3.949305713176727295e-01,-6.010810732841491699e-01,-8.853927254676818848e-01,-2.975375056266784668e-01,-1.031839728355407715e+00,7.519997954368591309e-01,-5.913196206092834473e-01,2.321539878845214844e+00,2.207979440689086914e+00,2.809180259704589844e+00
3.539999999999999858e+01,-3.564289808273315430e-01,-6.058491468429565430e-01,-8.808776140213012695e-01,-3.300122916698455811e-01,-1.031841158866882324e+00,6.772602796554565430e-01,-6.861025094985961914e-01,2.168579578399658203e+00,1.831296682357788086e+00,2.968304157257080078e+00
3.550000000000000000e+01,-3.158842027187347412e-01,-6.100569963455200195e-01,-8.760834932327270508e-01,-3.611475527286529541e-01,-1.030891299247741699e+00,6.067503094673156738e-01,-7.653725147247314453e-01,2.017543315887451172e+00,1.468727707862854004e+00,3.068279266357421875e+00
3.560000000000000142e+01,-2.736387848854064941e-01,-6.138375401496887207e-01,-8.709841370582580566e-01,-3.909803032875061035e-01,-1.029672622680664062e+00,5.396046042442321777e-01,-8.326501846313476562e-01,1.872100472450256348e+00,1.124578833580017090e+00,3.115808486938476562e+00
3.570000000000000284e+01,-2.298668473958969116e-01,-6.172371506690979004e-01,-8.655455708503723145e-01,-4.195936620235443115e-01,-1.028227567672729492e+00,4.754058718681335449e-01,-8.891124129295349121e-01,1.732880711555480957e+00,8.034350872039794922e-01,3.121663808822631836e+00
3.580000000000000426e+01,-1.845370233058929443e-01,-6.202465295791625977e-01,-8.595173954963684082e-01,-4.470053613185882568e-01,-1.026571750640869141e+00,4.139711856842041016e-01,-9.358922839164733887e-01,1.600437283515930176e+00,5.134002566337585449e-01,3.086584806442260742e+00
3.589999999999999858e+01,-1.373701244592666626e-01,-6.227972507476806641e-01,-8.520529270172119141e-01,-4.730943143367767334e-01,-1.024728775024414062e+00,3.550237119197845459e-01,-9.735604524612426758e-01,1.474570870399475098e+00,2.562358379364013672e-01,3.014657258987426758e+00
3.600000000000000000e+01,-8.854763209819793701e-02,-6.249046921730041504e-01,-8.429115414619445801e-01,-4.978197813034057617e-01,-1.022707104682922363e+00,2.984547317028045654e-01,-1.003096222877502441e+00,1.355216979980468750e+00,2.776184678077697754e-02,2.918426752090454102e+00
3.610000000000000142e+01,-3.852653503417968750e-02,-6.266439557075500488e-01,-8.308470845222473145e-01,-5.204890370368957520e-01,-1.020513892173767090e+00,2.441712021827697754e-01,-1.026859641075134277e+00,1.242798089981079102e+00,-1.723620593547821045e-01,2.801535844802856445e+00
3.620000000000000284e+01,1.260208711028099060e-02,-6.280227303504943848e-01,-8.158402442932128906e-01,-5.410165786743164062e-01,-1.018158435821533203e+00,1.920542716979980469e-01,-1.045329213142395020e+00,1.136994957923889160e+00,-3.441090285778045654e-01,2.666437387466430664e+00
3.630000000000000426e+01,6.497382372617721558e-02,-6.290004849433898926e-01,-7.984505295753479004e-01,-5.598028302192687988e-01,-1.015683531761169434e+00,1.416528373956680298e-01,-1.059237718582153320e+00,1.037591338157653809e+00,-4.865703880786895752e-01,2.518176317214965820e+00
3.639999999999999858e+01,1.186719089746475220e-01,-6.295429468154907227e-01,-7.791613936424255371e-01,-5.772365331649780273e-01,-1.013103604316711426e+00,9.281497448682785034e-02,-1.069440960884094238e+00,9.444261789321899414e-01,-6.043569445610046387e-01,2.364516973495483398e+00
3.650000000000000000e+01,1.733818799257278442e-01,-6.296988129615783691e-01,-7.580400705337524414e-01,-5.933191776275634766e-01,-1.010422348976135254e+00,4.549304768443107605e-02,-1.076225280761718750e+00,8.572006225585937500e-01,-7.024371623992919922e-01,2.209945201873779297e+00
3.660000000000000142e+01,2.290037721395492554e-01,-6.294804215431213379e-01,-7.351685762405395508e-01,-6.080404520034790039e-01,-1.007642745971679688e+00,-3.543253988027572632e-04,-1.079846620559692383e+00,7.755479812622070312e-01,-7.844597697257995605e-01,2.056869506835937500e+00
3.670000000000000284e+01,2.855608165264129639e-01,-6.288855075836181641e-01,-7.105246186256408691e-01,-6.213731169700622559e-01,-1.004767656326293945e+00,-4.476960748434066772e-02,-1.080623507499694824e+00,6.989853978157043457e-01,-8.540845513343811035e-01,1.909121513366699219e+00
3.680000000000000426e+01,3.430548310279846191e-01,-6.279377937316894531e-01,-6.837234497070312500e-01,-6.329309344291687012e-01,-1.001799941062927246e+00,-8.779517561197280884e-02,-1.079767704010009766e+00,6.269295811653137207e-01,-9.126661419868469238e-01,1.767626285552978516e+00
3.689999999999999858e+01,4.015044271945953369e-01,-6.266137957572937012e-01,-6.548070907592773438e-01,-6.427901983261108398e-01,-9.987316727638244629e-01,-1.294750124216079712e-01,-1.078613638877868652e+00,5.585145950317382812e-01,-9.613723158836364746e-01,1.632978677749633789e+00
3.700000000000000000e+01,4.609304368495941162e-01,-6.248847246170043945e-01,-6.240893006324768066e-01,-6.513810157775878906e-01,-9.954769015312194824e-01,-1.698713302612304688e-01,-1.077228307723999023e+00,4.931074976921081543e-01,-1.000788688659667969e+00,1.504999160766601562e+00
3.710000000000000142e+01,5.213448405265808105e-01,-6.227483749389648438e-01,-5.919358134269714355e-01,-6.591703891754150391e-01,-9.920200705528259277e-01,-2.090131044387817383e-01,-1.075631737709045410e+00,4.304752647876739502e-01,-1.031768918037414551e+00,1.383613705635070801e+00
3.720000000000000284e+01,5.827490687370300293e-01,-6.202210783958435059e-01,-5.583621859550476074e-01,-6.661804318428039551e-01,-9.883468151092529297e-01,-2.467727214097976685e-01,-1.073845267295837402e+00,3.703675568103790283e-01,-1.056784272193908691e+00,1.269261121749877930e+00
3.730000000000000426e+01,6.451542973518371582e-01,-6.173020005226135254e-01,-5.233532786369323730e-01,-6.724008321762084961e-01,-9.844577908515930176e-01,-2.831417322158813477e-01,-1.071876764297485352e+00,3.126841783523559570e-01,-1.076412558555603027e+00,1.161631822586059570e+00
3.739999999999999858e+01,7.085916996002197266e-01,-6.139856576919555664e-01,-4.867102801799774170e-01,-6.778913736343383789e-01,-9.803602099418640137e-01,-3.181644082069396973e-01,-1.069733500480651855e+00,2.573305368423461914e-01,-1.091230988502502441e+00,1.060448169708251953e+00
3.750000000000000000e+01,7.732940316200256348e-01,-6.102728247642517090e-01,-4.479501545429229736e-01,-6.828052997589111328e-01,-9.760283827781677246e-01,-3.518784642219543457e-01,-1.067425131797790527e+00,2.041809558868408203e-01,-1.102241992950439453e+00,9.656047224998474121e-01
3.760000000000000142e+01,8.394244313240051270e-01,-6.061649918556213379e-01,-4.071376621723175049e-01,-6.870940327644348145e-01,-9.714023470878601074e-01,-3.843231201171875000e-01,-1.064996480941772461e+00,1.527740210294723511e-01,-1.109779357910156250e+00,8.768152594566345215e-01
3.770000000000000284e+01,9.070337414741516113e-01,-6.016522049903869629e-01,-3.648326992988586426e-01,-6.909369826316833496e-01,-9.665198922157287598e-01,-4.155672788619995117e-01,-1.062461018562316895e+00,1.029594689607620239e-01,-1.114105820655822754e+00,7.936835289001464844e-01
3.780000000000000426e+01,9.761617183685302734e-01,-5.967255830764770508e-01,-3.213329017162322998e-01,-6.944592595100402832e-01,-9.613694548606872559e-01,-4.455940425395965576e-01,-1.059822320938110352e+00,5.469026044011116028e-02,-1.115543365478515625e+00,7.157207727432250977e-01
3.789999999999999858e+01,1.046843051910400391e+00,-5.913768410682678223e-01,-2.763885855674743652e-01,-6.976032257080078125e-01,-9.558912515640258789e-01,-4.744223952293395996e-01,-1.057083129882812500e+00,7.924756035208702087e-03,-1.114855885505676270e+00,6.424620747566223145e-01
3.800000000000000000e+01,1.119061350822448730e+00,-5.855975151062011719e-01,-2.300188094377517700e-01,-7.003521919250488281e-01,-9.498515725135803223e-01,-5.020457506179809570e-01,-1.054246783256530762e+00,-3.738122433423995972e-02,-1.113755822181701660e+00,5.730580091476440430e-01
3.810000000000000142e+01,1.192816615104675293e+00,-5.793791413307189941e-01,-1.820103079080581665e-01,-7.026464343070983887e-01,-9.423823356628417969e-01,-5.283400416374206543e-01,-1.051316022872924805e+00,-8.127086609601974487e-02,-1.112416982650756836e+00,5.067405700683593750e-01
3.820000000000000284e+01,1.268143177032470703e+00,-5.727134943008422852e-01,-1.327901780605316162e-01,-7.045626640319824219e-01,-9.332534670829772949e-01,-5.532768964767456055e-01,-1.048293709754943848e+00,-1.237860843539237976e-01,-1.110866427421569824e+00,4.432052671909332275e-01
3.830000000000000426e+01,1.345074892044067383e+00,-5.655917525291442871e-01,-8.247310668230056763e-02,-7.061255574226379395e-01,-9.213229417800903320e-01,-5.762581229209899902e-01,-1.045138001441955566e+00,-1.649791151285171509e-01,-1.109123349189758301e+00,3.822291493415832520e-01
3.839999999999999858e+01,1.423644661903381348e+00,-5.580036044120788574e-01,-3.104090131819248199e-02,-7.073297500610351562e-01,-9.068462848663330078e-01,-5.973626375198364258e-01,-1.041778922080993652e+00,-2.049067169427871704e-01,-1.107195734977722168e+00,3.237117230892181396e-01
3.850000000000000000e+01,1.503884792327880859e+00,-5.499379038810729980e-01,2.152545750141143799e-02,-7.081629633903503418e-01,-8.899518847465515137e-01,-6.166843175888061523e-01,-1.038221359252929688e+00,-2.436041980981826782e-01,-1.105090737342834473e+00,2.675571441650390625e-01
3.860000000000000142e+01,1.585831522941589355e+00,-5.413853526115417480e-01,7.524025440216064453e-02,-7.085933089256286621e-01,-8.710724711418151855e-01,-6.345838308334350586e-01,-1.034465432167053223e+00,-2.810600697994232178e-01,-1.102818846702575684e+00,2.136383801698684692e-01
3.870000000000000284e+01,1.669530987739562988e+00,-5.323202013969421387e-01,1.297746747732162476e-01,-7.086849212646484375e-01,-8.503655195236206055e-01,-6.511232852935791016e-01,-1.030496954917907715e+00,-3.171486258506774902e-01,-1.100425124168395996e+00,1.614861339330673218e-01
3.880000000000000426e+01,1.755139708518981934e+00,-5.226135253906250000e-01,1.852110326290130615e-01,-7.084112167358398438e-01,-8.278995156288146973e-01,-6.662948131561279297e-01,-1.026321172714233398e+00,-3.518990576267242432e-01,-1.097923517227172852e+00,1.109475791454315186e-01
3.889999999999999858e+01,1.842744946479797363e+00,-5.122232437133789062e-01,2.415804862976074219e-01,-7.077580094337463379e-01,-8.036817908287048340e-01,-6.801013350486755371e-01,-1.021892189979553223e+00,-3.853685259819030762e-01,-1.095316648483276367e+00,6.197682023048400879e-02
3.900000000000000000e+01,1.932383775711059570e+00,-5.011337995529174805e-01,2.988964617252349854e-01,-7.067205905914306641e-01,-7.777199745178222656e-01,-6.925458908081054688e-01,-1.017197847366333008e+00,-4.176805913448333740e-01,-1.092607975006103516e+00,1.453097257763147354e-02
3.910000000000000142e+01,2.024240970611572266e+00,-4.892657399177551270e-01,3.571552634239196777e-01,-7.053293585777282715e-01,-7.499952912330627441e-01,-7.036060094833374023e-01,-1.012253165245056152e+00,-4.488321840763092041e-01,-1.089800834655761719e+00,-3.143502771854400635e-02
3.920000000000000284e+01,2.118474483489990234e+00,-4.764460623264312744e-01,4.163551926612854004e-01,-7.036115527153015137e-01,-7.202981710433959961e-01,-7.131170630455017090e-01,-1.007028222084045410e+00,-4.787666201591491699e-01,-1.086897850036621094e+00,-7.596496492624282837e-02
3.930000000000000426e+01,2.214874744415283203e+00,-4.625777900218963623e-01,4.765191078186035156e-01,-7.015325427055358887e-01,-6.888352036476135254e-01,-7.214293479919433594e-01,-1.001474142074584961e+00,-5.075035691261291504e-01,-1.083902120590209961e+00,-1.191013380885124207e-01
3.939999999999999858e+01,2.313323497772216797e+00,-4.476861655712127686e-01,5.376663804054260254e-01,-6.990686058998107910e-01,-6.559322476387023926e-01,-7.289429903030395508e-01,-9.952288866043090820e-01,-5.350145697593688965e-01,-1.080803990364074707e+00,-1.608885973691940308e-01
3.950000000000000000e+01,2.413728237152099609e+00,-4.315828979015350342e-01,5.998110175132751465e-01,-6.962142586708068848e-01,-6.215952634811401367e-01,-7.356689572334289551e-01,-9.875003099441528320e-01,-5.611858963966369629e-01,-1.077517032623291016e+00,-2.013892680406570435e-01
3.960000000000000142e+01,2.515188932418823242e+00,-4.133782684803009033e-01,6.629671454429626465e-01,-6.929641962051391602e-01,-5.857529640197753906e-01,-7.416186332702636719e-01,-9.780471324920654297e-01,-5.860006809234619141e-01,-1.074028730392456055e+00,-2.406436800956726074e-01
3.970000000000000284e+01,2.617247343063354492e+00,-3.927305936813354492e-01,7.271488904953002930e-01,-6.893130540847778320e-01,-5.478919744491577148e-01,-7.469648718833923340e-01,-9.660133123397827148e-01,-6.089996695518493652e-01,-1.070345401763916016e+00,-2.786863744258880615e-01
3.980000000000000426e+01,2.719727039337158203e+00,-3.697291016578674316e-01,7.923709750175476074e-01,-6.852553486824035645e-01,-5.079315900802612305e-01,-7.516915798187255859e-01,-9.514549374580383301e-01,-6.301356554031372070e-01,-1.066469788551330566e+00,-3.155323565006256104e-01
3.989999999999999858e+01,2.822381496429443359e+00,-3.443871140480041504e-01,8.588221073150634766e-01,-6.807913780212402344e-01,-4.662293195724487305e-01,-7.558147311210632324e-01,-9.344627261161804199e-01,-6.494778394699096680e-01,-1.062387704849243164e+00,-3.510537147521972656e-01
4.000000000000000000e+01,2.925215482711791992e+00,-3.166848421096801758e-01,9.267381429672241211e-01,-6.759238839149475098e-01,-4.234164357185363770e-01,-7.595497965812683105e-01,-9.154733419418334961e-01,-6.673863530158996582e-01,-1.058095574378967285e+00,-3.852876126766204834e-01
4.010000000000000142e+01,3.028103590011596680e+00,-2.863504290580749512e-01,9.961531758308410645e-01,-6.706449389457702637e-01,-3.798025250434875488e-01,-7.630122303962707520e-01,-8.946784138679504395e-01,-6.839275360107421875e-01,-1.053546786308288574e+00,-4.183499217033386230e-01
4.020000000000000284e+01,3.130606889724731445e+00,-2.525528967380523682e-01,1.067093014717102051e+00,-6.649466753005981445e-01,-3.350102305412292480e-01,-7.661316394805908203e-01,-8.721209168434143066e-01,-6.990979313850402832e-01,-1.048737883567810059e+00,-4.502746760845184326e-01
4.030000000000000426e+01,3.232605218887329102e+00,-2.152413576841354370e-01,1.139527440071105957e+00,-6.588208079338073730e-01,-2.888112664222717285e-01,-7.688608169555664062e-01,-8.478081822395324707e-01,-7.129005789756774902e-01,-1.043677926063537598e+00,-4.810270369052886963e-01
4.039999999999999858e+01,3.334093809127807617e+00,-1.744083911180496216e-01,1.213477849960327148e+00,-6.522589325904846191e-01,-2.409699559211730957e-01,-7.711378335952758789e-01,-8.217476606369018555e-01,-7.253383398056030273e-01,-1.038307070732116699e+00,-5.105633139610290527e-01
4.050000000000000000e+01,3.434989213943481445e+00,-1.299803555011749268e-01,1.288999795913696289e+00,-6.452500224113464355e-01,-1.919496059417724609e-01,-7.730472683906555176e-01,-7.939471602439880371e-01,-7.364144921302795410e-01,-1.032593727111816406e+00,-5.389100909233093262e-01
4.060000000000000142e+01,3.534624338150024414e+00,-8.154147863388061523e-02,1.366132616996765137e+00,-6.377849578857421875e-01,-1.418367922306060791e-01,-7.746048569679260254e-01,-7.644638419151306152e-01,-7.462053894996643066e-01,-1.025774121284484863e+00,-5.659682750701904297e-01
4.070000000000000284e+01,3.632837533950805664e+00,-2.899590320885181427e-02,1.444911479949951172e+00,-6.298547983169555664e-01,-9.061302244663238525e-02,-7.757992148399353027e-01,-7.331642508506774902e-01,-7.547053098678588867e-01,-1.017466187477111816e+00,-5.916993021965026855e-01
4.080000000000000426e+01,3.729604721069335938e+00,2.767488732933998108e-02,1.525372743606567383e+00,-6.214505434036254883e-01,-3.825878724455833435e-02,-7.765984535217285156e-01,-7.003660798072814941e-01,-7.623462677001953125e-01,-1.007308483123779297e+00,-6.161036491394042969e-01
4.089999999999999858e+01,3.824499845504760742e+00,8.888200670480728149e-02,1.607549309730529785e+00,-6.125607490539550781e-01,1.514704432338476181e-02,-7.770171165466308594e-01,-6.661322116851806641e-01,-7.691987752914428711e-01,-9.945095181465148926e-01,-6.386039853096008301e-01
4.100000000000000000e+01,3.916060447692871094e+00,1.558939814567565918e-01,1.691475749015808105e+00,-6.031742691993713379e-01,6.920973956584930420e-02,-7.771487236022949219e-01,-6.303921937942504883e-01,-7.752737998962402344e-01,-9.792097806930541992e-01,-6.592586636543273926e-01
4.110000000000000142e+01,4.004098415374755859e+00,2.287842482328414917e-01,1.777206897735595703e+00,-5.932445526123046875e-01,1.241066381335258484e-01,-7.769581675529479980e-01,-5.926325917243957520e-01,-7.807442545890808105e-01,-9.615516662597656250e-01,-6.781846284866333008e-01
4.120000000000000284e+01,4.088601589202880859e+00,3.075215220451354980e-01,1.864818215370178223e+00,-5.826630592346191406e-01,1.799131631851196289e-01,-7.764293551445007324e-01,-5.529069304466247559e-01,-7.856090068817138672e-01,-9.419859647750854492e-01,-6.957249045372009277e-01
4.130000000000000426e+01,4.169540405273437500e+00,3.920906484127044678e-01,1.954431891441345215e+00,-5.713906288146972656e-01,2.366418093442916870e-01,-7.755501866340637207e-01,-5.115892887115478516e-01,-7.898672819137573242e-01,-9.206438660621643066e-01,-7.118912935256958008e-01
4.139999999999999858e+01,4.243677139282226562e+00,4.851754605770111084e-01,2.046140670776367188e+00,-5.593981146812438965e-01,2.943050861358642578e-01,-7.743138074874877930e-01,-4.690062999725341797e-01,-7.936685681343078613e-01,-8.975386023521423340e-01,-7.266857624053955078e-01
4.150000000000000000e+01,4.301681995391845703e+00,5.935572385787963867e-01,2.140163660049438477e+00,-5.464871525764465332e-01,3.529157042503356934e-01,-7.727165818214416504e-01,-4.256098568439483643e-01,-7.971901297569274902e-01,-8.726773858070373535e-01,-7.401110529899597168e-01
4.160000000000000142e+01,4.326877593994140625e+00,7.268786430358886719e-01,2.236327886581420898e+00,-5.325380563735961914e-01,4.124761223793029785e-01,-7.707811594009399414e-01,-3.813253343105316162e-01,-8.004205226898193359e-01,-8.460680842399597168e-01,-7.521701455116271973e-01
4.170000000000000284e+01,4.308806896209716797e+00,8.868193626403808594e-01,2.334543704986572266e+00,-5.175858139991760254e-01,4.729954600334167480e-01,-7.685137391090393066e-01,-3.357439339160919189e-01,-8.032852411270141602e-01,-8.177263736724853516e-01,-7.628757357597351074e-01
4.180000000000000426e+01,4.234344959259033203e+00,1.071334242820739746e+00,2.434725284576416016e+00,-5.014458298683166504e-01,5.344970226287841797e-01,-7.658784985542297363e-01,-2.885540723800659180e-01,-8.057108521461486816e-01,-7.877901196479797363e-01,-7.723903059959411621e-01
4.189999999999999858e+01,4.097468376159667969e+00,1.277254939079284668e+00,2.535964250564575195e+00,-4.832117557525634766e-01,5.970007181167602539e-01,-7.628512978553771973e-01,-2.400208562612533569e-01,-8.077406883239746094e-01,-7.561680674552917480e-01,-7.807557582855224609e-01
4.200000000000000000e+01,3.889051675796508789e+00,1.504024982452392578e+00,2.637801170349121094e+00,-4.625579416751861572e-01,6.605207324028015137e-01,-7.594264745712280273e-01,-1.904038190841674805e-01,-8.094211816787719727e-01,-7.230547666549682617e-01,-7.882738113403320312e-01
4.210000000000000142e+01,3.617802858352661133e+00,1.748445630073547363e+00,2.740067720413208008e+00,-4.395855367183685303e-01,7.250714302062988281e-01,-7.555986046791076660e-01,-1.396844685077667236e-01,-8.107376694679260254e-01,-6.885002851486206055e-01,-7.949998974800109863e-01
4.220000000000000284e+01,3.306667566299438477e+00,2.012320756912231445e+00,2.842509031295776367e+00,-4.142770171165466309e-01,7.906674146652221680e-01,-7.513624429702758789e-01,-8.784361928701400757e-02,-8.116602301597595215e-01,-6.523370742797851562e-01,-8.009821176528930664e-01
4.230000000000000426e+01,2.959009408950805664e+00,2.287663459777832031e+00,2.945129871368408203e+00,-3.866129517555236816e-01,8.573235273361206055e-01,-7.467120289802551270e-01,-3.487475216388702393e-02,-8.121846318244934082e-01,-6.142305731773376465e-01,-8.063949942588806152e-01
4.239999999999999858e+01,2.584776401519775391e+00,2.553478956222534180e+00,3.047811031341552734e+00,-3.563328087329864502e-01,9.251434803009033203e-01,-7.416464686393737793e-01,1.883844844996929169e-02,-8.124015331268310547e-01,-5.743757486343383789e-01,-8.112073540687561035e-01
4.250000000000000000e+01,2.205234527587890625e+00,2.771995306015014648e+00,3.150106191635131836e+00,-3.226025104522705078e-01,9.944369792938232422e-01,-7.361702322959899902e-01,7.316616177558898926e-02,-8.123484253883361816e-01,-5.329612493515014648e-01,-8.154208660125732422e-01
4.260000000000000142e+01,1.831983685493469238e+00,2.932132482528686523e+00,3.251894712448120117e+00,-2.853682041168212891e-01,1.065252780914306641e+00,-7.302759885787963867e-01,1.283573806285858154e-01,-8.119930624961853027e-01,-4.903023838996887207e-01,-8.191868066787719727e-01
4.270000000000000284e+01,1.472435712814331055e+00,3.033618927001953125e+00,3.353174686431884766e+00,-2.446196973323822021e-01,1.137560367584228516e+00,-7.239556312561035156e-01,1.844529956579208374e-01,-8.113216161727905273e-01,-4.468384981155395508e-01,-8.226757049560546875e-01
4.280000000000000426e+01,1.130944728851318359e+00,3.082601070404052734e+00,3.453953742980957031e+00,-2.003386765718460083e-01,1.211377620697021484e+00,-7.172011137008666992e-01,2.414742559194564819e-01,-8.103009462356567383e-01,-4.025421738624572754e-01,-8.258830308914184570e-01
4.289999999999999858e+01,8.127310872077941895e-01,3.089035034179687500e+00,3.554015398025512695e+00,-1.523737013339996338e-01,1.286736607551574707e+00,-7.100043892860412598e-01,2.994341254234313965e-01,-8.089216947555541992e-01,-3.570018708705902100e-01,-8.287343978881835938e-01
4.300000000000000000e+01,5.255645513534545898e-01,3.054537773132324219e+00,3.652696371078491211e+00,-1.003192216157913208e-01,1.363669872283935547e+00,-7.023571133613586426e-01,3.583458364009857178e-01,-8.071789741516113281e-01,-3.098654747009277344e-01,-8.311497569084167480e-01
4.310000000000000142e+01,2.709200680255889893e-01,2.983553647994995117e+00,3.749931097030639648e+00,-4.413178935647010803e-02,1.442210674285888672e+00,-6.942508816719055176e-01,4.182145595550537109e-01,-8.050888180732727051e-01,-2.613936960697174072e-01,-8.331730365753173828e-01
4.320000000000000284e+01,4.466150701045989990e-02,2.888501405715942383e+00,3.845433712005615234e+00,1.646667532622814178e-02,1.522404789924621582e+00,-6.856755018234252930e-01,4.790460765361785889e-01,-8.026660084724426270e-01,-2.118395417928695679e-01,-8.348472714424133301e-01
4.330000000000000426e+01,-1.535484194755554199e-01,2.772990703582763672e+00,3.937712430953979492e+00,8.280007541179656982e-02,1.604312181472778320e+00,-6.766191124916076660e-01,5.408586263656616211e-01,-7.998911738395690918e-01,-1.611840724945068359e-01,-8.361461162567138672e-01
4.339999999999999858e+01,-3.236842453479766846e-01,2.639442682266235352e+00,4.026461124420166016e+00,1.550300568342208862e-01,1.687971234321594238e+00,-6.670720577239990234e-01,6.036771535873413086e-01,-7.967239618301391602e-01,-1.094086468219757080e-01,-8.370504379272460938e-01
4.350000000000000000e+01,-4.647728502750396729e-01,2.492766380310058594e+00,4.111669063568115234e+00,2.331255227327346802e-01,1.773414969444274902e+00,-6.570218205451965332e-01,6.675163507461547852e-01,-7.931576967239379883e-01,-5.650705844163894653e-02,-8.375572562217712402e-01
4.360000000000000142e+01,-5.813363790512084961e-01,2.340673685073852539e+00,4.193325042724609375e+00,3.170540332794189453e-01,1.860689640045166016e+00,-6.464096903800964355e-01,7.323908209800720215e-01,-7.891867756843566895e-01,-2.862728666514158249e-03,-8.377590179443359375e-01
4.370000000000000284e+01,-6.782023310661315918e-01,2.187567472457885742e+00,4.271383762359619141e+00,4.068128764629364014e-01,1.949869871139526367e+00,-6.351327896118164062e-01,7.983150482177734375e-01,-7.848056554794311523e-01,5.134510993957519531e-02,-8.377177715301513672e-01
4.380000000000000426e+01,-7.591011524200439453e-01,2.035976171493530273e+00,4.342109203338623047e+00,5.054740905761718750e-01,2.041014194488525391e+00,-6.231715083122253418e-01,8.653036355972290039e-01,-7.800087928771972656e-01,1.063392832875251770e-01,-8.373926281929016113e-01
4.389999999999999858e+01,-8.277342915534973145e-01,1.889733791351318359e+00,4.394060134887695312e+00,6.210763454437255859e-01,2.134284973144531250e+00,-6.104331612586975098e-01,9.333805441856384277e-01,-7.747910618782043457e-01,1.622316986322402954e-01,-8.367589712142944336e-01
4.400000000000000000e+01,-8.854222893714904785e-01,1.749659776687622070e+00,4.410565853118896484e+00,7.624437212944030762e-01,2.229720354080200195e+00,-5.966699719429016113e-01,1.002811551094055176e+00,-7.691585421562194824e-01,2.190426737070083618e-01,-8.357967734336853027e-01
4.410000000000000142e+01,-9.333245754241943359e-01,1.616352438926696777e+00,4.381607532501220703e+00,9.304109215736389160e-01,2.327192783355712891e+00,-5.819150209426879883e-01,1.073762297630310059e+00,-7.631075382232666016e-01,2.767895758152008057e-01,-8.344776034355163574e-01
4.420000000000000284e+01,-9.720562100410461426e-01,1.489657282829284668e+00,4.294380187988281250e+00,1.122478604316711426e+00,2.426718950271606445e+00,-5.661039352416992188e-01,1.146202206611633301e+00,-7.566300630569458008e-01,3.354852497577667236e-01,-8.327961564064025879e-01
4.430000000000000426e+01,-1.002413868904113770e+00,1.369444012641906738e+00,4.142286777496337891e+00,1.336267352104187012e+00,2.527578830718994141e+00,-5.484607219696044922e-01,1.220154643058776855e+00,-7.497181892395019531e-01,3.951417505741119385e-01,-8.307508826255798340e-01
4.439999999999999858e+01,-1.026841282844543457e+00,1.256170153617858887e+00,3.916978597640991211e+00,1.570452213287353516e+00,2.629075765609741211e+00,-5.284203886985778809e-01,1.295651674270629883e+00,-7.423636913299560547e-01,4.557607173919677734e-01,-8.283669948577880859e-01
4.450000000000000000e+01,-1.045933485031127930e+00,1.149558782577514648e+00,3.633715391159057617e+00,1.821971893310546875e+00,2.731082201004028320e+00,-5.060738921165466309e-01,1.372726202011108398e+00,-7.345582842826843262e-01,5.173528790473937988e-01,-8.256471157073974609e-01
4.460000000000000142e+01,-1.060325384140014648e+00,1.049356579780578613e+00,3.310875892639160156e+00,2.093135118484497070e+00,2.833295106887817383e+00,-4.814021289348602295e-01,1.451411366462707520e+00,-7.262936234474182129e-01,5.799409151077270508e-01,-8.225580453872680664e-01
4.470000000000000284e+01,-1.070961475372314453e+00,9.554311037063598633e-01,2.951700210571289062e+00,2.374032020568847656e+00,2.935684680938720703e+00,-4.543839991092681885e-01,1.531741380691528320e+00,-7.175608277320861816e-01,6.435462832450866699e-01,-8.190711736679077148e-01
4.480000000000000426e+01,-1.078146100044250488e+00,8.674849271774291992e-01,2.567661523818969727e+00,2.640270233154296875e+00,3.038215398788452148e+00,-4.249168932437896729e-01,1.613751888275146484e+00,-7.083510160446166992e-01,7.081834077835083008e-01,-8.151810169219970703e-01
4.489999999999999858e+01,-1.082134008407592773e+00,7.851648926734924316e-01,2.181424379348754883e+00,2.853690147399902344e+00,3.140450000762939453e+00,-3.921560049057006836e-01,1.697505712509155273e+00,-6.986518502235412598e-01,7.738667726516723633e-01,-8.108819127082824707e-01
4.500000000000000000e+01,-1.083246111869812012e+00,7.079841494560241699e-01,1.802799940109252930e+00,3.007400035858154297e+00,3.242190599441528320e+00,-3.558969497680664062e-01,1.783049464225769043e+00,-6.884519457817077637e-01,8.406112790107727051e-01,-8.061682581901550293e-01
4.510000000000000142e+01,-1.082462787628173828e+00,6.354087591171264648e-01,1.439022898674011230e+00,3.101835012435913086e+00,3.343421459197998047e+00,-3.161347508430480957e-01,1.870412111282348633e+00,-6.777205467224121094e-01,9.084319472312927246e-01,-8.010345697402954102e-01
4.520000000000000284e+01,-1.081338882446289062e+00,5.665860176086425781e-01,1.094241380691528320e+00,3.144804239273071289e+00,3.444150209426879883e+00,-2.728510797023773193e-01,1.959676146507263184e+00,-6.663392782211303711e-01,9.773750901222229004e-01,-7.954773902893066406e-01
4.530000000000000426e+01,-1.079980731010437012e+00,5.008044838905334473e-01,7.727510333061218262e-01,3.147221803665161133e+00,3.544383764266967773e+00,-2.260273098945617676e-01,2.050892114639282227e+00,-6.542763710021972656e-01,1.047743797302246094e+00,-7.895032763481140137e-01
4.539999999999999858e+01,-1.078408122062683105e+00,4.378329217433929443e-01,4.828761816024780273e-01,3.108609914779663086e+00,3.643823862075805664e+00,-1.754676401615142822e-01,2.144139766693115234e+00,-6.414579749107360840e-01,1.119607567787170410e+00,-7.831059694290161133e-01
4.550000000000000000e+01,-1.076644301414489746e+00,3.774024248123168945e-01,2.259463518857955933e-01,3.033687591552734375e+00,3.741843223571777344e+00,-1.207846850156784058e-01,2.239475011825561523e+00,-6.276567578315734863e-01,1.192972064018249512e+00,-7.762774825096130371e-01
4.560000000000000142e+01,-1.074697375297546387e+00,3.194089531898498535e-01,-2.211133018136024475e-03,2.934845447540283203e+00,3.838370323181152344e+00,-6.192075088620185852e-02,2.336845636367797852e+00,-6.128644943237304688e-01,1.267868757247924805e+00,-7.690098881721496582e-01
4.570000000000000284e+01,-1.072574973106384277e+00,2.637571990489959717e-01,-2.017605602741241455e-01,2.815360784530639648e+00,3.932179927825927734e+00,2.272325567901134491e-03,2.436274290084838867e+00,-5.970265865325927734e-01,1.344330310821533203e+00,-7.612948417663574219e-01
4.580000000000000426e+01,-1.070284843444824219e+00,2.103390246629714966e-01,-3.726625144481658936e-01,2.677754878997802734e+00,4.022469520568847656e+00,7.238408923149108887e-02,2.537038087844848633e+00,-5.793644189834594727e-01,1.422389745712280273e+00,-7.531240582466125488e-01
4.589999999999999858e+01,-1.067870140075683594e+00,1.587079614400863647e-01,-5.141292214393615723e-01,2.527517795562744141e+00,4.109215259552001953e+00,1.483854204416275024e-01,2.638438463211059570e+00,-5.593184232711791992e-01,1.502080678939819336e+00,-7.444888949394226074e-01
4.600000000000000000e+01,-1.065348148345947266e+00,1.086760908365249634e-01,-6.313371062278747559e-01,2.372437477111816406e+00,4.192405700683593750e+00,2.302443385124206543e-01,2.740349769592285156e+00,-5.369796752929687500e-01,1.583438038825988770e+00,-7.353804707527160645e-01
4.610000000000000142e+01,-1.062722325325012207e+00,6.019571051001548767e-02,-7.290903329849243164e-01,2.216688871383666992e+00,4.272032260894775391e+00,3.179276287555694580e-01,2.842468023300170898e+00,-5.123168826103210449e-01,1.666496515274047852e+00,-7.257899641990661621e-01
4.620000000000000284e+01,-1.059995770454406738e+00,1.322508975863456726e-02,-8.109865784645080566e-01,2.062666177749633789e+00,4.348070621490478516e+00,4.114130437374114990e-01,2.944763183593750000e+00,-4.853098392486572266e-01,1.751303076744079590e+00,-7.157068252563476562e-01
4.630000000000000426e+01,-1.057171702384948730e+00,-3.227991983294487000e-02,-8.805593252182006836e-01,1.914140701293945312e+00,4.416908264160156250e+00,5.136206746101379395e-01,3.047200441360473633e+00,-4.558577835559844971e-01,1.837911963462829590e+00,-7.051178812980651855e-01
4.639999999999999858e+01,-1.054252624511718750e+00,-7.636268436908721924e-02,-9.390953779220581055e-01,1.771984696388244629e+00,4.465955257415771484e+00,6.333782076835632324e-01,3.149342060089111328e+00,-4.231179058551788330e-01,1.926373958587646484e+00,-6.939609050750732422e-01
4.650000000000000000e+01,-1.051241755485534668e+00,-1.190652996301651001e-01,-9.877436161041259766e-01,1.636748313903808594e+00,4.478681564331054688e+00,7.790334224700927734e-01,3.250988483428955078e+00,-3.868845701217651367e-01,2.016768932342529297e+00,-6.821306943893432617e-01
4.660000000000000142e+01,-1.048109650611877441e+00,-1.604368835687637329e-01,-1.027024865150451660e+00,1.508201837539672852e+00,4.445222854614257812e+00,9.512239694595336914e-01,3.352125644683837891e+00,-3.471512496471405029e-01,2.109142065048217773e+00,-6.696017980575561523e-01
4.670000000000000284e+01,-1.044777154922485352e+00,-2.005371898412704468e-01,-1.058021306991577148e+00,1.386399149894714355e+00,4.352689266204833984e+00,1.147549510002136230e+00,3.452761411666870117e+00,-3.038995862007141113e-01,2.203517436981201172e+00,-6.561984419822692871e-01
4.680000000000000426e+01,-1.041245222091674805e+00,-2.394026070833206177e-01,-1.083101749420166016e+00,1.271679639816284180e+00,4.193925857543945312e+00,1.365939259529113770e+00,3.552902698516845703e+00,-2.571109831333160400e-01,2.299897432327270508e+00,-6.418259739875793457e-01
4.689999999999999858e+01,-1.037517070770263672e+00,-2.770454287528991699e-01,-1.102778077125549316e+00,1.163705348968505859e+00,3.961421966552734375e+00,1.604459285736083984e+00,3.652441024780273438e+00,-2.067032009363174438e-01,2.398339033126831055e+00,-6.264509558677673340e-01
4.700000000000000000e+01,-1.033577919006347656e+00,-3.133347332477569580e-01,-1.117634177207946777e+00,1.062198758125305176e+00,3.672369480133056641e+00,1.860139966011047363e+00,3.750666141510009766e+00,-1.522345989942550659e-01,2.498584747314453125e+00,-6.097380518913269043e-01
4.710000000000000142e+01,-1.029430508613586426e+00,-3.482794463634490967e-01,-1.128686547279357910e+00,9.670747518539428711e-01,3.343237400054931641e+00,2.135834217071533203e+00,3.847413778305053711e+00,-9.359628707170486450e-02,2.599654912948608398e+00,-5.907479524612426758e-01
4.720000000000000284e+01,-1.025041818618774414e+00,-3.819326162338256836e-01,-1.136261820793151855e+00,8.780333995819091797e-01,2.977349996566772461e+00,2.421060085296630859e+00,3.941535234451293945e+00,-2.970494516193866730e-02,2.701303958892822266e+00,-5.694407820701599121e-01
4.730000000000000426e+01,-1.020385265350341797e+00,-4.144181907176971436e-01,-1.140644907951354980e+00,7.946308851242065430e-01,2.586821079254150391e+00,2.690031766891479492e+00,4.032139301300048828e+00,4.011243954300880432e-02,2.803278207778930664e+00,-5.458286404609680176e-01
4.739999999999999858e+01,-1.015475392341613770e+00,-4.457540512084960938e-01,-1.142139792442321777e+00,7.164011597633361816e-01,2.194791793823242188e+00,2.904418230056762695e+00,4.119196891784667969e+00,1.158274859189987183e-01,2.905426025390625000e+00,-5.198822617530822754e-01
4.750000000000000000e+01,-1.010297298431396484e+00,-4.758754968643188477e-01,-1.141467928886413574e+00,6.429004073143005371e-01,1.810834169387817383e+00,3.058034658432006836e+00,4.202695846557617188e+00,1.974082738161087036e-01,3.007754802703857422e+00,-4.915823936462402344e-01
4.760000000000000142e+01,-1.004790425300598145e+00,-5.047945380210876465e-01,-1.140366792678833008e+00,5.732698440551757812e-01,1.442161798477172852e+00,3.151620626449584961e+00,4.282625675201416016e+00,2.848216295242309570e-01,3.110017538070678711e+00,-4.604257941246032715e-01
4.770000000000000284e+01,-9.987200498580932617e-01,-5.325044393539428711e-01,-1.139027357101440430e+00,5.067244172096252441e-01,1.092936873435974121e+00,3.193680524826049805e+00,4.358978748321533203e+00,3.780331015586853027e-01,3.211826801300048828e+00,-4.257733523845672607e-01
4.780000000000000426e+01,-9.912151098251342773e-01,-5.588808059692382812e-01,-1.137480497360229492e+00,4.429183900356292725e-01,7.663638591766357422e-01,3.196356058120727539e+00,4.430521011352539062e+00,4.780462086200714111e-01,3.313123703002929688e+00,-3.876309096813201904e-01
4.789999999999999858e+01,-9.820817112922668457e-01,-5.839198827743530273e-01,-1.135740399360656738e+00,3.816826641559600830e-01,4.713869392871856689e-01,3.157868862152099609e+00,4.487794399261474609e+00,5.918340086936950684e-01,3.413916349411010742e+00,-3.459806442260742188e-01
4.800000000000000000e+01,-9.704668521881103516e-01,-6.072334051132202148e-01,-1.133814811706542969e+00,3.229160606861114502e-01,2.099442183971405029e-01,3.082259893417358398e+00,4.513360500335693359e+00,7.298709750175476074e-01,3.514211654663085938e+00,-3.008040785789489746e-01
4.810000000000000142e+01,-9.562972784042358398e-01,-6.286613345146179199e-01,-1.131711006164550781e+00,2.665231525897979736e-01,-2.221673168241977692e-02,2.982192277908325195e+00,4.496216297149658203e+00,8.946626186370849609e-01,3.614012479782104492e+00,-2.520826756954193115e-01
4.820000000000000284e+01,-9.396612644195556641e-01,-6.482686996459960938e-01,-1.129443883895874023e+00,2.123370915651321411e-01,-2.253227680921554565e-01,2.861122131347656250e+00,4.423665523529052734e+00,1.084568142890930176e+00,3.713015317916870117e+00,-1.996161788702011108e-01
4.830000000000000426e+01,-9.209634065628051758e-01,-6.663922667503356934e-01,-1.127058982849121094e+00,1.598792672157287598e-01,-3.993362784385681152e-01,2.721601724624633789e+00,4.287485122680664062e+00,1.296981334686279297e+00,3.810583591461181641e+00,-1.430103629827499390e-01
4.839999999999999858e+01,-9.004431962966918945e-01,-6.831504702568054199e-01,-1.124565720558166504e+00,1.090440079569816589e-01,-5.435900688171386719e-01,2.569238662719726562e+00,4.078507423400878906e+00,1.531022191047668457e+00,3.906316280364990234e+00,-8.188229054212570190e-02
4.850000000000000000e+01,-8.781589865684509277e-01,-6.985372900962829590e-01,-1.121966719627380371e+00,5.978704243898391724e-02,-6.632031202316284180e-01,2.411906480789184570e+00,3.803526163101196289e+00,1.781854391098022461e+00,3.998733997344970703e+00,-1.493459753692150116e-02
4.860000000000000142e+01,-8.541182279586791992e-01,-7.125556468963623047e-01,-1.119265317916870117e+00,1.206366159021854401e-02,-7.632404565811157227e-01,2.253971338272094727e+00,3.486176013946533203e+00,2.052985191345214844e+00,4.087608337402343750e+00,5.793043226003646851e-02
4.870000000000000284e+01,-8.283284306526184082e-01,-7.252085208892822266e-01,-1.116464614868164062e+00,-3.417151048779487610e-02,-8.471440076828002930e-01,2.097640037536621094e+00,3.129307031631469727e+00,2.339044332504272461e+00,4.172926902770996094e+00,1.366815119981765747e-01
4.880000000000000426e+01,-8.007971048355102539e-01,-7.364990711212158203e-01,-1.113567829132080078e+00,-7.896250486373901367e-02,-9.184818863868713379e-01,1.946710705757141113e+00,2.742146492004394531e+00,2.620266437530517578e+00,4.254679679870605469e+00,2.212860137224197388e-01
4.889999999999999858e+01,-7.715889811515808105e-01,-7.465020418167114258e-01,-1.110577583312988281e+00,-1.223520562052726746e-01,-9.786144495010375977e-01,1.802269101142883301e+00,2.346058607101440430e+00,2.857502937316894531e+00,4.332856655120849609e+00,3.117101490497589111e-01
4.900000000000000000e+01,-7.405698895454406738e-01,-7.551885247230529785e-01,-1.107491016387939453e+00,-1.643831431865692139e-01,-1.028699398040771484e+00,1.664858698844909668e+00,1.955389142036437988e+00,3.033921480178833008e+00,4.407448768615722656e+00,4.079188406467437744e-01
4.910000000000000142e+01,-7.080029249191284180e-01,-7.629600167274475098e-01,-1.104226112365722656e+00,-2.051175981760025024e-01,-1.069212198257446289e+00,1.534232616424560547e+00,1.578050017356872559e+00,3.148800134658813477e+00,4.475525379180908203e+00,5.122354626655578613e-01
4.920000000000000284e+01,-6.740027666091918945e-01,-7.699445486068725586e-01,-1.100758910179138184e+00,-2.445991188287734985e-01,-1.101399779319763184e+00,1.410569190979003906e+00,1.218965291976928711e+00,3.207756996154785156e+00,4.524323940277099609e+00,6.337131261825561523e-01
4.930000000000000426e+01,-6.385334730148315430e-01,-7.761396765708923340e-01,-1.097095251083374023e+00,-2.828624844551086426e-01,-1.127499341964721680e+00,1.294060349464416504e+00,8.810735344886779785e-01,3.224124670028686523e+00,4.536966800689697266e+00,7.809746861457824707e-01
4.939999999999999858e+01,-6.011204719543457031e-01,-7.817066907882690430e-01,-1.093240857124328613e+00,-3.199414014816284180e-01,-1.148108959197998047e+00,1.184396862983703613e+00,5.710791945457458496e-01,3.201232194900512695e+00,4.503726005554199219e+00,9.547697305679321289e-01
4.950000000000000000e+01,-5.616955161094665527e-01,-7.866796851158142090e-01,-1.089195609092712402e+00,-3.558257818222045898e-01,-1.163724660873413086e+00,1.081265807151794434e+00,2.954276502132415771e-01,3.137514114379882812e+00,4.411366462707519531e+00,1.152992248535156250e+00
4.960000000000000142e+01,-5.206309556961059570e-01,-7.910346388816833496e-01,-1.084956407546997070e+00,-3.904553353786468506e-01,-1.175443291664123535e+00,9.846327900886535645e-01,5.057517066597938538e-02,3.045254230499267578e+00,4.252414703369140625e+00,1.373567223548889160e+00
4.970000000000000284e+01,-4.782281517982482910e-01,-7.948978543281555176e-01,-1.080477118492126465e+00,-4.239092469215393066e-01,-1.183631777763366699e+00,8.941781520843505859e-01,-1.650717854499816895e-01,2.930896759033203125e+00,4.019346237182617188e+00,1.614349126815795898e+00
4.980000000000000426e+01,-4.349654912948608398e-01,-7.984650731086730957e-01,-1.075735092163085938e+00,-4.562147259712219238e-01,-1.188616633415222168e+00,8.093996047973632812e-01,-3.514125347137451172e-01,2.796944618225097656e+00,3.728703498840332031e+00,1.872046709060668945e+00
4.989999999999999858e+01,-3.908705115318298340e-01,-8.017513751983642578e-01,-1.070739626884460449e+00,-4.873833656311035156e-01,-1.190668225288391113e+00,7.298725843429565430e-01,-5.080028176307678223e-01,2.647394418716430664e+00,3.397336244583129883e+00,2.150292634963989258e+00
5.000000000000000000e+01,-3.455377221107482910e-01,-8.046835064888000488e-01,-1.065456986427307129e+00,-5.173419713973999023e-01,-1.190243482589721680e+00,6.552199125289916992e-01,-6.370581984519958496e-01,2.489912271499633789e+00,3.028203487396240234e+00,2.439129829406738281e+00
5.010000000000000142e+01,-2.986585199832916260e-01,-8.071915507316589355e-01,-1.059844613075256348e+00,-5.461007356643676758e-01,-1.189185976982116699e+00,5.846197009086608887e-01,-7.450275421142578125e-01,2.330859422683715820e+00,2.633228540420532227e+00,2.713249921798706055e+00
5.020000000000000284e+01,-2.503234148025512695e-01,-8.092828392982482910e-01,-1.053467035293579102e+00,-5.736187100410461426e-01,-1.187884211540222168e+00,5.171622037887573242e-01,-8.354840874671936035e-01,2.172491073608398438e+00,2.235970735549926758e+00,2.933084964752197266e+00
5.030000000000000426e+01,-2.009053975343704224e-01,-8.110256195068359375e-01,-1.045609354972839355e+00,-5.998097062110900879e-01,-1.186376214027404785e+00,4.524393081665039062e-01,-9.121040701866149902e-01,2.018069744110107422e+00,1.846560716629028320e+00,3.091369867324829102e+00
5.039999999999999858e+01,-1.503885537385940552e-01,-8.124086856842041016e-01,-1.036282181739807129e+00,-6.248143911361694336e-01,-1.184671878814697266e+00,3.903232812881469727e-01,-9.770200848579406738e-01,1.869986772537231445e+00,1.472409248352050781e+00,3.188682079315185547e+00
5.050000000000000000e+01,-9.875363111495971680e-02,-8.134006261825561523e-01,-1.024474263191223145e+00,-6.480978131294250488e-01,-1.182779192924499512e+00,3.307117223739624023e-01,-1.031465053558349609e+00,1.728912711143493652e+00,1.117805004119873047e+00,3.233427762985229492e+00
5.060000000000000142e+01,-4.598239436745643616e-02,-8.139927983283996582e-01,-1.010103464126586914e+00,-6.694892048835754395e-01,-1.180705904960632324e+00,2.735102772712707520e-01,-1.076099634170532227e+00,1.594770431518554688e+00,7.850908041000366211e-01,3.239036321640014648e+00
5.070000000000000284e+01,7.627418264746665955e-03,-8.142549991607666016e-01,-9.932592511177062988e-01,-6.890562772750854492e-01,-1.178471803665161133e+00,2.185034900903701782e-01,-1.111680984497070312e+00,1.467549920082092285e+00,4.831851422786712646e-01,3.203849792480468750e+00
5.080000000000000426e+01,6.181687861680984497e-02,-8.142529129981994629e-01,-9.743562340736389160e-01,-7.071347832679748535e-01,-1.176121234893798828e+00,1.652225255966186523e-01,-1.140408992767333984e+00,1.347518563270568848e+00,2.155074775218963623e-01,3.130025863647460938e+00
5.089999999999999858e+01,1.168343275785446167e-01,-8.139544725418090820e-01,-9.536569714546203613e-01,-7.238394021987915039e-01,-1.173660397529602051e+00,1.135894507169723511e-01,-1.163476467132568359e+00,1.234525918960571289e+00,-2.226211689412593842e-02,3.030643701553344727e+00
5.100000000000000000e+01,1.727519631385803223e-01,-8.133448958396911621e-01,-9.311897158622741699e-01,-7.391692996025085449e-01,-1.171092271804809570e+00,6.355994939804077148e-02,-1.181233167648315430e+00,1.128191947937011719e+00,-2.306108474731445312e-01,2.909764289855957031e+00
5.110000000000000142e+01,2.295918911695480347e-01,-8.123919367790222168e-01,-9.069617390632629395e-01,-7.531272768974304199e-01,-1.168420076370239258e+00,1.508716493844985962e-02,-1.194653034210205078e+00,1.028420925140380859e+00,-4.095086455345153809e-01,2.769926786422729492e+00
5.120000000000000284e+01,2.873678505420684814e-01,-8.110813498497009277e-01,-8.809806108474731445e-01,-7.657164931297302246e-01,-1.165647268295288086e+00,-3.187496587634086609e-02,-1.204426288604736328e+00,9.350215196609497070e-01,-5.583585500717163086e-01,2.616502285003662109e+00
5.130000000000000426e+01,3.460930883884429932e-01,-8.094082474708557129e-01,-8.532539606094360352e-01,-7.769399285316467285e-01,-1.162776708602905273e+00,-7.737115025520324707e-02,-1.210848689079284668e+00,8.475280404090881348e-01,-6.816675066947937012e-01,2.457416534423828125e+00
5.139999999999999858e+01,4.057759344577789307e-01,-8.073805570602416992e-01,-8.238601684570312500e-01,-7.868825793266296387e-01,-1.159811258316040039e+00,-1.214447543025016785e-01,-1.214242577552795410e+00,7.654473781585693359e-01,-7.850073575973510742e-01,2.297604084014892578e+00
5.150000000000000000e+01,4.664193093776702881e-01,-8.050201535224914551e-01,-7.929436564445495605e-01,-7.957493066787719727e-01,-1.156753897666931152e+00,-1.641378849744796753e-01,-1.214794993400573730e+00,6.884623765945434570e-01,-8.716999888420104980e-01,2.139099597930908203e+00
5.160000000000000142e+01,5.280386805534362793e-01,-8.023162484169006348e-01,-7.604541778564453125e-01,-8.036499619483947754e-01,-1.153561353683471680e+00,-2.055033445358276367e-01,-1.213876366615295410e+00,6.159648299217224121e-01,-9.454377889633178711e-01,1.985657930374145508e+00
5.170000000000000284e+01,5.906599760055541992e-01,-7.992253303527832031e-01,-7.265227437019348145e-01,-8.107566833496093750e-01,-1.150164484977722168e+00,-2.455977797508239746e-01,-1.212675690650939941e+00,5.469703674316406250e-01,-1.007734656333923340e+00,1.838752985000610352e+00
5.180000000000000426e+01,6.542990803718566895e-01,-7.957364916801452637e-01,-6.911187767982482910e-01,-8.170757889747619629e-01,-1.146568179130554199e+00,-2.844567000865936279e-01,-1.211261510848999023e+00,4.808008074760437012e-01,-1.059786081314086914e+00,1.698969841003417969e+00
5.189999999999999858e+01,7.189703583717346191e-01,-7.918440103530883789e-01,-6.539956331253051758e-01,-8.227862119674682617e-01,-1.142778515815734863e+00,-3.221142590045928955e-01,-1.209646821022033691e+00,4.172950983047485352e-01,-1.102073550224304199e+00,1.566082954406738281e+00
5.200000000000000000e+01,7.846884131431579590e-01,-7.875424623489379883e-01,-6.150833964347839355e-01,-8.279330134391784668e-01,-1.138801455497741699e+00,-3.586077690124511719e-01,-1.207839608192443848e+00,3.563485741615295410e-01,-1.135839462280273438e+00,1.440302848815917969e+00
5.210000000000000142e+01,8.514682054519653320e-01,-7.828262448310852051e-01,-5.744863748550415039e-01,-8.324593901634216309e-01,-1.134660840034484863e+00,-3.940618932247161865e-01,-1.205847740173339844e+00,2.978630959987640381e-01,-1.163239121437072754e+00,1.321735858917236328e+00
5.220000000000000284e+01,9.193249344825744629e-01,-7.776895761489868164e-01,-5.324504375457763672e-01,-8.364360928535461426e-01,-1.130342006683349609e+00,-4.284264445304870605e-01,-1.203682780265808105e+00,2.417105883359909058e-01,-1.185049653053283691e+00,1.210129141807556152e+00
5.230000000000000426e+01,9.884484410285949707e-01,-7.721361517906188965e-01,-4.894056022167205811e-01,-8.400626182556152344e-01,-1.125766396522521973e+00,-4.616191089153289795e-01,-1.201390862464904785e+00,1.873984634876251221e-01,-1.201682806015014648e+00,1.105135440826416016e+00
5.239999999999999858e+01,1.059087634086608887e+00,-7.661659717559814453e-01,-4.455808103084564209e-01,-8.434186577796936035e-01,-1.120929718017578125e+00,-4.936695098876953125e-01,-1.198986530303955078e+00,1.347642838954925537e-01,-1.214249491691589355e+00,1.006733775138854980e+00
5.250000000000000000e+01,1.131218671798706055e+00,-7.597711086273193359e-01,-4.008481800556182861e-01,-8.464792966842651367e-01,-1.115837812423706055e+00,-5.245886445045471191e-01,-1.196473002433776855e+00,8.376282453536987305e-02,-1.223223924636840820e+00,9.146162867546081543e-01
5.260000000000000142e+01,1.204855680465698242e+00,-7.529432773590087891e-01,-3.547514975070953369e-01,-8.491585850715637207e-01,-1.110435605049133301e+00,-5.542979836463928223e-01,-1.193853378295898438e+00,3.434697538614273071e-02,-1.228954076766967773e+00,8.282521367073059082e-01
5.270000000000000284e+01,1.280030727386474609e+00,-7.456747293472290039e-01,-3.070565462112426758e-01,-8.513986468315124512e-01,-1.104694843292236328e+00,-5.828118324279785156e-01,-1.191131234169006348e+00,-1.353017427027225494e-02,-1.231696605682373047e+00,7.472326755523681641e-01
5.280000000000000426e+01,1.356776475906372070e+00,-7.379569411277770996e-01,-2.582052052021026611e-01,-8.532793521881103516e-01,-1.097890973091125488e+00,-6.100493073463439941e-01,-1.188309311866760254e+00,-5.991416051983833313e-02,-1.231704354286193848e+00,6.712293624877929688e-01
5.289999999999999858e+01,1.435125946998596191e+00,-7.297816872596740723e-01,-2.082649320363998413e-01,-8.547982573509216309e-01,-1.089788913726806641e+00,-6.361109018325805664e-01,-1.185391068458557129e+00,-1.048491746187210083e-01,-1.230708599090576172e+00,5.995082855224609375e-01
5.300000000000000000e+01,1.515113234519958496e+00,-7.211401462554931641e-01,-1.572168618440628052e-01,-8.559271097183227539e-01,-1.080146193504333496e+00,-6.609895825386047363e-01,-1.182379007339477539e+00,-1.483781039714813232e-01,-1.229456663131713867e+00,5.310443043708801270e-01
5.310000000000000142e+01,1.596772789955139160e+00,-7.120235562324523926e-01,-1.050430163741111755e-01,-8.566597700119018555e-01,-1.067920804023742676e+00,-6.840576529502868652e-01,-1.179270744323730469e+00,-1.905439645051956177e-01,-1.227996587753295898e+00,4.653411209583282471e-01
5.320000000000000284e+01,1.680157661437988281e+00,-7.024208903312683105e-01,-5.183242261409759521e-02,-8.570174574851989746e-01,-1.053144216537475586e+00,-7.052423954010009766e-01,-1.175984025001525879e+00,-2.314087152481079102e-01,-1.226337432861328125e+00,4.022835195064544678e-01
5.330000000000000426e+01,1.765326142311096191e+00,-6.923197507858276367e-01,1.979461405426263809e-03,-8.571223020553588867e-01,-1.035907387733459473e+00,-7.246158719062805176e-01,-1.172494530677795410e+00,-2.710164189338684082e-01,-1.224487185478210449e+00,3.417678177356719971e-01
5.339999999999999858e+01,1.852303266525268555e+00,-6.817027330398559570e-01,5.636971443891525269e-02,-8.569864034652709961e-01,-1.016671776771545410e+00,-7.425245046615600586e-01,-1.168807744979858398e+00,-3.094018399715423584e-01,-1.222454190254211426e+00,2.836999595165252686e-01
5.350000000000000000e+01,1.941164493560791016e+00,-6.704580187797546387e-01,1.115678101778030396e-01,-8.565626144409179688e-01,-9.956551790237426758e-01,-7.590534687042236328e-01,-1.164929389953613281e+00,-3.465989530086517334e-01,-1.220258951187133789e+00,2.278471589088439941e-01
5.360000000000000142e+01,2.031968832015991211e+00,-6.585348844528198242e-01,1.676668524742126465e-01,-8.558296561241149902e-01,-9.728679656982421875e-01,-7.742051482200622559e-01,-1.160878777503967285e+00,-3.827094733715057373e-01,-1.217945933341979980e+00,1.737405806779861450e-01
5.370000000000000284e+01,2.124775409698486328e+00,-6.458923220634460449e-01,2.246859818696975708e-01,-8.547704815864562988e-01,-9.483175277709960938e-01,-7.879825234413146973e-01,-1.156673789024353027e+00,-4.178284406661987305e-01,-1.215520739555358887e+00,1.213074326515197754e-01
5.380000000000000426e+01,2.219674825668334961e+00,-6.322993636131286621e-01,2.826446592807769775e-01,-8.533542752265930176e-01,-9.220113754272460938e-01,-8.003885746002197266e-01,-1.152278780937194824e+00,-4.518971443176269531e-01,-1.212986946105957031e+00,7.050222158432006836e-02
5.389999999999999858e+01,2.316605806350708008e+00,-6.177164316177368164e-01,3.415549993515014648e-01,-8.515747189521789551e-01,-8.939574360847473145e-01,-8.114269375801086426e-01,-1.147619128227233887e+00,-4.848019480705261230e-01,-1.210347414016723633e+00,2.127690799534320831e-02
5.400000000000000000e+01,2.415605306625366211e+00,-6.021174788475036621e-01,4.014295637607574463e-01,-8.494292497634887695e-01,-8.642490506172180176e-01,-8.211990594863891602e-01,-1.142700195312500000e+00,-5.165719389915466309e-01,-1.207605600357055664e+00,-2.641525678336620331e-02
5.410000000000000142e+01,2.516180515289306641e+00,-5.849336385726928711e-01,4.622702002525329590e-01,-8.469424247741699219e-01,-8.330524563789367676e-01,-8.299348354339599609e-01,-1.137517809867858887e+00,-5.472045540809631348e-01,-1.204764485359191895e+00,-7.261963933706283569e-02
5.420000000000000284e+01,2.617453098297119141e+00,-5.653858184814453125e-01,5.240869522094726562e-01,-8.441187739372253418e-01,-8.004800677299499512e-01,-8.378612995147705078e-01,-1.132011055946350098e+00,-5.766246318817138672e-01,-1.201827168464660645e+00,-1.173802688717842102e-01
5.430000000000000426e+01,2.719278335571289062e+00,-5.435332655906677246e-01,5.869004130363464355e-01,-8.409322500228881836e-01,-7.664867639541625977e-01,-8.449990153312683105e-01,-1.126074552536010742e+00,-6.048414111137390137e-01,-1.198796629905700684e+00,-1.607398390769958496e-01
5.439999999999999858e+01,2.821355581283569336e+00,-5.193641185760498047e-01,6.507341861724853516e-01,-8.373469114303588867e-01,-7.312262654304504395e-01,-8.513985276222229004e-01,-1.118942856788635254e+00,-6.318313479423522949e-01,-1.195664048194885254e+00,-2.027429193258285522e-01
5.450000000000000000e+01,2.923608064651489258e+00,-4.928548336029052734e-01,7.156028151512145996e-01,-8.333570361137390137e-01,-6.943915486335754395e-01,-8.571906685829162598e-01,-1.110570430755615234e+00,-6.576907634735107422e-01,-1.192342042922973633e+00,-2.434523105621337891e-01
5.460000000000000142e+01,3.026035070419311523e+00,-4.639704227447509766e-01,7.815210819244384766e-01,-8.289569616317749023e-01,-6.557651758193969727e-01,-8.624268174171447754e-01,-1.100435972213745117e+00,-6.822887659072875977e-01,-1.188817977905273438e+00,-2.829088568687438965e-01
5.470000000000000284e+01,3.128263473510742188e+00,-4.319725632667541504e-01,8.485036492347717285e-01,-8.241412639617919922e-01,-6.154314875602722168e-01,-8.670473694801330566e-01,-1.087638974189758301e+00,-7.049807310104370117e-01,-1.185097455978393555e+00,-3.211471736431121826e-01
5.480000000000000426e+01,3.230013608932495117e+00,-3.964780867099761963e-01,9.165656566619873047e-01,-8.189042210578918457e-01,-5.736318826675415039e-01,-8.710978031158447266e-01,-1.072314977645874023e+00,-7.258073091506958008e-01,-1.181188225746154785e+00,-3.582113683223724365e-01
5.489999999999999858e+01,3.331252813339233398e+00,-3.574875295162200928e-01,9.857346415519714355e-01,-8.132408261299133301e-01,-5.307016968727111816e-01,-8.747506141662597656e-01,-1.054579019546508789e+00,-7.448651194572448730e-01,-1.177115678787231445e+00,-3.942345976829528809e-01
5.500000000000000000e+01,3.431988477706909180e+00,-3.149827718734741211e-01,1.056261777877807617e+00,-8.071581125259399414e-01,-4.869913458824157715e-01,-8.781337141990661621e-01,-1.034938454627990723e+00,-7.624975442886352539e-01,-1.172888875007629395e+00,-4.292681813240051270e-01
5.510000000000000142e+01,3.532228946685791016e+00,-2.689451873302459717e-01,1.128278732299804688e+00,-8.006515502929687500e-01,-4.424912035465240479e-01,-8.812422752380371094e-01,-1.013519763946533203e+00,-7.787491083145141602e-01,-1.168473243713378906e+00,-4.632945060729980469e-01
5.520000000000000284e+01,3.631945133209228516e+00,-2.193395644426345825e-01,1.201799511909484863e+00,-7.937133312225341797e-01,-3.968494534492492676e-01,-8.840121626853942871e-01,-9.903298616409301758e-01,-7.936225533485412598e-01,-1.163794994354248047e+00,-4.961740374565124512e-01
5.530000000000000426e+01,3.730487346649169922e+00,-1.657587140798568726e-01,1.276855945587158203e+00,-7.863353490829467773e-01,-3.496350944042205811e-01,-8.863520622253417969e-01,-9.653764367103576660e-01,-8.071208000183105469e-01,-1.158857464790344238e+00,-5.279191732406616211e-01
5.539999999999999858e+01,3.827570438385009766e+00,-1.080250069499015808e-01,1.353480696678161621e+00,-7.785093188285827637e-01,-3.011564016342163086e-01,-8.883159160614013672e-01,-9.386669993400573730e-01,-8.192468881607055664e-01,-1.153654456138610840e+00,-5.585315823554992676e-01
5.550000000000000000e+01,3.922418832778930664e+00,-4.539623484015464783e-02,1.431706786155700684e+00,-7.702267169952392578e-01,-2.515951991081237793e-01,-8.899114727973937988e-01,-9.102149605751037598e-01,-8.300105929374694824e-01,-1.148124814033508301e+00,-5.879335999488830566e-01
5.560000000000000142e+01,4.013787746429443359e+00,2.315466105937957764e-02,1.511568307876586914e+00,-7.614790201187133789e-01,-2.009331434965133667e-01,-8.911188244819641113e-01,-8.801338672637939453e-01,-8.395389914512634277e-01,-1.142151951789855957e+00,-6.161342859268188477e-01
5.570000000000000284e+01,4.101612091064453125e+00,9.761022031307220459e-02,1.593099474906921387e+00,-7.522575259208679199e-01,-1.491528600454330444e-01,-8.919323682785034180e-01,-8.486009240150451660e-01,-8.480881452560424805e-01,-1.135020852088928223e+00,-6.431562304496765137e-01
5.580000000000000426e+01,4.185880661010742188e+00,1.779388040304183960e-01,1.676335811614990234e+00,-7.425530552864074707e-01,-9.629414230585098267e-02,-8.923758864402770996e-01,-8.157587647438049316e-01,-8.558920025825500488e-01,-1.126648068428039551e+00,-6.690463423728942871e-01
5.589999999999999858e+01,4.266582489013671875e+00,2.641074657440185547e-01,1.761311888694763184e+00,-7.323565483093261719e-01,-4.272421449422836304e-02,-8.925463557243347168e-01,-7.816568613052368164e-01,-8.629728555679321289e-01,-1.116520166397094727e+00,-6.936792731285095215e-01
5.600000000000000000e+01,4.343708515167236328e+00,3.560820519924163818e-01,1.848074197769165039e+00,-7.216564416885375977e-01,1.140024513006210327e-02,-8.924806118011474609e-01,-7.463241815567016602e-01,-8.693306446075439453e-01,-1.103727221488952637e+00,-7.164071202278137207e-01
5.610000000000000142e+01,4.416759014129638672e+00,4.542511403560638428e-01,1.936689615249633789e+00,-7.104014754295349121e-01,6.614862382411956787e-02,-8.921663165092468262e-01,-7.093914747238159180e-01,-8.750898241996765137e-01,-1.088402152061462402e+00,-7.372655272483825684e-01
5.620000000000000284e+01,4.478653430938720703e+00,5.639945268630981445e-01,2.027240514755249023e+00,-6.984759569168090820e-01,1.217289492487907410e-01,-8.915590643882751465e-01,-6.706678867340087891e-01,-8.802906870841979980e-01,-1.070658445358276367e+00,-7.563487291336059570e-01
5.630000000000000426e+01,4.512767791748046875e+00,6.960676908493041992e-01,2.119772911071777344e+00,-6.858400702476501465e-01,1.782153397798538208e-01,-8.906410336494445801e-01,-6.302497982978820801e-01,-8.848748207092285156e-01,-1.051008462905883789e+00,-7.739989161491394043e-01
5.639999999999999858e+01,4.506120681762695312e+00,8.548896312713623047e-01,2.214249849319458008e+00,-6.723364591598510742e-01,2.356243133544921875e-01,-8.893996477127075195e-01,-5.883803367614746094e-01,-8.888936638832092285e-01,-1.029578804969787598e+00,-7.902669906616210938e-01
5.650000000000000000e+01,4.447396755218505859e+00,1.039277672767639160e+00,2.310689926147460938e+00,-6.578873395919799805e-01,2.939799129962921143e-01,-8.878021836280822754e-01,-5.454002618789672852e-01,-8.925229907035827637e-01,-1.006376862525939941e+00,-8.051560521125793457e-01
5.660000000000000142e+01,4.326534271240234375e+00,1.246686339378356934e+00,2.409192800521850586e+00,-6.424347758293151855e-01,3.532926738262176514e-01,-8.858394622802734375e-01,-5.016409158706665039e-01,-8.958824872970581055e-01,-9.814097285270690918e-01,-8.186687231063842773e-01
5.670000000000000284e+01,4.134602546691894531e+00,1.476254820823669434e+00,2.509455919265747070e+00,-6.256011128425598145e-01,4.135756790637969971e-01,-8.835076093673706055e-01,-4.570955634117126465e-01,-8.989680409431457520e-01,-9.546852707862854004e-01,-8.308081626892089844e-01
5.680000000000000426e+01,3.872274398803710938e+00,1.723283171653747559e+00,2.610507965087890625e+00,-6.064701080322265625e-01,4.748316705226898193e-01,-8.808293938636779785e-01,-4.114754796028137207e-01,-9.017266631126403809e-01,-9.262164235115051270e-01,-8.415836691856384277e-01
5.689999999999999858e+01,3.564046144485473633e+00,1.989618062973022461e+00,2.712133646011352539e+00,-5.850383639335632324e-01,5.370693206787109375e-01,-8.778125643730163574e-01,-3.643021881580352783e-01,-9.040603041648864746e-01,-8.961143493652343750e-01,-8.511190414428710938e-01
5.700000000000000000e+01,3.215563774108886719e+00,2.273558855056762695e+00,2.814066410064697266e+00,-5.612995028495788574e-01,6.003061532974243164e-01,-8.744413256645202637e-01,-3.158625364303588867e-01,-9.060165882110595703e-01,-8.645542860031127930e-01,-8.596665263175964355e-01
5.710000000000000142e+01,2.833890914916992188e+00,2.558909177780151367e+00,2.916172981262207031e+00,-5.352264046669006348e-01,6.645682454109191895e-01,-8.706716895103454590e-01,-2.663410305976867676e-01,-9.075974225997924805e-01,-8.317357301712036133e-01,-8.674923181533813477e-01
5.720000000000000284e+01,2.437641859054565430e+00,2.809504747390747070e+00,3.018460988998413086e+00,-5.067998170852661133e-01,7.298711538314819336e-01,-8.664954900741577148e-01,-2.157197445631027222e-01,-9.087904095649719238e-01,-7.977751493453979492e-01,-8.746544122695922852e-01
5.730000000000000426e+01,2.044899463653564453e+00,3.000081777572631836e+00,3.120652198791503906e+00,-4.754581749439239502e-01,7.962297201156616211e-01,-8.619067072868347168e-01,-1.639958918094635010e-01,-9.095984101295471191e-01,-7.625951766967773438e-01,-8.810908198356628418e-01
5.739999999999999858e+01,1.663799762725830078e+00,3.128885746002197266e+00,3.222380876541137695e+00,-4.406222105026245117e-01,8.636589050292968750e-01,-8.568999767303466797e-01,-1.112135052680969238e-01,-9.100499153137207031e-01,-7.258688211441040039e-01,-8.869109153747558594e-01
5.750000000000000000e+01,1.300024986267089844e+00,3.199653387069702148e+00,3.323597669601440430e+00,-4.022972583770751953e-01,9.321737289428710938e-01,-8.514693975448608398e-01,-5.768904834985733032e-02,-9.102210998535156250e-01,-6.873506903648376465e-01,-8.921773433685302734e-01
5.760000000000000142e+01,9.569242000579833984e-01,3.224826574325561523e+00,3.424310445785522461e+00,-3.604652285575866699e-01,1.001789689064025879e+00,-8.456091880798339844e-01,-3.610520157963037491e-03,-9.101562500000000000e-01,-6.471199393272399902e-01,-8.968310356140136719e-01
5.770000000000000284e+01,6.393781304359436035e-01,3.211583852767944336e+00,3.524527311325073242e+00,-3.151076734066009521e-01,1.072644948959350586e+00,-8.393229842185974121e-01,5.107145011425018311e-02,-9.098467230796813965e-01,-6.054183840751647949e-01,-9.009083509445190430e-01
5.780000000000000426e+01,3.556764423847198486e-01,3.156696796417236328e+00,3.624249696731567383e+00,-2.662058770656585693e-01,1.144958138465881348e+00,-8.326120376586914062e-01,1.065173298120498657e-01,-9.092595577239990234e-01,-5.625320076942443848e-01,-9.045653343200683594e-01
5.789999999999999858e+01,1.040186434984207153e-01,3.069859743118286133e+00,3.723255157470703125e+00,-2.136079370975494385e-01,1.218781828880310059e+00,-8.254683017730712891e-01,1.628664582967758179e-01,-9.083625674247741699e-01,-5.188590288162231445e-01,-9.079503417015075684e-01
5.800000000000000000e+01,-1.184867545962333679e-01,2.960343360900878906e+00,3.820853233337402344e+00,-1.568850427865982056e-01,1.294147968292236328e+00,-8.178834915161132812e-01,2.201325744390487671e-01,-9.071501493453979492e-01,-4.744010567665100098e-01,-9.110618829727172852e-01
5.810000000000000142e+01,-3.116718232631683350e-01,2.830643177032470703e+00,3.916583299636840820e+00,-9.560684859752655029e-02,1.371088981628417969e+00,-8.098492026329040527e-01,2.783402502536773682e-01,-9.055926799774169922e-01,-4.289987683296203613e-01,-9.138702154159545898e-01
5.820000000000000284e+01,-4.752837717533111572e-01,2.683999300003051758e+00,4.008975028991699219e+00,-2.848962135612964630e-02,1.449638128280639648e+00,-8.013572096824645996e-01,3.375046253204345703e-01,-9.036718606948852539e-01,-3.820933699607849121e-01,-9.162645936012268066e-01
5.830000000000000426e+01,-6.100826263427734375e-01,2.527557849884033203e+00,4.097820758819580078e+00,4.454762861132621765e-02,1.529829621315002441e+00,-7.923986911773681641e-01,3.976375162601470947e-01,-9.013816118240356445e-01,-3.338512480258941650e-01,-9.182702302932739258e-01
5.839999999999999858e+01,-7.226237654685974121e-01,2.368563652038574219e+00,4.183108806610107422e+00,1.234735399484634399e-01,1.611698031425476074e+00,-7.829649448394775391e-01,4.587472975254058838e-01,-8.987305760383605957e-01,-2.845266759395599365e-01,-9.199002385139465332e-01
5.850000000000000000e+01,-8.168976306915283203e-01,2.209803819656372070e+00,4.264828681945800781e+00,2.082554548978805542e-01,1.695278882980346680e+00,-7.730468511581420898e-01,5.208368301391601562e-01,-8.957409262657165527e-01,-2.341058701276779175e-01,-9.211434721946716309e-01
5.860000000000000142e+01,-8.964613080024719238e-01,2.054033279418945312e+00,4.342969417572021484e+00,2.988595068454742432e-01,1.780602574348449707e+00,-7.626353502273559570e-01,5.839200615882873535e-01,-8.924082517623901367e-01,-1.825980246067047119e-01,-9.220097661018371582e-01
5.870000000000000284e+01,-9.640246629714965820e-01,1.904378294944763184e+00,4.417524337768554688e+00,3.952505290508270264e-01,1.867695927619934082e+00,-7.517214417457580566e-01,6.480215787887573242e-01,-8.886931538581848145e-01,-1.300352364778518677e-01,-9.225222468376159668e-01
5.880000000000000426e+01,-1.020839452743530273e+00,1.761605858802795410e+00,4.486528396606445312e+00,4.989792406558990479e-01,1.956616640090942383e+00,-7.402744889259338379e-01,7.131616473197937012e-01,-8.845722079277038574e-01,-7.662957161664962769e-02,-9.227306246757507324e-01
5.889999999999999858e+01,-1.067745566368103027e+00,1.625836849212646484e+00,4.538450241088867188e+00,6.183715462684631348e-01,2.047474622726440430e+00,-7.281668186187744141e-01,7.793549895286560059e-01,-8.800396919250488281e-01,-2.266981266438961029e-02,-9.227030873298645020e-01
5.900000000000000000e+01,-1.105293393135070801e+00,1.496934175491333008e+00,4.555780410766601562e+00,7.630522251129150391e-01,2.140320777893066406e+00,-7.153147459030151367e-01,8.466165065765380859e-01,-8.750900626182556152e-01,3.187144547700881958e-02,-9.224345088005065918e-01
5.910000000000000142e+01,-1.135444045066833496e+00,1.375188827514648438e+00,4.528522491455078125e+00,9.343944787979125977e-01,2.235027313232421875e+00,-7.016068100929260254e-01,9.149612188339233398e-01,-8.697175979614257812e-01,8.710682392120361328e-02,-9.219039082527160645e-01
5.920000000000000284e+01,-1.159812092781066895e+00,1.260561108589172363e+00,4.443452835083007812e+00,1.130501747131347656e+00,2.331603527069091797e+00,-6.870050430297851562e-01,9.844044446945190430e-01,-8.639165163040161133e-01,1.432180255651473999e-01,-9.210699200630187988e-01
5.930000000000000426e+01,-1.178782105445861816e+00,1.152678370475769043e+00,4.292760372161865234e+00,1.349113106727600098e+00,2.430245637893676758e+00,-6.713984012603759766e-01,1.054984092712402344e+00,-8.576832413673400879e-01,2.002425342798233032e-01,-9.199231863021850586e-01
5.939999999999999858e+01,-1.193105578422546387e+00,1.051345586776733398e+00,4.067935943603515625e+00,1.588616371154785156e+00,2.530543804168701172e+00,-6.543098688125610352e-01,1.126907110214233398e+00,-8.510253429412841797e-01,2.581973671913146973e-01,-9.184472560882568359e-01
5.950000000000000000e+01,-1.203715801239013672e+00,9.564731717109680176e-01,3.782004117965698242e+00,1.844695091247558594e+00,2.631566762924194336e+00,-6.348990201950073242e-01,1.200331211090087891e+00,-8.439366817474365234e-01,3.171077072620391846e-01,-9.166125059127807617e-01
5.960000000000000142e+01,-1.210892796516418457e+00,8.676318526268005371e-01,3.454691886901855469e+00,2.121604442596435547e+00,2.733153104782104492e+00,-6.132112741470336914e-01,1.275289058685302734e+00,-8.364093899726867676e-01,3.769832253456115723e-01,-9.144099950790405273e-01
5.970000000000000284e+01,-1.214983224868774414e+00,7.842964529991149902e-01,3.088447809219360352e+00,2.411222934722900391e+00,2.835012197494506836e+00,-5.892124176025390625e-01,1.351813316345214844e+00,-8.284350633621215820e-01,4.378361999988555908e-01,-9.118371009826660156e-01
5.980000000000000426e+01,-1.216189622879028320e+00,7.061294913291931152e-01,2.694093942642211914e+00,2.690605163574218750e+00,2.937045574188232422e+00,-5.628792047500610352e-01,1.429937362670898438e+00,-8.200054764747619629e-01,4.996683597564697266e-01,-9.089190363883972168e-01
5.989999999999999858e+01,-1.215402483940124512e+00,6.326451897621154785e-01,2.294767618179321289e+00,2.919343948364257812e+00,3.039258480072021484e+00,-5.341871380805969238e-01,1.509694576263427734e+00,-8.111119866371154785e-01,5.624900460243225098e-01,-9.056601524353027344e-01
6.000000000000000000e+01,-1.214257597923278809e+00,5.629151463508605957e-01,1.902319312095642090e+00,3.086378335952758789e+00,3.141310214996337891e+00,-5.024607777595520020e-01,1.591119527816772461e+00,-8.017455339431762695e-01,6.263192296028137207e-01,-9.020433425903320312e-01
6.010000000000000142e+01,-1.212891936302185059e+00,4.960910081863403320e-01,1.524458885192871094e+00,3.191735506057739258e+00,3.242885351181030273e+00,-4.672476351261138916e-01,1.674247860908508301e+00,-7.918974161148071289e-01,6.911821961402893066e-01,-8.980247974395751953e-01
6.020000000000000284e+01,-1.211323738098144531e+00,4.319564104080200195e-01,1.165728569030761719e+00,3.242738246917724609e+00,3.343949794769287109e+00,-4.285466074943542480e-01,1.759111166000366211e+00,-7.815584540367126465e-01,7.570944428443908691e-01,-8.935962319374084473e-01
6.030000000000000426e+01,-1.209560990333557129e+00,3.704057335853576660e-01,8.284597396850585938e-01,3.253335237503051758e+00,3.444511651992797852e+00,-3.863395750522613525e-01,1.845735192298889160e+00,-7.707197666168212891e-01,8.240708112716674805e-01,-8.887519240379333496e-01
6.039999999999999858e+01,-1.207612037658691406e+00,3.113385438919067383e-01,5.204176902770996094e-01,3.224132537841796875e+00,3.544578790664672852e+00,-3.406080007553100586e-01,1.934156179428100586e+00,-7.593717575073242188e-01,8.921263217926025391e-01,-8.834865093231201172e-01
6.050000000000000000e+01,-1.205484867095947266e+00,2.546599209308624268e-01,2.469912916421890259e-01,3.154761791229248047e+00,3.644151687622070312e+00,-2.913332581520080566e-01,2.024459123611450195e+00,-7.474204897880554199e-01,9.612762928009033203e-01,-8.777939677238464355e-01
6.060000000000000142e+01,-1.203220248222351074e+00,1.999315321445465088e-01,4.072470590472221375e-03,3.058273077011108398e+00,3.743118047714233398e+00,-2.384284883737564087e-01,2.116738319396972656e+00,-7.347586750984191895e-01,1.031535983085632324e+00,-8.716684579849243164e-01
6.070000000000000284e+01,-1.200842499732971191e+00,1.468930095434188843e-01,-2.093346714973449707e-01,2.939841508865356445e+00,3.840752601623535156e+00,-1.814411878585815430e-01,2.210935831069946289e+00,-7.212385535240173340e-01,1.102995872497558594e+00,-8.651131987571716309e-01
6.080000000000000426e+01,-1.198354601860046387e+00,9.549824148416519165e-02,-3.931702375411987305e-01,2.801997661590576172e+00,3.936439275741577148e+00,-1.198191493749618530e-01,2.306894063949584961e+00,-7.068940997123718262e-01,1.175904512405395508e+00,-8.581303358078002930e-01
6.089999999999999858e+01,-1.195760011672973633e+00,4.570070654153823853e-02,-5.469351410865783691e-01,2.649443149566650391e+00,4.028739929199218750e+00,-5.232032388448715210e-02,2.404853343963623047e+00,-6.915771961212158203e-01,1.250335931777954102e+00,-8.507117033004760742e-01
6.100000000000000000e+01,-1.193061828613281250e+00,-2.546822186559438705e-03,-6.739960908889770508e-01,2.490106344223022461e+00,4.117489814758300781e+00,2.110300958156585693e-02,2.504723548889160156e+00,-6.750523447990417480e-01,1.326322793960571289e+00,-8.428490757942199707e-01
6.110000000000000142e+01,-1.190263509750366211e+00,-4.929022490978240967e-02,-7.805048823356628418e-01,2.329695224761962891e+00,4.202677726745605469e+00,1.004193648695945740e-01,2.605515718460083008e+00,-6.563481688499450684e-01,1.403897881507873535e+00,-8.345340490341186523e-01
6.120000000000000284e+01,-1.187367916107177734e+00,-9.457400441169738770e-02,-8.698279261589050293e-01,2.170254707336425781e+00,4.284294605255126953e+00,1.855960190296173096e-01,2.706896305084228516e+00,-6.353538632392883301e-01,1.483094692230224609e+00,-8.257580995559692383e-01
6.130000000000000426e+01,-1.184377908706665039e+00,-1.384413391351699829e-01,-9.457104206085205078e-01,2.015299558639526367e+00,4.362328529357910156e+00,2.765990495681762695e-01,2.808656930923461914e+00,-6.120639443397521973e-01,1.563947558403015137e+00,-8.165126442909240723e-01
6.139999999999999858e+01,-1.181296467781066895e+00,-1.809341758489608765e-01,-1.009944677352905273e+00,1.866827726364135742e+00,4.436770915985107422e+00,3.733932077884674072e-01,2.910589933395385742e+00,-5.864460468292236328e-01,1.646491527557373047e+00,-8.067885637283325195e-01
6.150000000000000000e+01,-1.178059339523315430e+00,-2.221104204654693604e-01,-1.063767552375793457e+00,1.725487470626831055e+00,4.506800174713134766e+00,4.766038060188293457e-01,3.012702703475952148e+00,-5.584813952445983887e-01,1.730761051177978516e+00,-7.965767383575439453e-01
6.160000000000000142e+01,-1.174617648124694824e+00,-2.620209157466888428e-01,-1.107712745666503906e+00,1.591096401214599609e+00,4.563228130340576172e+00,5.929949879646301270e-01,3.114819049835205078e+00,-5.278012752532958984e-01,1.816780328750610352e+00,-7.858685255050659180e-01
6.170000000000000284e+01,-1.170977711677551270e+00,-3.007007837295532227e-01,-1.142868757247924805e+00,1.463828206062316895e+00,4.588266372680664062e+00,7.333769798278808594e-01,3.216502904891967773e+00,-4.936555922031402588e-01,1.904583930969238281e+00,-7.746543884277343750e-01
6.180000000000000426e+01,-1.167145133018493652e+00,-3.381841182708740234e-01,-1.171346664428710938e+00,1.343786001205444336e+00,4.570526599884033203e+00,9.005757570266723633e-01,3.317675113677978516e+00,-4.560283422470092773e-01,1.994218826293945312e+00,-7.629016041755676270e-01
6.189999999999999858e+01,-1.163133382797241211e+00,-3.745458722114562988e-01,-1.194164037704467773e+00,1.230784893035888672e+00,4.497738361358642578e+00,1.092974901199340820e+00,3.418342351913452148e+00,-4.149021506309509277e-01,2.085790634155273438e+00,-7.504801154136657715e-01
6.200000000000000000e+01,-1.158965468406677246e+00,-4.099066853523254395e-01,-1.211685061454772949e+00,1.124453663825988770e+00,4.360714435577392578e+00,1.308327794075012207e+00,3.518512725830078125e+00,-3.702586889266967773e-01,2.179331779479980469e+00,-7.372322678565979004e-01
6.210000000000000142e+01,-1.154627561569213867e+00,-4.442553222179412842e-01,-1.224950194358825684e+00,1.024743556976318359e+00,4.150382041931152344e+00,1.545512437820434570e+00,3.618191003799438477e+00,-3.220792412757873535e-01,2.274632692337036133e+00,-7.231667041778564453e-01
6.220000000000000284e+01,-1.150033235549926758e+00,-4.774498939514160156e-01,-1.234572529792785645e+00,9.314009547233581543e-01,3.873258590698242188e+00,1.799187064170837402e+00,3.717373847961425781e+00,-2.703451812267303467e-01,2.371802091598510742e+00,-7.082041501998901367e-01
6.230000000000000426e+01,-1.145177602767944336e+00,-5.095017552375793457e-01,-1.240894794464111328e+00,8.439005613327026367e-01,3.552874088287353516e+00,2.073382377624511719e+00,3.815556049346923828e+00,-2.147309184074401855e-01,2.471018314361572266e+00,-6.922075152397155762e-01
6.239999999999999858e+01,-1.140065312385559082e+00,-5.404292345046997070e-01,-1.244190931320190430e+00,7.618110179901123047e-01,3.191929817199707031e+00,2.363648176193237305e+00,3.912128210067749023e+00,-1.548082530498504639e-01,2.571520566940307617e+00,-6.743673682212829590e-01
6.250000000000000000e+01,-1.134640574455261230e+00,-5.701532363891601562e-01,-1.244648098945617676e+00,6.848177313804626465e-01,2.799419879913330078e+00,2.650498151779174805e+00,4.005661010742187500e+00,-8.926646411418914795e-02,2.672652959823608398e+00,-6.542063951492309570e-01
6.260000000000000142e+01,-1.128872156143188477e+00,-5.986797213554382324e-01,-1.243710041046142578e+00,6.122885942459106445e-01,2.396795272827148438e+00,2.894315004348754883e+00,4.095647335052490234e+00,-1.778715103864669800e-02,2.774286270141601562e+00,-6.317745447158813477e-01
6.270000000000000284e+01,-1.122066617012023926e+00,-6.259675025939941406e-01,-1.242498993873596191e+00,5.431755781173706055e-01,1.999337911605834961e+00,3.076365947723388672e+00,4.182073593139648438e+00,5.959890410304069519e-02,2.876121759414672852e+00,-6.070221066474914551e-01
6.280000000000000426e+01,-1.114006638526916504e+00,-6.521141529083251953e-01,-1.241077780723571777e+00,4.768534898757934570e-01,1.615136981010437012e+00,3.195772409439086914e+00,4.264930248260498047e+00,1.428593695163726807e-01,2.978134155273437500e+00,-5.799308419227600098e-01
6.289999999999999858e+01,-1.104442834854125977e+00,-6.770896315574645996e-01,-1.239455461502075195e+00,4.132013022899627686e-01,1.249321579933166504e+00,3.258053541183471680e+00,4.344204902648925781e+00,2.319607138633728027e-01,3.080279588699340820e+00,-5.503829121589660645e-01
6.300000000000000000e+01,-1.092319965362548828e+00,-7.002823948860168457e-01,-1.237640380859375000e+00,3.521144986152648926e-01,9.045779109001159668e-01,3.277149677276611328e+00,4.419889450073242188e+00,3.268680572509765625e-01,3.182109117507934570e+00,-5.175321698188781738e-01
6.310000000000000142e+01,-1.077629089355468750e+00,-7.215791344642639160e-01,-1.235640525817871094e+00,2.934975326061248779e-01,5.861892700195312500e-01,3.258146047592163086e+00,4.491962909698486328e+00,4.275558590888977051e-01,3.283436775207519531e+00,-4.812020361423492432e-01
6.320000000000000284e+01,-1.060462713241577148e+00,-7.410523295402526855e-01,-1.233473300933837891e+00,2.371557354927062988e-01,3.024475574493408203e-01,3.197279214859008789e+00,4.556342601776123047e+00,5.371042490005493164e-01,3.384256601333618164e+00,-4.413809478282928467e-01
6.330000000000000426e+01,-1.041273355484008789e+00,-7.590352296829223633e-01,-1.231185197830200195e+00,1.825953125953674316e-01,5.057288706302642822e-02,3.105881929397583008e+00,4.597587108612060547e+00,6.662131547927856445e-01,3.484576940536499023e+00,-3.980504572391510010e-01
6.339999999999999858e+01,-1.020302534103393555e+00,-7.756366729736328125e-01,-1.228784084320068359e+00,1.297215521335601807e-01,-1.716385632753372192e-01,2.991767644882202148e+00,4.600243091583251953e+00,8.216703534126281738e-01,3.584404945373535156e+00,-3.511920869350433350e-01
6.350000000000000000e+01,-9.975584745407104492e-01,-7.908590435981750488e-01,-1.226273179054260254e+00,7.848880439996719360e-02,-3.640549778938293457e-01,2.857477188110351562e+00,4.554738044738769531e+00,1.003108978271484375e+00,3.683737754821777344e+00,-3.007871806621551514e-01
6.360000000000000142e+01,-9.730489253997802734e-01,-8.047056198120117188e-01,-1.223655819892883301e+00,2.884866856038570404e-02,-5.264198184013366699e-01,2.706783771514892578e+00,4.447939872741699219e+00,1.208787798881530762e+00,3.782434463500976562e+00,-2.467295229434967041e-01
6.370000000000000284e+01,-9.467812776565551758e-01,-8.171792030334472656e-01,-1.220935463905334473e+00,-1.924597099423408508e-02,-6.603057384490966797e-01,2.547266960144042969e+00,4.271661281585693359e+00,1.437137126922607422e+00,3.879762649536132812e+00,-1.885624229907989502e-01
6.380000000000000426e+01,-9.187633395195007324e-01,-8.282827734947204590e-01,-1.218114972114562988e+00,-6.584085524082183838e-02,-7.724769115447998047e-01,2.385864973068237305e+00,4.021998882293701172e+00,1.684131503105163574e+00,3.974682331085205078e+00,-1.253277063369750977e-01
6.389999999999999858e+01,-8.890795111656188965e-01,-8.381075859069824219e-01,-1.215197920799255371e+00,-1.109803617000579834e-01,-8.666104674339294434e-01,2.224973440170288086e+00,3.719582319259643555e+00,1.948898792266845703e+00,4.066093444824218750e+00,-5.614586174488067627e-02
6.400000000000000000e+01,-8.578908443450927734e-01,-8.468716740608215332e-01,-1.212186455726623535e+00,-1.547075510025024414e-01,-9.462949037551879883e-01,2.067464351654052734e+00,3.376086235046386719e+00,2.233969926834106445e+00,4.153947353363037109e+00,1.895716600120067596e-02
6.409999999999999432e+01,-8.253771066665649414e-01,-8.548567891120910645e-01,-1.209081411361694336e+00,-1.970648169517517090e-01,-1.013971447944641113e+00,1.916276812553405762e+00,2.995638370513916016e+00,2.526892662048339844e+00,4.238234043121337891e+00,9.994953870773315430e-02
6.420000000000000284e+01,-7.915924787521362305e-01,-8.621265888214111328e-01,-1.205806612968444824e+00,-2.381129115819931030e-01,-1.070911526679992676e+00,1.772192001342773438e+00,2.592811822891235352e+00,2.797457218170166016e+00,4.318942070007324219e+00,1.867981851100921631e-01
6.429999999999999716e+01,-7.565918564796447754e-01,-8.686705231666564941e-01,-1.202328085899353027e+00,-2.778986096382141113e-01,-1.117781877517700195e+00,1.635160565376281738e+00,2.190669059753417969e+00,3.009182691574096680e+00,4.396062374114990234e+00,2.794687449932098389e-01
6.440000000000000568e+01,-7.201226353645324707e-01,-8.745711445808410645e-01,-1.198651671409606934e+00,-3.164569437503814697e-01,-1.155477046966552734e+00,1.505287528038024902e+00,1.798029899597167969e+00,3.158143043518066406e+00,4.469585895538330078e+00,3.779256343841552734e-01
6.450000000000000000e+01,-6.818634271621704102e-01,-8.799229264259338379e-01,-1.194784283638000488e+00,-3.538286089897155762e-01,-1.185889244079589844e+00,1.382655501365661621e+00,1.421806693077087402e+00,3.246078968048095703e+00,4.538588523864746094e+00,4.828455150127410889e-01
6.459999999999999432e+01,-6.418683528900146484e-01,-8.846687078475952148e-01,-1.190750956535339355e+00,-3.901449739933013916e-01,-1.210481286048889160e+00,1.267194867134094238e+00,1.066007256507873535e+00,3.283687591552734375e+00,4.593291282653808594e+00,6.014033555984497070e-01
6.470000000000000284e+01,-6.003652215003967285e-01,-8.888250589370727539e-01,-1.186562299728393555e+00,-4.254646003246307373e-01,-1.229637503623962402e+00,1.158529639244079590e+00,7.323266267776489258e-01,3.283890962600708008e+00,4.615692615509033203e+00,7.442936897277832031e-01
6.479999999999999716e+01,-5.576152801513671875e-01,-8.925331830978393555e-01,-1.182206749916076660e+00,-4.598089158535003662e-01,-1.244141817092895508e+00,1.056512117385864258e+00,4.305903315544128418e-01,3.242646455764770508e+00,4.594778060913085938e+00,9.139851331710815430e-01
6.490000000000000568e+01,-5.140596032142639160e-01,-8.959633111953735352e-01,-1.177608847618103027e+00,-4.930820763111114502e-01,-1.254910111427307129e+00,9.610030055046081543e-01,1.632458716630935669e-01,3.163629770278930664e+00,4.518027305603027344e+00,1.108824253082275391e+00
6.500000000000000000e+01,-4.697201251983642578e-01,-8.991203904151916504e-01,-1.172749161720275879e+00,-5.252100825309753418e-01,-1.262277245521545410e+00,8.714959621429443359e-01,-7.406084984540939331e-02,3.059745073318481445e+00,4.376361370086669922e+00,1.326660871505737305e+00
6.509999999999999432e+01,-4.244487285614013672e-01,-9.019768238067626953e-01,-1.167632460594177246e+00,-5.562196373939514160e-01,-1.266549587249755859e+00,7.875168323516845703e-01,-2.814955413341522217e-01,2.934386014938354492e+00,4.160851478576660156e+00,1.566156387329101562e+00
6.520000000000000284e+01,-3.776914477348327637e-01,-9.044232368469238281e-01,-1.162204265594482422e+00,-5.860401988029479980e-01,-1.267915844917297363e+00,7.087449431419372559e-01,-4.590150415897369385e-01,2.790228605270385742e+00,3.879746675491333008e+00,1.821953177452087402e+00
6.529999999999999716e+01,-3.295479118824005127e-01,-9.064739346504211426e-01,-1.156437516212463379e+00,-6.146609783172607422e-01,-1.267167091369628906e+00,6.347184181213378906e-01,-6.063147187232971191e-01,2.633419752120971680e+00,3.555674791336059570e+00,2.098609924316406250e+00
6.540000000000000568e+01,-2.803162038326263428e-01,-9.081556200981140137e-01,-1.149753212928771973e+00,-6.421127319335937500e-01,-1.266029596328735352e+00,5.644460916519165039e-01,-7.288208603858947754e-01,2.471948146820068359e+00,3.190962553024291992e+00,2.390900611877441406e+00
6.550000000000000000e+01,-2.299894541501998901e-01,-9.094507694244384766e-01,-1.141822457313537598e+00,-6.684296131134033203e-01,-1.264675974845886230e+00,4.970320165157318115e-01,-8.317378759384155273e-01,2.310096263885498047e+00,2.795068979263305664e+00,2.678458452224731445e+00
6.559999999999999432e+01,-1.785556524991989136e-01,-9.103573560714721680e-01,-1.132467150688171387e+00,-6.935930848121643066e-01,-1.263118028640747070e+00,4.323310256004333496e-01,-9.182363152503967285e-01,2.149873495101928711e+00,2.390146970748901367e+00,2.920907497406005859e+00
6.570000000000000284e+01,-1.260542124509811401e-01,-9.109023213386535645e-01,-1.120642542839050293e+00,-7.170614004135131836e-01,-1.261364102363586426e+00,3.702366948127746582e-01,-9.919226169586181641e-01,1.995038270950317383e+00,1.990810155868530273e+00,3.101084947586059570e+00
6.579999999999999716e+01,-7.268203794956207275e-02,-9.111365675926208496e-01,-1.106213450431823730e+00,-7.386061549186706543e-01,-1.259422898292541504e+00,3.106512129306793213e-01,-1.054196715354919434e+00,1.846967458724975586e+00,1.605142235755920410e+00,3.218324422836303711e+00
6.590000000000000568e+01,-1.875279471278190613e-02,-9.111342430114746094e-01,-1.089288830757141113e+00,-7.583100795745849609e-01,-1.257305860519409180e+00,2.534305751323699951e-01,-1.106157064437866211e+00,1.706112265586853027e+00,1.238164186477661133e+00,3.278654575347900391e+00
6.600000000000000000e+01,3.575593233108520508e-02,-9.108912348747253418e-01,-1.070270419120788574e+00,-7.764675021171569824e-01,-1.255061626434326172e+00,1.980671882629394531e-01,-1.148332118988037109e+00,1.572309136390686035e+00,8.923214673995971680e-01,3.296404838562011719e+00
6.609999999999999432e+01,9.097172319889068604e-02,-9.103834033012390137e-01,-1.049467682838439941e+00,-7.932414412498474121e-01,-1.252702713012695312e+00,1.444139927625656128e-01,-1.182213902473449707e+00,1.445796608924865723e+00,5.729441642761230469e-01,3.276159524917602539e+00
6.620000000000000284e+01,1.470734477043151855e-01,-9.095697402954101562e-01,-1.026888847351074219e+00,-8.086344003677368164e-01,-1.250232577323913574e+00,9.242486953735351562e-02,-1.209755420684814453e+00,1.326546788215637207e+00,2.884366512298583984e-01,3.213936090469360352e+00
6.629999999999999716e+01,2.040883749723434448e-01,-9.084431529045104980e-01,-1.002541542053222656e+00,-8.226491808891296387e-01,-1.247654676437377930e+00,4.205087944865226746e-02,-1.231675744056701660e+00,1.214297175407409668e+00,3.585797548294067383e-02,3.121361970901489258e+00
6.640000000000000568e+01,2.620365917682647705e-01,-9.069821238517761230e-01,-9.764328598976135254e-01,-8.352890014648437500e-01,-1.244971871376037598e+00,-6.755779031664133072e-03,-1.248414278030395508e+00,1.108731508255004883e+00,-1.868748217821121216e-01,3.006004333496093750e+00
6.650000000000000000e+01,3.209394812583923340e-01,-9.051603078842163086e-01,-9.485707283020019531e-01,-8.465567827224731445e-01,-1.242187500000000000e+00,-5.404147505760192871e-02,-1.261084437370300293e+00,1.009820222854614258e+00,-3.796370029449462891e-01,2.870419025421142578e+00
6.659999999999999432e+01,3.808071017265319824e-01,-9.029703140258789062e-01,-9.190225601196289062e-01,-8.565241098403930664e-01,-1.239304780960083008e+00,-9.985122084617614746e-02,-1.270168423652648926e+00,9.171944856643676758e-01,-5.421975255012512207e-01,2.718526363372802734e+00
6.670000000000000284e+01,4.416509866714477539e-01,-9.004130959510803223e-01,-8.879376649856567383e-01,-8.653831481933593750e-01,-1.236326575279235840e+00,-1.442286819219589233e-01,-1.276031851768493652e+00,8.303018212318420410e-01,-6.763151884078979492e-01,2.558007240295410156e+00
6.679999999999999716e+01,5.034725666046142578e-01,-8.975145220756530762e-01,-8.555262684822082520e-01,-8.734397292137145996e-01,-1.233255982398986816e+00,-1.872162669897079468e-01,-1.278889417648315430e+00,7.487857341766357422e-01,-7.887915968894958496e-01,2.395731210708618164e+00
6.690000000000000568e+01,5.662836432456970215e-01,-8.942748904228210449e-01,-8.220819234848022461e-01,-8.809050917625427246e-01,-1.230060935020446777e+00,-2.288641035556793213e-01,-1.278976917266845703e+00,6.723207235336303711e-01,-8.832337260246276855e-01,2.234021902084350586e+00
6.700000000000000000e+01,6.301048994064331055e-01,-8.906686902046203613e-01,-7.874479293823242188e-01,-8.876623511314392090e-01,-1.226662993431091309e+00,-2.692318558692932129e-01,-1.277981758117675781e+00,6.001774668693542480e-01,-9.632401466369628906e-01,2.075755357742309570e+00
6.709999999999999432e+01,6.949604749679565430e-01,-8.866584897041320801e-01,-7.514758706092834473e-01,-8.937314748764038086e-01,-1.223064303398132324e+00,-3.083559274673461914e-01,-1.276737928390502930e+00,5.312107205390930176e-01,-1.031209468841552734e+00,1.923863530158996582e+00
6.720000000000000284e+01,7.608652710914611816e-01,-8.822382688522338867e-01,-7.137556672096252441e-01,-8.992463946342468262e-01,-1.219270944595336914e+00,-3.462733626365661621e-01,-1.275285243988037109e+00,4.650180637836456299e-01,-1.088415741920471191e+00,1.779136300086975098e+00
6.729999999999999716e+01,8.278341293334960938e-01,-8.774024844169616699e-01,-6.742683053016662598e-01,-9.041765928268432617e-01,-1.215306997299194336e+00,-3.831089138984680176e-01,-1.273632049560546875e+00,4.014904797077178955e-01,-1.135486483573913574e+00,1.641494870185852051e+00
6.740000000000000568e+01,8.958820104598999023e-01,-8.721454143524169922e-01,-6.331939697265625000e-01,-9.084953069686889648e-01,-1.211185574531555176e+00,-4.189350903034210205e-01,-1.271786928176879883e+00,3.405255079269409180e-01,-1.173434019088745117e+00,1.511116623878479004e+00
6.750000000000000000e+01,9.650242924690246582e-01,-8.664612770080566406e-01,-5.907625555992126465e-01,-9.123066067695617676e-01,-1.206910014152526855e+00,-4.537760019302368164e-01,-1.269757747650146484e+00,2.820295989513397217e-01,-1.204078674316406250e+00,1.387997984886169434e+00
6.759999999999999432e+01,1.035280823707580566e+00,-8.603445887565612793e-01,-5.474328398704528809e-01,-9.158074855804443359e-01,-1.202434420585632324e+00,-4.876472949981689453e-01,-1.267577528953552246e+00,2.256370186805725098e-01,-1.228874802589416504e+00,1.272076487541198730e+00
6.770000000000000284e+01,1.106806039810180664e+00,-8.538017868995666504e-01,-5.033215880393981934e-01,-9.190362691879272461e-01,-1.197713851928710938e+00,-5.204594731330871582e-01,-1.265280723571777344e+00,1.709838509559631348e-01,-1.248217105865478516e+00,1.162981867790222168e+00
6.779999999999999716e+01,1.179808855056762695e+00,-8.468306660652160645e-01,-4.584097862243652344e-01,-9.219881892204284668e-01,-1.192734360694885254e+00,-5.521385073661804199e-01,-1.262870788574218750e+00,1.180231347680091858e-01,-1.262875914573669434e+00,1.060567021369934082e+00
6.790000000000000568e+01,1.254336833953857422e+00,-8.394231796264648438e-01,-4.122601449489593506e-01,-9.245799779891967773e-01,-1.187483072280883789e+00,-5.826924443244934082e-01,-1.260350704193115234e+00,6.670635938644409180e-02,-1.273781895637512207e+00,9.646835327148437500e-01
6.800000000000000000e+01,1.330422163009643555e+00,-8.315710425376892090e-01,-3.646203577518463135e-01,-9.267596602439880371e-01,-1.181901216506958008e+00,-6.120417118072509766e-01,-1.257724165916442871e+00,1.698488369584083557e-02,-1.281294345855712891e+00,8.747990727424621582e-01
6.809999999999999432e+01,1.408097624778747559e+00,-8.232658505439758301e-01,-3.158295154571533203e-01,-9.285629987716674805e-01,-1.175887107849121094e+00,-6.402413249015808105e-01,-1.254994392395019531e+00,-3.118849918246269226e-02,-1.285699009895324707e+00,7.904649376869201660e-01
6.820000000000000284e+01,1.487396955490112305e+00,-8.144991397857666016e-01,-2.659513652324676514e-01,-9.299823641777038574e-01,-1.168741583824157715e+00,-6.673157215118408203e-01,-1.252164244651794434e+00,-7.785960286855697632e-02,-1.287185430526733398e+00,7.113590240478515625e-01
6.829999999999999716e+01,1.568354368209838867e+00,-8.052620887756347656e-01,-2.149839103221893311e-01,-9.310212135314941406e-01,-1.160351753234863281e+00,-6.932561993598937988e-01,-1.249236702919006348e+00,-1.230728775262832642e-01,-1.286477327346801758e+00,6.370361447334289551e-01
6.840000000000000568e+01,1.651005029678344727e+00,-7.955458760261535645e-01,-1.629663556814193726e-01,-9.317066073417663574e-01,-1.150206565856933594e+00,-7.179421782493591309e-01,-1.246215343475341797e+00,-1.668714731931686401e-01,-1.285348892211914062e+00,5.664819478988647461e-01
6.850000000000000000e+01,1.735383391380310059e+00,-7.853413224220275879e-01,-1.099324151873588562e-01,-9.320470690727233887e-01,-1.137389659881591797e+00,-7.407213449478149414e-01,-1.243100404739379883e+00,-2.092977762222290039e-01,-1.284004211425781250e+00,4.987891912460327148e-01
6.860000000000000853e+01,1.821514010429382324e+00,-7.746395468711853027e-01,-5.625946074724197388e-02,-9.321317672729492188e-01,-1.122030496597290039e+00,-7.616235613822937012e-01,-1.239816069602966309e+00,-2.504125535488128662e-01,-1.282454371452331543e+00,4.338203966617584229e-01
6.870000000000000284e+01,1.909431338310241699e+00,-7.634311318397521973e-01,-2.030556555837392807e-03,-9.319800138473510742e-01,-1.104245781898498535e+00,-7.807409763336181641e-01,-1.236327767372131348e+00,-2.902628481388092041e-01,-1.280708193778991699e+00,3.714694380760192871e-01
6.879999999999999716e+01,1.999195575714111328e+00,-7.516629099845886230e-01,5.282428488135337830e-02,-9.315797090530395508e-01,-1.084553122520446777e+00,-7.984104752540588379e-01,-1.232641100883483887e+00,-3.288837373256683350e-01,-1.278773665428161621e+00,3.116386234760284424e-01
6.890000000000000568e+01,2.090918064117431641e+00,-7.392120957374572754e-01,1.084370091557502747e-01,-9.309031367301940918e-01,-1.063077926635742188e+00,-8.146957159042358398e-01,-1.228770136833190918e+00,-3.663510382175445557e-01,-1.276665091514587402e+00,2.541607618331909180e-01
6.900000000000000000e+01,2.184605836868286133e+00,-7.259275913238525391e-01,1.649542152881622314e-01,-9.299163222312927246e-01,-1.039827585220336914e+00,-8.295996785163879395e-01,-1.224738717079162598e+00,-4.027901887893676758e-01,-1.274430871009826660e+00,1.985240578651428223e-01
6.910000000000000853e+01,2.280055284500122070e+00,-7.118227481842041016e-01,2.223902344703674316e-01,-9.286139011383056641e-01,-1.014809489250183105e+00,-8.431252241134643555e-01,-1.220551609992980957e+00,-4.382294118404388428e-01,-1.272081375122070312e+00,1.446065455675125122e-01
6.920000000000000284e+01,2.377432346343994141e+00,-6.967865824699401855e-01,2.807667553424835205e-01,-9.269714355468750000e-01,-9.880313873291015625e-01,-8.552753925323486328e-01,-1.216199398040771484e+00,-4.726905822753906250e-01,-1.269620060920715332e+00,9.236127138137817383e-02
6.929999999999999716e+01,2.476846456527709961e+00,-6.806866526603698730e-01,3.401045203208923340e-01,-9.249661564826965332e-01,-9.595056772232055664e-01,-8.660588264465332031e-01,-1.211628198623657227e+00,-5.061852931976318359e-01,-1.267050504684448242e+00,4.173880815505981445e-02
6.940000000000000568e+01,2.577445030212402344e+00,-6.626426577568054199e-01,4.004131555557250977e-01,-9.225907325744628906e-01,-9.293426871299743652e-01,-8.755978345870971680e-01,-1.206808924674987793e+00,-5.386021733283996582e-01,-1.264375567436218262e+00,-7.308864966034889221e-03
6.950000000000000000e+01,2.678661108016967773e+00,-6.422795653343200684e-01,4.617027938365936279e-01,-9.198492169380187988e-01,-8.977159857749938965e-01,-8.841343522071838379e-01,-1.201732993125915527e+00,-5.698963999748229980e-01,-1.261598706245422363e+00,-5.482833832502365112e-02
6.960000000000000853e+01,2.780352354049682617e+00,-6.196396350860595703e-01,5.239751935005187988e-01,-9.167668819427490234e-01,-8.649774789810180664e-01,-8.919934630393981934e-01,-1.196359395980834961e+00,-6.000441908836364746e-01,-1.258722901344299316e+00,-1.008648425340652466e-01
6.970000000000000284e+01,2.882233858108520508e+00,-5.946765542030334473e-01,5.872433185577392578e-01,-9.133416414260864258e-01,-8.312784433364868164e-01,-8.993021845817565918e-01,-1.190656065940856934e+00,-6.289924979209899902e-01,-1.255751132965087891e+00,-1.454622447490692139e-01
6.979999999999999716e+01,2.984292984008789062e+00,-5.673721432685852051e-01,6.515288949012756348e-01,-9.095444083213806152e-01,-7.963883280754089355e-01,-9.059021472930908203e-01,-1.184334754943847656e+00,-6.568480730056762695e-01,-1.252686500549316406e+00,-1.886631548404693604e-01
6.990000000000000568e+01,3.086461067199707031e+00,-5.375615954399108887e-01,7.168555259704589844e-01,-9.053402543067932129e-01,-7.600703835487365723e-01,-9.118449091911315918e-01,-1.176775932312011719e+00,-6.835669279098510742e-01,-1.249507784843444824e+00,-2.305150926113128662e-01
7.000000000000000000e+01,3.188279390335083008e+00,-5.043929815292358398e-01,7.832378745079040527e-01,-9.007236957550048828e-01,-7.219691872596740723e-01,-9.172396063804626465e-01,-1.167927622795104980e+00,-7.091469764709472656e-01,-1.246130228042602539e+00,-2.710798680782318115e-01
7.010000000000000853e+01,3.289592027664184570e+00,-4.677440822124481201e-01,8.506910204887390137e-01,-8.956889510154724121e-01,-6.821239590644836426e-01,-9.220339655876159668e-01,-1.156938433647155762e+00,-7.332844138145446777e-01,-1.242550969123840332e+00,-3.103953599929809570e-01
7.020000000000000284e+01,3.390397310256958008e+00,-4.276015162467956543e-01,9.192301630973815918e-01,-8.902303576469421387e-01,-6.407597064971923828e-01,-9.262325167655944824e-01,-1.143262267112731934e+00,-7.554509043693542480e-01,-1.238777279853820801e+00,-3.485033512115478516e-01
7.029999999999999716e+01,3.490703821182250977e+00,-3.839469552040100098e-01,9.888704419136047363e-01,-8.843420743942260742e-01,-5.980954766273498535e-01,-9.299567341804504395e-01,-1.127068996429443359e+00,-7.757583260536193848e-01,-1.234834790229797363e+00,-3.855381011962890625e-01
7.040000000000000568e+01,3.590517759323120117e+00,-3.367617428302764893e-01,1.059622526168823242e+00,-8.780186772346496582e-01,-5.545952916145324707e-01,-9.333924651145935059e-01,-1.108595609664916992e+00,-7.943823337554931641e-01,-1.230733990669250488e+00,-4.215587079524993896e-01
7.050000000000000000e+01,3.689836263656616211e+00,-2.860272526741027832e-01,1.131632685661315918e+00,-8.712671995162963867e-01,-5.103122591972351074e-01,-9.365552663803100586e-01,-1.088304996490478516e+00,-8.116042613983154297e-01,-1.226479291915893555e+00,-4.565893113613128662e-01
7.060000000000000853e+01,3.788400888442993164e+00,-2.315662801265716553e-01,1.205127239227294922e+00,-8.640850186347961426e-01,-4.652236700057983398e-01,-9.394399523735046387e-01,-1.066233158111572266e+00,-8.274421691894531250e-01,-1.222034573554992676e+00,-4.906474351882934570e-01
7.070000000000000284e+01,3.885518789291381836e+00,-1.729454398155212402e-01,1.280157446861267090e+00,-8.564641475677490234e-01,-4.188593327999114990e-01,-9.419562220573425293e-01,-1.042387962341308594e+00,-8.418990373611450195e-01,-1.217362880706787109e+00,-5.237326622009277344e-01
7.079999999999999716e+01,3.980032920837402344e+00,-1.090794801712036133e-01,1.356755852699279785e+00,-8.483960628509521484e-01,-3.710578382015228271e-01,-9.440671801567077637e-01,-1.016776442527770996e+00,-8.549778461456298828e-01,-1.212437987327575684e+00,-5.557141900062561035e-01
7.090000000000000568e+01,4.071023464202880859e+00,-3.926984593272209167e-02,1.434955120086669922e+00,-8.398724198341369629e-01,-3.221334815025329590e-01,-9.457956552505493164e-01,-9.894065856933593750e-01,-8.666815757751464844e-01,-1.207251071929931641e+00,-5.865808725357055664e-01
7.100000000000000000e+01,4.158457279205322266e+00,3.645556047558784485e-02,1.514789342880249023e+00,-8.308846950531005859e-01,-2.721234858036041260e-01,-9.471417665481567383e-01,-9.603107571601867676e-01,-8.770420551300048828e-01,-1.201741456985473633e+00,-6.162656545639038086e-01
7.110000000000000853e+01,4.242323875427246094e+00,1.180647760629653931e-01,1.596293210983276367e+00,-8.214239478111267090e-01,-2.210651487112045288e-01,-9.481313824653625488e-01,-9.296215772628784180e-01,-8.862139582633972168e-01,-1.195902585983276367e+00,-6.448080539703369141e-01
7.120000000000000284e+01,4.322611808776855469e+00,2.055245935916900635e-01,1.679502129554748535e+00,-8.114812374114990234e-01,-1.689604669809341431e-01,-9.487700462341308594e-01,-8.976128697395324707e-01,-8.945148587226867676e-01,-1.189125895500183105e+00,-6.722533702850341797e-01
7.129999999999999716e+01,4.399312019348144531e+00,2.988005280494689941e-01,1.764445781707763672e+00,-8.010475039482116699e-01,-1.158591881394386292e-01,-9.490682482719421387e-01,-8.646034002304077148e-01,-9.022096991539001465e-01,-1.181100606918334961e+00,-6.985616087913513184e-01
7.140000000000000568e+01,4.472415924072265625e+00,3.978568315505981445e-01,1.851151347160339355e+00,-7.901138067245483398e-01,-6.214279308915138245e-02,-9.491165280342102051e-01,-8.306130170822143555e-01,-9.093438386917114258e-01,-1.171606540679931641e+00,-7.237066030502319336e-01
7.150000000000000000e+01,4.540030002593994141e+00,5.041226744651794434e-01,1.939655780792236328e+00,-7.786707878112792969e-01,-7.869686000049114227e-03,-9.489282369613647461e-01,-7.954100370407104492e-01,-9.157586693763732910e-01,-1.159592390060424805e+00,-7.471165657043457031e-01
7.160000000000000853e+01,4.590041160583496094e+00,6.263568997383117676e-01,2.030018091201782227e+00,-7.666553854942321777e-01,4.703274741768836975e-02,-9.484908580780029297e-01,-7.586481571197509766e-01,-9.215617179870605469e-01,-1.144971847534179688e+00,-7.686014771461486816e-01
7.170000000000000284e+01,4.604894638061523438e+00,7.739698290824890137e-01,2.122339963912963867e+00,-7.539233565330505371e-01,1.026648581027984619e-01,-9.477834105491638184e-01,-7.200950384140014648e-01,-9.268104434013366699e-01,-1.127856373786926270e+00,-7.882465720176696777e-01
7.179999999999999716e+01,4.574707031250000000e+00,9.482032060623168945e-01,2.216559410095214844e+00,-7.403319478034973145e-01,1.591941714286804199e-01,-9.467674493789672852e-01,-6.798378229141235352e-01,-9.314463138580322266e-01,-1.108678817749023438e+00,-8.063437342643737793e-01
7.190000000000000568e+01,4.486127376556396484e+00,1.147263050079345703e+00,2.312513589859008789e+00,-7.259356975555419922e-01,2.166422903537750244e-01,-9.454368352890014648e-01,-6.381229162216186523e-01,-9.355072379112243652e-01,-1.087715268135070801e+00,-8.230546116828918457e-01
7.200000000000000000e+01,4.331071853637695312e+00,1.369045019149780273e+00,2.410406112670898438e+00,-7.105985879898071289e-01,2.750264704227447510e-01,-9.437733888626098633e-01,-5.952119827270507812e-01,-9.391431808471679688e-01,-1.064972519874572754e+00,-8.383821249008178711e-01
7.210000000000000853e+01,4.101522445678710938e+00,1.611489295959472656e+00,2.510210990905761719e+00,-6.940622329711914062e-01,3.343728780746459961e-01,-9.417497515678405762e-01,-5.515114665031433105e-01,-9.425060749053955078e-01,-1.040458440780639648e+00,-8.523292541503906250e-01
7.220000000000000284e+01,3.811653614044189453e+00,1.870409607887268066e+00,2.610942363739013672e+00,-6.753593087196350098e-01,3.946911096572875977e-01,-9.393565058708190918e-01,-5.070259571075439453e-01,-9.455952644348144531e-01,-1.014180302619934082e+00,-8.648988008499145508e-01
7.229999999999999716e+01,3.480091571807861328e+00,2.150481700897216797e+00,2.712262153625488281e+00,-6.543770432472229004e-01,4.559925496578216553e-01,-9.365918040275573730e-01,-4.617051184177398682e-01,-9.484007954597473145e-01,-9.861461520195007324e-01,-8.760941624641418457e-01
7.240000000000000568e+01,3.109213590621948242e+00,2.443236827850341797e+00,2.813965082168579102e+00,-6.311001181602478027e-01,5.182786583900451660e-01,-9.334817528724670410e-01,-4.150088429450988770e-01,-9.508179426193237305e-01,-9.564296603202819824e-01,-8.859940767288208008e-01
7.250000000000000000e+01,2.710196971893310547e+00,2.724975824356079102e+00,2.915839910507202148e+00,-6.054964065551757812e-01,5.815604925155639648e-01,-9.300287365913391113e-01,-3.669489026069641113e-01,-9.528347253799438477e-01,-9.251929521560668945e-01,-8.947942256927490234e-01
7.260000000000000853e+01,2.306675434112548828e+00,2.954762935638427734e+00,3.017894268035888672e+00,-5.775472521781921387e-01,6.458557248115539551e-01,-9.262169003486633301e-01,-3.177969157695770264e-01,-9.544692635536193848e-01,-8.928212523460388184e-01,-9.028656482696533203e-01
7.270000000000000284e+01,1.910299897193908691e+00,3.122113227844238281e+00,3.119955062866210938e+00,-5.468891859054565430e-01,7.111912369728088379e-01,-9.220013618469238281e-01,-2.675755321979522705e-01,-9.557315707206726074e-01,-8.595027327537536621e-01,-9.103820323944091797e-01
7.279999999999999716e+01,1.528813242912292480e+00,3.227196931838989258e+00,3.221583127975463867e+00,-5.127698779106140137e-01,7.775825262069702148e-01,-9.173732399940490723e-01,-2.163195013999938965e-01,-9.566461443901062012e-01,-8.251335024833679199e-01,-9.172891974449157715e-01
7.290000000000000568e+01,1.166762113571166992e+00,3.277775526046752930e+00,3.322699069976806641e+00,-4.751710891723632812e-01,8.450445532798767090e-01,-9.123269915580749512e-01,-1.640140414237976074e-01,-9.572088718414306641e-01,-7.894909977912902832e-01,-9.234869480133056641e-01
7.300000000000000000e+01,8.260591626167297363e-01,3.288352012634277344e+00,3.423310518264770508e+00,-4.340754449367523193e-01,9.135926365852355957e-01,-9.068568944931030273e-01,-1.107694506645202637e-01,-9.574448466300964355e-01,-7.521588206291198730e-01,-9.291148185729980469e-01
7.310000000000000853e+01,5.141763687133789062e-01,3.259504318237304688e+00,3.523426055908203125e+00,-3.894645869731903076e-01,9.832420349121093750e-01,-9.009570479393005371e-01,-5.694897845387458801e-02,-9.574400186538696289e-01,-7.130447626113891602e-01,-9.341724514961242676e-01
7.320000000000000284e+01,2.372984588146209717e-01,3.189910650253295898e+00,3.623049497604370117e+00,-3.413197398185729980e-01,1.053996920585632324e+00,-8.946215510368347168e-01,-2.566601615399122238e-03,-9.571975469589233398e-01,-6.722965836524963379e-01,-9.386139512062072754e-01
7.329999999999999716e+01,-8.665526285767555237e-03,3.092702865600585938e+00,3.722177743911743164e+00,-2.896223068237304688e-01,1.125917077064514160e+00,-8.878526687622070312e-01,5.245931446552276611e-02,-9.567036628723144531e-01,-6.301404833793640137e-01,-9.425110220909118652e-01
7.340000000000000568e+01,-2.248009890317916870e-01,2.973278760910034180e+00,3.820478916168212891e+00,-2.341500222682952881e-01,1.199270486831665039e+00,-8.806540966033935547e-01,1.082281544804573059e-01,-9.559364914894104004e-01,-5.869680047035217285e-01,-9.460548758506774902e-01
7.350000000000000000e+01,-4.110432267189025879e-01,2.834196329116821289e+00,3.917210102081298828e+00,-1.744015216827392578e-01,1.274156570434570312e+00,-8.730176687240600586e-01,1.649000048637390137e-01,-9.548594355583190918e-01,-5.430154204368591309e-01,-9.493275880813598633e-01
7.360000000000000853e+01,-5.670041441917419434e-01,2.680217981338500977e+00,4.010951042175292969e+00,-1.090708225965499878e-01,1.350607752799987793e+00,-8.649351000785827637e-01,2.224925607442855835e-01,-9.534667730331420898e-01,-4.982750713825225830e-01,-9.523258805274963379e-01
7.370000000000000284e+01,-6.959463357925415039e-01,2.519308328628540039e+00,4.101144790649414062e+00,-3.779768571257591248e-02,1.428657174110412598e+00,-8.563979864120483398e-01,2.810232937335968018e-01,-9.517400860786437988e-01,-4.526037275791168213e-01,-9.550219178199768066e-01
7.379999999999999716e+01,-8.041954040527343750e-01,2.357332468032836914e+00,4.187777042388916016e+00,3.938727080821990967e-02,1.508338332176208496e+00,-8.473976254463195801e-01,3.405185043811798096e-01,-9.496524333953857422e-01,-4.054740667343139648e-01,-9.573130607604980469e-01
7.390000000000000568e+01,-8.950570821762084961e-01,2.196304082870483398e+00,4.270834922790527344e+00,1.224516853690147400e-01,1.589686036109924316e+00,-8.379253149032592773e-01,4.009878635406494141e-01,-9.471946954727172852e-01,-3.570874929428100586e-01,-9.592084884643554688e-01
7.400000000000000000e+01,-9.722781777381896973e-01,2.039592742919921875e+00,4.350311756134033203e+00,2.113620340824127197e-01,1.672735571861267090e+00,-8.279720544815063477e-01,4.624422192573547363e-01,-9.443653225898742676e-01,-3.076231479644775391e-01,-9.607236981391906738e-01
7.410000000000000853e+01,-1.037724971771240234e+00,1.889438748359680176e+00,4.426197052001953125e+00,3.060835301876068115e-01,1.757516264915466309e+00,-8.175287842750549316e-01,5.248830318450927734e-01,-9.411906599998474121e-01,-2.571169435977935791e-01,-9.618839025497436523e-01
7.420000000000000284e+01,-1.092640638351440430e+00,1.746497988700866699e+00,4.498481750488281250e+00,4.065802097320556641e-01,1.844055533409118652e+00,-8.065866827964782715e-01,5.883217453956604004e-01,-9.376725554466247559e-01,-2.055734246969223022e-01,-9.626958966255187988e-01
7.429999999999999716e+01,-1.137548446655273438e+00,1.610595583915710449e+00,4.564829826354980469e+00,5.145826935768127441e-01,1.932389974594116211e+00,-7.951362729072570801e-01,6.527760624885559082e-01,-9.337946772575378418e-01,-1.529759317636489868e-01,-9.631547331809997559e-01
7.440000000000000568e+01,-1.173657178878784180e+00,1.481968760490417480e+00,4.611991882324218750e+00,6.396009325981140137e-01,2.022567272186279297e+00,-7.831453680992126465e-01,7.182727456092834473e-01,-9.295121431350708008e-01,-9.955641627311706543e-02,-9.633144736289978027e-01
7.450000000000000000e+01,-1.202904820442199707e+00,1.360597133636474609e+00,4.622807025909423828e+00,7.903413176536560059e-01,2.114673852920532227e+00,-7.704629898071289062e-01,7.848275303840637207e-01,-9.248162508010864258e-01,-4.558398202061653137e-02,-9.632387161254882812e-01
7.460000000000000853e+01,-1.226427674293518066e+00,1.246340870857238770e+00,4.587675094604492188e+00,9.675517678260803223e-01,2.208683252334594727e+00,-7.569226622581481934e-01,8.524553775787353516e-01,-9.197014570236206055e-01,8.964279666543006897e-03,-9.629229903221130371e-01
7.470000000000000284e+01,-1.244587063789367676e+00,1.138830304145812988e+00,4.493052959442138672e+00,1.169483184814453125e+00,2.304414033889770508e+00,-7.425873279571533203e-01,9.211717247962951660e-01,-9.141619205474853516e-01,6.417234241962432861e-02,-9.623527526855468750e-01
7.479999999999999716e+01,-1.258357048034667969e+00,1.037995338439941406e+00,4.330889701843261719e+00,1.394195437431335449e+00,2.402009487152099609e+00,-7.273557782173156738e-01,9.909916520118713379e-01,-9.081917405128479004e-01,1.201634928584098816e-01,-9.615003466606140137e-01
7.490000000000000568e+01,-1.268447995185852051e+00,9.435912966728210449e-01,4.094223022460937500e+00,1.638941287994384766e+00,2.501565694808959961e+00,-7.110139727592468262e-01,1.061912178993225098e+00,-9.017849564552307129e-01,1.770658940076828003e-01,-9.603357911109924316e-01
7.500000000000000000e+01,-1.275224447250366211e+00,8.550648093223571777e-01,3.799483299255371094e+00,1.900411963462829590e+00,2.602163553237915039e+00,-6.926115155220031738e-01,1.133993983268737793e+00,-8.949437737464904785e-01,2.348919808864593506e-01,-9.588539600372314453e-01
7.510000000000000853e+01,-1.278939723968505859e+00,7.720097899436950684e-01,3.463197231292724609e+00,2.183073043823242188e+00,2.703362226486206055e+00,-6.719281077384948730e-01,1.207505464553833008e+00,-8.876721262931823730e-01,2.936618924140930176e-01,-9.570326805114746094e-01
7.520000000000000284e+01,-1.279780268669128418e+00,6.941086053848266602e-01,3.088022708892822266e+00,2.477230072021484375e+00,2.804992914199829102e+00,-6.489596962928771973e-01,1.282552957534790039e+00,-8.799618482589721680e-01,3.533999323844909668e-01,-9.548480510711669922e-01
7.529999999999999716e+01,-1.278887510299682617e+00,6.208112835884094238e-01,2.685959100723266602e+00,2.757444381713867188e+00,2.906800031661987305e+00,-6.236670613288879395e-01,1.359169125556945801e+00,-8.718045353889465332e-01,4.141150712966918945e-01,-9.522917270660400391e-01
7.540000000000000568e+01,-1.277706503868103027e+00,5.510078072547912598e-01,2.281150579452514648e+00,2.982901334762573242e+00,3.008785963058471680e+00,-5.960325002670288086e-01,1.437386989593505859e+00,-8.631919622421264648e-01,4.758172333240509033e-01,-9.493662714958190918e-01
7.550000000000000000e+01,-1.276313900947570801e+00,4.840126335620880127e-01,1.884182691574096680e+00,3.145593404769897461e+00,3.110833406448364258e+00,-5.658005475997924805e-01,1.517240285873413086e+00,-8.541154265403747559e-01,5.385079383850097656e-01,-9.460976123809814453e-01
7.560000000000000853e+01,-1.274718284606933594e+00,4.197140336036682129e-01,1.502637743949890137e+00,3.246082067489624023e+00,3.212481975555419922e+00,-5.321485996246337891e-01,1.598763704299926758e+00,-8.445659279823303223e-01,6.021999716758728027e-01,-9.424842596054077148e-01
7.570000000000000284e+01,-1.272928118705749512e+00,3.580071628093719482e-01,1.140935540199279785e+00,3.292999505996704102e+00,3.313620328903198242e+00,-4.950200915336608887e-01,1.681992650032043457e+00,-8.345347046852111816e-01,6.669130921363830566e-01,-9.385042190551757812e-01
7.579999999999999716e+01,-1.270951747894287109e+00,2.987964153289794922e-01,8.006131052970886230e-01,3.300982236862182617e+00,3.414253234863281250e+00,-4.543986022472381592e-01,1.766953945159912109e+00,-8.240127563476562500e-01,7.326728105545043945e-01,-9.341161847114562988e-01
7.590000000000000568e+01,-1.268808960914611816e+00,2.418521791696548462e-01,4.898503124713897705e-01,3.269053220748901367e+00,3.514388799667358398e+00,-4.102658033370971680e-01,1.853677630424499512e+00,-8.129910826683044434e-01,7.994943261146545410e-01,-9.293133616447448730e-01
7.600000000000000000e+01,-1.266546010971069336e+00,1.866908371448516846e-01,2.141599059104919434e-01,3.196808338165283203e+00,3.614032745361328125e+00,-3.626030385494232178e-01,1.942200660705566406e+00,-8.014600872993469238e-01,8.673928380012512207e-01,-9.240902066230773926e-01
7.610000000000000853e+01,-1.264168858528137207e+00,1.332354694604873657e-01,-3.073502704501152039e-02,3.097574710845947266e+00,3.713181495666503906e+00,-3.113917112350463867e-01,2.032570838928222656e+00,-7.893868684768676758e-01,9.363833665847778320e-01,-9.184407591819763184e-01
7.620000000000000284e+01,-1.261680722236633301e+00,8.143867552280426025e-02,-2.456660270690917969e-01,2.976212024688720703e+00,3.811691522598266602e+00,-2.565222382545471191e-01,2.124872922897338867e+00,-7.766068577766418457e-01,1.006481647491455078e+00,-9.123592972755432129e-01
7.629999999999999716e+01,-1.259085178375244141e+00,3.125137463212013245e-02,-4.305885136127471924e-01,2.835290193557739258e+00,3.908790349960327148e+00,-1.975014209747314453e-01,2.219042778015136719e+00,-7.629685997962951660e-01,1.077669858932495117e+00,-9.058397412300109863e-01
7.640000000000000568e+01,-1.256385207176208496e+00,-1.737404614686965942e-02,-5.851115584373474121e-01,2.679975748062133789e+00,4.003138542175292969e+00,-1.331008374691009521e-01,2.314929485321044922e+00,-7.485387325286865234e-01,1.150053739547729492e+00,-8.988868594169616699e-01
7.650000000000000000e+01,-1.253584146499633789e+00,-6.448379904031753540e-02,-7.130694985389709473e-01,2.518276929855346680e+00,4.093951225280761719e+00,-6.275139749050140381e-02,2.412683725357055664e+00,-7.332103252410888672e-01,1.223893165588378906e+00,-8.915019035339355469e-01
7.660000000000000853e+01,-1.250685095787048340e+00,-1.101227328181266785e-01,-8.205803632736206055e-01,2.355716943740844727e+00,4.181202411651611328e+00,1.351784728467464447e-02,2.512350797653198242e+00,-7.167280912399291992e-01,1.299275875091552734e+00,-8.836766481399536133e-01
7.670000000000000284e+01,-1.247690916061401367e+00,-1.543344110250473022e-01,-9.108497500419616699e-01,2.194236755371093750e+00,4.264880180358886719e+00,9.567474573850631714e-02,2.612983942031860352e+00,-6.981246471405029297e-01,1.376234054565429688e+00,-8.754026889801025391e-01
7.679999999999999716e+01,-1.244604468345642090e+00,-1.971610337495803833e-01,-9.876694083213806152e-01,2.037333726882934570e+00,4.344975948333740234e+00,1.836859732866287231e-01,2.714209318161010742e+00,-6.772504448890686035e-01,1.454801321029663086e+00,-8.666714429855346680e-01
7.690000000000000568e+01,-1.241380572319030762e+00,-2.386560291051864624e-01,-1.052748918533325195e+00,1.887066364288330078e+00,4.421478748321533203e+00,2.775169312953948975e-01,2.815837144851684570e+00,-6.540853977203369141e-01,1.535011410713195801e+00,-8.574744462966918945e-01
7.700000000000000000e+01,-1.237951517105102539e+00,-2.788757979869842529e-01,-1.107313871383666992e+00,1.744052886962890625e+00,4.494380950927734375e+00,3.771316707134246826e-01,2.917637109756469727e+00,-6.285955905914306641e-01,1.616899132728576660e+00,-8.478028774261474609e-01
7.710000000000000853e+01,-1.234322428703308105e+00,-3.178558945655822754e-01,-1.151879787445068359e+00,1.608116626739501953e+00,4.562839508056640625e+00,4.831130504608154297e-01,3.019616365432739258e+00,-6.007626652717590332e-01,1.700499176979064941e+00,-8.376476764678955078e-01
7.720000000000000284e+01,-1.230502486228942871e+00,-3.556472659111022949e-01,-1.187757372856140137e+00,1.479513764381408691e+00,4.617124080657958984e+00,6.026149988174438477e-01,3.121623992919921875e+00,-5.702653527259826660e-01,1.785836815834045410e+00,-8.269998431205749512e-01
7.729999999999999716e+01,-1.226517915725708008e+00,-3.923873603343963623e-01,-1.216855645179748535e+00,1.358183741569519043e+00,4.639104366302490234e+00,7.464070916175842285e-01,3.223208427429199219e+00,-5.363216996192932129e-01,1.872944474220275879e+00,-8.158501982688903809e-01
7.740000000000000568e+01,-1.222375988960266113e+00,-4.281203150749206543e-01,-1.240231633186340332e+00,1.243968129158020020e+00,4.617687702178955078e+00,9.170193672180175781e-01,3.324281215667724609e+00,-4.989015460014343262e-01,1.961859703063964844e+00,-8.041893839836120605e-01
7.750000000000000000e+01,-1.218078017234802246e+00,-4.628697335720062256e-01,-1.258259534835815430e+00,1.136509656906127930e+00,4.540442943572998047e+00,1.112800002098083496e+00,3.424849748611450195e+00,-4.579876363277435303e-01,2.052636146545410156e+00,-7.919698953628540039e-01
7.760000000000000853e+01,-1.213573217391967773e+00,-4.966505169868469238e-01,-1.271936655044555664e+00,1.035743832588195801e+00,4.398053646087646484e+00,1.331703662872314453e+00,3.524921417236328125e+00,-4.135615229606628418e-01,2.145349740982055664e+00,-7.789986729621887207e-01
7.770000000000000284e+01,-1.208830833435058594e+00,-5.294065475463867188e-01,-1.281945824623107910e+00,9.413945078849792480e-01,4.181651592254638672e+00,1.572286367416381836e+00,3.624501705169677734e+00,-3.656046390533447266e-01,2.239876508712768555e+00,-7.651781439781188965e-01
7.779999999999999716e+01,-1.203830242156982422e+00,-5.610327124595642090e-01,-1.288658976554870605e+00,8.528994321823120117e-01,3.899561166763305664e+00,1.829066276550292969e+00,3.723587274551391602e+00,-3.140983581542968750e-01,2.336125373840332031e+00,-7.505639791488647461e-01
7.790000000000000568e+01,-1.198553919792175293e+00,-5.915345549583435059e-01,-1.292311549186706543e+00,7.698742151260375977e-01,3.574280738830566406e+00,2.106814384460449219e+00,3.822025775909423828e+00,-2.589278519153594971e-01,2.434275388717651367e+00,-7.350285053253173828e-01
7.800000000000000000e+01,-1.192945837974548340e+00,-6.208329796791076660e-01,-1.293090462684631348e+00,6.920014619827270508e-01,3.208062171936035156e+00,2.400469064712524414e+00,3.919017553329467773e+00,-1.995718181133270264e-01,2.534207344055175781e+00,-7.181890606880187988e-01
7.810000000000000853e+01,-1.186904311180114746e+00,-6.490161418914794922e-01,-1.292181730270385742e+00,6.187195181846618652e-01,2.810348033905029297e+00,2.689650535583496094e+00,4.013144016265869141e+00,-1.347353458404541016e-01,2.634953022003173828e+00,-6.991175413131713867e-01
7.820000000000000284e+01,-1.179719209671020508e+00,-6.760763525962829590e-01,-1.290995955467224121e+00,5.488653779029846191e-01,2.403390645980834961e+00,2.933770895004272461e+00,4.103726863861083984e+00,-6.395003199577331543e-02,2.736275672912597656e+00,-6.777869462966918945e-01
7.829999999999999716e+01,-1.171288967132568359e+00,-7.020019292831420898e-01,-1.289598703384399414e+00,4.818202257156372070e-01,2.001995801925659180e+00,3.115301132202148438e+00,4.190746307373046875e+00,1.275424659252166748e-02,2.837922811508178711e+00,-6.541536450386047363e-01
7.840000000000000568e+01,-1.161069512367248535e+00,-7.266607880592346191e-01,-1.287998318672180176e+00,4.174737930297851562e-01,1.614291310310363770e+00,3.233559370040893555e+00,4.274191379547119141e+00,9.534527361392974854e-02,2.939743280410766602e+00,-6.281929612159729004e-01
7.850000000000000000e+01,-1.148170590400695801e+00,-7.494023442268371582e-01,-1.286203384399414062e+00,3.557217419147491455e-01,1.245344400405883789e+00,3.294600486755371094e+00,4.354053020477294922e+00,1.837896108627319336e-01,3.041744709014892578e+00,-5.998855829238891602e-01
7.860000000000000853e+01,-1.132730007171630859e+00,-7.702672481536865234e-01,-1.284222245216369629e+00,2.964688241481781006e-01,8.975389599800109863e-01,3.312924861907958984e+00,4.430320739746093750e+00,2.780525684356689453e-01,3.143676280975341797e+00,-5.687218308448791504e-01
7.870000000000000284e+01,-1.114871978759765625e+00,-7.893512845039367676e-01,-1.282078981399536133e+00,2.394385784864425659e-01,5.757894515991210938e-01,3.293587207794189453e+00,4.502986431121826172e+00,3.780981600284576416e-01,3.245141744613647461e+00,-5.340796113014221191e-01
7.879999999999999716e+01,-1.095115661621093750e+00,-8.069884777069091797e-01,-1.279816865921020508e+00,1.841783672571182251e-01,2.889657020568847656e-01,3.232043981552124023e+00,4.571185111999511719e+00,4.845127463340759277e-01,3.346096515655517578e+00,-4.959585666656494141e-01
7.890000000000000568e+01,-1.073575973510742188e+00,-8.232409954071044922e-01,-1.277440428733825684e+00,1.306281089782714844e-01,3.438479825854301453e-02,3.139589548110961914e+00,4.625060081481933594e+00,6.045482754707336426e-01,3.446548461914062500e+00,-4.543404579162597656e-01
7.900000000000000000e+01,-1.050260305404663086e+00,-8.381114602088928223e-01,-1.274952650070190430e+00,7.873929291963577271e-02,-1.902060210704803467e-01,3.024173974990844727e+00,4.646435737609863281e+00,7.489408850669860840e-01,3.546505689620971680e+00,-4.092069566249847412e-01
7.910000000000000853e+01,-1.025176286697387695e+00,-8.516028523445129395e-01,-1.272357225418090820e+00,2.846277877688407898e-02,-3.846741616725921631e-01,2.888365983963012695e+00,4.624302864074707031e+00,9.201396703720092773e-01,3.645970821380615234e+00,-3.605394065380096436e-01
7.920000000000000284e+01,-9.983313083648681641e-01,-8.637182712554931641e-01,-1.269657254219055176e+00,-2.024914324283599854e-02,-5.488408803939819336e-01,2.736044883728027344e+00,4.546168327331542969e+00,1.116506576538085938e+00,3.744942188262939453e+00,-3.083191514015197754e-01
7.929999999999999716e+01,-9.697391986846923828e-01,-8.744676709175109863e-01,-1.266856193542480469e+00,-6.744276732206344604e-02,-6.843192577362060547e-01,2.574872732162475586e+00,4.402719974517822266e+00,1.336016297340393066e+00,3.843170642852783203e+00,-2.523729205131530762e-01
7.940000000000000568e+01,-9.395125508308410645e-01,-8.839761018753051758e-01,-1.263956665992736816e+00,-1.131630241870880127e-01,-7.979820966720581055e-01,2.411862373352050781e+00,4.185141563415527344e+00,1.577160477638244629e+00,3.939771413803100586e+00,-1.920820325613021851e-01
7.950000000000000000e+01,-9.078531265258789062e-01,-8.924968242645263672e-01,-1.260962009429931641e+00,-1.574535220861434937e-01,-8.934712409973144531e-01,2.249378204345703125e+00,3.902148723602294922e+00,1.834454178810119629e+00,4.033240795135498047e+00,-1.260913610458374023e-01
7.960000000000000853e+01,-8.751270771026611328e-01,-9.003566503524780273e-01,-1.257874965667724609e+00,-2.003565728664398193e-01,-9.743508696556091309e-01,2.090198755264282227e+00,3.575988292694091797e+00,2.112803936004638672e+00,4.123155593872070312e+00,-5.415563657879829407e-02
7.970000000000000284e+01,-8.414649963378906250e-01,-9.076821804046630859e-01,-1.254654526710510254e+00,-2.419245690107345581e-01,-1.043110489845275879e+00,1.937381029129028320e+00,3.208861112594604492e+00,2.406975746154785156e+00,4.209504604339599609e+00,2.369396388530731201e-02
7.979999999999999716e+01,-8.066368699073791504e-01,-9.143167138099670410e-01,-1.251229166984558105e+00,-2.822150886058807373e-01,-1.101031184196472168e+00,1.791760206222534180e+00,2.810306310653686523e+00,2.696402549743652344e+00,4.292276382446289062e+00,1.074249595403671265e-01
7.990000000000000568e+01,-7.704033851623535156e-01,-9.202864170074462891e-01,-1.247603416442871094e+00,-3.212639093399047852e-01,-1.148743152618408203e+00,1.653267741203308105e+00,2.402731657028198242e+00,2.940316200256347656e+00,4.371461391448974609e+00,1.970036923885345459e-01
8.000000000000000000e+01,-7.323923110961914062e-01,-9.257077574729919434e-01,-1.243788480758666992e+00,-3.591330051422119141e-01,-1.187300205230712891e+00,1.522108316421508789e+00,2.000805854797363281e+00,3.121519327163696289e+00,4.447051048278808594e+00,2.923951447010040283e-01
8.010000000000000853e+01,-6.926314234733581543e-01,-9.305320978164672852e-01,-1.239810228347778320e+00,-3.959577083587646484e-01,-1.218443989753723145e+00,1.398227572441101074e+00,1.612661600112915039e+00,3.239367485046386719e+00,4.519036769866943359e+00,3.935632705688476562e-01
8.020000000000000284e+01,-6.513408422470092773e-01,-9.347569942474365234e-01,-1.235674500465393066e+00,-4.317730963230133057e-01,-1.243681192398071289e+00,1.281579256057739258e+00,1.243345022201538086e+00,3.300028800964355469e+00,4.585918426513671875e+00,5.015571117401123047e-01
8.029999999999999716e+01,-6.087302565574645996e-01,-9.384967088699340820e-01,-1.231383681297302246e+00,-4.666031599044799805e-01,-1.263432621955871582e+00,1.171801924705505371e+00,8.951852321624755859e-01,3.318094730377197266e+00,4.635910034179687500e+00,6.249867081642150879e-01
8.040000000000000568e+01,-5.652662515640258789e-01,-9.419417381286621094e-01,-1.226889014244079590e+00,-5.004631280899047852e-01,-1.278418779373168945e+00,1.068731427192687988e+00,5.730795860290527344e-01,3.298540830612182617e+00,4.651121616363525391e+00,7.735875844955444336e-01
8.050000000000000000e+01,-5.210196971893310547e-01,-9.451138973236083984e-01,-1.222166538238525391e+00,-5.333477854728698730e-01,-1.289614200592041016e+00,9.722265601158142090e-01,2.859513163566589355e-01,3.236743211746215820e+00,4.621485233306884766e+00,9.488466382026672363e-01
8.060000000000000853e+01,-4.759799838066101074e-01,-9.480102658271789551e-01,-1.217190384864807129e+00,-5.651250481605529785e-01,-1.297402620315551758e+00,8.817474246025085449e-01,3.109817765653133392e-02,3.144039869308471680e+00,4.533768653869628906e+00,1.149091005325317383e+00
8.070000000000000284e+01,-4.297483563423156738e-01,-9.505543112754821777e-01,-1.211944580078125000e+00,-5.957857966423034668e-01,-1.302062988281250000e+00,7.968534827232360840e-01,-1.937166154384613037e-01,3.028350114822387695e+00,4.379367351531982422e+00,1.372320532798767090e+00
8.079999999999999716e+01,-3.820668756961822510e-01,-9.526905417442321777e-01,-1.206368923187255859e+00,-6.252536177635192871e-01,-1.303786158561706543e+00,7.172207832336425781e-01,-3.883614540100097656e-01,2.892247438430786133e+00,4.150273799896240234e+00,1.616353273391723633e+00
8.090000000000000568e+01,-3.332452476024627686e-01,-9.544410109519958496e-01,-1.200432777404785156e+00,-6.536222100257873535e-01,-1.303173542022705078e+00,6.424341201782226562e-01,-5.526691079139709473e-01,2.739642143249511719e+00,3.859744310379028320e+00,1.876634836196899414e+00
8.100000000000000000e+01,-2.833454310894012451e-01,-9.558128714561462402e-01,-1.193438291549682617e+00,-6.808800697326660156e-01,-1.302065253257751465e+00,5.714845061302185059e-01,-6.882814168930053711e-01,2.578214645385742188e+00,3.526966333389282227e+00,2.158363580703735352e+00
8.110000000000000853e+01,-2.324078083038330078e-01,-9.568338990211486816e-01,-1.185195803642272949e+00,-7.070015072822570801e-01,-1.300738334655761719e+00,5.034207701683044434e-01,-8.020825386047363281e-01,2.414971351623535156e+00,3.154055833816528320e+00,2.453768730163574219e+00
8.120000000000000284e+01,-1.804259121417999268e-01,-9.575045108795166016e-01,-1.175339818000793457e+00,-7.319201231002807617e-01,-1.299204945564270020e+00,4.380957186222076416e-01,-8.977012038230895996e-01,2.252263069152832031e+00,2.751909494400024414e+00,2.739681005477905273e+00
8.129999999999999716e+01,-1.274225711822509766e-01,-9.578291773796081543e-01,-1.162850737571716309e+00,-7.549903988838195801e-01,-1.297474265098571777e+00,3.754030168056488037e-01,-9.787021279335021973e-01,2.092864990234375000e+00,2.344253540039062500e+00,2.974563598632812500e+00
8.140000000000000568e+01,-7.377178966999053955e-02,-9.578961133956909180e-01,-1.147791028022766113e+00,-7.761624455451965332e-01,-1.295554399490356445e+00,3.152444362640380859e-01,-1.047572612762451172e+00,1.939838528633117676e+00,1.943475127220153809e+00,3.146396875381469727e+00
8.150000000000000000e+01,-1.956627890467643738e-02,-9.577268958091735840e-01,-1.130266666412353516e+00,-7.955167889595031738e-01,-1.293460011482238770e+00,2.574452459812164307e-01,-1.105594038963317871e+00,1.794024348258972168e+00,1.557467103004455566e+00,3.255201101303100586e+00
8.160000000000000853e+01,3.525428846478462219e-02,-9.573109745979309082e-01,-1.110773921012878418e+00,-8.133782148361206055e-01,-1.291239738464355469e+00,2.014909684658050537e-01,-1.153388619422912598e+00,1.655349493026733398e+00,1.190918207168579102e+00,3.308543682098388672e+00
8.170000000000000284e+01,9.077131003141403198e-02,-9.566326737403869629e-01,-1.089495897293090820e+00,-8.298535943031311035e-01,-1.288903832435607910e+00,1.472659260034561157e-01,-1.192036986351013184e+00,1.524033308029174805e+00,8.455916643142700195e-01,3.321373462677001953e+00
8.179999999999999716e+01,1.471617817878723145e-01,-9.556513428688049316e-01,-1.066439628601074219e+00,-8.449457883834838867e-01,-1.286455392837524414e+00,9.472238272428512573e-02,-1.223261475563049316e+00,1.400001525878906250e+00,5.279509425163269043e-01,3.295619249343872070e+00
8.190000000000000568e+01,2.044692039489746094e-01,-9.543561935424804688e-01,-1.041612744331359863e+00,-8.586575984954833984e-01,-1.283897757530212402e+00,4.381056502461433411e-02,-1.248569607734680176e+00,1.283209443092346191e+00,2.456025034189224243e-01,3.228212594985961914e+00
8.200000000000000000e+01,2.627072632312774658e-01,-9.527357816696166992e-01,-1.015022754669189453e+00,-8.709921836853027344e-01,-1.281234502792358398e+00,-5.517802666872739792e-03,-1.268386363983154297e+00,1.173298835754394531e+00,-5.160445347428321838e-03,3.131895065307617188e+00
8.210000000000000853e+01,3.219034969806671143e-01,-9.507604241371154785e-01,-9.866788387298583984e-01,-8.819538354873657227e-01,-1.278468728065490723e+00,-5.330957472324371338e-02,-1.283426284790039062e+00,1.070102930068969727e+00,-2.258146703243255615e-01,3.012939214706420898e+00
8.220000000000000284e+01,3.820712268352508545e-01,-9.484172463417053223e-01,-9.566777348518371582e-01,-8.916484117507934570e-01,-1.275603532791137695e+00,-9.961021691560745239e-02,-1.294669508934020996e+00,9.734787344932556152e-01,-4.162718057632446289e-01,2.873926639556884766e+00
8.229999999999999716e+01,4.432213306427001953e-01,-9.457001090049743652e-01,-9.252279996871948242e-01,-9.003081321716308594e-01,-1.272641777992248535e+00,-1.444638669490814209e-01,-1.302506327629089355e+00,8.828817009925842285e-01,-5.762966871261596680e-01,2.719372272491455078e+00
8.240000000000000568e+01,5.053572654724121094e-01,-9.426299929618835449e-01,-8.927031159400939941e-01,-9.082823991775512695e-01,-1.269586443901062012e+00,-1.879133135080337524e-01,-1.307211160659790039e+00,7.978770136833190918e-01,-7.085306048393249512e-01,2.557204246520996094e+00
8.250000000000000000e+01,5.684868097305297852e-01,-9.392177462577819824e-01,-8.592481613159179688e-01,-9.157188534736633301e-01,-1.266427278518676758e+00,-2.300036251544952393e-01,-1.308974623680114746e+00,7.181401252746582031e-01,-8.196476101875305176e-01,2.393769741058349609e+00
8.260000000000000853e+01,6.326248645782470703e-01,-9.354556202888488770e-01,-8.247177600860595703e-01,-9.225286245346069336e-01,-1.263076663017272949e+00,-2.707977592945098877e-01,-1.308379054069519043e+00,6.432605385780334473e-01,-9.129963517189025879e-01,2.231138944625854492e+00
8.270000000000000284e+01,6.977980136871337891e-01,-9.312992691993713379e-01,-7.888754010200500488e-01,-9.286416769027709961e-01,-1.259523391723632812e+00,-3.103360831737518311e-01,-1.307274103164672852e+00,5.722240805625915527e-01,-9.922727346420288086e-01,2.072403430938720703e+00
8.279999999999999716e+01,7.640248537063598633e-01,-9.267313480377197266e-01,-7.513045668601989746e-01,-9.341956973075866699e-01,-1.255775451660156250e+00,-3.486637771129608154e-01,-1.305950045585632324e+00,5.040775537490844727e-01,-1.059586167335510254e+00,1.920221447944641113e+00
8.290000000000000568e+01,8.313201069831848145e-01,-9.217461347579956055e-01,-7.119604945182800293e-01,-9.391709566116333008e-01,-1.251858949661254883e+00,-3.859185576438903809e-01,-1.304419398307800293e+00,4.386729598045349121e-01,-1.116193413734436035e+00,1.775314092636108398e+00
8.300000000000000000e+01,8.996988534927368164e-01,-9.163379073143005371e-01,-6.710181832313537598e-01,-9.435329437255859375e-01,-1.247783422470092773e+00,-4.221537709236145020e-01,-1.302691221237182617e+00,3.759040534496307373e-01,-1.162645339965820312e+00,1.637542843818664551e+00
8.310000000000000853e+01,9.691765308380126953e-01,-9.105009436607360840e-01,-6.286923885345458984e-01,-9.473686814308166504e-01,-1.243552803993225098e+00,-4.573937058448791504e-01,-1.300773739814758301e+00,3.156725764274597168e-01,-1.200176954269409180e+00,1.507170796394348145e+00
8.320000000000000284e+01,1.039762377738952637e+00,-9.042293429374694824e-01,-5.854149460792541504e-01,-9.508747458457946777e-01,-1.239144325256347656e+00,-4.916581213474273682e-01,-1.298682212829589844e+00,2.577979564666748047e-01,-1.230552673339843750e+00,1.384081125259399414e+00
8.329999999999999716e+01,1.111459255218505859e+00,-8.975204229354858398e-01,-5.413565635681152344e-01,-9.541092514991760254e-01,-1.234512448310852051e+00,-5.249621272087097168e-01,-1.296465158462524414e+00,2.017652243375778198e-01,-1.255101203918457031e+00,1.268196344375610352e+00
8.340000000000000568e+01,1.184503316879272461e+00,-8.903821110725402832e-01,-4.965093731880187988e-01,-9.570687413215637207e-01,-1.229646563529968262e+00,-5.572561025619506836e-01,-1.294131994247436523e+00,1.474643647670745850e-01,-1.274212956428527832e+00,1.159156084060668945e+00
8.350000000000000000e+01,1.259069681167602539e+00,-8.828076720237731934e-01,-4.506826996803283691e-01,-9.597163200378417969e-01,-1.224524140357971191e+00,-5.884327888488769531e-01,-1.291686296463012695e+00,9.484724700450897217e-02,-1.288711547851562500e+00,1.056832790374755859e+00
8.360000000000000853e+01,1.335194230079650879e+00,-8.747889399528503418e-01,-4.033942520618438721e-01,-9.619567990303039551e-01,-1.219092726707458496e+00,-6.184637546539306641e-01,-1.289131164550781250e+00,4.386406391859054565e-02,-1.299475669860839844e+00,9.610255360603332520e-01
8.370000000000000284e+01,1.412910223007202148e+00,-8.663174510002136230e-01,-3.548891842365264893e-01,-9.638032913208007812e-01,-1.213346958160400391e+00,-6.473402976989746094e-01,-1.286470293998718262e+00,-5.533526185899972916e-03,-1.306885361671447754e+00,8.711680769920349121e-01
8.379999999999999716e+01,1.492251157760620117e+00,-8.573847413063049316e-01,-3.053119778633117676e-01,-9.652732014656066895e-01,-1.206942200660705566e+00,-6.751583218574523926e-01,-1.283706665039062500e+00,-5.339244753122329712e-02,-1.311188101768493652e+00,7.868602275848388672e-01
8.390000000000000568e+01,1.573251366615295410e+00,-8.479819893836975098e-01,-2.547030448913574219e-01,-9.663943052291870117e-01,-1.199290275573730469e+00,-7.018371820449829102e-01,-1.280843377113342285e+00,-9.975821524858474731e-02,-1.312573432922363281e+00,7.077797651290893555e-01
8.400000000000000000e+01,1.655946016311645508e+00,-8.381001353263854980e-01,-2.030552178621292114e-01,-9.671668410301208496e-01,-1.190325021743774414e+00,-7.273732423782348633e-01,-1.277883410453796387e+00,-1.446750313043594360e-01,-1.311821579933166504e+00,6.334665417671203613e-01
8.410000000000000853e+01,1.740366220474243164e+00,-8.277303576469421387e-01,-1.503530144691467285e-01,-9.675859212875366211e-01,-1.179147005081176758e+00,-7.514240741729736328e-01,-1.274830102920532227e+00,-1.881857514381408691e-01,-1.310684442520141602e+00,5.628136396408081055e-01
8.420000000000000284e+01,1.826537966728210449e+00,-8.168635964393615723e-01,-9.687915444374084473e-02,-9.677178263664245605e-01,-1.165281772613525391e+00,-7.734982371330261230e-01,-1.271674752235412598e+00,-2.303349524736404419e-01,-1.309332251548767090e+00,4.950090050697326660e-01
8.429999999999999716e+01,1.914497375488281250e+00,-8.054906129837036133e-01,-4.285199567675590515e-02,-9.676141142845153809e-01,-1.148897528648376465e+00,-7.937114834785461426e-01,-1.268330335617065430e+00,-2.711856067180633545e-01,-1.307774901390075684e+00,4.299329817295074463e-01
8.440000000000000568e+01,2.004283905029296875e+00,-7.935975193977355957e-01,1.175729464739561081e-02,-9.672693014144897461e-01,-1.130269885063171387e+00,-8.122571706771850586e-01,-1.264782905578613281e+00,-3.107788860797882080e-01,-1.306020855903625488e+00,3.674804568290710449e-01
8.450000000000000000e+01,2.095978260040283203e+00,-7.810618281364440918e-01,6.703032553195953369e-02,-9.666692614555358887e-01,-1.109830856323242188e+00,-8.293999433517456055e-01,-1.261041045188903809e+00,-3.491618335247039795e-01,-1.304078459739685059e+00,3.075541555881500244e-01
8.460000000000000853e+01,2.189591407775878906e+00,-7.676827311515808105e-01,1.230955123901367188e-01,-9.657849669456481934e-01,-1.087609410285949707e+00,-8.451573848724365234e-01,-1.257130742073059082e+00,-3.864730596542358398e-01,-1.301968336105346680e+00,2.499161958694458008e-01
8.470000000000000284e+01,2.284941911697387695e+00,-7.534983158111572266e-01,1.800729632377624512e-01,-9.645881652832031250e-01,-1.063612937927246094e+00,-8.595324754714965820e-01,-1.253061175346374512e+00,-4.227633178234100342e-01,-1.299736499786376953e+00,1.940800696611404419e-01
8.479999999999999716e+01,2.382086992263793945e+00,-7.384678125381469727e-01,2.379750907421112061e-01,-9.630734920501708984e-01,-1.037848949432373047e+00,-8.725281357765197754e-01,-1.248836278915405273e+00,-4.580569863319396973e-01,-1.297388911247253418e+00,1.399709731340408325e-01
8.490000000000000568e+01,2.481219768524169922e+00,-7.224277853965759277e-01,2.968221604824066162e-01,-9.612188935279846191e-01,-1.010325193405151367e+00,-8.841476440429687500e-01,-1.244436383247375488e+00,-4.923742115497589111e-01,-1.294929146766662598e+00,8.753997832536697388e-02
8.500000000000000000e+01,2.581633567810058594e+00,-7.045485973358154297e-01,3.566384911537170410e-01,-9.590006470680236816e-01,-9.810793995857238770e-01,-8.944285511970520020e-01,-1.239813208580017090e+00,-5.257298350334167480e-01,-1.292360782623291016e+00,3.673744946718215942e-02
8.510000000000000853e+01,2.682678222656250000e+00,-6.843754053115844727e-01,4.174331426620483398e-01,-9.564104080200195312e-01,-9.502688050270080566e-01,-9.035405516624450684e-01,-1.234961032867431641e+00,-5.581002831459045410e-01,-1.289686679840087891e+00,-1.248482428491115570e-02
8.520000000000000284e+01,2.784220933914184570e+00,-6.619322299957275391e-01,4.792157709598541260e-01,-9.534510970115661621e-01,-9.182817935943603516e-01,-9.118454456329345703e-01,-1.229854702949523926e+00,-5.893604159355163574e-01,-1.286910295486450195e+00,-6.017360091209411621e-02
8.529999999999999716e+01,2.885965824127197266e+00,-6.371695399284362793e-01,5.419880151748657227e-01,-9.501484632492065430e-01,-8.852859139442443848e-01,-9.195328950881958008e-01,-1.224444031715393066e+00,-6.194831132888793945e-01,-1.284034490585327148e+00,-1.063742414116859436e-01
8.540000000000000568e+01,2.987887620925903320e+00,-6.100699901580810547e-01,6.057626605033874512e-01,-9.465008378028869629e-01,-8.513698577880859375e-01,-9.267016053199768066e-01,-1.218717932701110840e+00,-6.484510898590087891e-01,-1.281062602996826172e+00,-1.511308103799819946e-01
8.550000000000000000e+01,3.089941024780273438e+00,-5.805137157440185547e-01,6.705595254898071289e-01,-9.424860477447509766e-01,-8.162887096405029297e-01,-9.331804513931274414e-01,-1.212403535842895508e+00,-6.763703823089599609e-01,-1.277997374534606934e+00,-1.944860219955444336e-01
8.560000000000000853e+01,3.191674947738647461e+00,-5.476555228233337402e-01,7.364042401313781738e-01,-9.380627870559692383e-01,-7.796955108642578125e-01,-9.390318393707275391e-01,-1.204853296279907227e+00,-7.031516432762145996e-01,-1.274823546409606934e+00,-2.364860475063323975e-01
8.570000000000000284e+01,3.292905569076538086e+00,-5.113221406936645508e-01,8.033118844032287598e-01,-9.332243204116821289e-01,-7.413117289543151855e-01,-9.443321824073791504e-01,-1.196015954017639160e+00,-7.287928462028503418e-01,-1.271453857421875000e+00,-2.771936357021331787e-01
8.579999999999999716e+01,3.393629550933837891e+00,-4.715006351470947266e-01,8.712975978851318359e-01,-9.279649853706359863e-01,-7.012099027633666992e-01,-9.490239024162292480e-01,-1.185059070587158203e+00,-7.530082464218139648e-01,-1.267881870269775391e+00,-3.166477978229522705e-01
8.590000000000000568e+01,3.493854284286499023e+00,-4.281727671623229980e-01,9.403767585754394531e-01,-9.222789406776428223e-01,-6.596359014511108398e-01,-9.531326889991760254e-01,-1.171402454376220703e+00,-7.752462625503540039e-01,-1.264118194580078125e+00,-3.549070358276367188e-01
8.600000000000000000e+01,3.593587160110473633e+00,-3.813199698925018311e-01,1.010564446449279785e+00,-9.161603450775146484e-01,-6.168106794357299805e-01,-9.567916989326477051e-01,-1.155222415924072266e+00,-7.956205606460571289e-01,-1.260189175605773926e+00,-3.921096324920654297e-01
8.610000000000000853e+01,3.692825317382812500e+00,-3.309235572814941406e-01,1.081838369369506836e+00,-9.096032977104187012e-01,-5.731782913208007812e-01,-9.601716995239257812e-01,-1.136751532554626465e+00,-8.142929673194885254e-01,-1.256101369857788086e+00,-4.282937645912170410e-01
8.620000000000000284e+01,3.791542530059814453e+00,-2.769461572170257568e-01,1.154306888580322266e+00,-9.026123285293579102e-01,-5.287616848945617676e-01,-9.632782340049743652e-01,-1.116455316543579102e+00,-8.315541148185729980e-01,-1.251858592033386230e+00,-4.634838402271270752e-01
8.629999999999999716e+01,3.889061927795410156e+00,-2.189605981111526489e-01,1.228229880332946777e+00,-8.951889872550964355e-01,-4.835491776466369629e-01,-9.661082029342651367e-01,-1.094375848770141602e+00,-8.474295735359191895e-01,-1.247433781623840332e+00,-4.976987838745117188e-01
8.640000000000000568e+01,3.984262228012084961e+00,-1.559857875108718872e-01,1.303697466850280762e+00,-8.873248100280761719e-01,-4.371201097965240479e-01,-9.685805439949035645e-01,-1.070520281791687012e+00,-8.619221448898315430e-01,-1.242784857749938965e+00,-5.309542417526245117e-01
8.650000000000000000e+01,4.075958251953125000e+00,-8.705729991197586060e-02,1.380742669105529785e+00,-8.790115714073181152e-01,-3.892837464809417725e-01,-9.706423282623291016e-01,-1.044896245002746582e+00,-8.750346899032592773e-01,-1.237906694412231445e+00,-5.632229447364807129e-01
8.660000000000000853e+01,4.164095401763916016e+00,-1.219995506107807159e-02,1.459398508071899414e+00,-8.702406883239746094e-01,-3.403363823890686035e-01,-9.723199009895324707e-01,-1.017511129379272461e+00,-8.867703676223754883e-01,-1.232773184776306152e+00,-5.943816900253295898e-01
8.670000000000000284e+01,4.248660087585449219e+00,6.855443865060806274e-02,1.539699077606201172e+00,-8.610036373138427734e-01,-2.903502583503723145e-01,-9.736419916152954102e-01,-9.883956313133239746e-01,-8.971584439277648926e-01,-1.227328658103942871e+00,-6.243970394134521484e-01
8.679999999999999716e+01,4.329644680023193359e+00,1.551728099584579468e-01,1.621679544448852539e+00,-8.512914776802062988e-01,-2.393353879451751709e-01,-9.746186733245849609e-01,-9.577066302299499512e-01,-9.063636660575866699e-01,-1.221576452255249023e+00,-6.532790064811706543e-01
8.690000000000000568e+01,4.407038211822509766e+00,2.476208508014678955e-01,1.705373644828796387e+00,-8.410951495170593262e-01,-1.872752010822296143e-01,-9.752448797225952148e-01,-9.258284568786621094e-01,-9.147359132766723633e-01,-1.215165972709655762e+00,-6.811078786849975586e-01
8.700000000000000000e+01,4.480832099914550781e+00,3.458630144596099854e-01,1.790806531906127930e+00,-8.304058909416198730e-01,-1.342098712921142578e-01,-9.755288362503051758e-01,-8.929278850555419922e-01,-9.224762320518493652e-01,-1.207507371902465820e+00,-7.077969908714294434e-01
8.710000000000000853e+01,4.550855159759521484e+00,4.499695897102355957e-01,1.878011703491210938e+00,-8.192144632339477539e-01,-8.052038401365280151e-02,-9.755606055259704590e-01,-8.591190576553344727e-01,-9.297038912773132324e-01,-1.198534011840820312e+00,-7.333425879478454590e-01
8.720000000000000284e+01,4.611186981201171875e+00,5.643289089202880859e-01,1.967026233673095703e+00,-8.075112700462341309e-01,-2.627597376704216003e-02,-9.753561615943908691e-01,-8.241821527481079102e-01,-9.362677335739135742e-01,-1.187346696853637695e+00,-7.574031352996826172e-01
8.729999999999999716e+01,4.644334793090820312e+00,7.005371451377868652e-01,2.057904481887817383e+00,-7.952483892440795898e-01,2.858627215027809143e-02,-9.749045372009277344e-01,-7.877953052520751953e-01,-9.421826601028442383e-01,-1.173468589782714844e+00,-7.794846296310424805e-01
8.740000000000000568e+01,4.636643409729003906e+00,8.635048270225524902e-01,2.150717973709106445e+00,-7.822233438491821289e-01,8.412997424602508545e-02,-9.741939902305603027e-01,-7.496216893196105957e-01,-9.475495219230651855e-01,-1.157070279121398926e+00,-7.997044324874877930e-01
8.750000000000000000e+01,4.577886104583740234e+00,1.051964998245239258e+00,2.245326280593872070e+00,-7.683529257774353027e-01,1.405226141214370728e-01,-9.731859564781188965e-01,-7.097120285034179688e-01,-9.523136615753173828e-01,-1.138429999351501465e+00,-8.182534575462341309e-01
8.760000000000000853e+01,4.456074714660644531e+00,1.264290809631347656e+00,2.341657400131225586e+00,-7.536888718605041504e-01,1.978320628404617310e-01,-9.718641042709350586e-01,-6.683041453361511230e-01,-9.564858675003051758e-01,-1.117976546287536621e+00,-8.353978991508483887e-01
8.770000000000000284e+01,4.262271404266357422e+00,1.499228715896606445e+00,2.439890861511230469e+00,-7.381025552749633789e-01,2.560707628726959229e-01,-9.702208042144775391e-01,-6.255971789360046387e-01,-9.601844549179077148e-01,-1.095740199089050293e+00,-8.511565923690795898e-01
8.779999999999999716e+01,3.997045278549194336e+00,1.751327157020568848e+00,2.539866685867309570e+00,-7.211753129959106445e-01,3.152629733085632324e-01,-9.682295322418212891e-01,-5.820552706718444824e-01,-9.635946154594421387e-01,-1.071728229522705078e+00,-8.655323386192321777e-01
8.790000000000000568e+01,3.683888673782348633e+00,2.022686004638671875e+00,2.640628337860107422e+00,-7.020005583763122559e-01,3.754290640354156494e-01,-9.658718705177307129e-01,-5.377300381660461426e-01,-9.667316079139709473e-01,-1.045948028564453125e+00,-8.785281777381896973e-01
8.800000000000000000e+01,3.329107522964477539e+00,2.313256978988647461e+00,2.741962194442749023e+00,-6.805692315101623535e-01,4.365779459476470947e-01,-9.631401896476745605e-01,-4.926131963729858398e-01,-9.695929288864135742e-01,-1.018407344818115234e+00,-8.901472091674804688e-01
8.810000000000000853e+01,2.938775777816772461e+00,2.607840776443481445e+00,2.843606233596801758e+00,-6.568330526351928711e-01,4.987165927886962891e-01,-9.600453972816467285e-01,-4.463846385478973389e-01,-9.721165895462036133e-01,-9.891438484191894531e-01,-9.004271030426025391e-01
8.820000000000000284e+01,2.531326532363891602e+00,2.870334386825561523e+00,2.945423126220703125e+00,-6.307691335678100586e-01,5.618487000465393066e-01,-9.566082358360290527e-01,-3.987218141555786133e-01,-9.742276668548583984e-01,-9.583417177200317383e-01,-9.095508456230163574e-01
8.829999999999999716e+01,2.126751661300659180e+00,3.071475982666015625e+00,3.047421216964721680e+00,-6.023578643798828125e-01,6.259884238243103027e-01,-9.528245329856872559e-01,-3.499223887920379639e-01,-9.759511351585388184e-01,-9.263876080513000488e-01,-9.178727865219116211e-01
8.840000000000000568e+01,1.733522295951843262e+00,3.209011077880859375e+00,3.149322986602783203e+00,-5.710417628288269043e-01,6.911587119102478027e-01,-9.486610293388366699e-01,-3.000857532024383545e-01,-9.773194193840026855e-01,-8.934177756309509277e-01,-9.255702495574951172e-01
8.850000000000000000e+01,1.357780694961547852e+00,3.286359071731567383e+00,3.250753641128540039e+00,-5.362473130226135254e-01,7.573825716972351074e-01,-9.440859556198120117e-01,-2.492228150367736816e-01,-9.783431291580200195e-01,-8.595406413078308105e-01,-9.327571392059326172e-01
8.860000000000000853e+01,1.003023743629455566e+00,3.316248655319213867e+00,3.351674318313598633e+00,-4.979735016822814941e-01,8.246747851371765137e-01,-9.390936493873596191e-01,-1.973171532154083252e-01,-9.790171384811401367e-01,-8.245283365249633789e-01,-9.392754435539245605e-01
8.870000000000000284e+01,6.712089776992797852e-01,3.309634923934936523e+00,3.452092885971069336e+00,-4.562022984027862549e-01,8.930504918098449707e-01,-9.336784482002258301e-01,-1.443787962198257446e-01,-9.793424606323242188e-01,-7.880337834358215332e-01,-9.451558589935302734e-01
8.879999999999999716e+01,3.727409243583679199e-01,3.260859251022338867e+00,3.552016735076904297e+00,-4.109152257442474365e-01,9.625251293182373047e-01,-9.278345108032226562e-01,-9.077090024948120117e-02,-9.794049263000488281e-01,-7.497496604919433594e-01,-9.504870772361755371e-01
8.890000000000000568e+01,1.083169430494308472e-01,3.176197767257690430e+00,3.651448249816894531e+00,-3.620935976505279541e-01,1.033107280731201172e+00,-9.215558767318725586e-01,-3.660876303911209106e-02,-9.792314767837524414e-01,-7.097387313842773438e-01,-9.552122354507446289e-01
8.900000000000000000e+01,-1.260398626327514648e-01,3.067489147186279297e+00,3.750386238098144531e+00,-3.097188472747802734e-01,1.104769706726074219e+00,-9.148371815681457520e-01,1.815432123839855194e-02,-9.788136482238769531e-01,-6.682454347610473633e-01,-9.593501687049865723e-01
8.910000000000000853e+01,-3.302338123321533203e-01,2.937548875808715820e+00,3.848576307296752930e+00,-2.536144554615020752e-01,1.177683472633361816e+00,-9.076858758926391602e-01,7.358838617801666260e-02,-9.781392812728881836e-01,-6.254744529724121094e-01,-9.630256295204162598e-01
8.920000000000000284e+01,-5.042132139205932617e-01,2.789368867874145508e+00,3.945102453231811523e+00,-1.931298822164535522e-01,1.252084851264953613e+00,-9.000995755195617676e-01,1.298333704471588135e-01,-9.771761894226074219e-01,-5.818833708763122559e-01,-9.664176106452941895e-01
8.929999999999999716e+01,-6.481351256370544434e-01,2.629808187484741211e+00,4.038452625274658203e+00,-1.269110441207885742e-01,1.328041076660156250e+00,-8.920701742172241211e-01,1.869930326938629150e-01,-9.759000539779663086e-01,-5.375085473060607910e-01,-9.695366024971008301e-01
8.940000000000000568e+01,-7.683560252189636230e-01,2.466773033142089844e+00,4.128247737884521484e+00,-5.474755167961120605e-02,1.405585169792175293e+00,-8.835889697074890137e-01,2.450797110795974731e-01,-9.743047952651977539e-01,-4.923415184020996094e-01,-9.723795056343078613e-01
8.950000000000000000e+01,-8.694412112236022949e-01,2.303697347640991211e+00,4.214476108551025391e+00,2.332941256463527679e-02,1.484750509262084961e+00,-8.746476769447326660e-01,3.041138648986816406e-01,-9.723682999610900879e-01,-4.460379779338836670e-01,-9.748799800872802734e-01
8.960000000000000853e+01,-9.546440839767456055e-01,2.142768383026123047e+00,4.297126770019531250e+00,1.072873398661613464e-01,1.565571427345275879e+00,-8.652375340461730957e-01,3.641201853752136230e-01,-9.700676202774047852e-01,-3.983116149902343750e-01,-9.769668579101562500e-01
8.970000000000000284e+01,-1.027238965034484863e+00,1.987618803977966309e+00,4.376189708709716797e+00,1.970924735069274902e-01,1.648083209991455078e+00,-8.553495407104492188e-01,4.251078069210052490e-01,-9.673941135406494141e-01,-3.494623303413391113e-01,-9.786690473556518555e-01
8.979999999999999716e+01,-1.088581800460815430e+00,1.839475393295288086e+00,4.451655864715576172e+00,2.927097678184509277e-01,1.732316732406616211e+00,-8.449746966361999512e-01,4.870857894420623779e-01,-9.643514156341552734e-01,-2.995830178260803223e-01,-9.800203442573547363e-01
8.990000000000000568e+01,-1.139570474624633789e+00,1.698555946350097656e+00,4.523517131805419922e+00,3.941030204296112061e-01,1.818297863006591797e+00,-8.341042399406433105e-01,5.500558614730834961e-01,-9.609647393226623535e-01,-2.486767619848251343e-01,-9.810267090797424316e-01
9.000000000000000000e+01,-1.180940747261047363e+00,1.564871907234191895e+00,4.590257644653320312e+00,5.023249387741088867e-01,1.906062722206115723e+00,-8.227286338806152344e-01,6.140311360359191895e-01,-9.572323560714721680e-01,-1.967270672321319580e-01,-9.816831350326538086e-01
9.010000000000000853e+01,-1.214291095733642578e+00,1.438528060913085938e+00,4.640014648437500000e+00,6.260452866554260254e-01,1.995648980140686035e+00,-8.108383417129516602e-01,6.790310144424438477e-01,-9.531325101852416992e-01,-1.437514126300811768e-01,-9.819926023483276367e-01
9.020000000000000284e+01,-1.241415262222290039e+00,1.319474935531616211e+00,4.654902458190917969e+00,7.749603986740112305e-01,2.087123155593872070e+00,-7.983543276786804199e-01,7.450814843177795410e-01,-9.486232995986938477e-01,-9.012074768543243408e-02,-9.820426106452941895e-01
9.029999999999999716e+01,-1.262928843498229980e+00,1.207414269447326660e+00,4.624875068664550781e+00,9.505268335342407227e-01,2.180510282516479492e+00,-7.850403785705566406e-01,8.121980428695678711e-01,-9.436977505683898926e-01,-3.593567013740539551e-02,-9.818566441535949707e-01
9.040000000000000568e+01,-1.279342770576477051e+00,1.102086782455444336e+00,4.536680698394775391e+00,1.151078104972839355e+00,2.275629043579101562e+00,-7.709137201309204102e-01,8.803955912590026855e-01,-9.383503198623657227e-01,1.885381899774074554e-02,-9.814257621765136719e-01
9.050000000000000000e+01,-1.291752219200134277e+00,1.003422021865844727e+00,4.381706237792968750e+00,1.374628305435180664e+00,2.372497320175170898e+00,-7.559754252433776855e-01,9.496893286705017090e-01,-9.325749874114990234e-01,7.431498914957046509e-02,-9.807381629943847656e-01
9.060000000000000853e+01,-1.300625562667846680e+00,9.109768867492675781e-01,4.152017593383789062e+00,1.618932604789733887e+00,2.471306562423706055e+00,-7.400788068771362305e-01,1.020092129707336426e+00,-9.263660311698913574e-01,1.305882632732391357e-01,-9.797614216804504395e-01
9.070000000000000284e+01,-1.306301832199096680e+00,8.242335915565490723e-01,3.861035346984863281e+00,1.879498124122619629e+00,2.571561098098754883e+00,-7.225274443626403809e-01,1.091573476791381836e+00,-9.197174906730651855e-01,1.877766251564025879e-01,-9.784715175628662109e-01
9.079999999999999716e+01,-1.308977723121643066e+00,7.428591251373291016e-01,3.527792453765869141e+00,2.161535739898681641e+00,2.672473430633544922e+00,-7.026848196983337402e-01,1.164241909980773926e+00,-9.126332998275756836e-01,2.458923608064651489e-01,-9.768624901771545410e-01
9.090000000000000568e+01,-1.308922529220581055e+00,6.665192246437072754e-01,3.154409408569335938e+00,2.457200050354003906e+00,2.773917913436889648e+00,-6.805819272994995117e-01,1.238357543945312500e+00,-9.051159620285034180e-01,3.049557209014892578e-01,-9.749126434326171875e-01
9.100000000000000000e+01,-1.307903409004211426e+00,5.944070219993591309e-01,2.751838207244873047e+00,2.743205785751342773e+00,2.875591278076171875e+00,-6.561639308929443359e-01,1.314021825790405273e+00,-8.971568346023559570e-01,3.649916350841522217e-01,-9.725982546806335449e-01
9.110000000000000853e+01,-1.306646466255187988e+00,5.253658890724182129e-01,2.343866586685180664e+00,2.977967500686645508e+00,2.977440357208251953e+00,-6.294128894805908203e-01,1.391268134117126465e+00,-8.887477517127990723e-01,4.260094463825225830e-01,-9.699110984802246094e-01
9.120000000000000284e+01,-1.305180311203002930e+00,4.591018557548522949e-01,1.942820072174072266e+00,3.149617910385131836e+00,3.079450368881225586e+00,-6.002669930458068848e-01,1.470129251480102539e+00,-8.798800110816955566e-01,4.880180656909942627e-01,-9.668542146682739258e-01
9.129999999999999716e+01,-1.303513765335083008e+00,3.955064117908477783e-01,1.556587338447570801e+00,3.258204221725463867e+00,3.181205511093139648e+00,-5.679286122322082520e-01,1.550639629364013672e+00,-8.705451488494873047e-01,5.510191917419433594e-01,-9.634532928466796875e-01
9.140000000000000568e+01,-1.301655530929565430e+00,3.344788253307342529e-01,1.189850091934204102e+00,3.311356782913208008e+00,3.282464504241943359e+00,-5.321165323257446289e-01,1.632834196090698242e+00,-8.607341051101684570e-01,6.150259971618652344e-01,-9.597065448760986328e-01
9.150000000000000000e+01,-1.299614071846008301e+00,2.759091258049011230e-01,8.443337678909301758e-01,3.324065685272216797e+00,3.383215427398681641e+00,-4.928205609321594238e-01,1.716745734214782715e+00,-8.504380583763122559e-01,6.800577044486999512e-01,-9.555928707122802734e-01
9.160000000000000853e+01,-1.297434926033020020e+00,2.193148732185363770e-01,5.265093445777893066e-01,3.298196315765380859e+00,3.483466625213623047e+00,-4.500225484371185303e-01,1.802398800849914551e+00,-8.396480083465576172e-01,7.461403608322143555e-01,-9.510698318481445312e-01
9.170000000000000284e+01,-1.295138359069824219e+00,1.644673645496368408e-01,2.440030872821807861e-01,3.230658054351806641e+00,3.583225488662719727e+00,-4.037038385868072510e-01,1.889828920364379883e+00,-8.283545970916748047e-01,8.132894039154052734e-01,-9.461304545402526855e-01
9.179999999999999716e+01,-1.292728185653686523e+00,1.113194450736045837e-01,-6.899124011397361755e-03,3.134208202362060547e+00,3.682491064071655273e+00,-3.538458645343780518e-01,1.979073047637939453e+00,-8.165484666824340820e-01,8.815199136734008789e-01,-9.407688379287719727e-01
9.190000000000000568e+01,-1.290207624435424805e+00,5.982117354869842529e-02,-2.276673316955566406e-01,3.015107393264770508e+00,3.781265020370483398e+00,-3.004298210144042969e-01,2.070185661315917969e+00,-8.041821122169494629e-01,9.508471488952636719e-01,-9.349792599678039551e-01
9.200000000000000000e+01,-1.287580013275146484e+00,9.923734702169895172e-03,-4.182138442993164062e-01,2.875938892364501953e+00,3.879102706909179688e+00,-2.431651353836059570e-01,2.163225889205932617e+00,-7.910270094871520996e-01,1.021283268928527832e+00,-9.287558197975158691e-01
9.210000000000000853e+01,-1.284848690032958984e+00,-3.842023387551307678e-02,-5.783095359802246094e-01,2.721237897872924805e+00,3.974906682968139648e+00,-1.811761707067489624e-01,2.258018970489501953e+00,-7.770398259162902832e-01,1.092797160148620605e+00,-9.220927357673645020e-01
9.220000000000000284e+01,-1.282016754150390625e+00,-8.525671064853668213e-02,-7.106139659881591797e-01,2.558938741683959961e+00,4.067281723022460938e+00,-1.132711619138717651e-01,2.354534864425659180e+00,-7.622590065002441406e-01,1.165493130683898926e+00,-9.149933457374572754e-01
9.229999999999999716e+01,-1.279087543487548828e+00,-1.306303143501281738e-01,-8.218030333518981934e-01,2.395382881164550781e+00,4.156096935272216797e+00,-3.942875564098358154e-02,2.452954053878784180e+00,-7.465554475784301758e-01,1.239631414413452148e+00,-9.074606895446777344e-01
9.240000000000000568e+01,-1.276063680648803711e+00,-1.745842844247817993e-01,-9.152187108993530273e-01,2.232635259628295898e+00,4.241342544555664062e+00,4.031943902373313904e-02,2.553012609481811523e+00,-7.294204831123352051e-01,1.315319299697875977e+00,-8.994862437248229980e-01
9.250000000000000000e+01,-1.272947311401367188e+00,-2.171608805656433105e-01,-9.945583939552307129e-01,2.073784828186035156e+00,4.323005199432373047e+00,1.259405761957168579e-01,2.653801202774047852e+00,-7.100170850753784180e-01,1.392589330673217773e+00,-8.910616636276245117e-01
9.260000000000000853e+01,-1.269668698310852051e+00,-2.584195435047149658e-01,-1.061929583549499512e+00,1.921495318412780762e+00,4.401076793670654297e+00,2.174004912376403809e-01,2.755152225494384766e+00,-6.883602142333984375e-01,1.471474647521972656e+00,-8.821783661842346191e-01
9.270000000000000284e+01,-1.266185045242309570e+00,-2.984094321727752686e-01,-1.118587732315063477e+00,1.776487112045288086e+00,4.475548744201660156e+00,3.146637976169586182e-01,2.856782436370849609e+00,-6.643947958946228027e-01,1.552009940147399902e+00,-8.728277087211608887e-01
9.279999999999999716e+01,-1.262502789497375488e+00,-3.371665179729461670e-01,-1.165084362030029297e+00,1.638623476028442383e+00,4.546402454376220703e+00,4.176909625530242920e-01,2.958586454391479492e+00,-6.381001472473144531e-01,1.634229660034179688e+00,-8.630008697509765625e-01
9.290000000000000568e+01,-1.258643984794616699e+00,-3.748087584972381592e-01,-1.202664017677307129e+00,1.508169889450073242e+00,4.610733985900878906e+00,5.285754799842834473e-01,3.060570955276489258e+00,-6.094533801078796387e-01,1.718166589736938477e+00,-8.526889681816101074e-01
9.300000000000000000e+01,-1.254624724388122559e+00,-4.114220738410949707e-01,-1.233081102371215820e+00,1.385001301765441895e+00,4.653762817382812500e+00,6.578170061111450195e-01,3.162401199340820312e+00,-5.777947902679443359e-01,1.803845643997192383e+00,-8.418828248977661133e-01
9.310000000000000853e+01,-1.250448942184448242e+00,-4.470310509204864502e-01,-1.257666349411010742e+00,1.269041776657104492e+00,4.659006595611572266e+00,8.131594657897949219e-01,3.263749837875366211e+00,-5.426610112190246582e-01,1.891302227973937988e+00,-8.305733203887939453e-01
9.320000000000000284e+01,-1.246112227439880371e+00,-4.816584885120391846e-01,-1.276812553405761719e+00,1.159932613372802734e+00,4.617129802703857422e+00,9.946528077125549316e-01,3.364589214324951172e+00,-5.040470957756042480e-01,1.980573296546936035e+00,-8.187507987022399902e-01
9.329999999999999716e+01,-1.241560101509094238e+00,-5.153184533119201660e-01,-1.291338443756103516e+00,1.057544112205505371e+00,4.514397144317626953e+00,1.200824379920959473e+00,3.464927196502685547e+00,-4.619349837303161621e-01,2.071712732315063477e+00,-8.063697814941406250e-01
9.340000000000000568e+01,-1.236784338951110840e+00,-5.480200052261352539e-01,-1.302127838134765625e+00,9.616741538047790527e-01,4.342552661895751953e+00,1.429927110671997070e+00,3.564771413803100586e+00,-4.163061976432800293e-01,2.164778232574462891e+00,-7.931972146034240723e-01
9.350000000000000000e+01,-1.231759309768676758e+00,-5.796359777450561523e-01,-1.309562444686889648e+00,8.717554211616516113e-01,4.096584320068359375e+00,1.678112268447875977e+00,3.664123058319091797e+00,-3.671421706676483154e-01,2.259589672088623047e+00,-7.791944146156311035e-01
9.360000000000000853e+01,-1.226454973220825195e+00,-6.101339459419250488e-01,-1.313888072967529297e+00,7.873897552490234375e-01,3.795132875442504883e+00,1.943532466888427734e+00,3.762982368469238281e+00,-3.144240677356719971e-01,2.356122970581054688e+00,-7.643985152244567871e-01
9.370000000000000284e+01,-1.220822095870971680e+00,-6.394512057304382324e-01,-1.315294146537780762e+00,7.082550525665283203e-01,3.452005624771118164e+00,2.230134010314941406e+00,3.861093759536743164e+00,-2.579746246337890625e-01,2.454557418823242188e+00,-7.486816048622131348e-01
9.379999999999999716e+01,-1.214797854423522949e+00,-6.677193641662597656e-01,-1.314549922943115234e+00,6.338940858840942383e-01,3.070407152175903320e+00,2.526766300201416016e+00,3.957460403442382812e+00,-1.970650851726531982e-01,2.554619073867797852e+00,-7.315264940261840820e-01
9.390000000000000568e+01,-1.207648396492004395e+00,-6.948658227920532227e-01,-1.313414573669433594e+00,5.631957054138183594e-01,2.663649320602416992e+00,2.805414199829101562e+00,4.050560474395751953e+00,-1.303520798683166504e-01,2.655405998229980469e+00,-7.121027112007141113e-01
9.400000000000000000e+01,-1.199251770973205566e+00,-7.208757400512695312e-01,-1.312064051628112793e+00,4.953478574752807617e-01,2.256014347076416016e+00,3.026329994201660156e+00,4.140103340148925781e+00,-5.769485235214233398e-02,2.756754398345947266e+00,-6.904255151748657227e-01
9.410000000000000853e+01,-1.189111709594726562e+00,-7.456389069557189941e-01,-1.310508012771606445e+00,4.302303493022918701e-01,1.857134699821472168e+00,3.183805942535400391e+00,4.226078033447265625e+00,2.087527513504028320e-02,2.858379364013671875e+00,-6.664397120475769043e-01
9.420000000000000284e+01,-1.176293969154357910e+00,-7.684971094131469727e-01,-1.308755517005920410e+00,3.677381277084350586e-01,1.474349379539489746e+00,3.278992652893066406e+00,4.308471679687500000e+00,1.053257063031196594e-01,2.960178136825561523e+00,-6.401246786117553711e-01
9.429999999999999716e+01,-1.160920977592468262e+00,-7.894684672355651855e-01,-1.306814312934875488e+00,3.077737987041473389e-01,1.111928224563598633e+00,3.321841478347778320e+00,4.387276649475097656e+00,1.956225633621215820e-01,3.062156438827514648e+00,-6.114566326141357422e-01
9.440000000000000568e+01,-1.143115997314453125e+00,-8.086423873901367188e-01,-1.304705858230590820e+00,2.500953376293182373e-01,7.709084153175354004e-01,3.326892852783203125e+00,4.462482929229736328e+00,2.917307615280151367e-01,3.163975954055786133e+00,-5.797678828239440918e-01
9.450000000000000000e+01,-1.123392701148986816e+00,-8.263483643531799316e-01,-1.302475810050964355e+00,1.942182928323745728e-01,4.601635932922363281e-01,3.291566371917724609e+00,4.534080505371093750e+00,3.936135172843933105e-01,3.265313148498535156e+00,-5.446044802665710449e-01
9.460000000000000853e+01,-1.101883411407470703e+00,-8.426676392555236816e-01,-1.300129890441894531e+00,1.400696337223052979e-01,1.846539974212646484e-01,3.216288566589355469e+00,4.600610733032226562e+00,5.022631883621215820e-01,3.366141080856323242e+00,-5.059610605239868164e-01
9.470000000000000284e+01,-1.078595638275146484e+00,-8.576029539108276367e-01,-1.297671556472778320e+00,8.760023862123489380e-02,-6.003466993570327759e-02,3.114514827728271484e+00,4.650235652923583984e+00,6.263484358787536621e-01,3.466467380523681641e+00,-4.638194739818572998e-01
9.479999999999999716e+01,-1.053537130355834961e+00,-8.711574077606201172e-01,-1.295104384422302246e+00,3.676044940948486328e-02,-2.745004892349243164e-01,2.990620136260986328e+00,4.665015697479248047e+00,7.756013870239257812e-01,3.566300630569458008e+00,-4.181613028049468994e-01
9.490000000000000568e+01,-1.026715159416198730e+00,-8.833339214324951172e-01,-1.292431473731994629e+00,-1.249796524643898010e-02,-4.587129354476928711e-01,2.847211360931396484e+00,4.634880542755126953e+00,9.515085816383361816e-01,3.665641069412231445e+00,-3.689679205417633057e-01
9.500000000000000000e+01,-9.981415867805480957e-01,-8.941403031349182129e-01,-1.289656281471252441e+00,-6.022179499268531799e-02,-6.123659014701843262e-01,2.689938545227050781e+00,4.546589374542236328e+00,1.152427315711975098e+00,3.764489412307739258e+00,-3.162205815315246582e-01
9.510000000000000853e+01,-9.679278135299682617e-01,-9.036988019943237305e-01,-1.286781668663024902e+00,-1.064564511179924011e-01,-7.398791313171386719e-01,2.526856660842895508e+00,4.391432762145996094e+00,1.376398801803588867e+00,3.862598419189453125e+00,-2.597473561763763428e-01
9.520000000000000284e+01,-9.363957047462463379e-01,-9.123001098632812500e-01,-1.283810973167419434e+00,-1.512459814548492432e-01,-8.471636176109313965e-01,2.363123416900634766e+00,4.161524295806884766e+00,1.621124029159545898e+00,3.958961486816406250e+00,-1.988109499216079712e-01
9.529999999999999716e+01,-9.038108587265014648e-01,-9.202298521995544434e-01,-1.280746817588806152e+00,-1.946331858634948730e-01,-9.373000860214233398e-01,2.200618505477905273e+00,3.870191335678100586e+00,1.882075667381286621e+00,4.052053451538085938e+00,-1.320671439170837402e-01
9.540000000000000568e+01,-8.702970743179321289e-01,-9.276226162910461426e-01,-1.277575016021728516e+00,-2.366639226675033569e-01,-1.014108419418334961e+00,2.042911052703857422e+00,3.536494970321655273e+00,2.164564371109008789e+00,4.141587734222412109e+00,-5.937879532575607300e-02
9.550000000000000000e+01,-8.357526659965515137e-01,-9.344208836555480957e-01,-1.274208545684814453e+00,-2.774010598659515381e-01,-1.079184293746948242e+00,1.891960382461547852e+00,3.162510395050048828e+00,2.460827827453613281e+00,4.227553844451904297e+00,1.922278665006160736e-02
9.560000000000000853e+01,-7.998917698860168457e-01,-9.405242800712585449e-01,-1.270639657974243164e+00,-3.168838620185852051e-01,-1.133706092834472656e+00,1.748323321342468262e+00,2.759172439575195312e+00,2.747609615325927734e+00,4.309938430786132812e+00,1.037049815058708191e-01
9.570000000000000284e+01,-7.622988820075988770e-01,-9.460696578025817871e-01,-1.266879200935363770e+00,-3.551723957061767578e-01,-1.178238034248352051e+00,1.611868739128112793e+00,2.350309610366821289e+00,2.983208656311035156e+00,4.388733386993408203e+00,1.940338760614395142e-01
9.579999999999999716e+01,-7.229340076446533203e-01,-9.510353803634643555e-01,-1.262953400611877441e+00,-3.924044966697692871e-01,-1.214182376861572266e+00,1.482835888862609863e+00,1.948347806930541992e+00,3.155558109283447266e+00,4.463929653167724609e+00,2.901743948459625244e-01
9.590000000000000568e+01,-6.819783449172973633e-01,-9.553887844085693359e-01,-1.258868813514709473e+00,-4.286174178123474121e-01,-1.243370294570922852e+00,1.361104965209960938e+00,1.561200857162475586e+00,3.264690160751342773e+00,4.535517215728759766e+00,3.920897543430328369e-01
9.600000000000000000e+01,-6.396399140357971191e-01,-9.592159986495971680e-01,-1.254629254341125488e+00,-4.638355374336242676e-01,-1.266817450523376465e+00,1.246511816978454590e+00,1.193572402000427246e+00,3.318234682083129883e+00,4.602119445800781250e+00,5.007066130638122559e-01
9.610000000000000853e+01,-5.963488221168518066e-01,-9.627130627632141113e-01,-1.250208973884582520e+00,-4.980781376361846924e-01,-1.284919142723083496e+00,1.138723611831665039e+00,8.471494317054748535e-01,3.331272125244140625e+00,4.652075767517089844e+00,6.245771646499633789e-01
9.620000000000000284e+01,-5.522767305374145508e-01,-9.659382104873657227e-01,-1.245564699172973633e+00,-5.313605666160583496e-01,-1.298661351203918457e+00,1.037656545639038086e+00,5.282223820686340332e-01,3.305882453918457031e+00,4.667387008666992188e+00,7.735429406166076660e-01
9.629999999999999716e+01,-5.074158310890197754e-01,-9.688886404037475586e-01,-1.240693330764770508e+00,-5.636674165725708008e-01,-1.308742761611938477e+00,9.430019855499267578e-01,2.446683794260025024e-01,3.238665580749511719e+00,4.637911319732666016e+00,9.491792321205139160e-01
9.640000000000000568e+01,-4.616223275661468506e-01,-9.715356826782226562e-01,-1.235568404197692871e+00,-5.948699116706848145e-01,-1.315536499023437500e+00,8.541966676712036133e-01,-7.153065875172615051e-03,3.142306804656982422e+00,4.550455570220947266e+00,1.149854183197021484e+00
9.650000000000000000e+01,-4.143969714641571045e-01,-9.737789630889892578e-01,-1.230134606361389160e+00,-6.249334216117858887e-01,-1.319259285926818848e+00,7.708800435066223145e-01,-2.287782430648803711e-01,3.023215770721435547e+00,4.396241188049316406e+00,1.373605966567993164e+00
9.660000000000000853e+01,-3.659439980983734131e-01,-9.756245017051696777e-01,-1.224392652511596680e+00,-6.538630723953247070e-01,-1.320098400115966797e+00,6.927335262298583984e-01,-4.201155602931976318e-01,2.883981466293334961e+00,4.167280197143554688e+00,1.618208527565002441e+00
9.670000000000000284e+01,-3.164369463920593262e-01,-9.771035313606262207e-01,-1.218031644821166992e+00,-6.817452907562255859e-01,-1.319196462631225586e+00,6.191951036453247070e-01,-5.809655785560607910e-01,2.729105949401855469e+00,3.876509666442871094e+00,1.878992080688476562e+00
9.679999999999999716e+01,-2.659078836441040039e-01,-9.782391786575317383e-01,-1.210426568984985352e+00,-7.084881067276000977e-01,-1.318016171455383301e+00,5.490459799766540527e-01,-7.138940095901489258e-01,2.566523075103759766e+00,3.543280363082885742e+00,2.161312818527221680e+00
9.690000000000000568e+01,-2.143414169549942017e-01,-9.790266156196594238e-01,-1.201522231101989746e+00,-7.340890765190124512e-01,-1.316623568534851074e+00,4.817176759243011475e-01,-8.256285786628723145e-01,2.402647972106933594e+00,3.169638872146606445e+00,2.457645416259765625e+00
9.700000000000000000e+01,-1.617208123207092285e-01,-9.794607758522033691e-01,-1.190451145172119141e+00,-7.582364678382873535e-01,-1.315026879310607910e+00,4.170995950698852539e-01,-9.195218086242675781e-01,2.239559888839721680e+00,2.766394853591918945e+00,2.744987487792968750e+00
9.710000000000000853e+01,-1.082913577556610107e-01,-9.795990586280822754e-01,-1.176682353019714355e+00,-7.804038524627685547e-01,-1.313235521316528320e+00,3.550882935523986816e-01,-9.992555379867553711e-01,2.080297946929931641e+00,2.357288122177124023e+00,2.981628417968750000e+00
9.720000000000000284e+01,-5.430903658270835876e-02,-9.795019626617431641e-01,-1.160390973091125488e+00,-8.007078170776367188e-01,-1.311256766319274902e+00,2.955876290798187256e-01,-1.066986680030822754e+00,1.927594661712646484e+00,1.954965710639953613e+00,3.155009508132934570e+00
9.729999999999999716e+01,2.475348301231861115e-04,-9.791650772094726562e-01,-1.141831994056701660e+00,-8.193233609199523926e-01,-1.309123039245605469e+00,2.382448762655258179e-01,-1.123970031738281250e+00,1.782187104225158691e+00,1.567374825477600098e+00,3.265094757080078125e+00
9.740000000000000568e+01,5.546281486749649048e-02,-9.785739779472351074e-01,-1.121453404426574707e+00,-8.365300297737121582e-01,-1.306870460510253906e+00,1.826705634593963623e-01,-1.170763373374938965e+00,1.643945693969726562e+00,1.199252843856811523e+00,3.319386720657348633e+00
9.750000000000000000e+01,1.114197522401809692e-01,-9.777100682258605957e-01,-1.099291443824768066e+00,-8.523505330085754395e-01,-1.304502725601196289e+00,1.288168132305145264e-01,-1.208619594573974609e+00,1.513141512870788574e+00,8.523307442665100098e-01,3.332970142364501953e+00
9.760000000000000853e+01,1.682813465595245361e-01,-9.765355587005615234e-01,-1.075353264808654785e+00,-8.667877912521362305e-01,-1.302023291587829590e+00,7.663360983133316040e-02,-1.239260077476501465e+00,1.389629721641540527e+00,5.326974391937255859e-01,3.308269262313842773e+00
9.770000000000000284e+01,2.260661572217941284e-01,-9.750449061393737793e-01,-1.049646139144897461e+00,-8.798449039459228516e-01,-1.299435615539550781e+00,2.607156522572040558e-02,-1.264045715332031250e+00,1.273343563079833984e+00,2.484324723482131958e-01,3.241633653640747070e+00
9.779999999999999716e+01,2.847893834114074707e-01,-9.732226133346557617e-01,-1.022178173065185547e+00,-8.915249705314636230e-01,-1.296742677688598633e+00,-2.291728183627128601e-02,-1.283378958702087402e+00,1.163928866386413574e+00,-4.005795344710350037e-03,3.145621299743652344e+00
9.790000000000000568e+01,3.444790840148925781e-01,-9.710408449172973633e-01,-9.929829239845275879e-01,-9.018610119819641113e-01,-1.293947935104370117e+00,-7.037949562072753906e-02,-1.298049807548522949e+00,1.061244130134582520e+00,-2.262368649244308472e-01,3.026822805404663086e+00
9.800000000000000000e+01,4.051472842693328857e-01,-9.684889912605285645e-01,-9.622456431388854980e-01,-9.110342860221862793e-01,-1.291054248809814453e+00,-1.163602396845817566e-01,-1.308971405029296875e+00,9.650935530662536621e-01,-4.181641936302185059e-01,2.887828111648559570e+00
9.810000000000000853e+01,4.668039977550506592e-01,-9.655624628067016602e-01,-9.303486347198486328e-01,-9.193915128707885742e-01,-1.288064837455749512e+00,-1.609033644199371338e-01,-1.316530942916870117e+00,8.749077916145324707e-01,-5.796009898185729980e-01,2.733076333999633789e+00
9.820000000000000284e+01,5.294510722160339355e-01,-9.622868299484252930e-01,-8.974289894104003906e-01,-9.271169900894165039e-01,-1.284982562065124512e+00,-2.040513902902603149e-01,-1.320972561836242676e+00,7.902908921241760254e-01,-7.129962444305419922e-01,2.570475816726684570e+00
9.829999999999999716e+01,5.930987596511840820e-01,-9.586668610572814941e-01,-8.636055588722229004e-01,-9.343327879905700684e-01,-1.281779766082763672e+00,-2.458535432815551758e-01,-1.322485923767089844e+00,7.109196782112121582e-01,-8.251177668571472168e-01,2.406529903411865234e+00
9.840000000000000568e+01,6.577630043029785156e-01,-9.546922445297241211e-01,-8.286687135696411133e-01,-9.408956170082092285e-01,-1.278374910354614258e+00,-2.863704860210418701e-01,-1.321779966354370117e+00,6.363513469696044922e-01,-9.193428158760070801e-01,2.243340492248535156e+00
9.850000000000000000e+01,7.234710454940795898e-01,-9.503167867660522461e-01,-7.922816872596740723e-01,-9.468095302581787109e-01,-1.274768590927124023e+00,-3.256392478942871094e-01,-1.320653796195983887e+00,5.654756426811218262e-01,-9.993352293968200684e-01,2.083903789520263672e+00
9.860000000000000853e+01,7.902400493621826172e-01,-9.455268383026123047e-01,-7.541078329086303711e-01,-9.521754384040832520e-01,-1.270976662635803223e+00,-3.637445271015167236e-01,-1.319311380386352539e+00,4.974626004695892334e-01,-1.067303419113159180e+00,1.931011557579040527e+00
9.870000000000000284e+01,8.580850958824157715e-01,-9.403168559074401855e-01,-7.141984701156616211e-01,-9.569388031959533691e-01,-1.267022013664245605e+00,-4.008078575134277344e-01,-1.317762613296508789e+00,4.321864247322082520e-01,-1.124502420425415039e+00,1.785413980484008789e+00
9.879999999999999716e+01,9.270215034484863281e-01,-9.346809387207031250e-01,-6.727923750877380371e-01,-9.611102342605590820e-01,-1.262909173965454102e+00,-4.368560910224914551e-01,-1.316017031669616699e+00,3.695420622825622559e-01,-1.171495676040649414e+00,1.646987438201904297e+00
9.890000000000000568e+01,9.970646500587463379e-01,-9.286133050918579102e-01,-6.300850510597229004e-01,-9.648070931434631348e-01,-1.258641958236694336e+00,-4.719134569168090820e-01,-1.314082503318786621e+00,3.094317913055419922e-01,-1.209525942802429199e+00,1.516003370285034180e+00
9.900000000000000000e+01,1.068199634552001953e+00,-9.221079349517822266e-01,-5.865413546562194824e-01,-9.682149291038513184e-01,-1.254181742668151855e+00,-5.059970021247863770e-01,-1.311980366706848145e+00,2.516098916530609131e-01,-1.240303874015808105e+00,1.392313718795776367e+00
9.910000000000000853e+01,1.140454888343811035e+00,-9.151633381843566895e-01,-5.422145724296569824e-01,-9.713498353958129883e-01,-1.249498009681701660e+00,-5.391240119934082031e-01,-1.309756398200988770e+00,1.955925822257995605e-01,-1.265211939811706543e+00,1.275857448577880859e+00
9.920000000000000284e+01,1.214076399803161621e+00,-9.077872633934020996e-01,-4.970960617065429688e-01,-9.742088913917541504e-01,-1.244586467742919922e+00,-5.712716579437255859e-01,-1.307416439056396484e+00,1.413080394268035889e-01,-1.284658908843994141e+00,1.166281461715698242e+00
9.929999999999999716e+01,1.289233207702636719e+00,-8.999721407890319824e-01,-4.508947134017944336e-01,-9.767356514930725098e-01,-1.239417910575866699e+00,-6.023135781288146973e-01,-1.304963946342468262e+00,8.870682865381240845e-02,-1.299417853355407715e+00,1.063437819480895996e+00
9.940000000000000568e+01,1.365960717201232910e+00,-8.917098641395568848e-01,-4.032607078552246094e-01,-9.788486957550048828e-01,-1.233931183815002441e+00,-6.322062015533447266e-01,-1.302402138710021973e+00,3.773914277553558350e-02,-1.310418009757995605e+00,9.671381711959838867e-01
9.950000000000000000e+01,1.444292426109313965e+00,-8.829917907714843750e-01,-3.544889092445373535e-01,-9.805749654769897461e-01,-1.228150844573974609e+00,-6.610050797462463379e-01,-1.299734473228454590e+00,-1.164333336055278778e-02,-1.318049669265747070e+00,8.768135905265808105e-01
9.960000000000000853e+01,1.524262070655822754e+00,-8.738093376159667969e-01,-3.046879470348358154e-01,-9.819504022598266602e-01,-1.221625924110412598e+00,-6.887395977973937988e-01,-1.296964049339294434e+00,-5.948750674724578857e-02,-1.322558522224426270e+00,7.920659184455871582e-01
9.970000000000000284e+01,1.605904579162597656e+00,-8.641536831855773926e-01,-2.538613677024841309e-01,-9.829813838005065918e-01,-1.213847875595092773e+00,-7.153335213661193848e-01,-1.294094204902648926e+00,-1.058388948440551758e-01,-1.324134707450866699e+00,7.125715017318725586e-01
9.979999999999999716e+01,1.689254522323608398e+00,-8.540157079696655273e-01,-2.019926458597183228e-01,-9.836628437042236328e-01,-1.204716444015502930e+00,-7.407789826393127441e-01,-1.291128039360046387e+00,-1.507417112588882446e-01,-1.323452115058898926e+00,6.378966569900512695e-01
9.990000000000000568e+01,1.774337053298950195e+00,-8.433868288993835449e-01,-1.490865051746368408e-01,-9.839946627616882324e-01,-1.193270564079284668e+00,-7.646694779396057129e-01,-1.288067936897277832e+00,-1.942387670278549194e-01,-1.322331070899963379e+00,5.669387578964233398e-01
1.000000000000000000e+02,1.861184716224670410e+00,-8.322577476501464844e-01,-9.549866616725921631e-02,-9.840607643127441406e-01,-1.179150700569152832e+00,-7.865869998931884766e-01,-1.284904599189758301e+00,-2.363749891519546509e-01,-1.320993304252624512e+00,4.988500475883483887e-01
1.001000000000000085e+02,1.949834346771240234e+00,-8.206189274787902832e-01,-4.135673493146896362e-02,-9.838909506797790527e-01,-1.162512660026550293e+00,-8.066448569297790527e-01,-1.281550288200378418e+00,-2.772134244441986084e-01,-1.319449067115783691e+00,4.335011839866638184e-01
1.002000000000000028e+02,2.040328264236450195e+00,-8.084502220153808594e-01,1.338136382400989532e-02,-9.834777116775512695e-01,-1.143687486648559570e+00,-8.250631093978881836e-01,-1.277993083000183105e+00,-3.167947530746459961e-01,-1.317707777023315430e+00,3.707870543003082275e-01
1.002999999999999972e+02,2.132750749588012695e+00,-7.955766320228576660e-01,6.878856569528579712e-02,-9.828082919120788574e-01,-1.123058557510375977e+00,-8.420821428298950195e-01,-1.274244189262390137e+00,-3.551811873912811279e-01,-1.315777063369750977e+00,3.106096386909484863e-01
1.004000000000000057e+02,2.226988315582275391e+00,-7.818483114242553711e-01,1.249844357371330261e-01,-9.818550944328308105e-01,-1.100646495819091797e+00,-8.577152490615844727e-01,-1.270330071449279785e+00,-3.925101161003112793e-01,-1.313678383827209473e+00,2.527279555797576904e-01
1.005000000000000000e+02,2.322932004928588867e+00,-7.673323154449462891e-01,1.820942461490631104e-01,-9.805890917778015137e-01,-1.076458692550659180e+00,-8.719652295112609863e-01,-1.266256570816040039e+00,-4.288175404071807861e-01,-1.311457633972167969e+00,1.966546624898910522e-01
1.006000000000000085e+02,2.420709133148193359e+00,-7.519437670707702637e-01,2.401303946971893311e-01,-9.790049195289611816e-01,-1.050503253936767578e+00,-8.848351836204528809e-01,-1.262027859687805176e+00,-4.641278684139251709e-01,-1.309120774269104004e+00,1.423157900571823120e-01
1.007000000000000028e+02,2.520347595214843750e+00,-7.354075908660888672e-01,2.991111576557159424e-01,-9.770832657814025879e-01,-1.022787094116210938e+00,-8.963281512260437012e-01,-1.257623195648193359e+00,-4.984612464904785156e-01,-1.306671023368835449e+00,8.966186642646789551e-02
1.007999999999999972e+02,2.620936155319213867e+00,-7.167497277259826660e-01,3.590630888938903809e-01,-9.747986197471618652e-01,-9.933577179908752441e-01,-9.064922928810119629e-01,-1.252994894981384277e+00,-5.318324565887451172e-01,-1.304112195968627930e+00,3.864304721355438232e-02
1.009000000000000057e+02,2.722114801406860352e+00,-6.958320140838623047e-01,4.199963510036468506e-01,-9.721420407295227051e-01,-9.624549746513366699e-01,-9.155429601669311523e-01,-1.248144268989562988e+00,-5.642510056495666504e-01,-1.301447033882141113e+00,-1.078904327005147934e-02
1.010000000000000000e+02,2.823688745498657227e+00,-6.726227402687072754e-01,4.819203615188598633e-01,-9.691132307052612305e-01,-9.304332733154296875e-01,-9.238186478614807129e-01,-1.243045926094055176e+00,-5.955892205238342285e-01,-1.298679232597351074e+00,-5.868135765194892883e-02
1.011000000000000085e+02,2.925434827804565430e+00,-6.470893621444702148e-01,5.448365211486816406e-01,-9.657388925552368164e-01,-8.973998427391052246e-01,-9.314745664596557617e-01,-1.237647175788879395e+00,-6.257997155189514160e-01,-1.295811772346496582e+00,-1.050794571638107300e-01
1.012000000000000028e+02,3.027360200881958008e+00,-6.192138791084289551e-01,6.087570786476135254e-01,-9.620190262794494629e-01,-8.634644746780395508e-01,-9.386243224143981934e-01,-1.231937408447265625e+00,-6.548750400543212891e-01,-1.292847633361816406e+00,-1.500275433063507080e-01
1.012999999999999972e+02,3.129305362701416016e+00,-5.886595249176025391e-01,6.736997961997985840e-01,-9.579376578330993652e-01,-8.284000158309936523e-01,-9.451098442077636719e-01,-1.225711822509765625e+00,-6.829162240028381348e-01,-1.289789795875549316e+00,-1.935685724020004272e-01
1.014000000000000057e+02,3.230821132659912109e+00,-5.546565651893615723e-01,7.396916151046752930e-01,-9.534491896629333496e-01,-7.918294072151184082e-01,-9.509660005569458008e-01,-1.218270778656005859e+00,-7.098217010498046875e-01,-1.286629915237426758e+00,-2.357470393180847168e-01
1.015000000000000000e+02,3.331825017929077148e+00,-5.171789526939392090e-01,8.067485690116882324e-01,-9.485447406768798828e-01,-7.534684538841247559e-01,-9.562717080116271973e-01,-1.209563255310058594e+00,-7.355885505676269531e-01,-1.283281087875366211e+00,-2.766259908676147461e-01
1.016000000000000085e+02,3.432324647903442383e+00,-4.762091636657714844e-01,8.748856782913208008e-01,-9.432185292243957520e-01,-7.133889794349670410e-01,-9.609695672988891602e-01,-1.198841333389282227e+00,-7.599903941154479980e-01,-1.279729247093200684e+00,-3.162466585636138916e-01
1.017000000000000028e+02,3.532328605651855469e+00,-4.317288398742675781e-01,9.441181421279907227e-01,-9.374650120735168457e-01,-6.718378067016601562e-01,-9.650835990905761719e-01,-1.185411572456359863e+00,-7.824218273162841797e-01,-1.275985479354858398e+00,-3.546707332134246826e-01
1.017999999999999972e+02,3.631841182708740234e+00,-3.837192058563232422e-01,1.014459729194641113e+00,-9.312781095504760742e-01,-6.290236711502075195e-01,-9.687420725822448730e-01,-1.169449687004089355e+00,-8.029834032058715820e-01,-1.272076129913330078e+00,-3.920359015464782715e-01
1.019000000000000057e+02,3.730859756469726562e+00,-3.321617245674133301e-01,1.085881471633911133e+00,-9.246520400047302246e-01,-5.853971242904663086e-01,-9.721196889877319336e-01,-1.151149153709411621e+00,-8.218062520027160645e-01,-1.268007278442382812e+00,-4.283786714076995850e-01
1.020000000000000000e+02,3.829311132431030273e+00,-2.769891321659088135e-01,1.158457756042480469e+00,-9.175879955291748047e-01,-5.409864783287048340e-01,-9.752240180969238281e-01,-1.131001114845275879e+00,-8.392022252082824707e-01,-1.263783097267150879e+00,-4.637235105037689209e-01
1.021000000000000085e+02,3.926406383514404297e+00,-2.176872640848159790e-01,1.232446432113647461e+00,-9.100914001464843750e-01,-4.957831501960754395e-01,-9.780521988868713379e-01,-1.109067916870117188e+00,-8.552111983299255371e-01,-1.259384632110595703e+00,-4.980908036231994629e-01
1.022000000000000028e+02,4.020656108856201172e+00,-1.529185920953750610e-01,1.307981491088867188e+00,-9.021537303924560547e-01,-4.494531750679016113e-01,-9.805396199226379395e-01,-1.085356950759887695e+00,-8.698361515998840332e-01,-1.254763126373291016e+00,-5.314952731132507324e-01
1.022999999999999972e+02,4.111361503601074219e+00,-8.219692111015319824e-02,1.385095477104187012e+00,-8.937668204307556152e-01,-4.017064571380615234e-01,-9.826111197471618652e-01,-1.059875607490539551e+00,-8.830800652503967285e-01,-1.249920010566711426e+00,-5.639507770538330078e-01
1.024000000000000057e+02,4.198500633239746094e+00,-5.551953800022602081e-03,1.463821649551391602e+00,-8.849220275878906250e-01,-3.528473079204559326e-01,-9.843019843101501465e-01,-1.032631754875183105e+00,-8.949459791183471680e-01,-1.244831085205078125e+00,-5.953351259231567383e-01
1.025000000000000000e+02,4.282063484191894531e+00,7.698404788970947266e-02,1.544194102287292480e+00,-8.756108880043029785e-01,-3.029672503471374512e-01,-9.856471419334411621e-01,-1.003648281097412109e+00,-9.054549336433410645e-01,-1.239444971084594727e+00,-6.255947351455688477e-01
1.026000000000000085e+02,4.362040519714355469e+00,1.653776615858078003e-01,1.626248002052307129e+00,-8.658243417739868164e-01,-2.520603835582733154e-01,-9.866475462913513184e-01,-9.731084108352661133e-01,-9.147802591323852539e-01,-1.233746170997619629e+00,-6.547174453735351562e-01
1.027000000000000028e+02,4.438422203063964844e+00,2.595942318439483643e-01,1.710016369819641113e+00,-8.555536270141601562e-01,-2.001101076602935791e-01,-9.872980117797851562e-01,-9.413834214210510254e-01,-9.232467412948608398e-01,-1.227562308311462402e+00,-6.828095912933349609e-01
1.027999999999999972e+02,4.511199474334716797e+00,3.595977127552032471e-01,1.795523762702941895e+00,-8.447895646095275879e-01,-1.471343487501144409e-01,-9.876016378402709961e-01,-9.086184501647949219e-01,-9.310604333877563477e-01,-1.220175981521606445e+00,-7.097676992416381836e-01
1.029000000000000057e+02,4.579983711242675781e+00,4.655924737453460693e-01,1.882804870605468750e+00,-8.335230946540832520e-01,-9.350416064262390137e-02,-9.876459836959838867e-01,-8.749400377273559570e-01,-9.383527040481567383e-01,-1.211531043052673340e+00,-7.355878949165344238e-01
1.030000000000000000e+02,4.637303352355957031e+00,5.831159949302673340e-01,1.971897006034851074e+00,-8.217446208000183105e-01,-3.931958973407745361e-02,-9.874542355537414551e-01,-8.402248620986938477e-01,-9.450465440750122070e-01,-1.200922608375549316e+00,-7.600696682929992676e-01
1.031000000000000085e+02,4.664918899536132812e+00,7.237459421157836914e-01,2.062848329544067383e+00,-8.094202280044555664e-01,1.546788215637207031e-02,-9.870179295539855957e-01,-8.041415214538574219e-01,-9.510630369186401367e-01,-1.187606811523437500e+00,-7.825885415077209473e-01
1.032000000000000028e+02,4.650382995605468750e+00,8.912365436553955078e-01,2.155729055404663086e+00,-7.963310480117797852e-01,7.092568278312683105e-02,-9.863251447677612305e-01,-7.662945985794067383e-01,-9.565289616584777832e-01,-1.171754717826843262e+00,-8.032345175743103027e-01
1.032999999999999972e+02,4.582591056823730469e+00,1.084046363830566406e+00,2.250370740890502930e+00,-7.824020981788635254e-01,1.271787583827972412e-01,-9.853471517562866211e-01,-7.266883850097656250e-01,-9.614049792289733887e-01,-1.153542637825012207e+00,-8.221269249916076660e-01
1.034000000000000057e+02,4.450574398040771484e+00,1.300466656684875488e+00,2.346724033355712891e+00,-7.676851749420166016e-01,1.843465566635131836e-01,-9.840561151504516602e-01,-6.855376362800598145e-01,-9.656766057014465332e-01,-1.133471608161926270e+00,-8.395849466323852539e-01
1.035000000000000000e+02,4.245306968688964844e+00,1.539189100265502930e+00,2.444954395294189453e+00,-7.520638704299926758e-01,2.424414306879043579e-01,-9.824464917182922363e-01,-6.430315971374511719e-01,-9.694416522979736328e-01,-1.111614942550659180e+00,-8.556559085845947266e-01
1.036000000000000085e+02,3.970790624618530273e+00,1.794377923011779785e+00,2.544894933700561523e+00,-7.351108193397521973e-01,3.014817833900451660e-01,-9.804988503456115723e-01,-5.996273756027221680e-01,-9.728960394859313965e-01,-1.087980151176452637e+00,-8.703426122665405273e-01
1.037000000000000028e+02,3.650850534439086914e+00,2.069781541824340820e+00,2.645616769790649414e+00,-7.159193754196166992e-01,3.614941537380218506e-01,-9.781880378723144531e-01,-5.554413795471191406e-01,-9.760780930519104004e-01,-1.062574744224548340e+00,-8.836481571197509766e-01
1.037999999999999972e+02,3.289124965667724609e+00,2.363334417343139648e+00,2.746910572052001953e+00,-6.944753527641296387e-01,4.224888682365417480e-01,-9.755049943923950195e-01,-5.104652047157287598e-01,-9.789847731590270996e-01,-1.035406112670898438e+00,-8.955754041671752930e-01
1.039000000000000057e+02,2.893352746963500977e+00,2.657382726669311523e+00,2.848512411117553711e+00,-6.707267761230468750e-01,4.844750761985778809e-01,-9.724498391151428223e-01,-4.645341932773590088e-01,-9.815834164619445801e-01,-1.006494879722595215e+00,-9.061422944068908691e-01
1.040000000000000000e+02,2.484028816223144531e+00,2.913067340850830078e+00,2.950287580490112305e+00,-6.446509361267089844e-01,5.474542379379272461e-01,-9.690490961074829102e-01,-4.171769022941589355e-01,-9.837736487388610840e-01,-9.760192632675170898e-01,-9.155170321464538574e-01
1.041000000000000085e+02,2.078863620758056641e+00,3.106358051300048828e+00,3.052244186401367188e+00,-6.162286996841430664e-01,6.114385724067687988e-01,-9.653024673461914062e-01,-3.686284422874450684e-01,-9.855700135231018066e-01,-9.443492889404296875e-01,-9.240195155143737793e-01
1.042000000000000028e+02,1.686221241950988770e+00,3.235787630081176758e+00,3.154101371765136719e+00,-5.848968029022216797e-01,6.764459013938903809e-01,-9.611939787864685059e-01,-3.190524876117706299e-01,-9.870155453681945801e-01,-9.116342067718505859e-01,-9.318625926971435547e-01
1.042999999999999972e+02,1.311732769012451172e+00,3.306013345718383789e+00,3.255485773086547852e+00,-5.500890612602233887e-01,7.425034046173095703e-01,-9.566782116889953613e-01,-2.684546113014221191e-01,-9.881179332733154297e-01,-8.779991865158081055e-01,-9.391778111457824707e-01
1.044000000000000057e+02,9.584084153175354004e-01,3.330838203430175781e+00,3.356359958648681641e+00,-5.118033289909362793e-01,8.096266984939575195e-01,-9.517461061477661133e-01,-2.168183773756027222e-01,-9.888719320297241211e-01,-8.433494567871093750e-01,-9.459101557731628418e-01
1.045000000000000000e+02,6.289646625518798828e-01,3.319169044494628906e+00,3.456731796264648438e+00,-4.700214564800262451e-01,8.778311014175415039e-01,-9.463921189308166504e-01,-1.641278415918350220e-01,-9.892724752426147461e-01,-8.073544502258300781e-01,-9.519593119621276855e-01
1.046000000000000085e+02,3.337237834930419922e-01,3.265025138854980469e+00,3.556609630584716797e+00,-4.247250854969024658e-01,9.471319913864135742e-01,-9.406101107597351074e-01,-1.106629371643066406e-01,-9.893852472305297852e-01,-7.696071267127990723e-01,-9.574554562568664551e-01
1.047000000000000028e+02,7.204223424196243286e-02,3.176702737808227539e+00,3.655995845794677734e+00,-3.758955001831054688e-01,1.017541646957397461e+00,-9.343944787979125977e-01,-5.664495006203651428e-02,-9.892625212669372559e-01,-7.300953269004821777e-01,-9.623658657073974609e-01
1.047999999999999972e+02,-1.595224589109420776e-01,3.064777135848999023e+00,3.754888772964477539e+00,-3.235140740871429443e-01,1.089029550552368164e+00,-9.277393221855163574e-01,-2.050001174211502075e-03,-9.888996481895446777e-01,-6.890217661857604980e-01,-9.666685461997985840e-01
1.049000000000000057e+02,-3.607950806617736816e-01,2.931854724884033203e+00,3.853119611740112305e+00,-2.674553990364074707e-01,1.161671280860900879e+00,-9.206457138061523438e-01,5.320560559630393982e-02,-9.882822632789611816e-01,-6.465809345245361328e-01,-9.704559445381164551e-01
1.050000000000000000e+02,-5.317154526710510254e-01,2.781255722045898438e+00,3.949746608734130859e+00,-2.070579528808593750e-01,1.235722541809082031e+00,-9.131191968917846680e-01,1.091913878917694092e-01,-9.873945116996765137e-01,-6.032192707061767578e-01,-9.739246368408203125e-01
1.051000000000000085e+02,-6.729220151901245117e-01,2.620250225067138672e+00,4.043219566345214844e+00,-1.409403830766677856e-01,1.311321377754211426e+00,-9.051514267921447754e-01,1.660776436328887939e-01,-9.861971735954284668e-01,-5.590761899948120117e-01,-9.771211147308349609e-01
1.052000000000000028e+02,-7.911711931228637695e-01,2.456502676010131836e+00,4.133135318756103516e+00,-6.887466460466384888e-02,1.388500332832336426e+00,-8.967340588569641113e-01,2.238875329494476318e-01,-9.846838116645812988e-01,-5.141434073448181152e-01,-9.800425171852111816e-01
1.052999999999999972e+02,-8.906122446060180664e-01,2.292945146560668945e+00,4.219483375549316406e+00,9.107971563935279846e-03,1.467293381690979004e+00,-8.878586888313293457e-01,2.826345860958099365e-01,-9.828410148620605469e-01,-4.682849049568176270e-01,-9.826614856719970703e-01
1.054000000000000057e+02,-9.746073484420776367e-01,2.131947517395019531e+00,4.302251815795898438e+00,9.297503530979156494e-02,1.547734022140502930e+00,-8.785163760185241699e-01,3.423469960689544678e-01,-9.806410670280456543e-01,-4.210120737552642822e-01,-9.848752617835998535e-01
1.055000000000000000e+02,-1.046150088310241699e+00,1.976991295814514160e+00,4.381431579589843750e+00,1.826928108930587769e-01,1.629857301712036133e+00,-8.686985373497009277e-01,4.030396044254302979e-01,-9.780715703964233398e-01,-3.725289106369018555e-01,-9.866927266120910645e-01
1.056000000000000085e+02,-1.106570482254028320e+00,1.829174518585205078e+00,4.457012176513671875e+00,2.782262563705444336e-01,1.713696122169494629e+00,-8.583960533142089844e-01,4.647216498851776123e-01,-9.751263260841369629e-01,-3.230181038379669189e-01,-9.881589412689208984e-01
1.057000000000000028e+02,-1.156627297401428223e+00,1.688567399978637695e+00,4.528986454010009766e+00,3.795391619205474854e-01,1.799274921417236328e+00,-8.475999236106872559e-01,5.273957252502441406e-01,-9.718282222747802734e-01,-2.724864780902862549e-01,-9.892823100090026855e-01
1.057999999999999972e+02,-1.197248816490173340e+00,1.555319786071777344e+00,4.596472740173339844e+00,4.871872663497924805e-01,1.886629104614257812e+00,-8.363010883331298828e-01,5.910707116127014160e-01,-9.681856632232666016e-01,-2.209175378084182739e-01,-9.900575876235961914e-01
1.059000000000000057e+02,-1.230041980743408203e+00,1.429402470588684082e+00,4.649421691894531250e+00,6.085904240608215332e-01,1.975795745849609375e+00,-8.244898915290832520e-01,6.557615399360656738e-01,-9.641915559768676758e-01,-1.682945638895034790e-01,-9.904796481132507324e-01
1.060000000000000000e+02,-1.256702542304992676e+00,1.310781717300415039e+00,4.669526100158691406e+00,7.544409036636352539e-01,2.066823482513427734e+00,-8.121321797370910645e-01,7.214949131011962891e-01,-9.598015546798706055e-01,-1.148652955889701843e-01,-9.906063675880432129e-01
1.061000000000000085e+02,-1.277778744697570801e+00,1.199136614799499512e+00,4.645873546600341797e+00,9.270910620689392090e-01,2.159778356552124023e+00,-7.990012764930725098e-01,7.882896065711975098e-01,-9.549970626831054688e-01,-6.088322028517723083e-02,-9.904977083206176758e-01
1.062000000000000028e+02,-1.293838024139404297e+00,1.094241619110107422e+00,4.565916538238525391e+00,1.124914407730102539e+00,2.254482030868530273e+00,-7.850347757339477539e-01,8.561607599258422852e-01,-9.497722983360290527e-01,-6.328688934445381165e-03,-9.901496171951293945e-01
1.062999999999999972e+02,-1.305953145027160645e+00,9.959980845451354980e-01,4.420233726501464844e+00,1.345971941947937012e+00,2.350896120071411133e+00,-7.702801823616027832e-01,9.251235127449035645e-01,-9.441215395927429199e-01,4.888310283422470093e-02,-9.895476698875427246e-01
1.064000000000000057e+02,-1.314580678939819336e+00,9.039074182510375977e-01,4.200157165527343750e+00,1.588581562042236328e+00,2.449189186096191406e+00,-7.546204328536987305e-01,9.951934218406677246e-01,-9.380388855934143066e-01,1.048124581575393677e-01,-9.886782169342041016e-01
1.065000000000000000e+02,-1.320025086402893066e+00,8.174961209297180176e-01,3.915114164352416992e+00,1.847219347953796387e+00,2.549158573150634766e+00,-7.376000881195068359e-01,1.066353559494018555e+00,-9.315184354782104492e-01,1.616351455450057983e-01,-9.875007867813110352e-01
1.066000000000000085e+02,-1.322480320930480957e+00,7.364346385002136230e-01,3.586852312088012695e+00,2.127115964889526367e+00,2.649890422821044922e+00,-7.183332443237304688e-01,1.138613104820251465e+00,-9.245567917823791504e-01,2.193805724382400513e-01,-9.860077500343322754e-01
1.067000000000000028e+02,-1.322267889976501465e+00,6.603760719299316406e-01,3.217444181442260742e+00,2.422796249389648438e+00,2.751191139221191406e+00,-6.968146562576293945e-01,1.212194800376892090e+00,-9.171625971794128418e-01,2.780616283416748047e-01,-9.841873645782470703e-01
1.067999999999999972e+02,-1.321225643157958984e+00,5.884323716163635254e-01,2.816601991653442383e+00,2.713346004486083984e+00,2.852789878845214844e+00,-6.729903817176818848e-01,1.287299752235412598e+00,-9.093297719955444336e-01,3.377059400081634521e-01,-9.820117354393005371e-01
1.069000000000000057e+02,-1.319952726364135742e+00,5.194943547248840332e-01,2.407056570053100586e+00,2.957581281661987305e+00,2.954561710357666016e+00,-6.468384861946105957e-01,1.363974571228027344e+00,-9.010501503944396973e-01,3.983300030231475830e-01,-9.794671535491943359e-01
1.070000000000000000e+02,-1.318470835685729980e+00,4.533294737339019775e-01,2.003310918807983398e+00,3.138750076293945312e+00,3.056515455245971680e+00,-6.183397769927978516e-01,1.442252278327941895e+00,-8.923150897026062012e-01,4.599429368972778320e-01,-9.765465855598449707e-01
1.071000000000000085e+02,-1.316788911819458008e+00,3.898302018642425537e-01,1.613517522811889648e+00,3.256277322769165039e+00,3.158349275588989258e+00,-5.868947505950927734e-01,1.522167205810546875e+00,-8.831159472465515137e-01,5.225481390953063965e-01,-9.732704758644104004e-01
1.072000000000000028e+02,-1.314915776252746582e+00,3.288962841033935547e-01,1.242707729339599609e+00,3.316559553146362305e+00,3.259707212448120117e+00,-5.519748330116271973e-01,1.603753566741943359e+00,-8.734441399574279785e-01,5.861532092094421387e-01,-9.696503281593322754e-01
1.072999999999999972e+02,-1.312862277030944824e+00,2.703878283500671387e-01,8.930876851081848145e-01,3.334402799606323242e+00,3.360555648803710938e+00,-5.135766863822937012e-01,1.687046170234680176e+00,-8.632904291152954102e-01,6.507726907730102539e-01,-9.656803011894226074e-01
1.074000000000000057e+02,-1.310677170753479004e+00,2.137891948223114014e-01,5.693554878234863281e-01,3.314822196960449219e+00,3.460901975631713867e+00,-4.716820716857910156e-01,1.772069931030273438e+00,-8.526461720466613770e-01,7.164325118064880371e-01,-9.613184928894042969e-01
1.075000000000000000e+02,-1.308375120162963867e+00,1.589386165142059326e-01,2.807053923606872559e-01,3.252847671508789062e+00,3.560754299163818359e+00,-4.262726902961730957e-01,1.858857393264770508e+00,-8.415020704269409180e-01,7.831528782844543457e-01,-9.565424919128417969e-01
1.076000000000000085e+02,-1.305959224700927734e+00,1.057881042361259460e-01,2.452014572918415070e-02,3.159744024276733398e+00,3.660114526748657227e+00,-3.773298561573028564e-01,1.947445511817932129e+00,-8.298487067222595215e-01,8.509485125541687012e-01,-9.513466358184814453e-01
1.077000000000000028e+02,-1.303432941436767578e+00,5.428740009665489197e-02,-2.014787942171096802e-01,3.043533563613891602e+00,3.758982181549072266e+00,-3.248348534107208252e-01,2.037873983383178711e+00,-8.176725506782531738e-01,9.198347330093383789e-01,-9.457252025604248047e-01
1.077999999999999972e+02,-1.300799727439880371e+00,4.387667402625083923e-03,-3.971584737300872803e-01,2.906802654266357422e+00,3.857186317443847656e+00,-2.686612010002136230e-01,2.130224227905273438e+00,-8.048110008239746094e-01,9.898269176483154297e-01,-9.396722316741943359e-01
1.079000000000000057e+02,-1.298062920570373535e+00,-4.395845904946327209e-02,-5.623944401741027832e-01,2.753501415252685547e+00,3.953760623931884766e+00,-2.081233412027359009e-01,2.224389791488647461e+00,-7.910949587821960449e-01,1.060912728309631348e+00,-9.331817626953125000e-01
1.080000000000000000e+02,-1.295225381851196289e+00,-9.079694747924804688e-02,-6.988206505775451660e-01,2.591339349746704102e+00,4.047148704528808594e+00,-1.418403685092926025e-01,2.320249319076538086e+00,-7.765907645225524902e-01,1.133087873458862305e+00,-9.262498617172241211e-01
1.081000000000000085e+02,-1.292290449142456055e+00,-1.361724287271499634e-01,-8.133694529533386230e-01,2.427364349365234375e+00,4.136979103088378906e+00,-6.960944831371307373e-02,2.417915821075439453e+00,-7.612350583076477051e-01,1.206560730934143066e+00,-9.188849329948425293e-01
1.082000000000000028e+02,-1.289260864257812500e+00,-1.801281571388244629e-01,-9.096612334251403809e-01,2.263925075531005859e+00,4.223241329193115234e+00,8.538182824850082397e-03,2.517451286315917969e+00,-7.447767853736877441e-01,1.281546473503112793e+00,-9.110820889472961426e-01
1.082999999999999972e+02,-1.286138653755187988e+00,-2.227064222097396851e-01,-9.912502169609069824e-01,2.103752136230468750e+00,4.305922985076904297e+00,9.256998449563980103e-02,2.617977619171142578e+00,-7.262420058250427246e-01,1.358099579811096191e+00,-9.028328657150268555e-01
1.084000000000000057e+02,-1.282852292060852051e+00,-2.639670372009277344e-01,-1.060652732849121094e+00,1.949959278106689453e+00,4.385015010833740234e+00,1.824521571397781372e-01,2.719098806381225586e+00,-7.054494023323059082e-01,1.436253190040588379e+00,-8.941290974617004395e-01
1.085000000000000000e+02,-1.279361367225646973e+00,-3.039588034152984619e-01,-1.119155645370483398e+00,1.803420424461364746e+00,4.460507869720458984e+00,2.781496644020080566e-01,2.820634603500366211e+00,-6.823694109916687012e-01,1.516040921211242676e+00,-8.849618434906005859e-01
1.086000000000000085e+02,-1.275672554969787598e+00,-3.427229225635528564e-01,-1.167372465133666992e+00,1.664062380790710449e+00,4.532393455505371094e+00,3.796261847019195557e-01,2.922345399856567383e+00,-6.569665670394897461e-01,1.597497582435607910e+00,-8.753226399421691895e-01
1.087000000000000028e+02,-1.271811723709106445e+00,-3.803943693637847900e-01,-1.206442117691040039e+00,1.532134294509887695e+00,4.599790573120117188e+00,4.874314367771148682e-01,3.024235010147094727e+00,-6.292232275009155273e-01,1.680657863616943359e+00,-8.652023077011108398e-01
1.087999999999999972e+02,-1.267790198326110840e+00,-4.170361161231994629e-01,-1.238026022911071777e+00,1.407509803771972656e+00,4.652637958526611328e+00,6.089981198310852051e-01,3.126167774200439453e+00,-5.988469123840332031e-01,1.765547275543212891e+00,-8.545920848846435547e-01
1.089000000000000057e+02,-1.263612151145935059e+00,-4.526728093624114990e-01,-1.263647317886352539e+00,1.290152072906494141e+00,4.672613143920898438e+00,7.550153732299804688e-01,3.227685451507568359e+00,-5.650404095649719238e-01,1.852197885513305664e+00,-8.434827923774719238e-01
1.090000000000000000e+02,-1.259273052215576172e+00,-4.873272478580474854e-01,-1.283755779266357422e+00,1.179713964462280273e+00,4.648804664611816406e+00,9.278336763381958008e-01,3.328691720962524414e+00,-5.277609229087829590e-01,1.940646409988403320e+00,-8.318649530410766602e-01
1.091000000000000085e+02,-1.254718422889709473e+00,-5.210135579109191895e-01,-1.299033880233764648e+00,1.076016545295715332e+00,4.568665981292724609e+00,1.125826716423034668e+00,3.429193496704101562e+00,-4.869910478591918945e-01,2.030930757522583008e+00,-8.197276592254638672e-01
1.092000000000000028e+02,-1.249942183494567871e+00,-5.537524819374084473e-01,-1.310486435890197754e+00,9.789140224456787109e-01,4.422756671905517578e+00,1.347067713737487793e+00,3.529199123382568359e+00,-4.427124261856079102e-01,2.123131513595581055e+00,-8.069275021553039551e-01
1.092999999999999972e+02,-1.244928002357482910e+00,-5.854591727256774902e-01,-1.318526506423950195e+00,8.878539204597473145e-01,4.202425479888916016e+00,1.589852571487426758e+00,3.628713607788085938e+00,-3.949064910411834717e-01,2.217164993286132812e+00,-7.932721376419067383e-01
1.094000000000000057e+02,-1.239637732505798340e+00,-6.160519123077392578e-01,-1.323418378829956055e+00,8.024134635925292969e-01,3.917160272598266602e+00,1.848652243614196777e+00,3.727734088897705078e+00,-3.435546159744262695e-01,2.312889099121093750e+00,-7.788265347480773926e-01
1.095000000000000000e+02,-1.234022498130798340e+00,-6.454823613166809082e-01,-1.325354337692260742e+00,7.222666144371032715e-01,3.588660478591918945e+00,2.128733873367309570e+00,3.826232671737670898e+00,-2.886171340942382812e-01,2.410403251647949219e+00,-7.635420560836791992e-01
1.096000000000000085e+02,-1.228064298629760742e+00,-6.738792061805725098e-01,-1.324838638305664062e+00,6.470215916633605957e-01,3.218985557556152344e+00,2.424608469009399414e+00,3.923491954803466797e+00,-2.296306043863296509e-01,2.509811401367187500e+00,-7.472004294395446777e-01
1.097000000000000028e+02,-1.221037983894348145e+00,-7.011622786521911621e-01,-1.323748469352722168e+00,5.756576657295227051e-01,2.817861080169677734e+00,2.715330839157104492e+00,4.018017768859863281e+00,-1.652747094631195068e-01,2.610280513763427734e+00,-7.288475036621093750e-01
1.097999999999999972e+02,-1.212762355804443359e+00,-7.273072600364685059e-01,-1.322437167167663574e+00,5.072053074836730957e-01,2.408050298690795898e+00,2.959671735763549805e+00,4.109005451202392578e+00,-9.496273100376129150e-02,2.711352586746215820e+00,-7.082338333129882812e-01
1.099000000000000057e+02,-1.202855348587036133e+00,-7.522449493408203125e-01,-1.320918321609497070e+00,4.415071308612823486e-01,2.004051685333251953e+00,3.140900611877441406e+00,4.196428298950195312e+00,-1.872354000806808472e-02,2.812866687774658203e+00,-6.853383779525756836e-01
1.100000000000000000e+02,-1.190305233001708984e+00,-7.753269076347351074e-01,-1.319201350212097168e+00,3.784569799900054932e-01,1.614020824432373047e+00,3.258447647094726562e+00,4.280274391174316406e+00,6.341077387332916260e-02,2.914560556411743164e+00,-6.601211428642272949e-01
1.101000000000000085e+02,-1.175177812576293945e+00,-7.965053915977478027e-01,-1.317294120788574219e+00,3.179559409618377686e-01,1.242990255355834961e+00,3.318731307983398438e+00,4.360533237457275391e+00,1.514068245887756348e-01,3.016432762145996094e+00,-6.325650215148925781e-01
1.102000000000000028e+02,-1.157588839530944824e+00,-8.158636093139648438e-01,-1.315213561058044434e+00,2.598074674606323242e-01,8.931539654731750488e-01,3.336581707000732422e+00,4.437196254730224609e+00,2.452299743890762329e-01,3.118377923965454102e+00,-6.024364829063415527e-01
1.102999999999999972e+02,-1.138033151626586914e+00,-8.337191343307495117e-01,-1.313008189201354980e+00,2.034993320703506470e-01,5.691723823547363281e-01,3.317039489746093750e+00,4.510254859924316406e+00,3.448443710803985596e-01,3.219931602478027344e+00,-5.689068436622619629e-01
1.104000000000000057e+02,-1.116689801216125488e+00,-8.501868844032287598e-01,-1.310685873031616211e+00,1.489319652318954468e-01,2.802824079990386963e-01,3.255082368850708008e+00,4.579544067382812500e+00,4.502842724323272705e-01,3.320975065231323242e+00,-5.319049954414367676e-01
1.105000000000000000e+02,-1.093566179275512695e+00,-8.652696013450622559e-01,-1.308250427246093750e+00,9.605633467435836792e-02,2.388838492333889008e-02,3.161950349807739258e+00,4.639305591583251953e+00,5.658162236213684082e-01,3.421513319015502930e+00,-4.914143681526184082e-01
1.106000000000000085e+02,-1.068669676780700684e+00,-8.789703249931335449e-01,-1.305705070495605469e+00,4.482238739728927612e-02,-2.022999078035354614e-01,3.045693159103393555e+00,4.671822071075439453e+00,7.031931877136230469e-01,3.521554946899414062e+00,-4.474166333675384521e-01
1.107000000000000028e+02,-1.042008042335510254e+00,-8.912921547889709473e-01,-1.303053379058837891e+00,-4.818459507077932358e-03,-3.981490135192871094e-01,2.908898115158081055e+00,4.663391590118408203e+00,8.673279285430908203e-01,3.621105670928955078e+00,-3.998931646347045898e-01
1.107999999999999972e+02,-1.013590097427368164e+00,-9.022393822669982910e-01,-1.300298571586608887e+00,-5.291334539651870728e-02,-5.635403990745544434e-01,2.755517482757568359e+00,4.603891372680664062e+00,1.056933283805847168e+00,3.720162153244018555e+00,-3.488252758979797363e-01
1.109000000000000057e+02,-9.835243225097656250e-01,-9.119247794151306152e-01,-1.297443509101867676e+00,-9.950800985097885132e-02,-7.001010179519653320e-01,2.593261003494262695e+00,4.481090068817138672e+00,1.270541667938232422e+00,3.818715572357177734e+00,-2.941850125789642334e-01
1.110000000000000000e+02,-9.521659612655639648e-01,-9.206418991088867188e-01,-1.294491887092590332e+00,-1.446468383073806763e-01,-8.147698640823364258e-01,2.429189682006835938e+00,4.286032676696777344e+00,1.506825685501098633e+00,3.916120052337646484e+00,-2.355595380067825317e-01
1.111000000000000085e+02,-9.197376966476440430e-01,-9.286620616912841797e-01,-1.291445851325988770e+00,-1.883729398250579834e-01,-9.111689329147338867e-01,2.265651226043701172e+00,4.019507884979248047e+00,1.760148167610168457e+00,4.010930061340332031e+00,-1.716884523630142212e-01
1.112000000000000028e+02,-8.863506317138671875e-01,-9.361155629158020020e-01,-1.288303256034851074e+00,-2.307295352220535278e-01,-9.928500056266784668e-01,2.105369567871093750e+00,3.704865217208862305e+00,2.032798290252685547e+00,4.102211952209472656e+00,-1.018598154187202454e-01
1.112999999999999972e+02,-8.520171046257019043e-01,-9.430346488952636719e-01,-1.284981369972229004e+00,-2.717789113521575928e-01,-1.062335491180419922e+00,1.951467633247375488e+00,3.348320722579956055e+00,2.324891090393066406e+00,4.189929008483886719e+00,-2.610117942094802856e-02
1.114000000000000057e+02,-8.164418339729309082e-01,-9.492573142051696777e-01,-1.281455397605895996e+00,-3.115652799606323242e-01,-1.120913505554199219e+00,1.804824352264404297e+00,2.955878973007202148e+00,2.621242046356201172e+00,4.274070739746093750e+00,5.555545911192893982e-02
1.115000000000000000e+02,-7.791920900344848633e-01,-9.549056887626647949e-01,-1.277734994888305664e+00,-3.501412570476531982e-01,-1.169197440147399902e+00,1.665367722511291504e+00,2.546084165573120117e+00,2.885556697845458984e+00,4.354625701904296875e+00,1.430767923593521118e-01
1.116000000000000085e+02,-7.401584982872009277e-01,-9.599864482879638672e-01,-1.273846745491027832e+00,-3.876471519470214844e-01,-1.208332300186157227e+00,1.533350229263305664e+00,2.139140844345092773e+00,3.088171958923339844e+00,4.431584835052490234e+00,2.364283055067062378e-01
1.117000000000000028e+02,-6.994866728782653809e-01,-9.644520878791809082e-01,-1.269798636436462402e+00,-4.241273403167724609e-01,-1.239970922470092773e+00,1.408638715744018555e+00,1.743575334548950195e+00,3.226798534393310547e+00,4.504940509796142578e+00,3.355741500854492188e-01
1.117999999999999972e+02,-6.574013233184814453e-01,-9.683654904365539551e-01,-1.265594720840454102e+00,-4.596062898635864258e-01,-1.265640139579772949e+00,1.291198134422302246e+00,1.365580201148986816e+00,3.304884195327758789e+00,4.574614048004150391e+00,4.404909610748291016e-01
1.119000000000000057e+02,-6.142554879188537598e-01,-9.719090461730957031e-01,-1.261223554611206055e+00,-4.941056072711944580e-01,-1.285793185234069824e+00,1.180682778358459473e+00,1.008664369583129883e+00,3.335282802581787109e+00,4.635829925537109375e+00,5.547001957893371582e-01
1.120000000000000000e+02,-5.703300237655639648e-01,-9.751817584037780762e-01,-1.256631612777709961e+00,-5.276396274566650391e-01,-1.301107883453369141e+00,1.076911330223083496e+00,6.743742227554321289e-01,3.329436302185058594e+00,4.671483993530273438e+00,6.898230314254760742e-01
1.121000000000000085e+02,-5.256172418594360352e-01,-9.781801104545593262e-01,-1.251818418502807617e+00,-5.602282285690307617e-01,-1.312591910362243652e+00,9.797383546829223633e-01,3.732597231864929199e-01,3.281465053558349609e+00,4.667040348052978516e+00,8.515827059745788574e-01
1.122000000000000028e+02,-4.800714850425720215e-01,-9.808942079544067383e-01,-1.246764302253723145e+00,-5.917692780494689941e-01,-1.320662379264831543e+00,8.886103630065917969e-01,1.065180078148841858e-01,3.197007656097412109e+00,4.612843036651611328e+00,1.038942575454711914e+00
1.122999999999999972e+02,-4.331895112991333008e-01,-9.832237958908081055e-01,-1.241423964500427246e+00,-6.221928000450134277e-01,-1.325582504272460938e+00,8.031060695648193359e-01,-1.299509257078170776e-01,3.088223457336425781e+00,4.495964050292968750e+00,1.250555276870727539e+00
1.124000000000000057e+02,-3.849975764751434326e-01,-9.851448535919189453e-01,-1.235764503479003906e+00,-6.514670848846435547e-01,-1.327544331550598145e+00,7.228990197181701660e-01,-3.360829949378967285e-01,2.958019495010375977e+00,4.307631969451904297e+00,1.484994053840637207e+00
1.125000000000000000e+02,-3.357587158679962158e-01,-9.867036342620849609e-01,-1.229702711105346680e+00,-6.797155141830444336e-01,-1.327041983604431152e+00,6.476001739501953125e-01,-5.118586421012878418e-01,2.809371709823608398e+00,4.046799659729003906e+00,1.737003922462463379e+00
1.126000000000000085e+02,-2.855030596256256104e-01,-9.879207611083984375e-01,-1.222494959831237793e+00,-7.068383097648620605e-01,-1.325953960418701172e+00,5.761888027191162109e-01,-6.573931574821472168e-01,2.649121522903442383e+00,3.735755920410156250e+00,2.007669925689697266e+00
1.127000000000000028e+02,-2.342145442962646484e-01,-9.887912273406982422e-01,-1.214038968086242676e+00,-7.328239083290100098e-01,-1.324644565582275391e+00,5.076927542686462402e-01,-7.789717316627502441e-01,2.485243320465087891e+00,3.382882833480834961e+00,2.298467159271240234e+00
1.127999999999999972e+02,-1.818764805793762207e-01,-9.893098473548889160e-01,-1.203788399696350098e+00,-7.575443387031555176e-01,-1.323127746582031250e+00,4.419525265693664551e-01,-8.812761902809143066e-01,2.321291685104370117e+00,2.993208885192871094e+00,2.595473051071166992e+00
1.129000000000000057e+02,-1.286130994558334351e-01,-9.895050525665283203e-01,-1.190849304199218750e+00,-7.803440690040588379e-01,-1.321412444114685059e+00,3.788620829582214355e-01,-9.674980044364929199e-01,2.159379959106445312e+00,2.583652257919311523e+00,2.864795207977294922e+00
1.130000000000000000e+02,-7.477983832359313965e-02,-9.894608855247497559e-01,-1.175356149673461914e+00,-8.012576699256896973e-01,-1.319507002830505371e+00,3.183224201202392578e-01,-1.041002988815307617e+00,2.003167390823364258e+00,2.176039934158325195e+00,3.073132991790771484e+00
1.131000000000000085e+02,-2.038670890033245087e-02,-9.891794919967651367e-01,-1.157445311546325684e+00,-8.203795552253723145e-01,-1.317427992820739746e+00,2.601351439952850342e-01,-1.103166699409484863e+00,1.853994607925415039e+00,1.779020071029663086e+00,3.217540979385375977e+00
1.132000000000000028e+02,3.464535623788833618e-02,-9.886475205421447754e-01,-1.137628555297851562e+00,-8.380365967750549316e-01,-1.315223932266235352e+00,2.037883847951889038e-01,-1.154886603355407715e+00,1.712087392807006836e+00,1.399173140525817871e+00,3.300709962844848633e+00
1.132999999999999972e+02,9.036511182785034180e-02,-9.878548979759216309e-01,-1.116024971008300781e+00,-8.543061614036560059e-01,-1.312903285026550293e+00,1.491836011409759521e-01,-1.196957349777221680e+00,1.577501416206359863e+00,1.040271520614624023e+00,3.334764242172241211e+00
1.134000000000000057e+02,1.469460725784301758e-01,-9.867618680000305176e-01,-1.092641830444335938e+00,-8.691909313201904297e-01,-1.310469388961791992e+00,9.627167880535125732e-02,-1.230914235115051270e+00,1.450293779373168945e+00,7.034416198730468750e-01,3.332387924194335938e+00
1.135000000000000000e+02,2.044464051723480225e-01,-9.853541851043701172e-01,-1.067486763000488281e+00,-8.826939463615417480e-01,-1.307925462722778320e+00,4.500251263380050659e-02,-1.258545517921447754e+00,1.330403566360473633e+00,3.989915847778320312e-01,3.288297176361083984e+00
1.136000000000000085e+02,2.628783285617828369e-01,-9.836239218711853027e-01,-1.040567398071289062e+00,-8.948181867599487305e-01,-1.305275201797485352e+00,-4.672492854297161102e-03,-1.280527591705322266e+00,1.217554092407226562e+00,1.292937695980072021e-01,3.206477165222167969e+00
1.137000000000000028e+02,3.222659528255462646e-01,-9.815455675125122070e-01,-1.011896848678588867e+00,-9.055731892585754395e-01,-1.302521586418151855e+00,-5.280051752924919128e-02,-1.297350406646728516e+00,1.111483216285705566e+00,-1.099878698587417603e-01,3.099751234054565430e+00
1.137999999999999972e+02,3.826306760311126709e-01,-9.791002273559570312e-01,-9.816226363182067871e-01,-9.151021838188171387e-01,-1.299667835235595703e+00,-9.942733496427536011e-02,-1.310091853141784668e+00,1.012104153633117676e+00,-3.189348876476287842e-01,2.971364736557006836e+00
1.139000000000000057e+02,4.439812600612640381e-01,-9.762800931930541992e-01,-9.501151442527770996e-01,-9.237143993377685547e-01,-1.296717405319213867e+00,-1.445973813533782959e-01,-1.319282293319702148e+00,9.189750552177429199e-01,-4.975358843803405762e-01,2.824133634567260742e+00
1.140000000000000000e+02,5.063244104385375977e-01,-9.730958938598632812e-01,-9.175487756729125977e-01,-9.316477775573730469e-01,-1.293672561645507812e+00,-1.883537173271179199e-01,-1.325253486633300781e+00,8.315866589546203613e-01,-6.456902027130126953e-01,2.664577960968017578e+00
1.141000000000000085e+02,5.696639418601989746e-01,-9.695684313774108887e-01,-8.840427398681640625e-01,-9.390335083007812500e-01,-1.290531635284423828e+00,-2.307394593954086304e-01,-1.328201889991760254e+00,7.496047616004943848e-01,-7.692335844039916992e-01,2.500773906707763672e+00
1.142000000000000028e+02,6.340136528015136719e-01,-9.656937718391418457e-01,-8.495669364929199219e-01,-9.458683729171752930e-01,-1.287212729454040527e+00,-2.718167901039123535e-01,-1.328349828720092773e+00,6.727060079574584961e-01,-8.732250332832336426e-01,2.336735010147094727e+00
1.142999999999999972e+02,6.993961334228515625e-01,-9.614408612251281738e-01,-8.138065338134765625e-01,-9.520099163055419922e-01,-1.283689856529235840e+00,-3.116302788257598877e-01,-1.327355742454528809e+00,6.001171469688415527e-01,-9.607429504394531250e-01,2.174436330795288086e+00
1.144000000000000057e+02,7.658351063728332520e-01,-9.567751884460449219e-01,-7.763313055038452148e-01,-9.575890898704528809e-01,-1.279972791671752930e+00,-3.502333462238311768e-01,-1.326118826866149902e+00,5.306487679481506348e-01,-1.035380721092224121e+00,2.017597198486328125e+00
1.145000000000000000e+02,8.333454132080078125e-01,-9.516912698745727539e-01,-7.370793223381042480e-01,-9.625930190086364746e-01,-1.276087760925292969e+00,-3.877664208412170410e-01,-1.324671745300292969e+00,4.639742970466613770e-01,-1.098540663719177246e+00,1.867714166641235352e+00
1.146000000000000085e+02,9.019421935081481934e-01,-9.461832642555236816e-01,-6.962226033210754395e-01,-9.669836759567260742e-01,-1.272042751312255859e+00,-4.242730438709259033e-01,-1.323022961616516113e+00,3.999851942062377930e-01,-1.151219367980957031e+00,1.725127339363098145e+00
1.147000000000000028e+02,9.716409444808959961e-01,-9.402452111244201660e-01,-6.539707183837890625e-01,-9.708369970321655273e-01,-1.267841458320617676e+00,-4.597777724266052246e-01,-1.321181416511535645e+00,3.385801315307617188e-01,-1.194127917289733887e+00,1.589825391769409180e+00
1.147999999999999972e+02,1.042442917823791504e+00,-9.338714480400085449e-01,-6.107263565063476562e-01,-9.743458628654479980e-01,-1.263473749160766602e+00,-4.943023920059204102e-01,-1.319155693054199219e+00,2.796442508697509766e-01,-1.228759884834289551e+00,1.461928129196166992e+00
1.149000000000000057e+02,1.114318490028381348e+00,-9.270562529563903809e-01,-5.667015910148620605e-01,-9.775832891464233398e-01,-1.258885979652404785e+00,-5.278611183166503906e-01,-1.316992282867431641e+00,2.226831167936325073e-01,-1.256938219070434570e+00,1.341350793838500977e+00
1.150000000000000000e+02,1.187428712844848633e+00,-9.198061823844909668e-01,-5.218884944915771484e-01,-9.805459976196289062e-01,-1.254077434539794922e+00,-5.604753494262695312e-01,-1.314711213111877441e+00,1.674802005290985107e-01,-1.279432654380798340e+00,1.227849960327148438e+00
1.151000000000000085e+02,1.262015938758850098e+00,-9.121205210685729980e-01,-4.762103855609893799e-01,-9.832181334495544434e-01,-1.249030470848083496e+00,-5.920553803443908691e-01,-1.312315702438354492e+00,1.139877438545227051e-01,-1.296697139739990234e+00,1.121141672134399414e+00
1.152000000000000028e+02,1.338161945343017578e+00,-9.039907455444335938e-01,-4.291602969169616699e-01,-9.854962825775146484e-01,-1.243699669837951660e+00,-6.225193142890930176e-01,-1.309808969497680664e+00,6.215522438287734985e-02,-1.309791207313537598e+00,1.021141529083251953e+00
1.152999999999999972e+02,1.415899991989135742e+00,-8.954085111618041992e-01,-3.808420300483703613e-01,-9.873701930046081543e-01,-1.238049507141113281e+00,-6.518358588218688965e-01,-1.307194590568542480e+00,1.193354278802871704e-02,-1.319296836853027344e+00,9.274480342864990234e-01
1.154000000000000057e+02,1.495263576507568359e+00,-8.863651156425476074e-01,-3.314913213253021240e-01,-9.888891577720642090e-01,-1.232015848159790039e+00,-6.801284551620483398e-01,-1.304475903511047363e+00,-3.672497719526290894e-02,-1.325561523437500000e+00,8.395307660102844238e-01
1.155000000000000000e+02,1.576287031173706055e+00,-8.768520355224609375e-01,-2.811223268508911133e-01,-9.900661110877990723e-01,-1.224854826927185059e+00,-7.072980999946594238e-01,-1.301656007766723633e+00,-8.386658132076263428e-02,-1.328785538673400879e+00,7.570507526397705078e-01
1.156000000000000085e+02,1.659005641937255859e+00,-8.668599724769592285e-01,-2.297186702489852905e-01,-9.908957481384277344e-01,-1.216445446014404297e+00,-7.333302497863769531e-01,-1.298738002777099609e+00,-1.295361518859863281e-01,-1.329163074493408203e+00,6.796903014183044434e-01
1.157000000000000028e+02,1.743447542190551758e+00,-8.563804030418395996e-01,-1.772636771202087402e-01,-9.913730025291442871e-01,-1.206288456916809082e+00,-7.581152319908142090e-01,-1.295724868774414062e+00,-1.737772822380065918e-01,-1.328197598457336426e+00,6.067485213279724121e-01
1.157999999999999972e+02,1.829640984535217285e+00,-8.454040288925170898e-01,-1.239274144172668457e-01,-9.915372729301452637e-01,-1.193450093269348145e+00,-7.809934020042419434e-01,-1.292619466781616211e+00,-2.166322171688079834e-01,-1.326980948448181152e+00,5.370059013366699219e-01
1.159000000000000057e+02,1.917622685432434082e+00,-8.339216113090515137e-01,-7.003324478864669800e-02,-9.914650917053222656e-01,-1.178051471710205078e+00,-8.019809722900390625e-01,-1.289371728897094727e+00,-2.581555843353271484e-01,-1.325553297996520996e+00,4.700681865215301514e-01
1.160000000000000000e+02,2.007430315017700195e+00,-8.219236135482788086e-01,-1.557509973645210266e-02,-9.911549091339111328e-01,-1.160222172737121582e+00,-8.211674094200134277e-01,-1.285918354988098145e+00,-2.984026968479156494e-01,-1.323922872543334961e+00,4.058258831501007080e-01
1.161000000000000085e+02,2.099128246307373047e+00,-8.093277215957641602e-01,3.953005746006965637e-02,-9.905925393104553223e-01,-1.140471220016479492e+00,-8.388788104057312012e-01,-1.282265305519104004e+00,-3.374111056327819824e-01,-1.322099089622497559e+00,3.441770374774932861e-01
1.162000000000000028e+02,2.192717790603637695e+00,-7.958880066871643066e-01,9.533099830150604248e-02,-9.897678494453430176e-01,-1.118933081626892090e+00,-8.552025556564331055e-01,-1.278436422348022461e+00,-3.753075003623962402e-01,-1.320089459419250488e+00,2.850176692008972168e-01
1.162999999999999972e+02,2.288005352020263672e+00,-7.816461920738220215e-01,1.520053446292877197e-01,-9.886398315429687500e-01,-1.095615148544311523e+00,-8.701413273811340332e-01,-1.274446249008178711e+00,-4.121688008308410645e-01,-1.317937731742858887e+00,2.278814166784286499e-01
1.164000000000000057e+02,2.385041475296020508e+00,-7.665937542915344238e-01,2.096003592014312744e-01,-9.871968626976013184e-01,-1.070524930953979492e+00,-8.836979866027832031e-01,-1.270298480987548828e+00,-4.480197429656982422e-01,-1.315667748451232910e+00,1.725081503391265869e-01
1.165000000000000000e+02,2.484003543853759766e+00,-7.505787014961242676e-01,2.681283056735992432e-01,-9.854298830032348633e-01,-1.043669581413269043e+00,-8.958756327629089355e-01,-1.265994668006896973e+00,-4.828841090202331543e-01,-1.313282966613769531e+00,1.188502162694931030e-01
1.166000000000000085e+02,2.584291696548461914e+00,-7.328127622604370117e-01,3.276145458221435547e-01,-9.833125472068786621e-01,-1.015061616897583008e+00,-9.066819548606872559e-01,-1.261484622955322266e+00,-5.167769789695739746e-01,-1.310786843299865723e+00,6.685713678598403931e-02
1.167000000000000028e+02,2.685219526290893555e+00,-7.127711772918701172e-01,3.880790770053863525e-01,-9.808276295661926270e-01,-9.848451018333435059e-01,-9.162566661834716797e-01,-1.256751656532287598e+00,-5.497176647186279297e-01,-1.308182835578918457e+00,1.647962816059589386e-02
1.167999999999999972e+02,2.786660432815551758e+00,-6.904644966125488281e-01,4.495307207107543945e-01,-9.779673218727111816e-01,-9.533901214599609375e-01,-9.249045252799987793e-01,-1.251791954040527344e+00,-5.816815495491027832e-01,-1.305474042892456055e+00,-3.233009576797485352e-02
1.169000000000000057e+02,2.888312816619873047e+00,-6.658408641815185547e-01,5.119752883911132812e-01,-9.747453331947326660e-01,-9.208717346191406250e-01,-9.328664541244506836e-01,-1.246569752693176270e+00,-6.125421524047851562e-01,-1.302663683891296387e+00,-7.961843162775039673e-02
1.170000000000000000e+02,2.990141630172729492e+00,-6.388830542564392090e-01,5.754174590110778809e-01,-9.711799621582031250e-01,-8.874053955078125000e-01,-9.402726292610168457e-01,-1.241024255752563477e+00,-6.422520875930786133e-01,-1.299755096435546875e+00,-1.254303902387619019e-01
1.171000000000000085e+02,3.092115640640258789e+00,-6.094981431961059570e-01,6.398712992668151855e-01,-9.672667980194091797e-01,-8.529866933822631836e-01,-9.471402168273925781e-01,-1.235192894935607910e+00,-6.709135770797729492e-01,-1.296751141548156738e+00,-1.698096692562103271e-01
1.172000000000000028e+02,3.193793773651123047e+00,-5.768548250198364258e-01,7.053605318069458008e-01,-9.629711508750915527e-01,-8.173052072525024414e-01,-9.533150792121887207e-01,-1.228475809097290039e+00,-6.984888911247253418e-01,-1.293654441833496094e+00,-2.127986848354339600e-01
1.172999999999999972e+02,3.294970512390136719e+00,-5.407397747039794922e-01,7.719076275825500488e-01,-9.582621455192565918e-01,-7.799246907234191895e-01,-9.589227437973022461e-01,-1.220506548881530762e+00,-7.249242067337036133e-01,-1.290425539016723633e+00,-2.544495165348052979e-01
1.174000000000000057e+02,3.395639896392822266e+00,-5.011402964591979980e-01,8.395277261734008789e-01,-9.531343579292297363e-01,-7.407644391059875488e-01,-9.639586806297302246e-01,-1.211104154586791992e+00,-7.502005100250244141e-01,-1.286991834640502930e+00,-2.948202490806579590e-01
1.175000000000000000e+02,3.495810270309448242e+00,-4.580383598804473877e-01,9.082357883453369141e-01,-9.475818276405334473e-01,-6.999855041503906250e-01,-9.683803319931030273e-01,-1.199236392974853516e+00,-7.737987041473388672e-01,-1.283357501029968262e+00,-3.339472115039825439e-01
1.176000000000000085e+02,3.595489263534545898e+00,-4.114153385162353516e-01,9.780473113059997559e-01,-9.415988922119140625e-01,-6.578035354614257812e-01,-9.722578525543212891e-01,-1.184729814529418945e+00,-7.954471111297607422e-01,-1.279544591903686523e+00,-3.719480633735656738e-01
1.177000000000000028e+02,3.694674253463745117e+00,-3.612526655197143555e-01,1.048958778381347656e+00,-9.351795315742492676e-01,-6.145997643470764160e-01,-9.757800698280334473e-01,-1.167717576026916504e+00,-8.152448534965515137e-01,-1.275569915771484375e+00,-4.089112579822540283e-01
1.177999999999999972e+02,3.793369293212890625e+00,-3.075313866138458252e-01,1.120946764945983887e+00,-9.283184409141540527e-01,-5.706159472465515137e-01,-9.790311455726623535e-01,-1.148604273796081543e+00,-8.334522247314453125e-01,-1.271437525749206543e+00,-4.448616206645965576e-01
1.179000000000000057e+02,3.891152858734130859e+00,-2.499753534793853760e-01,1.194185256958007812e+00,-9.210228323936462402e-01,-5.258440375328063965e-01,-9.820076823234558105e-01,-1.127696514129638672e+00,-8.502672910690307617e-01,-1.267150044441223145e+00,-4.798232913017272949e-01
1.180000000000000000e+02,3.986800909042358398e+00,-1.875976175069808960e-01,1.268911004066467285e+00,-9.132909774780273438e-01,-4.802275598049163818e-01,-9.846975803375244141e-01,-1.105006217956542969e+00,-8.656961917877197266e-01,-1.262661933898925781e+00,-5.138120651245117188e-01
1.181000000000000085e+02,4.078980445861816406e+00,-1.192777082324028015e-01,1.345198512077331543e+00,-9.051142930984497070e-01,-4.332652091979980469e-01,-9.869988560676574707e-01,-1.080540776252746582e+00,-8.797419071197509766e-01,-1.257950425148010254e+00,-5.468464493751525879e-01
1.182000000000000028e+02,4.167598724365234375e+00,-4.502012208104133606e-02,1.423081040382385254e+00,-8.964843153953552246e-01,-3.850131034851074219e-01,-9.888932704925537109e-01,-1.054307699203491211e+00,-8.924075961112976074e-01,-1.253014564514160156e+00,-5.789165496826171875e-01
1.182999999999999972e+02,4.252644538879394531e+00,3.514352440834045410e-02,1.502592325210571289e+00,-8.873925209045410156e-01,-3.357281684875488281e-01,-9.904327392578125000e-01,-1.026314854621887207e+00,-9.036962389945983887e-01,-1.247821688652038574e+00,-6.098907589912414551e-01
1.184000000000000057e+02,4.334106445312500000e+00,1.211802512407302856e-01,1.583766341209411621e+00,-8.778301477432250977e-01,-2.854260802268981934e-01,-9.916304349899291992e-01,-9.966290593147277832e-01,-9.136774539947509766e-01,-1.242308020591735840e+00,-6.397195458412170410e-01
1.185000000000000000e+02,4.411975383758544922e+00,2.130558490753173828e-01,1.666638612747192383e+00,-8.677881360054016113e-01,-2.340903580188751221e-01,-9.924813508987426758e-01,-9.655832648277282715e-01,-9.226191639900207520e-01,-1.236511707305908203e+00,-6.684862971305847168e-01
1.186000000000000085e+02,4.486241817474365234e+00,3.107348680496215820e-01,1.751235961914062500e+00,-8.572576642036437988e-01,-1.817044168710708618e-01,-9.929800629615783691e-01,-9.334383606910705566e-01,-9.308139085769653320e-01,-1.229924678802490234e+00,-6.961812973022460938e-01
1.187000000000000028e+02,4.556884765625000000e+00,4.141762554645538330e-01,1.837588429450988770e+00,-8.462297320365905762e-01,-1.284109950065612793e-01,-9.931595921516418457e-01,-9.002915620803833008e-01,-9.383990764617919922e-01,-1.222084403038024902e+00,-7.227355241775512695e-01
1.187999999999999972e+02,4.621321201324462891e+00,5.252144932746887207e-01,1.925732493400573730e+00,-8.346948027610778809e-01,-7.455316931009292603e-02,-9.931011199951171875e-01,-8.662457466125488281e-01,-9.454815387725830078e-01,-1.212868213653564453e+00,-7.481379508972167969e-01
1.189000000000000057e+02,4.665103435516357422e+00,6.541818976402282715e-01,2.015705585479736328e+00,-8.226434588432312012e-01,-2.013419754803180695e-02,-9.928052425384521484e-01,-8.310629129409790039e-01,-9.518984556198120117e-01,-1.201289176940917969e+00,-7.719490528106689453e-01
1.190000000000000000e+02,4.671451568603515625e+00,8.091348409652709961e-01,2.107577085494995117e+00,-8.099762797355651855e-01,3.492651507258415222e-02,-9.922582507133483887e-01,-7.943254709243774414e-01,-9.577025175094604492e-01,-1.187043905258178711e+00,-7.937915921211242676e-01
1.191000000000000085e+02,4.631009578704833984e+00,9.903113842010498047e-01,2.201321840286254883e+00,-7.964577674865722656e-01,9.067459404468536377e-02,-9.914506077766418457e-01,-7.557970881462097168e-01,-9.629527330398559570e-01,-1.170282244682312012e+00,-8.137760162353515625e-01
1.192000000000000028e+02,4.529983997344970703e+00,1.196263432502746582e+00,2.296756982803344727e+00,-7.821425795555114746e-01,1.472833454608917236e-01,-9.903426766395568848e-01,-7.155683040618896484e-01,-9.675917029380798340e-01,-1.151360869407653809e+00,-8.321330547332763672e-01
1.192999999999999972e+02,4.360051155090332031e+00,1.425211548805236816e+00,2.393951654434204102e+00,-7.670096158981323242e-01,2.048117965459823608e-01,-9.889200925827026367e-01,-6.738879680633544922e-01,-9.716540575027465820e-01,-1.130637645721435547e+00,-8.490922451019287109e-01
1.194000000000000057e+02,4.115792274475097656e+00,1.673440694808959961e+00,2.493068933486938477e+00,-7.508919239044189453e-01,2.632721662521362305e-01,-9.871748685836791992e-01,-6.309825778007507324e-01,-9.752787351608276367e-01,-1.108130931854248047e+00,-8.646650314331054688e-01
1.195000000000000000e+02,3.815140008926391602e+00,1.938713312149047852e+00,2.593415021896362305e+00,-7.329285740852355957e-01,3.226880133152008057e-01,-9.850822687149047852e-01,-5.872803926467895508e-01,-9.786277413368225098e-01,-1.083848357200622559e+00,-8.788542747497558594e-01
1.196000000000000085e+02,3.472658157348632812e+00,2.225376844406127930e+00,2.694386959075927734e+00,-7.126961350440979004e-01,3.830815553665161133e-01,-9.826227426528930664e-01,-5.427933931350708008e-01,-9.817032217979431152e-01,-1.057797193527221680e+00,-8.916630148887634277e-01
1.197000000000000028e+02,3.091286420822143555e+00,2.522739171981811523e+00,2.795850038528442383e+00,-6.901932358741760254e-01,4.444615840911865234e-01,-9.797884225845336914e-01,-4.975129961967468262e-01,-9.845023751258850098e-01,-1.029985308647155762e+00,-9.030944705009460449e-01
1.197999999999999972e+02,2.683937072753906250e+00,2.803509712219238281e+00,2.897511959075927734e+00,-6.653715372085571289e-01,5.068348646163940430e-01,-9.765890836715698242e-01,-4.510846734046936035e-01,-9.869552254676818848e-01,-1.000464558601379395e+00,-9.132022857666015625e-01
1.199000000000000057e+02,2.275103330612182617e+00,3.027205467224121094e+00,2.999350786209106445e+00,-6.382142305374145508e-01,5.702049136161804199e-01,-9.730462431907653809e-01,-4.032571911811828613e-01,-9.889908432960510254e-01,-9.695456027984619141e-01,-9.222394824028015137e-01
1.200000000000000000e+02,1.874761462211608887e+00,3.187328338623046875e+00,3.101315736770629883e+00,-6.085904240608215332e-01,6.345856785774230957e-01,-9.691559672355651855e-01,-3.543431162834167480e-01,-9.906548261642456055e-01,-9.375119209289550781e-01,-9.305035471916198730e-01
1.201000000000000085e+02,1.490370392799377441e+00,3.284858703613281250e+00,3.202948570251464844e+00,-5.756514072418212891e-01,6.999989748001098633e-01,-9.648892879486083984e-01,-3.044153451919555664e-01,-9.919774532318115234e-01,-9.044643640518188477e-01,-9.381458163261413574e-01
1.202000000000000028e+02,1.126276493072509766e+00,3.329422473907470703e+00,3.304075956344604492e+00,-5.392412543296813965e-01,7.664691209793090820e-01,-9.602097868919372559e-01,-2.534600496292114258e-01,-9.929550886154174805e-01,-8.705207705497741699e-01,-9.452858567237854004e-01
1.202999999999999972e+02,7.834856510162353516e-01,3.335885763168334961e+00,3.404697179794311523e+00,-4.993452727794647217e-01,8.340110182762145996e-01,-9.551116824150085449e-01,-2.014605998992919922e-01,-9.935826659202575684e-01,-8.354744315147399902e-01,-9.517804384231567383e-01
1.204000000000000057e+02,4.703932404518127441e-01,3.302389621734619141e+00,3.504819869995117188e+00,-4.559454023838043213e-01,9.026399254798889160e-01,-9.495893716812133789e-01,-1.484450101852416992e-01,-9.938654899597167969e-01,-7.989292740821838379e-01,-9.576432108879089355e-01
1.205000000000000000e+02,1.927206367254257202e-01,3.228380918502807617e+00,3.604451417922973633e+00,-4.090230464935302734e-01,9.723712205886840820e-01,-9.436370134353637695e-01,-9.478982537984848022e-02,-9.938925504684448242e-01,-7.605940103530883789e-01,-9.629558920860290527e-01
1.206000000000000085e+02,-5.391043797135353088e-02,3.127371549606323242e+00,3.703589200973510742e+00,-3.585596382617950439e-01,1.043204665184020996e+00,-9.372486472129821777e-01,-4.058012366294860840e-02,-9.936835169792175293e-01,-7.205387353897094727e-01,-9.676616191864013672e-01
1.207000000000000028e+02,-2.702490389347076416e-01,3.004071950912475586e+00,3.802237510681152344e+00,-3.045361042022705078e-01,1.115110874176025391e+00,-9.304186701774597168e-01,1.423542201519012451e-02,-9.932294487953186035e-01,-6.790106892585754395e-01,-9.717821478843688965e-01
1.207999999999999972e+02,-4.562588930130004883e-01,2.861080646514892578e+00,3.899908781051635742e+00,-2.466368377208709717e-01,1.188240885734558105e+00,-9.231530427932739258e-01,6.972182542085647583e-02,-9.925187826156616211e-01,-6.362097859382629395e-01,-9.754427671432495117e-01
1.209000000000000057e+02,-6.116622686386108398e-01,2.703869819641113281e+00,3.995301723480224609e+00,-1.837831288576126099e-01,1.262840509414672852e+00,-9.154517650604248047e-01,1.259942948818206787e-01,-9.915248751640319824e-01,-5.925921797752380371e-01,-9.788210391998291016e-01
1.210000000000000000e+02,-7.405325770378112793e-01,2.540493011474609375e+00,4.087196826934814453e+00,-1.149729415774345398e-01,1.338999271392822266e+00,-9.073062539100646973e-01,1.831817179918289185e-01,-9.902178645133972168e-01,-5.481905937194824219e-01,-9.819261431694030762e-01
1.211000000000000085e+02,-8.489804267883300781e-01,2.376366376876831055e+00,4.175528526306152344e+00,-4.022723808884620667e-02,1.416750192642211914e+00,-8.987082242965698242e-01,2.412964701652526855e-01,-9.885926246643066406e-01,-5.029966235160827637e-01,-9.847550988197326660e-01
1.212000000000000028e+02,-9.400983452796936035e-01,2.213373184204101562e+00,4.260286808013916016e+00,4.042221605777740479e-02,1.496126890182495117e+00,-8.896491527557373047e-01,3.003557026386260986e-01,-9.866310954093933105e-01,-4.567281901836395264e-01,-9.872526526451110840e-01
1.212999999999999972e+02,-1.017719149589538574e+00,2.054984569549560547e+00,4.341459751129150391e+00,1.269423216581344604e-01,1.577163934707641602e+00,-8.801200985908508301e-01,3.603868484497070312e-01,-9.843072295188903809e-01,-4.090408980846405029e-01,-9.893324971199035645e-01
1.214000000000000057e+02,-1.083530068397521973e+00,1.903337240219116211e+00,4.419038772583007812e+00,2.192987650632858276e-01,1.659895896911621094e+00,-8.701124191284179688e-01,4.214012622833251953e-01,-9.816114902496337891e-01,-3.602419495582580566e-01,-9.910351634025573730e-01
1.215000000000000000e+02,-1.138726592063903809e+00,1.759023785591125488e+00,4.493014812469482422e+00,3.174560070037841797e-01,1.744351506233215332e+00,-8.596168756484985352e-01,4.834080338478088379e-01,-9.785419106483459473e-01,-3.104289174079895020e-01,-9.923956990242004395e-01
1.216000000000000085e+02,-1.183878183364868164e+00,1.621917366981506348e+00,4.563359737396240234e+00,4.213708937168121338e-01,1.830558896064758301e+00,-8.486247658729553223e-01,5.464085936546325684e-01,-9.751253128051757812e-01,-2.595902383327484131e-01,-9.934120178222656250e-01
1.217000000000000028e+02,-1.220368862152099609e+00,1.492264032363891602e+00,4.627000331878662109e+00,5.332532525062561035e-01,1.918554782867431641e+00,-8.371265530586242676e-01,6.104145050048828125e-01,-9.713628292083740234e-01,-2.077093571424484253e-01,-9.940786361694335938e-01
1.217999999999999972e+02,-1.249982118606567383e+00,1.369916677474975586e+00,4.668607711791992188e+00,6.639426350593566895e-01,2.008376836776733398e+00,-8.251125216484069824e-01,6.754427552223205566e-01,-9.672415256500244141e-01,-1.547931581735610962e-01,-9.943962693214416504e-01
1.219000000000000057e+02,-1.273823142051696777e+00,1.254740953445434570e+00,4.671987533569335938e+00,8.208444714546203613e-01,2.100087404251098633e+00,-8.125044107437133789e-01,7.415207028388977051e-01,-9.627147912979125977e-01,-1.012003272771835327e-01,-9.944492578506469727e-01
1.220000000000000000e+02,-1.292286515235900879e+00,1.146401524543762207e+00,4.627885818481445312e+00,1.003753304481506348e+00,2.193686962127685547e+00,-7.990523576736450195e-01,8.086649775505065918e-01,-9.577717185020446777e-01,-4.705342650413513184e-02,-9.942663311958312988e-01
1.221000000000000085e+02,-1.306304454803466797e+00,1.044794201850891113e+00,4.522478580474853516e+00,1.211354970932006836e+00,2.288979768753051758e+00,-7.847988009452819824e-01,8.768906593322753906e-01,-9.524064660072326660e-01,7.688082288950681686e-03,-9.938403367996215820e-01
1.222000000000000028e+02,-1.316641211509704590e+00,9.496335387229919434e-01,4.347442626953125000e+00,1.441923856735229492e+00,2.386016607284545898e+00,-7.697371840476989746e-01,9.462130069732666016e-01,-9.466131329536437988e-01,6.309826672077178955e-02,-9.931582212448120117e-01
1.222999999999999972e+02,-1.323672056198120117e+00,8.603525161743164062e-01,4.098455905914306641e+00,1.691280722618103027e+00,2.484974145889282227e+00,-7.537162899971008301e-01,1.016643881797790527e+00,-9.403861165046691895e-01,1.192684173583984375e-01,-9.921988844871520996e-01
1.224000000000000057e+02,-1.327615737915039062e+00,7.765880823135375977e-01,3.794790983200073242e+00,1.958069086074829102e+00,2.585252761840820312e+00,-7.359481453895568848e-01,1.088152289390563965e+00,-9.337195158004760742e-01,1.763499677181243896e-01,-9.909273386001586914e-01
1.225000000000000000e+02,-1.328660488128662109e+00,6.980199813842773438e-01,3.449347257614135742e+00,2.246016979217529297e+00,2.686171054840087891e+00,-7.159071564674377441e-01,1.160797119140625000e+00,-9.266127347946166992e-01,2.343575656414031982e-01,-9.893383979797363281e-01
1.226000000000000085e+02,-1.327800631523132324e+00,6.241230368614196777e-01,3.065568685531616211e+00,2.543494701385498047e+00,2.787602424621582031e+00,-6.936012506484985352e-01,1.234824419021606445e+00,-9.190728068351745605e-01,2.933065295219421387e-01,-9.874163866043090820e-01
1.227000000000000028e+02,-1.326636672019958496e+00,5.536888837814331055e-01,2.657254457473754883e+00,2.821580410003662109e+00,2.889245271682739258e+00,-6.689784526824951172e-01,1.310396432876586914e+00,-9.110918641090393066e-01,3.532249033451080322e-01,-9.851342439651489258e-01
1.227999999999999972e+02,-1.325259208679199219e+00,4.860866963863372803e-01,2.248586893081665039e+00,3.041130781173706055e+00,2.991064548492431641e+00,-6.420217156410217285e-01,1.387548565864562988e+00,-9.026616215705871582e-01,4.141258001327514648e-01,-9.824813008308410645e-01
1.229000000000000057e+02,-1.323677182197570801e+00,4.212055206298828125e-01,1.848977684974670410e+00,3.196987390518188477e+00,3.093029022216796875e+00,-6.126383543014526367e-01,1.466313600540161133e+00,-8.937733173370361328e-01,4.760183691978454590e-01,-9.794530272483825684e-01
1.230000000000000000e+02,-1.321899771690368652e+00,3.589417040348052979e-01,1.465678572654724121e+00,3.290530443191528320e+00,3.194697618484497070e+00,-5.799971222877502441e-01,1.546725869178771973e+00,-8.844184875488281250e-01,5.389042496681213379e-01,-9.760750532150268555e-01
1.231000000000000085e+02,-1.319934010505676270e+00,2.991984486579895020e-01,1.102898597717285156e+00,3.332149982452392578e+00,3.295864820480346680e+00,-5.438846349716186523e-01,1.628820180892944336e+00,-8.745883107185363770e-01,6.027939319610595703e-01,-9.723517894744873047e-01
1.232000000000000028e+02,-1.317811369895935059e+00,2.416323721408843994e-01,7.615324258804321289e-01,3.336286067962646484e+00,3.396524667739868164e+00,-5.042880177497863770e-01,1.712629079818725586e+00,-8.642737269401550293e-01,6.677033305168151855e-01,-9.682735204696655273e-01
1.232999999999999972e+02,-1.315569519996643066e+00,1.858426034450531006e-01,4.506509602069854736e-01,3.299911022186279297e+00,3.496685504913330078e+00,-4.611892700195312500e-01,1.798177242279052734e+00,-8.534658551216125488e-01,7.336595654487609863e-01,-9.637941122055053711e-01
1.234000000000000057e+02,-1.313212275505065918e+00,1.317798644304275513e-01,1.750639379024505615e-01,3.223688602447509766e+00,3.596355199813842773e+00,-4.145697951316833496e-01,1.885500431060791016e+00,-8.421553373336791992e-01,8.006802797317504883e-01,-9.588990211486816406e-01
1.235000000000000000e+02,-1.310742616653442383e+00,7.939393818378448486e-02,-6.967335939407348633e-02,3.121093750000000000e+00,3.695530891418457031e+00,-3.644109666347503662e-01,1.974635601043701172e+00,-8.303326964378356934e-01,8.687806129455566406e-01,-9.535823464393615723e-01
1.236000000000000085e+02,-1.308164477348327637e+00,2.863522805273532867e-02,-2.840951383113861084e-01,2.996370553970336914e+00,3.794216394424438477e+00,-3.106938302516937256e-01,2.065628290176391602e+00,-8.179709315299987793e-01,9.379758834838867188e-01,-9.478385448455810547e-01
1.237000000000000028e+02,-1.305480599403381348e+00,-2.054443396627902985e-02,-4.681782126426696777e-01,2.852148056030273438e+00,3.892017841339111328e+00,-2.531586289405822754e-01,2.158545494079589844e+00,-8.048449754714965820e-01,1.008280038833618164e+00,-9.416615366935729980e-01
1.237999999999999972e+02,-1.302694439888000488e+00,-6.819176673889160156e-02,-6.216486692428588867e-01,2.694214820861816406e+00,3.987695693969726562e+00,-1.908112317323684692e-01,2.253210067749023438e+00,-7.908827066421508789e-01,1.079665184020996094e+00,-9.350455403327941895e-01
1.239000000000000057e+02,-1.299809098243713379e+00,-1.143521070480346680e-01,-7.491023540496826172e-01,2.530647516250610352e+00,4.079908370971679688e+00,-1.225230470299720764e-01,2.349575281143188477e+00,-7.761343717575073242e-01,1.152166485786437988e+00,-9.279884099960327148e-01
1.240000000000000000e+02,-1.296827673912048340e+00,-1.590694785118103027e-01,-8.563905954360961914e-01,2.366490840911865234e+00,4.168558597564697266e+00,-4.829634726047515869e-02,2.447804212570190430e+00,-7.604927420616149902e-01,1.226018428802490234e+00,-9.204983115196228027e-01
1.241000000000000085e+02,-1.293753147125244141e+00,-2.023865431547164917e-01,-9.465479254722595215e-01,2.203606605529785156e+00,4.253636837005615234e+00,3.183722496032714844e-02,2.547721862792968750e+00,-7.435272336006164551e-01,1.301405906677246094e+00,-9.125681519508361816e-01
1.242000000000000028e+02,-1.290566563606262207e+00,-2.443503886461257935e-01,-1.023403406143188477e+00,2.045580148696899414e+00,4.335130691528320312e+00,1.178447082638740540e-01,2.648419141769409180e+00,-7.243302464485168457e-01,1.378369092941284180e+00,-9.041897654533386230e-01
1.242999999999999972e+02,-1.287181973457336426e+00,-2.850233018398284912e-01,-1.088526129722595215e+00,1.894353389739990234e+00,4.413031101226806641e+00,2.096918821334838867e-01,2.749687910079956055e+00,-7.028831839561462402e-01,1.456941485404968262e+00,-8.953543901443481445e-01
1.244000000000000057e+02,-1.283595204353332520e+00,-3.244435489177703857e-01,-1.143073201179504395e+00,1.750459551811218262e+00,4.487329483032226562e+00,3.073433339595794678e-01,2.851265192031860352e+00,-6.791315078735351562e-01,1.537157177925109863e+00,-8.860535025596618652e-01
1.245000000000000000e+02,-1.279821872711181641e+00,-3.626963794231414795e-01,-1.187640666961669922e+00,1.613793373107910156e+00,4.558003902435302734e+00,4.107581973075866699e-01,2.953015327453613281e+00,-6.530531644821166992e-01,1.619050741195678711e+00,-8.762782216072082520e-01
1.246000000000000085e+02,-1.275885581970214844e+00,-3.999035954475402832e-01,-1.223643302917480469e+00,1.484573364257812500e+00,4.622711181640625000e+00,5.215848088264465332e-01,3.054946422576904297e+00,-6.246290206909179688e-01,1.702655673027038574e+00,-8.660196065902709961e-01
1.247000000000000028e+02,-1.271790504455566406e+00,-4.360921978950500488e-01,-1.252888917922973633e+00,1.362665891647338867e+00,4.667421340942382812e+00,6.499112844467163086e-01,3.156777143478393555e+00,-5.932945013046264648e-01,1.787996292114257812e+00,-8.552688360214233398e-01
1.247999999999999972e+02,-1.267540454864501953e+00,-4.712865948677062988e-01,-1.276385307312011719e+00,1.247906565666198730e+00,4.675068855285644531e+00,8.041123747825622559e-01,3.258134365081787109e+00,-5.584855079650878906e-01,1.875107526779174805e+00,-8.440166115760803223e-01
1.249000000000000057e+02,-1.263106346130371094e+00,-5.055053234100341797e-01,-1.294536709785461426e+00,1.139972090721130371e+00,4.636254787445068359e+00,9.846137762069702148e-01,3.358981609344482422e+00,-5.201994180679321289e-01,1.964026331901550293e+00,-8.322533369064331055e-01
1.250000000000000000e+02,-1.258447885513305664e+00,-5.387642383575439453e-01,-1.308318853378295898e+00,1.038767218589782715e+00,4.537175655364990234e+00,1.189958810806274414e+00,3.459326744079589844e+00,-4.784180223941802979e-01,2.054794549942016602e+00,-8.199601769447326660e-01
1.251000000000000085e+02,-1.253567814826965332e+00,-5.710741877555847168e-01,-1.318443179130554199e+00,9.439738988876342773e-01,4.369487762451171875e+00,1.418325901031494141e+00,3.559177875518798828e+00,-4.331229329109191895e-01,2.147487878799438477e+00,-8.069365024566650391e-01
1.252000000000000028e+02,-1.248440265655517578e+00,-6.023088097572326660e-01,-1.325279831886291504e+00,8.550319671630859375e-01,4.127332210540771484e+00,1.666208028793334961e+00,3.658537864685058594e+00,-3.842955231666564941e-01,2.241952896118164062e+00,-7.930672168731689453e-01
1.252999999999999972e+02,-1.243004322052001953e+00,-6.324113607406616211e-01,-1.329040646553039551e+00,7.715868949890136719e-01,3.827947139739990234e+00,1.930972099304199219e+00,3.757404565811157227e+00,-3.319170773029327393e-01,2.338111162185668945e+00,-7.784123420715332031e-01
1.254000000000000057e+02,-1.237269163131713867e+00,-6.614094972610473633e-01,-1.329913616180419922e+00,6.933197379112243652e-01,3.486626386642456055e+00,2.217229604721069336e+00,3.855653762817382812e+00,-2.758888304233551025e-01,2.436105012893676758e+00,-7.628848552703857422e-01
1.255000000000000000e+02,-1.230956196784973145e+00,-6.893676519393920898e-01,-1.329016804695129395e+00,6.196679472923278809e-01,3.106127977371215820e+00,2.514739751815795898e+00,3.952345848083496094e+00,-2.155538797378540039e-01,2.535870790481567383e+00,-7.461380362510681152e-01
1.256000000000000085e+02,-1.223408102989196777e+00,-7.161868810653686523e-01,-1.327839493751525879e+00,5.493996739387512207e-01,2.698970079421997070e+00,2.796952962875366211e+00,4.045898914337158203e+00,-1.495091468095779419e-01,2.636494159698486328e+00,-7.272133231163024902e-01
1.257000000000000028e+02,-1.214573740959167480e+00,-7.418649196624755859e-01,-1.326449155807495117e+00,4.819569289684295654e-01,2.289711236953735352e+00,3.022881507873535156e+00,4.135894775390625000e+00,-7.751415669918060303e-02,2.737698554992675781e+00,-7.060380578041076660e-01
1.257999999999999972e+02,-1.203630566596984863e+00,-7.661266922950744629e-01,-1.324854612350463867e+00,4.172290861606597900e-01,1.888679146766662598e+00,3.185223817825317383e+00,4.222321510314941406e+00,3.998903557658195496e-04,2.839254140853881836e+00,-6.825635433197021484e-01
1.259000000000000057e+02,-1.189979076385498047e+00,-7.884064316749572754e-01,-1.323065280914306641e+00,3.551129400730133057e-01,1.503435730934143066e+00,3.284795761108398438e+00,4.305167675018310547e+00,8.420050889253616333e-02,2.940981864929199219e+00,-6.567646265029907227e-01
1.260000000000000000e+02,-1.173800587654113770e+00,-8.088196516036987305e-01,-1.321087956428527832e+00,2.955119907855987549e-01,1.138390541076660156e+00,3.330867052078247070e+00,4.384423732757568359e+00,1.738539785146713257e-01,3.042889595031738281e+00,-6.286220550537109375e-01
1.261000000000000085e+02,-1.155326724052429199e+00,-8.275205492973327637e-01,-1.318958044052124023e+00,2.380443662405014038e-01,7.946063876152038574e-01,3.338507890701293945e+00,4.460080623626708984e+00,2.693252861499786377e-01,3.144763231277465820e+00,-5.976957082748413086e-01
1.262000000000000028e+02,-1.135021924972534180e+00,-8.448038101196289062e-01,-1.316709280014038086e+00,1.823488324880599976e-01,4.800881147384643555e-01,3.306499958038330078e+00,4.532130718231201172e+00,3.705781996250152588e-01,3.246180534362792969e+00,-5.633015632629394531e-01
1.262999999999999972e+02,-1.112932085990905762e+00,-8.607000112533569336e-01,-1.314345002174377441e+00,1.283777803182601929e-01,2.010391354560852051e-01,3.233657598495483398e+00,4.599943637847900391e+00,4.779689311981201172e-01,3.347086906433105469e+00,-5.254324674606323242e-01
1.264000000000000057e+02,-1.089064359664916992e+00,-8.752120137214660645e-01,-1.311868906021118164e+00,7.608082890510559082e-02,-4.681610316038131714e-02,3.133407831192016602e+00,4.654675483703613281e+00,5.980555415153503418e-01,3.447490930557250977e+00,-4.840703010559082031e-01
1.265000000000000000e+02,-1.063426613807678223e+00,-8.883429169654846191e-01,-1.309283971786499023e+00,2.540846541523933411e-02,-2.643649876117706299e-01,3.010761499404907227e+00,4.677873611450195312e+00,7.420458793640136719e-01,3.547399520874023438e+00,-4.391966760158538818e-01
1.266000000000000085e+02,-1.036026597023010254e+00,-9.000955820083618164e-01,-1.306594014167785645e+00,-2.368739247322082520e-02,-4.515609145164489746e-01,2.868319272994995117e+00,4.657968521118164062e+00,9.128953814506530762e-01,3.646816730499267578e+00,-3.907929956912994385e-01
1.267000000000000028e+02,-1.006893157958984375e+00,-9.104981422424316406e-01,-1.303801894187927246e+00,-7.125339657068252563e-02,-6.081458330154418945e-01,2.711367845535278320e+00,4.583038330078125000e+00,1.108988881111145020e+00,3.745740413665771484e+00,-3.388406336307525635e-01
1.267999999999999972e+02,-9.762608408927917480e-01,-9.197548031806945801e-01,-1.300910711288452148e+00,-1.173347979784011841e-01,-7.379078865051269531e-01,2.547965764999389648e+00,4.442958831787109375e+00,1.328511714935302734e+00,3.844101667404174805e+00,-2.832744121551513672e-01
1.269000000000000057e+02,-9.444719552993774414e-01,-9.281765818595886230e-01,-1.297923564910888672e+00,-1.619755476713180542e-01,-8.471050262451171875e-01,2.383730173110961914e+00,4.228859901428222656e+00,1.569952726364135742e+00,3.941061973571777344e+00,-2.235311120748519897e-01
1.270000000000000000e+02,-9.116467833518981934e-01,-9.359508156776428223e-01,-1.294843435287475586e+00,-2.052182704210281372e-01,-9.388591051101684570e-01,2.220562219619750977e+00,3.947723388671875000e+00,1.827505111694335938e+00,4.035039901733398438e+00,-1.582040190696716309e-01
1.271000000000000085e+02,-8.779119253158569336e-01,-9.432075619697570801e-01,-1.291647315025329590e+00,-2.471110373735427856e-01,-1.016984105110168457e+00,2.061842441558837891e+00,3.622542381286621094e+00,2.105948448181152344e+00,4.125466823577880859e+00,-8.692342042922973633e-02
1.272000000000000028e+02,-8.431453108787536621e-01,-9.498693346977233887e-01,-1.288250803947448730e+00,-2.877155244350433350e-01,-1.083253145217895508e+00,1.909842967987060547e+00,3.255711793899536133e+00,2.401426076889038086e+00,4.212325096130371094e+00,-9.719820693135261536e-03
1.272999999999999972e+02,-8.069922924041748047e-01,-9.558602571487426758e-01,-1.284652471542358398e+00,-3.270692825317382812e-01,-1.138873934745788574e+00,1.765179991722106934e+00,2.856166839599609375e+00,2.694344758987426758e+00,4.295605182647705078e+00,7.337442040443420410e-02
1.274000000000000057e+02,-7.690687179565429688e-01,-9.613021016120910645e-01,-1.280869841575622559e+00,-3.652665317058563232e-01,-1.184412360191345215e+00,1.627726554870605469e+00,2.445784330368041992e+00,2.944280624389648438e+00,4.375296115875244141e+00,1.623257398605346680e-01
1.275000000000000000e+02,-7.293909192085266113e-01,-9.661505222320556641e-01,-1.276924610137939453e+00,-4.024207592010498047e-01,-1.221235752105712891e+00,1.497737646102905273e+00,2.040502071380615234e+00,3.131248712539672852e+00,4.451389312744140625e+00,2.570993006229400635e-01
1.276000000000000085e+02,-6.881828308105468750e-01,-9.703977108001708984e-01,-1.272820711135864258e+00,-4.385576844215393066e-01,-1.251104474067687988e+00,1.375053405761718750e+00,1.648589134216308594e+00,3.254304885864257812e+00,4.523875236511230469e+00,3.576590120792388916e-01
1.277000000000000028e+02,-6.456282734870910645e-01,-9.741442203521728516e-01,-1.268562316894531250e+00,-4.737015366554260254e-01,-1.275182127952575684e+00,1.259558439254760742e+00,1.275335550308227539e+00,3.319099426269531250e+00,4.592400074005126953e+00,4.641656577587127686e-01
1.277999999999999972e+02,-6.021894216537475586e-01,-9.775849580764770508e-01,-1.264115929603576660e+00,-5.078703761100769043e-01,-1.293864130973815918e+00,1.150914907455444336e+00,9.232915639877319336e-01,3.340122699737548828e+00,4.649753570556640625e+00,5.819719433784484863e-01
1.279000000000000057e+02,-5.579684972763061523e-01,-9.807530641555786133e-01,-1.259445190429687500e+00,-5.410804748535156250e-01,-1.308045506477355957e+00,1.049006462097167969e+00,5.960689783096313477e-01,3.324330568313598633e+00,4.677628040313720703e+00,7.227566838264465332e-01
1.280000000000000000e+02,-5.129570960998535156e-01,-9.836458563804626465e-01,-1.254552960395812988e+00,-5.733411908149719238e-01,-1.318531751632690430e+00,9.535667300224304199e-01,3.036063313484191895e-01,3.265962362289428711e+00,4.663421154022216797e+00,8.904013633728027344e-01
1.280999999999999943e+02,-4.669915437698364258e-01,-9.862305521965026855e-01,-1.249412059783935547e+00,-6.045244336128234863e-01,-1.325700759887695312e+00,8.640254735946655273e-01,4.420382156968116760e-02,3.174943685531616211e+00,4.596181392669677734e+00,1.083379745483398438e+00
1.281999999999999886e+02,-4.196055531501770020e-01,-9.884051084518432617e-01,-1.243959307670593262e+00,-6.345728039741516113e-01,-1.329773426055908203e+00,7.800158262252807617e-01,-1.849856972694396973e-01,3.060541152954101562e+00,4.464709281921386719e+00,1.300065755844116211e+00
1.283000000000000114e+02,-3.710407614707946777e-01,-9.901890754699707031e-01,-1.238211989402770996e+00,-6.635287404060363770e-01,-1.330939173698425293e+00,7.012168169021606445e-01,-3.838012814521789551e-01,2.925342082977294922e+00,4.259978771209716797e+00,1.539115667343139648e+00
1.284000000000000057e+02,-3.214568495750427246e-01,-9.916272759437561035e-01,-1.231851816177368164e+00,-6.914396286010742188e-01,-1.330114006996154785e+00,6.271246075630187988e-01,-5.521689057350158691e-01,2.772987604141235352e+00,3.985713005065917969e+00,1.794633030891418457e+00
1.285000000000000000e+02,-2.708509862422943115e-01,-9.927220940589904785e-01,-1.224247813224792480e+00,-7.182103395462036133e-01,-1.328959703445434570e+00,5.565463304519653320e-01,-6.912049651145935059e-01,2.611012935638427734e+00,3.665681600570678711e+00,2.070313692092895508e+00
1.285999999999999943e+02,-2.192066758871078491e-01,-9.934685230255126953e-01,-1.215344905853271484e+00,-7.438384294509887695e-01,-1.327591419219970703e+00,4.888060092926025391e-01,-8.078373670578002930e-01,2.446811676025390625e+00,3.303711652755737305e+00,2.364400625228881836e+00
1.286999999999999886e+02,-1.665084660053253174e-01,-9.938617944717407227e-01,-1.204282999038696289e+00,-7.680194973945617676e-01,-1.326017737388610840e+00,4.237921237945556641e-01,-9.059205055236816406e-01,2.282981872558593750e+00,2.907338142395019531e+00,2.659511089324951172e+00
1.288000000000000114e+02,-1.130399331450462341e-01,-9.939682483673095703e-01,-1.190517425537109375e+00,-7.902173399925231934e-01,-1.324248433113098145e+00,3.614007532596588135e-01,-9.889103174209594727e-01,2.122056722640991211e+00,2.496925115585327148e+00,2.916913747787475586e+00
1.289000000000000057e+02,-5.901832506060600281e-02,-9.938392043113708496e-01,-1.174226164817810059e+00,-8.105495572090148926e-01,-1.322290539741516113e+00,3.015348017215728760e-01,-1.059566497802734375e+00,1.967361450195312500e+00,2.090527772903442383e+00,3.111824512481689453e+00
1.290000000000000000e+02,-4.420095589011907578e-03,-9.934700131416320801e-01,-1.155664920806884766e+00,-8.291854858398437500e-01,-1.320174098014831543e+00,2.438655793666839600e-01,-1.119198560714721680e+00,1.819890022277832031e+00,1.696556806564331055e+00,3.242682695388793945e+00
1.290999999999999943e+02,5.083855986595153809e-02,-9.928461909294128418e-01,-1.135279297828674316e+00,-8.464080095291137695e-01,-1.317937970161437988e+00,1.879773885011672974e-01,-1.168476581573486328e+00,1.679626345634460449e+00,1.320715904235839844e+00,3.314033508300781250e+00
1.291999999999999886e+02,1.068185418844223022e-01,-9.919540882110595703e-01,-1.113108992576599121e+00,-8.622435331344604492e-01,-1.315586090087890625e+00,1.338190436363220215e-01,-1.208469867706298828e+00,1.546797394752502441e+00,9.660755395889282227e-01,3.339649915695190430e+00
1.293000000000000114e+02,1.636947393417358398e-01,-9.907534122467041016e-01,-1.089161157608032227e+00,-8.766948580741882324e-01,-1.313121795654296875e+00,8.134035021066665649e-02,-1.240787029266357422e+00,1.421291351318359375e+00,6.350027322769165039e-01,3.328962802886962891e+00
1.294000000000000057e+02,2.214944362640380859e-01,-9.892368316650390625e-01,-1.063443303108215332e+00,-8.897650837898254395e-01,-1.310548663139343262e+00,3.049163706600666046e-02,-1.267043471336364746e+00,1.303079605102539062e+00,3.379929065704345703e-01,3.275804996490478516e+00
1.295000000000000000e+02,2.802304923534393311e-01,-9.873924255371093750e-01,-1.035963416099548340e+00,-9.014574289321899414e-01,-1.307869791984558105e+00,-1.877535320818424225e-02,-1.287742376327514648e+00,1.191830277442932129e+00,7.478640973567962646e-02,3.187941789627075195e+00
1.295999999999999943e+02,3.399305641651153564e-01,-9.851925373077392578e-01,-1.006754279136657715e+00,-9.118037819862365723e-01,-1.305088281631469727e+00,-6.650741398334503174e-02,-1.303497791290283203e+00,1.087338209152221680e+00,-1.582105755805969238e-01,3.076304912567138672e+00
1.296999999999999886e+02,4.006112813949584961e-01,-9.826235175132751465e-01,-9.760701060295104980e-01,-9.210208654403686523e-01,-1.302207589149475098e+00,-1.127499565482139587e-01,-1.315358042716979980e+00,9.894803166389465332e-01,-3.608343899250030518e-01,2.943545103073120117e+00
1.298000000000000114e+02,4.622817039489746094e-01,-9.796782732009887695e-01,-9.442391395568847656e-01,-9.294143915176391602e-01,-1.299230933189392090e+00,-1.575471013784408569e-01,-1.323768496513366699e+00,8.977227807044982910e-01,-5.330478549003601074e-01,2.792932271957397461e+00
1.299000000000000057e+02,5.249450802803039551e-01,-9.763776063919067383e-01,-9.113750457763671875e-01,-9.371647238731384277e-01,-1.296160459518432617e+00,-2.009415924549102783e-01,-1.329007148742675781e+00,8.116254210472106934e-01,-6.753869652748107910e-01,2.631681919097900391e+00
1.300000000000000000e+02,5.886090993881225586e-01,-9.727326035499572754e-01,-8.776047825813293457e-01,-9.444009065628051758e-01,-1.292981743812561035e+00,-2.429795712232589722e-01,-1.331267237663269043e+00,7.308599948883056641e-01,-7.945703864097595215e-01,2.467550277709960938e+00
1.300999999999999943e+02,6.532883048057556152e-01,-9.687374830245971680e-01,-8.427946567535400391e-01,-9.510364532470703125e-01,-1.289607167243957520e+00,-2.837238609790802002e-01,-1.330932378768920898e+00,6.550642251968383789e-01,-8.948339819908142090e-01,2.303565025329589844e+00
1.301999999999999886e+02,7.190086841583251953e-01,-9.643504023551940918e-01,-8.065824508666992188e-01,-9.570066332817077637e-01,-1.286030173301696777e+00,-3.232134580612182617e-01,-1.329871296882629395e+00,5.832812786102294922e-01,-9.795022010803222656e-01,2.142031908035278320e+00
1.303000000000000114e+02,7.857902646064758301e-01,-9.595488905906677246e-01,-7.685942649841308594e-01,-9.624285101890563965e-01,-1.282266139984130859e+00,-3.615309596061706543e-01,-1.328584074974060059e+00,5.144612193107604980e-01,-1.051643729209899902e+00,1.986480593681335449e+00
1.304000000000000057e+02,8.536481261253356934e-01,-9.543271064758300781e-01,-7.288566827774047852e-01,-9.672544002532958984e-01,-1.278338313102722168e+00,-3.988007009029388428e-01,-1.327087998390197754e+00,4.484097063541412354e-01,-1.112602233886718750e+00,1.838074445724487305e+00
1.305000000000000000e+02,9.225973486900329590e-01,-9.486793875694274902e-01,-6.875991821289062500e-01,-9.714813828468322754e-01,-1.274251580238342285e+00,-4.350502789020538330e-01,-1.325392723083496094e+00,3.850200474262237549e-01,-1.163150191307067871e+00,1.696902871131896973e+00
1.305999999999999943e+02,9.926534891128540039e-01,-9.425998330116271973e-01,-6.450037360191345215e-01,-9.752132892608642578e-01,-1.270009756088256836e+00,-4.703041315078735352e-01,-1.323506474494934082e+00,3.241924643516540527e-01,-1.204227089881896973e+00,1.563124537467956543e+00
1.306999999999999886e+02,1.063800454139709473e+00,-9.360825419425964355e-01,-6.015367507934570312e-01,-9.786437749862670898e-01,-1.265587329864501953e+00,-5.045815110206604004e-01,-1.321443438529968262e+00,2.657541930675506592e-01,-1.237400054931640625e+00,1.436694979667663574e+00
1.308000000000000114e+02,1.136036396026611328e+00,-9.291234612464904785e-01,-5.572872757911682129e-01,-9.818016290664672852e-01,-1.260940909385681152e+00,-5.378978252410888672e-01,-1.319252490997314453e+00,2.091848105192184448e-01,-1.264382123947143555e+00,1.317577362060546875e+00
1.309000000000000057e+02,1.209568500518798828e+00,-9.217309355735778809e-01,-5.122471451759338379e-01,-9.846839904785156250e-01,-1.256073951721191406e+00,-5.702702403068542480e-01,-1.316944599151611328e+00,1.543636769056320190e-01,-1.285756945610046387e+00,1.205464601516723633e+00
1.310000000000000000e+02,1.284612655639648438e+00,-9.139001965522766113e-01,-4.662400484085083008e-01,-9.872559309005737305e-01,-1.250963091850280762e+00,-6.015821695327758789e-01,-1.314523100852966309e+00,1.012418046593666077e-01,-1.302069425582885742e+00,1.100122094154357910e+00
1.310999999999999943e+02,1.361225605010986328e+00,-9.056228399276733398e-01,-4.188108742237091064e-01,-9.894157648086547852e-01,-1.245548844337463379e+00,-6.317672729492187500e-01,-1.311991214752197266e+00,4.976892098784446716e-02,-1.314393877983093262e+00,1.001449584960937500e+00
1.311999999999999886e+02,1.439440250396728516e+00,-8.968906402587890625e-01,-3.702149093151092529e-01,-9.911876916885375977e-01,-1.239831805229187012e+00,-6.608419418334960938e-01,-1.309352517127990723e+00,-1.037535257637500763e-04,-1.323218226432800293e+00,9.089526534080505371e-01
1.313000000000000114e+02,1.519290447235107422e+00,-8.876947760581970215e-01,-3.206020295619964600e-01,-9.926151633262634277e-01,-1.233592987060546875e+00,-6.888846158981323242e-01,-1.306610226631164551e+00,-4.842357337474822998e-02,-1.328845500946044922e+00,8.221588134765625000e-01
1.314000000000000057e+02,1.600810766220092773e+00,-8.780264854431152344e-01,-2.699666917324066162e-01,-9.936991930007934570e-01,-1.226135611534118652e+00,-7.157906889915466309e-01,-1.303767323493957520e+00,-9.523649513721466064e-02,-1.331470370292663574e+00,7.407372593879699707e-01
1.315000000000000000e+02,1.684036016464233398e+00,-8.678768873214721680e-01,-2.182924598455429077e-01,-9.944347739219665527e-01,-1.217409014701843262e+00,-7.415573596954345703e-01,-1.300826787948608398e+00,-1.405870914459228516e-01,-1.331375122070312500e+00,6.643503308296203613e-01
1.315999999999999943e+02,1.768990993499755859e+00,-8.572369217872619629e-01,-1.655653715133666992e-01,-9.948171973228454590e-01,-1.206656455993652344e+00,-7.659538984298706055e-01,-1.297791957855224609e+00,-1.845186352729797363e-01,-1.330348730087280273e+00,5.921344757080078125e-01
1.316999999999999886e+02,1.855708479881286621e+00,-8.460976481437683105e-01,-1.120812296867370605e-01,-9.949160218238830566e-01,-1.193193197250366211e+00,-7.883769869804382324e-01,-1.294663906097412109e+00,-2.270735204219818115e-01,-1.329088091850280762e+00,5.229549407958984375e-01
1.318000000000000114e+02,1.944225311279296875e+00,-8.344495296478271484e-01,-5.804389342665672302e-02,-9.947792887687683105e-01,-1.177197217941284180e+00,-8.089293837547302246e-01,-1.291368842124938965e+00,-2.683121562004089355e-01,-1.327618122100830078e+00,4.565582871437072754e-01
1.319000000000000057e+02,2.034579992294311523e+00,-8.222815394401550293e-01,-3.428160212934017181e-03,-9.944021105766296387e-01,-1.158867955207824707e+00,-8.277437686920166016e-01,-1.287869334220886230e+00,-3.082824945449829102e-01,-1.325947284698486328e+00,3.928365707397460938e-01
1.320000000000000000e+02,2.126851081848144531e+00,-8.094447255134582520e-01,5.184926465153694153e-02,-9.937703013420104980e-01,-1.138691306114196777e+00,-8.451297879219055176e-01,-1.284173488616943359e+00,-3.470332026481628418e-01,-1.324084639549255371e+00,3.316890895366668701e-01
1.320999999999999943e+02,2.220945119857788086e+00,-7.957535982131958008e-01,1.078503653407096863e-01,-9.928694963455200195e-01,-1.116729021072387695e+00,-8.611284494400024414e-01,-1.280308127403259277e+00,-3.847047984600067139e-01,-1.322041153907775879e+00,2.729759216308593750e-01
1.321999999999999886e+02,2.316725015640258789e+00,-7.812733650207519531e-01,1.647492349147796631e-01,-9.916596412658691406e-01,-1.092988252639770508e+00,-8.757426738739013672e-01,-1.276282191276550293e+00,-4.213466048240661621e-01,-1.319865584373474121e+00,2.161796689033508301e-01
1.323000000000000114e+02,2.414295911788940430e+00,-7.659535408020019531e-01,2.225718945264816284e-01,-9.901338815689086914e-01,-1.067476749420166016e+00,-8.889753818511962891e-01,-1.272099733352661133e+00,-4.569832682609558105e-01,-1.317572355270385742e+00,1.611375808715820312e-01
1.324000000000000057e+02,2.513745546340942383e+00,-7.495625615119934082e-01,2.813312709331512451e-01,-9.882798790931701660e-01,-1.040201902389526367e+00,-9.008296132087707520e-01,-1.267755746841430664e+00,-4.916374981403350830e-01,-1.315165042877197266e+00,1.078013330698013306e-01
1.325000000000000000e+02,2.614226341247558594e+00,-7.311390638351440430e-01,3.410550951957702637e-01,-9.860700964927673340e-01,-1.011187791824340820e+00,-9.113270044326782227e-01,-1.263195395469665527e+00,-5.253234505653381348e-01,-1.312647104263305664e+00,5.612039938569068909e-02
1.325999999999999943e+02,2.715306997299194336e+00,-7.104577422142028809e-01,4.017598927021026611e-01,-9.834913015365600586e-01,-9.806582927703857422e-01,-9.206631183624267578e-01,-1.258413434028625488e+00,-5.580618977546691895e-01,-1.310021758079528809e+00,6.045834161341190338e-03
1.326999999999999886e+02,2.816820621490478516e+00,-6.874926090240478516e-01,4.634546935558319092e-01,-9.805359840393066406e-01,-9.489581584930419922e-01,-9.291427731513977051e-01,-1.253400802612304688e+00,-5.898045301437377930e-01,-1.307292342185974121e+00,-4.246990010142326355e-02
1.328000000000000114e+02,2.918510913848876953e+00,-6.622053384780883789e-01,5.261425971984863281e-01,-9.772256016731262207e-01,-9.162136316299438477e-01,-9.369645118713378906e-01,-1.248113989830017090e+00,-6.204375028610229492e-01,-1.304461956024169922e+00,-8.947292715311050415e-02
1.329000000000000057e+02,3.020380020141601562e+00,-6.345787644386291504e-01,5.898315906524658203e-01,-9.735708832740783691e-01,-8.825495243072509766e-01,-9.442588090896606445e-01,-1.242505431175231934e+00,-6.499228477478027344e-01,-1.301533579826354980e+00,-1.350080221891403198e-01
1.330000000000000000e+02,3.122311592102050781e+00,-6.043592691421508789e-01,6.545361876487731934e-01,-9.695658683776855469e-01,-8.478865623474121094e-01,-9.509816765785217285e-01,-1.236574292182922363e+00,-6.783837080001831055e-01,-1.298510551452636719e+00,-1.791186183691024780e-01
1.330999999999999943e+02,3.223841667175292969e+00,-5.707262754440307617e-01,7.202822566032409668e-01,-9.651682972908020020e-01,-8.118768334388732910e-01,-9.570242762565612793e-01,-1.229605436325073242e+00,-7.057350277900695801e-01,-1.295395493507385254e+00,-2.218468785285949707e-01
1.331999999999999886e+02,3.324860811233520508e+00,-5.336210727691650391e-01,7.870899438858032227e-01,-9.603561162948608398e-01,-7.741127610206604004e-01,-9.625144004821777344e-01,-1.221386194229125977e+00,-7.319473624229431152e-01,-1.292126893997192383e+00,-2.632502317428588867e-01
1.333000000000000114e+02,3.425374984741210938e+00,-4.930268526077270508e-01,8.549742102622985840e-01,-9.551236033439636230e-01,-7.345851659774780273e-01,-9.674180150032043457e-01,-1.211581230163574219e+00,-7.569660544395446777e-01,-1.288652777671813965e+00,-3.033807277679443359e-01
1.334000000000000057e+02,3.525392770767211914e+00,-4.489251971244812012e-01,9.239503145217895508e-01,-9.494650363922119141e-01,-6.935008764266967773e-01,-9.717147350311279297e-01,-1.199158668518066406e+00,-7.801591753959655762e-01,-1.284980535507202148e+00,-3.422805666923522949e-01
1.335000000000000000e+02,3.624919652938842773e+00,-4.012975096702575684e-01,9.940337538719177246e-01,-9.433744549751281738e-01,-6.510497927665710449e-01,-9.754968285560607910e-01,-1.184145569801330566e+00,-8.014389276504516602e-01,-1.281136035919189453e+00,-3.800862729549407959e-01
1.335999999999999943e+02,3.723952531814575195e+00,-3.501252233982086182e-01,1.065206527709960938e+00,-9.368460178375244141e-01,-6.076791882514953613e-01,-9.789605736732482910e-01,-1.166660308837890625e+00,-8.208897113800048828e-01,-1.277130365371704102e+00,-4.168590307235717773e-01
1.336999999999999886e+02,3.822481870651245117e+00,-2.953800559043884277e-01,1.137469410896301270e+00,-9.298756122589111328e-01,-5.635271668434143066e-01,-9.821522235870361328e-01,-1.147181391716003418e+00,-8.388175964355468750e-01,-1.272967576980590820e+00,-4.526234567165374756e-01
1.338000000000000114e+02,3.919856309890747070e+00,-2.366436272859573364e-01,1.211029887199401855e+00,-9.224717020988464355e-01,-5.185853242874145508e-01,-9.850685596466064453e-01,-1.125913858413696289e+00,-8.553569912910461426e-01,-1.268646836280822754e+00,-4.874030351638793945e-01
1.339000000000000057e+02,4.014591693878173828e+00,-1.726209372282028198e-01,1.286103487014770508e+00,-9.146294593811035156e-01,-4.727345407009124756e-01,-9.876856803894042969e-01,-1.102864742279052734e+00,-8.705106973648071289e-01,-1.264115333557128906e+00,-5.212122797966003418e-01
1.340000000000000000e+02,4.105795860290527344e+00,-1.026404872536659241e-01,1.362746357917785645e+00,-9.063404798507690430e-01,-4.254821240901947021e-01,-9.898982048034667969e-01,-1.078042030334472656e+00,-8.842816948890686035e-01,-1.259361386299133301e+00,-5.540711283683776855e-01
1.340999999999999943e+02,4.193434715270996094e+00,-2.673020586371421814e-02,1.440991640090942383e+00,-8.975964188575744629e-01,-3.770195543766021729e-01,-9.917154312133789062e-01,-1.051452994346618652e+00,-8.966730237007141113e-01,-1.254380345344543457e+00,-5.859525799751281738e-01
1.341999999999999886e+02,4.277496814727783203e+00,5.507785081863403320e-02,1.520873188972473145e+00,-8.883885741233825684e-01,-3.275380432605743408e-01,-9.931861162185668945e-01,-1.023105740547180176e+00,-9.076883196830749512e-01,-1.249133348464965820e+00,-6.167308688163757324e-01
1.343000000000000114e+02,4.357972145080566406e+00,1.427503675222396851e-01,1.602425575256347656e+00,-8.787082433700561523e-01,-2.770362496376037598e-01,-9.943141937255859375e-01,-9.931168556213378906e-01,-9.174407124519348145e-01,-1.243563413619995117e+00,-6.463609933853149414e-01
1.344000000000000057e+02,4.434851646423339844e+00,2.362527549266815186e-01,1.685683250427246094e+00,-8.685461878776550293e-01,-2.254976332187652588e-01,-9.950944185256958008e-01,-9.618536829948425293e-01,-9.262225031852722168e-01,-1.237700343132019043e+00,-6.749567389488220215e-01
1.345000000000000000e+02,4.508126258850097656e+00,3.355492055416107178e-01,1.770671367645263672e+00,-8.578939437866210938e-01,-1.729055345058441162e-01,-9.955214858055114746e-01,-9.295112490653991699e-01,-9.342924952507019043e-01,-1.230894923210144043e+00,-7.024574875831604004e-01
1.345999999999999943e+02,4.577717304229736328e+00,4.406143128871917725e-01,1.857422471046447754e+00,-8.467421531677246094e-01,-1.194929108023643494e-01,-9.956499934196472168e-01,-8.961915969848632812e-01,-9.417774081230163574e-01,-1.222837805747985840e+00,-7.288183569908142090e-01
1.346999999999999886e+02,4.638857364654541016e+00,5.549612045288085938e-01,1.945973634719848633e+00,-8.350812196731567383e-01,-6.552762538194656372e-02,-9.955431222915649414e-01,-8.619588613510131836e-01,-9.487516283988952637e-01,-1.213302254676818848e+00,-7.540131807327270508e-01
1.348000000000000114e+02,4.674412727355957031e+00,6.902320981025695801e-01,2.036363124847412109e+00,-8.229001760482788086e-01,-1.099235750734806061e-02,-9.951972961425781250e-01,-8.265342712402343750e-01,-9.550433158874511719e-01,-1.201238870620727539e+00,-7.774726152420043945e-01
1.349000000000000057e+02,4.669850826263427734e+00,8.521408438682556152e-01,2.128669977188110352e+00,-8.100462555885314941e-01,4.419764131307601929e-02,-9.945979714393615723e-01,-7.894746065139770508e-01,-9.607487320899963379e-01,-1.186554312705993652e+00,-7.989956736564636230e-01
1.350000000000000000e+02,4.615520954132080078e+00,1.039645075798034668e+00,2.222794771194458008e+00,-7.963384389877319336e-01,1.000921130180358887e-01,-9.937341809272766113e-01,-7.506271004676818848e-01,-9.658921360969543457e-01,-1.169373273849487305e+00,-8.186741471290588379e-01
1.350999999999999943e+02,4.498477458953857422e+00,1.251413583755493164e+00,2.318604469299316406e+00,-7.818419337272644043e-01,1.568694263696670532e-01,-9.925648570060729980e-01,-7.101178169250488281e-01,-9.704207777976989746e-01,-1.150129318237304688e+00,-8.367848396301269531e-01
1.351999999999999886e+02,4.309945583343505859e+00,1.486013770103454590e+00,2.416207313537597656e+00,-7.665044069290161133e-01,2.145688235759735107e-01,-9.910801649093627930e-01,-6.681844592094421387e-01,-9.743876457214355469e-01,-1.129094004631042480e+00,-8.535051345825195312e-01
1.353000000000000114e+02,4.048916339874267578e+00,1.738168120384216309e+00,2.515681982040405273e+00,-7.500873208045959473e-01,2.732025980949401855e-01,-9.892702102661132812e-01,-6.251201629638671875e-01,-9.779567718505859375e-01,-1.106276154518127441e+00,-8.688394427299499512e-01
1.354000000000000057e+02,3.737679243087768555e+00,2.008990049362182617e+00,2.616172075271606445e+00,-7.316250801086425781e-01,3.327969014644622803e-01,-9.871082901954650879e-01,-5.812758207321166992e-01,-9.812554717063903809e-01,-1.081683516502380371e+00,-8.827906847000122070e-01
1.355000000000000000e+02,3.384583473205566406e+00,2.299960613250732422e+00,2.717259883880615234e+00,-7.109060883522033691e-01,3.933709859848022461e-01,-9.845783114433288574e-01,-5.366449952125549316e-01,-9.842801094055175781e-01,-1.055323600769042969e+00,-8.953616619110107422e-01
1.355999999999999943e+02,2.994659662246704102e+00,2.597145795822143555e+00,2.818774700164794922e+00,-6.879022717475891113e-01,4.549337327480316162e-01,-9.816724061965942383e-01,-4.912120699882507324e-01,-9.870264530181884766e-01,-1.027204036712646484e+00,-9.065555930137634277e-01
1.356999999999999886e+02,2.584852218627929688e+00,2.866611719131469727e+00,2.920465230941772461e+00,-6.625760793685913086e-01,5.174899697303771973e-01,-9.784064292907714844e-01,-4.445293247699737549e-01,-9.894046187400817871e-01,-9.974092841148376465e-01,-9.164572358131408691e-01
1.358000000000000114e+02,2.176994800567626953e+00,3.075050830841064453e+00,3.022334575653076172e+00,-6.349102258682250977e-01,5.810453891754150391e-01,-9.747965931892395020e-01,-3.964960277080535889e-01,-9.913690686225891113e-01,-9.662977457046508789e-01,-9.253491759300231934e-01
1.359000000000000057e+02,1.779741525650024414e+00,3.219518899917602539e+00,3.124259710311889648e+00,-6.046382188796997070e-01,6.456141471862792969e-01,-9.708381295204162598e-01,-3.474132418632507324e-01,-9.929735660552978516e-01,-9.340928792953491211e-01,-9.335050582885742188e-01
1.360000000000000000e+02,1.399673581123352051e+00,3.302714824676513672e+00,3.225779056549072266e+00,-5.709473490715026855e-01,7.112204432487487793e-01,-9.664948582649230957e-01,-2.973165512084960938e-01,-9.942373633384704590e-01,-9.008919000625610352e-01,-9.410572052001953125e-01
1.360999999999999943e+02,1.040562510490417480e+00,3.336787462234497070e+00,3.326787233352661133e+00,-5.337842702865600586e-01,7.778863310813903809e-01,-9.617376923561096191e-01,-2.461896538734436035e-01,-9.951553344726562500e-01,-8.667915463447570801e-01,-9.481070041656494141e-01
1.361999999999999886e+02,7.035019993782043457e-01,3.334451198577880859e+00,3.427291393280029297e+00,-4.931318461894989014e-01,8.456267118453979492e-01,-9.565610289573669434e-01,-1.940159052610397339e-01,-9.957222938537597656e-01,-8.315456509590148926e-01,-9.544892311096191406e-01
1.363000000000000114e+02,3.988040089607238770e-01,3.290409564971923828e+00,3.527298450469970703e+00,-4.489718675613403320e-01,9.144569039344787598e-01,-9.509590268135070801e-01,-1.408664584159851074e-01,-9.959540367126464844e-01,-7.947217822074890137e-01,-9.602665305137634277e-01
1.364000000000000057e+02,1.288871616125106812e-01,3.208589792251586914e+00,3.626814603805541992e+00,-4.012855887413024902e-01,9.843922853469848633e-01,-9.449259042739868164e-01,-8.712013810873031616e-02,-9.959400296211242676e-01,-7.561075091361999512e-01,-9.654878973960876465e-01
1.365000000000000000e+02,-1.105913668870925903e-01,3.101836919784545898e+00,3.725836515426635742e+00,-3.500545024871826172e-01,1.055423140525817871e+00,-9.384555816650390625e-01,-3.281807154417037964e-02,-9.956897497177124023e-01,-7.158023118972778320e-01,-9.700968265533447266e-01
1.365999999999999943e+02,-3.197168409824371338e-01,2.973405122756958008e+00,3.824353933334350586e+00,-2.952492833137512207e-01,1.127532124519348145e+00,-9.315431118011474609e-01,2.210696786642074585e-02,-9.951915144920349121e-01,-6.740549802780151367e-01,-9.741329550743103027e-01
1.367000000000000171e+02,-4.984801113605499268e-01,2.826112270355224609e+00,3.921705961227416992e+00,-2.364455163478851318e-01,1.200900554656982422e+00,-9.241960644721984863e-01,7.770546525716781616e-02,-9.944358468055725098e-01,-6.311050653457641602e-01,-9.777414202690124512e-01
1.368000000000000114e+02,-6.467818617820739746e-01,2.666478395462036133e+00,4.016391754150390625e+00,-1.723308563232421875e-01,1.275761485099792480e+00,-9.164119362831115723e-01,1.341207325458526611e-01,-9.933900237083435059e-01,-5.873641371726989746e-01,-9.810760617256164551e-01
1.369000000000000057e+02,-7.704505324363708496e-01,2.502584457397460938e+00,4.107543945312500000e+00,-1.022584885358810425e-01,1.352187275886535645e+00,-9.081824421882629395e-01,1.914529651403427124e-01,-9.920304417610168457e-01,-5.428380370140075684e-01,-9.841371178627014160e-01
1.370000000000000000e+02,-8.745560646057128906e-01,2.338453769683837891e+00,4.195130825042724609e+00,-2.625665813684463501e-02,1.430210590362548828e+00,-8.994988799095153809e-01,2.497143596410751343e-01,-9.903511404991149902e-01,-4.975180029869079590e-01,-9.869215488433837891e-01
1.370999999999999943e+02,-9.621696472167968750e-01,2.176056385040283203e+00,4.279140949249267578e+00,5.564258620142936707e-02,1.509865641593933105e+00,-8.903527259826660156e-01,3.089241385459899902e-01,-9.883318543434143066e-01,-4.510332345962524414e-01,-9.893558025360107422e-01
1.372000000000000171e+02,-1.036893248558044434e+00,2.019110202789306641e+00,4.359564304351806641e+00,1.434059143066406250e-01,1.591186642646789551e+00,-8.807352185249328613e-01,3.691085577011108398e-01,-9.859484434127807617e-01,-4.031600058078765869e-01,-9.913727045059204102e-01
1.373000000000000114e+02,-1.100131273269653320e+00,1.869124531745910645e+00,4.436391353607177734e+00,2.369987517595291138e-01,1.674208760261535645e+00,-8.706374764442443848e-01,4.302777349948883057e-01,-9.831922054290771484e-01,-3.542129695415496826e-01,-9.930227398872375488e-01
1.374000000000000057e+02,-1.152878642082214355e+00,1.726439476013183594e+00,4.509613513946533203e+00,3.363853096961975098e-01,1.758957624435424805e+00,-8.600505590438842773e-01,4.924403429031372070e-01,-9.800640344619750977e-01,-3.042534589767456055e-01,-9.943323731422424316e-01
1.375000000000000000e+02,-1.195853590965270996e+00,1.591048479080200195e+00,4.579145431518554688e+00,4.415427446365356445e-01,1.845465064048767090e+00,-8.489654064178466797e-01,5.555979609489440918e-01,-9.765905737876892090e-01,-2.532658576965332031e-01,-9.952968358993530273e-01
1.375999999999999943e+02,-1.230544447898864746e+00,1.463066697120666504e+00,4.640142440795898438e+00,5.560453534126281738e-01,1.933766961097717285e+00,-8.373725414276123047e-01,6.197632551193237305e-01,-9.727706313133239746e-01,-2.012337148189544678e-01,-9.959108829498291016e-01
1.377000000000000171e+02,-1.258771300315856934e+00,1.342407107353210449e+00,4.675384044647216797e+00,6.915662884712219238e-01,2.023901462554931641e+00,-8.252622485160827637e-01,6.849542260169982910e-01,-9.685868024826049805e-01,-1.481915414333343506e-01,-9.961817264556884766e-01
1.378000000000000114e+02,-1.281310439109802246e+00,1.228828668594360352e+00,4.670425891876220703e+00,8.537369966506958008e-01,2.115940332412719727e+00,-8.125192523002624512e-01,7.511979937553405762e-01,-9.639943242073059082e-01,-9.451951086521148682e-02,-9.961991310119628906e-01
1.379000000000000057e+02,-1.298614859580993652e+00,1.122048020362854004e+00,4.615584850311279297e+00,1.041489124298095703e+00,2.209830999374389648e+00,-7.989221215248107910e-01,8.185104727745056152e-01,-9.589846134185791016e-01,-4.029282554984092712e-02,-9.959804415702819824e-01
1.380000000000000000e+02,-1.311740875244140625e+00,1.021978139877319336e+00,4.497958183288574219e+00,1.253487467765808105e+00,2.305404901504516602e+00,-7.845323085784912109e-01,8.869065642356872559e-01,-9.535517692565917969e-01,1.454233005642890930e-02,-9.955162405967712402e-01
1.380999999999999943e+02,-1.321276903152465820e+00,9.282174110412597656e-01,4.308756828308105469e+00,1.488305568695068359e+00,2.402745962142944336e+00,-7.693195343017578125e-01,9.564017653465270996e-01,-9.476900696754455566e-01,7.004862278699874878e-02,-9.947954416275024414e-01
1.382000000000000171e+02,-1.327570080757141113e+00,8.402365446090698242e-01,4.047139167785644531e+00,1.740625023841857910e+00,2.501994609832763672e+00,-7.530966997146606445e-01,1.027003884315490723e+00,-9.413936734199523926e-01,1.263408213853836060e-01,-9.937914013862609863e-01
1.383000000000000114e+02,-1.330820441246032715e+00,7.576968073844909668e-01,3.735513448715209961e+00,2.011676788330078125e+00,2.602386236190795898e+00,-7.349518537521362305e-01,1.098679900169372559e+00,-9.346567988395690918e-01,1.835482120513916016e-01,-9.924742579460144043e-01
1.384000000000000057e+02,-1.331220149993896484e+00,6.802806854248046875e-01,3.382012367248535156e+00,2.302825212478637695e+00,2.703392505645751953e+00,-7.145444154739379883e-01,1.171514749526977539e+00,-9.274806380271911621e-01,2.416832000017166138e-01,-9.908387064933776855e-01
1.385000000000000000e+02,-1.330257177352905273e+00,6.072906851768493652e-01,2.991750478744506836e+00,2.600025177001953125e+00,2.804868698120117188e+00,-6.918615698814392090e-01,1.245761156082153320e+00,-9.198707342147827148e-01,3.007627129554748535e-01,-9.888671636581420898e-01
1.385999999999999943e+02,-1.329042673110961914e+00,5.375053882598876953e-01,2.581839561462402344e+00,2.869084835052490234e+00,2.906533241271972656e+00,-6.668586134910583496e-01,1.321559429168701172e+00,-9.118186831474304199e-01,3.608143031597137451e-01,-9.865334033966064453e-01
1.387000000000000171e+02,-1.327616572380065918e+00,4.705265462398529053e-01,2.173961639404296875e+00,3.077041625976562500e+00,3.008375406265258789e+00,-6.395189166069030762e-01,1.398942112922668457e+00,-9.033160209655761719e-01,4.218496978282928467e-01,-9.838278293609619141e-01
1.388000000000000114e+02,-1.325987935066223145e+00,4.062448740005493164e-01,1.776762008666992188e+00,3.221004962921142578e+00,3.110321283340454102e+00,-6.096678972244262695e-01,1.477942705154418945e+00,-8.943541646003723145e-01,4.838778674602508545e-01,-9.807481169700622559e-01
1.389000000000000057e+02,-1.324165582656860352e+00,3.445582985877990723e-01,1.396789789199829102e+00,3.303747892379760742e+00,3.211906433105468750e+00,-5.764591693878173828e-01,1.558595657348632812e+00,-8.849245309829711914e-01,5.469002127647399902e-01,-9.773209095001220703e-01
1.390000000000000000e+02,-1.322157502174377441e+00,2.853622436523437500e-01,1.037790298461914062e+00,3.337495326995849609e+00,3.312983512878417969e+00,-5.397793054580688477e-01,1.640935778617858887e+00,-8.750181198120117188e-01,6.109281778335571289e-01,-9.735477566719055176e-01
1.390999999999999943e+02,-1.320007205009460449e+00,2.281886637210845947e-01,7.008811831474304199e-01,3.334861516952514648e+00,3.413554668426513672e+00,-4.996127188205718994e-01,1.724994182586669922e+00,-8.646261692047119141e-01,6.759785413742065430e-01,-9.694162607192993164e-01
1.392000000000000171e+02,-1.317738771438598633e+00,1.727792769670486450e-01,3.964045345783233643e-01,3.290482759475708008e+00,3.513628005981445312e+00,-4.559411406517028809e-01,1.810796260833740234e+00,-8.537396192550659180e-01,7.420788407325744629e-01,-9.648798108100891113e-01
1.393000000000000114e+02,-1.315355420112609863e+00,1.190863400697708130e-01,1.266864091157913208e-01,3.208419322967529297e+00,3.613210439682006836e+00,-4.087459444999694824e-01,1.898378491401672363e+00,-8.423491716384887695e-01,8.092457652091979980e-01,-9.599267244338989258e-01
1.394000000000000057e+02,-1.312860727310180664e+00,6.705929338932037354e-02,-1.126009300351142883e-01,3.101470232009887695e+00,3.712298870086669922e+00,-3.580085635185241699e-01,1.987778306007385254e+00,-8.304452896118164062e-01,8.774942755699157715e-01,-9.545513987541198730e-01
1.395000000000000000e+02,-1.310257911682128906e+00,1.664884760975837708e-02,-3.215290009975433350e-01,2.972858905792236328e+00,3.810898542404174805e+00,-3.037100732326507568e-01,2.079045057296752930e+00,-8.179895281791687012e-01,9.468398690223693848e-01,-9.487479329109191895e-01
1.395999999999999943e+02,-1.307550430297851562e+00,-3.219282999634742737e-02,-5.000889897346496582e-01,2.825415849685668945e+00,3.908477306365966797e+00,-2.455082237720489502e-01,2.172228574752807617e+00,-8.047317862510681152e-01,1.017294049263000488e+00,-9.425106644630432129e-01
1.397000000000000171e+02,-1.304741263389587402e+00,-7.951217144727706909e-02,-6.481968760490417480e-01,2.665689229965209961e+00,4.003643989562988281e+00,-1.822270303964614868e-01,2.267130374908447266e+00,-7.906534671783447266e-01,1.088824868202209473e+00,-9.358335733413696289e-01
1.398000000000000114e+02,-1.301833629608154297e+00,-1.253542006015777588e-01,-7.717271447181701660e-01,2.501759529113769531e+00,4.095296859741210938e+00,-1.129861250519752502e-01,2.363743066787719727e+00,-7.757844924926757812e-01,1.161488771438598633e+00,-9.287160634994506836e-01
1.399000000000000057e+02,-1.298830389976501465e+00,-1.697626709938049316e-01,-8.757162094116210938e-01,2.337607383728027344e+00,4.183385372161865234e+00,-3.781123831868171692e-02,2.462244033813476562e+00,-7.600029706954956055e-01,1.235528826713562012e+00,-9.211652278900146484e-01
1.400000000000000000e+02,-1.295734763145446777e+00,-2.127799242734909058e-01,-9.632428288459777832e-01,2.175211906433105469e+00,4.267898559570312500e+00,4.326573386788368225e-02,2.562309265136718750e+00,-7.427542209625244141e-01,1.311112761497497559e+00,-9.131733179092407227e-01
1.400999999999999943e+02,-1.292508602142333984e+00,-2.544577419757843018e-01,-1.037891149520874023e+00,2.018288373947143555e+00,4.348826885223388672e+00,1.302116662263870239e-01,2.663082838058471680e+00,-7.232409119606018066e-01,1.388276815414428711e+00,-9.047318696975708008e-01
1.402000000000000171e+02,-1.289077520370483398e+00,-2.948545515537261963e-01,-1.101063728332519531e+00,1.868334531784057617e+00,4.426159858703613281e+00,2.229921817779541016e-01,2.764412164688110352e+00,-7.014753222465515137e-01,1.467054367065429688e+00,-8.958326578140258789e-01
1.403000000000000114e+02,-1.285446047782897949e+00,-3.340070247650146484e-01,-1.153746366500854492e+00,1.725679755210876465e+00,4.499888420104980469e+00,3.215715885162353516e-01,2.866006851196289062e+00,-6.774001121520996094e-01,1.547479391098022461e+00,-8.864668011665344238e-01
1.404000000000000057e+02,-1.281636118888854980e+00,-3.720338046550750732e-01,-1.196666359901428223e+00,1.590324878692626953e+00,4.569978237152099609e+00,4.259045124053955078e-01,2.967776060104370117e+00,-6.509956717491149902e-01,1.629586815834045410e+00,-8.766254186630249023e-01
1.405000000000000000e+02,-1.277664303779602051e+00,-4.090223908424377441e-01,-1.231314539909362793e+00,1.462378263473510742e+00,4.633012294769287109e+00,5.384646058082580566e-01,3.069723129272460938e+00,-6.222339868545532227e-01,1.713408589363098145e+00,-8.662996292114257812e-01
1.405999999999999943e+02,-1.273534536361694336e+00,-4.449974894523620605e-01,-1.259507536888122559e+00,1.341754436492919922e+00,4.673149108886718750e+00,6.703599691390991211e-01,3.171489715576171875e+00,-5.904138088226318359e-01,1.798969864845275879e+00,-8.554805517196655273e-01
1.407000000000000171e+02,-1.269249916076660156e+00,-4.799833297729492188e-01,-1.282014846801757812e+00,1.228210330009460449e+00,4.674564838409423828e+00,8.286053538322448730e-01,3.272769927978515625e+00,-5.551211237907409668e-01,1.886306405067443848e+00,-8.441587090492248535e-01
1.408000000000000114e+02,-1.264765977859497070e+00,-5.139958858489990234e-01,-1.299292206764221191e+00,1.121463894844055176e+00,4.628018856048583984e+00,1.012713909149169922e+00,3.373541355133056641e+00,-5.163490176200866699e-01,1.975455164909362793e+00,-8.323247432708740234e-01
1.409000000000000057e+02,-1.260058641433715820e+00,-5.470534563064575195e-01,-1.312396645545959473e+00,1.021427631378173828e+00,4.519764423370361328e+00,1.221451401710510254e+00,3.473812103271484375e+00,-4.740792810916900635e-01,2.066461324691772461e+00,-8.199528455734252930e-01
1.410000000000000000e+02,-1.255128264427185059e+00,-5.791536569595336914e-01,-1.321914076805114746e+00,9.276968240737915039e-01,4.341401576995849609e+00,1.453142166137695312e+00,3.573589563369750977e+00,-4.282934367656707764e-01,2.159390687942504883e+00,-8.068162798881530762e-01
1.410999999999999943e+02,-1.249943017959594727e+00,-6.101642847061157227e-01,-1.328189730644226074e+00,8.397434353828430176e-01,4.089353561401367188e+00,1.703296899795532227e+00,3.672874450683593750e+00,-3.789728581905364990e-01,2.254064321517944336e+00,-7.928447127342224121e-01
1.412000000000000171e+02,-1.244438648223876953e+00,-6.400329470634460449e-01,-1.331423640251159668e+00,7.572296261787414551e-01,3.783688545227050781e+00,1.971151471138000488e+00,3.771667480468750000e+00,-3.260987997055053711e-01,2.350435495376586914e+00,-7.780872583389282227e-01
1.413000000000000114e+02,-1.238650918006896973e+00,-6.688387393951416016e-01,-1.331808924674987793e+00,6.798376441001892090e-01,3.436239242553710938e+00,2.259994983673095703e+00,3.869774103164672852e+00,-2.695305645465850830e-01,2.448667287826538086e+00,-7.624388933181762695e-01
1.414000000000000057e+02,-1.232108712196350098e+00,-6.965782642364501953e-01,-1.330844044685363770e+00,6.068648695945739746e-01,3.050759077072143555e+00,2.557656049728393555e+00,3.966138601303100586e+00,-2.084926813840866089e-01,2.548582315444946289e+00,-7.454665303230285645e-01
1.415000000000000000e+02,-1.224312543869018555e+00,-7.231764197349548340e-01,-1.329628348350524902e+00,5.370905399322509766e-01,2.641721963882446289e+00,2.834084987640380859e+00,4.059214115142822266e+00,-1.416323482990264893e-01,2.649274826049804688e+00,-7.262639999389648438e-01
1.415999999999999943e+02,-1.215157270431518555e+00,-7.486246824264526367e-01,-1.328201055526733398e+00,4.701223373413085938e-01,2.232974290847778320e+00,3.051148653030395508e+00,4.148729801177978516e+00,-6.882560253143310547e-02,2.750538587570190430e+00,-7.048115730285644531e-01
1.417000000000000171e+02,-1.203677415847778320e+00,-7.725118398666381836e-01,-1.326571226119995117e+00,4.058509171009063721e-01,1.833649635314941406e+00,3.204421043395996094e+00,4.234674453735351562e+00,9.896212257444858551e-03,2.852109432220458984e+00,-6.810547709465026855e-01
1.418000000000000114e+02,-1.189521431922912598e+00,-7.944242358207702637e-01,-1.324747800827026367e+00,3.441742360591888428e-01,1.450857520103454590e+00,3.295558929443359375e+00,4.317038059234619141e+00,9.450042247772216797e-02,2.953853607177734375e+00,-6.549714207649230957e-01
1.419000000000000057e+02,-1.172846078872680664e+00,-8.144762516021728516e-01,-1.322738766670227051e+00,2.849865853786468506e-01,1.088715434074401855e+00,3.335407018661499023e+00,4.395810127258300781e+00,1.849531382322311401e-01,3.055779218673706055e+00,-6.265422105789184570e-01
1.420000000000000000e+02,-1.153990268707275391e+00,-8.328871130943298340e-01,-1.320588231086730957e+00,2.278168648481369019e-01,7.480633258819580078e-01,3.338123321533203125e+00,4.470981597900390625e+00,2.812192440032958984e-01,3.157603263854980469e+00,-5.952003598213195801e-01
1.420999999999999943e+02,-1.133329033851623535e+00,-8.498975038528442383e-01,-1.318319201469421387e+00,1.724112778902053833e-01,4.383518397808074951e-01,3.300012826919555664e+00,4.542542457580566406e+00,3.832617998123168945e-01,3.258952856063842773e+00,-5.603843331336975098e-01
1.422000000000000171e+02,-1.110883712768554688e+00,-8.655211925506591797e-01,-1.315935373306274414e+00,1.187220513820648193e-01,1.638747602701187134e-01,3.222436189651489258e+00,4.609496116638183594e+00,4.917030930519104004e-01,3.359792709350585938e+00,-5.220912694931030273e-01
1.423000000000000114e+02,-1.086662173271179199e+00,-8.797610998153686523e-01,-1.313440203666687012e+00,6.669862568378448486e-02,-7.984879612922668457e-02,3.118842840194702148e+00,4.661298274993896484e+00,6.143351793289184570e-01,3.460130691528320312e+00,-4.803030788898468018e-01
1.424000000000000057e+02,-1.060671567916870117e+00,-8.926203250885009766e-01,-1.310837030410766602e+00,1.629167608916759491e-02,-2.932282984256744385e-01,2.993207454681396484e+00,4.679658889770507812e+00,7.616091966629028320e-01,3.559974670410156250e+00,-4.350014030933380127e-01
1.425000000000000000e+02,-1.032919883728027344e+00,-9.041018486022949219e-01,-1.308129072189331055e+00,-3.254660591483116150e-02,-4.762482047080993652e-01,2.848183393478393555e+00,4.653889179229736328e+00,9.356660246849060059e-01,3.659327507019042969e+00,-3.861675560474395752e-01
1.425999999999999943e+02,-1.003454923629760742e+00,-9.142549037933349609e-01,-1.305319547653198242e+00,-7.986263930797576904e-02,-6.286537051200866699e-01,2.689755439758300781e+00,4.571261882781982422e+00,1.134860038757324219e+00,3.758187055587768555e+00,-3.337827920913696289e-01
1.427000000000000171e+02,-9.725894927978515625e-01,-9.233324527740478516e-01,-1.302411317825317383e+00,-1.257014572620391846e-01,-7.553465366363525391e-01,2.526011705398559570e+00,4.422474384307861328e+00,1.357286930084228516e+00,3.856437444686889648e+00,-2.777534723281860352e-01
1.428000000000000114e+02,-9.406020045280456543e-01,-9.316248893737792969e-01,-1.299407601356506348e+00,-1.701067835092544556e-01,-8.620132803916931152e-01,2.361765146255493164e+00,4.199091434478759766e+00,1.601055502891540527e+00,3.953140258789062500e+00,-2.174233496189117432e-01
1.429000000000000057e+02,-9.075950384140014648e-01,-9.392898082733154297e-01,-1.296311378479003906e+00,-2.131210565567016602e-01,-9.516631364822387695e-01,2.198877096176147461e+00,3.911664485931396484e+00,1.860806703567504883e+00,4.046705245971679688e+00,-1.513841152191162109e-01
1.430000000000000000e+02,-8.736918568611145020e-01,-9.464511871337890625e-01,-1.293084502220153809e+00,-2.547959983348846436e-01,-1.028111815452575684e+00,2.040991067886352539e+00,3.581226587295532227e+00,2.142013072967529297e+00,4.136712074279785156e+00,-7.939420640468597412e-02
1.430999999999999943e+02,-8.387063741683959961e-01,-9.529817700386047363e-01,-1.289653182029724121e+00,-2.951900660991668701e-01,-1.092873096466064453e+00,1.889942646026611328e+00,3.209722518920898438e+00,2.438574552536010742e+00,4.223150730133056641e+00,-1.484797336161136627e-03
1.432000000000000171e+02,-8.022489547729492188e-01,-9.588710665702819824e-01,-1.286020874977111816e+00,-3.343400061130523682e-01,-1.147073507308959961e+00,1.746228456497192383e+00,2.807211875915527344e+00,2.728904247283935547e+00,4.306008815765380859e+00,8.231166750192642212e-02
1.433000000000000114e+02,-7.640025019645690918e-01,-9.642118811607360840e-01,-1.282210588455200195e+00,-3.723657727241516113e-01,-1.191333889961242676e+00,1.609762668609619141e+00,2.396856546401977539e+00,2.971442937850952148e+00,4.385276317596435547e+00,1.719614118337631226e-01
1.434000000000000057e+02,-7.240275740623474121e-01,-9.689478874206542969e-01,-1.278238296508789062e+00,-4.093532562255859375e-01,-1.227088093757629395e+00,1.480742931365966797e+00,1.992618203163146973e+00,3.150687932968139648e+00,4.460945129394531250e+00,2.674294412136077881e-01
1.435000000000000000e+02,-6.825696229934692383e-01,-9.730953574180603027e-01,-1.274108290672302246e+00,-4.453273415565490723e-01,-1.256146788597106934e+00,1.359040975570678711e+00,1.602603554725646973e+00,3.266242980957031250e+00,4.533005714416503906e+00,3.686795830726623535e-01
1.435999999999999943e+02,-6.398199200630187988e-01,-9.767732620239257812e-01,-1.269823312759399414e+00,-4.803121685981750488e-01,-1.279466509819030762e+00,1.244476079940795898e+00,1.231763720512390137e+00,3.324874401092529297e+00,4.600872993469238281e+00,4.760336279869079590e-01
1.437000000000000171e+02,-5.962404608726501465e-01,-9.801643490791320801e-01,-1.265338778495788574e+00,-5.143237709999084473e-01,-1.297459840774536133e+00,1.136734366416931152e+00,8.821217417716979980e-01,3.341575384140014648e+00,4.655964374542236328e+00,5.958588719367980957e-01
1.438000000000000114e+02,-5.518776178359985352e-01,-9.832822680473327637e-01,-1.260630846023559570e+00,-5.473802685737609863e-01,-1.311122059822082520e+00,1.035721540451049805e+00,5.586290955543518066e-01,3.320742845535278320e+00,4.679801940917968750e+00,7.394684553146362305e-01
1.439000000000000057e+02,-5.067226886749267578e-01,-9.861242771148681641e-01,-1.255700230598449707e+00,-5.794807076454162598e-01,-1.321140170097351074e+00,9.411002397537231445e-01,2.703683972358703613e-01,3.257512331008911133e+00,4.660671234130859375e+00,9.099431633949279785e-01
1.440000000000000000e+02,-4.605315029621124268e-01,-9.886423349380493164e-01,-1.250514984130859375e+00,-6.104928255081176758e-01,-1.327879786491394043e+00,8.523164987564086914e-01,1.448928378522396088e-02,3.163510322570800781e+00,4.586788654327392578e+00,1.105678081512451172e+00
1.440999999999999943e+02,-4.129180610179901123e-01,-9.907429814338684082e-01,-1.245010495185852051e+00,-6.403637528419494629e-01,-1.331548810005187988e+00,7.690204977989196777e-01,-2.111302465200424194e-01,3.046424627304077148e+00,4.447875022888183594e+00,1.324886798858642578e+00
1.442000000000000171e+02,-3.641806542873382568e-01,-9.924646615982055664e-01,-1.239223122596740723e+00,-6.691725850105285645e-01,-1.332334876060485840e+00,6.908937692642211914e-01,-4.063655734062194824e-01,2.908849000930786133e+00,4.235024929046630859e+00,1.566087007522583008e+00
1.443000000000000114e+02,-3.144298791885375977e-01,-9.938446879386901855e-01,-1.232683539390563965e+00,-6.969154477119445801e-01,-1.331420421600341797e+00,6.173493266105651855e-01,-5.710984468460083008e-01,2.754861116409301758e+00,3.954746484756469727e+00,1.823433995246887207e+00
1.444000000000000057e+02,-2.636544406414031982e-01,-9.948804974555969238e-01,-1.224889874458312988e+00,-7.235170602798461914e-01,-1.330236315727233887e+00,5.471493005752563477e-01,-7.071470022201538086e-01,2.592245817184448242e+00,3.630201101303100586e+00,2.101575613021850586e+00
1.445000000000000000e+02,-2.118378132581710815e-01,-9.955672025680541992e-01,-1.215738534927368164e+00,-7.489690184593200684e-01,-1.328839540481567383e+00,4.797720611095428467e-01,-8.214377164840698242e-01,2.427939891815185547e+00,3.263916015625000000e+00,2.396998405456542969e+00
1.445999999999999943e+02,-1.589778959751129150e-01,-9.959028959274291992e-01,-1.204264640808105469e+00,-7.728618383407592773e-01,-1.327238917350769043e+00,4.151074290275573730e-01,-9.175267219543457031e-01,2.264223575592041016e+00,2.864660263061523438e+00,2.690383195877075195e+00
1.447000000000000171e+02,-1.054190471768379211e-01,-9.959686994552612305e-01,-1.190113663673400879e+00,-7.947792410850524902e-01,-1.325443625450134277e+00,3.530522584915161133e-01,-9.989874362945556641e-01,2.103868484497070312e+00,2.454092025756835938e+00,2.941530942916870117e+00
1.448000000000000114e+02,-5.130640044808387756e-02,-9.957988262176513672e-01,-1.173443317413330078e+00,-8.148360848426818848e-01,-1.323460698127746582e+00,2.935102283954620361e-01,-1.068279504776000977e+00,1.949943065643310547e+00,2.048471450805664062e+00,3.129738807678222656e+00
1.449000000000000057e+02,3.394998610019683838e-03,-9.953866600990295410e-01,-1.154591083526611328e+00,-8.332507014274597168e-01,-1.321327805519104004e+00,2.360725700855255127e-01,-1.126682400703430176e+00,1.803303003311157227e+00,1.656096220016479492e+00,3.253976106643676758e+00
1.450000000000000000e+02,5.876327678561210632e-02,-9.947188496589660645e-01,-1.133933067321777344e+00,-8.502646088600158691e-01,-1.319076299667358398e+00,1.804063171148300171e-01,-1.174791932106018066e+00,1.663860321044921875e+00,1.282311916351318359e+00,3.319738388061523438e+00
1.450999999999999943e+02,1.148759052157402039e-01,-9.937773942947387695e-01,-1.111491203308105469e+00,-8.658916950225830078e-01,-1.316709160804748535e+00,1.264638453722000122e-01,-1.213798880577087402e+00,1.531883955001831055e+00,9.297487139701843262e-01,3.341435194015502930e+00
1.452000000000000171e+02,1.718955188989639282e-01,-9.925247430801391602e-01,-1.087272882461547852e+00,-8.801349997520446777e-01,-1.314230203628540039e+00,7.419464737176895142e-02,-1.245347142219543457e+00,1.407216548919677734e+00,6.017815470695495605e-01,3.326442241668701172e+00
1.453000000000000114e+02,2.298404723405838013e-01,-9.909553527832031250e-01,-1.061285495758056641e+00,-8.929975628852844238e-01,-1.311642765998840332e+00,2.354921773076057434e-02,-1.270936965942382812e+00,1.289821267127990723e+00,3.084838986396789551e-01,3.268866539001464844e+00
1.454000000000000057e+02,2.887248098850250244e-01,-9.890549778938293457e-01,-1.033537030220031738e+00,-9.044825434684753418e-01,-1.308949947357177734e+00,-2.552048489451408386e-02,-1.291016459465026855e+00,1.179353833198547363e+00,4.838414490222930908e-02,3.178291797637939453e+00
1.455000000000000000e+02,3.485766947269439697e-01,-9.867962002754211426e-01,-1.004074931144714355e+00,-9.146385788917541504e-01,-1.306155204772949219e+00,-7.306108623743057251e-02,-1.306274890899658203e+00,1.075635790824890137e+00,-1.814959645271301270e-01,3.064273834228515625e+00
1.455999999999999943e+02,4.094108343124389648e-01,-9.841672778129577637e-01,-9.732153415679931641e-01,-9.237204790115356445e-01,-1.303261399269104004e+00,-1.191178411245346069e-01,-1.317712545394897461e+00,9.785106778144836426e-01,-3.809896409511566162e-01,2.929399728775024414e+00
1.457000000000000171e+02,4.712361991405487061e-01,-9.811623692512512207e-01,-9.412326216697692871e-01,-9.320157170295715332e-01,-1.300271749496459961e+00,-1.637346744537353516e-01,-1.325745105743408203e+00,8.874192237854003906e-01,-5.500324368476867676e-01,2.777251482009887695e+00
1.458000000000000114e+02,5.340549945831298828e-01,-9.778055548667907715e-01,-9.082298278808593750e-01,-9.396826028823852539e-01,-1.297188997268676758e+00,-2.069541513919830322e-01,-1.330628752708435059e+00,8.019493818283081055e-01,-6.896387338638305664e-01,2.615317344665527344e+00
1.459000000000000057e+02,5.978766083717346191e-01,-9.741036891937255859e-01,-8.743307590484619141e-01,-9.468459486961364746e-01,-1.293988585472106934e+00,-2.488247603178024292e-01,-1.332555294036865234e+00,7.217749357223510742e-01,-8.067262172698974609e-01,2.451064348220825195e+00
1.460000000000000000e+02,6.627162098884582520e-01,-9.700492620468139648e-01,-8.393527865409851074e-01,-9.533809423446655273e-01,-1.290587306022644043e+00,-2.894079089164733887e-01,-1.332032799720764160e+00,6.465033292770385742e-01,-9.052006602287292480e-01,2.287147283554077148e+00
1.460999999999999943e+02,7.286008596420288086e-01,-9.655972123146057129e-01,-8.029064536094665527e-01,-9.592735171318054199e-01,-1.286984205245971680e+00,-3.287408649921417236e-01,-1.330941796302795410e+00,5.750889778137207031e-01,-9.884996414184570312e-01,2.126060009002685547e+00
1.462000000000000171e+02,7.955489158630371094e-01,-9.607296586036682129e-01,-7.646711468696594238e-01,-9.646176695823669434e-01,-1.283198475837707520e+00,-3.669247925281524658e-01,-1.329629898071289062e+00,5.065858960151672363e-01,-1.059429287910461426e+00,1.971167206764221191e+00
1.463000000000000114e+02,8.635755777359008789e-01,-9.554411172866821289e-01,-7.247065901756286621e-01,-9.693574309349060059e-01,-1.279250025749206543e+00,-4.040666520595550537e-01,-1.328110456466674805e+00,4.408391416072845459e-01,-1.119307041168212891e+00,1.823490858078002930e+00
1.464000000000000057e+02,9.326961040496826172e-01,-9.497256875038146973e-01,-6.832575798034667969e-01,-9.735082387924194336e-01,-1.275143027305603027e+00,-4.401914179325103760e-01,-1.326392531394958496e+00,3.777427375316619873e-01,-1.168816089630126953e+00,1.683028697967529297e+00
1.465000000000000000e+02,1.002925276756286621e+00,-9.435775279998779297e-01,-6.405142545700073242e-01,-9.771881103515625000e-01,-1.270881414413452148e+00,-4.753234088420867920e-01,-1.324484348297119141e+00,3.171977102756500244e-01,-1.209011077880859375e+00,1.550001859664916992e+00
1.465999999999999943e+02,1.074237823486328125e+00,-9.369907379150390625e-01,-5.969395637512207031e-01,-9.805805683135986328e-01,-1.266430735588073730e+00,-5.094804167747497559e-01,-1.322404265403747559e+00,2.589900195598602295e-01,-1.241489410400390625e+00,1.424302697181701660e+00
1.467000000000000171e+02,1.146653532981872559e+00,-9.299622178077697754e-01,-5.525814890861511230e-01,-9.837001562118530273e-01,-1.261755585670471191e+00,-5.426790118217468262e-01,-1.320200085639953613e+00,2.026135027408599854e-01,-1.267884373664855957e+00,1.305903673171997070e+00
1.468000000000000114e+02,1.220395207405090332e+00,-9.225003719329833984e-01,-5.074313879013061523e-01,-9.865437150001525879e-01,-1.256859660148620605e+00,-5.749311447143554688e-01,-1.317879080772399902e+00,1.479802280664443970e-01,-1.288712143898010254e+00,1.194476485252380371e+00
1.469000000000000057e+02,1.295663356781005859e+00,-9.145991206169128418e-01,-4.612508118152618408e-01,-9.890642762184143066e-01,-1.251716017723083496e+00,-6.061117649078369141e-01,-1.315444827079772949e+00,9.504067152738571167e-02,-1.304573178291320801e+00,1.089810609817504883e+00
1.470000000000000000e+02,1.372504472732543945e+00,-9.062502980232238770e-01,-4.136480987071990967e-01,-9.911676645278930664e-01,-1.246260762214660645e+00,-6.361588835716247559e-01,-1.312900543212890625e+00,4.374473541975021362e-02,-1.316522479057312012e+00,9.917870759963989258e-01
1.470999999999999943e+02,1.450952410697937012e+00,-8.974453210830688477e-01,-3.649200499057769775e-01,-9.928922057151794434e-01,-1.240512847900390625e+00,-6.651201248168945312e-01,-1.310249805450439453e+00,-5.956226494163274765e-03,-1.325013995170593262e+00,8.998764753341674805e-01
1.472000000000000171e+02,1.531040787696838379e+00,-8.881754875183105469e-01,-3.151789903640747070e-01,-9.942749738693237305e-01,-1.234153270721435547e+00,-6.930363178253173828e-01,-1.307495713233947754e+00,-5.410940572619438171e-02,-1.330328702926635742e+00,8.136349320411682129e-01
1.473000000000000114e+02,1.612804532051086426e+00,-8.784319758415222168e-01,-2.644134163856506348e-01,-9.953137040138244629e-01,-1.226550221443176270e+00,-7.198123335838317871e-01,-1.304641485214233398e+00,-1.007606089115142822e-01,-1.332659840583801270e+00,7.327337265014648438e-01
1.474000000000000057e+02,1.696277618408203125e+00,-8.682057857513427734e-01,-2.126068472862243652e-01,-9.960033297538757324e-01,-1.217648625373840332e+00,-7.454456686973571777e-01,-1.301689863204956055e+00,-1.459542661905288696e-01,-1.332368612289428711e+00,6.568161249160766602e-01
1.475000000000000000e+02,1.781483888626098633e+00,-8.574880957603454590e-01,-1.597561389207839966e-01,-9.963417649269104004e-01,-1.206589579582214355e+00,-7.696334719657897949e-01,-1.298644185066223145e+00,-1.897335350513458252e-01,-1.331314206123352051e+00,5.849396586418151855e-01
1.475999999999999943e+02,1.868457794189453125e+00,-8.462697267532348633e-01,-1.062025874853134155e-01,-9.964094161987304688e-01,-1.192825675010681152e+00,-7.918373942375183105e-01,-1.295502901077270508e+00,-2.321413904428482056e-01,-1.330031871795654297e+00,5.160384178161621094e-01
1.477000000000000171e+02,1.957236409187316895e+00,-8.345412611961364746e-01,-5.209531635046005249e-02,-9.962413311004638672e-01,-1.176535844802856445e+00,-8.121752738952636719e-01,-1.292184710502624512e+00,-2.732399106025695801e-01,-1.328540921211242676e+00,4.499089717864990234e-01
1.478000000000000114e+02,2.047859907150268555e+00,-8.222877979278564453e-01,2.599733415991067886e-03,-9.958312511444091797e-01,-1.157975316047668457e+00,-8.308153152465820312e-01,-1.288662195205688477e+00,-3.130740225315093994e-01,-1.326850414276123047e+00,3.864444494247436523e-01
1.479000000000000057e+02,2.140406370162963867e+00,-8.093274831771850586e-01,5.796136707067489624e-02,-9.951655268669128418e-01,-1.137589454650878906e+00,-8.480412364006042480e-01,-1.284945964813232422e+00,-3.517012894153594971e-01,-1.324968695640563965e+00,3.255448341369628906e-01
1.480000000000000000e+02,2.234740495681762695e+00,-7.955172657966613770e-01,1.140644028782844543e-01,-9.942268133163452148e-01,-1.115418672561645508e+00,-8.638799786567687988e-01,-1.281062602996826172e+00,-3.892617523670196533e-01,-1.322909355163574219e+00,2.670419216156005859e-01
1.480999999999999943e+02,2.330762147903442383e+00,-7.809207439422607422e-01,1.710735857486724854e-01,-9.929770827293395996e-01,-1.091470479965209961e+00,-8.783344030380249023e-01,-1.277019262313842773e+00,-4.257951378822326660e-01,-1.320721864700317383e+00,2.104144245386123657e-01
1.482000000000000171e+02,2.428600072860717773e+00,-7.654664516448974609e-01,2.290079593658447266e-01,-9.914106726646423340e-01,-1.065751791000366211e+00,-8.914075493812561035e-01,-1.272819638252258301e+00,-4.613259732723236084e-01,-1.318417072296142578e+00,1.555368304252624512e-01
1.483000000000000114e+02,2.528254747390747070e+00,-7.488552927970886230e-01,2.878813445568084717e-01,-9.895138144493103027e-01,-1.038270831108093262e+00,-9.031025171279907227e-01,-1.268454432487487793e+00,-4.958761632442474365e-01,-1.315998554229736328e+00,1.023602187633514404e-01
1.484000000000000057e+02,2.628822803497314453e+00,-7.301124930381774902e-01,3.477219939231872559e-01,-9.872588515281677246e-01,-1.009060382843017578e+00,-9.134513139724731445e-01,-1.263869643211364746e+00,-5.294598340988159180e-01,-1.313469767570495605e+00,5.083423107862472534e-02
1.485000000000000000e+02,2.729978084564208984e+00,-7.091177701950073242e-01,4.085448086261749268e-01,-9.846339821815490723e-01,-9.783889055252075195e-01,-9.226781725883483887e-01,-1.259063601493835449e+00,-5.620984435081481934e-01,-1.310833930969238281e+00,9.100162424147129059e-04
1.485999999999999943e+02,2.831515073776245117e+00,-6.858292818069458008e-01,4.703588187694549561e-01,-9.816327095031738281e-01,-9.465696811676025391e-01,-9.310784935951232910e-01,-1.254024505615234375e+00,-5.937291979789733887e-01,-1.308094263076782227e+00,-4.745981097221374512e-02
1.487000000000000171e+02,2.933224439620971680e+00,-6.602172851562500000e-01,5.331663489341735840e-01,-9.782791733741760254e-01,-9.137158393859863281e-01,-9.388334751129150391e-01,-1.248704552650451660e+00,-6.242468357086181641e-01,-1.305253982543945312e+00,-9.432124346494674683e-02
1.488000000000000114e+02,3.035113334655761719e+00,-6.322634220123291016e-01,5.969765782356262207e-01,-9.745806455612182617e-01,-8.799536228179931641e-01,-9.460725188255310059e-01,-1.243065953254699707e+00,-6.536246538162231445e-01,-1.302315950393676758e+00,-1.397189497947692871e-01
1.489000000000000057e+02,3.137006759643554688e+00,-6.016009449958801270e-01,6.618044972419738770e-01,-9.705297946929931641e-01,-8.451646566390991211e-01,-9.527201652526855469e-01,-1.237070202827453613e+00,-6.819824576377868652e-01,-1.299283623695373535e+00,-1.836961656808853149e-01
1.490000000000000000e+02,3.238461256027221680e+00,-5.674850344657897949e-01,7.276769280433654785e-01,-9.660821557044982910e-01,-8.089818954467773438e-01,-9.587001204490661621e-01,-1.229975104331970215e+00,-7.092213630676269531e-01,-1.296158432960510254e+00,-2.262952327728271484e-01
1.490999999999999943e+02,3.339404344558715820e+00,-5.298956036567687988e-01,7.946127057075500488e-01,-9.612192511558532715e-01,-7.710256576538085938e-01,-9.641314148902893066e-01,-1.221630692481994629e+00,-7.353218197822570801e-01,-1.292869448661804199e+00,-2.675759196281433105e-01
1.492000000000000171e+02,3.439844131469726562e+00,-4.888148009777069092e-01,8.626269102096557617e-01,-9.559352993965148926e-01,-7.313178181648254395e-01,-9.689680337905883789e-01,-1.211599826812744141e+00,-7.601964473724365234e-01,-1.289375424385070801e+00,-3.075871467590332031e-01
1.493000000000000114e+02,3.539788007736206055e+00,-4.442240893840789795e-01,9.317348003387451172e-01,-9.502244591712951660e-01,-6.900857686996459961e-01,-9.732047319412231445e-01,-1.198904395103454590e+00,-7.831901311874389648e-01,-1.285684943199157715e+00,-3.463768362998962402e-01
1.494000000000000057e+02,3.639240741729736328e+00,-3.961049318313598633e-01,1.001951217651367188e+00,-9.440811276435852051e-01,-6.475107073783874512e-01,-9.769430160522460938e-01,-1.183637738227844238e+00,-8.042848706245422363e-01,-1.281824707984924316e+00,-3.840853869915008545e-01
1.495000000000000000e+02,3.738200187683105469e+00,-3.444387316703796387e-01,1.073251605033874512e+00,-9.374992847442626953e-01,-6.040568351745605469e-01,-9.803774952888488770e-01,-1.165924429893493652e+00,-8.235669732093811035e-01,-1.277803659439086914e+00,-4.207632839679718018e-01
1.495999999999999943e+02,3.836628198623657227e+00,-2.891795039176940918e-01,1.145652770996093750e+00,-9.304754137992858887e-01,-5.598208904266357422e-01,-9.835394620895385742e-01,-1.146264672279357910e+00,-8.413564562797546387e-01,-1.273625969886779785e+00,-4.564352035522460938e-01
1.497000000000000171e+02,3.933760643005371094e+00,-2.298240661621093750e-01,1.219374775886535645e+00,-9.230182170867919922e-01,-5.147942304611206055e-01,-9.864258766174316406e-01,-1.124817013740539551e+00,-8.577577471733093262e-01,-1.269287705421447754e+00,-4.911240041255950928e-01
1.498000000000000114e+02,4.028031349182128906e+00,-1.649871915578842163e-01,1.294620752334594727e+00,-9.151217341423034668e-01,-4.688177704811096191e-01,-9.890052080154418945e-01,-1.101588726043701172e+00,-8.727736473083496094e-01,-1.264734387397766113e+00,-5.248439311981201172e-01
1.499000000000000057e+02,4.118756294250488281e+00,-9.419467300176620483e-02,1.371439814567565918e+00,-9.067777991294860840e-01,-4.214247763156890869e-01,-9.911733269691467285e-01,-1.076587319374084473e+00,-8.864070177078247070e-01,-1.259959220886230469e+00,-5.576155185699462891e-01
1.500000000000000000e+02,4.205914497375488281e+00,-1.747629418969154358e-02,1.449865102767944336e+00,-8.979777693748474121e-01,-3.728588223457336426e-01,-9.929531812667846680e-01,-1.049820542335510254e+00,-8.986609578132629395e-01,-1.254955530166625977e+00,-5.894015431404113770e-01
1.500999999999999943e+02,4.289494514465332031e+00,6.513573974370956421e-02,1.529930472373962402e+00,-8.887131214141845703e-01,-3.232778310775756836e-01,-9.943894147872924805e-01,-1.021298050880432129e+00,-9.095412492752075195e-01,-1.249680638313293457e+00,-6.200807094573974609e-01
1.502000000000000171e+02,4.369485855102539062e+00,1.536079198122024536e-01,1.611670374870300293e+00,-8.789749145507812500e-01,-2.726748883724212646e-01,-9.954824447631835938e-01,-9.911667108535766602e-01,-9.191848635673522949e-01,-1.244083404541015625e+00,-6.496140360832214355e-01
1.503000000000000114e+02,4.445879936218261719e+00,2.479055374860763550e-01,1.695118904113769531e+00,-8.687540888786315918e-01,-2.210335880517959595e-01,-9.962270855903625488e-01,-9.597954750061035156e-01,-9.278896450996398926e-01,-1.238175868988037109e+00,-6.781218647956848145e-01
1.504000000000000057e+02,4.518667697906494141e+00,3.479925990104675293e-01,1.780300855636596680e+00,-8.580419421195983887e-01,-1.683383584022521973e-01,-9.966185092926025391e-01,-9.273532032966613770e-01,-9.358966946601867676e-01,-1.231260895729064941e+00,-7.055248618125915527e-01
1.505000000000000000e+02,4.587646484375000000e+00,4.539221525192260742e-01,1.867249727249145508e+00,-8.468292355537414551e-01,-1.148717850446701050e-01,-9.967229366302490234e-01,-8.939482569694519043e-01,-9.433333277702331543e-01,-1.223094820976257324e+00,-7.317883968353271484e-01
1.505999999999999943e+02,4.646732807159423828e+00,5.702077150344848633e-01,1.956002831459045410e+00,-8.351064324378967285e-01,-6.085217371582984924e-02,-9.965918660163879395e-01,-8.596176505088806152e-01,-9.502503871917724609e-01,-1.213382244110107422e+00,-7.568701505661010742e-01
1.507000000000000171e+02,4.677955627441406250e+00,7.086582183837890625e-01,2.046599864959716797e+00,-8.228595852851867676e-01,-6.256647873669862747e-03,-9.962207078933715820e-01,-8.240635991096496582e-01,-9.564810395240783691e-01,-1.201077580451965332e+00,-7.801531553268432617e-01
1.508000000000000114e+02,4.667920589447021484e+00,8.738967180252075195e-01,2.139118671417236328e+00,-8.099104166030883789e-01,4.899880290031433105e-02,-9.955950975418090820e-01,-7.868396639823913574e-01,-9.621360898017883301e-01,-1.186172485351562500e+00,-8.015153408050537109e-01
1.509000000000000057e+02,4.606336116790771484e+00,1.064562559127807617e+00,2.233428716659545898e+00,-7.961109280586242676e-01,1.049698442220687866e-01,-9.947025179862976074e-01,-7.478314638137817383e-01,-9.672244191169738770e-01,-1.168786048889160156e+00,-8.210425376892089844e-01
1.510000000000000000e+02,4.481152534484863281e+00,1.279178380966186523e+00,2.329424858093261719e+00,-7.815247774124145508e-01,1.618331223726272583e-01,-9.935022592544555664e-01,-7.071834206581115723e-01,-9.716978073120117188e-01,-1.149382948875427246e+00,-8.390313386917114258e-01
1.510999999999999943e+02,4.283393383026123047e+00,1.516407012939453125e+00,2.427233457565307617e+00,-7.660837769508361816e-01,2.196197360754013062e-01,-9.919862151145935059e-01,-6.651214361190795898e-01,-9.756172299385070801e-01,-1.128190755844116211e+00,-8.556314706802368164e-01
1.512000000000000171e+02,4.014598369598388672e+00,1.770496487617492676e+00,2.526865482330322266e+00,-7.494962811470031738e-01,2.783420979976654053e-01,-9.901432394981384277e-01,-6.219844818115234375e-01,-9.791610836982727051e-01,-1.105216741561889648e+00,-8.708457946777343750e-01
1.513000000000000114e+02,3.698319673538208008e+00,2.044148921966552734e+00,2.627422809600830078e+00,-7.307877540588378906e-01,3.380274176597595215e-01,-9.879461526870727539e-01,-5.780678391456604004e-01,-9.824342727661132812e-01,-1.080468535423278809e+00,-8.846771121025085449e-01
1.514000000000000057e+02,3.340064048767089844e+00,2.337035894393920898e+00,2.728568553924560547e+00,-7.098267674446105957e-01,3.986935615539550781e-01,-9.853804111480712891e-01,-5.333640575408935547e-01,-9.854331612586975098e-01,-1.053953647613525391e+00,-8.971285820007324219e-01
1.515000000000000000e+02,2.946211338043212891e+00,2.633442401885986328e+00,2.830102205276489258e+00,-6.865733861923217773e-01,4.603494107723236084e-01,-9.824382066726684570e-01,-4.878442287445068359e-01,-9.881508946418762207e-01,-1.025679826736450195e+00,-9.082032442092895508e-01
1.515999999999999943e+02,2.535848379135131836e+00,2.896291494369506836e+00,2.931807756423950195e+00,-6.609965562820434570e-01,5.229988694190979004e-01,-9.791386723518371582e-01,-4.410335123538970947e-01,-9.904911518096923828e-01,-9.957559108734130859e-01,-9.180067777633666992e-01
1.517000000000000171e+02,2.128633260726928711e+00,3.097172021865844727e+00,3.033692836761474609e+00,-6.330781579017639160e-01,5.866488218307495117e-01,-9.754948616027832031e-01,-3.928996622562408447e-01,-9.924203157424926758e-01,-9.645488858222961426e-01,-9.268285632133483887e-01
1.518000000000000114e+02,1.733082294464111328e+00,3.233966827392578125e+00,3.135589122772216797e+00,-6.024647951126098633e-01,6.513134837150573730e-01,-9.715017080307006836e-01,-3.437310755252838135e-01,-9.939950704574584961e-01,-9.322574734687805176e-01,-9.349298477172851562e-01
1.519000000000000057e+02,1.355261087417602539e+00,3.310416698455810547e+00,3.237050294876098633e+00,-5.684012174606323242e-01,7.170181870460510254e-01,-9.671195745468139648e-01,-2.935473024845123291e-01,-9.952287077903747559e-01,-8.989806175231933594e-01,-9.424379467964172363e-01
1.520000000000000000e+02,9.985722899436950684e-01,3.339649915695190430e+00,3.337999820709228516e+00,-5.308643579483032227e-01,7.837838530540466309e-01,-9.623229503631591797e-01,-2.423318624496459961e-01,-9.961160421371459961e-01,-8.647989034652709961e-01,-9.494406580924987793e-01
1.520999999999999943e+02,6.646792292594909668e-01,3.332695484161376953e+00,3.438445568084716797e+00,-4.898363351821899414e-01,8.516255617141723633e-01,-9.571062922477722168e-01,-1.900681555271148682e-01,-9.966519474983215332e-01,-8.294471502304077148e-01,-9.557675719261169434e-01
1.522000000000000171e+02,3.641797602176666260e-01,3.283513784408569336e+00,3.538395643234252930e+00,-4.452988803386688232e-01,9.205583930015563965e-01,-9.514637589454650879e-01,-1.368550956249237061e-01,-9.968587160110473633e-01,-7.924814820289611816e-01,-9.615014195442199707e-01
1.523000000000000114e+02,9.797178208827972412e-02,3.198188304901123047e+00,3.637854814529418945e+00,-3.972333371639251709e-01,9.905979633331298828e-01,-9.453895092010498047e-01,-8.306178450584411621e-02,-9.968237876892089844e-01,-7.537266016006469727e-01,-9.666758775711059570e-01
1.524000000000000057e+02,-1.379542797803878784e-01,3.088650226593017578e+00,3.736820459365844727e+00,-3.456210494041442871e-01,1.061728835105895996e+00,-9.388775825500488281e-01,-2.871112152934074402e-02,-9.965521693229675293e-01,-7.132980227470397949e-01,-9.712362289428710938e-01
1.525000000000000000e+02,-3.435044884681701660e-01,2.957736968994140625e+00,3.835260152816772461e+00,-2.904193699359893799e-01,1.133943319320678711e+00,-9.319233298301696777e-01,2.627050690352916718e-02,-9.960312247276306152e-01,-6.714391708374023438e-01,-9.752303957939147949e-01
1.525999999999999943e+02,-5.186609029769897461e-01,2.808492898941040039e+00,3.932425260543823242e+00,-2.311376929283142090e-01,1.207436203956604004e+00,-9.245349764823913574e-01,8.192861080169677734e-02,-9.952522516250610352e-01,-6.284190416336059570e-01,-9.788143038749694824e-01
1.527000000000000171e+02,-6.636246442794799805e-01,2.647853374481201172e+00,4.026751995086669922e+00,-1.663941740989685059e-01,1.282432198524475098e+00,-9.167087674140930176e-01,1.384181827306747437e-01,-9.941796660423278809e-01,-5.846155881881713867e-01,-9.821268320083618164e-01
1.528000000000000114e+02,-7.848072648048400879e-01,2.483765363693237305e+00,4.117534160614013672e+00,-9.569466859102249146e-02,1.358996033668518066e+00,-9.084362387657165527e-01,1.958257555961608887e-01,-9.927929639816284180e-01,-5.400261878967285156e-01,-9.851655364036560059e-01
1.529000000000000057e+02,-8.867855668067932129e-01,2.319655895233154297e+00,4.204749584197998047e+00,-1.906870119273662567e-02,1.437160611152648926e+00,-8.997091054916381836e-01,2.541635036468505859e-01,-9.910857081413269043e-01,-4.946400821208953857e-01,-9.879270195960998535e-01
1.530000000000000000e+02,-9.727730751037597656e-01,2.157670736312866211e+00,4.288387298583984375e+00,6.345148384571075439e-02,1.516959786415100098e+00,-8.905186057090759277e-01,3.134516775608062744e-01,-9.890365600585937500e-01,-4.480418562889099121e-01,-9.903280138969421387e-01
1.530999999999999943e+02,-1.046076059341430664e+00,2.001449346542358398e+00,4.368436813354492188e+00,1.518324613571166992e-01,1.598428010940551758e+00,-8.808560967445373535e-01,3.737157881259918213e-01,-9.866222739219665527e-01,-4.000768065452575684e-01,-9.923135638236999512e-01
1.532000000000000171e+02,-1.108064770698547363e+00,1.852302432060241699e+00,4.444888114929199219e+00,2.460394650697708130e-01,1.681600093841552734e+00,-8.707124590873718262e-01,4.349655508995056152e-01,-9.838345050811767578e-01,-3.510549366474151611e-01,-9.939374923706054688e-01
1.533000000000000114e+02,-1.159602403640747070e+00,1.710419178009033203e+00,4.517734050750732422e+00,3.460365235805511475e-01,1.766500949859619141e+00,-8.600789308547973633e-01,4.972091019153594971e-01,-9.806765317916870117e-01,-3.010201752185821533e-01,-9.952210187911987305e-01
1.534000000000000057e+02,-1.201531648635864258e+00,1.575892090797424316e+00,4.586794853210449219e+00,4.518609046936035156e-01,1.853163242340087891e+00,-8.489463925361633301e-01,5.604482293128967285e-01,-9.771738648414611816e-01,-2.499562203884124756e-01,-9.961590170860290527e-01
1.535000000000000000e+02,-1.235386013984680176e+00,1.448740959167480469e+00,4.646196842193603516e+00,5.678664445877075195e-01,1.941623687744140625e+00,-8.373053073883056641e-01,6.246962547302246094e-01,-9.733241796493530273e-01,-1.978464424610137939e-01,-9.967464208602905273e-01
1.535999999999999943e+02,-1.262933969497680664e+00,1.328910589218139648e+00,4.678084373474121094e+00,7.058535814285278320e-01,2.031920194625854492e+00,-8.251457214355468750e-01,6.899720430374145508e-01,-9.691079258918762207e-01,-1.447445601224899292e-01,-9.969947338104248047e-01
1.537000000000000171e+02,-1.284837007522583008e+00,1.216120004653930664e+00,4.668877124786376953e+00,8.706098794937133789e-01,2.124128818511962891e+00,-8.123300075531005859e-01,7.563021779060363770e-01,-9.644813537597656250e-01,-9.103190153837203979e-02,-9.969940185546875000e-01
1.538000000000000114e+02,-1.301595211029052734e+00,1.110113143920898438e+00,4.608387470245361328e+00,1.060820341110229492e+00,2.218166828155517578e+00,-7.986600399017333984e-01,8.237020373344421387e-01,-9.594370722770690918e-01,-3.676430135965347290e-02,-9.967570304870605469e-01
1.539000000000000057e+02,-1.314284324645996094e+00,1.010797262191772461e+00,4.484447479248046875e+00,1.275025367736816406e+00,2.313887119293212891e+00,-7.842000722885131836e-01,8.921869993209838867e-01,-9.539692401885986328e-01,1.811972260475158691e-02,-9.962732195854187012e-01
1.540000000000000000e+02,-1.323432326316833496e+00,9.177178740501403809e-01,4.288078308105468750e+00,1.511889457702636719e+00,2.411387443542480469e+00,-7.689078450202941895e-01,9.617723226547241211e-01,-9.480720758438110352e-01,7.367534935474395752e-02,-9.955326318740844727e-01
1.540999999999999943e+02,-1.329363822937011719e+00,8.303753137588500977e-01,4.020419120788574219e+00,1.765700101852416992e+00,2.510775089263916016e+00,-7.525674104690551758e-01,1.032462835311889648e+00,-9.417397379875183105e-01,1.300315707921981812e-01,-9.945055246353149414e-01
1.542000000000000171e+02,-1.332274079322814941e+00,7.484368085861206055e-01,3.704885482788085938e+00,2.038945198059082031e+00,2.611223459243774414e+00,-7.342275977134704590e-01,1.104225993156433105e+00,-9.349663853645324707e-01,1.873038858175277710e-01,-9.931648373603820801e-01
1.543000000000000114e+02,-1.332391500473022461e+00,6.715775132179260254e-01,3.347382307052612305e+00,2.331576585769653320e+00,2.712275743484497070e+00,-7.136297821998596191e-01,1.177162289619445801e+00,-9.277545213699340820e-01,2.455046176910400391e-01,-9.915053844451904297e-01
1.544000000000000057e+02,-1.331393361091613770e+00,5.990067720413208008e-01,2.954063653945922852e+00,2.628185033798217773e+00,2.813772201538085938e+00,-6.907508373260498047e-01,1.251525640487670898e+00,-9.201083779335021973e-01,3.046516180038452148e-01,-9.895080924034118652e-01
1.545000000000000000e+02,-1.330153822898864746e+00,5.295414328575134277e-01,2.543716669082641602e+00,2.892121791839599609e+00,2.915448665618896484e+00,-6.655505299568176270e-01,1.327443242073059082e+00,-9.120192527770996094e-01,3.647719323635101318e-01,-9.871478080749511719e-01
1.545999999999999943e+02,-1.328703641891479492e+00,4.628701806068420410e-01,2.136342287063598633e+00,3.094200611114501953e+00,3.017303466796875000e+00,-6.380117535591125488e-01,1.404947876930236816e+00,-9.034790396690368652e-01,4.258767962455749512e-01,-9.844149947166442871e-01
1.547000000000000171e+02,-1.327052116394042969e+00,3.988843560218811035e-01,1.740472197532653809e+00,3.232197284698486328e+00,3.119233608245849609e+00,-6.079058051109313965e-01,1.484073042869567871e+00,-8.944790363311767578e-01,4.879748523235321045e-01,-9.813090562820434570e-01
1.548000000000000114e+02,-1.325208067893981934e+00,3.374826908111572266e-01,1.362251162528991699e+00,3.309681415557861328e+00,3.220774650573730469e+00,-5.744028091430664062e-01,1.564853191375732422e+00,-8.850105404853820801e-01,5.510674715042114258e-01,-9.778563976287841797e-01
1.549000000000000057e+02,-1.323180437088012695e+00,2.785434424877166748e-01,1.005146145820617676e+00,3.339651107788085938e+00,3.321805715560913086e+00,-5.374283194541931152e-01,1.647323131561279297e+00,-8.750646710395812988e-01,6.151668429374694824e-01,-9.740576148033142090e-01
1.550000000000000000e+02,-1.321016788482666016e+00,2.215635031461715698e-01,6.706957817077636719e-01,3.333437681198120117e+00,3.422331333160400391e+00,-4.969657063484191895e-01,1.731513023376464844e+00,-8.646324276924133301e-01,6.802902221679687500e-01,-9.698982834815979004e-01
1.550999999999999943e+02,-1.318735122680664062e+00,1.663426607847213745e-01,3.694905340671539307e-01,3.285061359405517578e+00,3.522360086441040039e+00,-4.529966711997985840e-01,1.817448973655700684e+00,-8.537048697471618652e-01,7.464650273323059082e-01,-9.653323292732238770e-01
1.552000000000000171e+02,-1.316339135169982910e+00,1.128328517079353333e-01,1.026672944426536560e-01,3.200263738632202148e+00,3.621898174285888672e+00,-4.055024981498718262e-01,1.905168056488037109e+00,-8.422728776931762695e-01,8.137074708938598633e-01,-9.603493809700012207e-01
1.553000000000000114e+02,-1.313831925392150879e+00,6.098354607820510864e-02,-1.338519901037216187e-01,3.091150760650634766e+00,3.720942020416259766e+00,-3.544646501541137695e-01,1.994707703590393066e+00,-8.303266167640686035e-01,8.820325136184692383e-01,-9.549438953399658203e-01
1.554000000000000057e+02,-1.311217188835144043e+00,1.074558310210704803e-02,-3.399948775768280029e-01,2.960611820220947266e+00,3.819491147994995117e+00,-2.998600602149963379e-01,2.086120128631591797e+00,-8.178193569183349609e-01,9.514555931091308594e-01,-9.491098523139953613e-01
1.555000000000000000e+02,-1.308497786521911621e+00,-3.792871162295341492e-02,-5.157467722892761230e-01,2.811650037765502930e+00,3.916943788528442383e+00,-2.413027733564376831e-01,2.179442167282104492e+00,-8.044933080673217773e-01,1.021986484527587891e+00,-9.428415894508361816e-01
1.555999999999999943e+02,-1.305677294731140137e+00,-8.508561551570892334e-02,-6.612523198127746582e-01,2.651142597198486328e+00,4.011830329895019531e+00,-1.775249391794204712e-01,2.274469375610351562e+00,-7.903543114662170410e-01,1.093592524528503418e+00,-9.361331462860107422e-01
1.557000000000000171e+02,-1.302758455276489258e+00,-1.307700127363204956e-01,-7.828435301780700684e-01,2.487064123153686523e+00,4.103190422058105469e+00,-1.077882274985313416e-01,2.371214866638183594e+00,-7.754210233688354492e-01,1.166341185569763184e+00,-9.289844632148742676e-01
1.558000000000000114e+02,-1.299744606018066406e+00,-1.750254780054092407e-01,-8.851715326309204102e-01,2.322929620742797852e+00,4.190985679626464844e+00,-3.211992979049682617e-02,2.469859361648559570e+00,-7.595639228820800781e-01,1.240479826927185059e+00,-9.214023351669311523e-01
1.559000000000000057e+02,-1.296638369560241699e+00,-2.178943455219268799e-01,-9.714286923408508301e-01,2.160857439041137695e+00,4.275204658508300781e+00,4.944796860218048096e-02,2.569994688034057617e+00,-7.421568036079406738e-01,1.316166400909423828e+00,-9.133784770965576172e-01
1.560000000000000000e+02,-1.293390512466430664e+00,-2.594310343265533447e-01,-1.044968843460083008e+00,2.004500627517700195e+00,4.355837345123291016e+00,1.368822157382965088e-01,2.670808792114257812e+00,-7.224771380424499512e-01,1.393435239791870117e+00,-9.049047231674194336e-01
1.560999999999999943e+02,-1.289936661720275879e+00,-2.996911108493804932e-01,-1.107167363166809082e+00,1.855202436447143555e+00,4.432872772216796875e+00,2.301482558250427246e-01,2.772167444229125977e+00,-7.005421519279479980e-01,1.472319364547729492e+00,-8.959724903106689453e-01
1.562000000000000171e+02,-1.286283493041992188e+00,-3.387134373188018799e-01,-1.158907294273376465e+00,1.713174581527709961e+00,4.506304740905761719e+00,3.292103409767150879e-01,2.873772859573364258e+00,-6.762951612472534180e-01,1.552853465080261230e+00,-8.865730762481689453e-01
1.563000000000000114e+02,-1.282455563545227051e+00,-3.766289651393890381e-01,-1.201011419296264648e+00,1.578494429588317871e+00,4.576087951660156250e+00,4.340201616287231445e-01,2.975553274154663086e+00,-6.497175693511962891e-01,1.635072350502014160e+00,-8.766975998878479004e-01
1.564000000000000057e+02,-1.278466105461120605e+00,-4.135089516639709473e-01,-1.235005497932434082e+00,1.451196432113647461e+00,4.638092994689941406e+00,5.476037263870239258e-01,3.077504158020019531e+00,-6.207671165466308594e-01,1.719007253646850586e+00,-8.663371801376342773e-01
1.565000000000000000e+02,-1.274319410324096680e+00,-4.493781030178070068e-01,-1.262668848037719727e+00,1.331220507621765137e+00,4.675685882568359375e+00,6.814302206039428711e-01,3.179235935211181641e+00,-5.886893272399902344e-01,1.804683685302734375e+00,-8.554827570915222168e-01
1.565999999999999943e+02,-1.270016551017761230e+00,-4.842602014541625977e-01,-1.284679651260375977e+00,1.218291521072387695e+00,4.673768043518066406e+00,8.417800068855285645e-01,3.280475854873657227e+00,-5.531400442123413086e-01,1.892137885093688965e+00,-8.441251516342163086e-01
1.567000000000000171e+02,-1.265507817268371582e+00,-5.181704759597778320e-01,-1.301529407501220703e+00,1.112149119377136230e+00,4.622952461242675781e+00,1.027818799018859863e+00,3.381207466125488281e+00,-5.141100287437438965e-01,1.981406569480895996e+00,-8.322548270225524902e-01
1.568000000000000114e+02,-1.260776281356811523e+00,-5.511280298233032227e-01,-1.314292669296264648e+00,1.012701869010925293e+00,4.509805202484130859e+00,1.238316655158996582e+00,3.481438875198364258e+00,-4.715811908245086670e-01,2.072536945343017578e+00,-8.198415040969848633e-01
1.569000000000000057e+02,-1.255820631980895996e+00,-5.831221938133239746e-01,-1.323507308959960938e+00,9.195032715797424316e-01,4.325764656066894531e+00,1.471708774566650391e+00,3.581177711486816406e+00,-4.255348443984985352e-01,2.165587425231933594e+00,-8.066454529762268066e-01
1.570000000000000000e+02,-1.250605225563049316e+00,-6.140208840370178223e-01,-1.329500555992126465e+00,8.320488333702087402e-01,4.068635940551757812e+00,1.723057866096496582e+00,3.680423974990844727e+00,-3.759525120258331299e-01,2.260369539260864258e+00,-7.926211953163146973e-01
1.570999999999999943e+02,-1.245067954063415527e+00,-6.437754631042480469e-01,-1.332469105720520020e+00,7.500049471855163574e-01,3.759772539138793945e+00,1.992612838745117188e+00,3.779178619384765625e+00,-3.228153288364410400e-01,2.356852769851684570e+00,-7.778097987174987793e-01
1.572000000000000171e+02,-1.239249587059020996e+00,-6.724843382835388184e-01,-1.332631707191467285e+00,6.730486154556274414e-01,3.409087181091308594e+00,2.282753705978393555e+00,3.877202272415161133e+00,-2.659554183483123779e-01,2.455209970474243164e+00,-7.620982527732849121e-01
1.573000000000000114e+02,-1.232582449913024902e+00,-7.001124024391174316e-01,-1.331639289855957031e+00,6.004037857055664062e-01,3.021012783050537109e+00,2.580305576324462891e+00,3.973377466201782227e+00,-2.045307457447052002e-01,2.555195331573486328e+00,-7.449990510940551758e-01
1.574000000000000057e+02,-1.224662303924560547e+00,-7.265998125076293945e-01,-1.330404043197631836e+00,5.308800935745239258e-01,2.611312866210937500e+00,2.853142976760864258e+00,4.066197395324707031e+00,-1.372365206480026245e-01,2.655922889709472656e+00,-7.256519198417663574e-01
1.575000000000000000e+02,-1.215332150459289551e+00,-7.519310116767883301e-01,-1.328958153724670410e+00,4.641526341438293457e-01,2.202888727188110352e+00,3.065547704696655273e+00,4.155456542968750000e+00,-6.399792432785034180e-02,2.757215738296508789e+00,-7.040545344352722168e-01
1.575999999999999943e+02,-1.203577041625976562e+00,-7.756203413009643555e-01,-1.327310562133789062e+00,4.001127481460571289e-01,1.804538726806640625e+00,3.214028835296630859e+00,4.241144657135009766e+00,1.515356171876192093e-02,2.858795642852783203e+00,-6.801501512527465820e-01
1.577000000000000171e+02,-1.189169764518737793e+00,-7.973498702049255371e-01,-1.325470209121704102e+00,3.386590778827667236e-01,1.423093676567077637e+00,3.300807952880859375e+00,4.323249816894531250e+00,1.001851931214332581e-01,2.960549354553222656e+00,-6.539180278778076172e-01
1.578000000000000114e+02,-1.172251701354980469e+00,-8.172248005867004395e-01,-1.323445916175842285e+00,2.796731591224670410e-01,1.062485218048095703e+00,3.337477684020996094e+00,4.401762962341308594e+00,1.910629719495773315e-01,3.062484502792358398e+00,-6.253383159637451172e-01
1.579000000000000057e+02,-1.153209447860717773e+00,-8.354930877685546875e-01,-1.321284651756286621e+00,2.226554602384567261e-01,7.236289978027343750e-01,3.337474822998046875e+00,4.476674556732177734e+00,2.877516448497772217e-01,3.164279699325561523e+00,-5.937748551368713379e-01
1.580000000000000000e+02,-1.132369518280029297e+00,-8.523666262626647949e-01,-1.319005370140075684e+00,1.673979312181472778e-01,4.165064990520477295e-01,3.296138525009155273e+00,4.547973155975341797e+00,3.902135193347930908e-01,3.265594720840454102e+00,-5.587382912635803223e-01
1.580999999999999943e+02,-1.109746575355529785e+00,-8.678538799285888672e-01,-1.316611647605895996e+00,1.138524934649467468e-01,1.444039344787597656e-01,3.216205596923828125e+00,4.614399433135986328e+00,4.992665946483612061e-01,3.366400480270385742e+00,-5.202236175537109375e-01
1.582000000000000171e+02,-1.085347771644592285e+00,-8.819576501846313477e-01,-1.314106822013854980e+00,6.196860969066619873e-02,-9.711697697639465332e-02,3.110860109329223633e+00,4.664510726928710938e+00,6.233335137367248535e-01,3.466704845428466797e+00,-4.782126545906066895e-01
1.583000000000000114e+02,-1.059180736541748047e+00,-8.946807384490966797e-01,-1.311494350433349609e+00,1.169709861278533936e-02,-3.082769215106964111e-01,2.983660459518432617e+00,4.680177211761474609e+00,7.724028825759887695e-01,3.566515445709228516e+00,-4.326871037483215332e-01
1.584000000000000057e+02,-1.031253337860107422e+00,-9.060264825820922852e-01,-1.308777332305908203e+00,-3.700975701212882996e-02,-4.890670180320739746e-01,2.837339878082275391e+00,4.651160240173339844e+00,9.481637477874755859e-01,3.665834426879882812e+00,-3.836282789707183838e-01
1.585000000000000000e+02,-1.001628875732421875e+00,-9.160593748092651367e-01,-1.305958747863769531e+00,-8.419825136661529541e-02,-6.392953395843505859e-01,2.678181648254394531e+00,4.564332008361816406e+00,1.149011969566345215e+00,3.764660835266113281e+00,-3.310174345970153809e-01
1.585999999999999943e+02,-9.706516861915588379e-01,-9.250514507293701172e-01,-1.303042054176330566e+00,-1.299133151769638062e-01,-7.644017934799194336e-01,2.514295578002929688e+00,4.410754203796386719e+00,1.373014926910400391e+00,3.862849473953247070e+00,-2.747433781623840332e-01
1.587000000000000171e+02,-9.385655522346496582e-01,-9.332811236381530762e-01,-1.300029993057250977e+00,-1.741985380649566650e-01,-8.697347044944763184e-01,2.350055217742919922e+00,4.182395935058593750e+00,1.617954373359680176e+00,3.959406614303588867e+00,-2.140959799289703369e-01
1.588000000000000114e+02,-9.054695367813110352e-01,-9.408929944038391113e-01,-1.296925663948059082e+00,-2.170962542295455933e-01,-9.583185315132141113e-01,2.187363862991333008e+00,3.891759872436523438e+00,1.879001855850219727e+00,4.052752494812011719e+00,-1.476834565401077271e-01
1.589000000000000057e+02,-8.714792132377624512e-01,-9.480046033859252930e-01,-1.293681740760803223e+00,-2.586604058742523193e-01,-1.033874034881591797e+00,2.029927492141723633e+00,3.558465003967285156e+00,2.161645889282226562e+00,4.142539978027343750e+00,-7.532200962305068970e-02
1.590000000000000000e+02,-8.363829255104064941e-01,-9.544689655303955078e-01,-1.290232419967651367e+00,-2.989470958709716797e-01,-1.097845673561096191e+00,1.879395961761474609e+00,3.184504508972167969e+00,2.458654642105102539e+00,4.228757858276367188e+00,2.957089804112911224e-03
1.590999999999999943e+02,-7.997654080390930176e-01,-9.603091478347778320e-01,-1.286583185195922852e+00,-3.379947543144226074e-01,-1.151292085647583008e+00,1.736185669898986816e+00,2.780545234680175781e+00,2.747300386428833008e+00,4.311394214630126953e+00,8.712130784988403320e-02
1.592000000000000171e+02,-7.613574862480163574e-01,-9.655978679656982422e-01,-1.282758712768554688e+00,-3.759329319000244141e-01,-1.194885969161987305e+00,1.600252270698547363e+00,2.370282411575317383e+00,2.985749721527099609e+00,4.390439987182617188e+00,1.771368086338043213e-01
1.593000000000000114e+02,-7.212367057800292969e-01,-9.702777862548828125e-01,-1.278772592544555664e+00,-4.128349721431732178e-01,-1.230088472366333008e+00,1.471749067306518555e+00,1.966673851013183594e+00,3.160784721374511719e+00,4.465885162353515625e+00,2.729685604572296143e-01
1.594000000000000057e+02,-6.796526312828063965e-01,-9.743760824203491211e-01,-1.274628639221191406e+00,-4.487256109714508057e-01,-1.258721113204956055e+00,1.350568056106567383e+00,1.577724933624267578e+00,3.272292375564575195e+00,4.537722110748291016e+00,3.745801150798797607e-01
1.595000000000000000e+02,-6.368118524551391602e-01,-9.780220389366149902e-01,-1.270329356193542480e+00,-4.836288094520568848e-01,-1.281639933586120605e+00,1.236496210098266602e+00,1.208224773406982422e+00,3.327661275863647461e+00,4.605215549468994141e+00,4.823993444442749023e-01
1.595999999999999943e+02,-5.931615829467773438e-01,-9.813880324363708496e-01,-1.265825271606445312e+00,-5.175598263740539551e-01,-1.299278497695922852e+00,1.129236221313476562e+00,8.599266409873962402e-01,3.342050313949584961e+00,4.658986568450927734e+00,6.033767461776733398e-01
1.597000000000000171e+02,-5.487270951271057129e-01,-9.844807386398315430e-01,-1.261098384857177734e+00,-5.505377054214477539e-01,-1.312666416168212891e+00,1.028697371482849121e+00,5.385289192199707031e-01,3.318443536758422852e+00,4.680605888366699219e+00,7.485054135322570801e-01
1.598000000000000114e+02,-5.034996867179870605e-01,-9.872972369194030762e-01,-1.256147623062133789e+00,-5.825546383857727051e-01,-1.322438478469848633e+00,9.345073699951171875e-01,2.525132298469543457e-01,3.252696990966796875e+00,4.658775806427001953e+00,9.204787015914916992e-01
1.599000000000000057e+02,-4.571880102157592773e-01,-9.897797107696533203e-01,-1.250938653945922852e+00,-6.134782433509826660e-01,-1.328950524330139160e+00,8.461248874664306641e-01,-1.443197950720787048e-03,3.157090902328491211e+00,4.581316947937011719e+00,1.117664575576782227e+00
1.600000000000000000e+02,-4.094638228416442871e-01,-9.918438792228698730e-01,-1.245408415794372559e+00,-6.432588100433349609e-01,-1.332406044006347656e+00,7.632068395614624023e-01,-2.251172959804534912e-01,3.038566112518310547e+00,4.438376426696777344e+00,1.338218212127685547e+00
1.600999999999999943e+02,-3.606401681900024414e-01,-9.935350418090820312e-01,-1.239598274230957031e+00,-6.719909310340881348e-01,-1.332991719245910645e+00,6.854362487792968750e-01,-4.184039831161499023e-01,2.899717807769775391e+00,4.221186637878417969e+00,1.580529808998107910e+00
1.602000000000000171e+02,-3.108045160770416260e-01,-9.948854446411132812e-01,-1.232959866523742676e+00,-6.996454000473022461e-01,-1.332050442695617676e+00,6.121696829795837402e-01,-5.811564326286315918e-01,2.744898557662963867e+00,3.937880277633666992e+00,1.838860750198364258e+00
1.603000000000000114e+02,-2.599428892135620117e-01,-9.958913326263427734e-01,-1.225068330764770508e+00,-7.261592149734497070e-01,-1.330850601196289062e+00,5.421707630157470703e-01,-7.156262397766113281e-01,2.581985950469970703e+00,3.610900402069091797e+00,2.118304014205932617e+00
1.604000000000000057e+02,-2.080386877059936523e-01,-9.965476989746093750e-01,-1.215779781341552734e+00,-7.515182495117187500e-01,-1.329438924789428711e+00,4.749867320060729980e-01,-8.286678791046142578e-01,2.417640686035156250e+00,3.242406606674194336e+00,2.414289236068725586e+00
1.605000000000000000e+02,-1.551024019718170166e-01,-9.968556165695190430e-01,-1.204088091850280762e+00,-7.752543687820434570e-01,-1.327824115753173828e+00,4.105077683925628662e-01,-9.236924648284912109e-01,2.254002809524536133e+00,2.841709136962890625e+00,2.706580162048339844e+00
1.605999999999999943e+02,-1.014976352453231812e-01,-9.969008564949035645e-01,-1.189738154411315918e+00,-7.970267534255981445e-01,-1.326014876365661621e+00,3.486313521862030029e-01,-1.004341483116149902e+00,2.093986272811889648e+00,2.431134462356567383e+00,2.954297780990600586e+00
1.607000000000000171e+02,-4.733874648809432983e-02,-9.967103004455566406e-01,-1.172875165939331055e+00,-8.169427514076232910e-01,-1.324018955230712891e+00,2.892575562000274658e-01,-1.072901606559753418e+00,1.940490484237670898e+00,2.025992155075073242e+00,3.138893365859985352e+00
1.608000000000000114e+02,7.416150067001581192e-03,-9.962763190269470215e-01,-1.153874993324279785e+00,-8.352440595626831055e-01,-1.321877479553222656e+00,2.319416552782058716e-01,-1.130636215209960938e+00,1.794302463531494141e+00,1.634505748748779297e+00,3.259607553482055664e+00
1.609000000000000057e+02,6.284014880657196045e-02,-9.955861568450927734e-01,-1.133075594902038574e+00,-8.521495461463928223e-01,-1.319617629051208496e+00,1.763938963413238525e-01,-1.178120255470275879e+00,1.655313134193420410e+00,1.261852502822875977e+00,3.322446823120117188e+00
1.610000000000000000e+02,1.190218031406402588e-01,-9.946192502975463867e-01,-1.110492825508117676e+00,-8.676683902740478516e-01,-1.317242503166198730e+00,1.225666180253028870e-01,-1.216597914695739746e+00,1.523799300193786621e+00,9.104054570198059082e-01,3.342108964920043945e+00
1.610999999999999943e+02,1.761146187782287598e-01,-9.933401346206665039e-01,-1.086134195327758789e+00,-8.818037509918212891e-01,-1.314755797386169434e+00,7.040922343730926514e-02,-1.247736811637878418e+00,1.399590253829956055e+00,5.841699838638305664e-01,3.324770450592041016e+00
1.612000000000000171e+02,2.341336607933044434e-01,-9.917438626289367676e-01,-1.060007214546203613e+00,-8.945584297180175781e-01,-1.312160730361938477e+00,1.987228542566299438e-02,-1.272965431213378906e+00,1.282637715339660645e+00,2.928707003593444824e-01,3.264862537384033203e+00
1.613000000000000114e+02,2.930938303470611572e-01,-9.898149967193603516e-01,-1.032119631767272949e+00,-9.059356451034545898e-01,-1.309460639953613281e+00,-2.909213304519653320e-02,-1.292710900306701660e+00,1.172595620155334473e+00,3.442981839179992676e-02,3.172886610031127930e+00
1.614000000000000057e+02,3.530232608318328857e-01,-9.875262975692749023e-01,-1.002531051635742188e+00,-9.159963130950927734e-01,-1.306658864021301270e+00,-7.653056830167770386e-02,-1.307706117630004883e+00,1.069299340248107910e+00,-1.937698721885681152e-01,3.057608366012573242e+00
1.615000000000000000e+02,4.139356911182403564e-01,-9.848669171333312988e-01,-9.715821146965026855e-01,-9.250098466873168945e-01,-1.303758144378662109e+00,-1.224881708621978760e-01,-1.318916201591491699e+00,9.725702404975891113e-01,-3.915786147117614746e-01,2.921618700027465820e+00
1.615999999999999943e+02,4.758400917053222656e-01,-9.818317294120788574e-01,-9.395207762718200684e-01,-9.332549571990966797e-01,-1.300761699676513672e+00,-1.670087575912475586e-01,-1.326743960380554199e+00,8.818400502204895020e-01,-5.589146018028259277e-01,2.768684148788452148e+00
1.617000000000000171e+02,5.387381911277770996e-01,-9.784463644027709961e-01,-9.064466953277587891e-01,-9.408796429634094238e-01,-1.297672390937805176e+00,-2.101348489522933960e-01,-1.331435084342956543e+00,7.967104911804199219e-01,-6.970943212509155273e-01,2.606434345245361328e+00
1.618000000000000114e+02,6.026403903961181641e-01,-9.747155904769897461e-01,-8.724788427352905273e-01,-9.480038881301879883e-01,-1.294459939002990723e+00,-2.519163489341735840e-01,-1.333180785179138184e+00,7.168567180633544922e-01,-8.130670189857482910e-01,2.442130804061889648e+00
1.619000000000000057e+02,6.675620675086975098e-01,-9.706305861473083496e-01,-8.374125361442565918e-01,-9.544858336448669434e-01,-1.291044235229492188e+00,-2.924134433269500732e-01,-1.332571983337402344e+00,6.418644785881042480e-01,-9.105911254882812500e-01,2.278265714645385742e+00
1.620000000000000000e+02,7.335304617881774902e-01,-9.661452174186706543e-01,-8.008380532264709473e-01,-9.603391885757446289e-01,-1.287427186965942383e+00,-3.316628038883209229e-01,-1.331465363502502441e+00,5.706457495689392090e-01,-9.931603074073791504e-01,2.117440700531005859e+00
1.620999999999999943e+02,8.005635738372802734e-01,-9.612441062927246094e-01,-7.624733448028564453e-01,-9.656420350074768066e-01,-1.283630013465881348e+00,-3.697766363620758057e-01,-1.330139875411987305e+00,5.023153424263000488e-01,-1.063443064689636230e+00,1.962911128997802734e+00
1.622000000000000171e+02,8.686763644218444824e-01,-9.559214711189270020e-01,-7.223917841911315918e-01,-9.703370332717895508e-01,-1.279670596122741699e+00,-4.068501293659210205e-01,-1.328607678413391113e+00,4.367343783378601074e-01,-1.122740507125854492e+00,1.815630435943603516e+00
1.623000000000000114e+02,9.378843307495117188e-01,-9.501715302467346191e-01,-6.808417439460754395e-01,-9.744483828544616699e-01,-1.275552868843078613e+00,-4.429081082344055176e-01,-1.326877593994140625e+00,3.737975060939788818e-01,-1.171694993972778320e+00,1.675556540489196777e+00
1.624000000000000057e+02,1.008201360702514648e+00,-9.439882040023803711e-01,-6.380245089530944824e-01,-9.781024456024169922e-01,-1.271280646324157715e+00,-4.779749214649200439e-01,-1.324957489967346191e+00,3.134061992168426514e-01,-1.211421608924865723e+00,1.542934775352478027e+00
1.625000000000000000e+02,1.079599022865295410e+00,-9.373659491539001465e-01,-5.943931341171264648e-01,-9.814749956130981445e-01,-1.266814470291137695e+00,-5.120674371719360352e-01,-1.322868704795837402e+00,2.553199529647827148e-01,-1.243532538414001465e+00,1.417632579803466797e+00
1.625999999999999943e+02,1.152107715606689453e+00,-9.303020238876342773e-01,-5.499777197837829590e-01,-9.845743179321289062e-01,-1.262124300003051758e+00,-5.452030897140502930e-01,-1.320657372474670410e+00,1.990488767623901367e-01,-1.269611358642578125e+00,1.299621224403381348e+00
1.627000000000000171e+02,1.225957870483398438e+00,-9.228048920631408691e-01,-5.047695636749267578e-01,-9.873974323272705078e-01,-1.257212758064270020e+00,-5.773901939392089844e-01,-1.318329334259033203e+00,1.445182412862777710e-01,-1.290145516395568848e+00,1.188564896583557129e+00
1.628000000000000114e+02,1.301340937614440918e+00,-9.148678779602050781e-01,-4.584932923316955566e-01,-9.898899793624877930e-01,-1.252051115036010742e+00,-6.085001826286315918e-01,-1.315888166427612305e+00,9.167832136154174805e-02,-1.305767416954040527e+00,1.084265470504760742e+00
1.629000000000000057e+02,1.378299713134765625e+00,-9.064824581146240234e-01,-4.108006954193115234e-01,-9.919639825820922852e-01,-1.246574163436889648e+00,-6.384738087654113770e-01,-1.313337683677673340e+00,4.047904908657073975e-02,-1.317515850067138672e+00,9.865904450416564941e-01
1.630000000000000000e+02,1.456867456436157227e+00,-8.976403474807739258e-01,-3.620029985904693604e-01,-9.936638474464416504e-01,-1.240809798240661621e+00,-6.673738956451416016e-01,-1.310680508613586426e+00,-9.128108620643615723e-03,-1.325828075408935547e+00,8.949963450431823730e-01
1.630999999999999943e+02,1.537078380584716797e+00,-8.883327245712280273e-01,-3.121933639049530029e-01,-9.950229525566101074e-01,-1.234378337860107422e+00,-6.952207088470458984e-01,-1.307920217514038086e+00,-5.719026178121566772e-02,-1.330974459648132324e+00,8.090530037879943848e-01
1.632000000000000171e+02,1.618967175483703613e+00,-8.785507678985595703e-01,-2.613581418991088867e-01,-9.960376620292663574e-01,-1.226696610450744629e+00,-7.219264507293701172e-01,-1.305060029029846191e+00,-1.037531271576881409e-01,-1.333147287368774414e+00,7.284325957298278809e-01
1.633000000000000114e+02,1.702567338943481445e+00,-8.682854175567626953e-01,-2.094807922840118408e-01,-9.967029094696044922e-01,-1.217694401741027832e+00,-7.474868893623352051e-01,-1.302102446556091309e+00,-1.488610953092575073e-01,-1.332758069038391113e+00,6.527664065361022949e-01
1.634000000000000057e+02,1.787902951240539551e+00,-8.575280308723449707e-01,-1.565677970647811890e-01,-9.970188140869140625e-01,-1.206466913223266602e+00,-7.715576291084289551e-01,-1.299051165580749512e+00,-1.925571709871292114e-01,-1.331689119338989258e+00,5.810683369636535645e-01
1.635000000000000000e+02,1.875009059906005859e+00,-8.462692499160766602e-01,-1.029771640896797180e-01,-9.970699548721313477e-01,-1.192542195320129395e+00,-7.936441898345947266e-01,-1.295902252197265625e+00,-2.348848581314086914e-01,-1.330395102500915527e+00,5.123182535171508789e-01
1.635999999999999943e+02,1.963922500610351562e+00,-8.344995379447937012e-01,-4.883250594139099121e-02,-9.968852400779724121e-01,-1.176094532012939453e+00,-8.138670325279235840e-01,-1.292571306228637695e+00,-2.759068310260772705e-01,-1.328892827033996582e+00,4.463340640068054199e-01
1.637000000000000171e+02,2.054684400558471680e+00,-8.222012519836425781e-01,5.905813071876764297e-03,-9.964575767517089844e-01,-1.157412171363830566e+00,-8.324148058891296387e-01,-1.289036512374877930e+00,-3.156664669513702393e-01,-1.327191710472106934e+00,3.830093443393707275e-01
1.638000000000000114e+02,2.147370100021362305e+00,-8.091760277748107910e-01,6.131251528859138489e-02,-9.957738518714904785e-01,-1.136913537979125977e+00,-8.495540022850036621e-01,-1.285309553146362305e+00,-3.542273044586181641e-01,-1.325299501419067383e+00,3.222444057464599609e-01
1.639000000000000057e+02,2.241827487945556641e+00,-7.953053116798400879e-01,1.174716204404830933e-01,-9.948145151138305664e-01,-1.114630460739135742e+00,-8.653063178062438965e-01,-1.281416535377502441e+00,-3.917269110679626465e-01,-1.323232054710388184e+00,2.638539075851440430e-01
1.640000000000000000e+02,2.337973833084106445e+00,-7.806491255760192871e-01,1.745402514934539795e-01,-9.935435652732849121e-01,-1.090570092201232910e+00,-8.796746134757995605e-01,-1.277363657951354980e+00,-4.282008707523345947e-01,-1.321038603782653809e+00,2.073189914226531982e-01
1.640999999999999943e+02,2.435950517654418945e+00,-7.651249170303344727e-01,2.325348556041717529e-01,-9.919553995132446289e-01,-1.064740061759948730e+00,-8.926616907119750977e-01,-1.273154973983764648e+00,-4.636737406253814697e-01,-1.318727731704711914e+00,1.525315791368484497e-01
1.642000000000000171e+02,2.535700559616088867e+00,-7.483895421028137207e-01,2.914698421955108643e-01,-9.900352954864501953e-01,-1.037147998809814453e+00,-9.042707085609436035e-01,-1.268777608871459961e+00,-4.981669187545776367e-01,-1.316303253173828125e+00,9.944247454404830933e-02
1.643000000000000114e+02,2.636312007904052734e+00,-7.294830679893493652e-01,3.513735234737396240e-01,-9.877560734748840332e-01,-1.007832527160644531e+00,-9.145399928092956543e-01,-1.264178991317749023e+00,-5.316945910453796387e-01,-1.313768506050109863e+00,4.800139367580413818e-02
1.644000000000000057e+02,2.737505674362182617e+00,-7.083266377449035645e-01,4.122600257396697998e-01,-9.851062893867492676e-01,-9.770873188972473145e-01,-9.237098097801208496e-01,-1.259359717369079590e+00,-5.642784833908081055e-01,-1.311126947402954102e+00,-1.840410288423299789e-03
1.645000000000000000e+02,2.839052677154541016e+00,-6.848713755607604980e-01,4.741382896900177002e-01,-9.820806980133056641e-01,-9.452041983604431152e-01,-9.320683479309082031e-01,-1.254306077957153320e+00,-5.958474278450012207e-01,-1.308381795883178711e+00,-5.013026669621467590e-02
1.645999999999999943e+02,2.940772056579589844e+00,-6.590921878814697266e-01,5.370102524757385254e-01,-9.787039160728454590e-01,-9.122917056083679199e-01,-9.397880434989929199e-01,-1.248967409133911133e+00,-6.263008713722229004e-01,-1.305536150932312012e+00,-9.691409021615982056e-02
1.647000000000000171e+02,3.042671918869018555e+00,-6.309697031974792480e-01,6.008857488632202148e-01,-9.749819636344909668e-01,-8.784764409065246582e-01,-9.469970464706420898e-01,-1.243313074111938477e+00,-6.556201577186584473e-01,-1.302592992782592773e+00,-1.422364413738250732e-01
1.648000000000000114e+02,3.144542217254638672e+00,-6.000721454620361328e-01,6.657803654670715332e-01,-9.709066152572631836e-01,-8.436174988746643066e-01,-9.536029696464538574e-01,-1.237276434898376465e+00,-6.839202046394348145e-01,-1.299555420875549316e+00,-1.861406117677688599e-01
1.649000000000000057e+02,3.245957374572753906e+00,-5.657079219818115234e-01,7.317209243774414062e-01,-9.664320349693298340e-01,-8.073382377624511719e-01,-9.595497250556945801e-01,-1.230111956596374512e+00,-7.110968828201293945e-01,-1.296424388885498047e+00,-2.286690324544906616e-01
1.650000000000000000e+02,3.346861600875854492e+00,-5.278690457344055176e-01,7.987259030342102051e-01,-9.615418314933776855e-01,-7.692778706550598145e-01,-9.649487137794494629e-01,-1.221698522567749023e+00,-7.371356487274169922e-01,-1.293124318122863770e+00,-2.698825001716613770e-01
1.650999999999999943e+02,3.447263240814208984e+00,-4.865375161170959473e-01,8.668101429939270020e-01,-9.562302827835083008e-01,-7.294732332229614258e-01,-9.697490334510803223e-01,-1.211536645889282227e+00,-7.619274258613586426e-01,-1.289619445800781250e+00,-3.098283410072326660e-01
1.652000000000000171e+02,3.547169446945190430e+00,-4.416949152946472168e-01,9.359890818595886230e-01,-9.504914283752441406e-01,-6.881605386734008789e-01,-9.739534854888916016e-01,-1.198692083358764648e+00,-7.848118543624877930e-01,-1.285919427871704102e+00,-3.485582768917083740e-01
1.653000000000000114e+02,3.646584510803222656e+00,-3.933226466178894043e-01,1.006276845932006836e+00,-9.443195462226867676e-01,-6.455212831497192383e-01,-9.776692986488342285e-01,-1.183285474777221680e+00,-8.058043718338012695e-01,-1.282050490379333496e+00,-3.862132132053375244e-01
1.654000000000000057e+02,3.745505809783935547e+00,-3.414020836353302002e-01,1.077646136283874512e+00,-9.377088546752929688e-01,-6.020221114158630371e-01,-9.810878634452819824e-01,-1.165448665618896484e+00,-8.249947428703308105e-01,-1.278021097183227539e+00,-4.228387475013732910e-01
1.655000000000000000e+02,3.843876361846923828e+00,-2.858748435974121094e-01,1.150122761726379395e+00,-9.306563735008239746e-01,-5.577403903007507324e-01,-9.842336773872375488e-01,-1.145689368247985840e+00,-8.427078723907470703e-01,-1.273835062980651855e+00,-4.584596157073974609e-01
1.655999999999999943e+02,3.940869569778442383e+00,-2.261871993541717529e-01,1.223933219909667969e+00,-9.231706261634826660e-01,-5.126675367355346680e-01,-9.871038794517517090e-01,-1.124142289161682129e+00,-8.590328693389892578e-01,-1.269486904144287109e+00,-4.930981993675231934e-01
1.657000000000000171e+02,4.034898281097412109e+00,-1.609303802251815796e-01,1.299273610115051270e+00,-9.152451753616333008e-01,-4.666194617748260498e-01,-9.896618723869323730e-01,-1.100814938545227051e+00,-8.739724755287170410e-01,-1.264921665191650391e+00,-5.267688632011413574e-01
1.658000000000000114e+02,4.125376224517822266e+00,-8.971931040287017822e-02,1.376188993453979492e+00,-9.068716168403625488e-01,-4.191511869430541992e-01,-9.918059706687927246e-01,-1.075714707374572754e+00,-8.875297307968139648e-01,-1.260135173797607422e+00,-5.594922900199890137e-01
1.659000000000000057e+02,4.212286472320556641e+00,-1.258443947881460190e-02,1.454712510108947754e+00,-8.980415463447570801e-01,-3.705289363861083984e-01,-9.935656189918518066e-01,-1.048849344253540039e+00,-8.997076153755187988e-01,-1.255118727684020996e+00,-5.912243127822875977e-01
1.660000000000000000e+02,4.295617580413818359e+00,7.044194638729095459e-02,1.534878253936767578e+00,-8.887461423873901367e-01,-3.208931684494018555e-01,-9.949829578399658203e-01,-1.020230650901794434e+00,-9.105138778686523438e-01,-1.249827742576599121e+00,-6.218476891517639160e-01
1.660999999999999943e+02,4.375359058380126953e+00,1.593262553215026855e-01,1.616720914840698242e+00,-8.789765834808349609e-01,-2.702346444129943848e-01,-9.960568547248840332e-01,-9.900231361389160156e-01,-9.200990796089172363e-01,-1.244216322898864746e+00,-6.513277292251586914e-01
1.662000000000000171e+02,4.451502323150634766e+00,2.540336251258850098e-01,1.700273990631103516e+00,-8.687241077423095703e-01,-2.185368388891220093e-01,-9.967820048332214355e-01,-9.585924148559570312e-01,-9.287619590759277344e-01,-1.238281369209289551e+00,-6.797855496406555176e-01
1.663000000000000114e+02,4.524039268493652344e+00,3.545281291007995605e-01,1.785561680793762207e+00,-8.579796552658081055e-01,-1.657870262861251831e-01,-9.971541762351989746e-01,-9.260948300361633301e-01,-9.367342591285705566e-01,-1.231304526329040527e+00,-7.071331739425659180e-01
1.664000000000000057e+02,4.592667579650878906e+00,4.609293937683105469e-01,1.872619032859802246e+00,-8.467340469360351562e-01,-1.122908219695091248e-01,-9.972454309463500977e-01,-8.926431536674499512e-01,-9.441444873809814453e-01,-1.223077297210693359e+00,-7.333418130874633789e-01
1.665000000000000000e+02,4.650540828704833984e+00,5.783221721649169922e-01,1.961482644081115723e+00,-8.349778652191162109e-01,-5.824132263660430908e-02,-9.971010684967041016e-01,-8.582571744918823242e-01,-9.510290622711181641e-01,-1.213259577751159668e+00,-7.583553194999694824e-01
1.665999999999999943e+02,4.679445266723632812e+00,7.184389233589172363e-01,2.052193164825439453e+00,-8.226947188377380371e-01,-3.612332046031951904e-03,-9.967160820960998535e-01,-8.226294517517089844e-01,-9.572260975837707520e-01,-1.200820684432983398e+00,-7.815398573875427246e-01
1.667000000000000171e+02,4.666512489318847656e+00,8.854007720947265625e-01,2.144827604293823242e+00,-8.096925020217895508e-01,5.167913436889648438e-02,-9.960761070251464844e-01,-7.853139042854309082e-01,-9.628530740737915039e-01,-1.185791611671447754e+00,-8.028114438056945801e-01
1.668000000000000114e+02,4.601016044616699219e+00,1.077719449996948242e+00,2.239239215850830078e+00,-7.958433032035827637e-01,1.076928600668907166e-01,-9.951676130294799805e-01,-7.462166547775268555e-01,-9.679102301597595215e-01,-1.168291687965393066e+00,-8.222545385360717773e-01
1.669000000000000057e+02,4.471485614776611328e+00,1.293827772140502930e+00,2.335337877273559570e+00,-7.812084555625915527e-01,1.646036803722381592e-01,-9.939502477645874023e-01,-7.054924368858337402e-01,-9.723529815673828125e-01,-1.148800253868103027e+00,-8.401756882667541504e-01
1.670000000000000000e+02,4.268881320953369141e+00,1.532392978668212891e+00,2.433260679244995117e+00,-7.657101154327392578e-01,2.224384248256683350e-01,-9.924169182777404785e-01,-6.633604764938354492e-01,-9.762470722198486328e-01,-1.127520203590393066e+00,-8.567082285881042480e-01
1.670999999999999943e+02,3.996228456497192383e+00,1.787517309188842773e+00,2.532973289489746094e+00,-7.490226626396179199e-01,2.812098562717437744e-01,-9.905556440353393555e-01,-6.201835274696350098e-01,-9.797770380973815918e-01,-1.104458808898925781e+00,-8.718549609184265137e-01
1.672000000000000171e+02,3.677299737930297852e+00,2.062636137008666992e+00,2.633566856384277344e+00,-7.301791906356811523e-01,3.409455716609954834e-01,-9.883392453193664551e-01,-5.762265324592590332e-01,-9.830359220504760742e-01,-1.079623460769653320e+00,-8.856188654899597168e-01
1.673000000000000114e+02,3.316395282745361328e+00,2.356438398361206055e+00,2.734744310379028320e+00,-7.090851664543151855e-01,4.016626179218292236e-01,-9.857536554336547852e-01,-5.314819216728210449e-01,-9.860205054283142090e-01,-1.053021788597106934e+00,-8.980030417442321777e-01
1.674000000000000057e+02,2.920658349990844727e+00,2.652121543884277344e+00,2.836286067962646484e+00,-6.856940984725952148e-01,4.633699655532836914e-01,-9.827916026115417480e-01,-4.859105944633483887e-01,-9.887217879295349121e-01,-1.024662137031555176e+00,-9.090111255645751953e-01
1.675000000000000000e+02,2.510096073150634766e+00,2.911393165588378906e+00,2.938000202178955078e+00,-6.599794626235961914e-01,5.260708928108215332e-01,-9.794735312461853027e-01,-4.390289485454559326e-01,-9.910407662391662598e-01,-9.946669340133666992e-01,-9.187603592872619629e-01
1.675999999999999943e+02,2.103291749954223633e+00,3.108273983001708984e+00,3.039894580841064453e+00,-6.319222450256347656e-01,5.897729992866516113e-01,-9.758111238479614258e-01,-3.908401727676391602e-01,-9.929506182670593262e-01,-9.634059071540832520e-01,-9.275431632995605469e-01
1.677000000000000171e+02,1.708676099777221680e+00,3.241067409515380859e+00,3.141772985458374023e+00,-6.011162400245666504e-01,6.544907093048095703e-01,-9.717987179756164551e-01,-3.416233956813812256e-01,-9.945086836814880371e-01,-9.310650825500488281e-01,-9.356133937835693359e-01
1.678000000000000114e+02,1.332070112228393555e+00,3.314058780670166016e+00,3.243201732635498047e+00,-5.668479204177856445e-01,7.202498912811279297e-01,-9.673950076103210449e-01,-2.913905978202819824e-01,-9.957253336906433105e-01,-8.977456688880920410e-01,-9.430972933769226074e-01
1.679000000000000057e+02,9.766561985015869141e-01,3.340829849243164062e+00,3.344119310379028320e+00,-5.291054844856262207e-01,7.870708107948303223e-01,-9.625765085220336914e-01,-2.401253879070281982e-01,-9.965955615043640137e-01,-8.635162711143493652e-01,-9.500725865364074707e-01
1.680000000000000000e+02,6.445168256759643555e-01,3.331391811370849609e+00,3.444533586502075195e+00,-4.878709018230438232e-01,8.549684882164001465e-01,-9.573377370834350586e-01,-1.878111362457275391e-01,-9.971140623092651367e-01,-8.281010389328002930e-01,-9.563685059547424316e-01
1.680999999999999943e+02,3.462437987327575684e-01,3.279533147811889648e+00,3.544452905654907227e+00,-4.431258440017700195e-01,9.239581227302551270e-01,-9.516727328300476074e-01,-1.345643550157546997e-01,-9.973074793815612793e-01,-7.910533547401428223e-01,-9.620771408081054688e-01
1.682000000000000171e+02,8.196051418781280518e-02,3.192458152770996094e+00,3.643881082534790039e+00,-3.948515951633453369e-01,9.940552115440368652e-01,-9.455757737159729004e-01,-8.074460178613662720e-02,-9.972608685493469238e-01,-7.522176504135131836e-01,-9.672242999076843262e-01
1.683000000000000114e+02,-1.520885378122329712e-01,3.081476449966430664e+00,3.742815732955932617e+00,-3.430296480655670166e-01,1.065240979194641113e+00,-9.390408396720886230e-01,-2.636633068323135376e-02,-9.969772696495056152e-01,-7.117186784744262695e-01,-9.717568159103393555e-01
1.684000000000000057e+02,-3.557527065277099609e-01,2.949280738830566406e+00,3.841208934783935547e+00,-2.876076102256774902e-01,1.137514114379882812e+00,-9.320635795593261719e-01,2.864713035523891449e-02,-9.964435100555419922e-01,-6.697954535484313965e-01,-9.757269024848937988e-01
1.685000000000000000e+02,-5.290053486824035645e-01,2.799059629440307617e+00,3.938259124755859375e+00,-2.280515283346176147e-01,1.211076498031616211e+00,-9.246523380279541016e-01,8.433923125267028809e-02,-9.956514239311218262e-01,-6.267364621162414551e-01,-9.792973399162292480e-01
1.685999999999999943e+02,-6.722645163536071777e-01,2.637954711914062500e+00,4.032386302947998047e+00,-1.629610508680343628e-01,1.286147952079772949e+00,-9.168029427528381348e-01,1.408707797527313232e-01,-9.945638179779052734e-01,-5.828968882560729980e-01,-9.825972318649291992e-01
1.687000000000000171e+02,-7.921552658081054688e-01,2.473783016204833984e+00,4.122963905334472656e+00,-9.191571176052093506e-02,1.362788677215576172e+00,-9.085068702697753906e-01,1.983209252357482910e-01,-9.931619763374328613e-01,-5.382709503173828125e-01,-9.856230616569519043e-01
1.688000000000000114e+02,-8.930278420448303223e-01,2.309701919555664062e+00,4.209974288940429688e+00,-1.494563836604356766e-02,1.441031813621520996e+00,-8.997556567192077637e-01,2.567017972469329834e-01,-9.914389252662658691e-01,-4.928446114063262939e-01,-9.883708953857421875e-01
1.689000000000000057e+02,-9.781688451766967773e-01,2.147963047027587891e+00,4.293405532836914062e+00,6.791688501834869385e-02,1.520911335945129395e+00,-8.905408382415771484e-01,3.160343766212463379e-01,-9.893729686737060547e-01,-4.461810588836669922e-01,-9.907527565956115723e-01
1.690000000000000000e+02,-1.050729870796203613e+00,1.992135047912597656e+00,4.373248100280761719e+00,1.566383242607116699e-01,1.602461576461791992e+00,-8.808534145355224609e-01,3.763435781002044678e-01,-9.869413375854492188e-01,-3.981636464595794678e-01,-9.927202463150024414e-01
1.690999999999999943e+02,-1.112062335014343262e+00,1.843433380126953125e+00,4.449492454528808594e+00,2.511838376522064209e-01,1.685717344284057617e+00,-8.706844449043273926e-01,4.376388788223266602e-01,-9.841358661651611328e-01,-3.490980565547943115e-01,-9.943289756774902344e-01
1.692000000000000171e+02,-1.162965416908264160e+00,1.701977133750915527e+00,4.522130012512207031e+00,3.515174388885498047e-01,1.770703077316284180e+00,-8.600251674652099609e-01,4.999281466007232666e-01,-9.809610247611999512e-01,-2.990188896656036377e-01,-9.955971837043762207e-01
1.693000000000000114e+02,-1.204352736473083496e+00,1.567908644676208496e+00,4.590912818908691406e+00,4.577225148677825928e-01,1.857451677322387695e+00,-8.488662838935852051e-01,5.632134079933166504e-01,-9.774417877197265625e-01,-2.479097247123718262e-01,-9.965196847915649414e-01
1.694000000000000057e+02,-1.237775325775146484e+00,1.441198945045471191e+00,4.649336338043212891e+00,5.746269226074218750e-01,1.946000218391418457e+00,-8.371985554695129395e-01,6.275082230567932129e-01,-9.735754728317260742e-01,-1.957540810108184814e-01,-9.970912337303161621e-01
1.695000000000000000e+02,-1.264966130256652832e+00,1.321806669235229492e+00,4.679292678833007812e+00,7.140011787414550781e-01,2.036386966705322266e+00,-8.250110745429992676e-01,6.928318142890930176e-01,-9.693406820297241211e-01,-1.426177024841308594e-01,-9.973264336585998535e-01
1.695999999999999943e+02,-1.286535501480102539e+00,1.209432840347290039e+00,4.667666912078857422e+00,8.802055120468139648e-01,2.128689527511596680e+00,-8.121544718742370605e-01,7.592106461524963379e-01,-9.646948575973510742e-01,-8.888104557991027832e-02,-9.973151087760925293e-01
1.697000000000000171e+02,-1.303010582923889160e+00,1.103835225105285645e+00,4.603957176208496094e+00,1.071786880493164062e+00,2.222809553146362305e+00,-7.984441518783569336e-01,8.266600966453552246e-01,-9.596309661865234375e-01,-3.458893671631813049e-02,-9.970674514770507812e-01
1.698000000000000114e+02,-1.315469861030578613e+00,1.004917144775390625e+00,4.476403236389160156e+00,1.287235856056213379e+00,2.318611383438110352e+00,-7.839451432228088379e-01,8.951951265335083008e-01,-9.541433453559875488e-01,2.032403089106082916e-02,-9.965722560882568359e-01
1.699000000000000057e+02,-1.324415683746337891e+00,9.121953248977661133e-01,4.275996208190917969e+00,1.525214552879333496e+00,2.416201591491699219e+00,-7.686085104942321777e-01,9.648312330245971680e-01,-9.482260942459106445e-01,7.590951025485992432e-02,-9.958200454711914062e-01
1.700000000000000000e+02,-1.330156564712524414e+00,8.251897692680358887e-01,4.005048751831054688e+00,1.779868602752685547e+00,2.515662193298339844e+00,-7.521976828575134277e-01,1.035571694374084473e+00,-9.418733716011047363e-01,1.323041319847106934e-01,-9.947793483734130859e-01
1.700999999999999943e+02,-1.332887768745422363e+00,7.435687184333801270e-01,3.687306404113769531e+00,2.054342746734619141e+00,2.616141557693481445e+00,-7.337492108345031738e-01,1.107383966445922852e+00,-9.350793957710266113e-01,1.896153986454010010e-01,-9.934248328208923340e-01
1.702000000000000171e+02,-1.332866549491882324e+00,6.670007109642028809e-01,3.327584266662597656e+00,2.347753524780273438e+00,2.717219352722167969e+00,-7.130448818206787109e-01,1.180377602577209473e+00,-9.278473258018493652e-01,2.478555440902709961e-01,-9.917510151863098145e-01
1.703000000000000114e+02,-1.331850409507751465e+00,5.946447253227233887e-01,2.932642698287963867e+00,2.643839120864868164e+00,2.818726539611816406e+00,-6.900564432144165039e-01,1.254807591438293457e+00,-9.201805591583251953e-01,3.070430755615234375e-01,-9.897384643554687500e-01
1.704000000000000057e+02,-1.330597639083862305e+00,5.253494381904602051e-01,2.522126913070678711e+00,2.904779672622680664e+00,2.920409917831420898e+00,-6.647456884384155273e-01,1.330793023109436035e+00,-9.120706915855407715e-01,3.672046959400177002e-01,-9.873622655868530273e-01
1.705000000000000000e+02,-1.329135060310363770e+00,4.588414132595062256e-01,2.115091085433959961e+00,3.103514194488525391e+00,3.022271871566772461e+00,-6.370955705642700195e-01,1.408367037773132324e+00,-9.035091996192932129e-01,4.283511936664581299e-01,-9.846133589744567871e-01
1.705999999999999943e+02,-1.327471375465393066e+00,3.950127065181732178e-01,1.720005273818969727e+00,3.238155364990234375e+00,3.124192953109741211e+00,-6.068446636199951172e-01,1.487563252449035645e+00,-8.944876790046691895e-01,4.904911816120147705e-01,-9.814918637275695801e-01
1.707000000000000171e+02,-1.325615525245666504e+00,3.337624073028564453e-01,1.342802762985229492e+00,3.312739372253417969e+00,3.225708961486816406e+00,-5.731773972511291504e-01,1.568415999412536621e+00,-8.849971294403076172e-01,5.536260604858398438e-01,-9.780243039131164551e-01
1.708000000000000114e+02,-1.323578000068664551e+00,2.749567031860351562e-01,9.867666959762573242e-01,3.340643882751464844e+00,3.326714277267456055e+00,-5.360382199287414551e-01,1.650959968566894531e+00,-8.750289082527160645e-01,6.177682876586914062e-01,-9.742103815078735352e-01
1.709000000000000057e+02,-1.321407198905944824e+00,2.180804014205932617e-01,6.537697315216064453e-01,3.332365751266479492e+00,3.427215099334716797e+00,-4.954100251197814941e-01,1.735224723815917969e+00,-8.645740151405334473e-01,6.829354763031005859e-01,-9.700345993041992188e-01
1.710000000000000000e+02,-1.319118499755859375e+00,1.629605442285537720e-01,3.544308841228485107e-01,3.281742811203002930e+00,3.527219295501708984e+00,-4.512745440006256104e-01,1.821237325668334961e+00,-8.536235094070434570e-01,7.491548061370849609e-01,-9.654510617256164551e-01
1.710999999999999943e+02,-1.316715478897094727e+00,1.095487847924232483e-01,8.923412859439849854e-02,3.195455551147460938e+00,3.626732587814331055e+00,-4.036131203174591064e-01,1.909034490585327148e+00,-8.421680331230163574e-01,8.164423704147338867e-01,-9.604503512382507324e-01
1.712000000000000171e+02,-1.314201593399047852e+00,5.779461190104484558e-02,-1.457102745771408081e-01,3.085130691528320312e+00,3.725752115249633789e+00,-3.524071872234344482e-01,1.998653650283813477e+00,-8.301978707313537598e-01,8.848133683204650879e-01,-9.550268054008483887e-01
1.713000000000000114e+02,-1.311580181121826172e+00,7.648985832929611206e-03,-3.502706885337829590e-01,2.953515768051147461e+00,3.824271678924560547e+00,-2.976304888725280762e-01,2.090149402618408203e+00,-8.176599740982055664e-01,9.542829990386962891e-01,-9.491745829582214355e-01
1.714000000000000057e+02,-1.308854818344116211e+00,-4.093570262193679810e-02,-5.244250893592834473e-01,2.803727626800537109e+00,3.921648979187011719e+00,-2.388694882392883301e-01,2.183549165725708008e+00,-8.042956590652465820e-01,1.024860024452209473e+00,-9.428876638412475586e-01
1.715000000000000000e+02,-1.306028366088867188e+00,-8.800563961267471313e-02,-6.684890389442443848e-01,2.642820358276367188e+00,4.016376972198486328e+00,-1.748133003711700439e-01,2.278648376464843750e+00,-7.901220917701721191e-01,1.096511125564575195e+00,-9.361603856086730957e-01
1.715999999999999943e+02,-1.303103804588317871e+00,-1.336056292057037354e-01,-7.889915108680725098e-01,2.478670358657836914e+00,4.107573032379150391e+00,-1.047988831996917725e-01,2.375470161437988281e+00,-7.751518487930297852e-01,1.169311881065368652e+00,-9.289932250976562500e-01
1.717000000000000171e+02,-1.300084352493286133e+00,-1.777792125940322876e-01,-8.903906345367431641e-01,2.314560651779174805e+00,4.195202827453613281e+00,-2.885424718260765076e-02,2.474195718765258789e+00,-7.592504620552062988e-01,1.243511438369750977e+00,-9.213924407958984375e-01
1.718000000000000114e+02,-1.296972632408142090e+00,-2.205685675144195557e-01,-9.759320020675659180e-01,2.152687549591064453e+00,4.279255867004394531e+00,5.298851057887077332e-02,2.574366807937622070e+00,-7.417492866516113281e-01,1.319260835647583008e+00,-9.133496284484863281e-01
1.719000000000000057e+02,-1.293712496757507324e+00,-2.620299160480499268e-01,-1.048846721649169922e+00,1.996659874916076660e+00,4.359722137451171875e+00,1.406960934400558472e-01,2.675204515457153320e+00,-7.219752073287963867e-01,1.396593689918518066e+00,-9.048565626144409180e-01
1.720000000000000000e+02,-1.290246605873107910e+00,-3.022167682647705078e-01,-1.110493302345275879e+00,1.847736954689025879e+00,4.436592102050781250e+00,2.342339307069778442e-01,2.776580095291137695e+00,-6.999433040618896484e-01,1.475543498992919922e+00,-8.959047198295593262e-01
1.720999999999999943e+02,-1.286582231521606445e+00,-3.411703407764434814e-01,-1.161697506904602051e+00,1.706067085266113281e+00,4.509857177734375000e+00,3.335662186145782471e-01,2.878191471099853516e+00,-6.755982041358947754e-01,1.556144714355468750e+00,-8.864852786064147949e-01
1.722000000000000171e+02,-1.282744765281677246e+00,-3.790260553359985352e-01,-1.203344106674194336e+00,1.571773409843444824e+00,4.579448699951171875e+00,4.386578500270843506e-01,2.979978561401367188e+00,-6.489216685295104980e-01,1.638431906700134277e+00,-8.765894174575805664e-01
1.723000000000000114e+02,-1.278746008872985840e+00,-4.158475697040557861e-01,-1.236974477767944336e+00,1.444847106933593750e+00,4.640803337097167969e+00,5.528672337532043457e-01,3.081931352615356445e+00,-6.198621392250061035e-01,1.722436189651489258e+00,-8.662081956863403320e-01
1.724000000000000057e+02,-1.274589776992797852e+00,-4.516596198081970215e-01,-1.264337301254272461e+00,1.325240254402160645e+00,4.676921367645263672e+00,6.877956986427307129e-01,3.183643102645874023e+00,-5.876374244689941406e-01,1.808183312416076660e+00,-8.553327322006225586e-01
1.725000000000000000e+02,-1.270276546478271484e+00,-4.864858388900756836e-01,-1.286066889762878418e+00,1.212662220001220703e+00,4.673087596893310547e+00,8.493364453315734863e-01,3.284860134124755859e+00,-5.519415140151977539e-01,1.895709633827209473e+00,-8.439535498619079590e-01
1.725999999999999943e+02,-1.265754580497741699e+00,-5.203409790992736816e-01,-1.302678227424621582e+00,1.106864809989929199e+00,4.619749546051025391e+00,1.036490917205810547e+00,3.385569572448730469e+00,-5.127641558647155762e-01,1.985052227973937988e+00,-8.320612907409667969e-01
1.727000000000000171e+02,-1.261010169982910156e+00,-5.532447695732116699e-01,-1.315248131752014160e+00,1.007752537727355957e+00,4.503798961639404297e+00,1.247978210449218750e+00,3.485778808593750000e+00,-4.700870513916015625e-01,2.076258897781372070e+00,-8.196226358413696289e-01
1.728000000000000114e+02,-1.256040692329406738e+00,-5.851806402206420898e-01,-1.324291586875915527e+00,9.148556590080261230e-01,4.316510677337646484e+00,1.482324719429016113e+00,3.585496187210083008e+00,-4.238917827606201172e-01,2.169383525848388672e+00,-8.063902258872985840e-01
1.729000000000000057e+02,-1.250808715820312500e+00,-6.160181760787963867e-01,-1.330124735832214355e+00,8.276849985122680664e-01,4.056530952453613281e+00,1.734329581260681152e+00,3.684720039367675781e+00,-3.741597533226013184e-01,2.264231204986572266e+00,-7.923341393470764160e-01
1.730000000000000000e+02,-1.245254516601562500e+00,-6.457113623619079590e-01,-1.332942605018615723e+00,7.459084987640380859e-01,3.745883464813232422e+00,2.004867315292358398e+00,3.783452987670898438e+00,-3.208721280097961426e-01,2.360784292221069336e+00,-7.774894237518310547e-01
1.730999999999999943e+02,-1.239416480064392090e+00,-6.743663549423217773e-01,-1.332987427711486816e+00,6.691979765892028809e-01,3.393372297286987305e+00,2.295706033706665039e+00,3.881427764892578125e+00,-2.638449072837829590e-01,2.459218263626098633e+00,-7.617392539978027344e-01
1.732000000000000171e+02,-1.232680916786193848e+00,-7.019331455230712891e-01,-1.331979870796203613e+00,5.967360138893127441e-01,3.003833055496215820e+00,2.593145847320556641e+00,3.977488756179809570e+00,-2.021940201520919800e-01,2.559245586395263672e+00,-7.445607781410217285e-01
1.733000000000000114e+02,-1.224692821502685547e+00,-7.283596396446228027e-01,-1.330733418464660645e+00,5.273556709289550781e-01,2.593862771987915039e+00,2.863785266876220703e+00,4.070161819458007812e+00,-1.346513330936431885e-01,2.659995555877685547e+00,-7.251244187355041504e-01
1.734000000000000057e+02,-1.215263605117797852e+00,-7.536259293556213379e-01,-1.329276919364929199e+00,4.607659876346588135e-01,2.185653448104858398e+00,3.073517322540283203e+00,4.159274578094482422e+00,-6.116548553109169006e-02,2.761305809020996094e+00,-7.034369111061096191e-01
1.735000000000000000e+02,-1.203356146812438965e+00,-7.772034406661987305e-01,-1.327619075775146484e+00,3.968586623668670654e-01,1.787893056869506836e+00,3.219262838363647461e+00,4.244815826416015625e+00,1.823201961815357208e-02,2.862891197204589844e+00,-6.794410943984985352e-01
1.735999999999999943e+02,-1.188811659812927246e+00,-7.988325953483581543e-01,-1.325769066810607910e+00,3.355326056480407715e-01,1.407241106033325195e+00,3.303580999374389648e+00,4.326773166656494141e+00,1.035083681344985962e-01,2.964650869369506836e+00,-6.531168222427368164e-01
1.737000000000000171e+02,-1.171762824058532715e+00,-8.186115622520446777e-01,-1.323736190795898438e+00,2.766599357128143311e-01,1.047519326210021973e+00,3.338460683822631836e+00,4.405138015747070312e+00,1.946295052766799927e-01,3.066590070724487305e+00,-6.244397759437561035e-01
1.738000000000000114e+02,-1.152619957923889160e+00,-8.368026614189147949e-01,-1.321568965911865234e+00,2.197299450635910034e-01,7.097262740135192871e-01,3.336885690689086914e+00,4.479901313781738281e+00,2.915601432323455811e-01,3.168367385864257812e+00,-5.927391052246093750e-01
1.739000000000000057e+02,-1.131682515144348145e+00,-8.536012768745422363e-01,-1.319283723831176758e+00,1.645577847957611084e-01,4.041026830673217773e-01,3.293709993362426758e+00,4.551048755645751953e+00,3.942620158195495605e-01,3.269661426544189453e+00,-5.575658679008483887e-01
1.740000000000000000e+02,-1.108962416648864746e+00,-8.690136075019836426e-01,-1.316884160041809082e+00,1.110952869057655334e-01,1.333613991737365723e-01,3.212458610534667969e+00,4.617143630981445312e+00,5.036875605583190918e-01,3.370446205139160156e+00,-5.189138054847717285e-01
1.740999999999999943e+02,-1.084466934204101562e+00,-8.830425143241882324e-01,-1.314373493194580078e+00,5.929185450077056885e-02,-1.068871691823005676e-01,3.106118440628051758e+00,4.666212558746337891e+00,6.286189556121826172e-01,3.470729827880859375e+00,-4.767648875713348389e-01
1.742000000000000171e+02,-1.058203577995300293e+00,-8.956910967826843262e-01,-1.311755418777465820e+00,9.098410606384277344e-03,-3.167668879032135010e-01,2.978032350540161133e+00,4.680284500122070312e+00,7.787424325942993164e-01,3.570520401000976562e+00,-4.311005473136901855e-01
1.743000000000000114e+02,-1.030180215835571289e+00,-9.069623947143554688e-01,-1.309032917022705078e+00,-3.953267633914947510e-02,-4.962719678878784180e-01,2.830987453460693359e+00,4.649319171905517578e+00,9.555051326751708984e-01,3.669818878173828125e+00,-3.819022774696350098e-01
1.744000000000000057e+02,-1.000471830368041992e+00,-9.169315099716186523e-01,-1.306209325790405273e+00,-8.664763718843460083e-02,-6.452713012695312500e-01,2.671442985534667969e+00,4.560033321380615234e+00,1.157303690910339355e+00,3.768625259399414062e+00,-3.291512429714202881e-01
1.745000000000000000e+02,-9.694328308105468750e-01,-9.258770346641540527e-01,-1.303287744522094727e+00,-1.322913467884063721e-01,-7.694687843322753906e-01,2.507484912872314453e+00,4.403633117675781250e+00,1.382223963737487793e+00,3.866772413253784180e+00,-2.727231979370117188e-01
1.745999999999999943e+02,-9.372922182083129883e-01,-9.340724945068359375e-01,-1.300271034240722656e+00,-1.765073239803314209e-01,-8.740332722663879395e-01,2.343254804611206055e+00,4.172409534454345703e+00,1.627802371978759766e+00,3.963234901428222656e+00,-2.118750959634780884e-01
1.747000000000000171e+02,-9.041475057601928711e-01,-9.416559338569641113e-01,-1.297162055969238281e+00,-2.193378657102584839e-01,-9.620097279548645020e-01,2.180693626403808594e+00,3.879931688308715820e+00,1.889604091644287109e+00,4.056443691253662109e+00,-1.452302187681198120e-01
1.748000000000000114e+02,-8.701078295707702637e-01,-9.487393498420715332e-01,-1.293908357620239258e+00,-2.608381807804107666e-01,-1.037050604820251465e+00,2.023520231246948242e+00,3.544985771179199219e+00,2.173042774200439453e+00,4.146093368530273438e+00,-7.263750582933425903e-02
1.749000000000000057e+02,-8.349469900131225586e-01,-9.551677107810974121e-01,-1.290448427200317383e+00,-3.010629117488861084e-01,-1.100569009780883789e+00,1.873292684555053711e+00,3.169618844985961914e+00,2.470277309417724609e+00,4.232173442840576172e+00,5.871669389307498932e-03
1.750000000000000000e+02,-7.982398271560668945e-01,-9.609805345535278320e-01,-1.286789655685424805e+00,-3.400521278381347656e-01,-1.153580665588378906e+00,1.730375766754150391e+00,2.764860153198242188e+00,2.757853031158447266e+00,4.314670562744140625e+00,9.026471525430679321e-02
1.750999999999999943e+02,-7.597418427467346191e-01,-9.662400484085083008e-01,-1.282957077026367188e+00,-3.779396116733551025e-01,-1.196792602539062500e+00,1.594753503799438477e+00,2.354685068130493164e+00,2.993885993957519531e+00,4.393576622009277344e+00,1.805077493190765381e-01
1.752000000000000171e+02,-7.195405364036560059e-01,-9.708889126777648926e-01,-1.278963088989257812e+00,-4.147921204566955566e-01,-1.231683015823364258e+00,1.466550588607788086e+00,1.951483368873596191e+00,3.166439771652221680e+00,4.468882560729980469e+00,2.765656411647796631e-01
1.753000000000000114e+02,-6.778855323791503906e-01,-9.749598503112792969e-01,-1.274811625480651855e+00,-4.506344497203826904e-01,-1.260069727897644043e+00,1.345671772956848145e+00,1.563179969787597656e+00,3.275588035583496094e+00,4.540578842163085938e+00,3.784017562866210938e-01
1.754000000000000057e+02,-6.349955201148986816e-01,-9.785887002944946289e-01,-1.270503640174865723e+00,-4.854903519153594971e-01,-1.282757639884948730e+00,1.231886029243469238e+00,1.194483518600463867e+00,3.329080820083618164e+00,4.607826232910156250e+00,4.865204393863677979e-01
1.755000000000000000e+02,-5.913054347038269043e-01,-9.819406867027282715e-01,-1.265988707542419434e+00,-5.193747282028198242e-01,-1.300192594528198242e+00,1.124905586242675781e+00,8.469854593276977539e-01,3.342138528823852539e+00,4.660737991333007812e+00,6.082403063774108887e-01
1.755999999999999943e+02,-5.468307733535766602e-01,-9.850191473960876465e-01,-1.261250853538513184e+00,-5.523070096969604492e-01,-1.313422083854675293e+00,1.024641394615173340e+00,5.268318057060241699e-01,3.316910028457641602e+00,4.680919170379638672e+00,7.543401718139648438e-01
1.757000000000000171e+02,-5.015628337860107422e-01,-9.878213405609130859e-01,-1.256288647651672363e+00,-5.842747092247009277e-01,-1.323052406311035156e+00,9.307007193565368652e-01,2.421435862779617310e-01,3.249698400497436523e+00,4.657357692718505859e+00,9.272551536560058594e-01
1.758000000000000114e+02,-4.551818072795867920e-01,-9.902836680412292480e-01,-1.251065611839294434e+00,-6.151463389396667480e-01,-1.329433202743530273e+00,8.425509929656982422e-01,-1.067435555160045624e-02,3.153159856796264648e+00,4.577598571777343750e+00,1.125363230705261230e+00
1.759000000000000057e+02,-4.073961079120635986e-01,-9.923273324966430664e-01,-1.245520710945129395e+00,-6.448745131492614746e-01,-1.332765460014343262e+00,7.598521113395690918e-01,-2.331983745098114014e-01,3.033800601959228516e+00,4.432064533233642578e+00,1.346775650978088379e+00
1.760000000000000000e+02,-3.585236072540283203e-01,-9.940015077590942383e-01,-1.239693760871887207e+00,-6.735607385635375977e-01,-1.333235263824462891e+00,6.822879314422607422e-01,-4.253348708152770996e-01,2.894216060638427734e+00,4.212099552154541016e+00,1.589777946472167969e+00
1.760999999999999943e+02,-3.086392879486083984e-01,-9.953352212905883789e-01,-1.232996940612792969e+00,-7.011629939079284668e-01,-1.332280874252319336e+00,6.091786623001098633e-01,-5.869186520576477051e-01,2.738922357559204102e+00,3.926933526992797852e+00,1.848769307136535645e+00
1.762000000000000171e+02,-2.577282190322875977e-01,-9.963242411613464355e-01,-1.225047349929809570e+00,-7.276247143745422363e-01,-1.331072330474853516e+00,5.392970442771911621e-01,-7.204800844192504883e-01,2.575864553451538086e+00,3.598385095596313477e+00,2.129041433334350586e+00
1.763000000000000114e+02,-2.057738453149795532e-01,-9.969633221626281738e-01,-1.215674161911010742e+00,-7.529284954071044922e-01,-1.329652070999145508e+00,4.722256958484649658e-01,-8.327862620353698730e-01,2.411504268646240234e+00,3.228508234024047852e+00,2.425331115722656250e+00
1.764000000000000057e+02,-1.527952253818511963e-01,-9.972559213638305664e-01,-1.203852891921997070e+00,-7.765701413154602051e-01,-1.328028917312622070e+00,4.078552126884460449e-01,-9.271870851516723633e-01,2.247921943664550781e+00,2.826944112777709961e+00,2.716829538345336914e+00
1.765000000000000000e+02,-9.916415810585021973e-02,-9.972895979881286621e-01,-1.189386010169982910e+00,-7.982569336891174316e-01,-1.326212167739868164e+00,3.460832834243774414e-01,-1.007354021072387695e+00,2.088114261627197266e+00,2.416396379470825195e+00,2.962318181991577148e+00
1.765999999999999943e+02,-4.497877135872840881e-02,-9.970873594284057617e-01,-1.172411203384399414e+00,-8.180909156799316406e-01,-1.324208855628967285e+00,2.868070006370544434e-01,-1.075481891632080078e+00,1.934876561164855957e+00,2.011577129364013672e+00,3.144601345062255859e+00
1.767000000000000171e+02,9.807216003537178040e-03,-9.966408610343933105e-01,-1.153325319290161133e+00,-8.363262414932250977e-01,-1.322062373161315918e+00,2.295630276203155518e-01,-1.132820963859558105e+00,1.788959026336669922e+00,1.620674252510070801e+00,3.263063430786132812e+00
1.768000000000000114e+02,6.526318937540054321e-02,-9.959380626678466797e-01,-1.132442831993103027e+00,-8.531677722930908203e-01,-1.319797635078430176e+00,1.740852743387222290e-01,-1.179936647415161133e+00,1.650241255760192871e+00,1.248758196830749512e+00,3.324048519134521484e+00
1.769000000000000057e+02,1.214856728911399841e-01,-9.949564933776855469e-01,-1.109777569770812988e+00,-8.686228394508361816e-01,-1.317417860031127930e+00,1.203259453177452087e-01,-1.218103885650634766e+00,1.519002795219421387e+00,8.980515003204345703e-01,3.342406272888183594e+00
1.770000000000000000e+02,1.786209642887115479e-01,-9.936623573303222656e-01,-1.085336565971374512e+00,-8.826944828033447266e-01,-1.314926505088806152e+00,6.823451817035675049e-02,-1.249003529548645020e+00,1.395067930221557617e+00,5.729548335075378418e-01,3.323549032211303711e+00
1.770999999999999943e+02,2.366829365491867065e-01,-9.920505881309509277e-01,-1.059127449989318848e+00,-8.953856825828552246e-01,-1.312327146530151367e+00,1.776160113513469696e-02,-1.274018526077270508e+00,1.278379321098327637e+00,2.829260230064392090e-01,3.262191772460937500e+00
1.772000000000000171e+02,2.956871688365936279e-01,-9.901052117347717285e-01,-1.031157970428466797e+00,-9.066994190216064453e-01,-1.309622883796691895e+00,-3.114069253206253052e-02,-1.293566226959228516e+00,1.168590426445007324e+00,2.555474452674388885e-02,3.169322729110717773e+00
1.773000000000000114e+02,3.556616902351379395e-01,-9.877992272377014160e-01,-1.001496911048889160e+00,-9.167051911354064941e-01,-1.306816816329956055e+00,-7.851883769035339355e-02,-1.308407306671142578e+00,1.065545558929443359e+00,-2.015625238418579102e-01,3.053242444992065430e+00
1.774000000000000057e+02,4.166195690631866455e-01,-9.851222634315490723e-01,-9.704951047897338867e-01,-9.256784915924072266e-01,-1.303912162780761719e+00,-1.244179308414459229e-01,-1.319483160972595215e+00,9.690511226654052734e-01,-3.982869386672973633e-01,2.916542768478393555e+00
1.775000000000000000e+02,4.785697758197784424e-01,-9.820698499679565430e-01,-9.383871555328369141e-01,-9.338942170143127441e-01,-1.300911903381347656e+00,-1.688817590475082397e-01,-1.327189683914184570e+00,8.785361051559448242e-01,-5.645222067832946777e-01,2.763128042221069336e+00
1.775999999999999943e+02,5.415139198303222656e-01,-9.786680936813354492e-01,-9.052712917327880859e-01,-9.414943456649780273e-01,-1.297818899154663086e+00,-2.119527608156204224e-01,-1.331766843795776367e+00,7.936092615127563477e-01,-7.017914056777954102e-01,2.600686073303222656e+00
1.777000000000000171e+02,6.054626703262329102e-01,-9.749207496643066406e-01,-8.712611794471740723e-01,-9.485945701599121094e-01,-1.294598937034606934e+00,-2.536818087100982666e-01,-1.333405375480651855e+00,7.139464616775512695e-01,-8.170572519302368164e-01,2.436358690261840820e+00
1.778000000000000114e+02,6.704320311546325684e-01,-9.708180427551269531e-01,-8.361403942108154297e-01,-9.550451040267944336e-01,-1.291174888610839844e+00,-2.941282093524932861e-01,-1.332747578620910645e+00,6.391196846961975098e-01,-9.139773249626159668e-01,2.272533655166625977e+00
1.779000000000000057e+02,7.364491820335388184e-01,-9.663134813308715820e-01,-7.994888424873352051e-01,-9.608748555183410645e-01,-1.287549853324890137e+00,-3.333286643028259277e-01,-1.331631898880004883e+00,5.680155754089355469e-01,-9.960851669311523438e-01,2.111886978149414062e+00
1.780000000000000000e+02,8.035315871238708496e-01,-9.613927602767944336e-01,-7.610467076301574707e-01,-9.661524295806884766e-01,-1.283746004104614258e+00,-3.714008629322052002e-01,-1.330298662185668945e+00,4.997887909412384033e-01,-1.065954327583312988e+00,1.957596182823181152e+00
1.780999999999999943e+02,8.716946244239807129e-01,-9.560503363609313965e-01,-7.208952307701110840e-01,-9.708205461502075195e-01,-1.279780149459838867e+00,-4.084336459636688232e-01,-1.328758597373962402e+00,4.343073666095733643e-01,-1.124878644943237305e+00,1.810571193695068359e+00
1.782000000000000171e+02,9.409532546997070312e-01,-9.502803683280944824e-01,-6.792843341827392578e-01,-9.749082922935485840e-01,-1.275656223297119141e+00,-4.444519579410552979e-01,-1.327021121978759766e+00,3.714663386344909668e-01,-1.173479437828063965e+00,1.670749902725219727e+00
1.783000000000000114e+02,1.011320829391479492e+00,-9.440767765045166016e-01,-6.364248394966125488e-01,-9.785476326942443848e-01,-1.271377563476562500e+00,-4.794799685478210449e-01,-1.325093984603881836e+00,3.111674785614013672e-01,-1.212905526161193848e+00,1.538389444351196289e+00
1.784000000000000057e+02,1.082767367362976074e+00,-9.374340772628784180e-01,-5.927593708038330078e-01,-9.819081425666809082e-01,-1.266901969909667969e+00,-5.135341882705688477e-01,-1.322999954223632812e+00,2.531541585922241211e-01,-1.244781494140625000e+00,1.413343667984008789e+00
1.785000000000000000e+02,1.155331134796142578e+00,-9.303500056266784668e-01,-5.483093857765197754e-01,-9.849953651428222656e-01,-1.262202858924865723e+00,-5.466323494911193848e-01,-1.320784091949462891e+00,1.969471573829650879e-01,-1.270658254623413086e+00,1.295581936836242676e+00
1.785999999999999943e+02,1.229245901107788086e+00,-9.228326082229614258e-01,-5.030665397644042969e-01,-9.878062009811401367e-01,-1.257282018661499023e+00,-5.787802338600158691e-01,-1.318451762199401855e+00,1.424788832664489746e-01,-1.291004300117492676e+00,1.184764981269836426e+00
1.787000000000000171e+02,1.304697275161743164e+00,-9.148749113082885742e-01,-4.567306935787200928e-01,-9.902813434600830078e-01,-1.252109646797180176e+00,-6.098474860191345215e-01,-1.316006422042846680e+00,8.969946205615997314e-02,-1.306475520133972168e+00,1.080702304840087891e+00
1.788000000000000114e+02,1.381725788116455078e+00,-9.064684510231018066e-01,-4.089850485324859619e-01,-9.923377633094787598e-01,-1.246619939804077148e+00,-6.397770643234252930e-01,-1.313451409339904785e+00,3.855893388390541077e-02,-1.318095326423645020e+00,9.832518100738525391e-01
1.789000000000000057e+02,1.460364937782287598e+00,-8.976048827171325684e-01,-3.601450622081756592e-01,-9.940229058265686035e-01,-1.240845441818237305e+00,-6.686396598815917969e-01,-1.310790181159973145e+00,-1.099121756851673126e-02,-1.326292514801025391e+00,8.918615579605102539e-01
1.790000000000000000e+02,1.540648460388183594e+00,-8.882754445075988770e-01,-3.102933764457702637e-01,-9.953675866127014160e-01,-1.234369874000549316e+00,-6.964440345764160156e-01,-1.308026075363159180e+00,-5.899804830551147461e-02,-1.331330418586730957e+00,8.061102032661437988e-01
1.790999999999999943e+02,1.622611403465270996e+00,-8.784711956977844238e-01,-2.594154775142669678e-01,-9.963675141334533691e-01,-1.226640582084655762e+00,-7.231068015098571777e-01,-1.305162191390991211e+00,-1.055072396993637085e-01,-1.333401799201965332e+00,7.256705760955810547e-01
1.792000000000000171e+02,1.706286668777465820e+00,-8.681831955909729004e-01,-2.074947059154510498e-01,-9.970178604125976562e-01,-1.217576265335083008e+00,-7.486225962638854980e-01,-1.302201032638549805e+00,-1.505630910396575928e-01,-1.332957148551940918e+00,6.501643657684326172e-01
1.793000000000000114e+02,1.791698813438415527e+00,-8.574027419090270996e-01,-1.545441150665283203e-01,-9.973203539848327637e-01,-1.206244468688964844e+00,-7.726194858551025391e-01,-1.299146294593811035e+00,-1.942086219787597656e-01,-1.331878900527954102e+00,5.785803794860839844e-01
1.794000000000000057e+02,1.878883004188537598e+00,-8.461205959320068359e-01,-1.009307131171226501e-01,-9.973614215850830078e-01,-1.192223429679870605e+00,-7.946354746818542480e-01,-1.295992255210876465e+00,-2.364876568317413330e-01,-1.330577611923217773e+00,5.099279880523681641e-01
1.795000000000000000e+02,1.967876195907592773e+00,-8.343269824981689453e-01,-4.676313698291778564e-02,-9.971666932106018066e-01,-1.175680637359619141e+00,-8.147888183593750000e-01,-1.292653679847717285e+00,-2.774630486965179443e-01,-1.329068183898925781e+00,4.440376758575439453e-01
1.795999999999999943e+02,2.058720588684082031e+00,-8.220024704933166504e-01,8.001805283129215240e-03,-9.967283606529235840e-01,-1.156925678253173828e+00,-8.332806825637817383e-01,-1.289111733436584473e+00,-3.171774446964263916e-01,-1.327360033988952637e+00,3.808032572269439697e-01
1.797000000000000171e+02,2.151489257812500000e+00,-8.089386224746704102e-01,6.343619525432586670e-02,-9.960337281227111816e-01,-1.136358737945556641e+00,-8.503673672676086426e-01,-1.285378456115722656e+00,-3.556978702545166016e-01,-1.325461268424987793e+00,3.201253414154052734e-01
1.798000000000000114e+02,2.246019124984741211e+00,-7.950326204299926758e-01,1.196301281452178955e-01,-9.950619935989379883e-01,-1.114007472991943359e+00,-8.660670518875122070e-01,-1.281479477882385254e+00,-3.931601941585540771e-01,-1.323388576507568359e+00,2.618056237697601318e-01
1.799000000000000057e+02,2.342239856719970703e+00,-7.803413867950439453e-01,1.767356842756271362e-01,-9.937779307365417480e-01,-1.089879393577575684e+00,-8.803828954696655273e-01,-1.277420759201049805e+00,-4.295977652072906494e-01,-1.321190476417541504e+00,2.053308784961700439e-01
1.800000000000000000e+02,2.440300226211547852e+00,-7.647752165794372559e-01,2.347676455974578857e-01,-9.921764731407165527e-01,-1.063981533050537109e+00,-8.933175802230834961e-01,-1.273206233978271484e+00,-4.650350809097290039e-01,-1.318875670433044434e+00,1.506020575761795044e-01
1.800999999999999943e+02,2.540105819702148438e+00,-7.479642629623413086e-01,2.937409579753875732e-01,-9.902420639991760254e-01,-1.036322236061096191e+00,-9.048742651939392090e-01,-1.268821358680725098e+00,-4.994932115077972412e-01,-1.316447138786315918e+00,9.756977111101150513e-02
1.802000000000000171e+02,2.640742540359497070e+00,-7.289601564407348633e-01,3.536837995052337646e-01,-9.879479408264160156e-01,-1.006943225860595703e+00,-9.150957465171813965e-01,-1.264214634895324707e+00,-5.329865813255310059e-01,-1.313908696174621582e+00,4.618387296795845032e-02
1.803000000000000114e+02,2.741958141326904297e+00,-7.077064514160156250e-01,4.146098494529724121e-01,-9.852830767631530762e-01,-9.761534929275512695e-01,-9.242311716079711914e-01,-1.259387493133544922e+00,-5.655369162559509277e-01,-1.311263322830200195e+00,-3.604391124099493027e-03
1.804000000000000057e+02,2.843511581420898438e+00,-6.841520667076110840e-01,4.765279889106750488e-01,-9.822423458099365234e-01,-9.442310929298400879e-01,-9.325641989707946777e-01,-1.254324555397033691e+00,-5.970667600631713867e-01,-1.308514595031738281e+00,-5.184228345751762390e-02
1.805000000000000000e+02,2.945237874984741211e+00,-6.582728028297424316e-01,5.394400358200073242e-01,-9.788515567779541016e-01,-9.112828373908996582e-01,-9.402624964714050293e-01,-1.248973846435546875e+00,-6.274800300598144531e-01,-1.305665373802185059e+00,-9.857568889856338501e-02
1.805999999999999943e+02,3.047144412994384766e+00,-6.300495266914367676e-01,6.033561229705810547e-01,-9.751153588294982910e-01,-8.774348497390747070e-01,-9.474533200263977051e-01,-1.243309497833251953e+00,-6.567633152008056641e-01,-1.302718758583068848e+00,-1.438491195440292358e-01
1.807000000000000171e+02,3.148998975753784180e+00,-5.990072488784790039e-01,6.682919859886169434e-01,-9.710245132446289062e-01,-8.425318598747253418e-01,-9.540326595306396484e-01,-1.237246274948120117e+00,-6.850265264511108398e-01,-1.299677968025207520e+00,-1.877057999372482300e-01
1.808000000000000114e+02,3.250390768051147461e+00,-5.644947886466979980e-01,7.342748641967773438e-01,-9.665332436561584473e-01,-8.061907291412353516e-01,-9.599590897560119629e-01,-1.230038046836853027e+00,-7.121638059616088867e-01,-1.296543121337890625e+00,-2.301883548498153687e-01
1.809000000000000057e+02,3.351272344589233398e+00,-5.265069007873535156e-01,8.013227581977844238e-01,-9.616261720657348633e-01,-7.680652141571044922e-01,-9.653376936912536621e-01,-1.221581220626831055e+00,-7.381632924079895020e-01,-1.293235898017883301e+00,-2.713581323623657227e-01
1.810000000000000000e+02,3.451650857925415039e+00,-4.850254952907562256e-01,8.694505095481872559e-01,-9.562974572181701660e-01,-7.282010912895202637e-01,-9.701153635978698730e-01,-1.211332917213439941e+00,-7.628994584083557129e-01,-1.289723992347717285e+00,-3.112614452838897705e-01
1.810999999999999943e+02,3.551534891128540039e+00,-4.400323629379272461e-01,9.386736154556274414e-01,-9.505411982536315918e-01,-6.868380904197692871e-01,-9.742997288703918457e-01,-1.198395133018493652e+00,-7.857153415679931641e-01,-1.286017656326293945e+00,-3.499527871608734131e-01
1.812000000000000171e+02,3.650928020477294922e+00,-3.915087282657623291e-01,1.009005546569824219e+00,-9.443518519401550293e-01,-6.441591382026672363e-01,-9.780016541481018066e-01,-1.182900547981262207e+00,-8.066432476043701172e-01,-1.282143235206604004e+00,-3.875727951526641846e-01
1.813000000000000114e+02,3.749827623367309570e+00,-3.394359946250915527e-01,1.080417513847351074e+00,-9.377233386039733887e-01,-6.006317734718322754e-01,-9.814103245735168457e-01,-1.164988040924072266e+00,-8.257768750190734863e-01,-1.278108477592468262e+00,-4.241642951965332031e-01
1.814000000000000057e+02,3.848160743713378906e+00,-2.837464809417724609e-01,1.152941703796386719e+00,-9.306532740592956543e-01,-5.563215017318725586e-01,-9.845461249351501465e-01,-1.145166158676147461e+00,-8.434417843818664551e-01,-1.273917436599731445e+00,-4.597517848014831543e-01
1.815000000000000000e+02,3.945065498352050781e+00,-2.238544225692749023e-01,1.226808547973632812e+00,-9.231498241424560547e-01,-5.112197995185852051e-01,-9.874061346054077148e-01,-1.123556971549987793e+00,-8.597186207771301270e-01,-1.269562482833862305e+00,-4.943576753139495850e-01
1.815999999999999943e+02,4.038948059082031250e+00,-1.583454012870788574e-01,1.302208900451660156e+00,-9.152064323425292969e-01,-4.651261866092681885e-01,-9.899507164955139160e-01,-1.100167632102966309e+00,-8.746103644371032715e-01,-1.264989614486694336e+00,-5.279960632324218750e-01
1.817000000000000171e+02,4.129276275634765625e+00,-8.688308298587799072e-02,1.379185199737548828e+00,-9.068145155906677246e-01,-4.176108539104461670e-01,-9.920799136161804199e-01,-1.075005769729614258e+00,-8.881197571754455566e-01,-1.260195493698120117e+00,-5.606881380081176758e-01
1.818000000000000114e+02,4.216034412384033203e+00,-9.498274885118007660e-03,1.457770943641662598e+00,-8.979657888412475586e-01,-3.689527809619903564e-01,-9.938271045684814453e-01,-1.048078894615173340e+00,-9.002497792243957520e-01,-1.255170941352844238e+00,-5.923847556114196777e-01
1.819000000000000057e+02,4.299214839935302734e+00,7.377662509679794312e-02,1.538000106811523438e+00,-8.886513710021972656e-01,-3.192819058895111084e-01,-9.952324628829956055e-01,-1.019400000572204590e+00,-9.110097885131835938e-01,-1.249869585037231445e+00,-6.229712963104248047e-01
1.820000000000000000e+02,4.378806114196777344e+00,1.629080623388290405e-01,1.619907855987548828e+00,-8.788626194000244141e-01,-2.685877084732055664e-01,-9.962940216064453125e-01,-9.891452789306640625e-01,-9.205585718154907227e-01,-1.244247913360595703e+00,-6.524161696434020996e-01
1.820999999999999943e+02,4.454798698425292969e+00,2.578611671924591064e-01,1.703527092933654785e+00,-8.685905337333679199e-01,-2.168536335229873657e-01,-9.970068931579589844e-01,-9.576764702796936035e-01,-9.291947484016418457e-01,-1.238292455673217773e+00,-6.808406114578247070e-01
1.822000000000000171e+02,4.527183532714843750e+00,3.585997819900512695e-01,1.788881778717041016e+00,-8.578261733055114746e-01,-1.640694141387939453e-01,-9.973671436309814453e-01,-9.251437783241271973e-01,-9.371451735496520996e-01,-1.231275081634521484e+00,-7.081516981124877930e-01
1.823000000000000114e+02,4.595590591430664062e+00,4.652920961380004883e-01,1.876007437705993652e+00,-8.465602993965148926e-01,-1.105541214346885681e-01,-9.974500536918640137e-01,-8.916621208190917969e-01,-9.445387125015258789e-01,-1.223007440567016602e+00,-7.343239784240722656e-01
1.824000000000000057e+02,4.652698993682861328e+00,5.833752751350402832e-01,1.964940905570983887e+00,-8.347833156585693359e-01,-5.648542195558547974e-02,-9.972972869873046875e-01,-8.572396636009216309e-01,-9.514020681381225586e-01,-1.213118791580200195e+00,-7.592920660972595215e-01
1.825000000000000000e+02,4.680154800415039062e+00,7.245140075683593750e-01,2.055723667144775391e+00,-8.224775791168212891e-01,-1.834613736718893051e-03,-9.969034194946289062e-01,-8.215625882148742676e-01,-9.575778245925903320e-01,-1.200591325759887695e+00,-7.824118137359619141e-01
1.825999999999999943e+02,4.665437221527099609e+00,8.925195336341857910e-01,2.148430109024047852e+00,-8.094422221183776855e-01,5.348003283143043518e-02,-9.962544441223144531e-01,-7.841871380805969238e-01,-9.631865024566650391e-01,-1.185480475425720215e+00,-8.036234378814697266e-01
1.827000000000000171e+02,4.597534656524658203e+00,1.085846662521362305e+00,2.242904901504516602e+00,-7.955622076988220215e-01,1.095220819115638733e-01,-9.953356385231018066e-01,-7.450317740440368652e-01,-9.682233929634094238e-01,-1.167905926704406738e+00,-8.230111002922058105e-01
1.828000000000000114e+02,4.465300083160400391e+00,1.302873015403747559e+00,2.339068889617919922e+00,-7.808966040611267090e-01,1.664638966321945190e-01,-9.941074848175048828e-01,-7.042582631111145020e-01,-9.726462364196777344e-01,-1.148356676101684570e+00,-8.408875465393066406e-01
1.829000000000000057e+02,4.259721755981445312e+00,1.542233586311340332e+00,2.437064647674560547e+00,-7.653619050979614258e-01,2.243300825357437134e-01,-9.925631284713745117e-01,-6.620814800262451172e-01,-9.765241146087646484e-01,-1.127018928527832031e+00,-8.573754429817199707e-01
1.830000000000000000e+02,3.984771966934204102e+00,1.798019051551818848e+00,2.536827087402343750e+00,-7.486087083816528320e-01,2.831335365772247314e-01,-9.906901121139526367e-01,-6.188784837722778320e-01,-9.800450801849365234e-01,-1.103899836540222168e+00,-8.724777102470397949e-01
1.830999999999999943e+02,3.664201021194458008e+00,2.074038505554199219e+00,2.637443780899047852e+00,-7.296794652938842773e-01,3.429021537303924561e-01,-9.884611368179321289e-01,-5.748952627182006836e-01,-9.832948446273803711e-01,-1.079006910324096680e+00,-8.861972093582153320e-01
1.832000000000000171e+02,3.301673889160156250e+00,2.368394136428833008e+00,2.738641738891601562e+00,-7.085005044937133789e-01,4.036524593830108643e-01,-9.858629107475280762e-01,-5.301243066787719727e-01,-9.862700700759887695e-01,-1.052347779273986816e+00,-8.985369205474853516e-01
1.833000000000000114e+02,2.904843330383300781e+00,2.663520574569702148e+00,2.840190172195434570e+00,-6.850221753120422363e-01,4.653933644294738770e-01,-9.828881025314331055e-01,-4.845189750194549561e-01,-9.889604449272155762e-01,-1.023931384086608887e+00,-9.095012545585632324e-01
1.834000000000000057e+02,2.494211196899414062e+00,2.920506238937377930e+00,2.941910266876220703e+00,-6.592197418212890625e-01,5.281279087066650391e-01,-9.795582294464111328e-01,-4.375900924205780029e-01,-9.912655949592590332e-01,-9.938896894454956055e-01,-9.192146062850952148e-01
1.835000000000000000e+02,2.087682247161865234e+00,3.114922046661376953e+00,3.043810606002807617e+00,-6.310738921165466309e-01,5.918641090393066406e-01,-9.758837819099426270e-01,-3.893658816814422607e-01,-9.931629896163940430e-01,-9.625930786132812500e-01,-9.279717803001403809e-01
1.835999999999999943e+02,1.693658947944641113e+00,3.245258331298828125e+00,3.145676612854003906e+00,-6.001427173614501953e-01,6.566166877746582031e-01,-9.718586802482604980e-01,-3.401165902614593506e-01,-9.947099089622497559e-01,-9.302193522453308105e-01,-9.360213875770568848e-01
1.837000000000000171e+02,1.317816019058227539e+00,3.316151618957519531e+00,3.247085094451904297e+00,-5.657441020011901855e-01,7.224113941192626953e-01,-9.674409627914428711e-01,-2.898507416248321533e-01,-9.959153532981872559e-01,-8.968715667724609375e-01,-9.434892535209655762e-01
1.838000000000000114e+02,9.631844162940979004e-01,3.341445922851562500e+00,3.347982883453369141e+00,-5.278706550598144531e-01,7.892684340476989746e-01,-9.626083374023437500e-01,-2.385520488023757935e-01,-9.967741370201110840e-01,-8.626106977462768555e-01,-9.504463672637939453e-01
1.839000000000000057e+02,6.321751475334167480e-01,3.330438137054443359e+00,3.448377847671508789e+00,-4.865044057369232178e-01,8.572027087211608887e-01,-9.573550224304199219e-01,-1.862037181854248047e-01,-9.972810149192810059e-01,-8.271530270576477051e-01,-9.567215442657470703e-01
1.840000000000000000e+02,3.352832496166229248e-01,3.276937961578369141e+00,3.548278093338012695e+00,-4.416269958019256592e-01,9.262294769287109375e-01,-9.516755342483520508e-01,-1.329342275857925415e-01,-9.974654316902160645e-01,-7.900505661964416504e-01,-9.624133706092834473e-01
1.840999999999999943e+02,7.217264175415039062e-02,3.188829183578491211e+00,3.647687196731567383e+00,-3.932197093963623047e-01,9.963641166687011719e-01,-9.455637335777282715e-01,-7.909666001796722412e-02,-9.974110722541809082e-01,-7.511609792709350586e-01,-9.675423502922058105e-01
1.842000000000000171e+02,-1.607153415679931641e-01,3.076964378356933594e+00,3.746602773666381836e+00,-3.412639796733856201e-01,1.067585945129394531e+00,-9.390137195587158203e-01,-2.469965443015098572e-02,-9.971195459365844727e-01,-7.106155157089233398e-01,-9.720563292503356934e-01
1.843000000000000114e+02,-3.632139861583709717e-01,2.943984985351562500e+00,3.844964504241943359e+00,-2.856999933719635010e-01,1.139898300170898438e+00,-9.320214986801147461e-01,3.033530525863170624e-02,-9.965774416923522949e-01,-6.686491370201110840e-01,-9.760105609893798828e-01
1.844000000000000057e+02,-5.352874398231506348e-01,2.793185949325561523e+00,3.941940546035766602e+00,-2.259682863950729370e-01,1.213507413864135742e+00,-9.245955348014831543e-01,8.605068176984786987e-02,-9.957764744758605957e-01,-6.255648732185363770e-01,-9.795722961425781250e-01
1.845000000000000000e+02,-6.775041222572326660e-01,2.631807327270507812e+00,4.035938739776611328e+00,-1.606557518243789673e-01,1.288629651069641113e+00,-9.167309403419494629e-01,1.426110416650772095e-01,-9.946787357330322266e-01,-5.817010998725891113e-01,-9.828637242317199707e-01
1.845999999999999943e+02,-7.966068983078002930e-01,2.467591762542724609e+00,4.126384735107421875e+00,-8.938910812139511108e-02,1.365322232246398926e+00,-9.084194898605346680e-01,2.000903785228729248e-01,-9.932667016983032227e-01,-5.370507836341857910e-01,-9.858810305595397949e-01
1.847000000000000171e+02,-8.968064785003662109e-01,2.303537130355834961e+00,4.213262081146240234e+00,-1.219889987260103226e-02,1.443618059158325195e+00,-8.996527791023254395e-01,2.585008740425109863e-01,-9.915331006050109863e-01,-4.915965795516967773e-01,-9.886196851730346680e-01
1.848000000000000114e+02,-9.814324378967285156e-01,2.141958951950073242e+00,4.296561241149902344e+00,7.088254392147064209e-02,1.523551344871520996e+00,-8.904220461845397949e-01,3.178639709949493408e-01,-9.894556403160095215e-01,-4.448890388011932373e-01,-9.909887909889221191e-01
1.849000000000000057e+02,-1.053537964820861816e+00,1.986377716064453125e+00,4.376270294189453125e+00,1.598216742277145386e-01,1.605156421661376953e+00,-8.807184100151062012e-01,3.782041370868682861e-01,-9.870121479034423828e-01,-3.968361616134643555e-01,-9.929443597793579102e-01
1.850000000000000000e+02,-1.114465713500976562e+00,1.837951779365539551e+00,4.452382087707519531e+00,2.545836269855499268e-01,1.688468217849731445e+00,-8.705330491065979004e-01,4.395306706428527832e-01,-9.841946363449096680e-01,-3.477408885955810547e-01,-9.945430159568786621e-01
1.850999999999999943e+02,-1.164978623390197754e+00,1.696762204170227051e+00,4.524886131286621094e+00,3.551323711872100830e-01,1.773510813713073730e+00,-8.598570227622985840e-01,5.018513202667236328e-01,-9.810085296630859375e-01,-2.976315319538116455e-01,-9.958010315895080566e-01
1.852000000000000171e+02,-1.206032514572143555e+00,1.562977552413940430e+00,4.593471527099609375e+00,4.615943729877471924e-01,1.860317468643188477e+00,-8.486811518669128418e-01,5.651683807373046875e-01,-9.774780869483947754e-01,-2.464917898178100586e-01,-9.967131018638610840e-01
1.853000000000000114e+02,-1.239191293716430664e+00,1.436542034149169922e+00,4.651223659515380859e+00,5.791057348251342773e-01,1.948925614356994629e+00,-8.369958996772766113e-01,6.294952630996704102e-01,-9.736005663871765137e-01,-1.943050026893615723e-01,-9.972741007804870605e-01
1.854000000000000057e+02,-1.266161799430847168e+00,1.317420601844787598e+00,4.679902076721191406e+00,7.193924188613891602e-01,2.039372920989990234e+00,-8.247901797294616699e-01,6.948519945144653320e-01,-9.693530797958374023e-01,-1.411463320255279541e-01,-9.975007176399230957e-01
1.855000000000000000e+02,-1.287525534629821777e+00,1.205304861068725586e+00,4.666689872741699219e+00,8.865267634391784668e-01,2.131738424301147461e+00,-8.119063377380371094e-01,7.612643837928771973e-01,-9.646939635276794434e-01,-8.739339560270309448e-02,-9.974822402000427246e-01
1.855999999999999943e+02,-1.303829789161682129e+00,1.099961757659912109e+00,4.600816249847412109e+00,1.079014301300048828e+00,2.225913286209106445e+00,-7.981694340705871582e-01,8.287478685379028320e-01,-9.596167206764221191e-01,-3.308458998799324036e-02,-9.972273707389831543e-01
1.857000000000000171e+02,-1.316147565841674805e+00,1.001289010047912598e+00,4.470863342285156250e+00,1.295277953147888184e+00,2.321770668029785156e+00,-7.836445569992065430e-01,8.973174095153808594e-01,-9.541155695915222168e-01,2.184800431132316589e-02,-9.967244863510131836e-01
1.858000000000000114e+02,-1.324968218803405762e+00,9.087883830070495605e-01,4.267789840698242188e+00,1.533983826637268066e+00,2.419421672821044922e+00,-7.682777643203735352e-01,9.669886231422424316e-01,-9.481846094131469727e-01,7.745390385389328003e-02,-9.959643483161926270e-01
1.859000000000000057e+02,-1.330591678619384766e+00,8.219910860061645508e-01,3.994770765304565430e+00,1.789224743843078613e+00,2.518932819366455078e+00,-7.518192529678344727e-01,1.037763237953186035e+00,-9.418180584907531738e-01,1.338747143745422363e-01,-9.949143528938293457e-01
1.860000000000000000e+02,-1.333212614059448242e+00,7.405662536621093750e-01,3.675575494766235352e+00,2.064496517181396484e+00,2.619433164596557617e+00,-7.332972884178161621e-01,1.109609365463256836e+00,-9.350100159645080566e-01,1.912125349044799805e-01,-9.935505986213684082e-01
1.860999999999999943e+02,-1.333113908767700195e+00,6.641761064529418945e-01,3.314401626586914062e+00,2.358402729034423828e+00,2.720529079437255859e+00,-7.125209569931030273e-01,1.182644128799438477e+00,-9.277642369270324707e-01,2.494796216487884521e-01,-9.918671250343322754e-01
1.862000000000000171e+02,-1.332086920738220215e+00,5.919519066810607910e-01,2.918471097946166992e+00,2.654023885726928711e+00,2.822042703628540039e+00,-6.894579529762268066e-01,1.257121205329895020e+00,-9.200835824012756348e-01,3.086948394775390625e-01,-9.898442625999450684e-01
1.863000000000000114e+02,-1.330826044082641602e+00,5.227620601654052734e-01,2.507867336273193359e+00,2.912974357604980469e+00,2.923731088638305664e+00,-6.640725135803222656e-01,1.333155035972595215e+00,-9.119594693183898926e-01,3.688846826553344727e-01,-9.874573349952697754e-01
1.864000000000000057e+02,-1.329355478286743164e+00,4.563553929328918457e-01,2.101073980331420898e+00,3.109500169754028320e+00,3.025598526000976562e+00,-6.363470554351806641e-01,1.410778164863586426e+00,-9.033834934234619141e-01,4.300595521926879883e-01,-9.846975207328796387e-01
1.865000000000000000e+02,-1.327684521675109863e+00,3.926241397857666016e-01,1.706518650054931641e+00,3.241933584213256836e+00,3.127511978149414062e+00,-6.059951782226562500e-01,1.490024447441101074e+00,-8.943471312522888184e-01,4.922280311584472656e-01,-9.815655350685119629e-01
1.865999999999999943e+02,-1.325821638107299805e+00,3.314676582813262939e-01,1.330000042915344238e+00,3.314611434936523438e+00,3.229011535644531250e+00,-5.722165703773498535e-01,1.570928335189819336e+00,-8.848416209220886230e-01,5.553916692733764648e-01,-9.780879020690917969e-01
1.867000000000000171e+02,-1.323778033256530762e+00,2.727429568767547607e-01,9.746799468994140625e-01,3.341158628463745117e+00,3.329999923706054688e+00,-5.349658131599426270e-01,1.653524637222290039e+00,-8.748580813407897949e-01,6.195630431175231934e-01,-9.742637276649475098e-01
1.868000000000000114e+02,-1.321602463722229004e+00,2.159312814474105835e-01,6.426807045936584473e-01,3.331492662429809570e+00,3.430484294891357422e+00,-4.942255020141601562e-01,1.737842202186584473e+00,-8.643876910209655762e-01,6.847600340843200684e-01,-9.700765013694763184e-01
1.869000000000000057e+02,-1.319309592247009277e+00,1.608743369579315186e-01,3.445847332477569580e-01,3.279394388198852539e+00,3.530472040176391602e+00,-4.499773085117340088e-01,1.823908925056457520e+00,-8.534213304519653320e-01,7.510098218917846680e-01,-9.654809832572937012e-01
1.870000000000000000e+02,-1.316902399063110352e+00,1.075236499309539795e-01,8.045116811990737915e-02,3.192164897918701172e+00,3.629968881607055664e+00,-4.022025763988494873e-01,1.911761283874511719e+00,-8.419497609138488770e-01,8.183283209800720215e-01,-9.604680538177490234e-01
1.870999999999999943e+02,-1.314384579658508301e+00,5.582874268293380737e-02,-1.534477025270462036e-01,3.081048011779785156e+00,3.728971719741821289e+00,-3.508827388286590576e-01,2.001436710357666016e+00,-8.299630880355834961e-01,8.867305517196655273e-01,-9.550322294235229492e-01
1.872000000000000171e+02,-1.311759352684020996e+00,5.740621127188205719e-03,-3.569588363170623779e-01,2.948729991912841797e+00,3.827469348907470703e+00,-2.959879338741302490e-01,2.092991352081298828e+00,-8.174038529396057129e-01,9.562320709228515625e-01,-9.491675496101379395e-01
1.873000000000000114e+02,-1.309030055999755859e+00,-4.278826341032981873e-02,-5.300546884536743164e-01,2.798414945602416992e+00,3.924791097640991211e+00,-2.370853424072265625e-01,2.186445474624633789e+00,-8.040128946304321289e-01,1.026840329170227051e+00,-9.428680539131164551e-01
1.874000000000000057e+02,-1.306199789047241211e+00,-8.980406075716018677e-02,-6.731745004653930664e-01,2.637259006500244141e+00,4.019410610198974609e+00,-1.728396415710449219e-01,2.281595468521118164e+00,-7.898153066635131836e-01,1.098522305488586426e+00,-9.361279606819152832e-01
1.875000000000000000e+02,-1.303271532058715820e+00,-1.353515088558197021e-01,-7.929622530937194824e-01,2.473069667816162109e+00,4.110493659973144531e+00,-1.026361435651779175e-01,2.378471851348876953e+00,-7.748189568519592285e-01,1.171358823776245117e+00,-9.289482235908508301e-01
1.875999999999999943e+02,-1.300248503684997559e+00,-1.794740855693817139e-01,-8.937461376190185547e-01,2.308980941772460938e+00,4.198010921478271484e+00,-2.650341205298900604e-02,2.477255344390869141e+00,-7.588858008384704590e-01,1.245600461959838867e+00,-9.213346242904663086e-01
1.877000000000000171e+02,-1.297133445739746094e+00,-2.222139537334442139e-01,-9.788213968276977539e-01,2.147253990173339844e+00,4.281950473785400391e+00,5.552642047405242920e-02,2.577452659606933594e+00,-7.413171529769897461e-01,1.321393370628356934e+00,-9.132789373397827148e-01
1.878000000000000114e+02,-1.293865561485290527e+00,-2.636283636093139648e-01,-1.051324486732482910e+00,1.991449952125549316e+00,4.362303256988525391e+00,1.434200406074523926e-01,2.678307771682739258e+00,-7.214755415916442871e-01,1.398770451545715332e+00,-9.047727584838867188e-01
1.879000000000000057e+02,-1.290392398834228516e+00,-3.037695884704589844e-01,-1.112605571746826172e+00,1.842777609825134277e+00,4.439059734344482422e+00,2.371428459882736206e-01,2.779694795608520508e+00,-6.993744373321533203e-01,1.477765798568725586e+00,-8.958073854446411133e-01
1.880000000000000000e+02,-1.286720752716064453e+00,-3.426805734634399414e-01,-1.163458228111267090e+00,1.701349854469299316e+00,4.512210369110107422e+00,3.366589844226837158e-01,2.881311178207397461e+00,-6.749589443206787109e-01,1.558413147926330566e+00,-8.863742947578430176e-01
1.880999999999999943e+02,-1.282877326011657715e+00,-3.804987967014312744e-01,-1.204803705215454102e+00,1.567313671112060547e+00,4.581666946411132812e+00,4.419453144073486328e-01,2.983103036880493164e+00,-6.482116580009460449e-01,1.640747308731079102e+00,-8.764645457267761230e-01
1.882000000000000171e+02,-1.278872728347778320e+00,-4.172837436199188232e-01,-1.238193154335021973e+00,1.440634965896606445e+00,4.642565250396728516e+00,5.565917491912841797e-01,3.085056066513061523e+00,-6.190710663795471191e-01,1.724799752235412598e+00,-8.660691976547241211e-01
1.883000000000000114e+02,-1.274710655212402344e+00,-4.530601501464843750e-01,-1.265356659889221191e+00,1.321273565292358398e+00,4.677634716033935547e+00,6.922945380210876465e-01,3.186753749847412109e+00,-5.867409706115722656e-01,1.810595870018005371e+00,-8.551793694496154785e-01
1.884000000000000057e+02,-1.270391106605529785e+00,-4.878514409065246582e-01,-1.286900520324707031e+00,1.208929300308227539e+00,4.672462463378906250e+00,8.546532988548278809e-01,3.287954568862915039e+00,-5.509400367736816406e-01,1.898171901702880859e+00,-8.437857031822204590e-01
1.885000000000000000e+02,-1.265860915184020996e+00,-5.216722488403320312e-01,-1.303354382514953613e+00,1.103361368179321289e+00,4.617360115051269531e+00,1.042584896087646484e+00,3.388647794723510742e+00,-5.116570591926574707e-01,1.987565159797668457e+00,-8.318784832954406738e-01
1.885999999999999943e+02,-1.261108517646789551e+00,-5.545423626899719238e-01,-1.315796375274658203e+00,1.004471540451049805e+00,4.499425888061523438e+00,1.254764318466186523e+00,3.488841533660888672e+00,-4.688738882541656494e-01,2.078824996948242188e+00,-8.194216489791870117e-01
1.887000000000000171e+02,-1.256130337715148926e+00,-5.864416956901550293e-01,-1.324726939201354980e+00,9.117749929428100586e-01,4.309864997863769531e+00,1.489762663841247559e+00,3.588543415069580078e+00,-4.225720167160034180e-01,2.172000885009765625e+00,-8.061643242835998535e-01
1.888000000000000114e+02,-1.250887632369995117e+00,-6.172409057617187500e-01,-1.330453634262084961e+00,8.247932195663452148e-01,4.047915935516357422e+00,1.742233395576477051e+00,3.687752246856689453e+00,-3.727327883243560791e-01,2.266894340515136719e+00,-7.920863032341003418e-01
1.889000000000000057e+02,-1.245322465896606445e+00,-6.468951106071472168e-01,-1.333171606063842773e+00,7.431946396827697754e-01,3.736030578613281250e+00,2.013466596603393555e+00,3.786470174789428711e+00,-3.193373978137969971e-01,2.363496303558349609e+00,-7.772184610366821289e-01
1.890000000000000000e+02,-1.239468693733215332e+00,-6.755155324935913086e-01,-1.333140730857849121e+00,6.666468977928161621e-01,3.382243156433105469e+00,2.304791212081909180e+00,3.884407997131347656e+00,-2.621883153915405273e-01,2.461983203887939453e+00,-7.614406943321228027e-01
1.890999999999999943e+02,-1.232689857482910156e+00,-7.030435800552368164e-01,-1.332123279571533203e+00,5.943051576614379883e-01,2.991701126098632812e+00,2.602113723754882812e+00,3.980385780334472656e+00,-2.003743052482604980e-01,2.562037467956542969e+00,-7.442050576210021973e-01
1.892000000000000171e+02,-1.224658966064453125e+00,-7.294315099716186523e-01,-1.330869555473327637e+00,5.250206589698791504e-01,2.581589698791503906e+00,2.871127843856811523e+00,4.072953224182128906e+00,-1.326525807380676270e-01,2.662802457809448242e+00,-7.247071266174316406e-01
1.893000000000000114e+02,-1.215164899826049805e+00,-7.546566128730773926e-01,-1.329405903816223145e+00,4.585230350494384766e-01,2.173544406890869141e+00,3.078985214233398438e+00,4.161959171295166016e+00,-5.898855999112129211e-02,2.764124631881713867e+00,-7.029572725296020508e-01
1.894000000000000057e+02,-1.203161358833312988e+00,-7.781636118888854980e-01,-1.327741384506225586e+00,3.947043418884277344e-01,1.776209592819213867e+00,3.222814083099365234e+00,4.247391700744628906e+00,2.058612927794456482e-02,2.865714311599731445e+00,-6.788981556892395020e-01
1.895000000000000000e+02,-1.188529968261718750e+00,-7.997292876243591309e-01,-1.325884580612182617e+00,3.334636688232421875e-01,1.396125316619873047e+00,3.305420875549316406e+00,4.329241752624511719e+00,1.060386672616004944e-01,2.967478752136230469e+00,-6.525099873542785645e-01
1.895999999999999943e+02,-1.171398878097534180e+00,-8.194476962089538574e-01,-1.323846220970153809e+00,2.746658027172088623e-01,1.037026643753051758e+00,3.339067935943603516e+00,4.407498836517333984e+00,1.973349899053573608e-01,3.069421052932739258e+00,-6.237655878067016602e-01
1.897000000000000171e+02,-1.152192473411560059e+00,-8.375899791717529297e-01,-1.321674823760986328e+00,2.177948206663131714e-01,7.000181078910827637e-01,3.336357355117797852e+00,4.482154369354248047e+00,2.944397032260894775e-01,3.171186447143554688e+00,-5.919698476791381836e-01
1.898000000000000114e+02,-1.131193637847900391e+00,-8.543412685394287109e-01,-1.319385766983032227e+00,1.626802086830139160e-01,3.954549431800842285e-01,3.291894435882568359e+00,4.553192138671875000e+00,3.973140716552734375e-01,3.272465705871582031e+00,-5.567017793655395508e-01
1.899000000000000057e+02,-1.108412146568298340e+00,-8.697063326835632324e-01,-1.316982388496398926e+00,1.092735603451728821e-01,1.256615221500396729e-01,3.209747791290283203e+00,4.619028091430664062e+00,5.070226192474365234e-01,3.373236179351806641e+00,-5.179544687271118164e-01
1.900000000000000000e+02,-1.083855390548706055e+00,-8.836880922317504883e-01,-1.314468145370483398e+00,5.752432346343994141e-02,-1.136892661452293396e-01,3.102713584899902344e+00,4.667313098907470703e+00,6.325991153717041016e-01,3.473505973815917969e+00,-4.757098555564880371e-01
1.900999999999999943e+02,-1.057531237602233887e+00,-8.962895274162292480e-01,-1.311846494674682617e+00,7.383482530713081360e-03,-3.226665258407592773e-01,2.974010467529296875e+00,4.680186271667480469e+00,7.835100889205932617e-01,3.573282957077026367e+00,-4.299493134021759033e-01
1.902000000000000171e+02,-1.029447197914123535e+00,-9.075137972831726074e-01,-1.309120655059814453e+00,-4.119655862450599670e-02,-5.012630224227905273e-01,2.826474905014038086e+00,4.647768974304199219e+00,9.610005021095275879e-01,3.672567605972290039e+00,-3.806542754173278809e-01
1.903000000000000114e+02,-9.996862411499023438e-01,-9.174430370330810547e-01,-1.306293606758117676e+00,-8.826197683811187744e-02,-6.494009494781494141e-01,2.666665077209472656e+00,4.556630611419677734e+00,1.163506388664245605e+00,3.771360158920288086e+00,-3.278060853481292725e-01
1.904000000000000057e+02,-9.686083793640136719e-01,-9.263594150543212891e-01,-1.303368568420410156e+00,-1.338575929403305054e-01,-7.729657888412475586e-01,2.502662897109985352e+00,4.398113250732421875e+00,1.389108180999755859e+00,3.869477987289428711e+00,-2.712709903717041016e-01
1.905000000000000000e+02,-9.364330768585205078e-01,-9.345330595970153809e-01,-1.300348639488220215e+00,-1.780269145965576172e-01,-8.769894242286682129e-01,2.338443040847778320e+00,4.164779186248779297e+00,1.635173797607421875e+00,3.965871810913085938e+00,-2.102806866168975830e-01
1.905999999999999943e+02,-9.032572507858276367e-01,-9.420984983444213867e-01,-1.297236561775207520e+00,-2.208121418952941895e-01,-9.645486474037170410e-01,2.175983905792236328e+00,3.870951652526855469e+00,1.897559046745300293e+00,4.058985233306884766e+00,-1.434742212295532227e-01
1.907000000000000171e+02,-8.691859841346740723e-01,-9.491639733314514160e-01,-1.293975710868835449e+00,-2.622695863246917725e-01,-1.039227485656738281e+00,2.018997430801391602e+00,3.534772634506225586e+00,2.181584596633911133e+00,4.148538589477539062e+00,-7.072075456380844116e-02
1.908000000000000114e+02,-8.339838385581970215e-01,-9.555692076683044434e-01,-1.290508985519409180e+00,-3.024526536464691162e-01,-1.102428197860717773e+00,1.868986964225769043e+00,3.158372879028320312e+00,2.478955030441284180e+00,4.234519958496093750e+00,7.948284037411212921e-03
1.909000000000000057e+02,-7.972190380096435547e-01,-9.613642692565917969e-01,-1.286843657493591309e+00,-3.414028286933898926e-01,-1.155133485794067383e+00,1.726277828216552734e+00,2.753061532974243164e+00,2.765663385391235352e+00,4.316920757293701172e+00,9.250027686357498169e-02
1.910000000000000000e+02,-7.586636543273925781e-01,-9.666049480438232422e-01,-1.283005595207214355e+00,-3.792558610439300537e-01,-1.198077678680419922e+00,1.590876817703247070e+00,2.342967748641967773e+00,2.999877929687500000e+00,4.395730972290039062e+00,1.829013675451278687e-01
1.910999999999999943e+02,-7.184113860130310059e-01,-9.712340831756591797e-01,-1.279006123542785645e+00,-4.160747826099395752e-01,-1.232749581336975098e+00,1.462886691093444824e+00,1.940082192420959473e+00,3.170572042465209961e+00,4.470939636230468750e+00,2.791163921356201172e-01
1.912000000000000171e+02,-6.767111420631408691e-01,-9.752877950668334961e-01,-1.274849891662597656e+00,-4.518843889236450195e-01,-1.260963082313537598e+00,1.342221379280090332e+00,1.552273035049438477e+00,3.277953386306762695e+00,4.542538166046142578e+00,3.811085522174835205e-01
1.913000000000000114e+02,-6.337910890579223633e-01,-9.789060950279235840e-01,-1.270536184310913086e+00,-4.867082238197326660e-01,-1.283488512039184570e+00,1.228638172149658203e+00,1.184187650680541992e+00,3.330041646957397461e+00,4.609611511230468750e+00,4.894375503063201904e-01
1.914000000000000057e+02,-5.900756716728210449e-01,-9.822491407394409180e-01,-1.266013264656066895e+00,-5.205609798431396484e-01,-1.300782680511474609e+00,1.121856093406677246e+00,8.373100161552429199e-01,3.342090129852294922e+00,4.661889076232910156e+00,6.117009520530700684e-01
1.915000000000000000e+02,-5.455753803253173828e-01,-9.853186011314392090e-01,-1.261268258094787598e+00,-5.534623861312866211e-01,-1.313900351524353027e+00,1.021785736083984375e+00,5.181182622909545898e-01,3.315627813339233398e+00,4.681036949157714844e+00,7.584893703460693359e-01
1.915999999999999943e+02,-5.002815127372741699e-01,-9.881117939949035645e-01,-1.256298184394836426e+00,-5.853963494300842285e-01,-1.323430895805358887e+00,9.280209541320800781e-01,2.344140410423278809e-01,3.247361421585083008e+00,4.656230926513671875e+00,9.320728778839111328e-01
1.917000000000000171e+02,-4.538543224334716797e-01,-9.905607700347900391e-01,-1.251065373420715332e+00,-6.162324547767639160e-01,-1.329719305038452148e+00,8.400354385375976562e-01,-1.754421554505825043e-02,3.150127649307250977e+00,4.574851512908935547e+00,1.130823254585266113e+00
1.918000000000000114e+02,-4.060292541980743408e-01,-9.925915002822875977e-01,-1.245510220527648926e+00,-6.459244489669799805e-01,-1.332964897155761719e+00,7.574914097785949707e-01,-2.392007559537887573e-01,3.030146121978759766e+00,4.427471637725830078e+00,1.352842092514038086e+00
1.919000000000000057e+02,-3.571252524852752686e-01,-9.942547082901000977e-01,-1.239671945571899414e+00,-6.745790243148803711e-01,-1.333359956741333008e+00,6.800712943077087402e-01,-4.304705262184143066e-01,2.890014410018920898e+00,4.205558300018310547e+00,1.596314787864685059e+00
1.920000000000000000e+02,-3.072095215320587158e-01,-9.955776929855346680e-01,-1.232935070991516113e+00,-7.021452188491821289e-01,-1.332396268844604492e+00,6.070726513862609863e-01,-5.911742448806762695e-01,2.734382152557373047e+00,3.919086456298828125e+00,1.855765223503112793e+00
1.920999999999999943e+02,-2.562665641307830811e-01,-9.965558052062988281e-01,-1.224945664405822754e+00,-7.285709977149963379e-01,-1.331181287765502930e+00,5.372741818428039551e-01,-7.240546345710754395e-01,2.571221113204956055e+00,3.589433908462524414e+00,2.136605739593505859e+00
1.922000000000000171e+02,-2.042797356843948364e-01,-9.971838593482971191e-01,-1.215514659881591797e+00,-7.538365125656127930e-01,-1.329754829406738281e+00,4.702828228473663330e-01,-8.358139991760253906e-01,2.406855583190917969e+00,3.218588352203369141e+00,2.433099985122680664e+00
1.923000000000000114e+02,-1.512746363878250122e-01,-9.974666833877563477e-01,-1.203604578971862793e+00,-7.774125933647155762e-01,-1.328125834465026855e+00,4.059891998767852783e-01,-9.297459125518798828e-01,2.243318557739257812e+00,2.816418886184692383e+00,2.724014520645141602e+00
1.924000000000000057e+02,-9.762656688690185547e-02,-9.974928498268127441e-01,-1.189057350158691406e+00,-7.990403771400451660e-01,-1.326303243637084961e+00,3.442912399768829346e-01,-1.009557366371154785e+00,2.083677530288696289e+00,2.405905008316040039e+00,2.967907428741455078e+00
1.925000000000000000e+02,-4.342403262853622437e-02,-9.972831010818481445e-01,-1.172005891799926758e+00,-8.188179135322570801e-01,-1.324294805526733398e+00,2.850825488567352295e-01,-1.077362179756164551e+00,1.930639028549194336e+00,2.001336812973022461e+00,3.148534536361694336e+00
1.925999999999999943e+02,1.138213276863098145e-02,-9.968284368515014648e-01,-1.152860999107360840e+00,-8.370078802108764648e-01,-1.322144865989685059e+00,2.278897762298583984e-01,-1.134403824806213379e+00,1.784926414489746094e+00,1.610859155654907227e+00,3.265400886535644531e+00
1.927000000000000171e+02,6.685879826545715332e-02,-9.961173534393310547e-01,-1.131921529769897461e+00,-8.538054823875427246e-01,-1.319876790046691895e+00,1.724618226289749146e-01,-1.181244730949401855e+00,1.646416187286376953e+00,1.239476203918457031e+00,3.325090169906616211e+00
1.928000000000000114e+02,1.231079101562500000e-01,-9.951262474060058594e-01,-1.109199285507202148e+00,-8.692167401313781738e-01,-1.317493796348571777e+00,1.187509298324584961e-01,-1.219178795814514160e+00,1.515385627746582031e+00,8.892974853515625000e-01,3.342537403106689453e+00
1.929000000000000057e+02,1.802708059549331665e-01,-9.938222765922546387e-01,-1.084701657295227051e+00,-8.832444548606872559e-01,-1.314999222755432129e+00,6.670647859573364258e-02,-1.249897837638854980e+00,1.391658186912536621e+00,5.650168061256408691e-01,3.322602272033691406e+00
1.930000000000000000e+02,2.383607476949691772e-01,-9.922004938125610352e-01,-1.058436274528503418e+00,-8.958918452262878418e-01,-1.312396526336669922e+00,1.627915352582931519e-02,-1.274751901626586914e+00,1.275168776512145996e+00,2.758968770503997803e-01,3.260217905044555664e+00
1.930999999999999943e+02,2.973936796188354492e-01,-9.902443289756774902e-01,-1.030410766601562500e+00,-9.071618914604187012e-01,-1.309689044952392578e+00,-3.257888928055763245e-02,-1.294151067733764648e+00,1.165571451187133789e+00,1.929096691310405731e-02,3.166717052459716797e+00
1.932000000000000171e+02,3.573975265026092529e-01,-9.879271984100341797e-01,-1.000700712203979492e+00,-9.171301126480102539e-01,-1.306880116462707520e+00,-7.991408556699752808e-02,-1.308876514434814453e+00,1.062716960906982422e+00,-2.070526182651519775e-01,3.050070285797119141e+00
1.933000000000000114e+02,4.183849990367889404e-01,-9.852386713027954102e-01,-9.696621298789978027e-01,-9.260757565498352051e-01,-1.303972840309143066e+00,-1.257715076208114624e-01,-1.319851160049438477e+00,9.663998484611511230e-01,-4.030026495456695557e-01,2.912871360778808594e+00
1.934000000000000057e+02,4.803650081157684326e-01,-9.821751117706298828e-01,-9.375215768814086914e-01,-9.342710971832275391e-01,-1.300969958305358887e+00,-1.701948791742324829e-01,-1.327466011047363281e+00,8.760474324226379395e-01,-5.684525966644287109e-01,2.759119033813476562e+00
1.935000000000000000e+02,5.433390736579895020e-01,-9.787627458572387695e-01,-9.043767452239990234e-01,-9.418542981147766113e-01,-1.297874331474304199e+00,-2.132266461849212646e-01,-1.331957101821899414e+00,7.912737131118774414e-01,-7.050833702087402344e-01,2.596554040908813477e+00
1.935999999999999943e+02,6.073181629180908203e-01,-9.750046730041503906e-01,-8.703371882438659668e-01,-9.489377140998840332e-01,-1.294648885726928711e+00,-2.549183070659637451e-01,-1.333514690399169922e+00,7.117550373077392578e-01,-8.198444843292236328e-01,2.432212352752685547e+00
1.937000000000000171e+02,6.723184585571289062e-01,-9.708903431892395020e-01,-8.351773619651794434e-01,-9.553666710853576660e-01,-1.291218876838684082e+00,-2.953284978866577148e-01,-1.332823038101196289e+00,6.370523571968078613e-01,-9.163358211517333984e-01,2.268420457839965820e+00
1.938000000000000114e+02,7.383671402931213379e-01,-9.663732647895812988e-01,-7.984716296195983887e-01,-9.611797332763671875e-01,-1.287588119506835938e+00,-3.344942927360534668e-01,-1.331700563430786133e+00,5.660347938537597656e-01,-9.981121420860290527e-01,2.107904911041259766e+00
1.939000000000000057e+02,8.054817914962768555e-01,-9.614399671554565430e-01,-7.599750757217407227e-01,-9.664397835731506348e-01,-1.283779501914978027e+00,-3.725366592407226562e-01,-1.330361247062683105e+00,4.978865385055541992e-01,-1.067686080932617188e+00,1.953786253929138184e+00
1.940000000000000000e+02,8.736771941184997559e-01,-9.560847878456115723e-01,-7.197753190994262695e-01,-9.710892438888549805e-01,-1.279808878898620605e+00,-4.095404148101806641e-01,-1.328815817832946777e+00,4.324806332588195801e-01,-1.126343250274658203e+00,1.806945204734802246e+00
1.940999999999999943e+02,9.429689645767211914e-01,-9.503017663955688477e-01,-6.781216859817504883e-01,-9.751605987548828125e-01,-1.275680303573608398e+00,-4.455303847789764404e-01,-1.327073216438293457e+00,3.697122335433959961e-01,-1.174691319465637207e+00,1.667305946350097656e+00
1.942000000000000171e+02,1.013369441032409668e+00,-9.440850615501403809e-01,-6.352325677871704102e-01,-9.787896275520324707e-01,-1.271396875381469727e+00,-4.805306792259216309e-01,-1.325140833854675293e+00,3.094833493232727051e-01,-1.213903427124023438e+00,1.535133123397827148e+00
1.943000000000000114e+02,1.084848046302795410e+00,-9.374288916587829590e-01,-5.915430784225463867e-01,-9.821417927742004395e-01,-1.266915202140808105e+00,-5.145574808120727539e-01,-1.323042869567871094e+00,2.515243589878082275e-01,-1.245613694190979004e+00,1.410272598266601562e+00
1.944000000000000057e+02,1.157447814941406250e+00,-9.303315877914428711e-01,-5.470690131187438965e-01,-9.852203130722045898e-01,-1.262209653854370117e+00,-5.476288795471191406e-01,-1.320823550224304199e+00,1.953662931919097900e-01,-1.271345138549804688e+00,1.292690396308898926e+00
1.945000000000000000e+02,1.231405258178710938e+00,-9.228009581565856934e-01,-5.018016695976257324e-01,-9.880226850509643555e-01,-1.257282257080078125e+00,-5.797484517097473145e-01,-1.318487882614135742e+00,1.409456729888916016e-01,-1.291556477546691895e+00,1.182045102119445801e+00
1.945999999999999943e+02,1.306901335716247559e+00,-9.148296713829040527e-01,-4.554231464862823486e-01,-9.904855489730834961e-01,-1.252102017402648926e+00,-6.107848286628723145e-01,-1.316039443016052246e+00,8.821249008178710938e-02,-1.306920289993286133e+00,1.078152418136596680e+00
1.947000000000000171e+02,1.383975505828857422e+00,-9.064095616340637207e-01,-4.076397716999053955e-01,-9.925297498703002930e-01,-1.246603369712829590e+00,-6.406825184822082520e-01,-1.313481807708740234e+00,3.711681067943572998e-02,-1.318448305130004883e+00,9.808621406555175781e-01
1.948000000000000114e+02,1.462661504745483398e+00,-8.975319862365722656e-01,-3.587696552276611328e-01,-9.942044615745544434e-01,-1.240821599960327148e+00,-6.695181131362915039e-01,-1.310817718505859375e+00,-1.238981634378433228e-02,-1.326563119888305664e+00,8.896181583404541016e-01
1.949000000000000057e+02,1.542992830276489258e+00,-8.881883025169372559e-01,-3.088878989219665527e-01,-9.955388307571411133e-01,-1.234312176704406738e+00,-6.972912549972534180e-01,-1.308050870895385742e+00,-6.035440787672996521e-02,-1.331523776054382324e+00,8.040047287940979004e-01
1.950000000000000000e+02,1.625004649162292480e+00,-8.783695697784423828e-01,-2.579793930053710938e-01,-9.965285062789916992e-01,-1.226548314094543457e+00,-7.239230275154113770e-01,-1.305184006690979004e+00,-1.068226099014282227e-01,-1.333522319793701172e+00,7.236949205398559570e-01
1.950999999999999943e+02,1.708729505538940430e+00,-8.680670857429504395e-01,-2.060275822877883911e-01,-9.971682429313659668e-01,-1.217437982559204102e+00,-7.494062781333923340e-01,-1.302220463752746582e+00,-1.518386602401733398e-01,-1.333038449287414551e+00,6.483032107353210449e-01
1.952000000000000171e+02,1.794192194938659668e+00,-8.572717308998107910e-01,-1.530511081218719482e-01,-9.974613189697265625e-01,-1.206030845642089844e+00,-7.733497023582458496e-01,-1.299163103103637695e+00,-1.954455822706222534e-01,-1.331953763961791992e+00,5.768007040023803711e-01
1.953000000000000114e+02,1.881427764892578125e+00,-8.459742665290832520e-01,-9.942141920328140259e-02,-9.974954128265380859e-01,-1.191940426826477051e+00,-7.953146696090698242e-01,-1.296005249023437500e+00,-2.376875132322311401e-01,-1.330646872520446777e+00,5.082188248634338379e-01
1.954000000000000057e+02,1.970473647117614746e+00,-8.341652750968933105e-01,-4.523740708827972412e-02,-9.972935318946838379e-01,-1.175328969955444336e+00,-8.154176473617553711e-01,-1.292660832405090332e+00,-2.786273658275604248e-01,-1.329132437705993652e+00,4.423962235450744629e-01
1.955000000000000000e+02,2.061372518539428711e+00,-8.218234777450561523e-01,9.546885266900062561e-03,-9.968475699424743652e-01,-1.156521677970886230e+00,-8.338691592216491699e-01,-1.289113163948059082e+00,-3.183072507381439209e-01,-1.327419400215148926e+00,3.792269527912139893e-01
1.955999999999999943e+02,2.154194593429565430e+00,-8.087342977523803711e-01,6.500111520290374756e-02,-9.961451888084411621e-01,-1.135905623435974121e+00,-8.509176969528198242e-01,-1.285374879837036133e+00,-3.567971587181091309e-01,-1.325515747070312500e+00,3.186118602752685547e-01
1.957000000000000171e+02,2.248772144317626953e+00,-7.948051691055297852e-01,1.212207376956939697e-01,-9.951642751693725586e-01,-1.113505363464355469e+00,-8.665794730186462402e-01,-1.281471490859985352e+00,-3.942308723926544189e-01,-1.323439478874206543e+00,2.603434026241302490e-01
1.958000000000000114e+02,2.345041751861572266e+00,-7.800908088684082031e-01,1.783529818058013916e-01,-9.938708543777465820e-01,-1.089328050613403320e+00,-8.808572292327880859e-01,-1.277408242225646973e+00,-4.306404888629913330e-01,-1.321238875389099121e+00,2.039123624563217163e-01
1.959000000000000057e+02,2.443157434463500977e+00,-7.644969820976257324e-01,2.364119291305541992e-01,-9.922598600387573242e-01,-1.063381552696228027e+00,-8.937540054321289062e-01,-1.273189187049865723e+00,-4.660505354404449463e-01,-1.318920969963073730e+00,1.492260992527008057e-01
1.960000000000000000e+02,2.542997598648071289e+00,-7.476335763931274414e-01,2.954130172729492188e-01,-9.903154373168945312e-01,-1.035673618316650391e+00,-9.052730202674865723e-01,-1.268798708915710449e+00,-5.004817843437194824e-01,-1.316489696502685547e+00,9.623514860868453979e-02
1.960999999999999943e+02,2.643651247024536133e+00,-7.285652160644531250e-01,3.553842306137084961e-01,-9.880105257034301758e-01,-1.006249547004699707e+00,-9.154601097106933594e-01,-1.264185786247253418e+00,-5.339488387107849121e-01,-1.313948750495910645e+00,4.488934576511383057e-02
1.962000000000000171e+02,2.744880914688110352e+00,-7.072472572326660156e-01,4.163388311862945557e-01,-9.853345155715942383e-01,-9.754272699356079102e-01,-9.245703220367431641e-01,-1.259352684020996094e+00,-5.664735436439514160e-01,-1.311300873756408691e+00,-4.860012792050838470e-03
1.963000000000000114e+02,2.846438884735107422e+00,-6.836274862289428711e-01,4.782857000827789307e-01,-9.822829961776733398e-01,-9.434764385223388672e-01,-9.328851103782653809e-01,-1.254283070564270020e+00,-5.979731082916259766e-01,-1.308549642562866211e+00,-5.306015163660049438e-02
1.964000000000000057e+02,2.948169231414794922e+00,-6.576824188232421875e-01,5.412266254425048828e-01,-9.788820147514343262e-01,-9.105024337768554688e-01,-9.405679106712341309e-01,-1.248923420906066895e+00,-6.283550262451171875e-01,-1.305698037147521973e+00,-9.975691139698028564e-02
1.965000000000000000e+02,3.050080537796020508e+00,-6.293925642967224121e-01,6.051720976829528809e-01,-9.751355051994323730e-01,-8.766306042671203613e-01,-9.477453231811523438e-01,-1.243251562118530273e+00,-6.576100587844848633e-01,-1.302749037742614746e+00,-1.449947953224182129e-01
1.965999999999999943e+02,3.151924610137939453e+00,-5.982551574707031250e-01,6.701379418373107910e-01,-9.710338115692138672e-01,-8.416953086853027344e-01,-9.543054699897766113e-01,-1.237167716026306152e+00,-6.858447194099426270e-01,-1.299705982208251953e+00,-1.888169497251510620e-01
1.967000000000000171e+02,3.253301620483398438e+00,-5.636447668075561523e-01,7.361515164375305176e-01,-9.665305614471435547e-01,-8.053088784217834473e-01,-9.602170586585998535e-01,-1.229925632476806641e+00,-7.129514813423156738e-01,-1.296568036079406738e+00,-2.312661856412887573e-01
1.968000000000000114e+02,3.354168176651000977e+00,-5.255584716796875000e-01,8.032303452491760254e-01,-9.616112709045410156e-01,-7.671356797218322754e-01,-9.655807614326477051e-01,-1.221435308456420898e+00,-7.389205694198608398e-01,-1.293255567550659180e+00,-2.724042534828186035e-01
1.969000000000000057e+02,3.454532384872436523e+00,-4.839781820774078369e-01,8.713896274566650391e-01,-9.562701582908630371e-01,-7.272281050682067871e-01,-9.703420400619506836e-01,-1.211120247840881348e+00,-7.636135816574096680e-01,-1.289738655090332031e+00,-3.122767508029937744e-01
1.970000000000000000e+02,3.554401874542236328e+00,-4.388855993747711182e-01,9.406446218490600586e-01,-9.505013823509216309e-01,-6.858279705047607422e-01,-9.745117425918579102e-01,-1.198110699653625488e+00,-7.863765954971313477e-01,-1.286027550697326660e+00,-3.509400188922882080e-01
1.970999999999999943e+02,3.653780460357666016e+00,-3.902620673179626465e-01,1.011008620262145996e+00,-9.442993998527526855e-01,-6.431204676628112793e-01,-9.782036542892456055e-01,-1.182547926902770996e+00,-8.072543740272521973e-01,-1.282149076461791992e+00,-3.885344862937927246e-01
1.972000000000000171e+02,3.752665758132934570e+00,-3.380889296531677246e-01,1.082451581954956055e+00,-9.376580119132995605e-01,-5.995724797248840332e-01,-9.816050529479980469e-01,-1.164576888084411621e+00,-8.263440132141113281e-01,-1.278110504150390625e+00,-4.251010119915008545e-01
1.973000000000000114e+02,3.850974321365356445e+00,-2.822920083999633789e-01,1.155010700225830078e+00,-9.305752515792846680e-01,-5.552412271499633789e-01,-9.847335815429687500e-01,-1.144706606864929199e+00,-8.439714312553405762e-01,-1.273915290832519531e+00,-4.606642425060272217e-01
1.974000000000000057e+02,3.947818517684936523e+00,-2.222630083560943604e-01,1.228919148445129395e+00,-9.230591058731079102e-01,-5.101183056831359863e-01,-9.875862002372741699e-01,-1.123049020767211914e+00,-8.602110147476196289e-01,-1.269555807113647461e+00,-4.952462613582611084e-01
1.975000000000000000e+02,4.041603088378906250e+00,-1.565870493650436401e-01,1.304363608360290527e+00,-9.151027202606201172e-01,-4.639904201030731201e-01,-9.901207685470581055e-01,-1.099611878395080566e+00,-8.750653266906738281e-01,-1.264977335929870605e+00,-5.288612246513366699e-01
1.975999999999999943e+02,4.131832599639892578e+00,-8.495853096246719360e-02,1.381384968757629395e+00,-9.066976308822631836e-01,-4.164402484893798828e-01,-9.922388792037963867e-01,-1.074402093887329102e+00,-8.885374069213867188e-01,-1.260177969932556152e+00,-5.615303516387939453e-01
1.977000000000000171e+02,4.218493938446044922e+00,-7.408352568745613098e-03,1.460016489028930664e+00,-8.978353142738342285e-01,-3.677556514739990234e-01,-9.939768314361572266e-01,-1.047427535057067871e+00,-9.006304144859313965e-01,-1.255147218704223633e+00,-5.932009816169738770e-01
1.978000000000000114e+02,4.301574230194091797e+00,7.603111118078231812e-02,1.540292859077453613e+00,-8.885072469711303711e-01,-3.180586397647857666e-01,-9.953732490539550781e-01,-1.018702387809753418e+00,-9.113548398017883301e-01,-1.249838113784790039e+00,-6.237603425979614258e-01
1.979000000000000057e+02,4.381065368652343750e+00,1.653261929750442505e-01,1.622248291969299316e+00,-8.787046074867248535e-01,-2.673379182815551758e-01,-9.964257478713989258e-01,-9.884111285209655762e-01,-9.208753108978271484e-01,-1.244209766387939453e+00,-6.531795263290405273e-01
1.980000000000000000e+02,4.456957817077636719e+00,2.604419887065887451e-01,1.705915689468383789e+00,-8.684183359146118164e-01,-2.155769169330596924e-01,-9.971293210983276367e-01,-9.569125771522521973e-01,-9.294909834861755371e-01,-1.238238573074340820e+00,-6.815789937973022461e-01
1.980999999999999943e+02,4.529242515563964844e+00,3.613423407077789307e-01,1.791320085525512695e+00,-8.576395511627197266e-01,-1.627680361270904541e-01,-9.974809885025024414e-01,-9.243525266647338867e-01,-9.374245405197143555e-01,-1.231191039085388184e+00,-7.088629603385925293e-01
1.982000000000000171e+02,4.597499847412109375e+00,4.682291448116302490e-01,1.878496170043945312e+00,-8.463589549064636230e-01,-1.092386245727539062e-01,-9.975577592849731445e-01,-8.908473253250122070e-01,-9.448049664497375488e-01,-1.222893595695495605e+00,-7.350081801414489746e-01
1.983000000000000114e+02,4.654056549072265625e+00,5.868018865585327148e-01,1.967481017112731934e+00,-8.345670104026794434e-01,-5.515567213296890259e-02,-9.973988533020019531e-01,-8.563964366912841797e-01,-9.516515135765075684e-01,-1.212950229644775391e+00,-7.599418163299560547e-01
1.984000000000000057e+02,4.680519580841064453e+00,7.286342978477478027e-01,2.058317184448242188e+00,-8.222447037696838379e-01,-4.886053502559661865e-04,-9.969984889030456543e-01,-8.206801414489746094e-01,-9.578105807304382324e-01,-1.200357317924499512e+00,-7.830132246017456055e-01
1.985000000000000000e+02,4.664575576782226562e+00,8.973465561866760254e-01,2.151077270507812500e+00,-8.091844916343688965e-01,5.484326928853988647e-02,-9.963428974151611328e-01,-7.832577824592590332e-01,-9.634048342704772949e-01,-1.185186028480529785e+00,-8.041803240776062012e-01
1.985999999999999943e+02,4.595035552978515625e+00,1.091350197792053223e+00,2.245599269866943359e+00,-7.952817678451538086e-01,1.109065562486648560e-01,-9.954165816307067871e-01,-7.440568804740905762e-01,-9.684257507324218750e-01,-1.167556881904602051e+00,-8.235275745391845703e-01
1.987000000000000171e+02,4.460960865020751953e+00,1.308994412422180176e+00,2.341811418533325195e+00,-7.805936932563781738e-01,1.678715497255325317e-01,-9.941802620887756348e-01,-7.032451629638671875e-01,-9.728330969810485840e-01,-1.147964477539062500e+00,-8.413707017898559570e-01
1.988000000000000114e+02,4.253369808197021484e+00,1.548885822296142578e+00,2.439861536026000977e+00,-7.650318741798400879e-01,2.257611751556396484e-01,-9.926276206970214844e-01,-6.610332131385803223e-01,-9.766984581947326660e-01,-1.126583814620971680e+00,-8.578253984451293945e-01
1.989000000000000057e+02,3.976891994476318359e+00,1.805094361305236816e+00,2.539660453796386719e+00,-7.482299208641052246e-01,2.845886051654815674e-01,-9.907457828521728516e-01,-6.178097724914550781e-01,-9.802123308181762695e-01,-1.103422164916992188e+00,-8.728944659233093262e-01
1.990000000000000000e+02,3.655214309692382812e+00,2.081717491149902344e+00,2.640293836593627930e+00,-7.292370200157165527e-01,3.443818986415863037e-01,-9.885073900222778320e-01,-5.738059878349304199e-01,-9.834549427032470703e-01,-1.078486680984497070e+00,-8.865808248519897461e-01
1.990999999999999943e+02,3.291614294052124023e+00,2.376415491104125977e+00,2.741506099700927734e+00,-7.079946398735046387e-01,4.051570594310760498e-01,-9.858996272087097168e-01,-5.290141701698303223e-01,-9.864228367805480957e-01,-1.051785469055175781e+00,-8.988875150680541992e-01
1.992000000000000171e+02,2.894061565399169922e+00,2.671123027801513672e+00,2.843057870864868164e+00,-6.844518780708312988e-01,4.669230580329895020e-01,-9.829152822494506836e-01,-4.833816587924957275e-01,-9.891047477722167969e-01,-1.023327231407165527e+00,-9.098193049430847168e-01
1.993000000000000114e+02,2.483398675918579102e+00,2.926552057266235352e+00,2.944782495498657227e+00,-6.585844159126281738e-01,5.296826958656311035e-01,-9.795766472816467285e-01,-4.364153146743774414e-01,-9.913988113403320312e-01,-9.932518005371093750e-01,-9.195066690444946289e-01
1.994000000000000057e+02,2.077080249786376953e+00,3.119282484054565430e+00,3.046687602996826172e+00,-6.303729414939880371e-01,5.934444069862365723e-01,-9.758932590484619141e-01,-3.881630003452301025e-01,-9.932864904403686523e-01,-9.619284272193908691e-01,-9.282448887825012207e-01
1.995000000000000000e+02,1.683472394943237305e+00,3.247955560684204102e+00,3.148543357849121094e+00,-5.993477702140808105e-01,6.582227349281311035e-01,-9.718589782714843750e-01,-3.388878107070922852e-01,-9.948246479034423828e-01,-9.295301437377929688e-01,-9.362789988517761230e-01
1.995999999999999943e+02,1.308159351348876953e+00,3.317441463470458984e+00,3.249937295913696289e+00,-5.648526549339294434e-01,7.240440845489501953e-01,-9.674308896064758301e-01,-2.885956764221191406e-01,-9.960211515426635742e-01,-8.961614370346069336e-01,-9.437349438667297363e-01
1.997000000000000171e+02,9.540657401084899902e-01,3.341744422912597656e+00,3.350820541381835938e+00,-5.268822908401489258e-01,7.909280657768249512e-01,-9.625877141952514648e-01,-2.372702360153198242e-01,-9.968708753585815430e-01,-8.618761897087097168e-01,-9.506776928901672363e-01
1.998000000000000114e+02,6.238341331481933594e-01,3.329672813415527344e+00,3.451201200485229492e+00,-4.854185879230499268e-01,8.588897585868835449e-01,-9.573237299919128418e-01,-1.848947554826736450e-01,-9.973686337471008301e-01,-8.263862729072570801e-01,-9.569373726844787598e-01
1.999000000000000057e+02,3.278898000717163086e-01,3.275060653686523438e+00,3.551087141036987305e+00,-4.404431581497192383e-01,9.279443621635437012e-01,-9.516332149505615234e-01,-1.316082179546356201e-01,-9.975463747978210449e-01,-7.892423272132873535e-01,-9.626166224479675293e-01
2.000000000000000000e+02,6.558406352996826172e-02,3.186253070831298828e+00,3.650482177734375000e+00,-3.919374048709869385e-01,9.981070160865783691e-01,-9.455103278160095215e-01,-7.775646448135375977e-02,-9.974858164787292480e-01,-7.503120899200439453e-01,-9.677315354347229004e-01


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_25/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.685275912284851074e-01,9.878374338150024414e-01,8.311195373535156250e-01,1.170579433441162109e+00,7.959357500076293945e-01,1.352203726768493652e+00,7.614173889160156250e-01,1.534424304962158203e+00,7.267229557037353516e-01,1.717610597610473633e+00
4.000000000000000222e-01,7.593200206756591797e-01,9.525141716003417969e-01,6.943042874336242676e-01,1.111974000930786133e+00,6.369053125381469727e-01,1.267342329025268555e+00,5.802206397056579590e-01,1.424234151840209961e+00,5.207689404487609863e-01,1.585913777351379395e+00
6.000000000000000888e-01,6.732546687126159668e-01,9.001601338386535645e-01,5.905876755714416504e-01,1.032488584518432617e+00,5.189495682716369629e-01,1.160055398941040039e+00,4.484564065933227539e-01,1.291020274162292480e+00,3.757941722869873047e-01,1.427262187004089355e+00
8.000000000000000444e-01,6.100488305091857910e-01,8.364427685737609863e-01,5.168387889862060547e-01,9.422188997268676758e-01,4.376410543918609619e-01,1.045560598373413086e+00,3.597779870033264160e-01,1.153218030929565430e+00,2.791695892810821533e-01,1.265435934066772461e+00
1.000000000000000000e+00,5.670239329338073730e-01,7.687146067619323730e-01,4.690722227096557617e-01,8.512668609619140625e-01,3.873721063137054443e-01,9.318270683288574219e-01,3.057315349578857422e-01,1.018452525138854980e+00,2.196961641311645508e-01,1.109845638275146484e+00
1.200000000000000178e+00,5.424547195434570312e-01,7.017391920089721680e-01,4.426337480545043945e-01,7.638013958930969238e-01,3.587803244590759277e-01,8.259710669517517090e-01,2.750926613807678223e-01,8.946269154548645020e-01,1.853660345077514648e-01,9.679411649703979492e-01
1.400000000000000133e+00,5.331947803497314453e-01,6.381950974464416504e-01,4.315635263919830322e-01,6.838715076446533203e-01,3.465244472026824951e-01,7.305885553359985352e-01,2.612985968589782715e-01,7.836191058158874512e-01,1.692868769168853760e-01,8.411932587623596191e-01
1.600000000000000089e+00,5.275688767433166504e-01,5.800505876541137695e-01,4.276534616947174072e-01,6.123555898666381836e-01,3.433009684085845947e-01,6.470175981521606445e-01,2.569184601306915283e-01,6.870140433311462402e-01,1.635805964469909668e-01,7.311214804649353027e-01
1.800000000000000044e+00,5.239675641059875488e-01,5.268952846527099609e-01,4.257369935512542725e-01,5.476472377777099609e-01,3.414605259895324707e-01,5.725378990173339844e-01,2.552368640899658203e-01,6.022708415985107422e-01,1.623463779687881470e-01,6.349102854728698730e-01
2.000000000000000000e+00,5.220679044723510742e-01,4.780719876289367676e-01,4.255098402500152588e-01,4.890900850296020508e-01,3.410342335700988770e-01,5.053142905235290527e-01,2.541546821594238281e-01,5.263173580169677734e-01,1.618656218051910400e-01,5.491289496421813965e-01
2.200000000000000178e+00,5.226885080337524414e-01,4.341617524623870850e-01,4.267928004264831543e-01,4.362416267395019531e-01,3.419069349765777588e-01,4.447323679924011230e-01,2.541877925395965576e-01,4.578649997711181641e-01,1.619633883237838745e-01,4.720779061317443848e-01
2.400000000000000355e+00,5.255391001701354980e-01,3.947776257991790771e-01,4.296086728572845459e-01,3.882282972335815430e-01,3.444488346576690674e-01,3.903410136699676514e-01,2.555096745491027832e-01,3.962301313877105713e-01,1.625964790582656860e-01,4.028923511505126953e-01
2.600000000000000089e+00,5.342355370521545410e-01,3.600910305976867676e-01,4.346762597560882568e-01,3.455976247787475586e-01,3.485450744628906250e-01,3.409750759601593018e-01,2.584815919399261475e-01,3.408592045307159424e-01,1.645201295614242554e-01,3.405811488628387451e-01
2.800000000000000266e+00,5.491133332252502441e-01,3.293604552745819092e-01,4.461581408977508545e-01,3.091591000556945801e-01,3.544550240039825439e-01,2.965182363986968994e-01,2.630835771560668945e-01,2.909360527992248535e-01,1.680744588375091553e-01,2.846655547618865967e-01
3.000000000000000000e+00,5.718044638633728027e-01,3.021501004695892334e-01,4.656805992126464844e-01,2.779138982295989990e-01,3.677803874015808105e-01,2.594251930713653564e-01,2.693824470043182373e-01,2.458323836326599121e-01,1.733529567718505859e-01,2.345597147941589355e-01
3.200000000000000178e+00,6.022947430610656738e-01,2.783157527446746826e-01,4.936079978942871094e-01,2.511151432991027832e-01,3.904086351394653320e-01,2.284053713083267212e-01,2.834687829017639160e-01,2.084754705429077148e-01,1.803457736968994141e-01,1.893362104892730713e-01
3.400000000000000355e+00,6.403883099555969238e-01,2.579674422740936279e-01,5.287915468215942383e-01,2.278425097465515137e-01,4.224849045276641846e-01,2.028306275606155396e-01,3.082965016365051270e-01,1.782020479440689087e-01,1.956631243228912354e-01,1.519879400730133057e-01
3.600000000000000089e+00,6.860480308532714844e-01,2.406011670827865601e-01,5.714861750602722168e-01,2.083078175783157349e-01,4.613836407661437988e-01,1.807506680488586426e-01,3.432739377021789551e-01,1.539294719696044922e-01,2.236027568578720093e-01,1.229614615440368652e-01
3.800000000000000266e+00,7.390660047531127930e-01,2.258042842149734497e-01,6.215195655822753906e-01,1.917004734277725220e-01,5.076600313186645508e-01,1.623601615428924561e-01,3.852913975715637207e-01,1.332344412803649902e-01,2.610010504722595215e-01,9.939636290073394775e-02
4.000000000000000000e+00,7.992020249366760254e-01,2.137656509876251221e-01,6.784617900848388672e-01,1.775355041027069092e-01,5.607049465179443359e-01,1.464601755142211914e-01,4.336804747581481934e-01,1.154554709792137146e-01,3.065728247165679932e-01,8.013596385717391968e-02
4.200000000000000178e+00,8.663460612297058105e-01,2.045899778604507446e-01,7.423188686370849609e-01,1.658016741275787354e-01,6.205905079841613770e-01,1.330412328243255615e-01,4.888732433319091797e-01,1.002192273736000061e-01,3.578164279460906982e-01,6.325881183147430420e-02
4.400000000000000355e+00,9.405131936073303223e-01,1.985390633344650269e-01,8.132161498069763184e-01,1.566076427698135376e-01,6.874704957008361816e-01,1.221660971641540527e-01,5.509665608406066895e-01,8.748787641525268555e-02,4.159371554851531982e-01,4.895894974470138550e-02
4.600000000000000533e+00,1.021429419517517090e+00,1.957493424415588379e-01,8.914948701858520508e-01,1.504529714584350586e-01,7.614831924438476562e-01,1.138922646641731262e-01,6.201241612434387207e-01,7.732764631509780884e-02,4.810099601745605469e-01,3.718596696853637695e-02
4.800000000000000711e+00,1.108631610870361328e+00,1.966031938791275024e-01,9.772262573242187500e-01,1.476178765296936035e-01,8.427644371986389160e-01,1.082768887281417847e-01,6.964843273162841797e-01,6.979644298553466797e-02,5.532341599464416504e-01,2.801876887679100037e-02
5.000000000000000000e+00,1.199704647064208984e+00,2.022071033716201782e-01,1.070198297500610352e+00,1.483978629112243652e-01,9.318560957908630371e-01,1.058277785778045654e-01,7.802758812904357910e-01,6.498377025127410889e-02,6.328270435333251953e-01,2.154279686510562897e-02
5.200000000000000178e+00,1.292301177978515625e+00,2.137773483991622925e-01,1.171158790588378906e+00,1.525486409664154053e-01,1.029995441436767578e+00,1.062202006578445435e-01,8.720083236694335938e-01,6.273561716079711914e-02,7.197815775871276855e-01,1.776531338691711426e-02
5.400000000000000355e+00,1.384187579154968262e+00,2.318945229053497314e-01,1.281520247459411621e+00,1.597331166267395020e-01,1.138421535491943359e+00,1.093135997653007507e-01,9.747408032417297363e-01,6.296557188034057617e-02,8.169696331024169922e-01,1.594084501266479492e-02
5.600000000000000533e+00,1.473239302635192871e+00,2.567133903503417969e-01,1.400563478469848633e+00,1.703225374221801758e-01,1.257341027259826660e+00,1.156062781810760498e-01,1.088945031166076660e+00,6.590174138545989990e-02,9.256174564361572266e-01,1.627361029386520386e-02
5.800000000000000711e+00,1.557135462760925293e+00,2.882793247699737549e-01,1.525725483894348145e+00,1.867421865463256836e-01,1.386940479278564453e+00,1.254623085260391235e-01,1.214236497879028320e+00,7.187456637620925903e-02,1.046338200569152832e+00,1.942009478807449341e-02
6.000000000000000000e+00,1.633632302284240723e+00,3.265050351619720459e-01,1.652189493179321289e+00,2.107525765895843506e-01,1.527744054794311523e+00,1.392144858837127686e-01,1.351423025131225586e+00,8.117689937353134155e-02,1.179669618606567383e+00,2.569364011287689209e-02
6.200000000000000178e+00,1.698419809341430664e+00,3.726116716861724854e-01,1.776492714881896973e+00,2.433676570653915405e-01,1.680001854896545410e+00,1.571709215641021729e-01,1.500851511955261230e+00,9.404074400663375854e-02,1.325508952140808105e+00,3.550710156559944153e-02
6.400000000000000355e+00,1.747199296951293945e+00,4.266014099121093750e-01,1.893621325492858887e+00,2.859914302825927734e-01,1.838744163513183594e+00,1.823706477880477905e-01,1.662570238113403320e+00,1.112801656126976013e-01,1.484389185905456543e+00,4.909954220056533813e-02
6.600000000000000533e+00,1.776878476142883301e+00,4.872688353061676025e-01,1.991042017936706543e+00,3.448587357997894287e-01,1.997451066970825195e+00,2.179466485977172852e-01,1.836974620819091797e+00,1.335079818964004517e-01,1.656909584999084473e+00,6.675589829683303833e-02
6.800000000000000711e+00,1.780851006507873535e+00,5.549997687339782715e-01,2.054227352142333984e+00,4.257627725601196289e-01,2.150726556777954102e+00,2.652679383754730225e-01,2.022540330886840820e+00,1.619453132152557373e-01,1.842823982238769531e+00,8.892928808927536011e-02
7.000000000000000000e+00,1.737469196319580078e+00,6.349473595619201660e-01,2.087639093399047852e+00,5.161703824996948242e-01,2.284352779388427734e+00,3.319162130355834961e-01,2.211176872253417969e+00,2.014169842004776001e-01,2.041055202484130859e+00,1.165361031889915466e-01
7.200000000000000178e+00,1.637250304222106934e+00,7.245451807975769043e-01,2.057038784027099609e+00,6.274503469467163086e-01,2.376049280166625977e+00,4.279619455337524414e-01,2.394716024398803711e+00,2.543790340423583984e-01,2.247358560562133789e+00,1.501052528619766235e-01
7.400000000000000355e+00,1.488162636756896973e+00,8.214899301528930664e-01,1.941703915596008301e+00,7.584782242774963379e-01,2.399288654327392578e+00,5.579154491424560547e-01,2.551117420196533203e+00,3.342266678810119629e-01,2.455747127532958984e+00,1.942664086818695068e-01
7.600000000000000533e+00,1.311305999755859375e+00,9.193812608718872070e-01,1.741940855979919434e+00,9.083182215690612793e-01,2.314935922622680664e+00,7.213104963302612305e-01,2.656822443008422852e+00,4.491361677646636963e-01,2.658194780349731445e+00,2.524928450584411621e-01
7.800000000000000711e+00,1.131010890007019043e+00,9.932317137718200684e-01,1.490351200103759766e+00,1.069834828376770020e+00,2.108283758163452148e+00,9.088734388351440430e-01,2.647290229797363281e+00,6.211471557617187500e-01,2.830211877822875977e+00,3.447424173355102539e-01
8.000000000000000000e+00,9.747634530067443848e-01,1.013809800148010254e+00,1.236808538436889648e+00,1.184423804283142090e+00,1.809042572975158691e+00,1.129501342773437500e+00,2.496516227722167969e+00,8.324264287948608398e-01,2.944680452346801758e+00,4.813650846481323242e-01
8.200000000000001066e+00,8.446624279022216797e-01,9.957341551780700684e-01,1.020087838172912598e+00,1.218137621879577637e+00,1.468129158020019531e+00,1.331461906433105469e+00,2.199491739273071289e+00,1.079585790634155273e+00,2.892622232437133789e+00,6.986989974975585938e-01
8.400000000000000355e+00,7.375789284706115723e-01,9.553719758987426758e-01,8.448047041893005371e-01,1.190883755683898926e+00,1.166673660278320312e+00,1.421027421951293945e+00,1.804947257041931152e+00,1.361004948616027832e+00,2.665333747863769531e+00,9.604266285896301270e-01
8.599999999999999645e+00,6.542919278144836426e-01,8.987703323364257812e-01,7.024039030075073242e-01,1.132887125015258789e+00,9.206337332725524902e-01,1.415850400924682617e+00,1.417576789855957031e+00,1.545142292976379395e+00,2.279665946960449219e+00,1.274012088775634766e+00
8.800000000000000711e+00,5.940704345703125000e-01,8.318051099777221680e-01,5.940338373184204102e-01,1.052778720855712891e+00,7.295327186584472656e-01,1.349343061447143555e+00,1.086485385894775391e+00,1.603536248207092285e+00,1.804192781448364258e+00,1.594273209571838379e+00
9.000000000000000000e+00,5.541510581970214844e-01,7.623787522315979004e-01,5.165788531303405762e-01,9.607790708541870117e-01,5.825593471527099609e-01,1.251732230186462402e+00,8.300903439521789551e-01,1.557337641716003418e+00,1.370376706123352051e+00,1.762622714042663574e+00
9.200000000000001066e+00,5.325632095336914062e-01,6.942944526672363281e-01,4.660481810569763184e-01,8.677290081977844238e-01,4.768367409706115723e-01,1.136235117912292480e+00,6.320645809173583984e-01,1.458890318870544434e+00,1.015426397323608398e+00,1.787558555603027344e+00
9.400000000000000355e+00,5.248997211456298828e-01,6.306546926498413086e-01,4.375914037227630615e-01,7.780478000640869141e-01,4.063629508018493652e-01,1.018398761749267578e+00,4.855615496635437012e-01,1.331745982170104980e+00,7.414653301239013672e-01,1.709291934967041016e+00
9.600000000000001421e+00,5.198548436164855957e-01,5.723919868469238281e-01,4.248326122760772705e-01,6.960414648056030273e-01,3.644840717315673828e-01,9.039916396141052246e-01,3.844172358512878418e-01,1.194838762283325195e+00,5.341354012489318848e-01,1.581194758415222168e+00
9.800000000000000711e+00,5.167553424835205078e-01,5.192924141883850098e-01,4.206872880458831787e-01,6.226096153259277344e-01,3.419927954673767090e-01,7.992538213729858398e-01,3.209308385848999023e-01,1.058377981185913086e+00,3.872744441032409668e-01,1.425075888633728027e+00
1.000000000000000000e+01,5.153402090072631836e-01,4.705626368522644043e-01,4.186712801456451416e-01,5.563284158706665039e-01,3.333644568920135498e-01,7.058923840522766113e-01,2.834441363811492920e-01,9.312323331832885742e-01,2.890145480632781982e-01,1.265034198760986328e+00


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_5/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.369686603546142578e-01,9.987279176712036133e-01,7.989017963409423828e-01,1.196359276771545410e+00,7.569254636764526367e-01,1.397729992866516113e+00,7.134774923324584961e-01,1.601024150848388672e+00,6.701175570487976074e-01,1.803348064422607422e+00
4.000000000000000222e-01,7.068159580230712891e-01,9.750152230262756348e-01,6.367141008377075195e-01,1.165804982185363770e+00,5.596601963043212891e-01,1.359429955482482910e+00,4.822358489036560059e-01,1.553171634674072266e+00,4.055597186088562012e-01,1.745504736900329590e+00
6.000000000000000888e-01,6.065837144851684570e-01,9.334221482276916504e-01,5.122216939926147461e-01,1.106868505477905273e+00,4.098765552043914795e-01,1.285034418106079102e+00,3.077045679092407227e-01,1.462538957595825195e+00,2.064646035432815552e-01,1.638746976852416992e+00
8.000000000000000444e-01,5.347473621368408203e-01,8.742839694023132324e-01,4.245129823684692383e-01,1.025971174240112305e+00,3.057054281234741211e-01,1.183360219001770020e+00,1.871914565563201904e-01,1.340109467506408691e+00,6.969146430492401123e-02,1.495748519897460938e+00
1.000000000000000000e+00,4.888419508934020996e-01,8.036977052688598633e-01,3.712545335292816162e-01,9.294601678848266602e-01,2.436343133449554443e-01,1.063173651695251465e+00,1.163817942142486572e-01,1.196308135986328125e+00,-9.830012917518615723e-03,1.328532218933105469e+00
1.200000000000000178e+00,4.650967419147491455e-01,7.277700901031494141e-01,3.485861122608184814e-01,8.242529630661010742e-01,2.190767675638198853e-01,9.324895739555358887e-01,8.975968509912490845e-02,1.040593624114990234e+00,-3.896386176347732544e-02,1.148346781730651855e+00
1.400000000000000133e+00,4.567796289920806885e-01,6.526147723197937012e-01,3.493358492851257324e-01,7.191740870475769043e-01,2.236336618661880493e-01,8.009722232818603516e-01,9.562722593545913696e-02,8.858186006546020508e-01,-3.185743093490600586e-02,9.703837633132934570e-01
1.600000000000000089e+00,4.607768356800079346e-01,5.812160372734069824e-01,3.630902469158172607e-01,6.232826709747314453e-01,2.468359619379043579e-01,6.771620512008666992e-01,1.259348839521408081e-01,7.382563352584838867e-01,5.086150020360946655e-03,8.001154661178588867e-01
1.800000000000000044e+00,4.740347564220428467e-01,5.156361460685729980e-01,3.866336643695831299e-01,5.379101634025573730e-01,2.817775607109069824e-01,5.678604245185852051e-01,1.686306595802307129e-01,6.057131290435791016e-01,5.268721282482147217e-02,6.495277285575866699e-01
2.000000000000000000e+00,4.959822297096252441e-01,4.536407291889190674e-01,4.172536134719848633e-01,4.637281894683837891e-01,3.229026496410369873e-01,4.753149151802062988e-01,2.166450917720794678e-01,4.949659109115600586e-01,1.076004132628440857e-01,5.191311240196228027e-01
2.200000000000000178e+00,5.217136740684509277e-01,3.958184421062469482e-01,4.539413452148437500e-01,3.978818058967590332e-01,3.663245737552642822e-01,4.006033837795257568e-01,2.650647461414337158e-01,4.062539041042327881e-01,1.618640571832656860e-01,4.146612882614135742e-01
2.400000000000000355e+00,5.427843332290649414e-01,3.446972966194152832e-01,4.846251904964447021e-01,3.403553366661071777e-01,4.070722758769989014e-01,3.355729579925537109e-01,3.144952058792114258e-01,3.336349725723266602e-01,2.163696289062500000e-01,3.322378993034362793e-01
2.600000000000000089e+00,5.560454130172729492e-01,3.093302845954895020e-01,5.027624964714050293e-01,2.984333932399749756e-01,4.293051064014434814e-01,2.863314151763916016e-01,3.446492254734039307e-01,2.782365083694458008e-01,2.549500167369842529e-01,2.702150046825408936e-01
2.800000000000000266e+00,5.662192106246948242e-01,2.840936779975891113e-01,5.160819292068481445e-01,2.677796781063079834e-01,4.459167718887329102e-01,2.500893473625183105e-01,3.642954528331756592e-01,2.357326745986938477e-01,2.782118916511535645e-01,2.211894840002059937e-01
3.000000000000000000e+00,5.775179266929626465e-01,2.668254971504211426e-01,5.279049873352050781e-01,2.456717342138290405e-01,4.594337344169616699e-01,2.229750901460647583e-01,3.794585466384887695e-01,2.036175280809402466e-01,2.958301305770874023e-01,1.841513365507125854e-01
3.200000000000000178e+00,5.954719781875610352e-01,2.535525560379028320e-01,5.429127216339111328e-01,2.289889007806777954e-01,4.719340503215789795e-01,2.020476907491683960e-01,3.928790390491485596e-01,1.781841665506362915e-01,3.103186786174774170e-01,1.542624682188034058e-01
3.400000000000000355e+00,6.170544624328613281e-01,2.426219731569290161e-01,5.631179213523864746e-01,2.154654264450073242e-01,4.885830581188201904e-01,1.853234320878982544e-01,4.054553508758544922e-01,1.587164998054504395e-01,3.236269354820251465e-01,1.302415430545806885e-01
3.600000000000000089e+00,6.449396014213562012e-01,2.342928647994995117e-01,5.897744894027709961e-01,2.047378569841384888e-01,5.123968720436096191e-01,1.717946529388427734e-01,4.239807426929473877e-01,1.424968540668487549e-01,3.374322652816772461e-01,1.110655069351196289e-01
3.800000000000000266e+00,6.790307164192199707e-01,2.276361286640167236e-01,6.236355304718017578e-01,1.969686597585678101e-01,5.436958670616149902e-01,1.607802808284759521e-01,4.520740509033203125e-01,1.294939517974853516e-01,3.583897650241851807e-01,9.508463740348815918e-02
4.000000000000000000e+00,7.193674445152282715e-01,2.219492048025131226e-01,6.639974117279052734e-01,1.909137964248657227e-01,5.825117826461791992e-01,1.526098847389221191e-01,4.893517494201660156e-01,1.196139529347419739e-01,3.884260654449462891e-01,8.218521624803543091e-02
4.200000000000000178e+00,7.665073275566101074e-01,2.173381000757217407e-01,7.112540602684020996e-01,1.859457790851593018e-01,6.281891465187072754e-01,1.469101905822753906e-01,5.340331196784973145e-01,1.121429726481437683e-01,4.277064204216003418e-01,7.245934754610061646e-02
4.400000000000000355e+00,8.211269378662109375e-01,2.139288485050201416e-01,7.660888433456420898e-01,1.821919381618499756e-01,6.812520027160644531e-01,1.423953622579574585e-01,5.843765735626220703e-01,1.064759939908981323e-01,4.733727872371673584e-01,6.484623998403549194e-02
4.600000000000000533e+00,8.834986090660095215e-01,2.118153870105743408e-01,8.290032744407653809e-01,1.795952767133712769e-01,7.427032589912414551e-01,1.389479637145996094e-01,6.414936780929565430e-01,1.020034328103065491e-01,5.247145295143127441e-01,5.911764875054359436e-02
4.800000000000000711e+00,9.559602737426757812e-01,2.106472849845886230e-01,9.023629426956176758e-01,1.779532432556152344e-01,8.145229220390319824e-01,1.364479064941406250e-01,7.082629799842834473e-01,9.838467836380004883e-02,5.819025039672851562e-01,5.433394014835357666e-02
5.000000000000000000e+00,1.039854884147644043e+00,2.105729281902313232e-01,9.873189926147460938e-01,1.774149239063262939e-01,8.979508876800537109e-01,1.350376307964324951e-01,7.863773703575134277e-01,9.579380601644515991e-02,6.477097272872924805e-01,5.030849203467369080e-02
5.200000000000000178e+00,1.136905431747436523e+00,2.117675095796585083e-01,1.085460186004638672e+00,1.781486123800277710e-01,9.944861531257629395e-01,1.348786354064941406e-01,8.769633173942565918e-01,9.439943730831146240e-02,7.235438823699951172e-01,4.717057570815086365e-02
5.400000000000000355e+00,1.248702526092529297e+00,2.144140750169754028e-01,1.198668479919433594e+00,1.803554296493530273e-01,1.105424404144287109e+00,1.363142877817153931e-01,9.791530966758728027e-01,9.502877295017242432e-02,8.104902505874633789e-01,4.547237977385520935e-02
5.600000000000000533e+00,1.377167344093322754e+00,2.187220901250839233e-01,1.328945875167846680e+00,1.842526048421859741e-01,1.231122016906738281e+00,1.400639861822128296e-01,1.093222975730895996e+00,9.803264588117599487e-02,9.079999923706054688e-01,4.621507972478866577e-02
5.800000000000000711e+00,1.518678665161132812e+00,2.309445589780807495e-01,1.479354739189147949e+00,1.910179406404495239e-01,1.373123884201049805e+00,1.468973457813262939e-01,1.220787525177001953e+00,1.035769507288932800e-01,1.017261505126953125e+00,4.964323341846466064e-02
6.000000000000000000e+00,1.670526146888732910e+00,2.531499564647674561e-01,1.645058035850524902e+00,2.070320546627044678e-01,1.533394217491149902e+00,1.570661365985870361e-01,1.364822506904602051e+00,1.121507957577705383e-01,1.139088630676269531e+00,5.551910400390625000e-02
6.200000000000000178e+00,1.828706145286560059e+00,2.868914008140563965e-01,1.821190714836120605e+00,2.340262234210968018e-01,1.710692644119262695e+00,1.748171150684356689e-01,1.527306675910949707e+00,1.240410953760147095e-01,1.276154279708862305e+00,6.437630206346511841e-02
6.400000000000000355e+00,1.987890005111694336e+00,3.334852457046508789e-01,2.002695560455322266e+00,2.740880846977233887e-01,1.902503132820129395e+00,2.028795778751373291e-01,1.707047939300537109e+00,1.401693224906921387e-01,1.430746197700500488e+00,7.637989521026611328e-02
6.600000000000000533e+00,2.141949653625488281e+00,3.945019543170928955e-01,2.181886434555053711e+00,3.287294507026672363e-01,2.100585937500000000e+00,2.444930523633956909e-01,1.901979088783264160e+00,1.666210293769836426e-01,1.602997899055480957e+00,9.098329395055770874e-02
6.800000000000000711e+00,2.277651786804199219e+00,4.726687967777252197e-01,2.349553346633911133e+00,3.974698185920715332e-01,2.291325569152832031e+00,2.995159626007080078e-01,2.109240055084228516e+00,2.044620513916015625e-01,1.792690038681030273e+00,1.098904535174369812e-01
7.000000000000000000e+00,2.272690057754516602e+00,5.856595635414123535e-01,2.490405559539794922e+00,4.842883348464965820e-01,2.470663070678710938e+00,3.691708445549011230e-01,2.311863660812377930e+00,2.550297081470489502e-01,1.998277783393859863e+00,1.397223174571990967e-01
7.200000000000000178e+00,2.068740129470825195e+00,7.326254844665527344e-01,2.477080583572387695e+00,6.134108901023864746e-01,2.628283023834228516e+00,4.563992917537689209e-01,2.505043268203735352e+00,3.200403451919555664e-01,2.213914632797241211e+00,1.790893524885177612e-01
7.400000000000000355e+00,1.758039236068725586e+00,8.678016066551208496e-01,2.239791393280029297e+00,7.812858223915100098e-01,2.709129095077514648e+00,5.775337815284729004e-01,2.681519985198974609e+00,4.019969999790191650e-01,2.425419330596923828e+00,2.313497960567474365e-01
7.600000000000000533e+00,1.463346838951110840e+00,9.739117026329040527e-01,1.888313174247741699e+00,9.364389181137084961e-01,2.523997545242309570e+00,7.527292966842651367e-01,2.817187309265136719e+00,5.079331398010253906e-01,2.628429651260375977e+00,2.982370853424072266e-01
7.800000000000000711e+00,1.205024003982543945e+00,1.031664729118347168e+00,1.554734826087951660e+00,1.059719443321228027e+00,2.162511825561523438e+00,9.381403923034667969e-01,2.776323080062866211e+00,6.604847311973571777e-01,2.814345836639404297e+00,3.827635049819946289e-01
8.000000000000000000e+00,9.922281503677368164e-01,1.056137204170227051e+00,1.261583089828491211e+00,1.128258943557739258e+00,1.777381181716918945e+00,1.098564743995666504e+00,2.490980386734008789e+00,8.593202233314514160e-01,2.962801456451416016e+00,4.906424880027770996e-01
8.200000000000001066e+00,8.206607103347778320e-01,1.053174972534179688e+00,1.019888401031494141e+00,1.159155249595642090e+00,1.431716084480285645e+00,1.200883746147155762e+00,2.077122211456298828e+00,1.044153928756713867e+00,2.990144729614257812e+00,6.417434811592102051e-01
8.400000000000000355e+00,6.833491325378417969e-01,1.026127576828002930e+00,8.234591484069824219e-01,1.158166050910949707e+00,1.140700340270996094e+00,1.252862453460693359e+00,1.685109019279479980e+00,1.192346572875976562e+00,2.727914571762084961e+00,8.483411073684692383e-01
8.599999999999999645e+00,5.781985521316528320e-01,9.781680703163146973e-01,6.643193960189819336e-01,1.131266713142395020e+00,9.024479985237121582e-01,1.267610669136047363e+00,1.340883493423461914e+00,1.276458263397216797e+00,2.296383619308471680e+00,1.054205656051635742e+00
8.800000000000000711e+00,5.037700533866882324e-01,9.115206599235534668e-01,5.419081449508666992e-01,1.077216267585754395e+00,7.057897448539733887e-01,1.251323819160461426e+00,1.056400656700134277e+00,1.316399812698364258e+00,1.860962152481079102e+00,1.233003616333007812e+00
9.000000000000000000e+00,4.575699567794799805e-01,8.326044678688049316e-01,4.546505510807037354e-01,1.001770973205566406e+00,5.497368574142456055e-01,1.204327940940856934e+00,8.209445476531982422e-01,1.320128798484802246e+00,1.473005533218383789e+00,1.342186212539672852e+00
9.200000000000001066e+00,4.353368878364562988e-01,7.486582994461059570e-01,4.003692567348480225e-01,9.111198186874389648e-01,4.341577887535095215e-01,1.129581212997436523e+00,6.278918385505676270e-01,1.293310403823852539e+00,1.148685216903686523e+00,1.398352026939392090e+00
9.400000000000000355e+00,4.298742115497589111e-01,6.661465167999267578e-01,3.751498460769653320e-01,8.124212622642517090e-01,3.574622869491577148e-01,1.033864736557006836e+00,4.781480431556701660e-01,1.232262849807739258e+00,8.790950179100036621e-01,1.414176940917968750e+00
9.600000000000001421e+00,4.372034668922424316e-01,5.884810686111450195e-01,3.724036216735839844e-01,7.134220004081726074e-01,3.160982728004455566e-01,9.247221946716308594e-01,3.712230324745178223e-01,1.143823266029357910e+00,6.548771262168884277e-01,1.397042274475097656e+00
9.800000000000000711e+00,4.537950456142425537e-01,5.181858539581298828e-01,3.833914101123809814e-01,6.217992305755615234e-01,3.055306673049926758e-01,8.088500499725341797e-01,3.040672242641448975e-01,1.036168456077575684e+00,4.781204462051391602e-01,1.340002894401550293e+00
1.000000000000000000e+01,4.780791401863098145e-01,4.538397789001464844e-01,4.041090309619903564e-01,5.398429632186889648e-01,3.151544332504272461e-01,6.976907253265380859e-01,2.728165984153747559e-01,9.170308709144592285e-01,3.486851155757904053e-01,1.250569343566894531e+00
1.020000000000000107e+01,5.066049695014953613e-01,3.942167460918426514e-01,4.318417012691497803e-01,4.683144092559814453e-01,3.368600010871887207e-01,5.980848073959350586e-01,2.717174589633941650e-01,7.940673828125000000e-01,2.640423774719238281e-01,1.137699961662292480e+00
1.040000000000000036e+01,5.293599367141723633e-01,3.421665132045745850e-01,4.663790464401245117e-01,4.037671983242034912e-01,3.676403462886810303e-01,5.105929970741271973e-01,2.884859144687652588e-01,6.784347295761108398e-01,2.198596447706222534e-01,1.010109782218933105e+00
1.060000000000000142e+01,5.438579916954040527e-01,3.055203258991241455e-01,4.966723322868347168e-01,3.461454808712005615e-01,4.053072929382324219e-01,4.359587132930755615e-01,3.167433738708496094e-01,5.761860013008117676e-01,2.105875909328460693e-01,8.758581280708312988e-01
1.080000000000000071e+01,5.548583269119262695e-01,2.792560458183288574e-01,5.143086314201354980e-01,3.043704628944396973e-01,4.448071718215942383e-01,3.702583611011505127e-01,3.533661365509033203e-01,4.873126745223999023e-01,2.254643142223358154e-01,7.455081343650817871e-01
1.100000000000000000e+01,5.659699440002441406e-01,2.613352239131927490e-01,5.271577835083007812e-01,2.739522457122802734e-01,4.703858196735382080e-01,3.177767395973205566e-01,3.942469358444213867e-01,4.139261841773986816e-01,2.554294466972351074e-01,6.263957619667053223e-01
1.120000000000000107e+01,5.830735564231872559e-01,2.471063435077667236e-01,5.385727882385253906e-01,2.522289454936981201e-01,4.876919984817504883e-01,2.792717814445495605e-01,4.344755709171295166e-01,3.488703966140747070e-01,2.948201298713684082e-01,5.234793424606323242e-01
1.140000000000000036e+01,6.042757630348205566e-01,2.355100363492965698e-01,5.534636378288269043e-01,2.357873916625976562e-01,5.012425780296325684e-01,2.510305941104888916e-01,4.567656517028808594e-01,2.993475794792175293e-01,3.370089530944824219e-01,4.385800957679748535e-01
1.160000000000000142e+01,6.322178840637207031e-01,2.267291098833084106e-01,5.737022757530212402e-01,2.226940691471099854e-01,5.136176347732543945e-01,2.300959527492523193e-01,4.732655882835388184e-01,2.629845738410949707e-01,3.811668455600738525e-01,3.682768344879150391e-01
1.180000000000000071e+01,6.662758588790893555e-01,2.199534326791763306e-01,6.000064015388488770e-01,2.122578620910644531e-01,5.299597978591918945e-01,2.137048244476318359e-01,4.865913987159729004e-01,2.364445328712463379e-01,4.125362038612365723e-01,3.112869560718536377e-01
1.200000000000000000e+01,7.067847847938537598e-01,2.142007201910018921e-01,6.333077549934387207e-01,2.047169208526611328e-01,5.512966513633728027e-01,2.002603858709335327e-01,4.990094304084777832e-01,2.162917256355285645e-01,4.321606755256652832e-01,2.680464982986450195e-01
1.220000000000000107e+01,7.542043924331665039e-01,2.095388621091842651e-01,6.731166839599609375e-01,1.986616402864456177e-01,5.802827477455139160e-01,1.897126287221908569e-01,5.160059928894042969e-01,1.999908387660980225e-01,4.470064640045166016e-01,2.359881699085235596e-01
1.240000000000000036e+01,8.092772364616394043e-01,2.060996145009994507e-01,7.198746204376220703e-01,1.936948299407958984e-01,6.167803406715393066e-01,1.822860687971115112e-01,5.389801263809204102e-01,1.866333782672882080e-01,4.600625932216644287e-01,2.116691768169403076e-01
1.260000000000000142e+01,8.720564246177673340e-01,2.038907855749130249e-01,7.739982008934020996e-01,1.899144500494003296e-01,6.598309278488159180e-01,1.765044182538986206e-01,5.697059035301208496e-01,1.760779619216918945e-01,4.731683433055877686e-01,1.930090039968490601e-01
1.280000000000000071e+01,9.450019001960754395e-01,2.026321589946746826e-01,8.359749317169189453e-01,1.873556822538375854e-01,7.100665569305419922e-01,1.718608736991882324e-01,6.081461906433105469e-01,1.687227338552474976e-01,4.922316670417785645e-01,1.775822043418884277e-01
1.300000000000000000e+01,1.029475927352905273e+00,2.024737596511840820e-01,9.081721305847167969e-01,1.857368797063827515e-01,7.678800821304321289e-01,1.684717535972595215e-01,6.533702015876770020e-01,1.631411164999008179e-01,5.188610553741455078e-01,1.649339944124221802e-01
1.320000000000000107e+01,1.127215862274169922e+00,2.035955488681793213e-01,9.918413162231445312e-01,1.852065324783325195e-01,8.350152969360351562e-01,1.660330444574356079e-01,7.060358524322509766e-01,1.587438583374023438e-01,5.530450940132141113e-01,1.548494249582290649e-01
1.340000000000000036e+01,1.239952206611633301e+00,2.061814665794372559e-01,1.088560104370117188e+00,1.859310418367385864e-01,9.131792783737182617e-01,1.646209508180618286e-01,7.665730714797973633e-01,1.555020958185195923e-01,5.943341851234436035e-01,1.475504487752914429e-01
1.360000000000000142e+01,1.369714856147766113e+00,2.104540914297103882e-01,1.200204372406005859e+00,1.881114244461059570e-01,1.003640651702880859e+00,1.643830090761184692e-01,8.373095989227294922e-01,1.531853824853897095e-01,6.429293155670166016e-01,1.422742158174514771e-01
1.380000000000000071e+01,1.514312982559204102e+00,2.213520407676696777e-01,1.328691601753234863e+00,1.919585764408111572e-01,1.108073115348815918e+00,1.654972732067108154e-01,9.194933772087097168e-01,1.519418805837631226e-01,6.988381147384643555e-01,1.382102072238922119e-01
1.400000000000000000e+01,1.670267939567565918e+00,2.422783970832824707e-01,1.477320194244384766e+00,1.986975520849227905e-01,1.228572010993957520e+00,1.681833267211914062e-01,1.014598131179809570e+00,1.519329845905303955e-01,7.640541195869445801e-01,1.350724697113037109e-01
1.420000000000000107e+01,1.833489537239074707e+00,2.746637463569641113e-01,1.639559745788574219e+00,2.151351869106292725e-01,1.367120862007141113e+00,1.733272373676300049e-01,1.124396920204162598e+00,1.533453017473220825e-01,8.403574228286743164e-01,1.329357922077178955e-01
1.440000000000000036e+01,1.998698592185974121e+00,3.200244605541229248e-01,1.811461448669433594e+00,2.428256273269653320e-01,1.523967385292053223e+00,1.819473356008529663e-01,1.250387787818908691e+00,1.567320227622985840e-01,9.288945794105529785e-01,1.319522261619567871e-01
1.460000000000000142e+01,2.160137891769409180e+00,3.800574839115142822e-01,1.988510012626647949e+00,2.833347618579864502e-01,1.696955680847167969e+00,2.001263797283172607e-01,1.393263101577758789e+00,1.630809307098388672e-01,1.031126141548156738e+00,1.322885304689407349e-01
1.480000000000000071e+01,2.305951833724975586e+00,4.559060633182525635e-01,2.164791107177734375e+00,3.384644687175750732e-01,1.880926012992858887e+00,2.292803078889846802e-01,1.554568171501159668e+00,1.730286329984664917e-01,1.147753834724426270e+00,1.345838755369186401e-01
1.500000000000000000e+01,2.356224536895751953e+00,5.647701621055603027e-01,2.329101800918579102e+00,4.077183306217193604e-01,2.068628072738647461e+00,2.723527550697326660e-01,1.732075810432434082e+00,1.925224810838699341e-01,1.279133796691894531e+00,1.395166069269180298e-01
1.520000000000000107e+01,2.181410551071166992e+00,7.142558693885803223e-01,2.457737207412719727e+00,4.977553188800811768e-01,2.250270366668701172e+00,3.294386565685272217e-01,1.921013832092285156e+00,2.230793982744216919e-01,1.427587747573852539e+00,1.476429998874664307e-01
1.540000000000000036e+01,1.869590997695922852e+00,8.607183694839477539e-01,2.409457445144653320e+00,6.322064995765686035e-01,2.419455766677856445e+00,4.011044502258300781e-01,2.113396167755126953e+00,2.680316567420959473e-01,1.594934940338134766e+00,1.592999994754791260e-01
1.560000000000000142e+01,1.555735707283020020e+00,9.823181629180908203e-01,2.151173114776611328e+00,7.969750761985778809e-01,2.558705329895019531e+00,4.922182559967041016e-01,2.297517538070678711e+00,3.264589309692382812e-01,1.777649044990539551e+00,1.804541349411010742e-01
1.580000000000000071e+01,1.277110457420349121e+00,1.054531931877136230e+00,1.803797841072082520e+00,9.456478357315063477e-01,2.530848264694213867e+00,6.275317668914794922e-01,2.468431949615478516e+00,3.999057114124298096e-01,1.973365068435668945e+00,2.126057744026184082e-01
1.600000000000000000e+01,1.044801592826843262e+00,1.087979793548583984e+00,1.483987331390380859e+00,1.056857824325561523e+00,2.277253866195678711e+00,8.018279671669006348e-01,2.608870983123779297e+00,4.930924475193023682e-01,2.170386314392089844e+00,2.584196627140045166e-01
1.619999999999999929e+01,8.568421602249145508e-01,1.091786503791809082e+00,1.206665039062500000e+00,1.116434931755065918e+00,1.912075877189636230e+00,9.621168375015258789e-01,2.585152864456176758e+00,6.308108568191528320e-01,2.358724117279052734e+00,3.180584013462066650e-01
1.640000000000000213e+01,7.050207853317260742e-01,1.069263339042663574e+00,9.788473844528198242e-01,1.140528440475463867e+00,1.568327426910400391e+00,1.088410615921020508e+00,2.329262018203735352e+00,8.099097013473510742e-01,2.533624172210693359e+00,3.930365145206451416e-01
1.660000000000000142e+01,5.869973301887512207e-01,1.024228096008300781e+00,7.939808964729309082e-01,1.134080290794372559e+00,1.267202854156494141e+00,1.158465623855590820e+00,1.954912304878234863e+00,9.757475852966308594e-01,2.678347110748291016e+00,4.879379570484161377e-01
1.680000000000000071e+01,5.016391277313232422e-01,9.579289555549621582e-01,6.452801823616027832e-01,1.103323459625244141e+00,1.018769145011901855e+00,1.190091133117675781e+00,1.600433468818664551e+00,1.107680797576904297e+00,2.679043769836425781e+00,6.261525750160217285e-01
1.700000000000000000e+01,4.465912282466888428e-01,8.772063255310058594e-01,5.324608683586120605e-01,1.045973181724548340e+00,8.164643645286560059e-01,1.188798308372497559e+00,1.289312124252319336e+00,1.181681752204895020e+00,2.430075168609619141e+00,8.122601509094238281e-01
1.719999999999999929e+01,4.188208281993865967e-01,7.885151505470275879e-01,4.538443982601165771e-01,9.689278006553649902e-01,6.523342728614807129e-01,1.160979270935058594e+00,1.032281398773193359e+00,1.215720057487487793e+00,2.045080184936523438e+00,9.875582456588745117e-01
1.740000000000000213e+01,4.109322428703308105e-01,6.998673081398010254e-01,4.063959419727325439e-01,8.788040876388549805e-01,5.258753299713134766e-01,1.104788184165954590e+00,8.219453692436218262e-01,1.216265916824340820e+00,1.671028017997741699e+00,1.132251143455505371e+00
1.760000000000000142e+01,4.171677529811859131e-01,6.160380840301513672e-01,3.862863779067993164e-01,7.821394801139831543e-01,4.357482492923736572e-01,1.026474356651306152e+00,6.510858535766601562e-01,1.189319372177124023e+00,1.340581655502319336e+00,1.215879678726196289e+00
1.780000000000000071e+01,4.333870410919189453e-01,5.400704741477966309e-01,3.856553435325622559e-01,6.875635981559753418e-01,3.801083266735076904e-01,9.320635199546813965e-01,5.187895298004150391e-01,1.132863283157348633e+00,1.066653370857238770e+00,1.256216406822204590e+00
1.800000000000000000e+01,4.567032158374786377e-01,4.727483093738555908e-01,3.977681100368499756e-01,6.003136634826660156e-01,3.551366925239562988e-01,8.285066485404968262e-01,4.243630468845367432e-01,1.052935123443603516e+00,8.416126370429992676e-01,1.261268854141235352e+00
1.819999999999999929e+01,4.874771535396575928e-01,4.104326963424682617e-01,4.189442992210388184e-01,5.225791335105895996e-01,3.539880812168121338e-01,7.244176268577575684e-01,3.653577268123626709e-01,9.560894370079040527e-01,6.576088666915893555e-01,1.237420678138732910e+00
1.840000000000000213e+01,5.159572362899780273e-01,3.536166846752166748e-01,4.474958181381225586e-01,4.541143178939819336e-01,3.664074540138244629e-01,6.289016604423522949e-01,3.383280336856842041e-01,8.491497635841369629e-01,5.138071775436401367e-01,1.181933283805847168e+00
1.860000000000000142e+01,5.327144265174865723e-01,3.123612999916076660e-01,4.803175628185272217e-01,3.916738033294677734e-01,3.887992799282073975e-01,5.435714125633239746e-01,3.374735713005065918e-01,7.403113245964050293e-01,4.099982380867004395e-01,1.100648164749145508e+00
1.880000000000000071e+01,5.447267293930053711e-01,2.827810049057006836e-01,5.061497688293457031e-01,3.377109467983245850e-01,4.184089899063110352e-01,4.692594408988952637e-01,3.505311608314514160e-01,6.406736373901367188e-01,3.439794778823852539e-01,1.000698447227478027e+00
1.900000000000000000e+01,5.553222894668579102e-01,2.622144520282745361e-01,5.222691297531127930e-01,2.991027534008026123e-01,4.545635581016540527e-01,4.032282829284667969e-01,3.739398121833801270e-01,5.517466664314270020e-01,3.121551573276519775e-01,8.893674015998840332e-01
1.920000000000000284e+01,5.707448124885559082e-01,2.466881722211837769e-01,5.345205664634704590e-01,2.711576223373413086e-01,4.863768219947814941e-01,3.446321487426757812e-01,4.048549532890319824e-01,4.743031561374664307e-01,3.094848692417144775e-01,7.737978100776672363e-01
1.940000000000000213e+01,5.908723473548889160e-01,2.341415733098983765e-01,5.457099080085754395e-01,2.510845363140106201e-01,5.046400427818298340e-01,3.021728694438934326e-01,4.422752559185028076e-01,4.064797759056091309e-01,3.227579295635223389e-01,6.664817333221435547e-01
1.960000000000000142e+01,6.167843937873840332e-01,2.242633253335952759e-01,5.622414946556091309e-01,2.357963025569915771e-01,5.181013941764831543e-01,2.709562480449676514e-01,4.762855768203735352e-01,3.462736606597900391e-01,3.472054302692413330e-01,5.708150863647460938e-01
1.980000000000000071e+01,6.492876410484313965e-01,2.170742005109786987e-01,5.833100676536560059e-01,2.234144955873489380e-01,5.298625826835632324e-01,2.486061900854110718e-01,4.956368505954742432e-01,3.019198179244995117e-01,3.797879517078399658e-01,4.874073863029479980e-01
2.000000000000000000e+01,6.882327795028686523e-01,2.110243141651153564e-01,6.112368702888488770e-01,2.138274610042572021e-01,5.445866584777832031e-01,2.318382561206817627e-01,5.099341869354248047e-01,2.694173455238342285e-01,4.185743629932403564e-01,4.162989854812622070e-01
2.020000000000000284e+01,7.335494756698608398e-01,2.059830874204635620e-01,6.455176472663879395e-01,2.068907022476196289e-01,5.645563006401062012e-01,2.182798683643341064e-01,5.220980644226074219e-01,2.463126778602600098e-01,4.567966759204864502e-01,3.526336252689361572e-01
2.040000000000000213e+01,7.864585518836975098e-01,2.021501809358596802e-01,6.863520741462707520e-01,2.010377347469329834e-01,5.906246900558471680e-01,2.074432671070098877e-01,5.361636877059936523e-01,2.290041595697402954e-01,4.782022535800933838e-01,3.044595718383789062e-01
2.060000000000000142e+01,8.469176888465881348e-01,1.995864063501358032e-01,7.339694499969482422e-01,1.962608993053436279e-01,6.237891316413879395e-01,1.995098143815994263e-01,5.557741522789001465e-01,2.149644643068313599e-01,4.939664602279663086e-01,2.695500850677490234e-01
2.080000000000000071e+01,9.172625541687011719e-01,1.980017423629760742e-01,7.893976569175720215e-01,1.927304714918136597e-01,6.635652780532836914e-01,1.933869570493698120e-01,5.813192129135131836e-01,2.036443501710891724e-01,5.070583224296569824e-01,2.439568787813186646e-01
2.100000000000000000e+01,9.986852407455444336e-01,1.974708139896392822e-01,8.530612587928771973e-01,1.903719753026962280e-01,7.101946473121643066e-01,1.883422732353210449e-01,6.142725944519042969e-01,1.953227967023849487e-01,5.197641253471374512e-01,2.252599298954010010e-01
2.120000000000000284e+01,1.092980861663818359e+00,1.981744766235351562e-01,9.269927144050598145e-01,1.889746189117431641e-01,7.643762230873107910e-01,1.845051497220993042e-01,6.538092494010925293e-01,1.891081035137176514e-01,5.378031134605407715e-01,2.098963260650634766e-01
2.140000000000000213e+01,1.201856732368469238e+00,2.002959698438644409e-01,1.012591719627380371e+00,1.886869966983795166e-01,8.264416456222534180e-01,1.818610727787017822e-01,7.001833915710449219e-01,1.839676797389984131e-01,5.616983771324157715e-01,1.974149346351623535e-01
2.160000000000000142e+01,1.327205538749694824e+00,2.040441632270812988e-01,1.111497163772583008e+00,1.896905899047851562e-01,8.987883329391479492e-01,1.801584661006927490e-01,7.540911436080932617e-01,1.800306588411331177e-01,5.933704376220703125e-01,1.880123168230056763e-01
2.180000000000000071e+01,1.470225214958190918e+00,2.116560339927673340e-01,1.225674629211425781e+00,1.921766996383666992e-01,9.826256632804870605e-01,1.795438677072525024e-01,8.158854842185974121e-01,1.772804558277130127e-01,6.318907737731933594e-01,1.815028637647628784e-01
2.200000000000000000e+01,1.625680327415466309e+00,2.288751453161239624e-01,1.357313632965087891e+00,1.963859051465988159e-01,1.079506754875183105e+00,1.801882982254028320e-01,8.879244923591613770e-01,1.754697710275650024e-01,6.771447658538818359e-01,1.760829538106918335e-01
2.220000000000000284e+01,1.790164709091186523e+00,2.573351562023162842e-01,1.507470250129699707e+00,2.051138728857040405e-01,1.191374659538269043e+00,1.822945773601531982e-01,9.714746475219726562e-01,1.747486293315887451e-01,7.298415899276733398e-01,1.718485653400421143e-01
2.240000000000000213e+01,1.958870530128479004e+00,2.982004582881927490e-01,1.670103311538696289e+00,2.240651249885559082e-01,1.320311307907104492e+00,1.860751211643218994e-01,1.068107485771179199e+00,1.752787679433822632e-01,7.904116511344909668e-01,1.688222140073776245e-01
2.260000000000000142e+01,2.126105546951293945e+00,3.534250557422637939e-01,1.841278910636901855e+00,2.544140517711639404e-01,1.469067335128784180e+00,1.925232410430908203e-01,1.179515123367309570e+00,1.772563904523849487e-01,8.609626293182373047e-01,1.667202711105346680e-01
2.280000000000000071e+01,2.282873153686523438e+00,4.236052334308624268e-01,2.016187429428100586e+00,2.979370057582855225e-01,1.632997632026672363e+00,2.079908251762390137e-01,1.307791233062744141e+00,1.808994412422180176e-01,9.428654313087463379e-01,1.656867712736129761e-01
2.300000000000000000e+01,2.389355659484863281e+00,5.183246135711669922e-01,2.188514471054077148e+00,3.560906350612640381e-01,1.807395219802856445e+00,2.344225198030471802e-01,1.455731749534606934e+00,1.873233020305633545e-01,1.037596464157104492e+00,1.658816188573837280e-01
2.320000000000000284e+01,2.294970750808715820e+00,6.558736562728881836e-01,2.346391201019287109e+00,4.291241466999053955e-01,1.987487554550170898e+00,2.737279236316680908e-01,1.619928479194641113e+00,2.017201781272888184e-01,1.146845102310180664e+00,1.674902588129043579e-01
2.340000000000000213e+01,2.015102386474609375e+00,8.140190243721008301e-01,2.448395013809204102e+00,5.286046266555786133e-01,2.166510581970214844e+00,3.276771903038024902e-01,1.796049594879150391e+00,2.267541438341140747e-01,1.272680282592773438e+00,1.708253324031829834e-01
2.360000000000000142e+01,1.686365127563476562e+00,9.506144523620605469e-01,2.336902141571044922e+00,6.739673614501953125e-01,2.334139108657836914e+00,3.956302702426910400e-01,1.977966070175170898e+00,2.645933628082275391e-01,1.416968703269958496e+00,1.769100874662399292e-01
2.380000000000000071e+01,1.387441754341125488e+00,1.045205950736999512e+00,2.040016651153564453e+00,8.378787636756896973e-01,2.476748943328857422e+00,4.810210466384887695e-01,2.159504413604736328e+00,3.170326352119445801e-01,1.578751921653747559e+00,1.886778026819229126e-01
2.400000000000000000e+01,1.133030652999877930e+00,1.092612624168395996e+00,1.701017141342163086e+00,9.786899089813232422e-01,2.472630500793457031e+00,6.079952120780944824e-01,2.330177545547485352e+00,3.833709955215454102e-01,1.755881071090698242e+00,2.101969420909881592e-01
2.420000000000000284e+01,9.252606630325317383e-01,1.107546329498291016e+00,1.393642425537109375e+00,1.074488997459411621e+00,2.243264198303222656e+00,7.746025919914245605e-01,2.479729413986206055e+00,4.664342105388641357e-01,1.940553188323974609e+00,2.439344823360443115e-01
2.440000000000000213e+01,7.571560144424438477e-01,1.094201445579528809e+00,1.132823824882507324e+00,1.122478961944580078e+00,1.894810795783996582e+00,9.294487833976745605e-01,2.519424915313720703e+00,5.871508717536926270e-01,2.127015352249145508e+00,2.922163903713226318e-01
2.460000000000000142e+01,6.236184239387512207e-01,1.058324575424194336e+00,9.198443889617919922e-01,1.137211680412292480e+00,1.561312913894653320e+00,1.053849816322326660e+00,2.318443059921264648e+00,7.534179091453552246e-01,2.304222106933593750e+00,3.541821539402008057e-01
2.480000000000000071e+01,5.240870118141174316e-01,9.981664419174194336e-01,7.465773820877075195e-01,1.123127579689025879e+00,1.268087625503540039e+00,1.123459100723266602e+00,1.973719120025634766e+00,9.147039055824279785e-01,2.465783596038818359e+00,4.318299293518066406e-01
2.500000000000000000e+01,4.566525816917419434e-01,9.206143021583557129e-01,6.094560623168945312e-01,1.084516406059265137e+00,1.025815367698669434e+00,1.155255675315856934e+00,1.628612399101257324e+00,1.050367116928100586e+00,2.568920373916625977e+00,5.372549295425415039e-01
2.520000000000000284e+01,4.181525409221649170e-01,8.323635458946228027e-01,5.076151490211486816e-01,1.020939707756042480e+00,8.289485573768615723e-01,1.155200958251953125e+00,1.322410464286804199e+00,1.131085038185119629e+00,2.447185754776000977e+00,6.937034130096435547e-01
2.540000000000000213e+01,4.041949212551116943e-01,7.404489517211914062e-01,4.389876723289489746e-01,9.396149516105651855e-01,6.693657040596008301e-01,1.129024028778076172e+00,1.067066669464111328e+00,1.169699788093566895e+00,2.131752252578735352e+00,8.692566752433776855e-01
2.560000000000000142e+01,4.060321450233459473e-01,6.523657441139221191e-01,4.004042148590087891e-01,8.475087881088256836e-01,5.464335083961486816e-01,1.075928568840026855e+00,8.590191602706909180e-01,1.175341486930847168e+00,1.769107818603515625e+00,1.021822810173034668e+00
2.580000000000000071e+01,4.194242656230926514e-01,5.714594125747680664e-01,3.874438107013702393e-01,7.511045336723327637e-01,4.585299491882324219e-01,1.001279354095458984e+00,6.896986961364746094e-01,1.153108477592468262e+00,1.439766407012939453e+00,1.126515507698059082e+00
2.600000000000000000e+01,4.408479928970336914e-01,4.996948540210723877e-01,3.910131454467773438e-01,6.589570641517639160e-01,4.035659432411193848e-01,9.113518595695495605e-01,5.576412677764892578e-01,1.103546977043151855e+00,1.159915208816528320e+00,1.180012702941894531e+00
2.620000000000000284e+01,4.705040752887725830e-01,4.343792796134948730e-01,4.058865904808044434e-01,5.750088691711425781e-01,3.776245713233947754e-01,8.132783174514770508e-01,4.617201089859008789e-01,1.030820846557617188e+00,9.311877489089965820e-01,1.197733402252197266e+00
2.640000000000000213e+01,5.006343126296997070e-01,3.749495744705200195e-01,4.289715290069580078e-01,5.007715225219726562e-01,3.742375373840332031e-01,7.147397398948669434e-01,3.997053802013397217e-01,9.412246942520141602e-01,7.440861463546752930e-01,1.184879779815673828e+00
2.660000000000000142e+01,5.204352140426635742e-01,3.268042504787445068e-01,4.599472582340240479e-01,4.340204596519470215e-01,3.847248554229736328e-01,6.233252882957458496e-01,3.686643242835998535e-01,8.412860631942749023e-01,5.948500633239746094e-01,1.144620060920715332e+00
2.680000000000000071e+01,5.344663858413696289e-01,2.923552989959716797e-01,4.916031360626220703e-01,3.736166357994079590e-01,4.050127863883972168e-01,5.414661169052124023e-01,3.630211353302001953e-01,7.389411330223083496e-01,4.829152524471282959e-01,1.078323721885681152e+00
2.700000000000000000e+01,5.458199977874755859e-01,2.677140235900878906e-01,5.120279788970947266e-01,3.247021138668060303e-01,4.323932528495788574e-01,4.699909389019012451e-01,3.721995353698730469e-01,6.436092853546142578e-01,4.068878293037414551e-01,9.921757578849792480e-01
2.720000000000000284e+01,5.583992004394531250e-01,2.503847479820251465e-01,5.266429781913757324e-01,2.895721495151519775e-01,4.667605459690093994e-01,4.054010510444641113e-01,3.919144272804260254e-01,5.579563975334167480e-01,3.641692101955413818e-01,8.926884531974792480e-01
2.740000000000000213e+01,5.767381191253662109e-01,2.365298569202423096e-01,5.383905172348022461e-01,2.644652128219604492e-01,4.973593354225158691e-01,3.474831283092498779e-01,4.192934930324554443e-01,4.829203486442565918e-01,3.501090407371520996e-01,7.873243689537048340e-01
2.760000000000000142e+01,5.992780327796936035e-01,2.251535803079605103e-01,5.506193041801452637e-01,2.466981112957000732e-01,5.150451064109802246e-01,3.054911494255065918e-01,4.538288116455078125e-01,4.162108600139617920e-01,3.554148972034454346e-01,6.855385899543762207e-01
2.780000000000000071e+01,6.288723945617675781e-01,2.165719866752624512e-01,5.686478018760681152e-01,2.323854416608810425e-01,5.278631448745727539e-01,2.750357389450073242e-01,4.870151579380035400e-01,3.559276163578033447e-01,3.724526464939117432e-01,5.935234427452087402e-01
2.800000000000000000e+01,6.651454567909240723e-01,2.100677192211151123e-01,5.913419723510742188e-01,2.207811027765274048e-01,5.392493605613708496e-01,2.532541155815124512e-01,5.062786340713500977e-01,3.106691241264343262e-01,3.983262777328491211e-01,5.122209787368774414e-01
2.820000000000000284e+01,7.079568505287170410e-01,2.045822143554687500e-01,6.213401556015014648e-01,2.120641767978668213e-01,5.543498396873474121e-01,2.370167374610900879e-01,5.202593803405761719e-01,2.778618335723876953e-01,4.315685927867889404e-01,4.417826533317565918e-01
2.840000000000000213e+01,7.576594352722167969e-01,2.001948207616806030e-01,6.575790047645568848e-01,2.055025696754455566e-01,5.744720697402954102e-01,2.238957434892654419e-01,5.320615768432617188e-01,2.544003427028656006e-01,4.671241939067840576e-01,3.783225417137145996e-01
2.860000000000000142e+01,8.149425983428955078e-01,1.970472037792205811e-01,7.002509832382202148e-01,1.999474167823791504e-01,6.006531715393066406e-01,2.134683281183242798e-01,5.459218025207519531e-01,2.372412085533142090e-01,4.917096495628356934e-01,3.260334432125091553e-01
2.880000000000000071e+01,8.812407255172729492e-01,1.950164437294006348e-01,7.502356171607971191e-01,1.955459117889404297e-01,6.337482929229736328e-01,2.059015184640884399e-01,5.652174353599548340e-01,2.234264314174652100e-01,5.081443786621093750e-01,2.880698740482330322e-01
2.900000000000000000e+01,9.581803679466247559e-01,1.939852684736251831e-01,8.080118894577026367e-01,1.924143880605697632e-01,6.734145283699035645e-01,1.998320370912551880e-01,5.898892879486083984e-01,2.122609168291091919e-01,5.208179950714111328e-01,2.609437704086303711e-01
2.920000000000000284e+01,1.047004103660583496e+00,1.941057890653610229e-01,8.745272755622863770e-01,1.903311163187026978e-01,7.198045253753662109e-01,1.948254108428955078e-01,6.218090057373046875e-01,2.039852738380432129e-01,5.326725244522094727e-01,2.414082437753677368e-01
2.940000000000000213e+01,1.149808764457702637e+00,1.955738961696624756e-01,9.517409205436706543e-01,1.892523169517517090e-01,7.737035751342773438e-01,1.910192221403121948e-01,6.602450609207153320e-01,1.976906210184097290e-01,5.492394566535949707e-01,2.256253659725189209e-01
2.960000000000000142e+01,1.268274426460266113e+00,1.985811144113540649e-01,1.041018962860107422e+00,1.893297135829925537e-01,8.354516029357910156e-01,1.884430348873138428e-01,7.053886055946350098e-01,1.924478858709335327e-01,5.706251263618469238e-01,2.129053026437759399e-01
2.980000000000000071e+01,1.405327677726745605e+00,2.033989727497100830e-01,1.144240379333496094e+00,1.907570511102676392e-01,9.072608351707458496e-01,1.868057847023010254e-01,7.579133510589599609e-01,1.883823871612548828e-01,5.992850065231323242e-01,2.030078768730163574e-01
3.000000000000000000e+01,1.557413220405578613e+00,2.157426774501800537e-01,1.263248085975646973e+00,1.937322020530700684e-01,9.905090928077697754e-01,1.862512230873107910e-01,8.179962038993835449e-01,1.855856031179428101e-01,6.348903179168701172e-01,1.960479617118835449e-01
3.020000000000000284e+01,1.720822095870971680e+00,2.387295663356781006e-01,1.401069283485412598e+00,1.985814124345779419e-01,1.086797952651977539e+00,1.869505643844604492e-01,8.878672122955322266e-01,1.837230026721954346e-01,6.770308017730712891e-01,1.902792304754257202e-01
3.040000000000000213e+01,1.890589714050292969e+00,2.736433744430541992e-01,1.554972648620605469e+00,2.102274745702743530e-01,1.197871208190917969e+00,1.890955865383148193e-01,9.690238237380981445e-01,1.829128414392471313e-01,7.262302637100219727e-01,1.856290996074676514e-01
3.060000000000000142e+01,2.062177181243896484e+00,3.220504522323608398e-01,1.720482826232910156e+00,2.326413691043853760e-01,1.325910449028015137e+00,1.929059177637100220e-01,1.062974214553833008e+00,1.833236813545227051e-01,7.830645442008972168e-01,1.822221428155899048e-01
3.080000000000000071e+01,2.227750301361083984e+00,3.853398859500885010e-01,1.892984032630920410e+00,2.668059766292572021e-01,1.473556399345397949e+00,1.996306180953979492e-01,1.171319961547851562e+00,1.851428002119064331e-01,8.486648201942443848e-01,1.798725724220275879e-01
3.100000000000000000e+01,2.372026920318603516e+00,4.650444984436035156e-01,2.067796707153320312e+00,3.145756423473358154e-01,1.635204672813415527e+00,2.157595753669738770e-01,1.296428680419921875e+00,1.885997802019119263e-01,9.251472353935241699e-01,1.785311549901962280e-01
3.120000000000000284e+01,2.401837587356567383e+00,5.807940363883972168e-01,2.236593723297119141e+00,3.768873512744903564e-01,1.806647658348083496e+00,2.431481629610061646e-01,1.441395401954650879e+00,1.943985223770141602e-01,1.013614058494567871e+00,1.783359795808792114e-01
3.140000000000000213e+01,2.206449031829833984e+00,7.376237511634826660e-01,2.386419773101806641e+00,4.552139639854431152e-01,1.983084201812744141e+00,2.834302186965942383e-01,1.601340055465698242e+00,2.083680033683776855e-01,1.115648269653320312e+00,1.794578880071640015e-01
3.160000000000000142e+01,1.879452466964721680e+00,8.862127065658569336e-01,2.449913263320922852e+00,5.668710470199584961e-01,2.159179925918579102e+00,3.383079171180725098e-01,1.772668838500976562e+00,2.329909652471542358e-01,1.233312129974365234e+00,1.821116507053375244e-01
3.180000000000000071e+01,1.558161497116088867e+00,1.009130358695983887e+00,2.273345947265625000e+00,7.233905196189880371e-01,2.323092937469482422e+00,4.073909819126129150e-01,1.950164556503295898e+00,2.701821029186248779e-01,1.369158983230590820e+00,1.867269575595855713e-01
3.200000000000000000e+01,1.273866772651672363e+00,1.080506801605224609e+00,1.948569059371948242e+00,8.803801536560058594e-01,2.453282356262207031e+00,4.966445565223693848e-01,2.128276824951171875e+00,3.217948973178863525e-01,1.523629426956176758e+00,1.957979351282119751e-01
3.220000000000000284e+01,1.037757039070129395e+00,1.113367915153503418e+00,1.615632534027099609e+00,1.012584924697875977e+00,2.407762527465820312e+00,6.302369236946105957e-01,2.296684503555297852e+00,3.874404132366180420e-01,1.692458629608154297e+00,2.147948443889617920e-01
3.239999999999999858e+01,8.460894227027893066e-01,1.115993022918701172e+00,1.319176793098449707e+00,1.092921733856201172e+00,2.150831937789916992e+00,7.947355508804321289e-01,2.442084550857543945e+00,4.701735973358154297e-01,1.870040893554687500e+00,2.453174740076065063e-01
3.260000000000000142e+01,6.912975311279296875e-01,1.092071771621704102e+00,1.071127772331237793e+00,1.131413221359252930e+00,1.804239511489868164e+00,9.431098103523254395e-01,2.465362310409545898e+00,5.910565257072448730e-01,2.050967454910278320e+00,2.895229756832122803e-01
3.280000000000000426e+01,5.714901685714721680e-01,1.043786048889160156e+00,8.699438571929931641e-01,1.138164639472961426e+00,1.484881877899169922e+00,1.054423451423645020e+00,2.259910106658935547e+00,7.543737888336181641e-01,2.227241277694702148e+00,3.478741347789764404e-01
3.300000000000000000e+01,4.854333698749542236e-01,9.739984869956970215e-01,7.061398029327392578e-01,1.117369890213012695e+00,1.207722544670104980e+00,1.114163994789123535e+00,1.919780850410461426e+00,9.090886712074279785e-01,2.389715671539306641e+00,4.211134314537048340e-01
3.320000000000000284e+01,4.306019544601440430e-01,8.897635936737060547e-01,5.783187150955200195e-01,1.071233987808227539e+00,9.799960851669311523e-01,1.138425230979919434e+00,1.586050748825073242e+00,1.037364482879638672e+00,2.505379199981689453e+00,5.185276269912719727e-01
3.339999999999999858e+01,4.035602807998657227e-01,7.974272370338439941e-01,4.853605628013610840e-01,1.002227544784545898e+00,7.951939105987548828e-01,1.132261991500854492e+00,1.290652751922607422e+00,1.111937761306762695e+00,2.417670965194702148e+00,6.642551422119140625e-01
3.360000000000000142e+01,3.974228203296661377e-01,7.050806283950805664e-01,4.248670041561126709e-01,9.171650409698486328e-01,6.467157602310180664e-01,1.101634740829467773e+00,1.045512795448303223e+00,1.146716117858886719e+00,2.129598617553710938e+00,8.337016701698303223e-01
3.380000000000000426e+01,4.055376946926116943e-01,6.182219982147216797e-01,3.935079872608184814e-01,8.229491710662841797e-01,5.340211391448974609e-01,1.044561982154846191e+00,8.463984727859497070e-01,1.149570107460021973e+00,1.775973320007324219e+00,9.837911128997802734e-01
3.400000000000000000e+01,4.232662320137023926e-01,5.401788353919982910e-01,3.856802284717559814e-01,7.268343567848205566e-01,4.552142024040222168e-01,9.677982926368713379e-01,6.847068667411804199e-01,1.125687718391418457e+00,1.453187704086303711e+00,1.090405941009521484e+00
3.420000000000000284e+01,4.480272531509399414e-01,4.716143608093261719e-01,3.929136097431182861e-01,6.362011432647705078e-01,4.076384305953979492e-01,8.779611587524414062e-01,5.595054030418395996e-01,1.075228095054626465e+00,1.176675915718078613e+00,1.145895481109619141e+00
3.439999999999999858e+01,4.801940321922302246e-01,4.084896445274353027e-01,4.103225469589233398e-01,5.545434951782226562e-01,3.875249624252319336e-01,7.815612554550170898e-01,4.692668914794921875e-01,1.002883672714233398e+00,9.502289295196533203e-01,1.165982961654663086e+00
3.460000000000000142e+01,5.096392035484313965e-01,3.511461913585662842e-01,4.352544546127319336e-01,4.827872812747955322e-01,3.868260979652404785e-01,6.871396899223327637e-01,4.115601778030395508e-01,9.148254394531250000e-01,7.659292221069335938e-01,1.155654907226562500e+00
3.480000000000000426e+01,5.265985727310180664e-01,3.098566234111785889e-01,4.677393138408660889e-01,4.177644550800323486e-01,3.988359272480010986e-01,6.001213192939758301e-01,3.832942545413970947e-01,8.181212544441223145e-01,6.184833049774169922e-01,1.119805812835693359e+00
3.500000000000000000e+01,5.389078259468078613e-01,2.799522578716278076e-01,4.988165795803070068e-01,3.587712943553924561e-01,4.198443591594696045e-01,5.225527286529541016e-01,3.781043291091918945e-01,7.203275561332702637e-01,5.073024034500122070e-01,1.057718157768249512e+00
3.520000000000000284e+01,5.498073101043701172e-01,2.589475214481353760e-01,5.174080133438110352e-01,3.142319917678833008e-01,4.482678472995758057e-01,4.542008042335510254e-01,3.872805535793304443e-01,6.290357112884521484e-01,4.307503700256347656e-01,9.761967062950134277e-01
3.539999999999999858e+01,5.652437806129455566e-01,2.432386875152587891e-01,5.307247042655944824e-01,2.820629477500915527e-01,4.810012876987457275e-01,3.918093740940093994e-01,4.064644575119018555e-01,5.470673441886901855e-01,3.865148127079010010e-01,8.813737630844116211e-01
3.560000000000000142e+01,5.853932499885559082e-01,2.305077016353607178e-01,5.420497059822082520e-01,2.591929137706756592e-01,5.067306756973266602e-01,3.379176557064056396e-01,4.329647719860076904e-01,4.753505885601043701e-01,3.700025379657745361e-01,7.808423042297363281e-01
3.580000000000000426e+01,6.113855838775634766e-01,2.204405665397644043e-01,5.563181042671203613e-01,2.426197081804275513e-01,5.228366851806640625e-01,2.992888689041137695e-01,4.667291939258575439e-01,4.105061292648315430e-01,3.727514445781707764e-01,6.830734014511108398e-01
3.600000000000000000e+01,6.438058018684387207e-01,2.130405306816101074e-01,5.757449865341186523e-01,2.292312532663345337e-01,5.350605845451354980e-01,2.713665366172790527e-01,4.982151687145233154e-01,3.516179919242858887e-01,3.874370157718658447e-01,5.941401720046997070e-01
3.620000000000000284e+01,6.829526424407958984e-01,2.069765180349349976e-01,6.006089448928833008e-01,2.185002267360687256e-01,5.463600158691406250e-01,2.516433298587799072e-01,5.161853432655334473e-01,3.087399601936340332e-01,4.109252095222473145e-01,5.152283906936645508e-01
3.639999999999999858e+01,7.288891673088073730e-01,2.019801884889602661e-01,6.324236392974853516e-01,2.105966210365295410e-01,5.629706978797912598e-01,2.364554405212402344e-01,5.292425155639648438e-01,2.774370312690734863e-01,4.418618083000183105e-01,4.461504220962524414e-01
3.660000000000000142e+01,7.820397019386291504e-01,1.981413662433624268e-01,6.705069541931152344e-01,2.043274343013763428e-01,5.839964747428894043e-01,2.240746468305587769e-01,5.405740141868591309e-01,2.553319036960601807e-01,4.757885038852691650e-01,3.834882676601409912e-01
3.680000000000000426e+01,8.428189754486083984e-01,1.955905705690383911e-01,7.152477502822875977e-01,1.991054564714431763e-01,6.116526126861572266e-01,2.144089788198471069e-01,5.554168224334716797e-01,2.389680445194244385e-01,5.003374218940734863e-01,3.309122025966644287e-01
3.700000000000000000e+01,9.136753082275390625e-01,1.939868330955505371e-01,7.674619555473327637e-01,1.950679421424865723e-01,6.460471749305725098e-01,2.075013518333435059e-01,5.753427147865295410e-01,2.257950603961944580e-01,5.164439082145690918e-01,2.929484546184539795e-01
3.720000000000000284e+01,9.957692027091979980e-01,1.934497356414794922e-01,8.272959589958190918e-01,1.923034936189651489e-01,6.868698000907897949e-01,2.016516476869583130e-01,6.012147665023803711e-01,2.153301835060119629e-01,5.288835763931274414e-01,2.653682827949523926e-01
3.739999999999999858e+01,1.090715408325195312e+00,1.941498368978500366e-01,8.966339230537414551e-01,1.904971301555633545e-01,7.346699833869934082e-01,1.969030946493148804e-01,6.339416503906250000e-01,2.076900303363800049e-01,5.406643152236938477e-01,2.463026642799377441e-01
3.760000000000000142e+01,1.200329065322875977e+00,1.962781846523284912e-01,9.771596789360046387e-01,1.897443085908889771e-01,7.900649309158325195e-01,1.933738291263580322e-01,6.730768084526062012e-01,2.015587687492370605e-01,5.574376583099365234e-01,2.309400141239166260e-01
3.780000000000000426e+01,1.326533555984497070e+00,2.000418156385421753e-01,1.070294260978698730e+00,1.902007162570953369e-01,8.535117506980895996e-01,1.910190433263778687e-01,7.190167903900146484e-01,1.964960992336273193e-01,5.787909030914306641e-01,2.185002267360687256e-01
3.800000000000000000e+01,1.471343874931335449e+00,2.072162181138992310e-01,1.177926301956176758e+00,1.920673251152038574e-01,9.273906946182250977e-01,1.896265447139739990e-01,7.723907232284545898e-01,1.926225870847702026e-01,6.073459982872009277e-01,2.089093923568725586e-01
3.820000000000000284e+01,1.629006862640380859e+00,2.240448594093322754e-01,1.302014231681823730e+00,1.955457031726837158e-01,1.013030886650085449e+00,1.893462538719177246e-01,8.335191607475280762e-01,1.900121122598648071e-01,6.425982713699340820e-01,2.021112740039825439e-01
3.840000000000000568e+01,1.796018838882446289e+00,2.521422505378723145e-01,1.446022868156433105e+00,2.012036740779876709e-01,1.111978650093078613e+00,1.903556138277053833e-01,9.046221971511840820e-01,1.883334964513778687e-01,6.842935681343078613e-01,1.963410526514053345e-01
3.860000000000000142e+01,1.967411994934082031e+00,2.928462028503417969e-01,1.603778839111328125e+00,2.158233672380447388e-01,1.226024031639099121e+00,1.928466707468032837e-01,9.870095252990722656e-01,1.877236515283584595e-01,7.329877614974975586e-01,1.916796118021011353e-01
3.880000000000000426e+01,2.137832880020141602e+00,3.479765653610229492e-01,1.771924257278442383e+00,2.414827346801757812e-01,1.357468128204345703e+00,1.970520168542861938e-01,1.082259654998779297e+00,1.883512735366821289e-01,7.892806529998779297e-01,1.882479190826416016e-01
3.900000000000000000e+01,2.297261238098144531e+00,4.177093207836151123e-01,1.945638775825500488e+00,2.795939445495605469e-01,1.506987929344177246e+00,2.059653252363204956e-01,1.192200303077697754e+00,1.904116123914718628e-01,8.541081547737121582e-01,1.859280169010162354e-01
3.920000000000000284e+01,2.410169124603271484e+00,5.110940337181091309e-01,2.119840145111083984e+00,3.319036960601806641e-01,1.669184446334838867e+00,2.248645126819610596e-01,1.318879842758178711e+00,1.941210180521011353e-01,9.295575022697448730e-01,1.845980137586593628e-01
3.940000000000000568e+01,2.331290960311889648e+00,6.477003693580627441e-01,2.284317970275878906e+00,3.986868262290954590e-01,1.839864611625671387e+00,2.552906572818756104e-01,1.465331912040710449e+00,2.004380971193313599e-01,1.016723990440368652e+00,1.843918859958648682e-01
3.960000000000000142e+01,2.059004306793212891e+00,8.078892230987548828e-01,2.422550678253173828e+00,4.831099212169647217e-01,2.014369010925292969e+00,2.988206744194030762e-01,1.625763058662414551e+00,2.161656469106674194e-01,1.117477536201477051e+00,1.854976713657379150e-01
3.980000000000000426e+01,1.724018692970275879e+00,9.487501978874206543e-01,2.405077457427978516e+00,6.089066267013549805e-01,2.186235189437866211e+00,3.570899069309234619e-01,1.795951724052429199e+00,2.431406229734420776e-01,1.233868479728698730e+00,1.881292611360549927e-01
4.000000000000000000e+01,1.418475985527038574e+00,1.048511743545532227e+00,2.173065662384033203e+00,7.701005339622497559e-01,2.343638658523559570e+00,4.301812946796417236e-01,1.971417307853698730e+00,2.827688753604888916e-01,1.367961287498474121e+00,1.925106197595596313e-01
4.020000000000000284e+01,1.156811237335205078e+00,1.099820852279663086e+00,1.833355188369750977e+00,9.181487560272216797e-01,2.445990800857543945e+00,5.294336080551147461e-01,2.146699190139770508e+00,3.369372189044952393e-01,1.520403027534484863e+00,2.017577141523361206e-01
4.040000000000000568e+01,9.425958395004272461e-01,1.117736577987670898e+00,1.513870954513549805e+00,1.034010887145996094e+00,2.332500219345092773e+00,6.749336123466491699e-01,2.310572385787963867e+00,4.053716659545898438e-01,1.686122298240661621e+00,2.210364490747451782e-01
4.060000000000000142e+01,7.692041397094726562e-01,1.106666445732116699e+00,1.234101533889770508e+00,1.097558975219726562e+00,2.034703493118286133e+00,8.386788368225097656e-01,2.442898511886596680e+00,4.932943880558013916e-01,1.860632181167602539e+00,2.518543601036071777e-01
4.080000000000000426e+01,6.308912038803100586e-01,1.072498798370361328e+00,1.003682494163513184e+00,1.125198125839233398e+00,1.696216821670532227e+00,9.790765047073364258e-01,2.404317140579223633e+00,6.247961521148681641e-01,2.038462162017822266e+00,2.961981296539306641e-01
4.100000000000000000e+01,5.271431803703308105e-01,1.013287305831909180e+00,8.167241811752319336e-01,1.122632980346679688e+00,1.389526605606079102e+00,1.074146509170532227e+00,2.153701543807983398e+00,7.881283760070800781e-01,2.212078571319580078e+00,3.550300002098083496e-01
4.120000000000000284e+01,4.561391174793243408e-01,9.358913898468017578e-01,6.661107540130615234e-01,1.094839215278625488e+00,1.129472732543945312e+00,1.121676802635192871e+00,1.808408498764038086e+00,9.360576868057250977e-01,2.371518373489379883e+00,4.287475645542144775e-01
4.140000000000000568e+01,4.147475063800811768e-01,8.471322059631347656e-01,5.508108735084533691e-01,1.041699290275573730e+00,9.173569083213806152e-01,1.135983586311340332e+00,1.489634990692138672e+00,1.048099040985107422e+00,2.477190494537353516e+00,5.284347534179687500e-01
4.160000000000000142e+01,3.988106846809387207e-01,7.536579370498657227e-01,4.693027734756469727e-01,9.680290222167968750e-01,7.450681328773498535e-01,1.121427536010742188e+00,1.212622880935668945e+00,1.108468174934387207e+00,2.368129014968872070e+00,6.758190393447875977e-01
4.180000000000000426e+01,3.998401761054992676e-01,6.635737419128417969e-01,4.189155697822570801e-01,8.808814883232116699e-01,6.085838675498962402e-01,1.082598090171813965e+00,9.848521351814270020e-01,1.133383512496948242e+00,2.069320440292358398e+00,8.425735831260681152e-01
4.200000000000000000e+01,4.127824008464813232e-01,5.806873440742492676e-01,3.961174488067626953e-01,7.866109609603881836e-01,5.073533654212951660e-01,1.018950581550598145e+00,7.997841238975524902e-01,1.128073573112487793e+00,1.723984003067016602e+00,9.868192672729492188e-01
4.220000000000000284e+01,4.340801835060119629e-01,5.070592164993286133e-01,3.929640352725982666e-01,6.935942769050598145e-01,4.391184449195861816e-01,9.376332759857177734e-01,6.512674093246459961e-01,1.098068118095397949e+00,1.410393118858337402e+00,1.085954546928405762e+00
4.240000000000000568e+01,4.633360803127288818e-01,4.407646656036376953e-01,4.032149314880371094e-01,6.069992780685424805e-01,4.008095264434814453e-01,8.455902338027954102e-01,5.382798314094543457e-01,1.042053103446960449e+00,1.143900752067565918e+00,1.136025547981262207e+00
4.260000000000000142e+01,4.942905604839324951e-01,3.803954124450683594e-01,4.226868748664855957e-01,5.295360684394836426e-01,3.881456851959228516e-01,7.493514418601989746e-01,4.592149853706359863e-01,9.660457372665405273e-01,9.262253642082214355e-01,1.152041792869567871e+00
4.280000000000000426e+01,5.157210230827331543e-01,3.300317823886871338e-01,4.494531154632568359e-01,4.612927734851837158e-01,3.918466567993164062e-01,6.574767827987670898e-01,4.111762642860412598e-01,8.769884109497070312e-01,7.491808533668518066e-01,1.138572096824645996e+00
4.300000000000000000e+01,5.304321646690368652e-01,2.942514121532440186e-01,4.817234277725219727e-01,3.987420201301574707e-01,4.067884087562561035e-01,5.738380551338195801e-01,3.904503583908081055e-01,7.812826633453369141e-01,6.084607243537902832e-01,1.100022673606872559e+00
4.320000000000000284e+01,5.420928001403808594e-01,2.686057388782501221e-01,5.088607668876647949e-01,3.435034155845642090e-01,4.298453330993652344e-01,4.998318850994110107e-01,3.891623616218566895e-01,6.875484585762023926e-01,5.034122467041015625e-01,1.036207914352416992e+00
4.340000000000000568e+01,5.539298057556152344e-01,2.507660090923309326e-01,5.252642631530761719e-01,3.038344383239746094e-01,4.608926177024841309e-01,4.333098530769348145e-01,4.007876813411712646e-01,6.008669734001159668e-01,4.322822391986846924e-01,9.540873169898986816e-01
4.360000000000000142e+01,5.716055035591125488e-01,2.363937944173812866e-01,5.374853610992431641e-01,2.751528918743133545e-01,4.924663007259368896e-01,3.730093240737915039e-01,4.214162826538085938e-01,5.235484242439270020e-01,3.920481503009796143e-01,8.602555990219116211e-01
4.380000000000000426e+01,5.934783816337585449e-01,2.246523201465606689e-01,5.484760403633117676e-01,2.549813687801361084e-01,5.128448605537414551e-01,3.241946697235107422e-01,4.494674801826477051e-01,4.553508162498474121e-01,3.785011768341064453e-01,7.614237070083618164e-01
4.400000000000000000e+01,6.224798560142517090e-01,2.157122939825057983e-01,5.646694302558898926e-01,2.396295815706253052e-01,5.273595452308654785e-01,2.892637252807617188e-01,4.819931089878082275e-01,3.930137455463409424e-01,3.823181092739105225e-01,6.667555570602416992e-01
4.420000000000000284e+01,6.578487753868103027e-01,2.090520411729812622e-01,5.853540301322937012e-01,2.271439582109451294e-01,5.390576124191284180e-01,2.643079459667205811e-01,5.077264308929443359e-01,3.390854001045227051e-01,3.975747823715209961e-01,5.807712674140930176e-01
4.440000000000000568e+01,6.999337673187255859e-01,2.034317106008529663e-01,6.125608682632446289e-01,2.174391448497772217e-01,5.517440438270568848e-01,2.468109130859375000e-01,5.238881707191467285e-01,3.002139329910278320e-01,4.210629463195800781e-01,5.047906041145324707e-01
4.460000000000000142e+01,7.490560412406921387e-01,1.989274173974990845e-01,6.463112831115722656e-01,2.104300260543823242e-01,5.700424909591674805e-01,2.327090501785278320e-01,5.361309647560119629e-01,2.718909084796905518e-01,4.525360465049743652e-01,4.371345937252044678e-01
4.480000000000000426e+01,8.055975437164306641e-01,1.956279724836349487e-01,6.863030195236206055e-01,2.044801712036132812e-01,5.929049253463745117e-01,2.212063968181610107e-01,5.474390387535095215e-01,2.523470818996429443e-01,4.852150678634643555e-01,3.758673965930938721e-01
4.500000000000000000e+01,8.707726001739501953e-01,1.934700310230255127e-01,7.333146929740905762e-01,1.996331363916397095e-01,6.229153275489807129e-01,2.125447094440460205e-01,5.639994144439697266e-01,2.371560037136077881e-01,5.071001052856445312e-01,3.254722356796264648e-01
4.520000000000000284e+01,9.464812874794006348e-01,1.923021972179412842e-01,7.878181934356689453e-01,1.959886401891708374e-01,6.593979597091674805e-01,2.060251832008361816e-01,5.849987864494323730e-01,2.248013019561767578e-01,5.222173333168029785e-01,2.894910573959350586e-01
4.540000000000000568e+01,1.034076571464538574e+00,1.922698765993118286e-01,8.502795696258544922e-01,1.935708820819854736e-01,7.024015188217163086e-01,2.005236297845840454e-01,6.128481626510620117e-01,2.152560204267501831e-01,5.342339873313903809e-01,2.635708451271057129e-01
4.560000000000000142e+01,1.135279178619384766e+00,1.935567706823348999e-01,9.228116869926452637e-01,1.920962333679199219e-01,7.525506615638732910e-01,1.961568593978881836e-01,6.472856998443603516e-01,2.083704173564910889e-01,5.466720461845397949e-01,2.457817941904067993e-01
4.580000000000000426e+01,1.252000927925109863e+00,1.963633298873901367e-01,1.006850600242614746e+00,1.917139291763305664e-01,8.103243708610534668e-01,1.930384635925292969e-01,6.881030797958374023e-01,2.025291472673416138e-01,5.643810629844665527e-01,2.311493009328842163e-01
4.600000000000000000e+01,1.386924266815185547e+00,2.009429037570953369e-01,1.104000091552734375e+00,1.925997287034988403e-01,8.770634531974792480e-01,1.909834891557693481e-01,7.358377575874328613e-01,1.977797746658325195e-01,5.867694616317749023e-01,2.193029224872589111e-01
4.620000000000000284e+01,1.537414908409118652e+00,2.119462490081787109e-01,1.216212391853332520e+00,1.949541866779327393e-01,9.545348882675170898e-01,1.899422705173492432e-01,7.912061810493469238e-01,1.942570209503173828e-01,6.164919734001159668e-01,2.103412449359893799e-01
4.640000000000000568e+01,1.700305342674255371e+00,2.333445101976394653e-01,1.345346212387084961e+00,1.989796012639999390e-01,1.044114112854003906e+00,1.900587081909179688e-01,8.547583818435668945e-01,1.919053345918655396e-01,6.526280641555786133e-01,2.037380337715148926e-01
4.660000000000000142e+01,1.870371937751770020e+00,2.665220201015472412e-01,1.493129134178161621e+00,2.071193456649780273e-01,1.147692918777465820e+00,1.915314793586730957e-01,9.285774230957031250e-01,1.905225664377212524e-01,6.952658891677856445e-01,1.981476098299026489e-01
4.680000000000000426e+01,2.043122768402099609e+00,3.129578530788421631e-01,1.653213381767272949e+00,2.254046946763992310e-01,1.267194986343383789e+00,1.945584714412689209e-01,1.014140129089355469e+00,1.902509331703186035e-01,7.450650334358215332e-01,1.936909556388854980e-01
4.700000000000000000e+01,2.211105585098266602e+00,3.742823600769042969e-01,1.821992754936218262e+00,2.550078630447387695e-01,1.405372142791748047e+00,1.994518488645553589e-01,1.112974524497985840e+00,1.912636458873748779e-01,8.023807406425476074e-01,1.904656291007995605e-01
4.720000000000000284e+01,2.361411571502685547e+00,4.512214064598083496e-01,1.994710683822631836e+00,2.975110113620758057e-01,1.559411287307739258e+00,2.114180028438568115e-01,1.226911425590515137e+00,1.937599927186965942e-01,8.685804605484008789e-01,1.883174031972885132e-01
4.740000000000000568e+01,2.435378551483154297e+00,5.597043037414550781e-01,2.165856599807739258e+00,3.547023236751556396e-01,1.725160956382751465e+00,2.340805828571319580e-01,1.357990264892578125e+00,1.979536265134811401e-01,9.453081488609313965e-01,1.871624588966369629e-01
4.760000000000000142e+01,2.268457889556884766e+00,7.133167982101440430e-01,2.323436498641967773e+00,4.266651272773742676e-01,1.897362470626831055e+00,2.687376737594604492e-01,1.507224082946777344e+00,2.068993747234344482e-01,1.034374475479125977e+00,1.871775686740875244e-01
4.780000000000000426e+01,1.949507117271423340e+00,8.700611591339111328e-01,2.428059577941894531e+00,5.241163969039916992e-01,2.071372270584106445e+00,3.171344101428985596e-01,1.668995022773742676e+00,2.259337306022644043e-01,1.137132406234741211e+00,1.885250061750411987e-01
4.800000000000000000e+01,1.618638873100280762e+00,1.002419590950012207e+00,2.325466394424438477e+00,6.663310527801513672e-01,2.239033460617065430e+00,3.800722956657409668e-01,1.839032530784606934e+00,2.564792335033416748e-01,1.255535483360290527e+00,1.914095133543014526e-01
4.820000000000000284e+01,1.323259115219116211e+00,1.083935260772705078e+00,2.036337614059448242e+00,8.283225297927856445e-01,2.387363433837890625e+00,4.590449631214141846e-01,2.012674093246459961e+00,3.001438081264495850e-01,1.392360448837280273e+00,1.961316764354705811e-01
4.840000000000000568e+01,1.075984001159667969e+00,1.122959733009338379e+00,1.700300931930541992e+00,9.681586623191833496e-01,2.440855741500854492e+00,5.721889734268188477e-01,2.184199094772338867e+00,3.584701120853424072e-01,1.546455025672912598e+00,2.071065157651901245e-01
4.860000000000000142e+01,8.751974105834960938e-01,1.130484461784362793e+00,1.394956111907958984e+00,1.064365506172180176e+00,2.257685661315917969e+00,7.293224930763244629e-01,2.340840339660644531e+00,4.317800998687744141e-01,1.712622761726379395e+00,2.285476624965667725e-01
4.880000000000000426e+01,7.119585275650024414e-01,1.110392570495605469e+00,1.135510206222534180e+00,1.112635850906372070e+00,1.931232690811157227e+00,8.842095136642456055e-01,2.441093921661376953e+00,5.316033959388732910e-01,1.886199831962585449e+00,2.618340551853179932e-01
4.900000000000000000e+01,5.843045711517333984e-01,1.065527081489562988e+00,9.237367510795593262e-01,1.127754449844360352e+00,1.600693464279174805e+00,1.014096975326538086e+00,2.323395013809204102e+00,6.774576902389526367e-01,2.062291860580444336e+00,3.087399601936340332e-01
4.920000000000000284e+01,4.913246631622314453e-01,9.975830912590026855e-01,7.519803047180175781e-01,1.113999843597412109e+00,1.306850075721740723e+00,1.092121362686157227e+00,2.023584127426147461e+00,8.406642675399780273e-01,2.232563018798828125e+00,3.701616525650024414e-01
4.940000000000000568e+01,4.306226670742034912e-01,9.138150215148925781e-01,6.155616641044616699e-01,1.076705336570739746e+00,1.061557888984680176e+00,1.129071235656738281e+00,1.686648130416870117e+00,9.799799919128417969e-01,2.386082649230957031e+00,4.471518993377685547e-01
4.960000000000000142e+01,3.988083004951477051e-01,8.208142518997192383e-01,5.140771269798278809e-01,1.014446496963500977e+00,8.624843358993530273e-01,1.134592771530151367e+00,1.381735920906066895e+00,1.073427319526672363e+00,2.467670202255249023e+00,5.553540587425231934e-01
4.980000000000000426e+01,3.902311623096466064e-01,7.258727550506591797e-01,4.453974366188049316e-01,9.345458149909973145e-01,7.007622718811035156e-01,1.112855672836303711e+00,1.123579502105712891e+00,1.119979977607727051e+00,2.306142568588256836e+00,7.101082205772399902e-01
5.000000000000000000e+01,3.968461751937866211e-01,6.360965967178344727e-01,4.064928293228149414e-01,8.437878489494323730e-01,5.749034881591796875e-01,1.065847158432006836e+00,9.129484295845031738e-01,1.133579015731811523e+00,1.985766172409057617e+00,8.713325858116149902e-01
5.020000000000000284e+01,4.136631786823272705e-01,5.550988912582397461e-01,3.929235339164733887e-01,7.488434910774230957e-01,4.836709797382354736e-01,9.962701201438903809e-01,7.419782876968383789e-01,1.118421077728271484e+00,1.647815585136413574e+00,1.008484959602355957e+00
5.040000000000000568e+01,4.380025267601013184e-01,4.838131368160247803e-01,3.957274556159973145e-01,6.579430699348449707e-01,4.247526824474334717e-01,9.110605120658874512e-01,6.066957116127014160e-01,1.079081177711486816e+00,1.345492720603942871e+00,1.094327807426452637e+00
5.060000000000000142e+01,4.700618386268615723e-01,4.190445244312286377e-01,4.100044965744018555e-01,5.748738050460815430e-01,3.946052193641662598e-01,8.170144557952880859e-01,5.064746141433715820e-01,1.015067815780639648e+00,1.091552972793579102e+00,1.136137008666992188e+00
5.080000000000000426e+01,5.007598996162414551e-01,3.602203130722045898e-01,4.324420094490051270e-01,5.012851357460021973e-01,3.874091804027557373e-01,7.215285897254943848e-01,4.392268657684326172e-01,9.336975216865539551e-01,8.851541280746459961e-01,1.145529508590698242e+00
5.100000000000000000e+01,5.193135738372802734e-01,3.155495822429656982e-01,4.628673493862152100e-01,4.349361062049865723e-01,3.950351178646087646e-01,6.316507458686828613e-01,4.016023874282836914e-01,8.417279720306396484e-01,7.172325849533081055e-01,1.126679897308349609e+00
5.120000000000000284e+01,5.325607657432556152e-01,2.833635807037353516e-01,4.940927326679229736e-01,3.747521340847015381e-01,4.127020835876464844e-01,5.507435798645019531e-01,3.894111216068267822e-01,7.458836436271667480e-01,5.852719545364379883e-01,1.082376122474670410e+00
5.140000000000000568e+01,5.438147783279418945e-01,2.604790329933166504e-01,5.144203901290893555e-01,3.258343338966369629e-01,4.377219378948211670e-01,4.797058105468750000e-01,3.933150172233581543e-01,6.545087099075317383e-01,4.884446561336517334e-01,1.014487028121948242e+00
5.160000000000000142e+01,5.580369234085083008e-01,2.439381480216979980e-01,5.289142727851867676e-01,2.907796800136566162e-01,4.703133702278137207e-01,4.151312112808227539e-01,4.084264934062957764e-01,5.713604092597961426e-01,4.248242974281311035e-01,9.297905564308166504e-01
5.180000000000000426e+01,5.774165391921997070e-01,2.305876314640045166e-01,5.405678153038024902e-01,2.657004296779632568e-01,5.011236667633056641e-01,3.564846515655517578e-01,4.315506219863891602e-01,4.978197515010833740e-01,3.909364938735961914e-01,8.352167606353759766e-01
5.200000000000000000e+01,6.019232273101806641e-01,2.197862565517425537e-01,5.529035925865173340e-01,2.480593770742416382e-01,5.193639993667602539e-01,3.127103447914123535e-01,4.626160562038421631e-01,4.315269589424133301e-01,3.818963468074798584e-01,7.377004027366638184e-01
5.220000000000000284e+01,6.332719326019287109e-01,2.117639482021331787e-01,5.709897279739379883e-01,2.338683605194091797e-01,5.323581695556640625e-01,2.811976075172424316e-01,4.940320253372192383e-01,3.714382648468017578e-01,3.883536756038665771e-01,6.455076336860656738e-01
5.240000000000000568e+01,6.710860729217529297e-01,2.054664194583892822e-01,5.935666561126708984e-01,2.223096489906311035e-01,5.435756444931030273e-01,2.587216794490814209e-01,5.141342282295227051e-01,3.231728374958038330e-01,4.053576588630676270e-01,5.623328685760498047e-01
5.260000000000000142e+01,7.158513069152832031e-01,2.002525925636291504e-01,6.234922409057617188e-01,2.136576473712921143e-01,5.582505464553833008e-01,2.424347847700119019e-01,5.284780859947204590e-01,2.885765135288238525e-01,4.299102723598480225e-01,4.892416596412658691e-01
5.280000000000000426e+01,7.676668763160705566e-01,1.961651295423507690e-01,6.595642566680908203e-01,2.070888876914978027e-01,5.779231786727905273e-01,2.292573750019073486e-01,5.400646328926086426e-01,2.641027867794036865e-01,4.623182415962219238e-01,4.234578311443328857e-01
5.300000000000000000e+01,8.271604776382446289e-01,1.933564394712448120e-01,7.021973133087158203e-01,2.015415579080581665e-01,6.031398773193359375e-01,2.187049388885498047e-01,5.530806779861450195e-01,2.468184083700180054e-01,4.940256476402282715e-01,3.637025058269500732e-01
5.320000000000000284e+01,8.961412906646728516e-01,1.915356665849685669e-01,7.520370483398437500e-01,1.971361041069030762e-01,6.352287530899047852e-01,2.109637558460235596e-01,5.715398192405700684e-01,2.328526526689529419e-01,5.134103894233703613e-01,3.174103200435638428e-01
5.340000000000000568e+01,9.759610295295715332e-01,1.907468140125274658e-01,8.095109462738037109e-01,1.939781606197357178e-01,6.737399697303771973e-01,2.047671079635620117e-01,5.946348905563354492e-01,2.214887440204620361e-01,5.272687077522277832e-01,2.842009067535400391e-01
5.360000000000000142e+01,1.068533182144165039e+00,1.911712437868118286e-01,8.758246898651123047e-01,1.919014006853103638e-01,7.189811468124389648e-01,1.996265798807144165e-01,6.248414516448974609e-01,2.129398882389068604e-01,5.388239026069641113e-01,2.604622542858123779e-01
5.380000000000000426e+01,1.175464510917663574e+00,1.929917931556701660e-01,9.527444839477539062e-01,1.908238381147384644e-01,7.715929150581359863e-01,1.956626921892166138e-01,6.614956259727478027e-01,2.064545899629592896e-01,5.525864362716674805e-01,2.435119450092315674e-01
5.400000000000000000e+01,1.298683404922485352e+00,1.964130401611328125e-01,1.041749954223632812e+00,1.909008473157882690e-01,8.318232297897338867e-01,1.929736435413360596e-01,7.046714425086975098e-01,2.009870707988739014e-01,5.716423392295837402e-01,2.298258095979690552e-01
5.420000000000000284e+01,1.441546797752380371e+00,2.019155621528625488e-01,1.144665956497192383e+00,1.923245042562484741e-01,9.017128944396972656e-01,1.912304759025573730e-01,7.550069093704223633e-01,1.966571360826492310e-01,5.956663489341735840e-01,2.187097817659378052e-01
5.440000000000000568e+01,1.598528742790222168e+00,2.163174152374267578e-01,1.263241648674011230e+00,1.952888071537017822e-01,9.828103184700012207e-01,1.905466765165328979e-01,8.129231929779052734e-01,1.935712099075317383e-01,6.267191171646118164e-01,2.104193121194839478e-01
5.460000000000000142e+01,1.765836834907531738e+00,2.417753338813781738e-01,1.400529503822326660e+00,2.000688165426254272e-01,1.076609492301940918e+00,1.910828202962875366e-01,8.798738718032836914e-01,1.915477067232131958e-01,6.641690731048583984e-01,2.040408551692962646e-01
5.480000000000000426e+01,1.938260555267333984e+00,2.797246277332305908e-01,1.553180932998657227e+00,2.117620855569839478e-01,1.184979200363159180e+00,1.930377781391143799e-01,9.576207399368286133e-01,1.905420124530792236e-01,7.083357572555541992e-01,1.987102478742599487e-01
5.500000000000000000e+01,2.111968994140625000e+00,3.315158486366271973e-01,1.717791557312011719e+00,2.342420816421508789e-01,1.309891343116760254e+00,1.966134011745452881e-01,1.047637224197387695e+00,1.907035261392593384e-01,7.597610950469970703e-01,1.945337504148483276e-01
5.520000000000000284e+01,2.276292324066162109e+00,3.979292809963226318e-01,1.889262557029724121e+00,2.684587240219116211e-01,1.454196929931640625e+00,2.025843858718872070e-01,1.151515722274780273e+00,1.922172456979751587e-01,8.187265992164611816e-01,1.916095465421676636e-01
5.540000000000000568e+01,2.414265394210815430e+00,4.820068180561065674e-01,2.062810897827148438e+00,3.162848949432373047e-01,1.612130284309387207e+00,2.179063856601715088e-01,1.271248817443847656e+00,1.952881664037704468e-01,8.871279358863830566e-01,1.896929740905761719e-01
5.560000000000000142e+01,2.398414850234985352e+00,6.070833206176757812e-01,2.230583667755126953e+00,3.787431716918945312e-01,1.780241489410400391e+00,2.442840188741683960e-01,1.409943103790283203e+00,2.002483755350112915e-01,9.664399623870849609e-01,1.888100504875183105e-01
5.580000000000000426e+01,2.168999433517456055e+00,7.674865722656250000e-01,2.379390478134155273e+00,4.571367204189300537e-01,1.953644156455993652e+00,2.831767201423645020e-01,1.563981533050537109e+00,2.125552892684936523e-01,1.058146953582763672e+00,1.891147494316101074e-01
5.600000000000000000e+01,1.831279397010803223e+00,9.148909449577331543e-01,2.432986974716186523e+00,5.698452591896057129e-01,2.127044200897216797e+00,3.363873064517974854e-01,1.729533195495605469e+00,2.356272041797637939e-01,1.164095997810363770e+00,1.908032596111297607e-01
5.620000000000000284e+01,1.512868642807006836e+00,1.030540347099304199e+00,2.252101182937622070e+00,7.259771227836608887e-01,2.290269851684570312e+00,4.040500819683074951e-01,1.901608347892761230e+00,2.706758975982666016e-01,1.286139726638793945e+00,1.940762996673583984e-01
5.640000000000000568e+01,1.233898162841796875e+00,1.093941569328308105e+00,1.927704453468322754e+00,8.803686499595642090e-01,2.424139976501464844e+00,4.903877377510070801e-01,2.075587511062622070e+00,3.194761574268341064e-01,1.427552103996276855e+00,1.993938833475112915e-01
5.660000000000000142e+01,1.004078865051269531e+00,1.121649265289306641e+00,1.598635673522949219e+00,1.009808301925659180e+00,2.389287710189819336e+00,6.201601028442382812e-01,2.242630720138549805e+00,3.828982710838317871e-01,1.583952188491821289e+00,2.127389907836914062e-01
5.680000000000000426e+01,8.178099989891052246e-01,1.119168281555175781e+00,1.306046485900878906e+00,1.087710618972778320e+00,2.142776012420654297e+00,7.817749381065368652e-01,2.389668703079223633e+00,4.624451398849487305e-01,1.751628994941711426e+00,2.369191944599151611e-01
5.700000000000000000e+01,6.677135229110717773e-01,1.091512203216552734e+00,1.061838746070861816e+00,1.124502301216125488e+00,1.801732540130615234e+00,9.279310703277587891e-01,2.430768966674804688e+00,5.775355696678161621e-01,1.925048708915710449e+00,2.733797132968902588e-01
5.720000000000000284e+01,5.527578592300415039e-01,1.038725018501281738e+00,8.637054562568664551e-01,1.130112648010253906e+00,1.486078023910522461e+00,1.039146542549133301e+00,2.242271900177001953e+00,7.349712252616882324e-01,2.100202322006225586e+00,3.237424790859222412e-01
5.740000000000000568e+01,4.714513421058654785e-01,9.655123353004455566e-01,7.027207612991333008e-01,1.108505845069885254e+00,1.211278438568115234e+00,1.099187850952148438e+00,1.913781166076660156e+00,8.877977132797241211e-01,2.267245054244995117e+00,3.884859681129455566e-01
5.760000000000000142e+01,4.210757017135620117e-01,8.788461685180664062e-01,5.773090720176696777e-01,1.061967730522155762e+00,9.855012893676757812e-01,1.123954653739929199e+00,1.585622191429138184e+00,1.015474796295166016e+00,2.410924196243286133e+00,4.702498018741607666e-01
5.780000000000000426e+01,3.981760144233703613e-01,7.849963307380676270e-01,4.863672256469726562e-01,9.930180311203002930e-01,8.023440837860107422e-01,1.118847608566284180e+00,1.294302105903625488e+00,1.090974807739257812e+00,2.431922197341918945e+00,5.896127820014953613e-01
5.800000000000000000e+01,3.948462307453155518e-01,6.925320029258728027e-01,4.275893568992614746e-01,9.084234237670898438e-01,6.551930904388427734e-01,1.089188933372497559e+00,1.051930069923400879e+00,1.126344561576843262e+00,2.226384639739990234e+00,7.501905560493469238e-01
5.820000000000000284e+01,4.049268960952758789e-01,6.063288450241088867e-01,3.973731398582458496e-01,8.149880170822143555e-01,5.431983470916748047e-01,1.034127116203308105e+00,8.553806543350219727e-01,1.130512595176696777e+00,1.891485095024108887e+00,9.014969468116760254e-01
5.840000000000000568e+01,4.242143034934997559e-01,5.292016267776489258e-01,3.899060189723968506e-01,7.202062010765075684e-01,4.647684693336486816e-01,9.592291116714477539e-01,6.958297491073608398e-01,1.107826828956604004e+00,1.564633727073669434e+00,1.025911569595336914e+00
5.860000000000000142e+01,4.508056044578552246e-01,4.611417353153228760e-01,3.973072171211242676e-01,6.308189630508422852e-01,4.169960618019104004e-01,8.714627027511596680e-01,5.719412565231323242e-01,1.059998512268066406e+00,1.275862574577331543e+00,1.097554445266723633e+00
5.880000000000000426e+01,4.829148352146148682e-01,3.987219631671905518e-01,4.147247672080993652e-01,5.503422021865844727e-01,3.962313532829284668e-01,7.771340608596801758e-01,4.825189113616943359e-01,9.898931980133056641e-01,1.036381721496582031e+00,1.130532741546630859e+00
5.900000000000000000e+01,5.096026659011840820e-01,3.438516557216644287e-01,4.395150542259216309e-01,4.796392917633056641e-01,3.943976461887359619e-01,6.848579049110412598e-01,4.251277744770050049e-01,9.046548604965209961e-01,8.420566320419311523e-01,1.132438421249389648e+00
5.920000000000000284e+01,5.259546637535095215e-01,3.042387664318084717e-01,4.718747735023498535e-01,4.152570664882659912e-01,4.055397510528564453e-01,5.992677211761474609e-01,3.961372077465057373e-01,8.108348250389099121e-01,6.847516298294067383e-01,1.107967495918273926e+00
5.940000000000000568e+01,5.381511449813842773e-01,2.755411863327026367e-01,5.024378895759582520e-01,3.567571341991424561e-01,4.256193339824676514e-01,5.228584408760070801e-01,3.895034790039062500e-01,7.160851955413818359e-01,5.630357861518859863e-01,1.057989478111267090e+00
5.960000000000000142e+01,5.491312742233276367e-01,2.554228603839874268e-01,5.205643773078918457e-01,3.131210803985595703e-01,4.531540870666503906e-01,4.551493227481842041e-01,3.974478542804718018e-01,6.270021200180053711e-01,4.756882786750793457e-01,9.862634539604187012e-01
5.980000000000000426e+01,5.652205944061279297e-01,2.400233149528503418e-01,5.335077643394470215e-01,2.816270887851715088e-01,4.851411581039428711e-01,3.931898176670074463e-01,4.153266847133636475e-01,5.468741655349731445e-01,4.202984869480133057e-01,8.998456001281738281e-01
6.000000000000000000e+01,5.858293175697326660e-01,2.275037169456481934e-01,5.446794033050537109e-01,2.592544257640838623e-01,5.106214284896850586e-01,3.393778800964355469e-01,4.404903650283813477e-01,4.766231179237365723e-01,3.933027088642120361e-01,8.052230477333068848e-01
6.020000000000000284e+01,6.130024194717407227e-01,2.178027182817459106e-01,5.594418048858642578e-01,2.430451959371566772e-01,5.265028476715087891e-01,3.009478449821472168e-01,4.731509089469909668e-01,4.125297963619232178e-01,3.879686594009399414e-01,7.104303836822509766e-01
6.040000000000000568e+01,6.463692784309387207e-01,2.107174098491668701e-01,5.791047811508178711e-01,2.298824936151504517e-01,5.385656952857971191e-01,2.731774449348449707e-01,5.036121606826782227e-01,3.542142808437347412e-01,3.969294130802154541e-01,6.215915083885192871e-01
6.060000000000000142e+01,6.864252090454101562e-01,2.047782242298126221e-01,6.043700575828552246e-01,2.193925529718399048e-01,5.497941374778747559e-01,2.536972165107727051e-01,5.213564634323120117e-01,3.113904595375061035e-01,4.155393242835998535e-01,5.418593883514404297e-01
6.080000000000000426e+01,7.334056496620178223e-01,1.999294757843017578e-01,6.364977955818176270e-01,2.117139101028442383e-01,5.665261745452880859e-01,2.387089133262634277e-01,5.341996550559997559e-01,2.801367640495300293e-01,4.411308467388153076e-01,4.721409380435943604e-01
6.100000000000000000e+01,7.878568768501281738e-01,1.962798684835433960e-01,6.750058531761169434e-01,2.055260837078094482e-01,5.875740647315979004e-01,2.264746874570846558e-01,5.453516244888305664e-01,2.580049633979797363e-01,4.742360413074493408e-01,4.083912670612335205e-01
6.120000000000000284e+01,8.502238392829895020e-01,1.938578933477401733e-01,7.202268838882446289e-01,2.003912627696990967e-01,6.153272390365600586e-01,2.169985920190811157e-01,5.604118704795837402e-01,2.419628798961639404e-01,5.043840408325195312e-01,3.506101667881011963e-01
6.140000000000000568e+01,9.227544665336608887e-01,1.923821121454238892e-01,7.728249430656433105e-01,1.964330822229385376e-01,6.496076583862304688e-01,2.101058065891265869e-01,5.803761482238769531e-01,2.289942800998687744e-01,5.217415094375610352e-01,3.087891638278961182e-01
6.160000000000000142e+01,1.006658196449279785e+00,1.919883191585540771e-01,8.331670165061950684e-01,1.937681734561920166e-01,6.903252601623535156e-01,2.042679041624069214e-01,6.061016917228698730e-01,2.187054902315139771e-01,5.342375636100769043e-01,2.787601947784423828e-01
6.180000000000000426e+01,1.103697180747985840e+00,1.928669363260269165e-01,9.030073881149291992e-01,1.920350044965744019e-01,7.379490733146667480e-01,1.995216012001037598e-01,6.386319398880004883e-01,2.111938595771789551e-01,5.453777909278869629e-01,2.571936249732971191e-01
6.200000000000000000e+01,1.215702652931213379e+00,1.952040195465087891e-01,9.840678572654724121e-01,1.913605034351348877e-01,7.931648492813110352e-01,1.959933489561080933e-01,6.775516271591186523e-01,2.050686478614807129e-01,5.608528852462768555e-01,2.413518875837326050e-01
6.220000000000000284e+01,1.344635844230651855e+00,1.992120444774627686e-01,1.077822446823120117e+00,1.919050067663192749e-01,8.563465476036071777e-01,1.936577111482620239e-01,7.232372760772705078e-01,2.000058591365814209e-01,5.809658765792846680e-01,2.284636050462722778e-01
6.240000000000000568e+01,1.491696119308471680e+00,2.074850797653198242e-01,1.186149239540100098e+00,1.938622742891311646e-01,9.298914670944213867e-01,1.922759115695953369e-01,7.763475179672241211e-01,1.961286365985870361e-01,6.069186925888061523e-01,2.182484418153762817e-01
6.260000000000000142e+01,1.651513576507568359e+00,2.256018519401550293e-01,1.311022281646728516e+00,1.974468827247619629e-01,1.015157699584960938e+00,1.920051574707031250e-01,8.370842337608337402e-01,1.935337632894515991e-01,6.396612524986267090e-01,2.108231931924819946e-01
6.280000000000000426e+01,1.820190310478210449e+00,2.550934553146362305e-01,1.455566525459289551e+00,2.034089714288711548e-01,1.113738059997558594e+00,1.930228918790817261e-01,9.076675772666931152e-01,1.918756961822509766e-01,6.788235306739807129e-01,2.047350704669952393e-01
6.300000000000000000e+01,1.992988586425781250e+00,2.973733544349670410e-01,1.613205552101135254e+00,2.189870178699493408e-01,1.227507710456848145e+00,1.955213993787765503e-01,9.896562099456787109e-01,1.912799477577209473e-01,7.247910499572753906e-01,1.997143477201461792e-01
6.320000000000000284e+01,2.163968563079833984e+00,3.544716536998748779e-01,1.780892610549926758e+00,2.455425262451171875e-01,1.358377456665039062e+00,1.997191011905670166e-01,1.084319591522216797e+00,1.919117718935012817e-01,7.781106233596801758e-01,1.958716362714767456e-01
6.340000000000000568e+01,2.321638584136962891e+00,4.263009727001190186e-01,1.953606247901916504e+00,2.846102714538574219e-01,1.507017493247985840e+00,2.087697088718414307e-01,1.193720340728759766e+00,1.939748525619506836e-01,8.391520380973815918e-01,1.933121979236602783e-01
6.360000000000000142e+01,2.426804065704345703e+00,5.234885811805725098e-01,2.126384496688842773e+00,3.379545807838439941e-01,1.667906880378723145e+00,2.279825657606124878e-01,1.319596886634826660e+00,1.976693421602249146e-01,9.101897478103637695e-01,1.916825175285339355e-01
6.380000000000000426e+01,2.323536157608032227e+00,6.656955480575561523e-01,2.289139270782470703e+00,4.057652354240417480e-01,1.837372183799743652e+00,2.586390078067779541e-01,1.465208053588867188e+00,2.041076421737670898e-01,9.924049377441406250e-01,1.911175698041915894e-01
6.400000000000000000e+01,2.034219503402709961e+00,8.275279998779296875e-01,2.420551538467407227e+00,4.928744137287139893e-01,2.009971857070922852e+00,3.024373650550842285e-01,1.623766303062438965e+00,2.202157676219940186e-01,1.087461233139038086e+00,1.917876303195953369e-01
6.420000000000000284e+01,1.698601484298706055e+00,9.671172499656677246e-01,2.379993438720703125e+00,6.237195134162902832e-01,2.180359840393066406e+00,3.610602617263793945e-01,1.791883945465087891e+00,2.475488930940628052e-01,1.196917772293090820e+00,1.938762217760086060e-01
6.440000000000000568e+01,1.393858551979064941e+00,1.063082814216613770e+00,2.129179477691650391e+00,7.851163744926452637e-01,2.335899829864501953e+00,4.345851540565490723e-01,1.965004920959472656e+00,2.874427735805511475e-01,1.323240280151367188e+00,1.976135373115539551e-01
6.460000000000000853e+01,1.134955286979675293e+00,1.111190438270568848e+00,1.788810491561889648e+00,9.305633902549743652e-01,2.430948019027709961e+00,5.357580780982971191e-01,2.137593269348144531e+00,3.417724668979644775e-01,1.468630194664001465e+00,2.044406235218048096e-01
6.479999999999999716e+01,9.236636161804199219e-01,1.126166582107543945e+00,1.474868535995483398e+00,1.039965152740478516e+00,2.304913759231567383e+00,6.820014119148254395e-01,2.299386501312255859e+00,4.105437994003295898e-01,1.627536535263061523e+00,2.207617759704589844e-01
6.500000000000000000e+01,7.521640062332153320e-01,1.112453699111938477e+00,1.202387571334838867e+00,1.098543167114257812e+00,2.001040220260620117e+00,8.442332744598388672e-01,2.424364566802978516e+00,5.002191662788391113e-01,1.796138763427734375e+00,2.483149319887161255e-01
6.520000000000000284e+01,6.160496473312377930e-01,1.075179934501647949e+00,9.786020517349243164e-01,1.122226357460021973e+00,1.667150139808654785e+00,9.813669919967651367e-01,2.368255138397216797e+00,6.341136097908020020e-01,1.969173312187194824e+00,2.886307537555694580e-01
6.540000000000000568e+01,5.147606134414672852e-01,1.013031005859375000e+00,7.972044348716735840e-01,1.116151928901672363e+00,1.366021633148193359e+00,1.071614503860473633e+00,2.107860088348388672e+00,7.957493662834167480e-01,2.141575574874877930e+00,3.433583676815032959e-01
6.560000000000000853e+01,4.462310671806335449e-01,9.332985877990722656e-01,6.515638828277587891e-01,1.085826516151428223e+00,1.111530780792236328e+00,1.116202235221862793e+00,1.767732381820678711e+00,9.405480623245239258e-01,2.302895545959472656e+00,4.125410616397857666e-01
6.579999999999999716e+01,4.073968827724456787e-01,8.426956534385681152e-01,5.410733222961425781e-01,1.030080080032348633e+00,9.043921232223510742e-01,1.128192663192749023e+00,1.455936908721923828e+00,1.046696186065673828e+00,2.425246715545654297e+00,5.031992197036743164e-01
6.600000000000000000e+01,3.939425945281982422e-01,7.479904890060424805e-01,4.639241397380828857e-01,9.549143910408020020e-01,7.360273599624633789e-01,1.111968159675598145e+00,1.186228632926940918e+00,1.102856636047363281e+00,2.362402677536010742e+00,6.383683681488037109e-01
6.620000000000000284e+01,3.967002928256988525e-01,6.573578715324401855e-01,4.171128571033477783e-01,8.670602440834045410e-01,6.033060550689697266e-01,1.071588158607482910e+00,9.654903411865234375e-01,1.124330163002014160e+00,2.097320318222045898e+00,8.001297712326049805e-01
6.640000000000000568e+01,4.108586013317108154e-01,5.744825005531311035e-01,3.970605731010437012e-01,7.729684114456176758e-01,5.052922964096069336e-01,1.007094979286193848e+00,7.863063812255859375e-01,1.116341471672058105e+00,1.757686853408813477e+00,9.444262981414794922e-01
6.660000000000000853e+01,4.332143068313598633e-01,5.010689496994018555e-01,3.956094086170196533e-01,6.811838746070861816e-01,4.398840069770812988e-01,9.257088303565979004e-01,6.426459550857543945e-01,1.084607362747192383e+00,1.446723937988281250e+00,1.049111127853393555e+00
6.679999999999999716e+01,4.636356532573699951e-01,4.348495304584503174e-01,4.070127606391906738e-01,5.960983037948608398e-01,4.037595093250274658e-01,8.341238498687744141e-01,5.341119766235351562e-01,1.027252912521362305e+00,1.178732991218566895e+00,1.104069709777832031e+00
6.700000000000000000e+01,4.947411417961120605e-01,3.747554421424865723e-01,4.272624254226684570e-01,5.201933383941650391e-01,3.923593461513519287e-01,7.392005920410156250e-01,4.588657319545745850e-01,9.508076906204223633e-01,9.590705633163452148e-01,1.124721050262451172e+00
6.720000000000000284e+01,5.150028467178344727e-01,3.259188532829284668e-01,4.550347924232482910e-01,4.527464210987091064e-01,3.966068923473358154e-01,6.488935947418212891e-01,4.138270914554595947e-01,8.620786666870117188e-01,7.812892198562622070e-01,1.115764856338500977e+00
6.740000000000000568e+01,5.294345617294311523e-01,2.909583747386932373e-01,4.867866933345794678e-01,3.910855948925018311e-01,4.118841290473937988e-01,5.667614936828613281e-01,3.953161835670471191e-01,7.675854563713073730e-01,6.388133764266967773e-01,1.083323240280151367e+00
6.760000000000000853e+01,5.410602092742919922e-01,2.659400403499603271e-01,5.116131901741027832e-01,3.378203511238098145e-01,4.350401163101196289e-01,4.942126870155334473e-01,3.949893414974212646e-01,6.758171916007995605e-01,5.312876701354980469e-01,1.025213956832885742e+00
6.779999999999999716e+01,5.533959269523620605e-01,2.483166903257369995e-01,5.273235440254211426e-01,2.997764050960540771e-01,4.661428928375244141e-01,4.285565316677093506e-01,4.071737825870513916e-01,5.910944938659667969e-01,4.570016562938690186e-01,9.482892751693725586e-01
6.800000000000000000e+01,5.714696049690246582e-01,2.341319620609283447e-01,5.393187999725341797e-01,2.723357379436492920e-01,4.971201121807098389e-01,3.689458668231964111e-01,4.280312657356262207e-01,5.156526565551757812e-01,4.129499793052673340e-01,8.593346476554870605e-01
6.820000000000000284e+01,5.939526557922363281e-01,2.225492298603057861e-01,5.506404638290405273e-01,2.531567811965942383e-01,5.167054533958435059e-01,3.218342363834381104e-01,4.565719664096832275e-01,4.484316110610961914e-01,3.952099680900573730e-01,7.648079395294189453e-01
6.840000000000000568e+01,6.235422492027282715e-01,2.137784361839294434e-01,5.674754381179809570e-01,2.382263392210006714e-01,5.306859016418457031e-01,2.879405319690704346e-01,4.883001744747161865e-01,3.870591223239898682e-01,3.952941298484802246e-01,6.731926798820495605e-01
6.860000000000000853e+01,6.595118045806884766e-01,2.071961760520935059e-01,5.886304974555969238e-01,2.260629981756210327e-01,5.421630144119262695e-01,2.637646794319152832e-01,5.118814706802368164e-01,3.349111378192901611e-01,4.077790677547454834e-01,5.887592434883117676e-01
6.879999999999999716e+01,7.022750377655029297e-01,2.016673088073730469e-01,6.167307496070861816e-01,2.167327851057052612e-01,5.555150508880615234e-01,2.467340975999832153e-01,5.273665189743041992e-01,2.974607348442077637e-01,4.286823868751525879e-01,5.137680768966674805e-01
6.900000000000000000e+01,7.521548271179199219e-01,1.972686499357223511e-01,6.513102650642395020e-01,2.099066227674484253e-01,5.743391513824462891e-01,2.330557256937026978e-01,5.393344759941101074e-01,2.702988982200622559e-01,4.574475586414337158e-01,4.467204809188842773e-01
6.920000000000000284e+01,8.094557523727416992e-01,1.940845549106597900e-01,6.921178698539733887e-01,2.040872424840927124e-01,5.978555083274841309e-01,2.219000905752182007e-01,5.509284734725952148e-01,2.518042325973510742e-01,4.890965521335601807e-01,3.855270445346832275e-01
6.940000000000000568e+01,8.754338026046752930e-01,1.919954419136047363e-01,7.398403286933898926e-01,1.993635594844818115e-01,6.283202767372131348e-01,2.135274559259414673e-01,5.680951476097106934e-01,2.370548695325851440e-01,5.123032331466674805e-01,3.337095677852630615e-01
6.960000000000000853e+01,9.522828459739685059e-01,1.909117102622985840e-01,7.953002452850341797e-01,1.958759427070617676e-01,6.652877926826477051e-01,2.071017324924468994e-01,5.895062088966369629e-01,2.250441461801528931e-01,5.276213884353637695e-01,2.966425418853759766e-01
6.979999999999999716e+01,1.041175007820129395e+00,1.909810900688171387e-01,8.589050769805908203e-01,1.935688406229019165e-01,7.088196873664855957e-01,2.017021924257278442e-01,6.180806159973144531e-01,2.158752232789993286e-01,5.395385026931762695e-01,2.697933912277221680e-01
7.000000000000000000e+01,1.143836617469787598e+00,1.923877745866775513e-01,9.327389001846313477e-01,1.922215819358825684e-01,7.595437765121459961e-01,1.974465548992156982e-01,6.531329154968261719e-01,2.091454565525054932e-01,5.513012409210205078e-01,2.517978549003601074e-01
7.020000000000000284e+01,1.262221813201904297e+00,1.953352838754653931e-01,1.018251895904541016e+00,1.919850111007690430e-01,8.178998231887817383e-01,1.944462507963180542e-01,6.945501565933227539e-01,2.034144401550292969e-01,5.684887170791625977e-01,2.370746731758117676e-01
7.040000000000000568e+01,1.399259090423583984e+00,2.000918984413146973e-01,1.117119908332824707e+00,1.930407434701919556e-01,8.853899836540222168e-01,1.924889385700225830e-01,7.429414391517639160e-01,1.987860351800918579e-01,5.900037288665771484e-01,2.251288890838623047e-01
7.060000000000000853e+01,1.551528811454772949e+00,2.117660045623779297e-01,1.231279969215393066e+00,1.955904364585876465e-01,9.637140631675720215e-01,1.915564388036727905e-01,7.990043163299560547e-01,1.953940391540527344e-01,6.185632348060607910e-01,2.159639596939086914e-01
7.079999999999999716e+01,1.716037392616271973e+00,2.340251952409744263e-01,1.363087892532348633e+00,1.998586952686309814e-01,1.054409384727478027e+00,1.917997002601623535e-01,8.634080886840820312e-01,1.931495219469070435e-01,6.536404490470886230e-01,2.092404812574386597e-01
7.100000000000000000e+01,1.887401580810546875e+00,2.681261897087097168e-01,1.512174487113952637e+00,2.092544734477996826e-01,1.159066200256347656e+00,1.934068948030471802e-01,9.381561279296875000e-01,1.918794512748718262e-01,6.950560212135314941e-01,2.035115510225296021e-01
7.120000000000000284e+01,2.061160802841186523e+00,3.157054483890533447e-01,1.673381090164184570e+00,2.289396524429321289e-01,1.279819726943969727e+00,1.965869516134262085e-01,1.024791479110717773e+00,1.917357593774795532e-01,7.435135841369628906e-01,1.988945156335830688e-01
7.140000000000000568e+01,2.228957414627075195e+00,3.780555725097656250e-01,1.842621326446533203e+00,2.600904703140258789e-01,1.419579505920410156e+00,2.016833275556564331e-01,1.124875307083129883e+00,1.928945481777191162e-01,7.995418310165405273e-01,1.954988688230514526e-01
7.160000000000000853e+01,2.378030776977539062e+00,4.562625586986541748e-01,2.015125513076782227e+00,3.043602406978607178e-01,1.574143409729003906e+00,2.147288322448730469e-01,1.240198373794555664e+00,1.955539286136627197e-01,8.638654947280883789e-01,1.932561248540878296e-01
7.179999999999999716e+01,2.433190345764160156e+00,5.686405897140502930e-01,2.185164451599121094e+00,3.634003996849060059e-01,1.739905476570129395e+00,2.385860383510589600e-01,1.373335957527160645e+00,1.999566555023193359e-01,9.386266469955444336e-01,1.919893175363540649e-01
7.200000000000000000e+01,2.253966808319091797e+00,7.244894504547119141e-01,2.339795112609863281e+00,4.375729858875274658e-01,1.911724448204040527e+00,2.745341360569000244e-01,1.523460507392883301e+00,2.100044786930084229e-01,1.025150895118713379e+00,1.918460577726364136e-01
7.220000000000000284e+01,1.930557370185852051e+00,8.792155981063842773e-01,2.431036710739135742e+00,5.401991605758666992e-01,2.084718227386474609e+00,3.243438899517059326e-01,1.685749411582946777e+00,2.302733808755874634e-01,1.125135898590087891e+00,1.930042654275894165e-01
7.240000000000000568e+01,1.601181387901306152e+00,1.009024024009704590e+00,2.293463706970214844e+00,6.879693269729614258e-01,2.250504255294799805e+00,3.887099921703338623e-01,1.855730533599853516e+00,2.621890306472778320e-01,1.240484952926635742e+00,1.956668794155120850e-01
7.260000000000000853e+01,1.308084726333618164e+00,1.087373733520507812e+00,1.986427783966064453e+00,8.487839102745056152e-01,2.394127130508422852e+00,4.697216153144836426e-01,2.028724908828735352e+00,3.074439465999603271e-01,1.373538255691528320e+00,2.000683844089508057e-01
7.279999999999999716e+01,1.063557505607604980e+00,1.124464750289916992e+00,1.653742790222167969e+00,9.847777485847473145e-01,2.410550594329833984e+00,5.887901782989501953e-01,2.198284149169921875e+00,3.673699498176574707e-01,1.523833513259887695e+00,2.101101428270339966e-01
7.300000000000000000e+01,8.650484681129455566e-01,1.130248069763183594e+00,1.354601383209228516e+00,1.072657346725463867e+00,2.205583333969116211e+00,7.474417090415954590e-01,2.351726531982421875e+00,4.426418244838714600e-01,1.686452627182006836e+00,2.303439527750015259e-01
7.320000000000000284e+01,7.037591934204101562e-01,1.108833193778991699e+00,1.102497816085815430e+00,1.115744590759277344e+00,1.874198198318481445e+00,8.965314626693725586e-01,2.437132835388183594e+00,5.477210283279418945e-01,1.856579303741455078e+00,2.623447179794311523e-01
7.340000000000000568e+01,5.780841112136840820e-01,1.062468290328979492e+00,8.971274495124816895e-01,1.126748204231262207e+00,1.551688432693481445e+00,1.018534898757934570e+00,2.287082910537719727e+00,6.977740526199340820e-01,2.029314994812011719e+00,3.076938092708587646e-01
7.360000000000000853e+01,4.869932532310485840e-01,9.934386014938354492e-01,7.303587794303894043e-01,1.109633207321166992e+00,1.266966342926025391e+00,1.088384389877319336e+00,1.975509405136108398e+00,8.574448823928833008e-01,2.198672533035278320e+00,3.677515983581542969e-01
7.379999999999999716e+01,4.279415011405944824e-01,9.089788198471069336e-01,5.991493463516235352e-01,1.068341374397277832e+00,1.030833244323730469e+00,1.120383977890014648e+00,1.642780780792236328e+00,9.927401542663574219e-01,2.351709127426147461e+00,4.431845545768737793e-01
7.400000000000000000e+01,3.976353108882904053e-01,8.156001567840576172e-01,5.026468634605407715e-01,1.003180980682373047e+00,8.394526243209838867e-01,1.121731162071228027e+00,1.344343543052673340e+00,1.078536987304687500e+00,2.436996221542358398e+00,5.483912229537963867e-01
7.420000000000000284e+01,3.899779617786407471e-01,7.208576798439025879e-01,4.385422468185424805e-01,9.213958978652954102e-01,6.846265792846679688e-01,1.097011327743530273e+00,1.093391299247741699e+00,1.120291829109191895e+00,2.287074089050292969e+00,6.984282732009887695e-01
7.440000000000000568e+01,3.972665965557098389e-01,6.314186453819274902e-01,4.035808444023132324e-01,8.296781182289123535e-01,5.651539564132690430e-01,1.047343373298645020e+00,8.893532156944274902e-01,1.130014181137084961e+00,1.974980115890502930e+00,8.580660223960876465e-01
7.460000000000000853e+01,4.146094024181365967e-01,5.508796572685241699e-01,3.928107619285583496e-01,7.350704073905944824e-01,4.796232581138610840e-01,9.763104319572448730e-01,7.235430479049682617e-01,1.111766576766967773e+00,1.642094850540161133e+00,9.934051036834716797e-01
7.479999999999999716e+01,4.393379688262939453e-01,4.801186621189117432e-01,3.976009786128997803e-01,6.451371312141418457e-01,4.254425168037414551e-01,8.908874988555908203e-01,5.932967662811279297e-01,1.069083571434020996e+00,1.343834519386291504e+00,1.079075098037719727e+00
7.500000000000000000e+01,4.716935157775878906e-01,4.156979918479919434e-01,4.131893515586853027e-01,5.634705424308776855e-01,3.991580009460449219e-01,7.975345849990844727e-01,4.977729916572570801e-01,1.002801418304443359e+00,1.092886567115783691e+00,1.120784997940063477e+00
7.520000000000000284e+01,5.022716522216796875e-01,3.571641445159912109e-01,4.365647733211517334e-01,4.913843572139739990e-01,3.938108682632446289e-01,7.043975591659545898e-01,4.347193539142608643e-01,9.200979471206665039e-01,8.888510465621948242e-01,1.130459189414978027e+00
7.540000000000000568e+01,5.204396247863769531e-01,3.133989274501800537e-01,4.677945077419281006e-01,4.260089397430419922e-01,4.025918841361999512e-01,6.170370578765869141e-01,4.007021784782409668e-01,8.276559114456176758e-01,7.232344150543212891e-01,1.112095952033996582e+00
7.560000000000000853e+01,5.334144234657287598e-01,2.818309664726257324e-01,4.985972046852111816e-01,3.666700124740600586e-01,4.209139347076416016e-01,5.386193394660949707e-01,3.907586932182312012e-01,7.326166033744812012e-01,5.929572582244873047e-01,1.069341778755187988e+00
7.579999999999999716e+01,5.445899367332458496e-01,2.593694031238555908e-01,5.178231000900268555e-01,3.203548491001129150e-01,4.462713301181793213e-01,4.698527753353118896e-01,3.962507247924804688e-01,6.424602270126342773e-01,4.974211752414703369e-01,1.002879619598388672e+00
7.600000000000000000e+01,5.591078400611877441e-01,2.429908215999603271e-01,5.315997600555419922e-01,2.868990004062652588e-01,4.787414073944091797e-01,4.066444933414459229e-01,4.123760759830474854e-01,5.608252286911010742e-01,4.343583583831787109e-01,9.201706051826477051e-01
7.620000000000000284e+01,5.787248015403747559e-01,2.297880500555038452e-01,5.429799556732177734e-01,2.632143497467041016e-01,5.079734921455383301e-01,3.495597839355468750e-01,4.362413287162780762e-01,4.888626337051391602e-01,4.004831612110137939e-01,8.276801109313964844e-01
7.640000000000000568e+01,6.037966012954711914e-01,2.192118763923645020e-01,5.564834475517272949e-01,2.462851405143737793e-01,5.249772071838378906e-01,3.083341121673583984e-01,4.679063856601715088e-01,4.236425161361694336e-01,3.906785845756530762e-01,7.325640916824340820e-01
7.660000000000000853e+01,6.355535984039306641e-01,2.113662213087081909e-01,5.753806233406066895e-01,2.326563447713851929e-01,5.373260974884033203e-01,2.786100804805755615e-01,4.988132417201995850e-01,3.643880784511566162e-01,3.962600231170654297e-01,6.423889398574829102e-01
7.680000000000001137e+01,6.739445924758911133e-01,2.051561325788497925e-01,5.991510152816772461e-01,2.216071188449859619e-01,5.483121275901794434e-01,2.576273679733276367e-01,5.178364515304565430e-01,3.185563981533050537e-01,4.123753905296325684e-01,5.607450008392333984e-01
7.700000000000000000e+01,7.191475033760070801e-01,2.000127881765365601e-01,6.299900412559509277e-01,2.133958339691162109e-01,5.639767050743103027e-01,2.420289963483810425e-01,5.314768552780151367e-01,2.854723632335662842e-01,4.360825419425964355e-01,4.888910949230194092e-01
7.720000000000000284e+01,7.714983820915222168e-01,1.960113197565078735e-01,6.670614480972290039e-01,2.069892734289169312e-01,5.842645168304443359e-01,2.293500453233718872e-01,5.428012013435363770e-01,2.622125744819641113e-01,4.677410423755645752e-01,4.237820208072662354e-01
7.740000000000000568e+01,8.315477967262268066e-01,1.932979524135589600e-01,7.107721567153930664e-01,2.016207277774810791e-01,6.104974746704101562e-01,2.193099260330200195e-01,5.566989183425903320e-01,2.454817146062850952e-01,4.986483454704284668e-01,3.645271062850952148e-01
7.760000000000000853e+01,9.012280106544494629e-01,1.915432661771774292e-01,7.617540359497070312e-01,1.974079459905624390e-01,6.434486508369445801e-01,2.120672315359115601e-01,5.758199095726013184e-01,2.319881618022918701e-01,5.177198052406311035e-01,3.186109960079193115e-01
7.780000000000001137e+01,9.818780422210693359e-01,1.908319741487503052e-01,8.204332590103149414e-01,1.944641321897506714e-01,6.828127503395080566e-01,2.060268670320510864e-01,5.999132990837097168e-01,2.210678905248641968e-01,5.312876701354980469e-01,2.857294678688049316e-01
7.800000000000000000e+01,1.075338006019592285e+00,1.913443207740783691e-01,8.882609605789184570e-01,1.925437003374099731e-01,7.289701104164123535e-01,2.010556757450103760e-01,6.309576630592346191e-01,2.129340171813964844e-01,5.426562428474426270e-01,2.622439861297607422e-01
7.820000000000000284e+01,1.183285236358642578e+00,1.932659745216369629e-01,9.668915271759033203e-01,1.916438043117523193e-01,7.825844883918762207e-01,1.972775608301162720e-01,6.684367060661315918e-01,2.065873742103576660e-01,5.566700100898742676e-01,2.455683201551437378e-01
7.840000000000000568e+01,1.307651281356811523e+00,1.968027651309967041e-01,1.057874560356140137e+00,1.919263601303100586e-01,8.439114689826965332e-01,1.947686672210693359e-01,7.125174999237060547e-01,2.012735903263092041e-01,5.758150219917297363e-01,2.320742309093475342e-01
7.860000000000000853e+01,1.451523780822753906e+00,2.026516199111938477e-01,1.163076996803283691e+00,1.935827881097793579e-01,9.152443408966064453e-01,1.931916028261184692e-01,7.638641595840454102e-01,1.971157342195510864e-01,5.998528003692626953e-01,2.211291193962097168e-01
7.880000000000001137e+01,1.609127163887023926e+00,2.177837640047073364e-01,1.284417152404785156e+00,1.968214362859725952e-01,9.980146884918212891e-01,1.926942169666290283e-01,8.228579163551330566e-01,1.942225694656372070e-01,6.308875679969787598e-01,2.129944711923599243e-01
7.900000000000000000e+01,1.776841640472412109e+00,2.440162003040313721e-01,1.424843072891235352e+00,2.020042687654495239e-01,1.093639850616455078e+00,1.934388428926467896e-01,8.911368250846862793e-01,1.923397034406661987e-01,6.682634353637695312e-01,2.066353559494018555e-01
7.920000000000000284e+01,1.949929952621459961e+00,2.826955318450927734e-01,1.579843282699584961e+00,2.153992801904678345e-01,1.203953266143798828e+00,1.956217437982559204e-01,9.703279733657836914e-01,1.914884746074676514e-01,7.122817039489746094e-01,2.013125717639923096e-01
7.940000000000000568e+01,2.123147249221801758e+00,3.356490731239318848e-01,1.745710611343383789e+00,2.396945059299468994e-01,1.330890655517578125e+00,1.994492858648300171e-01,1.061913251876831055e+00,1.918260604143142700e-01,7.635257840156555176e-01,1.971401572227478027e-01
7.960000000000000853e+01,2.286480188369750977e+00,4.030436873435974121e-01,1.917601943016052246e+00,2.761128544807434082e-01,1.476415276527404785e+00,2.068938612937927246e-01,1.167692661285400391e+00,1.935436576604843140e-01,8.223871588706970215e-01,1.942273080348968506e-01
7.980000000000001137e+01,2.417922496795654297e+00,4.899159967899322510e-01,2.090524673461914062e+00,3.264440894126892090e-01,1.634766340255737305e+00,2.239948809146881104e-01,1.289672851562500000e+00,1.968519240617752075e-01,8.906534314155578613e-01,1.923418641090393066e-01
8.000000000000000000e+01,2.383141517639160156e+00,6.193583011627197266e-01,2.255848646163940430e+00,3.913345932960510254e-01,1.802494645118713379e+00,2.523441314697265625e-01,1.430817604064941406e+00,2.021276056766510010e-01,9.696972966194152832e-01,1.914792358875274658e-01
8.020000000000000284e+01,2.137740135192871094e+00,7.802928686141967773e-01,2.398082017898559570e+00,4.730483889579772949e-01,1.974686264991760254e+00,2.933971285820007324e-01,1.586125135421752930e+00,2.159361839294433594e-01,1.061191797256469727e+00,1.918077468872070312e-01
8.040000000000000568e+01,1.797515511512756348e+00,9.260063767433166504e-01,2.407343864440917969e+00,5.933863520622253418e-01,2.145697832107543945e+00,3.489835262298583984e-01,1.752502441406250000e+00,2.406272590160369873e-01,1.166789531707763672e+00,1.935114860534667969e-01
8.060000000000000853e+01,1.483243703842163086e+00,1.036545991897583008e+00,2.196855306625366211e+00,7.524558305740356445e-01,2.305220365524291992e+00,4.190971255302429199e-01,1.924943804740905762e+00,2.774291336536407471e-01,1.288746356964111328e+00,1.968099325895309448e-01
8.080000000000001137e+01,1.209593534469604492e+00,1.096181392669677734e+00,1.863718390464782715e+00,9.011812210083007812e-01,2.420123100280761719e+00,5.123051404953002930e-01,2.098138332366943359e+00,3.283273875713348389e-01,1.429841279983520508e+00,2.020800560712814331e-01
8.100000000000000000e+01,9.847550392150878906e-01,1.120736837387084961e+00,1.542196989059448242e+00,1.021686315536499023e+00,2.339307308197021484e+00,6.501054763793945312e-01,2.263067007064819336e+00,3.937844932079315186e-01,1.585456728935241699e+00,2.157949507236480713e-01
8.120000000000000284e+01,8.024340867996215820e-01,1.115552663803100586e+00,1.258715391159057617e+00,1.089916706085205078e+00,2.064697027206420898e+00,8.112245202064514160e-01,2.403454780578613281e+00,4.763980209827423096e-01,1.751529455184936523e+00,2.404495179653167725e-01
8.140000000000000568e+01,6.560457348823547363e-01,1.085850834846496582e+00,1.024380207061767578e+00,1.120701074600219727e+00,1.727997064590454102e+00,9.528890848159790039e-01,2.403210639953613281e+00,5.984547138214111328e-01,1.923681020736694336e+00,2.773136794567108154e-01
8.160000000000000853e+01,5.445747971534729004e-01,1.030998349189758301e+00,8.343685865402221680e-01,1.121056318283081055e+00,1.420922756195068359e+00,1.053211927413940430e+00,2.185155391693115234e+00,7.579755783081054688e-01,2.096758365631103516e+00,3.281459510326385498e-01
8.180000000000001137e+01,4.664677977561950684e-01,9.564497470855712891e-01,6.807296872138977051e-01,1.095610737800598145e+00,1.157764554023742676e+00,1.104879021644592285e+00,1.850562453269958496e+00,9.060677289962768555e-01,2.261870384216308594e+00,3.934645652770996094e-01
8.200000000000000000e+01,4.189395904541015625e-01,8.690850734710693359e-01,5.623438954353332520e-01,1.045233726501464844e+00,9.424619078636169434e-01,1.122869014739990234e+00,1.530418395996093750e+00,1.024588823318481445e+00,2.402108907699584961e+00,4.760343134403228760e-01
8.220000000000000284e+01,3.982465565204620361e-01,7.752608656883239746e-01,4.778545796871185303e-01,9.736807346343994141e-01,7.680220603942871094e-01,1.111692309379577637e+00,1.248779058456420898e+00,1.090825915336608887e+00,2.402985095977783203e+00,5.978255867958068848e-01
8.240000000000000568e+01,3.962733745574951172e-01,6.835023164749145508e-01,4.245359599590301514e-01,8.879745006561279297e-01,6.289333701133728027e-01,1.077261805534362793e+00,1.016422033309936523e+00,1.120402455329895020e+00,2.184891223907470703e+00,7.573136687278747559e-01
8.260000000000000853e+01,4.073509871959686279e-01,5.983235836029052734e-01,3.992358744144439697e-01,7.945491671562194824e-01,5.246963500976562500e-01,1.017557740211486816e+00,8.278323411941528320e-01,1.119687318801879883e+00,1.851085424423217773e+00,9.052841663360595703e-01
8.280000000000001137e+01,4.272615015506744385e-01,5.222836136817932129e-01,3.943086266517639160e-01,7.016015648841857910e-01,4.532919228076934814e-01,9.395813941955566406e-01,6.757181286811828613e-01,1.093368768692016602e+00,1.531000018119812012e+00,1.023912549018859863e+00
8.300000000000000000e+01,4.546733796596527100e-01,4.547664821147918701e-01,4.033434391021728516e-01,6.145427823066711426e-01,4.116711914539337158e-01,8.501617312431335449e-01,5.587489604949951172e-01,1.042072534561157227e+00,1.249402403831481934e+00,1.090281605720520020e+00
8.320000000000000284e+01,4.864269793033599854e-01,3.929835259914398193e-01,4.218642413616180420e-01,5.364542007446289062e-01,3.958833813667297363e-01,7.558998465538024902e-01,4.755714833736419678e-01,9.699258208274841309e-01,1.016894102096557617e+00,1.119967699050903320e+00
8.340000000000000568e+01,5.115134716033935547e-01,3.394944071769714355e-01,4.475244283676147461e-01,4.679020941257476807e-01,3.971841335296630859e-01,6.650641560554504395e-01,4.235323667526245117e-01,8.839257359504699707e-01,8.284390568733215332e-01,1.119294762611389160e+00
8.360000000000000853e+01,5.273204445838928223e-01,3.011766374111175537e-01,4.798454642295837402e-01,4.049014151096343994e-01,4.103565812110900879e-01,5.816326737403869629e-01,3.989495038986206055e-01,7.903797626495361328e-01,6.763880252838134766e-01,1.093036651611328125e+00
8.380000000000001137e+01,5.393521189689636230e-01,2.734180390834808350e-01,5.085362195968627930e-01,3.482789993286132812e-01,4.319036304950714111e-01,5.075310468673706055e-01,3.946956992149353027e-01,6.976494193077087402e-01,5.593355894088745117e-01,1.041874885559082031e+00
8.400000000000000000e+01,5.505722165107727051e-01,2.540070116519927979e-01,5.253655910491943359e-01,3.074699938297271729e-01,4.613384306430816650e-01,4.409707784652709961e-01,4.041912853717803955e-01,6.110018491744995117e-01,4.760635495185852051e-01,9.698263406753540039e-01
8.420000000000000284e+01,5.671287178993225098e-01,2.389100193977355957e-01,5.376809239387512207e-01,2.779398858547210693e-01,4.926045238971710205e-01,3.803815245628356934e-01,4.230274856090545654e-01,5.333527326583862305e-01,4.238749742507934570e-01,8.839273452758789062e-01
8.440000000000000568e+01,5.880851745605468750e-01,2.266245186328887939e-01,5.486422777175903320e-01,2.572106719017028809e-01,5.142264366149902344e-01,3.298842012882232666e-01,4.491177797317504883e-01,4.650736749172210693e-01,3.993333876132965088e-01,7.904267907142639160e-01
8.460000000000000853e+01,6.157196760177612305e-01,2.171127051115036011e-01,5.644295811653137207e-01,2.416617721319198608e-01,5.290746688842773438e-01,2.939023077487945557e-01,4.813781678676605225e-01,4.023069739341735840e-01,3.949619233608245850e-01,6.977689862251281738e-01
8.480000000000001137e+01,6.495864391326904297e-01,2.101384997367858887e-01,5.847614407539367676e-01,2.289919257164001465e-01,5.407889485359191895e-01,2.682234048843383789e-01,5.093914270401000977e-01,3.462730646133422852e-01,4.044810533523559570e-01,6.111873984336853027e-01
8.500000000000000000e+01,6.902791261672973633e-01,2.042976915836334229e-01,6.113158464431762695e-01,2.190825045108795166e-01,5.526845455169677734e-01,2.503716647624969482e-01,5.260084867477416992e-01,3.059701919555664062e-01,4.231691062450408936e-01,5.336691737174987793e-01
8.520000000000000284e+01,7.378894686698913574e-01,1.995494514703750610e-01,6.444700956344604492e-01,2.119287252426147461e-01,5.704450011253356934e-01,2.360317409038543701e-01,5.382900834083557129e-01,2.766170203685760498e-01,4.490231871604919434e-01,4.654429852962493896e-01
8.540000000000000568e+01,7.928618788719177246e-01,1.959872692823410034e-01,6.838419437408447266e-01,2.058928459882736206e-01,5.924512147903442383e-01,2.243139743804931641e-01,5.492157936096191406e-01,2.564160823822021484e-01,4.812893867492675781e-01,4.026646018028259277e-01
8.560000000000000853e+01,8.559154868125915527e-01,1.936397254467010498e-01,7.300494909286499023e-01,2.009342908859252930e-01,6.215481758117675781e-01,2.153812050819396973e-01,5.652292370796203613e-01,2.409853339195251465e-01,5.093138813972473145e-01,3.466331362724304199e-01
8.580000000000001137e+01,9.293640851974487305e-01,1.922504007816314697e-01,7.838318347930908203e-01,1.971822232007980347e-01,6.571726202964782715e-01,2.087509632110595703e-01,5.857829451560974121e-01,2.284703850746154785e-01,5.259301662445068359e-01,3.063314259052276611e-01
8.600000000000000000e+01,1.014473795890808105e+00,1.919619441032409668e-01,8.455888032913208008e-01,1.947025507688522339e-01,6.993181705474853516e-01,2.031332403421401978e-01,6.128015518188476562e-01,2.187219560146331787e-01,5.381140708923339844e-01,2.775274217128753662e-01
8.620000000000000284e+01,1.112652778625488281e+00,1.929537802934646606e-01,9.170510172843933105e-01,1.931452602148056030e-01,7.484073638916015625e-01,1.986203342676162720e-01,6.463013887405395508e-01,2.116725742816925049e-01,5.490362644195556641e-01,2.571492195129394531e-01
8.640000000000000568e+01,1.226043701171875000e+00,1.954254060983657837e-01,9.999394416809082031e-01,1.926674395799636841e-01,8.051567673683166504e-01,1.953474134206771851e-01,6.861593127250671387e-01,2.057102769613265991e-01,5.647974014282226562e-01,2.415684312582015991e-01
8.660000000000000853e+01,1.356709718704223633e+00,1.995969861745834351e-01,1.095727562904357910e+00,1.934387832880020142e-01,8.704587817192077637e-01,1.931923627853393555e-01,7.328507304191589355e-01,2.008243054151535034e-01,5.852467417716979980e-01,2.289825677871704102e-01
8.680000000000001137e+01,1.505131006240844727e+00,2.085995376110076904e-01,1.206334352493286133e+00,1.956506073474884033e-01,9.462357163429260254e-01,1.920240074396133423e-01,7.870191931724548340e-01,1.971369981765747070e-01,6.118338704109191895e-01,2.190867662429809570e-01
8.700000000000000000e+01,1.665924310684204102e+00,2.276615947484970093e-01,1.333861231803894043e+00,1.995225101709365845e-01,1.034064769744873047e+00,1.919983774423599243e-01,8.490898609161376953e-01,1.946964561939239502e-01,6.450535655021667480e-01,2.119647413492202759e-01
8.720000000000000284e+01,1.834990978240966797e+00,2.582710087299346924e-01,1.480071544647216797e+00,2.070077061653137207e-01,1.135526895523071289e+00,1.932956129312515259e-01,9.211969375610351562e-01,1.931976675987243652e-01,6.845997571945190430e-01,2.059573829174041748e-01
8.740000000000000568e+01,2.007861375808715820e+00,3.017538785934448242e-01,1.638749122619628906e+00,2.244738340377807617e-01,1.252628803253173828e+00,1.961208134889602661e-01,1.004869699478149414e+00,1.927887797355651855e-01,7.310472726821899414e-01,2.010321766138076782e-01
8.760000000000000853e+01,2.178368091583251953e+00,3.602103292942047119e-01,1.806556701660156250e+00,2.531108558177947998e-01,1.387792944908142090e+00,2.007196843624114990e-01,1.101548910140991211e+00,1.936352998018264771e-01,7.848843336105346680e-01,1.972926557064056396e-01
8.780000000000001137e+01,2.334147453308105469e+00,4.335559606552124023e-01,1.978544592857360840e+00,2.945290803909301758e-01,1.539262533187866211e+00,2.116931974887847900e-01,1.213033914566040039e+00,1.959352195262908936e-01,8.464800715446472168e-01,1.948145478963851929e-01
8.800000000000000000e+01,2.432570219039916992e+00,5.336105227470397949e-01,2.149439811706542969e+00,3.504407107830047607e-01,1.702589750289916992e+00,2.331546694040298462e-01,1.341343283653259277e+00,1.999000459909439087e-01,9.181851148605346680e-01,1.932768076658248901e-01
8.820000000000000284e+01,2.307067632675170898e+00,6.799810528755187988e-01,2.308276653289794922e+00,4.210225343704223633e-01,1.872992515563964844e+00,2.664068639278411865e-01,1.487739086151123047e+00,2.080068290233612061e-01,1.001180171966552734e+00,1.928133964538574219e-01
8.840000000000000568e+01,2.004424571990966797e+00,8.422099351882934570e-01,2.420368432998657227e+00,5.153060555458068848e-01,2.045675277709960938e+00,3.131378591060638428e-01,1.646929264068603516e+00,2.259241342544555664e-01,1.097162604331970215e+00,1.936016678810119629e-01
8.860000000000000853e+01,1.670405387878417969e+00,9.795833230018615723e-01,2.333095073699951172e+00,6.541554927825927734e-01,2.213737010955810547e+00,3.745789825916290283e-01,1.814922571182250977e+00,2.552090287208557129e-01,1.208037376403808594e+00,1.958398073911666870e-01
8.880000000000001137e+01,1.369065284729003906e+00,1.070403218269348145e+00,2.055054664611816406e+00,8.152897357940673828e-01,2.364054203033447266e+00,4.516316354274749756e-01,1.986876964569091797e+00,2.973325848579406738e-01,1.335425376892089844e+00,1.997191458940505981e-01
8.900000000000000000e+01,1.114202976226806641e+00,1.115304708480834961e+00,1.718832135200500488e+00,9.563149809837341309e-01,2.437244176864624023e+00,5.604035258293151855e-01,2.157305717468261719e+00,3.540727198123931885e-01,1.481430768966674805e+00,2.074270397424697876e-01
8.920000000000000284e+01,9.065388441085815430e-01,1.127697467803955078e+00,1.412585735321044922e+00,1.055276751518249512e+00,2.269017696380615234e+00,7.143324017524719238e-01,2.314887523651123047e+00,4.255824983119964600e-01,1.640166044235229492e+00,2.248870283365249634e-01
8.940000000000000568e+01,7.380311489105224609e-01,1.111680984497070312e+00,1.150814771652221680e+00,1.105903029441833496e+00,1.949779391288757324e+00,8.711693286895751953e-01,2.422352075576782227e+00,5.216991901397705078e-01,1.808352947235107422e+00,2.536274790763854980e-01
8.960000000000000853e+01,6.047926545143127441e-01,1.071774482727050781e+00,9.369260668754577637e-01,1.123015046119689941e+00,1.618602275848388672e+00,1.003520131111145020e+00,2.322327136993408203e+00,6.629157662391662598e-01,1.980299949645996094e+00,2.951799333095550537e-01
8.980000000000001137e+01,5.064530372619628906e-01,1.007554173469543457e+00,7.635250091552734375e-01,1.111068606376647949e+00,1.323207378387451172e+00,1.084852457046508789e+00,2.036541223526000977e+00,8.241856098175048828e-01,2.150676727294921875e+00,3.513550162315368652e-01
9.000000000000000000e+01,4.407179951667785645e-01,9.264074563980102539e-01,6.254232525825500488e-01,1.075924754142761230e+00,1.075388431549072266e+00,1.124057531356811523e+00,1.701533913612365723e+00,9.637808799743652344e-01,2.309114933013916016e+00,4.221850931644439697e-01
9.020000000000000284e+01,4.043072462081909180e-01,8.349624872207641602e-01,5.220950245857238770e-01,1.015530943870544434e+00,8.745866417884826660e-01,1.131484389305114746e+00,1.396870374679565430e+00,1.060363173484802246e+00,2.419463396072387695e+00,5.170657634735107422e-01
9.040000000000000568e+01,3.926682472229003906e-01,7.400523424148559570e-01,4.516269564628601074e-01,9.370792508125305176e-01,7.113283872604370117e-01,1.111271977424621582e+00,1.137751817703247070e+00,1.108888864517211914e+00,2.329177856445312500e+00,6.564923524856567383e-01
9.060000000000000853e+01,3.967494368553161621e-01,6.497403979301452637e-01,4.107983708381652832e-01,8.474166989326477051e-01,5.836036205291748047e-01,1.066288590431213379e+00,9.261947870254516602e-01,1.124306917190551758e+00,2.048526763916015625e+00,8.176105022430419922e-01
9.080000000000001137e+01,4.118772149085998535e-01,5.675144791603088379e-01,3.957180082798004150e-01,7.531635165214538574e-01,4.906387627124786377e-01,9.983429312705993652e-01,7.541744709014892578e-01,1.111040830612182617e+00,1.713330984115600586e+00,9.578826427459716797e-01
9.100000000000000000e+01,4.349529445171356201e-01,4.948739409446716309e-01,3.973741233348846436e-01,6.625005602836608887e-01,4.298735260963439941e-01,9.144100546836853027e-01,6.179176568984985352e-01,1.074224591255187988e+00,1.407843589782714844e+00,1.056066751480102539e+00
9.120000000000000284e+01,4.659878611564636230e-01,4.291820824146270752e-01,4.108415544033050537e-01,5.793104171752929688e-01,3.980238735675811768e-01,8.212364912033081055e-01,5.164282917976379395e-01,1.012459397315979004e+00,1.147050857543945312e+00,1.106050848960876465e+00
9.140000000000000568e+01,4.969390630722045898e-01,3.695490658283233643e-01,4.325980246067047119e-01,5.054761767387390137e-01,3.895632326602935791e-01,7.261152267456054688e-01,4.476824104785919189e-01,9.330540895462036133e-01,9.338847994804382324e-01,1.122679114341735840e+00
9.160000000000000853e+01,5.165416002273559570e-01,3.223388195037841797e-01,4.622519612312316895e-01,4.390231966972351074e-01,3.962380588054656982e-01,6.362012624740600586e-01,4.084443151950836182e-01,8.426954746246337891e-01,7.614212632179260254e-01,1.110206007957458496e+00
9.180000000000001137e+01,5.305600762367248535e-01,2.883426547050476074e-01,4.934113025665283203e-01,3.786187767982482910e-01,4.131508171558380127e-01,5.551045536994934082e-01,3.945895731449127197e-01,7.481806874275207520e-01,6.238971948623657227e-01,1.074743390083312988e+00
9.200000000000000000e+01,5.420497655868530273e-01,2.640993893146514893e-01,5.145758986473083496e-01,3.285168707370758057e-01,4.375645220279693604e-01,4.837687313556671143e-01,3.971620798110961914e-01,6.576638817787170410e-01,5.210908055305480957e-01,1.014020204544067383e+00
9.220000000000000284e+01,5.550433397293090820e-01,2.468529492616653442e-01,5.292860269546508789e-01,2.928672134876251221e-01,4.696605801582336426e-01,4.189514219760894775e-01,4.112797379493713379e-01,5.748592019081115723e-01,4.510793983936309814e-01,9.354656934738159180e-01
9.240000000000000568e+01,5.736051201820373535e-01,2.329843789339065552e-01,5.409742593765258789e-01,2.673677802085876465e-01,5.004386901855468750e-01,3.600851595401763916e-01,4.335346221923828125e-01,5.014864802360534668e-01,4.107519388198852539e-01,8.457436561584472656e-01
9.260000000000000853e+01,5.968004465103149414e-01,2.216805964708328247e-01,5.529285669326782227e-01,2.495433986186981201e-01,5.190188288688659668e-01,3.154317736625671387e-01,4.638064503669738770e-01,4.352574050426483154e-01,3.959876894950866699e-01,7.515431642532348633e-01
9.280000000000001137e+01,6.269766688346862793e-01,2.131641656160354614e-01,5.707409381866455078e-01,2.352122366428375244e-01,5.322803258895874023e-01,2.832400202751159668e-01,4.949121475219726562e-01,3.751289546489715576e-01,3.978115022182464600e-01,6.610497236251831055e-01
9.300000000000000000e+01,6.635510921478271484e-01,2.066765576601028442e-01,5.928715467453002930e-01,2.235186100006103516e-01,5.435436367988586426e-01,2.603528797626495361e-01,5.153015851974487305e-01,3.259882032871246338e-01,4.114476740360260010e-01,5.780795216560363770e-01
9.320000000000000284e+01,7.070072889328002930e-01,2.012573033571243286e-01,6.223896741867065430e-01,2.147362679243087769e-01,5.579743981361389160e-01,2.439336925745010376e-01,5.298079848289489746e-01,2.908456325531005859e-01,4.331002235412597656e-01,5.046314001083374023e-01
9.340000000000000568e+01,7.575663328170776367e-01,1.969698965549468994e-01,6.582536697387695312e-01,2.081405222415924072e-01,5.774484276771545410e-01,2.306485325098037720e-01,5.414448380470275879e-01,2.656680643558502197e-01,4.629990756511688232e-01,4.383065104484558105e-01
9.360000000000000853e+01,8.156259059906005859e-01,1.939162313938140869e-01,7.004392147064208984e-01,2.025310248136520386e-01,6.021847724914550781e-01,2.199458628892898560e-01,5.541921854019165039e-01,2.482919991016387939e-01,4.941230416297912598e-01,3.779922127723693848e-01
9.380000000000001137e+01,8.825778961181640625e-01,1.919192075729370117e-01,7.496542334556579590e-01,1.980397850275039673e-01,6.337470412254333496e-01,2.120222300291061401e-01,5.725890398025512695e-01,2.343340665102005005e-01,5.150185823440551758e-01,3.281363546848297119e-01
9.400000000000000000e+01,9.605246186256408691e-01,1.909421831369400024e-01,8.066412210464477539e-01,1.948040276765823364e-01,6.717900633811950684e-01,2.057606577873229980e-01,5.955088734626770020e-01,2.229433208703994751e-01,5.296687483787536621e-01,2.925923764705657959e-01
9.420000000000000284e+01,1.050678014755249023e+00,1.911338567733764648e-01,8.722957968711853027e-01,1.926766932010650635e-01,7.165331244468688965e-01,2.005481123924255371e-01,6.254704594612121582e-01,2.143636941909790039e-01,5.413421988487243652e-01,2.670905292034149170e-01
9.440000000000000568e+01,1.154810428619384766e+00,1.926840543746948242e-01,9.484428167343139648e-01,1.915381401777267456e-01,7.685904502868652344e-01,1.965022534132003784e-01,6.618626713752746582e-01,2.078516334295272827e-01,5.540657639503479004e-01,2.497168034315109253e-01
9.460000000000000853e+01,1.274892568588256836e+00,1.957962512969970703e-01,1.036579728126525879e+00,1.915429979562759399e-01,8.282699584960937500e-01,1.937250345945358276e-01,7.047472000122070312e-01,2.023520320653915405e-01,5.721970200538635254e-01,2.356095761060714722e-01
9.480000000000001137e+01,1.413956880569458008e+00,2.008027881383895874e-01,1.138510227203369141e+00,1.928822398185729980e-01,8.974164128303527832e-01,1.919221132993698120e-01,7.547577619552612305e-01,1.979840695858001709e-01,5.946411490440368652e-01,2.240817099809646606e-01
9.500000000000000000e+01,1.568366289138793945e+00,2.133885174989700317e-01,1.255974054336547852e+00,1.957480311393737793e-01,9.776672124862670898e-01,1.911675631999969482e-01,8.123614788055419922e-01,1.948575973510742188e-01,6.241712570190429688e-01,2.153537720441818237e-01
9.520000000000000284e+01,1.733918666839599609e+00,2.368189990520477295e-01,1.391848206520080566e+00,2.004054188728332520e-01,1.070498585700988770e+00,1.916199326515197754e-01,8.788614869117736816e-01,1.928124874830245972e-01,6.600974202156066895e-01,2.087771594524383545e-01
9.540000000000000568e+01,1.905322432518005371e+00,2.723975181579589844e-01,1.543375015258789062e+00,2.115979939699172974e-01,1.177760004997253418e+00,1.934770494699478149e-01,9.560917615890502930e-01,1.917786449193954468e-01,7.025557160377502441e-01,2.032168060541152954e-01
9.560000000000000853e+01,2.078979969024658203e+00,3.214820027351379395e-01,1.706966519355773926e+00,2.334537953138351440e-01,1.301418781280517578e+00,1.969390511512756348e-01,1.045521259307861328e+00,1.919045597314834595e-01,7.520977258682250977e-01,1.987784504890441895e-01
9.580000000000001137e+01,2.245516538619995117e+00,3.852714002132415771e-01,1.877699494361877441e+00,2.669658362865447998e-01,1.444466710090637207e+00,2.024633735418319702e-01,1.148730754852294922e+00,1.933740526437759399e-01,8.092089295387268066e-01,1.955733299255371094e-01
9.600000000000000000e+01,2.390969276428222656e+00,4.654138684272766113e-01,2.050691604614257812e+00,3.140067458152770996e-01,1.601422190666198730e+00,2.171506732702255249e-01,1.267654299736022949e+00,1.963898092508316040e-01,8.749904632568359375e-01,1.934734284877777100e-01
9.620000000000000284e+01,2.421644687652587891e+00,5.821684002876281738e-01,2.218850135803222656e+00,3.756689429283142090e-01,1.768970608711242676e+00,2.428028285503387451e-01,1.405304431915283203e+00,2.012241929769515991e-01,9.513490796089172363e-01,1.923680305480957031e-01
9.640000000000000568e+01,2.224909782409667969e+00,7.406698465347290039e-01,2.368791341781616211e+00,4.530763328075408936e-01,1.941748619079589844e+00,2.809365093708038330e-01,1.558306813240051270e+00,2.134354263544082642e-01,1.039708971977233887e+00,1.924075484275817871e-01
9.660000000000000853e+01,1.895154476165771484e+00,8.911366462707519531e-01,2.438483715057373047e+00,5.627076625823974609e-01,2.114941358566284180e+00,3.331961929798126221e-01,1.722889423370361328e+00,2.362500727176666260e-01,1.141834139823913574e+00,1.937818080186843872e-01
9.680000000000001137e+01,1.569834470748901367e+00,1.016198635101318359e+00,2.267814159393310547e+00,7.172524929046630859e-01,2.278723955154418945e+00,3.999915122985839844e-01,1.893880009651184082e+00,2.710160911083221436e-01,1.259573459625244141e+00,1.966891288757324219e-01
9.700000000000000000e+01,1.281842947006225586e+00,1.089175701141357422e+00,1.946977138519287109e+00,8.738636970520019531e-01,2.415682554244995117e+00,4.846032261848449707e-01,2.066919326782226562e+00,3.194021582603454590e-01,1.395698785781860352e+00,2.013886421918869019e-01
9.720000000000000284e+01,1.042548060417175293e+00,1.122975111007690430e+00,1.615573287010192871e+00,1.005892753601074219e+00,2.396461248397827148e+00,6.105197072029113770e-01,2.233856201171875000e+00,3.824037909507751465e-01,1.547881007194519043e+00,2.129058837890625000e-01
9.740000000000000568e+01,8.483129739761352539e-01,1.125966668128967285e+00,1.320260167121887207e+00,1.086685895919799805e+00,2.163047075271606445e+00,7.712044119834899902e-01,2.380666732788085938e+00,4.615743160247802734e-01,1.711259484291076660e+00,2.351303249597549438e-01
9.760000000000000853e+01,6.911168694496154785e-01,1.102325320243835449e+00,1.072904706001281738e+00,1.125468134880065918e+00,1.824416756629943848e+00,9.182251095771789551e-01,2.419169902801513672e+00,5.765836238861083984e-01,1.881596803665161133e+00,2.691363096237182617e-01
9.780000000000001137e+01,5.693008303642272949e-01,1.053694248199462891e+00,8.723014593124389648e-01,1.132625699043273926e+00,1.506480693817138672e+00,1.032802224159240723e+00,2.231599330902099609e+00,7.330273389816284180e-01,2.053916454315185547e+00,3.166082501411437988e-01
9.800000000000000000e+01,4.816825985908508301e-01,9.832249879837036133e-01,7.091907858848571777e-01,1.112140655517578125e+00,1.228384613990783691e+00,1.095457792282104492e+00,1.905113697052001953e+00,8.846580982208251953e-01,2.221520662307739258e+00,3.786808252334594727e-01
9.820000000000000284e+01,4.257338047027587891e-01,8.980177640914916992e-01,5.817512869834899902e-01,1.066739201545715332e+00,9.995506405830383301e-01,1.122419357299804688e+00,1.579241275787353516e+00,1.011177897453308105e+00,2.369762182235717773e+00,4.567833542823791504e-01
9.840000000000000568e+01,3.979930579662322998e-01,8.045114874839782715e-01,4.890479743480682373e-01,9.983211755752563477e-01,8.140345811843872070e-01,1.119268894195556641e+00,1.290264487266540527e+00,1.085891246795654297e+00,2.423584222793579102e+00,5.689016580581665039e-01
9.860000000000000853e+01,3.918826878070831299e-01,7.105994224548339844e-01,4.286302328109741211e-01,9.140838384628295898e-01,6.646143794059753418e-01,1.091136813163757324e+00,1.049682021141052246e+00,1.120784759521484375e+00,2.243482828140258789e+00,7.242566347122192383e-01
9.880000000000001137e+01,4.002365767955780029e-01,6.223803758621215820e-01,3.971658349037170410e-01,8.206981420516967773e-01,5.503509640693664551e-01,1.037823319435119629e+00,8.545662760734558105e-01,1.124743461608886719e+00,1.921640872955322266e+00,8.776193857192993164e-01
9.900000000000000000e+01,4.182309508323669434e-01,5.431051254272460938e-01,3.889193236827850342e-01,7.254381775856018066e-01,4.697192311286926270e-01,9.641780257225036621e-01,6.964020729064941406e-01,1.101930856704711914e+00,1.594217538833618164e+00,1.006345629692077637e+00
9.920000000000000284e+01,4.433659911155700684e-01,4.735963344573974609e-01,3.958166539669036865e-01,6.354444026947021484e-01,4.199680387973785400e-01,8.772166967391967773e-01,5.735692381858825684e-01,1.054374337196350098e+00,1.303159475326538086e+00,1.083679914474487305e+00
9.940000000000000568e+01,4.760341346263885498e-01,4.099588692188262939e-01,4.128850102424621582e-01,5.543253421783447266e-01,3.974952697753906250e-01,7.832003235816955566e-01,4.849540591239929199e-01,9.847254753112792969e-01,1.060195803642272949e+00,1.120208978652954102e+00
9.960000000000000853e+01,5.061187744140625000e-01,3.520979881286621094e-01,4.374163150787353516e-01,4.830241203308105469e-01,3.944846391677856445e-01,6.906570196151733398e-01,4.278393685817718506e-01,9.000119566917419434e-01,8.635677695274353027e-01,1.125509023666381836e+00
9.980000000000001137e+01,5.235430002212524414e-01,3.099983632564544678e-01,4.695836305618286133e-01,4.182003140449523926e-01,4.048636555671691895e-01,6.045845150947570801e-01,3.991802334785461426e-01,8.068292140960693359e-01,7.036386728286743164e-01,1.103847384452819824e+00
1.000000000000000000e+02,5.360289812088012695e-01,2.796025276184082031e-01,5.003803372383117676e-01,3.593591153621673584e-01,4.243826866149902344e-01,5.276069641113281250e-01,3.925181627273559570e-01,7.129669189453125000e-01,5.789191722869873047e-01,1.057588815689086914e+00
1.002000000000000028e+02,5.470789074897766113e-01,2.581366002559661865e-01,5.188817381858825684e-01,3.148919343948364258e-01,4.512291252613067627e-01,4.596244394779205322e-01,4.003787934780120850e-01,6.246414184570312500e-01,4.885433316230773926e-01,9.887943863868713379e-01
1.004000000000000057e+02,5.622545480728149414e-01,2.421893179416656494e-01,5.321176648139953613e-01,2.827847898006439209e-01,4.833376109600067139e-01,3.972971141338348389e-01,4.181082546710968018e-01,5.451914072036743164e-01,4.300878942012786865e-01,9.047663807868957520e-01
1.006000000000000085e+02,5.822748541831970215e-01,2.292869687080383301e-01,5.433770418167114258e-01,2.599908113479614258e-01,5.099521875381469727e-01,3.424917757511138916e-01,4.430514872074127197e-01,4.755322635173797607e-01,4.001387059688568115e-01,8.118753433227539062e-01
1.008000000000000114e+02,6.077713370323181152e-01,2.189293652772903442e-01,5.575788617134094238e-01,2.434235364198684692e-01,5.261746644973754883e-01,3.032041490077972412e-01,4.755565226078033447e-01,4.117572307586669922e-01,3.926875889301300049e-01,7.177902460098266602e-01
1.010000000000000000e+02,6.400938630104064941e-01,2.113719433546066284e-01,5.770148038864135742e-01,2.300874441862106323e-01,5.383158326148986816e-01,2.748707234859466553e-01,5.057092308998107910e-01,3.536892831325531006e-01,4.000116288661956787e-01,6.290841698646545410e-01
1.012000000000000028e+02,6.790980100631713867e-01,2.052649855613708496e-01,6.018189191818237305e-01,2.193858325481414795e-01,5.493677854537963867e-01,2.549327313899993896e-01,5.232570171356201172e-01,3.111937344074249268e-01,4.172186851501464844e-01,5.491995811462402344e-01
1.014000000000000057e+02,7.249701619148254395e-01,2.002356052398681641e-01,6.335979104042053223e-01,2.115208357572555542e-01,5.658016204833984375e-01,2.397728115320205688e-01,5.359043478965759277e-01,2.802577018737792969e-01,4.416412711143493652e-01,4.791335463523864746e-01
1.016000000000000085e+02,7.780656814575195312e-01,1.963618248701095581e-01,6.716403961181640625e-01,2.052532732486724854e-01,5.866097211837768555e-01,2.274027317762374878e-01,5.469325780868530273e-01,2.590884566307067871e-01,4.738669395446777344e-01,4.150843322277069092e-01
1.018000000000000114e+02,8.388751149177551270e-01,1.937880218029022217e-01,7.164148688316345215e-01,2.000427842140197754e-01,6.138067841529846191e-01,2.177187651395797729e-01,5.619365572929382324e-01,2.430469691753387451e-01,5.041767954826354980e-01,3.567177057266235352e-01
1.020000000000000000e+02,9.096013307571411133e-01,1.921401470899581909e-01,7.685532569885253906e-01,1.960045248270034790e-01,6.476663947105407715e-01,2.107393443584442139e-01,5.819007158279418945e-01,2.301388084888458252e-01,5.221030712127685547e-01,3.133544921875000000e-01
1.022000000000000028e+02,9.914868474006652832e-01,1.915510743856430054e-01,8.284270763397216797e-01,1.932535767555236816e-01,6.879408359527587891e-01,2.048357129096984863e-01,6.075624227523803711e-01,2.198899984359741211e-01,5.348271727561950684e-01,2.822659313678741455e-01
1.024000000000000057e+02,1.086283802986145020e+00,1.922048181295394897e-01,8.977054357528686523e-01,1.914560496807098389e-01,7.351045608520507812e-01,2.000189125537872314e-01,6.399890780448913574e-01,2.124050110578536987e-01,5.459255576133728027e-01,2.600260376930236816e-01
1.026000000000000085e+02,1.195756912231445312e+00,1.942853480577468872e-01,9.781258106231689453e-01,1.907089501619338989e-01,7.898170948028564453e-01,1.964119821786880493e-01,6.787980198860168457e-01,2.062757909297943115e-01,5.609101057052612305e-01,2.439577579498291016e-01
1.028000000000000114e+02,1.321798801422119141e+00,1.979997307062149048e-01,1.071133613586425781e+00,1.911701261997222900e-01,8.523818850517272949e-01,1.940226405858993530e-01,7.243552803993225098e-01,2.012061178684234619e-01,5.806488990783691406e-01,2.308973371982574463e-01
1.030000000000000000e+02,1.466463565826416016e+00,2.047825008630752563e-01,1.178625226020812988e+00,1.930390000343322754e-01,9.252219200134277344e-01,1.925818324089050293e-01,7.773252725601196289e-01,1.973212212324142456e-01,6.058677434921264648e-01,2.204671353101730347e-01
1.032000000000000028e+02,1.624729156494140625e+00,2.210591733455657959e-01,1.302550315856933594e+00,1.965181976556777954e-01,1.009686946868896484e+00,1.922386884689331055e-01,8.379254341125488281e-01,1.947157382965087891e-01,6.378962397575378418e-01,2.128154933452606201e-01
1.034000000000000057e+02,1.792734622955322266e+00,2.485139816999435425e-01,1.446308374404907227e+00,2.021403312683105469e-01,1.107342839241027832e+00,1.931711733341217041e-01,9.082909822463989258e-01,1.930577903985977173e-01,6.763291358947753906e-01,2.066291868686676025e-01
1.036000000000000085e+02,1.965420842170715332e+00,2.886106669902801514e-01,1.603652238845825195e+00,2.168747335672378540e-01,1.219871878623962402e+00,1.955638378858566284e-01,9.898884296417236328e-01,1.924533545970916748e-01,7.214355468750000000e-01,2.014893144369125366e-01
1.038000000000000114e+02,2.137537002563476562e+00,3.431363701820373535e-01,1.771307229995727539e+00,2.426545470952987671e-01,1.349396228790283203e+00,1.996372640132904053e-01,1.084260582923889160e+00,1.930769979953765869e-01,7.738701701164245605e-01,1.975193172693252563e-01
1.040000000000000000e+02,2.298752546310424805e+00,4.121413826942443848e-01,1.944435119628906250e+00,2.808666825294494629e-01,1.496946930885314941e+00,2.082138210535049438e-01,1.193185925483703613e+00,1.951200962066650391e-01,8.339201211929321289e-01,1.948219090700149536e-01
1.042000000000000028e+02,2.420987367630004883e+00,5.026455521583557129e-01,2.117939710617065430e+00,3.332599997520446777e-01,1.656955718994140625e+00,2.267310172319412231e-01,1.318681836128234863e+00,1.987962275743484497e-01,9.037210941314697266e-01,1.930994689464569092e-01
1.044000000000000057e+02,2.361191034317016602e+00,6.369222402572631836e-01,2.281758069992065430e+00,4.002106189727783203e-01,1.825486302375793457e+00,2.567085027694702148e-01,1.463046908378601074e+00,2.053987383842468262e-01,9.844650030136108398e-01,1.924183815717697144e-01
1.046000000000000085e+02,2.099005460739135742e+00,7.982482910156250000e-01,2.418249845504760742e+00,4.851427376270294189e-01,1.998011946678161621e+00,2.995750904083251953e-01,1.620858430862426758e+00,2.214947640895843506e-01,1.078031301498413086e+00,1.929628401994705200e-01
1.048000000000000114e+02,1.759787797927856445e+00,9.424295425415039062e-01,2.396766185760498047e+00,6.116796731948852539e-01,2.168585300445556641e+00,3.571748435497283936e-01,1.788220763206481934e+00,2.487790286540985107e-01,1.186000943183898926e+00,1.949116736650466919e-01
1.050000000000000000e+02,1.448830127716064453e+00,1.047455191612243652e+00,2.160340785980224609e+00,7.727205753326416016e-01,2.325320005416870117e+00,4.296203255653381348e-01,1.960393905639648438e+00,2.886484265327453613e-01,1.310280919075012207e+00,1.984719038009643555e-01
1.052000000000000028e+02,1.180777311325073242e+00,1.102624416351318359e+00,1.820599555969238281e+00,9.197987318038940430e-01,2.427512884140014648e+00,5.279676914215087891e-01,2.131956100463867188e+00,3.428720533847808838e-01,1.453825592994689941e+00,2.045456916093826294e-01
1.054000000000000057e+02,9.610335230827331543e-01,1.123482227325439453e+00,1.503012776374816895e+00,1.033888339996337891e+00,2.316212177276611328e+00,6.716157793998718262e-01,2.293031930923461914e+00,4.116534888744354248e-01,1.610877513885498047e+00,2.200001925230026245e-01
1.056000000000000085e+02,7.829317450523376465e-01,1.114908814430236816e+00,1.225608825683593750e+00,1.096068382263183594e+00,2.021509408950805664e+00,8.336048722267150879e-01,2.416717529296875000e+00,5.014258027076721191e-01,1.778373479843139648e+00,2.464351058006286621e-01
1.058000000000000114e+02,6.402609348297119141e-01,1.082694649696350098e+00,9.972346425056457520e-01,1.122708916664123535e+00,1.686822891235351562e+00,9.721868038177490234e-01,2.358096361160278320e+00,6.350753307342529297e-01,1.950380444526672363e+00,2.854969799518585205e-01
1.060000000000000000e+02,5.325902104377746582e-01,1.024932742118835449e+00,8.121500015258789062e-01,1.119217991828918457e+00,1.383488178253173828e+00,1.066023588180541992e+00,2.096772909164428711e+00,7.960198521614074707e-01,2.122560501098632812e+00,3.387680649757385254e-01
1.062000000000000028e+02,4.581063091754913330e-01,9.482665061950683594e-01,6.630710959434509277e-01,1.090851783752441406e+00,1.126192688941955566e+00,1.112859964370727539e+00,1.758411526679992676e+00,9.398292303085327148e-01,2.284736871719360352e+00,4.066061973571777344e-01
1.064000000000000057e+02,4.139132201671600342e-01,8.595137000083923340e-01,5.492541193962097168e-01,1.037171721458435059e+00,9.164451360702514648e-01,1.126738905906677246e+00,1.448445081710815430e+00,1.044677853584289551e+00,2.411664009094238281e+00,4.948096871376037598e-01
1.066000000000000085e+02,3.959730863571166992e-01,7.651906609535217285e-01,4.690114259719848633e-01,9.633450508117675781e-01,7.461525201797485352e-01,1.112083196640014648e+00,1.180838584899902344e+00,1.099863409996032715e+00,2.365982532501220703e+00,6.258512735366821289e-01
1.068000000000000114e+02,3.956776857376098633e-01,6.738152503967285156e-01,4.196386933326721191e-01,8.762578964233398438e-01,6.113760471343994141e-01,1.073673605918884277e+00,9.613453149795532227e-01,1.120821356773376465e+00,2.114109516143798828e+00,7.861906290054321289e-01
1.070000000000000000e+02,4.079292714595794678e-01,5.893642902374267578e-01,3.974026441574096680e-01,7.822022438049316406e-01,5.113354921340942383e-01,1.010682821273803711e+00,7.835446596145629883e-01,1.112333297729492188e+00,1.776125907897949219e+00,9.303796291351318359e-01
1.072000000000000028e+02,4.289033710956573486e-01,5.142002105712890625e-01,3.946363031864166260e-01,6.897571682929992676e-01,4.440029859542846680e-01,9.303606748580932617e-01,6.412845849990844727e-01,1.080196619033813477e+00,1.464791536331176758e+00,1.037967324256896973e+00
1.074000000000000057e+02,4.575575590133666992e-01,4.471064805984497070e-01,4.051073789596557617e-01,6.037748456001281738e-01,4.060979485511779785e-01,8.394253253936767578e-01,5.338956713676452637e-01,1.022692084312438965e+00,1.194833278656005859e+00,1.095291972160339355e+00
1.076000000000000085e+02,4.891435503959655762e-01,3.859188854694366455e-01,4.246904551982879639e-01,5.268978476524353027e-01,3.934305608272552490e-01,7.446091771125793457e-01,4.595978558063507080e-01,9.463313221931457520e-01,9.732198715209960938e-01,1.118040084838867188e+00
1.078000000000000114e+02,5.125099420547485352e-01,3.339445292949676514e-01,4.516526162624359131e-01,4.589575529098510742e-01,3.967719674110412598e-01,6.541190147399902344e-01,4.153814911842346191e-01,8.579045534133911133e-01,7.938223481178283691e-01,1.111189007759094238e+00
1.080000000000000000e+02,5.278093814849853516e-01,2.969110608100891113e-01,4.836769104003906250e-01,3.967156708240509033e-01,4.113647937774658203e-01,5.715627074241638184e-01,3.973517417907714844e-01,7.639646530151367188e-01,6.499263644218444824e-01,1.080390095710754395e+00
1.082000000000000028e+02,5.396900773048400879e-01,2.702693045139312744e-01,5.101231932640075684e-01,3.420524597167968750e-01,4.340085983276367188e-01,4.985064864158630371e-01,3.971531689167022705e-01,6.728481054306030273e-01,5.407311916351318359e-01,1.024502158164978027e+00
1.084000000000000057e+02,5.512288212776184082e-01,2.516424357891082764e-01,5.263108015060424805e-01,3.028495311737060547e-01,4.646892249584197998e-01,4.324993491172790527e-01,4.093818962574005127e-01,5.887334346771240234e-01,4.646853506565093994e-01,9.494019150733947754e-01
1.086000000000000085e+02,5.683286786079406738e-01,2.368557453155517578e-01,5.384463071823120117e-01,2.745476365089416504e-01,4.957502782344818115e-01,3.725835978984832764e-01,4.301995635032653809e-01,5.138509869575500488e-01,4.188539385795593262e-01,8.618957996368408203e-01
1.088000000000000114e+02,5.897151231765747070e-01,2.248177975416183472e-01,5.495238900184631348e-01,2.546961009502410889e-01,5.158110857009887695e-01,3.243077993392944336e-01,4.587508440017700195e-01,4.469223320484161377e-01,3.994050025939941406e-01,7.684237360954284668e-01
1.090000000000000000e+02,6.180671453475952148e-01,2.155543863773345947e-01,5.659148693084716797e-01,2.394905835390090942e-01,5.300738215446472168e-01,2.897459864616394043e-01,4.902194142341613770e-01,3.858163952827453613e-01,3.981534540653228760e-01,6.773723363876342773e-01
1.092000000000000028e+02,6.528440713882446289e-01,2.087652832269668579e-01,5.867347121238708496e-01,2.271129041910171509e-01,5.416368842124938965e-01,2.650486528873443604e-01,5.132750868797302246e-01,3.340892791748046875e-01,4.096723794937133789e-01,5.930428504943847656e-01
1.094000000000000057e+02,6.943247914314270020e-01,2.030397653579711914e-01,6.141951084136962891e-01,2.175324857234954834e-01,5.545295476913452148e-01,2.477563321590423584e-01,5.285714864730834961e-01,2.970026433467864990e-01,4.297572970390319824e-01,5.179866552352905273e-01
1.096000000000000085e+02,7.427981495857238770e-01,1.984211653470993042e-01,6.481729745864868164e-01,2.105781733989715576e-01,5.730251669883728027e-01,2.338682413101196289e-01,5.404571890830993652e-01,2.701345086097717285e-01,4.575999677181243896e-01,4.509376585483551025e-01
1.098000000000000114e+02,7.986938357353210449e-01,1.950008720159530640e-01,6.883984804153442383e-01,2.046688944101333618e-01,5.960860848426818848e-01,2.225375175476074219e-01,5.520988106727600098e-01,2.518774271011352539e-01,4.890878498554229736e-01,3.895833194255828857e-01
1.100000000000000000e+02,8.627957701683044434e-01,1.927440464496612549e-01,7.354732155799865723e-01,1.998433768749237061e-01,6.261379718780517578e-01,2.139899134635925293e-01,5.694067478179931641e-01,2.372481226921081543e-01,5.132075548171997070e-01,3.369174599647521973e-01
1.102000000000000028e+02,9.375169277191162109e-01,1.914653927087783813e-01,7.902328968048095703e-01,1.962435096502304077e-01,6.627082228660583496e-01,2.075023651123046875e-01,5.909274220466613770e-01,2.253386676311492920e-01,5.287007093429565430e-01,2.992823421955108643e-01
1.104000000000000057e+02,1.023976564407348633e+00,1.913089305162429810e-01,8.529561161994934082e-01,1.938571035861968994e-01,7.057887315750122070e-01,2.020320445299148560e-01,6.196471452713012695e-01,2.162648737430572510e-01,5.406334400177001953e-01,2.719559669494628906e-01
1.106000000000000085e+02,1.123858094215393066e+00,1.924527138471603394e-01,9.258044958114624023e-01,1.924190521240234375e-01,7.560268640518188477e-01,1.976986974477767944e-01,6.547915339469909668e-01,2.095644474029541016e-01,5.521895885467529297e-01,2.535899877548217773e-01
1.108000000000000114e+02,1.239102005958557129e+00,1.950975060462951660e-01,1.010204315185546875e+00,1.920775622129440308e-01,8.138979673385620117e-01,1.946151107549667358e-01,6.963333487510681152e-01,2.038593739271163940e-01,5.691726207733154297e-01,2.387934327125549316e-01
1.110000000000000000e+02,1.372157454490661621e+00,1.994837373495101929e-01,1.107772111892700195e+00,1.930103152990341187e-01,8.807300329208374023e-01,1.925968378782272339e-01,7.448527216911315918e-01,1.992581337690353394e-01,5.904322862625122070e-01,2.267446815967559814e-01
1.112000000000000028e+02,1.521739840507507324e+00,2.094259262084960938e-01,1.220456004142761230e+00,1.954174935817718506e-01,9.582973718643188477e-01,1.915931254625320435e-01,8.010406494140625000e-01,1.958939582109451294e-01,6.185782551765441895e-01,2.174805849790573120e-01
1.114000000000000057e+02,1.684003829956054688e+00,2.296014279127120972e-01,1.350407361984252930e+00,1.995130181312561035e-01,1.048130273818969727e+00,1.917539536952972412e-01,8.656106591224670410e-01,1.936744302511215210e-01,6.532521247863769531e-01,2.106871753931045532e-01
1.116000000000000085e+02,1.854094982147216797e+00,2.614247798919677734e-01,1.498524904251098633e+00,2.080002129077911377e-01,1.151856660842895508e+00,1.932702362537384033e-01,9.405754804611206055e-01,1.924341470003128052e-01,6.942921280860900879e-01,2.049107998609542847e-01
1.118000000000000114e+02,2.027482032775878906e+00,3.063507676124572754e-01,1.658797144889831543e+00,2.267097979784011841e-01,1.271520614624023438e+00,1.963426470756530762e-01,1.027421832084655762e+00,1.923206001520156860e-01,7.423044443130493164e-01,2.002358883619308472e-01
1.120000000000000000e+02,2.197153806686401367e+00,3.661930859088897705e-01,1.827577829360961914e+00,2.567634880542755127e-01,1.409932136535644531e+00,2.012629210948944092e-01,1.127747774124145508e+00,1.935128271579742432e-01,7.978533506393432617e-01,1.967746913433074951e-01
1.122000000000000028e+02,2.351016521453857422e+00,4.412964582443237305e-01,2.000075817108154297e+00,2.997839748859405518e-01,1.563623070716857910e+00,2.136619985103607178e-01,1.243363261222839355e+00,1.962099373340606689e-01,8.615595102310180664e-01,1.944938600063323975e-01
1.124000000000000057e+02,2.438983678817749023e+00,5.455597639083862305e-01,2.170804500579833984e+00,3.575074374675750732e-01,1.728726625442504883e+00,2.368017435073852539e-01,1.376844525337219238e+00,2.006563246250152588e-01,9.356269836425781250e-01,1.931810230016708374e-01
1.126000000000000085e+02,2.291265010833740234e+00,6.954336762428283691e-01,2.327354907989501953e+00,4.301315844058990479e-01,1.899980306625366211e+00,2.719692587852478027e-01,1.527309417724609375e+00,2.109624743461608887e-01,1.021343469619750977e+00,1.929798424243927002e-01
1.128000000000000114e+02,1.980252027511596680e+00,8.556246757507324219e-01,2.427819252014160156e+00,5.291346907615661621e-01,2.072808980941772461e+00,3.208759725093841553e-01,1.689376950263977051e+00,2.316460907459259033e-01,1.120416522026062012e+00,1.940705180168151855e-01
1.130000000000000000e+02,1.647233128547668457e+00,9.913018941879272461e-01,2.313667297363281250e+00,6.733148097991943359e-01,2.239145278930664062e+00,3.843994438648223877e-01,1.858848810195922852e+00,2.639958560466766357e-01,1.234617710113525391e+00,1.966440081596374512e-01
1.132000000000000028e+02,1.348293662071228027e+00,1.077858448028564453e+00,2.017906188964843750e+00,8.351833224296569824e-01,2.384923458099365234e+00,4.641612470149993896e-01,2.031338691711425781e+00,3.096016347408294678e-01,1.366383790969848633e+00,2.009419053792953491e-01
1.134000000000000057e+02,1.096739053726196289e+00,1.120065808296203613e+00,1.683317422866821289e+00,9.735267162322998047e-01,2.417979955673217773e+00,5.801804661750793457e-01,2.199980020523071289e+00,3.700421154499053955e-01,1.515332698822021484e+00,2.106061130762100220e-01
1.136000000000000085e+02,8.920076489448547363e-01,1.130206346511840820e+00,1.380406618118286133e+00,1.066740155220031738e+00,2.226122617721557617e+00,7.373698353767395020e-01,2.352110147476196289e+00,4.457988142967224121e-01,1.676413893699645996e+00,2.304310798645019531e-01
1.138000000000000114e+02,7.256681919097900391e-01,1.112317919731140137e+00,1.123948335647583008e+00,1.113033652305603027e+00,1.897720932960510254e+00,8.882246613502502441e-01,2.433553457260131836e+00,5.521986484527587891e-01,1.845238089561462402e+00,2.619094550609588623e-01
1.140000000000000000e+02,5.948373675346374512e-01,1.070085763931274414e+00,9.144514203071594238e-01,1.126758217811584473e+00,1.572946429252624512e+00,1.013572454452514648e+00,2.276784420013427734e+00,7.035071253776550293e-01,2.017154455184936523e+00,3.065579235553741455e-01
1.142000000000000028e+02,4.988430738449096680e-01,1.004029750823974609e+00,7.446659803390502930e-01,1.111762046813964844e+00,1.284730553627014160e+00,1.087212562561035156e+00,1.962359070777893066e+00,8.616548776626586914e-01,2.186619281768798828e+00,3.659464120864868164e-01
1.144000000000000057e+02,4.353012740612030029e-01,9.215284585952758789e-01,6.101641654968261719e-01,1.073119401931762695e+00,1.044967293739318848e+00,1.121469140052795410e+00,1.630981087684631348e+00,9.955810904502868652e-01,2.340149164199829102e+00,4.406186938285827637e-01
1.146000000000000085e+02,4.010195136070251465e-01,8.292036652565002441e-01,5.104888081550598145e-01,1.009926557540893555e+00,8.506134748458862305e-01,1.124779105186462402e+00,1.334348440170288086e+00,1.079353809356689453e+00,2.428403615951538086e+00,5.442638397216796875e-01
1.148000000000000114e+02,3.908454179763793945e-01,7.341448068618774414e-01,4.434362649917602539e-01,9.294517636299133301e-01,6.932246685028076172e-01,1.101427316665649414e+00,1.085382699966430664e+00,1.119888901710510254e+00,2.282582998275756836e+00,6.929734349250793457e-01
1.150000000000000000e+02,3.961277008056640625e-01,6.438900828361511230e-01,4.058938920497894287e-01,8.384201526641845703e-01,5.712118744850158691e-01,1.053203105926513672e+00,8.831646442413330078e-01,1.128594160079956055e+00,1.973765850067138672e+00,8.523341417312622070e-01
1.152000000000000028e+02,4.120891690254211426e-01,5.621021986007690430e-01,3.934206366539001465e-01,7.436544895172119141e-01,4.833045601844787598e-01,9.831600189208984375e-01,7.187951803207397461e-01,1.109542846679687500e+00,1.642526984214782715e+00,9.871569275856018066e-01
1.154000000000000057e+02,4.358049035072326660e-01,4.899636507034301758e-01,3.968707621097564697e-01,6.532245278358459473e-01,4.270220994949340820e-01,8.982475399971008301e-01,5.899441242218017578e-01,1.066016077995300293e+00,1.345366716384887695e+00,1.073198676109313965e+00
1.156000000000000085e+02,4.673675894737243652e-01,4.246233105659484863e-01,4.115609228610992432e-01,5.707479119300842285e-01,3.989562690258026123e-01,8.049921989440917969e-01,4.957023262977600098e-01,9.991824626922607422e-01,1.095108628273010254e+00,1.115142226219177246e+00
1.158000000000000114e+02,4.982752501964569092e-01,3.653075695037841797e-01,4.342784583568572998e-01,4.977695345878601074e-01,3.925914168357849121e-01,7.112744450569152832e-01,4.337826967239379883e-01,9.161852598190307617e-01,8.915705680847167969e-01,1.125137567520141602e+00
1.160000000000000000e+02,5.174278020858764648e-01,3.192257285118103027e-01,4.649610221385955811e-01,4.317563176155090332e-01,4.006915688514709473e-01,6.231306195259094238e-01,4.007252454757690430e-01,8.236587643623352051e-01,7.265706658363342285e-01,1.107112288475036621e+00
1.162000000000000028e+02,5.311328172683715820e-01,2.859955728054046631e-01,4.959819912910461426e-01,3.719084560871124268e-01,4.185435771942138672e-01,5.438784956932067871e-01,3.913420140743255615e-01,7.289087772369384766e-01,5.966148972511291504e-01,1.065132379531860352e+00
1.164000000000000057e+02,5.425298213958740234e-01,2.623571753501892090e-01,5.158959031105041504e-01,3.239473104476928711e-01,4.435247778892517090e-01,4.743853807449340820e-01,3.972484767436981201e-01,6.391360759735107422e-01,5.011903047561645508e-01,9.994812011718750000e-01
1.166000000000000085e+02,5.560883283615112305e-01,2.454233765602111816e-01,5.301182866096496582e-01,2.894778251647949219e-01,4.760536849498748779e-01,4.107184112071990967e-01,4.136639237403869629e-01,5.579496622085571289e-01,4.380579292774200439e-01,9.175530076026916504e-01
1.168000000000000114e+02,5.750396847724914551e-01,2.317936122417449951e-01,5.416674613952636719e-01,2.648866176605224609e-01,5.061659812927246094e-01,3.527550995349884033e-01,4.376769661903381348e-01,4.864384531974792480e-01,4.039331078529357910e-01,8.258404135704040527e-01
1.170000000000000000e+02,5.987851619720458984e-01,2.206914573907852173e-01,5.543659925460815430e-01,2.474703341722488403e-01,5.236970186233520508e-01,3.104360699653625488e-01,4.693956971168518066e-01,4.214289188385009766e-01,3.936699628829956055e-01,7.315584421157836914e-01
1.172000000000000028e+02,6.294802427291870117e-01,2.123833298683166504e-01,5.727640986442565918e-01,2.335003167390823364e-01,5.361741781234741211e-01,2.800329327583312988e-01,5.001611709594726562e-01,3.624065220355987549e-01,3.988083004951477051e-01,6.420435905456542969e-01
1.174000000000000057e+02,6.668253540992736816e-01,2.060092836618423462e-01,5.958419442176818848e-01,2.221601903438568115e-01,5.472123622894287109e-01,2.585339844226837158e-01,5.188983082771301270e-01,3.172188997268676758e-01,4.145783185958862305e-01,5.608400702476501465e-01
1.176000000000000085e+02,7.108752727508544922e-01,2.006819993257522583e-01,6.261198520660400391e-01,2.136818170547485352e-01,5.624997615814208984e-01,2.427017986774444580e-01,5.323286056518554688e-01,2.845875322818756104e-01,4.379281401634216309e-01,4.893380999565124512e-01
1.178000000000000114e+02,7.619494795799255371e-01,1.964740008115768433e-01,6.625873446464538574e-01,2.071782350540161133e-01,5.825439691543579102e-01,2.298551499843597412e-01,5.435889363288879395e-01,2.616066038608551025e-01,4.692908227443695068e-01,4.244035780429840088e-01
1.180000000000000000e+02,8.207310438156127930e-01,1.935404837131500244e-01,7.056537270545959473e-01,2.017034292221069336e-01,6.084140539169311523e-01,2.196647524833679199e-01,5.576440691947937012e-01,2.449795603752136230e-01,4.999406635761260986e-01,3.652720451354980469e-01
1.182000000000000028e+02,8.887353539466857910e-01,1.916263699531555176e-01,7.558774948120117188e-01,1.973655968904495239e-01,6.409537792205810547e-01,2.122326791286468506e-01,5.769276022911071777e-01,2.315956354141235352e-01,5.189662575721740723e-01,3.193486034870147705e-01
1.184000000000000057e+02,9.674399495124816895e-01,1.907283067703247070e-01,8.137928843498229980e-01,1.942879259586334229e-01,6.799340248107910156e-01,2.061300575733184814e-01,6.013168692588806152e-01,2.207989990711212158e-01,5.324935913085937500e-01,2.864504456520080566e-01
1.186000000000000085e+02,1.058680891990661621e+00,1.910237669944763184e-01,8.806665539741516113e-01,1.922711879014968872e-01,7.256779074668884277e-01,2.010905593633651733e-01,6.326251626014709473e-01,2.127863466739654541e-01,5.438239574432373047e-01,2.629317939281463623e-01
1.188000000000000114e+02,1.164118289947509766e+00,1.926969885826110840e-01,9.582203626632690430e-01,1.912616044282913208e-01,7.788400650024414062e-01,1.972368061542510986e-01,6.703643202781677246e-01,2.064816653728485107e-01,5.578618049621582031e-01,2.463121861219406128e-01
1.190000000000000000e+02,1.285634756088256836e+00,1.959495246410369873e-01,1.047948002815246582e+00,1.914167851209640503e-01,8.396176099777221680e-01,1.946630626916885376e-01,7.147269248962402344e-01,2.012141793966293335e-01,5.769605040550231934e-01,2.328431308269500732e-01
1.192000000000000028e+02,1.426451683044433594e+00,2.011851817369461060e-01,1.151686668395996094e+00,1.929288953542709351e-01,9.102089405059814453e-01,1.930178552865982056e-01,7.663639187812805176e-01,1.971057951450347900e-01,6.010301709175109863e-01,2.219452857971191406e-01
1.194000000000000057e+02,1.582086086273193359e+00,2.145813554525375366e-01,1.271191716194152832e+00,1.959932148456573486e-01,9.920914173126220703e-01,1.924414634704589844e-01,8.255771398544311523e-01,1.942552924156188965e-01,6.319861412048339844e-01,2.138272225856781006e-01
1.196000000000000085e+02,1.748498201370239258e+00,2.389187961816787720e-01,1.409643292427062988e+00,2.009194791316986084e-01,1.086816430091857910e+00,1.930990368127822876e-01,8.942670226097106934e-01,1.924123764038085938e-01,6.693081855773925781e-01,2.074690610170364380e-01
1.198000000000000114e+02,1.920998334884643555e+00,2.754097580909729004e-01,1.563451409339904785e+00,2.132638394832611084e-01,1.196160554885864258e+00,1.951823085546493530e-01,9.739154577255249023e-01,1.916068643331527710e-01,7.132645249366760254e-01,2.021459490060806274e-01
1.200000000000000000e+02,2.094551563262939453e+00,3.258863389492034912e-01,1.728633522987365723e+00,2.363756746053695679e-01,1.322004199028015137e+00,1.988964974880218506e-01,1.066029667854309082e+00,1.919974982738494873e-01,7.644376754760742188e-01,1.979717016220092773e-01
1.202000000000000028e+02,2.260186433792114258e+00,3.908555507659912109e-01,1.900292515754699707e+00,2.714396119117736816e-01,1.466750264167785645e+00,2.057617008686065674e-01,1.172407865524291992e+00,1.937755793333053589e-01,8.232334852218627930e-01,1.950565874576568604e-01
1.204000000000000057e+02,2.402028083801269531e+00,4.728979468345642090e-01,2.073631763458251953e+00,3.202225863933563232e-01,1.624720573425292969e+00,2.220633476972579956e-01,1.295251011848449707e+00,1.971637457609176636e-01,8.914825320243835449e-01,1.931808590888977051e-01
1.206000000000000085e+02,2.412318944931030273e+00,5.933038592338562012e-01,2.240622043609619141e+00,3.835597038269042969e-01,1.792482137680053711e+00,2.496009469032287598e-01,1.437379121780395508e+00,2.025689333677291870e-01,9.704048633575439453e-01,1.923220306634902954e-01
1.208000000000000114e+02,2.201055526733398438e+00,7.528336644172668457e-01,2.386507511138916016e+00,4.633874595165252686e-01,1.964328765869140625e+00,2.897898256778717041e-01,1.593633174896240234e+00,2.168050259351730347e-01,1.061674952507019043e+00,1.926449835300445557e-01
1.210000000000000000e+02,1.867385625839233398e+00,9.019460678100585938e-01,2.421973943710327148e+00,5.791848897933959961e-01,2.135918855667114258e+00,3.443059027194976807e-01,1.760473489761352539e+00,2.419180124998092651e-01,1.167212486267089844e+00,1.943470686674118042e-01
1.212000000000000028e+02,1.544882297515869141e+00,1.022838473320007324e+00,2.230325937271118164e+00,7.366516590118408203e-01,2.296349287033081055e+00,4.135063290596008301e-01,1.932501912117004395e+00,2.794494628906250000e-01,1.288586497306823730e+00,1.976198703050613403e-01
1.214000000000000057e+02,1.260707616806030273e+00,1.091454029083251953e+00,1.902070879936218262e+00,8.879874348640441895e-01,2.418552160263061523e+00,5.039193034172058105e-01,2.105582714080810547e+00,3.310037553310394287e-01,1.429474949836730957e+00,2.028613388538360596e-01
1.216000000000000085e+02,1.025622725486755371e+00,1.122527599334716797e+00,1.576257467269897461e+00,1.014031648635864258e+00,2.354794979095458984e+00,6.386666297912597656e-01,2.269840002059936523e+00,3.971261680126190186e-01,1.584680795669555664e+00,2.166303396224975586e-01
1.218000000000000114e+02,8.349246382713317871e-01,1.123096823692321777e+00,1.287342190742492676e+00,1.088173747062683105e+00,2.090284347534179688e+00,7.997819185256958008e-01,2.408590555191040039e+00,4.805915653705596924e-01,1.750555038452148438e+00,2.413292229175567627e-01
1.220000000000000000e+02,6.806736588478088379e-01,1.097812294960021973e+00,1.047201514244079590e+00,1.122606873512268066e+00,1.752076387405395508e+00,9.433239698410034180e-01,2.395868062973022461e+00,6.047967076301574707e-01,1.922041177749633789e+00,2.782632112503051758e-01
1.222000000000000028e+02,5.618102550506591797e-01,1.047378897666931152e+00,8.523139953613281250e-01,1.126174449920654297e+00,1.442498445510864258e+00,1.047384977340698242e+00,2.170147418975830078e+00,7.646268606185913086e-01,2.094736337661743164e+00,3.290898203849792480e-01
1.224000000000000057e+02,4.769813418388366699e-01,9.756563305854797363e-01,6.942548155784606934e-01,1.103081107139587402e+00,1.175698995590209961e+00,1.101817965507507324e+00,1.833712220191955566e+00,9.118887186050415039e-01,2.259368658065795898e+00,3.944915533065795898e-01
1.226000000000000085e+02,4.235307872295379639e-01,8.897560834884643555e-01,5.716689825057983398e-01,1.055064082145690918e+00,9.570761322975158691e-01,1.122084975242614746e+00,1.515462040901184082e+00,1.027913570404052734e+00,2.398817539215087891e+00,4.771871566772460938e-01
1.228000000000000114e+02,3.979274928569793701e-01,7.960681915283203125e-01,4.833602309226989746e-01,9.850221276283264160e-01,7.798946499824523926e-01,1.112984657287597656e+00,1.236267566680908203e+00,1.091721296310424805e+00,2.395912170410156250e+00,5.993290543556213379e-01
1.230000000000000000e+02,3.929066061973571777e-01,7.029664516448974609e-01,4.266539216041564941e-01,9.000943303108215332e-01,6.380687355995178223e-01,1.080462098121643066e+00,1.006474494934082031e+00,1.119695067405700684e+00,2.178084135055541992e+00,7.582053542137145996e-01
1.232000000000000028e+02,4.020740985870361328e-01,6.155635118484497070e-01,3.984982967376708984e-01,8.067321777343750000e-01,5.313482880592346191e-01,1.022409200668334961e+00,8.199780583381652832e-01,1.117592215538024902e+00,1.844440340995788574e+00,9.056305289268493652e-01
1.234000000000000057e+02,4.206447303295135498e-01,5.371788144111633301e-01,3.919885754585266113e-01,7.127570509910583496e-01,4.576393961906433105e-01,9.455661177635192871e-01,6.697722673416137695e-01,1.090242266654968262e+00,1.525524616241455078e+00,1.023311018943786621e+00
1.236000000000000085e+02,4.462366700172424316e-01,4.684363007545471191e-01,3.998751938343048096e-01,6.243606805801391602e-01,4.137248694896697998e-01,8.567376136779785156e-01,5.545907616615295410e-01,1.037754297256469727e+00,1.245254993438720703e+00,1.088792085647583008e+00
1.238000000000000114e+02,4.787654578685760498e-01,4.052771329879760742e-01,4.177021980285644531e-01,5.448591113090515137e-01,3.963192999362945557e-01,7.625262141227722168e-01,4.731080532073974609e-01,9.649390578269958496e-01,1.013895869255065918e+00,1.117963194847106934e+00
1.240000000000000000e+02,5.075187087059020996e-01,3.486057817935943604e-01,4.426814317703247070e-01,4.751489758491516113e-01,3.964781761169433594e-01,6.712929010391235352e-01,4.222916066646575928e-01,8.785479664802551270e-01,8.266665339469909668e-01,1.116819024085998535e+00
1.242000000000000028e+02,5.244410634040832520e-01,3.076409995555877686e-01,4.752075076103210449e-01,4.113501310348510742e-01,4.089900553226470947e-01,5.872107744216918945e-01,3.990397155284881592e-01,7.849166989326477051e-01,6.754493713378906250e-01,1.090328812599182129e+00
1.244000000000000057e+02,5.368149280548095703e-01,2.779242098331451416e-01,5.054152607917785645e-01,3.533322215080261230e-01,4.300428628921508789e-01,5.124033689498901367e-01,3.955221176147460938e-01,6.926036477088928223e-01,5.591087341308593750e-01,1.039066195487976074e+00
1.246000000000000085e+02,5.478270649909973145e-01,2.569900155067443848e-01,5.230139493942260742e-01,3.108626008033752441e-01,4.588407278060913086e-01,4.454928338527679443e-01,4.054718315601348877e-01,6.065258383750915527e-01,4.763947427272796631e-01,9.670333266258239746e-01
1.248000000000000114e+02,5.633673071861267090e-01,2.412575334310531616e-01,5.355639457702636719e-01,2.801713347434997559e-01,4.903264641761779785e-01,3.844717144966125488e-01,4.246683418750762939e-01,5.294631719589233398e-01,4.246915280818939209e-01,8.812894225120544434e-01
1.250000000000000000e+02,5.836287140846252441e-01,2.285080254077911377e-01,5.466341376304626465e-01,2.585074007511138916e-01,5.131656527519226074e-01,3.329297900199890137e-01,4.512287974357604980e-01,4.614785313606262207e-01,4.005085229873657227e-01,7.880176305770874023e-01
1.252000000000000028e+02,6.099230051040649414e-01,2.184541672468185425e-01,5.618074536323547363e-01,2.425681203603744507e-01,5.283557772636413574e-01,2.961345911026000977e-01,4.833107590675354004e-01,3.990581631660461426e-01,3.962551951408386230e-01,6.957680583000183105e-01
1.254000000000000057e+02,6.425672173500061035e-01,2.110484391450881958e-01,5.817583799362182617e-01,2.296229898929595947e-01,5.401729345321655273e-01,2.698268294334411621e-01,5.103769898414611816e-01,3.438406288623809814e-01,4.058366715908050537e-01,6.095785498619079590e-01
1.256000000000000085e+02,6.821045875549316406e-01,2.050242722034454346e-01,6.076577901840209961e-01,2.194148898124694824e-01,5.518650412559509277e-01,2.516368031501770020e-01,5.267352461814880371e-01,3.041580915451049805e-01,4.245524108409881592e-01,5.323845744132995605e-01
1.258000000000000114e+02,7.284277677536010742e-01,2.000686228275299072e-01,6.402224898338317871e-01,2.119717150926589966e-01,5.692726373672485352e-01,2.370804101228713989e-01,5.389244556427001953e-01,2.753443717956542969e-01,4.504498839378356934e-01,4.643579125404357910e-01
1.260000000000000000e+02,7.820003628730773926e-01,1.962772905826568604e-01,6.790097355842590332e-01,2.058380544185638428e-01,5.908170938491821289e-01,2.251791954040527344e-01,5.499920845031738281e-01,2.555567622184753418e-01,4.825451374053955078e-01,4.017598628997802734e-01
1.262000000000000028e+02,8.434076905250549316e-01,1.937697380781173706e-01,7.246463298797607422e-01,2.007804811000823975e-01,6.194420456886291504e-01,2.160549461841583252e-01,5.663403868675231934e-01,2.403427660465240479e-01,5.101405978202819824e-01,3.460800051689147949e-01
1.264000000000000057e+02,9.149112701416015625e-01,1.921935081481933594e-01,7.777365446090698242e-01,1.969102174043655396e-01,6.546157002449035645e-01,2.093559652566909790e-01,5.870916843414306641e-01,2.279613614082336426e-01,5.266420245170593262e-01,3.060067594051361084e-01
1.266000000000000085e+02,9.978121519088745117e-01,1.916906684637069702e-01,8.386548161506652832e-01,1.943446546792984009e-01,6.962348818778991699e-01,2.036588937044143677e-01,6.145042777061462402e-01,2.183716893196105957e-01,5.387836098670959473e-01,2.773377299308776855e-01
1.268000000000000114e+02,1.093526244163513184e+00,1.924368888139724731e-01,9.091203808784484863e-01,1.926844567060470581e-01,7.447997331619262695e-01,1.990635842084884644e-01,6.483669281005859375e-01,2.114018499851226807e-01,5.496718287467956543e-01,2.571015655994415283e-01
1.270000000000000000e+02,1.204068064689636230e+00,1.946241557598114014e-01,9.909286499023437500e-01,1.920935064554214478e-01,8.010111451148986816e-01,1.957000494003295898e-01,6.886010169982910156e-01,2.054987400770187378e-01,5.655493140220642090e-01,2.416057586669921875e-01
1.272000000000000028e+02,1.331295609474182129e+00,1.984613090753555298e-01,1.085531115531921387e+00,1.927345842123031616e-01,8.655765056610107422e-01,1.934801489114761353e-01,7.356666326522827148e-01,2.006736397743225098e-01,5.861054062843322754e-01,2.290962785482406616e-01
1.274000000000000057e+02,1.477376937866210938e+00,2.058232575654983521e-01,1.194829106330871582e+00,1.948057264089584351e-01,9.405887126922607422e-01,1.922407597303390503e-01,7.902544736862182617e-01,1.970551311969757080e-01,6.128380298614501953e-01,2.192971557378768921e-01
1.276000000000000085e+02,1.636371135711669922e+00,2.228812575340270996e-01,1.320790529251098633e+00,1.985122114419937134e-01,1.027493715286254883e+00,1.921291053295135498e-01,8.528421521186828613e-01,1.946635246276855469e-01,6.461538076400756836e-01,2.122139334678649902e-01
1.278000000000000114e+02,1.804593682289123535e+00,2.512713968753814697e-01,1.465971231460571289e+00,2.051272094249725342e-01,1.127886772155761719e+00,1.933256536722183228e-01,9.255239367485046387e-01,1.932206600904464722e-01,6.857836842536926270e-01,2.062238305807113647e-01
1.280000000000000000e+02,1.977519512176513672e+00,2.922301888465881348e-01,1.623960375785827637e+00,2.215249240398406982e-01,1.243784546852111816e+00,1.960350126028060913e-01,1.009850978851318359e+00,1.928757578134536743e-01,7.323263287544250488e-01,2.013178467750549316e-01
1.282000000000000171e+02,2.149218320846557617e+00,3.478715717792510986e-01,1.791601300239562988e+00,2.489811927080154419e-01,1.377407908439636230e+00,2.004918605089187622e-01,1.107283473014831543e+00,1.937967091798782349e-01,7.862660288810729980e-01,1.975990533828735352e-01
1.284000000000000057e+02,2.309184789657592773e+00,4.179976284503936768e-01,1.963920831680297852e+00,2.890780270099639893e-01,1.527804970741271973e+00,2.108114957809448242e-01,1.219619989395141602e+00,1.961817890405654907e-01,8.479847908020019531e-01,1.951382905244827271e-01
1.285999999999999943e+02,2.422815799713134766e+00,5.117848515510559082e-01,2.135738134384155273e+00,3.435198366641998291e-01,1.690053701400756836e+00,2.315082252025604248e-01,1.349022984504699707e+00,2.002502530813217163e-01,9.198579788208007812e-01,1.936212182044982910e-01
1.288000000000000114e+02,2.343471527099609375e+00,6.495273709297180176e-01,2.296669244766235352e+00,4.125540852546691895e-01,1.859880566596984863e+00,2.638728320598602295e-01,1.496257901191711426e+00,2.088202387094497681e-01,1.002988100051879883e+00,1.931782215833663940e-01
1.290000000000000000e+02,2.069256544113159180e+00,8.109900951385498047e-01,2.418309211730957031e+00,5.031459927558898926e-01,2.032341957092285156e+00,3.095732927322387695e-01,1.655986547470092773e+00,2.273468524217605591e-01,1.099188923835754395e+00,1.939925402402877808e-01
1.292000000000000171e+02,1.731756210327148438e+00,9.531652331352233887e-01,2.355803251266479492e+00,6.376008987426757812e-01,2.201074361801147461e+00,3.700479269027709961e-01,1.824158906936645508e+00,2.573369443416595459e-01,1.210157155990600586e+00,1.962508112192153931e-01
1.294000000000000057e+02,1.423713684082031250e+00,1.054044246673583984e+00,2.092795610427856445e+00,7.985208034515380859e-01,2.353129625320434570e+00,4.459648728370666504e-01,1.996224522590637207e+00,3.002592623233795166e-01,1.337902545928955078e+00,2.001616805791854858e-01
1.295999999999999943e+02,1.159882068634033203e+00,1.106011986732482910e+00,1.754663705825805664e+00,9.421045780181884766e-01,2.435557842254638672e+00,5.521627664566040039e-01,2.166304588317871094e+00,3.578690886497497559e-01,1.483999848365783691e+00,2.080474346876144409e-01
1.298000000000000114e+02,9.439890980720520020e-01,1.124251246452331543e+00,1.444851279258728027e+00,1.046407341957092285e+00,2.280134916305541992e+00,7.032192349433898926e-01,2.322672605514526367e+00,4.303256571292877197e-01,1.642830371856689453e+00,2.256837040185928345e-01
1.300000000000000000e+02,7.690117359161376953e-01,1.113239765167236328e+00,1.177736759185791016e+00,1.101128697395324707e+00,1.965934991836547852e+00,8.618290424346923828e-01,2.423609495162963867e+00,5.289351940155029297e-01,1.810448288917541504e+00,2.547200322151184082e-01
1.302000000000000171e+02,6.293715238571166992e-01,1.078973889350891113e+00,9.587749838829040527e-01,1.121674895286560059e+00,1.633823513984680176e+00,9.962750673294067383e-01,2.309177160263061523e+00,6.727516651153564453e-01,1.982113003730773926e+00,2.965465486049652100e-01
1.304000000000000057e+02,5.246608257293701172e-01,1.019273519515991211e+00,7.813112139701843262e-01,1.112836599349975586e+00,1.336523771286010742e+00,1.080430388450622559e+00,2.014910459518432617e+00,8.340657353401184082e-01,2.152284145355224609e+00,3.529741466045379639e-01
1.305999999999999943e+02,4.529297351837158203e-01,9.412573575973510742e-01,6.393399238586425781e-01,1.080425620079040527e+00,1.086858034133911133e+00,1.121209621429443359e+00,1.681088328361511230e+00,9.720329046249389648e-01,2.310136795043945312e+00,4.241130948066711426e-01
1.308000000000000114e+02,4.111054241657257080e-01,8.517268896102905273e-01,5.323075652122497559e-01,1.022560596466064453e+00,8.840745687484741211e-01,1.130109190940856934e+00,1.378953456878662109e+00,1.064969539642333984e+00,2.418648242950439453e+00,5.196477770805358887e-01
1.310000000000000000e+02,3.951669633388519287e-01,7.572692036628723145e-01,4.583454132080078125e-01,9.458864927291870117e-01,7.192541956901550293e-01,1.111181855201721191e+00,1.122842073440551758e+00,1.111272811889648438e+00,2.322931289672851562e+00,6.598898768424987793e-01
1.312000000000000171e+02,3.962841331958770752e-01,6.661928892135620117e-01,4.143582880496978760e-01,8.572580814361572266e-01,5.899305343627929688e-01,1.067718505859375000e+00,9.141178727149963379e-01,1.124791979789733887e+00,2.039271831512451172e+00,8.208885192871093750e-01
1.314000000000000057e+02,4.094291031360626221e-01,5.824991464614868164e-01,3.968163132667541504e-01,7.631697058677673340e-01,4.954316616058349609e-01,1.000925540924072266e+00,7.443068027496337891e-01,1.109919190406799316e+00,1.704787373542785645e+00,9.604416489601135254e-01
1.315999999999999943e+02,4.310118854045867920e-01,5.081682801246643066e-01,3.968364894390106201e-01,6.720025539398193359e-01,4.331860840320587158e-01,9.178361892700195312e-01,6.102559566497802734e-01,1.071253180503845215e+00,1.400298714637756348e+00,1.057465672492980957e+00
1.318000000000000114e+02,4.604708552360534668e-01,4.414929747581481934e-01,4.091911613941192627e-01,5.879108309745788574e-01,3.999615311622619629e-01,8.251860141754150391e-01,5.109056234359741211e-01,1.008082509040832520e+00,1.140905618667602539e+00,1.106492996215820312e+00
1.320000000000000000e+02,4.918183088302612305e-01,3.808182775974273682e-01,4.301282763481140137e-01,5.130668878555297852e-01,3.905643224716186523e-01,7.301575541496276855e-01,4.441421627998352051e-01,9.277456998825073242e-01,9.289903640747070312e-01,1.122340083122253418e+00
1.322000000000000171e+02,5.136138796806335449e-01,3.302062451839447021e-01,4.588322639465332031e-01,4.461473524570465088e-01,3.965243995189666748e-01,6.401420235633850098e-01,4.067491590976715088e-01,8.368950486183166504e-01,7.574613690376281738e-01,1.109232902526855469e+00
1.324000000000000057e+02,5.285324454307556152e-01,2.940888702869415283e-01,4.902546703815460205e-01,3.851201534271240234e-01,4.129010736942291260e-01,5.587511658668518066e-01,3.942734599113464355e-01,7.423722743988037109e-01,6.209163665771484375e-01,1.073083758354187012e+00
1.325999999999999943e+02,5.402984023094177246e-01,2.681946456432342529e-01,5.133150815963745117e-01,3.333777189254760742e-01,4.369034767150878906e-01,4.870660901069641113e-01,3.977120816707611084e-01,6.522111892700195312e-01,5.190506577491760254e-01,1.011824846267700195e+00
1.328000000000000114e+02,5.520561933517456055e-01,2.501479089260101318e-01,5.285398960113525391e-01,2.964769601821899414e-01,4.686695635318756104e-01,4.219993650913238525e-01,4.124184846878051758e-01,5.699651241302490234e-01,4.498895108699798584e-01,9.329363107681274414e-01
1.330000000000000000e+02,5.695565342903137207e-01,2.356030195951461792e-01,5.403713583946228027e-01,2.700124979019165039e-01,4.995023608207702637e-01,3.629001975059509277e-01,4.351084232330322266e-01,4.971916079521179199e-01,4.103115499019622803e-01,8.430677056312561035e-01
1.332000000000000171e+02,5.913386940956115723e-01,2.237622588872909546e-01,5.519413352012634277e-01,2.515244483947753906e-01,5.183951258659362793e-01,3.174768984317779541e-01,4.658086895942687988e-01,4.313057363033294678e-01,3.961409330368041992e-01,7.489256858825683594e-01
1.334000000000000057e+02,6.202138662338256836e-01,2.147004008293151855e-01,5.692490339279174805e-01,2.368870079517364502e-01,5.318749547004699707e-01,2.847593724727630615e-01,4.967736005783081055e-01,3.715216219425201416e-01,3.983083367347717285e-01,6.586461663246154785e-01
1.335999999999999943e+02,6.555395126342773438e-01,2.080202698707580566e-01,5.907822251319885254e-01,2.249687612056732178e-01,5.431962013244628906e-01,2.615030705928802490e-01,5.166490077972412109e-01,3.235902190208435059e-01,4.121566712856292725e-01,5.759485960006713867e-01
1.338000000000000114e+02,6.975828409194946289e-01,2.023799419403076172e-01,6.195871829986572266e-01,2.159170210361480713e-01,5.573135018348693848e-01,2.449106425046920776e-01,5.308634638786315918e-01,2.891061305999755859e-01,4.339839816093444824e-01,5.027855634689331055e-01
1.340000000000000000e+02,7.463122010231018066e-01,1.978040039539337158e-01,6.545012593269348145e-01,2.091666311025619507e-01,5.765389204025268555e-01,2.314849495887756348e-01,5.423028469085693359e-01,2.650298178195953369e-01,4.640144705772399902e-01,4.367039799690246582e-01
1.342000000000000171e+02,8.028023242950439453e-01,1.944813132286071777e-01,6.959403753280639648e-01,2.034438848495483398e-01,6.008790135383605957e-01,2.206387370824813843e-01,5.553509593009948730e-01,2.478406727313995361e-01,4.950429499149322510e-01,3.765534460544586182e-01
1.344000000000000057e+02,8.676676154136657715e-01,1.922898888587951660e-01,7.443211078643798828e-01,1.988235116004943848e-01,6.320779919624328613e-01,2.125702947378158569e-01,5.739892721176147461e-01,2.340539842844009399e-01,5.155205726623535156e-01,3.270632922649383545e-01
1.345999999999999943e+02,9.432443380355834961e-01,1.910882145166397095e-01,8.004854321479797363e-01,1.954506784677505493e-01,6.697708368301391602e-01,2.062558829784393311e-01,5.972570180892944336e-01,2.228121459484100342e-01,5.300327539443969727e-01,2.918323278427124023e-01
1.348000000000000114e+02,1.030675649642944336e+00,1.910187155008316040e-01,8.650208711624145508e-01,1.932255178689956665e-01,7.141189575195312500e-01,2.009829878807067871e-01,6.274935007095336914e-01,2.143692374229431152e-01,5.416659712791442871e-01,2.665553987026214600e-01
1.350000000000000000e+02,1.131719350814819336e+00,1.922679245471954346e-01,9.399092197418212891e-01,1.919737160205841064e-01,7.657453417778015137e-01,1.968698948621749878e-01,6.641563773155212402e-01,2.079027742147445679e-01,5.544813871383666992e-01,2.492333948612213135e-01
1.352000000000000171e+02,1.248305082321166992e+00,1.950351893901824951e-01,1.026615142822265625e+00,1.918471902608871460e-01,8.249917030334472656e-01,1.940201818943023682e-01,7.073357105255126953e-01,2.024534344673156738e-01,5.727484226226806641e-01,2.352138012647628784e-01
1.354000000000000057e+02,1.382992386817932129e+00,1.995706558227539062e-01,1.126822471618652344e+00,1.930305361747741699e-01,8.936682939529418945e-01,1.921718865633010864e-01,7.576843500137329102e-01,1.981425732374191284e-01,5.953696966171264648e-01,2.237626314163208008e-01
1.355999999999999943e+02,1.533695220947265625e+00,2.101906388998031616e-01,1.242470383644104004e+00,1.957250386476516724e-01,9.733217954635620117e-01,1.913640648126602173e-01,8.156872987747192383e-01,1.950880587100982666e-01,6.251251697540283203e-01,2.151269018650054932e-01
1.358000000000000114e+02,1.696937203407287598e+00,2.311881184577941895e-01,1.376206636428833008e+00,2.001726925373077393e-01,1.065571784973144531e+00,1.917545497417449951e-01,8.827248215675354004e-01,1.930942088365554810e-01,6.612908840179443359e-01,2.085855454206466675e-01
1.360000000000000000e+02,1.867636919021606445e+00,2.638835012912750244e-01,1.526596903800964355e+00,2.104014009237289429e-01,1.171985745429992676e+00,1.935309171676635742e-01,9.604304432868957520e-01,1.921110749244689941e-01,7.039002776145935059e-01,2.030493021011352539e-01
1.362000000000000171e+02,2.041289329528808594e+00,3.098579943180084229e-01,1.688874721527099609e+00,2.310943752527236938e-01,1.294725298881530762e+00,1.969050168991088867e-01,1.050446271896362305e+00,1.922992765903472900e-01,7.536650300025939941e-01,1.986463516950607300e-01
1.364000000000000057e+02,2.210400581359863281e+00,3.706304430961608887e-01,1.858815550804138184e+00,2.633155584335327148e-01,1.436740159988403320e+00,2.022946327924728394e-01,1.154319167137145996e+00,1.938394606113433838e-01,8.109995722770690918e-01,1.954793035984039307e-01
1.365999999999999943e+02,2.362492799758911133e+00,4.469586610794067383e-01,2.031542539596557617e+00,3.088567852973937988e-01,1.592947125434875488e+00,2.164565771818161011e-01,1.273994445800781250e+00,1.969349086284637451e-01,8.770805001258850098e-01,1.934068650007247925e-01
1.368000000000000114e+02,2.444296360015869141e+00,5.538054108619689941e-01,2.200648307800292969e+00,3.691308498382568359e-01,1.759800553321838379e+00,2.415764033794403076e-01,1.412647843360900879e+00,2.018853724002838135e-01,9.538342952728271484e-01,1.923364847898483276e-01
1.370000000000000000e+02,2.284231901168823242e+00,7.066252827644348145e-01,2.353182554244995117e+00,4.448342025279998779e-01,1.932244658470153809e+00,2.790288031101226807e-01,1.566393613815307617e+00,2.145015895366668701e-01,1.042581081390380859e+00,1.924155801534652710e-01
1.372000000000000171e+02,1.967585086822509766e+00,8.655398488044738770e-01,2.435888528823852539e+00,5.508818030357360840e-01,2.105021476745605469e+00,3.306135237216949463e-01,1.730999708175659180e+00,2.379799485206604004e-01,1.144991874694824219e+00,1.938251256942749023e-01
1.374000000000000057e+02,1.634382128715515137e+00,1.000272870063781738e+00,2.280805587768554688e+00,7.019624710083007812e-01,2.269269943237304688e+00,3.967297375202178955e-01,1.902033329010009766e+00,2.734474539756774902e-01,1.263129830360412598e+00,1.967766433954238892e-01
1.375999999999999943e+02,1.336416721343994141e+00,1.084257006645202637e+00,1.966728091239929199e+00,8.607637286186218262e-01,2.408430814743041992e+00,4.799974262714385986e-01,2.074692487716674805e+00,3.226078450679779053e-01,1.399945497512817383e+00,2.015398740768432617e-01
1.378000000000000114e+02,1.086148262023925781e+00,1.125002503395080566e+00,1.634471893310546875e+00,9.953806400299072266e-01,2.399561882019042969e+00,6.036379933357238770e-01,2.240684509277343750e+00,3.864108622074127197e-01,1.552460432052612305e+00,2.133421599864959717e-01
1.380000000000000000e+02,8.828068971633911133e-01,1.133806824684143066e+00,1.337296366691589355e+00,1.079707622528076172e+00,2.173639297485351562e+00,7.637895345687866211e-01,2.385473966598510742e+00,4.665674865245819092e-01,1.716728091239929199e+00,2.357673794031143188e-01
1.382000000000000171e+02,7.175641655921936035e-01,1.114647269248962402e+00,1.087774395942687988e+00,1.120498180389404297e+00,1.837414145469665527e+00,9.112622737884521484e-01,2.411515474319458008e+00,5.836740136146545410e-01,1.887449502944946289e+00,2.701006531715393066e-01
1.384000000000000057e+02,5.879132747650146484e-01,1.070740699768066406e+00,8.849879503250122070e-01,1.129517316818237305e+00,1.518662691116333008e+00,1.027792453765869141e+00,2.213482141494750977e+00,7.415761947631835938e-01,2.060248851776123047e+00,3.178993463516235352e-01
1.385999999999999943e+02,4.931696653366088867e-01,1.003388643264770508e+00,7.201213240623474121e-01,1.110699057579040527e+00,1.238808512687683105e+00,1.092009544372558594e+00,1.884047985076904297e+00,8.909472823143005371e-01,2.227343797683715820e+00,3.804922997951507568e-01
1.388000000000000114e+02,4.309374988079071045e-01,9.198133945465087891e-01,5.907840132713317871e-01,1.067420840263366699e+00,1.008245587348937988e+00,1.120339751243591309e+00,1.560835838317871094e+00,1.014501333236694336e+00,2.374629974365234375e+00,4.591801762580871582e-01
1.390000000000000000e+02,3.978387117385864258e-01,8.266869783401489258e-01,4.961467981338500977e-01,1.000663995742797852e+00,8.211382031440734863e-01,1.118641018867492676e+00,1.275123119354248047e+00,1.085956931114196777e+00,2.419698953628540039e+00,5.728609561920166016e-01
1.392000000000000171e+02,3.886722028255462646e-01,7.311559915542602539e-01,4.339081943035125732e-01,9.177050590515136719e-01,6.705409884452819824e-01,1.091419219970703125e+00,1.037773251533508301e+00,1.118909597396850586e+00,2.234514951705932617e+00,7.290197610855102539e-01
1.394000000000000057e+02,3.948754370212554932e-01,6.406936645507812500e-01,4.006370007991790771e-01,8.252285718917846680e-01,5.550004243850708008e-01,1.039240479469299316e+00,8.453555107116699219e-01,1.121228814125061035e+00,1.910561084747314453e+00,8.811051845550537109e-01
1.395999999999999943e+02,4.114091992378234863e-01,5.589757561683654785e-01,3.910640776157379150e-01,7.303376197814941406e-01,4.731493592262268066e-01,9.664459228515625000e-01,6.896438002586364746e-01,1.097205638885498047e+00,1.584466457366943359e+00,1.008352994918823242e+00
1.398000000000000114e+02,4.356130659580230713e-01,4.869886636734008789e-01,3.968670070171356201e-01,6.403968334197998047e-01,4.222555160522460938e-01,8.800760507583618164e-01,5.691098570823669434e-01,1.048494219779968262e+00,1.295002698898315430e+00,1.084024786949157715e+00
1.400000000000000000e+02,4.675716459751129150e-01,4.217897653579711914e-01,4.131588637828826904e-01,5.590157508850097656e-01,3.987544476985931396e-01,7.864152193069458008e-01,4.825635552406311035e-01,9.781554341316223145e-01,1.053737759590148926e+00,1.119520783424377441e+00
1.402000000000000171e+02,4.984929561614990234e-01,3.626265823841094971e-01,4.370658397674560547e-01,4.873535931110382080e-01,3.950441777706146240e-01,6.938900947570800781e-01,4.272342026233673096e-01,8.931741714477539062e-01,8.584918975830078125e-01,1.123926877975463867e+00
1.404000000000000057e+02,5.174360275268554688e-01,3.171248733997344971e-01,4.687189161777496338e-01,4.222279191017150879e-01,4.049270153045654297e-01,6.076371669769287109e-01,4.000355899333953857e-01,8.000540137290954590e-01,6.998986005783081055e-01,1.101568341255187988e+00
1.405999999999999943e+02,5.309746265411376953e-01,2.843457460403442383e-01,4.995073676109313965e-01,3.631363511085510254e-01,4.240556657314300537e-01,5.304072499275207520e-01,3.941690921783447266e-01,7.068473696708679199e-01,5.763837695121765137e-01,1.054659485816955566e+00
1.408000000000000114e+02,5.423362851142883301e-01,2.610582411289215088e-01,5.183858871459960938e-01,3.177032470703125000e-01,4.504446089267730713e-01,4.623116552829742432e-01,4.025389552116394043e-01,6.193206906318664551e-01,4.871032536029815674e-01,9.854573011398315430e-01
1.410000000000000000e+02,5.561631321907043457e-01,2.442541420459747314e-01,5.318817496299743652e-01,2.849380373954772949e-01,4.825536012649536133e-01,3.998080492019653320e-01,4.206011593341827393e-01,5.406950116157531738e-01,4.295903742313385010e-01,9.012219309806823730e-01
1.412000000000000171e+02,5.752832889556884766e-01,2.307029515504837036e-01,5.431964397430419922e-01,2.617233097553253174e-01,5.098204612731933594e-01,3.444227874279022217e-01,4.457342624664306641e-01,4.717770516872406006e-01,4.004455208778381348e-01,8.083410859107971191e-01
1.414000000000000057e+02,5.992045998573303223e-01,2.196451574563980103e-01,5.570173859596252441e-01,2.449580281972885132e-01,5.262129306793212891e-01,3.046787381172180176e-01,4.782525599002838135e-01,4.084167778491973877e-01,3.934425711631774902e-01,7.145482301712036133e-01
1.415999999999999943e+02,6.302109956741333008e-01,2.114322632551193237e-01,5.761690139770507812e-01,2.314691543579101562e-01,5.383830070495605469e-01,2.760593593120574951e-01,5.081534981727600098e-01,3.507365286350250244e-01,4.010669589042663574e-01,6.262370944023132324e-01
1.418000000000000114e+02,6.679579019546508789e-01,2.051125466823577881e-01,6.004938483238220215e-01,2.206079512834548950e-01,5.494037866592407227e-01,2.560711205005645752e-01,5.252777934074401855e-01,3.091790080070495605e-01,4.184910058975219727e-01,5.468069911003112793e-01
1.420000000000000000e+02,7.123573422431945801e-01,1.998338252305984497e-01,6.317707300186157227e-01,2.125611156225204468e-01,5.656051635742187500e-01,2.407927364110946655e-01,5.376708507537841797e-01,2.790804505348205566e-01,4.430128037929534912e-01,4.771431684494018555e-01
1.422000000000000171e+02,7.638418674468994141e-01,1.956847906112670898e-01,6.692990660667419434e-01,2.062205672264099121e-01,5.862411260604858398e-01,2.283347249031066895e-01,5.486177802085876465e-01,2.584598660469055176e-01,4.753181934356689453e-01,4.133445024490356445e-01
1.424000000000000057e+02,8.230423927307128906e-01,1.928180605173110962e-01,7.135168313980102539e-01,2.009285241365432739e-01,6.130910515785217285e-01,2.185395210981369019e-01,5.640413761138916016e-01,2.426995933055877686e-01,5.054936408996582031e-01,3.551700115203857422e-01
1.425999999999999943e+02,8.912934064865112305e-01,1.909316331148147583e-01,7.647861242294311523e-01,1.967654824256896973e-01,6.465084552764892578e-01,2.114737182855606079e-01,5.843054056167602539e-01,2.300075292587280273e-01,5.232618451118469238e-01,3.122016489505767822e-01
1.428000000000000114e+02,9.707439541816711426e-01,1.900842636823654175e-01,8.240323066711425781e-01,1.939118802547454834e-01,6.864498257637023926e-01,2.055228352546691895e-01,6.104168295860290527e-01,2.199762612581253052e-01,5.357931852340698242e-01,2.815030217170715332e-01
1.430000000000000000e+02,1.062632203102111816e+00,1.904338598251342773e-01,8.925454616546630859e-01,1.920496225357055664e-01,7.332124710083007812e-01,2.006476968526840210e-01,6.431912183761596680e-01,2.126846164464950562e-01,5.468450188636779785e-01,2.596391737461090088e-01
1.432000000000000171e+02,1.168908834457397461e+00,1.921747773885726929e-01,9.720118045806884766e-01,1.912199258804321289e-01,7.875154018402099609e-01,1.969795376062393188e-01,6.823674440383911133e-01,2.066204398870468140e-01,5.620275139808654785e-01,2.437049597501754761e-01
1.434000000000000057e+02,1.291323304176330566e+00,1.955050677061080933e-01,1.063904404640197754e+00,1.915839463472366333e-01,8.496703505516052246e-01,1.945465505123138428e-01,7.283164262771606445e-01,2.016213089227676392e-01,5.819131731986999512e-01,2.307539582252502441e-01
1.435999999999999943e+02,1.433243870735168457e+00,2.008865922689437866e-01,1.170139431953430176e+00,1.933356821537017822e-01,9.219399690628051758e-01,1.930576264858245850e-01,7.817109823226928711e-01,1.978121995925903320e-01,6.073834300041198730e-01,2.204422056674957275e-01
1.438000000000000114e+02,1.589784979820251465e+00,2.146711349487304688e-01,1.292413711547851562e+00,1.966747641563415527e-01,1.005597114562988281e+00,1.926546543836593628e-01,8.426605463027954102e-01,1.952781379222869873e-01,6.395976543426513672e-01,2.128887474536895752e-01
1.440000000000000000e+02,1.757031440734863281e+00,2.394054383039474487e-01,1.434301257133483887e+00,2.020498514175415039e-01,1.102469205856323242e+00,1.935177296400070190e-01,9.135104417800903320e-01,1.936807781457901001e-01,6.782242655754089355e-01,2.067362219095230103e-01
1.442000000000000171e+02,1.930182456970214844e+00,2.764322757720947266e-01,1.590340256690979004e+00,2.160335928201675415e-01,1.214140295982360840e+00,1.958333104848861694e-01,9.957259893417358398e-01,1.931473314762115479e-01,7.235607504844665527e-01,2.016363143920898438e-01
1.444000000000000057e+02,2.104189634323120117e+00,3.275565505027770996e-01,1.756997823715209961e+00,2.409863620996475220e-01,1.342609286308288574e+00,1.998130828142166138e-01,1.090886235237121582e+00,1.938525289297103882e-01,7.762471437454223633e-01,1.977104097604751587e-01
1.445999999999999943e+02,2.269548892974853516e+00,3.931800127029418945e-01,1.929465770721435547e+00,2.782153487205505371e-01,1.489879131317138672e+00,2.077792435884475708e-01,1.200713515281677246e+00,1.959929317235946655e-01,8.365452289581298828e-01,1.950600296258926392e-01
1.448000000000000114e+02,2.410577774047851562e+00,4.759326875209808350e-01,2.102488756179809570e+00,3.295243382453918457e-01,1.649306058883666992e+00,2.257392704486846924e-01,1.327329874038696289e+00,1.997877061367034912e-01,9.068792462348937988e-01,1.933823674917221069e-01
1.450000000000000000e+02,2.413496255874633789e+00,5.979289412498474121e-01,2.267235279083251953e+00,3.952842354774475098e-01,1.817843914031982422e+00,2.550959885120391846e-01,1.472620010375976562e+00,2.069485485553741455e-01,9.881811141967773438e-01,1.927546411752700806e-01
1.452000000000000171e+02,2.196372509002685547e+00,7.581878304481506348e-01,2.406410455703735352e+00,4.784577190876007080e-01,1.990024209022521973e+00,2.973989248275756836e-01,1.630622625350952148e+00,2.238426506519317627e-01,1.082149982452392578e+00,1.933472454547882080e-01
1.454000000000000057e+02,1.860741257667541504e+00,9.071921110153198242e-01,2.398716449737548828e+00,6.017927527427673340e-01,2.160585641860961914e+00,3.543593883514404297e-01,1.797758102416992188e+00,2.519762217998504639e-01,1.190800666809082031e+00,1.953517645597457886e-01
1.455999999999999943e+02,1.538368821144104004e+00,1.027161836624145508e+00,2.175876855850219727e+00,7.615240216255187988e-01,2.318226814270019531e+00,4.260214567184448242e-01,1.969645977020263672e+00,2.927221953868865967e-01,1.315754055976867676e+00,1.989831328392028809e-01
1.458000000000000114e+02,1.254731535911560059e+00,1.094500780105590820e+00,1.840155482292175293e+00,9.091079235076904297e-01,2.424606800079345703e+00,5.226511359214782715e-01,2.140349864959716797e+00,3.479370772838592529e-01,1.459742546081542969e+00,2.054232507944107056e-01
1.460000000000000000e+02,1.020361423492431641e+00,1.124815940856933594e+00,1.521285057067871094e+00,1.026085138320922852e+00,2.324022293090820312e+00,6.642590761184692383e-01,2.299914360046386719e+00,4.177612066268920898e-01,1.617234826087951660e+00,2.213201969861984253e-01
1.462000000000000171e+02,8.303272128105163574e-01,1.124554872512817383e+00,1.241296768188476562e+00,1.090758681297302246e+00,2.036476373672485352e+00,8.259098529815673828e-01,2.415473461151123047e+00,5.104915499687194824e-01,1.784830212593078613e+00,2.483048141002655029e-01
1.464000000000000057e+02,6.767657995223999023e-01,1.098569869995117188e+00,1.010485291481018066e+00,1.119406819343566895e+00,1.701022386550903320e+00,9.655973315238952637e-01,2.338035821914672852e+00,6.473143696784973145e-01,1.956831455230712891e+00,2.879194617271423340e-01
1.465999999999999943e+02,5.585972070693969727e-01,1.047337293624877930e+00,8.234096169471740723e-01,1.117841482162475586e+00,1.396012306213378906e+00,1.062054038047790527e+00,2.065702676773071289e+00,8.080180287361145020e-01,2.128026247024536133e+00,3.419412374496459961e-01
1.468000000000000114e+02,4.744809865951538086e-01,9.749545454978942871e-01,6.725686192512512207e-01,1.090896844863891602e+00,1.136614918708801270e+00,1.110542058944702148e+00,1.729252815246582031e+00,9.497973322868347168e-01,2.289251804351806641e+00,4.104374647140502930e-01
1.470000000000000000e+02,4.215660095214843750e-01,8.885646462440490723e-01,5.567519068717956543e-01,1.039021968841552734e+00,9.251081347465515137e-01,1.125757336616516113e+00,1.422759890556335449e+00,1.050356864929199219e+00,2.412841558456420898e+00,4.999669790267944336e-01
1.472000000000000171e+02,3.965364098548889160e-01,7.945301532745361328e-01,4.745995402336120605e-01,9.665752649307250977e-01,7.533971667289733887e-01,1.112247109413146973e+00,1.159760475158691406e+00,1.102238655090332031e+00,2.357326507568359375e+00,6.327628493309020996e-01
1.474000000000000057e+02,3.922734856605529785e-01,7.008669376373291016e-01,4.234071969985961914e-01,8.804832100868225098e-01,6.170204281806945801e-01,1.075275063514709473e+00,9.444521665573120117e-01,1.120523691177368164e+00,2.097614765167236328e+00,7.934336662292480469e-01
1.475999999999999943e+02,4.016789793968200684e-01,6.135248541831970215e-01,3.995544016361236572e-01,7.870186567306518555e-01,5.155051946640014648e-01,1.013293027877807617e+00,7.701072692871093750e-01,1.109649538993835449e+00,1.759666562080383301e+00,9.371747970581054688e-01
1.478000000000000114e+02,4.205783307552337646e-01,5.352519750595092773e-01,3.955987989902496338e-01,6.947521567344665527e-01,4.468048512935638428e-01,9.336892366409301758e-01,6.309074163436889648e-01,1.075680375099182129e+00,1.449864149093627930e+00,1.042277097702026367e+00
1.480000000000000000e+02,4.465909004211425781e-01,4.665935337543487549e-01,4.052991569042205811e-01,6.084969043731689453e-01,4.076769053936004639e-01,8.431949019432067871e-01,5.265061259269714355e-01,1.016325592994689941e+00,1.182392120361328125e+00,1.097682952880859375e+00
1.482000000000000171e+02,4.791465401649475098e-01,4.035319685935974121e-01,4.242658317089080811e-01,5.312447547912597656e-01,3.940022587776184082e-01,7.484894990921020508e-01,4.549656510353088379e-01,9.387333989143371582e-01,9.630492329597473145e-01,1.118838429450988770e+00
1.484000000000000057e+02,5.076057314872741699e-01,3.471408188343048096e-01,4.504815936088562012e-01,4.631074070930480957e-01,3.966507315635681152e-01,6.578131914138793945e-01,4.130162596702575684e-01,8.496736884117126465e-01,7.856188416481018066e-01,1.110542774200439453e+00
1.485999999999999943e+02,5.243896245956420898e-01,3.065449893474578857e-01,4.825327694416046143e-01,4.005823731422424316e-01,4.107955396175384521e-01,5.749217867851257324e-01,3.969611227512359619e-01,7.557051777839660645e-01,6.434011459350585938e-01,1.078664064407348633e+00
1.488000000000000114e+02,5.367271900177001953e-01,2.771379947662353516e-01,5.099425911903381348e-01,3.450579345226287842e-01,4.331092834472656250e-01,5.014787912368774414e-01,3.980114758014678955e-01,6.651051044464111328e-01,5.358644127845764160e-01,1.021593809127807617e+00
1.490000000000000000e+02,5.477481484413146973e-01,2.563751935958862305e-01,5.263925194740295410e-01,3.051488995552062988e-01,4.634761810302734375e-01,4.352333843708038330e-01,4.110684394836425781e-01,5.817978978157043457e-01,4.613651931285858154e-01,9.456435441970825195e-01
1.492000000000000171e+02,5.634102225303649902e-01,2.407018542289733887e-01,5.385932922363281250e-01,2.762781083583831787e-01,4.946305453777313232e-01,3.750792443752288818e-01,4.324888885021209717e-01,5.077770352363586426e-01,4.169461429119110107e-01,8.576240539550781250e-01
1.494000000000000057e+02,5.837540030479431152e-01,2.279922664165496826e-01,5.495187044143676758e-01,2.560320496559143066e-01,5.150451064109802246e-01,3.259450793266296387e-01,4.617800116539001465e-01,4.412361085414886475e-01,3.987025916576385498e-01,7.640063166618347168e-01
1.495999999999999943e+02,6.101554036140441895e-01,2.179646342992782593e-01,5.656583309173583984e-01,2.406969070434570312e-01,5.295143127441406250e-01,2.909083366394042969e-01,4.930066466331481934e-01,3.806526362895965576e-01,3.982198834419250488e-01,6.731365919113159180e-01
1.498000000000000114e+02,6.432129144668579102e-01,2.107100635766983032e-01,5.862905979156494141e-01,2.282265573740005493e-01,5.411440730094909668e-01,2.658342719078063965e-01,5.145438909530639648e-01,3.302471339702606201e-01,4.102458357810974121e-01,5.891676545143127441e-01
1.500000000000000000e+02,6.829115152359008789e-01,2.047091126441955566e-01,6.133533716201782227e-01,2.185195684432983398e-01,5.537309050559997559e-01,2.483623772859573364e-01,5.294326543807983398e-01,2.941362261772155762e-01,4.307264685630798340e-01,5.145413875579833984e-01
1.502000000000000171e+02,7.294326424598693848e-01,1.997825801372528076e-01,6.469379067420959473e-01,2.114890068769454956e-01,5.720020532608032227e-01,2.343257665634155273e-01,5.411869883537292480e-01,2.680898904800415039e-01,4.590700566768646240e-01,4.477000832557678223e-01
1.504000000000000057e+02,7.831985950469970703e-01,1.960204839706420898e-01,6.867750883102416992e-01,2.055253982543945312e-01,5.947563648223876953e-01,2.228716760873794556e-01,5.532469749450683594e-01,2.503484785556793213e-01,4.904532432556152344e-01,3.866202831268310547e-01
1.505999999999999943e+02,8.446353077888488770e-01,1.935223937034606934e-01,7.333925962448120117e-01,2.006343007087707520e-01,6.245197653770446777e-01,2.141957432031631470e-01,5.711263418197631836e-01,2.360820025205612183e-01,5.137549638748168945e-01,3.346630036830902100e-01
1.508000000000000114e+02,9.163721799850463867e-01,1.919665336608886719e-01,7.876793742179870605e-01,1.969644129276275635e-01,6.608214378356933594e-01,2.076655328273773193e-01,5.932090282440185547e-01,2.244125753641128540e-01,5.290157198905944824e-01,2.975954115390777588e-01
1.510000000000000000e+02,9.994670152664184570e-01,1.914910972118377686e-01,8.498340249061584473e-01,1.945343613624572754e-01,7.036088109016418457e-01,2.021478265523910522e-01,6.224727034568786621e-01,2.155635356903076172e-01,5.408833026885986328e-01,2.707136273384094238e-01
1.512000000000000171e+02,1.095476269721984863e+00,1.922629326581954956e-01,9.220193624496459961e-01,1.930432319641113281e-01,7.535259723663330078e-01,1.977618336677551270e-01,6.581665277481079102e-01,2.089487016201019287e-01,5.525643825531005859e-01,2.526630759239196777e-01
1.514000000000000057e+02,1.206349253654479980e+00,1.944813579320907593e-01,1.005671977996826172e+00,1.926396340131759644e-01,8.110769987106323242e-01,1.946220993995666504e-01,7.002869844436645508e-01,2.033340632915496826e-01,5.697551369667053223e-01,2.379917502403259277e-01
1.515999999999999943e+02,1.333999037742614746e+00,1.983545422554016113e-01,1.102360129356384277e+00,1.934978216886520386e-01,8.774746656417846680e-01,1.925618499517440796e-01,7.494637370109558105e-01,1.988371759653091431e-01,5.912547707557678223e-01,2.260851711034774780e-01
1.518000000000000114e+02,1.480329155921936035e+00,2.058832645416259766e-01,1.214069724082946777e+00,1.958155035972595215e-01,9.545577764511108398e-01,1.915082633495330811e-01,8.062788248062133789e-01,1.955793499946594238e-01,6.198247075080871582e-01,2.169847488403320312e-01
1.520000000000000000e+02,1.639616847038269043e+00,2.231340557336807251e-01,1.342759013175964355e+00,1.998029202222824097e-01,1.043824791908264160e+00,1.916133761405944824e-01,8.717370033264160156e-01,1.934408396482467651e-01,6.548103094100952148e-01,2.102580368518829346e-01
1.522000000000000171e+02,1.808058738708496094e+00,2.517214715480804443e-01,1.489809513092041016e+00,2.078665792942047119e-01,1.146839380264282227e+00,1.930612623691558838e-01,9.476467370986938477e-01,1.922903507947921753e-01,6.961656212806701660e-01,2.045282721519470215e-01
1.524000000000000057e+02,1.981127738952636719e+00,2.929285466670989990e-01,1.649168729782104492e+00,2.260207235813140869e-01,1.265776157379150391e+00,1.960597932338714600e-01,1.035610914230346680e+00,1.922834366559982300e-01,7.445245385169982910e-01,1.999069750308990479e-01
1.525999999999999943e+02,2.152885198593139648e+00,3.488470017910003662e-01,1.817331433296203613e+00,2.554249465465545654e-01,1.403291225433349609e+00,2.008718401193618774e-01,1.137163043022155762e+00,1.935994923114776611e-01,8.004547357559204102e-01,1.965056508779525757e-01
1.528000000000000114e+02,2.312570333480834961e+00,4.192796647548675537e-01,1.989374160766601562e+00,2.977187931537628174e-01,1.556424856185913086e+00,2.128186970949172974e-01,1.254224538803100586e+00,1.964381784200668335e-01,8.646351099014282227e-01,1.942662298679351807e-01
1.530000000000000000e+02,2.425070285797119141e+00,5.136175155639648438e-01,2.159819126129150391e+00,3.546235859394073486e-01,1.720944404602050781e+00,2.354730218648910522e-01,1.389634847640991211e+00,2.010636627674102783e-01,9.392994046211242676e-01,1.930056810379028320e-01
1.532000000000000171e+02,2.344874858856201172e+00,6.516581773757934570e-01,2.317431688308715820e+00,4.262559115886688232e-01,1.892641663551330566e+00,2.699281275272369385e-01,1.541451692581176758e+00,2.122092247009277344e-01,1.025598645210266113e+00,1.928598582744598389e-01
1.534000000000000057e+02,2.068655967712402344e+00,8.134949207305908203e-01,2.422968626022338867e+00,5.231316089630126953e-01,2.065625905990600586e+00,3.181791305541992188e-01,1.704511523246765137e+00,2.338911443948745728e-01,1.125358223915100098e+00,1.940149068832397461e-01
1.536000000000000227e+02,1.730768322944641113e+00,9.557053446769714355e-01,2.320297241210937500e+00,6.648871898651123047e-01,2.232697963714599609e+00,3.810549974441528320e-01,1.874632120132446289e+00,2.673539519309997559e-01,1.240520119667053223e+00,1.966753751039505005e-01
1.538000000000000114e+02,1.422420024871826172e+00,1.056380748748779297e+00,2.032428741455078125e+00,8.262500166893005371e-01,2.380402088165283203e+00,4.598993957042694092e-01,2.047199010848999023e+00,3.142475187778472900e-01,1.373307824134826660e+00,2.010681629180908203e-01
1.540000000000000000e+02,1.158344388008117676e+00,1.108224749565124512e+00,1.697563648223876953e+00,9.655302762985229492e-01,2.429217576980590820e+00,5.733200311660766602e-01,2.214877605438232422e+00,3.759126067161560059e-01,1.522883176803588867e+00,2.112185806035995483e-01
1.542000000000000171e+02,9.423586130142211914e-01,1.126262545585632324e+00,1.393298268318176270e+00,1.061426401138305664e+00,2.244207620620727539e+00,7.299924492835998535e-01,2.364424705505371094e+00,4.532806575298309326e-01,1.684508442878723145e+00,2.316333055496215820e-01
1.544000000000000057e+02,7.671949267387390137e-01,1.115114331245422363e+00,1.134775400161743164e+00,1.109487652778625488e+00,1.918300628662109375e+00,8.832944631576538086e-01,2.432415485382080078e+00,5.629112124443054199e-01,1.853719592094421387e+00,2.637186348438262939e-01
1.546000000000000227e+02,6.274741888046264648e-01,1.080569028854370117e+00,9.236605167388916016e-01,1.124531984329223633e+00,1.590309023857116699e+00,1.011490225791931152e+00,2.261020660400390625e+00,7.171076536178588867e-01,2.025361299514770508e+00,3.091261684894561768e-01
1.548000000000000114e+02,5.228657722473144531e-01,1.020426988601684570e+00,7.524731755256652832e-01,1.110801815986633301e+00,1.299050569534301758e+00,1.087894916534423828e+00,1.940544247627258301e+00,8.728358149528503418e-01,2.194102048873901367e+00,3.692401349544525146e-01
1.550000000000000000e+02,4.512385427951812744e-01,9.420234560966491699e-01,6.166263818740844727e-01,1.073631763458251953e+00,1.056111574172973633e+00,1.123947858810424805e+00,1.610684871673583984e+00,1.004010200500488281e+00,2.346102714538574219e+00,4.447812139987945557e-01
1.552000000000000171e+02,4.096762537956237793e-01,8.521671295166015625e-01,5.155461430549621582e-01,1.011656641960144043e+00,8.590959310531616211e-01,1.128780841827392578e+00,1.316577315330505371e+00,1.084119319915771484e+00,2.429356813430786133e+00,5.503515005111694336e-01
1.554000000000000057e+02,3.940033912658691406e-01,7.573927640914916992e-01,4.471798241138458252e-01,9.321089386940002441e-01,6.992064118385314941e-01,1.106583118438720703e+00,1.070550084114074707e+00,1.122369527816772461e+00,2.275532722473144531e+00,7.005255222320556641e-01
1.556000000000000227e+02,3.953768312931060791e-01,6.660893559455871582e-01,4.083369374275207520e-01,8.417305946350097656e-01,5.749341249465942383e-01,1.059390664100646973e+00,8.710947632789611816e-01,1.129182696342468262e+00,1.962715268135070801e+00,8.585586547851562500e-01
1.558000000000000114e+02,4.086838364601135254e-01,5.822511911392211914e-01,3.947499692440032959e-01,7.472740411758422852e-01,4.850576519966125488e-01,9.898729324340820312e-01,7.089073657989501953e-01,1.108531236648559570e+00,1.631829023361206055e+00,9.926080107688903809e-01
1.560000000000000000e+02,4.304009079933166504e-01,5.078146457672119141e-01,3.974207043647766113e-01,6.568452119827270508e-01,4.271374046802520752e-01,9.050976634025573730e-01,5.822555422782897949e-01,1.063162326812744141e+00,1.335742473602294922e+00,1.076652407646179199e+00
1.562000000000000171e+02,4.600307941436767578e-01,4.410813748836517334e-01,4.115791618824005127e-01,5.741457939147949219e-01,3.976948261260986328e-01,8.116723299026489258e-01,4.901352226734161377e-01,9.949406981468200684e-01,1.086955428123474121e+00,1.117356777191162109e+00
1.564000000000000057e+02,4.914584457874298096e-01,3.803802728652954102e-01,4.338698089122772217e-01,5.008777379989624023e-01,3.906287550926208496e-01,7.172225713729858398e-01,4.301797449588775635e-01,9.109991788864135742e-01,8.847954273223876953e-01,1.126304149627685547e+00
1.566000000000000227e+02,5.132018923759460449e-01,3.298312723636627197e-01,4.642217159271240234e-01,4.347324073314666748e-01,3.983356058597564697e-01,6.282441020011901855e-01,3.989616632461547852e-01,8.179573416709899902e-01,7.207802534103393555e-01,1.107396364212036133e+00
1.568000000000000114e+02,5.281271934509277344e-01,2.937390804290771484e-01,4.952364563941955566e-01,3.746958673000335693e-01,4.159102439880371094e-01,5.481707453727722168e-01,3.907246291637420654e-01,7.232666611671447754e-01,5.919311642646789551e-01,1.064295172691345215e+00
1.570000000000000000e+02,5.399125814437866211e-01,2.678295075893402100e-01,5.154693722724914551e-01,3.259202539920806885e-01,4.407619833946228027e-01,4.778819382190704346e-01,3.975557386875152588e-01,6.337797045707702637e-01,4.976213872432708740e-01,9.977685809135437012e-01
1.572000000000000171e+02,5.516909956932067871e-01,2.497851103544235229e-01,5.298852324485778809e-01,2.909685671329498291e-01,4.731916785240173340e-01,4.137237668037414551e-01,4.145956039428710938e-01,5.531060695648193359e-01,4.355456829071044922e-01,9.151952266693115234e-01
1.574000000000000057e+02,5.692052245140075684e-01,2.352324128150939941e-01,5.414842963218688965e-01,2.660141587257385254e-01,5.036422610282897949e-01,3.554022610187530518e-01,4.390530884265899658e-01,4.821372032165527344e-01,4.023783206939697266e-01,8.230874538421630859e-01
1.576000000000000227e+02,5.910172462463378906e-01,2.233852893114089966e-01,5.538797378540039062e-01,2.484362572431564331e-01,5.215768814086914062e-01,3.122026324272155762e-01,4.711410999298095703e-01,4.175200462341308594e-01,3.928042650222778320e-01,7.286994457244873047e-01
1.578000000000000114e+02,6.199242472648620605e-01,2.143167108297348022e-01,5.720306634902954102e-01,2.343190312385559082e-01,5.343257188796997070e-01,2.811162471771240234e-01,5.017848610877990723e-01,3.588235974311828613e-01,3.985164165496826172e-01,6.392151713371276855e-01
1.580000000000000000e+02,6.555263996124267578e-01,2.076729834079742432e-01,5.947586297988891602e-01,2.228560447692871094e-01,5.454533696174621582e-01,2.590459585189819336e-01,5.200783014297485352e-01,3.146840333938598633e-01,4.146876335144042969e-01,5.582070350646972656e-01
1.582000000000000171e+02,6.976475715637207031e-01,2.020415663719177246e-01,6.247052550315856934e-01,2.142522782087326050e-01,5.603451728820800781e-01,2.429437637329101562e-01,5.331965684890747070e-01,2.827715277671813965e-01,4.383503794670104980e-01,4.869453310966491699e-01
1.584000000000000057e+02,7.465977072715759277e-01,1.974934488534927368e-01,6.608137488365173340e-01,2.076962590217590332e-01,5.801444649696350098e-01,2.299031168222427368e-01,5.443647503852844238e-01,2.602876126766204834e-01,4.699730873107910156e-01,4.221675395965576172e-01
1.586000000000000227e+02,8.032436370849609375e-01,1.941932290792465210e-01,7.034953236579895020e-01,2.021635472774505615e-01,6.055757403373718262e-01,2.194979041814804077e-01,5.588712692260742188e-01,2.439158558845520020e-01,5.006136298179626465e-01,3.631902039051055908e-01
1.588000000000000114e+02,8.684222698211669922e-01,1.920143514871597290e-01,7.533149123191833496e-01,1.977632790803909302e-01,6.377645134925842285e-01,2.118684202432632446e-01,5.784256458282470703e-01,2.307032942771911621e-01,5.194035172462463379e-01,3.178413510322570801e-01
1.590000000000000000e+02,9.439261555671691895e-01,1.908115744590759277e-01,8.108220696449279785e-01,1.946178525686264038e-01,6.764040589332580566e-01,2.057040780782699585e-01,6.033211946487426758e-01,2.201039344072341919e-01,5.327810049057006836e-01,2.853074371814727783e-01
1.592000000000000171e+02,1.031490206718444824e+00,1.907522380352020264e-01,8.771507740020751953e-01,1.925536990165710449e-01,7.217742204666137695e-01,2.005966007709503174e-01,6.350853443145751953e-01,2.122849822044372559e-01,5.440652370452880859e-01,2.620836794376373291e-01
1.594000000000000057e+02,1.132774710655212402e+00,1.920181661844253540e-01,9.541059732437133789e-01,1.914899200201034546e-01,7.745342254638671875e-01,1.966690421104431152e-01,6.732520461082458496e-01,2.060467004776000977e-01,5.582540035247802734e-01,2.455442845821380615e-01
1.596000000000000227e+02,1.249582529067993164e+00,1.948036849498748779e-01,1.043126702308654785e+00,1.915805488824844360e-01,8.349027037620544434e-01,1.940162926912307739e-01,7.181094288825988770e-01,2.008571326732635498e-01,5.775193572044372559e-01,2.321644276380538940e-01
1.598000000000000114e+02,1.384571433067321777e+00,1.993660777807235718e-01,1.146065950393676758e+00,1.930182278156280518e-01,9.049656987190246582e-01,1.923079639673233032e-01,7.702901363372802734e-01,1.968358457088470459e-01,6.018838286399841309e-01,2.213693410158157349e-01
1.600000000000000000e+02,1.535536766052246094e+00,2.100624442100524902e-01,1.264722108840942383e+00,1.960035860538482666e-01,9.862985610961914062e-01,1.916660666465759277e-01,8.301238417625427246e-01,1.940915286540985107e-01,6.331568956375122070e-01,2.133735567331314087e-01
1.602000000000000171e+02,1.699037909507751465e+00,2.311532497406005859e-01,1.402297616004943848e+00,2.008168995380401611e-01,1.080498218536376953e+00,1.922498941421508789e-01,8.995441198348999023e-01,1.923221647739410400e-01,6.708295345306396484e-01,2.070647776126861572e-01
1.604000000000000057e+02,1.869972586631774902e+00,2.639616131782531738e-01,1.555337309837341309e+00,2.126988917589187622e-01,1.189104318618774414e+00,1.942468285560607910e-01,9.800302982330322266e-01,1.915963143110275269e-01,7.150957584381103516e-01,2.017887085676193237e-01
1.606000000000000227e+02,2.043486833572387695e+00,3.102339804172515869e-01,1.719924211502075195e+00,2.352689802646636963e-01,1.314108848571777344e+00,1.978637874126434326e-01,1.073105216026306152e+00,1.920795142650604248e-01,7.666035890579223633e-01,1.976663917303085327e-01
1.608000000000000114e+02,2.212576150894165039e+00,3.711350560188293457e-01,1.891180276870727539e+00,2.697142064571380615e-01,1.458415627479553223e+00,2.041653990745544434e-01,1.180579662322998047e+00,1.939642429351806641e-01,8.257349133491516113e-01,1.948072314262390137e-01
1.610000000000000000e+02,2.364499807357788086e+00,4.476242959499359131e-01,2.064295530319213867e+00,3.178570270538330078e-01,1.616407752037048340e+00,2.197793722152709961e-01,1.304271459579467773e+00,1.974537968635559082e-01,8.942085504531860352e-01,1.929592341184616089e-01
1.612000000000000171e+02,2.446404933929443359e+00,5.545514822006225586e-01,2.231543064117431641e+00,3.805945813655853271e-01,1.784119606018066406e+00,2.466073483228683472e-01,1.447718739509582520e+00,2.030963152647018433e-01,9.736999869346618652e-01,1.921474486589431763e-01
1.614000000000000057e+02,2.285602569580078125e+00,7.076235413551330566e-01,2.379392147064208984e+00,4.593235254287719727e-01,1.956768870353698730e+00,2.860146760940551758e-01,1.604840278625488281e+00,2.180363386869430542e-01,1.065574765205383301e+00,1.925265938043594360e-01
1.616000000000000227e+02,1.968585252761840820e+00,8.667137622833251953e-01,2.426759004592895508e+00,5.729388594627380371e-01,2.129272937774658203e+00,3.397171497344970703e-01,1.772092461585998535e+00,2.440275102853775024e-01,1.171687245368957520e+00,1.942898631095886230e-01
1.618000000000000114e+02,1.634988665580749512e+00,1.001492500305175781e+00,2.242345333099365234e+00,7.293295860290527344e-01,2.291555404663085938e+00,4.078772962093353271e-01,1.944974422454833984e+00,2.823888957500457764e-01,1.294000744819641113e+00,1.976467221975326538e-01
1.620000000000000000e+02,1.336599111557006836e+00,1.085574030876159668e+00,1.916951775550842285e+00,8.823910951614379883e-01,2.420032024383544922e+00,4.960225224494934082e-01,2.117811441421508789e+00,3.350276350975036621e-01,1.435643792152404785e+00,2.029862701892852783e-01
1.622000000000000171e+02,1.086042642593383789e+00,1.126355409622192383e+00,1.589547157287597656e+00,1.010388374328613281e+00,2.373776197433471680e+00,6.278823614120483398e-01,2.281048536300659180e+00,4.021987020969390869e-01,1.591332316398620605e+00,2.171641588211059570e-01
1.624000000000000057e+02,8.825269341468811035e-01,1.135114908218383789e+00,1.298695802688598633e+00,1.086763024330139160e+00,2.119932174682617188e+00,7.891443967819213867e-01,2.415187120437622070e+00,4.879366159439086914e-01,1.757640123367309570e+00,2.422868013381958008e-01
1.626000000000000227e+02,7.169951200485229492e-01,1.115980505943298340e+00,1.056208133697509766e+00,1.122697472572326660e+00,1.779801726341247559e+00,9.342962503433227539e-01,2.386198043823242188e+00,6.159868240356445312e-01,1.929525017738342285e+00,2.796860635280609131e-01
1.628000000000000114e+02,5.872467756271362305e-01,1.071925282478332520e+00,8.595220446586608887e-01,1.127524137496948242e+00,1.466942071914672852e+00,1.042281866073608398e+00,2.145040035247802734e+00,7.766839861869812012e-01,2.102313041687011719e+00,3.310901522636413574e-01
1.630000000000000000e+02,4.924222230911254883e-01,1.004498481750488281e+00,6.997289061546325684e-01,1.105413436889648438e+00,1.195454597473144531e+00,1.099906682968139648e+00,1.805609583854675293e+00,9.224998950958251953e-01,2.266486644744873047e+00,3.971195220947265625e-01
1.632000000000000171e+02,4.301423132419586182e-01,9.207419753074645996e-01,5.756062269210815430e-01,1.058363795280456543e+00,9.729276895523071289e-01,1.122674942016601562e+00,1.490497827529907227e+00,1.034468889236450195e+00,2.403216600418090820e+00,4.811102151870727539e-01
1.634000000000000057e+02,3.971793949604034424e-01,8.274636268615722656e-01,4.859185516834259033e-01,9.889997243881225586e-01,7.924532890319824219e-01,1.115798592567443848e+00,1.215406417846679688e+00,1.095109462738037109e+00,2.389077901840209961e+00,6.052460074424743652e-01
1.636000000000000227e+02,3.881383538246154785e-01,7.315025925636291504e-01,4.280953109264373779e-01,9.042776226997375488e-01,6.477063894271850586e-01,1.084905028343200684e+00,9.894103407859802246e-01,1.120467424392700195e+00,2.161866903305053711e+00,7.646575570106506348e-01
1.638000000000000114e+02,3.943126797676086426e-01,6.409014463424682617e-01,3.986071348190307617e-01,8.110404014587402344e-01,5.381085872650146484e-01,1.028494715690612793e+00,8.062728047370910645e-01,1.115919828414916992e+00,1.826253056526184082e+00,9.111551642417907715e-01
1.640000000000000000e+02,4.109177887439727783e-01,5.590680837631225586e-01,3.914758265018463135e-01,7.167598605155944824e-01,4.618371725082397461e-01,9.527609348297119141e-01,6.590173840522766113e-01,1.086754560470581055e+00,1.509537100791931152e+00,1.026166915893554688e+00
1.642000000000000171e+02,4.351287186145782471e-01,4.870191216468811035e-01,3.989352285861968994e-01,6.279384493827819824e-01,4.156605005264282227e-01,8.645271658897399902e-01,5.467109680175781250e-01,1.032306551933288574e+00,1.231994032859802246e+00,1.089221715927124023e+00
1.644000000000000057e+02,4.671455323696136475e-01,4.217581748962402344e-01,4.164541959762573242e-01,5.479739904403686523e-01,3.964549005031585693e-01,7.702550888061523438e-01,4.679185450077056885e-01,9.581242799758911133e-01,1.003414034843444824e+00,1.116713643074035645e+00
1.646000000000000227e+02,4.981462061405181885e-01,3.625459074974060059e-01,4.412400126457214355e-01,4.777900576591491699e-01,3.955027461051940918e-01,6.784809231758117676e-01,4.195007681846618652e-01,8.709409236907958984e-01,8.184590339660644531e-01,1.114118218421936035e+00
1.648000000000000114e+02,5.171077847480773926e-01,3.170314133167266846e-01,4.735702276229858398e-01,4.136452674865722656e-01,4.072378873825073242e-01,5.936369299888610840e-01,3.982079625129699707e-01,7.770813107490539551e-01,6.694402098655700684e-01,1.086513400077819824e+00
1.650000000000000000e+02,5.306620597839355469e-01,2.842409014701843262e-01,5.039349794387817383e-01,3.553771674633026123e-01,4.277545809745788574e-01,5.179910659790039062e-01,3.959613442420959473e-01,6.851812601089477539e-01,5.550604462623596191e-01,1.034210085868835449e+00
1.652000000000000171e+02,5.420371294021606445e-01,2.609378993511199951e-01,5.218082070350646973e-01,3.122754693031311035e-01,4.558707177639007568e-01,4.506621956825256348e-01,4.067744612693786621e-01,5.998163223266601562e-01,4.741293787956237793e-01,9.615417122840881348e-01
1.654000000000000057e+02,5.558411478996276855e-01,2.441104948520660400e-01,5.345755815505981445e-01,2.811245620250701904e-01,4.875999093055725098e-01,3.891562521457672119e-01,4.266068041324615479e-01,5.235553383827209473e-01,4.239577651023864746e-01,8.754997253417968750e-01
1.656000000000000227e+02,5.749469399452209473e-01,2.305381149053573608e-01,5.456957221031188965e-01,2.590492963790893555e-01,5.118623971939086914e-01,3.363910019397735596e-01,4.539596736431121826e-01,4.559534192085266113e-01,4.010488092899322510e-01,7.823093533515930176e-01
1.658000000000000114e+02,5.991151928901672363e-01,2.195647954940795898e-01,5.605591535568237305e-01,2.429106384515762329e-01,5.274497270584106445e-01,2.986584305763244629e-01,4.858143031597137451e-01,3.940238654613494873e-01,3.975148200988769531e-01,6.905860304832458496e-01
1.660000000000000000e+02,6.302021741867065430e-01,2.113799303770065308e-01,5.803768634796142578e-01,2.298699766397476196e-01,5.394086241722106934e-01,2.714811563491821289e-01,5.112743377685546875e-01,3.402110338211059570e-01,4.074864685535430908e-01,6.050119400024414062e-01
1.662000000000000171e+02,6.679957509040832520e-01,2.050663232803344727e-01,6.059537529945373535e-01,2.195198386907577515e-01,5.509099364280700684e-01,2.527531087398529053e-01,5.272566676139831543e-01,3.014713227748870850e-01,4.265226125717163086e-01,5.284747481346130371e-01
1.664000000000000057e+02,7.123968601226806641e-01,1.997882574796676636e-01,6.382521986961364746e-01,2.119429558515548706e-01,5.679702758789062500e-01,2.379777580499649048e-01,5.393393635749816895e-01,2.733821570873260498e-01,4.528596401214599609e-01,4.607847929000854492e-01
1.666000000000000227e+02,7.638782858848571777e-01,1.956419050693511963e-01,6.767770648002624512e-01,2.057649642229080200e-01,5.892546772956848145e-01,2.259046584367752075e-01,5.506070256233215332e-01,2.541083693504333496e-01,4.847242832183837891e-01,3.985659480094909668e-01
1.668000000000000114e+02,8.230901360511779785e-01,1.927786618471145630e-01,7.221119403839111328e-01,2.006566077470779419e-01,6.173739433288574219e-01,2.165778875350952148e-01,5.673296451568603516e-01,2.391179800033569336e-01,5.113440752029418945e-01,3.437204957008361816e-01
1.670000000000000000e+02,8.918554186820983887e-01,1.909130662679672241e-01,7.748858928680419922e-01,1.967322230339050293e-01,6.520773172378540039e-01,2.097777873277664185e-01,5.883641242980957031e-01,2.269069701433181763e-01,5.275431871414184570e-01,3.043397068977355957e-01
1.672000000000000171e+02,9.716125726699829102e-01,1.900820136070251465e-01,8.354822397232055664e-01,1.941124945878982544e-01,6.932533383369445801e-01,2.040111273527145386e-01,6.163241863250732422e-01,2.175165712833404541e-01,5.395916104316711426e-01,2.761622071266174316e-01
1.674000000000000057e+02,1.063697576522827148e+00,1.904489994049072266e-01,9.055293798446655273e-01,1.924075037240982056e-01,7.413278222084045410e-01,1.993376761674880981e-01,6.506832242012023926e-01,2.106500267982482910e-01,5.506041049957275391e-01,2.563409209251403809e-01
1.676000000000000227e+02,1.170124053955078125e+00,1.922052353620529175e-01,9.868599772453308105e-01,1.917660087347030640e-01,7.970262169837951660e-01,1.958887726068496704e-01,6.914122700691223145e-01,2.048211544752120972e-01,5.668072700500488281e-01,2.410601228475570679e-01
1.678000000000000114e+02,1.292753458023071289e+00,1.955532431602478027e-01,1.080940008163452148e+00,1.923485845327377319e-01,8.608113527297973633e-01,1.936109960079193115e-01,7.390287518501281738e-01,2.000798583030700684e-01,5.875585675239562988e-01,2.286875247955322266e-01
1.680000000000000000e+02,1.434844255447387695e+00,2.009564340114593506e-01,1.189562916755676270e+00,1.943493038415908813e-01,9.350144267082214355e-01,1.922963112592697144e-01,7.942195534706115723e-01,1.965552568435668945e-01,6.146248579025268555e-01,2.190154045820236206e-01
1.682000000000000171e+02,1.591535925865173340e+00,2.148497402667999268e-01,1.314580559730529785e+00,1.979714184999465942e-01,1.020874738693237305e+00,1.920947730541229248e-01,8.574097156524658203e-01,1.942214965820312500e-01,6.482232213020324707e-01,2.119971513748168945e-01
1.684000000000000057e+02,1.758865833282470703e+00,2.397691607475280762e-01,1.459352016448974609e+00,2.041552066802978516e-01,1.120274662971496582e+00,1.931949257850646973e-01,9.309524297714233398e-01,1.928534060716629028e-01,6.882449984550476074e-01,2.060666382312774658e-01
1.686000000000000227e+02,1.932312369346618652e+00,2.768166065216064453e-01,1.617062211036682129e+00,2.200398445129394531e-01,1.235017895698547363e+00,1.957904547452926636e-01,1.016213178634643555e+00,1.925928443670272827e-01,7.351589798927307129e-01,2.012211233377456665e-01
1.688000000000000114e+02,2.106342077255249023e+00,3.281165361404418945e-01,1.784664273262023926e+00,2.469388544559478760e-01,1.367166280746459961e+00,2.001083642244338989e-01,1.114720106124877930e+00,1.936128139495849609e-01,7.895047664642333984e-01,1.975694000720977783e-01
1.690000000000000000e+02,2.271374940872192383e+00,3.939548730850219727e-01,1.956818938255310059e+00,2.864946126937866211e-01,1.516288757324218750e+00,2.097226083278656006e-01,1.228360772132873535e+00,1.961189359426498413e-01,8.518006205558776855e-01,1.951624155044555664e-01
1.692000000000000171e+02,2.412100791931152344e+00,4.768739044666290283e-01,2.128790378570556641e+00,3.403461277484893799e-01,1.677651405334472656e+00,2.295297533273696899e-01,1.359469771385192871e+00,2.003412693738937378e-01,9.243456125259399414e-01,1.937091201543807983e-01
1.694000000000000057e+02,2.410780668258666992e+00,5.995795726776123047e-01,2.290650367736816406e+00,4.086555242538452148e-01,1.847258567810058594e+00,2.609380781650543213e-01,1.508085131645202637e+00,2.095221579074859619e-01,1.008254289627075195e+00,1.933379769325256348e-01
1.696000000000000227e+02,2.191446781158447266e+00,7.598429918289184570e-01,2.416476011276245117e+00,4.975632429122924805e-01,2.019692420959472656e+00,3.056104779243469238e-01,1.668825745582580566e+00,2.288711518049240112e-01,1.105150699615478516e+00,1.942253410816192627e-01
1.698000000000000114e+02,1.855024337768554688e+00,9.087077379226684570e-01,2.367798089981079102e+00,6.294432878494262695e-01,2.189600706100463867e+00,3.649660348892211914e-01,1.837666034698486328e+00,2.597941756248474121e-01,1.216948270797729492e+00,1.965741515159606934e-01
1.700000000000000000e+02,1.533465266227722168e+00,1.027809143066406250e+00,2.112263679504394531e+00,7.904093265533447266e-01,2.343747615814208984e+00,4.395714402198791504e-01,2.009842634201049805e+00,3.037500679492950439e-01,1.345511794090270996e+00,2.005807161331176758e-01
1.702000000000000171e+02,1.250707626342773438e+00,1.094322443008422852e+00,1.772974967956542969e+00,9.350553750991821289e-01,2.432802200317382812e+00,5.431300401687622070e-01,2.179795265197753906e+00,3.624832630157470703e-01,1.492278814315795898e+00,2.089450508356094360e-01
1.704000000000000057e+02,1.017150402069091797e+00,1.124162316322326660e+00,1.460968732833862305e+00,1.042093038558959961e+00,2.289454460144042969e+00,6.918035745620727539e-01,2.334696769714355469e+00,4.362387657165527344e-01,1.651565074920654297e+00,2.271899878978729248e-01
1.706000000000000227e+02,8.278798460960388184e-01,1.123448729515075684e+00,1.191105484962463379e+00,1.098918199539184570e+00,1.980554938316345215e+00,8.519614934921264648e-01,2.429498195648193359e+00,5.374847650527954102e-01,1.819414973258972168e+00,2.568535804748535156e-01
1.708000000000000114e+02,6.749820113182067871e-01,1.097158789634704590e+00,9.696989655494689941e-01,1.121181249618530273e+00,1.648105382919311523e+00,9.875169396400451660e-01,2.297730445861816406e+00,6.843837499618530273e-01,1.991012454032897949e+00,2.993951439857482910e-01
1.710000000000000000e+02,5.574706792831420898e-01,1.045651435852050781e+00,7.902938127517700195e-01,1.113808751106262207e+00,1.349461674690246582e+00,1.074490427970886230e+00,1.992747545242309570e+00,8.458828926086425781e-01,2.161095142364501953e+00,3.566271960735321045e-01
1.712000000000000171e+02,4.738677144050598145e-01,9.731563329696655273e-01,6.464323997497558594e-01,1.082574605941772461e+00,1.097900509834289551e+00,1.117036700248718262e+00,1.659879803657531738e+00,9.822514653205871582e-01,2.317502975463867188e+00,4.287845790386199951e-01
1.714000000000000057e+02,4.215389490127563477e-01,8.867409229278564453e-01,5.375527143478393555e-01,1.026024699211120605e+00,8.933836221694946289e-01,1.127380847930908203e+00,1.359990000724792480e+00,1.071297407150268555e+00,2.420734405517578125e+00,5.264139771461486816e-01
1.716000000000000227e+02,3.968607187271118164e-01,7.927457690238952637e-01,4.618503451347351074e-01,9.502652287483215332e-01,7.273680567741394043e-01,1.109666824340820312e+00,1.106858134269714355e+00,1.115122556686401367e+00,2.311610698699951172e+00,6.690633296966552734e-01
1.718000000000000114e+02,3.927543759346008301e-01,6.994373798370361328e-01,4.165030121803283691e-01,8.621921539306640625e-01,5.967915058135986328e-01,1.067792415618896484e+00,9.007728099822998047e-01,1.126598715782165527e+00,2.019276618957519531e+00,8.302556872367858887e-01
1.720000000000000000e+02,4.023309648036956787e-01,6.123090982437133789e-01,3.975825309753417969e-01,7.683044672012329102e-01,5.009211301803588867e-01,1.002243995666503906e+00,7.332733869552612305e-01,1.109914660453796387e+00,1.685622692108154297e+00,9.683779478073120117e-01
1.722000000000000171e+02,4.212856888771057129e-01,5.342553853988647461e-01,3.967245221138000488e-01,6.769146323204040527e-01,4.372908771038055420e-01,9.201614260673522949e-01,6.014444828033447266e-01,1.069136500358581543e+00,1.383312225341796875e+00,1.062240958213806152e+00
1.724000000000000057e+02,4.473736882209777832e-01,4.657141864299774170e-01,4.084784388542175293e-01,5.923700928688049316e-01,4.028105437755584717e-01,8.282567858695983887e-01,5.042713880538940430e-01,1.004402399063110352e+00,1.126760721206665039e+00,1.109060287475585938e+00
1.726000000000000227e+02,4.798373878002166748e-01,4.027683734893798828e-01,4.289700388908386230e-01,5.170259475708007812e-01,3.924272358417510986e-01,7.335624694824218750e-01,4.395913481712341309e-01,9.228899478912353516e-01,9.174472689628601074e-01,1.123101472854614258e+00
1.728000000000000114e+02,5.081236958503723145e-01,3.465229868888854980e-01,4.570813775062561035e-01,4.498361647129058838e-01,3.974992930889129639e-01,6.436539292335510254e-01,4.039113819599151611e-01,8.313348293304443359e-01,7.480092048645019531e-01,1.108486771583557129e+00
1.730000000000000000e+02,5.248231291770935059e-01,3.061096072196960449e-01,4.886286854743957520e-01,3.884904980659484863e-01,4.132878482341766357e-01,5.621165037155151367e-01,3.927703499794006348e-01,7.366551756858825684e-01,6.135113239288330078e-01,1.070548057556152344e+00
1.732000000000000171e+02,5.371268987655639648e-01,2.768556773662567139e-01,5.126314759254455566e-01,3.359271287918090820e-01,4.368140697479248047e-01,4.902019500732421875e-01,3.973200619220733643e-01,6.466087102890014648e-01,5.136369466781616211e-01,1.007957458496093750e+00
1.734000000000000057e+02,5.481287837028503418e-01,2.562249898910522461e-01,5.281153917312622070e-01,2.983968853950500488e-01,4.681979119777679443e-01,4.249546527862548828e-01,4.127855896949768066e-01,5.647909045219421387e-01,4.463222324848175049e-01,9.281556606292724609e-01
1.736000000000000227e+02,5.638952255249023438e-01,2.406195700168609619e-01,5.400307178497314453e-01,2.713741958141326904e-01,4.990127384662628174e-01,3.656759262084960938e-01,4.360615611076354980e-01,4.925126731395721436e-01,4.084173738956451416e-01,8.377513885498046875e-01
1.738000000000000114e+02,5.843198299407958984e-01,2.279717326164245605e-01,5.514594316482543945e-01,2.525187730789184570e-01,5.181752443313598633e-01,3.195530474185943604e-01,4.672276079654693604e-01,4.269881844520568848e-01,3.956188857555389404e-01,7.434975504875183105e-01
1.740000000000000000e+02,6.107677221298217773e-01,2.179699391126632690e-01,5.685208439826965332e-01,2.377355396747589111e-01,5.318445563316345215e-01,2.863470911979675293e-01,4.981338381767272949e-01,3.675146996974945068e-01,3.986526429653167725e-01,6.535050868988037109e-01
1.742000000000000171e+02,6.439505219459533691e-01,2.107771486043930054e-01,5.898650288581848145e-01,2.257045656442642212e-01,5.432110428810119629e-01,2.627162337303161621e-01,5.174922943115234375e-01,3.208441138267517090e-01,4.130617976188659668e-01,5.712864398956298828e-01
1.744000000000000057e+02,6.837373375892639160e-01,2.047916799783706665e-01,6.182954311370849609e-01,2.165159583091735840e-01,5.569556355476379395e-01,2.459367066621780396e-01,5.313631892204284668e-01,2.871766686439514160e-01,4.353199005126953125e-01,4.986721873283386230e-01
1.746000000000000227e+02,7.301167845726013184e-01,1.998458057641983032e-01,6.529073119163513184e-01,2.097029983997344971e-01,5.759518742561340332e-01,2.323899567127227783e-01,5.427701473236083984e-01,2.633284926414489746e-01,4.657491743564605713e-01,4.329889416694641113e-01
1.748000000000000114e+02,7.839920520782470703e-01,1.961021423339843750e-01,6.940054893493652344e-01,2.039293795824050903e-01,5.999308228492736816e-01,2.214222550392150879e-01,5.564041137695312500e-01,2.464592754840850830e-01,4.966530203819274902e-01,3.731609582901000977e-01
1.750000000000000000e+02,8.457583785057067871e-01,1.936202198266983032e-01,7.421262264251708984e-01,1.992637366056442261e-01,6.308559179306030273e-01,2.132533341646194458e-01,5.753308534622192383e-01,2.328655421733856201e-01,5.166966319084167480e-01,3.247919678688049316e-01
1.752000000000000171e+02,9.176262617111206055e-01,1.920798867940902710e-01,7.979154586791992188e-01,1.958303898572921753e-01,6.682220697402954102e-01,2.068919539451599121e-01,5.991746187210083008e-01,2.218363136053085327e-01,5.309226512908935547e-01,2.902176380157470703e-01
1.754000000000000057e+02,1.000879883766174316e+00,1.916205286979675293e-01,8.619387745857238770e-01,1.935629248619079590e-01,7.122046351432800293e-01,2.015652805566787720e-01,6.299268007278442383e-01,2.135995477437973022e-01,5.424640774726867676e-01,2.654339969158172607e-01
1.756000000000000227e+02,1.097108006477355957e+00,1.924136728048324585e-01,9.362683296203613281e-01,1.922622174024581909e-01,7.634322643280029297e-01,1.973921060562133789e-01,6.671055555343627930e-01,2.072104662656784058e-01,5.556704401969909668e-01,2.483408302068710327e-01
1.758000000000000114e+02,1.208235144615173340e+00,1.946561634540557861e-01,1.022330999374389648e+00,1.920785605907440186e-01,8.222756385803222656e-01,1.944771111011505127e-01,7.108484506607055664e-01,2.018476128578186035e-01,5.742416977882385254e-01,2.345278859138488770e-01
1.760000000000000000e+02,1.336129903793334961e+00,1.985561996698379517e-01,1.121784925460815430e+00,1.931943446397781372e-01,8.904043436050415039e-01,1.925837844610214233e-01,7.618132829666137695e-01,1.976333260536193848e-01,5.972853302955627441e-01,2.232536524534225464e-01
1.762000000000000171e+02,1.482253909111022949e+00,2.062325626611709595e-01,1.236587166786193848e+00,1.958068460226058960e-01,9.694195985794067383e-01,1.917204111814498901e-01,8.204314708709716797e-01,1.946810781955718994e-01,6.274530291557312012e-01,2.147940248250961304e-01
1.764000000000000057e+02,1.641592383384704590e+00,2.236395478248596191e-01,1.369250416755676270e+00,2.001583576202392578e-01,1.060953617095947266e+00,1.920483410358428955e-01,8.883070349693298340e-01,1.927619278430938721e-01,6.640131473541259766e-01,2.083150744438171387e-01
1.766000000000000227e+02,1.810069203376770020e+00,2.523407936096191406e-01,1.518861174583435059e+00,2.099596261978149414e-01,1.166566014289855957e+00,1.937520653009414673e-01,9.669600725173950195e-01,1.918651163578033447e-01,7.070569992065429688e-01,2.028485685586929321e-01
1.768000000000000114e+02,1.983059167861938477e+00,2.937338948249816895e-01,1.680484294891357422e+00,2.301245331764221191e-01,1.288395047187805176e+00,1.970419287681579590e-01,1.058068871498107910e+00,1.921545565128326416e-01,7.572975754737854004e-01,1.985231190919876099e-01
1.770000000000000000e+02,2.154657840728759766e+00,3.498512804508209229e-01,1.849955797195434570e+00,2.617833614349365234e-01,1.429518938064575195e+00,2.023165673017501831e-01,1.163172602653503418e+00,1.938116699457168579e-01,8.150774240493774414e-01,1.954348385334014893e-01
1.772000000000000171e+02,2.314000129699707031e+00,4.205147922039031982e-01,2.022466421127319336e+00,3.066494464874267578e-01,1.584900259971618652e+00,2.160343229770660400e-01,1.284238338470458984e+00,1.970412284135818481e-01,8.817936778068542480e-01,1.934232860803604126e-01
1.774000000000000057e+02,2.425217151641845703e+00,5.153442621231079102e-01,2.191832542419433594e+00,3.663463294506072998e-01,1.750845670700073242e+00,2.407020032405853271e-01,1.424650192260742188e+00,2.022219896316528320e-01,9.593122005462646484e-01,1.924259066581726074e-01
1.776000000000000227e+02,2.338323831558227539e+00,6.545696258544921875e-01,2.345543384552001953e+00,4.412127137184143066e-01,1.922604680061340332e+00,2.776154577732086182e-01,1.579655051231384277e+00,2.156086266040802002e-01,1.049030542373657227e+00,1.925987005233764648e-01
1.778000000000000114e+02,2.058796644210815430e+00,8.163358569145202637e-01,2.433284521102905273e+00,5.452926754951477051e-01,2.095285415649414062e+00,3.284373581409454346e-01,1.745396256446838379e+00,2.399117052555084229e-01,1.152637839317321777e+00,1.941179186105728149e-01
1.780000000000000000e+02,1.721652150154113770e+00,9.578082561492919922e-01,2.286085367202758789e+00,6.946360468864440918e-01,2.259997129440307617e+00,3.938212394714355469e-01,1.916949152946472168e+00,2.763700783252716064e-01,1.271805167198181152e+00,1.971743851900100708e-01
1.782000000000000171e+02,1.414442181587219238e+00,1.057144165039062500e+00,1.976312994956970215e+00,8.542914390563964844e-01,2.400650739669799805e+00,4.762089252471923828e-01,2.089872837066650391e+00,3.267217278480529785e-01,1.409968376159667969e+00,2.020694613456726074e-01
1.784000000000000057e+02,1.152040481567382812e+00,1.107972860336303711e+00,1.644038915634155273e+00,9.895457029342651367e-01,2.400285482406616211e+00,5.981479287147521973e-01,2.255181550979614258e+00,3.915845155715942383e-01,1.563569188117980957e+00,2.145209312438964844e-01
1.786000000000000227e+02,9.374877810478210449e-01,1.125209689140319824e+00,1.346094489097595215e+00,1.075679063796997070e+00,2.182526350021362305e+00,7.573738098144531250e-01,2.396797657012939453e+00,4.734333753585815430e-01,1.728162288665771484e+00,2.377845942974090576e-01
1.788000000000000114e+02,7.637223005294799805e-01,1.113225936889648438e+00,1.095404148101806641e+00,1.117611646652221680e+00,1.848593831062316895e+00,9.051342010498046875e-01,2.405381679534912109e+00,5.937856435775756836e-01,1.898850917816162109e+00,2.730205059051513672e-01
1.790000000000000000e+02,6.251519918441772461e-01,1.078036069869995117e+00,8.915454745292663574e-01,1.127561450004577637e+00,1.529015064239501953e+00,1.023400306701660156e+00,2.193688392639160156e+00,7.527260184288024902e-01,2.071269273757934570e+00,3.218934535980224609e-01
1.792000000000000171e+02,5.214834213256835938e-01,1.017508387565612793e+00,7.258819937705993652e-01,1.109580159187316895e+00,1.247936367988586426e+00,1.089466452598571777e+00,1.860752582550048828e+00,9.011791944503784180e-01,2.237431287765502930e+00,3.854361772537231445e-01
1.794000000000000057e+02,4.507364630699157715e-01,9.389337301254272461e-01,5.956047773361206055e-01,1.067427635192871094e+00,1.015845417976379395e+00,1.118977069854736328e+00,1.539718627929687500e+00,1.021248817443847656e+00,2.381693840026855469e+00,4.655460715293884277e-01
1.796000000000000227e+02,4.097812175750732422e-01,8.490082621574401855e-01,5.000033378601074219e-01,1.001506567001342773e+00,8.276883363723754883e-01,1.118275284767150879e+00,1.257015228271484375e+00,1.089079856872558594e+00,2.410073518753051758e+00,5.821927189826965332e-01
1.798000000000000114e+02,3.945969939231872559e-01,7.544300556182861328e-01,4.367523789405822754e-01,9.192833900451660156e-01,6.758617758750915527e-01,1.091954469680786133e+00,1.023036599159240723e+00,1.119757533073425293e+00,2.213256597518920898e+00,7.399189472198486328e-01
1.800000000000000000e+02,3.963332772254943848e-01,6.634426116943359375e-01,4.025632441043853760e-01,8.273089528083801270e-01,5.591112971305847168e-01,1.040791153907775879e+00,8.333488702774047852e-01,1.119995713233947754e+00,1.884833931922912598e+00,8.890489339828491211e-01
1.802000000000000171e+02,4.098239839076995850e-01,5.799971222877502441e-01,3.923416733741760254e-01,7.326682806015014648e-01,4.761569499969482422e-01,9.687399864196777344e-01,6.801141500473022461e-01,1.094408631324768066e+00,1.561908960342407227e+00,1.012739419937133789e+00
1.804000000000000057e+02,4.316490292549133301e-01,5.059401392936706543e-01,3.975632786750793457e-01,6.428119540214538574e-01,4.242016375064849854e-01,8.828794956207275391e-01,5.620564818382263184e-01,1.043959975242614746e+00,1.276181817054748535e+00,1.084579348564147949e+00
1.806000000000000227e+02,4.614435136318206787e-01,4.394011795520782471e-01,4.134477674961090088e-01,5.613359212875366211e-01,3.997562229633331299e-01,7.895116209983825684e-01,4.778371751308441162e-01,9.724010229110717773e-01,1.038876175880432129e+00,1.117691278457641602e+00
1.808000000000000114e+02,4.926683902740478516e-01,3.789151906967163086e-01,4.370281398296356201e-01,4.895198345184326172e-01,3.954256474971771240e-01,6.969571113586425781e-01,4.246095716953277588e-01,8.866876959800720215e-01,8.468603491783142090e-01,1.120041966438293457e+00
1.810000000000000000e+02,5.139647126197814941e-01,3.287357091903686523e-01,4.684500694274902344e-01,4.243219494819641113e-01,4.049141407012939453e-01,6.105051040649414062e-01,3.993200361728668213e-01,7.932568192481994629e-01,6.912260651588439941e-01,1.096159458160400391e+00
1.812000000000000171e+02,5.287373661994934082e-01,2.929742336273193359e-01,4.991974532604217529e-01,3.651244044303894043e-01,4.236852824687957764e-01,5.330295562744140625e-01,3.945440948009490967e-01,7.004106044769287109e-01,5.705334544181823730e-01,1.047738671302795410e+00
1.814000000000000057e+02,5.404666066169738770e-01,2.673332393169403076e-01,5.182628631591796875e-01,3.191980719566345215e-01,4.496549963951110840e-01,4.648203551769256592e-01,4.036591053009033203e-01,6.135036945343017578e-01,4.838047325611114502e-01,9.776114225387573242e-01
1.816000000000000227e+02,5.524105429649353027e-01,2.494892030954360962e-01,5.318987369537353516e-01,2.860705256462097168e-01,4.817923605442047119e-01,4.021389782428741455e-01,4.222733378410339355e-01,5.355638861656188965e-01,4.285145401954650879e-01,8.929597139358520508e-01
1.818000000000000114e+02,5.701018571853637695e-01,2.350589334964752197e-01,5.432399511337280273e-01,2.626206874847412109e-01,5.096601843833923340e-01,3.462195396423339844e-01,4.480568170547485352e-01,4.671228229999542236e-01,4.012229740619659424e-01,8.001099824905395508e-01
1.820000000000000000e+02,5.920637845993041992e-01,2.232728451490402222e-01,5.569171905517578125e-01,2.457824796438217163e-01,5.262411832809448242e-01,3.059809803962707520e-01,4.804243445396423340e-01,4.041436612606048584e-01,3.952663242816925049e-01,7.070223093032836914e-01
1.822000000000000171e+02,6.210513710975646973e-01,2.142502665519714355e-01,5.759232044219970703e-01,2.322150319814682007e-01,5.384420752525329590e-01,2.770866751670837402e-01,5.089752078056335449e-01,3.476457297801971436e-01,4.035942554473876953e-01,6.196798086166381836e-01
1.824000000000000057e+02,6.568653583526611328e-01,2.076403200626373291e-01,5.999961495399475098e-01,2.212759703397750854e-01,5.493672490119934082e-01,2.568679749965667725e-01,5.257666110992431641e-01,3.069171011447906494e-01,4.214410781860351562e-01,5.412290096282958984e-01
1.826000000000000227e+02,6.991496682167053223e-01,2.020368874073028564e-01,6.310353279113769531e-01,2.131486237049102783e-01,5.653913021087646484e-01,2.414941638708114624e-01,5.380614399909973145e-01,2.774692773818969727e-01,4.462145864963531494e-01,4.724485874176025391e-01
1.828000000000000114e+02,7.484108209609985352e-01,1.975408345460891724e-01,6.684060692787170410e-01,2.067878544330596924e-01,5.859199166297912598e-01,2.289769351482391357e-01,5.490066409111022949e-01,2.569315433502197266e-01,4.786061048507690430e-01,4.091514945030212402e-01
1.830000000000000000e+02,8.052935600280761719e-01,1.942849904298782349e-01,7.123569250106811523e-01,2.014584988355636597e-01,6.125198602676391602e-01,2.190993279218673706e-01,5.648491978645324707e-01,2.414037585258483887e-01,5.084967017173767090e-01,3.514126837253570557e-01
1.832000000000000171e+02,8.709408640861511230e-01,1.921404302120208740e-01,7.636341452598571777e-01,1.972912698984146118e-01,6.458198428153991699e-01,2.120105028152465820e-01,5.853185653686523438e-01,2.288376390933990479e-01,5.255818963050842285e-01,3.099061250686645508e-01
1.834000000000000057e+02,9.470378160476684570e-01,1.909832507371902466e-01,8.226721882820129395e-01,1.944047957658767700e-01,6.855869293212890625e-01,2.060341536998748779e-01,6.121594905853271484e-01,2.190229445695877075e-01,5.379198789596557617e-01,2.800113856792449951e-01
1.836000000000000227e+02,1.034966826438903809e+00,1.909652799367904663e-01,8.908314108848571777e-01,1.925166994333267212e-01,7.320997714996337891e-01,2.011233866214752197e-01,6.454601287841796875e-01,2.119321078062057495e-01,5.488600134849548340e-01,2.589129507541656494e-01
1.838000000000000114e+02,1.136769175529479980e+00,1.922826915979385376e-01,9.699054360389709473e-01,1.916569024324417114e-01,7.861359715461730957e-01,1.974161714315414429e-01,6.851307153701782227e-01,2.059417963027954102e-01,5.644606351852416992e-01,2.432651817798614502e-01
1.840000000000000000e+02,1.254124641418457031e+00,1.951259672641754150e-01,1.061341762542724609e+00,1.919845640659332275e-01,8.479543328285217285e-01,1.949581503868103027e-01,7.316156625747680664e-01,2.010246515274047852e-01,5.846368670463562012e-01,2.305392175912857056e-01
1.842000000000000171e+02,1.389804363250732422e+00,1.997558176517486572e-01,1.167044758796691895e+00,1.936929672956466675e-01,9.198325872421264648e-01,1.934391260147094727e-01,7.855950593948364258e-01,1.973069459199905396e-01,6.106386780738830566e-01,2.204798758029937744e-01
1.844000000000000057e+02,1.541790127754211426e+00,2.107990682125091553e-01,1.288795471191406250e+00,1.969834417104721069e-01,1.003104805946350098e+00,1.930022537708282471e-01,8.473190069198608398e-01,1.948402971029281616e-01,6.433039307594299316e-01,2.131668478250503540e-01
1.846000000000000227e+02,1.705613732337951660e+00,2.323628813028335571e-01,1.430119991302490234e+00,2.022852152585983276e-01,1.099559187889099121e+00,1.938267499208450317e-01,9.192381501197814941e-01,1.933179944753646851e-01,6.824065446853637695e-01,2.070953696966171265e-01
1.848000000000000114e+02,1.876701116561889648e+00,2.656775116920471191e-01,1.585581183433532715e+00,2.160347253084182739e-01,1.210692763328552246e+00,1.960954815149307251e-01,1.002432703971862793e+00,1.928734034299850464e-01,7.282209992408752441e-01,2.020801305770874023e-01
1.850000000000000000e+02,2.050114393234252930e+00,3.125374317169189453e-01,1.751746535301208496e+00,2.407258003950119019e-01,1.338550925254821777e+00,2.000205218791961670e-01,1.098718404769897461e+00,1.936827600002288818e-01,7.814279794692993164e-01,1.982471048831939697e-01
1.852000000000000171e+02,2.218656063079833984e+00,3.740113675594329834e-01,1.923692107200622559e+00,2.776900231838226318e-01,1.485250592231750488e+00,2.077607661485671997e-01,1.209777474403381348e+00,1.959425657987594604e-01,8.422270417213439941e-01,1.956930309534072876e-01
1.854000000000000057e+02,2.369344949722290039e+00,4.511995911598205566e-01,2.096524715423583984e+00,3.285904824733734131e-01,1.644518375396728516e+00,2.254196107387542725e-01,1.337478876113891602e+00,1.998537331819534302e-01,9.130592346191406250e-01,1.940810382366180420e-01
1.856000000000000227e+02,2.444049358367919922e+00,5.600137114524841309e-01,2.261225938796997070e+00,3.940376043319702148e-01,1.812497615814208984e+00,2.544868886470794678e-01,1.483564734458923340e+00,2.077220082283020020e-01,9.951138496398925781e-01,1.935374438762664795e-01
1.858000000000000114e+02,2.276273012161254883e+00,7.143408060073852539e-01,2.401295661926269531e+00,4.766617715358734131e-01,1.984492301940917969e+00,2.963994145393371582e-01,1.642505884170532227e+00,2.253354042768478394e-01,1.090003013610839844e+00,1.942297965288162231e-01
1.860000000000000000e+02,1.956273674964904785e+00,8.720251321792602539e-01,2.400163650512695312e+00,5.987317562103271484e-01,2.154993295669555664e+00,3.528927564620971680e-01,1.810221910476684570e+00,2.543067932128906250e-01,1.199419260025024414e+00,1.963431984186172485e-01
1.862000000000000171e+02,1.623913884162902832e+00,1.005126833915710449e+00,2.181672811508178711e+00,7.580453157424926758e-01,2.312980175018310547e+00,4.240866005420684814e-01,1.982497334480285645e+00,2.959467768669128418e-01,1.325398802757263184e+00,2.000903785228729248e-01
1.864000000000000057e+02,1.327128648757934570e+00,1.087251901626586914e+00,1.847087025642395020e+00,9.058822989463806152e-01,2.421621561050415039e+00,5.197098255157470703e-01,2.153069019317626953e+00,3.522651791572570801e-01,1.470051765441894531e+00,2.071900963783264160e-01
1.866000000000000227e+02,1.078380584716796875e+00,1.126792073249816895e+00,1.527562499046325684e+00,1.023933291435241699e+00,2.327128648757934570e+00,6.600472927093505859e-01,2.311284303665161133e+00,4.233264923095703125e-01,1.627925276756286621e+00,2.238685339689254761e-01
1.868000000000000114e+02,8.764619827270507812e-01,1.134579896926879883e+00,1.246694207191467285e+00,1.089704751968383789e+00,2.043426036834716797e+00,8.214468359947204590e-01,2.420217275619506836e+00,5.187885165214538574e-01,1.795374512672424316e+00,2.517745494842529297e-01
1.870000000000000000e+02,7.121344208717346191e-01,1.114638924598693848e+00,1.014861941337585449e+00,1.119025230407714844e+00,1.707767486572265625e+00,9.615925550460815430e-01,2.326068878173828125e+00,6.588599681854248047e-01,1.966795086860656738e+00,2.924214303493499756e-01
1.872000000000000171e+02,5.836298465728759766e-01,1.069706559181213379e+00,8.269146680831909180e-01,1.118144631385803223e+00,1.402540922164916992e+00,1.058982849121093750e+00,2.043741703033447266e+00,8.199883103370666504e-01,2.137676954269409180e+00,3.474155664443969727e-01
1.874000000000000057e+02,4.899411201477050781e-01,1.001614809036254883e+00,6.752719283103942871e-01,1.091714859008789062e+00,1.142348170280456543e+00,1.108272790908813477e+00,1.708440542221069336e+00,9.600544571876525879e-01,2.297194480895996094e+00,4.171102046966552734e-01
1.876000000000000227e+02,4.286831021308898926e-01,9.174578785896301270e-01,5.587506890296936035e-01,1.040387272834777832e+00,9.298304915428161621e-01,1.124283313751220703e+00,1.403352618217468262e+00,1.057557702064514160e+00,2.412032604217529297e+00,5.098968744277954102e-01
1.878000000000000114e+02,3.964696228504180908e-01,8.239664435386657715e-01,4.759198129177093506e-01,9.682689905166625977e-01,7.576054334640502930e-01,1.111348867416381836e+00,1.143246531486511230e+00,1.106978178024291992e+00,2.334657192230224609e+00,6.464648842811584473e-01
1.880000000000000000e+02,3.879077136516571045e-01,7.284801602363586426e-01,4.240987598896026611e-01,8.824089765548706055e-01,6.205020546913146973e-01,1.075265407562255859e+00,9.306707978248596191e-01,1.123150467872619629e+00,2.065078973770141602e+00,8.065370917320251465e-01
1.882000000000000171e+02,3.945550918579101562e-01,6.380567550659179688e-01,3.997691869735717773e-01,7.890173196792602539e-01,5.183162093162536621e-01,1.013934016227722168e+00,7.585071325302124023e-01,1.110315084457397461e+00,1.729340672492980957e+00,9.480147957801818848e-01
1.884000000000000057e+02,4.114938080310821533e-01,5.565175414085388184e-01,3.955423533916473389e-01,6.965610384941101074e-01,4.488809108734130859e-01,9.348392486572265625e-01,6.215301752090454102e-01,1.074339985847473145e+00,1.422997474670410156e+00,1.048641800880432129e+00
1.886000000000000227e+02,4.359996616840362549e-01,4.847666621208190918e-01,4.050317108631134033e-01,6.101416945457458496e-01,4.091197252273559570e-01,8.447102904319763184e-01,5.192882418632507324e-01,1.013240456581115723e+00,1.160228610038757324e+00,1.100603461265563965e+00
1.888000000000000114e+02,4.681886434555053711e-01,4.197224378585815430e-01,4.238336682319641113e-01,5.327035784721374512e-01,3.948637247085571289e-01,7.502134442329406738e-01,4.498106539249420166e-01,9.343591332435607910e-01,9.451677799224853516e-01,1.118933439254760742e+00
1.890000000000000000e+02,4.991400539875030518e-01,3.606782257556915283e-01,4.498526453971862793e-01,4.644793272018432617e-01,3.971049487590789795e-01,6.595800518989562988e-01,4.097745418548583984e-01,8.444396257400512695e-01,7.712109684944152832e-01,1.108124256134033203e+00
1.892000000000000171e+02,5.178598165512084961e-01,3.157331347465515137e-01,4.819362163543701172e-01,4.018314778804779053e-01,4.109286665916442871e-01,5.766258239746093750e-01,3.952976167201995850e-01,7.500813603401184082e-01,6.322827339172363281e-01,1.074270009994506836e+00
1.894000000000000057e+02,5.312271118164062500e-01,2.833616733551025391e-01,5.096975564956665039e-01,3.459993600845336914e-01,4.330076575279235840e-01,5.030573606491088867e-01,3.974678814411163330e-01,6.595596075057983398e-01,5.278574824333190918e-01,1.015204548835754395e+00
1.896000000000000227e+02,5.425521731376647949e-01,2.603000104427337646e-01,5.262434482574462891e-01,3.058502376079559326e-01,4.631078541278839111e-01,4.367566108703613281e-01,4.112943112850189209e-01,5.766422152519226074e-01,4.562286436557769775e-01,9.379034638404846191e-01
1.898000000000000114e+02,5.565742850303649902e-01,2.436030507087707520e-01,5.384711623191833496e-01,2.768001258373260498e-01,4.942474067211151123e-01,3.765176534652709961e-01,4.333232939243316650e-01,5.031135678291320801e-01,4.143690466880798340e-01,8.491046428680419922e-01
1.900000000000000000e+02,5.758724212646484375e-01,2.301583290100097656e-01,5.493943095207214355e-01,2.564853131771087646e-01,5.147612094879150391e-01,3.269929885864257812e-01,4.633891880512237549e-01,4.368210136890411377e-01,3.983170688152313232e-01,7.554418444633483887e-01
1.902000000000000171e+02,6.002849936485290527e-01,2.192834317684173584e-01,5.654033422470092773e-01,2.410722970962524414e-01,5.293416976928710938e-01,2.916844785213470459e-01,4.945113360881805420e-01,3.765865564346313477e-01,3.991353511810302734e-01,6.651193499565124512e-01
1.904000000000000057e+02,6.317229866981506348e-01,2.112503647804260254e-01,5.859706401824951172e-01,2.285668551921844482e-01,5.410032868385314941e-01,2.663951516151428223e-01,5.150141119956970215e-01,3.271533250808715820e-01,4.120030403137207031e-01,5.819748640060424805e-01
1.906000000000000227e+02,6.697500348091125488e-01,2.049743533134460449e-01,6.128858327865600586e-01,2.188059389591217041e-01,5.534652471542358398e-01,2.488500922918319702e-01,5.296277999877929688e-01,2.917454242706298828e-01,4.331464171409606934e-01,5.082299709320068359e-01
1.908000000000000114e+02,7.140503525733947754e-01,1.996867656707763672e-01,6.460833549499511719e-01,2.116857469081878662e-01,5.714912414550781250e-01,2.346579134464263916e-01,5.412216782569885254e-01,2.667975127696990967e-01,4.623389542102813721e-01,4.418824017047882080e-01
1.910000000000000000e+02,7.657810449600219727e-01,1.955808699131011963e-01,6.857365965843200684e-01,2.056940644979476929e-01,5.940641760826110840e-01,2.231347560882568359e-01,5.536161065101623535e-01,2.492296397686004639e-01,4.934404492378234863e-01,3.813554048538208008e-01
1.912000000000000171e+02,8.251022696495056152e-01,1.927420794963836670e-01,7.321806550025939941e-01,2.007757723331451416e-01,6.236718297004699707e-01,2.143930792808532715e-01,5.717636942863464355e-01,2.351178228855133057e-01,5.151870250701904297e-01,3.307308852672576904e-01
1.914000000000000057e+02,8.936517238616943359e-01,1.908818632364273071e-01,7.860379219055175781e-01,1.970457881689071655e-01,6.596139669418334961e-01,2.078133672475814819e-01,5.941737890243530273e-01,2.235562950372695923e-01,5.299409627914428711e-01,2.949188947677612305e-01
1.916000000000000227e+02,9.735931754112243652e-01,1.900805532932281494e-01,8.479223251342773438e-01,1.945906877517700195e-01,7.022010087966918945e-01,2.022638022899627686e-01,6.237967014312744141e-01,2.148383855819702148e-01,5.416800379753112793e-01,2.688160538673400879e-01
1.918000000000000114e+02,1.065981388092041016e+00,1.904764920473098755e-01,9.198101758956909180e-01,1.930708885192871094e-01,7.519023418426513672e-01,1.978427320718765259e-01,6.598467230796813965e-01,2.082745581865310669e-01,5.539122223854064941e-01,2.511990070343017578e-01
1.920000000000000000e+02,1.172746419906616211e+00,1.922670602798461914e-01,1.003116846084594727e+00,1.926342099905014038e-01,8.092348575592041016e-01,1.946651786565780640e-01,7.023575901985168457e-01,2.027174234390258789e-01,5.715740323066711426e-01,2.368298470973968506e-01
1.922000000000000171e+02,1.295761346817016602e+00,1.956544518470764160e-01,1.099401831626892090e+00,1.934536844491958618e-01,8.753390312194824219e-01,1.925770938396453857e-01,7.519618272781372070e-01,1.982850134372711182e-01,5.935823321342468262e-01,2.251604795455932617e-01
1.924000000000000057e+02,1.438372135162353516e+00,2.011259347200393677e-01,1.210660576820373535e+00,1.957230865955352783e-01,9.520804882049560547e-01,1.914890110492706299e-01,8.092238903045654297e-01,1.950987577438354492e-01,6.227211356163024902e-01,2.162930071353912354e-01
1.926000000000000227e+02,1.595379114151000977e+00,2.152539789676666260e-01,1.338590741157531738e+00,1.996503174304962158e-01,1.040792107582092285e+00,1.915502250194549561e-01,8.751252889633178711e-01,1.930029690265655518e-01,6.582258939743041992e-01,2.096562534570693970e-01
1.928000000000000114e+02,1.762865781784057617e+00,2.404367029666900635e-01,1.485231161117553711e+00,2.074489593505859375e-01,1.143344640731811523e+00,1.929525882005691528e-01,9.516716599464416504e-01,1.919070035219192505e-01,7.001380920410156250e-01,2.040165215730667114e-01
1.930000000000000000e+02,1.936411499977111816e+00,2.777880430221557617e-01,1.644276976585388184e+00,2.252738028764724731e-01,1.261765003204345703e+00,1.958993226289749146e-01,1.040374755859375000e+00,1.919648200273513794e-01,7.491589784622192383e-01,1.995002478361129761e-01
1.932000000000000171e+02,2.110422372817993164e+00,3.294278383255004883e-01,1.812283158302307129e+00,2.543140649795532227e-01,1.398620724678039551e+00,2.006484568119049072e-01,1.142762064933776855e+00,1.933561563491821289e-01,8.057479858398437500e-01,1.962106078863143921e-01
1.934000000000000057e+02,2.275171995162963867e+00,3.955939412117004395e-01,1.983950614929199219e+00,2.962781488895416260e-01,1.551006793975830078e+00,2.122493684291839600e-01,1.260866403579711914e+00,1.962892413139343262e-01,8.709154129028320312e-01,1.940591186285018921e-01
1.936000000000000227e+02,2.415066719055175781e+00,4.789434969425201416e-01,2.154214859008789062e+00,3.528291881084442139e-01,1.714997768402099609e+00,2.344766259193420410e-01,1.397586107254028320e+00,2.010329514741897583e-01,9.466853737831115723e-01,1.929011940956115723e-01
1.938000000000000114e+02,2.409777879714965820e+00,6.024167537689208984e-01,2.312274217605590820e+00,4.239763617515563965e-01,1.886408805847167969e+00,2.685022950172424316e-01,1.550289154052734375e+00,2.126501053571701050e-01,1.034220933914184570e+00,1.928700804710388184e-01
1.940000000000000000e+02,2.186652898788452148e+00,7.630206346511840820e-01,2.418971776962280273e+00,5.201562047004699707e-01,2.059418439865112305e+00,3.162737488746643066e-01,1.714362978935241699e+00,2.348977476358413696e-01,1.135313272476196289e+00,1.941551417112350464e-01
1.942000000000000171e+02,1.849684119224548340e+00,9.115303754806518555e-01,2.322987556457519531e+00,6.604361534118652344e-01,2.226958990097045898e+00,3.786462843418121338e-01,1.885332942008972168e+00,2.689746320247650146e-01,1.251886129379272461e+00,1.969591230154037476e-01
1.944000000000000057e+02,1.528548359870910645e+00,1.029823422431945801e+00,2.038720846176147461e+00,8.215545415878295898e-01,2.375705242156982422e+00,4.568879008293151855e-01,2.058409214019775391e+00,3.166522979736328125e-01,1.386657118797302246e+00,2.015369534492492676e-01
1.946000000000000227e+02,1.246436238288879395e+00,1.095417022705078125e+00,1.703807592391967773e+00,9.612125158309936523e-01,2.431565761566162109e+00,5.690438151359558105e-01,2.225918292999267578e+00,3.789887428283691406e-01,1.537952423095703125e+00,2.124897241592407227e-01
1.948000000000000114e+02,1.013662099838256836e+00,1.124691128730773926e+00,1.399263739585876465e+00,1.058091998100280762e+00,2.252134084701538086e+00,7.247630357742309570e-01,2.374295949935913086e+00,4.572783112525939941e-01,1.700709223747253418e+00,2.339620292186737061e-01
1.950000000000000000e+02,8.249087929725646973e-01,1.123491406440734863e+00,1.139920353889465332e+00,1.106954693794250488e+00,1.928857445716857910e+00,8.792169690132141113e-01,2.431243658065795898e+00,5.691978335380554199e-01,1.870391249656677246e+00,2.672803699970245361e-01
1.952000000000000171e+02,6.726562380790710449e-01,1.096743822097778320e+00,9.282448291778564453e-01,1.122620582580566406e+00,1.599915266036987305e+00,1.008714199066162109e+00,2.251209259033203125e+00,7.249884605407714844e-01,2.042264461517333984e+00,3.139293193817138672e-01
1.954000000000000057e+02,5.556541681289672852e-01,1.044788360595703125e+00,7.566559910774230957e-01,1.109477519989013672e+00,1.307235717773437500e+00,1.086889982223510742e+00,1.927390336990356445e+00,8.792461156845092773e-01,2.210076570510864258e+00,3.752910792827606201e-01
1.956000000000000227e+02,4.726206362247467041e-01,9.719188809394836426e-01,6.202281117439270020e-01,1.073141098022460938e+00,1.062704920768737793e+00,1.123985171318054199e+00,1.598595976829528809e+00,1.008685469627380371e+00,2.359643220901489258e+00,4.524056315422058105e-01
1.958000000000000114e+02,4.206883907318115234e-01,8.852740526199340820e-01,5.184727311134338379e-01,1.011816620826721191e+00,8.645868301391601562e-01,1.129673361778259277e+00,1.306349039077758789e+00,1.086611509323120117e+00,2.428400516510009766e+00,5.615713596343994141e-01
1.960000000000000000e+02,3.966070413589477539e-01,7.911644577980041504e-01,4.495414495468139648e-01,9.328198432922363281e-01,7.035055160522460938e-01,1.108181953430175781e+00,1.062083363533020020e+00,1.123511195182800293e+00,2.257150411605834961e+00,7.155811190605163574e-01
1.962000000000000171e+02,3.926672339439392090e-01,6.980137825012207031e-01,4.101724922657012939e-01,8.428783416748046875e-01,5.780794024467468262e-01,1.061766624450683594e+00,8.640660047531127930e-01,1.129124045372009277e+00,1.937974691390991211e+00,8.708356022834777832e-01
1.964000000000000057e+02,4.023850560188293457e-01,6.109877228736877441e-01,3.959798216819763184e-01,7.487068772315979004e-01,4.871083796024322510e-01,9.927360415458679199e-01,7.032160758972167969e-01,1.107560276985168457e+00,1.608944535255432129e+00,1.001736640930175781e+00
1.966000000000000227e+02,4.214862585067749023e-01,5.330487489700317383e-01,3.982064425945281982e-01,6.584189534187316895e-01,4.282018542289733887e-01,9.082757830619812012e-01,5.779001116752624512e-01,1.061137676239013672e+00,1.315767526626586914e+00,1.081664323806762695e+00
1.968000000000000114e+02,4.477712512016296387e-01,4.645650982856750488e-01,4.120482206344604492e-01,5.757120847702026367e-01,3.979136347770690918e-01,8.149631023406982422e-01,4.870607852935791016e-01,9.921280741691589355e-01,1.070423364639282227e+00,1.119807004928588867e+00
1.970000000000000000e+02,4.800994098186492920e-01,4.017415940761566162e-01,4.340577423572540283e-01,5.024393796920776367e-01,3.903215825557708740e-01,7.202363014221191406e-01,4.280396699905395508e-01,9.076129198074340820e-01,8.718100786209106445e-01,1.126507043838500977e+00
1.972000000000000171e+02,5.082525014877319336e-01,3.456250727176666260e-01,4.640247523784637451e-01,4.362542033195495605e-01,3.976705670356750488e-01,6.309332847595214844e-01,3.977648913860321045e-01,8.142782449722290039e-01,7.102681994438171387e-01,1.105899930000305176e+00
1.974000000000000057e+02,5.248684287071228027e-01,3.054291307926177979e-01,4.950070977210998535e-01,3.761370778083801270e-01,4.150038957595825195e-01,5.505195856094360352e-01,3.902928233146667480e-01,7.196117639541625977e-01,5.838106870651245117e-01,1.060833930969238281e+00
1.976000000000000227e+02,5.371611118316650391e-01,2.762841582298278809e-01,5.154188871383666992e-01,3.268860876560211182e-01,4.397028088569641113e-01,4.798828363418579102e-01,3.976649940013885498e-01,6.303561925888061523e-01,4.918248653411865234e-01,9.928523302078247070e-01
1.978000000000000114e+02,5.481629371643066406e-01,2.557916939258575439e-01,5.299188494682312012e-01,2.917126417160034180e-01,4.720163345336914062e-01,4.155033230781555176e-01,4.151097834110260010e-01,5.499938130378723145e-01,4.319072365760803223e-01,9.093037247657775879e-01
1.980000000000000000e+02,5.640283226966857910e-01,2.402374595403671265e-01,5.415430665016174316e-01,2.665454149246215820e-01,5.025878548622131348e-01,3.569839596748352051e-01,4.398722946643829346e-01,4.793646931648254395e-01,4.006483554840087891e-01,8.166767358779907227e-01
1.982000000000000171e+02,5.845052599906921387e-01,2.276168912649154663e-01,5.537983179092407227e-01,2.488971054553985596e-01,5.207359790802001953e-01,3.132977187633514404e-01,4.721936285495758057e-01,4.149796664714813232e-01,3.923382759094238281e-01,7.224127054214477539e-01
1.984000000000000057e+02,6.110567450523376465e-01,2.176464498043060303e-01,5.718545913696289062e-01,2.347285598516464233e-01,5.336518883705139160e-01,2.818510532379150391e-01,5.027737617492675781e-01,3.564846217632293701e-01,3.990345001220703125e-01,6.332825422286987305e-01
1.986000000000000227e+02,6.444941163063049316e-01,2.105495631694793701e-01,5.944201946258544922e-01,2.232124507427215576e-01,5.448119640350341797e-01,2.594776749610900879e-01,5.207817554473876953e-01,3.130243420600891113e-01,4.158665239810943604e-01,5.528689622879028320e-01
1.988000000000000114e+02,6.844171285629272461e-01,2.045838981866836548e-01,6.242291331291198730e-01,2.145606875419616699e-01,5.595173835754394531e-01,2.432547658681869507e-01,5.337066650390625000e-01,2.815615534782409668e-01,4.400043487548828125e-01,4.822670817375183105e-01
1.990000000000000000e+02,7.309494614601135254e-01,1.996608525514602661e-01,6.601874828338623047e-01,2.079834640026092529e-01,5.791909694671630859e-01,2.301241755485534668e-01,5.448494553565979004e-01,2.595235705375671387e-01,4.720337688922882080e-01,4.178892970085144043e-01
1.992000000000000171e+02,7.850830554962158203e-01,1.959550231695175171e-01,7.027526497840881348e-01,2.024334073066711426e-01,6.044047474861145020e-01,2.196250557899475098e-01,5.594825148582458496e-01,2.432274818420410156e-01,5.025082230567932129e-01,3.592807948589324951e-01
1.994000000000000057e+02,8.470108509063720703e-01,1.934893876314163208e-01,7.524099946022033691e-01,1.980089098215103149e-01,6.363990902900695801e-01,2.119011729955673218e-01,5.791935324668884277e-01,2.301101684570312500e-01,5.208004713058471680e-01,3.150959014892578125e-01
1.996000000000000227e+02,9.188641905784606934e-01,1.919552683830261230e-01,8.097594976425170898e-01,1.948378384113311768e-01,6.748532652854919434e-01,2.057057470083236694e-01,6.043850779533386230e-01,2.196225225925445557e-01,5.338324904441833496e-01,2.833464741706848145e-01
1.998000000000000114e+02,1.002282977104187012e+00,1.915123462677001953e-01,8.758627772331237793e-01,1.927555799484252930e-01,7.200119495391845703e-01,2.005627751350402832e-01,6.364191770553588867e-01,2.119135856628417969e-01,5.449954867362976074e-01,2.606633305549621582e-01
2.000000000000000000e+02,1.098825454711914062e+00,1.923302710056304932e-01,9.525932073593139648e-01,1.916715949773788452e-01,7.725579738616943359e-01,1.965980976819992065e-01,6.748667359352111816e-01,2.057176083326339722e-01,5.596426725387573242e-01,2.443864643573760986e-01


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_5/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.035502076148986816e-01,1.008833289146423340e+00,8.829801082611083984e-01,1.210127592086791992e+00,8.606181740760803223e-01,1.412222027778625488e+00,8.365313410758972168e-01,1.615576028823852539e+00,8.119765520095825195e-01,1.819501280784606934e+00
2.000000000000000111e-01,8.175232410430908203e-01,1.010474443435668945e+00,7.772387266159057617e-01,1.211303830146789551e+00,7.329271435737609863e-01,1.414629101753234863e+00,6.860724687576293945e-01,1.620335340499877930e+00,6.387317180633544922e-01,1.826423048973083496e+00
2.999999999999999889e-01,7.407971024513244629e-01,1.005379915237426758e+00,6.815455555915832520e-01,1.204506039619445801e+00,6.166068315505981445e-01,1.408175587654113770e+00,5.489045977592468262e-01,1.613170981407165527e+00,4.811778664588928223e-01,1.817088484764099121e+00
4.000000000000000222e-01,6.724256277084350586e-01,9.939301609992980957e-01,5.957236289978027344e-01,1.190212368965148926e+00,5.119218230247497559e-01,1.390812516212463379e+00,4.259811043739318848e-01,1.591339468955993652e+00,3.403032422065734863e-01,1.790524721145629883e+00
5.000000000000000000e-01,6.122654080390930176e-01,9.767983555793762207e-01,5.196874737739562988e-01,1.167354702949523926e+00,4.195128679275512695e-01,1.362105488777160645e+00,3.178284466266632080e-01,1.555878758430480957e+00,2.165430933237075806e-01,1.748321413993835449e+00
5.999999999999999778e-01,5.600836873054504395e-01,9.538746476173400879e-01,4.536054134368896484e-01,1.136462926864624023e+00,3.396933972835540771e-01,1.322994470596313477e+00,2.246352732181549072e-01,1.508217215538024902e+00,1.100976243615150452e-01,1.692136049270629883e+00
7.000000000000000666e-01,5.157635807991027832e-01,9.250123500823974609e-01,3.976816534996032715e-01,1.098152399063110352e+00,2.724777460098266602e-01,1.274712681770324707e+00,1.463990360498428345e-01,1.449822902679443359e+00,2.094694972038269043e-02,1.623668909072875977e+00
8.000000000000000444e-01,4.792196154594421387e-01,8.910688757896423340e-01,3.519063591957092285e-01,1.053276419639587402e+00,2.177298516035079956e-01,1.218510985374450684e+00,8.294004201889038086e-02,1.382181763648986816e+00,-5.113220959901809692e-02,1.544640183448791504e+00
9.000000000000000222e-01,4.502736330032348633e-01,8.529023528099060059e-01,3.160709738731384277e-01,1.002852439880371094e+00,1.751758605241775513e-01,1.155641198158264160e+00,3.391686826944351196e-02,1.306779503822326660e+00,-1.065489351749420166e-01,1.456768035888671875e+00
1.000000000000000000e+00,4.286647140979766846e-01,8.113537430763244629e-01,2.898647487163543701e-01,9.478885531425476074e-01,1.444177776575088501e-01,1.087342023849487305e+00,-1.157736405730247498e-03,1.225083947181701660e+00,-1.458794772624969482e-01,1.361747860908508301e+00
1.100000000000000089e+00,4.139844477176666260e-01,7.673959732055664062e-01,2.728856503963470459e-01,8.893720507621765137e-01,1.249472275376319885e-01,1.014824390411376953e+00,-2.290029637515544891e-02,1.138529300689697266e+00,-1.701146811246871948e-01,1.261489629745483398e+00
1.199999999999999956e+00,4.056000113487243652e-01,7.221493721008300781e-01,2.646520733833312988e-01,8.282593488693237305e-01,1.158908382058143616e-01,9.395395517349243164e-01,-3.303872048854827881e-02,1.049522638320922852e+00,-1.823746114969253540e-01,1.159839034080505371e+00
1.300000000000000044e+00,4.021956920623779297e-01,6.768686175346374512e-01,2.640109360218048096e-01,7.660846710205078125e-01,1.153172627091407776e-01,8.638183474540710449e-01,-3.340065479278564453e-02,9.602493047714233398e-01,-1.843832284212112427e-01,1.059032917022705078e+00
1.400000000000000133e+00,4.030624926090240479e-01,6.322712898254394531e-01,2.691363096237182617e-01,7.046936154365539551e-01,1.224479302763938904e-01,7.885625958442687988e-01,-2.470341697335243225e-02,8.715516924858093262e-01,-1.767903715372085571e-01,9.597173929214477539e-01
1.500000000000000000e+00,4.075967669486999512e-01,5.889779925346374512e-01,2.786919176578521729e-01,6.454194188117980957e-01,1.360032558441162109e-01,7.147553563117980957e-01,-7.881774567067623138e-03,7.843931317329406738e-01,-1.604981273412704468e-01,8.626520633697509766e-01
1.600000000000000089e+00,4.150398969650268555e-01,5.476734042167663574e-01,2.919159233570098877e-01,5.892524719238281250e-01,1.544985324144363403e-01,6.434057354927062988e-01,1.330125238746404648e-02,7.016398310661315918e-01,-1.393102109432220459e-01,7.708215713500976562e-01
1.699999999999999956e+00,4.250002801418304443e-01,5.085884928703308105e-01,3.082224130630493164e-01,5.366018414497375488e-01,1.757741719484329224e-01,5.764552354812622070e-01,3.725652024149894714e-02,6.241142749786376953e-01,-1.149394586682319641e-01,6.847165226936340332e-01
1.800000000000000044e+00,4.371193945407867432e-01,4.718883931636810303e-01,3.271428942680358887e-01,4.875381290912628174e-01,1.988685131072998047e-01,5.151300430297851562e-01,6.370459496974945068e-02,5.516248941421508789e-01,-8.775138854980468750e-02,6.041718721389770508e-01
1.900000000000000133e+00,4.514550268650054932e-01,4.373016059398651123e-01,3.474911749362945557e-01,4.427627325057983398e-01,2.233167439699172974e-01,4.596476852893829346e-01,9.224241226911544800e-02,4.843485653400421143e-01,-5.809575319290161133e-02,5.290715098381042480e-01
2.000000000000000000e+00,4.679419994354248047e-01,4.041314721107482910e-01,3.685656785964965820e-01,4.027733504772186279e-01,2.477964311838150024e-01,4.103830456733703613e-01,1.210053041577339172e-01,4.242544174194335938e-01,-2.678937278687953949e-02,4.595442712306976318e-01
2.100000000000000089e+00,4.847731590270996094e-01,3.726748228073120117e-01,3.902858495712280273e-01,3.666634559631347656e-01,2.726571261882781982e-01,3.668925166130065918e-01,1.492145061492919922e-01,3.715093135833740234e-01,4.561600275337696075e-03,3.962339162826538086e-01
2.200000000000000178e+00,5.007258057594299316e-01,3.428747057914733887e-01,4.117071330547332764e-01,3.328865468502044678e-01,2.978428900241851807e-01,3.282614052295684814e-01,1.775092184543609619e-01,3.251718878746032715e-01,3.563042357563972473e-02,3.396083414554595947e-01
2.300000000000000266e+00,5.124902725219726562e-01,3.170570433139801025e-01,4.283051788806915283e-01,3.035742044448852539e-01,3.206178843975067139e-01,2.940228283405303955e-01,2.052513957023620605e-01,2.849042415618896484e-01,6.669158488512039185e-02,2.893840670585632324e-01
2.399999999999999911e+00,5.213604569435119629e-01,2.959056496620178223e-01,4.399903118610382080e-01,2.786658704280853271e-01,3.369951844215393066e-01,2.652639746665954590e-01,2.270504385232925415e-01,2.518660128116607666e-01,9.658005088567733765e-02,2.460186034440994263e-01
2.500000000000000000e+00,5.286809802055358887e-01,2.784115672111511230e-01,4.494692683219909668e-01,2.577542364597320557e-01,3.490337431430816650e-01,2.402992844581604004e-01,2.432954460382461548e-01,2.235391139984130859e-01,1.203515604138374329e-01,2.112410068511962891e-01
2.600000000000000089e+00,5.349344015121459961e-01,2.640009820461273193e-01,4.575208127498626709e-01,2.401884943246841431e-01,3.588467538356781006e-01,2.191273868083953857e-01,2.554793059825897217e-01,1.987393498420715332e-01,1.386733502149581909e-01,1.814466863870620728e-01
2.700000000000000178e+00,5.407385826110839844e-01,2.522026598453521729e-01,4.645377397537231445e-01,2.253298908472061157e-01,3.672412633895874023e-01,2.012495994567871094e-01,2.655525207519531250e-01,1.774073839187622070e-01,1.526238620281219482e-01,1.553362309932708740e-01
2.800000000000000266e+00,5.465823411941528320e-01,2.425029128789901733e-01,4.711315035820007324e-01,2.127033174037933350e-01,3.746111690998077393e-01,1.857499629259109497e-01,2.743990719318389893e-01,1.588769406080245972e-01,1.636430621147155762e-01,1.322790533304214478e-01
2.899999999999999911e+00,5.536159873008728027e-01,2.340428978204727173e-01,4.774521589279174805e-01,2.017465680837631226e-01,3.815001547336578369e-01,1.720666289329528809e-01,2.822980582714080811e-01,1.425091177225112915e-01,1.732855886220932007e-01,1.121864765882492065e-01
3.000000000000000000e+00,5.620573759078979492e-01,2.263982295989990234e-01,4.840223491191864014e-01,1.923134028911590576e-01,3.881017863750457764e-01,1.600834578275680542e-01,2.894892990589141846e-01,1.278609484434127808e-01,1.818432509899139404e-01,9.455231577157974243e-02
3.100000000000000089e+00,5.717371702194213867e-01,2.195164263248443604e-01,4.919770956039428711e-01,1.837604641914367676e-01,3.944655954837799072e-01,1.497101336717605591e-01,2.963297665119171143e-01,1.148439049720764160e-01,1.895893961191177368e-01,7.876445353031158447e-02
3.200000000000000178e+00,5.824832320213317871e-01,2.132551521062850952e-01,5.013622045516967773e-01,1.759858578443527222e-01,4.017014503479003906e-01,1.404558569192886353e-01,3.029100596904754639e-01,1.033176034688949585e-01,1.966857016086578369e-01,6.461501866579055786e-02
3.300000000000000266e+00,5.948695540428161621e-01,2.076316326856613159e-01,5.124878883361816406e-01,1.689531803131103516e-01,4.104147553443908691e-01,1.319945752620697021e-01,3.094248771667480469e-01,9.314373880624771118e-02,2.034893929958343506e-01,5.188036710023880005e-02
3.399999999999999911e+00,6.090782284736633301e-01,2.026962339878082275e-01,5.256752371788024902e-01,1.625938117504119873e-01,4.211589992046356201e-01,1.243123933672904968e-01,3.169346451759338379e-01,8.383340388536453247e-02,2.100597769021987915e-01,4.041707143187522888e-02
3.500000000000000000e+00,6.250388026237487793e-01,1.984537541866302490e-01,5.406741499900817871e-01,1.568337827920913696e-01,4.343137741088867188e-01,1.174172833561897278e-01,3.259086310863494873e-01,7.523342221975326538e-02,2.165475785732269287e-01,3.005854599177837372e-02
3.600000000000000089e+00,6.426029205322265625e-01,1.948749125003814697e-01,5.575024485588073730e-01,1.516880840063095093e-01,4.499710798263549805e-01,1.113500148057937622e-01,3.369733095169067383e-01,6.735449284315109253e-02,2.237890958786010742e-01,2.044766210019588470e-02
3.700000000000000178e+00,6.617075800895690918e-01,1.916837990283966064e-01,5.762257575988769531e-01,1.472145467996597290e-01,4.678557515144348145e-01,1.060414835810661316e-01,3.501696586608886719e-01,6.019330769777297974e-02,2.323603779077529907e-01,1.153259817510843277e-02
3.800000000000000266e+00,6.823720335960388184e-01,1.887333393096923828e-01,5.966329574584960938e-01,1.433690637350082397e-01,4.875546991825103760e-01,1.013620048761367798e-01,3.655816316604614258e-01,5.378398299217224121e-02,2.426891475915908813e-01,3.245599335059523582e-03
3.899999999999999911e+00,7.046673893928527832e-01,1.860368251800537109e-01,6.186823248863220215e-01,1.401695311069488525e-01,5.090048909187316895e-01,9.724829345941543579e-02,3.829476833343505859e-01,4.807158187031745911e-02,2.545060515403747559e-01,-4.498783964663743973e-03
4.000000000000000000e+00,7.286673784255981445e-01,1.836080551147460938e-01,6.424528956413269043e-01,1.374268978834152222e-01,5.321683287620544434e-01,9.366168081760406494e-02,4.021342396736145020e-01,4.302275180816650391e-02,2.678419947624206543e-01,-1.168998610228300095e-02
4.099999999999999645e+00,7.544488906860351562e-01,1.814614236354827881e-01,6.680126190185546875e-01,1.349672079086303711e-01,5.568015575408935547e-01,9.053397923707962036e-02,4.227961301803588867e-01,3.850621357560157776e-02,2.827690243721008301e-01,-1.830166205763816833e-02
4.200000000000000178e+00,7.820603251457214355e-01,1.796100288629531860e-01,6.953179836273193359e-01,1.327977478504180908e-01,5.827142596244812012e-01,8.783856779336929321e-02,4.448014497756958008e-01,3.443074598908424377e-02,2.993624806404113770e-01,-2.430622465908527374e-02
4.299999999999999822e+00,8.114674091339111328e-01,1.780582070350646973e-01,7.245971560478210449e-01,1.308753490447998047e-01,6.100974678993225098e-01,8.540129661560058594e-02,4.681828618049621582e-01,3.079812042415142059e-02,3.176991939544677734e-01,-2.967559918761253357e-02
4.400000000000000355e+00,8.429978489875793457e-01,1.767410784959793091e-01,7.561545968055725098e-01,1.291552931070327759e-01,6.395012140274047852e-01,8.313687890768051147e-02,4.929259121417999268e-01,2.760568447411060333e-02,3.375567197799682617e-01,-3.449033573269844055e-02
4.500000000000000000e+00,8.768851757049560547e-01,1.756390333175659180e-01,7.901224493980407715e-01,1.276519596576690674e-01,6.710596680641174316e-01,8.105766028165817261e-02,5.187266469001770020e-01,2.478656359016895294e-02,3.587386608123779297e-01,-3.883733600378036499e-02
4.600000000000000533e+00,9.132651090621948242e-01,1.747669577598571777e-01,8.266401886940002441e-01,1.263806670904159546e-01,7.048946022987365723e-01,7.917567342519760132e-02,5.457135438919067383e-01,2.225066907703876495e-02,3.811976313591003418e-01,-4.277186095714569092e-02
4.700000000000000178e+00,9.522814154624938965e-01,1.741406321525573730e-01,8.658548593521118164e-01,1.253574788570404053e-01,7.411612272262573242e-01,7.750739902257919312e-02,5.742372274398803711e-01,1.983652822673320770e-02,4.049714505672454834e-01,-4.628336802124977112e-02
4.799999999999999822e+00,9.940852522850036621e-01,1.737766712903976440e-01,9.079217910766601562e-01,1.245994865894317627e-01,7.801666855812072754e-01,7.608263194561004639e-02,6.046736836433410645e-01,1.758870296180248260e-02,4.300478994846343994e-01,-4.936850816011428833e-02
4.900000000000000355e+00,1.038836240768432617e+00,1.736927181482315063e-01,9.530048370361328125e-01,1.241247206926345825e-01,8.220970034599304199e-01,7.493594288825988770e-02,6.371708512306213379e-01,1.552210841327905655e-02,4.561450183391571045e-01,-5.210231244564056396e-02
5.000000000000000000e+00,1.086710333824157715e+00,1.739078164100646973e-01,1.001276969909667969e+00,1.239522024989128113e-01,8.667519688606262207e-01,7.424772530794143677e-02,6.718540787696838379e-01,1.364793162792921066e-02,4.834390878677368164e-01,-5.465187877416610718e-02
5.100000000000000533e+00,1.137943983078002930e+00,1.744457334280014038e-01,1.052877783775329590e+00,1.241372227668762207e-01,9.138805270195007324e-01,7.408825308084487915e-02,7.088560461997985840e-01,1.197804138064384460e-02,5.121573209762573242e-01,-5.709168314933776855e-02
5.200000000000000178e+00,1.192746400833129883e+00,1.753288507461547852e-01,1.107809185981750488e+00,1.248071938753128052e-01,9.635668396949768066e-01,7.445757836103439331e-02,7.483179569244384766e-01,1.052502822130918503e-02,5.426202416419982910e-01,-5.937951803207397461e-02
5.299999999999999822e+00,1.251327633857727051e+00,1.765801310539245605e-01,1.165857315063476562e+00,1.260581165552139282e-01,1.015924334526062012e+00,7.536989450454711914e-02,7.902615666389465332e-01,9.386625140905380249e-03,5.749470591545104980e-01,-6.150325760245323181e-02
5.400000000000000355e+00,1.313903331756591797e+00,1.782289892435073853e-01,1.227144479751586914e+00,1.279077827930450439e-01,1.071082234382629395e+00,7.684441655874252319e-02,8.343639969825744629e-01,8.714818395674228668e-03,6.092360615730285645e-01,-6.345409154891967773e-02
5.500000000000000000e+00,1.380817651748657227e+00,1.804122924804687500e-01,1.291928768157958984e+00,1.303992867469787598e-01,1.129176378250122070e+00,7.890146225690841675e-02,8.807258009910583496e-01,8.555448614060878754e-03,6.455908417701721191e-01,-6.522271037101745605e-02
5.600000000000000533e+00,1.452331662178039551e+00,1.832705736160278320e-01,1.360559701919555664e+00,1.336204707622528076e-01,1.190345287322998047e+00,8.156080543994903564e-02,9.296601414680480957e-01,8.990473113954067230e-03,6.842622160911560059e-01,-6.678703427314758301e-02
5.700000000000000178e+00,1.528259873390197754e+00,1.869714558124542236e-01,1.433247447013854980e+00,1.376012116670608521e-01,1.254929780960083008e+00,8.488764613866806030e-02,9.813074469566345215e-01,1.005217153578996658e-02,7.253398299217224121e-01,-6.804767996072769165e-02
5.799999999999999822e+00,1.608309507369995117e+00,1.924607306718826294e-01,1.510206341743469238e+00,1.423705220222473145e-01,1.323314428329467773e+00,8.892150223255157471e-02,1.035810470581054688e+00,1.177315972745418549e-02,7.684962749481201172e-01,-6.884616613388061523e-02
5.900000000000000355e+00,1.692388772964477539e+00,2.002141326665878296e-01,1.591662049293518066e+00,1.479588299989700317e-01,1.395704627037048340e+00,9.368918091058731079e-02,1.093295931816101074e+00,1.417865138500928879e-02,8.137146830558776855e-01,-6.917696446180343628e-02
6.000000000000000000e+00,1.780315637588500977e+00,2.102294564247131348e-01,1.677552342414855957e+00,1.545666307210922241e-01,1.472312927246093750e+00,9.921977669000625610e-02,1.153840899467468262e+00,1.727353781461715698e-02,8.610695004463195801e-01,-6.902543455362319946e-02
6.100000000000000533e+00,1.871442437171936035e+00,2.227356880903244019e-01,1.767155289649963379e+00,1.632742881774902344e-01,1.553288578987121582e+00,1.055110171437263489e-01,1.217737436294555664e+00,2.111073210835456848e-02,9.106475710868835449e-01,-6.837248802185058594e-02
6.200000000000000178e+00,1.964711904525756836e+00,2.381326556205749512e-01,1.860409736633300781e+00,1.743311434984207153e-01,1.638387560844421387e+00,1.123809739947319031e-01,1.285151720046997070e+00,2.567145973443984985e-02,9.625413417816162109e-01,-6.719795614480972290e-02
6.299999999999999822e+00,2.059548854827880859e+00,2.567730844020843506e-01,1.957381963729858398e+00,1.878744810819625854e-01,1.727716803550720215e+00,1.198393851518630981e-01,1.356335639953613281e+00,3.093669563531875610e-02,1.017004847526550293e+00,-6.544030457735061646e-02
6.400000000000000355e+00,2.155401945114135742e+00,2.788389325141906738e-01,2.058009624481201172e+00,2.040758281946182251e-01,1.820995569229125977e+00,1.290370374917984009e-01,1.431454062461853027e+00,3.686718270182609558e-02,1.074399232864379883e+00,-6.301354616880416870e-02
6.500000000000000000e+00,2.250353097915649414e+00,3.041180968284606934e-01,2.160591602325439453e+00,2.232568264007568359e-01,1.918069839477539062e+00,1.406830400228500366e-01,1.510632753372192383e+00,4.345590248703956604e-02,1.134701848030090332e+00,-5.993529409170150757e-02
6.600000000000000533e+00,2.343553781509399414e+00,3.326617181301116943e-01,2.262664318084716797e+00,2.454271316528320312e-01,2.019008874893188477e+00,1.549202352762222290e-01,1.593968152999877930e+00,5.068101733922958374e-02,1.198152065277099609e+00,-5.616234615445137024e-02
6.700000000000000178e+00,2.434540271759033203e+00,3.646334111690521240e-01,2.363713264465332031e+00,2.707349658012390137e-01,2.123633623123168945e+00,1.717839539051055908e-01,1.681678652763366699e+00,5.857399478554725647e-02,1.264886379241943359e+00,-5.170368403196334839e-02
6.799999999999999822e+00,2.522766828536987305e+00,4.002227187156677246e-01,2.463269948959350586e+00,2.993625104427337646e-01,2.230405569076538086e+00,1.908362954854965210e-01,1.773985147476196289e+00,6.715266406536102295e-02,1.335106372833251953e+00,-4.652216285467147827e-02
6.900000000000000355e+00,2.606929063796997070e+00,4.399470090866088867e-01,2.560714244842529297e+00,3.315385282039642334e-01,2.337265729904174805e+00,2.126033008098602295e-01,1.870955944061279297e+00,7.660534977912902832e-02,1.409104943275451660e+00,-4.059648886322975159e-02
7.000000000000000000e+00,2.685184478759765625e+00,4.841298460960388184e-01,2.655526876449584961e+00,3.674421608448028564e-01,2.443249225616455078e+00,2.375711649656295776e-01,1.971968054771423340e+00,8.834372460842132568e-02,1.486843228340148926e+00,-3.408053889870643616e-02
7.100000000000000533e+00,2.752085685729980469e+00,5.348211526870727539e-01,2.746496915817260742e+00,4.075541496276855469e-01,2.547943830490112305e+00,2.659013569355010986e-01,2.076709985733032227e+00,1.026734039187431335e-01,1.568483710289001465e+00,-2.698175609111785889e-02
7.200000000000000178e+00,2.800651073455810547e+00,5.940706729888916016e-01,2.832322597503662109e+00,4.522669315338134766e-01,2.650939941406250000e+00,2.977499365806579590e-01,2.184353828430175781e+00,1.191505268216133118e-01,1.654327988624572754e+00,-1.926305703818798065e-02
7.299999999999999822e+00,2.813260555267333984e+00,6.644166707992553711e-01,2.909904003143310547e+00,5.023550987243652344e-01,2.751744747161865234e+00,3.332960009574890137e-01,2.294397354125976562e+00,1.376881003379821777e-01,1.744522690773010254e+00,-1.091178879141807556e-02
7.400000000000000355e+00,2.766732692718505859e+00,7.476454973220825195e-01,2.972488880157470703e+00,5.605039000511169434e-01,2.849218606948852539e+00,3.729783594608306885e-01,2.406770229339599609e+00,1.583961993455886841e-01,1.839203119277954102e+00,-1.913772313855588436e-03
7.500000000000000000e+00,2.663508892059326172e+00,8.431374430656433105e-01,3.013136386871337891e+00,6.282430291175842285e-01,2.941907882690429688e+00,4.173625409603118896e-01,2.519678592681884766e+00,1.818338781595230103e-01,1.938476920127868652e+00,7.812861353158950806e-03
7.600000000000000533e+00,2.512110948562622070e+00,9.481335878372192383e-01,3.010877847671508789e+00,7.078787088394165039e-01,3.028378486633300781e+00,4.666604697704315186e-01,2.631744861602783203e+00,2.086402475833892822e-01,2.041977882385253906e+00,1.962400041520595551e-02
7.700000000000000178e+00,2.315551042556762695e+00,1.055921554565429688e+00,2.943867444992065430e+00,8.010071516036987305e-01,3.103486061096191406e+00,5.228062868118286133e-01,2.742544651031494141e+00,2.390166521072387695e-01,2.148916482925415039e+00,3.348871320486068726e-02
7.799999999999999822e+00,2.091546297073364258e+00,1.158057451248168945e+00,2.817529201507568359e+00,9.064691662788391113e-01,3.160448312759399414e+00,5.880611538887023926e-01,2.851603269577026367e+00,2.731330692768096924e-01,2.259050130844116211e+00,4.924045875668525696e-02
7.900000000000000355e+00,1.866551041603088379e+00,1.254482626914978027e+00,2.642839431762695312e+00,1.021039605140686035e+00,3.190669775009155273e+00,6.640655994415283203e-01,2.958360433578491211e+00,3.111617565155029297e-01,2.372123479843139648e+00,6.711199134588241577e-02
8.000000000000000000e+00,1.649695634841918945e+00,1.336741447448730469e+00,2.421547412872314453e+00,1.138462901115417480e+00,3.168422460556030273e+00,7.528993487358093262e-01,3.061700582504272461e+00,3.535549640655517578e-01,2.487999916076660156e+00,8.717411011457443237e-02
8.099999999999999645e+00,1.444236636161804199e+00,1.399673461914062500e+00,2.175374269485473633e+00,1.249948501586914062e+00,3.078324794769287109e+00,8.550955653190612793e-01,3.160195827484130859e+00,4.008554518222808838e-01,2.606390237808227539e+00,1.095433309674263000e-01
8.199999999999999289e+00,1.254529237747192383e+00,1.444498538970947266e+00,1.930891752243041992e+00,1.354554772377014160e+00,2.929435729980468750e+00,9.696097970008850098e-01,3.252240896224975586e+00,4.533861577510833740e-01,2.726130485534667969e+00,1.346128135919570923e-01
8.300000000000000711e+00,1.082396745681762695e+00,1.475455045700073242e+00,1.695569515228271484e+00,1.442610740661621094e+00,2.731099605560302734e+00,1.092569351196289062e+00,3.332949161529541016e+00,5.129163265228271484e-01,2.845182895660400391e+00,1.632223427295684814e-01
8.400000000000000355e+00,9.259028434753417969e-01,1.494632840156555176e+00,1.473342895507812500e+00,1.508927106857299805e+00,2.486509799957275391e+00,1.217415332794189453e+00,3.395663022994995117e+00,5.819081664085388184e-01,2.962842941284179688e+00,1.956750899553298950e-01
8.500000000000000000e+00,7.821344137191772461e-01,1.503099322319030762e+00,1.268989205360412598e+00,1.556650876998901367e+00,2.221917867660522461e+00,1.336128592491149902e+00,3.432151556015014648e+00,6.620330214500427246e-01,3.078616619110107422e+00,2.321383059024810791e-01
8.599999999999999645e+00,6.504511833190917969e-01,1.501926898956298828e+00,1.083050012588500977e+00,1.589968442916870117e+00,1.962040185928344727e+00,1.446192622184753418e+00,3.421208620071411133e+00,7.557461261749267578e-01,3.192093849182128906e+00,2.727705836296081543e-01
8.700000000000001066e+00,5.311074256896972656e-01,1.489431381225585938e+00,9.130548238754272461e-01,1.611021399497985840e+00,1.712555408477783203e+00,1.537059187889099121e+00,3.341391086578369141e+00,8.624656796455383301e-01,3.301995277404785156e+00,3.180525898933410645e-01
8.800000000000000711e+00,4.248901903629302979e-01,1.464076042175292969e+00,7.561696767807006836e-01,1.620897889137268066e+00,1.478049039840698242e+00,1.604355931282043457e+00,3.194791078567504883e+00,9.823483824729919434e-01,3.407070875167846680e+00,3.684367537498474121e-01
8.900000000000000355e+00,3.322203755378723145e-01,1.426860332489013672e+00,6.124095320701599121e-01,1.619943261146545410e+00,1.263226151466369629e+00,1.653158664703369141e+00,2.994590282440185547e+00,1.112305879592895508e+00,3.506375789642333984e+00,4.241153895854949951e-01
9.000000000000000000e+00,2.531939446926116943e-01,1.379102587699890137e+00,4.824051260948181152e-01,1.605086565017700195e+00,1.067143917083740234e+00,1.687507987022399902e+00,2.742273092269897461e+00,1.248832702636718750e+00,3.595902442932128906e+00,4.862864017486572266e-01
9.099999999999999645e+00,1.877376437187194824e-01,1.322149276733398438e+00,3.670222163200378418e-01,1.575929880142211914e+00,8.867979049682617188e-01,1.709367513656616211e+00,2.457513332366943359e+00,1.381143927574157715e+00,3.668874740600585938e+00,5.578688383102416992e-01
9.200000000000001066e+00,1.356230974197387695e-01,1.257355332374572754e+00,2.665508091449737549e-01,1.533868432044982910e+00,7.202353477478027344e-01,1.719387650489807129e+00,2.171149730682373047e+00,1.506554007530212402e+00,3.718262434005737305e+00,6.405130028724670410e-01
9.300000000000000711e+00,9.648060053586959839e-02,1.186068892478942871e+00,1.810782253742218018e-01,1.480355858802795410e+00,5.677613615989685059e-01,1.716971635818481445e+00,1.894347190856933594e+00,1.615200042724609375e+00,3.729904413223266602e+00,7.367572784423828125e-01
9.400000000000000355e+00,6.981413811445236206e-02,1.109615087509155273e+00,1.105073690414428711e-01,1.416873335838317871e+00,4.304360747337341309e-01,1.698522567749023438e+00,1.631865620613098145e+00,1.698885083198547363e+00,3.674412250518798828e+00,8.478804230690002441e-01
9.500000000000000000e+00,5.496216565370559692e-02,1.029339671134948730e+00,5.457186698913574219e-02,1.344911098480224609e+00,3.088944554328918457e-01,1.664923787117004395e+00,1.389295220375061035e+00,1.759830594062805176e+00,3.545787096023559570e+00,9.710839986801147461e-01
9.599999999999999645e+00,4.994237050414085388e-02,9.477694630622863770e-01,1.285163499414920807e-02,1.265949368476867676e+00,2.034089565277099609e-01,1.617694377899169922e+00,1.167371988296508789e+00,1.804415822029113770e+00,3.354669332504272461e+00,1.107230544090270996e+00
9.700000000000001066e+00,5.355703085660934448e-02,8.663222789764404297e-01,-1.521086879074573517e-02,1.181441664695739746e+00,1.140415295958518982e-01,1.558402776718139648e+00,9.633206129074096680e-01,1.835284233093261719e+00,3.106966257095336914e+00,1.252431631088256836e+00
9.800000000000000711e+00,6.512468308210372925e-02,7.857457399368286133e-01,-3.055854514241218567e-02,1.093076109886169434e+00,4.065842926502227783e-02,1.488644242286682129e+00,7.743132710456848145e-01,1.852982282638549805e+00,2.810572385787963867e+00,1.400272488594055176e+00
9.900000000000000355e+00,8.296309411525726318e-02,7.072448134422302246e-01,-3.551551699638366699e-02,1.003719806671142578e+00,-1.705348864197731018e-02,1.410019755363464355e+00,6.004651188850402832e-01,1.857461690902709961e+00,2.493345737457275391e+00,1.543818593025207520e+00
1.000000000000000000e+01,1.042003184556961060e-01,6.330278515815734863e-01,-3.105510585010051727e-02,9.145449399948120117e-01,-5.956991761922836304e-02,1.324117183685302734e+00,4.429384768009185791e-01,1.844370722770690918e+00,2.182338237762451172e+00,1.676854372024536133e+00
1.009999999999999964e+01,1.278193891048431396e-01,5.636854171752929688e-01,-1.792273484170436859e-02,8.263781666755676270e-01,-8.751145005226135254e-02,1.232492923736572266e+00,3.025422394275665283e-01,1.814005374908447266e+00,1.883668184280395508e+00,1.786802411079406738e+00
1.020000000000000107e+01,1.533618718385696411e-01,4.998558759689331055e-01,1.717312959954142570e-03,7.410799264907836914e-01,-1.023014932870864868e-01,1.137353658676147461e+00,1.796725541353225708e-01,1.768003463745117188e+00,1.603283166885375977e+00,1.868410110473632812e+00
1.030000000000000071e+01,1.798847764730453491e-01,4.424171149730682373e-01,2.438895776867866516e-02,6.610129475593566895e-01,-1.063902452588081360e-01,1.041634440422058105e+00,7.452182471752166748e-02,1.708072304725646973e+00,1.345608234405517578e+00,1.929282426834106445e+00
1.040000000000000036e+01,2.060388624668121338e-01,3.917458951473236084e-01,4.968783631920814514e-02,5.860769748687744141e-01,-1.010713428258895874e-01,9.469302296638488770e-01,-1.300100982189178467e-02,1.635954976081848145e+00,1.108769416809082031e+00,1.974162459373474121e+00
1.050000000000000000e+01,2.325179725885391235e-01,3.471769094467163086e-01,7.732468843460083008e-02,5.161255598068237305e-01,-8.709372580051422119e-02,8.540269732475280762e-01,-8.321362733840942383e-02,1.553397774696350098e+00,8.894343972206115723e-01,2.004482507705688477e+00
1.059999999999999964e+01,2.590838372707366943e-01,3.079317212104797363e-01,1.063014045357704163e-01,4.522649645805358887e-01,-6.700484454631805420e-02,7.649290561676025391e-01,-1.365217566490173340e-01,1.462154269218444824e+00,6.864027380943298340e-01,2.020455360412597656e+00
1.070000000000000107e+01,2.810625731945037842e-01,2.745597958564758301e-01,1.347661614418029785e-01,3.960188627243041992e-01,-4.380587115883827209e-02,6.813741326332092285e-01,-1.735558360815048218e-01,1.363959312438964844e+00,5.007147192955017090e-01,2.018775939941406250e+00
1.080000000000000071e+01,2.971671819686889648e-01,2.461699396371841431e-01,1.630027294158935547e-01,3.466619253158569336e-01,-1.782103069126605988e-02,6.031427383422851562e-01,-1.959753632545471191e-01,1.261328935623168945e+00,3.340817987918853760e-01,1.997013449668884277e+00
1.090000000000000036e+01,3.091208934783935547e-01,2.214388996362686157e-01,1.913208961486816406e-01,3.033076524734497070e-01,1.066347397863864899e-02,5.300623774528503418e-01,-2.068666368722915649e-01,1.158153772354125977e+00,1.871350407600402832e-01,1.956985950469970703e+00
1.100000000000000000e+01,3.189383447170257568e-01,2.004647105932235718e-01,2.165709733963012695e-01,2.668978571891784668e-01,4.094479233026504517e-02,4.623154103755950928e-01,-2.074873894453048706e-01,1.056012988090515137e+00,5.989823117852210999e-02,1.900554060935974121e+00
1.109999999999999964e+01,3.274278640747070312e-01,1.825633943080902100e-01,2.352738231420516968e-01,2.364919781684875488e-01,7.130149751901626587e-02,4.012853205204010010e-01,-1.984505355358123779e-01,9.554613828659057617e-01,-4.781717061996459961e-02,1.829607486724853516e+00
1.120000000000000107e+01,3.349604308605194092e-01,1.668718010187149048e-01,2.492479532957077026e-01,2.100910395383834839e-01,1.011320203542709351e-01,3.475372195243835449e-01,-1.810574233531951904e-01,8.576007485389709473e-01,-1.363932788372039795e-01,1.746042490005493164e+00
1.130000000000000071e+01,3.419504165649414062e-01,1.528734564781188965e-01,2.601175606250762939e-01,1.870505511760711670e-01,1.309436112642288208e-01,3.003208637237548828e-01,-1.592568606138229370e-01,7.654198408126831055e-01,-2.063864916563034058e-01,1.651741027832031250e+00
1.140000000000000036e+01,3.486663699150085449e-01,1.404557526111602783e-01,2.695248723030090332e-01,1.672445684671401978e-01,1.589106470346450806e-01,2.601910829544067383e-01,-1.342933923006057739e-01,6.790024638175964355e-01,-2.588592469692230225e-01,1.548877716064453125e+00
1.150000000000000000e+01,3.551165461540222168e-01,1.295679211616516113e-01,2.778496146202087402e-01,1.499057710170745850e-01,1.802545338869094849e-01,2.277038991451263428e-01,-1.065618917346000671e-01,5.982469320297241211e-01,-2.957304120063781738e-01,1.440196752548217773e+00
1.159999999999999964e+01,3.619289398193359375e-01,1.199391558766365051e-01,2.853592038154602051e-01,1.344313770532608032e-01,1.964428871870040894e-01,1.995663791894912720e-01,-7.636712491512298584e-02,5.229663848876953125e-01,-3.185796439647674561e-01,1.328735470771789551e+00
1.170000000000000107e+01,3.701771199703216553e-01,1.111291646957397461e-01,2.923374176025390625e-01,1.206261888146400452e-01,2.088054269552230835e-01,1.746978014707565308e-01,-4.474391788244247437e-02,4.534047245979309082e-01,-3.296714723110198975e-01,1.217674732208251953e+00
1.180000000000000071e+01,3.804429471492767334e-01,1.031197160482406616e-01,2.990423738956451416e-01,1.083873137831687927e-01,2.190548330545425415e-01,1.530976593494415283e-01,-1.314442418515682220e-02,3.900173902511596680e-01,-3.297394812107086182e-01,1.107762575149536133e+00
1.190000000000000036e+01,3.928749263286590576e-01,9.583276510238647461e-02,3.054964244365692139e-01,9.758652746677398682e-02,2.280875891447067261e-01,1.342712342739105225e-01,1.812614127993583679e-02,3.332231938838958740e-01,-3.194452226161956787e-01,9.995940923690795898e-01
1.200000000000000000e+01,4.074860811233520508e-01,8.928256481885910034e-02,3.124189674854278564e-01,8.790054917335510254e-02,2.361639589071273804e-01,1.176279857754707336e-01,4.947388172149658203e-02,2.826592028141021729e-01,-3.012022972106933594e-01,8.952300548553466797e-01
1.209999999999999964e+01,4.243826866149902344e-01,8.350941538810729980e-02,3.205802142620086670e-01,7.894477993249893188e-02,2.434884905815124512e-01,1.027263775467872620e-01,7.962305098772048950e-02,2.388822883367538452e-01,-2.785818576812744141e-01,7.972785830497741699e-01
1.220000000000000107e+01,4.434328079223632812e-01,7.847302407026290894e-02,3.305957615375518799e-01,7.071070373058319092e-02,2.503896951675415039e-01,8.946271985769271851e-02,1.036717370152473450e-01,2.037855535745620728e-01,-2.526756823062896729e-01,7.056101560592651367e-01
1.230000000000000071e+01,4.642865359783172607e-01,7.404617965221405029e-02,3.427264690399169922e-01,6.318841874599456787e-02,2.570315301418304443e-01,7.766561955213546753e-02,1.222739517688751221e-01,1.737956851720809937e-01,-2.238774895668029785e-01,6.200008988380432129e-01
1.240000000000000036e+01,4.868266582489013672e-01,7.014691829681396484e-02,3.570399582386016846e-01,5.640321224927902222e-02,2.634714841842651367e-01,6.706804782152175903e-02,1.364900916814804077e-01,1.474943011999130249e-01,-1.924902349710464478e-01,5.401834845542907715e-01
1.250000000000000000e+01,5.109166502952575684e-01,6.674600392580032349e-02,3.734709620475769043e-01,5.035107955336570740e-02,2.704526782035827637e-01,5.733741074800491333e-02,1.476665735244750977e-01,1.242131665349006653e-01,-1.596615463495254517e-01,4.662978351116180420e-01
1.259999999999999964e+01,5.362917184829711914e-01,6.377555429935455322e-02,3.917730152606964111e-01,4.497968778014183044e-02,2.786680459976196289e-01,4.833672568202018738e-02,1.574161797761917114e-01,1.039062589406967163e-01,-1.269598901271820068e-01,3.988108038902282715e-01
1.270000000000000107e+01,5.628382563591003418e-01,6.118478626012802124e-02,4.117207825183868408e-01,4.020854085683822632e-02,2.888728380203247070e-01,4.006858542561531067e-02,1.660590916872024536e-01,8.610640466213226318e-02,-9.444887936115264893e-02,3.372737467288970947e-01
1.280000000000000071e+01,5.908433794975280762e-01,5.874769762158393860e-02,4.330497384071350098e-01,3.591534495353698730e-02,3.011475205421447754e-01,3.250331431627273560e-02,1.738721579313278198e-01,7.019215822219848633e-02,-6.238887086510658264e-02,2.815178930759429932e-01
1.290000000000000036e+01,6.206918358802795410e-01,5.646865069866180420e-02,4.557281732559204102e-01,3.205644339323043823e-02,3.150992691516876221e-01,2.554147690534591675e-02,1.810139715671539307e-01,5.589159578084945679e-02,-3.037973493337631226e-02,2.311962693929672241e-01
1.300000000000000000e+01,6.525706052780151367e-01,5.436822026968002319e-02,4.798068106174468994e-01,2.864823304116725922e-02,3.306734561920166016e-01,1.917064003646373749e-02,1.878455579280853271e-01,4.298678785562515259e-02,-3.903098404407501221e-04,1.878188997507095337e-01
1.309999999999999964e+01,6.866382956504821777e-01,5.246110260486602783e-02,5.050995349884033203e-01,2.564391121268272400e-02,3.479444086551666260e-01,1.341799274086952209e-02,1.944412887096405029e-01,3.136709704995155334e-02,2.330909296870231628e-02,1.530772149562835693e-01
1.320000000000000107e+01,7.230374217033386230e-01,5.076014623045921326e-02,5.314306020736694336e-01,2.299495041370391846e-02,3.669097721576690674e-01,8.282882161438465118e-03,2.009034454822540283e-01,2.088769897818565369e-02,4.166319966316223145e-02,1.233610734343528748e-01
1.330000000000000071e+01,7.619144916534423828e-01,4.927850887179374695e-02,5.591295361518859863e-01,2.051548659801483154e-02,3.872582912445068359e-01,3.651600796729326248e-03,2.079904228448867798e-01,1.114245317876338959e-02,5.568402260541915894e-02,9.729573875665664673e-02
1.340000000000000036e+01,8.034938573837280273e-01,4.807489737868309021e-02,5.885617733001708984e-01,1.817912422120571136e-02,4.089527428150177002e-01,-5.265873624011874199e-04,2.162149846553802490e-01,2.068298403173685074e-03,6.676604598760604858e-02,7.423377782106399536e-02
1.350000000000000000e+01,8.476340770721435547e-01,4.737870767712593079e-02,6.199936270713806152e-01,1.601853594183921814e-02,4.320111274719238281e-01,-4.265820141881704330e-03,2.260204255580902100e-01,-6.411944050341844559e-03,7.648333907127380371e-02,5.408722162246704102e-02
1.359999999999999964e+01,8.942354321479797363e-01,4.725165292620658875e-02,6.535467505455017090e-01,1.404458377510309219e-02,4.564808905124664307e-01,-7.550673093646764755e-03,2.373317778110504150e-01,-1.434201095253229141e-02,8.512523025274276733e-02,3.638134524226188660e-02
1.370000000000000107e+01,9.434272646903991699e-01,4.772330820560455322e-02,6.893499493598937988e-01,1.226878166198730469e-02,4.821067750453948975e-01,-1.043699216097593307e-02,2.501390874385833740e-01,-2.172732539474964142e-02,9.300243109464645386e-02,2.039973624050617218e-02
1.380000000000000071e+01,9.953459501266479492e-01,4.882481321692466736e-02,7.275401949882507324e-01,1.070334948599338531e-02,5.088390111923217773e-01,-1.302126422524452209e-02,2.645124495029449463e-01,-2.854223921895027161e-02,1.002382859587669373e-01,5.868510808795690536e-03
1.390000000000000036e+01,1.050110340118408203e+00,5.056454613804817200e-02,7.682457566261291504e-01,9.377880953252315521e-03,5.369082093238830566e-01,-1.549116056412458420e-02,2.805262506008148193e-01,-3.475959599018096924e-02,1.071184352040290833e-01,-7.354155182838439941e-03
1.400000000000000000e+01,1.107791781425476074e+00,5.288928747177124023e-02,8.112691044807434082e-01,8.463495410978794098e-03,5.666130185127258301e-01,-1.782292872667312622e-02,2.982582151889801025e-01,-4.035094752907752991e-02,1.137824505567550659e-01,-1.940312981605529785e-02
1.409999999999999964e+01,1.168537020683288574e+00,5.581394955515861511e-02,8.564251661300659180e-01,8.029182441532611847e-03,5.981786847114562988e-01,-1.999096572399139404e-02,3.176535367965698242e-01,-4.533592611551284790e-02,1.202462241053581238e-01,-3.036463260650634766e-02
1.420000000000000107e+01,1.232663154602050781e+00,5.942565947771072388e-02,9.040160775184631348e-01,8.154097013175487518e-03,6.318597793579101562e-01,-2.197286300361156464e-02,3.384042084217071533e-01,-4.983086511492729187e-02,1.269412934780120850e-01,-4.051617160439491272e-02
1.430000000000000071e+01,1.300448298454284668e+00,6.374672055244445801e-02,9.542493224143981934e-01,8.889535441994667053e-03,6.677995920181274414e-01,-2.375585399568080902e-02,3.604372441768646240e-01,-5.390311405062675476e-02,1.342311650514602661e-01,-5.016763880848884583e-02
1.440000000000000036e+01,1.372198939323425293e+00,6.879103183746337891e-02,1.007263779640197754e+00,1.026726420968770981e-02,7.061355710029602051e-01,-2.532767318189144135e-02,3.837712407112121582e-01,-5.755678564310073853e-02,1.423028856515884399e-01,-5.931658297777175903e-02
1.450000000000000000e+01,1.448133826255798340e+00,7.459044456481933594e-02,1.063206195831298828e+00,1.232071872800588608e-02,7.469590902328491211e-01,-2.664177492260932922e-02,4.084431529045104980e-01,-6.077860668301582336e-02,1.516633331775665283e-01,-6.796702742576599121e-02
1.459999999999999964e+01,1.528291821479797363e+00,8.109614253044128418e-02,1.122145414352416992e+00,1.505223847925662994e-02,7.899542450904846191e-01,-2.752094715833663940e-02,4.342204332351684570e-01,-6.361607462167739868e-02,1.624223440885543823e-01,-7.610612362623214722e-02
1.470000000000000107e+01,1.612613677978515625e+00,8.820340037345886230e-02,1.184293150901794434e+00,1.851088367402553558e-02,8.350085616111755371e-01,-2.793253213167190552e-02,4.611133038997650146e-01,-6.620645523071289062e-02,1.745311915874481201e-01,-8.375382423400878906e-02
1.480000000000000071e+01,1.701175928115844727e+00,9.588088095188140869e-02,1.249870896339416504e+00,2.269977517426013947e-02,8.822101354598999023e-01,-2.786052972078323364e-02,4.892747402191162109e-01,-6.869779527187347412e-02,1.880663633346557617e-01,-9.088251739740371704e-02
1.490000000000000036e+01,1.794102072715759277e+00,1.042729914188385010e-01,1.319082856178283691e+00,2.761214040219783783e-02,9.317382574081420898e-01,-2.726529352366924286e-02,5.190342068672180176e-01,-7.105453312397003174e-02,2.031992971897125244e-01,-9.742923080921173096e-02
1.500000000000000000e+01,1.890992879867553711e+00,1.147523522377014160e-01,1.392145752906799316e+00,3.319987654685974121e-02,9.839627742767333984e-01,-2.604874037206172943e-02,5.506209731101989746e-01,-7.325047254562377930e-02,2.200094312429428101e-01,-1.033649146556854248e-01
1.509999999999999964e+01,1.991787910461425781e+00,1.277939677238464355e-01,1.469223499298095703e+00,3.945888206362724304e-02,1.039073228836059570e+00,-2.416603825986385345e-02,5.841313004493713379e-01,-7.527698576450347900e-02,2.385758161544799805e-01,-1.086606383323669434e-01
1.520000000000000107e+01,2.096346139907836914e+00,1.434655487537384033e-01,1.550383210182189941e+00,4.635424911975860596e-02,1.097163438796997070e+00,-2.160496823489665985e-02,6.196663379669189453e-01,-7.712496072053909302e-02,2.586882114410400391e-01,-1.133924648165702820e-01
1.530000000000000071e+01,2.203537940979003906e+00,1.613157093524932861e-01,1.635803341865539551e+00,5.390078574419021606e-02,1.158374190330505371e+00,-1.833771914243698120e-02,6.573327779769897461e-01,-7.878488302230834961e-02,2.801247835159301758e-01,-1.176607534289360046e-01
1.540000000000000036e+01,2.312648534774780273e+00,1.813199818134307861e-01,1.725706696510314941e+00,6.212814524769783020e-02,1.222937226295471191e+00,-1.434379070997238159e-02,6.973111629486083984e-01,-8.021753281354904175e-02,3.028445243835449219e-01,-1.215156838297843933e-01
1.550000000000000000e+01,2.421746253967285156e+00,2.041477859020233154e-01,1.820300340652465820e+00,7.102774828672409058e-02,1.290858030319213867e+00,-9.648532606661319733e-03,7.394676208496093750e-01,-8.123376965522766113e-02,3.268876969814300537e-01,-1.249447911977767944e-01
1.559999999999999964e+01,2.529961585998535156e+00,2.302740663290023804e-01,1.919314622879028320e+00,8.143717050552368164e-02,1.362379550933837891e+00,-4.214250482618808746e-03,7.836721539497375488e-01,-8.178017288446426392e-02,3.522213697433471680e-01,-1.279426813125610352e-01
1.570000000000000107e+01,2.636815071105957031e+00,2.598662674427032471e-01,2.022154092788696289e+00,9.441897273063659668e-02,1.437767386436462402e+00,1.937563996762037277e-03,8.299716114997863770e-01,-8.185337483882904053e-02,3.786908090114593506e-01,-1.306242495775222778e-01
1.580000000000000071e+01,2.741857290267944336e+00,2.930857837200164795e-01,2.128457784652709961e+00,1.098406836390495300e-01,1.517081975936889648e+00,8.672687225043773651e-03,8.784511089324951172e-01,-8.143468201160430908e-02,4.063942730426788330e-01,-1.331788301467895508e-01
1.590000000000000036e+01,2.844639539718627930e+00,3.300928771495819092e-01,2.237277984619140625e+00,1.272876709699630737e-01,1.600537180900573730e+00,1.600715704262256622e-02,9.291990995407104492e-01,-8.050464838743209839e-02,4.355368912220001221e-01,-1.356176733970642090e-01
1.600000000000000000e+01,2.943864107131958008e+00,3.714060187339782715e-01,2.348495006561279297e+00,1.468399167060852051e-01,1.688350677490234375e+00,2.397228591144084930e-02,9.823079109191894531e-01,-7.904298603534698486e-02,4.663465619087219238e-01,-1.379116773605346680e-01
1.610000000000000142e+01,3.038051128387451172e+00,4.175806343555450439e-01,2.461500167846679688e+00,1.687335520982742310e-01,1.780750274658203125e+00,3.260080516338348389e-02,1.038007497787475586e+00,-7.699336856603622437e-02,4.989092648029327393e-01,-1.400529146194458008e-01
1.619999999999999929e+01,3.125563383102416992e+00,4.688532650470733643e-01,2.574135541915893555e+00,1.937300711870193481e-01,1.877842903137207031e+00,4.191769286990165710e-02,1.096503376960754395e+00,-7.431802898645401001e-02,5.333079695701599121e-01,-1.420340538024902344e-01
1.630000000000000071e+01,3.200757026672363281e+00,5.274628400802612305e-01,2.685708761215209961e+00,2.222109884023666382e-01,1.979223728179931641e+00,5.299467593431472778e-02,1.157989501953125000e+00,-7.096723467111587524e-02,5.696297287940979004e-01,-1.438473463058471680e-01
1.639999999999999858e+01,3.256944179534912109e+00,5.955157876014709473e-01,2.795818090438842773e+00,2.543424069881439209e-01,2.084501504898071289e+00,6.657367944717407227e-02,1.222674608230590820e+00,-6.693299114704132080e-02,6.079699397087097168e-01,-1.454842686653137207e-01
1.650000000000000000e+01,3.284916162490844727e+00,6.747524142265319824e-01,2.903907537460327148e+00,2.902979254722595215e-01,2.192756175994873047e+00,8.224317431449890137e-02,1.290707707405090332e+00,-6.219982355833053589e-02,6.483550667762756348e-01,-1.468395590782165527e-01
1.660000000000000142e+01,3.258622646331787109e+00,7.671857476234436035e-01,3.009323120117187500e+00,3.303124606609344482e-01,2.303792953491210938e+00,9.994021803140640259e-02,1.362346410751342773e+00,-5.672648176550865173e-02,6.905580163002014160e-01,-1.477783322334289551e-01
1.669999999999999929e+01,3.163363218307495117e+00,8.727722764015197754e-01,3.110593080520629883e+00,3.749853074550628662e-01,2.417355537414550781e+00,1.197723522782325745e-01,1.437776684761047363e+00,-5.055807903409004211e-02,7.345898747444152832e-01,-1.482952386140823364e-01
1.680000000000000071e+01,3.008154869079589844e+00,9.908983111381530762e-01,3.206395864486694336e+00,4.247521162033081055e-01,2.533261775970458984e+00,1.418752372264862061e-01,1.516957640647888184e+00,-4.382536932826042175e-02,7.805027961730957031e-01,-1.483854949474334717e-01
1.689999999999999858e+01,2.802337169647216797e+00,1.117582201957702637e+00,3.294113874435424805e+00,4.801596403121948242e-01,2.649563074111938477e+00,1.669068932533264160e-01,1.600098848342895508e+00,-3.650055825710296631e-02,8.285439610481262207e-01,-1.479952484369277954e-01
1.700000000000000000e+01,2.549321889877319336e+00,1.246891736984252930e+00,3.367211580276489258e+00,5.439894199371337891e-01,2.764788389205932617e+00,1.955248415470123291e-01,1.687412142753601074e+00,-2.855638042092323303e-02,8.787361979484558105e-01,-1.471226662397384644e-01
1.710000000000000142e+01,2.275556564331054688e+00,1.370106935501098633e+00,3.418805122375488281e+00,6.180309653282165527e-01,2.878472566604614258e+00,2.279148250818252563e-01,1.779085516929626465e+00,-1.998100429773330688e-02,9.310911893844604492e-01,-1.457675546407699585e-01
1.719999999999999929e+01,2.006491422653198242e+00,1.484535813331604004e+00,3.437371730804443359e+00,7.043049931526184082e-01,2.990228652954101562e+00,2.642309069633483887e-01,1.875249385833740234e+00,-1.076182536780834198e-02,9.856939911842346191e-01,-1.439113318920135498e-01
1.730000000000000071e+01,1.748069286346435547e+00,1.579257011413574219e+00,3.394757270812988281e+00,8.043941259384155273e-01,3.099444627761840820e+00,3.046611547470092773e-01,1.976003646850585938e+00,-6.229404825717210770e-04,1.042586684226989746e+00,-1.415526270866394043e-01
1.740000000000000213e+01,1.505090594291687012e+00,1.649558186531066895e+00,3.282058000564575195e+00,9.172151088714599609e-01,3.204718112945556641e+00,3.497647643089294434e-01,2.080747365951538086e+00,1.175968535244464874e-02,1.101810097694396973e+00,-1.386907696723937988e-01
1.750000000000000000e+01,1.282354712486267090e+00,1.700773596763610840e+00,3.109489679336547852e+00,1.042580842971801758e+00,3.305112838745117188e+00,3.998730778694152832e-01,2.188728332519531250e+00,2.601795271039009094e-02,1.163758635520935059e+00,-1.352168172597885132e-01
1.760000000000000142e+01,1.078788399696350098e+00,1.737192988395690918e+00,2.884432554244995117e+00,1.176344156265258789e+00,3.398724079132080078e+00,4.553563892841339111e-01,2.299940824508666992e+00,4.219699278473854065e-02,1.228896975517272949e+00,-1.310701668262481689e-01
1.769999999999999929e+01,8.912805914878845215e-01,1.760820865631103516e+00,2.613088846206665039e+00,1.311964392662048340e+00,3.479962587356567383e+00,5.184311866760253906e-01,2.414121866226196289e+00,6.053656339645385742e-02,1.297406792640686035e+00,-1.262197494506835938e-01
1.780000000000000071e+01,7.179916501045227051e-01,1.772155761718750000e+00,2.324054241180419922e+00,1.441580772399902344e+00,3.542072772979736328e+00,5.914406180381774902e-01,2.531137228012084961e+00,8.109684288501739502e-02,1.369563460350036621e+00,-1.206235140562057495e-01
1.790000000000000213e+01,5.593043565750122070e-01,1.770317077636718750e+00,2.041399240493774414e+00,1.560946822166442871e+00,3.576139450073242188e+00,6.761732101440429688e-01,2.650693893432617188e+00,1.039932444691658020e-01,1.445472717285156250e+00,-1.143785268068313599e-01
1.800000000000000000e+01,4.163688421249389648e-01,1.751635789871215820e+00,1.770390868186950684e+00,1.658657431602478027e+00,3.559795618057250977e+00,7.752236127853393555e-01,2.771423101425170898e+00,1.296783536672592163e-01,1.525146007537841797e+00,-1.075693592429161072e-01
1.810000000000000142e+01,2.897988855838775635e-01,1.717192411422729492e+00,1.516341567039489746e+00,1.730682134628295898e+00,3.472194910049438477e+00,8.871723413467407227e-01,2.891393899917602539e+00,1.589778512716293335e-01,1.608739614486694336e+00,-1.001718193292617798e-01
1.819999999999999929e+01,1.798834502696990967e-01,1.668561697006225586e+00,1.283562064170837402e+00,1.783631682395935059e+00,3.316836357116699219e+00,1.012337446212768555e+00,3.009954452514648438e+00,1.921706497669219971e-01,1.696211218833923340e+00,-9.219199419021606445e-02
1.830000000000000071e+01,8.669259399175643921e-02,1.607369542121887207e+00,1.070326089859008789e+00,1.821623921394348145e+00,3.106235265731811523e+00,1.147769570350646973e+00,3.126567363739013672e+00,2.294287830591201782e-01,1.787590861320495605e+00,-8.363480865955352783e-02
1.840000000000000213e+01,1.009314693510532379e-02,1.535270690917968750e+00,8.732281327247619629e-01,1.846334576606750488e+00,2.841767787933349609e+00,1.289815664291381836e+00,3.240807533264160156e+00,2.709175050258636475e-01,1.883189082145690918e+00,-7.445854693651199341e-02
1.850000000000000000e+01,-5.023492127656936646e-02,1.453926563262939453e+00,6.910881996154785156e-01,1.858119845390319824e+00,2.543686389923095703e+00,1.428951740264892578e+00,3.351291418075561523e+00,3.171709775924682617e-01,1.983343482017517090e+00,-6.462326645851135254e-02
1.860000000000000142e+01,-9.478070586919784546e-02,1.364985346794128418e+00,5.245575904846191406e-01,1.854803919792175293e+00,2.243525505065917969e+00,1.560933113098144531e+00,3.456832647323608398e+00,3.685966730117797852e-01,2.087564229965209961e+00,-5.360155180096626282e-02
1.869999999999999929e+01,-1.241841614246368408e-01,1.270062923431396484e+00,3.748445510864257812e-01,1.833435893058776855e+00,1.953165054321289062e+00,1.675815939903259277e+00,3.556420087814331055e+00,4.253753721714019775e-01,2.194988250732421875e+00,-4.068147018551826477e-02
1.880000000000000071e+01,-1.400693058967590332e-01,1.171591758728027344e+00,2.424907237291336060e-01,1.795535326004028320e+00,1.677695989608764648e+00,1.764556646347045898e+00,3.645770072937011719e+00,4.888731539249420166e-01,2.305691242218017578e+00,-2.580855414271354675e-02
1.890000000000000213e+01,-1.453348398208618164e-01,1.072992324829101562e+00,1.277872622013092041e-01,1.742775678634643555e+00,1.422894716262817383e+00,1.829467415809631348e+00,3.718038082122802734e+00,5.620003938674926758e-01,2.419737100601196289e+00,-8.955612778663635254e-03
1.900000000000000000e+01,-1.410170644521713257e-01,9.756252765655517578e-01,3.084235824644565582e-02,1.676892638206481934e+00,1.189411997795104980e+00,1.877458453178405762e+00,3.766275882720947266e+00,6.463303565979003906e-01,2.537193775177001953e+00,9.987168014049530029e-03
1.910000000000000142e+01,-1.277393847703933716e-01,8.800457715988159180e-01,-4.862550273537635803e-02,1.599627017974853516e+00,9.743722081184387207e-01,1.911255478858947754e+00,3.775505542755126953e+00,7.445364594459533691e-01,2.657766103744506836e+00,3.126041963696479797e-02
1.919999999999999929e+01,-1.079475283622741699e-01,7.882525324821472168e-01,-1.109328418970108032e-01,1.512733936309814453e+00,7.750288844108581543e-01,1.931196689605712891e+00,3.716055154800415039e+00,8.576917648315429688e-01,2.781276226043701172e+00,5.492292344570159912e-02
1.930000000000000071e+01,-8.485887944698333740e-02,7.021508812904357910e-01,-1.565921455621719360e-01,1.417957544326782227e+00,5.915821194648742676e-01,1.936974287033081055e+00,3.583042621612548828e+00,9.828882217407226562e-01,2.906971931457519531e+00,8.121183514595031738e-02
1.940000000000000213e+01,-5.888361111283302307e-02,6.215097904205322266e-01,-1.865152269601821899e-01,1.317208409309387207e+00,4.253260493278503418e-01,1.923941254615783691e+00,3.387599706649780273e+00,1.120984196662902832e+00,3.032541751861572266e+00,1.109518632292747498e-01
1.950000000000000000e+01,-3.035552054643630981e-02,5.462061166763305664e-01,-2.032498419284820557e-01,1.213826894760131836e+00,2.772057056427001953e-01,1.892708182334899902e+00,3.134850263595581055e+00,1.268194913864135742e+00,3.156945466995239258e+00,1.447018682956695557e-01
1.960000000000000142e+01,2.153893001377582550e-04,4.762227833271026611e-01,-2.092991471290588379e-01,1.111002326011657715e+00,1.479022949934005737e-01,1.845064043998718262e+00,2.833734750747680664e+00,1.417807102203369141e+00,3.279694318771362305e+00,1.826452612876892090e-01
1.969999999999999929e+01,3.113409131765365601e-02,4.124391973018646240e-01,-2.053539603948593140e-01,1.009476065635681152e+00,3.734311088919639587e-02,1.782807946205139160e+00,2.512003660202026367e+00,1.563357949256896973e+00,3.400093078613281250e+00,2.249726951122283936e-01
1.980000000000000071e+01,6.178610026836395264e-02,3.554941117763519287e-01,-1.920381635427474976e-01,9.097827672958374023e-01,-5.476262420415878296e-02,1.707750916481018066e+00,2.196801662445068359e+00,1.698091626167297363e+00,3.517233610153198242e+00,2.720700502395629883e-01
1.990000000000000213e+01,9.234816581010818481e-02,3.052403330802917480e-01,-1.722437292337417603e-01,8.143488168716430664e-01,-1.288798302412033081e-01,1.621698856353759766e+00,1.894172787666320801e+00,1.809283018112182617e+00,3.629572391510009766e+00,3.245224952697753906e-01
2.000000000000000000e+01,1.221644356846809387e-01,2.616390883922576904e-01,-1.489205956459045410e-01,7.248287796974182129e-01,-1.856289654970169067e-01,1.526432752609252930e+00,1.610202312469482422e+00,1.891758203506469727e+00,3.736164808273315430e+00,3.825500309467315674e-01
2.010000000000000142e+01,1.460355520248413086e-01,2.267605662345886230e-01,-1.226145923137664795e-01,6.410080790519714355e-01,-2.259345352649688721e-01,1.424063444137573242e+00,1.349159479141235352e+00,1.953446507453918457e+00,3.834794521331787109e+00,4.464981853961944580e-01
2.019999999999999929e+01,1.643704473972320557e-01,1.968837976455688477e-01,-9.370063990354537964e-02,5.627901554107666016e-01,-2.513122558593750000e-01,1.317342519760131836e+00,1.109084486961364746e+00,1.999056935310363770e+00,3.918935298919677734e+00,5.192421078681945801e-01
2.030000000000000071e+01,1.783259660005569458e-01,1.706981807947158813e-01,-6.255321949720382690e-02,4.900108277797698975e-01,-2.647057771682739258e-01,1.210201263427734375e+00,8.866642713546752930e-01,2.029886960983276367e+00,3.982312917709350586e+00,6.028580665588378906e-01
2.040000000000000213e+01,1.893058717250823975e-01,1.476557105779647827e-01,-3.090118058025836945e-02,4.232974052429199219e-01,-2.673295140266418457e-01,1.104018807411193848e+00,6.807729005813598633e-01,2.046147108078002930e+00,4.015953540802001953e+00,6.991188526153564453e-01
2.050000000000000000e+01,1.988941282033920288e-01,1.276352703571319580e-01,5.814421456307172775e-04,3.628874123096466064e-01,-2.598141431808471680e-01,9.993784427642822266e-01,4.926067292690277100e-01,2.044207811355590820e+00,3.997367858886718750e+00,8.112398982048034668e-01
2.060000000000000142e+01,2.074067145586013794e-01,1.100608855485916138e-01,3.185294568538665771e-02,3.089583516120910645e-01,-2.433598935604095459e-01,8.973033428192138672e-01,3.239445686340332031e-01,2.021934509277343750e+00,3.899543762207031250e+00,9.371261000633239746e-01
2.069999999999999929e+01,2.151089310646057129e-01,9.433037787675857544e-02,6.316645443439483643e-02,2.612662315368652344e-01,-2.219771742820739746e-01,8.009987473487854004e-01,1.752360761165618896e-01,1.981170296669006348e+00,3.729822397232055664e+00,1.075587987899780273e+00
2.080000000000000071e+01,2.221793532371520996e-01,8.025368303060531616e-02,9.076374769210815430e-02,2.216046303510665894e-01,-1.971975415945053101e-01,7.107166051864624023e-01,4.650274291634559631e-02,1.923801422119140625e+00,3.499208450317382812e+00,1.225730299949645996e+00
2.090000000000000213e+01,2.289574593305587769e-01,6.768720597028732300e-02,1.121848076581954956e-01,1.892144232988357544e-01,-1.695391535758972168e-01,6.263588666915893555e-01,-6.244874373078346252e-02,1.851743102073669434e+00,3.208322286605834961e+00,1.383869409561157227e+00
2.100000000000000000e+01,2.355043292045593262e-01,5.638225749135017395e-02,1.286469846963882446e-01,1.610272526741027832e-01,-1.392850726842880249e-01,5.476837754249572754e-01,-1.520077288150787354e-01,1.766917228698730469e+00,2.876010894775390625e+00,1.542647004127502441e+00
2.110000000000000142e+01,2.420291006565093994e-01,4.614872485399246216e-02,1.412443965673446655e-01,1.361027657985687256e-01,-1.071544736623764038e-01,4.746875762939453125e-01,-2.227400094270706177e-01,1.671231150627136230e+00,2.532452344894409180e+00,1.696441650390625000e+00
2.119999999999999929e+01,2.494223862886428833e-01,3.667339682579040527e-02,1.516854912042617798e-01,1.142312660813331604e-01,-7.496245205402374268e-02,4.079572856426239014e-01,-2.759146094322204590e-01,1.567062139511108398e+00,2.198359489440917969e+00,1.835066556930541992e+00
2.130000000000000071e+01,2.583400905132293701e-01,2.792284823954105377e-02,1.608940362930297852e-01,9.515049308538436890e-02,-4.298708960413932800e-02,3.472698628902435303e-01,-3.133814930915832520e-01,1.457104563713073730e+00,1.879445433616638184e+00,1.945782065391540527e+00
2.140000000000000213e+01,2.693136632442474365e-01,1.988025754690170288e-02,1.691388040781021118e-01,7.825591415166854858e-02,-1.124924235045909882e-02,2.928781211376190186e-01,-3.369012773036956787e-01,1.344402432441711426e+00,1.582295298576354980e+00,2.027375459671020508e+00
2.150000000000000000e+01,2.818407118320465088e-01,1.239705272018909454e-02,1.766120344400405884e-01,6.311541050672531128e-02,2.054607681930065155e-02,2.442012131214141846e-01,-3.485502898693084717e-01,1.232074260711669922e+00,1.308931231498718262e+00,2.089405059814453125e+00
2.160000000000000142e+01,2.959202527999877930e-01,5.479268729686737061e-03,1.835820525884628296e-01,4.946197941899299622e-02,4.891523346304893494e-02,2.033724635839462280e-01,-3.490280807018280029e-01,1.120884299278259277e+00,1.056600689888000488e+00,2.135313034057617188e+00
2.169999999999999929e+01,3.116258978843688965e-01,-8.461707038804888725e-04,1.903038471937179565e-01,3.715466707944869995e-02,7.107171416282653809e-02,1.702983677387237549e-01,-3.390025496482849121e-01,1.011435151100158691e+00,8.222427368164062500e-01,2.165246248245239258e+00
2.180000000000000071e+01,3.290347456932067871e-01,-6.551067810505628586e-03,1.967988312244415283e-01,2.608355134725570679e-02,8.818073570728302002e-02,1.415996104478836060e-01,-3.209058344364166260e-01,9.058063030242919922e-01,6.061288714408874512e-01,2.178811550140380859e+00
2.190000000000000213e+01,3.481323719024658203e-01,-1.164043880999088287e-02,2.034525424242019653e-01,1.597434841096401215e-02,1.012564897537231445e-01,1.162978112697601318e-01,-2.983438074588775635e-01,8.066694736480712891e-01,4.105489552021026611e-01,2.170690536499023438e+00
2.200000000000000000e+01,3.686026632785797119e-01,-1.623039133846759796e-02,2.109676599502563477e-01,6.534573156386613846e-03,1.119169071316719055e-01,9.397706389427185059e-02,-2.724397480487823486e-01,7.139027118682861328e-01,2.361105382442474365e-01,2.141380071640014648e+00
2.210000000000000142e+01,3.903610408306121826e-01,-2.038918621838092804e-02,2.198993414640426636e-01,-2.261461457237601280e-03,1.213305369019508362e-01,7.448408007621765137e-02,-2.436036467552185059e-01,6.272590756416320801e-01,8.301658928394317627e-02,2.092856168746948242e+00
2.219999999999999929e+01,4.134115278720855713e-01,-2.413230948150157928e-02,2.303835600614547729e-01,-1.049341633915901184e-02,1.297425478696823120e-01,5.726598948240280151e-02,-2.121525406837463379e-01,5.464701056480407715e-01,-4.877367615699768066e-02,2.027144670486450195e+00
2.230000000000000071e+01,4.378086328506469727e-01,-2.744214236736297607e-02,2.423537820577621460e-01,-1.818361878395080566e-02,1.373998671770095825e-01,4.175723716616630554e-02,-1.791921854019165039e-01,4.716184437274932861e-01,-1.595252454280853271e-01,1.946294903755187988e+00
2.240000000000000213e+01,4.634048938751220703e-01,-3.034088015556335449e-02,2.558504939079284668e-01,-2.531792968511581421e-02,1.444766372442245483e-01,2.767322584986686707e-02,-1.463157981634140015e-01,4.032143652439117432e-01,-2.497068792581558228e-01,1.852358460426330566e+00
2.250000000000000000e+01,4.901175796985626221e-01,-3.293865546584129333e-02,2.709459960460662842e-01,-3.186988458037376404e-02,1.512658298015594482e-01,1.495738048106431961e-02,-1.136308014392852783e-01,3.408267199993133545e-01,-3.204358220100402832e-01,1.747795701026916504e+00
2.260000000000000142e+01,5.181661844253540039e-01,-3.542102873325347900e-02,2.877161502838134766e-01,-3.781174868345260620e-02,1.578310877084732056e-01,3.458554623648524284e-03,-8.144599944353103638e-02,2.840008139610290527e-01,-3.738355338573455811e-01,1.635718464851379395e+00
2.269999999999999929e+01,5.478399395942687988e-01,-3.776672482490539551e-02,3.062328994274139404e-01,-4.311713948845863342e-02,1.642922013998031616e-01,-7.029592059552669525e-03,-4.940396174788475037e-02,2.326155453920364380e-01,-4.111317098140716553e-01,1.518560528755187988e+00
2.280000000000000071e+01,5.793354511260986328e-01,-3.995209932327270508e-02,3.262429237365722656e-01,-4.787785187363624573e-02,1.713421195745468140e-01,-1.686411723494529724e-02,-1.850837469100952148e-02,1.875587105751037598e-01,-4.347103834152221680e-01,1.399554729461669922e+00
2.290000000000000213e+01,6.127488613128662109e-01,-4.196851700544357300e-02,3.475721180438995361e-01,-5.217708274722099304e-02,1.792029887437820435e-01,-2.611620351672172546e-02,6.339800544083118439e-03,1.514257937669754028e-01,-4.465420842170715332e-01,1.280946612358093262e+00
2.300000000000000000e+01,6.483080983161926270e-01,-4.379591345787048340e-02,3.701806664466857910e-01,-5.606418475508689880e-02,1.883624643087387085e-01,-3.483711555600166321e-02,2.561755292117595673e-02,1.209411621093750000e-01,-4.467086791992187500e-01,1.163533449172973633e+00
2.310000000000000142e+01,6.862407326698303223e-01,-4.541416466236114502e-02,3.941089510917663574e-01,-5.952669307589530945e-02,1.990377902984619141e-01,-4.300332069396972656e-02,4.038001969456672668e-02,9.426092356443405151e-02,-4.358029961585998535e-01,1.047979116439819336e+00
2.319999999999999929e+01,7.266532778739929199e-01,-4.678591340780258179e-02,4.193220734596252441e-01,-6.256482005119323730e-02,2.112006098031997681e-01,-5.062739923596382141e-02,5.185136198997497559e-02,7.064779102802276611e-02,-4.173462092876434326e-01,9.372931122779846191e-01
2.330000000000000071e+01,7.692555785179138184e-01,-4.773420840501785278e-02,4.455649554729461670e-01,-6.526461243629455566e-02,2.248993217945098877e-01,-5.769213289022445679e-02,6.179665029048919678e-02,4.999489337205886841e-02,-3.942952156066894531e-01,8.335714936256408691e-01
2.340000000000000213e+01,8.139101862907409668e-01,-4.821455478668212891e-02,4.730120003223419189e-01,-6.780906766653060913e-02,2.402067631483078003e-01,-6.417089700698852539e-02,7.061619311571121216e-02,3.189599514007568359e-02,-3.677208125591278076e-01,7.365601658821105957e-01
2.350000000000000000e+01,8.606789112091064453e-01,-4.821743071079254150e-02,5.018299818038940430e-01,-7.024763524532318115e-02,2.571991682052612305e-01,-7.003577053546905518e-02,7.863681763410568237e-02,1.559939421713352203e-02,-3.380714058876037598e-01,6.459378600120544434e-01
2.360000000000000142e+01,9.096490740776062012e-01,-4.772375896573066711e-02,5.323894619941711426e-01,-7.253427803516387939e-02,2.759424746036529541e-01,-7.526264339685440063e-02,8.599879592657089233e-02,7.740653818473219872e-04,-3.059850037097930908e-01,5.614830851554870605e-01
2.369999999999999929e+01,9.609847664833068848e-01,-4.669820517301559448e-02,5.648183226585388184e-01,-7.465633004903793335e-02,2.961608767509460449e-01,-7.995138317346572876e-02,9.293652325868606567e-02,-1.276513375341892242e-02,-2.723231613636016846e-01,4.831184744834899902e-01
2.380000000000000071e+01,1.015081644058227539e+00,-4.503748938441276550e-02,5.992150306701660156e-01,-7.660498470067977905e-02,3.176914453506469727e-01,-8.418703079223632812e-02,9.965384751558303833e-02,-2.510741539299488068e-02,-2.385982871055603027e-01,4.113775491714477539e-01
2.390000000000000213e+01,1.072137117385864258e+00,-4.269804432988166809e-02,6.356831789016723633e-01,-7.837091386318206787e-02,3.405067324638366699e-01,-8.800933510065078735e-02,1.061669737100601196e-01,-3.634071722626686096e-02,-2.052470743656158447e-01,3.457016944885253906e-01
2.400000000000000000e+01,1.132217764854431152e+00,-3.967826440930366516e-02,6.743424534797668457e-01,-7.994345575571060181e-02,3.646486103534698486e-01,-9.140486270189285278e-02,1.127226054668426514e-01,-4.665648937225341797e-02,-1.724619567394256592e-01,2.852929830551147461e-01
2.410000000000000142e+01,1.195490121841430664e+00,-3.594844043254852295e-02,7.153298258781433105e-01,-8.121414482593536377e-02,3.900515437126159668e-01,-9.437674283981323242e-02,1.198392212390899658e-01,-5.646135285496711731e-02,-1.402977555990219116e-01,2.299203872680664062e-01
2.419999999999999929e+01,1.262037992477416992e+00,-3.153432905673980713e-02,7.583872675895690918e-01,-8.202140778303146362e-02,4.165368080139160156e-01,-9.703984111547470093e-02,1.276105940341949463e-01,-6.576450914144515991e-02,-1.081186830997467041e-01,1.798549592494964600e-01
2.430000000000000071e+01,1.332057237625122070e+00,-2.639963291585445404e-02,8.035041689872741699e-01,-8.236113190650939941e-02,4.442555010318756104e-01,-9.957843273878097534e-02,1.365622133016586304e-01,-7.456509023904800415e-02,-7.843881100416183472e-02,1.369477808475494385e-01
2.440000000000000213e+01,1.405850529670715332e+00,-2.051507867872714996e-02,8.507529497146606445e-01,-8.221953362226486206e-02,4.734071493148803711e-01,-1.020021885633468628e-01,1.469107270240783691e-01,-8.285469561815261841e-02,-5.510984361171722412e-02,1.025893986225128174e-01
2.450000000000000000e+01,1.483420848846435547e+00,-1.402634847909212112e-02,9.002203941345214844e-01,-8.157758414745330811e-02,5.042260885238647461e-01,-1.042810603976249695e-01,1.586223840713500977e-01,-9.064742177724838257e-02,-3.710208460688591003e-02,7.322484999895095825e-02
2.460000000000000142e+01,1.564979553222656250e+00,-6.948209367692470551e-03,9.519965052604675293e-01,-8.041544258594512939e-02,5.367975831031799316e-01,-1.064071878790855408e-01,1.716943234205245972e-01,-9.794541448354721069e-02,-2.339048311114311218e-02,4.748016968369483948e-02
2.469999999999999929e+01,1.650792002677917480e+00,7.466266979463398457e-04,1.006191492080688477e+00,-7.870835065841674805e-02,5.712525248527526855e-01,-1.083684340119361877e-01,1.861791610717773438e-01,-1.047294437885284424e-01,-1.248045545071363449e-02,2.477124333381652832e-02
2.480000000000000071e+01,1.741068601608276367e+00,9.087671525776386261e-03,1.063113927841186523e+00,-7.638187706470489502e-02,6.077803969383239746e-01,-1.101468876004219055e-01,2.022674679756164551e-01,-1.109295040369033813e-01,-2.874274970963597298e-03,4.942758008837699890e-03
2.490000000000000213e+01,1.835894227027893066e+00,1.808954216539859772e-02,1.122867822647094727e+00,-7.342458516359329224e-02,6.464921236038208008e-01,-1.117318049073219299e-01,2.200785130262374878e-01,-1.165018677711486816e-01,5.751922726631164551e-03,-1.267896126955747604e-02
2.500000000000000000e+01,1.935294389724731445e+00,2.794541232287883759e-02,1.185734272003173828e+00,-6.977147608995437622e-02,6.873036026954650879e-01,-1.130207628011703491e-01,2.395948022603988647e-01,-1.214526444673538208e-01,1.372413616627454758e-02,-2.884163334965705872e-02
2.510000000000000142e+01,2.038834810256958008e+00,4.009760171175003052e-02,1.251856684684753418e+00,-6.543704122304916382e-02,7.299681901931762695e-01,-1.138849705457687378e-01,2.604901194572448730e-01,-1.259049475193023682e-01,2.110849879682064056e-02,-4.369303211569786072e-02
2.519999999999999929e+01,2.145881175994873047e+00,5.437213182449340820e-02,1.321415901184082031e+00,-6.038738042116165161e-02,7.746529579162597656e-01,-1.142884343862533569e-01,2.826733291149139404e-01,-1.299330890178680420e-01,2.805774845182895660e-02,-5.730557069182395935e-02
2.530000000000000071e+01,2.255877017974853516e+00,7.064116001129150391e-02,1.394717454910278320e+00,-5.458673834800720215e-02,8.214513659477233887e-01,-1.142146661877632141e-01,3.061633408069610596e-01,-1.335407346487045288e-01,3.478306159377098083e-02,-6.972023099660873413e-02
2.540000000000000213e+01,2.368728399276733398e+00,8.899440616369247437e-02,1.471764206886291504e+00,-4.817387461662292480e-02,8.704489469528198242e-01,-1.136448159813880920e-01,3.309856057167053223e-01,-1.367155015468597412e-01,4.130345210433006287e-02,-8.102361857891082764e-02
2.550000000000000000e+01,2.484170436859130859e+00,1.095362827181816101e-01,1.552631735801696777e+00,-4.118838161230087280e-02,9.217352271080017090e-01,-1.125592291355133057e-01,3.569962084293365479e-01,-1.395029276609420776e-01,4.779108241200447083e-02,-9.143439680337905884e-02
2.560000000000000142e+01,2.601849317550659180e+00,1.324458569288253784e-01,1.637576222419738770e+00,-3.359505161643028259e-02,9.753159880638122559e-01,-1.109594628214836121e-01,3.842001557350158691e-01,-1.420982927083969116e-01,5.475112423300743103e-02,-1.013846769928932190e-01
2.569999999999999929e+01,2.719727516174316406e+00,1.584150940179824829e-01,1.726751565933227539e+00,-2.537891268730163574e-02,1.031188011169433594e+00,-1.088498979806900024e-01,4.127345681190490723e-01,-1.445925384759902954e-01,6.226171925663948059e-02,-1.108689308166503906e-01
2.580000000000000071e+01,2.836518764495849609e+00,1.880560368299484253e-01,1.820354461669921875e+00,-1.652635075151920319e-02,1.089456558227539062e+00,-1.062151491641998291e-01,4.428753256797790527e-01,-1.469490379095077515e-01,7.073855400085449219e-02,-1.198498681187629700e-01
2.590000000000000213e+01,2.951686620712280273e+00,2.215514779090881348e-01,1.918523669242858887e+00,-7.019495125859975815e-03,1.150649785995483398e+00,-1.029203012585639954e-01,4.747377038002014160e-01,-1.491555720567703247e-01,8.062958717346191406e-02,-1.283097565174102783e-01
2.600000000000000000e+01,3.064841270446777344e+00,2.590574324131011963e-01,2.021131038665771484e+00,4.021151922643184662e-03,1.215030431747436523e+00,-9.894095361232757568e-02,5.084032416343688965e-01,-1.512048989534378052e-01,9.195448458194732666e-02,-1.362461000680923462e-01
2.610000000000000142e+01,3.175340414047241211e+00,3.007923960685729980e-01,2.127305746078491211e+00,1.723598316311836243e-02,1.282743573188781738e+00,-9.426595270633697510e-02,5.439574122428894043e-01,-1.530894488096237183e-01,1.046794503927230835e-01,-1.436732262372970581e-01
2.619999999999999929e+01,3.281642675399780273e+00,3.473517298698425293e-01,2.236689805984497070e+00,3.229832649230957031e-02,1.354026436805725098e+00,-8.885544538497924805e-02,5.814895033836364746e-01,-1.548013240098953247e-01,1.188343241810798645e-01,-1.505803167819976807e-01
2.630000000000000071e+01,3.382930755615234375e+00,3.990099132061004639e-01,2.349227905273437500e+00,4.937768355011940002e-02,1.429093956947326660e+00,-8.274222165346145630e-02,6.210420727729797363e-01,-1.563033163547515869e-01,1.344336271286010742e-01,-1.569619923830032349e-01
2.640000000000000213e+01,3.477159738540649414e+00,4.561432003974914551e-01,2.464671134948730469e+00,6.866624206304550171e-02,1.507898688316345215e+00,-7.606463134288787842e-02,6.624114513397216797e-01,-1.574274748563766479e-01,1.515159457921981812e-01,-1.628041863441467285e-01
2.650000000000000000e+01,3.558394432067871094e+00,5.211983919143676758e-01,2.582823514938354492e+00,9.021381288766860962e-02,1.590607047080993652e+00,-6.880183517932891846e-02,7.056033611297607422e-01,-1.581269502639770508e-01,1.701145768165588379e-01,-1.680947095155715942e-01
2.660000000000000142e+01,3.620243787765502930e+00,5.963274240493774414e-01,2.703252792358398438e+00,1.142015904188156128e-01,1.677230954170227051e+00,-6.094996631145477295e-02,7.506298422813415527e-01,-1.584084182977676392e-01,1.901556998491287231e-01,-1.728602796792984009e-01
2.669999999999999929e+01,3.653110265731811523e+00,6.834896206855773926e-01,2.823794126510620117e+00,1.413653343915939331e-01,1.767973542213439941e+00,-5.249113216996192932e-02,7.975782752037048340e-01,-1.582542806863784790e-01,2.113364785909652710e-01,-1.772189438343048096e-01
2.680000000000000071e+01,3.634071350097656250e+00,7.853516340255737305e-01,2.943292856216430664e+00,1.723076403141021729e-01,1.863074183464050293e+00,-4.340244084596633911e-02,8.466165065765380859e-01,-1.576309055089950562e-01,2.337789386510848999e-01,-1.811669170856475830e-01
2.690000000000000213e+01,3.542353630065917969e+00,9.000747799873352051e-01,3.061117172241210938e+00,2.072210013866424561e-01,1.962813973426818848e+00,-3.364692255854606628e-02,8.977720737457275391e-01,-1.565349400043487549e-01,2.575369477272033691e-01,-1.846915483474731445e-01
2.700000000000000000e+01,3.382518053054809570e+00,1.028009414672851562e+00,3.176819562911987305e+00,2.462691664695739746e-01,2.066765785217285156e+00,-2.227422036230564117e-02,9.511281847953796387e-01,-1.549482345581054688e-01,2.826155126094818115e-01,-1.877819746732711792e-01
2.710000000000000142e+01,3.166508674621582031e+00,1.166330814361572266e+00,3.289747476577758789e+00,2.897069156169891357e-01,2.173973560333251953e+00,-8.966527879238128662e-03,1.006761550903320312e+00,-1.528555899858474731e-01,3.089613914489746094e-01,-1.905158609151840210e-01
2.719999999999999929e+01,2.895715951919555664e+00,1.311258554458618164e+00,3.398252725601196289e+00,3.381514847278594971e-01,2.284417629241943359e+00,6.249225698411464691e-03,1.064680218696594238e+00,-1.502690762281417847e-01,3.365396261215209961e-01,-1.931066960096359253e-01
2.730000000000000071e+01,2.590638399124145508e+00,1.453989267349243164e+00,3.501527786254882812e+00,3.918532431125640869e-01,2.398185014724731445e+00,2.345331385731697083e-02,1.125024318695068359e+00,-1.471496075391769409e-01,3.655466437339782715e-01,-1.955829113721847534e-01
2.740000000000000213e+01,2.283096551895141602e+00,1.589506864547729492e+00,3.597679376602172852e+00,4.511018991470336914e-01,2.515035867691040039e+00,4.287077486515045166e-02,1.188197612762451172e+00,-1.434104591608047485e-01,3.962118029594421387e-01,-1.979151815176010132e-01
2.750000000000000000e+01,1.985472798347473145e+00,1.707777261734008789e+00,3.680381298065185547e+00,5.185369253158569336e-01,2.634808540344238281e+00,6.458389759063720703e-02,1.254624128341674805e+00,-1.389921903610229492e-01,4.286248087882995605e-01,-2.000951319932937622e-01
2.760000000000000142e+01,1.703021645545959473e+00,1.799308538436889648e+00,3.743723392486572266e+00,5.961847305297851562e-01,2.757174491882324219e+00,8.870668709278106689e-02,1.324505805969238281e+00,-1.338552832603454590e-01,4.628683030605316162e-01,-2.021154612302780151e-01
2.769999999999999929e+01,1.441612958908081055e+00,1.866406083106994629e+00,3.778268814086914062e+00,6.860004663467407227e-01,2.880404949188232422e+00,1.158021539449691772e-01,1.398132801055908203e+00,-1.279802471399307251e-01,4.990289807319641113e-01,-2.039684951305389404e-01
2.780000000000000071e+01,1.201884627342224121e+00,1.916279911994934082e+00,3.761555671691894531e+00,7.909507751464843750e-01,3.002744436264038086e+00,1.466659605503082275e-01,1.475475668907165527e+00,-1.215199828147888184e-01,5.371969342231750488e-01,-2.056455165147781372e-01
2.790000000000000213e+01,9.809318184852600098e-01,1.951683282852172852e+00,3.670174837112426758e+00,9.091355800628662109e-01,3.123664855957031250e+00,1.815403103828430176e-01,1.556652784347534180e+00,-1.144849807024002075e-01,5.772448778152465820e-01,-2.070430964231491089e-01
2.800000000000000000e+01,7.760261893272399902e-01,1.972864151000976562e+00,3.508953332901000977e+00,1.040278911590576172e+00,3.242513418197631836e+00,2.206103354692459106e-01,1.641743421554565430e+00,-1.068611070513725281e-01,6.189367175102233887e-01,-2.080544382333755493e-01
2.810000000000000142e+01,5.874140858650207520e-01,1.979374527931213379e+00,3.289624452590942383e+00,1.182443857192993164e+00,3.358779430389404297e+00,2.640745937824249268e-01,1.730712294578552246e+00,-9.865941107273101807e-02,6.623006463050842285e-01,-2.086718380451202393e-01
2.819999999999999929e+01,4.164739847183227539e-01,1.966437339782714844e+00,3.013397216796875000e+00,1.331917762756347656e+00,3.470962762832641602e+00,3.125421404838562012e-01,1.823609232902526855e+00,-8.987814188003540039e-02,7.072569727897644043e-01,-2.089241743087768555e-01
2.830000000000000071e+01,2.644545137882232666e-01,1.934851169586181641e+00,2.699131727218627930e+00,1.480675101280212402e+00,3.577944040298461914e+00,3.663497567176818848e-01,1.920796275138854980e+00,-8.046745508909225464e-02,7.538965344429016113e-01,-2.087976634502410889e-01
2.840000000000000213e+01,1.317176967859268188e-01,1.886434555053710938e+00,2.378766775131225586e+00,1.622933149337768555e+00,3.678518295288085938e+00,4.256632924079895020e-01,2.022487878799438477e+00,-7.039072364568710327e-02,8.023099899291992188e-01,-2.082732915878295898e-01
2.850000000000000000e+01,1.816726662218570709e-02,1.823024749755859375e+00,2.068078994750976562e+00,1.749023079872131348e+00,3.768023014068603516e+00,4.921527802944183350e-01,2.127790212631225586e+00,-5.888665467500686646e-02,8.525615930557250977e-01,-2.073370069265365601e-01
2.860000000000000142e+01,-7.649028301239013672e-02,1.746475338935852051e+00,1.772389531135559082e+00,1.848111271858215332e+00,3.839437484741210938e+00,5.686978697776794434e-01,2.236325025558471680e+00,-4.545482620596885681e-02,9.048972129821777344e-01,-2.059353739023208618e-01
2.869999999999999929e+01,-1.527271270751953125e-01,1.658634781837463379e+00,1.497846961021423340e+00,1.920788049697875977e+00,3.885810613632202148e+00,6.568023562431335449e-01,2.348164796829223633e+00,-3.005669638514518738e-02,9.594764709472656250e-01,-2.040340155363082886e-01
2.880000000000000071e+01,-2.111750394105911255e-01,1.561326265335083008e+00,1.245817542076110840e+00,1.975342988967895508e+00,3.891382694244384766e+00,7.592344880104064941e-01,2.463385343551635742e+00,-1.265124883502721786e-02,1.016315579414367676e+00,-2.016416192054748535e-01
2.890000000000000213e+01,-2.533094584941864014e-01,1.456981301307678223e+00,1.013453245162963867e+00,2.014818906784057617e+00,3.825581789016723633e+00,8.768935799598693848e-01,2.582032918930053711e+00,6.882232613861560822e-03,1.075483202934265137e+00,-1.987463980913162231e-01
2.900000000000000000e+01,-2.804515361785888672e-01,1.348210692405700684e+00,7.978274822235107422e-01,2.039451599121093750e+00,3.684664249420166016e+00,1.006483316421508789e+00,2.703799247741699219e+00,2.878364175558090210e-02,1.137199044227600098e+00,-1.952889263629913330e-01
2.910000000000000142e+01,-2.952921092510223389e-01,1.238959550857543945e+00,5.990509390830993652e-01,2.048914432525634766e+00,3.480964183807373047e+00,1.148996472358703613e+00,2.828490972518920898e+00,5.310612544417381287e-02,1.201571941375732422e+00,-1.912819296121597290e-01
2.919999999999999929e+01,-2.990913689136505127e-01,1.130620002746582031e+00,4.188616573810577393e-01,2.038180351257324219e+00,3.218312978744506836e+00,1.300820231437683105e+00,2.955079317092895508e+00,8.016534894704818726e-02,1.268880248069763184e+00,-1.866653561592102051e-01
2.930000000000000071e+01,-2.924893200397491455e-01,1.023791432380676270e+00,2.585054636001586914e-01,2.007875442504882812e+00,2.906981229782104492e+00,1.454923152923583984e+00,3.081260204315185547e+00,1.108411923050880432e-01,1.339636802673339844e+00,-1.813354790210723877e-01
2.940000000000000213e+01,-2.766103446483612061e-01,9.194369316101074219e-01,1.181495860219001770e-01,1.959859609603881836e+00,2.574150085449218750e+00,1.605794310569763184e+00,3.206201553344726562e+00,1.455852091312408447e-01,1.414146184921264648e+00,-1.753032803535461426e-01
2.950000000000000000e+01,-2.555192708969116211e-01,8.208735585212707520e-01,-2.277160063385963440e-03,1.896035552024841309e+00,2.247918605804443359e+00,1.745633006095886230e+00,3.329391956329345703e+00,1.845829784870147705e-01,1.492366552352905273e+00,-1.687094569206237793e-01
2.960000000000000142e+01,-2.308769673109054565e-01,7.284859418869018555e-01,-1.030532196164131165e-01,1.818325042724609375e+00,1.934598684310913086e+00,1.861254811286926270e+00,3.450131654739379883e+00,2.280258834362030029e-01,1.574460387229919434e+00,-1.615349501371383667e-01
2.969999999999999929e+01,-2.032864242792129517e-01,6.421536207199096680e-01,-1.846448779106140137e-01,1.728647112846374512e+00,1.640548229217529297e+00,1.947146177291870117e+00,3.567290067672729492e+00,2.764054834842681885e-01,1.660418987274169922e+00,-1.537784934043884277e-01
2.980000000000000071e+01,-1.730271428823471069e-01,5.616169571876525879e-01,-2.477326840162277222e-01,1.628941893577575684e+00,1.369964480400085449e+00,2.011739969253540039e+00,3.679452896118164062e+00,3.302232325077056885e-01,1.750228285789489746e+00,-1.454513072967529297e-01
2.990000000000000213e+01,-1.407020539045333862e-01,4.867694973945617676e-01,-2.942081987857818604e-01,1.522064924240112305e+00,1.120810031890869141e+00,2.059897899627685547e+00,3.785605669021606445e+00,3.896867334842681885e-01,1.843815565109252930e+00,-1.365669220685958862e-01
3.000000000000000000e+01,-1.082150340080261230e-01,4.182425141334533691e-01,-3.254818916320800781e-01,1.410359025001525879e+00,8.898498415946960449e-01,2.092720270156860352e+00,3.883081912994384766e+00,4.553501009941101074e-01,1.941314697265625000e+00,-1.271057277917861938e-01
3.010000000000000142e+01,-7.591499388217926025e-02,3.557394146919250488e-01,-3.439201116561889648e-01,1.297617197036743164e+00,6.759743094444274902e-01,2.110379219055175781e+00,3.964801549911499023e+00,5.303437113761901855e-01,2.042983531951904297e+00,-1.170331090688705444e-01
3.019999999999999929e+01,-4.394698515534400940e-02,2.993443012237548828e-01,-3.508074581623077393e-01,1.185642719268798828e+00,4.808922111988067627e-01,2.108808755874633789e+00,4.024671554565429688e+00,6.164969801902770996e-01,2.148247003555297852e+00,-1.061832755804061890e-01
3.030000000000000071e+01,-1.197987981140613556e-02,2.485370635986328125e-01,-3.467959761619567871e-01,1.075065255165100098e+00,3.061570823192596436e-01,2.086194753646850586e+00,4.052677154541015625e+00,7.157289385795593262e-01,2.256773710250854492e+00,-9.352661669254302979e-02
3.040000000000000213e+01,1.844584755599498749e-02,2.043808400630950928e-01,-3.327503800392150879e-01,9.666348099708557129e-01,1.520420163869857788e-01,2.044430971145629883e+00,4.023731231689453125e+00,8.312156796455383301e-01,2.368642091751098633e+00,-7.886496931314468384e-02
3.050000000000000000e+01,4.269198700785636902e-02,1.690109074115753174e-01,-3.126517832279205322e-01,8.636947274208068848e-01,1.857401058077812195e-02,1.985465407371520996e+00,3.913720130920410156e+00,9.598125219345092773e-01,2.483921766281127930e+00,-6.216492876410484314e-02
3.060000000000000142e+01,6.150349229574203491e-02,1.388934403657913208e-01,-2.885810732841491699e-01,7.672130465507507324e-01,-9.444251656532287598e-02,1.911277651786804199e+00,3.734005928039550781e+00,1.101275920867919922e+00,2.602694511413574219e+00,-4.337863251566886902e-02
3.069999999999999929e+01,7.589894533157348633e-02,1.124965250492095947e-01,-2.614083290100097656e-01,6.770156621932983398e-01,-1.874060481786727905e-01,1.823854088783264160e+00,3.493272304534912109e+00,1.253947019577026367e+00,2.725059270858764648e+00,-2.240048162639141083e-02
3.080000000000000071e+01,8.718301355838775635e-02,8.911359310150146484e-02,-2.314189821481704712e-01,5.928271412849426270e-01,-2.609074413776397705e-01,1.725175380706787109e+00,3.192790746688842773e+00,1.413694858551025391e+00,2.850722074508666992e+00,1.023008488118648529e-03
3.090000000000000213e+01,9.702184051275253296e-02,6.867372989654541016e-02,-1.990754306316375732e-01,5.144116282463073730e-01,-3.167628943920135498e-01,1.618155598640441895e+00,2.853798389434814453e+00,1.573888659477233887e+00,2.979467630386352539e+00,2.697331272065639496e-02
3.100000000000000000e+01,1.057547479867935181e-01,5.074323713779449463e-02,-1.660866439342498779e-01,4.422600567340850830e-01,-3.564949929714202881e-01,1.505253195762634277e+00,2.507851362228393555e+00,1.728102684020996094e+00,3.109858989715576172e+00,5.585516244173049927e-02
3.110000000000000142e+01,1.136789396405220032e-01,3.464620560407638550e-02,-1.332822889089584351e-01,3.764128088951110840e-01,-3.820262253284454346e-01,1.389521598815917969e+00,2.172000408172607422e+00,1.865270972251892090e+00,3.239680767059326172e+00,8.856484293937683105e-02
3.119999999999999929e+01,1.209500879049301147e-01,2.001805230975151062e-02,-1.007242426276206970e-01,3.163418471813201904e-01,-3.956586718559265137e-01,1.273969888687133789e+00,1.852321386337280273e+00,1.973195791244506836e+00,3.368244886398315430e+00,1.254809945821762085e-01
3.130000000000000071e+01,1.278349012136459351e-01,6.776591762900352478e-03,-6.871291995048522949e-02,2.618192136287689209e-01,-3.977211117744445801e-01,1.159495711326599121e+00,1.555215120315551758e+00,2.052976846694946289e+00,3.495015621185302734e+00,1.668226122856140137e-01
3.140000000000000213e+01,1.344957947731018066e-01,-5.249159410595893860e-03,-3.670560196042060852e-02,2.127186357975006104e-01,-3.888912498950958252e-01,1.046726584434509277e+00,1.281788349151611328e+00,2.113715887069702148e+00,3.619200944900512695e+00,2.128076553344726562e-01
3.150000000000000000e+01,1.409567445516586304e-01,-1.618909463286399841e-02,-8.016185835003852844e-03,1.713646948337554932e-01,-3.714537620544433594e-01,9.376238584518432617e-01,1.029175043106079102e+00,2.158366203308105469e+00,3.739340782165527344e+00,2.640479207038879395e-01
3.160000000000000142e+01,1.476561874151229858e-01,-2.632460743188858032e-02,1.441060658544301987e-02,1.380146443843841553e-01,-3.492677211761474609e-01,8.351814746856689453e-01,7.944902777671813965e-01,2.186886310577392578e+00,3.854271173477172852e+00,3.209550380706787109e-01
3.169999999999999929e+01,1.549978852272033691e-01,-3.592972829937934875e-02,3.172094374895095825e-02,1.091879904270172119e-01,-3.235261142253875732e-01,7.393333315849304199e-01,5.786392092704772949e-01,2.198346614837646484e+00,3.962722063064575195e+00,3.837431073188781738e-01
3.180000000000000071e+01,1.631623208522796631e-01,-4.503653198480606079e-02,4.491151124238967896e-02,8.383185416460037231e-02,-2.947375178337097168e-01,6.497831940650939941e-01,3.836992979049682617e-01,2.187542676925659180e+00,4.061517715454101562e+00,4.532168805599212646e-01
3.190000000000000213e+01,1.726486831903457642e-01,-5.363991484045982361e-02,5.561215430498123169e-02,6.146863475441932678e-02,-2.632702589035034180e-01,5.662638545036315918e-01,2.101372331380844116e-01,2.155579805374145508e+00,4.143819332122802734e+00,5.324141383171081543e-01
3.200000000000000000e+01,1.836321502923965454e-01,-6.169582903385162354e-02,6.506142020225524902e-02,4.194097965955734253e-02,-2.300757914781570435e-01,4.887044727802276611e-01,5.812809243798255920e-02,2.104460000991821289e+00,4.203234672546386719e+00,6.232397556304931641e-01
3.210000000000000142e+01,1.961056739091873169e-01,-6.920893490314483643e-02,7.351528108119964600e-02,2.467110380530357361e-02,-1.967497467994689941e-01,4.176685214042663574e-01,-7.239679247140884399e-02,2.036231756210327148e+00,4.228994369506835938e+00,7.277685999870300293e-01
3.220000000000000284e+01,2.101299762725830078e-01,-7.615724951028823853e-02,8.125566691160202026e-02,9.000700898468494415e-03,-1.636436879634857178e-01,3.528258800506591797e-01,-1.817300766706466675e-01,1.952966451644897461e+00,4.196854591369628906e+00,8.489395976066589355e-01
3.229999999999999716e+01,2.257786542177200317e-01,-8.251388370990753174e-02,8.839529752731323242e-02,-5.277247633785009384e-03,-1.310367137193679810e-01,2.933100461959838867e-01,-2.703676819801330566e-01,1.856732487678527832e+00,4.080312252044677734e+00,9.834393858909606934e-01
3.239999999999999858e+01,2.431286275386810303e-01,-8.825065195560455322e-02,9.524039179086685181e-02,-1.831354573369026184e-02,-9.898070991039276123e-02,2.391209155321121216e-01,-3.397698104381561279e-01,1.750293850898742676e+00,3.892614841461181641e+00,1.130696535110473633e+00
3.250000000000000000e+01,2.622176110744476318e-01,-9.335364401340484619e-02,1.018718928098678589e-01,-3.018987551331520081e-02,-6.690177321434020996e-02,1.903105229139328003e-01,-3.918676674365997314e-01,1.636564612388610840e+00,3.642167806625366211e+00,1.289480090141296387e+00
3.260000000000000142e+01,2.827326357364654541e-01,-9.793709963560104370e-02,1.083129867911338806e-01,-4.099508747458457947e-02,-3.863697499036788940e-02,1.495227515697479248e-01,-4.279442131519317627e-01,1.518105626106262207e+00,3.329751253128051758e+00,1.455610752105712891e+00
3.270000000000000284e+01,3.045452237129211426e-01,-1.020829677581787109e-01,1.151011884212493896e-01,-5.107729882001876831e-02,-1.656635850667953491e-02,1.165371164679527283e-01,-4.505638778209686279e-01,1.398192882537841797e+00,2.976944684982299805e+00,1.622835874557495117e+00
3.279999999999999716e+01,3.276517987251281738e-01,-1.058125123381614685e-01,1.224476546049118042e-01,-6.068347021937370300e-02,4.420857876539230347e-04,8.798895776271820068e-02,-4.614346325397491455e-01,1.278736114501953125e+00,2.614104747772216797e+00,1.785337567329406738e+00
3.289999999999999858e+01,3.520932793617248535e-01,-1.091122701764106750e-01,1.306354254484176636e-01,-6.978159397840499878e-02,1.337663270533084869e-02,6.287278234958648682e-02,-4.606456160545349121e-01,1.160530447959899902e+00,2.261288642883300781e+00,1.931221485137939453e+00
3.300000000000000000e+01,3.777475655078887939e-01,-1.119991838932037354e-01,1.401541531085968018e-01,-7.837472856044769287e-02,2.397487312555313110e-02,4.076610133051872253e-02,-4.488176107406616211e-01,1.044303297996520996e+00,1.924866080284118652e+00,2.047089576721191406e+00
3.310000000000000142e+01,4.045363068580627441e-01,-1.146244406700134277e-01,1.510699093341827393e-01,-8.645726740360260010e-02,3.333821892738342285e-02,2.145997993648052216e-02,-4.299221932888031006e-01,9.334335327148437500e-01,1.611562252044677734e+00,2.132962942123413086e+00
3.320000000000000284e+01,4.325890839099884033e-01,-1.171453371644020081e-01,1.633334904909133911e-01,-9.404927492141723633e-02,4.176171496510505676e-02,4.276855848729610443e-03,-4.064866900444030762e-01,8.295910954475402832e-01,1.322840929031372070e+00,2.198887825012207031e+00
3.329999999999999716e+01,4.621562063694000244e-01,-1.195404604077339172e-01,1.769745200872421265e-01,-1.011402904987335205e-01,4.950638115406036377e-02,-1.138983946293592453e-02,-3.795577585697174072e-01,7.324711084365844727e-01,1.055919408798217773e+00,2.247950553894042969e+00
3.339999999999999858e+01,4.934170842170715332e-01,-1.217880547046661377e-01,1.920830756425857544e-01,-1.076973080635070801e-01,5.668653547763824463e-02,-2.577229589223861694e-02,-3.495611846446990967e-01,6.417571902275085449e-01,8.078760504722595215e-01,2.280045270919799805e+00
3.350000000000000000e+01,5.264518260955810547e-01,-1.238810122013092041e-01,2.088585942983627319e-01,-1.136470362544059753e-01,6.355002522468566895e-02,-3.891790658235549927e-02,-3.172614574432373047e-01,5.572506785392761230e-01,5.801289081573486328e-01,2.294164657592773438e+00
3.360000000000000142e+01,5.613446831703186035e-01,-1.258119046688079834e-01,2.273894846439361572e-01,-1.189571246504783630e-01,7.019844651222229004e-02,-5.089560151100158691e-02,-2.834376394748687744e-01,4.788760840892791748e-01,3.742303252220153809e-01,2.284888029098510742e+00
3.370000000000000284e+01,5.982236266136169434e-01,-1.275689005851745605e-01,2.474850416183471680e-01,-1.236965805292129517e-01,7.664866000413894653e-02,-6.179167702794075012e-02,-2.496194243431091309e-01,4.071433246135711670e-01,1.906707733869552612e-01,2.253293991088867188e+00
3.379999999999999716e+01,6.372919082641601562e-01,-1.291259229183197021e-01,2.689077556133270264e-01,-1.279702633619308472e-01,8.334713429212570190e-02,-7.195972651243209839e-02,-2.162287533283233643e-01,3.413978517055511475e-01,2.965645864605903625e-02,2.201470851898193359e+00
3.389999999999999858e+01,6.783626079559326172e-01,-1.303450912237167358e-01,2.916151583194732666e-01,-1.318297535181045532e-01,9.056430310010910034e-02,-8.168207108974456787e-02,-1.834142208099365234e-01,2.809078097343444824e-01,-1.088630408048629761e-01,2.131559133529663086e+00
3.400000000000000000e+01,7.212530374526977539e-01,-1.311400681734085083e-01,3.156459927558898926e-01,-1.352634280920028687e-01,9.848883748054504395e-02,-9.090358763933181763e-02,-1.512268930673599243e-01,2.253992855548858643e-01,-2.251743674278259277e-01,2.045724868774414062e+00
3.410000000000000142e+01,7.660288214683532715e-01,-1.315047889947891235e-01,3.409722745418548584e-01,-1.382647752761840820e-01,1.076878309249877930e-01,-9.961508214473724365e-02,-1.190286055207252502e-01,1.751726567745208740e-01,-3.197990953922271729e-01,1.946152806282043457e+00
3.420000000000000284e+01,8.129101395606994629e-01,-1.313940137624740601e-01,3.674525916576385498e-01,-1.409492939710617065e-01,1.183274388313293457e-01,-1.077998057007789612e-01,-8.917056769132614136e-02,1.319821774959564209e-01,-3.948279619216918945e-01,1.836254835128784180e+00
3.430000000000000426e+01,8.619937896728515625e-01,-1.307865530252456665e-01,3.951687812805175781e-01,-1.435074657201766968e-01,1.303400993347167969e-01,-1.154845431447029114e-01,-6.567326933145523071e-02,9.742553532123565674e-02,-4.517857730388641357e-01,1.718645930290222168e+00
3.439999999999999858e+01,9.133151769638061523e-01,-1.296763122081756592e-01,4.243297278881072998e-01,-1.459491103887557983e-01,1.437217444181442261e-01,-1.226713433861732483e-01,-4.753597825765609741e-02,6.795933842658996582e-02,-4.920513927936553955e-01,1.596099734306335449e+00
3.450000000000000000e+01,9.668477773666381836e-01,-1.280728429555892944e-01,4.551593065261840820e-01,-1.482458114624023438e-01,1.585150212049484253e-01,-1.293446570634841919e-01,-3.372234478592872620e-02,4.213622584939002991e-02,-5.179650187492370605e-01,1.471618652343750000e+00
3.460000000000000142e+01,1.022667407989501953e+00,-1.259608864784240723e-01,4.877430498600006104e-01,-1.503895968198776245e-01,1.747641861438751221e-01,-1.354883909225463867e-01,-2.276872843503952026e-02,1.935874298214912415e-02,-5.316091775894165039e-01,1.347463607788085938e+00
3.470000000000000284e+01,1.080788850784301758e+00,-1.233499422669410706e-01,5.221641063690185547e-01,-1.523731797933578491e-01,1.925177574157714844e-01,-1.410847902297973633e-01,-1.312696747481822968e-02,-5.430767778307199478e-04,-5.336198806762695312e-01,1.224312424659729004e+00
3.480000000000000426e+01,1.141572952270507812e+00,-1.201422736048698425e-01,5.585094690322875977e-01,-1.541887968778610229e-01,2.119165211915969849e-01,-1.460818946361541748e-01,-4.455181770026683807e-03,-1.826391555368900299e-02,-5.240793228149414062e-01,1.102959990501403809e+00
3.489999999999999858e+01,1.205523848533630371e+00,-1.162481009960174561e-01,5.968699455261230469e-01,-1.558280885219573975e-01,2.327260076999664307e-01,-1.505670398473739624e-01,3.565415274351835251e-03,-3.453212231397628784e-02,-5.063553452491760254e-01,9.864857196807861328e-01
3.500000000000000000e+01,1.272784590721130371e+00,-1.116628646850585938e-01,6.371750831604003906e-01,-1.571941375732421875e-01,2.548288106918334961e-01,-1.546226143836975098e-01,1.099439710378646851e-02,-4.948065802454948425e-02,-4.837717413902282715e-01,8.773944973945617676e-01
3.510000000000000142e+01,1.343571543693542480e+00,-1.063482761383056641e-01,6.792753338813781738e-01,-1.581469476222991943e-01,2.782367169857025146e-01,-1.582582592964172363e-01,1.796517893671989441e-02,-6.318847090005874634e-02,-4.573607444763183594e-01,7.754592895507812500e-01
3.520000000000000284e+01,1.418136000633239746e+00,-1.003155857324600220e-01,7.232040166854858398e-01,-1.586773097515106201e-01,3.029789924621582031e-01,-1.614610403776168823e-01,2.470580674707889557e-02,-7.569281756877899170e-02,-4.277832210063934326e-01,6.802697777748107910e-01
3.530000000000000426e+01,1.496425628662109375e+00,-9.371443837881088257e-02,7.689843177795410156e-01,-1.587873995304107666e-01,3.289577960968017578e-01,-1.642674207687377930e-01,3.124031238257884979e-02,-8.707940578460693359e-02,-3.957508802413940430e-01,5.914270877838134766e-01
3.539999999999999858e+01,1.578596591949462891e+00,-8.653154224157333374e-02,8.167648911476135254e-01,-1.584453135728836060e-01,3.561441600322723389e-01,-1.668751239776611328e-01,3.769887238740921021e-02,-9.755127131938934326e-02,-3.617870807647705078e-01,5.087482333183288574e-01
3.550000000000000000e+01,1.664671301841735840e+00,-7.876095920801162720e-02,8.666396141052246094e-01,-1.576348394155502319e-01,3.846646249294281006e-01,-1.693811416625976562e-01,4.460387676954269409e-02,-1.075502112507820129e-01,-3.273578286170959473e-01,4.326277077198028564e-01
3.560000000000000142e+01,1.754689455032348633e+00,-7.040566205978393555e-02,9.186645150184631348e-01,-1.563446074724197388e-01,4.147910773754119873e-01,-1.717494875192642212e-01,5.204256623983383179e-02,-1.170910969376564026e-01,-2.934110164642333984e-01,3.627581894397735596e-01
3.570000000000000284e+01,1.848909616470336914e+00,-6.143482774496078491e-02,9.729239940643310547e-01,-1.545561850070953369e-01,4.466389417648315430e-01,-1.739678680896759033e-01,6.037296354770660400e-02,-1.261314898729324341e-01,-2.600672245025634766e-01,2.984226047992706299e-01
3.580000000000000426e+01,1.947682857513427734e+00,-5.180834233760833740e-02,1.029469251632690430e+00,-1.522645950317382812e-01,4.802899062633514404e-01,-1.760290265083312988e-01,7.009740173816680908e-02,-1.346528083086013794e-01,-2.273279875516891479e-01,2.392080128192901611e-01
3.589999999999999858e+01,2.050901174545288086e+00,-4.107691720128059387e-02,1.088321685791015625e+00,-1.494766771793365479e-01,5.158293247222900391e-01,-1.779254227876663208e-01,8.126223832368850708e-02,-1.426479965448379517e-01,-1.951183527708053589e-01,1.847766041755676270e-01
3.600000000000000000e+01,2.157412052154541016e+00,-2.844434231519699097e-02,1.149734497070312500e+00,-1.461160928010940552e-01,5.533466339111328125e-01,-1.796491593122482300e-01,9.382636100053787231e-02,-1.501341164112091064e-01,-1.628099083900451660e-01,1.355298459529876709e-01
3.610000000000000142e+01,2.267168521881103516e+00,-1.388354878872632980e-02,1.214170932769775391e+00,-1.421131789684295654e-01,5.928645133972167969e-01,-1.811559796333312988e-01,1.078264713287353516e-01,-1.570979505777359009e-01,-1.341660469770431519e-01,9.409319609403610229e-02
3.620000000000000284e+01,2.380237102508544922e+00,2.636034274473786354e-03,1.281942605972290039e+00,-1.374140381813049316e-01,6.340784430503845215e-01,-1.822972595691680908e-01,1.232752352952957153e-01,-1.635347604751586914e-01,-1.117526441812515259e-01,6.073266267776489258e-02
3.630000000000000426e+01,2.496645689010620117e+00,2.123868651688098907e-02,1.353285074234008789e+00,-1.319788992404937744e-01,6.769816279411315918e-01,-1.830398440361022949e-01,1.402063071727752686e-01,-1.694322675466537476e-01,-9.450010955333709717e-02,3.204807266592979431e-02
3.639999999999999858e+01,2.616099357604980469e+00,4.215272516012191772e-02,1.428396344184875488e+00,-1.258549243211746216e-01,7.216978073120117188e-01,-1.833677291870117188e-01,1.586660444736480713e-01,-1.747735589742660522e-01,-8.138610422611236572e-02,6.849702913314104080e-03
3.650000000000000000e+01,2.738414049148559570e+00,6.542672961950302124e-02,1.507240056991577148e+00,-1.191696524620056152e-01,7.682305574417114258e-01,-1.832850575447082520e-01,1.786263138055801392e-01,-1.795688569545745850e-01,-7.072761654853820801e-02,-1.532605942338705063e-02
3.660000000000000142e+01,2.862860202789306641e+00,9.130472689867019653e-02,1.589984059333801270e+00,-1.118995845317840576e-01,8.165409564971923828e-01,-1.828036755323410034e-01,1.997149884700775146e-01,-1.839584410190582275e-01,-6.121113523840904236e-02,-3.492125123739242554e-02
3.670000000000000284e+01,2.987103223800659180e+00,1.206235364079475403e-01,1.676606893539428711e+00,-1.040457710623741150e-01,8.668578267097473145e-01,-1.818738281726837158e-01,2.219347506761550903e-01,-1.879785358905792236e-01,-5.253301560878753662e-02,-5.264418199658393860e-02
3.680000000000000426e+01,3.110187530517578125e+00,1.539093106985092163e-01,1.767117023468017578e+00,-9.561637043952941895e-02,9.193418025970458984e-01,-1.804605573415756226e-01,2.454628646373748779e-01,-1.915776133537292480e-01,-4.450089111924171448e-02,-6.892611831426620483e-02
3.689999999999999858e+01,3.231562852859497070e+00,1.913446038961410522e-01,1.861669421195983887e+00,-8.659171313047409058e-02,9.740769267082214355e-01,-1.785456985235214233e-01,2.703210711479187012e-01,-1.947427839040756226e-01,-3.706097602844238281e-02,-8.388707041740417480e-02
3.700000000000000000e+01,3.350610017776489258e+00,2.331115156412124634e-01,1.960622549057006836e+00,-7.692412286996841431e-02,1.031083226203918457e+00,-1.761364489793777466e-01,2.964657545089721680e-01,-1.975240409374237061e-01,-3.008997440338134766e-02,-9.760908782482147217e-02
3.710000000000000142e+01,3.466444253921508789e+00,2.795878946781158447e-01,2.063907384872436523e+00,-6.642702221870422363e-02,1.090426564216613770e+00,-1.732221692800521851e-01,3.238431811332702637e-01,-2.001331448554992676e-01,-2.335272729396820068e-02,-1.101263239979743958e-01
3.720000000000000284e+01,3.577482938766479492e+00,3.313561677932739258e-01,2.170473814010620117e+00,-5.417773500084877014e-02,1.152336478233337402e+00,-1.697398275136947632e-01,3.526068031787872314e-01,-2.026333063840866089e-01,-1.682072877883911133e-02,-1.215294897556304932e-01
3.730000000000000426e+01,3.682843208312988281e+00,3.886300325393676758e-01,2.280311346054077148e+00,-3.997259214520454407e-02,1.217039227485656738e+00,-1.656740456819534302e-01,3.830066919326782227e-01,-2.049920111894607544e-01,-1.039839070290327072e-02,-1.320977210998535156e-01
3.739999999999999858e+01,3.780278205871582031e+00,4.517771899700164795e-01,2.393474340438842773e+00,-2.379692345857620239e-02,1.285016059875488281e+00,-1.609255522489547729e-01,4.151428639888763428e-01,-2.071992754936218262e-01,-3.581210970878601074e-03,-1.421776860952377319e-01
3.750000000000000000e+01,3.862923860549926758e+00,5.238026380538940430e-01,2.510063886642456055e+00,-5.577809177339076996e-03,1.356581568717956543e+00,-1.554383635520935059e-01,4.490967094898223877e-01,-2.092480361461639404e-01,3.750335425138473511e-03,-1.518125087022781372e-01
3.760000000000000142e+01,3.924793720245361328e+00,6.066136956214904785e-01,2.629979133605957031e+00,1.486456021666526794e-02,1.431902170181274414e+00,-1.492802947759628296e-01,4.849542379379272461e-01,-2.111307233572006226e-01,1.182294730097055435e-02,-1.609651297330856323e-01
3.770000000000000284e+01,3.956544399261474609e+00,7.020442485809326172e-01,2.752957582473754883e+00,3.770632296800613403e-02,1.510960459709167480e+00,-1.425618678331375122e-01,5.228055715560913086e-01,-2.128393501043319702e-01,2.122304402291774750e-02,-1.696066707372665405e-01
3.780000000000000426e+01,3.934119939804077148e+00,8.133612275123596191e-01,2.878679275512695312e+00,6.302518397569656372e-02,1.593920469284057617e+00,-1.352582275867462158e-01,5.625789165496826172e-01,-2.142920494079589844e-01,3.206194564700126648e-02,-1.777220964431762695e-01
3.789999999999999858e+01,3.833096504211425781e+00,9.379782676696777344e-01,3.005310535430908203e+00,9.140401333570480347e-02,1.680747270584106445e+00,-1.273731142282485962e-01,6.039992570877075195e-01,-2.153628170490264893e-01,4.429547861218452454e-02,-1.853296309709548950e-01
3.800000000000000000e+01,3.661814451217651367e+00,1.075405240058898926e+00,3.131089925765991211e+00,1.236497834324836731e-01,1.771449923515319824e+00,-1.189146935939788818e-01,6.470866799354553223e-01,-2.160399258136749268e-01,5.795519053936004639e-02,-1.924182921648025513e-01
3.810000000000000142e+01,3.430442571640014648e+00,1.224108457565307617e+00,3.255470275878906250e+00,1.600360870361328125e-01,1.866075277328491211e+00,-1.098774001002311707e-01,6.917390823364257812e-01,-2.163574546575546265e-01,7.308908551931381226e-02,-1.989706605672836304e-01
3.820000000000000284e+01,3.140026569366455078e+00,1.380208849906921387e+00,3.377796411514282227e+00,2.007550001144409180e-01,1.964839100837707520e+00,-1.002325713634490967e-01,7.379829287528991699e-01,-2.163140326738357544e-01,8.974820375442504883e-02,-2.049682289361953735e-01
3.830000000000000426e+01,2.810447931289672852e+00,1.536517143249511719e+00,3.497381687164306641e+00,2.460383921861648560e-01,2.067850828170776367e+00,-8.993860334157943726e-02,7.859828472137451172e-01,-2.158765941858291626e-01,1.079597547650337219e-01,-2.104010134935379028e-01
3.839999999999999858e+01,2.473172903060913086e+00,1.686878442764282227e+00,3.612751960754394531e+00,2.965210974216461182e-01,2.174230813980102539e+00,-7.817284017801284790e-02,8.358006477355957031e-01,-2.150316983461380005e-01,1.277406960725784302e-01,-2.152626514434814453e-01
3.850000000000000000e+01,2.145722389221191406e+00,1.820918083190917969e+00,3.722746372222900391e+00,3.525309264659881592e-01,2.283878326416015625e+00,-6.445623934268951416e-02,8.875633478164672852e-01,-2.137516587972640991e-01,1.489263623952865601e-01,-2.196202278137207031e-01
3.860000000000000142e+01,1.833813905715942383e+00,1.926764369010925293e+00,3.826047182083129883e+00,4.142406582832336426e-01,2.396877765655517578e+00,-4.873618856072425842e-02,9.415375590324401855e-01,-2.119785100221633911e-01,1.711403578519821167e-01,-2.236431092023849487e-01
3.870000000000000284e+01,1.543837904930114746e+00,2.004726409912109375e+00,3.918411016464233398e+00,4.831613898277282715e-01,2.513295173645019531e+00,-3.098402358591556549e-02,9.977701902389526367e-01,-2.097107768058776855e-01,1.943892240524291992e-01,-2.273334711790084839e-01
3.880000000000000426e+01,1.277211785316467285e+00,2.063819408416748047e+00,3.992451190948486328e+00,5.623454451560974121e-01,2.633234739303588867e+00,-1.110049057751893997e-02,1.056294441223144531e+00,-2.069505602121353149e-01,2.186949402093887329e-01,-2.306842505931854248e-01
3.889999999999999858e+01,1.031081438064575195e+00,2.107148647308349609e+00,4.041454792022705078e+00,6.533427834510803223e-01,2.756428718566894531e+00,1.115755178034305573e-02,1.117314100265502930e+00,-2.036379873752593994e-01,2.442279756069183350e-01,-2.336434870958328247e-01
3.900000000000000000e+01,8.025107383728027344e-01,2.134792804718017578e+00,4.051611423492431641e+00,7.585720419883728027e-01,2.882674694061279297e+00,3.587888553738594055e-02,1.180953383445739746e+00,-1.997783631086349487e-01,2.710525393486022949e-01,-2.363172918558120728e-01
3.910000000000000142e+01,5.918782353401184082e-01,2.146149635314941406e+00,3.992238283157348633e+00,8.799046874046325684e-01,3.011053800582885742e+00,6.332403421401977539e-02,1.247380495071411133e+00,-1.953423023223876953e-01,2.991672754287719727e-01,-2.388837486505508423e-01
3.920000000000000284e+01,4.014550149440765381e-01,2.136027097702026367e+00,3.853089809417724609e+00,1.013105034828186035e+00,3.139204502105712891e+00,9.435650706291198730e-02,1.317027568817138672e+00,-1.902377605438232422e-01,3.288340270519256592e-01,-2.413200289011001587e-01
3.930000000000000426e+01,2.318657040596008301e-01,2.105242252349853516e+00,3.649150848388671875e+00,1.159549832344055176e+00,3.266183614730834961e+00,1.294917166233062744e-01,1.390381097793579102e+00,-1.844013631343841553e-01,3.602142333984375000e-01,-2.436074018478393555e-01
3.939999999999999858e+01,8.328567445278167725e-02,2.055745124816894531e+00,3.384309768676757812e+00,1.315982341766357422e+00,3.391498565673828125e+00,1.689342409372329712e-01,1.467435121536254883e+00,-1.779820024967193604e-01,3.933904469013214111e-01,-2.457386404275894165e-01
3.950000000000000000e+01,-4.434772580862045288e-02,1.989532470703125000e+00,3.066128730773925781e+00,1.476057887077331543e+00,3.514410495758056641e+00,2.128830254077911377e-01,1.548309445381164551e+00,-1.709900796413421631e-01,4.284490346908569336e-01,-2.477061897516250610e-01
3.960000000000000142e+01,-1.513158380985260010e-01,1.908622741699218750e+00,2.719730377197265625e+00,1.635154366493225098e+00,3.633787631988525391e+00,2.618032395839691162e-01,1.633073925971984863e+00,-1.634126156568527222e-01,4.654804170131683350e-01,-2.495020776987075806e-01
3.970000000000000284e+01,-2.380984574556350708e-01,1.815033197402954102e+00,2.376950263977050781e+00,1.784770607948303223e+00,3.748231887817382812e+00,3.162371814250946045e-01,1.721679925918579102e+00,-1.552630066871643066e-01,5.044955611228942871e-01,-2.510846257209777832e-01
3.980000000000000426e+01,-3.057494461536407471e-01,1.711124777793884277e+00,2.046389579772949219e+00,1.911600470542907715e+00,3.856673479080200195e+00,3.764067888259887695e-01,1.814027786254882812e+00,-1.465613543987274170e-01,5.451811552047729492e-01,-2.523051500320434570e-01
3.989999999999999858e+01,-3.563730716705322266e-01,1.599962472915649414e+00,1.734682321548461914e+00,2.007256984710693359e+00,3.956654071807861328e+00,4.427396953105926514e-01,1.910233736038208008e+00,-1.372908055782318115e-01,5.874190926551818848e-01,-2.531598806381225586e-01
4.000000000000000000e+01,-3.912138938903808594e-01,1.483956098556518555e+00,1.446990251541137695e+00,2.079200267791748047e+00,4.041805744171142578e+00,5.180891752243041992e-01,2.010510444641113281e+00,-1.274208575487136841e-01,6.311668753623962402e-01,-2.536645531654357910e-01
4.010000000000000142e+01,-4.128648936748504639e-01,1.366514086723327637e+00,1.181853413581848145e+00,2.133610486984252930e+00,4.105666637420654297e+00,6.045908331871032715e-01,2.114597797393798828e+00,-1.169745326042175293e-01,6.764344573020935059e-01,-2.538229227066040039e-01
4.020000000000000284e+01,-4.227825701236724854e-01,1.249613881111145020e+00,9.362642168998718262e-01,2.172029495239257812e+00,4.138978004455566406e+00,7.040970325469970703e-01,2.222000122070312500e+00,-1.050990372896194458e-01,7.232630252838134766e-01,-2.536256909370422363e-01
4.030000000000000426e+01,-4.211884438991546631e-01,1.134019255638122559e+00,7.084543108940124512e-01,2.194471836090087891e+00,4.120366573333740234e+00,8.196662068367004395e-01,2.332701444625854492e+00,-9.125402569770812988e-02,7.717034220695495605e-01,-2.530618309974670410e-01
4.039999999999999858e+01,-4.088514149188995361e-01,1.020415067672729492e+00,5.005314350128173828e-01,2.197555303573608398e+00,4.020660877227783203e+00,9.493529200553894043e-01,2.446806192398071289e+00,-7.536244392395019531e-02,8.219308257102966309e-01,-2.520961761474609375e-01
4.050000000000000000e+01,-3.896722197532653809e-01,9.121106266975402832e-01,3.137581944465637207e-01,2.178323745727539062e+00,3.847197055816650391e+00,1.091463208198547363e+00,2.564369201660156250e+00,-5.741037428379058838e-02,8.740473389625549316e-01,-2.507074475288391113e-01
4.060000000000000142e+01,-3.661005198955535889e-01,8.106435537338256836e-01,1.484685391187667847e-01,2.138693332672119141e+00,3.611729383468627930e+00,1.245568037033081055e+00,2.685504913330078125e+00,-3.731156513094902039e-02,9.281514286994934082e-01,-2.488746643066406250e-01
4.070000000000000284e+01,-3.391761779785156250e-01,7.157539725303649902e-01,4.740994423627853394e-03,2.080687522888183594e+00,3.314222335815429688e+00,1.408075928688049316e+00,2.810164213180541992e+00,-1.490013115108013153e-02,9.844628572463989258e-01,-2.465621829032897949e-01
4.080000000000000426e+01,-3.092601299285888672e-01,6.271395087242126465e-01,-1.175822913646697998e-01,2.006367921829223633e+00,2.973504543304443359e+00,1.571634888648986816e+00,2.938027381896972656e+00,1.004202477633953094e-02,1.043072700500488281e+00,-2.437550574541091919e-01
4.089999999999999858e+01,-2.769800722599029541e-01,5.445806980133056641e-01,-2.188752591609954834e-01,1.917807698249816895e+00,2.617964744567871094e+00,1.731463909149169922e+00,3.068549156188964844e+00,3.763943538069725037e-02,1.104191422462463379e+00,-2.403949201107025146e-01
4.100000000000000000e+01,-2.433970570564270020e-01,4.681518673896789551e-01,-2.997783124446868896e-01,1.817136883735656738e+00,2.271659612655639648e+00,1.876837611198425293e+00,3.199295282363891602e+00,6.868486851453781128e-02,1.167926669120788574e+00,-2.364938110113143921e-01
4.110000000000000142e+01,-2.099127173423767090e-01,3.983080089092254639e-01,-3.624265491962432861e-01,1.707640290260314941e+00,1.940479159355163574e+00,1.994096040725708008e+00,3.329081535339355469e+00,1.038223728537559509e-01,1.234380722045898438e+00,-2.320360541343688965e-01
4.120000000000000284e+01,-1.767860651016235352e-01,3.343927264213562012e-01,-4.081650972366333008e-01,1.591708183288574219e+00,1.631268620491027832e+00,2.080771446228027344e+00,3.457310676574707031e+00,1.433105170726776123e-01,1.303742647171020508e+00,-2.269771397113800049e-01
4.130000000000000426e+01,-1.442476063966751099e-01,2.756150364875793457e-01,-4.386565089225769043e-01,1.472209215164184570e+00,1.346495151519775391e+00,2.146988868713378906e+00,3.583389997482299805e+00,1.873514205217361450e-01,1.376518249511718750e+00,-2.212368696928024292e-01
4.139999999999999858e+01,-1.121691316366195679e-01,2.221161723136901855e-01,-4.566890895366668701e-01,1.352353811264038086e+00,1.083512067794799805e+00,2.196506738662719727e+00,3.706186532974243164e+00,2.363270670175552368e-01,1.452946901321411133e+00,-2.149098813533782959e-01
4.150000000000000000e+01,-8.012343943119049072e-02,1.740292459726333618e-01,-4.630553424358367920e-01,1.233248353004455566e+00,8.391844630241394043e-01,2.229471921920776367e+00,3.824211359024047852e+00,2.908722460269927979e-01,1.533164501190185547e+00,-2.080149501562118530e-01
4.160000000000000142e+01,-5.275353416800498962e-02,1.344465464353561401e-01,-4.578979313373565674e-01,1.115675568580627441e+00,6.140195727348327637e-01,2.245524644851684570e+00,3.936431169509887695e+00,3.512395620346069336e-01,1.617212772369384766e+00,-2.005439847707748413e-01
4.170000000000000284e+01,-3.139824420213699341e-02,1.021715849637985229e-01,-4.426811337471008301e-01,1.000934123992919922e+00,4.101009368896484375e-01,2.239205360412597656e+00,4.040849685668945312e+00,4.176545739173889160e-01,1.704933881759643555e+00,-1.925247907638549805e-01
4.180000000000000426e+01,-1.497365161776542664e-02,7.412831485271453857e-02,-4.219260811805725098e-01,8.927499055862426758e-01,2.279830127954483032e-01,2.210824489593505859e+00,4.132200717926025391e+00,4.923934936523437500e-01,1.796348810195922852e+00,-1.839605271816253662e-01
4.189999999999999858e+01,-2.487806603312492371e-03,4.942977055907249451e-02,-3.970395624637603760e-01,7.915207147598266602e-01,6.789895147085189819e-02,2.162415504455566406e+00,4.203790664672851562e+00,5.779696106910705566e-01,1.891582369804382324e+00,-1.748331934213638306e-01
4.200000000000000000e+01,7.933530956506729126e-03,2.773871272802352905e-02,-3.688870072364807129e-01,6.968805193901062012e-01,-7.017149031162261963e-02,2.096067428588867188e+00,4.247562885284423828e+00,6.762302517890930176e-01,1.990795254707336426e+00,-1.651190072298049927e-01
4.210000000000000142e+01,1.714824512600898743e-02,8.783395402133464813e-03,-3.378760218620300293e-01,6.085548996925354004e-01,-1.864820122718811035e-01,2.013895750045776367e+00,4.247624397277832031e+00,7.898223400115966797e-01,2.093735933303833008e+00,-1.548572927713394165e-01
4.220000000000000284e+01,2.549757249653339386e-02,-8.226604200899600983e-03,-3.048638701438903809e-01,5.263608098030090332e-01,-2.814985811710357666e-01,1.918019175529479980e+00,4.172893047332763672e+00,9.194537401199340820e-01,2.200033903121948242e+00,-1.439457386732101440e-01
4.230000000000000426e+01,3.321163728833198547e-02,-2.381823211908340454e-02,-2.709046602249145508e-01,4.505157768726348877e-01,-3.566560149192810059e-01,1.811252355575561523e+00,4.015951633453369141e+00,1.060903549194335938e+00,2.309592962265014648e+00,-1.313488334417343140e-01
4.239999999999999858e+01,4.036991298198699951e-02,-3.813662007451057434e-02,-2.372116893529891968e-01,3.811900317668914795e-01,-4.139769077301025391e-01,1.696648001670837402e+00,3.794662475585937500e+00,1.215485692024230957e+00,2.422523021697998047e+00,-1.167316585779190063e-01
4.250000000000000000e+01,4.722074046730995178e-02,-5.122048035264015198e-02,-2.040416002273559570e-01,3.174981772899627686e-01,-4.547107815742492676e-01,1.576783895492553711e+00,3.509571552276611328e+00,1.380189418792724609e+00,2.538931846618652344e+00,-1.000150144100189209e-01
4.260000000000000142e+01,5.385664850473403931e-02,-6.313905864953994751e-02,-1.714774817228317261e-01,2.588842213153839111e-01,-4.809991717338562012e-01,1.454616189002990723e+00,3.172263145446777344e+00,1.547551393508911133e+00,2.658874511718750000e+00,-8.118538558483123779e-02
4.270000000000000284e+01,6.030039116740226746e-02,-7.398400455713272095e-02,-1.393537670373916626e-01,2.054023742675781250e-01,-4.951825141906738281e-01,1.332705974578857422e+00,2.806822061538696289e+00,1.714930534362792969e+00,2.782468080520629883e+00,-6.015489250421524048e-02
4.280000000000000426e+01,6.700150668621063232e-02,-8.415306359529495239e-02,-1.072499901056289673e-01,1.572939455509185791e-01,-4.977527558803558350e-01,1.211777210235595703e+00,2.446012496948242188e+00,1.872241258621215820e+00,2.909738063812255859e+00,-3.678297623991966248e-02
4.289999999999999858e+01,7.421671599149703979e-02,-9.387990832328796387e-02,-7.991691678762435913e-02,1.177251264452934265e-01,-4.888305664062500000e-01,1.092617273330688477e+00,2.098180055618286133e+00,2.005088090896606445e+00,3.040326595306396484e+00,-1.081152260303497314e-02
4.300000000000000000e+01,8.212480694055557251e-02,-1.031104028224945068e-01,-5.859004706144332886e-02,8.548378199338912964e-02,-4.713626503944396973e-01,9.778004288673400879e-01,1.770559072494506836e+00,2.105009078979492188e+00,3.173652648925781250e+00,1.789536513388156891e-02
4.310000000000000142e+01,9.130300581455230713e-02,-1.118302643299102783e-01,-4.219742491841316223e-02,5.748789384961128235e-02,-4.490349888801574707e-01,8.701776266098022461e-01,1.467932939529418945e+00,2.180913448333740234e+00,3.307083129882812500e+00,5.018176510930061340e-02
4.320000000000000284e+01,1.019256711006164551e-01,-1.200219169259071350e-01,-2.975023165345191956e-02,3.284964710474014282e-02,-4.228521585464477539e-01,7.695072889328002930e-01,1.188555002212524414e+00,2.238815546035766602e+00,3.439520359039306641e+00,8.666508644819259644e-02
4.330000000000000426e+01,1.139488518238067627e-01,-1.277035474777221680e-01,-1.934563368558883667e-02,1.121907960623502731e-02,-3.934548497200012207e-01,6.754280328750610352e-01,9.294441938400268555e-01,2.279758453369140625e+00,3.570413827896118164e+00,1.275887340307235718e-01
4.339999999999999858e+01,1.273557990789413452e-01,-1.348819583654403687e-01,-1.012854091823101044e-02,-7.723810616880655289e-03,-3.615767061710357666e-01,5.877297520637512207e-01,6.896559596061706543e-01,2.303725004196166992e+00,3.699161529541015625e+00,1.731822043657302856e-01
4.350000000000000000e+01,1.421690732240676880e-01,-1.415488123893737793e-01,-1.715385820716619492e-03,-2.486758120357990265e-02,-3.278524279594421387e-01,5.061840415000915527e-01,4.713532626628875732e-01,2.306381940841674805e+00,3.824455499649047852e+00,2.238872051239013672e-01
4.360000000000000142e+01,1.584306210279464722e-01,-1.476888358592987061e-01,6.075072102248668671e-03,-4.062234237790107727e-02,-2.936744689941406250e-01,4.312107861042022705e-01,2.753261029720306396e-01,2.285559654235839844e+00,3.944786071777343750e+00,2.803278863430023193e-01
4.370000000000000284e+01,1.761881262063980103e-01,-1.532845944166183472e-01,1.329510193318128586e-02,-5.509723722934722900e-02,-2.599170506000518799e-01,3.625025153160095215e-01,1.019189283251762390e-01,2.243318557739257812e+00,4.059178352355957031e+00,3.427486419677734375e-01
4.380000000000000426e+01,1.954683661460876465e-01,-1.583263278007507324e-01,2.017171680927276611e-02,-6.833916157484054565e-02,-2.267459481954574585e-01,2.992645800113677979e-01,-4.879231750965118408e-02,2.181789875030517578e+00,4.165381908416748047e+00,4.114110469818115234e-01
4.389999999999999858e+01,2.160910069942474365e-01,-1.628793776035308838e-01,2.683226950466632843e-02,-8.040954917669296265e-02,-1.942032277584075928e-01,2.410541921854019165e-01,-1.769798547029495239e-01,2.103144645690917969e+00,4.257953643798828125e+00,4.887141287326812744e-01
4.400000000000000000e+01,2.380165606737136841e-01,-1.669928729534149170e-01,3.329287841916084290e-02,-9.139636158943176270e-02,-1.620365679264068604e-01,1.878612786531448364e-01,-2.830429077148437500e-01,2.009565830230712891e+00,4.330645561218261719e+00,5.769643783569335938e-01
4.410000000000000142e+01,2.612414658069610596e-01,-1.706882417201995850e-01,3.988160565495491028e-02,-1.016662642359733582e-01,-1.299698501825332642e-01,1.400715559720993042e-01,-3.681322336196899414e-01,1.903728842735290527e+00,4.375052452087402344e+00,6.781954765319824219e-01
4.420000000000000284e+01,2.858025729656219482e-01,-1.739521920680999756e-01,4.698007926344871521e-02,-1.114992052316665649e-01,-1.029990240931510925e-01,1.009662523865699768e-01,-4.345538914203643799e-01,1.789072632789611816e+00,4.375044345855712891e+00,7.951223850250244141e-01
4.430000000000000426e+01,3.116310238838195801e-01,-1.768060922622680664e-01,5.467601865530014038e-02,-1.208523511886596680e-01,-8.196672052145004272e-02,6.901178508996963501e-02,-4.834593236446380615e-01,1.668054223060607910e+00,4.301030158996582031e+00,9.283984303474426270e-01
4.439999999999999858e+01,3.386759459972381592e-01,-1.794319748878479004e-01,6.351076066493988037e-02,-1.296990960836410522e-01,-6.581269204616546631e-02,4.123535379767417908e-02,-5.164749622344970703e-01,1.543388009071350098e+00,4.141271114349365234e+00,1.073579788208007812e+00
4.450000000000000000e+01,3.670339882373809814e-01,-1.819567531347274780e-01,7.378511130809783936e-02,-1.380192935466766357e-01,-5.352340638637542725e-02,1.676928624510765076e-02,-5.364575386047363281e-01,1.418314337730407715e+00,3.916555643081665039e+00,1.231906652450561523e+00
4.460000000000000142e+01,3.969750404357910156e-01,-1.843467056751251221e-01,8.547649532556533813e-02,-1.458228677511215210e-01,-4.317964985966682434e-02,-4.708116874098777771e-03,-5.444433093070983887e-01,1.293897032737731934e+00,3.626389741897583008e+00,1.400753378868103027e+00
4.470000000000000284e+01,4.286291599273681641e-01,-1.865874230861663818e-01,9.857849031686782837e-02,-1.531133800745010376e-01,-3.397213295102119446e-02,-2.361933887004852295e-02,-5.408942103385925293e-01,1.170844197273254395e+00,3.281665563583374023e+00,1.572740554809570312e+00
4.480000000000000426e+01,4.620774984359741211e-01,-1.886717379093170166e-01,1.131258681416511536e-01,-1.598781347274780273e-01,-2.552231028676033020e-02,-4.083906486630439758e-02,-5.266531109809875488e-01,1.050561308860778809e+00,2.905660152435302734e+00,1.745727539062500000e+00
4.489999999999999858e+01,4.974050521850585938e-01,-1.905921250581741333e-01,1.291292905807495117e-01,-1.661131232976913452e-01,-1.769793033599853516e-02,-5.666365474462509155e-02,-5.065155625343322754e-01,9.370808601379394531e-01,2.532305717468261719e+00,1.909746885299682617e+00
4.500000000000000000e+01,5.347008705139160156e-01,-1.923406869173049927e-01,1.466334462165832520e-01,-1.718021035194396973e-01,-1.044858805835247040e-02,-7.120332866907119751e-02,-4.819765388965606689e-01,8.310348391532897949e-01,2.171604871749877930e+00,2.050040721893310547e+00
4.510000000000000142e+01,5.740029215812683105e-01,-1.938807517290115356e-01,1.656800359487533569e-01,-1.769298911094665527e-01,-3.562953323125839233e-03,-8.451037853956222534e-02,-4.540107846260070801e-01,7.319672107696533203e-01,1.831130504608154297e+00,2.156379222869873047e+00
4.520000000000000284e+01,6.150113940238952637e-01,-1.950623095035552979e-01,1.861108988523483276e-01,-1.815538853406906128e-01,3.105764277279376984e-03,-9.664124995470046997e-02,-4.231790900230407715e-01,6.394801735877990723e-01,1.516075372695922852e+00,2.237203598022460938e+00
4.530000000000000426e+01,6.576831340789794922e-01,-1.958499997854232788e-01,2.075992524623870850e-01,-1.858095377683639526e-01,9.575135074555873871e-03,-1.076950952410697937e-01,-3.901570141315460205e-01,5.531938672065734863e-01,1.225021481513977051e+00,2.299313068389892578e+00
4.539999999999999858e+01,7.020555734634399414e-01,-1.962439119815826416e-01,2.303051054477691650e-01,-1.896732300519943237e-01,1.610874570906162262e-02,-1.180282309651374817e-01,-3.556441664695739746e-01,4.731430113315582275e-01,9.551562070846557617e-01,2.343919992446899414e+00
4.550000000000000000e+01,7.481715679168701172e-01,-1.962446570396423340e-01,2.543358206748962402e-01,-1.931106001138687134e-01,2.314338646829128265e-02,-1.279199272394180298e-01,-3.213452100753784180e-01,3.997113108634948730e-01,7.055328488349914551e-01,2.370917081832885742e+00
4.560000000000000142e+01,7.960449457168579102e-01,-1.958511918783187866e-01,2.796808183193206787e-01,-1.961168348789215088e-01,3.074111603200435638e-02,-1.373420953750610352e-01,-2.876314818859100342e-01,3.321267664432525635e-01,4.780141115188598633e-01,2.376221418380737305e+00
4.570000000000000284e+01,8.457566499710083008e-01,-1.950458288192749023e-01,3.062910437583923340e-01,-1.988077163696289062e-01,3.936969861388206482e-02,-1.462659388780593872e-01,-2.545025050640106201e-01,2.699178159236907959e-01,2.734229862689971924e-01,2.357113122940063477e+00
4.580000000000000426e+01,8.975688815116882324e-01,-1.937715262174606323e-01,3.341581225395202637e-01,-2.013802379369735718e-01,4.942023754119873047e-02,-1.546689122915267944e-01,-2.220459282398223877e-01,2.126013189554214478e-01,9.214419126510620117e-02,2.315687417984008789e+00
4.589999999999999858e+01,9.516067504882812500e-01,-1.920010000467300415e-01,3.635173439979553223e-01,-2.038296759128570557e-01,6.089263409376144409e-02,-1.625528335571289062e-01,-1.897965669631958008e-01,1.602046340703964233e-01,-6.571659445762634277e-02,2.254138469696044922e+00
4.600000000000000000e+01,1.007913112640380859e+00,-1.897324919700622559e-01,3.945610523223876953e-01,-2.061323374509811401e-01,7.376441359519958496e-02,-1.699275970458984375e-01,-1.580289602279663086e-01,1.134280189871788025e-01,-2.003119885921478271e-01,2.174702167510986328e+00
4.610000000000000142e+01,1.066514253616333008e+00,-1.869707107543945312e-01,4.273712337017059326e-01,-2.082809358835220337e-01,8.808255195617675781e-02,-1.767762452363967896e-01,-1.320130825042724609e-01,7.559105008840560913e-02,-3.120310008525848389e-01,2.079629659652709961e+00
4.620000000000000284e+01,1.127614736557006836e+00,-1.836549639701843262e-01,4.620308876037597656e-01,-2.102682292461395264e-01,1.038930788636207581e-01,-1.830820143222808838e-01,-1.117781996726989746e-01,4.437949135899543762e-02,-4.022747576236724854e-01,1.971899032592773438e+00
4.630000000000000426e+01,1.191362023353576660e+00,-1.797829121351242065e-01,4.986277520656585693e-01,-2.120864838361740112e-01,1.212057247757911682e-01,-1.888412237167358398e-01,-9.625653922557830811e-02,1.715808920562267303e-02,-4.732916653156280518e-01,1.854932546615600586e+00
4.639999999999999858e+01,1.258074760437011719e+00,-1.752943843603134155e-01,5.372413396835327148e-01,-2.137200981378555298e-01,1.400592029094696045e-01,-1.940397322177886963e-01,-8.439467102289199829e-02,-6.831113249063491821e-03,-5.262526273727416992e-01,1.731327176094055176e+00
4.650000000000000000e+01,1.328227043151855469e+00,-1.700916290283203125e-01,5.776397585868835449e-01,-2.150328755378723145e-01,1.604392230510711670e-01,-1.986827403306961060e-01,-7.421715557575225830e-02,-2.791266143321990967e-02,-5.626299977302551270e-01,1.603638052940368652e+00
4.660000000000000142e+01,1.402124762535095215e+00,-1.641632616519927979e-01,6.196844577789306641e-01,-2.159555405378341675e-01,1.819455623626708984e-01,-2.029329389333724976e-01,-6.504245847463607788e-02,-4.674140736460685730e-02,-5.853413939476013184e-01,1.475218176841735840e+00
4.670000000000000284e+01,1.479728102684020996e+00,-1.576624214649200439e-01,6.633763313293457031e-01,-2.164922803640365601e-01,2.044532001018524170e-01,-2.068611532449722290e-01,-5.660940706729888916e-02,-6.391589343547821045e-02,-5.956150293350219727e-01,1.347353100776672363e+00
4.680000000000000426e+01,1.561178922653198242e+00,-1.505848914384841919e-01,7.086035013198852539e-01,-2.166786938905715942e-01,2.280972301959991455e-01,-2.104239314794540405e-01,-4.880026355385780334e-02,-7.969866693019866943e-02,-5.941780209541320801e-01,1.220711112022399902e+00
4.689999999999999858e+01,1.646516799926757812e+00,-1.429221332073211670e-01,7.554930448532104492e-01,-2.164900153875350952e-01,2.530581653118133545e-01,-2.135560214519500732e-01,-4.156452044844627380e-02,-9.419962018728256226e-02,-5.816754102706909180e-01,1.096432685852050781e+00
4.700000000000000000e+01,1.735722541809082031e+00,-1.346843987703323364e-01,8.041645884513854980e-01,-2.159017473459243774e-01,2.793304026126861572e-01,-2.163172662258148193e-01,-3.468948975205421448e-02,-1.074688434600830078e-01,-5.627675056457519531e-01,9.789597988128662109e-01
4.710000000000000142e+01,1.828779220581054688e+00,-1.258783489465713501e-01,8.546763062477111816e-01,-2.149011939764022827e-01,3.068502843379974365e-01,-2.189229875802993774e-01,-2.803049422800540924e-02,-1.195635497570037842e-01,-5.392243862152099609e-01,8.692179322242736816e-01
4.720000000000000284e+01,1.925742030143737793e+00,-1.164964735507965088e-01,9.072440862655639648e-01,-2.134413123130798340e-01,3.358014822006225586e-01,-2.214145958423614502e-01,-2.156215719878673553e-02,-1.306326836347579956e-01,-5.119763016700744629e-01,7.666928172111511230e-01
4.730000000000000426e+01,2.026957988739013672e+00,-1.064914315938949585e-01,9.620602130889892578e-01,-2.114814072847366333e-01,3.664170503616333008e-01,-2.237624377012252808e-01,-1.506052818149328232e-02,-1.410082131624221802e-01,-4.817815721035003662e-01,6.709493994712829590e-01
4.739999999999999858e+01,2.131892442703247070e+00,-9.566745907068252563e-02,1.019133806228637695e+00,-2.090328037738800049e-01,3.987856507301330566e-01,-2.259576022624969482e-01,-8.072315715253353119e-03,-1.509419381618499756e-01,-4.492863714694976807e-01,5.815582275390625000e-01
4.750000000000000000e+01,2.240075349807739258e+00,-8.302464336156845093e-02,1.078555464744567871e+00,-2.060754448175430298e-01,4.329846203327178955e-01,-2.279929518699645996e-01,-5.455405917018651962e-04,-1.604168713092803955e-01,-4.148241877555847168e-01,4.981477260589599609e-01
4.760000000000000142e+01,2.351587057113647461e+00,-6.838465481996536255e-02,1.140541672706604004e+00,-2.025557756423950195e-01,4.690998494625091553e-01,-2.298610061407089233e-01,7.928280159831047058e-03,-1.694009602069854736e-01,-3.800765573978424072e-01,4.212131798267364502e-01
4.770000000000000284e+01,2.466490030288696289e+00,-5.172411724925041199e-02,1.205188393592834473e+00,-1.984887123107910156e-01,5.072200894355773926e-01,-2.315526157617568970e-01,1.780970022082328796e-02,-1.778665781021118164e-01,-3.459235131740570068e-01,3.503516018390655518e-01
4.780000000000000426e+01,2.584875106811523438e+00,-3.298381716012954712e-02,1.272745132446289062e+00,-1.938177943229675293e-01,5.471854209899902344e-01,-2.329544574022293091e-01,2.912032417953014374e-02,-1.858101487159729004e-01,-3.123707771301269531e-01,2.850785255432128906e-01
4.789999999999999858e+01,2.706797838211059570e+00,-1.204208936542272568e-02,1.343726634979248047e+00,-1.884399801492691040e-01,5.887876749038696289e-01,-2.339700162410736084e-01,4.182681441307067871e-02,-1.932458132505416870e-01,-2.794207930564880371e-01,2.249980419874191284e-01
4.800000000000000000e+01,2.831933736801147461e+00,1.135254651308059692e-02,1.418457865715026855e+00,-1.823713183403015137e-01,6.319842338562011719e-01,-2.346110045909881592e-01,5.597604811191558838e-02,-2.001565545797348022e-01,-2.471199780702590942e-01,1.695720553398132324e-01
4.810000000000000142e+01,2.960066318511962891e+00,3.725787997245788574e-02,1.496904611587524414e+00,-1.757432520389556885e-01,6.766911149024963379e-01,-2.349066734313964844e-01,7.161631435155868530e-02,-2.065248787403106689e-01,-2.147763967514038086e-01,1.191008910536766052e-01
4.820000000000000284e+01,3.089519500732421875e+00,6.616839021444320679e-02,1.579231619834899902e+00,-1.685333549976348877e-01,7.229440808296203613e-01,-2.348501533269882202e-01,8.879972994327545166e-02,-2.123318761587142944e-01,-1.845992505550384521e-01,7.535167038440704346e-02
4.830000000000000426e+01,3.218307018280029297e+00,9.893929958343505859e-02,1.665416598320007324e+00,-1.607427150011062622e-01,7.708481550216674805e-01,-2.344198673963546753e-01,1.075499802827835083e-01,-2.175687998533248901e-01,-1.607715487480163574e-01,4.034350439906120300e-02
4.839999999999999858e+01,3.345752000808715820e+00,1.359188854694366455e-01,1.755409955978393555e+00,-1.523882746696472168e-01,8.205648064613342285e-01,-2.335832566022872925e-01,1.278823614120483398e-01,-2.222299277782440186e-01,-1.424206942319869995e-01,1.076407171785831451e-02
4.850000000000000000e+01,3.471332550048828125e+00,1.773080676794052124e-01,1.849165201187133789e+00,-1.434791237115859985e-01,8.721544742584228516e-01,-2.323271334171295166e-01,1.494632661342620850e-01,-2.264563292264938354e-01,-1.284215003252029419e-01,-1.514937169849872589e-02
4.860000000000000142e+01,3.594221591949462891e+00,2.233376652002334595e-01,1.946837067604064941e+00,-1.339923590421676636e-01,9.258044362068176270e-01,-2.306107282638549805e-01,1.720659136772155762e-01,-2.303544431924819946e-01,-1.173509135842323303e-01,-3.809180483222007751e-02
4.870000000000000284e+01,3.712960720062255859e+00,2.746393382549285889e-01,2.048612833023071289e+00,-1.239032298326492310e-01,9.817051291465759277e-01,-2.284005135297775269e-01,1.957109868526458740e-01,-2.339176088571548462e-01,-1.074666008353233337e-01,-5.849668756127357483e-02
4.880000000000000426e+01,3.826395988464355469e+00,3.315841555595397949e-01,2.153948307037353516e+00,-1.130903735756874084e-01,1.039882421493530273e+00,-2.257013469934463501e-01,2.204151451587677002e-01,-2.371377646923065186e-01,-9.849877655506134033e-02,-7.685511559247970581e-02
4.889999999999999858e+01,3.933216810226440430e+00,3.943719863891601562e-01,2.262553215026855469e+00,-1.005041152238845825e-01,1.100524067878723145e+00,-2.224582582712173462e-01,2.463599890470504761e-01,-2.399867773056030273e-01,-9.022390097379684448e-02,-9.366739541292190552e-02
4.900000000000000000e+01,4.029884338378906250e+00,4.640534520149230957e-01,2.374501466751098633e+00,-8.591288328170776367e-02,1.163771390914916992e+00,-2.186681181192398071e-01,2.735641002655029297e-01,-2.426236718893051147e-01,-8.255874365568161011e-02,-1.091189607977867126e-01
4.910000000000000142e+01,4.109269618988037109e+00,5.437203645706176758e-01,2.489872455596923828e+00,-6.927093118429183960e-02,1.229728579521179199e+00,-2.143220007419586182e-01,3.021241426467895508e-01,-2.451560050249099731e-01,-7.543166726827621460e-02,-1.233410537242889404e-01
4.920000000000000284e+01,4.164911746978759766e+00,6.351461410522460938e-01,2.608739137649536133e+00,-5.054252967238426208e-02,1.298640370368957520e+00,-2.093630135059356689e-01,3.323053419589996338e-01,-2.475493252277374268e-01,-6.860165297985076904e-02,-1.363727897405624390e-01
4.930000000000000426e+01,4.185123443603515625e+00,7.404870390892028809e-01,2.731219053268432617e+00,-2.962966635823249817e-02,1.371061801910400391e+00,-2.036940753459930420e-01,3.642247915267944336e-01,-2.497916221618652344e-01,-6.197815760970115662e-02,-1.482784003019332886e-01
4.939999999999999858e+01,4.143110752105712891e+00,8.624732494354248047e-01,2.857074260711669922e+00,-6.293355487287044525e-03,1.447188496589660645e+00,-1.974130123853683472e-01,3.979662954807281494e-01,-2.518754899501800537e-01,-5.553402006626129150e-02,-1.592364907264709473e-01
4.950000000000000000e+01,4.016881942749023438e+00,9.971192479133605957e-01,2.986067771911621094e+00,1.958174817264080048e-02,1.527089834213256836e+00,-1.905662268400192261e-01,4.336174428462982178e-01,-2.537932097911834717e-01,-4.898636043071746826e-02,-1.695552468299865723e-01
4.960000000000000142e+01,3.822453260421752930e+00,1.144781708717346191e+00,3.116997718811035156e+00,4.831781610846519470e-02,1.610884547233581543e+00,-1.831341087818145752e-01,4.712702035903930664e-01,-2.555367052555084229e-01,-4.193797335028648376e-02,-1.794389039278030396e-01
4.970000000000000284e+01,3.565573930740356445e+00,1.303436875343322754e+00,3.247477531433105469e+00,8.082853257656097412e-02,1.698453187942504883e+00,-1.751375645399093628e-01,5.108242034912109375e-01,-2.570168375968933105e-01,-3.433878719806671143e-02,-1.888603866100311279e-01
4.980000000000000426e+01,3.249071598052978516e+00,1.468226790428161621e+00,3.376784563064575195e+00,1.175312027335166931e-01,1.789715051651000977e+00,-1.665959805250167847e-01,5.519778728485107422e-01,-2.581234276294708252e-01,-2.573223784565925598e-02,-1.977940648794174194e-01
4.989999999999999858e+01,2.895881175994873047e+00,1.633730411529541016e+00,3.504351615905761719e+00,1.586616635322570801e-01,1.884789109230041504e+00,-1.574922353029251099e-01,5.946434736251831055e-01,-2.588751912117004395e-01,-1.570498198270797729e-02,-2.062071561813354492e-01
5.000000000000000000e+01,2.538337230682373047e+00,1.792735815048217773e+00,3.629445552825927734e+00,2.044268846511840820e-01,1.983835935592651367e+00,-1.478026658296585083e-01,6.388164162635803223e-01,-2.592801153659820557e-01,-4.253731109201908112e-03,-2.141003459692001343e-01
5.010000000000000142e+01,2.191528081893920898e+00,1.932938814163208008e+00,3.750630617141723633e+00,2.554044723510742188e-01,2.086745738983154297e+00,-1.375467777252197266e-01,6.845204234123229980e-01,-2.593362033367156982e-01,8.596670813858509064e-03,-2.214844673871994019e-01
5.020000000000000284e+01,1.862118005752563477e+00,2.042046546936035156e+00,3.866693735122680664e+00,3.120543360710144043e-01,2.193055152893066406e+00,-1.264994591474533081e-01,7.317972183227539062e-01,-2.590340673923492432e-01,2.289532683789730072e-02,-2.283416539430618286e-01
5.030000000000000426e+01,1.556380391120910645e+00,2.123332023620605469e+00,3.976428985595703125e+00,3.746000230312347412e-01,2.302634000778198242e+00,-1.136076599359512329e-01,7.806992530822753906e-01,-2.583623826503753662e-01,3.869232907891273499e-02,-2.346536964178085327e-01
5.039999999999999858e+01,1.274611711502075195e+00,2.185538053512573242e+00,4.076963901519775391e+00,4.436502456665039062e-01,2.415587902069091797e+00,-9.868845343589782715e-02,8.314054012298583984e-01,-2.572852373123168945e-01,5.603814125061035156e-02,-2.404023110866546631e-01
5.050000000000000000e+01,1.013973116874694824e+00,2.231179237365722656e+00,4.161767482757568359e+00,5.221489667892456055e-01,2.532000541687011719e+00,-8.169228583574295044e-02,8.840160369873046875e-01,-2.557816207408905029e-01,7.498745620250701904e-02,-2.455676496028900146e-01
5.060000000000000142e+01,7.718350291252136230e-01,2.260090351104736328e+00,4.224483013153076172e+00,6.121176481246948242e-01,2.651942729949951172e+00,-6.258644908666610718e-02,9.386304020881652832e-01,-2.538321018218994141e-01,9.557417035102844238e-02,-2.501381635665893555e-01
5.070000000000000284e+01,5.500035881996154785e-01,2.270534753799438477e+00,4.255049228668212891e+00,7.155773043632507324e-01,2.775538921356201172e+00,-4.127399995923042297e-02,9.954605698585510254e-01,-2.514041066169738770e-01,1.174801662564277649e-01,-2.542609274387359619e-01
5.080000000000000426e+01,3.498850464820861816e-01,2.257675170898437500e+00,4.231561183929443359e+00,8.355308771133422852e-01,2.902609348297119141e+00,-1.753561198711395264e-02,1.054626345634460449e+00,-2.484704703092575073e-01,1.404105573892593384e-01,-2.580543756484985352e-01
5.089999999999999858e+01,1.719116717576980591e-01,2.223069429397583008e+00,4.124733448028564453e+00,9.694942235946655273e-01,3.032879114151000977e+00,8.782808668911457062e-03,1.116340875625610352e+00,-2.449806928634643555e-01,1.643856018781661987e-01,-2.615119814872741699e-01
5.100000000000000000e+01,1.624542102217674255e-02,2.168793678283691406e+00,3.943557500839233398e+00,1.115940332412719727e+00,3.165145397186279297e+00,3.798817470669746399e-02,1.180691123008728027e+00,-2.409504204988479614e-01,1.894014030694961548e-01,-2.646302282810211182e-01
5.110000000000000142e+01,-1.172025054693222046e-01,2.096970796585083008e+00,3.699574232101440430e+00,1.274386048316955566e+00,3.296949625015258789e+00,7.101098448038101196e-02,1.247787237167358398e+00,-2.363577783107757568e-01,2.154955267906188965e-01,-2.674504220485687256e-01
5.120000000000000284e+01,-2.287511676549911499e-01,2.009744167327880859e+00,3.392216444015502930e+00,1.441144824028015137e+00,3.427612066268920898e+00,1.082594841718673706e-01,1.317842245101928711e+00,-2.311544269323348999e-01,2.426941245794296265e-01,-2.700972855091094971e-01
5.130000000000000426e+01,-3.189811706542968750e-01,1.909303188323974609e+00,3.041584491729736328e+00,1.609128594398498535e+00,3.556530475616455078e+00,1.499834507703781128e-01,1.391363859176635742e+00,-2.252801954746246338e-01,2.712310254573822021e-01,-2.726410627365112305e-01
5.139999999999999858e+01,-3.900690674781799316e-01,1.799083590507507324e+00,2.675296545028686523e+00,1.774024367332458496e+00,3.683015584945678711e+00,1.963942199945449829e-01,1.468536972999572754e+00,-2.188412845134735107e-01,3.013578355312347412e-01,-2.750485241413116455e-01
5.150000000000000000e+01,-4.434190094470977783e-01,1.681576371192932129e+00,2.318390130996704102e+00,1.924191474914550781e+00,3.805517196655273438e+00,2.480905503034591675e-01,1.549532294273376465e+00,-2.118295431137084961e-01,3.332068026065826416e-01,-2.773059606552124023e-01
5.160000000000000142e+01,-4.804565608501434326e-01,1.559545278549194336e+00,1.976979613304138184e+00,2.045478820800781250e+00,3.922855854034423828e+00,3.055286705493927002e-01,1.634271383285522461e+00,-2.042544335126876831e-01,3.668706417083740234e-01,-2.794054150581359863e-01
5.170000000000000284e+01,-5.038173198699951172e-01,1.436203002929687500e+00,1.658090233802795410e+00,2.135340213775634766e+00,4.033809185028076172e+00,3.689362406730651855e-01,1.722687125205993652e+00,-1.961326003074645996e-01,4.024403095245361328e-01,-2.813390493392944336e-01
5.180000000000000426e+01,-5.151475667953491211e-01,1.313309669494628906e+00,1.364142417907714844e+00,2.204321146011352539e+00,4.135470390319824219e+00,4.389147162437438965e-01,1.814809322357177734e+00,-1.874640285968780518e-01,4.400081336498260498e-01,-2.830987870693206787e-01
5.189999999999999858e+01,-5.148990154266357422e-01,1.191576242446899414e+00,1.092503905296325684e+00,2.256161928176879883e+00,4.221410751342773438e+00,5.183772444725036621e-01,1.910779714584350586e+00,-1.782279908657073975e-01,4.794298112392425537e-01,-2.845990359783172607e-01
5.200000000000000000e+01,-5.033108592033386230e-01,1.071872830390930176e+00,8.400822281837463379e-01,2.290908336639404297e+00,4.285352706909179688e+00,6.093459725379943848e-01,2.010757446289062500e+00,-1.684010177850723267e-01,5.203335881233215332e-01,-2.857533693313598633e-01
5.210000000000000142e+01,-4.845808446407318115e-01,9.578037858009338379e-01,6.078653931617736816e-01,2.308036804199218750e+00,4.317238330841064453e+00,7.138984799385070801e-01,2.114290475845336914e+00,-1.580528914928436279e-01,5.627429485321044922e-01,-2.865529954433441162e-01
5.220000000000000284e+01,-4.611618518829345703e-01,8.510029315948486328e-01,3.975342512130737305e-01,2.301946640014648438e+00,4.296017169952392578e+00,8.350341320037841797e-01,2.221167325973510742e+00,-1.469594538211822510e-01,6.066707372665405273e-01,-2.870002985000610352e-01
5.230000000000000426e+01,-4.340886175632476807e-01,7.511296868324279785e-01,2.096411883831024170e-01,2.273106813430786133e+00,4.191541671752929688e+00,9.705030918121337891e-01,2.331306934356689453e+00,-1.340991854667663574e-01,6.521261930465698242e-01,-2.870989143848419189e-01
5.239999999999999858e+01,-4.039413034915924072e-01,6.578809618949890137e-01,4.443093761801719666e-02,2.223610162734985352e+00,4.010581493377685547e+00,1.118335962295532227e+00,2.444837808609008789e+00,-1.192033812403678894e-01,6.991471648216247559e-01,-2.868409454822540283e-01
5.250000000000000000e+01,-3.715301156044006348e-01,5.709645152091979980e-01,-9.811288863420486450e-02,2.155606508255004883e+00,3.766467809677124023e+00,1.278410673141479492e+00,2.561863422393798828e+00,-1.021981760859489441e-01,7.477766871452331543e-01,-2.862168252468109131e-01
5.260000000000000142e+01,-3.374000191688537598e-01,4.902362227439880371e-01,-2.182475179433822632e-01,2.071273326873779297e+00,3.457937240600585938e+00,1.447233557701110840e+00,2.682441234588623047e+00,-8.306796848773956299e-02,7.980586290359497070e-01,-2.852167785167694092e-01
5.270000000000000284e+01,-3.031706809997558594e-01,4.161501228809356689e-01,-3.164490759372711182e-01,1.972792863845825195e+00,3.104432344436645508e+00,1.617388129234313965e+00,2.806691408157348633e+00,-6.172104924917221069e-02,8.501161932945251465e-01,-2.838156223297119141e-01
5.280000000000000426e+01,-2.694486975669860840e-01,3.481082320213317871e-01,-3.946525454521179199e-01,1.863478541374206543e+00,2.732050180435180664e+00,1.785605430603027344e+00,2.934620380401611328e+00,-3.800847008824348450e-02,9.041153192520141602e-01,-2.819808125495910645e-01
5.289999999999999858e+01,-2.363174706697463989e-01,2.854768633842468262e-01,-4.545511603355407715e-01,1.746113657951354980e+00,2.368583917617797852e+00,1.939945101737976074e+00,3.065868139266967773e+00,-1.167734805494546890e-02,9.600680470466613770e-01,-2.797211706638336182e-01
5.300000000000000000e+01,-2.038407772779464722e-01,2.278061211109161377e-01,-4.974904954433441162e-01,1.623468995094299316e+00,2.020286798477172852e+00,2.065771818161010742e+00,3.199711799621582031e+00,1.743953861296176910e-02,1.018231630325317383e+00,-2.769860923290252686e-01
5.310000000000000142e+01,-1.716365069150924683e-01,1.751308441162109375e-01,-5.255157947540283203e-01,1.498333573341369629e+00,1.694392561912536621e+00,2.159179210662841797e+00,3.333473443984985352e+00,5.023154988884925842e-02,1.078868865966796875e+00,-2.737068533897399902e-01
5.320000000000000284e+01,-1.397528648376464844e-01,1.279907375574111938e-01,-5.410760641098022461e-01,1.373396396636962891e+00,1.393808603286743164e+00,2.230969429016113281e+00,3.466197490692138672e+00,8.725702762603759766e-02,1.142104983329772949e+00,-2.698883712291717529e-01
5.330000000000000426e+01,-1.134157702326774597e-01,8.973720669746398926e-02,-5.448876023292541504e-01,1.249355435371398926e+00,1.116007566452026367e+00,2.285262346267700195e+00,3.597329616546630859e+00,1.287565529346466064e-01,1.208036541938781738e+00,-2.655183076858520508e-01
5.339999999999999858e+01,-9.291080385446548462e-02,5.827712267637252808e-02,-5.371418595314025879e-01,1.126978635787963867e+00,8.579108119010925293e-01,2.322177171707153320e+00,3.726258516311645508e+00,1.749594211578369141e-01,1.276774525642395020e+00,-2.605738341808319092e-01
5.350000000000000000e+01,-7.716865092515945435e-02,3.085640631616115570e-02,-5.203022360801696777e-01,1.008773922920227051e+00,6.203686594963073730e-01,2.341330766677856445e+00,3.851554870605468750e+00,2.263630032539367676e-01,1.348570823669433594e+00,-2.550075650215148926e-01
5.360000000000000142e+01,-6.515929102897644043e-02,6.690397392958402634e-03,-4.984639883041381836e-01,8.979967832565307617e-01,4.049902856349945068e-01,2.337062835693359375e+00,3.971792697906494141e+00,2.835496068000793457e-01,1.423753857612609863e+00,-2.488657534122467041e-01
5.370000000000000284e+01,-5.493828281760215759e-02,-1.450111158192157745e-02,-4.726056158542633057e-01,7.945137023925781250e-01,2.123664617538452148e-01,2.309527397155761719e+00,4.085954666137695312e+00,3.467573523521423340e-01,1.502513527870178223e+00,-2.421882301568984985e-01
5.380000000000000426e+01,-4.577993601560592651e-02,-3.329831734299659729e-02,-4.435063302516937256e-01,6.978617906570434570e-01,4.276759922504425049e-02,2.260843992233276367e+00,4.191582679748535156e+00,4.163132309913635254e-01,1.584966421127319336e+00,-2.349573820829391479e-01
5.389999999999999858e+01,-3.736038506031036377e-02,-5.044745653867721558e-02,-4.118420481681823730e-01,6.076349616050720215e-01,-1.038027256727218628e-01,2.193192005157470703e+00,4.282949447631835938e+00,4.948007464408874512e-01,1.671076416969299316e+00,-2.271767407655715942e-01
5.400000000000000000e+01,-2.956380322575569153e-02,-6.620699167251586914e-02,-3.781161904335021973e-01,5.235449075698852539e-01,-2.275871187448501587e-01,2.108782529830932617e+00,4.353943347930908203e+00,5.843977928161621094e-01,1.760871052742004395e+00,-2.188512384891510010e-01
5.410000000000000142e+01,-2.233880385756492615e-02,-8.068636804819107056e-02,-3.435523808002471924e-01,4.458897113800048828e-01,-3.290592730045318604e-01,2.009837150573730469e+00,4.395637035369873047e+00,6.872024536132812500e-01,1.854416131973266602e+00,-2.099727243185043335e-01
5.420000000000000284e+01,-1.546555105596780777e-02,-9.393478184938430786e-02,-3.094454407691955566e-01,3.746481239795684814e-01,-4.102508127689361572e-01,1.899796843528747559e+00,4.391039371490478516e+00,8.060198426246643066e-01,1.951869606971740723e+00,-2.005178630352020264e-01
5.430000000000000426e+01,-8.808395825326442719e-03,-1.060111299157142639e-01,-2.759462594985961914e-01,3.090389668941497803e-01,-4.728140532970428467e-01,1.781436324119567871e+00,4.309862136840820312e+00,9.408758878707885742e-01,2.053269624710083008e+00,-1.904815137386322021e-01
5.439999999999999858e+01,-2.347519388422369957e-03,-1.170301139354705811e-01,-2.430305480957031250e-01,2.486573159694671631e-01,-5.181134343147277832e-01,1.657588958740234375e+00,4.143952369689941406e+00,1.087605476379394531e+00,2.157916784286499023e+00,-1.799703538417816162e-01
5.450000000000000000e+01,4.190311767160892487e-03,-1.273583173751831055e-01,-2.107556164264678955e-01,1.930266618728637695e-01,-5.480275154113769531e-01,1.530898571014404297e+00,3.913599491119384766e+00,1.247428297996520996e+00,2.265830516815185547e+00,-1.686196774244308472e-01
5.460000000000000142e+01,1.122783962637186050e-02,-1.372487992048263550e-01,-1.784579604864120483e-01,1.425008922815322876e-01,-5.651957392692565918e-01,1.404284954071044922e+00,3.617444753646850586e+00,1.417557120323181152e+00,2.377000808715820312e+00,-1.555547714233398438e-01
5.470000000000000284e+01,1.882121711969375610e-02,-1.466741263866424561e-01,-1.482481211423873901e-01,9.871028363704681396e-02,-5.703868865966796875e-01,1.278502225875854492e+00,3.268466472625732422e+00,1.590249180793762207e+00,2.491594552993774414e+00,-1.404363363981246948e-01
5.480000000000000426e+01,2.743676118552684784e-02,-1.556031703948974609e-01,-1.243854984641075134e-01,6.368423253297805786e-02,-5.640808939933776855e-01,1.154253840446472168e+00,2.889889240264892578e+00,1.763771176338195801e+00,2.609727144241333008e+00,-1.231751888990402222e-01
5.489999999999999858e+01,3.747331723570823669e-02,-1.640115529298782349e-01,-1.059791445732116699e-01,3.403293713927268982e-02,-5.480637550354003906e-01,1.033780813217163086e+00,2.515491724014282227e+00,1.927509784698486328e+00,2.731452941894531250e+00,-1.037588119506835938e-01
5.500000000000000000e+01,4.893255606293678284e-02,-1.719005405902862549e-01,-9.192968904972076416e-02,8.052010089159011841e-03,-5.269371271133422852e-01,9.208880662918090820e-01,2.154254674911499023e+00,2.066379547119140625e+00,2.856886863708496094e+00,-8.210247009992599487e-02
5.510000000000000142e+01,6.179095059633255005e-02,-1.792804896831512451e-01,-8.087110519409179688e-02,-1.486398279666900635e-02,-5.015897750854492188e-01,8.154420256614685059e-01,1.813799262046813965e+00,2.171106338500976562e+00,2.986124038696289062e+00,-5.808967351913452148e-02
5.520000000000000284e+01,7.609614729881286621e-02,-1.861340701580047607e-01,-7.108362764120101929e-02,-3.506517037749290466e-02,-4.729103744029998779e-01,7.169419527053833008e-01,1.498962163925170898e+00,2.251008510589599609e+00,3.118820667266845703e+00,-3.144376724958419800e-02
5.530000000000000426e+01,9.189726412296295166e-02,-1.924435049295425415e-01,-6.220281124114990234e-02,-5.323837697505950928e-02,-4.416059255599975586e-01,6.249762773513793945e-01,1.208047151565551758e+00,2.312350273132324219e+00,3.254457950592041016e+00,-2.020952291786670685e-03
5.539999999999999858e+01,1.092254519462585449e-01,-1.981973797082901001e-01,-5.399897322058677673e-02,-6.990150362253189087e-02,-4.081196486949920654e-01,5.391532182693481445e-01,9.381695389747619629e-01,2.356061220169067383e+00,3.390303850173950195e+00,3.101221472024917603e-02
5.550000000000000000e+01,1.280947923660278320e-01,-2.033904194831848145e-01,-4.640089347958564758e-02,-8.521340787410736084e-02,-3.733946382999420166e-01,4.595566689968109131e-01,6.888290047645568848e-01,2.382058858871459961e+00,3.525134325027465820e+00,6.832008063793182373e-02
5.560000000000000142e+01,1.485140025615692139e-01,-2.080194354057312012e-01,-3.933180868625640869e-02,-9.927237033843994141e-02,-3.390548527240753174e-01,3.864810466766357422e-01,4.617783427238464355e-01,2.385748386383056641e+00,3.658505916595458984e+00,1.101179569959640503e-01
5.570000000000000284e+01,1.700868457555770874e-01,-2.122481763362884521e-01,-3.253609314560890198e-02,-1.121105551719665527e-01,-3.053269386291503906e-01,3.191559910774230957e-01,2.577919661998748779e-01,2.365026473999023438e+00,3.789760828018188477e+00,1.566689461469650269e-01
5.580000000000000426e+01,1.926813125610351562e-01,-2.161486595869064331e-01,-2.594955824315547943e-02,-1.238108724355697632e-01,-2.721780836582183838e-01,2.571833431720733643e-01,7.723732292652130127e-02,2.322029829025268555e+00,3.917617559432983398e+00,2.084202319383621216e-01
5.589999999999999858e+01,2.163112312555313110e-01,-2.197164148092269897e-01,-1.953476667404174805e-02,-1.345858573913574219e-01,-2.397223412990570068e-01,2.000649124383926392e-01,-7.979702949523925781e-02,2.258965015411376953e+00,4.040411472320556641e+00,2.660233676433563232e-01
5.600000000000000000e+01,2.411821782588958740e-01,-2.228791564702987671e-01,-1.287115085870027542e-02,-1.447977870702743530e-01,-2.074445635080337524e-01,1.477859765291213989e-01,-2.134805172681808472e-01,2.178079605102539062e+00,4.157265663146972656e+00,3.297243714332580566e-01
5.610000000000000142e+01,2.673678696155548096e-01,-2.256631553173065186e-01,-5.700199864804744720e-03,-1.545736640691757202e-01,-1.757253855466842651e-01,1.011452451348304749e-01,-3.242185711860656738e-01,2.081636428833007812e+00,4.265906333923339844e+00,3.997654914855957031e-01
5.620000000000000284e+01,2.948040068149566650e-01,-2.282781749963760376e-01,2.078146208077669144e-03,-1.638762801885604858e-01,-1.498239338397979736e-01,6.344372034072875977e-02,-4.136350452899932861e-01,1.972808003425598145e+00,4.360980033874511719e+00,4.784654080867767334e-01
5.630000000000000426e+01,3.236536085605621338e-01,-2.307813912630081177e-01,1.104177068918943405e-02,-1.726777404546737671e-01,-1.296906918287277222e-01,3.233086690306663513e-02,-4.838166534900665283e-01,1.854847192764282227e+00,4.436372280120849609e+00,5.681182742118835449e-01
5.639999999999999858e+01,3.541582226753234863e-01,-2.331419140100479126e-01,2.144023776054382324e-02,-1.809541732072830200e-01,-1.142569780349731445e-01,5.196088925004005432e-03,-5.359970331192016602e-01,1.730471968650817871e+00,4.484177112579345703e+00,6.707603931427001953e-01
5.650000000000000000e+01,3.864164948463439941e-01,-2.353500425815582275e-01,3.324475139379501343e-02,-1.887180358171463013e-01,-1.024544388055801392e-01,-1.871087402105331421e-02,-5.716544985771179199e-01,1.602154374122619629e+00,4.488775730133056641e+00,7.891418337821960449e-01
5.660000000000000142e+01,4.205127656459808350e-01,-2.373983412981033325e-01,4.646032676100730896e-02,-1.959684491157531738e-01,-9.225608408451080322e-02,-3.983021900057792664e-02,-5.937430262565612793e-01,1.473264813423156738e+00,4.422076225280761719e+00,9.244772791862487793e-01
5.670000000000000284e+01,4.565265774726867676e-01,-2.392793893814086914e-01,6.113588809967041016e-02,-2.026876956224441528e-01,-8.304528146982192993e-02,-5.873504653573036194e-02,-6.033868789672851562e-01,1.344970703125000000e+00,4.266238689422607422e+00,1.071937918663024902e+00
5.680000000000000426e+01,4.945416450500488281e-01,-2.409846782684326172e-01,7.732058316469192505e-02,-2.088580131530761719e-01,-7.458431273698806763e-02,-7.596737891435623169e-02,-6.013185977935791016e-01,1.217939376831054688e+00,4.043679237365722656e+00,1.232553839683532715e+00
5.689999999999999858e+01,5.344054102897644043e-01,-2.424041479825973511e-01,9.506420046091079712e-02,-2.144612371921539307e-01,-6.674941629171371460e-02,-9.180309623479843140e-02,-5.883859992027282715e-01,1.093486189842224121e+00,3.754775524139404297e+00,1.404149770736694336e+00
5.700000000000000000e+01,5.758975744247436523e-01,-2.434396594762802124e-01,1.143754050135612488e-01,-2.194940298795700073e-01,-5.949150025844573975e-02,-1.063510030508041382e-01,-5.692763328552246094e-01,9.760656952857971191e-01,3.407112121582031250e+00,1.580160737037658691e+00
5.710000000000000142e+01,6.189407706260681152e-01,-2.441112250089645386e-01,1.352212578058242798e-01,-2.239704579114913940e-01,-5.260695889592170715e-02,-1.196781471371650696e-01,-5.455473065376281738e-01,8.663777112960815430e-01,3.023916959762573242e+00,1.757891654968261719e+00
5.720000000000000284e+01,6.634927988052368164e-01,-2.444373220205307007e-01,1.571656167507171631e-01,-2.280800789594650269e-01,-4.593287780880928040e-02,-1.318577826023101807e-01,-5.181403160095214844e-01,7.639021277427673340e-01,2.638936042785644531e+00,1.928749322891235352e+00
5.730000000000000426e+01,7.095863819122314453e-01,-2.444121986627578735e-01,1.801394075155258179e-01,-2.318589091300964355e-01,-3.944897651672363281e-02,-1.430132091045379639e-01,-4.878436923027038574e-01,6.682034730911254883e-01,2.265778541564941406e+00,2.077979326248168945e+00
5.739999999999999858e+01,7.572706937789916992e-01,-2.440250962972640991e-01,2.041629254817962646e-01,-2.353004962205886841e-01,-3.298184648156166077e-02,-1.534464508295059204e-01,-4.552550613880157471e-01,5.788539648056030273e-01,1.912217259407043457e+00,2.192829132080078125e+00
5.750000000000000000e+01,8.067163228988647461e-01,-2.432418167591094971e-01,2.292716503143310547e-01,-2.383889108896255493e-01,-2.604816854000091553e-02,-1.634276807308197021e-01,-4.207339584827423096e-01,4.954647123813629150e-01,1.584170103073120117e+00,2.279724836349487305e+00
5.760000000000000142e+01,8.580259680747985840e-01,-2.420410066843032837e-01,2.556827068328857422e-01,-2.411321103572845459e-01,-1.858860999345779419e-02,-1.729556024074554443e-01,-3.859599828720092773e-01,4.185296297073364258e-01,1.281002640724182129e+00,2.346987247467041016e+00
5.770000000000000284e+01,9.112876653671264648e-01,-2.404034584760665894e-01,2.833395302295684814e-01,-2.437357455492019653e-01,-1.026244554668664932e-02,-1.819993853569030762e-01,-3.517912328243255615e-01,3.476441800594329834e-01,1.000118017196655273e+00,2.396296024322509766e+00
5.780000000000000426e+01,9.667532444000244141e-01,-2.382800281047821045e-01,3.124533891677856445e-01,-2.462214082479476929e-01,-5.497989477589726448e-04,-1.905271708965301514e-01,-3.182231783866882324e-01,2.823491692543029785e-01,7.401344180107116699e-01,2.427431344985961914e+00
5.789999999999999858e+01,1.024481058120727539e+00,-2.356703430414199829e-01,3.432434797286987305e-01,-2.485618889331817627e-01,1.059733889997005463e-02,-1.985307037830352783e-01,-2.852610647678375244e-01,2.222481518983840942e-01,5.026747584342956543e-01,2.437177419662475586e+00
5.800000000000000000e+01,1.084625720977783203e+00,-2.325301021337509155e-01,3.758012354373931885e-01,-2.507487535476684570e-01,2.313846908509731293e-02,-2.060269415378570557e-01,-2.529539763927459717e-01,1.667908579111099243e-01,2.886599302291870117e-01,2.421596050262451172e+00
5.810000000000000142e+01,1.147361636161804199e+00,-2.288389950990676880e-01,4.102117419242858887e-01,-2.527745068073272705e-01,3.711683675646781921e-02,-2.130002379417419434e-01,-2.206056714057922363e-01,1.162586435675621033e-01,9.853430837392807007e-02,2.382732391357421875e+00
5.820000000000000284e+01,1.212774157524108887e+00,-2.246000617742538452e-01,4.465641379356384277e-01,-2.546313405036926270e-01,5.258169770240783691e-02,-2.194327563047409058e-01,-1.903630197048187256e-01,7.239918410778045654e-02,-6.754731386899948120e-02,2.322828292846679688e+00
5.830000000000000426e+01,1.281029462814331055e+00,-2.197739630937576294e-01,4.849372208118438721e-01,-2.563028633594512939e-01,6.958353519439697266e-02,-2.253061532974243164e-01,-1.664630174636840820e-01,3.729647397994995117e-02,-2.096989154815673828e-01,2.244174718856811523e+00
5.839999999999999858e+01,1.352573037147521973e+00,-2.142735123634338379e-01,5.250741839408874512e-01,-2.576496601104736328e-01,8.817531913518905640e-02,-2.306011766195297241e-01,-1.480552256107330322e-01,7.672815583646297455e-03,-3.282808959484100342e-01,2.149082183837890625e+00
5.850000000000000000e+01,1.427797675132751465e+00,-2.081273794174194336e-01,5.667667388916015625e-01,-2.586293816566467285e-01,1.083690151572227478e-01,-2.353132814168930054e-01,-1.340117305517196655e-01,-1.827420853078365326e-02,-4.247360527515411377e-01,2.040646791458129883e+00
5.860000000000000142e+01,1.506753087043762207e+00,-2.014219611883163452e-01,6.099683642387390137e-01,-2.592566013336181641e-01,1.299385726451873779e-01,-2.395439296960830688e-01,-1.229059249162673950e-01,-4.127283394336700439e-02,-5.013760328292846680e-01,1.922416448593139648e+00
5.870000000000000284e+01,1.589594006538391113e+00,-1.941334158182144165e-01,6.546798348426818848e-01,-2.595386505126953125e-01,1.525299698114395142e-01,-2.434459328651428223e-01,-1.129943057894706726e-01,-6.173701584339141846e-02,-5.593449473381042480e-01,1.797011733055114746e+00
5.880000000000000426e+01,1.676179289817810059e+00,-1.862823963165283203e-01,7.009370326995849609e-01,-2.594685852527618408e-01,1.761622726917266846e-01,-2.470134049654006958e-01,-1.040031835436820984e-01,-8.014607429504394531e-02,-6.000156998634338379e-01,1.666983485221862793e+00
5.889999999999999858e+01,1.766451716423034668e+00,-1.778866946697235107e-01,7.487823963165283203e-01,-2.590369582176208496e-01,2.008482515811920166e-01,-2.502400279045104980e-01,-9.570994973182678223e-02,-9.699768573045730591e-02,-6.262051463127136230e-01,1.535650610923767090e+00
5.900000000000000000e+01,1.860494494438171387e+00,-1.689350157976150513e-01,7.982997894287109375e-01,-2.582262158393859863e-01,2.265988588333129883e-01,-2.531441152095794678e-01,-8.802381902933120728e-02,-1.124950125813484192e-01,-6.395127773284912109e-01,1.404724359512329102e+00
5.910000000000000142e+01,1.958466172218322754e+00,-1.594039052724838257e-01,8.496730327606201172e-01,-2.569994330406188965e-01,2.535950243473052979e-01,-2.558048665523529053e-01,-8.087915182113647461e-02,-1.267644166946411133e-01,-6.406782865524291992e-01,1.274898648262023926e+00
5.920000000000000284e+01,2.060366868972778320e+00,-1.492943912744522095e-01,9.029724597930908203e-01,-2.553415298461914062e-01,2.818886339664459229e-01,-2.583636045455932617e-01,-7.404075562953948975e-02,-1.398423463106155396e-01,-6.307913064956665039e-01,1.147253990173339844e+00
5.930000000000000426e+01,2.165711879730224609e+00,-1.386291086673736572e-01,9.583514928817749023e-01,-2.532253265380859375e-01,3.117532730102539062e-01,-2.607890665531158447e-01,-6.740947812795639038e-02,-1.517909020185470581e-01,-6.134339570999145508e-01,1.025645732879638672e+00
5.939999999999999858e+01,2.274334192276000977e+00,-1.264501214027404785e-01,1.015987873077392578e+00,-2.506240606307983398e-01,3.433372080326080322e-01,-2.630648910999298096e-01,-6.095853820443153381e-02,-1.627855300903320312e-01,-5.912175178527832031e-01,9.119996428489685059e-01
5.950000000000000000e+01,2.386294603347778320e+00,-1.122753173112869263e-01,1.076035022735595703e+00,-2.474941015243530273e-01,3.767265081405639648e-01,-2.651837468147277832e-01,-5.443051084876060486e-02,-1.731264293193817139e-01,-5.649000406265258789e-01,8.058409094810485840e-01
5.960000000000000142e+01,2.501705646514892578e+00,-9.601888805627822876e-02,1.138668775558471680e+00,-2.438150942325592041e-01,4.120087623596191406e-01,-2.671379745006561279e-01,-4.740564525127410889e-02,-1.830305457115173340e-01,-5.354897975921630859e-01,7.066749930381774902e-01
5.970000000000000284e+01,2.620622396469116211e+00,-7.766784727573394775e-02,1.203974127769470215e+00,-2.395893037319183350e-01,4.492751359939575195e-01,-2.689195275306701660e-01,-3.983690589666366577e-02,-1.924743950366973877e-01,-5.036747455596923828e-01,6.140555739402770996e-01
5.980000000000000426e+01,2.743154764175415039e+00,-5.714135617017745972e-02,1.272080183029174805e+00,-2.347882688045501709e-01,4.884912669658660889e-01,-2.704640626907348633e-01,-3.129617124795913696e-02,-2.014331519603729248e-01,-4.697985947132110596e-01,5.275410413742065430e-01
5.989999999999999858e+01,2.869354248046875000e+00,-3.430994227528572083e-02,1.343301296234130859e+00,-2.293475717306137085e-01,5.292826294898986816e-01,-2.716497182846069336e-01,-2.133986540138721466e-02,-2.098723202943801880e-01,-4.347079098224639893e-01,4.470052719116210938e-01
6.000000000000000000e+01,2.998869419097900391e+00,-8.910990320146083832e-03,1.418093323707580566e+00,-2.232662290334701538e-01,5.715733170509338379e-01,-2.724823355674743652e-01,-9.956402704119682312e-03,-2.177903205156326294e-01,-4.001129269599914551e-01,3.727259337902069092e-01
6.010000000000000142e+01,3.131291389465332031e+00,1.915566995739936829e-02,1.496592402458190918e+00,-2.166286408901214600e-01,6.153735518455505371e-01,-2.729651927947998047e-01,2.824470400810241699e-03,-2.251998633146286011e-01,-3.661420643329620361e-01,3.042649030685424805e-01
6.020000000000000284e+01,3.264133691787719727e+00,5.065214633941650391e-02,1.578937172889709473e+00,-2.094143629074096680e-01,6.606944799423217773e-01,-2.731015682220458984e-01,1.705113798379898071e-02,-2.320833653211593628e-01,-3.327666223049163818e-01,2.412337064743041992e-01
6.030000000000000426e+01,3.396060705184936523e+00,8.627847582101821899e-02,1.664959907531738281e+00,-2.016469687223434448e-01,7.075776457786560059e-01,-2.728820741176605225e-01,3.277405723929405212e-02,-2.384224832057952881e-01,-3.000917434692382812e-01,1.831403523683547974e-01
6.039999999999999858e+01,3.526515483856201172e+00,1.262919008731842041e-01,1.754669904708862305e+00,-1.933341175317764282e-01,7.560657262802124023e-01,-2.722972929477691650e-01,5.004333704710006714e-02,-2.441990375518798828e-01,-2.677962779998779297e-01,1.295736432075500488e-01
6.050000000000000000e+01,3.654911041259765625e+00,1.709211319684982300e-01,1.848126649856567383e+00,-1.844687461853027344e-01,8.062204122543334961e-01,-2.713339030742645264e-01,6.891341507434844971e-02,-2.493932843208312988e-01,-2.354424595832824707e-01,8.105368912220001221e-02
6.060000000000000142e+01,3.780103921890258789e+00,2.205337136983871460e-01,1.945487737655639648e+00,-1.750276088714599609e-01,8.582317233085632324e-01,-2.699538171291351318e-01,8.942957967519760132e-02,-2.539891898632049561e-01,-2.077397406101226807e-01,4.081592336297035217e-02
6.070000000000000284e+01,3.900504589080810547e+00,2.757946550846099854e-01,2.046814441680908203e+00,-1.650020480155944824e-01,9.121872186660766602e-01,-2.681390643119812012e-01,1.113145574927330017e-01,-2.581188678741455078e-01,-1.860607713460922241e-01,8.223536424338817596e-03
6.080000000000000426e+01,4.015151977539062500e+00,3.369672596454620361e-01,2.151517629623413086e+00,-1.544841378927230835e-01,9.681751728057861328e-01,-2.658818066120147705e-01,1.342277526855468750e-01,-2.619180083274841309e-01,-1.694440692663192749e-01,-1.987266540527343750e-02
6.089999999999999858e+01,4.122120857238769531e+00,4.042502641677856445e-01,2.259530544281005859e+00,-1.428539454936981201e-01,1.026437282562255859e+00,-2.631357610225677490e-01,1.581847667694091797e-01,-2.653815150260925293e-01,-1.567379832267761230e-01,-4.467543214559555054e-02
6.100000000000000000e+01,4.216418266296386719e+00,4.797079563140869141e-01,2.370846271514892578e+00,-1.292933523654937744e-01,1.087180256843566895e+00,-2.598433196544647217e-01,1.831822395324707031e-01,-2.685057818889617920e-01,-1.460923999547958374e-01,-6.678025424480438232e-02
6.110000000000000142e+01,4.291552543640136719e+00,5.658662915229797363e-01,2.485597133636474609e+00,-1.136624291539192200e-01,1.150526523590087891e+00,-2.560104429721832275e-01,2.092579007148742676e-01,-2.713312208652496338e-01,-1.364827901124954224e-01,-8.656135201454162598e-02
6.120000000000000284e+01,4.339885711669921875e+00,6.646599173545837402e-01,2.603859424591064453e+00,-9.592107683420181274e-02,1.216572999954223633e+00,-2.516250610351562500e-01,2.363923788070678711e-01,-2.739837467670440674e-01,-1.277183592319488525e-01,-1.044574975967407227e-01
6.130000000000000426e+01,4.346642017364501953e+00,7.786567807197570801e-01,2.725711822509765625e+00,-7.602683454751968384e-02,1.285446047782897949e+00,-2.466595619916915894e-01,2.648365795612335205e-01,-2.765366435050964355e-01,-1.195926070213317871e-01,-1.209308281540870667e-01
6.139999999999999858e+01,4.283178806304931641e+00,9.093240499496459961e-01,2.851281642913818359e+00,-5.388076975941658020e-02,1.357473492622375488e+00,-2.410537898540496826e-01,2.948576211929321289e-01,-2.789548039436340332e-01,-1.120504140853881836e-01,-1.361041367053985596e-01
6.150000000000000000e+01,4.133174896240234375e+00,1.052085041999816895e+00,2.980401754379272461e+00,-2.926548570394515991e-02,1.433007001876831055e+00,-2.348601520061492920e-01,3.265867829322814941e-01,-2.812241017818450928e-01,-1.050113365054130554e-01,-1.500667631626129150e-01
6.160000000000000142e+01,3.917174577713012695e+00,1.207993626594543457e+00,3.112773656845092773e+00,-2.013319171965122223e-03,1.512256622314453125e+00,-2.281095534563064575e-01,3.601238131523132324e-01,-2.833359241485595703e-01,-9.822791069746017456e-02,-1.628475338220596313e-01
6.170000000000000284e+01,3.636435508728027344e+00,1.374625802040100098e+00,3.246865749359130859e+00,2.826830558478832245e-02,1.595245838165283203e+00,-2.207981050014495850e-01,3.955594003200531006e-01,-2.852825224399566650e-01,-9.164661169052124023e-02,-1.745290011167526245e-01
6.180000000000000426e+01,3.298544168472290039e+00,1.545493602752685547e+00,3.380320310592651367e+00,6.251761317253112793e-02,1.681894063949584961e+00,-2.129375189542770386e-01,4.329867064952850342e-01,-2.870557606220245361e-01,-8.523186296224594116e-02,-1.853501051664352417e-01
6.189999999999999858e+01,2.927059173583984375e+00,1.717442989349365234e+00,3.512585401535034180e+00,1.010735705494880676e-01,1.772227525711059570e+00,-2.045326679944992065e-01,4.722781777381896973e-01,-2.885830402374267578e-01,-7.859950512647628784e-02,-1.955918818712234497e-01
6.200000000000000000e+01,2.555658817291259766e+00,1.881573081016540527e+00,3.643039464950561523e+00,1.441930383443832397e-01,1.866333603858947754e+00,-1.955714523792266846e-01,5.130482316017150879e-01,-2.897674739360809326e-01,-7.146085053682327271e-02,-2.053989917039871216e-01
6.210000000000000142e+01,2.196182727813720703e+00,2.023743629455566406e+00,3.770959138870239258e+00,1.921155750751495361e-01,1.964371562004089355e+00,-1.860304325819015503e-01,5.553200244903564453e-01,-2.905981242656707764e-01,-6.374593079090118408e-02,-2.147402763366699219e-01
6.220000000000000284e+01,1.856042504310607910e+00,2.132486820220947266e+00,3.894589662551879883e+00,2.455125302076339722e-01,2.066297292709350586e+00,-1.759169399738311768e-01,5.991116166114807129e-01,-2.910752594470977783e-01,-5.491727218031883240e-02,-2.235926985740661621e-01
6.230000000000000426e+01,1.540948748588562012e+00,2.214624404907226562e+00,4.012876510620117188e+00,3.047752082347869873e-01,2.171480417251586914e+00,-1.653244942426681519e-01,6.444323658943176270e-01,-2.912025749683380127e-01,-4.465727880597114563e-02,-2.319213896989822388e-01
6.239999999999999858e+01,1.249991416931152344e+00,2.277796030044555664e+00,4.124464988708496094e+00,3.701279461383819580e-01,2.279947996139526367e+00,-1.535963416099548340e-01,6.913157105445861816e-01,-2.909738421440124512e-01,-3.298419713973999023e-02,-2.397345900535583496e-01
6.250000000000000000e+01,9.804313778877258301e-01,2.323654890060424805e+00,4.226015567779541016e+00,4.424033463001251221e-01,2.391724348068237305e+00,-1.399630904197692871e-01,7.398037910461425781e-01,-2.903798818588256836e-01,-1.990458182990550995e-02,-2.470360547304153442e-01
6.260000000000000142e+01,7.306543588638305664e-01,2.352044820785522461e+00,4.310907840728759766e+00,5.245742201805114746e-01,2.506949901580810547e+00,-1.242505684494972229e-01,7.899402976036071777e-01,-2.894107997417449951e-01,-5.368514917790889740e-03,-2.538076341152191162e-01
6.270000000000000284e+01,5.026733875274658203e-01,2.359715938568115234e+00,4.373013019561767578e+00,6.185252666473388672e-01,2.625710487365722656e+00,-1.064073890447616577e-01,8.418086171150207520e-01,-2.880492210388183594e-01,1.067543588578701019e-02,-2.600304782390594482e-01
6.280000000000000426e+01,2.973933517932891846e-01,2.343028545379638672e+00,4.401385784149169922e+00,7.265039682388305664e-01,2.748077154159545898e+00,-8.640140295028686523e-02,8.956018686294555664e-01,-2.862569689750671387e-01,2.827773801982402802e-02,-2.656864523887634277e-01
6.289999999999999858e+01,1.152238622307777405e-01,2.303984880447387695e+00,4.373688697814941406e+00,8.514951467514038086e-01,2.874176979064941406e+00,-6.413351744413375854e-02,9.513334035873413086e-01,-2.840421795845031738e-01,4.749266058206558228e-02,-2.707557678222656250e-01
6.300000000000000000e+01,-4.370408132672309875e-02,2.244755744934082031e+00,4.260625839233398438e+00,9.904629588127136230e-01,3.003930568695068359e+00,-3.941903263330459595e-02,1.009207725524902344e+00,-2.813664376735687256e-01,6.836719065904617310e-02,-2.752254903316497803e-01
6.310000000000000142e+01,-1.795178651809692383e-01,2.167557001113891602e+00,4.071658611297607422e+00,1.141971945762634277e+00,3.136994600296020508e+00,-1.204033754765987396e-02,1.069526910781860352e+00,-2.781533300876617432e-01,9.062810987234115601e-02,-2.792349159717559814e-01
6.320000000000000284e+01,-2.925815284252166748e-01,2.074623346328735352e+00,3.818931579589843750e+00,1.305569887161254883e+00,3.272047996520996094e+00,1.832181029021739960e-02,1.132435679435729980e+00,-2.743993997573852539e-01,1.139250770211219788e-01,-2.829113006591796875e-01
6.330000000000000426e+01,-3.839928507804870605e-01,1.968662261962890625e+00,3.501095533370971680e+00,1.477571129798889160e+00,3.406544208526611328e+00,5.263112112879753113e-02,1.198026776313781738e+00,-2.700965702533721924e-01,1.382732391357421875e-01,-2.862497270107269287e-01
6.339999999999999858e+01,-4.561677873134613037e-01,1.853289246559143066e+00,3.139102220535278320e+00,1.650985360145568848e+00,3.539885759353637695e+00,9.126273542642593384e-02,1.266407370567321777e+00,-2.652230858802795410e-01,1.636521816253662109e-01,-2.892602384090423584e-01
6.350000000000000000e+01,-5.102223157882690430e-01,1.730946302413940430e+00,2.759175777435302734e+00,1.822485923767089844e+00,3.671474695205688477e+00,1.344676315784454346e-01,1.337790250778198242e+00,-2.597376108169555664e-01,1.901240944862365723e-01,-2.920004129409790039e-01
6.360000000000000142e+01,-5.476316809654235840e-01,1.604320168495178223e+00,2.388545513153076172e+00,1.979399681091308594e+00,3.800636291503906250e+00,1.824867129325866699e-01,1.412495851516723633e+00,-2.536671757698059082e-01,2.175927162170410156e-01,-2.946329116821289062e-01
6.370000000000000284e+01,-5.712226033210754395e-01,1.476705431938171387e+00,2.033632278442382812e+00,2.106833219528198242e+00,3.925596714019775391e+00,2.359791547060012817e-01,1.490701794624328613e+00,-2.470725476741790771e-01,2.462287694215774536e-01,-2.971765697002410889e-01
6.380000000000000426e+01,-5.823979377746582031e-01,1.349586486816406250e+00,1.701737046241760254e+00,2.201543092727661133e+00,4.045238494873046875e+00,2.953709363937377930e-01,1.572582602500915527e+00,-2.399276196956634521e-01,2.764797210693359375e-01,-2.995819151401519775e-01
6.389999999999999858e+01,-5.818743705749511719e-01,1.223632335662841797e+00,1.395459532737731934e+00,2.274611473083496094e+00,4.158299446105957031e+00,3.608927428722381592e-01,1.658124923706054688e+00,-2.322317212820053101e-01,3.084463179111480713e-01,-3.018377125263214111e-01
6.400000000000000000e+01,-5.700691342353820801e-01,1.099807500839233398e+00,1.112251162528991699e+00,2.329922199249267578e+00,4.261625289916992188e+00,4.332248568534851074e-01,1.747351527214050293e+00,-2.239900231361389160e-01,3.422072827816009521e-01,-3.039369881153106689e-01
6.409999999999999432e+01,-5.514424443244934082e-01,9.823566079139709473e-01,8.491954803466796875e-01,2.367453098297119141e+00,4.348732471466064453e+00,5.153177976608276367e-01,1.840306639671325684e+00,-2.151984870433807373e-01,3.778697848320007324e-01,-3.058705627918243408e-01
6.420000000000000284e+01,-5.281604528427124023e-01,8.726227283477783203e-01,6.073999404907226562e-01,2.386596441268920898e+00,4.413733959197998047e+00,6.090468764305114746e-01,1.937144994735717773e+00,-2.058342993259429932e-01,4.154874086380004883e-01,-3.076333105564117432e-01
6.429999999999999716e+01,-5.011392831802368164e-01,7.701067328453063965e-01,3.882585465908050537e-01,2.381577253341674805e+00,4.446071624755859375e+00,7.166911959648132324e-01,2.037972450256347656e+00,-1.958821117877960205e-01,4.547992348670959473e-01,-3.091513216495513916e-01
6.440000000000000568e+01,-4.710938632488250732e-01,6.743734478950500488e-01,1.923455297946929932e-01,2.352873802185058594e+00,4.425108909606933594e+00,8.412730693817138672e-01,2.142127752304077148e+00,-1.854426860809326172e-01,4.955778717994689941e-01,-3.103266656398773193e-01
6.450000000000000000e+01,-4.387277364730834961e-01,5.849938988685607910e-01,1.992933824658393860e-02,2.302651882171630859e+00,4.320590496063232422e+00,9.804872274398803711e-01,2.249511718750000000e+00,-1.743191778659820557e-01,5.378583073616027832e-01,-3.111481964588165283e-01
6.459999999999999432e+01,-4.043570756912231445e-01,5.016248226165771484e-01,-1.289934813976287842e-01,2.233135938644409180e+00,4.136332035064697266e+00,1.132005095481872559e+00,2.360137224197387695e+00,-1.616191565990447998e-01,5.816574692726135254e-01,-3.116166889667510986e-01
6.470000000000000284e+01,-3.696625232696533203e-01,4.247688055038452148e-01,-2.546768784523010254e-01,2.146581888198852539e+00,3.888340234756469727e+00,1.296007871627807617e+00,2.474159717559814453e+00,-1.469074338674545288e-01,6.269890666007995605e-01,-3.117343485355377197e-01
6.479999999999999716e+01,-3.355443775653839111e-01,3.540248870849609375e-01,-3.576769232749938965e-01,2.045320510864257812e+00,3.574073314666748047e+00,1.469230294227600098e+00,2.591707468032836914e+00,-1.300604790449142456e-01,6.738955974578857422e-01,-3.114914596080780029e-01
6.490000000000000568e+01,-3.020263612270355225e-01,2.888612449169158936e-01,-4.403644204139709473e-01,1.933111190795898438e+00,3.212675571441650391e+00,1.644003987312316895e+00,2.712840557098388672e+00,-1.110590621829032898e-01,7.224178910255432129e-01,-3.108793497085571289e-01
6.500000000000000000e+01,-2.691065669059753418e-01,2.288810461759567261e-01,-5.041175484657287598e-01,1.812521815299987793e+00,2.828462600708007812e+00,1.818318486213684082e+00,2.837660551071166992e+00,-8.983523398637771606e-02,7.725901007652282715e-01,-3.098917305469512939e-01
6.509999999999999432e+01,-2.368200570344924927e-01,1.735713630914688110e-01,-5.503772497177124023e-01,1.686502575874328613e+00,2.452240705490112305e+00,1.979814767837524414e+00,2.966294527053833008e+00,-6.628619879484176636e-02,8.244565725326538086e-01,-3.085188269615173340e-01
6.520000000000000284e+01,-2.044828236103057861e-01,1.232718452811241150e-01,-5.810330510139465332e-01,1.557642579078674316e+00,2.090927600860595703e+00,2.113039493560791016e+00,3.098501443862915039e+00,-4.016314446926116943e-02,8.781179189682006836e-01,-3.067406713962554932e-01
6.529999999999999716e+01,-1.745079159736633301e-01,7.984087616205215454e-02,-5.987282395362854004e-01,1.428863644599914551e+00,1.752095937728881836e+00,2.212388753890991211e+00,3.233939170837402344e+00,-1.131608430296182632e-02,9.337029457092285156e-01,-3.045436441898345947e-01
6.540000000000000568e+01,-1.508819907903671265e-01,4.508109018206596375e-02,-6.042286157608032227e-01,1.300917029380798340e+00,1.439187526702880859e+00,2.288935422897338867e+00,3.370217323303222656e+00,2.091662399470806122e-02,9.912710785865783691e-01,-3.019189536571502686e-01
6.550000000000000000e+01,-1.326882094144821167e-01,1.562765054404735565e-02,-5.982052087783813477e-01,1.174474716186523438e+00,1.149874210357666016e+00,2.347331047058105469e+00,3.505599975585937500e+00,5.735200643539428711e-02,1.051178932189941406e+00,-2.987812161445617676e-01
6.559999999999999432e+01,-1.188150048255920410e-01,-1.018600165843963623e-02,-5.825810432434082031e-01,1.052003145217895508e+00,8.812291622161865234e-01,2.387764692306518555e+00,3.639652490615844727e+00,9.823188930749893188e-02,1.113662123680114746e+00,-2.951024174690246582e-01
6.570000000000000284e+01,-1.078172251582145691e-01,-3.300055861473083496e-02,-5.618143677711486816e-01,9.372988343238830566e-01,6.339269876480102539e-01,2.409922838211059570e+00,3.771727561950683594e+00,1.438204646110534668e-01,1.178810358047485352e+00,-2.908782064914703369e-01
6.579999999999999716e+01,-9.799277782440185547e-02,-5.327438935637474060e-02,-5.366954803466796875e-01,8.301594853401184082e-01,4.094120860099792480e-01,2.408094644546508789e+00,3.900854349136352539e+00,1.944625973701477051e-01,1.246730208396911621e+00,-2.860870063304901123e-01
6.590000000000000568e+01,-8.907426893711090088e-02,-7.152507454156875610e-02,-5.081855654716491699e-01,7.300720214843750000e-01,2.083213627338409424e-01,2.382049083709716797e+00,4.025146484375000000e+00,2.508780360221862793e-01,1.317568540573120117e+00,-2.807022035121917725e-01
6.600000000000000000e+01,-8.083914220333099365e-02,-8.825127035379409790e-02,-4.770685434341430664e-01,6.366052031517028809e-01,3.096322529017925262e-02,2.333964586257934570e+00,4.143729209899902344e+00,3.133514821529388428e-01,1.391539812088012695e+00,-2.747429311275482178e-01
6.609999999999999432e+01,-7.321266084909439087e-02,-1.036189943552017212e-01,-4.437434077262878418e-01,5.493579506874084473e-01,-1.226314678788185120e-01,2.266083955764770508e+00,4.254814147949218750e+00,3.820849359035491943e-01,1.468719363212585449e+00,-2.683015167713165283e-01
6.620000000000000284e+01,-6.612077355384826660e-02,-1.177441477775573730e-01,-4.088954925537109375e-01,4.681067764759063721e-01,-2.526879906654357910e-01,2.180685281753540039e+00,4.353868484497070312e+00,4.587259292602539062e-01,1.549432516098022461e+00,-2.613313794136047363e-01
6.629999999999999716e+01,-5.930794030427932739e-02,-1.306812614202499390e-01,-3.743160665035247803e-01,3.933408856391906738e-01,-3.597107529640197754e-01,2.080097675323486328e+00,4.434384346008300781e+00,5.459801554679870605e-01,1.633831620216369629e+00,-2.538069486618041992e-01
6.640000000000000568e+01,-5.270041525363922119e-02,-1.424989104270935059e-01,-3.403572142124176025e-01,3.244252502918243408e-01,-4.460133314132690430e-01,1.968079805374145508e+00,4.489725589752197266e+00,6.456937193870544434e-01,1.721899986267089844e+00,-2.457361370325088501e-01
6.650000000000000000e+01,-4.626997560262680054e-02,-1.533842086791992188e-01,-3.069896697998046875e-01,2.609703540802001953e-01,-5.130729675292968750e-01,1.847306728363037109e+00,4.506573200225830078e+00,7.604309916496276855e-01,1.813665270805358887e+00,-2.371199578046798706e-01
6.659999999999999432e+01,-3.967979177832603455e-02,-1.636602729558944702e-01,-2.742851078510284424e-01,2.025275826454162598e-01,-5.623188018798828125e-01,1.720763444900512695e+00,4.459130287170410156e+00,8.926349282264709473e-01,1.909263610839843750e+00,-2.279384881258010864e-01
6.670000000000000284e+01,-3.258402645587921143e-02,-1.735026240348815918e-01,-2.420191615819931030e-01,1.486882865428924561e-01,-5.954093933105468750e-01,1.590875744819641113e+00,4.322308063507080078e+00,1.037708878517150879e+00,2.008856534957885742e+00,-2.181679457426071167e-01
6.679999999999999716e+01,-2.492156066000461578e-02,-1.828790158033370972e-01,-2.096621692180633545e-01,9.993343800306320190e-02,-6.152155399322509766e-01,1.460852980613708496e+00,4.114165306091308594e+00,1.195766687393188477e+00,2.112014532089233398e+00,-2.078740596771240234e-01
6.690000000000000568e+01,-1.618107408285140991e-02,-1.917627602815628052e-01,-1.816758662462234497e-01,5.934022367000579834e-02,-6.226031184196472168e-01,1.331565260887145996e+00,3.840658187866210938e+00,1.365366220474243164e+00,2.218310594558715820e+00,-1.971126198768615723e-01
6.700000000000000000e+01,-6.012580357491970062e-03,-2.001239657402038574e-01,-1.597721129655838013e-01,2.651693299412727356e-02,-6.183363199234008789e-01,1.203700542449951172e+00,3.503401756286621094e+00,1.541658163070678711e+00,2.327786207199096680e+00,-1.851983219385147095e-01
6.709999999999999432e+01,5.572899244725704193e-03,-2.079681009054183960e-01,-1.429592221975326538e-01,-1.763110049068927765e-03,-6.040290594100952148e-01,1.079289793968200684e+00,3.125624895095825195e+00,1.719622731208801270e+00,2.440559625625610352e+00,-1.715380251407623291e-01
6.720000000000000284e+01,1.856171898543834686e-02,-2.153016477823257446e-01,-1.301938891410827637e-01,-2.663162536919116974e-02,-5.841491818428039551e-01,9.624575972557067871e-01,2.737283468246459961e+00,1.893905520439147949e+00,2.556810379028320312e+00,-1.557881534099578857e-01
6.729999999999999716e+01,3.300367295742034912e-02,-2.221065014600753784e-01,-1.195705980062484741e-01,-4.869953170418739319e-02,-5.597315430641174316e-01,8.533263206481933594e-01,2.359473705291748047e+00,2.050390958786010742e+00,2.676652431488037109e+00,-1.378590464591979980e-01
6.740000000000000568e+01,4.894805327057838440e-02,-2.283647507429122925e-01,-1.099957302212715149e-01,-6.841053813695907593e-02,-5.317654013633728027e-01,7.513716220855712891e-01,1.999319791793823242e+00,2.174513101577758789e+00,2.800142049789428711e+00,-1.177381351590156555e-01
6.750000000000000000e+01,6.644637137651443481e-02,-2.340577095746994019e-01,-1.012666821479797363e-01,-8.623483777046203613e-02,-5.010880231857299805e-01,6.561513543128967285e-01,1.663686156272888184e+00,2.267224073410034180e+00,2.927397966384887695e+00,-9.533599764108657837e-02
6.759999999999999432e+01,8.555237948894500732e-02,-2.391658574342727661e-01,-9.318955242633819580e-02,-1.026040166616439819e-01,-4.681543707847595215e-01,5.672479271888732910e-01,1.353730916976928711e+00,2.339181661605834961e+00,3.058524370193481445e+00,-7.053738832473754883e-02
6.770000000000000284e+01,1.062698736786842346e-01,-2.436894923448562622e-01,-8.569736033678054810e-02,-1.176692396402359009e-01,-4.334332346916198730e-01,4.842532575130462646e-01,1.066823244094848633e+00,2.393127679824829102e+00,3.193182706832885742e+00,-4.306196421384811401e-02
6.779999999999999716e+01,1.282189041376113892e-01,-2.477982193231582642e-01,-7.869005203247070312e-02,-1.315279006958007812e-01,-3.986333608627319336e-01,4.076558053493499756e-01,8.007338047027587891e-01,2.428798913955688477e+00,3.330711364746093750e+00,-1.272532716393470764e-02
6.790000000000000568e+01,1.511931568384170532e-01,-2.515773773193359375e-01,-7.192450016736984253e-02,-1.442086994647979736e-01,-3.644607663154602051e-01,3.370399773120880127e-01,5.569161772727966309e-01,2.444524526596069336e+00,3.468233346939086914e+00,2.136810496449470520e-02
6.800000000000000000e+01,1.752150207757949829e-01,-2.550198137760162354e-01,-6.535999476909637451e-02,-1.557954847812652588e-01,-3.308909833431243896e-01,2.719988226890563965e-01,3.364634811878204346e-01,2.434892177581787109e+00,3.604665756225585938e+00,5.982840061187744141e-02
6.809999999999999432e+01,2.002766430377960205e-01,-2.581232190132141113e-01,-5.895167961716651917e-02,-1.665283143520355225e-01,-2.979403138160705566e-01,2.121209949254989624e-01,1.398949921131134033e-01,2.401368856430053711e+00,3.739601373672485352e+00,1.028540804982185364e-01
6.820000000000000284e+01,2.264273464679718018e-01,-2.609289586544036865e-01,-5.225835368037223816e-02,-1.767166405916213989e-01,-2.656314074993133545e-01,1.568479388952255249e-01,-3.256540000438690186e-02,2.346187591552734375e+00,3.872363567352294922e+00,1.507166624069213867e-01
6.829999999999999716e+01,2.537786662578582764e-01,-2.635624706745147705e-01,-4.505682364106178284e-02,-1.864677220582962036e-01,-2.332642227411270142e-01,1.064565852284431458e-01,-1.809686124324798584e-01,2.271636486053466797e+00,4.001522541046142578e+00,2.039434611797332764e-01
6.840000000000000568e+01,2.824982404708862305e-01,-2.660886049270629883e-01,-3.724092245101928711e-02,-1.957488507032394409e-01,-2.031764537096023560e-01,6.283319741487503052e-02,-3.056183755397796631e-01,2.180031538009643555e+00,4.125439167022705078e+00,2.631460428237915039e-01
6.850000000000000000e+01,3.128373920917510986e-01,-2.684751152992248535e-01,-2.822359278798103333e-02,-2.045316100120544434e-01,-1.794294714927673340e-01,2.790910005569458008e-02,-4.075061678886413574e-01,2.074113607406616211e+00,4.243236541748046875e+00,3.285628557205200195e-01
6.860000000000000853e+01,3.449178636074066162e-01,-2.707100510597229004e-01,-1.777010038495063782e-02,-2.127889245748519897e-01,-1.611575484275817871e-01,-1.590815838426351547e-03,-4.892098903656005859e-01,1.957775712013244629e+00,4.352351665496826172e+00,4.004990160465240479e-01
6.870000000000000284e+01,3.788267374038696289e-01,-2.727859318256378174e-01,-5.911916960030794144e-03,-2.205342054367065430e-01,-1.472211182117462158e-01,-2.743840217590332031e-02,-5.518153905868530273e-01,1.833461403846740723e+00,4.447090148925781250e+00,4.815028309822082520e-01
6.879999999999999716e+01,4.146537184715270996e-01,-2.746950089931488037e-01,7.359314709901809692e-03,-2.277653515338897705e-01,-1.361131519079208374e-01,-5.043468251824378967e-02,-5.967711210250854492e-01,1.704032897949218750e+00,4.521598339080810547e+00,5.736847519874572754e-01
6.890000000000000568e+01,4.524899423122406006e-01,-2.764282226562500000e-01,2.209374494850635529e-02,-2.344641089439392090e-01,-1.261917948722839355e-01,-7.091613113880157471e-02,-6.263681054115295410e-01,1.572360634803771973e+00,4.567597866058349609e+00,6.791518330574035645e-01
6.900000000000000000e+01,4.921499192714691162e-01,-2.778773307800292969e-01,3.834130614995956421e-02,-2.406123578548431396e-01,-1.171903088688850403e-01,-8.934437483549118042e-02,-6.428672075271606445e-01,1.440914392471313477e+00,4.568446159362792969e+00,8.008177876472473145e-01
6.910000000000000853e+01,5.333026647567749023e-01,-2.789754271507263184e-01,5.615355819463729858e-02,-2.461914420127868652e-01,-1.088833734393119812e-01,-1.062231287360191345e-01,-6.470044851303100586e-01,1.310402274131774902e+00,4.495921134948730469e+00,9.394373893737792969e-01
6.920000000000000284e+01,5.759664177894592285e-01,-2.797176539897918701e-01,7.558581978082656860e-02,-2.511811554431915283e-01,-1.011745110154151917e-01,-1.217694059014320374e-01,-6.397798061370849609e-01,1.181739568710327148e+00,4.333270549774169922e+00,1.090110421180725098e+00
6.929999999999999716e+01,6.201412677764892578e-01,-2.801115512847900391e-01,9.664070606231689453e-02,-2.555872201919555664e-01,-9.401111304759979248e-02,-1.360849738121032715e-01,-6.238350272178649902e-01,1.057870030403137207e+00,4.104041576385498047e+00,1.253960609436035156e+00
6.940000000000000568e+01,6.658469438552856445e-01,-2.801566720008850098e-01,1.188801229000091553e-01,-2.596029341220855713e-01,-8.716463297605514526e-02,-1.492083668708801270e-01,-6.028374433517456055e-01,9.419994950294494629e-01,3.807436466217041016e+00,1.428819060325622559e+00
6.950000000000000000e+01,7.131251692771911621e-01,-2.798436582088470459e-01,1.421503573656082153e-01,-2.632872462272644043e-01,-8.052584528923034668e-02,-1.611992120742797852e-01,-5.774613618850708008e-01,8.337698578834533691e-01,3.452311038970947266e+00,1.607768535614013672e+00
6.960000000000000853e+01,7.620189785957336426e-01,-2.791629433631896973e-01,1.664718389511108398e-01,-2.666336297988891602e-01,-7.406744360923767090e-02,-1.722369939088821411e-01,-5.487617850303649902e-01,7.326602339744567871e-01,3.061665296554565430e+00,1.788678884506225586e+00
6.970000000000000284e+01,8.125851750373840332e-01,-2.781020998954772949e-01,1.918262839317321777e-01,-2.696491181850433350e-01,-6.756042689085006714e-02,-1.826060414314270020e-01,-5.175459384918212891e-01,6.382158994674682617e-01,2.669379711151123047e+00,1.962773680686950684e+00
6.979999999999999716e+01,8.650126457214355469e-01,-2.766235172748565674e-01,2.182690501213073730e-01,-2.723918855190277100e-01,-6.056353449821472168e-02,-1.925347596406936646e-01,-4.841653406620025635e-01,5.500079989433288574e-01,2.289140939712524414e+00,2.114681482315063477e+00
6.990000000000000568e+01,9.193893074989318848e-01,-2.747105956077575684e-01,2.458131462335586548e-01,-2.750149667263031006e-01,-5.302993208169937134e-02,-2.020057290792465210e-01,-4.491856396198272705e-01,4.676832258701324463e-01,1.928977847099304199e+00,2.231445550918579102e+00
7.000000000000000000e+01,9.757901430130004883e-01,-2.723594605922698975e-01,2.747743129730224609e-01,-2.775245904922485352e-01,-4.457001388072967529e-02,-2.109963893890380859e-01,-4.143924713134765625e-01,3.916256725788116455e-01,1.594739556312561035e+00,2.320089578628540039e+00
7.010000000000000853e+01,1.034487962722778320e+00,-2.695130705833435059e-01,3.053691685199737549e-01,-2.798927724361419678e-01,-3.470347821712493896e-02,-2.194687277078628540e-01,-3.802336752414703369e-01,3.215045332908630371e-01,1.285686135292053223e+00,2.388878583908081055e+00
7.020000000000000284e+01,1.095704317092895508e+00,-2.661146819591522217e-01,3.377074599266052246e-01,-2.821090817451477051e-01,-2.340641431510448456e-02,-2.274185270071029663e-01,-3.466795384883880615e-01,2.569250166416168213e-01,9.993400573730468750e-01,2.439333438873291016e+00
7.029999999999999716e+01,1.159537792205810547e+00,-2.621779143810272217e-01,3.718840181827545166e-01,-2.841652333736419678e-01,-1.071340683847665787e-02,-2.348603457212448120e-01,-3.137658834457397461e-01,1.974472254514694214e-01,7.345238924026489258e-01,2.471230030059814453e+00
7.040000000000000568e+01,1.226090669631958008e+00,-2.576847374439239502e-01,4.079910814762115479e-01,-2.860534191131591797e-01,3.422300796955823898e-03,-2.417772561311721802e-01,-2.814584970474243164e-01,1.425279825925827026e-01,4.927031695842742920e-01,2.481020450592041016e+00
7.050000000000000000e+01,1.295493602752685547e+00,-2.526068985462188721e-01,4.461112618446350098e-01,-2.877598106861114502e-01,1.905168592929840088e-02,-2.481506615877151489e-01,-2.490636408329010010e-01,9.244680404663085938e-02,2.747758328914642334e-01,2.464990139007568359e+00
7.060000000000000853e+01,1.368087291717529297e+00,-2.468922436237335205e-01,4.859155416488647461e-01,-2.891718745231628418e-01,3.622477129101753235e-02,-2.539624869823455811e-01,-2.193300873041152954e-01,4.935892298817634583e-02,8.119283616542816162e-02,2.425249814987182617e+00
7.070000000000000284e+01,1.444162487983703613e+00,-2.406171113252639771e-01,5.271939039230346680e-01,-2.902365028858184814e-01,5.499527975916862488e-02,-2.591932117938995361e-01,-1.959281563758850098e-01,1.483767200261354446e-02,-8.788973093032836914e-02,2.364084005355834961e+00
7.079999999999999716e+01,1.523927927017211914e+00,-2.337891161441802979e-01,5.699862241744995117e-01,-2.909449040889739990e-01,7.541912794113159180e-02,-2.638227641582489014e-01,-1.779509037733078003e-01,-1.440188754349946976e-02,-2.325896173715591431e-01,2.283827066421508789e+00
7.090000000000000568e+01,1.607397556304931641e+00,-2.264051437377929688e-01,6.142965555191040039e-01,-2.913031876087188721e-01,9.730439633131027222e-02,-2.679526209831237793e-01,-1.642002165317535400e-01,-4.008123278617858887e-02,-3.532756268978118896e-01,2.186834096908569336e+00
7.100000000000000000e+01,1.694528222084045410e+00,-2.184730768203735352e-01,6.601470708847045898e-01,-2.913096249103546143e-01,1.202361509203910828e-01,-2.717460989952087402e-01,-1.531307846307754517e-01,-6.300740689039230347e-02,-4.517256617546081543e-01,2.076536893844604492e+00
7.110000000000000853e+01,1.785345196723937988e+00,-2.099968641996383667e-01,7.075739502906799316e-01,-2.909570634365081787e-01,1.442120522260665894e-01,-2.752038538455963135e-01,-1.432221531867980957e-01,-8.345463871955871582e-02,-5.300419926643371582e-01,1.956290483474731445e+00
7.120000000000000284e+01,1.879955649375915527e+00,-2.009612768888473511e-01,7.566204071044921875e-01,-2.902358770370483398e-01,1.692258417606353760e-01,-2.783235907554626465e-01,-1.342205554246902466e-01,-1.018787398934364319e-01,-5.894566178321838379e-01,1.828917026519775391e+00
7.129999999999999716e+01,1.978518962860107422e+00,-1.913427263498306274e-01,8.073306083679199219e-01,-2.891362011432647705e-01,1.953207254409790039e-01,-2.811457812786102295e-01,-1.259004324674606323e-01,-1.187845617532730103e-01,-6.312657594680786133e-01,1.696812272071838379e+00
7.140000000000000568e+01,2.080887794494628906e+00,-1.811642348766326904e-01,8.598409295082092285e-01,-2.876303791999816895e-01,2.224371433258056641e-01,-2.838013172149658203e-01,-1.181786134839057922e-01,-1.343575417995452881e-01,-6.583468317985534668e-01,1.563366413116455078e+00
7.150000000000000000e+01,2.186465024948120117e+00,-1.705059707164764404e-01,9.142972230911254883e-01,-2.856919169425964355e-01,2.507279217243194580e-01,-2.863700091838836670e-01,-1.110046207904815674e-01,-1.486981213092803955e-01,-6.723130345344543457e-01,1.430307865142822266e+00
7.160000000000000853e+01,2.295307397842407227e+00,-1.586506068706512451e-01,9.707185626029968262e-01,-2.833283841609954834e-01,2.805882394313812256e-01,-2.888057231903076172e-01,-1.041539013385772705e-01,-1.618463099002838135e-01,-6.739224791526794434e-01,1.298351526260375977e+00
7.170000000000000284e+01,2.407468557357788086e+00,-1.448924392461776733e-01,1.029395580291748047e+00,-2.804780900478363037e-01,3.121412396430969238e-01,-2.910939455032348633e-01,-9.751118719577789307e-02,-1.738602519035339355e-01,-6.646038293838500977e-01,1.168820023536682129e+00
7.179999999999999716e+01,2.523092508316040039e+00,-1.290460079908370972e-01,1.090589880943298340e+00,-2.770771086215972900e-01,3.454785645008087158e-01,-2.932266294956207275e-01,-9.104770421981811523e-02,-1.849311888217926025e-01,-6.477494239807128906e-01,1.045198798179626465e+00
7.190000000000000568e+01,2.642264604568481445e+00,-1.110590398311614990e-01,1.154400110244750977e+00,-2.731386423110961914e-01,3.807018101215362549e-01,-2.951950132846832275e-01,-8.455669879913330078e-02,-1.953224986791610718e-01,-6.259512901306152344e-01,9.296619296073913574e-01
7.200000000000000000e+01,2.765056371688842773e+00,-9.089998155832290649e-02,1.220928668975830078e+00,-2.686439454555511475e-01,4.179054498672485352e-01,-2.969909608364105225e-01,-7.758149504661560059e-02,-2.052705883979797363e-01,-5.998969674110412598e-01,8.217407464981079102e-01
7.210000000000000853e+01,2.891595125198364258e+00,-6.846942007541656494e-02,1.290292382240295410e+00,-2.635688781738281250e-01,4.569550156593322754e-01,-2.985650002956390381e-01,-7.007486373186111450e-02,-2.147628068923950195e-01,-5.707394480705261230e-01,7.209153175354003906e-01
7.220000000000000284e+01,3.021820306777954102e+00,-4.358923062682151794e-02,1.362779378890991211e+00,-2.578699290752410889e-01,4.974834322929382324e-01,-2.998028695583343506e-01,-6.168087571859359741e-02,-2.237796336412429810e-01,-5.391405224800109863e-01,6.267266869544982910e-01
7.229999999999999716e+01,3.155379056930541992e+00,-1.603117212653160095e-02,1.438655376434326172e+00,-2.516241371631622314e-01,5.395064949989318848e-01,-3.006885945796966553e-01,-5.188899114727973938e-02,-2.322796881198883057e-01,-5.054969191551208496e-01,5.386880636215209961e-01
7.240000000000000568e+01,3.290942668914794922e+00,1.452417019754648209e-02,1.518090844154357910e+00,-2.448454350233078003e-01,5.830498337745666504e-01,-3.012193441390991211e-01,-4.066389054059982300e-02,-2.402561008930206299e-01,-4.703629314899444580e-01,4.565025269985198975e-01
7.250000000000000000e+01,3.425939321517944336e+00,4.904614761471748352e-02,1.601224660873413086e+00,-2.375120073556900024e-01,6.281194686889648438e-01,-3.014003932476043701e-01,-2.804382517933845520e-02,-2.477248609066009521e-01,-4.355243742465972900e-01,3.804556131362915039e-01
7.260000000000000853e+01,3.559775114059448242e+00,8.790878206491470337e-02,1.688016533851623535e+00,-2.296300083398818970e-01,6.747552752494812012e-01,-3.012231290340423584e-01,-1.398361381143331528e-02,-2.546696066856384277e-01,-4.013278186321258545e-01,3.103478848934173584e-01
7.270000000000000284e+01,3.691866159439086914e+00,1.313594132661819458e-01,1.778492569923400879e+00,-2.212040424346923828e-01,7.229906916618347168e-01,-3.006815016269683838e-01,1.567857922054827213e-03,-2.610717713832855225e-01,-3.677366673946380615e-01,2.457690984010696411e-01
7.279999999999999716e+01,3.821532487869262695e+00,1.796462088823318481e-01,1.872747540473937988e+00,-2.122208029031753540e-01,7.728675603866577148e-01,-2.997663617134094238e-01,1.866160705685615540e-02,-2.669127881526947021e-01,-3.347960412502288818e-01,1.862813681364059448e-01
7.290000000000000568e+01,3.946972608566284180e+00,2.334361076354980469e-01,1.970940470695495605e+00,-2.026568353176116943e-01,8.244307637214660645e-01,-2.984676659107208252e-01,3.735000640153884888e-02,-2.721737623214721680e-01,-3.024705946445465088e-01,1.313388198614120483e-01
7.300000000000000000e+01,4.067067146301269531e+00,2.931531667709350586e-01,2.072990179061889648e+00,-1.925250887870788574e-01,8.778313398361206055e-01,-2.967550158500671387e-01,5.768943205475807190e-02,-2.768341004848480225e-01,-2.700563073158264160e-01,8.112570643424987793e-02
7.310000000000000853e+01,4.180558204650878906e+00,3.590284287929534912e-01,2.178220033645629883e+00,-1.819288879632949829e-01,9.331670999526977539e-01,-2.946187257766723633e-01,7.958066463470458984e-02,-2.809624671936035156e-01,-2.401616722345352173e-01,3.777724131941795349e-02
7.320000000000000284e+01,4.284259319305419922e+00,4.317471981048583984e-01,2.286703348159790039e+00,-1.703504025936126709e-01,9.905048608779907227e-01,-2.920508980751037598e-01,1.025666743516921997e-01,-2.847389280796051025e-01,-2.165900170803070068e-01,3.037669695913791656e-03
7.329999999999999716e+01,4.371674537658691406e+00,5.142689943313598633e-01,2.398462295532226562e+00,-1.569994837045669556e-01,1.050196886062622070e+00,-2.889682054519653320e-01,1.265978962182998657e-01,-2.881793677806854248e-01,-1.984868794679641724e-01,-2.629413455724716187e-02
7.340000000000000568e+01,4.437011718750000000e+00,6.084352135658264160e-01,2.513666152954101562e+00,-1.415760964155197144e-01,1.112457871437072754e+00,-2.853409349918365479e-01,1.516658365726470947e-01,-2.912830412387847900e-01,-1.845395714044570923e-01,-5.212603136897087097e-02
7.350000000000000000e+01,4.469646930694580078e+00,7.165637016296386719e-01,2.632424831390380859e+00,-1.240003257989883423e-01,1.177375197410583496e+00,-2.811700105667114258e-01,1.778182238340377808e-01,-2.940929532051086426e-01,-1.733561158180236816e-01,-7.521874457597732544e-02
7.360000000000000853e+01,4.449051856994628906e+00,8.416843414306640625e-01,2.754793167114257812e+00,-1.042586714029312134e-01,1.245055079460144043e+00,-2.764339745044708252e-01,2.049911469221115112e-01,-2.967461049556732178e-01,-1.633535772562026978e-01,-9.587047249078750610e-02
7.370000000000000284e+01,4.345036506652832031e+00,9.815232753753662109e-01,2.880892038345336914e+00,-8.226057887077331543e-02,1.315644621849060059e+00,-2.711046040058135986e-01,2.332119494676589966e-01,-2.993237972259521484e-01,-1.542520523071289062e-01,-1.145146936178207397e-01
7.379999999999999716e+01,4.160495758056640625e+00,1.133649826049804688e+00,3.010796070098876953e+00,-5.788075178861618042e-02,1.389424681663513184e+00,-2.651779353618621826e-01,2.628945708274841309e-01,-3.017796277999877930e-01,-1.458618193864822388e-01,-1.315742731094360352e-01
7.390000000000000568e+01,3.912148237228393555e+00,1.298313975334167480e+00,3.144141435623168945e+00,-3.084108978509902954e-02,1.466531634330749512e+00,-2.587476074695587158e-01,2.942833602428436279e-01,-3.040869235992431641e-01,-1.380750089883804321e-01,-1.472895592451095581e-01
7.400000000000000000e+01,3.597162246704101562e+00,1.472318887710571289e+00,3.280251502990722656e+00,-9.710325393825769424e-04,1.547211527824401855e+00,-2.517825365066528320e-01,3.274368047714233398e-01,-3.062402904033660889e-01,-1.308450400829315186e-01,-1.617631614208221436e-01
7.410000000000000853e+01,3.234519481658935547e+00,1.647919654846191406e+00,3.416314601898193359e+00,3.262714296579360962e-02,1.631578922271728516e+00,-2.442629635334014893e-01,3.624497354030609131e-01,-3.082314133644104004e-01,-1.239705607295036316e-01,-1.750427484512329102e-01
7.420000000000000284e+01,2.848209381103515625e+00,1.823349833488464355e+00,3.551308155059814453e+00,7.054074108600616455e-02,1.719615697860717773e+00,-2.361968755722045898e-01,3.994102776050567627e-01,-3.100526928901672363e-01,-1.173058003187179565e-01,-1.871788650751113892e-01
7.429999999999999716e+01,2.469605207443237305e+00,1.986239552497863770e+00,3.684780359268188477e+00,1.129808574914932251e-01,1.811349272727966309e+00,-2.275854051113128662e-01,4.381742477416992188e-01,-3.116758465766906738e-01,-1.108226180076599121e-01,-1.983572393655776978e-01
7.440000000000000568e+01,2.105809450149536133e+00,2.121006965637207031e+00,3.816066980361938477e+00,1.602099239826202393e-01,1.906914830207824707e+00,-2.184088677167892456e-01,4.784336686134338379e-01,-3.129724860191345215e-01,-1.043714731931686401e-01,-2.088226824998855591e-01
7.450000000000000000e+01,1.764473438262939453e+00,2.221600055694580078e+00,3.943720102310180664e+00,2.127429544925689697e-01,2.006473779678344727e+00,-2.086434364318847656e-01,5.201799273490905762e-01,-3.139187991619110107e-01,-9.746482223272323608e-02,-2.188304066658020020e-01
7.460000000000000853e+01,1.449175119400024414e+00,2.299127340316772461e+00,4.066201210021972656e+00,2.711777687072753906e-01,2.109614849090576172e+00,-1.983520239591598511e-01,5.634449720382690430e-01,-3.145092427730560303e-01,-9.003750234842300415e-02,-2.283875346183776855e-01
7.470000000000000284e+01,1.157630920410156250e+00,2.358369350433349609e+00,4.182583808898925781e+00,3.357522487640380859e-01,2.215905666351318359e+00,-1.875757426023483276e-01,6.082313656806945801e-01,-3.147506415843963623e-01,-8.181585371494293213e-02,-2.374754399061203003e-01
7.479999999999999716e+01,8.869538307189941406e-01,2.399546146392822266e+00,4.290328502655029297e+00,4.067804217338562012e-01,2.325411558151245117e+00,-1.755693554878234863e-01,6.545776724815368652e-01,-3.146349489688873291e-01,-7.223325222730636597e-02,-2.460525333881378174e-01
7.490000000000000568e+01,6.377451419830322266e-01,2.422370195388793945e+00,4.383731365203857422e+00,4.868299961090087891e-01,2.438237428665161133e+00,-1.617290973663330078e-01,7.025271654129028320e-01,-3.141523897647857666e-01,-6.121266260743141174e-02,-2.541039586067199707e-01
7.500000000000000000e+01,4.114317893981933594e-01,2.421130895614624023e+00,4.456896305084228516e+00,5.780143737792968750e-01,2.554546356201171875e+00,-1.457881778478622437e-01,7.521167397499084473e-01,-3.132957816123962402e-01,-4.879775643348693848e-02,-2.616477906703948975e-01
7.510000000000000853e+01,2.086622416973114014e-01,2.395488977432250977e+00,4.501183032989501953e+00,6.824770569801330566e-01,2.674437999725341797e+00,-1.276776790618896484e-01,8.033846616744995117e-01,-3.120574653148651123e-01,-3.494995087385177612e-02,-2.686702907085418701e-01
7.520000000000000284e+01,2.975331246852874756e-02,2.347633361816406250e+00,4.499858856201171875e+00,8.030713200569152832e-01,2.797974109649658203e+00,-1.073786169290542603e-01,8.563846945762634277e-01,-3.104255795478820801e-01,-1.961838640272617340e-02,-2.751530110836029053e-01
7.529999999999999716e+01,-1.252575963735580444e-01,2.279817819595336914e+00,4.424045085906982422e+00,9.402625560760498047e-01,2.925279855728149414e+00,-8.479391038417816162e-02,9.112676382064819336e-01,-3.083779513835906982e-01,-2.750817453488707542e-03,-2.810766994953155518e-01
7.540000000000000568e+01,-2.565912306308746338e-01,2.194332361221313477e+00,4.259871482849121094e+00,1.089417219161987305e+00,3.056399345397949219e+00,-5.978471413254737854e-02,9.680971503257751465e-01,-3.059104084968566895e-01,1.570405438542366028e-02,-2.864229977130889893e-01
7.550000000000000000e+01,-3.647564947605133057e-01,2.093525886535644531e+00,4.030217170715332031e+00,1.251718044281005859e+00,3.190953016281127930e+00,-3.207601979374885559e-02,1.027069926261901855e+00,-3.029771149158477783e-01,3.580172732472419739e-02,-2.911716997623443604e-01
7.560000000000000853e+01,-4.521030187606811523e-01,1.981202721595764160e+00,3.733619689941406250e+00,1.424800992012023926e+00,3.327961921691894531e+00,-1.434851670637726784e-03,1.088575363159179688e+00,-2.994967699050903320e-01,5.752514675259590149e-02,-2.953547537326812744e-01
7.570000000000000284e+01,-5.200897455215454102e-01,1.860032439231872559e+00,3.380744934082031250e+00,1.601322174072265625e+00,3.464592456817626953e+00,3.311418741941452026e-02,1.152706861495971680e+00,-2.954788208007812500e-01,8.047731220722198486e-02,-2.991425096988677979e-01
7.579999999999999716e+01,-5.701538920402526855e-01,1.733024120330810547e+00,2.994436979293823242e+00,1.779509305953979492e+00,3.600083112716674805e+00,7.203726470470428467e-02,1.219569087028503418e+00,-2.909021973609924316e-01,1.044783145189285278e-01,-3.025931119918823242e-01
7.590000000000000568e+01,-6.039081215858459473e-01,1.602563023567199707e+00,2.609048843383789062e+00,1.949652314186096191e+00,3.733960390090942383e+00,1.155491173267364502e-01,1.289275407791137695e+00,-2.857444286346435547e-01,1.295176595449447632e-01,-3.057068586349487305e-01
7.600000000000000000e+01,-6.242684721946716309e-01,1.471915841102600098e+00,2.236140251159667969e+00,2.096512794494628906e+00,3.865540027618408203e+00,1.639161705970764160e-01,1.362062335014343262e+00,-2.799840867519378662e-01,1.556427478790283203e-01,-3.085259795188903809e-01
7.610000000000000853e+01,-6.321255564689636230e-01,1.341982364654541016e+00,1.883611440658569336e+00,2.208498001098632812e+00,3.993120670318603516e+00,2.177627235651016235e-01,1.437941789627075195e+00,-2.737371325492858887e-01,1.827935725450515747e-01,-3.111823499202728271e-01
7.620000000000000284e+01,-6.282579302787780762e-01,1.213466048240661621e+00,1.556926846504211426e+00,2.293707370758056641e+00,4.115374565124511719e+00,2.775867283344268799e-01,1.517205715179443359e+00,-2.669838964939117432e-01,2.109826952219009399e-01,-3.137643337249755859e-01
7.629999999999999716e+01,-6.143437027931213379e-01,1.088335990905761719e+00,1.254928708076477051e+00,2.359575271606445312e+00,4.231247425079345703e+00,3.436241149902343750e-01,1.600146174430847168e+00,-2.596794068813323975e-01,2.403956502676010132e-01,-3.162475526332855225e-01
7.640000000000000568e+01,-5.947209596633911133e-01,9.707362651824951172e-01,9.749983549118041992e-01,2.407387495040893555e+00,4.337782382965087891e+00,4.163612425327301025e-01,1.686742663383483887e+00,-2.518262267112731934e-01,2.714248299598693848e-01,-3.185913562774658203e-01
7.650000000000000000e+01,-5.705063343048095703e-01,8.608853220939636230e-01,7.162036299705505371e-01,2.436980724334716797e+00,4.428803443908691406e+00,4.986395239830017090e-01,1.777020931243896484e+00,-2.434292733669281006e-01,3.042339682579040527e-01,-3.207800984382629395e-01
7.660000000000000853e+01,-5.426905155181884766e-01,7.582575678825378418e-01,4.801337718963623047e-01,2.444361925125122070e+00,4.498727798461914062e+00,5.923328995704650879e-01,1.871070027351379395e+00,-2.344762980937957764e-01,3.388755023479461670e-01,-3.228089213371276855e-01
7.670000000000000284e+01,-5.121420025825500488e-01,6.624034643173217773e-01,2.676399052143096924e-01,2.426454067230224609e+00,4.537757873535156250e+00,6.997561454772949219e-01,1.969048380851745605e+00,-2.249438613653182983e-01,3.753725290298461914e-01,-3.246752023696899414e-01
7.679999999999999716e+01,-4.793235957622528076e-01,5.728995800018310547e-01,7.914023846387863159e-02,2.385394573211669922e+00,4.527553558349609375e+00,8.239131569862365723e-01,2.070899963378906250e+00,-2.148411422967910767e-01,4.136620163917541504e-01,-3.263689279556274414e-01
7.690000000000000568e+01,-4.446672499179840088e-01,4.892988801002502441e-01,-8.523593842983245850e-02,2.323438882827758789e+00,4.438200950622558594e+00,9.639574885368347168e-01,2.175930261611938477e+00,-2.042739540338516235e-01,4.534954130649566650e-01,-3.277607858180999756e-01
7.700000000000000000e+01,-4.097785651683807373e-01,4.120138585567474365e-01,-2.256270945072174072e-01,2.242887735366821289e+00,4.262413024902343750e+00,1.115993976593017578e+00,2.284121036529541016e+00,-1.929690688848495483e-01,4.948033094406127930e-01,-3.288051486015319824e-01
7.710000000000000853e+01,-3.755213320255279541e-01,3.407578170299530029e-01,-3.424168229103088379e-01,2.146060705184936523e+00,4.022181510925292969e+00,1.281030774116516113e+00,2.395534038543701172e+00,-1.801016628742218018e-01,5.376248955726623535e-01,-3.294935524463653564e-01
7.720000000000000284e+01,-3.418720364570617676e-01,2.751196324825286865e-01,-4.373313486576080322e-01,2.036296129226684570e+00,3.714294195175170898e+00,1.456444263458251953e+00,2.510355949401855469e+00,-1.652606725692749023e-01,5.819629430770874023e-01,-3.298324644565582275e-01
7.729999999999999716e+01,-3.088316321372985840e-01,2.146946638822555542e-01,-5.124606490135192871e-01,1.916902899742126465e+00,3.353482246398925781e+00,1.634267449378967285e+00,2.628730773925781250e+00,-1.482651084661483765e-01,6.278482079505920410e-01,-3.298171758651733398e-01
7.740000000000000568e+01,-2.764824628829956055e-01,1.589157283306121826e-01,-5.690395832061767578e-01,1.790666699409484863e+00,2.962342262268066406e+00,1.813500046730041504e+00,2.750730276107788086e+00,-1.290834695100784302e-01,6.753238439559936523e-01,-3.294379711151123047e-01
7.750000000000000000e+01,-2.441225796937942505e-01,1.079079359769821167e-01,-6.084167361259460449e-01,1.659991264343261719e+00,2.575161218643188477e+00,1.983065366744995117e+00,2.876443147659301758e+00,-1.076626032590866089e-01,7.244340181350708008e-01,-3.286848068237304688e-01
7.760000000000000853e+01,-2.133790850639343262e-01,6.320978701114654541e-02,-6.335372328758239746e-01,1.528299570083618164e+00,2.201430320739746094e+00,2.127116680145263672e+00,3.006000757217407227e+00,-8.389993757009506226e-02,7.752228379249572754e-01,-3.275479972362518311e-01
7.770000000000000284e+01,-1.889216005802154541e-01,2.738527767360210419e-02,-6.458030343055725098e-01,1.397077441215515137e+00,1.849137663841247559e+00,2.235877513885498047e+00,3.139313936233520508e+00,-5.760222300887107849e-02,8.277254104614257812e-01,-3.260212540626525879e-01
7.779999999999999716e+01,-1.700565367937088013e-01,-2.609440824016928673e-03,-6.459580063819885254e-01,1.267016649246215820e+00,1.523082971572875977e+00,2.319242954254150391e+00,3.276009798049926758e+00,-2.854372933506965637e-02,8.819765448570251465e-01,-3.241013884544372559e-01
7.790000000000000568e+01,-1.556426882743835449e-01,-2.885449305176734924e-02,-6.352737545967102051e-01,1.139383435249328613e+00,1.221568822860717773e+00,2.383553504943847656e+00,3.414024114608764648e+00,3.803020576015114784e-03,9.381169676780700684e-01,-3.217722475528717041e-01
7.800000000000000000e+01,-1.442906707525253296e-01,-5.220800638198852539e-02,-6.175327897071838379e-01,1.018176555633544922e+00,9.419152140617370605e-01,2.429575920104980469e+00,3.551204442977905273e+00,4.035144671797752380e-02,9.962450861930847168e-01,-3.190142214298248291e-01
7.810000000000000853e+01,-1.342281550168991089e-01,-7.300349324941635132e-02,-5.949592590332031250e-01,9.049203991889953613e-01,6.838475465774536133e-01,2.457170724868774414e+00,3.687097311019897461e+00,8.137658983469009399e-02,1.056690573692321777e+00,-3.157471418380737305e-01
7.820000000000000284e+01,-1.251104921102523804e-01,-9.168884903192520142e-02,-5.683651566505432129e-01,7.991212606430053711e-01,4.488424658775329590e-01,2.461395740509033203e+00,3.821127414703369141e+00,1.271230280399322510e-01,1.119724512100219727e+00,-3.119450807571411133e-01
7.829999999999999716e+01,-1.167081743478775024e-01,-1.087791472673416138e-01,-5.387589931488037109e-01,7.002923488616943359e-01,2.376637756824493408e-01,2.440359354019165039e+00,3.952430963516235352e+00,1.779215633869171143e-01,1.185445308685302734e+00,-3.075931370258331299e-01
7.840000000000000568e+01,-1.089106202125549316e-01,-1.245222017168998718e-01,-5.067703723907470703e-01,6.079885959625244141e-01,5.069605261087417603e-02,2.396269083023071289e+00,4.079011917114257812e+00,2.345141768455505371e-01,1.253960251808166504e+00,-3.026696145534515381e-01
7.850000000000000000e+01,-1.016714125871658325e-01,-1.390211284160614014e-01,-4.727680385112762451e-01,5.217485427856445312e-01,-1.119648143649101257e-01,2.331403970718383789e+00,4.199928760528564453e+00,2.972232699394226074e-01,1.325413346290588379e+00,-2.971525192260742188e-01
7.860000000000000853e+01,-9.479190409183502197e-02,-1.523252576589584351e-01,-4.376503229141235352e-01,4.414986968040466309e-01,-2.504899799823760986e-01,2.248086452484130859e+00,4.313606739044189453e+00,3.662670850753784180e-01,1.399819850921630859e+00,-2.911254465579986572e-01
7.870000000000000284e+01,-8.812242746353149414e-02,-1.644841134548187256e-01,-4.030719697475433350e-01,3.674699664115905762e-01,-3.653067946434020996e-01,2.148666143417358398e+00,4.415983676910400391e+00,4.428841173648834229e-01,1.477343797683715820e+00,-2.846322059631347656e-01
7.879999999999999716e+01,-8.163862675428390503e-02,-1.756536364555358887e-01,-3.691186010837554932e-01,2.992439568042755127e-01,-4.586060047149658203e-01,2.036884307861328125e+00,4.500330448150634766e+00,5.300170183181762695e-01,1.558350443840026855e+00,-2.776179909706115723e-01
7.890000000000000568e+01,-7.518219947814941406e-02,-1.861084997653961182e-01,-3.357593417167663574e-01,2.364291995763778687e-01,-5.320700407028198242e-01,1.915654182434082031e+00,4.560910701751708984e+00,6.293243765830993652e-01,1.643025159835815430e+00,-2.700519561767578125e-01
7.900000000000000000e+01,-6.826684623956680298e-02,-1.961074173450469971e-01,-3.031147122383117676e-01,1.785240322351455688e-01,-5.870805382728576660e-01,1.787979245185852051e+00,4.585343360900878906e+00,7.434074878692626953e-01,1.731371998786926270e+00,-2.619399726390838623e-01
7.910000000000000853e+01,-6.082931905984878540e-02,-2.056548446416854858e-01,-2.708095014095306396e-01,1.251378804445266724e-01,-6.250004172325134277e-01,1.656127572059631348e+00,4.549857139587402344e+00,8.751993775367736816e-01,1.823421001434326172e+00,-2.532818317413330078e-01
7.920000000000000284e+01,-5.257278680801391602e-02,-2.147279381752014160e-01,-2.384966909885406494e-01,7.683316618204116821e-02,-6.488772630691528320e-01,1.523588895797729492e+00,4.426519393920898438e+00,1.020714759826660156e+00,1.919315218925476074e+00,-2.440566867589950562e-01
7.929999999999999716e+01,-4.294380545616149902e-02,-2.232873737812042236e-01,-2.110335826873779297e-01,3.691922500729560852e-02,-6.598934531211853027e-01,1.391599178314208984e+00,4.225970745086669922e+00,1.178979396820068359e+00,2.019209384918212891e+00,-2.342416793107986450e-01
7.940000000000000568e+01,-3.187793120741844177e-02,-2.313215583562850952e-01,-1.895533055067062378e-01,4.532794002443552017e-03,-6.588300466537475586e-01,1.260880112648010254e+00,3.960475206375122070e+00,1.349320888519287109e+00,2.122585058212280273e+00,-2.239160537719726562e-01
7.950000000000000000e+01,-1.941808126866817474e-02,-2.388483583927154541e-01,-1.730962842702865601e-01,-2.342604845762252808e-02,-6.472698450088500977e-01,1.132974982261657715e+00,3.627966642379760742e+00,1.527936935424804688e+00,2.229100227355957031e+00,-2.131150662899017334e-01
7.960000000000000853e+01,-5.523793864995241165e-03,-2.458532303571701050e-01,-1.604806184768676758e-01,-4.814619570970535278e-02,-6.291228532791137695e-01,1.011936068534851074e+00,3.250749826431274414e+00,1.708231210708618164e+00,2.338725805282592773e+00,-2.012533694505691528e-01
7.970000000000000284e+01,9.855844080448150635e-03,-2.523176670074462891e-01,-1.498659402132034302e-01,-7.017911970615386963e-02,-6.061611771583557129e-01,8.988472223281860352e-01,2.854125738143920898e+00,1.887596607208251953e+00,2.451625108718872070e+00,-1.877451241016387939e-01
7.979999999999999716e+01,2.677130699157714844e-02,-2.582233846187591553e-01,-1.402787417173385620e-01,-8.990895748138427734e-02,-5.792608857154846191e-01,7.932002544403076172e-01,2.466667413711547852e+00,2.052298784255981445e+00,2.567991971969604492e+00,-1.721969246864318848e-01
7.990000000000000568e+01,4.527509585022926331e-02,-2.635513246059417725e-01,-1.315256208181381226e-01,-1.077793911099433899e-01,-5.494496226310729980e-01,6.945097446441650391e-01,2.095384359359741211e+00,2.186505794525146484e+00,2.687962293624877930e+00,-1.544583141803741455e-01
8.000000000000000000e+01,6.542337685823440552e-02,-2.682810127735137939e-01,-1.234101802110671997e-01,-1.242292895913124084e-01,-5.172811150550842285e-01,6.023293137550354004e-01,1.747885823249816895e+00,2.286590337753295898e+00,2.811596155166625977e+00,-1.345117539167404175e-01
8.010000000000000853e+01,8.713485300540924072e-02,-2.724671363830566406e-01,-1.158774271607398987e-01,-1.393810510635375977e-01,-4.831562340259552002e-01,5.161697864532470703e-01,1.426802992820739746e+00,2.364289283752441406e+00,2.938999176025390625e+00,-1.122854202985763550e-01
8.020000000000000284e+01,1.099383533000946045e-01,-2.763020098209381104e-01,-1.088447198271751404e-01,-1.533231139183044434e-01,-4.479908049106597900e-01,4.359745383262634277e-01,1.129687428474426270e+00,2.423474311828613281e+00,3.070303916931152344e+00,-8.767504990100860596e-02
8.029999999999999716e+01,1.337835192680358887e-01,-2.798019945621490479e-01,-1.020650044083595276e-01,-1.660841405391693115e-01,-4.133912920951843262e-01,3.619553148746490479e-01,8.540766835212707520e-01,2.464019298553466797e+00,3.205340862274169922e+00,-6.045406684279441833e-02
8.040000000000000568e+01,1.586701422929763794e-01,-2.829627096652984619e-01,-9.548683464527130127e-02,-1.777497082948684692e-01,-3.794199824333190918e-01,2.937394082546234131e-01,6.008672118186950684e-01,2.485130548477172852e+00,3.343655586242675781e+00,-3.040927462279796600e-02
8.050000000000000000e+01,1.846271753311157227e-01,-2.858202755451202393e-01,-8.907350897789001465e-02,-1.885618716478347778e-01,-3.460429012775421143e-01,2.309273332357406616e-01,3.712906539440155029e-01,2.480813264846801758e+00,3.482633829116821289e+00,3.176144789904356003e-03
8.060000000000000853e+01,2.116237729787826538e-01,-2.884859144687652588e-01,-8.243504166603088379e-02,-1.987985968589782715e-01,-3.133877813816070557e-01,1.730186790227890015e-01,1.659424304962158203e-01,2.451697587966918945e+00,3.620620965957641602e+00,4.109885543584823608e-02
8.070000000000000284e+01,2.396787554025650024e-01,-2.910746634006500244e-01,-7.529011368751525879e-02,-2.086004316806793213e-01,-2.810740768909454346e-01,1.196031048893928528e-01,-1.488673686981201172e-02,2.400040864944458008e+00,3.757221460342407227e+00,8.357842266559600830e-02
8.079999999999999716e+01,2.692345976829528809e-01,-2.935387790203094482e-01,-6.756674498319625854e-02,-2.179364413022994995e-01,-2.487350106239318848e-01,7.122233510017395020e-02,-1.711907088756561279e-01,2.328162908554077148e+00,3.891823768615722656e+00,1.308698803186416626e-01
8.090000000000000568e+01,3.004732728004455566e-01,-2.958562970161437988e-01,-5.872394517064094543e-02,-2.267837524414062500e-01,-2.211864441633224487e-01,3.117869980633258820e-02,-3.032256066799163818e-01,2.238418102264404297e+00,4.023342609405517578e+00,1.833962351083755493e-01
8.100000000000000000e+01,3.334713280200958252e-01,-2.980203032493591309e-01,-4.844938218593597412e-02,-2.351071983575820923e-01,-1.996322870254516602e-01,-1.285439357161521912e-03,-4.118123054504394531e-01,2.133469820022583008e+00,4.149798870086669922e+00,2.418818026781082153e-01
8.110000000000000853e+01,3.683331906795501709e-01,-3.000218868255615234e-01,-3.676229342818260193e-02,-2.429154068231582642e-01,-1.831230223178863525e-01,-2.928155288100242615e-02,-4.996170997619628906e-01,2.017384052276611328e+00,4.270351886749267578e+00,3.065926730632781982e-01
8.120000000000000284e+01,4.051555991172790527e-01,-3.018527030944824219e-01,-2.366817742586135864e-02,-2.502117156982421875e-01,-1.704086512327194214e-01,-5.408239364624023438e-02,-5.677579045295715332e-01,1.892624735832214355e+00,4.383036136627197266e+00,3.777331411838531494e-01
8.129999999999999716e+01,4.438592493534088135e-01,-3.034860789775848389e-01,-9.117087349295616150e-03,-2.569779455661773682e-01,-1.597547531127929688e-01,-7.619921118021011353e-02,-6.177405118942260742e-01,1.762253165245056152e+00,4.482890605926513672e+00,4.572216570377349854e-01
8.140000000000000568e+01,4.840694665908813477e-01,-3.047971427440643311e-01,6.942517124116420746e-03,-2.631952166557312012e-01,-1.501216143369674683e-01,-9.602922946214675903e-02,-6.513429880142211914e-01,1.628704905509948730e+00,4.563531875610351562e+00,5.476311445236206055e-01
8.150000000000000000e+01,5.257652401924133301e-01,-3.057581782341003418e-01,2.456121705472469330e-02,-2.688452601432800293e-01,-1.413267999887466431e-01,-1.139913275837898254e-01,-6.713884472846984863e-01,1.495117068290710449e+00,4.618503093719482422e+00,6.507341265678405762e-01
8.160000000000000853e+01,5.689796805381774902e-01,-3.063631057739257812e-01,4.379312321543693542e-02,-2.739084959030151367e-01,-1.331777721643447876e-01,-1.305147856473922729e-01,-6.786915063858032227e-01,1.362300992012023926e+00,4.633615493774414062e+00,7.693239450454711914e-01
8.170000000000000284e+01,6.137150526046752930e-01,-3.066188991069793701e-01,6.468460708856582642e-02,-2.783724367618560791e-01,-1.256138235330581665e-01,-1.457348465919494629e-01,-6.742723584175109863e-01,1.231200814247131348e+00,4.582756042480468750e+00,9.057460427284240723e-01
8.179999999999999716e+01,6.600089073181152344e-01,-3.065178990364074707e-01,8.697782456874847412e-02,-2.823715806007385254e-01,-1.185603961348533630e-01,-1.597423106431961060e-01,-6.603545546531677246e-01,1.103961586952209473e+00,4.441091537475585938e+00,1.055014491081237793e+00
8.190000000000000568e+01,7.079005241394042969e-01,-3.060518801212310791e-01,1.103106662631034851e-01,-2.860365509986877441e-01,-1.117692962288856506e-01,-1.725663542747497559e-01,-6.408516764640808105e-01,9.844911694526672363e-01,4.226697444915771484e+00,1.217357754707336426e+00
8.200000000000000000e+01,7.574245929718017578e-01,-3.052143156528472900e-01,1.346951276063919067e-01,-2.893632948398590088e-01,-1.051806882023811340e-01,-1.842894852161407471e-01,-6.166670322418212891e-01,8.728894591331481934e-01,3.946014881134033203e+00,1.391362190246582031e+00
8.210000000000000853e+01,8.086252212524414062e-01,-3.039954006671905518e-01,1.601110696792602539e-01,-2.923637628555297852e-01,-9.875965863466262817e-02,-1.951525211334228516e-01,-5.888584852218627930e-01,7.686247229576110840e-01,3.600140571594238281e+00,1.572162151336669922e+00
8.220000000000000284e+01,8.615830540657043457e-01,-3.023781776428222656e-01,1.866194754838943481e-01,-2.950977087020874023e-01,-9.215499460697174072e-02,-2.054186165332794189e-01,-5.583835840225219727e-01,6.712135672569274902e-01,3.212745189666748047e+00,1.754827022552490234e+00
8.229999999999999716e+01,9.164623618125915527e-01,-3.003369271755218506e-01,2.141240388154983521e-01,-2.977280318737030029e-01,-8.504455536603927612e-02,-2.152508050203323364e-01,-5.256546735763549805e-01,5.802048444747924805e-01,2.812503099441528320e+00,1.934907317161560059e+00
8.240000000000000568e+01,9.732903242111206055e-01,-2.978751957416534424e-01,2.427726238965988159e-01,-3.002715110778808594e-01,-7.736942917108535767e-02,-2.246188670396804810e-01,-4.910713434219360352e-01,4.951024949550628662e-01,2.422681331634521484e+00,2.097482681274414062e+00
8.250000000000000000e+01,1.032338619232177734e+00,-2.949312925338745117e-01,2.730185389518737793e-01,-3.026783764362335205e-01,-6.862719357013702393e-02,-2.335032224655151367e-01,-4.559247195720672607e-01,4.159858822822570801e-01,2.050627231597900391e+00,2.227225780487060547e+00
8.260000000000000853e+01,1.093927383422851562e+00,-2.914386093616485596e-01,3.049854934215545654e-01,-3.049353063106536865e-01,-5.845675989985466003e-02,-2.418649941682815552e-01,-4.214067459106445312e-01,3.429684340953826904e-01,1.703472733497619629e+00,2.324264526367187500e+00
8.270000000000000284e+01,1.158145666122436523e+00,-2.874076664447784424e-01,3.387449085712432861e-01,-3.070358633995056152e-01,-4.686845093965530396e-02,-2.497093677520751953e-01,-3.875126838684082031e-01,2.756818532943725586e-01,1.382628917694091797e+00,2.399917364120483398e+00
8.279999999999999716e+01,1.225098252296447754e+00,-2.828171849250793457e-01,3.744014799594879150e-01,-3.089709877967834473e-01,-3.387660905718803406e-02,-2.570430636405944824e-01,-3.542142808437347412e-01,2.137252688407897949e-01,1.085585951805114746e+00,2.456984996795654297e+00
8.290000000000000568e+01,1.294901967048645020e+00,-2.776443064212799072e-01,4.119940996170043945e-01,-3.107368052005767822e-01,-1.943140104413032532e-02,-2.638479769229888916e-01,-3.216729760169982910e-01,1.565683633089065552e-01,8.103785514831542969e-01,2.495178461074829102e+00
8.300000000000000000e+01,1.367818236351013184e+00,-2.718631923198699951e-01,4.512758553028106689e-01,-3.122605085372924805e-01,-3.481249324977397919e-03,-2.701052725315093994e-01,-2.893235385417938232e-01,1.038876920938491821e-01,5.580869913101196289e-01,2.512811899185180664e+00
8.310000000000000853e+01,1.443955659866333008e+00,-2.655778229236602783e-01,4.920241832733154297e-01,-3.134419620037078857e-01,1.402499899268150330e-02,-2.757965028285980225e-01,-2.572548389434814453e-01,5.646741017699241638e-02,3.298130929470062256e-01,2.504280328750610352e+00
8.320000000000000284e+01,1.523539304733276367e+00,-2.587767839431762695e-01,5.342733860015869141e-01,-3.142697513103485107e-01,3.314049541950225830e-02,-2.809022367000579834e-01,-2.306755781173706055e-01,1.773842796683311462e-02,1.261080652475357056e-01,2.471030712127685547e+00
8.329999999999999716e+01,1.606818914413452148e+00,-2.514212429523468018e-01,5.780412554740905762e-01,-3.147442936897277832e-01,5.391516536474227905e-02,-2.854073047637939453e-01,-2.099469453096389771e-01,-1.389853470027446747e-02,-5.278167873620986938e-02,2.415357828140258789e+00
8.340000000000000568e+01,1.693756818771362305e+00,-2.435175478458404541e-01,6.233406662940979004e-01,-3.148681819438934326e-01,7.616561651229858398e-02,-2.894204556941986084e-01,-1.940494328737258911e-01,-4.137060791254043579e-02,-2.068939059972763062e-01,2.339615106582641602e+00
8.350000000000000000e+01,1.784378170967102051e+00,-2.350700795650482178e-01,6.702141761779785156e-01,-3.146317601203918457e-01,9.948360174894332886e-02,-2.930904030799865723e-01,-1.817037463188171387e-01,-6.582803279161453247e-02,-3.365279436111450195e-01,2.246186494827270508e+00
8.360000000000000853e+01,1.878784537315368652e+00,-2.260644286870956421e-01,7.187048196792602539e-01,-3.140255510807037354e-01,1.238531321287155151e-01,-2.964222431182861328e-01,-1.711800843477249146e-01,-8.764525502920150757e-02,-4.429368376731872559e-01,2.138118505477905273e+00
8.370000000000000284e+01,1.977135419845581055e+00,-2.164771109819412231e-01,7.688466310501098633e-01,-3.130432963371276855e-01,1.492549628019332886e-01,-2.994275987148284912e-01,-1.616257727146148682e-01,-1.072978824377059937e-01,-5.286763906478881836e-01,2.019310951232910156e+00
8.379999999999999716e+01,2.079308748245239258e+00,-2.063272446393966675e-01,8.206818103790283203e-01,-3.116758763790130615e-01,1.757504940032958984e-01,-3.021649718284606934e-01,-1.528962403535842896e-01,-1.251129508018493652e-01,-5.948105454444885254e-01,1.892306923866271973e+00
8.390000000000000568e+01,2.184638738632202148e+00,-1.957162767648696899e-01,8.742904067039489746e-01,-3.099073469638824463e-01,2.032434344291687012e-01,-3.047969937324523926e-01,-1.448048800230026245e-01,-1.415062844753265381e-01,-6.427765488624572754e-01,1.759955883026123047e+00
8.400000000000000000e+01,2.293160915374755859e+00,-1.842233687639236450e-01,9.298120737075805664e-01,-3.077218532562255859e-01,2.318325787782669067e-01,-3.073467314243316650e-01,-1.372940391302108765e-01,-1.566064506769180298e-01,-6.747359037399291992e-01,1.625008344650268555e+00
8.410000000000000853e+01,2.404937267303466797e+00,-1.710667014122009277e-01,9.873046875000000000e-01,-3.051112294197082520e-01,2.618970274925231934e-01,-3.097718358039855957e-01,-1.302763223648071289e-01,-1.704994589090347290e-01,-6.931799054145812988e-01,1.490201473236083984e+00
8.420000000000000284e+01,2.520150661468505859e+00,-1.558676958084106445e-01,1.047096967697143555e+00,-3.019965887069702148e-01,2.936973869800567627e-01,-3.120459318161010742e-01,-1.235056295990943909e-01,-1.832135170698165894e-01,-6.988626718521118164e-01,1.356270194053649902e+00
8.429999999999999716e+01,2.638927936553955078e+00,-1.385065764188766479e-01,1.109460234642028809e+00,-2.983405292034149170e-01,3.272834122180938721e-01,-3.141642212867736816e-01,-1.169343441724777222e-01,-1.948473751544952393e-01,-6.930850744247436523e-01,1.224430084228515625e+00
8.440000000000000568e+01,2.761326313018798828e+00,-1.189682707190513611e-01,1.174483776092529297e+00,-2.941399812698364258e-01,3.627434074878692627e-01,-3.161189556121826172e-01,-1.105239763855934143e-01,-2.056500762701034546e-01,-6.783705949783325195e-01,1.097011446952819824e+00
8.450000000000000000e+01,2.887453794479370117e+00,-9.717731177806854248e-02,1.242273926734924316e+00,-2.893734276294708252e-01,4.000922143459320068e-01,-3.179081976413726807e-01,-1.038789525628089905e-01,-2.158821821212768555e-01,-6.583719253540039062e-01,9.776291847229003906e-01
8.460000000000000853e+01,3.017437458038330078e+00,-7.302918285131454468e-02,1.312968969345092773e+00,-2.840158939361572266e-01,4.391581118106842041e-01,-3.194755017757415771e-01,-9.672736376523971558e-02,-2.256792634725570679e-01,-6.337342858314514160e-01,8.661141991615295410e-01
8.470000000000000284e+01,3.151022195816040039e+00,-4.626782983541488647e-02,1.386772155761718750e+00,-2.780831456184387207e-01,4.796943068504333496e-01,-3.207043111324310303e-01,-8.899737149477005005e-02,-2.350111454725265503e-01,-6.056123971939086914e-01,7.619261145591735840e-01
8.479999999999999716e+01,3.287786006927490234e+00,-1.672881841659545898e-02,1.463737487792968750e+00,-2.716737687587738037e-01,5.217251777648925781e-01,-3.215809464454650879e-01,-8.015209436416625977e-02,-2.438581138849258423e-01,-5.749011635780334473e-01,6.645752191543579102e-01
8.490000000000000568e+01,3.425103664398193359e+00,1.633368246257305145e-02,1.544195890426635742e+00,-2.647417485713958740e-01,5.652753114700317383e-01,-3.221030533313751221e-01,-6.987490504980087280e-02,-2.521811127662658691e-01,-5.420046448707580566e-01,5.735777020454406738e-01
8.500000000000000000e+01,3.561445474624633789e+00,5.368179082870483398e-02,1.628343820571899414e+00,-2.572551369667053223e-01,6.103515625000000000e-01,-3.222755193710327148e-01,-5.818494409322738647e-02,-2.599887847900390625e-01,-5.072818994522094727e-01,4.884693026542663574e-01
8.510000000000000853e+01,3.696403741836547852e+00,9.553362429141998291e-02,1.716157555580139160e+00,-2.492219060659408569e-01,6.569957733154296875e-01,-3.220891654491424561e-01,-4.508780315518379211e-02,-2.672844529151916504e-01,-4.721030890941619873e-01,4.092583656311035156e-01
8.520000000000000284e+01,3.829324960708618164e+00,1.421558260917663574e-01,1.807663679122924805e+00,-2.406439334154129028e-01,7.052513957023620605e-01,-3.215340375900268555e-01,-3.053353540599346161e-02,-2.740499973297119141e-01,-4.375452101230621338e-01,3.361356258392333984e-01
8.529999999999999716e+01,3.959111928939819336e+00,1.939526200294494629e-01,1.902991890907287598e+00,-2.315022796392440796e-01,7.551610469818115234e-01,-3.206009566783905029e-01,-1.447043195366859436e-02,-2.802664935588836670e-01,-4.036129713058471680e-01,2.687416374683380127e-01
8.540000000000000568e+01,4.083881378173828125e+00,2.516305148601531982e-01,2.002303600311279297e+00,-2.217732369899749756e-01,8.067592978477478027e-01,-3.192836940288543701e-01,3.153435885906219482e-03,-2.859151661396026611e-01,-3.702774047851562500e-01,2.066839784383773804e-01
8.550000000000000000e+01,4.202795505523681641e+00,3.154509365558624268e-01,2.105245828628540039e+00,-2.115109413862228394e-01,8.600918054580688477e-01,-3.175724446773529053e-01,2.239076048135757446e-02,-2.909768819808959961e-01,-3.377071917057037354e-01,1.494307518005371094e-01
8.560000000000000853e+01,4.313844680786132812e+00,3.856201171875000000e-01,2.211319923400878906e+00,-2.007891386747360229e-01,9.152805209159851074e-01,-3.154537677764892578e-01,4.328773915767669678e-02,-2.954393327236175537e-01,-3.053479492664337158e-01,9.661329537630081177e-02
8.570000000000000284e+01,4.412038803100585938e+00,4.641239047050476074e-01,2.320557832717895508e+00,-1.890154629945755005e-01,9.724251627922058105e-01,-3.129131495952606201e-01,6.566944718360900879e-02,-2.994105219841003418e-01,-2.731804549694061279e-01,4.893171787261962891e-02
8.579999999999999716e+01,4.491078853607177734e+00,5.534668564796447754e-01,2.433073759078979492e+00,-1.755436658859252930e-01,1.031718134880065918e+00,-3.099031746387481689e-01,8.914300799369812012e-02,-3.030307292938232422e-01,-2.463470101356506348e-01,9.835246019065380096e-03
8.590000000000000568e+01,4.544002532958984375e+00,6.555400490760803223e-01,2.549053430557250977e+00,-1.600048393011093140e-01,1.093553304672241211e+00,-3.063508570194244385e-01,1.136681213974952698e-01,-3.063120543956756592e-01,-2.253956794738769531e-01,-2.201816625893115997e-02
8.600000000000000000e+01,4.556485176086425781e+00,7.730478644371032715e-01,2.668621063232421875e+00,-1.422879546880722046e-01,1.158027529716491699e+00,-3.022584021091461182e-01,1.392319351434707642e-01,-3.092740774154663086e-01,-2.092827856540679932e-01,-4.966197162866592407e-02
8.610000000000000853e+01,4.501908302307128906e+00,9.080711007118225098e-01,2.791831731796264648e+00,-1.223802566528320312e-01,1.225246191024780273e+00,-2.976044416427612305e-01,1.658858805894851685e-01,-3.119855225086212158e-01,-1.967402100563049316e-01,-7.429290562868118286e-02
8.620000000000000284e+01,4.356925964355468750e+00,1.055685520172119141e+00,2.918798446655273438e+00,-1.001999750733375549e-01,1.295328855514526367e+00,-2.923661172389984131e-01,1.935347318649291992e-01,-3.146076500415802002e-01,-1.861131936311721802e-01,-9.633859246969223022e-02
8.629999999999999716e+01,4.141710281372070312e+00,1.216392278671264648e+00,3.049646139144897461e+00,-7.564040273427963257e-02,1.368462920188903809e+00,-2.865429520606994629e-01,2.223062515258789062e-01,-3.171439766883850098e-01,-1.764612346887588501e-01,-1.162069737911224365e-01
8.640000000000000568e+01,3.860373020172119141e+00,1.388527870178222656e+00,3.184091329574584961e+00,-4.843525215983390808e-02,1.444620847702026367e+00,-2.802541553974151611e-01,2.524401843547821045e-01,-3.195661008358001709e-01,-1.676579862833023071e-01,-1.341843903064727783e-01
8.650000000000000000e+01,3.515984058380126953e+00,1.566738009452819824e+00,3.321625232696533203e+00,-1.840944960713386536e-02,1.524159193038940430e+00,-2.734597623348236084e-01,2.843028903007507324e-01,-3.218381404876708984e-01,-1.595087945461273193e-01,-1.507047712802886963e-01
8.660000000000000853e+01,3.132050752639770508e+00,1.746783733367919922e+00,3.459466218948364258e+00,1.525173708796501160e-02,1.607364892959594727e+00,-2.661151885986328125e-01,3.179706633090972900e-01,-3.239528238773345947e-01,-1.519444435834884644e-01,-1.659223735332489014e-01
8.670000000000000284e+01,2.739498853683471680e+00,1.922635555267333984e+00,3.596271038055419922e+00,5.325301364064216614e-02,1.694227457046508789e+00,-2.582225203514099121e-01,3.534963428974151611e-01,-3.259051442146301270e-01,-1.448910385370254517e-01,-1.799283474683761597e-01
8.679999999999999716e+01,2.357820987701416016e+00,2.079680204391479492e+00,3.731645584106445312e+00,9.579803049564361572e-02,1.784772038459777832e+00,-2.497863024473190308e-01,3.908232450485229492e-01,-3.276987671852111816e-01,-1.381006389856338501e-01,-1.927512437105178833e-01
8.690000000000000568e+01,1.994499444961547852e+00,2.203337430953979492e+00,3.864926099777221680e+00,1.431559324264526367e-01,1.879098296165466309e+00,-2.407923936843872070e-01,4.298607707023620605e-01,-3.292697966098785400e-01,-1.315114945173263550e-01,-2.044829577207565308e-01
8.700000000000000000e+01,1.656188964843750000e+00,2.296046257019042969e+00,3.994886159896850586e+00,1.957858949899673462e-01,1.977365851402282715e+00,-2.312172949314117432e-01,4.703660607337951660e-01,-3.305025100708007812e-01,-1.250878572463989258e-01,-2.153715193271636963e-01
8.710000000000000853e+01,1.343608736991882324e+00,2.368141889572143555e+00,4.119700908660888672e+00,2.543644607067108154e-01,2.079459667205810547e+00,-2.210791260004043579e-01,5.123651027679443359e-01,-3.313833177089691162e-01,-1.184997707605361938e-01,-2.256530672311782837e-01
8.720000000000000284e+01,1.054177880287170410e+00,2.422014474868774414e+00,4.238543987274169922e+00,3.191398084163665771e-01,2.184710025787353516e+00,-2.104797810316085815e-01,5.558829307556152344e-01,-3.319095075130462646e-01,-1.114062592387199402e-01,-2.355011552572250366e-01
8.729999999999999716e+01,7.860063314437866211e-01,2.457377672195434570e+00,4.349161148071289062e+00,3.903441131114959717e-01,2.293100595474243164e+00,-1.991298198699951172e-01,6.009261012077331543e-01,-3.320862650871276855e-01,-1.037544086575508118e-01,-2.448859214782714844e-01
8.740000000000000568e+01,5.404671430587768555e-01,2.472126960754394531e+00,4.446237087249755859e+00,4.702297151088714600e-01,2.404704332351684570e+00,-1.862352341413497925e-01,6.475360989570617676e-01,-3.319044113159179688e-01,-9.507684409618377686e-02,-2.537945806980133057e-01
8.750000000000000000e+01,3.186030983924865723e-01,2.461116075515747070e+00,4.523662567138671875e+00,5.611251592636108398e-01,2.519716024398803711e+00,-1.713920086622238159e-01,6.957564353942871094e-01,-3.313539922237396240e-01,-8.497389405965805054e-02,-2.621816694736480713e-01
8.760000000000000853e+01,1.209246069192886353e-01,2.426042795181274414e+00,4.574034214019775391e+00,6.649942398071289062e-01,2.638287544250488281e+00,-1.543903648853302002e-01,7.456321120262145996e-01,-3.304249942302703857e-01,-7.344904541969299316e-02,-2.700497508049011230e-01
8.770000000000000284e+01,-5.235621705651283264e-02,2.369169473648071289e+00,4.582093715667724609e+00,7.846462130546569824e-01,2.760495185852050781e+00,-1.351918578147888184e-01,7.972052693367004395e-01,-3.291085362434387207e-01,-6.052285805344581604e-02,-2.774080336093902588e-01
8.779999999999999716e+01,-2.013042569160461426e-01,2.292814016342163086e+00,4.520510673522949219e+00,9.217121005058288574e-01,2.886422157287597656e+00,-1.137506142258644104e-01,8.505098223686218262e-01,-3.273986876010894775e-01,-4.614557325839996338e-02,-2.842383086681365967e-01
8.790000000000000568e+01,-3.262390494346618652e-01,2.199320316314697266e+00,4.368060111999511719e+00,1.071124672889709473e+00,3.016200542449951172e+00,-8.996392786502838135e-02,9.055918455123901367e-01,-3.252966701984405518e-01,-3.026570565998554230e-02,-2.905218005180358887e-01
8.800000000000000000e+01,-4.283981621265411377e-01,2.091665267944335938e+00,4.146715164184570312e+00,1.233705163002014160e+00,3.149791240692138672e+00,-6.365755945444107056e-02,9.626196622848510742e-01,-3.227747082710266113e-01,-1.283045485615730286e-02,-2.962393462657928467e-01
8.810000000000000853e+01,-5.102854371070861816e-01,1.973655343055725098e+00,3.858597755432128906e+00,1.407578706741333008e+00,3.286811113357543945e+00,-3.458245471119880676e-02,1.021716833114624023e+00,-3.198010623455047607e-01,6.212112028151750565e-03,-3.013722300529479980e-01
8.820000000000000284e+01,-5.729807019233703613e-01,1.847813963890075684e+00,3.508664131164550781e+00,1.586835622787475586e+00,3.425381660461425781e+00,-2.269083634018898010e-03,1.083295583724975586e+00,-3.162955939769744873e-01,2.691351063549518585e-02,-3.059035241603851318e-01
8.829999999999999716e+01,-6.178877353668212891e-01,1.716891288757324219e+00,3.120427370071411133e+00,1.768050551414489746e+00,3.563154220581054688e+00,3.423387929797172546e-02,1.147502899169921875e+00,-3.122520446777343750e-01,4.917153343558311462e-02,-3.099147081375122070e-01
8.840000000000000568e+01,-6.474508047103881836e-01,1.583892583847045898e+00,2.725976943969726562e+00,1.944281935691833496e+00,3.699648618698120117e+00,7.522358000278472900e-02,1.214443922042846680e+00,-3.076492249965667725e-01,7.259920984506607056e-02,-3.135500550270080566e-01
8.850000000000000000e+01,-6.638023257255554199e-01,1.451140284538269043e+00,2.342802047729492188e+00,2.100527048110961914e+00,3.834339141845703125e+00,1.209302544593811035e-01,1.284232974052429199e+00,-3.024645745754241943e-01,9.708817303180694580e-02,-3.168436586856842041e-01
8.860000000000000853e+01,-6.676862835884094238e-01,1.319348692893981934e+00,1.978656768798828125e+00,2.222515106201171875e+00,3.966386318206787109e+00,1.716805100440979004e-01,1.356989622116088867e+00,-2.967043519020080566e-01,1.226160824298858643e-01,-3.198169767856597900e-01
8.870000000000000284e+01,-6.602846384048461914e-01,1.189605951309204102e+00,1.639969944953918457e+00,2.314397573471069336e+00,4.093791484832763672e+00,2.282178699970245361e-01,1.432682871818542480e+00,-2.904848158359527588e-01,1.492393612861633301e-01,-3.225350975990295410e-01
8.879999999999999716e+01,-6.444132924079895020e-01,1.064827203750610352e+00,1.326896429061889648e+00,2.385878801345825195e+00,4.215553760528564453e+00,2.908862531185150146e-01,1.511657595634460449e+00,-2.837745845317840576e-01,1.768582612276077271e-01,-3.251606225967407227e-01
8.890000000000000568e+01,-6.234681606292724609e-01,9.481221437454223633e-01,1.036954402923583984e+00,2.439011335372924805e+00,4.330209255218505859e+00,3.599090278148651123e-01,1.594231843948364258e+00,-2.765250802040100098e-01,2.055918425321578979e-01,-3.277013301849365234e-01
8.900000000000000000e+01,-5.980995893478393555e-01,8.391126990318298340e-01,7.685117721557617188e-01,2.473512887954711914e+00,4.433866500854492188e+00,4.363680481910705566e-01,1.680460810661315918e+00,-2.687264382839202881e-01,2.356019169092178345e-01,-3.301362395286560059e-01
8.910000000000000853e+01,-5.694252848625183105e-01,7.372702360153198242e-01,5.229412913322448730e-01,2.486796617507934570e+00,4.519760131835937500e+00,5.232711434364318848e-01,1.770370125770568848e+00,-2.603838145732879639e-01,2.671637535095214844e-01,-3.324381113052368164e-01
8.920000000000000284e+01,-5.382415056228637695e-01,6.421303153038024902e-01,3.012355566024780273e-01,2.474106073379516602e+00,4.582459926605224609e+00,6.222150921821594238e-01,1.864034414291381836e+00,-2.514875531196594238e-01,3.005452752113342285e-01,-3.345815539360046387e-01
8.929999999999999716e+01,-5.049155354499816895e-01,5.532386898994445801e-01,1.038883328437805176e-01,2.437346696853637695e+00,4.609950065612792969e+00,7.358132600784301758e-01,1.961611747741699219e+00,-2.420141398906707764e-01,3.357540965080261230e-01,-3.365652859210968018e-01
8.940000000000000568e+01,-4.699305295944213867e-01,4.702035784721374512e-01,-6.890531629323959351e-02,2.378798961639404297e+00,4.579448699951171875e+00,8.671187162399291992e-01,2.063103675842285156e+00,-2.319641560316085815e-01,3.727030456066131592e-01,-3.383951187133789062e-01
8.950000000000000000e+01,-4.350135028362274170e-01,3.933082222938537598e-01,-2.172277271747589111e-01,2.300797700881958008e+00,4.462290287017822266e+00,1.012576699256896973e+00,2.167803525924682617e+00,-2.214452028274536133e-01,4.113940894603729248e-01,-3.400283455848693848e-01
8.960000000000000853e+01,-4.007403254508972168e-01,3.224063515663146973e-01,-3.414160311222076416e-01,2.205702066421508789e+00,4.265212535858154297e+00,1.170650720596313477e+00,2.275635719299316406e+00,-2.103204876184463501e-01,4.515689611434936523e-01,-3.413349986076354980e-01
8.970000000000000284e+01,-3.670771718025207520e-01,2.570922970771789551e-01,-4.429447352886199951e-01,2.096702337265014648e+00,4.003492832183837891e+00,1.341020822525024414e+00,2.386620044708251953e+00,-1.978156119585037231e-01,4.932278096675872803e-01,-3.422920405864715576e-01
8.979999999999999716e+01,-3.340395390987396240e-01,1.969429850578308105e-01,-5.241783857345581055e-01,1.977450609207153320e+00,3.673824071884155273e+00,1.520269989967346191e+00,2.500954627990722656e+00,-1.835225671529769897e-01,5.364038944244384766e-01,-3.428933620452880859e-01
8.990000000000000568e+01,-3.016851544380187988e-01,1.413995772600173950e-01,-5.862402319908142090e-01,1.850587606430053711e+00,3.297590970993041992e+00,1.701248288154602051e+00,2.618820905685424805e+00,-1.670983731746673584e-01,5.810993909835815430e-01,-3.431460261344909668e-01
9.000000000000000000e+01,-2.692931294441223145e-01,9.052574634552001953e-02,-6.304839253425598145e-01,1.718725442886352539e+00,2.898692131042480469e+00,1.882175087928771973e+00,2.740326642990112305e+00,-1.484635472297668457e-01,6.273517608642578125e-01,-3.430422246456146240e-01
9.010000000000000853e+01,-2.386706322431564331e-01,4.602158069610595703e-02,-6.595180630683898926e-01,1.585016846656799316e+00,2.508012533187866211e+00,2.049732685089111328e+00,2.865530490875244141e+00,-1.276023834943771362e-01,6.752045750617980957e-01,-3.425722122192382812e-01
9.020000000000000284e+01,-2.143366187810897827e-01,1.033082231879234314e-02,-6.753076910972595215e-01,1.451593399047851562e+00,2.132901906967163086e+00,2.187723398208618164e+00,2.994557857513427734e+00,-1.044187545776367188e-01,7.247022390365600586e-01,-3.417259454727172852e-01
9.029999999999999716e+01,-1.955904811620712280e-01,-1.954599283635616302e-02,-6.786019802093505859e-01,1.319170713424682617e+00,1.781191468238830566e+00,2.290807008743286133e+00,3.127507925033569336e+00,-7.879257202148437500e-02,7.758907079696655273e-01,-3.404930531978607178e-01
9.040000000000000568e+01,-1.811914145946502686e-01,-4.576143249869346619e-02,-6.707329750061035156e-01,1.188982367515563965e+00,1.456086874008178711e+00,2.370730161666870117e+00,3.264019489288330078e+00,-5.043625086545944214e-02,8.288140892982482910e-01,-3.388640284538269043e-01
9.050000000000000000e+01,-1.697825789451599121e-01,-6.917921453714370728e-02,-6.546773910522460938e-01,1.064010977745056152e+00,1.155268311500549316e+00,2.431917667388916016e+00,3.403165578842163086e+00,-1.910764724016189575e-02,8.834628462791442871e-01,-3.368502855300903320e-01
9.060000000000000853e+01,-1.596721261739730835e-01,-9.007280319929122925e-02,-6.335805058479309082e-01,9.471588134765625000e-01,8.762357234954833984e-01,2.474369049072265625e+00,3.541983842849731445e+00,1.617088541388511658e-02,9.399623870849609375e-01,-3.344348073005676270e-01
9.070000000000000284e+01,-1.504811495542526245e-01,-1.089168339967727661e-01,-6.080721616744995117e-01,8.380117416381835938e-01,6.196245551109313965e-01,2.497550964355468750e+00,3.679630517959594727e+00,5.590154975652694702e-02,9.984704256057739258e-01,-3.315841257572174072e-01
9.079999999999999716e+01,-1.420214325189590454e-01,-1.261317878961563110e-01,-5.793110728263854980e-01,7.360386252403259277e-01,3.867076337337493896e-01,2.495432138442993164e+00,3.815704345703125000e+00,1.002782061696052551e-01,1.059255003929138184e+00,-3.282362520694732666e-01
9.090000000000000568e+01,-1.341705173254013062e-01,-1.419904977083206177e-01,-5.480558872222900391e-01,6.407715678215026855e-01,1.781166195869445801e-01,2.468186855316162109e+00,3.949505090713500977e+00,1.495810449123382568e-01,1.122629046440124512e+00,-3.243567943572998047e-01
9.100000000000000000e+01,-1.268818974494934082e-01,-1.565965712070465088e-01,-5.146919488906860352e-01,5.517351031303405762e-01,-5.830856040120124817e-03,2.418076992034912109e+00,4.079352378845214844e+00,2.044521570205688477e-01,1.188703417778015137e+00,-3.199248015880584717e-01
9.110000000000000853e+01,-1.199832186102867126e-01,-1.700075566768646240e-01,-4.796716570854187012e-01,4.685442149639129639e-01,-1.651051044464111328e-01,2.347432374954223633e+00,4.203770160675048828e+00,2.654108703136444092e-01,1.257584929466247559e+00,-3.149186074733734131e-01
9.120000000000000284e+01,-1.132959648966789246e-01,-1.822658032178878784e-01,-4.447160363197326660e-01,3.914377391338348389e-01,-2.999421954154968262e-01,2.258618116378784180e+00,4.321790218353271484e+00,3.326942026615142822e-01,1.329329729080200195e+00,-3.093397021293640137e-01
9.129999999999999716e+01,-1.067952290177345276e-01,-1.935311704874038696e-01,-4.104055762290954590e-01,3.203363716602325439e-01,-4.110838174819946289e-01,2.154253721237182617e+00,4.430433273315429688e+00,4.067536294460296631e-01,1.403969526290893555e+00,-3.032774031162261963e-01
9.140000000000000568e+01,-1.003662645816802979e-01,-2.040568888187408447e-01,-3.767068982124328613e-01,2.548312544822692871e-01,-5.012096166610717773e-01,2.038455724716186523e+00,4.523539543151855469e+00,4.904231727123260498e-01,1.481668114662170410e+00,-2.967577576637268066e-01
9.150000000000000000e+01,-9.351223707199096680e-02,-2.141094952821731567e-01,-3.436318039894104004e-01,1.945058852434158325e-01,-5.714719295501708984e-01,1.913711190223693848e+00,4.595633029937744141e+00,5.855559706687927246e-01,1.562815546989440918e+00,-2.897223234176635742e-01
9.160000000000000853e+01,-8.614224940538406372e-02,-2.237152457237243652e-01,-3.112577497959136963e-01,1.388033330440521240e-01,-6.233902573585510254e-01,1.783147335052490234e+00,4.637425422668457031e+00,6.944305896759033203e-01,1.647600769996643066e+00,-2.821395397186279297e-01
9.170000000000000284e+01,-7.803487777709960938e-02,-2.328524738550186157e-01,-2.788629233837127686e-01,8.770537376403808594e-02,-6.585789918899536133e-01,1.649072408676147461e+00,4.630823612213134766e+00,8.201255202293395996e-01,1.736059308052062988e+00,-2.740109264850616455e-01
9.179999999999999716e+01,-6.859793514013290405e-02,-2.414827495813369751e-01,-2.480000555515289307e-01,4.279784485697746277e-02,-6.800044178962707520e-01,1.514807939529418945e+00,4.546919822692871094e+00,9.623508453369140625e-01,1.828222274780273438e+00,-2.653359472751617432e-01
9.190000000000000568e+01,-5.772149562835693359e-02,-2.495866268873214722e-01,-2.233921438455581665e-01,6.742424331605434418e-03,-6.885529756546020508e-01,1.381249547004699707e+00,4.373112678527832031e+00,1.116573095321655273e+00,1.924235105514526367e+00,-2.560932338237762451e-01
9.200000000000000000e+01,-4.544981569051742554e-02,-2.571824789047241211e-01,-2.044128626585006714e-01,-2.332613244652748108e-02,-6.852317452430725098e-01,1.249334812164306641e+00,4.133789539337158203e+00,1.283924937248229980e+00,2.024248123168945312e+00,-2.462606877088546753e-01
9.210000000000000853e+01,-3.175033256411552429e-02,-2.642588019371032715e-01,-1.897998899221420288e-01,-4.971648752689361572e-02,-6.721178889274597168e-01,1.120994329452514648e+00,3.825856208801269531e+00,1.462118148803710938e+00,2.127705812454223633e+00,-2.359230816364288330e-01
9.220000000000000284e+01,-1.657236367464065552e-02,-2.707972526550292969e-01,-1.782642155885696411e-01,-7.329110801219940186e-02,-6.531872749328613281e-01,1.000226855278015137e+00,3.461604118347167969e+00,1.643496513366699219e+00,2.234304189682006836e+00,-2.251063138246536255e-01
9.229999999999999716e+01,1.361708855256438255e-04,-2.767787277698516846e-01,-1.680768579244613647e-01,-9.435462951660156250e-02,-6.294851899147033691e-01,8.874049782752990723e-01,3.063441276550292969e+00,1.826980590820312500e+00,2.343975782394409180e+00,-2.132870256900787354e-01
9.240000000000000568e+01,1.842639967799186707e-02,-2.821847796440124512e-01,-1.588125079870223999e-01,-1.133611649274826050e-01,-6.020244359970092773e-01,7.820023298263549805e-01,2.665882110595703125e+00,2.002666234970092773e+00,2.456892251968383789e+00,-1.999031007289886475e-01
9.250000000000000000e+01,3.835359588265419006e-02,-2.869954109191894531e-01,-1.503027826547622681e-01,-1.306865215301513672e-01,-5.718322992324829102e-01,6.835229396820068359e-01,2.281060218811035156e+00,2.154459714889526367e+00,2.573257446289062500e+00,-1.845540255308151245e-01
9.260000000000000853e+01,5.992076173424720764e-02,-2.912297844886779785e-01,-1.424056887626647949e-01,-1.466471552848815918e-01,-5.393506288528442383e-01,5.915076136589050293e-01,1.917256593704223633e+00,2.270258665084838867e+00,2.693228244781494141e+00,-1.670139580965042114e-01
9.270000000000000284e+01,8.273884654045104980e-02,-2.950605750083923340e-01,-1.350742429494857788e-01,-1.613476425409317017e-01,-5.049874782562255859e-01,5.054527521133422852e-01,1.579894661903381348e+00,2.358753681182861328e+00,2.816878080368041992e+00,-1.472488790750503540e-01
9.279999999999999716e+01,1.066020727157592773e-01,-2.985553443431854248e-01,-1.281563937664031982e-01,-1.748519092798233032e-01,-4.697498381137847900e-01,4.252764284610748291e-01,1.267795324325561523e+00,2.427450656890869141e+00,2.944294929504394531e+00,-1.252075284719467163e-01
9.290000000000000568e+01,1.315068602561950684e-01,-3.017113208770751953e-01,-1.214532777667045593e-01,-1.871974617242813110e-01,-4.351051151752471924e-01,3.512203097343444824e-01,9.785934090614318848e-01,2.477466583251953125e+00,3.075612068176269531e+00,-1.007858216762542725e-01
9.300000000000000000e+01,1.574859023094177246e-01,-3.045664727687835693e-01,-1.149388551712036133e-01,-1.985356360673904419e-01,-4.010914564132690430e-01,2.829631567001342773e-01,7.114686965942382812e-01,2.508607625961303711e+00,3.210806131362915039e+00,-7.381323724985122681e-02
9.310000000000000853e+01,1.845067143440246582e-01,-3.072322309017181396e-01,-1.085237488150596619e-01,-2.091154158115386963e-01,-3.676721453666687012e-01,2.201058864593505859e-01,4.678103327751159668e-01,2.516512632369995117e+00,3.349469661712646484e+00,-4.402614012360572815e-02
9.320000000000000284e+01,2.125493735074996948e-01,-3.098248541355133057e-01,-1.017142236232757568e-01,-2.192065417766571045e-01,-3.349870741367340088e-01,1.621457040309906006e-01,2.484550774097442627e-01,2.498306274414062500e+00,3.489487648010253906e+00,-1.088770758360624313e-02
9.329999999999999716e+01,2.418037205934524536e-01,-3.123206794261932373e-01,-9.439143538475036621e-02,-2.288539111614227295e-01,-3.026574254035949707e-01,1.086388975381851196e-01,5.383731797337532043e-02,2.456204891204833984e+00,3.628630161285400391e+00,2.653191611170768738e-02
9.340000000000000568e+01,2.726851403713226318e-01,-3.146760463714599609e-01,-8.637905865907669067e-02,-2.380342334508895874e-01,-2.702621817588806152e-01,6.005204841494560242e-02,-1.159067600965499878e-01,2.392532825469970703e+00,3.766439914703369141e+00,6.850823760032653809e-02
9.350000000000000000e+01,3.053328394889831543e-01,-3.168776035308837891e-01,-7.707338035106658936e-02,-2.467126995325088501e-01,-2.424686402082443237e-01,1.964646019041538239e-02,-2.609171867370605469e-01,2.309662818908691406e+00,3.902421951293945312e+00,1.152622774243354797e-01
9.360000000000000853e+01,3.398044109344482422e-01,-3.189200162887573242e-01,-6.632790714502334595e-02,-2.548645734786987305e-01,-2.207009643316268921e-01,-1.304358243942260742e-02,-3.816019296646118164e-01,2.210000038146972656e+00,4.035649299621582031e+00,1.671640723943710327e-01
9.370000000000000284e+01,3.761623203754425049e-01,-3.207975029945373535e-01,-5.418509617447853088e-02,-2.625074982643127441e-01,-2.040088921785354614e-01,-4.117995500564575195e-02,-4.802270829677581787e-01,2.097424507141113281e+00,4.164076328277587891e+00,2.249737828969955444e-01
9.379999999999999716e+01,4.143334031105041504e-01,-3.225057721138000488e-01,-4.061904177069664001e-02,-2.696326076984405518e-01,-1.910528987646102905e-01,-6.617125868797302246e-02,-5.584861636161804199e-01,1.974909067153930664e+00,4.286722183227539062e+00,2.890114486217498779e-01
9.390000000000000568e+01,4.540713429450988770e-01,-3.239214420318603516e-01,-2.557921968400478363e-02,-2.762214839458465576e-01,-1.802973449230194092e-01,-8.850830048322677612e-02,-6.177651882171630859e-01,1.845525622367858887e+00,4.402026176452636719e+00,3.594956398010253906e-01
9.400000000000000000e+01,4.952811002731323242e-01,-3.249902725219726562e-01,-9.013406932353973389e-03,-2.822551131248474121e-01,-1.705426573753356934e-01,-1.086064726114273071e-01,-6.593094468116760254e-01,1.711488008499145508e+00,4.505776405334472656e+00,4.377043843269348145e-01
9.410000000000000853e+01,5.380027294158935547e-01,-3.257032930850982666e-01,9.129744023084640503e-03,-2.877148687839508057e-01,-1.616532206535339355e-01,-1.267768740653991699e-01,-6.861363649368286133e-01,1.576314568519592285e+00,4.591155529022216797e+00,5.266191363334655762e-01
9.420000000000000284e+01,5.822409987449645996e-01,-3.260663747787475586e-01,2.890468016266822815e-02,-2.925809919834136963e-01,-1.534320712089538574e-01,-1.434584558010101318e-01,-6.997117996215820312e-01,1.441566467285156250e+00,4.652870178222656250e+00,6.277487277984619141e-01
9.429999999999999716e+01,6.280236244201660156e-01,-3.260758519172668457e-01,5.033032968640327454e-02,-2.968626618385314941e-01,-1.458013206720352173e-01,-1.588248014450073242e-01,-7.008695602416992188e-01,1.308032393455505371e+00,4.678267002105712891e+00,7.438442111015319824e-01
9.440000000000000568e+01,6.753937005996704102e-01,-3.257220387458801270e-01,7.309085130691528320e-02,-3.007121086120605469e-01,-1.386997103691101074e-01,-1.729718148708343506e-01,-6.912406086921691895e-01,1.177214860916137695e+00,4.643787860870361328e+00,8.779253363609313965e-01
9.450000000000000000e+01,7.243955135345458984e-01,-3.249949514865875244e-01,9.690634906291961670e-02,-3.042223751544952393e-01,-1.318841427564620972e-01,-1.859312057495117188e-01,-6.744214296340942383e-01,1.052551031112670898e+00,4.521284580230712891e+00,1.025976896286010742e+00
9.460000000000000853e+01,7.750708460807800293e-01,-3.238856494426727295e-01,1.217647567391395569e-01,-3.073935508728027344e-01,-1.252731233835220337e-01,-1.977777332067489624e-01,-6.526231169700622559e-01,9.360374808311462402e-01,4.318931579589843750e+00,1.186770677566528320e+00
9.470000000000000284e+01,8.274549841880798340e-01,-3.223877251148223877e-01,1.476938277482986450e-01,-3.102622926235198975e-01,-1.188318133354187012e-01,-2.087512016296386719e-01,-6.265322566032409668e-01,8.272038698196411133e-01,4.051485061645507812e+00,1.359796047210693359e+00
9.479999999999999716e+01,8.815968036651611328e-01,-3.204941153526306152e-01,1.746735274791717529e-01,-3.129322528839111328e-01,-1.122937425971031189e-01,-2.190821766853332520e-01,-5.973919630050659180e-01,7.255154848098754883e-01,3.715504884719848633e+00,1.541540026664733887e+00
9.490000000000000568e+01,9.376373887062072754e-01,-3.181890845298767090e-01,2.026687264442443848e-01,-3.155291080474853516e-01,-1.052557826042175293e-01,-2.289778143167495728e-01,-5.658131837844848633e-01,6.304996609687805176e-01,3.333087444305419922e+00,1.725106477737426758e+00
9.500000000000000000e+01,9.956620931625366211e-01,-3.154560327529907227e-01,2.318433225154876709e-01,-3.180325925350189209e-01,-9.767350554466247559e-02,-2.384130656719207764e-01,-5.322256088256835938e-01,5.416359305381774902e-01,2.928164243698120117e+00,1.908764004707336426e+00
9.510000000000000853e+01,1.056015610694885254e+00,-3.122111558914184570e-01,2.625157237052917480e-01,-3.204081952571868896e-01,-8.913804590702056885e-02,-2.473749518394470215e-01,-4.970719814300537109e-01,4.585814177989959717e-01,2.531444549560546875e+00,2.078860521316528320e+00
9.520000000000000284e+01,1.118955492973327637e+00,-3.084304630756378174e-01,2.949615418910980225e-01,-3.226294517517089844e-01,-7.918798923492431641e-02,-2.558178007602691650e-01,-4.620920121669769287e-01,3.815397024154663086e-01,2.150566101074218750e+00,2.218854665756225586e+00
9.529999999999999716e+01,1.184578537940979004e+00,-3.041007518768310547e-01,3.292290568351745605e-01,-3.246917426586151123e-01,-6.780955195426940918e-02,-2.637390196323394775e-01,-4.277555942535400391e-01,3.104891777038574219e-01,1.793459057807922363e+00,2.323518037796020508e+00
9.540000000000000568e+01,1.252992033958435059e+00,-2.992002069950103760e-01,3.653468787670135498e-01,-3.265920877456665039e-01,-5.503357201814651489e-02,-2.711517810821533203e-01,-3.940313756465911865e-01,2.450245767831802368e-01,1.463240265846252441e+00,2.404870748519897461e+00
9.550000000000000000e+01,1.324349522590637207e+00,-2.937039136886596680e-01,4.032606482505798340e-01,-3.283303081989288330e-01,-4.081185162067413330e-02,-2.780384719371795654e-01,-3.609379231929779053e-01,1.847304701805114746e-01,1.157605290412902832e+00,2.467228889465332031e+00
9.560000000000000853e+01,1.398692369461059570e+00,-2.876864373683929443e-01,4.427806437015533447e-01,-3.297950625419616699e-01,-2.509308792650699615e-02,-2.843804657459259033e-01,-3.285504281520843506e-01,1.290526986122131348e-01,8.742892742156982422e-01,2.510529518127441406e+00
9.570000000000000284e+01,1.476170778274536133e+00,-2.812000215053558350e-01,4.837664365768432617e-01,-3.309145271778106689e-01,-7.824714295566082001e-03,-2.901585698127746582e-01,-2.961391210556030273e-01,7.790370285511016846e-02,6.137830018997192383e-01,2.534129142761230469e+00
9.579999999999999716e+01,1.557143092155456543e+00,-2.741909623146057129e-01,5.262593030929565430e-01,-3.316790163516998291e-01,1.104500517249107361e-02,-2.953541576862335205e-01,-2.652047276496887207e-01,3.286878764629364014e-02,3.773456811904907227e-01,2.531903028488159180e+00
9.590000000000000568e+01,1.641788721084594727e+00,-2.666293382644653320e-01,5.702686309814453125e-01,-3.320924639701843262e-01,3.157071024179458618e-02,-2.999479174613952637e-01,-2.405000776052474976e-01,-3.331306390464305878e-03,1.656103879213333130e-01,2.504169225692749023e+00
9.600000000000000000e+01,1.730106353759765625e+00,-2.585216164588928223e-01,6.158159971237182617e-01,-3.321537673473358154e-01,5.367093160748481750e-02,-3.040096461772918701e-01,-2.214436680078506470e-01,-3.345583751797676086e-02,-2.110113948583602905e-02,2.453224897384643555e+00
9.610000000000000853e+01,1.822125792503356934e+00,-2.498678863048553467e-01,6.629440784454345703e-01,-3.318532705307006836e-01,7.694802433252334595e-02,-3.076931834220886230e-01,-2.066708356142044067e-01,-5.997016280889511108e-02,-1.827595382928848267e-01,2.381436109542846680e+00
9.620000000000000284e+01,1.917989134788513184e+00,-2.406473308801651001e-01,7.116970419883728027e-01,-3.311810195446014404e-01,1.012818291783332825e-01,-3.110370039939880371e-01,-1.950249820947647095e-01,-8.368226140737533569e-02,-3.196051418781280518e-01,2.291204452514648438e+00
9.629999999999999716e+01,2.017852544784545898e+00,-2.308369129896163940e-01,7.621201872825622559e-01,-3.301268219947814941e-01,1.266500800848007202e-01,-3.140537440776824951e-01,-1.847483813762664795e-01,-1.049426123499870300e-01,-4.325274825096130371e-01,2.185316085815429688e+00
9.640000000000000568e+01,2.121207237243652344e+00,-2.205143421888351440e-01,8.142517805099487305e-01,-3.286832273006439209e-01,1.531164944171905518e-01,-3.167989253997802734e-01,-1.754029840230941772e-01,-1.241277009248733521e-01,-5.242609381675720215e-01,2.067940950393676758e+00
9.650000000000000000e+01,2.227701187133789062e+00,-2.097174525260925293e-01,8.681192398071289062e-01,-3.268470168113708496e-01,1.805821955204010010e-01,-3.194345533847808838e-01,-1.668412834405899048e-01,-1.415667682886123657e-01,-5.958843827247619629e-01,1.941561579704284668e+00
9.660000000000000853e+01,2.337318658828735352e+00,-1.978369504213333130e-01,9.238216876983642578e-01,-3.246108889579772949e-01,2.091367393732070923e-01,-3.219888508319854736e-01,-1.588977575302124023e-01,-1.576286852359771729e-01,-6.489295363426208496e-01,1.809317469596862793e+00
9.670000000000000284e+01,2.450217008590698242e+00,-1.842869818210601807e-01,9.814958572387695312e-01,-3.219494521617889404e-01,2.389537096023559570e-01,-3.244392871856689453e-01,-1.515232622623443604e-01,-1.724230200052261353e-01,-6.850033402442932129e-01,1.673490762710571289e+00
9.679999999999999716e+01,2.566586732864379883e+00,-1.686807274818420410e-01,1.041357398033142090e+00,-3.188071250915527344e-01,2.703712582588195801e-01,-3.267518281936645508e-01,-1.445845067501068115e-01,-1.860199570655822754e-01,-7.071126103401184082e-01,1.537450790405273438e+00
9.690000000000000568e+01,2.686559677124023438e+00,-1.508851796388626099e-01,1.103776693344116211e+00,-3.151294887065887451e-01,3.035962283611297607e-01,-3.289070725440979004e-01,-1.378656923770904541e-01,-1.984527409076690674e-01,-7.161527872085571289e-01,1.402104496955871582e+00
9.700000000000000000e+01,2.810192346572875977e+00,-1.308855414390563965e-01,1.168858170509338379e+00,-3.109069764614105225e-01,3.386655449867248535e-01,-3.309012651443481445e-01,-1.313368976116180420e-01,-2.098703980445861816e-01,-7.132955789566040039e-01,1.268556714057922363e+00
9.710000000000000853e+01,2.937594175338745117e+00,-1.086050271987915039e-01,1.236708521842956543e+00,-3.061180710792541504e-01,3.755055069923400879e-01,-3.327393233776092529e-01,-1.249317079782485962e-01,-2.205137014389038086e-01,-7.005672454833984375e-01,1.138595581054687500e+00
9.720000000000000284e+01,3.068898200988769531e+00,-8.393938839435577393e-02,1.307454347610473633e+00,-3.007407486438751221e-01,4.141067266464233398e-01,-3.343879282474517822e-01,-1.181717664003372192e-01,-2.306480705738067627e-01,-6.820406317710876465e-01,1.016172885894775391e+00
9.729999999999999716e+01,3.203884363174438477e+00,-5.664292722940444946e-02,1.381155967712402344e+00,-2.948222160339355469e-01,4.542044103145599365e-01,-3.357148170471191406e-01,-1.109012067317962646e-01,-2.403419911861419678e-01,-6.586560606956481934e-01,9.017962217330932617e-01
9.740000000000000568e+01,3.342071771621704102e+00,-2.651829458773136139e-02,1.457866191864013672e+00,-2.884506285190582275e-01,4.957839846611022949e-01,-3.366924822330474854e-01,-1.029875501990318298e-01,-2.495702207088470459e-01,-6.314172148704528809e-01,7.949428558349609375e-01
9.750000000000000000e+01,3.480747699737548828e+00,7.201149128377437592e-03,1.537971258163452148e+00,-2.815712988376617432e-01,5.388803482055664062e-01,-3.373142182826995850e-01,-9.383295476436614990e-02,-2.583044469356536865e-01,-6.014309525489807129e-01,6.950916647911071777e-01
9.760000000000000853e+01,3.618405103683471680e+00,4.526938125491142273e-02,1.621731638908386230e+00,-2.741428911685943604e-01,5.834951400756835938e-01,-3.375872075557708740e-01,-8.323952555656433105e-02,-2.665122449398040771e-01,-5.691483020782470703e-01,6.017552614212036133e-01
9.770000000000000284e+01,3.754655361175537109e+00,8.789618313312530518e-02,1.709152460098266602e+00,-2.661675810813903809e-01,6.296647787094116211e-01,-3.375042080879211426e-01,-7.124491780996322632e-02,-2.742094993591308594e-01,-5.349708795547485352e-01,5.144378542900085449e-01
9.779999999999999716e+01,3.888860702514648438e+00,1.353438645601272583e-01,1.800259351730346680e+00,-2.576483786106109619e-01,6.774325966835021973e-01,-3.370555341243743896e-01,-5.783229693770408630e-02,-2.813908159732818604e-01,-4.996664822101593018e-01,4.328687489032745361e-01
9.790000000000000568e+01,4.019872188568115234e+00,1.880556792020797729e-01,1.895171761512756348e+00,-2.485680133104324341e-01,7.268431186676025391e-01,-3.362310528755187988e-01,-4.295132309198379517e-02,-2.880378067493438721e-01,-4.648248255252838135e-01,3.573543131351470947e-01
9.800000000000000000e+01,4.145762920379638672e+00,2.467366307973861694e-01,1.994049906730651855e+00,-2.389028221368789673e-01,7.779420018196105957e-01,-3.350205123424530029e-01,-2.654988877475261688e-02,-2.941315770149230957e-01,-4.306247830390930176e-01,2.877276837825775146e-01
9.810000000000000853e+01,4.265708446502685547e+00,3.116425871849060059e-01,2.096637964248657227e+00,-2.286922633647918701e-01,8.307685852050781250e-01,-3.334162235260009766e-01,-8.575384505093097687e-03,-2.996529936790466309e-01,-3.970275223255157471e-01,2.235921472311019897e-01
9.820000000000000284e+01,4.377605915069580078e+00,3.829863667488098145e-01,2.202357530593872070e+00,-2.180243581533432007e-01,8.853287100791931152e-01,-3.314245045185089111e-01,1.102505717426538467e-02,-3.045829236507415771e-01,-3.641139864921569824e-01,1.644877493381500244e-01
9.829999999999999716e+01,4.476296424865722656e+00,4.628610312938690186e-01,2.311188697814941406e+00,-2.065315395593643188e-01,9.417663216590881348e-01,-3.290260732173919678e-01,3.228104859590530396e-02,-3.089220821857452393e-01,-3.317727744579315186e-01,1.098846048116683960e-01
9.840000000000000568e+01,4.555537223815917969e+00,5.537156462669372559e-01,2.423233747482299805e+00,-1.934986412525177002e-01,1.000207543373107910e+00,-3.261941075325012207e-01,5.498110875487327576e-02,-3.127912878990173340e-01,-2.993187904357910156e-01,5.990376323461532593e-02
9.850000000000000000e+01,4.608468055725097656e+00,6.574064493179321289e-01,2.538694858551025391e+00,-1.785317361354827881e-01,1.060961484909057617e+00,-3.228563070297241211e-01,7.878432422876358032e-02,-3.163060247898101807e-01,-2.696828246116638184e-01,1.692223548889160156e-02
9.860000000000000853e+01,4.620397567749023438e+00,7.767444252967834473e-01,2.657731056213378906e+00,-1.613964587450027466e-01,1.124312043190002441e+00,-3.189848959445953369e-01,1.036331653594970703e-01,-3.194809556007385254e-01,-2.463418692350387573e-01,-1.756003685295581818e-02
9.870000000000000284e+01,4.564630031585693359e+00,9.137796759605407715e-01,2.780421257019042969e+00,-1.420502066612243652e-01,1.190361857414245605e+00,-3.145611286163330078e-01,1.295541226863861084e-01,-3.223538100719451904e-01,-2.284004986286163330e-01,-4.673494398593902588e-02
9.879999999999999716e+01,4.417716503143310547e+00,1.063415050506591797e+00,2.906847000122070312e+00,-1.204508692026138306e-01,1.259219169616699219e+00,-3.095630705356597900e-01,1.565322279930114746e-01,-3.250253796577453613e-01,-2.143989503383636475e-01,-7.259362190961837769e-02
9.890000000000000568e+01,4.199788093566894531e+00,1.226189494132995605e+00,3.037139177322387695e+00,-9.649529308080673218e-02,1.330983877182006836e+00,-3.039823174476623535e-01,1.845226436853408813e-01,-3.276240229606628418e-01,-2.031273841857910156e-01,-9.581685066223144531e-02
9.900000000000000000e+01,3.915283441543579102e+00,1.400467991828918457e+00,3.171293020248413086e+00,-7.002116739749908447e-02,1.405656099319458008e+00,-2.979152500629425049e-01,2.136896997690200806e-01,-3.301296234130859375e-01,-1.930339634418487549e-01,-1.166672036051750183e-01
9.910000000000000853e+01,3.566879510879516602e+00,1.580945372581481934e+00,3.308913707733154297e+00,-4.076327383518218994e-02,1.483429431915283203e+00,-2.913845777511596680e-01,2.441835552453994751e-01,-3.325238525867462158e-01,-1.838529258966445923e-01,-1.354847401380538940e-01
9.920000000000000284e+01,3.178305387496948242e+00,1.763339161872863770e+00,3.448190212249755859e+00,-8.271423168480396271e-03,1.564679861068725586e+00,-2.843337357044219971e-01,2.763408422470092773e-01,-3.347744047641754150e-01,-1.754180341958999634e-01,-1.526399850845336914e-01
9.929999999999999716e+01,2.779654502868652344e+00,1.942225575447082520e+00,3.586675405502319336e+00,2.842340432107448578e-02,1.649581670761108398e+00,-2.767334878444671631e-01,3.103420138359069824e-01,-3.368644714355468750e-01,-1.675899028778076172e-01,-1.684434860944747925e-01
9.940000000000000568e+01,2.391850233078002930e+00,2.102505683898925781e+00,3.723876237869262695e+00,6.962833553552627563e-02,1.738158702850341797e+00,-2.685874402523040771e-01,3.461199998855590820e-01,-3.387984037399291992e-01,-1.603218913078308105e-01,-1.829992532730102539e-01
9.950000000000000000e+01,2.022409915924072266e+00,2.229215621948242188e+00,3.859301805496215820e+00,1.155632212758064270e-01,1.830443501472473145e+00,-2.598945200443267822e-01,3.836516737937927246e-01,-3.405772149562835693e-01,-1.534328162670135498e-01,-1.963615417480468750e-01
9.960000000000000853e+01,1.678140878677368164e+00,2.324247837066650391e+00,3.992107629776000977e+00,1.665611416101455688e-01,1.926583528518676758e+00,-2.506330907344818115e-01,4.228421747684478760e-01,-3.421122133731842041e-01,-1.467544883489608765e-01,-2.085745483636856079e-01
9.970000000000000284e+01,1.359935879707336426e+00,2.398316860198974609e+00,4.120291709899902344e+00,2.233698070049285889e-01,2.026722908020019531e+00,-2.407819777727127075e-01,4.634928703308105469e-01,-3.433062732219696045e-01,-1.402570605278015137e-01,-2.198376655578613281e-01
9.979999999999999716e+01,1.065304040908813477e+00,2.453871011734008789e+00,4.242810726165771484e+00,2.863424122333526611e-01,2.130285978317260742e+00,-2.304290235042572021e-01,5.056412816047668457e-01,-3.441475033760070801e-01,-1.338301002979278564e-01,-2.303656488656997681e-01
9.990000000000000568e+01,7.924131751060485840e-01,2.490613222122192383e+00,4.358250141143798828e+00,3.557038605213165283e-01,2.236990690231323242e+00,-2.195899039506912231e-01,5.493075251579284668e-01,-3.446352779865264893e-01,-1.269772499799728394e-01,-2.404208630323410034e-01
1.000000000000000000e+02,5.424690842628479004e-01,2.506479024887084961e+00,4.462751865386962891e+00,4.324849843978881836e-01,2.346781969070434570e+00,-2.076931893825531006e-01,5.945022106170654297e-01,-3.447730541229248047e-01,-1.196088045835494995e-01,-2.500296235084533691e-01
1.001000000000000085e+02,3.165244162082672119e-01,2.496174097061157227e+00,4.549520015716552734e+00,5.197250247001647949e-01,2.459841251373291016e+00,-1.941809058189392090e-01,6.412677764892578125e-01,-3.445512354373931885e-01,-1.115168631076812744e-01,-2.591734528541564941e-01
1.002000000000000028e+02,1.151077300310134888e-01,2.461376667022705078e+00,4.613318920135498047e+00,6.189703345298767090e-01,2.576366424560546875e+00,-1.786524951457977295e-01,6.896479129791259766e-01,-3.439600467681884766e-01,-1.021081209182739258e-01,-2.678149044513702393e-01
1.002999999999999972e+02,-6.155582517385482788e-02,2.404380798339843750e+00,4.642208099365234375e+00,7.328672409057617188e-01,2.696501255035400391e+00,-1.609289944171905518e-01,7.396877408027648926e-01,-3.429892063140869141e-01,-9.125933796167373657e-02,-2.759296894073486328e-01
1.004000000000000057e+02,-2.135229110717773438e-01,2.327536344528198242e+00,4.613914012908935547e+00,8.645133376121520996e-01,2.820310592651367188e+00,-1.409880965948104858e-01,7.914334535598754883e-01,-3.416283726692199707e-01,-7.901466637849807739e-02,-2.835361957550048828e-01
1.005000000000000000e+02,-3.411093950271606445e-01,2.233221292495727539e+00,4.499525070190429688e+00,1.010579705238342285e+00,2.947893619537353516e+00,-1.187648773193359375e-01,8.449212312698364258e-01,-3.398711085319519043e-01,-6.534309685230255127e-02,-2.906235158443450928e-01
1.006000000000000085e+02,-4.456856548786163330e-01,2.124568939208984375e+00,4.303379058837890625e+00,1.169181108474731445e+00,3.079383850097656250e+00,-9.415499120950698853e-02,9.001375436782836914e-01,-3.377325832843780518e-01,-5.019396170973777771e-02,-2.971732020378112793e-01
1.007000000000000028e+02,-5.297242999076843262e-01,2.005371570587158203e+00,4.042706489562988281e+00,1.340209722518920898e+00,3.214678287506103516e+00,-6.695702672004699707e-02,9.572644233703613281e-01,-3.351806700229644775e-01,-3.351482376456260681e-02,-3.031661808490753174e-01
1.007999999999999972e+02,-5.943111181259155273e-01,1.878220558166503906e+00,3.713452816009521484e+00,1.520433664321899414e+00,3.353343248367309570e+00,-3.693339973688125610e-02,1.016447186470031738e+00,-3.321787416934967041e-01,-1.525271590799093246e-02,-3.085831701755523682e-01
1.009000000000000057e+02,-6.408386230468750000e-01,1.745852947235107422e+00,3.336373567581176758e+00,1.702471017837524414e+00,3.492907762527465820e+00,-3.430726472288370132e-03,1.078021287918090820e+00,-3.286667466163635254e-01,4.645530134439468384e-03,-3.134050071239471436e-01
1.010000000000000000e+02,-6.716716289520263672e-01,1.611204266548156738e+00,2.934714317321777344e+00,1.884991526603698730e+00,3.631515741348266602e+00,3.439989686012268066e-02,1.142223834991455078e+00,-3.246167302131652832e-01,2.619036845862865448e-02,-3.176473677158355713e-01
1.011000000000000085e+02,-6.890797615051269531e-01,1.476755976676940918e+00,2.540518522262573242e+00,2.054952144622802734e+00,3.768753528594970703e+00,7.679507136344909668e-02,1.209159612655639648e+00,-3.200074732303619385e-01,4.913800209760665894e-02,-3.214371502399444580e-01
1.012000000000000028e+02,-6.938146352767944336e-01,1.343234658241271973e+00,2.161563873291015625e+00,2.195857048034667969e+00,3.904060602188110352e+00,1.239949241280555725e-01,1.278919577598571777e+00,-3.148218393325805664e-01,7.319127768278121948e-02,-3.248717188835144043e-01
1.012999999999999972e+02,-6.872180104255676270e-01,1.211891531944274902e+00,1.805843591690063477e+00,2.301295995712280273e+00,4.036409378051757812e+00,1.764057725667953491e-01,1.351553559303283691e+00,-3.090801239013671875e-01,9.828899800777435303e-02,-3.279696106910705566e-01
1.014000000000000057e+02,-6.719821691513061523e-01,1.085265874862670898e+00,1.476898074150085449e+00,2.383014678955078125e+00,4.163769721984863281e+00,2.347725480794906616e-01,1.427079796791076660e+00,-3.028852343559265137e-01,1.244807094335556030e-01,-3.307764232158660889e-01
1.015000000000000000e+02,-6.515691280364990234e-01,9.667446017265319824e-01,1.172508835792541504e+00,2.445780992507934570e+00,4.285264015197753906e+00,2.993767857551574707e-01,1.505790829658508301e+00,-2.962141335010528564e-01,1.516991108655929565e-01,-3.334307670593261719e-01
1.016000000000000085e+02,-6.265935897827148438e-01,8.560366630554199219e-01,8.902271986007690430e-01,2.489677190780639648e+00,4.399080753326416016e+00,3.704254031181335449e-01,1.588023304939270020e+00,-2.890159189701080322e-01,1.799604147672653198e-01,-3.360098302364349365e-01
1.017000000000000028e+02,-5.982297658920288086e-01,7.526023387908935547e-01,6.304810047149658203e-01,2.514266252517700195e+00,4.500517368316650391e+00,4.496020078659057617e-01,1.673900008201599121e+00,-2.812697291374206543e-01,2.094369232654571533e-01,-3.384907841682434082e-01
1.017999999999999972e+02,-5.673142075538635254e-01,6.559594273567199707e-01,3.945565521717071533e-01,2.513555765151977539e+00,4.582999229431152344e+00,5.396482348442077637e-01,1.763457179069519043e+00,-2.729790210723876953e-01,2.402450889348983765e-01,-3.408597409725189209e-01
1.019000000000000057e+02,-5.342457890510559082e-01,5.656235814094543457e-01,1.831102669239044189e-01,2.487414121627807617e+00,4.640596389770507812e+00,6.422114372253417969e-01,1.856754541397094727e+00,-2.641367614269256592e-01,2.726652324199676514e-01,-3.430900275707244873e-01
1.020000000000000000e+02,-4.993935823440551758e-01,4.811494946479797363e-01,-3.521701321005821228e-03,2.438116788864135742e+00,4.659692764282226562e+00,7.600855231285095215e-01,1.953949689865112305e+00,-2.547197043895721436e-01,3.069196045398712158e-01,-3.451604843139648438e-01
1.021000000000000085e+02,-4.642822444438934326e-01,4.026335775852203369e-01,-1.652944535017013550e-01,2.368006706237792969e+00,4.614975929260253906e+00,8.959400057792663574e-01,2.055091857910156250e+00,-2.447210401296615601e-01,3.429002761840820312e-01,-3.470786809921264648e-01
1.022000000000000028e+02,-4.298045635223388672e-01,3.301848769187927246e-01,-3.024319112300872803e-01,2.279465198516845703e+00,4.480197906494140625e+00,1.045016884803771973e+00,2.159479379653930664e+00,-2.342476695775985718e-01,3.806375563144683838e-01,-3.488396406173706055e-01
1.022999999999999972e+02,-3.959478735923767090e-01,2.634200155735015869e-01,-4.156597852706909180e-01,2.175123691558837891e+00,4.270019531250000000e+00,1.207075238227844238e+00,2.267004013061523438e+00,-2.232129126787185669e-01,4.199806153774261475e-01,-3.503372967243194580e-01
1.024000000000000057e+02,-3.626935184001922607e-01,2.019420266151428223e-01,-5.076778531074523926e-01,2.059141397476196289e+00,3.993937015533447266e+00,1.381008028984069824e+00,2.377613067626953125e+00,-2.109774500131607056e-01,4.607833325862884521e-01,-3.514926135540008545e-01
1.025000000000000000e+02,-3.302011787891387939e-01,1.452067047357559204e-01,-5.796462893486022949e-01,1.934024930000305176e+00,3.651049375534057617e+00,1.562514185905456543e+00,2.491527080535888672e+00,-1.970792263746261597e-01,5.030877590179443359e-01,-3.522942662239074707e-01
1.026000000000000085e+02,-2.978283762931823730e-01,9.293401986360549927e-02,-6.330927014350891113e-01,1.802940130233764648e+00,3.264755725860595703e+00,1.745848059654235840e+00,2.608942985534667969e+00,-1.811183840036392212e-01,5.469085574150085449e-01,-3.527438938617706299e-01
1.027000000000000028e+02,-2.659780383110046387e-01,4.608027637004852295e-02,-6.695335507392883301e-01,1.668118238449096680e+00,2.861743927001953125e+00,1.927777528762817383e+00,2.729996681213378906e+00,-1.629431992769241333e-01,5.922619104385375977e-01,-3.528425693511962891e-01
1.027999999999999972e+02,-2.398957610130310059e-01,8.019926026463508606e-03,-6.920204758644104004e-01,1.532993555068969727e+00,2.468432188034057617e+00,2.093757152557373047e+00,2.854746580123901367e+00,-1.425388157367706299e-01,6.391904950141906738e-01,-3.525807857513427734e-01
1.029000000000000057e+02,-2.196047455072402954e-01,-2.320037782192230225e-02,-7.014973163604736328e-01,1.398529410362243652e+00,2.092140436172485352e+00,2.227860689163208008e+00,2.983302593231201172e+00,-1.198282912373542786e-01,6.877381205558776855e-01,-3.519485890865325928e-01
1.030000000000000000e+02,-2.039854079484939575e-01,-5.043099448084831238e-02,-6.989998221397399902e-01,1.265696287155151367e+00,1.740372180938720703e+00,2.328012466430664062e+00,3.115798711776733398e+00,-9.470628947019577026e-02,7.379499673843383789e-01,-3.509357273578643799e-01
1.031000000000000085e+02,-1.918047219514846802e-01,-7.471835613250732422e-02,-6.865136027336120605e-01,1.136285781860351562e+00,1.415227055549621582e+00,2.406066894531250000e+00,3.252065181732177734e+00,-6.694435328245162964e-02,7.898724079132080078e-01,-3.495317697525024414e-01
1.032000000000000028e+02,-1.813194900751113892e-01,-9.644648432731628418e-02,-6.680527329444885254e-01,1.014279961585998535e+00,1.114235639572143555e+00,2.465372562408447266e+00,3.391570806503295898e+00,-3.630898892879486084e-02,8.435406684875488281e-01,-3.477306962013244629e-01
1.032999999999999972e+02,-1.717906594276428223e-01,-1.160409525036811829e-01,-6.447481513023376465e-01,9.002920389175415039e-01,8.353060483932495117e-01,2.505684852600097656e+00,3.531548261642456055e+00,-2.027496928349137306e-03,8.989296555519104004e-01,-3.455504477024078369e-01
1.034000000000000057e+02,-1.630850583314895630e-01,-1.338012814521789551e-01,-6.175680756568908691e-01,7.938027381896972656e-01,5.792913436889648438e-01,2.525777578353881836e+00,3.670476198196411133e+00,3.665743768215179443e-02,9.561996459960937500e-01,-3.429622650146484375e-01
1.035000000000000000e+02,-1.550160944461822510e-01,-1.501433700323104858e-01,-5.876094102859497070e-01,6.943012475967407227e-01,3.473625779151916504e-01,2.519715785980224609e+00,3.807971477508544922e+00,7.995256781578063965e-02,1.015541195869445801e+00,-3.399192690849304199e-01
1.036000000000000085e+02,-1.475258171558380127e-01,-1.651963293552398682e-01,-5.553356409072875977e-01,6.013167500495910645e-01,1.401022076606750488e-01,2.488576889038085938e+00,3.943434000015258789e+00,1.281096786260604858e-01,1.077220082283020020e+00,-3.363810777664184570e-01
1.037000000000000028e+02,-1.405209749937057495e-01,-1.790441870689392090e-01,-5.211602449417114258e-01,5.143411755561828613e-01,-4.221321642398834229e-02,2.434662103652954102e+00,4.075665473937988281e+00,1.816064268350601196e-01,1.141528487205505371e+00,-3.323047757148742676e-01
1.037999999999999972e+02,-1.337583661079406738e-01,-1.917151957750320435e-01,-4.858759939670562744e-01,4.331651926040649414e-01,-1.995951384305953979e-01,2.360333442687988281e+00,4.202704906463623047e+00,2.411479949951171875e-01,1.208574414253234863e+00,-3.276684284210205078e-01
1.039000000000000057e+02,-1.271933764219284058e-01,-2.033187896013259888e-01,-4.511016011238098145e-01,3.580836653709411621e-01,-3.323202133178710938e-01,2.267987012863159180e+00,4.323724269866943359e+00,3.069894611835479736e-01,1.278401613235473633e+00,-3.224656879901885986e-01
1.040000000000000000e+02,-1.207860335707664490e-01,-2.141036540269851685e-01,-4.169654846191406250e-01,2.888666689395904541e-01,-4.415071010589599609e-01,2.160578012466430664e+00,4.436577320098876953e+00,3.793471157550811768e-01,1.351077437400817871e+00,-3.167150020599365234e-01
1.041000000000000085e+02,-1.141287907958030701e-01,-2.243257761001586914e-01,-3.834295570850372314e-01,2.251130640506744385e-01,-5.298079252243041992e-01,2.042138338088989258e+00,4.535994529724121094e+00,4.603694081306457520e-01,1.426631450653076172e+00,-3.105157911777496338e-01
1.042000000000000028e+02,-1.069646701216697693e-01,-2.341124713420867920e-01,-3.505887687206268311e-01,1.663538813591003418e-01,-5.982685685157775879e-01,1.915168166160583496e+00,4.615731239318847656e+00,5.524930357933044434e-01,1.505314350128173828e+00,-3.038487732410430908e-01
1.042999999999999972e+02,-9.921803325414657593e-02,-2.434339970350265503e-01,-3.182608485221862793e-01,1.120755374431610107e-01,-6.483750343322753906e-01,1.782650351524353027e+00,4.669153690338134766e+00,6.575067043304443359e-01,1.587490200996398926e+00,-2.966589629650115967e-01
1.044000000000000057e+02,-9.034638106822967529e-02,-2.522715628147125244e-01,-2.858079075813293457e-01,6.251955032348632812e-02,-6.820405125617980957e-01,1.647115111351013184e+00,4.681356906890869141e+00,7.783196568489074707e-01,1.673292040824890137e+00,-2.889238297939300537e-01
1.045000000000000000e+02,-8.004197478294372559e-02,-2.605848908424377441e-01,-2.567326724529266357e-01,2.035104855895042419e-02,-7.020123004913330078e-01,1.511603474617004395e+00,4.625607967376708984e+00,9.170333147048950195e-01,1.762773752212524414e+00,-2.806441783905029297e-01
1.046000000000000085e+02,-6.832581013441085815e-02,-2.683832645416259766e-01,-2.339010983705520630e-01,-1.352176256477832794e-02,-7.090780138969421387e-01,1.376894354820251465e+00,4.478218078613281250e+00,1.068413972854614258e+00,1.855993151664733887e+00,-2.718134224414825439e-01
1.047000000000000028e+02,-5.520151183009147644e-02,-2.756693363189697266e-01,-2.163838893175125122e-01,-4.234658554196357727e-02,-7.045096158981323242e-01,1.244181990623474121e+00,4.258657455444335938e+00,1.232963204383850098e+00,1.953106760978698730e+00,-2.624083459377288818e-01
1.047999999999999972e+02,-4.061911627650260925e-02,-2.824248969554901123e-01,-2.027564197778701782e-01,-6.789678335189819336e-02,-6.906014084815979004e-01,1.115516066551208496e+00,3.972189903259277344e+00,1.409115791320800781e+00,2.054170846939086914e+00,-2.524211108684539795e-01
1.049000000000000057e+02,-2.452686242759227753e-02,-2.886310815811157227e-01,-1.917032897472381592e-01,-9.079110622406005859e-02,-6.712307929992675781e-01,9.947353601455688477e-01,3.620737314224243164e+00,1.591714262962341309e+00,2.158486604690551758e+00,-2.419581860303878784e-01
1.050000000000000000e+02,-6.872206460684537888e-03,-2.942686975002288818e-01,-1.817360222339630127e-01,-1.113616973161697388e-01,-6.471150517463684082e-01,8.819066286087036133e-01,3.228239774703979492e+00,1.776292085647583008e+00,2.265941143035888672e+00,-2.309417128562927246e-01
1.051000000000000085e+02,1.239716820418834686e-02,-2.993189394474029541e-01,-1.726668924093246460e-01,-1.299312710762023926e-01,-6.193646788597106934e-01,7.764934301376342773e-01,2.823795795440673828e+00,1.958153605461120605e+00,2.376453876495361328e+00,-2.187901884317398071e-01
1.052000000000000028e+02,3.332612290978431702e-02,-3.037704527378082275e-01,-1.643097549676895142e-01,-1.469145715236663818e-01,-5.889636278152465820e-01,6.779912114143371582e-01,2.429984092712402344e+00,2.121890544891357422e+00,2.490247011184692383e+00,-2.050397247076034546e-01
1.052999999999999972e+02,5.575964599847793579e-02,-3.077251315116882324e-01,-1.565534472465515137e-01,-1.625593900680541992e-01,-5.563321709632873535e-01,5.859121680259704590e-01,2.054393768310546875e+00,2.252084970474243164e+00,2.607523202896118164e+00,-1.892838478088378906e-01
1.054000000000000057e+02,7.931705564260482788e-02,-3.113186657428741455e-01,-1.493499577045440674e-01,-1.769680678844451904e-01,-5.218433141708374023e-01,4.997822344303131104e-01,1.704053640365600586e+00,2.349696636199951172e+00,2.728435039520263672e+00,-1.713149398565292358e-01
1.055000000000000000e+02,1.039272844791412354e-01,-3.145721554756164551e-01,-1.424874961376190186e-01,-1.901840418577194214e-01,-4.865712225437164307e-01,4.194445908069610596e-01,1.380139470100402832e+00,2.425925731658935547e+00,2.853049039840698242e+00,-1.511081010103225708e-01
1.056000000000000085e+02,1.295839697122573853e-01,-3.175110518932342529e-01,-1.358338296413421631e-01,-2.022617608308792114e-01,-4.518778622150421143e-01,3.452051877975463867e-01,1.080248951911926270e+00,2.483363389968872070e+00,2.981462955474853516e+00,-1.286012828350067139e-01
1.057000000000000028e+02,1.563263833522796631e-01,-3.202104270458221436e-01,-1.293571144342422485e-01,-2.134166508913040161e-01,-4.178178310394287109e-01,2.767682075500488281e-01,8.025400638580322266e-01,2.521701335906982422e+00,3.113810539245605469e+00,-1.036893650889396667e-01
1.057999999999999972e+02,1.840653568506240845e-01,-3.228270113468170166e-01,-1.228995099663734436e-01,-2.238659560680389404e-01,-3.843529820442199707e-01,2.137433588504791260e-01,5.480543375015258789e-01,2.539000034332275391e+00,3.250038146972656250e+00,-7.618822157382965088e-02
1.059000000000000057e+02,2.129407525062561035e-01,-3.253559470176696777e-01,-1.159779578447341919e-01,-2.338617891073226929e-01,-3.516240119934082031e-01,1.556264609098434448e-01,3.178650438785552979e-01,2.529761075973510742e+00,3.389695882797241211e+00,-4.583489522337913513e-02
1.060000000000000000e+02,2.431205958127975464e-01,-3.277760744094848633e-01,-1.085343509912490845e-01,-2.434061467647552490e-01,-3.192871212959289551e-01,1.019510105252265930e-01,1.125223934650421143e-01,2.495587348937988281e+00,3.530339479446411133e+00,-1.199143379926681519e-02
1.061000000000000085e+02,2.749511003494262695e-01,-3.300536274909973145e-01,-1.002878695726394653e-01,-2.524834275245666504e-01,-2.868432402610778809e-01,5.307798087596893311e-02,-6.773140281438827515e-02,2.438800811767578125e+00,3.670018434524536133e+00,2.621306292712688446e-02
1.062000000000000028e+02,3.086071908473968506e-01,-3.321722447872161865e-01,-9.067694097757339478e-02,-2.610506117343902588e-01,-2.586922049522399902e-01,1.216451451182365417e-02,-2.229410409927368164e-01,2.361781835556030273e+00,3.808310747146606445e+00,6.902112066745758057e-02
1.062999999999999972e+02,3.440887928009033203e-01,-3.341311216354370117e-01,-7.962824404239654541e-02,-2.690922617912292480e-01,-2.366172671318054199e-01,-2.085950039327144623e-02,-3.534151315689086914e-01,2.266940593719482422e+00,3.944705247879028320e+00,1.166582703590393066e-01
1.064000000000000057e+02,3.813233375549316406e-01,-3.359350264072418213e-01,-6.718511879444122314e-02,-2.766263186931610107e-01,-2.196547985076904297e-01,-4.921372234821319580e-02,-4.606230258941650391e-01,2.157536029815673828e+00,4.078159809112548828e+00,1.695450395345687866e-01
1.065000000000000000e+02,4.202718734741210938e-01,-3.375218510627746582e-01,-5.330804362893104553e-02,-2.836386263370513916e-01,-2.064334601163864136e-01,-7.441919296979904175e-02,-5.470139384269714355e-01,2.037361860275268555e+00,4.206616401672363281e+00,2.284368872642517090e-01
1.066000000000000085e+02,4.606880247592926025e-01,-3.387727141380310059e-01,-3.794613480567932129e-02,-2.901106774806976318e-01,-1.955365687608718872e-01,-9.703780710697174072e-02,-6.136811375617980957e-01,1.909063816070556641e+00,4.329162597656250000e+00,2.936207950115203857e-01
1.067000000000000028e+02,5.025952458381652832e-01,-3.396722078323364258e-01,-2.104671113193035126e-02,-2.960232198238372803e-01,-1.856713891029357910e-01,-1.173802912235260010e-01,-6.620184183120727539e-01,1.775395870208740234e+00,4.444030761718750000e+00,3.653058409690856934e-01
1.067999999999999972e+02,5.460209846496582031e-01,-3.402168154716491699e-01,-2.557820174843072891e-03,-3.013575077056884766e-01,-1.766914278268814087e-01,-1.357505768537521362e-01,-6.942687630653381348e-01,1.639185190200805664e+00,4.546535015106201172e+00,4.451258480548858643e-01
1.069000000000000057e+02,5.909699797630310059e-01,-3.404123485088348389e-01,1.757510751485824585e-02,-3.060937225818634033e-01,-1.684044748544692993e-01,-1.525769382715225220e-01,-7.128805518150329590e-01,1.503119826316833496e+00,4.629991531372070312e+00,5.358911156654357910e-01
1.070000000000000000e+02,6.374830603599548340e-01,-3.402498364448547363e-01,3.934188559651374817e-02,-3.102630376815795898e-01,-1.607129275798797607e-01,-1.680769175291061401e-01,-7.186176180839538574e-01,1.367944002151489258e+00,4.688836097717285156e+00,6.391396522521972656e-01
1.071000000000000085e+02,6.856038570404052734e-01,-3.397194445133209229e-01,6.240804493427276611e-02,-3.140145838260650635e-01,-1.535637080669403076e-01,-1.823502629995346069e-01,-7.129542231559753418e-01,1.235044598579406738e+00,4.709480762481689453e+00,7.577375769615173340e-01
1.072000000000000028e+02,7.353770136833190918e-01,-3.388110399246215820e-01,8.655125647783279419e-02,-3.174199163913726807e-01,-1.467256844043731689e-01,-1.954333633184432983e-01,-6.983706355094909668e-01,1.106601715087890625e+00,4.666928291320800781e+00,8.944807052612304688e-01
1.072999999999999972e+02,7.868486046791076660e-01,-3.375142514705657959e-01,1.117319464683532715e-01,-3.204922378063201904e-01,-1.400941163301467896e-01,-2.073924243450164795e-01,-6.785408854484558105e-01,9.862306118011474609e-01,4.534369945526123047e+00,1.044657230377197266e+00
1.074000000000000057e+02,8.400565981864929199e-01,-3.358220458030700684e-01,1.380086541175842285e-01,-3.232780992984771729e-01,-1.336347013711929321e-01,-2.184632271528244019e-01,-6.540163755416870117e-01,8.737896084785461426e-01,4.324540615081787109e+00,1.207794308662414551e+00
1.075000000000000000e+02,8.949969410896301270e-01,-3.337459564208984375e-01,1.653009802103042603e-01,-3.259264826774597168e-01,-1.271448582410812378e-01,-2.288558632135391235e-01,-6.259920597076416016e-01,7.687339186668395996e-01,4.048838138580322266e+00,1.382935285568237305e+00
1.076000000000000085e+02,9.518415927886962891e-01,-3.312578499317169189e-01,1.936489790678024292e-01,-3.284979164600372314e-01,-1.201695352792739868e-01,-2.388058155775070190e-01,-5.953686833381652832e-01,6.705604791641235352e-01,3.705184698104858398e+00,1.566078186035156250e+00
1.077000000000000028e+02,1.010717749595642090e+00,-3.283275365829467773e-01,2.232268899679183960e-01,-3.309693932533264160e-01,-1.126638948917388916e-01,-2.483003735542297363e-01,-5.625760555267333984e-01,5.787565708160400391e-01,3.316859006881713867e+00,1.751090764999389648e+00
1.077999999999999972e+02,1.071970939636230469e+00,-3.248839080333709717e-01,2.542075812816619873e-01,-3.333219885826110840e-01,-1.042934805154800415e-01,-2.573269903659820557e-01,-5.279491543769836426e-01,4.928787052631378174e-01,2.909243583679199219e+00,1.935504674911499023e+00
1.079000000000000057e+02,1.135839939117431641e+00,-3.209047913551330566e-01,2.869473397731781006e-01,-3.355219066143035889e-01,-9.453310817480087280e-02,-2.658396065235137939e-01,-4.926813840866088867e-01,4.127727746963500977e-01,2.510723114013671875e+00,2.104903936386108398e+00
1.080000000000000000e+02,1.202428817749023438e+00,-3.163690268993377686e-01,3.215339481830596924e-01,-3.375608026981353760e-01,-8.333814144134521484e-02,-2.738280594348907471e-01,-4.579986035823822021e-01,3.387518823146820068e-01,2.128865957260131836e+00,2.242861032485961914e+00
1.081000000000000085e+02,1.271844744682312012e+00,-3.112553358078002930e-01,3.578634262084960938e-01,-3.394459784030914307e-01,-7.074810564517974854e-02,-2.813087701797485352e-01,-4.239480495452880859e-01,2.705157101154327393e-01,1.771422505378723145e+00,2.345969200134277344e+00
1.082000000000000028e+02,1.344155550003051758e+00,-3.055724501609802246e-01,3.959605395793914795e-01,-3.411653339862823486e-01,-5.671891942620277405e-02,-2.882658839225769043e-01,-3.904930055141448975e-01,2.076772451400756836e-01,1.440902352333068848e+00,2.426362752914428711e+00
1.082999999999999972e+02,1.419363737106323242e+00,-2.994252145290374756e-01,4.356167018413543701e-01,-3.425933718681335449e-01,-4.119947925209999084e-02,-2.946807146072387695e-01,-3.577870130538940430e-01,1.497223675251007080e-01,1.134934663772583008e+00,2.487740516662597656e+00
1.084000000000000057e+02,1.497739195823669434e+00,-2.928044199943542480e-01,4.767413437366485596e-01,-3.436757922172546387e-01,-2.413694001734256744e-02,-3.005340099334716797e-01,-3.254387974739074707e-01,9.619484841823577881e-02,8.514503836631774902e-01,2.529899358749389648e+00
1.085000000000000000e+02,1.579628825187683105e+00,-2.856577932834625244e-01,5.193758010864257812e-01,-3.444027602672576904e-01,-5.479186307638883591e-03,-3.058069944381713867e-01,-2.930069565773010254e-01,4.747187346220016479e-02,5.910618305206298828e-01,2.551824569702148438e+00
1.086000000000000085e+02,1.665165901184082031e+00,-2.779622972011566162e-01,5.635259151458740234e-01,-3.447796702384948730e-01,1.482858136296272278e-02,-3.104797005653381348e-01,-2.650366127490997314e-01,6.797445006668567657e-03,3.549788296222686768e-01,2.547402381896972656e+00
1.087000000000000028e+02,1.754383921623229980e+00,-2.697217166423797607e-01,6.092179417610168457e-01,-3.448036611080169678e-01,3.675689548254013062e-02,-3.145968914031982422e-01,-2.431097924709320068e-01,-2.606740966439247131e-02,1.438088119029998779e-01,2.517479658126831055e+00
1.087999999999999972e+02,1.847329020500183105e+00,-2.609314322471618652e-01,6.564946770668029785e-01,-3.444648385047912598e-01,5.995894223451614380e-02,-3.183048665523529053e-01,-2.262277752161026001e-01,-5.434937402606010437e-02,-4.214902594685554504e-02,2.464376449584960938e+00
1.089000000000000057e+02,1.944157242774963379e+00,-2.515684962272644043e-01,7.054002285003662109e-01,-3.437534570693969727e-01,8.424431830644607544e-02,-3.216646909713745117e-01,-2.130309939384460449e-01,-7.953096926212310791e-02,-2.028882056474685669e-01,2.390478849411010742e+00
1.090000000000000000e+02,2.044960737228393555e+00,-2.416196167469024658e-01,7.559800148010253906e-01,-3.426591753959655762e-01,1.095659881830215454e-01,-3.246960639953613281e-01,-2.021307200193405151e-01,-1.021544858813285828e-01,-3.386718928813934326e-01,2.298207759857177734e+00
1.091000000000000085e+02,2.149063348770141602e+00,-2.311878353357315063e-01,8.082804679870605469e-01,-3.411714732646942139e-01,1.359884291887283325e-01,-3.274518549442291260e-01,-1.922628879547119141e-01,-1.225020140409469604e-01,-4.506243169307708740e-01,2.190559625625610352e+00
1.092000000000000028e+02,2.256306648254394531e+00,-2.202259451150894165e-01,8.623194694519042969e-01,-3.392912745475769043e-01,1.634158790111541748e-01,-3.300913870334625244e-01,-1.832814663648605347e-01,-1.408746093511581421e-01,-5.414333939552307129e-01,2.071628808975219727e+00
1.092999999999999972e+02,2.366639852523803711e+00,-2.080944627523422241e-01,9.181210994720458984e-01,-3.370255231857299805e-01,1.919213235378265381e-01,-3.326509296894073486e-01,-1.749962568283081055e-01,-1.576961874961853027e-01,-6.121357083320617676e-01,1.943928599357604980e+00
1.094000000000000057e+02,2.480269670486450195e+00,-1.943037509918212891e-01,9.758849143981933594e-01,-3.343361914157867432e-01,2.216771394014358521e-01,-3.351079225540161133e-01,-1.673063188791275024e-01,-1.731917113065719604e-01,-6.642373800277709961e-01,1.810505032539367676e+00
1.095000000000000000e+02,2.597391128540039062e+00,-1.784560382366180420e-01,1.035786509513854980e+00,-3.311759233474731445e-01,2.528252303600311279e-01,-3.374471366405487061e-01,-1.601584106683731079e-01,-1.874610185623168945e-01,-6.995072960853576660e-01,1.673762083053588867e+00
1.096000000000000085e+02,2.718141317367553711e+00,-1.604006588459014893e-01,1.098187923431396484e+00,-3.274945616722106934e-01,2.857254147529602051e-01,-3.396343886852264404e-01,-1.533212512731552124e-01,-2.005404531955718994e-01,-7.208470702171325684e-01,1.536930561065673828e+00
1.097000000000000028e+02,2.842578172683715820e+00,-1.401222944259643555e-01,1.163251042366027832e+00,-3.232684731483459473e-01,3.204599320888519287e-01,-3.416614830493927002e-01,-1.466902494430541992e-01,-2.124976366758346558e-01,-7.290908098220825195e-01,1.400845527648925781e+00
1.097999999999999972e+02,2.970810651779174805e+00,-1.175451427698135376e-01,1.231081962585449219e+00,-3.184762001037597656e-01,3.569184243679046631e-01,-3.435362875461578369e-01,-1.402305960655212402e-01,-2.235725820064544678e-01,-7.255867123603820801e-01,1.266783475875854492e+00
1.099000000000000057e+02,3.102972269058227539e+00,-9.256416559219360352e-02,1.301750063896179199e+00,-3.131083548069000244e-01,3.951370418071746826e-01,-3.452408015727996826e-01,-1.337425559759140015e-01,-2.339682430028915405e-01,-7.124164104461669922e-01,1.136542081832885742e+00
1.100000000000000000e+02,3.238891839981079102e+00,-6.495053321123123169e-02,1.375305891036987305e+00,-3.072117269039154053e-01,4.348900318145751953e-01,-3.466444313526153564e-01,-1.267699003219604492e-01,-2.439208030700683594e-01,-6.936684250831604004e-01,1.014019370079040527e+00
1.101000000000000085e+02,3.378059148788452148e+00,-3.447760641574859619e-02,1.451795101165771484e+00,-3.008728921413421631e-01,4.761138856410980225e-01,-3.477020561695098877e-01,-1.192675828933715820e-01,-2.534182071685791016e-01,-6.700686812400817871e-01,8.995524644851684570e-01
1.102000000000000028e+02,3.517743110656738281e+00,-3.855216782540082932e-04,1.531598687171936035e+00,-2.940384149551391602e-01,5.188493728637695312e-01,-3.484040498733520508e-01,-1.109067052602767944e-01,-2.624486386775970459e-01,-6.426836252212524414e-01,7.926117777824401855e-01
1.102999999999999972e+02,3.656392335891723633e+00,3.809221833944320679e-02,1.614992380142211914e+00,-2.866652905941009521e-01,5.631005764007568359e-01,-3.487564623355865479e-01,-1.011588647961616516e-01,-2.709660232067108154e-01,-6.125926375389099121e-01,6.926705241203308105e-01
1.104000000000000057e+02,3.793621063232421875e+00,8.116525411605834961e-02,1.702042818069458008e+00,-2.787447571754455566e-01,6.088963747024536133e-01,-3.487553000450134277e-01,-8.997602760791778564e-02,-2.789589762687683105e-01,-5.802413225173950195e-01,5.992210507392883301e-01
1.105000000000000000e+02,3.928824186325073242e+00,1.290866434574127197e-01,1.792774915695190430e+00,-2.702808082103729248e-01,6.562797427177429199e-01,-3.483908176422119141e-01,-7.739818841218948364e-02,-2.864442765712738037e-01,-5.460034608840942383e-01,5.117921829223632812e-01
1.106000000000000085e+02,4.060834407806396484e+00,1.823191493749618530e-01,1.887296438217163086e+00,-2.612580060958862305e-01,7.052949070930480957e-01,-3.476530015468597412e-01,-6.338163465261459351e-02,-2.934060990810394287e-01,-5.106868147850036621e-01,4.300636649131774902e-01
1.107000000000000028e+02,4.187685012817382812e+00,2.415733933448791504e-01,1.985767602920532227e+00,-2.516528069972991943e-01,7.559873461723327637e-01,-3.465315997600555420e-01,-4.787525907158851624e-02,-2.998258173465728760e-01,-4.758090674877166748e-01,3.543659150600433350e-01
1.107999999999999972e+02,4.308547019958496094e+00,3.071066141128540039e-01,2.088016271591186523e+00,-2.414918839931488037e-01,8.084035515785217285e-01,-3.450160622596740723e-01,-3.082619048655033112e-02,-3.056841790676116943e-01,-4.415727555751800537e-01,2.845618724822998047e-01
1.109000000000000057e+02,4.421318531036376953e+00,3.791322112083435059e-01,2.193405151367187500e+00,-2.308722436428070068e-01,8.625596165657043457e-01,-3.431080877780914307e-01,-1.218185201287269592e-02,-3.109621405601501465e-01,-4.079404771327972412e-01,2.202612012624740601e-01
1.110000000000000000e+02,4.520805358886718750e+00,4.597418904304504395e-01,2.301901340484619141e+00,-2.195368856191635132e-01,9.184688925743103027e-01,-3.408166766166687012e-01,8.112061768770217896e-03,-3.156400322914123535e-01,-3.749899566173553467e-01,1.610047966241836548e-01
1.111000000000000085e+02,4.600734233856201172e+00,5.514047741889953613e-01,2.413543939590454102e+00,-2.068024873733520508e-01,9.763367772102355957e-01,-3.381021618843078613e-01,3.003052063286304474e-02,-3.197604715824127197e-01,-3.426360189914703369e-01,1.062606945633888245e-01
1.112000000000000028e+02,4.654499530792236328e+00,6.559092402458190918e-01,2.528552532196044922e+00,-1.922882944345474243e-01,1.036345958709716797e+00,-3.349154889583587646e-01,5.325024202466011047e-02,-3.234629034996032715e-01,-3.101772665977478027e-01,5.607271939516067505e-02
1.112999999999999972e+02,4.667383193969726562e+00,7.761316895484924316e-01,2.647114515304565430e+00,-1.756323128938674927e-01,1.098840236663818359e+00,-3.312127888202667236e-01,7.756739109754562378e-02,-3.268126249313354492e-01,-2.802715301513671875e-01,1.268712058663368225e-02
1.114000000000000057e+02,4.612784385681152344e+00,9.142336249351501465e-01,2.769340515136718750e+00,-1.567485183477401733e-01,1.163999557495117188e+00,-3.269646763801574707e-01,1.029227077960968018e-01,-3.298350274562835693e-01,-2.566693425178527832e-01,-2.212062478065490723e-02
1.115000000000000000e+02,4.466762542724609375e+00,1.065039753913879395e+00,2.895288228988647461e+00,-1.356218010187149048e-01,1.231930255889892578e+00,-3.221496045589447021e-01,1.293804943561553955e-01,-3.325845301151275635e-01,-2.384918779134750366e-01,-5.148811638355255127e-02
1.116000000000000085e+02,4.248492717742919922e+00,1.228990077972412109e+00,3.025084018707275391e+00,-1.121558919548988342e-01,1.302669882774353027e+00,-3.167659938335418701e-01,1.568422168493270874e-01,-3.352223336696624756e-01,-2.242481559514999390e-01,-7.754608988761901855e-02
1.117000000000000028e+02,3.963471651077270508e+00,1.404554843902587891e+00,3.158839225769042969e+00,-8.623461425304412842e-02,1.376289844512939453e+00,-3.108587563037872314e-01,1.853872388601303101e-01,-3.377793729305267334e-01,-2.128257453441619873e-01,-1.009753420948982239e-01
1.117999999999999972e+02,3.613458633422851562e+00,1.586628675460815430e+00,3.296208620071411133e+00,-5.757101997733116150e-02,1.452832937240600586e+00,-3.045117557048797607e-01,2.151861488819122314e-01,-3.402334451675415039e-01,-2.026534676551818848e-01,-1.220002248883247375e-01
1.119000000000000057e+02,3.222329378128051758e+00,1.770656943321228027e+00,3.436248302459716797e+00,-2.590869180858135223e-02,1.532677531242370605e+00,-2.976710796356201172e-01,2.463407516479492188e-01,-3.425732254981994629e-01,-1.934010982513427734e-01,-1.409755945205688477e-01
1.120000000000000000e+02,2.819135665893554688e+00,1.951966404914855957e+00,3.575954914093017578e+00,9.735262021422386169e-03,1.616094350814819336e+00,-2.902944087982177734e-01,2.791849076747894287e-01,-3.447671234607696533e-01,-1.849181652069091797e-01,-1.582366973161697388e-01
1.121000000000000085e+02,2.426534175872802734e+00,2.115273952484130859e+00,3.714470863342285156e+00,4.986622929573059082e-02,1.703167200088500977e+00,-2.823705077171325684e-01,3.138420581817626953e-01,-3.468025326728820801e-01,-1.770465970039367676e-01,-1.741357892751693726e-01
1.122000000000000028e+02,2.052054643630981445e+00,2.245203971862792969e+00,3.851411581039428711e+00,9.467355161905288696e-02,1.793921947479248047e+00,-2.739031910896301270e-01,3.502168059349060059e-01,-3.486862480640411377e-01,-1.697384566068649292e-01,-1.887798160314559937e-01
1.122999999999999972e+02,1.702740073204040527e+00,2.342563152313232422e+00,3.986078739166259766e+00,1.444385200738906860e-01,1.888467073440551758e+00,-2.648768723011016846e-01,3.883482515811920166e-01,-3.504025936126708984e-01,-1.628323495388031006e-01,-2.022299617528915405e-01
1.124000000000000057e+02,1.379808664321899414e+00,2.418556451797485352e+00,4.116784572601318359e+00,1.998203545808792114e-01,1.986962556838989258e+00,-2.552680373191833496e-01,4.280177950859069824e-01,-3.518237173557281494e-01,-1.561391353607177734e-01,-2.145250290632247925e-01
1.125000000000000000e+02,1.080823421478271484e+00,2.475821495056152344e+00,4.242008686065673828e+00,2.613386511802673340e-01,2.089227676391601562e+00,-2.451046407222747803e-01,4.691551923751831055e-01,-3.528998196125030518e-01,-1.496289074420928955e-01,-2.258562594652175903e-01
1.126000000000000085e+02,8.039216995239257812e-01,2.514052867889404297e+00,4.360798835754394531e+00,3.292308449745178223e-01,2.194632768630981445e+00,-2.344827055931091309e-01,5.118024945259094238e-01,-3.536206483840942383e-01,-1.432157307863235474e-01,-2.364364564418792725e-01
1.127000000000000028e+02,5.501582026481628418e-01,2.531365871429443359e+00,4.470132350921630859e+00,4.039534330368041992e-01,2.303143501281738281e+00,-2.231430262327194214e-01,5.559650063514709473e-01,-3.539916574954986572e-01,-1.364059150218963623e-01,-2.465289533138275146e-01
1.127999999999999972e+02,3.206121325492858887e-01,2.522244691848754883e+00,4.563812255859375000e+00,4.883583486080169678e-01,2.414783954620361328e+00,-2.104389518499374390e-01,6.016695499420166016e-01,-3.540096282958984375e-01,-1.290830671787261963e-01,-2.561779916286468506e-01
1.129000000000000057e+02,1.158330142498016357e-01,2.488259553909301758e+00,4.636395454406738281e+00,5.842818617820739746e-01,2.529784202575683594e+00,-1.959810256958007812e-01,6.489591598510742188e-01,-3.536648452281951904e-01,-1.210806816816329956e-01,-2.653626501560211182e-01
1.130000000000000000e+02,-6.393684446811676025e-02,2.431725025177001953e+00,4.678755760192871094e+00,6.939809918403625488e-01,2.648334980010986328e+00,-1.793913245201110840e-01,6.978777647018432617e-01,-3.529473245143890381e-01,-1.117998957633972168e-01,-2.740511000156402588e-01
1.131000000000000085e+02,-2.187410295009613037e-01,2.355014324188232422e+00,4.672696590423583984e+00,8.205896615982055664e-01,2.770552396774291992e+00,-1.605702042579650879e-01,7.484710216522216797e-01,-3.518468439579010010e-01,-1.010790839791297913e-01,-2.822127938270568848e-01
1.132000000000000028e+02,-3.488863110542297363e-01,2.260528802871704102e+00,4.589506149291992188e+00,9.638969302177429199e-01,2.896493434906005859e+00,-1.395046412944793701e-01,8.007853031158447266e-01,-3.503528833389282227e-01,-8.896004408597946167e-02,-2.898651957511901855e-01
1.132999999999999972e+02,-4.557841122150421143e-01,2.151470422744750977e+00,4.415493011474609375e+00,1.119223356246948242e+00,3.026281833648681641e+00,-1.161012277007102966e-01,8.548433780670166016e-01,-3.484644591808319092e-01,-7.541852444410324097e-02,-2.970000803470611572e-01
1.134000000000000057e+02,-5.419149398803710938e-01,2.031661748886108398e+00,4.175499916076660156e+00,1.287715435028076172e+00,3.160040616989135742e+00,-9.024865925312042236e-02,9.106317758560180664e-01,-3.461964130401611328e-01,-6.040404736995697021e-02,-3.035989701747894287e-01
1.135000000000000000e+02,-6.083614826202392578e-01,1.903718948364257812e+00,3.866530418395996094e+00,1.467166900634765625e+00,3.297458887100219727e+00,-6.166784465312957764e-02,9.683427810668945312e-01,-3.435123264789581299e-01,-4.386433213949203491e-02,-3.096428811550140381e-01
1.136000000000000085e+02,-6.565291285514831543e-01,1.770419836044311523e+00,3.500261306762695312e+00,1.650024175643920898e+00,3.437700033187866211e+00,-3.011255338788032532e-02,1.028168439865112305e+00,-3.403618931770324707e-01,-2.574589103460311890e-02,-3.151123821735382080e-01
1.137000000000000028e+02,-6.886458992958068848e-01,1.634576559066772461e+00,3.099162101745605469e+00,1.835140824317932129e+00,3.577745199203491211e+00,5.368817597627639771e-03,1.090404391288757324e+00,-3.367089927196502686e-01,-5.996011197566986084e-03,-3.199883401393890381e-01
1.137999999999999972e+02,-7.071634531021118164e-01,1.498880624771118164e+00,2.697493791580200195e+00,2.013072967529296875e+00,3.716616153717041016e+00,4.533668234944343567e-02,1.155295133590698242e+00,-3.325127959251403809e-01,1.540570706129074097e-02,-3.242786228656768799e-01
1.139000000000000057e+02,-7.128389477729797363e-01,1.364069700241088867e+00,2.308401107788085938e+00,2.167516708374023438e+00,3.853940963745117188e+00,8.997685462236404419e-02,1.222945570945739746e+00,-3.277520537376403809e-01,3.827333450317382812e-02,-3.280942738056182861e-01
1.140000000000000000e+02,-7.071059942245483398e-01,1.231490612030029297e+00,1.940248012542724609e+00,2.285752773284912109e+00,3.989044427871704102e+00,1.395625919103622437e-01,1.293363690376281738e+00,-3.224304914474487305e-01,6.227399781346321106e-02,-3.315458893775939941e-01
1.141000000000000085e+02,-6.924630403518676758e-01,1.103368997573852539e+00,1.598624110221862793e+00,2.376047611236572266e+00,4.120335578918457031e+00,1.947252750396728516e-01,1.366649866104125977e+00,-3.165764808654785156e-01,8.733462542295455933e-02,-3.346556723117828369e-01
1.142000000000000028e+02,-6.725667715072631836e-01,9.833151698112487793e-01,1.282528758049011230e+00,2.446281671524047852e+00,4.246175765991210938e+00,2.560245096683502197e-01,1.442826509475708008e+00,-3.102842271327972412e-01,1.134884878993034363e-01,-3.374724984169006348e-01
1.142999999999999972e+02,-6.479946374893188477e-01,8.711712956428527832e-01,9.897111654281616211e-01,2.497662067413330078e+00,4.365672588348388672e+00,3.236992955207824707e-01,1.522222399711608887e+00,-3.035105168819427490e-01,1.406757384538650513e-01,-3.401297628879547119e-01
1.144000000000000057e+02,-6.199314594268798828e-01,7.663939595222473145e-01,7.191956639289855957e-01,2.529976844787597656e+00,4.475956916809082031e+00,3.981373906135559082e-01,1.605145454406738281e+00,-2.962083220481872559e-01,1.689005196094512939e-01,-3.427125215530395508e-01
1.145000000000000000e+02,-5.892740488052368164e-01,6.684843301773071289e-01,4.723299443721771240e-01,2.539008140563964844e+00,4.570997238159179688e+00,4.820880889892578125e-01,1.691710591316223145e+00,-2.883596122264862061e-01,1.983332037925720215e-01,-3.451980054378509521e-01
1.146000000000000085e+02,-5.564439892768859863e-01,5.769374370574951172e-01,2.499706745147705078e-01,2.521609783172607422e+00,4.645184993743896484e+00,5.774943232536315918e-01,1.781954526901245117e+00,-2.799675464630126953e-01,2.290940731763839722e-01,-3.475718200206756592e-01
1.147000000000000028e+02,-5.217831730842590332e-01,4.913040995597839355e-01,5.256845057010650635e-02,2.480004549026489258e+00,4.690051078796386719e+00,6.864977478981018066e-01,1.875967502593994141e+00,-2.710197269916534424e-01,2.613218128681182861e-01,-3.498210012912750244e-01
1.147999999999999972e+02,-4.865384697914123535e-01,4.114766716957092285e-01,-1.197280809283256531e-01,2.416535377502441406e+00,4.687953472137451172e+00,8.122188448905944824e-01,1.973908424377441406e+00,-2.614925801753997803e-01,2.953296601772308350e-01,-3.519150912761688232e-01
1.149000000000000057e+02,-4.518945217132568359e-01,3.377396464347839355e-01,-2.670498788356781006e-01,2.333595991134643555e+00,4.610643386840820312e+00,9.550271630287170410e-01,2.075706481933593750e+00,-2.513976395130157471e-01,3.310625553131103516e-01,-3.538570702075958252e-01
1.150000000000000000e+02,-4.178807139396667480e-01,2.697692513465881348e-01,-3.898043632507324219e-01,2.233618974685668945e+00,4.441566944122314453e+00,1.109897494316101074e+00,2.180671215057373047e+00,-2.408399134874343872e-01,3.685471117496490479e-01,-3.556440770626068115e-01
1.151000000000000085e+02,-3.844619691371917725e-01,2.071778476238250732e-01,-4.903211891651153564e-01,2.120565414428710938e+00,4.205418109893798828e+00,1.277990460395812988e+00,2.288758754730224609e+00,-2.296402305364608765e-01,4.076656401157379150e-01,-3.571898639202117920e-01
1.152000000000000028e+02,-3.518012762069702148e-01,1.494447141885757446e-01,-5.702651739120483398e-01,1.997401237487792969e+00,3.900582790374755859e+00,1.457208871841430664e+00,2.399926662445068359e+00,-2.171964049339294434e-01,4.482388198375701904e-01,-3.583962023258209229e-01
1.152999999999999972e+02,-3.194490969181060791e-01,9.613381326198577881e-02,-6.310360431671142578e-01,1.867241144180297852e+00,3.536395072937011719e+00,1.640492200851440430e+00,2.514415979385375977e+00,-2.030860036611557007e-01,4.903061091899871826e-01,-3.592512905597686768e-01
1.154000000000000057e+02,-2.870728671550750732e-01,4.771716520190238953e-02,-6.738460063934326172e-01,1.732277870178222656e+00,3.135777950286865234e+00,1.826080322265625000e+00,2.632425308227539062e+00,-1.869036108255386353e-01,5.338907837867736816e-01,-3.597526252269744873e-01
1.155000000000000000e+02,-2.594639956951141357e-01,7.543069776147603989e-03,-7.016903758049011230e-01,1.596025228500366211e+00,2.732238769531250000e+00,2.005579233169555664e+00,2.754092216491699219e+00,-1.684933006763458252e-01,5.790018439292907715e-01,-3.599044680595397949e-01
1.156000000000000085e+02,-2.378453314304351807e-01,-2.499257214367389679e-02,-7.161336541175842285e-01,1.460157752037048340e+00,2.340804100036621094e+00,2.162824630737304688e+00,2.879474401473999023e+00,-1.478407531976699829e-01,6.256813406944274902e-01,-3.596972823143005371e-01
1.157000000000000028e+02,-2.212042659521102905e-01,-5.307442322373390198e-02,-7.180443406105041504e-01,1.325504183769226074e+00,1.969791054725646973e+00,2.284078836441040039e+00,3.008682966232299805e+00,-1.248673498630523682e-01,6.739730238914489746e-01,-3.591212630271911621e-01
1.157999999999999972e+02,-2.082180529832839966e-01,-7.808098196983337402e-02,-7.090700268745422363e-01,1.193583011627197266e+00,1.625140905380249023e+00,2.376328229904174805e+00,3.141853570938110352e+00,-9.946716576814651489e-02,7.239216566085815430e-01,-3.581661880016326904e-01
1.159000000000000057e+02,-1.974088996648788452e-01,-1.005261093378067017e-01,-6.926964521408081055e-01,1.067567348480224609e+00,1.306259512901306152e+00,2.448219060897827148e+00,3.278825521469116211e+00,-7.141441851854324341e-02,7.755733132362365723e-01,-3.568216860294342041e-01
1.160000000000000000e+02,-1.876074522733688354e-01,-1.207263097167015076e-01,-6.713122129440307617e-01,9.497575759887695312e-01,1.010927796363830566e+00,2.501226425170898438e+00,3.419029474258422852e+00,-4.046070203185081482e-02,8.289694190025329590e-01,-3.550794720649719238e-01
1.161000000000000085e+02,-1.786821335554122925e-01,-1.389743834733963013e-01,-6.455193161964416504e-01,8.397150635719299316e-01,7.379282116889953613e-01,2.535095691680908203e+00,3.559635877609252930e+00,-5.812702700495719910e-03,8.840911388397216797e-01,-3.529546558856964111e-01
1.162000000000000028e+02,-1.704387217760086060e-01,-1.557033509016036987e-01,-6.166186928749084473e-01,7.368912696838378906e-01,4.885544478893280029e-01,2.546160221099853516e+00,3.699164628982543945e+00,3.327345103025436401e-02,9.410088658332824707e-01,-3.504379391670227051e-01
1.162999999999999972e+02,-1.627873927354812622e-01,-1.711133867502212524e-01,-5.852507352828979492e-01,6.407989859580993652e-01,2.637109160423278809e-01,2.530612230300903320e+00,3.837236881256103516e+00,7.700040936470031738e-02,9.999589323997497559e-01,-3.474769890308380127e-01
1.164000000000000057e+02,-1.556698977947235107e-01,-1.853021681308746338e-01,-5.518581867218017578e-01,5.509076118469238281e-01,6.387265026569366455e-02,2.490615367889404297e+00,3.973268985748291016e+00,1.256150454282760620e-01,1.061142325401306152e+00,-3.440360724925994873e-01
1.165000000000000000e+02,-1.488470882177352905e-01,-1.983027458190917969e-01,-5.167908668518066406e-01,4.668252170085906982e-01,-1.107894331216812134e-01,2.428516149520874023e+00,4.106008529663085938e+00,1.796233952045440674e-01,1.124887466430664062e+00,-3.400709033012390137e-01
1.166000000000000085e+02,-1.422290354967117310e-01,-2.101901918649673462e-01,-4.816843867301940918e-01,3.886517584323883057e-01,-2.603865861892700195e-01,2.346711158752441406e+00,4.233496189117431641e+00,2.397220879793167114e-01,1.191347360610961914e+00,-3.355502486228942871e-01
1.167000000000000028e+02,-1.357804387807846069e-01,-2.212080955505371094e-01,-4.472059905529022217e-01,3.165073692798614502e-01,-3.852920532226562500e-01,2.247623205184936523e+00,4.354907035827636719e+00,3.061629831790924072e-01,1.260547041893005371e+00,-3.304713964462280273e-01
1.167999999999999972e+02,-1.292653977870941162e-01,-2.315672636032104492e-01,-4.133473634719848633e-01,2.500210404396057129e-01,-4.877050220966339111e-01,2.135121583938598633e+00,4.468009471893310547e+00,3.791724741458892822e-01,1.332554936408996582e+00,-3.248383700847625732e-01
1.169000000000000057e+02,-1.222560331225395203e-01,-2.414882183074951172e-01,-3.800996840000152588e-01,1.887943446636199951e-01,-5.694338083267211914e-01,2.012319326400756836e+00,4.567420482635498047e+00,4.609829783439636230e-01,1.407422542572021484e+00,-3.187414705753326416e-01
1.170000000000000000e+02,-1.147095113992691040e-01,-2.509511411190032959e-01,-3.476165831089019775e-01,1.322775930166244507e-01,-6.318279504776000977e-01,1.882276058197021484e+00,4.646931648254394531e+00,5.539864301681518555e-01,1.485288381576538086e+00,-3.121964633464813232e-01
1.171000000000000085e+02,-1.062562912702560425e-01,-2.599450945854187012e-01,-3.152206540107727051e-01,8.017931878566741943e-02,-6.760975122451782227e-01,1.747251510620117188e+00,4.699898242950439453e+00,6.599599719047546387e-01,1.566555023193359375e+00,-3.051428496837615967e-01
1.172000000000000028e+02,-9.640061855316162109e-02,-2.684229016304016113e-01,-2.834453582763671875e-01,3.352085128426551819e-02,-7.051242589950561523e-01,1.610668301582336426e+00,4.711089134216308594e+00,7.818796634674072266e-01,1.651396870613098145e+00,-2.975513935089111328e-01
1.172999999999999972e+02,-8.511310070753097534e-02,-2.763776481151580811e-01,-2.575183808803558350e-01,-4.349011927843093872e-03,-7.206562757492065430e-01,1.474410414695739746e+00,4.653579711914062500e+00,9.217585325241088867e-01,1.739912152290344238e+00,-2.894143164157867432e-01
1.174000000000000057e+02,-7.242944836616516113e-02,-2.838243246078491211e-01,-2.373668551445007324e-01,-3.543450683355331421e-02,-7.235412001609802246e-01,1.339290618896484375e+00,4.504036426544189453e+00,1.074257612228393555e+00,1.832132935523986816e+00,-2.807307243347167969e-01
1.175000000000000000e+02,-5.830331519246101379e-02,-2.907462418079376221e-01,-2.217417061328887939e-01,-6.265847384929656982e-02,-7.154265046119689941e-01,1.206837415695190430e+00,4.282279014587402344e+00,1.239963650703430176e+00,1.928206205368041992e+00,-2.714790403842926025e-01
1.176000000000000085e+02,-4.268347471952438354e-02,-2.971245944499969482e-01,-2.094917595386505127e-01,-8.701740950345993042e-02,-6.994999647140502930e-01,1.079889893531799316e+00,3.993331193923950195e+00,1.417272210121154785e+00,2.028275489807128906e+00,-2.616381347179412842e-01
1.177000000000000028e+02,-2.551697194576263428e-02,-3.029401898384094238e-01,-1.989547610282897949e-01,-1.088585108518600464e-01,-6.785489916801452637e-01,9.611748456954956055e-01,3.639278888702392578e+00,1.600952386856079102e+00,2.131765604019165039e+00,-2.512957751750946045e-01
1.177999999999999972e+02,-6.751634180545806885e-03,-3.081741333007812500e-01,-1.893785893917083740e-01,-1.285562813282012939e-01,-6.530902385711669922e-01,8.502867221832275391e-01,3.244154214859008789e+00,1.786669135093688965e+00,2.238396644592285156e+00,-2.404721975326538086e-01
1.179000000000000057e+02,1.366706471890211105e-02,-3.128066956996917725e-01,-1.806410253047943115e-01,-1.463855952024459839e-01,-6.244332194328308105e-01,7.466731667518615723e-01,2.837006092071533203e+00,1.969776749610900879e+00,2.348076820373535156e+00,-2.286899834871292114e-01
1.180000000000000000e+02,3.569533303380012512e-02,-3.168917596340179443e-01,-1.725493669509887695e-01,-1.627759635448455811e-01,-5.932735800743103027e-01,6.498402357101440430e-01,2.440519809722900391e+00,2.134645700454711914e+00,2.460949659347534180e+00,-2.154606282711029053e-01
1.181000000000000085e+02,5.898140743374824524e-02,-3.205727934837341309e-01,-1.650381237268447876e-01,-1.778734624385833740e-01,-5.600593686103820801e-01,5.592541694641113281e-01,2.062386512756347656e+00,2.265726089477539062e+00,2.577234745025634766e+00,-2.004046738147735596e-01
1.182000000000000028e+02,8.335335552692413330e-02,-3.239047825336456299e-01,-1.580203771591186523e-01,-1.917650401592254639e-01,-5.251035094261169434e-01,4.745062291622161865e-01,1.709644556045532227e+00,2.364079236984252930e+00,2.697118759155273438e+00,-1.831692904233932495e-01
1.182999999999999972e+02,1.087619587779045105e-01,-3.269118368625640869e-01,-1.512503623962402344e-01,-2.044781148433685303e-01,-4.899271726608276367e-01,3.956041038036346436e-01,1.383443713188171387e+00,2.440965890884399414e+00,2.820702791213989258e+00,-1.636837869882583618e-01
1.184000000000000057e+02,1.352718621492385864e-01,-3.296510279178619385e-01,-1.446778923273086548e-01,-2.161256223917007446e-01,-4.553644657135009766e-01,3.227512538433074951e-01,1.081445097923278809e+00,2.498924732208251953e+00,2.948051452636718750e+00,-1.419263333082199097e-01
1.185000000000000000e+02,1.627821475267410278e-01,-3.322850763797760010e-01,-1.382667720317840576e-01,-2.269541323184967041e-01,-4.214263558387756348e-01,2.556035518646240234e-01,8.018410205841064453e-01,2.537644863128662109e+00,3.079294443130493164e+00,-1.177954077720642090e-01
1.186000000000000085e+02,1.913851350545883179e-01,-3.348371386528015137e-01,-1.316393017768859863e-01,-2.372025698423385620e-01,-3.880903124809265137e-01,1.937703639268875122e-01,5.456272363662719727e-01,2.555118799209594727e+00,3.214532375335693359e+00,-9.116810560226440430e-02
1.187000000000000028e+02,2.212496548891067505e-01,-3.372852802276611328e-01,-1.245057210326194763e-01,-2.470166087150573730e-01,-3.555307388305664062e-01,1.367098987102508545e-01,3.138713538646697998e-01,2.545847892761230469e+00,3.353390693664550781e+00,-6.174982339143753052e-02
1.187999999999999972e+02,2.525046765804290771e-01,-3.396158218383789062e-01,-1.168030798435211182e-01,-2.563662230968475342e-01,-3.231492340564727783e-01,8.404781669378280640e-02,1.071277558803558350e-01,2.511473417282104492e+00,3.494593620300292969e+00,-2.921005338430404663e-02
1.189000000000000057e+02,2.855109870433807373e-01,-3.417945504188537598e-01,-1.080264896154403687e-01,-2.652389705181121826e-01,-2.910186052322387695e-01,3.650612384080886841e-02,-7.435950636863708496e-02,2.454332590103149414e+00,3.635198831558227539e+00,7.475972175598144531e-03
1.190000000000000000e+02,3.203382790088653564e-01,-3.438141047954559326e-01,-9.782045334577560425e-02,-2.735886871814727783e-01,-2.643075287342071533e-01,-2.445400459691882133e-03,-2.306350916624069214e-01,2.376820802688598633e+00,3.774543523788452148e+00,4.871504008769989014e-02
1.191000000000000085e+02,3.568850159645080566e-01,-3.456816077232360840e-01,-8.619765937328338623e-02,-2.814214527606964111e-01,-2.434591352939605713e-01,-3.419540449976921082e-02,-3.620093166828155518e-01,2.281365394592285156e+00,3.912234783172607422e+00,9.469880908727645874e-02
1.192000000000000028e+02,3.951860070228576660e-01,-3.473750352859497070e-01,-7.317003607749938965e-02,-2.887430787086486816e-01,-2.273228168487548828e-01,-6.184720620512962341e-02,-4.700536131858825684e-01,2.171330928802490234e+00,4.047521114349365234e+00,1.457329094409942627e-01
1.192999999999999972e+02,4.350069165229797363e-01,-3.487618565559387207e-01,-5.868770554661750793e-02,-2.955354452133178711e-01,-2.146753072738647461e-01,-8.656665682792663574e-02,-5.571660995483398438e-01,2.050464630126953125e+00,4.178518772125244141e+00,2.025532573461532593e-01
1.194000000000000057e+02,4.763005375862121582e-01,-3.498023748397827148e-01,-4.269903525710105896e-02,-3.017796874046325684e-01,-2.039865702390670776e-01,-1.087481081485748291e-01,-6.244571805000305176e-01,1.921467304229736328e+00,4.303869247436523438e+00,2.656006515026092529e-01
1.195000000000000000e+02,5.191069841384887695e-01,-3.504870831966400146e-01,-2.515077032148838043e-02,-3.074564337730407715e-01,-1.942812204360961914e-01,-1.287331879138946533e-01,-6.733033657073974609e-01,1.787057876586914062e+00,4.422485351562500000e+00,3.351089060306549072e-01
1.196000000000000085e+02,5.634292364120483398e-01,-3.508225381374359131e-01,-5.990689620375633240e-03,-3.125467896461486816e-01,-1.854383349418640137e-01,-1.467967033386230469e-01,-7.059532999992370605e-01,1.650072097778320312e+00,4.530914306640625000e+00,4.117474257946014404e-01
1.197000000000000028e+02,6.092980504035949707e-01,-3.508040010929107666e-01,1.482900418341159821e-02,-3.170367479324340820e-01,-1.772627383470535278e-01,-1.633736193180084229e-01,-7.248753905296325684e-01,1.513220429420471191e+00,4.622577190399169922e+00,4.985485970973968506e-01
1.197999999999999972e+02,6.567564010620117188e-01,-3.504216372966766357e-01,3.720888122916221619e-02,-3.210089802742004395e-01,-1.696739494800567627e-01,-1.786433160305023193e-01,-7.308467030525207520e-01,1.377262234687805176e+00,4.692385673522949219e+00,5.971254706382751465e-01
1.199000000000000057e+02,7.058486342430114746e-01,-3.496655225753784180e-01,6.078027561306953430e-02,-3.245984315872192383e-01,-1.626031100749969482e-01,-1.926993876695632935e-01,-7.254184484481811523e-01,1.243660092353820801e+00,4.730028629302978516e+00,7.099386453628540039e-01
1.200000000000000000e+02,7.566203474998474121e-01,-3.485253155231475830e-01,8.542785793542861938e-02,-3.278398811817169189e-01,-1.558040529489517212e-01,-2.055712491273880005e-01,-7.110076546669006348e-01,1.114486694335937500e+00,4.715917110443115234e+00,8.402252793312072754e-01
1.201000000000000085e+02,8.091182112693786621e-01,-3.469904661178588867e-01,1.111284866929054260e-01,-3.307697772979736328e-01,-1.492064744234085083e-01,-2.173516452312469482e-01,-6.913602948188781738e-01,9.933765530586242676e-01,4.620614528656005859e+00,9.865675568580627441e-01
1.202000000000000028e+02,8.633553385734558105e-01,-3.450636565685272217e-01,1.379152387380599976e-01,-3.334647417068481445e-01,-1.427743732929229736e-01,-2.282905280590057373e-01,-6.669722795486450195e-01,8.802424073219299316e-01,4.435724258422851562e+00,1.145020961761474609e+00
1.202999999999999972e+02,9.193435311317443848e-01,-3.427538573741912842e-01,1.657007634639739990e-01,-3.360795974731445312e-01,-1.362170875072479248e-01,-2.386018931865692139e-01,-6.390544772148132324e-01,7.745379805564880371e-01,4.185926914215087891e+00,1.316473841667175293e+00
1.204000000000000057e+02,9.772903919219970703e-01,-3.400207459926605225e-01,1.946265399456024170e-01,-3.386060595512390137e-01,-1.291565746068954468e-01,-2.484792321920394897e-01,-6.085233688354492188e-01,6.757503151893615723e-01,3.866141319274902344e+00,1.498573660850524902e+00
1.205000000000000000e+02,1.037383675575256348e+00,-3.368145227432250977e-01,2.248457819223403931e-01,-3.410247266292572021e-01,-1.215471103787422180e-01,-2.578951716423034668e-01,-5.758264064788818359e-01,5.833513736724853516e-01,3.491681814193725586e+00,1.683302283287048340e+00
1.206000000000000085e+02,1.099958062171936035e+00,-3.330942094326019287e-01,2.564881742000579834e-01,-3.433227837085723877e-01,-1.129676401615142822e-01,-2.668408453464508057e-01,-5.412852168083190918e-01,4.969088435173034668e-01,3.084590673446655273e+00,1.870252132415771484e+00
1.207000000000000028e+02,1.165200591087341309e+00,-3.288278877735137939e-01,2.899170517921447754e-01,-3.454657793045043945e-01,-1.029715985059738159e-01,-2.752675116062164307e-01,-5.059782862663269043e-01,4.161739945411682129e-01,2.679467201232910156e+00,2.048693656921386719e+00
1.207999999999999972e+02,1.233216762542724609e+00,-3.239942193031311035e-01,3.251164555549621582e-01,-3.474533557891845703e-01,-9.154872596263885498e-02,-2.831731438636779785e-01,-4.712079465389251709e-01,3.415007591247558594e-01,2.287731647491455078e+00,2.201737165451049805e+00
1.209000000000000057e+02,1.304026126861572266e+00,-3.185960650444030762e-01,3.620445728302001953e-01,-3.492880165576934814e-01,-7.872711867094039917e-02,-2.905698418617248535e-01,-4.370744526386260986e-01,2.726542949676513672e-01,1.917886257171630859e+00,2.317980051040649414e+00
1.210000000000000000e+02,1.377714276313781738e+00,-3.126777708530426025e-01,4.006953835487365723e-01,-3.509272038936614990e-01,-6.445810198783874512e-02,-2.974399328231811523e-01,-4.035385847091674805e-01,2.092478722333908081e-01,1.575004696846008301e+00,2.407342195510864258e+00
1.211000000000000085e+02,1.454323291778564453e+00,-3.063208758831024170e-01,4.408241808414459229e-01,-3.522403836250305176e-01,-4.869031906127929688e-02,-3.037646114826202393e-01,-3.707294166088104248e-01,1.507843881845474243e-01,1.257648706436157227e+00,2.476779937744140625e+00
1.212000000000000028e+02,1.534231305122375488e+00,-2.994706928730010986e-01,4.824345111846923828e-01,-3.532051146030426025e-01,-3.137058392167091370e-02,-3.095246255397796631e-01,-3.383834064006805420e-01,9.677180647850036621e-02,9.636554121971130371e-01,2.527078628540039062e+00
1.212999999999999972e+02,1.617705225944519043e+00,-2.920854091644287109e-01,5.255613923072814941e-01,-3.538142442703247070e-01,-1.244642399251461029e-02,-3.147009015083312988e-01,-3.059018850326538086e-01,4.741302877664566040e-02,6.923636198043823242e-01,2.558034181594848633e+00
1.214000000000000057e+02,1.704834699630737305e+00,-2.841530740261077881e-01,5.702066421508789062e-01,-3.540747165679931641e-01,8.134808391332626343e-03,-3.192753493785858154e-01,-2.770946323871612549e-01,5.587482824921607971e-03,4.451043903827667236e-01,2.564615726470947266e+00
1.215000000000000000e+02,1.795646190643310547e+00,-2.756773233413696289e-01,6.164073944091796875e-01,-3.539790809154510498e-01,3.031384944915771484e-02,-3.233121335506439209e-01,-2.544651031494140625e-01,-2.806330844759941101e-02,2.226731479167938232e-01,2.544649362564086914e+00
1.216000000000000085e+02,1.890250802040100098e+00,-2.666422128677368164e-01,6.642069220542907715e-01,-3.535175919532775879e-01,5.373973026871681213e-02,-3.269483745098114014e-01,-2.370284944772720337e-01,-5.680633708834648132e-02,2.549590542912483215e-02,2.500431537628173828e+00
1.217000000000000028e+02,1.988808035850524902e+00,-2.570242285728454590e-01,7.136498093605041504e-01,-3.526801764965057373e-01,7.826072722673416138e-02,-3.302318453788757324e-01,-2.233403474092483521e-01,-8.239736407995223999e-02,-1.463043540716171265e-01,2.434337377548217773e+00
1.217999999999999972e+02,2.091122388839721680e+00,-2.468536496162414551e-01,7.647817730903625488e-01,-3.514564931392669678e-01,1.038256734609603882e-01,-3.331972360610961914e-01,-2.122040838003158569e-01,-1.054144203662872314e-01,-2.928851544857025146e-01,2.348788976669311523e+00
1.219000000000000057e+02,2.196573972702026367e+00,-2.362249195575714111e-01,8.176497220993041992e-01,-3.498359322547912598e-01,1.304881125688552856e-01,-3.359110653400421143e-01,-2.021878957748413086e-01,-1.260913461446762085e-01,-4.147732555866241455e-01,2.246331214904785156e+00
1.220000000000000000e+02,2.305129289627075195e+00,-2.248694598674774170e-01,8.722496032714843750e-01,-3.478280305862426758e-01,1.581480950117111206e-01,-3.385352790355682373e-01,-1.930767297744750977e-01,-1.447519809007644653e-01,-5.146104097366333008e-01,2.131190061569213867e+00
1.221000000000000085e+02,2.416808605194091797e+00,-2.121613621711730957e-01,9.286198019981384277e-01,-3.454334139823913574e-01,1.869262009859085083e-01,-3.410740494728088379e-01,-1.846981197595596313e-01,-1.617805361747741699e-01,-5.937532782554626465e-01,2.006066322326660156e+00
1.222000000000000028e+02,2.531847476959228516e+00,-1.977076977491378784e-01,9.869760274887084961e-01,-3.426084816455841064e-01,2.169831693172454834e-01,-3.435067236423492432e-01,-1.769219338893890381e-01,-1.774671077728271484e-01,-6.537095308303833008e-01,1.874221086502075195e+00
1.222999999999999972e+02,2.650436639785766602e+00,-1.811255067586898804e-01,1.047521114349365234e+00,-3.393037319183349609e-01,2.484097927808761597e-01,-3.458239138126373291e-01,-1.697009950876235962e-01,-1.919146776199340820e-01,-6.956863403320312500e-01,1.737728595733642578e+00
1.224000000000000057e+02,2.772694826126098633e+00,-1.623098552227020264e-01,1.110584139823913574e+00,-3.354814946651458740e-01,2.815487980842590332e-01,-3.479930162429809570e-01,-1.628316789865493774e-01,-2.051701098680496216e-01,-7.228117585182189941e-01,1.600213885307312012e+00
1.225000000000000000e+02,2.898678779602050781e+00,-1.412481218576431274e-01,1.176334977149963379e+00,-3.311092555522918701e-01,3.164605498313903809e-01,-3.500067591667175293e-01,-1.561715006828308105e-01,-2.172858417034149170e-01,-7.364653348922729492e-01,1.463140845298767090e+00
1.226000000000000085e+02,3.028510570526123047e+00,-1.178479865193367004e-01,1.244862675666809082e+00,-3.261694908142089844e-01,3.530969917774200439e-01,-3.518680334091186523e-01,-1.496872752904891968e-01,-2.284875661134719849e-01,-7.376560568809509277e-01,1.327475905418395996e+00
1.227000000000000028e+02,3.162318706512451172e+00,-9.199965000152587891e-02,1.316176295280456543e+00,-3.206703662872314453e-01,3.914767503738403320e-01,-3.535506129264831543e-01,-1.432447433471679688e-01,-2.389708310365676880e-01,-7.280752658843994141e-01,1.194752454757690430e+00
1.227999999999999972e+02,3.299803972244262695e+00,-6.342761963605880737e-02,1.390365958213806152e+00,-3.146749734878540039e-01,4.313561618328094482e-01,-3.549211919307708740e-01,-1.363529711961746216e-01,-2.489930987358093262e-01,-7.115065455436706543e-01,1.068313837051391602e+00
1.229000000000000057e+02,3.440160274505615234e+00,-3.188607096672058105e-02,1.467506170272827148e+00,-3.082385957241058350e-01,4.727093875408172607e-01,-3.559454381465911865e-01,-1.289429515600204468e-01,-2.585662901401519775e-01,-6.899387836456298828e-01,9.500944614410400391e-01
1.230000000000000000e+02,3.580368041992187500e+00,3.565043909475207329e-03,1.547993183135986328e+00,-3.013017177581787109e-01,5.155759453773498535e-01,-3.566140830516815186e-01,-1.207711175084114075e-01,-2.676751613616943359e-01,-6.639871597290039062e-01,8.396685719490051270e-01
1.231000000000000085e+02,3.719406366348266602e+00,4.350404068827629089e-02,1.632057547569274902e+00,-2.938273251056671143e-01,5.599585175514221191e-01,-3.569336235523223877e-01,-1.112596169114112854e-01,-2.762792110443115234e-01,-6.350002288818359375e-01,7.364758849143981934e-01
1.232000000000000028e+02,3.856906414031982422e+00,8.811622112989425659e-02,1.719784498214721680e+00,-2.858067154884338379e-01,6.058892607688903809e-01,-3.568988144397735596e-01,-1.003086939454078674e-01,-2.843569517135620117e-01,-6.035713553428649902e-01,6.400111317634582520e-01
1.232999999999999972e+02,3.992201805114746094e+00,1.376720517873764038e-01,1.811200499534606934e+00,-2.772418558597564697e-01,6.534111499786376953e-01,-3.564998805522918701e-01,-8.796285837888717651e-02,-2.919269204139709473e-01,-5.701484084129333496e-01,5.497436523437500000e-01
1.234000000000000057e+02,4.123732089996337891e+00,1.927943974733352661e-01,1.906435251235961914e+00,-2.681138813495635986e-01,7.025687694549560547e-01,-3.557267785072326660e-01,-7.418649643659591675e-02,-2.989763617515563965e-01,-5.350752472877502441e-01,4.652645885944366455e-01
1.235000000000000000e+02,4.249819755554199219e+00,2.540560960769653320e-01,2.005649089813232422e+00,-2.583990395069122314e-01,7.534075379371643066e-01,-3.545691967010498047e-01,-5.892883613705635071e-02,-3.054867982864379883e-01,-4.999083280563354492e-01,3.866229355335235596e-01
1.236000000000000085e+02,4.369588375091552734e+00,3.216966390609741211e-01,2.108481645584106445e+00,-2.481527030467987061e-01,8.059741854667663574e-01,-3.530165553092956543e-01,-4.213729500770568848e-02,-3.114391267299652100e-01,-4.653515815734863281e-01,3.140011131763458252e-01
1.237000000000000028e+02,4.480221271514892578e+00,3.960829377174377441e-01,2.214444398880004883e+00,-2.374493777751922607e-01,8.602808117866516113e-01,-3.510719537734985352e-01,-2.375847660005092621e-02,-3.168138861656188965e-01,-4.314179718494415283e-01,2.470695972442626953e-01
1.237999999999999972e+02,4.575736045837402344e+00,4.799305796623229980e-01,2.323483705520629883e+00,-2.259144186973571777e-01,9.163249135017395020e-01,-3.487466573715209961e-01,-3.739243140444159508e-03,-3.215918838977813721e-01,-3.980916738510131836e-01,1.854329109191894531e-01
1.239000000000000057e+02,4.650466918945312500e+00,5.752195715904235840e-01,2.435679197311401367e+00,-2.129759490489959717e-01,9.743063449859619141e-01,-3.460018336772918701e-01,1.792160794138908386e-02,-3.257961273193359375e-01,-3.655462861061096191e-01,1.285443902015686035e-01
1.240000000000000000e+02,4.696157932281494141e+00,6.840502023696899414e-01,2.551257848739624023e+00,-1.982539743185043335e-01,1.034429073333740234e+00,-3.427850008010864258e-01,4.098947718739509583e-02,-3.295475244522094727e-01,-3.331498801708221436e-01,7.603467255830764771e-02
1.241000000000000085e+02,4.695362091064453125e+00,8.095399141311645508e-01,2.670408487319946289e+00,-1.813783645629882812e-01,1.096983194351196289e+00,-3.390652835369110107e-01,6.517422944307327271e-02,-3.329400122165679932e-01,-3.010705411434173584e-01,2.866172231733798981e-02
1.242000000000000028e+02,4.619938373565673828e+00,9.522377252578735352e-01,2.793241262435913086e+00,-1.622620522975921631e-01,1.162204504013061523e+00,-3.347996771335601807e-01,9.041090309619903564e-02,-3.359974026679992676e-01,-2.745133042335510254e-01,-1.009196788072586060e-02
1.242999999999999972e+02,4.452486515045166016e+00,1.107027649879455566e+00,2.919815540313720703e+00,-1.408893465995788574e-01,1.230187535285949707e+00,-3.299695253372192383e-01,1.167494505643844604e-01,-3.387724161148071289e-01,-2.537900507450103760e-01,-4.171648249030113220e-02
1.244000000000000057e+02,4.217539787292480469e+00,1.275057196617126465e+00,3.050258874893188477e+00,-1.171628758311271667e-01,1.300924420356750488e+00,-3.245835006237030029e-01,1.441032439470291138e-01,-3.414183557033538818e-01,-2.376649677753448486e-01,-6.935280561447143555e-02
1.245000000000000000e+02,3.913996458053588867e+00,1.454265594482421875e+00,3.184687376022338867e+00,-9.096737205982208252e-02,1.374532580375671387e+00,-3.186772167682647705e-01,1.725200563669204712e-01,-3.439863324165344238e-01,-2.249613255262374878e-01,-9.411690384149551392e-02
1.246000000000000085e+02,3.550384759902954102e+00,1.637785077095031738e+00,3.322758197784423828e+00,-6.201504543423652649e-02,1.451038479804992676e+00,-3.123355805873870850e-01,2.021719515323638916e-01,-3.464535772800445557e-01,-2.142538130283355713e-01,-1.163389012217521667e-01
1.247000000000000028e+02,3.149821281433105469e+00,1.823604345321655273e+00,3.463469982147216797e+00,-3.003177419304847717e-02,1.530793905258178711e+00,-3.055080473423004150e-01,2.331617921590805054e-01,-3.488082289695739746e-01,-2.045324295759201050e-01,-1.363583654165267944e-01
1.247999999999999972e+02,2.745430946350097656e+00,2.003732681274414062e+00,3.603794097900390625e+00,5.980243440717458725e-03,1.614082336425781250e+00,-2.981506884098052979e-01,2.656639218330383301e-01,-3.510340154170989990e-01,-1.956782937049865723e-01,-1.544455885887145996e-01
1.249000000000000057e+02,2.353004932403564453e+00,2.162008523941040039e+00,3.742906570434570312e+00,4.650873318314552307e-02,1.701016902923583984e+00,-2.902471721172332764e-01,2.999406456947326660e-01,-3.531046807765960693e-01,-1.874973773956298828e-01,-1.710330396890640259e-01
1.250000000000000000e+02,1.980812907218933105e+00,2.284418106079101562e+00,3.880426645278930664e+00,9.174171090126037598e-02,1.791631340980529785e+00,-2.818005084991455078e-01,3.359417021274566650e-01,-3.550232052803039551e-01,-1.799036562442779541e-01,-1.863124072551727295e-01
1.251000000000000085e+02,1.634919404983520508e+00,2.377417564392089844e+00,4.015654563903808594e+00,1.419624388217926025e-01,1.886030673980712891e+00,-2.727956473827362061e-01,3.736998736858367920e-01,-3.567834794521331787e-01,-1.728294193744659424e-01,-2.003777176141738892e-01
1.252000000000000028e+02,1.314893603324890137e+00,2.449940443038940430e+00,4.146860122680664062e+00,1.978555321693420410e-01,1.984374165534973145e+00,-2.632091939449310303e-01,4.130423069000244141e-01,-3.582782447338104248e-01,-1.660288125276565552e-01,-2.132591009140014648e-01
1.252999999999999972e+02,1.018527150154113770e+00,2.503558874130249023e+00,4.272527694702148438e+00,2.599261105060577393e-01,2.086509704589843750e+00,-2.530647218227386475e-01,4.538421928882598877e-01,-3.594310879707336426e-01,-1.594292819499969482e-01,-2.250523418188095093e-01
1.254000000000000057e+02,7.445178031921386719e-01,2.538004159927368164e+00,4.391693592071533203e+00,3.284113407135009766e-01,2.191788196563720703e+00,-2.424612790346145630e-01,4.961429238319396973e-01,-3.602308630943298340e-01,-1.529948115348815918e-01,-2.360077351331710815e-01
1.255000000000000000e+02,4.941367506980895996e-01,2.549799442291259766e+00,4.501238822937011719e+00,4.038037359714508057e-01,2.300177812576293945e+00,-2.311632037162780762e-01,5.399597287178039551e-01,-3.606787919998168945e-01,-1.464468985795974731e-01,-2.463293969631195068e-01
1.256000000000000085e+02,2.683055102825164795e-01,2.534904956817626953e+00,4.594885826110839844e+00,4.889976680278778076e-01,2.411656141281127930e+00,-2.185911238193511963e-01,5.853088498115539551e-01,-3.607758879661560059e-01,-1.393971443176269531e-01,-2.562164962291717529e-01
1.257000000000000028e+02,6.750804185867309570e-02,2.495464801788330078e+00,4.667259216308593750e+00,5.857861042022705078e-01,2.526469230651855469e+00,-2.043353021144866943e-01,6.322331428527832031e-01,-3.605124354362487793e-01,-1.318015903234481812e-01,-2.656428515911102295e-01
1.257999999999999972e+02,-1.080767661333084106e-01,2.433825969696044922e+00,4.709124088287353516e+00,6.964442133903503418e-01,2.644815683364868164e+00,-1.879917532205581665e-01,6.807761192321777344e-01,-3.598785996437072754e-01,-1.232556179165840149e-01,-2.746013402938842773e-01
1.259000000000000057e+02,-2.585531771183013916e-01,2.352388858795166016e+00,4.701995372772216797e+00,8.241584897041320801e-01,2.766829490661621094e+00,-1.694136559963226318e-01,7.309831380844116211e-01,-3.588641583919525146e-01,-1.132978275418281555e-01,-2.830422818660736084e-01
1.260000000000000000e+02,-3.842852413654327393e-01,2.253576278686523438e+00,4.617122173309326172e+00,9.685602784156799316e-01,2.892567396163940430e+00,-1.485880315303802490e-01,7.829005122184753418e-01,-3.574586808681488037e-01,-1.019114106893539429e-01,-2.909614443778991699e-01
1.261000000000000085e+02,-4.874289035797119141e-01,2.141227722167968750e+00,4.441096782684326172e+00,1.124992847442626953e+00,3.022143840789794922e+00,-1.254326254129409790e-01,8.365633487701416016e-01,-3.556561470031738281e-01,-8.912712335586547852e-02,-2.983720004558563232e-01
1.262000000000000028e+02,-5.698418617248535156e-01,2.018510341644287109e+00,4.199069023132324219e+00,1.294591069221496582e+00,3.155694961547851562e+00,-9.984109550714492798e-02,8.919510245323181152e-01,-3.534726202487945557e-01,-7.489673048257827759e-02,-3.052563965320587158e-01
1.262999999999999972e+02,-6.328544020652770996e-01,1.888460755348205566e+00,3.887704849243164062e+00,1.475158452987670898e+00,3.293035507202148438e+00,-7.157766073942184448e-02,9.491606354713439941e-01,-3.508921861648559570e-01,-5.916891992092132568e-02,-3.115958869457244873e-01
1.264000000000000057e+02,-6.776798367500305176e-01,1.753367185592651367e+00,3.518975973129272461e+00,1.659096956253051758e+00,3.433542251586914062e+00,-4.039145633578300476e-02,1.008435130119323730e+00,-3.478584289550781250e-01,-4.189052060246467590e-02,-3.173712491989135742e-01
1.265000000000000000e+02,-7.071534395217895508e-01,1.616612792015075684e+00,3.115300416946411133e+00,1.845376729965209961e+00,3.574312448501586914e+00,-5.450792610645294189e-03,1.069975733757019043e+00,-3.443439304828643799e-01,-2.300834283232688904e-02,-3.225630223751068115e-01
1.266000000000000085e+02,-7.230928540229797363e-01,1.480162024497985840e+00,2.710900783538818359e+00,2.024572372436523438e+00,3.713975906372070312e+00,3.395202755928039551e-02,1.134112834930419922e+00,-3.402980268001556396e-01,-2.469709143042564392e-03,-3.271528780460357666e-01
1.267000000000000028e+02,-7.263407707214355469e-01,1.344824671745300293e+00,2.319124698638916016e+00,2.180169820785522461e+00,3.852160215377807617e+00,7.801289111375808716e-02,1.200978994369506836e+00,-3.356937766075134277e-01,1.967826858162879944e-02,-3.311998546123504639e-01
1.267999999999999972e+02,-7.185471653938293457e-01,1.212134122848510742e+00,1.948413372039794922e+00,2.299322843551635742e+00,3.988267660140991211e+00,1.269826292991638184e-01,1.270569086074829102e+00,-3.305357396602630615e-01,4.311687871813774109e-02,-3.348321616649627686e-01
1.269000000000000057e+02,-7.027968764305114746e-01,1.084814071655273438e+00,1.604358315467834473e+00,2.390392303466796875e+00,4.120972156524658203e+00,1.813987046480178833e-01,1.342992782592773438e+00,-3.248274326324462891e-01,6.766659766435623169e-02,-3.381063342094421387e-01
1.270000000000000000e+02,-6.820124983787536621e-01,9.657261371612548828e-01,1.285965800285339355e+00,2.461292505264282227e+00,4.248361587524414062e+00,2.419331073760986328e-01,1.418274879455566406e+00,-3.186685740947723389e-01,9.327155351638793945e-02,-3.410625159740447998e-01
1.271000000000000085e+02,-6.566838026046752930e-01,8.544890880584716797e-01,9.910604357719421387e-01,2.513200521469116211e+00,4.369613647460937500e+00,3.088330924510955811e-01,1.496600151062011719e+00,-3.120549023151397705e-01,1.199738830327987671e-01,-3.437713384628295898e-01
1.272000000000000028e+02,-6.281211972236633301e-01,7.505496740341186523e-01,7.186452150344848633e-01,2.545896530151367188e+00,4.482347965240478516e+00,3.823479413986206055e-01,1.578365683555603027e+00,-3.049265742301940918e-01,1.476747095584869385e-01,-3.463935554027557373e-01
1.272999999999999972e+02,-5.970423817634582520e-01,6.534106135368347168e-01,4.700411856174468994e-01,2.555096864700317383e+00,4.581018447875976562e+00,4.648474752902984619e-01,1.663717985153198242e+00,-2.972585260868072510e-01,1.764994561672210693e-01,-3.489295840263366699e-01
1.274000000000000057e+02,-5.638980865478515625e-01,5.625365376472473145e-01,2.461045086383819580e-01,2.537681341171264648e+00,4.659539699554443359e+00,5.586197972297668457e-01,1.752748727798461914e+00,-2.890453934669494629e-01,2.066056430339813232e-01,-3.513590395450592041e-01
1.275000000000000000e+02,-5.289924740791320801e-01,4.775148034095764160e-01,4.728985950350761414e-02,2.495888471603393555e+00,4.710978984832763672e+00,6.655007004737854004e-01,1.845500230789184570e+00,-2.802835106849670410e-01,2.380658388137817383e-01,-3.536746203899383545e-01
1.276000000000000085e+02,-4.937882721424102783e-01,3.983104825019836426e-01,-1.262519061565399170e-01,2.432077407836914062e+00,4.719553470611572266e+00,7.885190248489379883e-01,1.942126512527465820e+00,-2.709502577781677246e-01,2.710858285427093506e-01,-3.558566272258758545e-01
1.277000000000000028e+02,-4.591895043849945068e-01,3.251602351665496826e-01,-2.746515572071075439e-01,2.348657131195068359e+00,4.658027172088623047e+00,9.294084310531616211e-01,2.042732715606689453e+00,-2.610303163528442383e-01,3.058290779590606689e-01,-3.578872084617614746e-01
1.277999999999999972e+02,-4.252173900604248047e-01,2.577349543571472168e-01,-3.983301222324371338e-01,2.248086929321289062e+00,4.504106521606445312e+00,1.082771062850952148e+00,2.146658182144165039e+00,-2.506244182586669922e-01,3.423136770725250244e-01,-3.597640991210937500e-01
1.279000000000000057e+02,-3.918446302413940430e-01,1.956462860107421875e-01,-4.997165799140930176e-01,2.134429454803466797e+00,4.279000759124755859e+00,1.249367833137512207e+00,2.253725528717041016e+00,-2.397045493125915527e-01,3.805463016033172607e-01,-3.614677786827087402e-01
1.280000000000000000e+02,-3.592483699321746826e-01,1.383567303419113159e-01,-5.803992748260498047e-01,2.010589838027954102e+00,3.986296653747558594e+00,1.427494406700134277e+00,2.363833665847778320e+00,-2.277508974075317383e-01,4.202799797058105469e-01,-3.628692328929901123e-01
1.280999999999999943e+02,-3.268728554248809814e-01,8.546435832977294922e-02,-6.418084502220153809e-01,1.879738092422485352e+00,3.629315853118896484e+00,1.611555933952331543e+00,2.477167844772338867e+00,-2.142999321222305298e-01,4.614819586277008057e-01,-3.639259338378906250e-01
1.281999999999999886e+02,-2.946206927299499512e-01,3.757086023688316345e-02,-6.851343512535095215e-01,1.744030833244323730e+00,3.232026338577270508e+00,1.797738909721374512e+00,2.593942165374755859e+00,-1.989652514457702637e-01,5.041939020156860352e-01,-3.646278977394104004e-01
1.283000000000000114e+02,-2.675688862800598145e-01,-1.851060194894671440e-03,-7.133861780166625977e-01,1.607001304626464844e+00,2.824327468872070312e+00,1.980800151824951172e+00,2.714334011077880859e+00,-1.814329773187637329e-01,5.484207868576049805e-01,-3.649804592132568359e-01
1.284000000000000057e+02,-2.464244365692138672e-01,-3.389802202582359314e-02,-7.281467914581298828e-01,1.470345854759216309e+00,2.427565097808837891e+00,2.144911527633666992e+00,2.838433504104614258e+00,-1.616494506597518921e-01,5.941914319992065430e-01,-3.649795651435852051e-01
1.285000000000000000e+02,-2.300676703453063965e-01,-6.173411384224891663e-02,-7.303252816200256348e-01,1.334934830665588379e+00,2.049600839614868164e+00,2.274632453918457031e+00,2.966313123703002930e+00,-1.395822316408157349e-01,6.415490508079528809e-01,-3.646155595779418945e-01
1.285999999999999943e+02,-2.172371298074722290e-01,-8.660652488470077515e-02,-7.215928435325622559e-01,1.202306151390075684e+00,1.697270631790161133e+00,2.372176647186279297e+00,3.098106384277343750e+00,-1.151270940899848938e-01,6.905374526977539062e-01,-3.638783991336822510e-01
1.286999999999999886e+02,-2.064806073904037476e-01,-1.089403405785560608e-01,-7.054066658020019531e-01,1.075522422790527344e+00,1.371393918991088867e+00,2.448467493057250977e+00,3.233880758285522461e+00,-8.814778923988342285e-02,7.412022352218627930e-01,-3.627578616142272949e-01
1.288000000000000114e+02,-1.967190504074096680e-01,-1.290503889322280884e-01,-6.842073202133178711e-01,9.569677710533142090e-01,1.069692134857177734e+00,2.505788326263427734e+00,3.373234510421752930e+00,-5.835027620196342468e-02,7.935899496078491211e-01,-3.612434267997741699e-01
1.289000000000000057e+02,-1.878293454647064209e-01,-1.472179442644119263e-01,-6.585453152656555176e-01,8.462293744087219238e-01,7.904450893402099609e-01,2.543828487396240234e+00,3.514527082443237305e+00,-2.531975694000720978e-02,8.477197885513305664e-01,-3.593354821205139160e-01
1.290000000000000000e+02,-1.796174347400665283e-01,-1.638754755258560181e-01,-6.297547221183776855e-01,7.427512407302856445e-01,5.346984863281250000e-01,2.560291767120361328e+00,3.655054092407226562e+00,1.195180974900722504e-02,9.035790562629699707e-01,-3.570467829704284668e-01
1.290999999999999943e+02,-1.719951778650283813e-01,-1.792195737361907959e-01,-5.984856486320495605e-01,6.460347771644592285e-01,3.034895360469818115e-01,2.549916982650756836e+00,3.794274806976318359e+00,5.380159988999366760e-02,9.612941145896911621e-01,-3.543543815612792969e-01
1.291999999999999886e+02,-1.649001687765121460e-01,-1.933462917804718018e-01,-5.651896595954895020e-01,5.555439591407775879e-01,9.736073762178421021e-02,2.514481782913208008e+00,3.931771993637084961e+00,1.004281863570213318e-01,1.021127939224243164e+00,-3.511945307254791260e-01
1.293000000000000114e+02,-1.580885797739028931e-01,-2.062867730855941772e-01,-5.301846265792846680e-01,4.708722531795501709e-01,-8.345567435026168823e-02,2.456331253051757812e+00,4.066714763641357422e+00,1.521701365709304810e-01,1.083269000053405762e+00,-3.475546836853027344e-01
1.294000000000000057e+02,-1.514799743890762329e-01,-2.181260138750076294e-01,-4.950078725814819336e-01,3.920374810695648193e-01,-2.390159368515014648e-01,2.377868175506591797e+00,4.197103500366210938e+00,2.097925245761871338e-01,1.148045778274536133e+00,-3.433754146099090576e-01
1.295000000000000000e+02,-1.450384259223937988e-01,-2.291130274534225464e-01,-4.604419469833374023e-01,3.192394971847534180e-01,-3.696415424346923828e-01,2.281524419784545898e+00,4.321747779846191406e+00,2.736753225326538086e-01,1.215551376342773438e+00,-3.386385142803192139e-01
1.295999999999999943e+02,-1.385082453489303589e-01,-2.394531816244125366e-01,-4.265002906322479248e-01,2.521430850028991699e-01,-4.770528674125671387e-01,2.170794963836669922e+00,4.439380645751953125e+00,3.440464138984680176e-01,1.285761713981628418e+00,-3.333544731140136719e-01
1.296999999999999886e+02,-1.314790397882461548e-01,-2.493574917316436768e-01,-3.931623101234436035e-01,1.903562545776367188e-01,-5.635288953781127930e-01,2.049299716949462891e+00,4.546189785003662109e+00,4.218198060989379883e-01,1.358829021453857422e+00,-3.275347054004669189e-01
1.298000000000000114e+02,-1.239085942506790161e-01,-2.588023841381072998e-01,-3.606034219264984131e-01,1.333352625370025635e-01,-6.302284598350524902e-01,1.919827580451965332e+00,4.635348796844482422e+00,5.100917816162109375e-01,1.434759855270385742e+00,-3.212788105010986328e-01
1.299000000000000057e+02,-1.154109835624694824e-01,-2.677790522575378418e-01,-3.282161951065063477e-01,8.070367574691772461e-02,-6.784797906875610352e-01,1.784990072250366211e+00,4.701950073242187500e+00,6.103332042694091797e-01,1.513795018196105957e+00,-3.145588338375091553e-01
1.300000000000000000e+02,-1.055056303739547729e-01,-2.762389183044433594e-01,-2.960886061191558838e-01,3.317982703447341919e-02,-7.106663584709167480e-01,1.647751450538635254e+00,4.734496116638183594e+00,7.251948714256286621e-01,1.596305489540100098e+00,-3.073185384273529053e-01
1.300999999999999943e+02,-9.416997432708740234e-02,-2.841763496398925781e-01,-2.693911194801330566e-01,-5.759441293776035309e-03,-7.291283607482910156e-01,1.510676145553588867e+00,4.711872100830078125e+00,8.578912615776062012e-01,1.682415604591369629e+00,-2.995373606681823730e-01
1.301999999999999886e+02,-8.143732696771621704e-02,-2.916054725646972656e-01,-2.485528439283370972e-01,-3.749886900186538696e-02,-7.346609830856323242e-01,1.374539017677307129e+00,4.604634284973144531e+00,1.005798816680908203e+00,1.772203922271728516e+00,-2.912124693393707275e-01
1.303000000000000114e+02,-6.726044416427612305e-02,-2.985091507434844971e-01,-2.323898524045944214e-01,-6.516999751329421997e-02,-7.288637757301330566e-01,1.240844368934631348e+00,4.410840988159179688e+00,1.166049361228942871e+00,1.865741968154907227e+00,-2.823345661163330078e-01
1.304000000000000057e+02,-5.158805474638938904e-02,-3.048686385154724121e-01,-2.196867316961288452e-01,-8.993490040302276611e-02,-7.142350077629089355e-01,1.111725687980651855e+00,4.152690410614013672e+00,1.339006900787353516e+00,1.963188052177429199e+00,-2.728803753852844238e-01
1.305000000000000000e+02,-3.436706215143203735e-02,-3.106646537780761719e-01,-2.089782506227493286e-01,-1.121600121259689331e-01,-6.944362521171569824e-01,9.907264709472656250e-01,3.824389219284057617e+00,1.522002458572387695e+00,2.064546823501586914e+00,-2.628498077392578125e-01
1.305999999999999943e+02,-1.554476842284202576e-02,-3.158780038356781006e-01,-1.992562860250473022e-01,-1.321814656257629395e-01,-6.699130535125732422e-01,8.776974081993103027e-01,3.444701671600341797e+00,1.707093000411987305e+00,2.169113159179687500e+00,-2.523503303527832031e-01
1.306999999999999886e+02,4.932416602969169617e-03,-3.204897642135620117e-01,-1.904006153345108032e-01,-1.502728462219238281e-01,-6.419097781181335449e-01,7.720888853073120117e-01,3.035785913467407227e+00,1.893892884254455566e+00,2.276813268661499023e+00,-2.412662655115127563e-01
1.308000000000000114e+02,2.702036127448081970e-02,-3.245558738708496094e-01,-1.822165250778198242e-01,-1.668680608272552490e-01,-6.113070845603942871e-01,6.733874082565307617e-01,2.631683588027954102e+00,2.070321559906005859e+00,2.387552261352539062e+00,-2.290592938661575317e-01
1.309000000000000057e+02,5.038437247276306152e-02,-3.282120525836944580e-01,-1.746198982000350952e-01,-1.821546256542205811e-01,-5.785597562789916992e-01,5.810580253601074219e-01,2.241955041885375977e+00,2.219253540039062500e+00,2.501553773880004883e+00,-2.153083980083465576e-01
1.310000000000000000e+02,7.485064864158630371e-02,-3.315135538578033447e-01,-1.675434708595275879e-01,-1.962267607450485229e-01,-5.439776182174682617e-01,4.946770668029785156e-01,1.874992609024047852e+00,2.331487417221069336e+00,2.619029283523559570e+00,-1.996125429868698120e-01
1.310999999999999943e+02,1.003599017858505249e-01,-3.344940543174743652e-01,-1.607415974140167236e-01,-2.091144472360610962e-01,-5.086692571640014648e-01,4.139953851699829102e-01,1.535169124603271484e+00,2.418271780014038086e+00,2.740147352218627930e+00,-1.816997081041336060e-01
1.311999999999999886e+02,1.269699037075042725e-01,-3.372167050838470459e-01,-1.541413217782974243e-01,-2.209102213382720947e-01,-4.738989472389221191e-01,3.393698036670684814e-01,1.220633268356323242e+00,2.485457658767700195e+00,2.864985466003417969e+00,-1.615319848060607910e-01
1.313000000000000114e+02,1.545783132314682007e-01,-3.398447334766387939e-01,-1.477065533399581909e-01,-2.318646162748336792e-01,-4.397652149200439453e-01,2.705674469470977783e-01,9.291700124740600586e-01,2.533405542373657227e+00,2.993629693984985352e+00,-1.390617340803146362e-01
1.314000000000000057e+02,1.832955181598663330e-01,-3.423886001110076904e-01,-1.411580294370651245e-01,-2.421854287385940552e-01,-4.062288999557495117e-01,2.072023451328277588e-01,6.605812907218933105e-01,2.561856031417846680e+00,3.126213788986206055e+00,-1.141836270689964294e-01
1.315000000000000000e+02,2.132849693298339844e-01,-3.448271453380584717e-01,-1.341076195240020752e-01,-2.520717382431030273e-01,-3.734233975410461426e-01,1.487737149000167847e-01,4.161777794361114502e-01,2.565067529678344727e+00,3.262765169143676758e+00,-8.674477785825729370e-02
1.315999999999999943e+02,2.446294426918029785e-01,-3.471515476703643799e-01,-1.265110075473785400e-01,-2.614971697330474854e-01,-3.410745859146118164e-01,9.479243308305740356e-02,1.966870278120040894e-01,2.541990756988525391e+00,3.402860879898071289e+00,-5.645731836557388306e-02
1.316999999999999886e+02,2.776414155960083008e-01,-3.493322134017944336e-01,-1.179604828357696533e-01,-2.704538702964782715e-01,-3.085893690586090088e-01,4.545559734106063843e-02,2.496950328350067139e-03,2.494935035705566406e+00,3.544416666030883789e+00,-2.279040962457656860e-02
1.318000000000000114e+02,3.124235868453979492e-01,-3.513577878475189209e-01,-1.079968363046646118e-01,-2.788924872875213623e-01,-2.798109650611877441e-01,3.666365984827280045e-03,-1.663050800561904907e-01,2.426284074783325195e+00,3.685080289840698242e+00,1.520802825689315796e-02
1.319000000000000057e+02,3.489311039447784424e-01,-3.532308936119079590e-01,-9.660486131906509399e-02,-2.868095040321350098e-01,-2.572031021118164062e-01,-2.996082231402397156e-02,-3.099094331264495850e-01,2.338465452194213867e+00,3.824383735656738281e+00,5.782073363661766052e-02
1.320000000000000000e+02,3.871878087520599365e-01,-3.549310564994812012e-01,-8.381491899490356445e-02,-2.942178249359130859e-01,-2.397684603929519653e-01,-5.870040133595466614e-02,-4.290006756782531738e-01,2.234145641326904297e+00,3.961881875991821289e+00,1.052539646625518799e-01
1.320999999999999943e+02,4.269562065601348877e-01,-3.563270866870880127e-01,-6.957870721817016602e-02,-3.010998964309692383e-01,-2.260595560073852539e-01,-8.430811017751693726e-02,-5.263372063636779785e-01,2.117607355117797852e+00,4.096636295318603516e+00,1.578924357891082764e-01
1.321999999999999886e+02,4.681950509548187256e-01,-3.573776483535766602e-01,-5.384485796093940735e-02,-3.074371218681335449e-01,-2.149118781089782715e-01,-1.073420271277427673e-01,-6.030995249748229980e-01,1.991411447525024414e+00,4.226576805114746094e+00,2.165130078792572021e-01
1.323000000000000114e+02,5.109452605247497559e-01,-3.580728769302368164e-01,-3.656022995710372925e-02,-3.132100999355316162e-01,-2.048891186714172363e-01,-1.280332952737808228e-01,-6.608359813690185547e-01,1.858827471733093262e+00,4.350653648376464844e+00,2.814424037933349609e-01
1.324000000000000057e+02,5.552108287811279297e-01,-3.584187626838684082e-01,-1.767199113965034485e-02,-3.183995485305786133e-01,-1.957719773054122925e-01,-1.467068642377853394e-01,-7.008494734764099121e-01,1.721933484077453613e+00,4.467369079589843750e+00,3.528999686241149902e-01
1.325000000000000000e+02,6.010212898254394531e-01,-3.584109544754028320e-01,2.872766926884651184e-03,-3.229871094226837158e-01,-1.873904764652252197e-01,-1.637414991855621338e-01,-7.263154387474060059e-01,1.584357976913452148e+00,4.572456836700439453e+00,4.321390092372894287e-01
1.325999999999999943e+02,6.484195590019226074e-01,-3.580397665500640869e-01,2.502309903502464294e-02,-3.270332217216491699e-01,-1.796115934848785400e-01,-1.794336736202239990e-01,-7.383949756622314453e-01,1.447315454483032227e+00,4.659023284912109375e+00,5.221937298774719238e-01
1.326999999999999886e+02,6.974501013755798340e-01,-3.572952449321746826e-01,4.844419285655021667e-02,-3.306710720062255859e-01,-1.723883301019668579e-01,-1.938864290714263916e-01,-7.382069230079650879e-01,1.311873793601989746e+00,4.722087860107421875e+00,6.244770884513854980e-01
1.328000000000000114e+02,7.481581568717956543e-01,-3.561669886112213135e-01,7.296952605247497559e-02,-3.339531719684600830e-01,-1.655181050300598145e-01,-2.071471661329269409e-01,-7.274893522262573242e-01,1.179581999778747559e+00,4.749053478240966797e+00,7.417956590652465820e-01
1.329000000000000057e+02,8.005903959274291992e-01,-3.546445369720458984e-01,9.854277223348617554e-02,-3.369170129299163818e-01,-1.588570326566696167e-01,-2.192680388689041138e-01,-7.103239297866821289e-01,1.054088115692138672e+00,4.716735363006591797e+00,8.772698044776916504e-01
1.330000000000000000e+02,8.547651767730712891e-01,-3.527286350727081299e-01,1.252140551805496216e-01,-3.396299183368682861e-01,-1.523718088865280151e-01,-2.304760217666625977e-01,-6.881802678108215332e-01,9.367853403091430664e-01,4.596694946289062500e+00,1.027067780494689941e+00
1.330999999999999943e+02,9.106691479682922363e-01,-3.504331111907958984e-01,1.528834402561187744e-01,-3.422538638114929199e-01,-1.459312885999679565e-01,-2.409638017416000366e-01,-6.618028879165649414e-01,8.272123336791992188e-01,4.394055366516113281e+00,1.189547896385192871e+00
1.331999999999999886e+02,9.684836268424987793e-01,-3.477236032485961914e-01,1.816719174385070801e-01,-3.447922766208648682e-01,-1.390435099601745605e-01,-2.509896457195281982e-01,-6.325052976608276367e-01,7.248118519783020020e-01,4.126425743103027344e+00,1.364407658576965332e+00
1.333000000000000114e+02,1.028424143791198730e+00,-3.445450961589813232e-01,2.117393314838409424e-01,-3.472245335578918457e-01,-1.316379755735397339e-01,-2.605666816234588623e-01,-6.008182168006896973e-01,6.290763616561889648e-01,3.788989305496215820e+00,1.548436284065246582e+00
1.334000000000000057e+02,1.090747714042663574e+00,-3.408716619014739990e-01,2.431613653898239136e-01,-3.495427072048187256e-01,-1.234758347272872925e-01,-2.696796953678131104e-01,-5.671738982200622559e-01,5.394895672798156738e-01,3.403349637985229492e+00,1.734426259994506836e+00
1.335000000000000000e+02,1.155729413032531738e+00,-3.366543054580688477e-01,2.762267589569091797e-01,-3.517195582389831543e-01,-1.139776110649108887e-01,-2.782886922359466553e-01,-5.319943428039550781e-01,4.556462764739990234e-01,2.992366790771484375e+00,1.921320199966430664e+00
1.335999999999999943e+02,1.223464965820312500e+00,-3.318738341331481934e-01,3.110425770282745361e-01,-3.537427484989166260e-01,-1.030398607254028320e-01,-2.863713502883911133e-01,-4.968863129615783691e-01,3.776882588863372803e-01,2.588404655456542969e+00,2.095868825912475586e+00
1.336999999999999886e+02,1.293941259384155273e+00,-3.265391290187835693e-01,3.475898206233978271e-01,-3.556129038333892822e-01,-9.070700407028198242e-02,-2.939460873603820801e-01,-4.624001085758209229e-01,3.057257831096649170e-01,2.199862003326416016e+00,2.240939140319824219e+00
1.338000000000000114e+02,1.367283105850219727e+00,-3.206753134727478027e-01,3.858830034732818604e-01,-3.573080599308013916e-01,-7.694408297538757324e-02,-3.010004460811614990e-01,-4.285326004028320312e-01,2.394099682569503784e-01,1.834957480430603027e+00,2.349697113037109375e+00
1.339000000000000057e+02,1.443508863449096680e+00,-3.143756091594696045e-01,4.256783127784729004e-01,-3.586967587471008301e-01,-6.170034408569335938e-02,-3.075160384178161621e-01,-3.952842056751251221e-01,1.783349066972732544e-01,1.497287988662719727e+00,2.434230804443359375e+00
1.340000000000000000e+02,1.522929668426513672e+00,-3.075980842113494873e-01,4.669446647167205811e-01,-3.597399592399597168e-01,-4.492320492863655090e-02,-3.134736418724060059e-01,-3.628025054931640625e-01,1.219500452280044556e-01,1.184708356857299805e+00,2.499367952346801758e+00
1.340999999999999943e+02,1.605864405632019043e+00,-3.002940416336059570e-01,5.097227096557617188e-01,-3.604278564453125000e-01,-2.655914239585399628e-02,-3.188538849353790283e-01,-3.303887546062469482e-01,6.994769722223281860e-02,8.951019644737243652e-01,2.545141935348510742e+00
1.341999999999999886e+02,1.692432880401611328e+00,-2.924447953701019287e-01,5.540160536766052246e-01,-3.607665896415710449e-01,-6.555102765560150146e-03,-3.236374855041503906e-01,-2.986401021480560303e-01,2.336816489696502686e-02,6.285884976387023926e-01,2.571048736572265625e+00
1.343000000000000114e+02,1.782679677009582520e+00,-2.840523421764373779e-01,5.998550653457641602e-01,-3.607515096664428711e-01,1.509121991693973541e-02,-3.278464972972869873e-01,-2.727707624435424805e-01,-1.444195955991744995e-02,3.864570856094360352e-01,2.570944070816040039e+00
1.344000000000000057e+02,1.876695752143859863e+00,-2.751039564609527588e-01,6.472827792167663574e-01,-3.603728711605072021e-01,3.815713152289390564e-02,-3.315985202789306641e-01,-2.526483237743377686e-01,-4.549428448081016541e-02,1.693772524595260620e-01,2.544749021530151367e+00
1.345000000000000000e+02,1.974639773368835449e+00,-2.655764222145080566e-01,6.963434219360351562e-01,-3.596206307411193848e-01,6.234471499919891357e-02,-3.349901437759399414e-01,-2.369354367256164551e-01,-7.278376817703247070e-02,-2.229967154562473297e-02,2.494790077209472656e+00
1.345999999999999943e+02,2.076437950134277344e+00,-2.554814219474792480e-01,7.470824122428894043e-01,-3.584845364093780518e-01,8.758872002363204956e-02,-3.380456268787384033e-01,-2.245420217514038086e-01,-9.727433323860168457e-02,-1.885209977626800537e-01,2.423465251922607422e+00
1.346999999999999886e+02,2.181401729583740234e+00,-2.449239641427993774e-01,7.995465993881225586e-01,-3.569540083408355713e-01,1.139352172613143921e-01,-3.408192396163940430e-01,-2.139526456594467163e-01,-1.192304641008377075e-01,-3.295100629329681396e-01,2.333212614059448242e+00
1.348000000000000114e+02,2.289488554000854492e+00,-2.337247580289840698e-01,8.537526726722717285e-01,-3.550303876399993896e-01,1.412969380617141724e-01,-3.434648215770721436e-01,-2.043303549289703369e-01,-1.390290558338165283e-01,-4.461746215820312500e-01,2.226884126663208008e+00
1.349000000000000057e+02,2.400640964508056641e+00,-2.213107496500015259e-01,9.096874594688415527e-01,-3.527269959449768066e-01,1.697227209806442261e-01,-3.460323512554168701e-01,-1.955591440200805664e-01,-1.569313853979110718e-01,-5.413025617599487305e-01,2.108738660812377930e+00
1.350000000000000000e+02,2.515104293823242188e+00,-2.072605341672897339e-01,9.675213694572448730e-01,-3.500116467475891113e-01,1.993842720985412598e-01,-3.484990596771240234e-01,-1.874444037675857544e-01,-1.733712852001190186e-01,-6.159562468528747559e-01,1.981278300285339355e+00
1.350999999999999943e+02,2.633080244064331055e+00,-1.911641806364059448e-01,1.027483940124511719e+00,-3.468267917633056641e-01,2.303840070962905884e-01,-3.508531153202056885e-01,-1.799117773771286011e-01,-1.885144114494323730e-01,-6.716890335083007812e-01,1.847715973854064941e+00
1.351999999999999886e+02,2.754714250564575195e+00,-1.728391349315643311e-01,1.089810013771057129e+00,-3.431514799594879150e-01,2.628651559352874756e-01,-3.530812859535217285e-01,-1.728799790143966675e-01,-2.024499028921127319e-01,-7.099596858024597168e-01,1.710210204124450684e+00
1.353000000000000114e+02,2.880067348480224609e+00,-1.522675305604934692e-01,1.154792428016662598e+00,-3.389326333999633789e-01,2.970947325229644775e-01,-3.551566302776336670e-01,-1.661023795604705811e-01,-2.152059078216552734e-01,-7.339053750038146973e-01,1.572303295135498047e+00
1.354000000000000057e+02,3.009245157241821289e+00,-1.293771713972091675e-01,1.222521305084228516e+00,-3.341524004936218262e-01,3.330507278442382812e-01,-3.570796847343444824e-01,-1.595224142074584961e-01,-2.268969267606735229e-01,-7.445188760757446289e-01,1.435016393661499023e+00
1.355000000000000000e+02,3.142383098602294922e+00,-1.040622219443321228e-01,1.292978644371032715e+00,-3.288205862045288086e-01,3.707650005817413330e-01,-3.588449954986572266e-01,-1.531048119068145752e-01,-2.377684563398361206e-01,-7.430799603462219238e-01,1.299570202827453613e+00
1.355999999999999943e+02,3.279378890991210938e+00,-7.611925899982452393e-02,1.366299986839294434e+00,-3.229597508907318115e-01,4.100670218467712402e-01,-3.603482544422149658e-01,-1.465056687593460083e-01,-2.480418384075164795e-01,-7.313834428787231445e-01,1.167530298233032227e+00
1.356999999999999886e+02,3.419713258743286133e+00,-4.528642445802688599e-02,1.442500591278076172e+00,-3.166636824607849121e-01,4.508243501186370850e-01,-3.615101873874664307e-01,-1.394008994102478027e-01,-2.578815519809722900e-01,-7.136854529380798340e-01,1.042708516120910645e+00
1.358000000000000114e+02,3.560680150985717773e+00,-1.083129830658435822e-02,1.521874189376831055e+00,-3.098932504653930664e-01,4.930810034275054932e-01,-3.623196482658386230e-01,-1.317360699176788330e-01,-2.672578394412994385e-01,-6.910322904586791992e-01,9.260561466217041016e-01
1.359000000000000057e+02,3.700605392456054688e+00,2.804666757583618164e-02,1.604753017425537109e+00,-3.025975823402404785e-01,5.368539094924926758e-01,-3.627768158912658691e-01,-1.230463534593582153e-01,-2.761627435684204102e-01,-6.642927527427673340e-01,8.170855045318603516e-01
1.360000000000000000e+02,3.839095115661621094e+00,7.156404107809066772e-02,1.691258192062377930e+00,-2.947577238082885742e-01,5.821579098701477051e-01,-3.628834784030914307e-01,-1.129327863454818726e-01,-2.845466732978820801e-01,-6.347288489341735840e-01,7.152401208877563477e-01
1.360999999999999943e+02,3.975609779357910156e+00,1.199545860290527344e-01,1.781441569328308105e+00,-2.863745689392089844e-01,6.290356516838073730e-01,-3.626299202442169189e-01,-1.013973131775856018e-01,-2.924115955829620361e-01,-6.028279066085815430e-01,6.200039982795715332e-01
1.361999999999999886e+02,4.108975887298583984e+00,1.736953407526016235e-01,1.875391483306884766e+00,-2.774359285831451416e-01,6.775309443473815918e-01,-3.620062768459320068e-01,-8.846008032560348511e-02,-2.997664809226989746e-01,-5.689966082572937012e-01,5.308831930160522461e-01
1.363000000000000114e+02,4.237172603607177734e+00,2.335133403539657593e-01,1.973266839981079102e+00,-2.679184973239898682e-01,7.276888489723205566e-01,-3.610022664070129395e-01,-7.407133281230926514e-02,-3.065932691097259521e-01,-5.337530374526977539e-01,4.474625289440155029e-01
1.364000000000000057e+02,4.359343051910400391e+00,2.996721267700195312e-01,2.075004100799560547e+00,-2.578324079513549805e-01,7.795557379722595215e-01,-3.596075773239135742e-01,-5.817952752113342285e-02,-3.128731846809387207e-01,-4.986804127693176270e-01,3.699519336223602295e-01
1.365000000000000000e+02,4.473464488983154297e+00,3.723812699317932129e-01,2.179911375045776367e+00,-2.472831010818481445e-01,8.331677317619323730e-01,-3.578158318996429443e-01,-4.073131829500198364e-02,-3.185866773128509521e-01,-4.642332494258880615e-01,2.984139919281005859e-01
1.365999999999999943e+02,4.574383735656738281e+00,4.536524116992950439e-01,2.287943124771118164e+00,-2.361006289720535278e-01,8.885056376457214355e-01,-3.556423783302307129e-01,-2.167371474206447601e-02,-3.237146139144897461e-01,-4.304019808769226074e-01,2.324948459863662720e-01
1.367000000000000171e+02,4.655682086944580078e+00,5.460504293441772461e-01,2.399032592773437500e+00,-2.237257659435272217e-01,9.456474781036376953e-01,-3.530752360820770264e-01,-9.570082183927297592e-04,-3.282411396503448486e-01,-3.972009420394897461e-01,1.717787832021713257e-01
1.368000000000000114e+02,4.711284637451171875e+00,6.512201428413391113e-01,2.513422966003417969e+00,-2.097372263669967651e-01,1.004842877388000488e+00,-3.500574827194213867e-01,2.135234698653221130e-02,-3.322362601757049561e-01,-3.647495508193969727e-01,1.157156974077224731e-01
1.369000000000000057e+02,4.726602554321289062e+00,7.721213102340698242e-01,2.631317615509033203e+00,-1.937248557806015015e-01,1.066283226013183594e+00,-3.465622961521148682e-01,4.491398483514785767e-02,-3.358290791511535645e-01,-3.323216438293457031e-01,6.403531134128570557e-02
1.370000000000000000e+02,4.675415039062500000e+00,9.111644625663757324e-01,2.752868890762329102e+00,-1.754849404096603394e-01,1.130299329757690430e+00,-3.425399661064147949e-01,6.958097219467163086e-02,-3.390643298625946045e-01,-3.008295297622680664e-01,1.797526888549327850e-02
1.370999999999999943e+02,4.532712936401367188e+00,1.063141107559204102e+00,2.878140211105346680e+00,-1.549961119890213013e-01,1.197038531303405762e+00,-3.379604816436767578e-01,9.531159698963165283e-02,-3.419885337352752686e-01,-2.753596305847167969e-01,-1.929137296974658966e-02
1.372000000000000171e+02,4.315502166748046875e+00,1.228252053260803223e+00,3.007233142852783203e+00,-1.321915537118911743e-01,1.266488790512084961e+00,-3.328298628330230713e-01,1.221291720867156982e-01,-3.446812033653259277e-01,-2.555802464485168457e-01,-5.002973228693008423e-02
1.373000000000000114e+02,4.031590461730957031e+00,1.405148386955261230e+00,3.140282392501831055e+00,-1.069654524326324463e-01,1.338764071464538574e+00,-3.271474838256835938e-01,1.499476581811904907e-01,-3.472950160503387451e-01,-2.400695681571960449e-01,-7.714780420064926147e-02
1.374000000000000057e+02,3.680971145629882812e+00,1.589175820350646973e+00,3.277223825454711914e+00,-7.912889122962951660e-02,1.413893461227416992e+00,-3.210114240646362305e-01,1.789095550775527954e-01,-3.498199284076690674e-01,-2.278155982494354248e-01,-1.015070527791976929e-01
1.375000000000000000e+02,3.287560462951660156e+00,1.775178551673889160e+00,3.417568683624267578e+00,-4.841193184256553650e-02,1.492036819458007812e+00,-3.144248723983764648e-01,2.091655433177947998e-01,-3.522369563579559326e-01,-2.172811925411224365e-01,-1.233391985297203064e-01
1.375999999999999943e+02,2.878681182861328125e+00,1.959613919258117676e+00,3.558735370635986328e+00,-1.413002610206604004e-02,1.573596715927124023e+00,-3.073273003101348877e-01,2.407808452844619751e-01,-3.545395433902740479e-01,-2.077058702707290649e-01,-1.430325955152511597e-01
1.377000000000000171e+02,2.479765415191650391e+00,2.127330541610717773e+00,3.698892593383789062e+00,2.455730922520160675e-02,1.658727407455444336e+00,-2.996924817562103271e-01,2.739816606044769287e-01,-3.567059934139251709e-01,-1.989741176366806030e-01,-1.608465164899826050e-01
1.378000000000000114e+02,2.098445177078247070e+00,2.262227773666381836e+00,3.837630748748779297e+00,6.788005679845809937e-02,1.747534513473510742e+00,-2.915123105049133301e-01,3.089003860950469971e-01,-3.587212860584259033e-01,-1.908926814794540405e-01,-1.772117912769317627e-01
1.379000000000000057e+02,1.742147684097290039e+00,2.363189697265625000e+00,3.974439620971679688e+00,1.160637810826301575e-01,1.840055346488952637e+00,-2.827845215797424316e-01,3.455649614334106445e-01,-3.605824410915374756e-01,-1.833907663822174072e-01,-1.922860592603683472e-01
1.380000000000000000e+02,1.412668466567993164e+00,2.442089080810546875e+00,4.108205318450927734e+00,1.695627272129058838e-01,1.936441183090209961e+00,-2.734866738319396973e-01,3.839651644229888916e-01,-3.622616231441497803e-01,-1.763792932033538818e-01,-2.061555683612823486e-01
1.380999999999999943e+02,1.107646822929382324e+00,2.501970052719116211e+00,4.236876010894775391e+00,2.291220575571060181e-01,2.036816596984863281e+00,-2.636006772518157959e-01,4.238457679748535156e-01,-3.636282682418823242e-01,-1.696133613586425781e-01,-2.188483178615570068e-01
1.382000000000000171e+02,8.251615762710571289e-01,2.542545557022094727e+00,4.359560489654541016e+00,2.950172424316406250e-01,2.140550851821899414e+00,-2.532227039337158203e-01,4.651992619037628174e-01,-3.646491169929504395e-01,-1.630429178476333618e-01,-2.304910421371459961e-01
1.383000000000000114e+02,5.660178065299987793e-01,2.562282323837280273e+00,4.474378585815429688e+00,3.674518167972564697e-01,2.247427225112915039e+00,-2.423469424247741699e-01,5.080652832984924316e-01,-3.653148114681243896e-01,-1.566328406333923340e-01,-2.413239181041717529e-01
1.384000000000000057e+02,3.313455581665039062e-01,2.555311203002929688e+00,4.576378345489501953e+00,4.482588469982147217e-01,2.357345104217529297e+00,-2.304737716913223267e-01,5.524469614028930664e-01,-3.656316697597503662e-01,-1.500082612037658691e-01,-2.515756785869598389e-01
1.385000000000000000e+02,1.217277497053146362e-01,2.522954702377319336e+00,4.658990859985351562e+00,5.401338934898376465e-01,2.470464944839477539e+00,-2.171443700790405273e-01,5.983766317367553711e-01,-3.655941784381866455e-01,-1.428776532411575317e-01,-2.613932490348815918e-01
1.385999999999999943e+02,-6.256393343210220337e-02,2.467550277709960938e+00,4.716516494750976562e+00,6.446326971054077148e-01,2.587007045745849609e+00,-2.019780278205871582e-01,6.458974480628967285e-01,-3.651925623416900635e-01,-1.351799219846725464e-01,-2.707465887069702148e-01
1.387000000000000171e+02,-2.215497791767120361e-01,2.391498327255249023e+00,4.734838485717773438e+00,7.646973133087158203e-01,2.707156658172607422e+00,-1.846250444650650024e-01,6.950537562370300293e-01,-3.644168078899383545e-01,-1.264235973358154297e-01,-2.796272635459899902e-01
1.388000000000000114e+02,-3.555185198783874512e-01,2.297230958938598633e+00,4.688376426696777344e+00,9.029749035835266113e-01,2.831013679504394531e+00,-1.650177091360092163e-01,7.458910942077636719e-01,-3.632565736770629883e-01,-1.162399053573608398e-01,-2.879855930805206299e-01
1.389000000000000057e+02,-4.658686518669128418e-01,2.187981367111206055e+00,4.551075458526611328e+00,1.054481983184814453e+00,2.958643913269042969e+00,-1.431323736906051636e-01,7.984561920166015625e-01,-3.617013692855834961e-01,-1.046379208564758301e-01,-2.958264648914337158e-01
1.390000000000000000e+02,-5.551380515098571777e-01,2.067666292190551758e+00,4.337373256683349609e+00,1.219037771224975586e+00,3.090178728103637695e+00,-1.188667193055152893e-01,8.527604937553405762e-01,-3.597545027732849121e-01,-9.163179993629455566e-02,-3.031564056873321533e-01
1.390999999999999943e+02,-6.243892312049865723e-01,1.938898205757141113e+00,4.057375907897949219e+00,1.395515561103820801e+00,3.225714683532714844e+00,-9.209623187780380249e-02,9.087973237037658691e-01,-3.574265539646148682e-01,-7.717170566320419312e-02,-3.099572956562042236e-01
1.392000000000000171e+02,-6.750658154487609863e-01,1.804559588432312012e+00,3.709654808044433594e+00,1.579657554626464844e+00,3.364871740341186523e+00,-6.252495199441909790e-02,9.667124748229980469e-01,-3.546901643276214600e-01,-6.120601668953895569e-02,-3.162103593349456787e-01
1.393000000000000114e+02,-7.091704010963439941e-01,1.667258381843566895e+00,3.317863225936889648e+00,1.765743374824523926e+00,3.506292581558227539e+00,-2.980260178446769714e-02,1.026764988899230957e+00,-3.514825701713562012e-01,-4.368130117654800415e-02,-3.218961656093597412e-01
1.394000000000000057e+02,-7.294148206710815430e-01,1.529992699623107910e+00,2.908078432083129883e+00,1.950972795486450195e+00,3.647072553634643555e+00,7.095550186932086945e-03,1.089150667190551758e+00,-3.477922379970550537e-01,-2.454438433051109314e-02,-3.269954025745391846e-01
1.395000000000000000e+02,-7.365919351577758789e-01,1.393545985221862793e+00,2.507660388946533203e+00,2.120597362518310547e+00,3.786577701568603516e+00,4.856002330780029297e-02,1.154188752174377441e+00,-3.435590863227844238e-01,-3.747876035049557686e-03,-3.314939439296722412e-01
1.395999999999999943e+02,-7.322095632553100586e-01,1.259345650672912598e+00,2.124279737472534180e+00,2.258176088333129883e+00,3.924412727355957031e+00,9.478300809860229492e-02,1.221952319145202637e+00,-3.387694656848907471e-01,1.863676123321056366e-02,-3.354649543762207031e-01
1.397000000000000171e+02,-7.184585928916931152e-01,1.129255056381225586e+00,1.765617728233337402e+00,2.361047983169555664e+00,4.059810638427734375e+00,1.460774689912796021e-01,1.292427062988281250e+00,-3.334324061870574951e-01,4.226829856634140015e-02,-3.390353918075561523e-01
1.398000000000000114e+02,-6.993388533592224121e-01,1.007073283195495605e+00,1.433937311172485352e+00,2.441379308700561523e+00,4.190856933593750000e+00,2.031905353069305420e-01,1.365763425827026367e+00,-3.275684118270874023e-01,6.700637936592102051e-02,-3.422473669052124023e-01
1.399000000000000057e+02,-6.753994226455688477e-01,8.929308652877807617e-01,1.126880288124084473e+00,2.502618551254272461e+00,4.316221714019775391e+00,2.665488719940185547e-01,1.441971540451049805e+00,-3.212710916996002197e-01,9.281824529170989990e-02,-3.451516330242156982e-01
1.400000000000000000e+02,-6.477895379066467285e-01,7.862881422042846680e-01,8.424666523933410645e-01,2.544519901275634766e+00,4.434784412384033203e+00,3.363850116729736328e-01,1.521319150924682617e+00,-3.145044147968292236e-01,1.197094172239303589e-01,-3.478355705738067627e-01
1.400999999999999943e+02,-6.175180673599243164e-01,6.866200566291809082e-01,5.813406705856323242e-01,2.565858840942382812e+00,4.543006420135498047e+00,4.134190380573272705e-01,1.604156494140625000e+00,-3.072149157524108887e-01,1.476055681705474854e-01,-3.504439890384674072e-01
1.402000000000000171e+02,-5.850361585617065430e-01,5.934008955955505371e-01,3.446804583072662354e-01,2.560589790344238281e+00,4.634228706359863281e+00,5.007126927375793457e-01,1.690604686737060547e+00,-2.993834018707275391e-01,1.766573339700698853e-01,-3.529620468616485596e-01
1.403000000000000114e+02,-5.506821870803833008e-01,5.061863660812377930e-01,1.330884695053100586e-01,2.529745340347290039e+00,4.703442096710205078e+00,5.998330712318420410e-01,1.780730843544006348e+00,-2.910087108612060547e-01,2.070100903511047363e-01,-3.553712666034698486e-01
1.404000000000000057e+02,-5.153595209121704102e-01,4.246475398540496826e-01,-5.314387008547782898e-02,2.475662231445312500e+00,4.740070819854736328e+00,7.132871747016906738e-01,1.874621272087097168e+00,-2.820788919925689697e-01,2.387255728244781494e-01,-3.576657772064208984e-01
1.405000000000000000e+02,-4.804918766021728516e-01,3.491356968879699707e-01,-2.140185832977294922e-01,2.400740623474121094e+00,4.724222660064697266e+00,8.443206548690795898e-01,1.972434401512145996e+00,-2.725706100463867188e-01,2.719764411449432373e-01,-3.598286211490631104e-01
1.405999999999999943e+02,-4.462646543979644775e-01,2.795035541057586670e-01,-3.498083353042602539e-01,2.307416200637817383e+00,4.626397132873535156e+00,9.912648797035217285e-01,2.074115276336669922e+00,-2.624929249286651611e-01,3.069306313991546631e-01,-3.618415296077728271e-01
1.407000000000000171e+02,-4.126403927803039551e-01,2.153636813163757324e-01,-4.617839157581329346e-01,2.198823690414428711e+00,4.439352035522460938e+00,1.150362849235534668e+00,2.178969383239746094e+00,-2.519514262676239014e-01,3.436384499073028564e-01,-3.636996448040008545e-01
1.408000000000000114e+02,-3.797085583209991455e-01,1.562475413084030151e-01,-5.525701642036437988e-01,2.078987598419189453e+00,4.187547206878662109e+00,1.322404265403747559e+00,2.286949872970581055e+00,-2.407847344875335693e-01,3.820776939392089844e-01,-3.653726577758789062e-01
1.409000000000000057e+02,-3.473540246486663818e-01,1.016310080885887146e-01,-6.232104301452636719e-01,1.950474381446838379e+00,3.865569353103637695e+00,1.505008578300476074e+00,2.397974729537963867e+00,-2.284572571516036987e-01,4.219880402088165283e-01,-3.667310178279876709e-01
1.410000000000000000e+02,-3.148863315582275391e-01,5.156214535236358643e-02,-6.751856803894042969e-01,1.816265583038330078e+00,3.489454269409179688e+00,1.690120935440063477e+00,2.512282371520996094e+00,-2.145560234785079956e-01,4.633711278438568115e-01,-3.677436411380767822e-01
1.410999999999999943e+02,-2.851175069808959961e-01,8.379926905035972595e-03,-7.103390097618103027e-01,1.678828239440917969e+00,3.081213951110839844e+00,1.877414226531982422e+00,2.630081892013549805e+00,-1.986735016107559204e-01,5.062667727470397949e-01,-3.684014379978179932e-01
1.412000000000000171e+02,-2.616466581821441650e-01,-2.627163380384445190e-02,-7.315281033515930176e-01,1.541337966918945312e+00,2.675425291061401367e+00,2.055913448333740234e+00,2.751535177230834961e+00,-1.805655509233474731e-01,5.506780147552490234e-01,-3.687105178833007812e-01
1.413000000000000114e+02,-2.435503304004669189e-01,-5.556727573275566101e-02,-7.395727634429931641e-01,1.404612302780151367e+00,2.283196449279785156e+00,2.208631992340087891e+00,2.876712799072265625e+00,-1.602024286985397339e-01,5.966381430625915527e-01,-3.686650097370147705e-01
1.414000000000000057e+02,-2.293237745761871338e-01,-8.160905539989471436e-02,-7.359385490417480469e-01,1.270042777061462402e+00,1.913052439689636230e+00,2.324453830718994141e+00,3.005708456039428711e+00,-1.375276148319244385e-01,6.441903114318847656e-01,-3.682551383972167969e-01
1.415000000000000000e+02,-2.179036587476730347e-01,-1.050334125757217407e-01,-7.226744890213012695e-01,1.139374375343322754e+00,1.569951891899108887e+00,2.413609027862548828e+00,3.138656377792358398e+00,-1.124354228377342224e-01,6.933788657188415527e-01,-3.674709796905517578e-01
1.415999999999999943e+02,-2.077330648899078369e-01,-1.260538548231124878e-01,-7.039264440536499023e-01,1.016475677490234375e+00,1.252377033233642578e+00,2.482867002487182617e+00,3.275551319122314453e+00,-8.475995808839797974e-02,7.442492246627807617e-01,-3.663021624088287354e-01
1.417000000000000171e+02,-1.984822005033493042e-01,-1.450251638889312744e-01,-6.803113222122192383e-01,9.016570448875427246e-01,9.581790566444396973e-01,2.532925844192504883e+00,3.415945529937744141e+00,-5.421803519129753113e-02,7.968482375144958496e-01,-3.647381365299224854e-01
1.418000000000000114e+02,-1.900029331445693970e-01,-1.622774451971054077e-01,-6.529209017753601074e-01,7.943860888481140137e-01,6.867654323577880859e-01,2.563575744628906250e+00,3.557507038116455078e+00,-2.020774781703948975e-02,8.511851429939270020e-01,-3.627831637859344482e-01
1.419000000000000057e+02,-1.821349859237670898e-01,-1.781678795814514160e-01,-6.228322386741638184e-01,6.941293478012084961e-01,4.394601881504058838e-01,2.569633245468139648e+00,3.698117256164550781e+00,1.817649230360984802e-02,9.072567820549011230e-01,-3.604463338851928711e-01
1.420000000000000000e+02,-1.748301535844802856e-01,-1.928038746118545532e-01,-5.904997587203979492e-01,6.003642082214355469e-01,2.170468419790267944e-01,2.549130201339721680e+00,3.837336778640747070e+00,6.119154393672943115e-02,9.651897549629211426e-01,-3.577039539813995361e-01
1.420999999999999943e+02,-1.679256856441497803e-01,-2.062462866306304932e-01,-5.562794804573059082e-01,5.126336812973022461e-01,1.994620636105537415e-02,2.504369497299194336e+00,3.974699020385742188e+00,1.090501025319099426e-01,1.025261402130126953e+00,-3.544901907444000244e-01
1.422000000000000171e+02,-1.612339466810226440e-01,-2.185342460870742798e-01,-5.209615230560302734e-01,4.305719733238220215e-01,-1.517241895198822021e-01,2.437733411788940430e+00,4.109187126159667969e+00,1.621694266796112061e-01,1.087643980979919434e+00,-3.507987558841705322e-01
1.423000000000000114e+02,-1.547241657972335815e-01,-2.298655956983566284e-01,-4.860338568687438965e-01,3.545099794864654541e-01,-2.981274425983428955e-01,2.351649284362792969e+00,4.238722801208496094e+00,2.213183939456939697e-01,1.152671217918395996e+00,-3.465660512447357178e-01
1.424000000000000057e+02,-1.483112871646881104e-01,-2.404459565877914429e-01,-4.517456293106079102e-01,2.843577265739440918e-01,-4.198248386383056641e-01,2.248694419860839844e+00,4.362330436706542969e+00,2.867980897426605225e-01,1.220406413078308105e+00,-3.417809605598449707e-01
1.425000000000000000e+02,-1.415015608072280884e-01,-2.505387365818023682e-01,-4.180638492107391357e-01,2.197323441505432129e-01,-5.195018649101257324e-01,2.133128881454467773e+00,4.478347778320312500e+00,3.588216304779052734e-01,1.290844202041625977e+00,-3.364501893520355225e-01
1.425999999999999943e+02,-1.341788321733474731e-01,-2.601880729198455811e-01,-3.850546181201934814e-01,1.601819545030593872e-01,-5.984661579132080078e-01,2.007616996765136719e+00,4.582204818725585938e+00,4.388882517814636230e-01,1.364142060279846191e+00,-3.305920660495758057e-01
1.427000000000000171e+02,-1.261778920888900757e-01,-2.693734169006347656e-01,-3.526845872402191162e-01,1.051719710230827332e-01,-6.582394242286682129e-01,1.875432968139648438e+00,4.667094230651855469e+00,5.299157500267028809e-01,1.440304279327392578e+00,-3.243016004562377930e-01
1.428000000000000114e+02,-1.169011071324348450e-01,-2.780634760856628418e-01,-3.202268779277801514e-01,5.464534461498260498e-02,-7.000362277030944824e-01,1.738639950752258301e+00,4.727828025817871094e+00,6.333428621292114258e-01,1.519580006599426270e+00,-3.175455629825592041e-01
1.429000000000000057e+02,-1.061842516064643860e-01,-2.862267792224884033e-01,-2.899069488048553467e-01,1.062265131622552872e-02,-7.270032167434692383e-01,1.600876092910766602e+00,4.751109123229980469e+00,7.520566582679748535e-01,1.602332592010498047e+00,-3.102687895298004150e-01
1.430000000000000000e+02,-9.406902641057968140e-02,-2.938806712627410889e-01,-2.658845782279968262e-01,-2.472122386097908020e-02,-7.404852509498596191e-01,1.463566184043884277e+00,4.712617397308349609e+00,8.890227079391479492e-01,1.688682079315185547e+00,-3.024519681930541992e-01
1.430999999999999943e+02,-8.053147047758102417e-02,-3.010171055793762207e-01,-2.473410069942474365e-01,-5.439192429184913635e-02,-7.415249347686767578e-01,1.327709197998046875e+00,4.584768295288085938e+00,1.039804697036743164e+00,1.778709173202514648e+00,-2.940918505191802979e-01
1.432000000000000171e+02,-6.552106887102127075e-02,-3.076176345348358154e-01,-2.327590882778167725e-01,-8.073139190673828125e-02,-7.318144440650939941e-01,1.194833397865295410e+00,4.377020359039306641e+00,1.203451156616210938e+00,1.872496128082275391e+00,-2.851772606372833252e-01
1.433000000000000114e+02,-4.898555576801300049e-02,-3.136632144451141357e-01,-2.211314588785171509e-01,-1.044175028800964355e-01,-7.152010798454284668e-01,1.068320751190185547e+00,4.103678226470947266e+00,1.379276394844055176e+00,1.970201492309570312e+00,-2.756848037242889404e-01
1.434000000000000057e+02,-3.087126277387142181e-02,-3.191343545913696289e-01,-2.108605653047561646e-01,-1.256612241268157959e-01,-6.935915350914001465e-01,9.500297307968139648e-01,3.761173486709594727e+00,1.563659667968750000e+00,2.071786642074584961e+00,-2.656210958957672119e-01
1.435000000000000000e+02,-1.112548448145389557e-02,-3.240119814872741699e-01,-2.015191465616226196e-01,-1.448339968919754028e-01,-6.676057577133178711e-01,8.395364284515380859e-01,3.372277259826660156e+00,1.749979019165039062e+00,2.176553726196289062e+00,-2.550923526287078857e-01
1.435999999999999943e+02,1.027231477200984955e-02,-3.283036947250366211e-01,-1.929720044136047363e-01,-1.622371375560760498e-01,-6.385990977287292480e-01,7.362787723541259766e-01,2.960932493209838867e+00,1.936565041542053223e+00,2.284449338912963867e+00,-2.439516633749008179e-01
1.437000000000000171e+02,3.315138816833496094e-02,-3.321157693862915039e-01,-1.850445419549942017e-01,-1.782599091529846191e-01,-6.071565747261047363e-01,6.397469043731689453e-01,2.557727575302124023e+00,2.109444379806518555e+00,2.395381927490234375e+00,-2.316733002662658691e-01
1.438000000000000114e+02,5.717232078313827515e-02,-3.355610072612762451e-01,-1.776847541332244873e-01,-1.930180341005325317e-01,-5.737253427505493164e-01,5.494120717048645020e-01,2.170626640319824219e+00,2.251693487167358398e+00,2.509580850601196289e+00,-2.178529351949691772e-01
1.439000000000000057e+02,8.226251602172851562e-02,-3.386621475219726562e-01,-1.707542091608047485e-01,-2.065806984901428223e-01,-5.386519432067871094e-01,4.648600220680236816e-01,1.807669639587402344e+00,2.358142614364624023e+00,2.627259016036987305e+00,-2.020895332098007202e-01
1.440000000000000000e+02,1.084486842155456543e-01,-3.414720892906188965e-01,-1.640416830778121948e-01,-2.189815938472747803e-01,-5.034747123718261719e-01,3.861338496208190918e-01,1.471905708312988281e+00,2.441088676452636719e+00,2.748586416244506836e+00,-1.841043531894683838e-01
1.440999999999999943e+02,1.356661468744277954e-01,-3.441277146339416504e-01,-1.575152724981307983e-01,-2.303976714611053467e-01,-4.689031839370727539e-01,3.134243786334991455e-01,1.161074399948120117e+00,2.504755496978759766e+00,2.873641014099121094e+00,-1.638592928647994995e-01
1.442000000000000171e+02,1.639251112937927246e-01,-3.467083275318145752e-01,-1.511120349168777466e-01,-2.410448044538497925e-01,-4.349554181098937988e-01,2.464111000299453735e-01,8.731251358985900879e-01,2.549026250839233398e+00,3.002508163452148438e+00,-1.413068026304244995e-01
1.443000000000000114e+02,1.933957785367965698e-01,-3.491911590099334717e-01,-1.443547457456588745e-01,-2.511826157569885254e-01,-4.016144275665283203e-01,1.846990734338760376e-01,6.083847880363464355e-01,2.573139429092407227e+00,3.135322570800781250e+00,-1.163414269685745239e-01
1.444000000000000057e+02,2.241961807012557983e-01,-3.515620827674865723e-01,-1.370870620012283325e-01,-2.608803808689117432e-01,-3.690564334392547607e-01,1.277420222759246826e-01,3.681067824363708496e-01,2.570888280868530273e+00,3.272118330001831055e+00,-8.881232887506484985e-02
1.445000000000000000e+02,2.564219236373901367e-01,-3.538124859333038330e-01,-1.291831135749816895e-01,-2.701134979724884033e-01,-3.366598486900329590e-01,7.515942305326461792e-02,1.529309600591659546e-01,2.542715072631835938e+00,3.412468910217285156e+00,-5.842844396829605103e-02
1.445999999999999943e+02,2.903698682785034180e-01,-3.559128940105438232e-01,-1.200551912188529968e-01,-2.788580656051635742e-01,-3.045363724231719971e-01,2.766262367367744446e-02,-3.681581094861030579e-02,2.490955114364624023e+00,3.554282903671264648e+00,-2.465584501624107361e-02
1.447000000000000171e+02,3.260401189327239990e-01,-3.578614592552185059e-01,-1.094885692000389099e-01,-2.870762944221496582e-01,-2.778590321540832520e-01,-1.125971693545579910e-02,-2.011035531759262085e-01,2.418011665344238281e+00,3.695198297500610352e+00,1.345902122557163239e-02
1.448000000000000114e+02,3.634655475616455078e-01,-3.596548140048980713e-01,-9.751965850591659546e-02,-2.947835922241210938e-01,-2.570274472236633301e-01,-4.299039021134376526e-02,-3.401764035224914551e-01,2.326325654983520508e+00,3.834747314453125000e+00,5.619861930608749390e-02
1.449000000000000057e+02,4.025285840034484863e-01,-3.612113296985626221e-01,-8.413358032703399658e-02,-3.019752204418182373e-01,-2.408019751310348511e-01,-7.070973515510559082e-02,-4.551030993461608887e-01,2.218878984451293945e+00,3.972491502761840820e+00,1.037674695253372192e-01
1.450000000000000000e+02,4.430421888828277588e-01,-3.624300658702850342e-01,-6.928004324436187744e-02,-3.086328804492950439e-01,-2.280079573392868042e-01,-9.554894268512725830e-02,-5.486227273941040039e-01,2.099852561950683594e+00,4.107488632202148438e+00,1.565534174442291260e-01
1.450999999999999943e+02,4.850477278232574463e-01,-3.632982969284057617e-01,-5.290695652365684509e-02,-3.147376477718353271e-01,-2.172670811414718628e-01,-1.178457066416740417e-01,-6.217713356018066406e-01,1.971761703491210938e+00,4.237662792205810547e+00,2.153364568948745728e-01
1.452000000000000171e+02,5.285706520080566406e-01,-3.638125658035278320e-01,-3.496062010526657104e-02,-3.202699124813079834e-01,-2.075181752443313599e-01,-1.379261910915374756e-01,-6.760812401771545410e-01,1.837738275527954102e+00,4.361955642700195312e+00,2.804430127143859863e-01
1.453000000000000114e+02,5.736183524131774902e-01,-3.639774918556213379e-01,-1.538836676627397537e-02,-3.252106606960296631e-01,-1.986410468816757202e-01,-1.560643017292022705e-01,-7.131514549255371094e-01,1.700044393539428711e+00,4.478872299194335938e+00,3.520922362804412842e-01
1.454000000000000057e+02,6.202326416969299316e-01,-3.637839257717132568e-01,5.840322934091091156e-03,-3.295595645904541016e-01,-1.904433369636535645e-01,-1.726887822151184082e-01,-7.360364794731140137e-01,1.562105774879455566e+00,4.584123611450195312e+00,4.315451979637145996e-01
1.455000000000000000e+02,6.684570312500000000e-01,-3.632218837738037109e-01,2.858847938477993011e-02,-3.334137499332427979e-01,-1.828341037034988403e-01,-1.880023628473281860e-01,-7.456444501876831055e-01,1.424845099449157715e+00,4.670804023742675781e+00,5.218398571014404297e-01
1.455999999999999943e+02,7.183367013931274414e-01,-3.622812330722808838e-01,5.250068381428718567e-02,-3.368939459323883057e-01,-1.757487207651138306e-01,-2.021001875400543213e-01,-7.433531880378723145e-01,1.289575457572937012e+00,4.733973026275634766e+00,6.243758201599121094e-01
1.457000000000000171e+02,7.699175477027893066e-01,-3.609516322612762451e-01,7.749494165182113647e-02,-3.400244414806365967e-01,-1.689423471689224243e-01,-2.150131911039352417e-01,-7.310259342193603516e-01,1.157900333404541016e+00,4.761010646820068359e+00,7.419703006744384766e-01
1.458000000000000114e+02,8.232416510581970215e-01,-3.592242598533630371e-01,1.035790741443634033e-01,-3.428595960140228271e-01,-1.623377054929733276e-01,-2.268339544534683228e-01,-7.129414677619934082e-01,1.033683657646179199e+00,4.728741645812988281e+00,8.777540922164916992e-01
1.459000000000000057e+02,8.782932162284851074e-01,-3.571133613586425781e-01,1.307071447372436523e-01,-3.455215692520141602e-01,-1.558986753225326538e-01,-2.378134131431579590e-01,-6.899228692054748535e-01,9.176128506660461426e-01,4.608703136444091797e+00,1.027894973754882812e+00
1.460000000000000000e+02,9.351166486740112305e-01,-3.546147048473358154e-01,1.588643342256546021e-01,-3.481101393699645996e-01,-1.493643671274185181e-01,-2.481495290994644165e-01,-6.629373431205749512e-01,8.091796636581420898e-01,4.405752658843994141e+00,1.190716505050659180e+00
1.460999999999999943e+02,9.939484000205993652e-01,-3.516772687435150146e-01,1.882177740335464478e-01,-3.506029248237609863e-01,-1.423302441835403442e-01,-2.580501437187194824e-01,-6.331800222396850586e-01,7.078343033790588379e-01,4.137802600860595703e+00,1.365932106971740723e+00
1.462000000000000171e+02,1.054985761642456055e+00,-3.482638299465179443e-01,2.188943028450012207e-01,-3.529845774173736572e-01,-1.347542554140090942e-01,-2.674911916255950928e-01,-6.011227369308471680e-01,6.130556464195251465e-01,3.799869060516357422e+00,1.550359010696411133e+00
1.463000000000000114e+02,1.118538618087768555e+00,-3.443356156349182129e-01,2.509631216526031494e-01,-3.552487492561340332e-01,-1.262500584125518799e-01,-2.764655053615570068e-01,-5.671508908271789551e-01,5.243662595748901367e-01,3.413527250289916992e+00,1.736769795417785645e+00
1.464000000000000057e+02,1.184798717498779297e+00,-3.398534357547760010e-01,2.847071290016174316e-01,-3.573675751686096191e-01,-1.163390129804611206e-01,-2.849235534667968750e-01,-5.318706631660461426e-01,4.413527250289916992e-01,3.001530170440673828e+00,1.924179553985595703e+00
1.465000000000000000e+02,1.253772139549255371e+00,-3.348189294338226318e-01,3.201695680618286133e-01,-3.593349456787109375e-01,-1.049976646900177002e-01,-2.928592264652252197e-01,-4.968374073505401611e-01,3.642765283584594727e-01,2.596399068832397461e+00,2.099378108978271484e+00
1.465999999999999943e+02,1.325535774230957031e+00,-3.292301893234252930e-01,3.573859035968780518e-01,-3.611472845077514648e-01,-9.225916862487792969e-02,-3.002865314483642578e-01,-4.624346792697906494e-01,2.931548058986663818e-01,2.206652879714965820e+00,2.245149374008178711e+00
1.467000000000000171e+02,1.400155782699584961e+00,-3.231702446937561035e-01,3.962728381156921387e-01,-3.627405166625976562e-01,-7.807620614767074585e-02,-3.071882128715515137e-01,-4.286450147628784180e-01,2.276243567466735840e-01,1.840547561645507812e+00,2.354483604431152344e+00
1.468000000000000114e+02,1.477731108665466309e+00,-3.166685402393341064e-01,4.366094768047332764e-01,-3.640001416206359863e-01,-6.239749491214752197e-02,-3.135456442832946777e-01,-3.954970538616180420e-01,1.672595441341400146e-01,1.501727581024169922e+00,2.439470529556274414e+00
1.469000000000000057e+02,1.558658123016357422e+00,-3.096656501293182373e-01,4.784326851367950439e-01,-3.649105727672576904e-01,-4.516993463039398193e-02,-3.193395137786865234e-01,-3.630745410919189453e-01,1.115128621459007263e-01,1.188073873519897461e+00,2.504999160766601562e+00
1.470000000000000000e+02,1.643130660057067871e+00,-3.021297156810760498e-01,5.217727422714233398e-01,-3.654663860797882080e-01,-2.634011022746562958e-02,-3.245504200458526611e-01,-3.306358754634857178e-01,6.016372144222259521e-02,8.974987268447875977e-01,2.551112651824951172e+00
1.470999999999999943e+02,1.731269001960754395e+00,-2.940483093261718750e-01,5.666340589523315430e-01,-3.656733930110931396e-01,-5.855118390172719955e-03,-3.291596472263336182e-01,-2.994441986083984375e-01,1.467030216008424759e-02,6.300691962242126465e-01,2.577315568923950195e+00
1.472000000000000171e+02,1.823103666305541992e+00,-2.854216396808624268e-01,6.130568385124206543e-01,-3.655230402946472168e-01,1.624478213489055634e-02,-3.332221508026123047e-01,-2.743926346302032471e-01,-2.203061245381832123e-02,3.870779275894165039e-01,2.577459812164306641e+00
1.473000000000000114e+02,1.918774604797363281e+00,-2.762292921543121338e-01,6.610845327377319336e-01,-3.650054335594177246e-01,3.965870663523674011e-02,-3.368624448776245117e-01,-2.549746036529541016e-01,-5.244811996817588806e-02,1.691991835832595825e-01,2.551424503326416016e+00
1.474000000000000057e+02,2.018439531326293945e+00,-2.664479613304138184e-01,7.107617259025573730e-01,-3.641105592250823975e-01,6.418758630752563477e-02,-3.401435613632202148e-01,-2.397135198116302490e-01,-7.935643196105957031e-02,-2.321203611791133881e-02,2.501541614532470703e+00
1.475000000000000000e+02,2.121608257293701172e+00,-2.561525106430053711e-01,7.621343731880187988e-01,-3.628279268741607666e-01,8.977538347244262695e-02,-3.431045711040496826e-01,-2.276370227336883545e-01,-1.035394072532653809e-01,-1.901003420352935791e-01,2.430214881896972656e+00
1.475999999999999943e+02,2.227914094924926758e+00,-2.453914731740951538e-01,8.152474761009216309e-01,-3.611477911472320557e-01,1.164621561765670776e-01,-3.458160459995269775e-01,-2.171737253665924072e-01,-1.252121478319168091e-01,-3.316871523857116699e-01,2.339888811111450195e+00
1.477000000000000171e+02,2.337280511856079102e+00,-2.337319850921630859e-01,8.700901269912719727e-01,-3.590823113918304443e-01,1.441479474306106567e-01,-3.484396040439605713e-01,-2.076604217290878296e-01,-1.447673290967941284e-01,-4.488901197910308838e-01,2.233429908752441406e+00
1.478000000000000114e+02,2.449791193008422852e+00,-2.207112014293670654e-01,9.266859889030456543e-01,-3.566322028636932373e-01,1.729547232389450073e-01,-3.509773313999176025e-01,-1.989793926477432251e-01,-1.624681800603866577e-01,-5.445058941841125488e-01,2.115112781524658203e+00
1.479000000000000057e+02,2.565686941146850586e+00,-2.059334963560104370e-01,9.852489233016967773e-01,-3.537533879280090332e-01,2.030406147241592407e-01,-3.534088730812072754e-01,-1.909394711256027222e-01,-1.787408441305160522e-01,-6.195911765098571777e-01,1.987440824508666992e+00
1.480000000000000000e+02,2.685161828994750977e+00,-1.890085786581039429e-01,1.045993804931640625e+00,-3.503992557525634766e-01,2.344797104597091675e-01,-3.557265102863311768e-01,-1.834758967161178589e-01,-1.937296241521835327e-01,-6.757028698921203613e-01,1.853635787963867188e+00
1.480999999999999943e+02,2.808333873748779297e+00,-1.698311716318130493e-01,1.109192490577697754e+00,-3.465425074100494385e-01,2.674285769462585449e-01,-3.579153716564178467e-01,-1.764881461858749390e-01,-2.075167298316955566e-01,-7.142831683158874512e-01,1.715842247009277344e+00
1.482000000000000171e+02,2.935259819030761719e+00,-1.483880728483200073e-01,1.175084352493286133e+00,-3.421347141265869141e-01,3.020826280117034912e-01,-3.599543571472167969e-01,-1.697366833686828613e-01,-2.201307117938995361e-01,-7.384836077690124512e-01,1.577622294425964355e+00
1.483000000000000114e+02,3.066065311431884766e+00,-1.245844438672065735e-01,1.243686795234680176e+00,-3.371748030185699463e-01,3.384808003902435303e-01,-3.618395030498504639e-01,-1.631781607866287231e-01,-2.317121624946594238e-01,-7.493104934692382812e-01,1.440012454986572266e+00
1.484000000000000057e+02,3.200881481170654297e+00,-9.831010550260543823e-02,1.315049886703491211e+00,-3.316618800163269043e-01,3.766322433948516846e-01,-3.635545074939727783e-01,-1.567742079496383667e-01,-2.424944490194320679e-01,-7.480672001838684082e-01,1.304258704185485840e+00
1.485000000000000000e+02,3.339410305023193359e+00,-6.928848475217819214e-02,1.389273405075073242e+00,-3.256610035896301270e-01,4.162916243076324463e-01,-3.649724423885345459e-01,-1.501150578260421753e-01,-2.527166306972503662e-01,-7.365151643753051758e-01,1.171893477439880371e+00
1.485999999999999943e+02,3.480737924575805664e+00,-3.724471107125282288e-02,1.466413378715515137e+00,-3.192243576049804688e-01,4.574157297611236572e-01,-3.660464882850646973e-01,-1.429490894079208374e-01,-2.625035643577575684e-01,-7.189285755157470703e-01,1.046706557273864746e+00
1.487000000000000171e+02,3.621806621551513672e+00,-1.209486741572618484e-03,1.546838045120239258e+00,-3.122965991497039795e-01,5.000481009483337402e-01,-3.667662739753723145e-01,-1.352022439241409302e-01,-2.718255519866943359e-01,-6.963813900947570801e-01,9.297020435333251953e-01
1.488000000000000114e+02,3.761669635772705078e+00,3.935848921537399292e-02,1.630787014961242676e+00,-3.048394918441772461e-01,5.441951155662536621e-01,-3.671363890171051025e-01,-1.263512074947357178e-01,-2.806715369224548340e-01,-6.697139739990234375e-01,8.204035758972167969e-01
1.489000000000000057e+02,3.899960041046142578e+00,8.464378118515014648e-02,1.718386769294738770e+00,-2.968376278877258301e-01,5.898836255073547363e-01,-3.671536147594451904e-01,-1.160684302449226379e-01,-2.889936566352844238e-01,-6.402111649513244629e-01,7.182490825653076172e-01
1.490000000000000000e+02,4.036013126373291016e+00,1.349184662103652954e-01,1.809673190116882324e+00,-2.882918417453765869e-01,6.371566057205200195e-01,-3.668082356452941895e-01,-1.043722927570343018e-01,-2.968001961708068848e-01,-6.083664894104003906e-01,6.227179169654846191e-01
1.490999999999999943e+02,4.168176174163818359e+00,1.908517479896545410e-01,1.904772639274597168e+00,-2.791838049888610840e-01,6.860581040382385254e-01,-3.660902678966522217e-01,-9.126868098974227905e-02,-3.040946722030639648e-01,-5.745862722396850586e-01,5.333168506622314453e-01
1.492000000000000171e+02,4.294809341430664062e+00,2.529857456684112549e-01,2.003845691680908203e+00,-2.694897353649139404e-01,7.366334795951843262e-01,-3.649894595146179199e-01,-7.670763134956359863e-02,-3.108588457107543945e-01,-5.393651723861694336e-01,4.496160149574279785e-01
1.493000000000000114e+02,4.415004730224609375e+00,3.215599358081817627e-01,2.106560468673706055e+00,-2.592606842517852783e-01,7.889294028282165527e-01,-3.634952604770660400e-01,-6.063740700483322144e-02,-3.170739114284515381e-01,-5.042600631713867188e-01,3.717982769012451172e-01
1.494000000000000057e+02,4.525785446166992188e+00,3.969969451427459717e-01,2.212402343750000000e+00,-2.485750019550323486e-01,8.429679274559020996e-01,-3.616068065166473389e-01,-4.300444945693016052e-02,-3.227202594280242920e-01,-4.697736501693725586e-01,2.999597191810607910e-01
1.495000000000000000e+02,4.620985984802246094e+00,4.821175336837768555e-01,2.321327209472656250e+00,-2.370834499597549438e-01,8.987361192703247070e-01,-3.593372404575347900e-01,-2.375572174787521362e-02,-3.277787566184997559e-01,-4.359051287174224854e-01,2.337600886821746826e-01
1.495999999999999943e+02,4.695080280303955078e+00,5.788089632987976074e-01,2.433351039886474609e+00,-2.243058830499649048e-01,9.563337564468383789e-01,-3.566688299179077148e-01,-2.847099443897604942e-03,-3.322379887104034424e-01,-4.026610553264617920e-01,1.727885603904724121e-01
1.497000000000000171e+02,4.739568710327148438e+00,6.892105340957641602e-01,2.548727035522460938e+00,-2.098377346992492676e-01,1.016035318374633789e+00,-3.535363972187042236e-01,1.963667757809162140e-02,-3.361772000789642334e-01,-3.701831698417663574e-01,1.164950206875801086e-01
1.498000000000000114e+02,4.736412048339843750e+00,8.165317177772521973e-01,2.667654991149902344e+00,-1.932709217071533203e-01,1.078012347221374512e+00,-3.499288260936737061e-01,4.334681481122970581e-02,-3.397223651409149170e-01,-3.377597630023956299e-01,6.456789374351501465e-02
1.499000000000000057e+02,4.657322883605957031e+00,9.609966874122619629e-01,2.790268898010253906e+00,-1.744563877582550049e-01,1.142602682113647461e+00,-3.457864522933959961e-01,6.815983355045318604e-02,-3.429100811481475830e-01,-3.060517907142639160e-01,1.807524822652339935e-02
1.500000000000000000e+02,4.485838890075683594e+00,1.117536425590515137e+00,2.916625738143920898e+00,-1.533819437026977539e-01,1.209912180900573730e+00,-3.410884439945220947e-01,9.405264258384704590e-02,-3.457939922809600830e-01,-2.802447080612182617e-01,-1.965902373194694519e-02
1.500999999999999943e+02,4.247030258178710938e+00,1.287320494651794434e+00,3.046841859817504883e+00,-1.299632042646408081e-01,1.279913306236267090e+00,-3.358454704284667969e-01,1.210156828165054321e-01,-3.484702408313751221e-01,-2.601550519466400146e-01,-5.067741870880126953e-02
1.502000000000000171e+02,3.939027309417724609e+00,1.468278765678405762e+00,3.181053400039672852e+00,-1.040932312607765198e-01,1.352764844894409180e+00,-3.300616443157196045e-01,1.489890217781066895e-01,-3.510730564594268799e-01,-2.443941384553909302e-01,-7.800451666116714478e-02
1.503000000000000114e+02,3.571274518966674805e+00,1.653313517570495605e+00,3.319080591201782227e+00,-7.553704082965850830e-02,1.428469657897949219e+00,-3.238395154476165771e-01,1.781300008296966553e-01,-3.535838425159454346e-01,-2.319476455450057983e-01,-1.025418788194656372e-01
1.504000000000000057e+02,3.166722536087036133e+00,1.840766191482543945e+00,3.460246801376342773e+00,-4.402780160307884216e-02,1.507236838340759277e+00,-3.171596527099609375e-01,2.085789293050765991e-01,-3.559850454330444336e-01,-2.213394492864608765e-01,-1.245390623807907104e-01
1.505000000000000000e+02,2.758609294891357422e+00,2.022483110427856445e+00,3.601596355438232422e+00,-8.711433038115501404e-03,1.589455366134643555e+00,-3.099632561206817627e-01,2.403939664363861084e-01,-3.582712709903717041e-01,-2.117007970809936523e-01,-1.443731784820556641e-01
1.505999999999999943e+02,2.362617492675781250e+00,2.181946992874145508e+00,3.741811752319335938e+00,3.110016137361526489e-02,1.675251960754394531e+00,-3.022287487983703613e-01,2.737540900707244873e-01,-3.604247570037841797e-01,-2.029175460338592529e-01,-1.623014062643051147e-01
1.507000000000000171e+02,1.987160086631774902e+00,2.305106639862060547e+00,3.880522251129150391e+00,7.559977471828460693e-02,1.764727592468261719e+00,-2.939499318599700928e-01,3.088191449642181396e-01,-3.624280095100402832e-01,-1.947957575321197510e-01,-1.787560731172561646e-01
1.508000000000000114e+02,1.638234019279479980e+00,2.398868560791015625e+00,4.017144203186035156e+00,1.250345855951309204e-01,1.857939958572387695e+00,-2.851200997829437256e-01,3.456408679485321045e-01,-3.642762005329132080e-01,-1.872565895318984985e-01,-1.939128637313842773e-01
1.509000000000000057e+02,1.315319061279296875e+00,2.472059249877929688e+00,4.150284767150878906e+00,1.799748092889785767e-01,1.955046772956848145e+00,-2.757159769535064697e-01,3.841824233531951904e-01,-3.659324049949645996e-01,-1.802205592393875122e-01,-2.078614383935928345e-01
1.510000000000000000e+02,1.016321897506713867e+00,2.526144981384277344e+00,4.278050422668457031e+00,2.410761415958404541e-01,2.056099414825439453e+00,-2.657304406166076660e-01,4.241853952407836914e-01,-3.672688305377960205e-01,-1.734407246112823486e-01,-2.206303477287292480e-01
1.510999999999999943e+02,7.399563789367675781e-01,2.560859680175781250e+00,4.399610519409179688e+00,3.085840642452239990e-01,2.160396814346313477e+00,-2.552701830863952637e-01,4.656639993190765381e-01,-3.682588040828704834e-01,-1.668583452701568604e-01,-2.323363274335861206e-01
1.512000000000000171e+02,4.874681234359741211e-01,2.572506427764892578e+00,4.512495517730712891e+00,3.827634155750274658e-01,2.267832994461059570e+00,-2.442584186792373657e-01,5.086563229560852051e-01,-3.688939511775970459e-01,-1.604382246732711792e-01,-2.432237863540649414e-01
1.513000000000000114e+02,2.597661018371582031e-01,2.557217121124267578e+00,4.611020088195800781e+00,4.660800993442535400e-01,2.378302335739135742e+00,-2.321687638759613037e-01,5.531651973724365234e-01,-3.691805303096771240e-01,-1.538494080305099487e-01,-2.535063922405242920e-01
1.514000000000000057e+02,5.733577907085418701e-02,2.517175197601318359e+00,4.689165115356445312e+00,5.607618689537048340e-01,2.492005825042724609e+00,-2.185828089714050293e-01,5.992256999015808105e-01,-3.691118955612182617e-01,-1.467551738023757935e-01,-2.633556127548217773e-01
1.515000000000000000e+02,-1.196451932191848755e-01,2.454750299453735352e+00,4.739923477172851562e+00,6.686491966247558594e-01,2.609159708023071289e+00,-2.031135261058807373e-01,6.468809247016906738e-01,-3.686783313751220703e-01,-1.391042619943618774e-01,-2.727417647838592529e-01
1.515999999999999943e+02,-2.712846994400024414e-01,2.372365474700927734e+00,4.747133731842041016e+00,7.928361892700195312e-01,2.729943990707397461e+00,-1.854375004768371582e-01,6.961752772331237793e-01,-3.678697943687438965e-01,-1.304470449686050415e-01,-2.816588282585144043e-01
1.517000000000000171e+02,-3.979701995849609375e-01,2.272482633590698242e+00,4.683340549468994141e+00,9.349088072776794434e-01,2.854448318481445312e+00,-1.655016243457794189e-01,7.471543550491333008e-01,-3.666759729385375977e-01,-1.203687936067581177e-01,-2.900558114051818848e-01
1.518000000000000114e+02,-5.020400881767272949e-01,2.159117937088012695e+00,4.526807785034179688e+00,1.089407205581665039e+00,2.982746601104736328e+00,-1.432728171348571777e-01,7.998653650283813477e-01,-3.650862276554107666e-01,-1.088669225573539734e-01,-2.979331016540527344e-01
1.519000000000000057e+02,-5.852033495903015137e-01,2.035311222076416016e+00,4.299201488494873047e+00,1.257171750068664551e+00,3.114972114562988281e+00,-1.186464503407478333e-01,8.543115854263305664e-01,-3.631070554256439209e-01,-9.596420079469680786e-02,-3.053007423877716064e-01
1.520000000000000000e+02,-6.488490700721740723e-01,1.904201507568359375e+00,4.003662586212158203e+00,1.436455011367797852e+00,3.251198530197143555e+00,-9.148784726858139038e-02,9.104952216148376465e-01,-3.607454299926757812e-01,-8.161116391420364380e-02,-3.121406733989715576e-01
1.520999999999999943e+02,-6.941568851470947266e-01,1.768004536628723145e+00,3.643895626068115234e+00,1.621526598930358887e+00,3.391023397445678711e+00,-6.150064244866371155e-02,9.685543179512023926e-01,-3.579751849174499512e-01,-6.575633585453033447e-02,-3.184341788291931152e-01
1.522000000000000171e+02,-7.240054011344909668e-01,1.630151271820068359e+00,3.243927955627441406e+00,1.808789014816284180e+00,3.532761573791503906e+00,-2.825546264648437500e-02,1.028763055801391602e+00,-3.547318577766418457e-01,-4.834638535976409912e-02,-3.241617977619171143e-01
1.523000000000000114e+02,-7.402034401893615723e-01,1.492596268653869629e+00,2.833754539489746094e+00,1.992936491966247559e+00,3.673715591430664062e+00,9.254695847630500793e-03,1.091298222541809082e+00,-3.510089218616485596e-01,-2.932779677212238312e-02,-3.293041288852691650e-01
1.524000000000000057e+02,-7.436547279357910156e-01,1.356212854385375977e+00,2.434590578079223633e+00,2.157915592193603516e+00,3.813349962234497070e+00,5.136273056268692017e-02,1.156489253044128418e+00,-3.467424213886260986e-01,-8.650551550090312958e-03,-3.338447511196136475e-01
1.525000000000000000e+02,-7.360522747039794922e-01,1.222567915916442871e+00,2.054417848587036133e+00,2.288180351257324219e+00,3.951253414154052734e+00,9.826532006263732910e-02,1.224381923675537109e+00,-3.419250845909118652e-01,1.362907700240612030e-02,-3.378495275974273682e-01
1.525999999999999943e+02,-7.204731702804565430e-01,1.094297051429748535e+00,1.700033903121948242e+00,2.386252164840698242e+00,4.086585998535156250e+00,1.503071337938308716e-01,1.294984698295593262e+00,-3.365612328052520752e-01,3.719361126422882080e-02,-3.414415717124938965e-01
1.527000000000000171e+02,-6.998801827430725098e-01,9.742723107337951660e-01,1.372200369834899902e+00,2.463017702102661133e+00,4.217334270477294922e+00,2.082613855600357056e-01,1.368449091911315918e+00,-3.306764364242553711e-01,6.187115609645843506e-02,-3.446733057498931885e-01
1.528000000000000114e+02,-6.746848821640014648e-01,8.621588945388793945e-01,1.068705439567565918e+00,2.520685672760009766e+00,4.342302322387695312e+00,2.725034058094024658e-01,1.444783806800842285e+00,-3.243601918220520020e-01,8.762469887733459473e-02,-3.475926816463470459e-01
1.529000000000000057e+02,-6.462385058403015137e-01,7.573958039283752441e-01,7.878525257110595703e-01,2.558942794799804688e+00,4.460210800170898438e+00,3.432604670524597168e-01,1.524253606796264648e+00,-3.175751864910125732e-01,1.144647225737571716e-01,-3.502832949161529541e-01
1.530000000000000000e+02,-6.152653694152832031e-01,6.594687700271606445e-01,5.306657552719116211e-01,2.575377464294433594e+00,4.567191123962402344e+00,4.214762151241302490e-01,1.607207655906677246e+00,-3.102680742740631104e-01,1.423071324825286865e-01,-3.528960347175598145e-01
1.530999999999999943e+02,-5.822305083274841309e-01,5.678343176841735840e-01,2.981727123260498047e-01,2.564783573150634766e+00,4.656378746032714844e+00,5.102574229240417480e-01,1.693766593933105469e+00,-3.024201095104217529e-01,1.712958365678787231e-01,-3.554195761680603027e-01
1.532000000000000171e+02,-5.474280118942260742e-01,4.820841550827026367e-01,9.091740846633911133e-02,2.528988122940063477e+00,4.722918033599853516e+00,6.110495328903198242e-01,1.784003257751464844e+00,-2.940291464328765869e-01,2.015798985958099365e-01,-3.578349053859710693e-01
1.533000000000000114e+02,-5.121443271636962891e-01,4.020484387874603271e-01,-9.086841344833374023e-02,2.470350503921508789e+00,4.755234718322753906e+00,7.265222072601318359e-01,1.878008604049682617e+00,-2.850823104381561279e-01,2.332240045070648193e-01,-3.601357638835906982e-01
1.534000000000000057e+02,-4.774307608604431152e-01,3.280555605888366699e-01,-2.472429722547531128e-01,2.391288518905639648e+00,4.732068061828613281e+00,8.599068522453308105e-01,1.975941419601440430e+00,-2.755563557147979736e-01,2.663322985172271729e-01,-3.623117804527282715e-01
1.535000000000000000e+02,-4.433496296405792236e-01,2.598439157009124756e-01,-3.785310387611389160e-01,2.294249534606933594e+00,4.624023437500000000e+00,1.008507966995239258e+00,2.077723741531372070e+00,-2.654637098312377930e-01,3.011194467544555664e-01,-3.643400967121124268e-01
1.535999999999999943e+02,-4.098652303218841553e-01,1.970280557870864868e-01,-4.865794777870178223e-01,2.182853460311889648e+00,4.429137706756591797e+00,1.169472098350524902e+00,2.182669162750244141e+00,-2.549089789390563965e-01,3.376611471176147461e-01,-3.662136197090148926e-01
1.537000000000000171e+02,-3.771426379680633545e-01,1.390836983919143677e-01,-5.735803842544555664e-01,2.060638666152954102e+00,4.169842243194580078e+00,1.343140840530395508e+00,2.290737390518188477e+00,-2.437153011560440063e-01,3.759493827819824219e-01,-3.679095804691314697e-01
1.538000000000000114e+02,-3.447785973548889160e-01,8.555199950933456421e-02,-6.407304406166076660e-01,1.930474162101745605e+00,3.840146303176879883e+00,1.526864409446716309e+00,2.401846885681152344e+00,-2.313625812530517578e-01,4.157211482524871826e-01,-3.692993223667144775e-01
1.539000000000000057e+02,-3.123165369033813477e-01,3.672446683049201965e-02,-6.893267035484313965e-01,1.794908881187438965e+00,3.458918333053588867e+00,1.712706208229064941e+00,2.516234636306762695e+00,-2.174502611160278320e-01,4.569590389728546143e-01,-3.703449368476867676e-01
1.540000000000000000e+02,-2.842047214508056641e-01,-4.164326470345258713e-03,-7.217849493026733398e-01,1.656943321228027344e+00,3.048246860504150391e+00,1.900343418121337891e+00,2.634113073348999023e+00,-2.015725672245025635e-01,4.997068047523498535e-01,-3.710363209247589111e-01
1.540999999999999943e+02,-2.621479332447052002e-01,-3.717621788382530212e-02,-7.404402494430541992e-01,1.519135951995849609e+00,2.642224788665771484e+00,2.077706336975097656e+00,2.755647420883178711e+00,-1.834678947925567627e-01,5.439693331718444824e-01,-3.713785409927368164e-01
1.542000000000000171e+02,-2.450634241104125977e-01,-6.561729311943054199e-02,-7.461146116256713867e-01,1.382289648056030273e+00,2.250582456588745117e+00,2.227553129196166992e+00,2.880911827087402344e+00,-1.631030738353729248e-01,5.897765159606933594e-01,-3.713671267032623291e-01
1.543000000000000114e+02,-2.315797060728073120e-01,-9.103458374738693237e-02,-7.404608726501464844e-01,1.247958540916442871e+00,1.881765246391296387e+00,2.340532541275024414e+00,3.009996652603149414e+00,-1.404251605272293091e-01,6.371713876724243164e-01,-3.709923624992370605e-01
1.544000000000000057e+02,-2.205432355403900146e-01,-1.138912886381149292e-01,-7.259390354156494141e-01,1.118211388587951660e+00,1.540172100067138672e+00,2.427927017211914062e+00,3.143036127090454102e+00,-1.153284758329391479e-01,6.861981153488159180e-01,-3.702442944049835205e-01
1.545000000000000000e+02,-2.105872482061386108e-01,-1.344329565763473511e-01,-7.062754034996032715e-01,9.965788722038269043e-01,1.223972439765930176e+00,2.495632886886596680e+00,3.280044794082641602e+00,-8.765444159507751465e-02,7.369021773338317871e-01,-3.691125810146331787e-01
1.545999999999999943e+02,-2.015299499034881592e-01,-1.529723256826400757e-01,-6.818494796752929688e-01,8.829560279846191406e-01,9.310160875320434570e-01,2.544007062911987305e+00,3.420584440231323242e+00,-5.711466073989868164e-02,7.893303036689758301e-01,-3.675867319107055664e-01
1.547000000000000171e+02,-1.931959092617034912e-01,-1.699004024267196655e-01,-6.539268493652343750e-01,7.767914533615112305e-01,6.610416769981384277e-01,2.572784423828125000e+00,3.562407732009887695e+00,-2.313263900578022003e-02,8.434985876083374023e-01,-3.656682372093200684e-01
1.548000000000000114e+02,-1.854608207941055298e-01,-1.854941993951797485e-01,-6.233949661254882812e-01,6.775602698326110840e-01,4.153583645820617676e-01,2.576201438903808594e+00,3.703296661376953125e+00,1.521803624927997589e-02,8.993996381759643555e-01,-3.633678853511810303e-01
1.549000000000000057e+02,-1.782757937908172607e-01,-1.998555064201354980e-01,-5.907232165336608887e-01,5.847178101539611816e-01,1.946968883275985718e-01,2.553195476531982422e+00,3.842800140380859375e+00,5.820369347929954529e-02,9.571230411529541016e-01,-3.606694638729095459e-01
1.550000000000000000e+02,-1.714221984148025513e-01,-2.130261361598968506e-01,-5.562115907669067383e-01,4.978487491607666016e-01,-5.508642643690109253e-04,2.506084918975830078e+00,3.980468034744262695e+00,1.060324907302856445e-01,1.016959190368652344e+00,-3.575047552585601807e-01
1.550999999999999943e+02,-1.647759824991226196e-01,-2.250681370496749878e-01,-5.208813548088073730e-01,4.166323244571685791e-01,-1.702950149774551392e-01,2.437264919281005859e+00,4.115309715270996094e+00,1.591122895479202271e-01,1.079060077667236328e+00,-3.538693487644195557e-01
1.552000000000000171e+02,-1.583021283149719238e-01,-2.362221479415893555e-01,-4.860354661941528320e-01,3.414395451545715332e-01,-3.147249519824981689e-01,2.349172830581665039e+00,4.245243072509765625e+00,2.182183563709259033e-01,1.143767952919006348e+00,-3.497004210948944092e-01
1.553000000000000114e+02,-1.518453657627105713e-01,-2.466716915369033813e-01,-4.518283605575561523e-01,2.721050977706909180e-01,-4.345504939556121826e-01,2.244509458541870117e+00,4.369257450103759766e+00,2.836614847183227539e-01,1.211171865463256836e+00,-3.449814617633819580e-01
1.554000000000000057e+02,-1.449232101440429688e-01,-2.566683888435363770e-01,-4.182222485542297363e-01,2.082435935735702515e-01,-5.325559377670288086e-01,2.127588033676147461e+00,4.485759258270263672e+00,3.556572198867797852e-01,1.281258702278137207e+00,-3.397198319435119629e-01
1.555000000000000000e+02,-1.374794840812683105e-01,-2.662139236927032471e-01,-3.853261768817901611e-01,1.493711322546005249e-01,-6.098995804786682129e-01,2.000961542129516602e+00,4.590275287628173828e+00,4.356139898300170898e-01,1.354197859764099121e+00,-3.339205086231231689e-01
1.555999999999999943e+02,-1.292438656091690063e-01,-2.752958238124847412e-01,-3.529692888259887695e-01,9.497606009244918823e-02,-6.681377291679382324e-01,1.867916345596313477e+00,4.675945281982421875e+00,5.265023112297058105e-01,1.429984331130981445e+00,-3.276860117912292480e-01
1.557000000000000171e+02,-1.196530312299728394e-01,-2.838710546493530273e-01,-3.204882144927978516e-01,4.512657970190048218e-02,-7.085581421852111816e-01,1.730512976646423340e+00,4.737714767456054688e+00,6.297324299812316895e-01,1.508822321891784668e+00,-3.209954202175140381e-01
1.558000000000000114e+02,-1.086237728595733643e-01,-2.919204533100128174e-01,-2.909981310367584229e-01,2.339144004508852959e-03,-7.343505024909973145e-01,1.592399477958679199e+00,4.762551307678222656e+00,7.481732964515686035e-01,1.591101765632629395e+00,-3.137898147106170654e-01
1.559000000000000057e+02,-9.619976580142974854e-02,-2.994621694087982178e-01,-2.677734196186065674e-01,-3.201846033334732056e-02,-7.466917037963867188e-01,1.454808831214904785e+00,4.726545810699462891e+00,8.848786950111389160e-01,1.676943421363830566e+00,-3.060485422611236572e-01
1.560000000000000000e+02,-8.234246820211410522e-02,-3.064823448657989502e-01,-2.498295903205871582e-01,-6.118138507008552551e-02,-7.467443943023681641e-01,1.318853616714477539e+00,4.601712226867675781e+00,1.035616517066955566e+00,1.766463756561279297e+00,-2.977631092071533203e-01
1.560999999999999943e+02,-6.700097024440765381e-02,-3.129625022411346436e-01,-2.356587797403335571e-01,-8.717470616102218628e-02,-7.362165451049804688e-01,1.186050534248352051e+00,4.395658016204833984e+00,1.199158668518066406e+00,1.859722852706909180e+00,-2.889263629913330078e-01
1.562000000000000171e+02,-5.012259259819984436e-02,-3.188834786415100098e-01,-2.242691069841384888e-01,-1.105573996901512146e-01,-7.191984653472900391e-01,1.059996604919433594e+00,4.124242305755615234e+00,1.374965429306030273e+00,1.956877946853637695e+00,-2.795151472091674805e-01
1.563000000000000114e+02,-3.165357932448387146e-02,-3.242256641387939453e-01,-2.141144871711730957e-01,-1.315414309501647949e-01,-6.971987485885620117e-01,9.421517252922058105e-01,3.783199548721313477e+00,1.559635758399963379e+00,2.057972431182861328e+00,-2.695234417915344238e-01
1.564000000000000057e+02,-1.154079008847475052e-02,-3.289698660373687744e-01,-2.048780322074890137e-01,-1.504797935485839844e-01,-6.709216833114624023e-01,8.320728540420532227e-01,3.394865751266479492e+00,1.746256470680236816e+00,2.162304878234863281e+00,-2.590582072734832764e-01
1.565000000000000000e+02,1.020902954041957855e-02,-3.331452012062072754e-01,-1.964127421379089355e-01,-1.677000969648361206e-01,-6.417091488838195801e-01,7.291960120201110840e-01,2.982582807540893555e+00,1.933517336845397949e+00,2.269774913787841797e+00,-2.480376064777374268e-01
1.565999999999999943e+02,3.337431326508522034e-02,-3.368654549121856689e-01,-1.885577738285064697e-01,-1.835607439279556274e-01,-6.101006865501403809e-01,6.330040097236633301e-01,2.577880620956420898e+00,2.107743263244628906e+00,2.380274057388305664e+00,-2.359423637390136719e-01
1.567000000000000171e+02,5.766414478421211243e-02,-3.402243554592132568e-01,-1.812649220228195190e-01,-1.981692165136337280e-01,-5.765293240547180176e-01,5.429823398590087891e-01,2.188980340957641602e+00,2.251817703247070312e+00,2.493995189666748047e+00,-2.223791629076004028e-01
1.568000000000000114e+02,8.301775157451629639e-02,-3.432490229606628418e-01,-1.743661761283874512e-01,-2.115847021341323853e-01,-5.413916707038879395e-01,4.587074220180511475e-01,1.824028968811035156e+00,2.359744310379028320e+00,2.611159563064575195e+00,-2.069635093212127686e-01
1.569000000000000057e+02,1.094771176576614380e-01,-3.460004627704620361e-01,-1.676790863275527954e-01,-2.238475978374481201e-01,-5.062344670295715332e-01,3.802720606327056885e-01,1.486346244812011719e+00,2.443771839141845703e+00,2.731953144073486328e+00,-1.893453299999237061e-01
1.570000000000000000e+02,1.369442045688629150e-01,-3.486394584178924561e-01,-1.611722111701965332e-01,-2.351676225662231445e-01,-4.716855287551879883e-01,3.078377544879913330e-01,1.173743724822998047e+00,2.508416175842285156e+00,2.856471776962280273e+00,-1.694611757993698120e-01
1.570999999999999943e+02,1.654933542013168335e-01,-3.511979281902313232e-01,-1.547581255435943604e-01,-2.457392066717147827e-01,-4.377585649490356445e-01,2.410817593336105347e-01,8.841560482978820801e-01,2.553621053695678711e+00,2.984784841537475586e+00,-1.472841650247573853e-01
1.572000000000000171e+02,1.952930688858032227e-01,-3.536536097526550293e-01,-1.479412615299224854e-01,-2.558262050151824951e-01,-4.044438004493713379e-01,1.796040385961532593e-01,6.177833080291748047e-01,2.578759670257568359e+00,3.117025375366210938e+00,-1.227104067802429199e-01
1.573000000000000114e+02,2.264355272054672241e-01,-3.559962809085845947e-01,-1.406110525131225586e-01,-2.654694318771362305e-01,-3.719117343425750732e-01,1.228560507297515869e-01,3.758997321128845215e-01,2.577600717544555664e+00,3.253288030624389648e+00,-9.561363607645034790e-02
1.574000000000000057e+02,2.590197026729583740e-01,-3.582168817520141602e-01,-1.325979083776473999e-01,-2.746490240097045898e-01,-3.395047187805175781e-01,7.047373801469802856e-02,1.591610610485076904e-01,2.550362825393676758e+00,3.393186569213867188e+00,-6.569580733776092529e-02
1.575000000000000000e+02,2.932811975479125977e-01,-3.602906763553619385e-01,-1.233059614896774292e-01,-2.833336889743804932e-01,-3.074829876422882080e-01,2.325893379747867584e-02,-3.209237009286880493e-02,2.499383211135864258e+00,3.535214424133300781e+00,-3.256773576140403748e-02
1.575999999999999943e+02,3.292773663997650146e-01,-3.622115254402160645e-01,-1.125738620758056641e-01,-2.914915978908538818e-01,-2.810644805431365967e-01,-1.531319506466388702e-02,-1.978189349174499512e-01,2.427069187164306641e+00,3.676526308059692383e+00,4.795341286808252335e-03
1.577000000000000171e+02,3.670377135276794434e-01,-3.639729917049407959e-01,-1.004435867071151733e-01,-2.991402149200439453e-01,-2.604467570781707764e-01,-4.683300107717514038e-02,-3.382527828216552734e-01,2.335866451263427734e+00,3.816533565521240234e+00,4.675688967108726501e-02
1.578000000000000114e+02,4.063693881034851074e-01,-3.654673695564270020e-01,-8.689042180776596069e-02,-3.062711060047149658e-01,-2.443326562643051147e-01,-7.445713877677917480e-02,-4.544107019901275635e-01,2.228723049163818359e+00,3.954842090606689453e+00,9.350899606943130493e-02
1.579000000000000057e+02,4.471528530120849609e-01,-3.666210770606994629e-01,-7.186385989189147949e-02,-3.128659725189208984e-01,-2.316138297319412231e-01,-9.923242777585983276e-02,-5.490584373474121094e-01,2.109863758087158203e+00,4.090655326843261719e+00,1.453786790370941162e-01
1.580000000000000000e+02,4.894359409809112549e-01,-3.674225211143493652e-01,-5.531159415841102600e-02,-3.189056515693664551e-01,-2.209021151065826416e-01,-1.214628145098686218e-01,-6.232358217239379883e-01,1.981799244880676270e+00,4.222003936767578125e+00,2.031351029872894287e-01
1.580999999999999943e+02,5.332346558570861816e-01,-3.678721189498901367e-01,-3.717977553606033325e-02,-3.243705034255981445e-01,-2.111769616603851318e-01,-1.414898335933685303e-01,-6.784895062446594238e-01,1.847706556320190430e+00,4.347599029541015625e+00,2.671810984611511230e-01
1.582000000000000171e+02,5.785652399063110352e-01,-3.679710328578948975e-01,-1.741558685898780823e-02,-3.292415440082550049e-01,-2.023207545280456543e-01,-1.595808714628219604e-01,-7.163383364677429199e-01,1.709783554077148438e+00,4.466260910034179688e+00,3.377470970153808594e-01
1.583000000000000114e+02,6.254702210426330566e-01,-3.677095472812652588e-01,4.000079352408647537e-03,-3.335273861885070801e-01,-1.941408663988113403e-01,-1.761651933193206787e-01,-7.398981451988220215e-01,1.571536064147949219e+00,4.574284553527832031e+00,4.156507849693298340e-01
1.584000000000000057e+02,6.739934682846069336e-01,-3.670778274536132812e-01,2.691019698977470398e-02,-3.373296260833740234e-01,-1.865480542182922363e-01,-1.914416551589965820e-01,-7.501170039176940918e-01,1.433934569358825684e+00,4.664879322052001953e+00,5.039954185485839844e-01
1.585000000000000000e+02,7.241800427436828613e-01,-3.660656809806823730e-01,5.097101256251335144e-02,-3.407621383666992188e-01,-1.794745624065399170e-01,-2.055042684078216553e-01,-7.483579516410827637e-01,1.298280119895935059e+00,4.733157157897949219e+00,6.042734384536743164e-01
1.585999999999999943e+02,7.760763764381408691e-01,-3.646625876426696777e-01,7.611382007598876953e-02,-3.438480496406555176e-01,-1.726745218038558960e-01,-2.183832973241806030e-01,-7.364212870597839355e-01,1.166126370429992676e+00,4.768150329589843750e+00,7.190614938735961914e-01
1.587000000000000171e+02,8.297172784805297852e-01,-3.628627657890319824e-01,1.023566797375679016e-01,-3.466455042362213135e-01,-1.660750359296798706e-01,-2.301780730485916138e-01,-7.186046242713928223e-01,1.041297316551208496e+00,4.749356269836425781e+00,8.516311645507812500e-01
1.588000000000000114e+02,8.850850462913513184e-01,-3.606809079647064209e-01,1.296268403530120850e-01,-3.492980897426605225e-01,-1.596401780843734741e-01,-2.411385327577590942e-01,-6.958370804786682129e-01,9.246389865875244141e-01,4.647272109985351562e+00,9.998976588249206543e-01
1.589000000000000057e+02,9.422375559806823730e-01,-3.581084012985229492e-01,1.579457521438598633e-01,-3.518747091293334961e-01,-1.530951708555221558e-01,-2.514635026454925537e-01,-6.690205335617065430e-01,8.156605958938598633e-01,4.456373214721679688e+00,1.160405158996582031e+00
1.590000000000000000e+02,1.001431107521057129e+00,-3.550873994827270508e-01,1.874840110540390015e-01,-3.543525636196136475e-01,-1.460487097501754761e-01,-2.613538205623626709e-01,-6.394010782241821289e-01,7.138037085533142090e-01,4.200857639312744141e+00,1.333774805068969727e+00
1.590999999999999943e+02,1.062847137451171875e+00,-3.515941798686981201e-01,2.183544337749481201e-01,-3.567183017730712891e-01,-1.384575963020324707e-01,-2.707836031913757324e-01,-6.074622273445129395e-01,6.185444593429565430e-01,3.874765396118164062e+00,1.517580866813659668e+00
1.592000000000000171e+02,1.126804828643798828e+00,-3.475808501243591309e-01,2.506188452243804932e-01,-3.589664995670318604e-01,-1.299236565828323364e-01,-2.797468304634094238e-01,-5.735976099967956543e-01,5.293996930122375488e-01,3.495245456695556641e+00,1.703751564025878906e+00
1.593000000000000114e+02,1.193474054336547852e+00,-3.430129885673522949e-01,2.845071256160736084e-01,-3.610734939575195312e-01,-1.199802234768867493e-01,-2.881932258605957031e-01,-5.383484959602355957e-01,4.459379017353057861e-01,3.084244728088378906e+00,1.892076253890991211e+00
1.594000000000000057e+02,1.262824058532714844e+00,-3.379007577896118164e-01,3.201175034046173096e-01,-3.630286455154418945e-01,-1.086075603961944580e-01,-2.961175441741943359e-01,-5.032659173011779785e-01,3.683767616748809814e-01,2.676248550415039062e+00,2.071254014968872070e+00
1.595000000000000000e+02,1.334992527961730957e+00,-3.322362005710601807e-01,3.574926257133483887e-01,-3.648279309272766113e-01,-9.583722054958343506e-02,-3.035332858562469482e-01,-4.688056409358978271e-01,2.967852056026458740e-01,2.282072544097900391e+00,2.224073648452758789e+00
1.595999999999999943e+02,1.410006523132324219e+00,-3.261172771453857422e-01,3.965074419975280762e-01,-3.663931787014007568e-01,-8.162126690149307251e-02,-3.104231357574462891e-01,-4.349616765975952148e-01,2.308162748813629150e-01,1.910294175148010254e+00,2.339773654937744141e+00
1.597000000000000171e+02,1.488001227378845215e+00,-3.195528686046600342e-01,4.369657635688781738e-01,-3.676227331161499023e-01,-6.590838730335235596e-02,-3.167682290077209473e-01,-4.017481505870819092e-01,1.700538694858551025e-01,1.565726161003112793e+00,2.429025888442993164e+00
1.598000000000000114e+02,1.569377064704895020e+00,-3.124828338623046875e-01,4.789140522480010986e-01,-3.685024380683898926e-01,-4.864544421434402466e-02,-3.225492835044860840e-01,-3.692888021469116211e-01,1.139483004808425903e-01,1.246760964393615723e+00,2.498353004455566406e+00
1.599000000000000057e+02,1.654291629791259766e+00,-3.048803806304931641e-01,5.223790407180786133e-01,-3.690282702445983887e-01,-2.977882139384746552e-02,-3.277468383312225342e-01,-3.368587493896484375e-01,6.221291050314903259e-02,9.513096809387207031e-01,2.548331737518310547e+00
1.600000000000000000e+02,1.742879271507263184e+00,-2.967326045036315918e-01,5.673676133155822754e-01,-3.692050278186798096e-01,-9.256049059331417084e-03,-3.323425352573394775e-01,-3.053103387355804443e-01,1.604177802801132202e-02,6.788268089294433594e-01,2.578741788864135742e+00
1.600999999999999943e+02,1.835174322128295898e+00,-2.880379557609558105e-01,6.139212250709533691e-01,-3.690235316753387451e-01,1.288011111319065094e-02,-3.363934159278869629e-01,-2.797518670558929443e-01,-2.135155349969863892e-02,4.306323528289794922e-01,2.584160327911376953e+00
1.602000000000000171e+02,1.931324958801269531e+00,-2.787748575210571289e-01,6.620833277702331543e-01,-3.684740066528320312e-01,3.633513301610946655e-02,-3.400206267833709717e-01,-2.598802149295806885e-01,-5.217074975371360779e-02,2.074939161539077759e-01,2.562913417816162109e+00
1.603000000000000114e+02,2.031469345092773438e+00,-2.689228951930999756e-01,7.118986248970031738e-01,-3.675462901592254639e-01,6.090685725212097168e-02,-3.432875871658325195e-01,-2.442658990621566772e-01,-7.937464118003845215e-02,9.827015921473503113e-03,2.517320156097412109e+00
1.604000000000000057e+02,2.135013818740844727e+00,-2.585726678371429443e-01,7.634132504463195801e-01,-3.662300109863281250e-01,8.654600381851196289e-02,-3.462356030941009521e-01,-2.319304496049880981e-01,-1.038107946515083313e-01,-1.622572243213653564e-01,2.449778795242309570e+00
1.605000000000000000e+02,2.241699218750000000e+00,-2.477375864982604980e-01,8.166700601577758789e-01,-3.645161688327789307e-01,1.132817938923835754e-01,-3.489402830600738525e-01,-2.213650792837142944e-01,-1.257117688655853271e-01,-3.089294433593750000e-01,2.362731456756591797e+00
1.605999999999999943e+02,2.351429939270019531e+00,-2.359391301870346069e-01,8.716545104980468750e-01,-3.624183237552642822e-01,1.410171687602996826e-01,-3.515605926513671875e-01,-2.117629498243331909e-01,-1.454645097255706787e-01,-4.308187961578369141e-01,2.258826017379760742e+00
1.607000000000000171e+02,2.464323520660400391e+00,-2.227592617273330688e-01,9.283944368362426758e-01,-3.599349260330200195e-01,1.698812693357467651e-01,-3.540941178798675537e-01,-2.030102461576461792e-01,-1.633246392011642456e-01,-5.306897759437561035e-01,2.142390489578247070e+00
1.608000000000000114e+02,2.580617666244506836e+00,-2.078041732311248779e-01,9.871050715446472168e-01,-3.570206761360168457e-01,2.000295668840408325e-01,-3.565207719802856445e-01,-1.949128955602645874e-01,-1.797247678041458130e-01,-6.097636222839355469e-01,2.016027927398681641e+00
1.609000000000000057e+02,2.700505971908569336e+00,-1.906871795654296875e-01,1.048003673553466797e+00,-3.536325991153717041e-01,2.315331101417541504e-01,-3.588333725929260254e-01,-1.873963028192520142e-01,-1.948312073945999146e-01,-6.695894598960876465e-01,1.883049368858337402e+00
1.610000000000000000e+02,2.824102163314819336e+00,-1.713109761476516724e-01,1.111349344253540039e+00,-3.497437834739685059e-01,2.645001411437988281e-01,-3.610213696956634521e-01,-1.803753972053527832e-01,-2.087316215038299561e-01,-7.113842964172363281e-01,1.745488882064819336e+00
1.610999999999999943e+02,2.951465368270874023e+00,-1.496607512235641479e-01,1.177390813827514648e+00,-3.453033864498138428e-01,2.991444468498229980e-01,-3.630619645118713379e-01,-1.736040562391281128e-01,-2.214542031288146973e-01,-7.383278012275695801e-01,1.607013344764709473e+00
1.612000000000000171e+02,3.082722663879394531e+00,-1.256390810012817383e-01,1.246113419532775879e+00,-3.403178155422210693e-01,3.355376720428466797e-01,-3.649483323097229004e-01,-1.670287847518920898e-01,-2.331231385469436646e-01,-7.517254352569580078e-01,1.469002723693847656e+00
1.613000000000000114e+02,3.218001365661621094e+00,-9.913355857133865356e-02,1.317605853080749512e+00,-3.347787559032440186e-01,3.736866116523742676e-01,-3.666638135910034180e-01,-1.606148928403854370e-01,-2.439797073602676392e-01,-7.527022957801818848e-01,1.332538008689880371e+00
1.614000000000000057e+02,3.356985569000244141e+00,-6.986162811517715454e-02,1.391952991485595703e+00,-3.287593126296997070e-01,4.133388996124267578e-01,-3.680820465087890625e-01,-1.540059596300125122e-01,-2.542450726032257080e-01,-7.429280877113342285e-01,1.199114084243774414e+00
1.615000000000000000e+02,3.498653888702392578e+00,-3.753066435456275940e-02,1.469217419624328613e+00,-3.223040103912353516e-01,4.544535279273986816e-01,-3.691570460796356201e-01,-1.468912512063980103e-01,-2.640765607357025146e-01,-7.263369560241699219e-01,1.072137355804443359e+00
1.615999999999999943e+02,3.639942646026611328e+00,-1.142166322097182274e-03,1.549761772155761719e+00,-3.153582513332366943e-01,4.970757663249969482e-01,-3.698780536651611328e-01,-1.392141282558441162e-01,-2.734443247318267822e-01,-7.047589421272277832e-01,9.533918499946594238e-01
1.617000000000000171e+02,3.780000925064086914e+00,3.979973867535591125e-02,1.633821129798889160e+00,-3.078845143318176270e-01,5.412125587463378906e-01,-3.702494502067565918e-01,-1.305025666952133179e-01,-2.823414504528045654e-01,-6.787899136543273926e-01,8.424736857414245605e-01
1.618000000000000114e+02,3.918458461761474609e+00,8.548060059547424316e-02,1.721529006958007812e+00,-2.998666465282440186e-01,5.868906378746032715e-01,-3.702680468559265137e-01,-1.203667372465133667e-01,-2.907174229621887207e-01,-6.498091220855712891e-01,7.388135194778442383e-01
1.619000000000000057e+02,4.054630756378173828e+00,1.361799687147140503e-01,1.812924861907958984e+00,-2.913047075271606445e-01,6.341526508331298828e-01,-3.699240982532501221e-01,-1.088100373744964600e-01,-2.985747754573822021e-01,-6.183983683586120605e-01,6.418880224227905273e-01
1.620000000000000000e+02,4.186783790588378906e+00,1.925998330116271973e-01,1.908138394355773926e+00,-2.821797430515289307e-01,6.830430030822753906e-01,-3.692076504230499268e-01,-9.585080295801162720e-02,-3.059218525886535645e-01,-5.850018858909606934e-01,5.511743426322937012e-01
1.620999999999999943e+02,4.313347816467285156e+00,2.552487552165985107e-01,2.007330179214477539e+00,-2.724680900573730469e-01,7.336069345474243164e-01,-3.681083619594573975e-01,-8.143924921751022339e-02,-3.127405047416687012e-01,-5.499668717384338379e-01,4.662449955940246582e-01
1.622000000000000171e+02,4.433372974395751953e+00,3.243649601936340332e-01,2.110132694244384766e+00,-2.622260451316833496e-01,7.858909368515014648e-01,-3.666158318519592285e-01,-6.552381813526153564e-02,-3.190119564533233643e-01,-5.147454142570495605e-01,3.870905637741088867e-01
1.623000000000000114e+02,4.543717861175537109e+00,4.004400670528411865e-01,2.216064453125000000e+00,-2.515272200107574463e-01,8.399171233177185059e-01,-3.647292256355285645e-01,-4.805114492774009705e-02,-3.247167468070983887e-01,-4.801118075847625732e-01,3.139473199844360352e-01
1.624000000000000057e+02,4.638067722320556641e+00,4.863823950290679932e-01,2.325074195861816406e+00,-2.400033921003341675e-01,8.956736922264099121e-01,-3.624610900878906250e-01,-2.896771952509880066e-02,-3.298355042934417725e-01,-4.461048543453216553e-01,2.465294897556304932e-01
1.625000000000000000e+02,4.711047172546386719e+00,5.839832425117492676e-01,2.437178611755371094e+00,-2.272077947854995728e-01,9.532418251037597656e-01,-3.597971498966217041e-01,-8.224979043006896973e-03,-3.343529999256134033e-01,-4.127015173435211182e-01,1.844449192285537720e-01
1.625999999999999943e+02,4.753683090209960938e+00,6.954683661460876465e-01,2.552632331848144531e+00,-2.127356529235839844e-01,1.012904644012451172e+00,-3.566710948944091797e-01,1.411413028836250305e-02,-3.383387029170989990e-01,-3.800851106643676758e-01,1.271513998508453369e-01
1.627000000000000171e+02,4.747396945953369141e+00,8.240914940834045410e-01,2.671637296676635742e+00,-1.961744874715805054e-01,1.074820876121520996e+00,-3.530741333961486816e-01,3.772468119859695435e-02,-3.419159650802612305e-01,-3.476929962635040283e-01,7.423192262649536133e-02
1.628000000000000114e+02,4.663587570190429688e+00,9.696118831634521484e-01,2.794331789016723633e+00,-1.773628294467926025e-01,1.139329075813293457e+00,-3.489467203617095947e-01,6.244676187634468079e-02,-3.451332747936248779e-01,-3.153852522373199463e-01,2.618911489844322205e-02
1.629000000000000057e+02,4.487712383270263672e+00,1.127194285392761230e+00,2.920773983001708984e+00,-1.562874764204025269e-01,1.206541657447814941e+00,-3.442670404911041260e-01,8.824793994426727295e-02,-3.480406701564788818e-01,-2.881609797477722168e-01,-1.349471695721149445e-02
1.630000000000000000e+02,4.245149612426757812e+00,1.297992110252380371e+00,3.051077604293823242e+00,-1.328665465116500854e-01,1.276433110237121582e+00,-3.390449881553649902e-01,1.151306033134460449e-01,-3.507260084152221680e-01,-2.668444514274597168e-01,-4.571487009525299072e-02
1.630999999999999943e+02,3.932952642440795898e+00,1.479876637458801270e+00,3.185379505157470703e+00,-1.069930046796798706e-01,1.349170923233032227e+00,-3.332798779010772705e-01,1.430179625749588013e-01,-3.533354103565216064e-01,-2.502059340476989746e-01,-7.377805560827255249e-02
1.632000000000000171e+02,3.562220096588134766e+00,1.665398240089416504e+00,3.323529243469238281e+00,-7.844321429729461670e-02,1.424753904342651367e+00,-3.270759284496307373e-01,1.720589995384216309e-01,-3.558547198772430420e-01,-2.370567172765731812e-01,-9.891325980424880981e-02
1.633000000000000114e+02,3.155546188354492188e+00,1.853385806083679199e+00,3.464876174926757812e+00,-4.694264754652976990e-02,1.503368973731994629e+00,-3.204186856746673584e-01,2.023995816707611084e-01,-3.582653105258941650e-01,-2.261723726987838745e-01,-1.214994564652442932e-01
1.634000000000000057e+02,2.746682643890380859e+00,2.035039901733398438e+00,3.606495857238769531e+00,-1.166112907230854034e-02,1.585412979125976562e+00,-3.132483959197998047e-01,2.341022342443466187e-01,-3.605612814426422119e-01,-2.163167595863342285e-01,-1.418166607618331909e-01
1.635000000000000000e+02,2.350239992141723633e+00,2.193627834320068359e+00,3.746992111206054688e+00,2.811574749648571014e-02,1.671012997627258301e+00,-3.055432438850402832e-01,2.672708928585052490e-01,-3.627321124076843262e-01,-2.073486149311065674e-01,-1.601565480232238770e-01
1.635999999999999943e+02,1.974738001823425293e+00,2.315561532974243164e+00,3.885989189147949219e+00,7.258480042219161987e-02,1.760291576385498047e+00,-2.972934842109680176e-01,3.021210432052612305e-01,-3.647549152374267578e-01,-1.990844309329986572e-01,-1.769280731678009033e-01
1.637000000000000171e+02,1.625974178314208984e+00,2.408666133880615234e+00,4.022926807403564453e+00,1.219862252473831177e-01,1.853299617767333984e+00,-2.884937822818756104e-01,3.387279808521270752e-01,-3.666227757930755615e-01,-1.914138048887252808e-01,-1.923773586750030518e-01
1.638000000000000114e+02,1.303169608116149902e+00,2.481304407119750977e+00,4.156446933746337891e+00,1.768791973590850830e-01,1.950193166732788086e+00,-2.791210711002349854e-01,3.770761787891387939e-01,-3.683097660541534424e-01,-1.842816472053527832e-01,-2.066033184528350830e-01
1.639000000000000057e+02,1.004274129867553711e+00,2.534762382507324219e+00,4.284615993499755859e+00,2.379362732172012329e-01,2.051046848297119141e+00,-2.691647410392761230e-01,4.169004857540130615e-01,-3.696870207786560059e-01,-1.774525046348571777e-01,-2.196413874626159668e-01
1.640000000000000000e+02,7.281069159507751465e-01,2.568795680999755859e+00,4.406600952148437500e+00,3.054062128067016602e-01,2.155174016952514648e+00,-2.587293982505798340e-01,4.581927061080932617e-01,-3.707197308540344238e-01,-1.708275824785232544e-01,-2.315712422132492065e-01
1.640999999999999943e+02,4.759449660778045654e-01,2.579317331314086914e+00,4.520014286041259766e+00,3.795397579669952393e-01,2.262441873550415039e+00,-2.477612495422363281e-01,5.009956955909729004e-01,-3.713980317115783691e-01,-1.643708497285842896e-01,-2.426429539918899536e-01
1.642000000000000171e+02,2.486665993928909302e-01,2.562883615493774414e+00,4.619259357452392578e+00,4.627230763435363770e-01,2.372741460800170898e+00,-2.357439100742340088e-01,5.453136563301086426e-01,-3.717274963855743408e-01,-1.578819900751113892e-01,-2.530373334884643555e-01
1.643000000000000114e+02,4.674517363309860229e-02,2.521726608276367188e+00,4.698217868804931641e+00,5.572559237480163574e-01,2.486248970031738281e+00,-2.222782671451568604e-01,5.911778211593627930e-01,-3.717029392719268799e-01,-1.509071737527847290e-01,-2.629892230033874512e-01
1.644000000000000057e+02,-1.296537965536117554e-01,2.458225727081298828e+00,4.750165939331054688e+00,6.649123430252075195e-01,2.603188276290893555e+00,-2.069800645112991333e-01,6.386313438415527344e-01,-3.713147044181823730e-01,-1.434030383825302124e-01,-2.724861502647399902e-01
1.645000000000000000e+02,-2.806501686573028564e-01,2.374812126159667969e+00,4.759237289428710938e+00,7.887843847274780273e-01,2.723748445510864258e+00,-1.894879937171936035e-01,6.877182722091674805e-01,-3.705527186393737793e-01,-1.350482553243637085e-01,-2.815192043781280518e-01
1.645999999999999943e+02,-4.066658318042755127e-01,2.273976564407348633e+00,4.698184013366699219e+00,9.306780099868774414e-01,2.848029136657714844e+00,-1.697315275669097900e-01,7.384842634201049805e-01,-3.694067597389221191e-01,-1.253126412630081177e-01,-2.900417149066925049e-01
1.647000000000000171e+02,-5.101799964904785156e-01,2.159853935241699219e+00,4.544391155242919922e+00,1.085098028182983398e+00,2.976097106933593750e+00,-1.476874947547912598e-01,7.909761071205139160e-01,-3.678662478923797607e-01,-1.141413748264312744e-01,-2.980394959449768066e-01
1.648000000000000114e+02,-5.927646756172180176e-01,2.035355329513549805e+00,4.318558216094970703e+00,1.252782106399536133e+00,3.108083963394165039e+00,-1.232531666755676270e-01,8.452069759368896484e-01,-3.659338057041168213e-01,-1.015749871730804443e-01,-3.055295646190643311e-01
1.649000000000000057e+02,-6.558606028556823730e-01,1.903692722320556641e+00,4.024984836578369141e+00,1.432060837745666504e+00,3.244093179702758789e+00,-9.630625694990158081e-02,9.011717438697814941e-01,-3.636193573474884033e-01,-8.757022023200988770e-02,-3.124963045120239258e-01
1.650000000000000000e+02,-7.006285190582275391e-01,1.767009854316711426e+00,3.666306495666503906e+00,1.617496848106384277e+00,3.383752822875976562e+00,-6.655054539442062378e-02,9.589647650718688965e-01,-3.609056174755096436e-01,-7.207603752613067627e-02,-3.189210295677185059e-01
1.650999999999999943e+02,-7.300364971160888672e-01,1.628818750381469727e+00,3.266649484634399414e+00,1.805084586143493652e+00,3.525688409805297852e+00,-3.362640365958213806e-02,1.018878221511840820e+00,-3.577239811420440674e-01,-5.503953993320465088e-02,-3.247846364974975586e-01
1.652000000000000171e+02,-7.457886338233947754e-01,1.490954875946044922e+00,2.855168581008911133e+00,1.990126490592956543e+00,3.666976451873779297e+00,3.493468277156352997e-03,1.081062436103820801e+00,-3.540713191032409668e-01,-3.640674799680709839e-02,-3.300674259662628174e-01
1.653000000000000114e+02,-7.488367557525634766e-01,1.354337215423583984e+00,2.454446792602539062e+00,2.156615018844604492e+00,3.806977987289428711e+00,4.520018771290779114e-02,1.145861744880676270e+00,-3.498835563659667969e-01,-1.612436585128307343e-02,-3.347500860691070557e-01
1.654000000000000057e+02,-7.408761978149414062e-01,1.220525383949279785e+00,2.072370290756225586e+00,2.288812875747680664e+00,3.945305824279785156e+00,9.168402850627899170e-02,1.213353395462036133e+00,-3.451465964317321777e-01,5.785603076219558716e-03,-3.388736844062805176e-01
1.655000000000000000e+02,-7.251418828964233398e-01,1.092283725738525391e+00,1.715953230857849121e+00,2.388166666030883789e+00,4.081193923950195312e+00,1.432589888572692871e-01,1.283531188964843750e+00,-3.398666083812713623e-01,2.909333072602748871e-02,-3.425482809543609619e-01
1.655999999999999943e+02,-7.044122219085693359e-01,9.722953438758850098e-01,1.386239767074584961e+00,2.465964078903198242e+00,4.212720870971679688e+00,2.006816416978836060e-01,1.356563568115234375e+00,-3.340516090393066406e-01,5.352522060275077820e-02,-3.458611965179443359e-01
1.657000000000000171e+02,-6.791024804115295410e-01,8.602160215377807617e-01,1.081017494201660156e+00,2.524611949920654297e+00,4.338533878326416016e+00,2.643783092498779297e-01,1.432445406913757324e+00,-3.278029561042785645e-01,7.903172075748443604e-02,-3.488444983959197998e-01
1.658000000000000114e+02,-6.505829691886901855e-01,7.554818987846374512e-01,7.985209822654724121e-01,2.563794612884521484e+00,4.457517147064208984e+00,3.345816731452941895e-01,1.511387944221496582e+00,-3.210966885089874268e-01,1.056432500481605530e-01,-3.515692353248596191e-01
1.659000000000000057e+02,-6.195520758628845215e-01,6.575729846954345703e-01,5.396958589553833008e-01,2.581340312957763672e+00,4.566104412078857422e+00,4.120190739631652832e-01,1.593777894973754883e+00,-3.138743937015533447e-01,1.332560479640960693e-01,-3.541986942291259766e-01
1.660000000000000000e+02,-5.864750742912292480e-01,5.659471750259399414e-01,3.055966198444366455e-01,2.571804046630859375e+00,4.657608509063720703e+00,4.997639656066894531e-01,1.679734587669372559e+00,-3.061160147190093994e-01,1.619762480258941650e-01,-3.567441403865814209e-01
1.660999999999999943e+02,-5.516490340232849121e-01,4.801957309246063232e-01,9.678193181753158569e-02,2.536908388137817383e+00,4.727052211761474609e+00,5.993697047233581543e-01,1.769369482994079590e+00,-2.978137135505676270e-01,1.919654905796051025e-01,-3.591845035552978516e-01
1.662000000000000171e+02,-5.163606405258178711e-01,4.001481831073760986e-01,-8.650344610214233398e-02,2.479015350341796875e+00,4.763913631439208984e+00,7.133375406265258789e-01,1.862747788429260254e+00,-2.889593541622161865e-01,2.233037799596786499e-01,-3.615113794803619385e-01
1.663000000000000114e+02,-4.816379249095916748e-01,3.261342942714691162e-01,-2.443064302206039429e-01,2.400547742843627930e+00,4.748254299163818359e+00,8.449433445930480957e-01,1.960027217864990234e+00,-2.795296907424926758e-01,2.560416162014007568e-01,-3.637198507785797119e-01
1.664000000000000057e+02,-4.475477635860443115e-01,2.579033374786376953e-01,-3.769423067569732666e-01,2.303957462310791016e+00,4.650610923767089844e+00,9.925499558448791504e-01,2.061233043670654297e+00,-2.695215940475463867e-01,2.903923690319061279e-01,-3.657871186733245850e-01
1.665000000000000000e+02,-4.140547811985015869e-01,1.950693577527999878e-01,-4.861862957477569580e-01,2.192813634872436523e+00,4.463165283203125000e+00,1.152308821678161621e+00,2.165662527084350586e+00,-2.590421438217163086e-01,3.264852166175842285e-01,-3.677007555961608887e-01
1.665999999999999943e+02,-3.813249468803405762e-01,1.371069699525833130e-01,-5.743031501770019531e-01,2.070740938186645508e+00,4.210802078247070312e+00,1.325042486190795898e+00,2.273228406906127930e+00,-2.479960322380065918e-01,3.643503487110137939e-01,-3.694515824317932129e-01
1.667000000000000171e+02,-3.489582538604736328e-01,8.355600386857986450e-02,-6.424582600593566895e-01,1.940561890602111816e+00,3.888027191162109375e+00,1.508407473564147949e+00,2.383823394775390625e+00,-2.358626127243041992e-01,4.037602543830871582e-01,-3.709252774715423584e-01
1.668000000000000114e+02,-3.164869546890258789e-01,3.468399122357368469e-02,-6.919844150543212891e-01,1.804908037185668945e+00,3.510627985000610352e+00,1.694364666938781738e+00,2.497647285461425781e+00,-2.222512066364288330e-01,4.446194171905517578e-01,-3.720589876174926758e-01
1.669000000000000057e+02,-2.883161008358001709e-01,-6.289191078394651413e-03,-7.251690626144409180e-01,1.666658878326416016e+00,3.100570440292358398e+00,1.882626175880432129e+00,2.614919424057006836e+00,-2.067760080099105835e-01,4.869798719882965088e-01,-3.728402256965637207e-01
1.670000000000000000e+02,-2.662059962749481201e-01,-3.936117142438888550e-02,-7.444863915443420410e-01,1.528532385826110840e+00,2.692445039749145508e+00,2.062397003173828125e+00,2.735825777053833008e+00,-1.890941560268402100e-01,5.308550000190734863e-01,-3.732704818248748779e-01
1.670999999999999943e+02,-2.490495592355728149e-01,-6.786082684993743896e-02,-7.507526874542236328e-01,1.391329526901245117e+00,2.297796010971069336e+00,2.216567277908325195e+00,2.860458850860595703e+00,-1.691460609436035156e-01,5.762639641761779785e-01,-3.733495771884918213e-01
1.672000000000000171e+02,-2.354897558689117432e-01,-9.334109723567962646e-02,-7.456205487251281738e-01,1.256608247756958008e+00,1.925211906433105469e+00,2.333666563034057617e+00,2.988890171051025391e+00,-1.469023376703262329e-01,6.232495903968811035e-01,-3.730678558349609375e-01
1.673000000000000114e+02,-2.244167178869247437e-01,-1.162551641464233398e-01,-7.314180135726928711e-01,1.126314878463745117e+00,1.579742789268493652e+00,2.423789024353027344e+00,3.121253013610839844e+00,-1.222586780786514282e-01,6.718557476997375488e-01,-3.724153637886047363e-01
1.674000000000000057e+02,-2.144388556480407715e-01,-1.368451118469238281e-01,-7.120279073715209961e-01,1.004067420959472656e+00,1.259943604469299316e+00,2.493875265121459961e+00,3.257635593414306641e+00,-9.508618712425231934e-02,7.221273779869079590e-01,-3.713819086551666260e-01
1.675000000000000000e+02,-2.053622454404830933e-01,-1.554270386695861816e-01,-6.878318190574645996e-01,8.898664712905883789e-01,9.637472033500671387e-01,2.544664621353149414e+00,3.397646427154541016e+00,-6.508670747280120850e-02,7.741109728813171387e-01,-3.699570298194885254e-01
1.675999999999999943e+02,-1.970157474279403687e-01,-1.723824143409729004e-01,-6.600666046142578125e-01,7.831637263298034668e-01,6.904495954513549805e-01,2.575939416885375977e+00,3.539700508117675781e+00,-3.185271844267845154e-02,8.278383016586303711e-01,-3.681361377239227295e-01
1.677000000000000171e+02,-1.892691701650619507e-01,-1.880013644695281982e-01,-6.296682357788085938e-01,6.834271550178527832e-01,4.413692355155944824e-01,2.582570552825927734e+00,3.681007146835327148e+00,5.634800065308809280e-03,8.832928538322448730e-01,-3.659335076808929443e-01
1.678000000000000114e+02,-1.820741146802902222e-01,-2.023861110210418701e-01,-5.971114635467529297e-01,5.901094079017639160e-01,2.172996997833251953e-01,2.562457561492919922e+00,3.820999860763549805e+00,4.772636294364929199e-02,9.405237436294555664e-01,-3.633410334587097168e-01
1.679000000000000057e+02,-1.752163469791412354e-01,-2.155799567699432373e-01,-5.626978874206542969e-01,5.027939081192016602e-01,1.867006346583366394e-02,2.517915010452270508e+00,3.959279060363769531e+00,9.461531788110733032e-02,9.997856616973876953e-01,-3.603011071681976318e-01
1.680000000000000000e+02,-1.685662567615509033e-01,-2.276434749364852905e-01,-5.273636579513549805e-01,4.211110174655914307e-01,-1.543957442045211792e-01,2.451334476470947266e+00,4.095031261444091797e+00,1.466367095708847046e-01,1.061259984970092773e+00,-3.567927181720733643e-01
1.680999999999999943e+02,-1.620888859033584595e-01,-2.388168722391128540e-01,-4.924616217613220215e-01,3.454288542270660400e-01,-3.020563721656799316e-01,2.365156412124633789e+00,4.226265430450439453e+00,2.045637220144271851e-01,1.125242948532104492e+00,-3.527710735797882080e-01
1.682000000000000171e+02,-1.556381881237030029e-01,-2.492803484201431274e-01,-4.581977128982543945e-01,2.756315767765045166e-01,-4.248815178871154785e-01,2.261981725692749023e+00,4.351725578308105469e+00,2.687877416610717773e-01,1.191917419433593750e+00,-3.481995165348052979e-01
1.683000000000000114e+02,-1.487283706665039062e-01,-2.592877745628356934e-01,-4.245379865169525146e-01,2.113381177186965942e-01,-5.255863070487976074e-01,2.146108627319335938e+00,4.470195770263671875e+00,3.395379781723022461e-01,1.261249423027038574e+00,-3.430889546871185303e-01
1.684000000000000057e+02,-1.412984430789947510e-01,-2.688449323177337646e-01,-3.915697634220123291e-01,1.520799547433853149e-01,-6.054627299308776855e-01,2.020198106765747070e+00,4.577890872955322266e+00,4.176856577396392822e-01,1.333398103713989258e+00,-3.374266028404235840e-01
1.685000000000000000e+02,-1.330913007259368896e-01,-2.779388427734375000e-01,-3.592019379138946533e-01,9.733463823795318604e-02,-6.660405993461608887e-01,1.887549757957458496e+00,4.667977333068847656e+00,5.063409209251403809e-01,1.408385276794433594e+00,-3.313114941120147705e-01
1.685999999999999943e+02,-1.235381364822387695e-01,-2.865279912948608398e-01,-3.267284035682678223e-01,4.706885293126106262e-02,-7.085104584693908691e-01,1.750206947326660156e+00,4.735601425170898438e+00,6.069692373275756836e-01,1.486332178115844727e+00,-3.247540891170501709e-01
1.687000000000000171e+02,-1.125458925962448120e-01,-2.945909798145294189e-01,-2.967063188552856445e-01,3.498164005577564240e-03,-7.360225319862365723e-01,1.611821770668029785e+00,4.769551277160644531e+00,7.221880555152893066e-01,1.567628145217895508e+00,-3.176958262920379639e-01
1.688000000000000114e+02,-1.001588255167007446e-01,-3.021462261676788330e-01,-2.729786038398742676e-01,-3.148008137941360474e-02,-7.499654889106750488e-01,1.473869681358337402e+00,4.749008178710937500e+00,8.552641868591308594e-01,1.652437090873718262e+00,-3.101092278957366943e-01
1.689000000000000057e+02,-8.633974194526672363e-02,-3.091804385185241699e-01,-2.546254694461822510e-01,-6.098541617393493652e-02,-7.514172196388244629e-01,1.337386727333068848e+00,4.644476890563964844e+00,1.003863930702209473e+00,1.740912675857543945e+00,-3.019779622554779053e-01
1.690000000000000000e+02,-7.103782892227172852e-02,-3.156751394271850586e-01,-2.401150017976760864e-01,-8.726301789283752441e-02,-7.420518994331359863e-01,1.203882455825805664e+00,4.451742172241210938e+00,1.164748668670654297e+00,1.833092689514160156e+00,-2.933003306388854980e-01
1.690999999999999943e+02,-5.420042946934700012e-02,-3.216110765933990479e-01,-2.285299301147460938e-01,-1.108966544270515442e-01,-7.256587743759155273e-01,1.076630473136901855e+00,4.194505691528320312e+00,1.338443160057067871e+00,1.929123401641845703e+00,-2.840548455715179443e-01
1.692000000000000171e+02,-3.577362746000289917e-02,-3.269686996936798096e-01,-2.182796448469161987e-01,-1.320934444665908813e-01,-7.042745947837829590e-01,9.576157331466674805e-01,3.866654396057128906e+00,1.522447586059570312e+00,2.029148817062377930e+00,-2.742203772068023682e-01
1.693000000000000114e+02,-1.570437289774417877e-02,-3.317287862300872803e-01,-2.089566588401794434e-01,-1.512241959571838379e-01,-6.784533858299255371e-01,8.464463353157043457e-01,3.486046314239501953e+00,1.708720445632934570e+00,2.132592916488647461e+00,-2.638847529888153076e-01
1.694000000000000057e+02,6.004204507917165756e-03,-3.359175920486450195e-01,-2.004269510507583618e-01,-1.685875505208969116e-01,-6.495769619941711426e-01,7.425543069839477539e-01,3.074634790420532227e+00,1.897047400474548340e+00,2.239178180694580078e+00,-2.530705630779266357e-01
1.695000000000000000e+02,2.914983406662940979e-02,-3.396441936492919922e-01,-1.925156861543655396e-01,-1.845731586217880249e-01,-6.182506680488586426e-01,6.454180479049682617e-01,2.666795492172241211e+00,2.075846195220947266e+00,2.348812103271484375e+00,-2.413090020418167114e-01
1.695999999999999943e+02,5.342618376016616821e-02,-3.430075049400329590e-01,-1.851708441972732544e-01,-1.992969959974288940e-01,-5.849263072013854980e-01,5.545084476470947266e-01,2.272988319396972656e+00,2.227835893630981445e+00,2.461577892303466797e+00,-2.282271087169647217e-01
1.697000000000000171e+02,7.877556234598159790e-02,-3.460337817668914795e-01,-1.782481968402862549e-01,-2.128262370824813843e-01,-5.499316453933715820e-01,4.694029390811920166e-01,1.901751875877380371e+00,2.342746973037719727e+00,2.577726840972900391e+00,-2.134191542863845825e-01
1.698000000000000114e+02,1.052313819527626038e-01,-3.487863838672637939e-01,-1.715416014194488525e-01,-2.251959592103958130e-01,-5.146959424018859863e-01,3.900583088397979736e-01,1.557758331298828125e+00,2.431492805480957031e+00,2.697458028793334961e+00,-1.964780837297439575e-01
1.699000000000000057e+02,1.326959878206253052e-01,-3.514258861541748047e-01,-1.650189608335494995e-01,-2.365961521863937378e-01,-4.800440967082977295e-01,3.167310059070587158e-01,1.239327549934387207e+00,2.500376224517822266e+00,2.820899009704589844e+00,-1.772743761539459229e-01
1.700000000000000000e+02,1.612417697906494141e-01,-3.539849817752838135e-01,-1.586154550313949585e-01,-2.472313642501831055e-01,-4.460202157497406006e-01,2.491412758827209473e-01,9.443545341491699219e-01,2.549888849258422852e+00,2.948105096817016602e+00,-1.557963937520980835e-01
1.700999999999999943e+02,1.910371631383895874e-01,-3.564414381980895996e-01,-1.518490016460418701e-01,-2.573617696762084961e-01,-4.125978350639343262e-01,1.868988722562789917e-01,6.723855733871459961e-01,2.579803705215454102e+00,3.079199552536010742e+00,-1.319529265165328979e-01
1.702000000000000171e+02,2.221747636795043945e-01,-3.587849140167236328e-01,-1.445717960596084595e-01,-2.670516073703765869e-01,-3.799592554569244385e-01,1.294643431901931763e-01,4.247375726699829102e-01,2.584543228149414062e+00,3.214319229125976562e+00,-1.056361347436904907e-01
1.703000000000000114e+02,2.547206878662109375e-01,-3.610094189643859863e-01,-1.366530507802963257e-01,-2.762772142887115479e-01,-3.475728034973144531e-01,7.641070336103439331e-02,2.021655589342117310e-01,2.562666177749633789e+00,3.353231668472290039e+00,-7.659031450748443604e-02
1.704000000000000057e+02,2.888931035995483398e-01,-3.630917668342590332e-01,-1.275052279233932495e-01,-2.850147187709808350e-01,-3.152222931385040283e-01,2.818874642252922058e-02,5.077539011836051941e-03,2.516495704650878906e+00,3.495110273361206055e+00,-4.453312605619430542e-02
1.705000000000000000e+02,3.247995078563690186e-01,-3.650212585926055908e-01,-1.169184073805809021e-01,-2.932257652282714844e-01,-2.878035306930541992e-01,-1.175990514457225800e-02,-1.664225459098815918e-01,2.448430538177490234e+00,3.636895179748535156e+00,-8.535830304026603699e-03
1.705999999999999943e+02,3.624760806560516357e-01,-3.667921423912048340e-01,-1.049297377467155457e-01,-3.009259700775146484e-01,-2.663248181343078613e-01,-4.415059089660644531e-02,-3.125120401382446289e-01,2.360915184020996094e+00,3.777487754821777344e+00,3.200560435652732849e-02
1.707000000000000171e+02,4.017347991466522217e-01,-3.683020174503326416e-01,-9.152319282293319702e-02,-3.081103265285491943e-01,-2.495844066143035889e-01,-7.229974120855331421e-02,-4.338573813438415527e-01,2.256627321243286133e+00,3.916523694992065430e+00,7.727615535259246826e-02
1.708000000000000114e+02,4.424399137496948242e-01,-3.694729208946228027e-01,-7.664844393730163574e-02,-3.147604763507843018e-01,-2.363546043634414673e-01,-9.750276058912277222e-02,-5.332382917404174805e-01,2.139897108078002930e+00,4.053391933441162109e+00,1.275305598974227905e-01
1.709000000000000057e+02,4.846420884132385254e-01,-3.702922463417053223e-01,-6.025338545441627502e-02,-3.208574354648590088e-01,-2.254349738359451294e-01,-1.201539263129234314e-01,-6.118447780609130859e-01,2.013307094573974609e+00,4.186520576477050781e+00,1.834184676408767700e-01
1.710000000000000000e+02,5.283601880073547363e-01,-3.707593083381652832e-01,-4.228413850069046021e-02,-3.263815045356750488e-01,-2.155551314353942871e-01,-1.405251622200012207e-01,-6.712330579757690430e-01,1.880165934562683105e+00,4.314147949218750000e+00,2.455248981714248657e-01
1.710999999999999943e+02,5.736079216003417969e-01,-3.708761632442474365e-01,-2.268780395388603210e-02,-3.313136398792266846e-01,-2.065657079219818115e-01,-1.589126139879226685e-01,-7.126368880271911621e-01,1.742507219314575195e+00,4.435405254364013672e+00,3.140923380851745605e-01
1.712000000000000171e+02,6.204276084899902344e-01,-3.706331849098205566e-01,-1.435530139133334160e-03,-3.356547057628631592e-01,-1.982849985361099243e-01,-1.757210940122604370e-01,-7.392519712448120117e-01,1.604004979133605957e+00,4.547502040863037109e+00,3.894716501235961914e-01
1.713000000000000114e+02,6.688632369041442871e-01,-3.700205087661743164e-01,2.134778723120689392e-02,-3.394977748394012451e-01,-1.905991435050964355e-01,-1.912044882774353027e-01,-7.523369789123535156e-01,1.465986013412475586e+00,4.644419670104980469e+00,4.743753969669342041e-01
1.714000000000000057e+02,7.189596891403198242e-01,-3.690279722213745117e-01,4.530780389904975891e-02,-3.429627418518066406e-01,-1.834546923637390137e-01,-2.054624557495117188e-01,-7.530429363250732422e-01,1.329555869102478027e+00,4.720422744750976562e+00,5.708200931549072266e-01
1.715000000000000000e+02,7.707632184028625488e-01,-3.676450848579406738e-01,7.036230713129043579e-02,-3.460755050182342529e-01,-1.766197830438613892e-01,-2.185318320989608765e-01,-7.430462837219238281e-01,1.196209073066711426e+00,4.767793178558349609e+00,6.807855367660522461e-01
1.715999999999999943e+02,8.243108391761779785e-01,-3.658652603626251221e-01,9.651501476764678955e-02,-3.488945960998535156e-01,-1.699898988008499146e-01,-2.304877638816833496e-01,-7.263397574424743652e-01,1.069407701492309570e+00,4.769125938415527344e+00,8.074863553047180176e-01
1.717000000000000171e+02,8.795850872993469238e-01,-3.637030720710754395e-01,1.237059310078620911e-01,-3.515529334545135498e-01,-1.635290533304214478e-01,-2.415795326232910156e-01,-7.046485543251037598e-01,9.508335590362548828e-01,4.696469306945800781e+00,9.517709016799926758e-01
1.718000000000000114e+02,9.366291165351867676e-01,-3.611525893211364746e-01,1.519337147474288940e-01,-3.541368842124938965e-01,-1.570482552051544189e-01,-2.519873082637786865e-01,-6.785954833030700684e-01,8.400751352310180664e-01,4.530684947967529297e+00,1.108263373374938965e+00
1.719000000000000057e+02,9.956851005554199219e-01,-3.581600785255432129e-01,1.813674271106719971e-01,-3.566237986087799072e-01,-1.500862985849380493e-01,-2.619501650333404541e-01,-6.495541930198669434e-01,7.365627288818359375e-01,4.295737266540527344e+00,1.278051018714904785e+00
1.720000000000000000e+02,1.056946396827697754e+00,-3.546967804431915283e-01,2.121274620294570923e-01,-3.589991033077239990e-01,-1.425971388816833496e-01,-2.714589834213256836e-01,-6.180934906005859375e-01,6.397726535797119141e-01,3.991941928863525391e+00,1.459198236465454102e+00
1.720999999999999943e+02,1.120702624320983887e+00,-3.507229089736938477e-01,2.442643344402313232e-01,-3.612585663795471191e-01,-1.342719048261642456e-01,-2.805040478706359863e-01,-5.846539735794067383e-01,5.491853356361389160e-01,3.625877857208251953e+00,1.645248770713806152e+00
1.722000000000000171e+02,1.187158823013305664e+00,-3.461970686912536621e-01,2.779432535171508789e-01,-3.633846044540405273e-01,-1.245721429586410522e-01,-2.890396118164062500e-01,-5.495942234992980957e-01,4.643709063529968262e-01,3.221204996109008789e+00,1.833660244941711426e+00
1.723000000000000114e+02,1.256281971931457520e+00,-3.411296904087066650e-01,3.133354187011718750e-01,-3.653596341609954834e-01,-1.134358420968055725e-01,-2.970501184463500977e-01,-5.143825411796569824e-01,3.853412568569183350e-01,2.809473514556884766e+00,2.017855882644653320e+00
1.724000000000000057e+02,1.328206896781921387e+00,-3.355088829994201660e-01,3.504959940910339355e-01,-3.671785891056060791e-01,-1.009047105908393860e-01,-3.045530319213867188e-01,-4.797614812850952148e-01,3.123195171356201172e-01,2.409363031387329102e+00,2.181279897689819336e+00
1.725000000000000000e+02,1.402976274490356445e+00,-3.294263780117034912e-01,3.893301188945770264e-01,-3.687806725502014160e-01,-8.693643659353256226e-02,-3.115330636501312256e-01,-4.457663595676422119e-01,2.450151592493057251e-01,2.029128789901733398e+00,2.308871746063232422e+00
1.725999999999999943e+02,1.480692863464355469e+00,-3.229034543037414551e-01,4.296057224273681641e-01,-3.700520992279052734e-01,-7.148001343011856079e-02,-3.179715573787689209e-01,-4.123761951923370361e-01,1.830348223447799683e-01,1.675188660621643066e+00,2.405529260635375977e+00
1.727000000000000171e+02,1.561742663383483887e+00,-3.158820569515228271e-01,4.713651537895202637e-01,-3.709751367568969727e-01,-5.448262766003608704e-02,-3.238493502140045166e-01,-3.797746896743774414e-01,1.258345842361450195e-01,1.347647309303283691e+00,2.481163024902343750e+00
1.728000000000000114e+02,1.646310806274414062e+00,-3.083316385746002197e-01,5.146405696868896484e-01,-3.715438246726989746e-01,-3.589032217860221863e-02,-3.291468024253845215e-01,-3.473791182041168213e-01,7.300453633069992065e-02,1.044437885284423828e+00,2.537578344345092773e+00
1.729000000000000057e+02,1.734541654586791992e+00,-3.002365827560424805e-01,5.594359040260314941e-01,-3.717638850212097168e-01,-1.564984582364559174e-02,-3.338446319103240967e-01,-3.151074647903442383e-01,2.508799917995929718e-02,7.640207409858703613e-01,2.574472427368164062e+00
1.730000000000000000e+02,1.826470732688903809e+00,-2.915959656238555908e-01,6.057907938957214355e-01,-3.716270327568054199e-01,6.220773793756961823e-03,-3.379807770252227783e-01,-2.880143225193023682e-01,-1.441608555614948273e-02,5.075234770774841309e-01,2.588775396347045898e+00
1.730999999999999943e+02,1.922240018844604492e+00,-2.823890447616577148e-01,6.537486910820007324e-01,-3.711233735084533691e-01,2.949581108987331390e-02,-3.416658639907836914e-01,-2.668069303035736084e-01,-4.652372747659683228e-02,2.759129106998443604e-01,2.575879335403442383e+00
1.732000000000000171e+02,2.022003889083862305e+00,-2.725930511951446533e-01,7.033541202545166016e-01,-3.702428042888641357e-01,5.389559641480445862e-02,-3.449892699718475342e-01,-2.502415180206298828e-01,-7.452544569969177246e-02,6.970842927694320679e-02,2.537843465805053711e+00
1.733000000000000114e+02,2.125244140625000000e+00,-2.622871994972229004e-01,7.546529769897460938e-01,-3.689750134944915771e-01,7.936839014291763306e-02,-3.479815721511840820e-01,-2.371506541967391968e-01,-9.961163252592086792e-02,-1.108825951814651489e-01,2.477046728134155273e+00
1.734000000000000057e+02,2.231622457504272461e+00,-2.515124082565307617e-01,8.076905608177185059e-01,-3.673100769519805908e-01,1.059468314051628113e-01,-3.507117033004760742e-01,-2.262908518314361572e-01,-1.221494451165199280e-01,-2.659424543380737305e-01,2.395924091339111328e+00
1.735000000000000000e+02,2.341058015823364258e+00,-2.398264408111572266e-01,8.624573945999145508e-01,-3.652594685554504395e-01,1.335276514291763306e-01,-3.533432781696319580e-01,-2.164528369903564453e-01,-1.424273252487182617e-01,-3.958194553852081299e-01,2.296936511993408203e+00
1.735999999999999943e+02,2.453617572784423828e+00,-2.268272936344146729e-01,9.189702868461608887e-01,-3.628245890140533447e-01,1.622103750705718994e-01,-3.558916449546813965e-01,-2.075000554323196411e-01,-1.607329547405242920e-01,-5.027270913124084473e-01,2.184025049209594727e+00
1.737000000000000171e+02,2.569552421569824219e+00,-2.121098637580871582e-01,9.773971438407897949e-01,-3.599715828895568848e-01,1.921581774950027466e-01,-3.583354949951171875e-01,-1.992477178573608398e-01,-1.774781197309494019e-01,-5.885305404663085938e-01,2.060400962829589844e+00
1.738000000000000114e+02,2.689061164855957031e+00,-1.952673345804214478e-01,1.037997841835021973e+00,-3.566437661647796631e-01,2.234536260366439819e-01,-3.606658577919006348e-01,-1.915880292654037476e-01,-1.929030269384384155e-01,-6.545597314834594727e-01,1.929142594337463379e+00
1.739000000000000057e+02,2.812272548675537109e+00,-1.761665195226669312e-01,1.100964665412902832e+00,-3.528309762477874756e-01,2.561544775962829590e-01,-3.628773689270019531e-01,-1.844642907381057739e-01,-2.071060687303543091e-01,-7.020172476768493652e-01,1.792576193809509277e+00
1.740000000000000000e+02,2.939243316650390625e+00,-1.547956466674804688e-01,1.166610002517700195e+00,-3.484701216220855713e-01,2.904750406742095947e-01,-3.649470806121826172e-01,-1.776392310857772827e-01,-2.201217859983444214e-01,-7.335782051086425781e-01,1.653953552246093750e+00
1.740999999999999943e+02,3.070093631744384766e+00,-1.310650557279586792e-01,1.234926223754882812e+00,-3.435659706592559814e-01,3.265361189842224121e-01,-3.668632805347442627e-01,-1.710179001092910767e-01,-2.320328354835510254e-01,-7.513280510902404785e-01,1.515547275543212891e+00
1.742000000000000171e+02,3.204962015151977539e+00,-1.048671901226043701e-01,1.305981040000915527e+00,-3.381114900112152100e-01,3.643687069416046143e-01,-3.686177730560302734e-01,-1.645641624927520752e-01,-2.430897653102874756e-01,-7.561578750610351562e-01,1.378225684165954590e+00
1.743000000000000114e+02,3.343624353408813477e+00,-7.595022767782211304e-02,1.379894733428955078e+00,-3.321567475795745850e-01,4.037529230117797852e-01,-3.700978755950927734e-01,-1.580682694911956787e-01,-2.534747719764709473e-01,-7.497767210006713867e-01,1.243581295013427734e+00
1.744000000000000057e+02,3.485293626785278320e+00,-4.403766244649887085e-02,1.456695675849914551e+00,-3.257707059383392334e-01,4.445861577987670898e-01,-3.712379932403564453e-01,-1.510839760303497314e-01,-2.634185552597045898e-01,-7.348708510398864746e-01,1.113861441612243652e+00
1.745000000000000000e+02,3.626929998397827148e+00,-8.216876536607742310e-03,1.536684155464172363e+00,-3.189080655574798584e-01,4.869200587272644043e-01,-3.720257580280303955e-01,-1.435687541961669922e-01,-2.729066610336303711e-01,-7.149247527122497559e-01,9.923297166824340820e-01
1.745999999999999943e+02,3.767387628555297852e+00,3.213537111878395081e-02,1.620167851448059082e+00,-3.115210533142089844e-01,5.307687520980834961e-01,-3.724623620510101318e-01,-1.351914554834365845e-01,-2.819307446479797363e-01,-6.902472376823425293e-01,8.788033127784729004e-01
1.747000000000000171e+02,3.906301975250244141e+00,7.720533013343811035e-02,1.707272052764892578e+00,-3.035923838615417480e-01,5.761506557464599609e-01,-3.725479245185852051e-01,-1.254290044307708740e-01,-2.904433906078338623e-01,-6.621689200401306152e-01,7.727229595184326172e-01
1.748000000000000114e+02,4.043065547943115234e+00,1.272466182708740234e-01,1.798056721687316895e+00,-2.951205074787139893e-01,6.231083869934082031e-01,-3.722728788852691650e-01,-1.142315790057182312e-01,-2.984316647052764893e-01,-6.315105557441711426e-01,6.735566854476928711e-01
1.749000000000000057e+02,4.176151752471923828e+00,1.828890293836593628e-01,1.892633557319641113e+00,-2.860894501209259033e-01,6.716858148574829102e-01,-3.716272413730621338e-01,-1.016388460993766785e-01,-3.059121668338775635e-01,-5.987506508827209473e-01,5.807539224624633789e-01
1.750000000000000000e+02,4.303765296936035156e+00,2.447345107793807983e-01,1.991161942481994629e+00,-2.764756381511688232e-01,7.219280600547790527e-01,-3.706007599830627441e-01,-8.760678768157958984e-02,-3.128689825534820557e-01,-5.641771554946899414e-01,4.939102232456207275e-01
1.750999999999999943e+02,4.425052642822265625e+00,3.130259215831756592e-01,2.093437433242797852e+00,-2.663106918334960938e-01,7.738814949989318848e-01,-3.691830635070800781e-01,-7.208433002233505249e-02,-3.192834854125976562e-01,-5.288394093513488770e-01,4.126954078674316406e-01
1.752000000000000171e+02,4.537293434143066406e+00,3.880924880504608154e-01,2.198847293853759766e+00,-2.556881010532379150e-01,8.275787830352783203e-01,-3.673691451549530029e-01,-5.501855537295341492e-02,-3.251364529132843018e-01,-4.939794540405273438e-01,3.374868929386138916e-01
1.753000000000000114e+02,4.634550094604492188e+00,4.725914001464843750e-01,2.307362556457519531e+00,-2.443468570709228516e-01,8.830032348632812500e-01,-3.651734590530395508e-01,-3.635548800230026245e-02,-3.304081559181213379e-01,-4.597572088241577148e-01,2.681361734867095947e-01
1.754000000000000057e+02,4.711021900177001953e+00,5.685869455337524414e-01,2.418932199478149414e+00,-2.318038046360015869e-01,9.402037262916564941e-01,-3.625879883766174316e-01,-1.604178361594676971e-02,-3.350793421268463135e-01,-4.261361360549926758e-01,2.042599767446517944e-01
1.755000000000000000e+02,4.759142875671386719e+00,6.780301928520202637e-01,2.533807516098022461e+00,-2.176636159420013428e-01,9.994341731071472168e-01,-3.595555722713470459e-01,5.897580645978450775e-03,-3.391934931278228760e-01,-3.932294547557830811e-01,1.453702002763748169e-01
1.755999999999999943e+02,4.761809349060058594e+00,8.041030764579772949e-01,2.652198076248168945e+00,-2.015137672424316406e-01,1.060876488685607910e+00,-3.560541868209838867e-01,2.922811917960643768e-02,-3.428607583045959473e-01,-3.608661293983459473e-01,9.095986187458038330e-02
1.757000000000000171e+02,4.691174507141113281e+00,9.478318691253662109e-01,2.774261474609375000e+00,-1.831244677305221558e-01,1.124829411506652832e+00,-3.520391583442687988e-01,5.368183925747871399e-02,-3.461665511131286621e-01,-3.283785581588745117e-01,4.105676710605621338e-02
1.758000000000000114e+02,4.527448654174804688e+00,1.103800892829895020e+00,2.900064229965209961e+00,-1.624716669321060181e-01,1.191477298736572266e+00,-3.474733233451843262e-01,7.921072840690612793e-02,-3.491438925266265869e-01,-2.988069951534271240e-01,-1.852079527452588081e-03
1.759000000000000057e+02,4.294219970703125000e+00,1.273065567016601562e+00,3.029705762863159180e+00,-1.394916921854019165e-01,1.260785341262817383e+00,-3.423678874969482422e-01,1.058439388871192932e-01,-3.518649935722351074e-01,-2.755027413368225098e-01,-3.631194308400154114e-02
1.760000000000000000e+02,3.992364883422851562e+00,1.453721284866333008e+00,3.163321256637573242e+00,-1.140782758593559265e-01,1.332908630371093750e+00,-3.367104232311248779e-01,1.334778815507888794e-01,-3.544929623603820801e-01,-2.574375569820404053e-01,-6.557305902242660522e-02
1.760999999999999943e+02,3.627829074859619141e+00,1.639477729797363281e+00,3.300884008407592773e+00,-8.605592697858810425e-02,1.407871484756469727e+00,-3.305989205837249756e-01,1.622227132320404053e-01,-3.570365011692047119e-01,-2.431275248527526855e-01,-9.168159961700439453e-02
1.762000000000000171e+02,3.224367380142211914e+00,1.827548146247863770e+00,3.441905260086059570e+00,-5.513858422636985779e-02,1.485794544219970703e+00,-3.240451216697692871e-01,1.922392994165420532e-01,-3.594746887683868408e-01,-2.316585183143615723e-01,-1.151639819145202637e-01
1.763000000000000114e+02,2.813194036483764648e+00,2.011636495590209961e+00,3.583850145339965820e+00,-2.066075056791305542e-02,1.567067861557006836e+00,-3.169903159141540527e-01,2.236058562994003296e-01,-3.617992103099822998e-01,-2.214652597904205322e-01,-1.362332403659820557e-01
1.764000000000000057e+02,2.413534164428710938e+00,2.175270080566406250e+00,3.724786520004272461e+00,1.824143901467323303e-02,1.651856660842895508e+00,-3.094066977500915527e-01,2.563710808753967285e-01,-3.640053570270538330e-01,-2.121938019990921021e-01,-1.552487015724182129e-01
1.765000000000000000e+02,2.033559799194335938e+00,2.303318023681640625e+00,3.864295721054077148e+00,6.180480867624282837e-02,1.740312814712524414e+00,-3.012783229351043701e-01,2.907497584819793701e-01,-3.660701811313629150e-01,-2.037051171064376831e-01,-1.725201755762100220e-01
1.765999999999999943e+02,1.679761648178100586e+00,2.400187015533447266e+00,4.001901149749755859e+00,1.102452054619789124e-01,1.832472562789916992e+00,-2.926036715507507324e-01,3.268717825412750244e-01,-3.679813444614410400e-01,-1.958302706480026245e-01,-1.884241998195648193e-01
1.767000000000000171e+02,1.352379322052001953e+00,2.475990295410156250e+00,4.136500358581542969e+00,1.640183478593826294e-01,1.928481936454772949e+00,-2.833613455295562744e-01,3.647657632827758789e-01,-3.697289526462554932e-01,-1.885190308094024658e-01,-2.030727118253707886e-01
1.768000000000000114e+02,1.049309968948364258e+00,2.532615184783935547e+00,4.266016960144042969e+00,2.238812148571014404e-01,2.028486490249633789e+00,-2.735299170017242432e-01,4.041990637779235840e-01,-3.711970448493957520e-01,-1.816120594739913940e-01,-2.165277898311614990e-01
1.769000000000000057e+02,7.689837813377380371e-01,2.569753885269165039e+00,4.389522552490234375e+00,2.901162207126617432e-01,2.131915330886840820e+00,-2.631965875625610352e-01,4.450824558734893799e-01,-3.723250031471252441e-01,-1.749182492494583130e-01,-2.288281172513961792e-01
1.770000000000000000e+02,5.125092267990112305e-01,2.584489345550537109e+00,4.505201816558837891e+00,3.629295229911804199e-01,2.238484382629394531e+00,-2.523854076862335205e-01,4.874676465988159180e-01,-3.731003105640411377e-01,-1.684052050113677979e-01,-2.401822060346603394e-01
1.770999999999999943e+02,2.808664143085479736e-01,2.572069406509399414e+00,4.608154296875000000e+00,4.440779685974121094e-01,2.348103046417236328e+00,-2.406296730041503906e-01,5.313674211502075195e-01,-3.735248744487762451e-01,-1.619962304830551147e-01,-2.507808208465576172e-01
1.772000000000000171e+02,7.457929104566574097e-02,2.534512758255004883e+00,4.691705703735351562e+00,5.363332629203796387e-01,2.460855245590209961e+00,-2.275494784116744995e-01,5.768018364906311035e-01,-3.735980689525604248e-01,-1.552007943391799927e-01,-2.608865499496459961e-01
1.773000000000000114e+02,-1.061398684978485107e-01,2.474193096160888672e+00,4.750451087951660156e+00,6.411681175231933594e-01,2.576991081237792969e+00,-2.127393186092376709e-01,6.238135099411010742e-01,-3.733102977275848389e-01,-1.478932201862335205e-01,-2.705500125885009766e-01
1.774000000000000057e+02,-2.613683640956878662e-01,2.393540620803833008e+00,4.770440101623535156e+00,7.615531086921691895e-01,2.696709871292114258e+00,-1.957940757274627686e-01,6.724463105201721191e-01,-3.726516067981719971e-01,-1.399225294589996338e-01,-2.797498106956481934e-01
1.775000000000000000e+02,-3.914496004581451416e-01,2.295011758804321289e+00,4.726398944854736328e+00,9.002772569656372070e-01,2.820136785507202148e+00,-1.765869408845901489e-01,7.227455377578735352e-01,-3.716117441654205322e-01,-1.306960880756378174e-01,-2.884586453437805176e-01
1.775999999999999943e+02,-4.985088109970092773e-01,2.182468891143798828e+00,4.591684341430664062e+00,1.052444219589233398e+00,2.947328567504882812e+00,-1.551061868667602539e-01,7.747574448585510254e-01,-3.701802790164947510e-01,-1.200297549366950989e-01,-2.966407537460327148e-01
1.777000000000000171e+02,-5.844881534576416016e-01,2.059198379516601562e+00,4.378904342651367188e+00,1.217630147933959961e+00,3.078408241271972656e+00,-1.312600672245025635e-01,8.285130262374877930e-01,-3.683529496192932129e-01,-1.079637259244918823e-01,-3.043129444122314453e-01
1.778000000000000114e+02,-6.506878733634948730e-01,1.928230762481689453e+00,4.099971294403076172e+00,1.394842386245727539e+00,3.213513135910034180e+00,-1.049408018589019775e-01,8.839958906173706055e-01,-3.661440312862396240e-01,-9.447706490755081177e-02,-3.114682435989379883e-01
1.779000000000000057e+02,-6.983281373977661133e-01,1.791938185691833496e+00,3.752353668212890625e+00,1.580120325088500977e+00,3.352401494979858398e+00,-7.588975876569747925e-02,9.412564039230346680e-01,-3.635449111461639404e-01,-7.951934635639190674e-02,-3.180882930755615234e-01
1.780000000000000000e+02,-7.300351262092590332e-01,1.653524875640869141e+00,3.359542369842529297e+00,1.767364740371704102e+00,3.494236946105957031e+00,-4.382544383406639099e-02,1.000551819801330566e+00,-3.604973852634429932e-01,-6.303836405277252197e-02,-3.241540491580963135e-01
1.780999999999999943e+02,-7.479411959648132324e-01,1.515317082405090332e+00,2.946510553359985352e+00,1.954406499862670898e+00,3.635958194732666016e+00,-7.814159616827964783e-03,1.062060952186584473e+00,-3.569817543029785156e-01,-4.498013481497764587e-02,-3.296458125114440918e-01
1.782000000000000171e+02,-7.529181241989135742e-01,1.378163933753967285e+00,2.542254209518432617e+00,2.126721858978271484e+00,3.776484727859497070e+00,3.274111077189445496e-02,1.126082539558410645e+00,-3.529520034790039062e-01,-2.529163844883441925e-02,-3.345445394515991211e-01
1.783000000000000114e+02,-7.466636896133422852e-01,1.243651390075683594e+00,2.154678344726562500e+00,2.267459392547607422e+00,3.915452957153320312e+00,7.802477478981018066e-02,1.192794203758239746e+00,-3.483727872371673584e-01,-3.949297126382589340e-03,-3.388551175594329834e-01
1.784000000000000057e+02,-7.318212389945983887e-01,1.113994359970092773e+00,1.791676402091979980e+00,2.372759342193603516e+00,4.052245616912841797e+00,1.282936185598373413e-01,1.262163281440734863e+00,-3.432546555995941162e-01,1.891687326133251190e-02,-3.426715731620788574e-01
1.785000000000000000e+02,-7.119154930114746094e-01,9.925130009651184082e-01,1.455881714820861816e+00,2.454983711242675781e+00,4.185280323028564453e+00,1.842006295919418335e-01,1.334351420402526855e+00,-3.375852406024932861e-01,4.295501857995986938e-02,-3.461114466190338135e-01
1.785999999999999943e+02,-6.872761249542236328e-01,8.790334463119506836e-01,1.145020484924316406e+00,2.517916440963745117e+00,4.312808036804199219e+00,2.463252544403076172e-01,1.409377217292785645e+00,-3.314643502235412598e-01,6.809016317129135132e-02,-3.492003679275512695e-01
1.787000000000000171e+02,-6.592191457748413086e-01,7.729984521865844727e-01,8.571085929870605469e-01,2.561351537704467773e+00,4.433958053588867188e+00,3.149096965789794922e-01,1.487365603446960449e+00,-3.249006867408752441e-01,9.433020651340484619e-02,-3.519993722438812256e-01
1.788000000000000114e+02,-6.285768151283264160e-01,6.738790273666381836e-01,5.925949215888977051e-01,2.584272384643554688e+00,4.545912742614746094e+00,3.903135955333709717e-01,1.568706870079040527e+00,-3.178357183933258057e-01,1.215998381376266479e-01,-3.546526432037353516e-01
1.789000000000000057e+02,-5.958257317543029785e-01,5.811254382133483887e-01,3.526944816112518311e-01,2.580478668212890625e+00,4.642638206481933594e+00,4.752627909183502197e-01,1.653560757637023926e+00,-3.102422952651977539e-01,1.499175280332565308e-01,-3.572300374507904053e-01
1.790000000000000000e+02,-5.612554550170898438e-01,4.943315684795379639e-01,1.380310803651809692e-01,2.550781488418579102e+00,4.718422412872314453e+00,5.717585086822509766e-01,1.742082476615905762e+00,-3.021042048931121826e-01,1.794534325599670410e-01,-3.597088456153869629e-01
1.790999999999999943e+02,-5.259215831756591797e-01,4.131758809089660645e-01,-5.108439922332763672e-02,2.497530937194824219e+00,4.765461921691894531e+00,6.817982792854309082e-01,1.834309577941894531e+00,-2.934195995330810547e-01,2.103204131126403809e-01,-3.620755374431610107e-01
1.792000000000000171e+02,-4.910723268985748291e-01,3.380328118801116943e-01,-2.146380543708801270e-01,2.423143863677978516e+00,4.766270637512207031e+00,8.085981607437133789e-01,1.930389285087585449e+00,-2.841668426990509033e-01,2.425627559423446655e-01,-3.643264472484588623e-01
1.793000000000000114e+02,-4.568612575531005859e-01,2.687444388866424561e-01,-3.528899550437927246e-01,2.330072879791259766e+00,4.692845821380615234e+00,9.529351592063903809e-01,2.030462980270385742e+00,-2.743252217769622803e-01,2.762894630432128906e-01,-3.664489686489105225e-01
1.794000000000000057e+02,-4.232509136199951172e-01,2.049262225627899170e-01,-4.670886099338531494e-01,2.221459865570068359e+00,4.526355266571044922e+00,1.109462618827819824e+00,2.133945941925048828e+00,-2.639839053153991699e-01,3.117315471172332764e-01,-3.684203624725341797e-01
1.795000000000000000e+02,-3.903563618659973145e-01,1.460891067981719971e-01,-5.598989725112915039e-01,2.101393699645996094e+00,4.290917873382568359e+00,1.279281139373779297e+00,2.240569829940795898e+00,-2.531618475914001465e-01,3.489496707916259766e-01,-3.702349960803985596e-01
1.795999999999999943e+02,-3.579954802989959717e-01,9.172657132148742676e-02,-6.323546171188354492e-01,1.972439169883728027e+00,3.986582279205322266e+00,1.460439085960388184e+00,2.350241184234619141e+00,-2.413859367370605469e-01,3.878303766250610352e-01,-3.718269467353820801e-01
1.797000000000000171e+02,-3.255086243152618408e-01,4.188995435833930969e-02,-6.859596371650695801e-01,1.837644338607788086e+00,3.620242595672607422e+00,1.646407485008239746e+00,2.463047027587890625e+00,-2.282866388559341431e-01,4.281476140022277832e-01,-3.730872571468353271e-01
1.798000000000000114e+02,-2.960276901721954346e-01,-8.875010535120964050e-04,-7.224261760711669922e-01,1.699361562728881836e+00,3.215497255325317383e+00,1.834744930267333984e+00,2.579238176345825195e+00,-2.134580910205841064e-01,4.699488282203674316e-01,-3.739992380142211914e-01
1.799000000000000057e+02,-2.728076279163360596e-01,-3.524302318692207336e-02,-7.447444796562194824e-01,1.560928821563720703e+00,2.804097890853881836e+00,2.018699169158935547e+00,2.699012994766235352e+00,-1.964940875768661499e-01,5.132656693458557129e-01,-3.745573163032531738e-01
1.800000000000000000e+02,-2.548274695873260498e-01,-6.443383544683456421e-02,-7.537770271301269531e-01,1.423215031623840332e+00,2.404370069503784180e+00,2.181725502014160156e+00,2.822498559951782227e+00,-1.772668063640594482e-01,5.581032037734985352e-01,-3.747667372226715088e-01
1.800999999999999943e+02,-2.405964285135269165e-01,-9.047660976648330688e-02,-7.510271072387695312e-01,1.287654161453247070e+00,2.024599075317382812e+00,2.308835029602050781e+00,2.949750900268554688e+00,-1.557645201683044434e-01,6.045014262199401855e-01,-3.746189475059509277e-01
1.802000000000000171e+02,-2.291724681854248047e-01,-1.139016747474670410e-01,-7.383681535720825195e-01,1.155833959579467773e+00,1.671158313751220703e+00,2.405185937881469727e+00,3.080892562866210938e+00,-1.318955570459365845e-01,6.525037884712219238e-01,-3.741041123867034912e-01
1.803000000000000114e+02,-2.190012782812118530e-01,-1.349219530820846558e-01,-7.201110124588012695e-01,1.031607270240783691e+00,1.344076037406921387e+00,2.480561733245849609e+00,3.216061830520629883e+00,-1.055520325899124146e-01,7.021548748016357422e-01,-3.732120990753173828e-01
1.804000000000000057e+02,-2.097498178482055664e-01,-1.538930982351303101e-01,-6.969271898269653320e-01,9.155281782150268555e-01,1.041286706924438477e+00,2.536728382110595703e+00,3.355019569396972656e+00,-7.647632807493209839e-02,7.535007596015930176e-01,-3.719325363636016846e-01
1.805000000000000000e+02,-2.012754231691360474e-01,-1.711330562829971313e-01,-6.698333024978637695e-01,8.070845007896423340e-01,7.612736821174621582e-01,2.573387145996093750e+00,3.496927261352539062e+00,-4.438494145870208740e-02,8.065860271453857422e-01,-3.702557384967803955e-01
1.805999999999999943e+02,-1.934128254652023315e-01,-1.870101094245910645e-01,-6.399942040443420410e-01,7.057226300239562988e-01,5.051805973052978516e-01,2.587397098541259766e+00,3.638721466064453125e+00,-8.344249799847602844e-03,8.613994717597961426e-01,-3.681938946247100830e-01
1.807000000000000171e+02,-1.861128956079483032e-01,-2.016337066888809204e-01,-6.078848838806152344e-01,6.109090447425842285e-01,2.739677429199218750e-01,2.574228525161743164e+00,3.779319047927856445e+00,3.224328532814979553e-02,9.179611206054687500e-01,-3.657470643520355225e-01
1.808000000000000114e+02,-1.792110800743103027e-01,-2.150641828775405884e-01,-5.738642215728759766e-01,5.221858620643615723e-01,6.815053522586822510e-02,2.535959720611572266e+00,3.918356657028198242e+00,7.756215333938598633e-02,9.764230847358703613e-01,-3.628840446472167969e-01
1.809000000000000057e+02,-1.725214719772338867e-01,-2.273413836956024170e-01,-5.385805964469909668e-01,4.391102492809295654e-01,-1.120669692754745483e-01,2.474968194961547852e+00,4.055220127105712891e+00,1.278682351112365723e-01,1.037061214447021484e+00,-3.595464825630187988e-01
1.810000000000000000e+02,-1.660119891166687012e-01,-2.386765480041503906e-01,-5.035324692726135254e-01,3.619602322578430176e-01,-2.667699754238128662e-01,2.393688440322875977e+00,4.188323497772216797e+00,1.838163882493972778e-01,1.100045204162597656e+00,-3.557284474372863770e-01
1.810999999999999943e+02,-1.596002429723739624e-01,-2.492601126432418823e-01,-4.691106975078582764e-01,2.907613515853881836e-01,-3.963116109371185303e-01,2.294581890106201172e+00,4.315917491912841797e+00,2.459860593080520630e-01,1.165697574615478516e+00,-3.513644933700561523e-01
1.812000000000000171e+02,-1.527928858995437622e-01,-2.593555152416229248e-01,-4.353025853633880615e-01,2.251591831445693970e-01,-5.029225349426269531e-01,2.181602239608764648e+00,4.437129974365234375e+00,3.146196603775024414e-01,1.234002351760864258e+00,-3.464616239070892334e-01
1.813000000000000114e+02,-1.454726904630661011e-01,-2.690078020095825195e-01,-4.021365344524383545e-01,1.647275388240814209e-01,-5.884472131729125977e-01,2.057937145233154297e+00,4.549141883850097656e+00,3.900769352912902832e-01,1.305044651031494141e+00,-3.410086333751678467e-01
1.814000000000000057e+02,-1.374787241220474243e-01,-2.781965434551239014e-01,-3.697039186954498291e-01,1.089198440313339233e-01,-6.542244553565979004e-01,1.926675319671630859e+00,4.645915508270263672e+00,4.750850796699523926e-01,1.378944277763366699e+00,-3.350558876991271973e-01
1.815000000000000000e+02,-1.282170414924621582e-01,-2.868924140930175781e-01,-3.372620046138763428e-01,5.748854577541351318e-02,-7.014516592025756836e-01,1.790127754211425781e+00,4.721737861633300781e+00,5.716458559036254883e-01,1.455725193023681641e+00,-3.286727368831634521e-01
1.815999999999999943e+02,-1.175152212381362915e-01,-2.950614988803863525e-01,-3.059741854667663574e-01,1.182368863373994827e-02,-7.328299283981323242e-01,1.651570081710815430e+00,4.768821716308593750e+00,6.817520856857299805e-01,1.535669922828674316e+00,-3.218165934085845947e-01
1.817000000000000171e+02,-1.054145842790603638e-01,-3.027210235595703125e-01,-2.807939946651458740e-01,-2.505694516003131866e-02,-7.504128217697143555e-01,1.513237595558166504e+00,4.769675254821777344e+00,8.086252808570861816e-01,1.619100213050842285e+00,-3.144375383853912354e-01
1.818000000000000114e+02,-9.189208596944808960e-02,-3.098631799221038818e-01,-2.612410783767700195e-01,-5.559025332331657410e-02,-7.550937533378601074e-01,1.376000285148620605e+00,4.696298122406005859e+00,9.530492424964904785e-01,1.706139326095581055e+00,-3.065184652805328369e-01
1.819000000000000057e+02,-7.689727097749710083e-02,-3.164696991443634033e-01,-2.458266168832778931e-01,-8.262588828802108765e-02,-7.485809326171875000e-01,1.241448879241943359e+00,4.529808044433593750e+00,1.109667062759399414e+00,1.796858310699462891e+00,-2.980562746524810791e-01
1.820000000000000000e+02,-6.037788838148117065e-02,-3.225214183330535889e-01,-2.336371541023254395e-01,-1.069198623299598694e-01,-7.336006164550781250e-01,1.111867070198059082e+00,4.294309139251708984e+00,1.279579043388366699e+00,1.891366362571716309e+00,-2.890353202819824219e-01
1.820999999999999943e+02,-4.227995127439498901e-02,-3.279986977577209473e-01,-2.231301069259643555e-01,-1.286896914243698120e-01,-7.135863304138183594e-01,9.904852509498596191e-01,3.989896774291992188e+00,1.460836291313171387e+00,1.989823102951049805e+00,-2.794319987297058105e-01
1.822000000000000171e+02,-2.255055680871009827e-02,-3.328824937343597412e-01,-2.135781645774841309e-01,-1.483302265405654907e-01,-6.888531446456909180e-01,8.770993947982788086e-01,3.623402833938598633e+00,1.646922111511230469e+00,2.092038631439208984e+00,-2.692758142948150635e-01
1.823000000000000114e+02,-1.168508548289537430e-03,-3.371796607971191406e-01,-2.048672139644622803e-01,-1.660970747470855713e-01,-6.607357859611511230e-01,7.711500525474548340e-01,3.218445301055908203e+00,1.835380554199218750e+00,2.197389602661132812e+00,-2.586618363857269287e-01
1.824000000000000057e+02,2.172581292688846588e-02,-3.409870862960815430e-01,-1.968044787645339966e-01,-1.824197918176651001e-01,-6.300444006919860840e-01,6.721067428588867188e-01,2.806713342666625977e+00,2.019511461257934570e+00,2.305848598480224609e+00,-2.473404556512832642e-01
1.825000000000000000e+02,4.578249529004096985e-02,-3.444209992885589600e-01,-1.893198341131210327e-01,-1.974547505378723145e-01,-5.972561836242675781e-01,5.794196128845214844e-01,2.406644821166992188e+00,2.182745695114135742e+00,2.417352914810180664e+00,-2.348357588052749634e-01
1.825999999999999943e+02,7.093127816915512085e-02,-3.475055992603302002e-01,-1.823191791772842407e-01,-2.112864553928375244e-01,-5.626591444015502930e-01,4.926839172840118408e-01,2.026522636413574219e+00,2.310063838958740234e+00,2.532150506973266602e+00,-2.207620292901992798e-01
1.827000000000000171e+02,9.718319773674011230e-02,-3.503015637397766113e-01,-1.755599528551101685e-01,-2.239432632923126221e-01,-5.273250937461853027e-01,4.115840792655944824e-01,1.672732591629028320e+00,2.406564235687255859e+00,2.650452613830566406e+00,-2.047102004289627075e-01
1.828000000000000114e+02,1.244628429412841797e-01,-3.529539406299591064e-01,-1.689945012331008911e-01,-2.355623543262481689e-01,-4.924787580966949463e-01,3.364940583705902100e-01,1.345323443412780762e+00,2.482067346572875977e+00,2.772425413131713867e+00,-1.864210218191146851e-01
1.829000000000000057e+02,1.527922302484512329e-01,-3.555302023887634277e-01,-1.625870317220687866e-01,-2.463777661323547363e-01,-4.582701623439788818e-01,2.672552764415740967e-01,1.042236089706420898e+00,2.538347244262695312e+00,2.898139715194702148e+00,-1.658644676208496094e-01
1.830000000000000000e+02,1.823418438434600830e-01,-3.580076098442077637e-01,-1.559505015611648560e-01,-2.566196024417877197e-01,-4.246619641780853271e-01,2.034835219383239746e-01,7.619457840919494629e-01,2.575102806091308594e+00,3.027689456939697266e+00,-1.429840475320816040e-01
1.830999999999999943e+02,2.132234573364257812e-01,-3.603728115558624268e-01,-1.488077044486999512e-01,-2.664269804954528809e-01,-3.917732536792755127e-01,1.446865499019622803e-01,5.055903792381286621e-01,2.589205265045166016e+00,3.161209344863891602e+00,-1.176736354827880859e-01
1.832000000000000171e+02,2.454836815595626831e-01,-3.626219630241394043e-01,-1.410937011241912842e-01,-2.757697403430938721e-01,-3.594113588333129883e-01,9.036069363355636597e-02,2.741312682628631592e-01,2.576107263565063477e+00,3.298710107803344727e+00,-8.977225422859191895e-02
1.833000000000000114e+02,2.792790830135345459e-01,-3.647380173206329346e-01,-1.323085427284240723e-01,-2.846399843692779541e-01,-3.269218802452087402e-01,4.055823013186454773e-02,6.808531284332275391e-02,2.537882804870605469e+00,3.439734935760498047e+00,-5.898800119757652283e-02
1.834000000000000057e+02,3.147928714752197266e-01,-3.667026460170745850e-01,-1.220950186252593994e-01,-2.929875850677490234e-01,-2.974831461906433105e-01,-2.159714698791503906e-03,-1.123422980308532715e-01,2.476911783218383789e+00,3.581927537918090820e+00,-2.471116930246353149e-02
1.835000000000000000e+02,3.520799875259399414e-01,-3.685107231140136719e-01,-1.104646325111389160e-01,-3.008181750774383545e-01,-2.743003666400909424e-01,-3.647142276167869568e-02,-2.672359943389892578e-01,2.395629882812500000e+00,3.723153114318847656e+00,1.396645233035087585e-02
1.835999999999999943e+02,3.910188376903533936e-01,-3.700910508632659912e-01,-9.742909669876098633e-02,-3.081376254558563232e-01,-2.563331723213195801e-01,-6.565054506063461304e-02,-3.969486951828002930e-01,2.296501636505126953e+00,3.862972259521484375e+00,5.730089917778968811e-02
1.837000000000000171e+02,4.313956499099731445e-01,-3.713381588459014893e-01,-8.293852210044860840e-02,-3.149275779724121094e-01,-2.421040982007980347e-01,-9.169132262468338013e-02,-5.037157535552978516e-01,2.183485031127929688e+00,4.000934123992919922e+00,1.055003777146339417e-01
1.838000000000000114e+02,4.732592403888702393e-01,-3.722362220287322998e-01,-6.694126874208450317e-02,-3.211693465709686279e-01,-2.306811958551406860e-01,-1.151145100593566895e-01,-5.893797278404235840e-01,2.059769153594970703e+00,4.136009216308593750e+00,1.589919179677963257e-01
1.839000000000000057e+02,5.166389942169189453e-01,-3.727803528308868408e-01,-4.938384890556335449e-02,-3.268433809280395508e-01,-2.205107510089874268e-01,-1.361329704523086548e-01,-6.552805900573730469e-01,1.928445816040039062e+00,4.266105651855468750e+00,2.185500860214233398e-01
1.840000000000000000e+02,5.615405440330505371e-01,-3.729757368564605713e-01,-3.021274320781230927e-02,-3.319302797317504883e-01,-2.112599611282348633e-01,-1.551024615764617920e-01,-7.026147246360778809e-01,1.791826605796813965e+00,4.390230655670166016e+00,2.844753861427307129e-01
1.840999999999999943e+02,6.080045700073242188e-01,-3.728134930133819580e-01,-9.381789714097976685e-03,-3.364168405532836914e-01,-2.027867287397384644e-01,-1.723395884037017822e-01,-7.340776324272155762e-01,1.653182029724121094e+00,4.506724357604980469e+00,3.569801449775695801e-01
1.842000000000000171e+02,6.560744047164916992e-01,-3.722836971282958984e-01,1.303896680474281311e-02,-3.403763473033905029e-01,-1.949253231287002563e-01,-1.882137358188629150e-01,-7.517328262329101562e-01,1.514759302139282227e+00,4.610954284667968750e+00,4.375885426998138428e-01
1.843000000000000114e+02,7.057950496673583984e-01,-3.713763654232025146e-01,3.671886399388313293e-02,-3.439312875270843506e-01,-1.876265108585357666e-01,-2.028346359729766846e-01,-7.564765810966491699e-01,1.377431392669677734e+00,4.696085453033447266e+00,5.292248725891113281e-01
1.844000000000000057e+02,7.572122216224670410e-01,-3.700810670852661133e-01,6.150940805673599243e-02,-3.471264541149139404e-01,-1.807252168655395508e-01,-2.162625342607498169e-01,-7.500199079513549805e-01,1.242791891098022461e+00,4.757033824920654297e+00,6.332908868789672852e-01
1.845000000000000000e+02,8.103700280189514160e-01,-3.683884143829345703e-01,8.738703280687332153e-02,-3.500149250030517578e-01,-1.740360409021377563e-01,-2.285374850034713745e-01,-7.350730299949645996e-01,1.113108515739440918e+00,4.780430793762207031e+00,7.527076005935668945e-01
1.845999999999999943e+02,8.652555346488952637e-01,-3.663112819194793701e-01,1.143384799361228943e-01,-3.526929318904876709e-01,-1.675267368555068970e-01,-2.398724853992462158e-01,-7.150933742523193359e-01,9.916202425956726074e-01,4.741945743560791016e+00,8.904654979705810547e-01
1.847000000000000171e+02,9.218903779983520508e-01,-3.638491630554199219e-01,1.422991752624511719e-01,-3.552971482276916504e-01,-1.611150652170181274e-01,-2.504559755325317383e-01,-6.903877258300781250e-01,8.781344890594482422e-01,4.613900184631347656e+00,1.042098641395568848e+00
1.848000000000000114e+02,9.804532527923583984e-01,-3.609651029109954834e-01,1.714247465133666992e-01,-3.578097820281982422e-01,-1.543075740337371826e-01,-2.605513632297515869e-01,-6.622905135154724121e-01,7.720918655395507812e-01,4.405280113220214844e+00,1.206611275672912598e+00
1.849000000000000057e+02,1.041196823120117188e+00,-3.576067090034484863e-01,2.018563896417617798e-01,-3.602129518985748291e-01,-1.469873189926147461e-01,-2.702036499977111816e-01,-6.316165924072265625e-01,6.729599833488464355e-01,4.131031513214111328e+00,1.383327603340148926e+00
1.850000000000000000e+02,1.104320049285888672e+00,-3.537612557411193848e-01,2.336532473564147949e-01,-3.625012040138244629e-01,-1.389934867620468140e-01,-2.793924212455749512e-01,-5.988444089889526367e-01,5.801885724067687988e-01,3.787179470062255859e+00,1.568707227706909180e+00
1.850999999999999943e+02,1.170124769210815430e+00,-3.493671417236328125e-01,2.668905854225158691e-01,-3.646664321422576904e-01,-1.297326385974884033e-01,-2.880886495113372803e-01,-5.642616152763366699e-01,4.933732748031616211e-01,3.396488428115844727e+00,1.756066918373107910e+00
1.852000000000000171e+02,1.238590240478515625e+00,-3.444322943687438965e-01,3.018042147159576416e-01,-3.666841685771942139e-01,-1.190316677093505859e-01,-2.962580621242523193e-01,-5.289242863655090332e-01,4.121872186660766602e-01,2.982587814331054688e+00,1.943946242332458496e+00
1.853000000000000114e+02,1.309805512428283691e+00,-3.389456570148468018e-01,3.384790420532226562e-01,-3.685465157032012939e-01,-1.069318130612373352e-01,-3.039178848266601562e-01,-4.940669536590576172e-01,3.370074331760406494e-01,2.576529502868652344e+00,2.118408679962158203e+00
1.854000000000000057e+02,1.383876681327819824e+00,-3.329673111438751221e-01,3.768900334835052490e-01,-3.702237308025360107e-01,-9.341013431549072266e-02,-3.110603988170623779e-01,-4.598472714424133301e-01,2.676838040351867676e-01,2.186502933502197266e+00,2.262320518493652344e+00
1.855000000000000000e+02,1.460841536521911621e+00,-3.265566825866699219e-01,4.167679250240325928e-01,-3.715875744819641113e-01,-7.841616868972778320e-02,-3.176672160625457764e-01,-4.262285828590393066e-01,2.038329243659973145e-01,1.820641279220581055e+00,2.370101213455200195e+00
1.855999999999999943e+02,1.541011452674865723e+00,-3.196668922901153564e-01,4.581143558025360107e-01,-3.726067245006561279e-01,-6.189763545989990234e-02,-3.237193226814270020e-01,-3.933258056640625000e-01,1.449653655290603638e-01,1.482108950614929199e+00,2.454115152359008789e+00
1.857000000000000171e+02,1.624677658081054688e+00,-3.122523128986358643e-01,5.009721517562866211e-01,-3.732716143131256104e-01,-4.380055889487266541e-02,-3.291970193386077881e-01,-3.609623908996582031e-01,9.057531505823135376e-02,1.168704628944396973e+00,2.518705129623413086e+00
1.858000000000000114e+02,1.711969017982482910e+00,-3.042959272861480713e-01,5.453451871871948242e-01,-3.735878169536590576e-01,-2.407196164131164551e-02,-3.340811133384704590e-01,-3.284739851951599121e-01,4.069431871175765991e-02,8.784229755401611328e-01,2.563768386840820312e+00
1.859000000000000057e+02,1.802942395210266113e+00,-2.957962453365325928e-01,5.912659168243408203e-01,-3.735496997833251953e-01,-2.690675202757120132e-03,-3.383785784244537354e-01,-2.989309728145599365e-01,-2.173776272684335709e-03,6.114816665649414062e-01,2.588573932647705078e+00
1.860000000000000000e+02,1.897715806961059570e+00,-2.867362201213836670e-01,6.387775540351867676e-01,-3.731474876403808594e-01,2.020671963691711426e-02,-3.421850502490997314e-01,-2.756524682044982910e-01,-3.660239651799201965e-02,3.691430985927581787e-01,2.586876153945922852e+00
1.860999999999999943e+02,1.996448993682861328e+00,-2.770921885967254639e-01,6.879243254661560059e-01,-3.723712265491485596e-01,4.426912963390350342e-02,-3.456171452999114990e-01,-2.576043903827667236e-01,-6.584903597831726074e-02,1.520572453737258911e-01,2.559042692184448242e+00
1.862000000000000171e+02,2.098890304565429688e+00,-2.669030427932739258e-01,7.387517094612121582e-01,-3.712106049060821533e-01,6.942606717348098755e-02,-3.486994802951812744e-01,-2.433065474033355713e-01,-9.194727241992950439e-02,-3.944028168916702271e-02,2.507421731948852539e+00
1.863000000000000114e+02,2.204459667205810547e+00,-2.562571465969085693e-01,7.913064956665039062e-01,-3.696551024913787842e-01,9.568779915571212769e-02,-3.514934778213500977e-01,-2.318444848060607910e-01,-1.154205575585365295e-01,-2.053133994340896606e-01,2.434430122375488281e+00
1.864000000000000057e+02,2.313126802444458008e+00,-2.448618113994598389e-01,8.455988764762878418e-01,-3.677085041999816895e-01,1.229766458272933960e-01,-3.541453778743743896e-01,-2.216546982526779175e-01,-1.364820152521133423e-01,-3.458023071289062500e-01,2.342524528503417969e+00
1.865000000000000000e+02,2.424853801727294922e+00,-2.322541326284408569e-01,9.016268849372863770e-01,-3.653794825077056885e-01,1.513164937496185303e-01,-3.567210137844085693e-01,-2.123863995075225830e-01,-1.554904133081436157e-01,-4.620087146759033203e-01,2.234734773635864258e+00
1.865999999999999943e+02,2.539895296096801758e+00,-2.180389910936355591e-01,9.594814181327819824e-01,-3.626511096954345703e-01,1.808778643608093262e-01,-3.591975569725036621e-01,-2.039001882076263428e-01,-1.727562844753265381e-01,-5.566828250885009766e-01,2.115263462066650391e+00
1.867000000000000171e+02,2.658459186553955078e+00,-2.018018215894699097e-01,1.019460201263427734e+00,-3.594540655612945557e-01,2.117715775966644287e-01,-3.615618944168090820e-01,-1.960275322198867798e-01,-1.886553615331649780e-01,-6.308516860008239746e-01,1.986636877059936523e+00
1.868000000000000114e+02,2.780702114105224609e+00,-1.833211928606033325e-01,1.081706285476684570e+00,-3.557876646518707275e-01,2.440415769815444946e-01,-3.638104200363159180e-01,-1.887183487415313721e-01,-2.032992541790008545e-01,-6.860536932945251465e-01,1.852005600929260254e+00
1.869000000000000057e+02,2.906687974929809570e+00,-1.625753045082092285e-01,1.146564841270446777e+00,-3.515865802764892578e-01,2.778176963329315186e-01,-3.659284710884094238e-01,-1.818123459815979004e-01,-2.167498022317886353e-01,-7.238447070121765137e-01,1.713593244552612305e+00
1.870000000000000000e+02,3.036518812179565430e+00,-1.394975334405899048e-01,1.214101672172546387e+00,-3.468397557735443115e-01,3.133113682270050049e-01,-3.678951561450958252e-01,-1.751192957162857056e-01,-2.290459275245666504e-01,-7.473261356353759766e-01,1.574885129928588867e+00
1.870999999999999943e+02,3.170330286026000977e+00,-1.139814406633377075e-01,1.284325122833251953e+00,-3.415500521659851074e-01,3.505808413028717041e-01,-3.697050809860229492e-01,-1.686068177223205566e-01,-2.403971999883651733e-01,-7.574309110641479492e-01,1.436833500862121582e+00
1.872000000000000171e+02,3.308083295822143555e+00,-8.584659546613693237e-02,1.357403755187988281e+00,-3.357271552085876465e-01,3.895043730735778809e-01,-3.712882697582244873e-01,-1.621974557638168335e-01,-2.509935796260833740e-01,-7.556025385856628418e-01,1.300818920135498047e+00
1.873000000000000114e+02,3.449270486831665039e+00,-5.480690300464630127e-02,1.433329582214355469e+00,-3.294718265533447266e-01,4.298644959926605225e-01,-3.725387752056121826e-01,-1.554002463817596436e-01,-2.610978186130523682e-01,-7.436051964759826660e-01,1.168348312377929688e+00
1.874000000000000057e+02,3.591280460357666016e+00,-2.017084136605262756e-02,1.512312531471252441e+00,-3.227594196796417236e-01,4.717103540897369385e-01,-3.734405040740966797e-01,-1.480907946825027466e-01,-2.707596421241760254e-01,-7.257881760597229004e-01,1.043247938156127930e+00
1.875000000000000000e+02,3.732260942459106445e+00,1.890568993985652924e-02,1.594739317893981934e+00,-3.155316114425659180e-01,5.150721669197082520e-01,-3.739884197711944580e-01,-1.401167660951614380e-01,-2.799578607082366943e-01,-7.030196189880371094e-01,9.263284802436828613e-01
1.875999999999999943e+02,3.871802091598510742e+00,6.265228986740112305e-02,1.680726170539855957e+00,-3.077687025070190430e-01,5.599554777145385742e-01,-3.741875886917114258e-01,-1.308855116367340088e-01,-2.886650264263153076e-01,-6.762028336524963379e-01,8.171058297157287598e-01
1.877000000000000171e+02,4.009418487548828125e+00,1.112869083881378174e-01,1.770390868186950684e+00,-2.994620203971862793e-01,6.064005494117736816e-01,-3.740292191505432129e-01,-1.202143058180809021e-01,-2.968453764915466309e-01,-6.465901136398315430e-01,7.150152325630187988e-01
1.878000000000000114e+02,4.143973827362060547e+00,1.652806103229522705e-01,1.863800525665283203e+00,-2.906030714511871338e-01,6.544511318206787109e-01,-3.735035359859466553e-01,-1.081435307860374451e-01,-3.045157790184020996e-01,-6.146678328514099121e-01,6.195240616798400879e-01
1.879000000000000057e+02,4.273397922515869141e+00,2.253830432891845703e-01,1.961112499237060547e+00,-2.811686098575592041e-01,7.041519880294799805e-01,-3.726003766059875488e-01,-9.465195238590240479e-02,-3.116692900657653809e-01,-5.808176398277282715e-01,5.301588177680969238e-01
1.880000000000000000e+02,4.396781921386718750e+00,2.918696105480194092e-01,2.062346935272216797e+00,-2.711563110351562500e-01,7.555487751960754395e-01,-3.713093698024749756e-01,-7.968914508819580078e-02,-3.182875216007232666e-01,-5.455835461616516113e-01,4.464640617370605469e-01
1.880999999999999943e+02,4.512240886688232422e+00,3.649433553218841553e-01,2.166800260543823242e+00,-2.606733143329620361e-01,8.086857795715332031e-01,-3.696210682392120361e-01,-6.320288777351379395e-02,-3.243513703346252441e-01,-5.104715824127197266e-01,3.686454296112060547e-01
1.882000000000000171e+02,4.614744186401367188e+00,4.464702904224395752e-01,2.274389505386352539e+00,-2.496205717325210571e-01,8.635506033897399902e-01,-3.675481677055358887e-01,-4.513919726014137268e-02,-3.298411965370178223e-01,-4.759736359119415283e-01,2.967980504035949707e-01
1.883000000000000114e+02,4.697693347930908203e+00,5.391519069671630859e-01,2.385006666183471680e+00,-2.374809682369232178e-01,9.201646447181701660e-01,-3.650901317596435547e-01,-2.544502913951873779e-02,-3.347378373146057129e-01,-4.420937895774841309e-01,2.305905371904373169e-01
1.884000000000000057e+02,4.755559921264648438e+00,6.444867849349975586e-01,2.498847723007202148e+00,-2.238748520612716675e-01,9.786934256553649902e-01,-3.622127771377563477e-01,-4.097152501344680786e-03,-3.390465974807739258e-01,-4.088402390480041504e-01,1.696102917194366455e-01
1.885000000000000000e+02,4.774100303649902344e+00,7.654764056205749512e-01,2.616134881973266602e+00,-2.084170132875442505e-01,1.039401412010192871e+00,-3.588610291481018066e-01,1.877410151064395905e-02,-3.428614139556884766e-01,-3.763556778430938721e-01,1.133075058460235596e-01
1.885999999999999943e+02,4.727733612060546875e+00,9.048030972480773926e-01,2.737055540084838867e+00,-1.907540857791900635e-01,1.102471590042114258e+00,-3.550256192684173584e-01,4.281701892614364624e-02,-3.462997972965240479e-01,-3.439274728298187256e-01,6.135758012533187866e-02
1.887000000000000171e+02,4.590242385864257812e+00,1.057429671287536621e+00,2.861706018447875977e+00,-1.708222478628158569e-01,1.168217062950134277e+00,-3.506430685520172119e-01,6.795711070299148560e-02,-3.493872284889221191e-01,-3.121832311153411865e-01,1.479538902640342712e-02
1.888000000000000114e+02,4.375484943389892578e+00,1.223123788833618164e+00,2.990154981613159180e+00,-1.485945284366607666e-01,1.236616849899291992e+00,-3.457211554050445557e-01,9.420242905616760254e-02,-3.521850705146789551e-01,-2.863174676895141602e-01,-2.302681468427181244e-02
1.889000000000000057e+02,4.094334602355957031e+00,1.400786757469177246e+00,3.122535228729248047e+00,-1.239669695496559143e-01,1.307761430740356445e+00,-3.402480781078338623e-01,1.214768663048744202e-01,-3.548380136489868164e-01,-2.661538422107696533e-01,-5.410932376980781555e-02
1.890000000000000000e+02,3.744820833206176758e+00,1.586270332336425781e+00,3.258944988250732422e+00,-9.681399911642074585e-02,1.381762027740478516e+00,-3.342801928520202637e-01,1.498000621795654297e-01,-3.574149310588836670e-01,-2.502826452255249023e-01,-8.152756094932556152e-02
1.890999999999999943e+02,3.350642204284667969e+00,1.773748636245727539e+00,3.398998022079467773e+00,-6.683700531721115112e-02,1.458650588989257812e+00,-3.278809487819671631e-01,1.793422400951385498e-01,-3.598932027816772461e-01,-2.377489656209945679e-01,-1.061430796980857849e-01
1.892000000000000171e+02,2.937311172485351562e+00,1.960775732994079590e+00,3.541178226470947266e+00,-3.364318981766700745e-02,1.538723468780517578e+00,-3.210056424140930176e-01,2.102157622575759888e-01,-3.622593283653259277e-01,-2.271078377962112427e-01,-1.282135397195816040e-01
1.893000000000000114e+02,2.533044338226318359e+00,2.132586002349853516e+00,3.682638645172119141e+00,3.792650764808058739e-03,1.622286915779113770e+00,-3.136065006256103516e-01,2.424644529819488525e-01,-3.645096421241760254e-01,-2.174414843320846558e-01,-1.481086462736129761e-01
1.894000000000000057e+02,2.145709991455078125e+00,2.272436857223510742e+00,3.822790622711181641e+00,4.583332687616348267e-02,1.709467411041259766e+00,-3.056665360927581787e-01,2.761941850185394287e-01,-3.666319847106933594e-01,-2.086363583803176880e-01,-1.660849452018737793e-01
1.895000000000000000e+02,1.783125042915344238e+00,2.377078056335449219e+00,3.961241245269775391e+00,9.267036616802215576e-02,1.800328850746154785e+00,-2.971833050251007080e-01,3.116393685340881348e-01,-3.686031401157379150e-01,-2.004990726709365845e-01,-1.825734227895736694e-01
1.895999999999999943e+02,1.447723150253295898e+00,2.458846092224121094e+00,4.097193717956542969e+00,1.446319073438644409e-01,1.894985437393188477e+00,-2.881404757499694824e-01,3.488611280918121338e-01,-3.704175055027008057e-01,-1.929455846548080444e-01,-1.977614164352416992e-01
1.897000000000000171e+02,1.137220501899719238e+00,2.521333932876586914e+00,4.228676319122314453e+00,2.024897187948226929e-01,1.993597030639648438e+00,-2.785143554210662842e-01,3.877446949481964111e-01,-3.720087707042694092e-01,-1.859000474214553833e-01,-2.117399126291275024e-01
1.898000000000000114e+02,8.496677875518798828e-01,2.564305067062377930e+00,4.354395389556884766e+00,2.666459679603576660e-01,2.095939397811889648e+00,-2.683397233486175537e-01,4.280646145343780518e-01,-3.732684552669525146e-01,-1.791150122880935669e-01,-2.245377749204635620e-01
1.899000000000000057e+02,5.855767130851745605e-01,2.586600303649902344e+00,4.473168849945068359e+00,3.373311460018157959e-01,2.201412200927734375e+00,-2.577079236507415771e-01,4.698685109615325928e-01,-3.741797506809234619e-01,-1.725277900695800781e-01,-2.362705171108245850e-01
1.900000000000000000e+02,3.461396098136901855e-01,2.582083225250244141e+00,4.581277847290039062e+00,4.153684377670288086e-01,2.309987068176269531e+00,-2.463452219963073730e-01,5.131880640983581543e-01,-3.747371435165405273e-01,-1.661032140254974365e-01,-2.471830695867538452e-01
1.900999999999999943e+02,1.319731026887893677e-01,2.551702976226806641e+00,4.671922683715820312e+00,5.038647055625915527e-01,2.421614646911621094e+00,-2.337859272956848145e-01,5.580283403396606445e-01,-3.749459087848663330e-01,-1.595307737588882446e-01,-2.574799656867980957e-01
1.902000000000000171e+02,-5.661978945136070251e-02,2.497812509536743164e+00,4.740230083465576172e+00,6.043062806129455566e-01,2.536546230316162109e+00,-2.196384817361831665e-01,6.044293642044067383e-01,-3.747974038124084473e-01,-1.524529904127120972e-01,-2.673436701297760010e-01
1.903000000000000114e+02,-2.196327447891235352e-01,2.422832965850830078e+00,4.775227069854736328e+00,7.192717194557189941e-01,2.654991626739501953e+00,-2.034912705421447754e-01,6.524345874786376953e-01,-3.742818236351013184e-01,-1.448230445384979248e-01,-2.767452299594879150e-01
1.904000000000000057e+02,-3.573330938816070557e-01,2.329219102859497070e+00,4.756381988525390625e+00,8.520409464836120605e-01,2.777112007141113281e+00,-1.851032227277755737e-01,7.020886540412902832e-01,-3.733891248703002930e-01,-1.362125575542449951e-01,-2.856795787811279297e-01
1.905000000000000000e+02,-4.710418879985809326e-01,2.220175743103027344e+00,4.654202938079833984e+00,1.000522851943969727e+00,2.902975797653198242e+00,-1.644485592842102051e-01,7.534375190734863281e-01,-3.721088469028472900e-01,-1.261853426694869995e-01,-2.940954566001892090e-01
1.905999999999999943e+02,-5.633860826492309570e-01,2.099744319915771484e+00,4.463068485260009766e+00,1.161248207092285156e+00,3.032679796218872070e+00,-1.414657384157180786e-01,8.065257072448730469e-01,-3.704313337802886963e-01,-1.147322133183479309e-01,-3.019905984401702881e-01
1.907000000000000171e+02,-6.354048848152160645e-01,1.970515251159667969e+00,4.207291603088378906e+00,1.334838867187500000e+00,3.166359901428222656e+00,-1.160484701395034790e-01,8.613420724868774414e-01,-3.683688938617706299e-01,-1.018794551491737366e-01,-3.093765676021575928e-01
1.908000000000000114e+02,-6.885847449302673340e-01,1.835490107536315918e+00,3.880855083465576172e+00,1.518881440162658691e+00,3.304003238677978516e+00,-8.802698552608489990e-02,9.179068207740783691e-01,-3.659214377403259277e-01,-8.757814019918441772e-02,-3.162354528903961182e-01
1.909000000000000057e+02,-7.247021198272705078e-01,1.697077512741088867e+00,3.500887870788574219e+00,1.705303549766540527e+00,3.445130348205566406e+00,-5.711147189140319824e-02,9.763712882995605469e-01,-3.630578219890594482e-01,-7.177686691284179688e-02,-3.225485980510711670e-01
1.910000000000000000e+02,-7.466968297958374023e-01,1.558552742004394531e+00,3.089322090148925781e+00,1.893911600112915039e+00,3.587255716323852539e+00,-2.265286631882190704e-02,1.037012219429016113e+00,-3.597196638584136963e-01,-5.442237108945846558e-02,-3.282964825630187988e-01
1.910999999999999943e+02,-7.554199099540710449e-01,1.420770764350891113e+00,2.680650472640991211e+00,2.073439359664916992e+00,3.728382110595703125e+00,1.622784323990345001e-02,1.099997520446777344e+00,-3.559011816978454590e-01,-3.546075522899627686e-02,-3.334596455097198486e-01
1.912000000000000171e+02,-7.524112462997436523e-01,1.285198807716369629e+00,2.285783529281616211e+00,2.226641178131103516e+00,3.868086099624633789e+00,5.977264791727066040e-02,1.165650725364685059e+00,-3.515369594097137451e-01,-1.484124828130006790e-02,-3.380210101604461670e-01
1.913000000000000114e+02,-7.395715713500976562e-01,1.153440594673156738e+00,1.913322925567626953e+00,2.342664718627929688e+00,4.005900859832763672e+00,1.081939935684204102e-01,1.233955025672912598e+00,-3.466340899467468262e-01,7.387169636785984039e-03,-3.420423865318298340e-01
1.914000000000000057e+02,-7.212026119232177734e-01,1.029340028762817383e+00,1.568096637725830078e+00,2.432168245315551758e+00,4.140744686126708984e+00,1.619406938552856445e-01,1.304996967315673828e+00,-3.411810994148254395e-01,3.093517199158668518e-02,-3.456398248672485352e-01
1.915000000000000000e+02,-6.979143619537353516e-01,9.133819937705993652e-01,1.248512506484985352e+00,2.501710176467895508e+00,4.270532608032226562e+00,2.217762619256973267e-01,1.378896117210388184e+00,-3.352284133434295654e-01,5.560021474957466125e-02,-3.488757908344268799e-01
1.915999999999999943e+02,-6.707515120506286621e-01,8.050495386123657227e-01,9.525065422058105469e-01,2.551873683929443359e+00,4.394315719604492188e+00,2.879883646965026855e-01,1.455675840377807617e+00,-3.288454413414001465e-01,8.135219663381576538e-02,-3.517962992191314697e-01
1.917000000000000171e+02,-6.408572196960449219e-01,7.037901878356933594e-01,6.795030236244201660e-01,2.582436323165893555e+00,4.510327339172363281e+00,3.607852160930633545e-01,1.535618424415588379e+00,-3.219896256923675537e-01,1.081923246383666992e-01,-3.544875085353851318e-01
1.918000000000000114e+02,-6.087075471878051758e-01,6.090660095214843750e-01,4.308221042156219482e-01,2.587980031967163086e+00,4.613741874694824219e+00,4.418533444404602051e-01,1.619045853614807129e+00,-3.146110773086547852e-01,1.360350847244262695e-01,-3.571007251739501953e-01
1.919000000000000057e+02,-5.746505260467529297e-01,5.204269886016845703e-01,2.072332501411437988e-01,2.566808223724365234e+00,4.697823047637939453e+00,5.340167284011840820e-01,1.706081509590148926e+00,-3.066924810409545898e-01,1.650235652923583984e-01,-3.596248626708984375e-01
1.920000000000000000e+02,-5.393593907356262207e-01,4.374259710311889648e-01,9.154057130217552185e-03,2.521242618560791016e+00,4.757291316986083984e+00,6.387174725532531738e-01,1.796797037124633789e+00,-2.982307970523834229e-01,1.953066885471343994e-01,-3.620408475399017334e-01
1.920999999999999943e+02,-5.043169260025024414e-01,3.603545129299163818e-01,-1.633028686046600342e-01,2.453684329986572266e+00,4.778391361236572266e+00,7.589130401611328125e-01,1.891301393508911133e+00,-2.892104089260101318e-01,2.269493490457534790e-01,-3.643423914909362793e-01
1.922000000000000171e+02,-4.699011445045471191e-01,2.892300784587860107e-01,-3.103073537349700928e-01,2.366580247879028320e+00,4.736077308654785156e+00,8.974711894989013672e-01,1.989754438400268555e+00,-2.796076834201812744e-01,2.599788904190063477e-01,-3.665261268615722656e-01
1.923000000000000114e+02,-4.360985457897186279e-01,2.236974984407424927e-01,-4.324943125247955322e-01,2.262587070465087891e+00,4.603411197662353516e+00,1.049613237380981445e+00,2.091966867446899414e+00,-2.694520354270935059e-01,2.946380972862243652e-01,-3.685668110847473145e-01
1.924000000000000057e+02,-4.029407799243927002e-01,1.633281558752059937e-01,-5.326359868049621582e-01,2.146041870117187500e+00,4.391773700714111328e+00,1.214736819267272949e+00,2.197314739227294922e+00,-2.588384151458740234e-01,3.310525417327880859e-01,-3.704527318477630615e-01
1.925000000000000000e+02,-3.705114722251892090e-01,1.075764745473861694e-01,-6.119478344917297363e-01,2.019548416137695312e+00,4.114142417907714844e+00,1.391942858695983887e+00,2.305770635604858398e+00,-2.475181370973587036e-01,3.692275583744049072e-01,-3.721647560596466064e-01
1.925999999999999943e+02,-3.380667269229888916e-01,5.620082467794418335e-02,-6.719821691513061523e-01,1.886423349380493164e+00,3.767428874969482422e+00,1.577425718307495117e+00,2.417271852493286133e+00,-2.350154966115951538e-01,4.088954031467437744e-01,-3.735769093036651611e-01
1.927000000000000171e+02,-3.068299591541290283e-01,1.062805019319057465e-02,-7.139497995376586914e-01,1.748695492744445801e+00,3.374968051910400391e+00,1.764877080917358398e+00,2.532065153121948242e+00,-2.209453731775283813e-01,4.500211179256439209e-01,-3.746470808982849121e-01
1.928000000000000114e+02,-2.817157208919525146e-01,-2.616533637046813965e-02,-7.410326004028320312e-01,1.610035896301269531e+00,2.961230516433715820e+00,1.952393293380737305e+00,2.650362491607666016e+00,-2.048991769552230835e-01,4.926541447639465332e-01,-3.753635883331298828e-01
1.929000000000000057e+02,-2.622127830982208252e-01,-5.665361881256103516e-02,-7.545459866523742676e-01,1.471836328506469727e+00,2.555940628051757812e+00,2.125653743743896484e+00,2.772330284118652344e+00,-1.866157799959182739e-01,5.368012189865112305e-01,-3.757307827472686768e-01
1.930000000000000000e+02,-2.468231916427612305e-01,-8.366809785366058350e-02,-7.556264400482177734e-01,1.335190057754516602e+00,2.167112112045288086e+00,2.267662286758422852e+00,2.898039817810058594e+00,-1.660646796226501465e-01,5.824897289276123047e-01,-3.757450282573699951e-01
1.930999999999999943e+02,-2.346515506505966187e-01,-1.079441606998443604e-01,-7.459387183189392090e-01,1.201585888862609863e+00,1.802735686302185059e+00,2.373931169509887695e+00,3.027584314346313477e+00,-1.431899219751358032e-01,6.297625303268432617e-01,-3.753966689109802246e-01
1.932000000000000171e+02,-2.241519689559936523e-01,-1.296971142292022705e-01,-7.294043898582458496e-01,1.074403882026672363e+00,1.465639472007751465e+00,2.456882476806640625e+00,3.161098957061767578e+00,-1.178853735327720642e-01,6.786638498306274414e-01,-3.746757805347442627e-01
1.933000000000000114e+02,-2.146064192056655884e-01,-1.493232697248458862e-01,-7.078852653503417969e-01,9.554568529129028320e-01,1.153570532798767090e+00,2.520479202270507812e+00,3.298596143722534180e+00,-8.999081701040267944e-02,7.292389273643493652e-01,-3.735721409320831299e-01
1.934000000000000057e+02,-2.059009671211242676e-01,-1.670777052640914917e-01,-6.819593310356140137e-01,8.443503379821777344e-01,8.645422458648681641e-01,2.564546823501586914e+00,3.439620018005371094e+00,-5.921393260359764099e-02,7.815344333648681641e-01,-3.720751404762268066e-01
1.935000000000000000e+02,-1.978430747985839844e-01,-1.833895444869995117e-01,-6.530128717422485352e-01,7.405132651329040527e-01,5.989140272140502930e-01,2.588165521621704102e+00,3.581826925277709961e+00,-2.494853921234607697e-02,8.355709910392761230e-01,-3.701845705509185791e-01
1.935999999999999943e+02,-1.903628706932067871e-01,-1.984144896268844604e-01,-6.216331720352172852e-01,6.434188485145568848e-01,3.579210937023162842e-01,2.585107803344726562e+00,3.723069667816162109e+00,1.371616497635841370e-02,8.913382291793823242e-01,-3.679123222827911377e-01
1.937000000000000171e+02,-1.833650022745132446e-01,-2.122365236282348633e-01,-5.882653594017028809e-01,5.525443553924560547e-01,1.421951353549957275e-01,2.556039810180664062e+00,3.862907409667968750e+00,5.703745782375335693e-02,9.488977789878845215e-01,-3.652470111846923828e-01
1.938000000000000114e+02,-1.766074895858764648e-01,-2.248841375112533569e-01,-5.532523989677429199e-01,4.674604237079620361e-01,-4.794391989707946777e-02,2.503313064575195312e+00,4.000890254974365234e+00,1.052231118083000183e-01,1.008533477783203125e+00,-3.621230125427246094e-01
1.939000000000000057e+02,-1.700433492660522461e-01,-2.364968508481979370e-01,-5.180148482322692871e-01,3.881328403949737549e-01,-2.124743610620498657e-01,2.429346799850463867e+00,4.135993480682373047e+00,1.586986780166625977e-01,1.070397615432739258e+00,-3.585334718227386475e-01
1.940000000000000000e+02,-1.636365801095962524e-01,-2.473073303699493408e-01,-4.833582937717437744e-01,3.148158788681030273e-01,-3.516494929790496826e-01,2.336597442626953125e+00,4.266123294830322266e+00,2.182393670082092285e-01,1.134811997413635254e+00,-3.544221222400665283e-01
1.940999999999999943e+02,-1.569966524839401245e-01,-2.575463354587554932e-01,-4.493297338485717773e-01,2.472359985113143921e-01,-4.666778445243835449e-01,2.228180408477783203e+00,4.390284538269042969e+00,2.841469049453735352e-01,1.201899290084838867e+00,-3.497656285762786865e-01
1.942000000000000171e+02,-1.498504430055618286e-01,-2.673507332801818848e-01,-4.159035086631774902e-01,1.850022226572036743e-01,-5.602533221244812012e-01,2.108223438262939453e+00,4.506824970245361328e+00,3.566339612007141113e-01,1.271649718284606934e+00,-3.445699214935302734e-01
1.943000000000000114e+02,-1.421317011117935181e-01,-2.766904532909393311e-01,-3.832628130912780762e-01,1.275741904973983765e-01,-6.334038972854614258e-01,1.979278206825256348e+00,4.611127376556396484e+00,4.372125267982482910e-01,1.344239592552185059e+00,-3.388292789459228516e-01
1.944000000000000057e+02,-1.333380341529846191e-01,-2.855576276779174805e-01,-3.508734405040740967e-01,7.452424615621566772e-02,-6.876481771469116211e-01,1.844432473182678223e+00,4.696351051330566406e+00,5.288131833076477051e-01,1.419664025306701660e+00,-3.326487839221954346e-01
1.945000000000000000e+02,-1.231156289577484131e-01,-2.939019799232482910e-01,-3.185172379016876221e-01,2.628925256431102753e-02,-7.246409654617309570e-01,1.705989480018615723e+00,4.757424354553222656e+00,6.328354477882385254e-01,1.498081922531127930e+00,-3.260208368301391602e-01
1.945999999999999943e+02,-1.114768013358116150e-01,-3.017295897006988525e-01,-2.910810708999633789e-01,-1.368685252964496613e-02,-7.474160194396972656e-01,1.567343950271606445e+00,4.781014919281005859e+00,7.521968483924865723e-01,1.579889059066772461e+00,-3.188859820365905762e-01
1.947000000000000171e+02,-9.843252599239349365e-02,-3.090457916259765625e-01,-2.695798873901367188e-01,-4.610041528940200806e-02,-7.568604350090026855e-01,1.429394006729125977e+00,4.742849826812744141e+00,8.898988366127014160e-01,1.665214538574218750e+00,-3.112218081951141357e-01
1.948000000000000114e+02,-8.393289893865585327e-02,-3.158324658870697021e-01,-2.527922689914703369e-01,-7.428810000419616699e-02,-7.544707655906677246e-01,1.293569684028625488e+00,4.615187644958496094e+00,1.041501283645629883e+00,1.754215478897094727e+00,-3.030129671096801758e-01
1.949000000000000057e+02,-6.792626529932022095e-02,-3.220708072185516357e-01,-2.395168542861938477e-01,-9.952864050865173340e-02,-7.420605421066284180e-01,1.161408782005310059e+00,4.406807899475097656e+00,1.205975294113159180e+00,1.846935868263244629e+00,-2.942556142807006836e-01
1.950000000000000000e+02,-5.035913363099098206e-02,-3.277413249015808105e-01,-2.285768687725067139e-01,-1.222142204642295837e-01,-7.239844799041748047e-01,1.036766171455383301e+00,4.132830142974853516e+00,1.382663249969482422e+00,1.943529844284057617e+00,-2.849270403385162354e-01
1.950999999999999943e+02,-3.117791935801506042e-02,-3.328245878219604492e-01,-2.186838239431381226e-01,-1.426145136356353760e-01,-7.009679675102233887e-01,9.202888011932373047e-01,3.789202213287353516e+00,1.568050861358642578e+00,2.044101238250732422e+00,-2.750122547149658203e-01
1.952000000000000171e+02,-1.033678837120532990e-02,-3.373076021671295166e-01,-2.096827924251556396e-01,-1.610273271799087524e-01,-6.739864945411682129e-01,8.114752769470214844e-01,3.398634910583496094e+00,1.755418181419372559e+00,2.147987604141235352e+00,-2.646120786666870117e-01
1.953000000000000114e+02,1.209405623376369476e-02,-3.412639200687408447e-01,-2.013950049877166748e-01,-1.778512299060821533e-01,-6.442408561706542969e-01,7.097660303115844727e-01,2.984696149826049805e+00,1.943341851234436035e+00,2.255015850067138672e+00,-2.537013292312622070e-01
1.954000000000000057e+02,3.578532859683036804e-02,-3.448152840137481689e-01,-1.937025785446166992e-01,-1.933488547801971436e-01,-6.122114062309265137e-01,6.146262884140014648e-01,2.578532218933105469e+00,2.117927789688110352e+00,2.365079641342163086e+00,-2.417759597301483154e-01
1.955000000000000000e+02,6.058787181973457336e-02,-3.480067551136016846e-01,-1.865527629852294922e-01,-2.076201736927032471e-01,-5.782632827758789062e-01,5.255939364433288574e-01,2.188363552093505859e+00,2.262022018432617188e+00,2.478305101394653320e+00,-2.284889370203018188e-01
1.955999999999999943e+02,8.648002147674560547e-02,-3.508916795253753662e-01,-1.797154992818832397e-01,-2.207027226686477661e-01,-5.430005192756652832e-01,4.422139823436737061e-01,1.822335481643676758e+00,2.369949340820312500e+00,2.594937562942504883e+00,-2.134385257959365845e-01
1.957000000000000171e+02,1.134445369243621826e-01,-3.535684347152709961e-01,-1.730834394693374634e-01,-2.326711267232894897e-01,-5.079192519187927246e-01,3.647348582744598389e-01,1.483642339706420898e+00,2.454067707061767578e+00,2.715172529220581055e+00,-1.962264925241470337e-01
1.958000000000000114e+02,1.414194256067276001e-01,-3.561717867851257324e-01,-1.666204780340194702e-01,-2.437748461961746216e-01,-4.734583795070648193e-01,2.932168245315551758e-01,1.170088887214660645e+00,2.518754720687866211e+00,2.839128971099853516e+00,-1.767452359199523926e-01
1.959000000000000057e+02,1.705613732337951660e-01,-3.586831688880920410e-01,-1.601444482803344727e-01,-2.541907727718353271e-01,-4.396133422851562500e-01,2.273168414831161499e-01,8.796683549880981445e-01,2.563912391662597656e+00,2.966864824295043945e+00,-1.549812108278274536e-01
1.960000000000000000e+02,2.010104209184646606e-01,-3.610850572586059570e-01,-1.531901210546493530e-01,-2.641603350639343262e-01,-4.064027667045593262e-01,1.666151136159896851e-01,6.125851273536682129e-01,2.588828086853027344e+00,3.098506927490234375e+00,-1.308377534151077271e-01
1.960999999999999943e+02,2.328252792358398438e-01,-3.633719384670257568e-01,-1.457099914550781250e-01,-2.736764550209045410e-01,-3.739442825317382812e-01,1.105634495615959167e-01,3.701038062572479248e-01,2.587252855300903320e+00,3.234188079833984375e+00,-1.042044460773468018e-01
1.962000000000000171e+02,2.660645246505737305e-01,-3.655372560024261475e-01,-1.374038159847259521e-01,-2.827292978763580322e-01,-3.415082991123199463e-01,5.887201055884361267e-02,1.528761386871337891e-01,2.559527873992919922e+00,3.373619318008422852e+00,-7.480589300394058228e-02
1.963000000000000114e+02,3.009752035140991211e-01,-3.675553798675537109e-01,-1.277280598878860474e-01,-2.912737131118774414e-01,-3.099828064441680908e-01,1.274998672306537628e-02,-3.876076638698577881e-02,2.508001804351806641e+00,3.515802145004272461e+00,-4.234178364276885986e-02
1.964000000000000057e+02,3.376482129096984863e-01,-3.694181144237518311e-01,-1.166151165962219238e-01,-2.992928326129913330e-01,-2.844583094120025635e-01,-2.460275776684284210e-02,-2.047695666551589966e-01,2.435091733932495117e+00,3.657649517059326172e+00,-5.822692066431045532e-03
1.965000000000000000e+02,3.760580718517303467e-01,-3.710954189300537109e-01,-1.041074842214584351e-01,-3.068043291568756104e-01,-2.645960450172424316e-01,-5.541048198938369751e-02,-3.453892469406127930e-01,2.343254327774047852e+00,3.798262834548950195e+00,3.526721522212028503e-02
1.965999999999999943e+02,4.159338772296905518e-01,-3.724593818187713623e-01,-9.016356617212295532e-02,-3.137932121753692627e-01,-2.489403188228607178e-01,-8.264802396297454834e-02,-4.617141187191009521e-01,2.235513925552368164e+00,3.937275648117065430e+00,8.111256361007690430e-02
1.967000000000000171e+02,4.572775065898895264e-01,-3.734788894653320312e-01,-7.473237067461013794e-02,-3.202409744262695312e-01,-2.365716546773910522e-01,-1.071133986115455627e-01,-5.564972162246704102e-01,2.116076946258544922e+00,4.074028968811035156e+00,1.319850087165832520e-01
1.968000000000000114e+02,5.001322627067565918e-01,-3.741441965103149414e-01,-5.776108056306838989e-02,-3.261283934116363525e-01,-2.259946465492248535e-01,-1.290397942066192627e-01,-6.307665705680847168e-01,1.987469792366027832e+00,4.206804275512695312e+00,1.885902285575866699e-01
1.969000000000000057e+02,5.445021390914916992e-01,-3.744607567787170410e-01,-3.919563442468643188e-02,-3.314356803894042969e-01,-2.163822501897811890e-01,-1.488147228956222534e-01,-6.860619783401489258e-01,1.852847814559936523e+00,4.333977699279785156e+00,2.514488399028778076e-01
1.970000000000000000e+02,5.904197692871093750e-01,-3.744230866432189941e-01,-1.898282952606678009e-02,-3.361436724662780762e-01,-2.076220363378524780e-01,-1.666910201311111450e-01,-7.239306569099426270e-01,1.714427590370178223e+00,4.454618930816650391e+00,3.208003938198089600e-01
1.970999999999999943e+02,6.379280686378479004e-01,-3.740213513374328613e-01,2.861850662156939507e-03,-3.402882814407348633e-01,-1.995202898979187012e-01,-1.831003725528717041e-01,-7.474801540374755859e-01,1.575703144073486328e+00,4.565632343292236328e+00,3.971106112003326416e-01
1.972000000000000171e+02,6.870714426040649414e-01,-3.732455372810363770e-01,2.612785995006561279e-02,-3.439763188362121582e-01,-1.919995993375778198e-01,-1.982152909040451050e-01,-7.576477527618408203e-01,1.437631487846374512e+00,4.660720825195312500e+00,4.832734465599060059e-01
1.973000000000000114e+02,7.378952503204345703e-01,-3.720853626728057861e-01,5.052156373858451843e-02,-3.473017215728759766e-01,-1.849760413169860840e-01,-2.121239155530929565e-01,-7.558732032775878906e-01,1.301590085029602051e+00,4.734450340270996094e+00,5.811118483543395996e-01
1.974000000000000057e+02,7.904464602470397949e-01,-3.705303370952606201e-01,7.599620521068572998e-02,-3.502939343452453613e-01,-1.782033294439315796e-01,-2.248544991016387939e-01,-7.439157366752624512e-01,1.169082283973693848e+00,4.778186798095703125e+00,6.927846670150756836e-01
1.975000000000000000e+02,8.447350859642028809e-01,-3.685843050479888916e-01,1.025770828127861023e-01,-3.530240356922149658e-01,-1.716265082359313965e-01,-2.365330308675765991e-01,-7.261242866516113281e-01,1.043931126594543457e+00,4.773453235626220703e+00,8.215785622596740723e-01
1.975999999999999943e+02,9.007592797279357910e-01,-3.662558197975158691e-01,1.301607638597488403e-01,-3.556557297706604004e-01,-1.652110666036605835e-01,-2.473995238542556763e-01,-7.033801674842834473e-01,9.269622564315795898e-01,4.691850662231445312e+00,9.674884676933288574e-01
1.977000000000000171e+02,9.586052894592285156e-01,-3.635287284851074219e-01,1.588465422391891479e-01,-3.582041859626770020e-01,-1.586086153984069824e-01,-2.576707005500793457e-01,-6.765798330307006836e-01,8.176938891410827637e-01,4.517505168914794922e+00,1.125480532646179199e+00
1.978000000000000114e+02,1.018572807312011719e+00,-3.603335320949554443e-01,1.887973845005035400e-01,-3.606480956077575684e-01,-1.515005081892013550e-01,-2.675082385540008545e-01,-6.469801664352416992e-01,7.155603766441345215e-01,4.275814056396484375e+00,1.296727657318115234e+00
1.979000000000000057e+02,1.080801725387573242e+00,-3.566701114177703857e-01,2.200955748558044434e-01,-3.629785180091857910e-01,-1.438320726156234741e-01,-2.768822014331817627e-01,-6.150688529014587402e-01,6.200293898582458496e-01,3.964466571807861328e+00,1.479155659675598145e+00
1.980000000000000000e+02,1.145637154579162598e+00,-3.524733483791351318e-01,2.527742981910705566e-01,-3.651922941207885742e-01,-1.351408213376998901e-01,-2.857868671417236328e-01,-5.812286734580993652e-01,5.306263566017150879e-01,3.593405008316040039e+00,1.665545105934143066e+00
1.980999999999999943e+02,1.213144659996032715e+00,-3.477321267127990723e-01,2.870298027992248535e-01,-3.672682940959930420e-01,-1.250270605087280273e-01,-2.941710054874420166e-01,-5.459982156753540039e-01,4.468956589698791504e-01,3.185504913330078125e+00,1.854450583457946777e+00
1.982000000000000171e+02,1.283336400985717773e+00,-3.424483537673950195e-01,3.230242431163787842e-01,-3.691909909248352051e-01,-1.134911626577377319e-01,-3.020360767841339111e-01,-5.108825564384460449e-01,3.690377473831176758e-01,2.773976564407348633e+00,2.037710666656494141e+00
1.983000000000000114e+02,1.356382846832275391e+00,-3.366306424140930176e-01,3.607966601848602295e-01,-3.709525167942047119e-01,-1.005534678697586060e-01,-3.093911111354827881e-01,-4.763801991939544678e-01,2.971522212028503418e-01,2.374655961990356445e+00,2.198509216308593750e+00
1.984000000000000057e+02,1.432273745536804199e+00,-3.303804397583007812e-01,4.001289904117584229e-01,-3.724436163902282715e-01,-8.616419881582260132e-02,-3.162180483341217041e-01,-4.424960911273956299e-01,2.309090644121170044e-01,1.996057987213134766e+00,2.322683095932006836e+00
1.985000000000000000e+02,1.511213541030883789e+00,-3.236745297908782959e-01,4.409050345420837402e-01,-3.735962212085723877e-01,-7.027184218168258667e-02,-3.224979937076568604e-01,-4.092375636100769043e-01,1.698963791131973267e-01,1.644166827201843262e+00,2.417334318161010742e+00
1.985999999999999943e+02,1.593591094017028809e+00,-3.164541125297546387e-01,4.831798970699310303e-01,-3.743968605995178223e-01,-5.282304063439369202e-02,-3.282116353511810303e-01,-3.767493367195129395e-01,1.135643720626831055e-01,1.318445324897766113e+00,2.491291522979736328e+00
1.987000000000000171e+02,1.679522275924682617e+00,-3.086995184421539307e-01,5.269697308540344238e-01,-3.748461604118347168e-01,-3.376399725675582886e-02,-3.333393335342407227e-01,-3.443220257759094238e-01,6.158456951379776001e-02,1.016904711723327637e+00,2.545968294143676758e+00
1.988000000000000114e+02,1.769131422042846680e+00,-3.004009723663330078e-01,5.722910761833190918e-01,-3.749448060989379883e-01,-1.304570678621530533e-02,-3.378655612468719482e-01,-3.125526607036590576e-01,1.497078128159046173e-02,7.382244467735290527e-01,2.581096172332763672e+00
1.989000000000000057e+02,1.862483024597167969e+00,-2.915506064891815186e-01,6.191865205764770508e-01,-3.746831715106964111e-01,9.274077601730823517e-03,-3.418575525283813477e-01,-2.866458892822265625e-01,-2.290786802768707275e-02,4.836324751377105713e-01,2.592852830886840820e+00
1.990000000000000000e+02,1.959734559059143066e+00,-2.821250855922698975e-01,6.676998138427734375e-01,-3.740513324737548828e-01,3.288649767637252808e-02,-3.454343080520629883e-01,-2.664462625980377197e-01,-5.402367934584617615e-02,2.540328502655029297e-01,2.577440738677978516e+00
1.990999999999999943e+02,2.060914516448974609e+00,-2.721208631992340088e-01,7.178760766983032227e-01,-3.730391561985015869e-01,5.761382356286048889e-02,-3.486500084400177002e-01,-2.505480349063873291e-01,-8.146451413631439209e-02,4.991501569747924805e-02,2.537069797515869141e+00
1.992000000000000171e+02,2.165319442749023438e+00,-2.616449296474456787e-01,7.697617411613464355e-01,-3.716361224651336670e-01,8.342941105365753174e-02,-3.515543937683105469e-01,-2.379933893680572510e-01,-1.060990542173385620e-01,-1.285418272018432617e-01,2.474129199981689453e+00
1.993000000000000114e+02,2.272861242294311523e+00,-2.506055235862731934e-01,8.233910202980041504e-01,-3.698366582393646240e-01,1.103262305259704590e-01,-3.542385995388031006e-01,-2.273441851139068604e-01,-1.281875371932983398e-01,-2.814465165138244629e-01,2.391062259674072266e+00
1.994000000000000057e+02,2.383430480957031250e+00,-2.384853363037109375e-01,8.787466883659362793e-01,-3.676553666591644287e-01,1.382286250591278076e-01,-3.568473458290100098e-01,-2.176710963249206543e-01,-1.480976194143295288e-01,-4.092056155204772949e-01,2.290366411209106445e+00
1.995000000000000000e+02,2.497215747833251953e+00,-2.249131947755813599e-01,9.358697533607482910e-01,-3.650855123996734619e-01,1.672866493463516235e-01,-3.593657314777374268e-01,-2.088604122400283813e-01,-1.660863310098648071e-01,-5.142928957939147949e-01,2.176192760467529297e+00
1.995999999999999943e+02,2.614442110061645508e+00,-2.095030844211578369e-01,9.949975609779357910e-01,-3.620740771293640137e-01,1.976450532674789429e-01,-3.617753386497497559e-01,-2.007187306880950928e-01,-1.825845241546630859e-01,-5.983107686042785645e-01,2.051494836807250977e+00
1.997000000000000171e+02,2.735299110412597656e+00,-1.918920874595642090e-01,1.056328177452087402e+00,-3.585940897464752197e-01,2.293658256530761719e-01,-3.640702366828918457e-01,-1.931611895561218262e-01,-1.977815032005310059e-01,-6.626902818679809570e-01,1.919487595558166504e+00
1.998000000000000114e+02,2.859885931015014648e+00,-1.720109581947326660e-01,1.120128273963928223e+00,-3.546088635921478271e-01,2.624854147434234619e-01,-3.662461042404174805e-01,-1.861129403114318848e-01,-2.117685824632644653e-01,-7.085842490196228027e-01,1.782336235046386719e+00
1.999000000000000057e+02,2.988269567489624023e+00,-1.498353928327560425e-01,1.186612725257873535e+00,-3.500753045082092285e-01,2.972535789012908936e-01,-3.682770431041717529e-01,-1.793263852596282959e-01,-2.245747148990631104e-01,-7.388931512832641602e-01,1.643499732017517090e+00
2.000000000000000000e+02,3.120582580566406250e+00,-1.252620816230773926e-01,1.255747437477111816e+00,-3.450041413307189941e-01,3.337804377079010010e-01,-3.701528906822204590e-01,-1.727378815412521362e-01,-2.363142222166061401e-01,-7.554408311843872070e-01,1.504950165748596191e+00


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_5/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.369686603546142578e-01,9.987279176712036133e-01,7.989017963409423828e-01,1.196359276771545410e+00,7.569254636764526367e-01,1.397729992866516113e+00,7.134774923324584961e-01,1.601024150848388672e+00,6.701175570487976074e-01,1.803348064422607422e+00
4.000000000000000222e-01,7.068159580230712891e-01,9.750152230262756348e-01,6.367141008377075195e-01,1.165804982185363770e+00,5.596601963043212891e-01,1.359429955482482910e+00,4.822358489036560059e-01,1.553171634674072266e+00,4.055597186088562012e-01,1.745504736900329590e+00
6.000000000000000888e-01,6.065837144851684570e-01,9.334221482276916504e-01,5.122216939926147461e-01,1.106868505477905273e+00,4.098765552043914795e-01,1.285034418106079102e+00,3.077045679092407227e-01,1.462538957595825195e+00,2.064646035432815552e-01,1.638746976852416992e+00
8.000000000000000444e-01,5.347473621368408203e-01,8.742839694023132324e-01,4.245129823684692383e-01,1.025971174240112305e+00,3.057054281234741211e-01,1.183360219001770020e+00,1.871914565563201904e-01,1.340109467506408691e+00,6.969146430492401123e-02,1.495748519897460938e+00
1.000000000000000000e+00,4.888419508934020996e-01,8.036977052688598633e-01,3.712545335292816162e-01,9.294601678848266602e-01,2.436343133449554443e-01,1.063173651695251465e+00,1.163817942142486572e-01,1.196308135986328125e+00,-9.830012917518615723e-03,1.328532218933105469e+00
1.200000000000000178e+00,4.650967419147491455e-01,7.277700901031494141e-01,3.485861122608184814e-01,8.242529630661010742e-01,2.190767675638198853e-01,9.324895739555358887e-01,8.975968509912490845e-02,1.040593624114990234e+00,-3.896386176347732544e-02,1.148346781730651855e+00
1.400000000000000133e+00,4.567796289920806885e-01,6.526147723197937012e-01,3.493358492851257324e-01,7.191740870475769043e-01,2.236336618661880493e-01,8.009722232818603516e-01,9.562722593545913696e-02,8.858186006546020508e-01,-3.185743093490600586e-02,9.703837633132934570e-01
1.600000000000000089e+00,4.607768356800079346e-01,5.812160372734069824e-01,3.630902469158172607e-01,6.232826709747314453e-01,2.468359619379043579e-01,6.771620512008666992e-01,1.259348839521408081e-01,7.382563352584838867e-01,5.086150020360946655e-03,8.001154661178588867e-01
1.800000000000000044e+00,4.740347564220428467e-01,5.156361460685729980e-01,3.866336643695831299e-01,5.379101634025573730e-01,2.817775607109069824e-01,5.678604245185852051e-01,1.686306595802307129e-01,6.057131290435791016e-01,5.268721282482147217e-02,6.495277285575866699e-01
2.000000000000000000e+00,4.959822297096252441e-01,4.536407291889190674e-01,4.172536134719848633e-01,4.637281894683837891e-01,3.229026496410369873e-01,4.753149151802062988e-01,2.166450917720794678e-01,4.949659109115600586e-01,1.076004132628440857e-01,5.191311240196228027e-01
2.200000000000000178e+00,5.217136740684509277e-01,3.958184421062469482e-01,4.539413452148437500e-01,3.978818058967590332e-01,3.663245737552642822e-01,4.006033837795257568e-01,2.650647461414337158e-01,4.062539041042327881e-01,1.618640571832656860e-01,4.146612882614135742e-01
2.400000000000000355e+00,5.427843332290649414e-01,3.446972966194152832e-01,4.846251904964447021e-01,3.403553366661071777e-01,4.070722758769989014e-01,3.355729579925537109e-01,3.144952058792114258e-01,3.336349725723266602e-01,2.163696289062500000e-01,3.322378993034362793e-01
2.600000000000000089e+00,5.560454130172729492e-01,3.093302845954895020e-01,5.027624964714050293e-01,2.984333932399749756e-01,4.293051064014434814e-01,2.863314151763916016e-01,3.446492254734039307e-01,2.782365083694458008e-01,2.549500167369842529e-01,2.702150046825408936e-01
2.800000000000000266e+00,5.662192106246948242e-01,2.840936779975891113e-01,5.160819292068481445e-01,2.677796781063079834e-01,4.459167718887329102e-01,2.500893473625183105e-01,3.642954528331756592e-01,2.357326745986938477e-01,2.782118916511535645e-01,2.211894840002059937e-01
3.000000000000000000e+00,5.775179266929626465e-01,2.668254971504211426e-01,5.279049873352050781e-01,2.456717342138290405e-01,4.594337344169616699e-01,2.229750901460647583e-01,3.794585466384887695e-01,2.036175280809402466e-01,2.958301305770874023e-01,1.841513365507125854e-01
3.200000000000000178e+00,5.954719781875610352e-01,2.535525560379028320e-01,5.429127216339111328e-01,2.289889007806777954e-01,4.719340503215789795e-01,2.020476907491683960e-01,3.928790390491485596e-01,1.781841665506362915e-01,3.103186786174774170e-01,1.542624682188034058e-01
3.400000000000000355e+00,6.170544624328613281e-01,2.426219731569290161e-01,5.631179213523864746e-01,2.154654264450073242e-01,4.885830581188201904e-01,1.853234320878982544e-01,4.054553508758544922e-01,1.587164998054504395e-01,3.236269354820251465e-01,1.302415430545806885e-01
3.600000000000000089e+00,6.449396014213562012e-01,2.342928647994995117e-01,5.897744894027709961e-01,2.047378569841384888e-01,5.123968720436096191e-01,1.717946529388427734e-01,4.239807426929473877e-01,1.424968540668487549e-01,3.374322652816772461e-01,1.110655069351196289e-01
3.800000000000000266e+00,6.790307164192199707e-01,2.276361286640167236e-01,6.236355304718017578e-01,1.969686597585678101e-01,5.436958670616149902e-01,1.607802808284759521e-01,4.520740509033203125e-01,1.294939517974853516e-01,3.583897650241851807e-01,9.508463740348815918e-02
4.000000000000000000e+00,7.193674445152282715e-01,2.219492048025131226e-01,6.639974117279052734e-01,1.909137964248657227e-01,5.825117826461791992e-01,1.526098847389221191e-01,4.893517494201660156e-01,1.196139529347419739e-01,3.884260654449462891e-01,8.218521624803543091e-02
4.200000000000000178e+00,7.665073275566101074e-01,2.173381000757217407e-01,7.112540602684020996e-01,1.859457790851593018e-01,6.281891465187072754e-01,1.469101905822753906e-01,5.340331196784973145e-01,1.121429726481437683e-01,4.277064204216003418e-01,7.245934754610061646e-02
4.400000000000000355e+00,8.211269378662109375e-01,2.139288485050201416e-01,7.660888433456420898e-01,1.821919381618499756e-01,6.812520027160644531e-01,1.423953622579574585e-01,5.843765735626220703e-01,1.064759939908981323e-01,4.733727872371673584e-01,6.484623998403549194e-02
4.600000000000000533e+00,8.834986090660095215e-01,2.118153870105743408e-01,8.290032744407653809e-01,1.795952767133712769e-01,7.427032589912414551e-01,1.389479637145996094e-01,6.414936780929565430e-01,1.020034328103065491e-01,5.247145295143127441e-01,5.911764875054359436e-02
4.800000000000000711e+00,9.559602737426757812e-01,2.106472849845886230e-01,9.023629426956176758e-01,1.779532432556152344e-01,8.145229220390319824e-01,1.364479064941406250e-01,7.082629799842834473e-01,9.838467836380004883e-02,5.819025039672851562e-01,5.433394014835357666e-02
5.000000000000000000e+00,1.039854884147644043e+00,2.105729281902313232e-01,9.873189926147460938e-01,1.774149239063262939e-01,8.979508876800537109e-01,1.350376307964324951e-01,7.863773703575134277e-01,9.579380601644515991e-02,6.477097272872924805e-01,5.030849203467369080e-02
5.200000000000000178e+00,1.136905431747436523e+00,2.117675095796585083e-01,1.085460186004638672e+00,1.781486123800277710e-01,9.944861531257629395e-01,1.348786354064941406e-01,8.769633173942565918e-01,9.439943730831146240e-02,7.235438823699951172e-01,4.717057570815086365e-02
5.400000000000000355e+00,1.248702526092529297e+00,2.144140750169754028e-01,1.198668479919433594e+00,1.803554296493530273e-01,1.105424404144287109e+00,1.363142877817153931e-01,9.791530966758728027e-01,9.502877295017242432e-02,8.104902505874633789e-01,4.547237977385520935e-02
5.600000000000000533e+00,1.377167344093322754e+00,2.187220901250839233e-01,1.328945875167846680e+00,1.842526048421859741e-01,1.231122016906738281e+00,1.400639861822128296e-01,1.093222975730895996e+00,9.803264588117599487e-02,9.079999923706054688e-01,4.621507972478866577e-02
5.800000000000000711e+00,1.518678665161132812e+00,2.309445589780807495e-01,1.479354739189147949e+00,1.910179406404495239e-01,1.373123884201049805e+00,1.468973457813262939e-01,1.220787525177001953e+00,1.035769507288932800e-01,1.017261505126953125e+00,4.964323341846466064e-02
6.000000000000000000e+00,1.670526146888732910e+00,2.531499564647674561e-01,1.645058035850524902e+00,2.070320546627044678e-01,1.533394217491149902e+00,1.570661365985870361e-01,1.364822506904602051e+00,1.121507957577705383e-01,1.139088630676269531e+00,5.551910400390625000e-02
6.200000000000000178e+00,1.828706145286560059e+00,2.868914008140563965e-01,1.821190714836120605e+00,2.340262234210968018e-01,1.710692644119262695e+00,1.748171150684356689e-01,1.527306675910949707e+00,1.240410953760147095e-01,1.276154279708862305e+00,6.437630206346511841e-02
6.400000000000000355e+00,1.987890005111694336e+00,3.334852457046508789e-01,2.002695560455322266e+00,2.740880846977233887e-01,1.902503132820129395e+00,2.028795778751373291e-01,1.707047939300537109e+00,1.401693224906921387e-01,1.430746197700500488e+00,7.637989521026611328e-02
6.600000000000000533e+00,2.141949653625488281e+00,3.945019543170928955e-01,2.181886434555053711e+00,3.287294507026672363e-01,2.100585937500000000e+00,2.444930523633956909e-01,1.901979088783264160e+00,1.666210293769836426e-01,1.602997899055480957e+00,9.098329395055770874e-02
6.800000000000000711e+00,2.277651786804199219e+00,4.726687967777252197e-01,2.349553346633911133e+00,3.974698185920715332e-01,2.291325569152832031e+00,2.995159626007080078e-01,2.109240055084228516e+00,2.044620513916015625e-01,1.792690038681030273e+00,1.098904535174369812e-01
7.000000000000000000e+00,2.272690057754516602e+00,5.856595635414123535e-01,2.490405559539794922e+00,4.842883348464965820e-01,2.470663070678710938e+00,3.691708445549011230e-01,2.311863660812377930e+00,2.550297081470489502e-01,1.998277783393859863e+00,1.397223174571990967e-01
7.200000000000000178e+00,2.068740129470825195e+00,7.326254844665527344e-01,2.477080583572387695e+00,6.134108901023864746e-01,2.628283023834228516e+00,4.563992917537689209e-01,2.505043268203735352e+00,3.200403451919555664e-01,2.213914632797241211e+00,1.790893524885177612e-01
7.400000000000000355e+00,1.758039236068725586e+00,8.678016066551208496e-01,2.239791393280029297e+00,7.812858223915100098e-01,2.709129095077514648e+00,5.775337815284729004e-01,2.681519985198974609e+00,4.019969999790191650e-01,2.425419330596923828e+00,2.313497960567474365e-01
7.600000000000000533e+00,1.463346838951110840e+00,9.739117026329040527e-01,1.888313174247741699e+00,9.364389181137084961e-01,2.523997545242309570e+00,7.527292966842651367e-01,2.817187309265136719e+00,5.079331398010253906e-01,2.628429651260375977e+00,2.982370853424072266e-01
7.800000000000000711e+00,1.205024003982543945e+00,1.031664729118347168e+00,1.554734826087951660e+00,1.059719443321228027e+00,2.162511825561523438e+00,9.381403923034667969e-01,2.776323080062866211e+00,6.604847311973571777e-01,2.814345836639404297e+00,3.827635049819946289e-01
8.000000000000000000e+00,9.922281503677368164e-01,1.056137204170227051e+00,1.261583089828491211e+00,1.128258943557739258e+00,1.777381181716918945e+00,1.098564743995666504e+00,2.490980386734008789e+00,8.593202233314514160e-01,2.962801456451416016e+00,4.906424880027770996e-01
8.200000000000001066e+00,8.206607103347778320e-01,1.053174972534179688e+00,1.019888401031494141e+00,1.159155249595642090e+00,1.431716084480285645e+00,1.200883746147155762e+00,2.077122211456298828e+00,1.044153928756713867e+00,2.990144729614257812e+00,6.417434811592102051e-01
8.400000000000000355e+00,6.833491325378417969e-01,1.026127576828002930e+00,8.234591484069824219e-01,1.158166050910949707e+00,1.140700340270996094e+00,1.252862453460693359e+00,1.685109019279479980e+00,1.192346572875976562e+00,2.727914571762084961e+00,8.483411073684692383e-01
8.599999999999999645e+00,5.781985521316528320e-01,9.781680703163146973e-01,6.643193960189819336e-01,1.131266713142395020e+00,9.024479985237121582e-01,1.267610669136047363e+00,1.340883493423461914e+00,1.276458263397216797e+00,2.296383619308471680e+00,1.054205656051635742e+00
8.800000000000000711e+00,5.037700533866882324e-01,9.115206599235534668e-01,5.419081449508666992e-01,1.077216267585754395e+00,7.057897448539733887e-01,1.251323819160461426e+00,1.056400656700134277e+00,1.316399812698364258e+00,1.860962152481079102e+00,1.233003616333007812e+00
9.000000000000000000e+00,4.575699567794799805e-01,8.326044678688049316e-01,4.546505510807037354e-01,1.001770973205566406e+00,5.497368574142456055e-01,1.204327940940856934e+00,8.209445476531982422e-01,1.320128798484802246e+00,1.473005533218383789e+00,1.342186212539672852e+00
9.200000000000001066e+00,4.353368878364562988e-01,7.486582994461059570e-01,4.003692567348480225e-01,9.111198186874389648e-01,4.341577887535095215e-01,1.129581212997436523e+00,6.278918385505676270e-01,1.293310403823852539e+00,1.148685216903686523e+00,1.398352026939392090e+00
9.400000000000000355e+00,4.298742115497589111e-01,6.661465167999267578e-01,3.751498460769653320e-01,8.124212622642517090e-01,3.574622869491577148e-01,1.033864736557006836e+00,4.781480431556701660e-01,1.232262849807739258e+00,8.790950179100036621e-01,1.414176940917968750e+00
9.600000000000001421e+00,4.372034668922424316e-01,5.884810686111450195e-01,3.724036216735839844e-01,7.134220004081726074e-01,3.160982728004455566e-01,9.247221946716308594e-01,3.712230324745178223e-01,1.143823266029357910e+00,6.548771262168884277e-01,1.397042274475097656e+00
9.800000000000000711e+00,4.537950456142425537e-01,5.181858539581298828e-01,3.833914101123809814e-01,6.217992305755615234e-01,3.055306673049926758e-01,8.088500499725341797e-01,3.040672242641448975e-01,1.036168456077575684e+00,4.781204462051391602e-01,1.340002894401550293e+00
1.000000000000000000e+01,4.780791401863098145e-01,4.538397789001464844e-01,4.041090309619903564e-01,5.398429632186889648e-01,3.151544332504272461e-01,6.976907253265380859e-01,2.728165984153747559e-01,9.170308709144592285e-01,3.486851155757904053e-01,1.250569343566894531e+00


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_50/extrap_solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.688291907310485840e-01,9.883307218551635742e-01,8.287422657012939453e-01,1.172368764877319336e+00,7.851474285125732422e-01,1.358382821083068848e+00,7.446780204772949219e-01,1.549031734466552734e+00,7.042819261550903320e-01,1.740241765975952148e+00
4.000000000000000222e-01,7.578729987144470215e-01,9.538824558258056641e-01,6.971892714500427246e-01,1.108927249908447266e+00,6.396373510360717773e-01,1.270574450492858887e+00,5.719122886657714844e-01,1.444113373756408691e+00,5.043225884437561035e-01,1.618025779724121094e+00
6.000000000000000888e-01,6.699520945549011230e-01,9.016080498695373535e-01,5.984385609626770020e-01,1.027539134025573730e+00,5.328274369239807129e-01,1.165097713470458984e+00,4.576135575771331787e-01,1.311744451522827148e+00,3.824761509895324707e-01,1.458730697631835938e+00
8.000000000000000444e-01,6.041957736015319824e-01,8.378243446350097656e-01,5.285750627517700195e-01,9.359336495399475098e-01,4.593393802642822266e-01,1.050090909004211426e+00,3.804259002208709717e-01,1.171375989913940430e+00,2.989465892314910889e-01,1.294684886932373047e+00
1.000000000000000000e+00,5.587582588195800781e-01,7.682526111602783203e-01,4.814364612102508545e-01,8.411582708358764648e-01,4.084964692592620850e-01,9.356323480606079102e-01,3.262918591499328613e-01,1.035327911376953125e+00,2.416266947984695435e-01,1.136473774909973145e+00
1.200000000000000178e+00,5.291910171508789062e-01,6.984545588493347168e-01,4.497509300708770752e-01,7.506935596466064453e-01,3.745701611042022705e-01,8.263778090476989746e-01,2.896102964878082275e-01,9.070304036140441895e-01,2.021947205066680908e-01,9.887428879737854004e-01
1.400000000000000133e+00,5.099158287048339844e-01,6.321771144866943359e-01,4.265033602714538574e-01,6.687968969345092773e-01,3.481107950210571289e-01,7.268326282501220703e-01,2.615973651409149170e-01,7.904074192047119141e-01,1.726560890674591064e-01,8.546969294548034668e-01
1.600000000000000089e+00,4.968439042568206787e-01,5.717993974685668945e-01,4.097950756549835205e-01,5.956995487213134766e-01,3.282984495162963867e-01,6.365332603454589844e-01,2.412161380052566528e-01,6.850595474243164062e-01,1.516098529100418091e-01,7.345201373100280762e-01
1.800000000000000044e+00,4.901410043239593506e-01,5.162041187286376953e-01,3.994616270065307617e-01,5.302892327308654785e-01,3.151856660842895508e-01,5.568506121635437012e-01,2.269324958324432373e-01,5.914652943611145020e-01,1.372532099485397339e-01,6.280458569526672363e-01
2.000000000000000000e+00,4.894359409809112549e-01,4.650408923625946045e-01,3.967126011848449707e-01,4.713269770145416260e-01,3.090030550956726074e-01,4.886484742164611816e-01,2.177938222885131836e-01,5.093327164649963379e-01,1.282268017530441284e-01,5.343266129493713379e-01
2.200000000000000178e+00,4.941790997982025146e-01,4.186201393604278564e-01,3.996631503105163574e-01,4.178404211997985840e-01,3.101273179054260254e-01,4.286011755466461182e-01,2.160038053989410400e-01,4.395438134670257568e-01,1.233016029000282288e-01,4.521048367023468018e-01
2.400000000000000355e+00,5.037723779678344727e-01,3.769705593585968018e-01,4.079129695892333984e-01,3.697357773780822754e-01,3.168199658393859863e-01,3.747831284999847412e-01,2.213025242090225220e-01,3.792676329612731934e-01,1.261445432901382446e-01,3.824343979358673096e-01
2.600000000000000089e+00,5.207591056823730469e-01,3.419951796531677246e-01,4.211395680904388428e-01,3.271306157112121582e-01,3.285895884037017822e-01,3.266757726669311523e-01,2.322606742382049561e-01,3.261470198631286621e-01,1.363489180803298950e-01,3.231108188629150391e-01
2.800000000000000266e+00,5.447089076042175293e-01,3.128928542137145996e-01,4.423084855079650879e-01,2.919560968875885010e-01,3.455806374549865723e-01,2.843067049980163574e-01,2.481108009815216064e-01,2.787026762962341309e-01,1.518577635288238525e-01,2.709872126579284668e-01
3.000000000000000000e+00,5.746579766273498535e-01,2.891111075878143311e-01,4.714309275150299072e-01,2.643004357814788818e-01,3.708921372890472412e-01,2.498424053192138672e-01,2.691583931446075439e-01,2.369624823331832886e-01,1.717710047960281372e-01,2.246050238609313965e-01
3.200000000000000178e+00,6.102451682090759277e-01,2.693967521190643311e-01,5.066614747047424316e-01,2.414248436689376831e-01,4.029037654399871826e-01,2.222866266965866089e-01,2.974580228328704834e-01,2.025475651025772095e-01,1.967423260211944580e-01,1.839902997016906738e-01
3.400000000000000355e+00,6.511660218238830566e-01,2.531812787055969238e-01,5.470907092094421387e-01,2.217813730239868164e-01,4.396943449974060059e-01,1.992961615324020386e-01,3.309634327888488770e-01,1.743383407592773438e-01,2.266609221696853638e-01,1.493197530508041382e-01
3.600000000000000089e+00,6.970800757408142090e-01,2.405229061841964722e-01,5.918951034545898438e-01,2.052333354949951172e-01,4.813600182533264160e-01,1.797968894243240356e-01,3.698510229587554932e-01,1.513998955488204956e-01,2.616333365440368652e-01,1.208135038614273071e-01
3.800000000000000266e+00,7.474735975265502930e-01,2.309443652629852295e-01,6.410161852836608887e-01,1.920125484466552734e-01,5.275115966796875000e-01,1.632667332887649536e-01,4.133284986019134521e-01,1.322706788778305054e-01,3.019376993179321289e-01,9.758406877517700195e-02
4.000000000000000000e+00,8.028232455253601074e-01,2.235956490039825439e-01,6.946521401405334473e-01,1.820276081562042236e-01,5.780484676361083984e-01,1.496858745813369751e-01,4.613594710826873779e-01,1.162483692169189453e-01,3.473176956176757812e-01,7.885058224201202393e-02
4.200000000000000178e+00,8.635923862457275391e-01,2.182962447404861450e-01,7.531982660293579102e-01,1.742537766695022583e-01,6.330669522285461426e-01,1.390973776578903198e-01,5.138173103332519531e-01,1.032188907265663147e-01,3.969858586788177490e-01,6.330042332410812378e-02
4.400000000000000355e+00,9.315114021301269531e-01,2.146420925855636597e-01,8.181837201118469238e-01,1.683469265699386597e-01,6.930001378059387207e-01,1.306982785463333130e-01,5.707629919052124023e-01,9.284712374210357666e-02,4.512751698493957520e-01,5.085666105151176453e-02
4.600000000000000533e+00,1.007131814956665039e+00,2.127851396799087524e-01,8.912786245346069336e-01,1.639490872621536255e-01,7.589545249938964844e-01,1.240702122449874878e-01,6.327678561210632324e-01,8.420112729072570801e-02,5.103924870491027832e-01,4.106833785772323608e-02
4.800000000000000711e+00,1.089029192924499512e+00,2.138399332761764526e-01,9.733182787895202637e-01,1.614753007888793945e-01,8.332832455635070801e-01,1.189820319414138794e-01,7.012175321578979492e-01,7.721496373414993286e-02,5.749921798706054688e-01,3.288207575678825378e-02
5.000000000000000000e+00,1.176171898841857910e+00,2.181734740734100342e-01,1.065483689308166504e+00,1.614301055669784546e-01,9.166045784950256348e-01,1.155929192900657654e-01,7.777342796325683594e-01,7.162720710039138794e-02,6.459627747535705566e-01,2.576066367328166962e-02
5.200000000000000178e+00,1.269338607788085938e+00,2.259451746940612793e-01,1.169160246849060059e+00,1.647585928440093994e-01,1.011681675910949707e+00,1.144123598933219910e-01,8.628456592559814453e-01,6.765588372945785522e-02,7.242498397827148438e-01,1.993154361844062805e-02
5.400000000000000355e+00,1.367000818252563477e+00,2.380337566137313843e-01,1.284089207649230957e+00,1.719126850366592407e-01,1.120911836624145508e+00,1.159863397479057312e-01,9.597460031509399414e-01,6.579850614070892334e-02,8.108860850334167480e-01,1.567082107067108154e-02
5.600000000000000533e+00,1.467506170272827148e+00,2.561030387878417969e-01,1.408302426338195801e+00,1.838299036026000977e-01,1.244512438774108887e+00,1.214193180203437805e-01,1.070083737373352051e+00,6.646414101123809814e-02,9.083308577537536621e-01,1.326718181371688843e-02
5.800000000000000711e+00,1.568615674972534180e+00,2.801385223865509033e-01,1.535992383956909180e+00,2.022569775581359863e-01,1.380377531051635742e+00,1.310918331146240234e-01,1.195608615875244141e+00,7.018979638814926147e-02,1.018874287605285645e+00,1.323552429676055908e-02
6.000000000000000000e+00,1.668210744857788086e+00,3.092908561229705811e-01,1.666785001754760742e+00,2.263994067907333374e-01,1.527112126350402832e+00,1.459242105484008789e-01,1.335081815719604492e+00,7.801106572151184082e-02,1.142833948135375977e+00,1.578609831631183624e-02
6.200000000000000178e+00,1.747496366500854492e+00,3.520634770393371582e-01,1.798597335815429688e+00,2.566514313220977783e-01,1.682328939437866211e+00,1.669362485408782959e-01,1.490571975708007812e+00,8.980379998683929443e-02,1.281692147254943848e+00,2.167595922946929932e-02
6.400000000000000355e+00,1.800379753112792969e+00,4.095380008220672607e-01,1.925995349884033203e+00,2.946567833423614502e-01,1.842110872268676758e+00,1.947988569736480713e-01,1.662436008453369141e+00,1.069185882806777954e-01,1.437098503112792969e+00,3.196775913238525391e-02
6.600000000000000533e+00,1.816558241844177246e+00,4.828085899353027344e-01,2.027375698089599609e+00,3.506839573383331299e-01,2.003880262374877930e+00,2.300256639719009399e-01,1.846640348434448242e+00,1.310678571462631226e-01,1.611048340797424316e+00,4.620889574289321899e-02
6.800000000000000711e+00,1.785646677017211914e+00,5.716227293014526367e-01,2.088410615921020508e+00,4.271737039089202881e-01,2.160874366760253906e+00,2.747742533683776855e-01,2.037319421768188477e+00,1.632945388555526733e-01,1.803886055946350098e+00,6.655134260654449463e-02
7.000000000000000000e+00,1.706235766410827637e+00,6.679412722587585449e-01,2.101103067398071289e+00,5.247764587402343750e-01,2.288123846054077148e+00,3.409906327724456787e-01,2.231040954589843750e+00,2.037110179662704468e-01,2.013893365859985352e+00,9.511023014783859253e-02
7.200000000000000178e+00,1.596764683723449707e+00,7.613633871078491211e-01,2.044985294342041016e+00,6.462841033935546875e-01,2.367128372192382812e+00,4.321608841419219971e-01,2.421887874603271484e+00,2.536589801311492920e-01,2.234816312789916992e+00,1.322609484195709229e-01
7.400000000000000355e+00,1.463483095169067383e+00,8.456443548202514648e-01,1.913124203681945801e+00,7.881562113761901855e-01,2.371226072311401367e+00,5.601752996444702148e-01,2.579935312271118164e+00,3.280990719795227051e-01,2.458622455596923828e+00,1.788335889577865601e-01
7.600000000000000533e+00,1.313492774963378906e+00,9.138176441192626953e-01,1.729418158531188965e+00,9.315006732940673828e-01,2.270864009857177734e+00,7.307787537574768066e-01,2.668124914169311523e+00,4.449546039104461670e-01,2.681410074234008789e+00,2.355013638734817505e-01
7.800000000000000711e+00,1.161327362060546875e+00,9.587448239326477051e-01,1.504578471183776855e+00,1.064010381698608398e+00,2.070888280868530273e+00,9.275524616241455078e-01,2.646317958831787109e+00,6.168904304504394531e-01,2.855803251266479492e+00,3.289257287979125977e-01
8.000000000000000000e+00,1.017217874526977539e+00,9.803975820541381836e-01,1.265342593193054199e+00,1.162716388702392578e+00,1.801238775253295898e+00,1.123432755470275879e+00,2.486438751220703125e+00,8.430393934249877930e-01,2.934973478317260742e+00,4.787739515304565430e-01
8.200000000000001066e+00,8.873121738433837891e-01,9.740594029426574707e-01,1.039922356605529785e+00,1.211451888084411621e+00,1.487818717956542969e+00,1.290534734725952148e+00,2.204873323440551758e+00,1.097855210304260254e+00,2.871640682220458984e+00,6.975926756858825684e-01
8.400000000000000355e+00,7.762826085090637207e-01,9.437371492385864258e-01,8.561710119247436523e-01,1.194440245628356934e+00,1.175307035446166992e+00,1.397776842117309570e+00,1.840914607048034668e+00,1.347350358963012695e+00,2.643807411193847656e+00,9.792292118072509766e-01
8.599999999999999645e+00,6.868470311164855957e-01,8.963167667388916016e-01,7.166763544082641602e-01,1.133809328079223633e+00,9.144774675369262695e-01,1.407119393348693848e+00,1.436646938323974609e+00,1.543781518936157227e+00,2.277313947677612305e+00,1.285603165626525879e+00
8.800000000000000711e+00,6.190876364707946777e-01,8.365430831909179688e-01,6.111501455307006836e-01,1.053641796112060547e+00,7.227979302406311035e-01,1.345425248146057129e+00,1.076363205909729004e+00,1.619496941566467285e+00,1.825171947479248047e+00,1.569616556167602539e+00
9.000000000000000000e+00,5.714557170867919922e-01,7.701385021209716797e-01,5.357412695884704590e-01,9.620928168296813965e-01,5.911403298377990723e-01,1.247903347015380859e+00,7.963266968727111816e-01,1.587720513343811035e+00,1.360309362411499023e+00,1.758122324943542480e+00
9.200000000000001066e+00,5.401070713996887207e-01,7.021604776382446289e-01,4.847072064876556396e-01,8.659816980361938477e-01,4.964444041252136230e-01,1.135959506034851074e+00,6.011286973953247070e-01,1.492432117462158203e+00,9.736145734786987305e-01,1.795510292053222656e+00
9.400000000000000355e+00,5.205753445625305176e-01,6.364538669586181641e-01,4.497855007648468018e-01,7.729468345642089844e-01,4.324668645858764648e-01,1.017812252044677734e+00,4.754280447959899902e-01,1.360949993133544922e+00,6.863937377929687500e-01,1.730080485343933105e+00
9.600000000000001421e+00,5.072188973426818848e-01,5.765310525894165039e-01,4.248733818531036377e-01,6.880908608436584473e-01,3.880281150341033936e-01,9.032404422760009766e-01,3.897719681262969971e-01,1.218940854072570801e+00,4.932590723037719727e-01,1.604210376739501953e+00
9.800000000000000711e+00,5.000258088111877441e-01,5.212799906730651855e-01,4.066734313964843750e-01,6.119830012321472168e-01,3.566614687442779541e-01,7.959014177322387695e-01,3.297733664512634277e-01,1.079369187355041504e+00,3.751969933509826660e-01,1.444132566452026367e+00
1.000000000000000000e+01,4.989883601665496826e-01,4.705569446086883545e-01,3.947901129722595215e-01,5.442523360252380371e-01,3.325883448123931885e-01,6.982808709144592285e-01,2.904505729675292969e-01,9.462027549743652344e-01,2.940185666084289551e-01,1.280618906021118164e+00
1.020000000000000107e+01,5.033469200134277344e-01,4.243649840354919434e-01,3.905212879180908203e-01,4.835484921932220459e-01,3.149498105049133301e-01,6.099535226821899414e-01,2.601301670074462891e-01,8.251409530639648438e-01,2.387419790029525757e-01,1.123189806938171387e+00
1.040000000000000036e+01,5.125221610069274902e-01,3.828997015953063965e-01,3.922779858112335205e-01,4.285733103752136230e-01,3.038106858730316162e-01,5.331110358238220215e-01,2.378778755664825439e-01,7.154508233070373535e-01,2.001765966415405273e-01,9.767951965332031250e-01
1.060000000000000142e+01,5.289491415023803711e-01,3.479951322078704834e-01,3.993677198886871338e-01,3.789356946945190430e-01,3.004955947399139404e-01,4.674843847751617432e-01,2.222392112016677856e-01,6.176869869232177734e-01,1.713932603597640991e-01,8.439788818359375000e-01
1.080000000000000071e+01,5.521524548530578613e-01,3.187086880207061768e-01,4.115053117275238037e-01,3.348417878150939941e-01,3.035970032215118408e-01,4.093669354915618896e-01,2.116478532552719116e-01,5.313682556152343750e-01,1.509821712970733643e-01,7.250424027442932129e-01
1.100000000000000000e+01,5.813502073287963867e-01,2.946911752223968506e-01,4.307179152965545654e-01,2.975814640522003174e-01,3.120662569999694824e-01,3.571642041206359863e-01,2.069047838449478149e-01,4.572864174842834473e-01,1.371082514524459839e-01,6.197774410247802734e-01
1.120000000000000107e+01,6.160609722137451172e-01,2.748192250728607178e-01,4.579098522663116455e-01,2.679545283317565918e-01,3.254607021808624268e-01,3.105805218219757080e-01,2.105051279067993164e-01,3.942621350288391113e-01,1.284506767988204956e-01,5.270624160766601562e-01
1.140000000000000036e+01,6.561611890792846680e-01,2.584487795829772949e-01,4.917923808097839355e-01,2.440945208072662354e-01,3.449839949607849121e-01,2.702965438365936279e-01,2.200444638729095459e-01,3.389225602149963379e-01,1.239524185657501221e-01,4.459677338600158691e-01
1.160000000000000142e+01,7.012291550636291504e-01,2.455933243036270142e-01,5.309823751449584961e-01,2.236213386058807373e-01,3.726216256618499756e-01,2.378700673580169678e-01,2.346566468477249146e-01,2.896370589733123779e-01,1.274979114532470703e-01,3.773103058338165283e-01
1.180000000000000071e+01,7.510502338409423828e-01,2.359517514705657959e-01,5.747147202491760254e-01,2.061386108398437500e-01,4.061713814735412598e-01,2.118570357561111450e-01,2.540729641914367676e-01,2.458901554346084595e-01,1.382028013467788696e-01,3.187216818332672119e-01
1.200000000000000000e+01,8.057522177696228027e-01,2.285994291305541992e-01,6.228274703025817871e-01,1.920006871223449707e-01,4.445383548736572266e-01,1.899406760931015015e-01,2.804355621337890625e-01,2.091114670038223267e-01,1.540793627500534058e-01,2.671510279178619385e-01
1.220000000000000107e+01,8.652299046516418457e-01,2.233285307884216309e-01,6.752850413322448730e-01,1.811988800764083862e-01,4.875590205192565918e-01,1.712741851806640625e-01,3.124074935913085938e-01,1.788313239812850952e-01,1.743335127830505371e-01,2.211771011352539062e-01
1.240000000000000036e+01,9.322794079780578613e-01,2.196463644504547119e-01,7.327515482902526855e-01,1.728932857513427734e-01,5.350702404975891113e-01,1.555921882390975952e-01,3.496296405792236328e-01,1.542838662862777710e-01,1.998080164194107056e-01,1.811689734458923340e-01
1.260000000000000142e+01,1.006924629211425781e+00,2.177292555570602417e-01,7.958340644836425781e-01,1.665693372488021851e-01,5.869346857070922852e-01,1.428526341915130615e-01,3.918878436088562012e-01,1.340733319520950317e-01,2.302524447441101074e-01,1.471386849880218506e-01
1.280000000000000071e+01,1.087424159049987793e+00,2.187223732471466064e-01,8.668192625045776367e-01,1.617028564214706421e-01,6.433164477348327637e-01,1.329338401556015015e-01,4.385600686073303223e-01,1.170765012502670288e-01,2.657092511653900146e-01,1.192400977015495300e-01
1.300000000000000000e+01,1.173179864883422852e+00,2.229137867689132690e-01,9.465114474296569824e-01,1.586197316646575928e-01,7.048246264457702637e-01,1.250256448984146118e-01,4.896719157695770264e-01,1.030646115541458130e-01,3.064706027507781982e-01,9.643319994211196899e-02
1.320000000000000107e+01,1.263927340507507324e+00,2.305949330329895020e-01,1.035903573036193848e+00,1.576440930366516113e-01,7.730828523635864258e-01,1.187356114387512207e-01,5.451884269714355469e-01,9.197127074003219604e-02,3.521553277969360352e-01,7.796441018581390381e-02
1.340000000000000036e+01,1.359566092491149902e+00,2.424952685832977295e-01,1.136782646179199219e+00,1.598936170339584351e-01,8.498670458793640137e-01,1.140283644199371338e-01,6.056323051452636719e-01,8.284100890159606934e-02,4.022698700428009033e-01,6.271421164274215698e-02
1.360000000000000142e+01,1.457851648330688477e+00,2.601872682571411133e-01,1.249927401542663574e+00,1.658545285463333130e-01,9.358596205711364746e-01,1.110743358731269836e-01,6.716456413269042969e-01,7.537227123975753784e-02,4.569314718246459961e-01,5.052993446588516235e-02
1.380000000000000071e+01,1.556299805641174316e+00,2.839974164962768555e-01,1.373789191246032715e+00,1.761546880006790161e-01,1.034810900688171387e+00,1.105272322893142700e-01,7.455795407295227051e-01,6.926649808883666992e-02,5.164900422096252441e-01,4.088810086250305176e-02
1.400000000000000000e+01,1.652371287345886230e+00,3.128517866134643555e-01,1.502332448959350586e+00,1.928733289241790771e-01,1.148276925086975098e+00,1.128870323300361633e-01,8.276743888854980469e-01,6.463262438774108887e-02,5.815585255622863770e-01,3.284036368131637573e-02
1.420000000000000107e+01,1.728850603103637695e+00,3.551897704601287842e-01,1.634407401084899902e+00,2.152893841266632080e-01,1.276168942451477051e+00,1.192993521690368652e-01,9.203086495399475098e-01,6.195541471242904663e-02,6.531547904014587402e-01,2.580308541655540466e-02
1.440000000000000036e+01,1.779449462890625000e+00,4.118213057518005371e-01,1.768047928810119629e+00,2.437926083803176880e-01,1.415783166885375977e+00,1.300216466188430786e-01,1.025530219078063965e+00,6.155350431799888611e-02,7.320294380187988281e-01,2.010064199566841125e-02
1.460000000000000142e+01,1.793662190437316895e+00,4.840463995933532715e-01,1.901206135749816895e+00,2.786895334720611572e-01,1.566559433937072754e+00,1.461083143949508667e-01,1.145738244056701660e+00,6.411658227443695068e-02,8.194522857666015625e-01,1.598131656646728516e-02
1.480000000000000071e+01,1.762738704681396484e+00,5.703955292701721191e-01,2.015233278274536133e+00,3.288994133472442627e-01,1.725265383720397949e+00,1.685828119516372681e-01,1.280103087425231934e+00,7.027911394834518433e-02,9.178500771522521973e-01,1.376003120094537735e-02
1.500000000000000000e+01,1.685185074806213379e+00,6.637282967567443848e-01,2.093396902084350586e+00,3.989856243133544922e-01,1.887813925743103027e+00,1.982271522283554077e-01,1.429784059524536133e+00,8.086790144443511963e-02,1.029581904411315918e+00,1.395238097757101059e-02
1.520000000000000107e+01,1.578322649002075195e+00,7.544353008270263672e-01,2.125217914581298828e+00,4.904422163963317871e-01,2.051974534988403320e+00,2.353519201278686523e-01,1.596293687820434570e+00,9.566505253314971924e-02,1.154785513877868652e+00,1.677082292735576630e-02
1.540000000000000036e+01,1.448708176612854004e+00,8.359131217002868652e-01,2.093623638153076172e+00,6.052728891372680664e-01,2.207501649856567383e+00,2.843304276466369629e-01,1.777422666549682617e+00,1.168236136436462402e-01,1.294929027557373047e+00,2.306717634201049805e-02
1.560000000000000142e+01,1.302952766418457031e+00,9.018507003784179688e-01,1.977162241935729980e+00,7.489331960678100586e-01,2.328779935836791992e+00,3.561103343963623047e-01,1.968465805053710938e+00,1.457293033599853516e-01,1.451747417449951172e+00,3.363465517759323120e-02
1.580000000000000071e+01,1.154482841491699219e+00,9.453565478324890137e-01,1.804130077362060547e+00,8.965820670127868652e-01,2.397847175598144531e+00,4.534924626350402832e-01,2.163257837295532227e+00,1.830725222826004028e-01,1.627393484115600586e+00,4.834042116999626160e-02
1.600000000000000000e+01,1.013886332511901855e+00,9.661782979965209961e-01,1.584568619728088379e+00,1.038135528564453125e+00,2.383750677108764648e+00,5.927401185035705566e-01,2.358984708786010742e+00,2.288640737533569336e-01,1.821741342544555664e+00,6.927832961082458496e-02
1.619999999999999929e+01,8.872057795524597168e-01,9.603666067123413086e-01,1.340667724609375000e+00,1.149912357330322266e+00,2.257588624954223633e+00,7.746685743331909180e-01,2.535424947738647461e+00,2.926912009716033936e-01,2.033051490783691406e+00,9.857903420925140381e-02
1.640000000000000213e+01,7.786368727684020996e-01,9.310103654861450195e-01,1.102800369262695312e+00,1.218440890312194824e+00,2.036990642547607422e+00,9.764055013656616211e-01,2.659007787704467773e+00,3.902105689048767090e-01,2.254045486450195312e+00,1.365921199321746826e-01
1.660000000000000142e+01,6.906912326812744141e-01,8.854896426200866699e-01,9.014747142791748047e-01,1.219701766967773438e+00,1.749766588211059570e+00,1.174678564071655273e+00,2.681351423263549805e+00,5.425946712493896484e-01,2.477571964263916016e+00,1.840122491121292114e-01
1.680000000000000071e+01,6.239721775054931641e-01,8.277120590209960938e-01,7.504367828369140625e-01,1.165171861648559570e+00,1.425109148025512695e+00,1.335882902145385742e+00,2.583065271377563477e+00,7.490849494934082031e-01,2.696855545043945312e+00,2.431387603282928467e-01
1.700000000000000000e+01,5.768377184867858887e-01,7.632940411567687988e-01,6.347070336341857910e-01,1.088157534599304199e+00,1.115500450134277344e+00,1.423430919647216797e+00,2.344370126724243164e+00,1.000935316085815430e+00,2.863223791122436523e+00,3.414359390735626221e-01
1.719999999999999929e+01,5.458139181137084961e-01,6.968133449554443359e-01,5.505368709564208984e-01,9.977177381515502930e-01,8.647273778915405273e-01,1.412941694259643555e+00,2.005698204040527344e+00,1.258082628250122070e+00,2.930896997451782227e+00,4.966602623462677002e-01
1.740000000000000213e+01,5.267469286918640137e-01,6.322502493858337402e-01,4.931648671627044678e-01,9.006016850471496582e-01,6.852862834930419922e-01,1.340580821037292480e+00,1.605814576148986816e+00,1.481553435325622559e+00,2.854455947875976562e+00,7.207458019256591797e-01
1.760000000000000142e+01,5.137647986412048340e-01,5.731278061866760254e-01,4.535901248455047607e-01,8.049926161766052246e-01,5.613984465599060059e-01,1.236760616302490234e+00,1.216598987579345703e+00,1.611737132072448730e+00,2.612598657608032227e+00,1.006159782409667969e+00
1.780000000000000071e+01,5.070692300796508789e-01,5.187324881553649902e-01,4.261677861213684082e-01,7.159002423286437988e-01,4.737905263900756836e-01,1.120585918426513672e+00,8.991786241531372070e-01,1.617764115333557129e+00,2.237301588058471680e+00,1.311754703521728516e+00
1.800000000000000000e+01,5.063981413841247559e-01,4.688231945037841797e-01,4.058774411678314209e-01,6.360796689987182617e-01,4.141390025615692139e-01,1.001018881797790527e+00,6.687796711921691895e-01,1.543910503387451172e+00,1.781071662902832031e+00,1.589356422424316406e+00
1.819999999999999929e+01,5.110617280006408691e-01,4.233884513378143311e-01,3.919227123260498047e-01,5.650757551193237305e-01,3.734498322010040283e-01,8.858181238174438477e-01,5.185031890869140625e-01,1.422521471977233887e+00,1.323043346405029297e+00,1.763383984565734863e+00
1.840000000000000213e+01,5.204705595970153809e-01,3.826152086257934570e-01,3.852688372135162354e-01,5.017065405845642090e-01,3.436263799667358398e-01,7.792412638664245605e-01,4.171403348445892334e-01,1.282689690589904785e+00,9.455502033233642578e-01,1.790639996528625488e+00
1.860000000000000142e+01,5.374386906623840332e-01,3.485633432865142822e-01,3.852506875991821289e-01,4.447251856327056885e-01,3.209807872772216797e-01,6.824004054069519043e-01,3.475410342216491699e-01,1.140242934226989746e+00,6.672356128692626953e-01,1.719269514083862305e+00
1.880000000000000071e+01,5.609542727470397949e-01,3.198997080326080322e-01,3.907552063465118408e-01,3.931788802146911621e-01,3.046418428421020508e-01,5.950049161911010742e-01,3.003563880920410156e-01,1.003174901008605957e+00,4.820054173469543457e-01,1.589776396751403809e+00
1.900000000000000000e+01,5.903038978576660156e-01,2.963793277740478516e-01,4.013946652412414551e-01,3.471053242683410645e-01,2.945961058139801025e-01,5.194461345672607422e-01,2.664540708065032959e-01,8.762799501419067383e-01,3.679127991199493408e-01,1.429001808166503906e+00
1.920000000000000284e+01,6.251264810562133789e-01,2.768771350383758545e-01,4.178209006786346436e-01,3.070689439773559570e-01,2.927103340625762939e-01,4.548330008983612061e-01,2.410369515419006348e-01,7.611480355262756348e-01,2.891227602958679199e-01,1.266089320182800293e+00
1.940000000000000213e+01,6.652337908744812012e-01,2.608261406421661377e-01,4.426373243331909180e-01,2.748989164829254150e-01,2.969563305377960205e-01,3.976429402828216553e-01,2.229447066783905029e-01,6.578354239463806152e-01,2.358647882938385010e-01,1.109477877616882324e+00
1.960000000000000142e+01,7.102125287055969238e-01,2.482397556304931641e-01,4.746559560298919678e-01,2.495845258235931396e-01,3.064870238304138184e-01,3.462848067283630371e-01,2.104403972625732422e-01,5.664349198341369629e-01,1.982143670320510864e-01,9.643806815147399902e-01
1.980000000000000071e+01,7.598831653594970703e-01,2.387794852256774902e-01,5.121358633041381836e-01,2.279988825321197510e-01,3.208651840686798096e-01,3.005082011222839355e-01,2.031063884496688843e-01,4.865631759166717529e-01,1.702433526515960693e-01,8.328496813774108887e-01
2.000000000000000000e+01,8.146530389785766602e-01,2.316863834857940674e-01,5.543701052665710449e-01,2.094549089670181274e-01,3.421266078948974609e-01,2.615642249584197998e-01,2.035062760114669800e-01,4.188489019870758057e-01,1.504708677530288696e-01,7.151910662651062012e-01
2.020000000000000284e+01,8.741692304611206055e-01,2.265985459089279175e-01,6.009683609008789062e-01,1.940377801656723022e-01,3.710033297538757324e-01,2.301418185234069824e-01,2.107376903295516968e-01,3.603062331676483154e-01,1.370949298143386841e-01,6.111516952514648438e-01
2.040000000000000213e+01,9.411923289299011230e-01,2.231449931859970093e-01,6.518867611885070801e-01,1.820020377635955811e-01,4.053488969802856445e-01,2.048066407442092896e-01,2.233890146017074585e-01,3.086049854755401611e-01,1.287849694490432739e-01,5.195182561874389648e-01
2.060000000000000142e+01,1.015471220016479492e+00,2.214692085981369019e-01,7.074847817420959473e-01,1.729053854942321777e-01,4.444603919982910156e-01,1.833517253398895264e-01,2.405891120433807373e-01,2.623070180416107178e-01,1.247601956129074097e-01,4.396070837974548340e-01
2.080000000000000071e+01,1.095022201538085938e+00,2.227152585983276367e-01,7.683340907096862793e-01,1.658450365066528320e-01,4.882673621177673340e-01,1.651425212621688843e-01,2.638693749904632568e-01,2.222950160503387451e-01,1.290299892425537109e-01,3.720107078552246094e-01
2.100000000000000000e+01,1.180049300193786621e+00,2.271386533975601196e-01,8.363621234893798828e-01,1.603727489709854126e-01,5.365355610847473145e-01,1.499085724353790283e-01,2.935269773006439209e-01,1.891425698995590210e-01,1.402713358402252197e-01,3.142063021659851074e-01
2.120000000000000284e+01,1.269732594490051270e+00,2.351093590259552002e-01,9.128520488739013672e-01,1.565153151750564575e-01,5.891271829605102539e-01,1.376039981842041016e-01,3.283325135707855225e-01,1.621634811162948608e-01,1.565584093332290649e-01,2.632461190223693848e-01
2.140000000000000213e+01,1.363504290580749512e+00,2.474015504121780396e-01,9.985188245773315430e-01,1.546606421470642090e-01,6.463116407394409180e-01,1.280317902565002441e-01,3.684896826744079590e-01,1.400954574346542358e-01,1.773196160793304443e-01,2.178260087966918945e-01
2.160000000000000142e+01,1.459697246551513672e+00,2.654218077659606934e-01,1.095667600631713867e+00,1.555874198675155640e-01,7.086672186851501465e-01,1.203623861074447632e-01,4.131856262683868408e-01,1.217219084501266479e-01,2.031883597373962402e-01,1.783108860254287720e-01
2.180000000000000071e+01,1.555833220481872559e+00,2.894391417503356934e-01,1.204869985580444336e+00,1.600452512502670288e-01,7.781516909599304199e-01,1.142255291342735291e-01,4.624033868312835693e-01,1.063894182443618774e-01,2.340096086263656616e-01,1.447630673646926880e-01
2.200000000000000000e+01,1.646839499473571777e+00,3.196360170841217041e-01,1.325700759887695312e+00,1.685172617435455322e-01,8.563404083251953125e-01,1.097035706043243408e-01,5.160648822784423828e-01,9.406996518373489380e-02,2.698753178119659424e-01,1.174017488956451416e-01
2.220000000000000284e+01,1.718374490737915039e+00,3.631215393543243408e-01,1.453799128532409668e+00,1.826238930225372314e-01,9.442135095596313477e-01,1.069904938340187073e-01,5.743691921234130859e-01,8.427195996046066284e-02,3.110742568969726562e-01,9.501273930072784424e-02
2.240000000000000213e+01,1.763522267341613770e+00,4.206402003765106201e-01,1.585815072059631348e+00,2.027525305747985840e-01,1.045406341552734375e+00,1.067433506250381470e-01,6.377406120300292969e-01,7.598484307527542114e-02,3.571018874645233154e-01,7.683650404214859009e-02
2.260000000000000142e+01,1.771888017654418945e+00,4.933951497077941895e-01,1.720823049545288086e+00,2.288263887166976929e-01,1.161250710487365723e+00,1.095018833875656128e-01,7.082109451293945312e-01,6.923513114452362061e-02,4.075976610183715820e-01,6.184728071093559265e-02
2.280000000000000071e+01,1.736567735671997070e+00,5.785291194915771484e-01,1.856391668319702148e+00,2.612340450286865234e-01,1.291195631027221680e+00,1.163378506898880005e-01,7.868558168411254883e-01,6.391423940658569336e-02,4.626621603965759277e-01,4.994054138660430908e-02
2.300000000000000000e+01,1.656730294227600098e+00,6.695949435234069824e-01,1.982545495033264160e+00,3.040965795516967773e-01,1.432917118072509766e+00,1.275350302457809448e-01,8.741610050201416016e-01,6.025128439068794250e-02,5.226715803146362305e-01,4.043072462081909180e-02
2.320000000000000284e+01,1.549601435661315918e+00,7.573481798171997070e-01,2.078790426254272461e+00,3.660901784896850586e-01,1.586373209953308105e+00,1.441348344087600708e-01,9.735328555107116699e-01,5.875562876462936401e-02,5.882314443588256836e-01,3.252733498811721802e-02
2.340000000000000213e+01,1.420706629753112793e+00,8.354015350341796875e-01,2.130697250366210938e+00,4.495100677013397217e-01,1.747566461563110352e+00,1.672860980033874512e-01,1.086661696434020996e+00,5.985876545310020447e-02,6.604709625244140625e-01,2.557627670466899872e-02
2.360000000000000142e+01,1.276988029479980469e+00,8.974372744560241699e-01,2.128964900970458984e+00,5.550613403320312500e-01,1.913091301918029785e+00,1.976156532764434814e-01,1.214719176292419434e+00,6.405612826347351074e-02,7.400290369987487793e-01,2.000867575407028198e-02
2.380000000000000071e+01,1.132338523864746094e+00,9.369959831237792969e-01,2.046910762786865234e+00,6.899599432945251465e-01,2.080205440521240234e+00,2.356195747852325439e-01,1.356880187988281250e+00,7.246296852827072144e-02,8.283342123031616211e-01,1.604497432708740234e-02
2.400000000000000000e+01,9.959698915481567383e-01,9.546214938163757324e-01,1.892534613609313965e+00,8.397055864334106445e-01,2.235972881317138672e+00,2.866788208484649658e-01,1.515753030776977539e+00,8.475250005722045898e-02,9.278885126113891602e-01,1.403555925935506821e-02
2.420000000000000284e+01,8.734923601150512695e-01,9.462835192680358887e-01,1.687310934066772461e+00,9.883961081504821777e-01,2.356190443038940430e+00,3.608901500701904297e-01,1.691773295402526855e+00,1.025741919875144958e-01,1.040848731994628906e+00,1.445756014436483383e-02
2.440000000000000213e+01,7.693383693695068359e-01,9.156690835952758789e-01,1.445136427879333496e+00,1.118826150894165039e+00,2.421067237854003906e+00,4.627146124839782715e-01,1.880274891853332520e+00,1.276131719350814819e-01,1.167438626289367676e+00,1.756776869297027588e-02
2.460000000000000142e+01,6.853747367858886719e-01,8.698343634605407715e-01,1.196276664733886719e+00,1.211931347846984863e+00,2.398204803466796875e+00,6.082059741020202637e-01,2.075340270996093750e+00,1.610759347677230835e-01,1.309070587158203125e+00,2.427225932478904724e-02
2.480000000000000071e+01,6.218266487121582031e-01,8.129087090492248535e-01,9.728801250457763672e-01,1.241123437881469727e+00,2.259239673614501953e+00,7.968110442161560059e-01,2.272881031036376953e+00,2.028394490480422974e-01,1.467481613159179688e+00,3.514075279235839844e-02
2.500000000000000000e+01,5.772944092750549316e-01,7.494975328445434570e-01,7.992291450500488281e-01,1.202580928802490234e+00,2.027654170989990234e+00,1.002867341041564941e+00,2.465957164764404297e+00,2.551562190055847168e-01,1.644832968711853027e+00,5.038918182253837585e-02
2.520000000000000284e+01,5.483482480049133301e-01,6.841776371002197266e-01,6.695678234100341797e-01,1.130751967430114746e+00,1.729766488075256348e+00,1.204352021217346191e+00,2.624638319015502930e+00,3.324076831340789795e-01,1.840969800949096680e+00,7.196852564811706543e-02
2.540000000000000213e+01,5.303835868835449219e-01,6.213380098342895508e-01,5.734876990318298340e-01,1.042778491973876953e+00,1.397570848464965820e+00,1.365054249763488770e+00,2.707318305969238281e+00,4.562394022941589355e-01,2.053481340408325195e+00,1.019794866442680359e-01
2.560000000000000142e+01,5.184228420257568359e-01,5.635344982147216797e-01,5.065076947212219238e-01,9.456456303596496582e-01,1.088218450546264648e+00,1.442435979843139648e+00,2.673216104507446289e+00,6.376465559005737305e-01,2.275057315826416016e+00,1.408460587263107300e-01
2.580000000000000071e+01,5.130529999732971191e-01,5.105608105659484863e-01,4.608851075172424316e-01,8.472852706909179688e-01,8.407115936279296875e-01,1.422276496887207031e+00,2.497092008590698242e+00,8.740213513374328613e-01,2.498164415359497070e+00,1.891993284225463867e-01
2.600000000000000000e+01,5.133249759674072266e-01,4.618716239929199219e-01,4.301390349864959717e-01,7.530745267868041992e-01,6.664693355560302734e-01,1.343978643417358398e+00,2.198897123336791992e+00,1.135870099067687988e+00,2.714148283004760742e+00,2.508601844310760498e-01
2.620000000000000284e+01,5.188251733779907227e-01,4.176368415355682373e-01,4.069625437259674072e-01,6.684834957122802734e-01,5.457233190536499023e-01,1.236748099327087402e+00,1.819737911224365234e+00,1.388588905334472656e+00,2.872040987014770508e+00,3.543281257152557373e-01
2.640000000000000213e+01,5.294123291969299316e-01,3.783820271492004395e-01,3.905263543128967285e-01,5.930375456809997559e-01,4.611261487007141113e-01,1.117921233177185059e+00,1.405684828758239746e+00,1.582302689552307129e+00,2.924463033676147461e+00,5.166761875152587891e-01
2.660000000000000142e+01,5.475127100944519043e-01,3.455391228199005127e-01,3.805828392505645752e-01,5.260608196258544922e-01,4.032263457775115967e-01,9.970526099205017090e-01,1.044411420822143555e+00,1.645916700363159180e+00,2.832736015319824219e+00,7.467373013496398926e-01
2.680000000000000071e+01,5.719644427299499512e-01,3.179719448089599609e-01,3.782126307487487793e-01,4.665265381336212158e-01,3.642239868640899658e-01,8.809061050415039062e-01,7.676233053207397461e-01,1.604533195495605469e+00,2.577325820922851562e+00,1.035184979438781738e+00
2.700000000000000000e+01,6.021997928619384766e-01,2.955025732517242432e-01,3.815921843051910400e-01,4.125332236289978027e-01,3.350247144699096680e-01,7.740567922592163086e-01,5.770072340965270996e-01,1.502350687980651855e+00,2.192885160446166992e+00,1.339572906494140625e+00
2.720000000000000284e+01,6.378747820854187012e-01,2.768139839172363281e-01,3.902104496955871582e-01,3.639026880264282227e-01,3.129811286926269531e-01,6.770368218421936035e-01,4.548062682151794434e-01,1.365785956382751465e+00,1.732208251953125000e+00,1.610338449478149414e+00
2.740000000000000213e+01,6.786872148513793945e-01,2.615373134613037109e-01,4.037909805774688721e-01,3.209190666675567627e-01,2.972060143947601318e-01,5.897130966186523438e-01,3.721474409103393555e-01,1.220077157020568848e+00,1.282048463821411133e+00,1.768144607543945312e+00
2.760000000000000142e+01,7.241594791412353516e-01,2.496369481086730957e-01,4.252767264842987061e-01,2.853372693061828613e-01,2.876466810703277588e-01,5.143945217132568359e-01,3.140823543071746826e-01,1.078226804733276367e+00,9.148586988449096680e-01,1.784358501434326172e+00
2.780000000000000071e+01,7.744487524032592773e-01,2.407581806182861328e-01,4.545424878597259521e-01,2.573154270648956299e-01,2.862371802330017090e-01,4.498803317546844482e-01,2.754088640213012695e-01,9.437800049781799316e-01,6.465849876403808594e-01,1.706500768661499023e+00
2.800000000000000000e+01,8.295745849609375000e-01,2.340947836637496948e-01,4.898985624313354492e-01,2.342213988304138184e-01,2.909080684185028076e-01,3.928521573543548584e-01,2.458083033561706543e-01,8.215330839157104492e-01,4.699090719223022461e-01,1.572988748550415039e+00
2.820000000000000284e+01,8.900288343429565430e-01,2.293818145990371704e-01,5.302186012268066406e-01,2.143714278936386108e-01,3.008414506912231445e-01,3.416726589202880859e-01,2.242252826690673828e-01,7.110694646835327148e-01,3.602025508880615234e-01,1.411540985107421875e+00
2.840000000000000213e+01,9.576376080513000488e-01,2.262786775827407837e-01,5.750029087066650391e-01,1.974676847457885742e-01,3.156074285507202148e-01,2.960706949234008789e-01,2.091388851404190063e-01,6.128614544868469238e-01,2.840115129947662354e-01,1.249400973320007324e+00
2.860000000000000142e+01,1.032195568084716797e+00,2.252236753702163696e-01,6.241315603256225586e-01,1.838928014039993286e-01,3.373901546001434326e-01,2.573981583118438721e-01,1.990983933210372925e-01,5.261616110801696777e-01,2.329943776130676270e-01,1.093784451484680176e+00
2.880000000000000071e+01,1.112169265747070312e+00,2.271317988634109497e-01,6.776482462882995605e-01,1.734898090362548828e-01,3.665850162506103516e-01,2.261147499084472656e-01,1.947677135467529297e-01,4.517100453376770020e-01,1.963274180889129639e-01,9.501865506172180176e-01
2.900000000000000000e+01,1.197282671928405762e+00,2.322200238704681396e-01,7.362613677978515625e-01,1.654600501060485840e-01,4.011731743812561035e-01,2.008574157953262329e-01,1.986741870641708374e-01,3.883084356784820557e-01,1.692185550928115845e-01,8.201257586479187012e-01
2.920000000000000284e+01,1.286176085472106934e+00,2.410824000835418701e-01,8.009755611419677734e-01,1.593075841665267944e-01,4.405312836170196533e-01,1.795086562633514404e-01,2.086471021175384521e-01,3.328723609447479248e-01,1.501860916614532471e-01,7.039884328842163086e-01
2.940000000000000213e+01,1.378267884254455566e+00,2.544482648372650146e-01,8.737728595733642578e-01,1.546540856361389160e-01,4.845541715621948242e-01,1.613905429840087891e-01,2.237322330474853516e-01,2.836016714572906494e-01,1.373176723718643188e-01,6.013019084930419922e-01
2.960000000000000142e+01,1.472431659698486328e+00,2.734865844249725342e-01,9.554737210273742676e-01,1.518234312534332275e-01,5.330007076263427734e-01,1.462231278419494629e-01,2.436134219169616699e-01,2.398728132247924805e-01,1.294151097536087036e-01,5.109861493110656738e-01
2.980000000000000071e+01,1.565923333168029785e+00,2.984083890914916992e-01,1.047938704490661621e+00,1.512207239866256714e-01,5.857944488525390625e-01,1.340024918317794800e-01,2.702692747116088867e-01,2.030193656682968140e-01,1.259758025407791138e-01,4.325467050075531006e-01
3.000000000000000000e+01,1.650468230247497559e+00,3.312530517578125000e-01,1.152453660964965820e+00,1.539534181356430054e-01,6.432308554649353027e-01,1.244479864835739136e-01,3.023269772529602051e-01,1.725221574306488037e-01,1.309273391962051392e-01,3.659772872924804688e-01
3.020000000000000284e+01,1.714985489845275879e+00,3.771683275699615479e-01,1.269483804702758789e+00,1.604896485805511475e-01,7.058472633361816406e-01,1.168020740151405334e-01,3.396467566490173340e-01,1.478179395198822021e-01,1.427673399448394775e-01,3.090455830097198486e-01
3.040000000000000213e+01,1.750971794128417969e+00,4.373414814472198486e-01,1.396898746490478516e+00,1.715614050626754761e-01,7.757536172866821289e-01,1.106635928153991699e-01,3.821350038051605225e-01,1.276076287031173706e-01,1.594324856996536255e-01,2.586839795112609863e-01
3.060000000000000142e+01,1.748852133750915527e+00,5.122846364974975586e-01,1.529074788093566895e+00,1.889512836933135986e-01,8.543641567230224609e-01,1.061471700668334961e-01,4.290508329868316650e-01,1.106720939278602600e-01,1.807519644498825073e-01,2.139095664024353027e-01
3.080000000000000071e+01,1.703424453735351562e+00,5.974611043930053711e-01,1.665117502212524414e+00,2.122160196304321289e-01,9.427153468132019043e-01,1.034411787986755371e-01,4.803690910339355469e-01,9.669602662324905396e-02,2.071420997381210327e-01,1.750356405973434448e-01
3.100000000000000000e+01,1.618031978607177734e+00,6.863503456115722656e-01,1.803036212921142578e+00,2.416919767856597900e-01,1.044502258300781250e+00,1.032041534781455994e-01,5.361233949661254883e-01,8.564887195825576782e-02,2.385124862194061279e-01,1.421743184328079224e-01
3.120000000000000284e+01,1.507507324218750000e+00,7.705585360527038574e-01,1.940194010734558105e+00,2.778054177761077881e-01,1.161056995391845703e+00,1.059339344501495361e-01,5.968133807182312012e-01,7.654838263988494873e-02,2.748599350452423096e-01,1.154347583651542664e-01
3.140000000000000213e+01,1.377399444580078125e+00,8.435717225074768066e-01,2.056698799133300781e+00,3.302270770072937012e-01,1.291802883148193359e+00,1.127461940050125122e-01,6.630624532699584961e-01,6.901729106903076172e-02,3.165470659732818604e-01,9.349524229764938354e-02
3.160000000000000142e+01,1.235056400299072266e+00,8.989468812942504883e-01,2.134984493255615234e+00,4.035459160804748535e-01,1.434484362602233887e+00,1.239394620060920715e-01,7.373108863830566406e-01,6.286028772592544556e-02,3.630176782608032227e-01,7.569281756877899170e-02
3.180000000000000071e+01,1.094904541969299316e+00,9.323756098747253418e-01,2.164438486099243164e+00,4.989935457706451416e-01,1.589326620101928711e+00,1.404306590557098389e-01,8.193912506103515625e-01,5.816300213336944580e-02,4.140049219131469727e-01,6.103927642107009888e-02
3.200000000000000000e+01,9.638839960098266602e-01,9.442970156669616699e-01,2.124017000198364258e+00,6.219803690910339355e-01,1.753075122833251953e+00,1.634472310543060303e-01,9.118194580078125000e-01,5.536838993430137634e-02,4.695250988006591797e-01,4.944887012243270874e-02
3.220000000000000284e+01,8.476118445396423340e-01,9.301405549049377441e-01,1.995977520942687988e+00,7.739766240119934082e-01,1.920681953430175781e+00,1.937911212444305420e-01,1.016813039779663086e+00,5.484397709369659424e-02,5.301409363746643066e-01,4.011626541614532471e-02
3.239999999999999858e+01,7.502147555351257324e-01,8.960646390914916992e-01,1.808616876602172852e+00,9.294299483299255371e-01,2.089993715286254883e+00,2.318772375583648682e-01,1.136707663536071777e+00,5.722393095493316650e-02,5.963490605354309082e-01,3.235258162021636963e-02
3.260000000000000142e+01,6.724300384521484375e-01,8.483740687370300293e-01,1.573191523551940918e+00,1.077108979225158691e+00,2.249321699142456055e+00,2.825976908206939697e-01,1.270722031593322754e+00,6.305765360593795776e-02,6.693328022956848145e-01,2.551830932497978210e-02
3.280000000000000426e+01,6.142688393592834473e-01,7.910052537918090820e-01,1.316569328308105469e+00,1.191195487976074219e+00,2.372893810272216797e+00,3.567429184913635254e-01,1.420076251029968262e+00,7.332647591829299927e-02,7.497231364250183105e-01,2.011860162019729614e-02
3.300000000000000000e+01,5.744013786315917969e-01,7.280566096305847168e-01,1.071147322654724121e+00,1.253515243530273438e+00,2.441191196441650391e+00,4.591172039508819580e-01,1.586588859558105469e+00,8.765251189470291138e-02,8.392326235771179199e-01,1.636490412056446075e-02
3.320000000000000284e+01,5.492209792137145996e-01,6.640499234199523926e-01,8.697478771209716797e-01,1.242808103561401367e+00,2.419908285140991211e+00,6.061366200447082520e-01,1.769735217094421387e+00,1.080631464719772339e-01,9.401954412460327148e-01,1.461684051901102066e-02
3.339999999999999858e+01,5.334535241127014160e-01,6.036019325256347656e-01,7.216168045997619629e-01,1.179814100265502930e+00,2.280934095382690430e+00,7.974569797515869141e-01,1.963488936424255371e+00,1.362842917442321777e-01,1.054656982421875000e+00,1.532358955591917038e-02
3.360000000000000142e+01,5.231323242187500000e-01,5.477069616317749023e-01,6.096629500389099121e-01,1.096537232398986816e+00,2.046479463577270508e+00,1.007366776466369629e+00,2.162199974060058594e+00,1.731032282114028931e-01,1.182910442352294922e+00,1.878860965371131897e-02
3.380000000000000426e+01,5.195286870002746582e-01,4.965403378009796143e-01,5.293725728988647461e-01,1.000946283340454102e+00,1.744276881217956543e+00,1.212925553321838379e+00,2.362025022506713867e+00,2.184944003820419312e-01,1.326403975486755371e+00,2.601592615246772766e-02
3.400000000000000000e+01,5.214497447013854980e-01,4.496852457523345947e-01,4.751192927360534668e-01,9.003642201423645020e-01,1.406457543373107910e+00,1.377678394317626953e+00,2.547557592391967773e+00,2.797319889068603516e-01,1.486789703369140625e+00,3.726061433553695679e-02
3.420000000000000284e+01,5.283542275428771973e-01,4.072512984275817871e-01,4.376689791679382324e-01,8.025612831115722656e-01,1.091683626174926758e+00,1.456778645515441895e+00,2.683618307113647461e+00,3.733978271484375000e-01,1.666328310966491699e+00,5.320168286561965942e-02
3.439999999999999858e+01,5.412769913673400879e-01,3.705191314220428467e-01,4.106256067752838135e-01,7.118822932243347168e-01,8.401237726211547852e-01,1.436853289604187012e+00,2.722320318222045898e+00,5.215905904769897461e-01,1.864579319953918457e+00,7.561000436544418335e-02
3.460000000000000142e+01,5.612184405326843262e-01,3.395042717456817627e-01,3.908298611640930176e-01,6.307427287101745605e-01,6.630662083625793457e-01,1.357831716537475586e+00,2.638054370880126953e+00,7.264533042907714844e-01,2.078446626663208008e+00,1.065968349575996399e-01
3.480000000000000426e+01,5.873067975044250488e-01,3.137226700782775879e-01,3.774624466896057129e-01,5.586693882942199707e-01,5.413793921470642090e-01,1.248828649520874023e+00,2.409351587295532227e+00,9.807825684547424316e-01,2.299936532974243164e+00,1.465476006269454956e-01
3.500000000000000000e+01,6.188783645629882812e-01,2.926886975765228271e-01,3.714734613895416260e-01,4.950435757637023926e-01,4.562222957611083984e-01,1.128086805343627930e+00,2.071978092193603516e+00,1.245906352996826172e+00,2.523358345031738281e+00,1.960144490003585815e-01
3.520000000000000284e+01,6.558279991149902344e-01,2.751193940639495850e-01,3.720643818378448486e-01,4.379647970199584961e-01,3.977778553962707520e-01,1.005587458610534668e+00,1.667131066322326660e+00,1.482434391975402832e+00,2.734613180160522461e+00,2.609552443027496338e-01
3.539999999999999858e+01,6.978299617767333984e-01,2.609889209270477295e-01,3.781872391700744629e-01,3.863617181777954102e-01,3.584732413291931152e-01,8.879142403602600098e-01,1.262216925621032715e+00,1.630750417709350586e+00,2.881793975830078125e+00,3.708320260047912598e-01
3.560000000000000142e+01,7.444564700126647949e-01,2.502939999103546143e-01,3.893603384494781494e-01,3.403125107288360596e-01,3.290906548500061035e-01,7.797375321388244629e-01,9.283448457717895508e-01,1.648055553436279297e+00,2.917155742645263672e+00,5.412647724151611328e-01
3.580000000000000426e+01,7.957506775856018066e-01,2.422829419374465942e-01,4.065618813037872314e-01,3.004944026470184326e-01,3.069719672203063965e-01,6.815860867500305176e-01,6.838216185569763184e-01,1.579061865806579590e+00,2.806785583496093750e+00,7.786617279052734375e-01
3.600000000000000000e+01,8.518657684326171875e-01,2.363384366035461426e-01,4.320639371871948242e-01,2.685040831565856934e-01,2.911304831504821777e-01,5.932214856147766113e-01,5.222009420394897461e-01,1.459389925003051758e+00,2.533822536468505859e+00,1.071186423301696777e+00
3.620000000000000284e+01,9.141502976417541504e-01,2.322044968605041504e-01,4.646396934986114502e-01,2.434684038162231445e-01,2.813639640808105469e-01,5.167477726936340332e-01,4.157370626926422119e-01,1.317018389701843262e+00,2.140357494354248047e+00,1.374419093132019043e+00
3.639999999999999858e+01,9.833265542984008789e-01,2.296919077634811401e-01,5.025105476379394531e-01,2.219555377960205078e-01,2.796705365180969238e-01,4.514709711074829102e-01,3.427077233791351318e-01,1.171278238296508789e+00,1.673597812652587891e+00,1.636146545410156250e+00
3.660000000000000142e+01,1.058184504508972168e+00,2.295513004064559937e-01,5.448915362358093262e-01,2.034105211496353149e-01,2.841718196868896484e-01,3.938971161842346191e-01,2.929399311542510986e-01,1.030575037002563477e+00,1.232299566268920898e+00,1.774656057357788086e+00
3.680000000000000426e+01,1.138295888900756836e+00,2.323966026306152344e-01,5.917224884033203125e-01,1.879280358552932739e-01,2.940014004707336426e-01,3.423142731189727783e-01,2.577833533287048340e-01,8.998056650161743164e-01,8.774579763412475586e-01,1.777415752410888672e+00
3.700000000000000000e+01,1.223382949829101562e+00,2.384227663278579712e-01,6.428703069686889648e-01,1.758242845535278320e-01,3.086796104907989502e-01,2.963267564773559570e-01,2.313503473997116089e-01,7.811006903648376465e-01,6.212010383605957031e-01,1.691661477088928223e+00
3.720000000000000284e+01,1.311380386352539062e+00,2.485505640506744385e-01,6.986111402511596680e-01,1.666071414947509766e-01,3.299263417720794678e-01,2.569382786750793457e-01,2.124562859535217285e-01,6.745258569717407227e-01,4.547864794731140137e-01,1.553180098533630371e+00
3.739999999999999858e+01,1.401720166206359863e+00,2.635081410408020020e-01,7.596094012260437012e-01,1.594242453575134277e-01,3.587998747825622559e-01,2.250989228487014771e-01,1.994046717882156372e-01,5.801435708999633789e-01,3.504391908645629883e-01,1.390736222267150879e+00
3.760000000000000142e+01,1.493308663368225098e+00,2.840945720672607422e-01,8.278310298919677734e-01,1.538545638322830200e-01,3.930324614048004150e-01,1.993982046842575073e-01,1.911926567554473877e-01,4.970677495002746582e-01,2.774803042411804199e-01,1.229441285133361816e+00
3.780000000000000426e+01,1.583313703536987305e+00,3.103982508182525635e-01,9.044926166534423828e-01,1.498639732599258423e-01,4.321564137935638428e-01,1.777938306331634521e-01,1.903236806392669678e-01,4.267987012863159180e-01,2.292395830154418945e-01,1.074979424476623535e+00
3.800000000000000000e+01,1.659085512161254883e+00,3.473396301269531250e-01,9.904076457023620605e-01,1.478681415319442749e-01,4.759366810321807861e-01,1.594629883766174316e-01,1.966827213764190674e-01,3.663595318794250488e-01,1.937769204378128052e-01,9.332365393638610840e-01
3.820000000000000284e+01,1.713051080703735352e+00,3.973353803157806396e-01,1.088429450988769531e+00,1.485011726617813110e-01,5.241427421569824219e-01,1.440812349319458008e-01,2.086783796548843384e-01,3.131684660911560059e-01,1.677190065383911133e-01,8.049679994583129883e-01
3.840000000000000568e+01,1.735604047775268555e+00,4.616042971611022949e-01,1.198800086975097656e+00,1.527095288038253784e-01,5.767079591751098633e-01,1.316512227058410645e-01,2.253428846597671509e-01,2.656489014625549316e-01,1.495850384235382080e-01,6.906465888023376465e-01
3.860000000000000142e+01,1.719321489334106445e+00,5.383287668228149414e-01,1.321814179420471191e+00,1.609431207180023193e-01,6.338381171226501465e-01,1.218519210815429688e-01,2.476098984479904175e-01,2.241624295711517334e-01,1.373793780803680420e-01,5.896735191345214844e-01
3.880000000000000426e+01,1.659607648849487305e+00,6.237168908119201660e-01,1.453025698661804199e+00,1.747313886880874634e-01,6.961628794670104980e-01,1.140231192111968994e-01,2.760982811450958252e-01,1.893219798803329468e-01,1.299203485250473022e-01,5.007451176643371582e-01
3.900000000000000000e+01,1.567816734313964844e+00,7.090588808059692383e-01,1.588519215583801270e+00,1.943973153829574585e-01,7.654474973678588867e-01,1.077089458703994751e-01,3.099658489227294922e-01,1.608665287494659424e-01,1.275057494640350342e-01,4.239664971828460693e-01
3.920000000000000284e+01,1.453075647354125977e+00,7.877469658851623535e-01,1.727349400520324707e+00,2.201477587223052979e-01,8.433847427368164062e-01,1.029974222183227539e-01,3.491550683975219727e-01,1.376921236515045166e-01,1.332942992448806763e-01,3.586705923080444336e-01
3.940000000000000568e+01,1.321549057960510254e+00,8.534266352653503418e-01,1.867299914360046387e+00,2.523653209209442139e-01,9.310027956962585449e-01,1.000908762216567993e-01,3.931178748607635498e-01,1.185933500528335571e-01,1.456781029701232910e-01,3.025998175144195557e-01
3.960000000000000142e+01,1.181850790977478027e+00,8.996096849441528320e-01,2.000341653823852539e+00,2.939546406269073486e-01,1.031979322433471680e+00,9.958513081073760986e-02,4.416099190711975098e-01,1.026686355471611023e-01,1.628476977348327637e-01,2.530059218406677246e-01
3.980000000000000426e+01,1.047554254531860352e+00,9.251414537429809570e-01,2.105623006820678711e+00,3.545610606670379639e-01,1.147686362266540527e+00,1.019765585660934448e-01,4.945741593837738037e-01,8.976172655820846558e-02,1.848330497741699219e-01,2.089807689189910889e-01
4.000000000000000000e+01,9.239880442619323730e-01,9.286189675331115723e-01,2.167357683181762695e+00,4.368602931499481201e-01,1.277759075164794922e+00,1.083402484655380249e-01,5.520719289779663086e-01,7.950989902019500732e-02,2.118605673313140869e-01,1.708962470293045044e-01
4.020000000000000284e+01,8.158297538757324219e-01,9.079137444496154785e-01,2.175828933715820312e+00,5.420138835906982422e-01,1.420013427734375000e+00,1.190489754080772400e-01,6.146341562271118164e-01,7.093895971775054932e-02,2.438739836215972900e-01,1.388423591852188110e-01
4.040000000000000568e+01,7.265568375587463379e-01,8.704916238784790039e-01,2.100771427154541016e+00,6.797525286674499512e-01,1.574944376945495605e+00,1.348275244235992432e-01,6.836712360382080078e-01,6.383710354566574097e-02,2.809056341648101807e-01,1.128152236342430115e-01
4.060000000000000142e+01,6.566575169563293457e-01,8.206255435943603516e-01,1.946027517318725586e+00,8.372594118118286133e-01,1.739630699157714844e+00,1.570680290460586548e-01,7.608407139778137207e-01,5.815254524350166321e-02,3.233085274696350098e-01,9.153206646442413330e-02
4.080000000000000426e+01,6.055116057395935059e-01,7.625946402549743652e-01,1.735488295555114746e+00,9.947962760925292969e-01,1.908874034881591797e+00,1.865787655115127563e-01,8.456717133522033691e-01,5.396319925785064697e-02,3.702917993068695068e-01,7.416418939828872681e-02
4.100000000000000000e+01,5.713621377944946289e-01,7.005406618118286133e-01,1.483461856842041016e+00,1.136021494865417480e+00,2.079909324645996094e+00,2.239043861627578735e-01,9.422486424446105957e-01,5.187436565756797791e-02,4.218820929527282715e-01,5.992301180958747864e-02
4.120000000000000284e+01,5.503190159797668457e-01,6.386939883232116699e-01,1.220794916152954102e+00,1.239038705825805664e+00,2.244184494018554688e+00,2.722630500793457031e-01,1.051844000816345215e+00,5.215308070182800293e-02,4.780226349830627441e-01,4.875304922461509705e-02
4.140000000000000568e+01,5.369518995285034180e-01,5.808106660842895508e-01,9.846090078353881836e-01,1.273792982101440430e+00,2.377404451370239258e+00,3.429314196109771729e-01,1.176370620727539062e+00,5.544766038656234741e-02,5.393446683883666992e-01,3.962771967053413391e-02
4.160000000000000142e+01,5.295797586441040039e-01,5.275608301162719727e-01,8.004426956176757812e-01,1.235985279083251953e+00,2.457953453063964844e+00,4.411867558956146240e-01,1.315138816833496094e+00,6.258741021156311035e-02,6.064534783363342285e-01,3.198493272066116333e-02
4.180000000000000426e+01,5.282367467880249023e-01,4.787384867668151855e-01,6.665419340133666992e-01,1.161589264869689941e+00,2.449406385421752930e+00,5.845052003860473633e-01,1.470035314559936523e+00,7.385241240262985229e-02,6.804043650627136230e-01,2.534280344843864441e-02
4.200000000000000000e+01,5.321692228317260742e-01,4.341877698898315430e-01,5.675063133239746094e-01,1.070267081260681152e+00,2.326061010360717773e+00,7.731727957725524902e-01,1.642207503318786621e+00,8.989834040403366089e-02,7.617667317390441895e-01,2.014053426682949066e-02
4.220000000000000284e+01,5.410272479057312012e-01,3.941965401172637939e-01,4.984875023365020752e-01,9.696650505065917969e-01,2.098338365554809570e+00,9.871323108673095703e-01,1.830223679542541504e+00,1.124928742647171021e-01,8.526129126548767090e-01,1.662317290902137756e-02
4.240000000000000568e+01,5.569465160369873047e-01,3.603329956531524658e-01,4.513731300830841064e-01,8.679178953170776367e-01,1.798731565475463867e+00,1.198043227195739746e+00,2.026969432830810547e+00,1.433882117271423340e-01,9.554815888404846191e-01,1.522472128272056580e-02
4.260000000000000142e+01,5.792924165725708008e-01,3.317207694053649902e-01,4.197552204132080078e-01,7.703900933265686035e-01,1.456371307373046875e+00,1.371914505958557129e+00,2.227383613586425781e+00,1.827556043863296509e-01,1.071737647056579590e+00,1.627062447369098663e-02
4.280000000000000426e+01,6.074786186218261719e-01,3.082030713558197021e-01,3.953887224197387695e-01,6.821037530899047852e-01,1.130214214324951172e+00,1.466301679611206055e+00,2.428728580474853516e+00,2.308729887008666992e-01,1.202031493186950684e+00,2.017070166766643524e-02
4.300000000000000000e+01,6.409862041473388672e-01,2.887953221797943115e-01,3.779937326908111572e-01,6.031532883644104004e-01,8.662403821945190430e-01,1.457324981689453125e+00,2.607077360153198242e+00,2.992701530456542969e-01,1.347601294517517090e+00,2.802186273038387299e-02
4.320000000000000284e+01,6.797366738319396973e-01,2.727789580821990967e-01,3.670559525489807129e-01,5.334773063659667969e-01,6.778646111488342285e-01,1.383019685745239258e+00,2.722562789916992188e+00,4.076603651046752930e-01,1.510493278503417969e+00,3.972985595464706421e-02
4.340000000000000568e+01,7.232945561408996582e-01,2.601500749588012695e-01,3.638535141944885254e-01,4.722914993762969971e-01,5.502031445503234863e-01,1.274440526962280273e+00,2.724930047988891602e+00,5.749660730361938477e-01,1.692413806915283203e+00,5.651332437992095947e-02
4.360000000000000142e+01,7.714399695396423340e-01,2.506459355354309082e-01,3.666313588619232178e-01,4.169765412807464600e-01,4.603191018104553223e-01,1.153044581413269043e+00,2.597019910812377930e+00,7.980345487594604492e-01,1.893099427223205566e+00,8.009619265794754028e-02
4.380000000000000426e+01,8.243007063865661621e-01,2.435843348503112793e-01,3.747316896915435791e-01,3.671392798423767090e-01,3.989007174968719482e-01,1.028616547584533691e+00,2.327506065368652344e+00,1.064178228378295898e+00,2.108640670776367188e+00,1.122538596391677856e-01
4.400000000000000000e+01,8.818885684013366699e-01,2.386216819286346436e-01,3.877387046813964844e-01,3.229013979434967041e-01,3.571214973926544189e-01,9.088224172592163086e-01,1.963433146476745605e+00,1.329542636871337891e+00,2.329755306243896484e+00,1.535270810127258301e-01
4.420000000000000284e+01,9.461573958396911621e-01,2.352052479982376099e-01,4.081061780452728271e-01,2.857573628425598145e-01,3.265727758407592773e-01,7.980641126632690430e-01,1.543179750442504883e+00,1.550646543502807617e+00,2.552345037460327148e+00,2.043398022651672363e-01
4.440000000000000568e+01,1.017364859580993652e+00,2.336076349020004272e-01,4.364614784717559814e-01,2.562947869300842285e-01,3.034623861312866211e-01,6.974850893020629883e-01,1.154354691505432129e+00,1.656827926635742188e+00,2.758232116699218750e+00,2.730455994606018066e-01
4.460000000000000142e+01,1.093944072723388672e+00,2.348446100950241089e-01,4.709758758544921875e-01,2.324363142251968384e-01,2.868455350399017334e-01,6.068517565727233887e-01,8.449909687042236328e-01,1.644252061843872070e+00,2.893336296081542969e+00,3.902763724327087402e-01
4.480000000000000426e+01,1.175587177276611328e+00,2.391472905874252319e-01,5.105069279670715332e-01,2.119651287794113159e-01,2.761608660221099854e-01,5.278685092926025391e-01,6.246089935302734375e-01,1.557305574417114258e+00,2.908888101577758789e+00,5.701243281364440918e-01
4.500000000000000000e+01,1.260916590690612793e+00,2.469725608825683594e-01,5.544956922531127930e-01,1.944267153739929199e-01,2.731700837612152100e-01,4.605593681335449219e-01,4.841795861721038818e-01,1.425528407096862793e+00,2.776931047439575195e+00,8.159902691841125488e-01
4.520000000000000284e+01,1.349108576774597168e+00,2.589930295944213867e-01,6.028566956520080566e-01,1.799856722354888916e-01,2.767702937126159668e-01,4.015162587165832520e-01,3.891594707965850830e-01,1.279427528381347656e+00,2.483961343765258789e+00,1.113134264945983887e+00
4.540000000000000568e+01,1.438820481300354004e+00,2.764001190662384033e-01,6.555336713790893555e-01,1.688949167728424072e-01,2.858063280582427979e-01,3.487644195556640625e-01,3.230443000793457031e-01,1.133855938911437988e+00,2.077499628067016602e+00,1.414806008338928223e+00
4.560000000000000142e+01,1.527818560600280762e+00,2.994493246078491211e-01,7.131285667419433594e-01,1.602824628353118896e-01,2.998406887054443359e-01,3.017324209213256836e-01,2.793506681919097900e-01,9.944028854370117188e-01,1.606942415237426758e+00,1.666311144828796387e+00
4.580000000000000426e+01,1.609875917434692383e+00,3.300104737281799316e-01,7.760256528854370117e-01,1.536665856838226318e-01,3.196801841259002686e-01,2.607648074626922607e-01,2.467140555381774902e-01,8.666385412216186523e-01,1.175452947616577148e+00,1.782921671867370605e+00
4.600000000000000000e+01,1.673793315887451172e+00,3.728769719600677490e-01,8.471013903617858887e-01,1.485468149185180664e-01,3.474986553192138672e-01,2.276114225387573242e-01,2.225548177957534790e-01,7.508218288421630859e-01,8.347587585449218750e-01,1.770072460174560547e+00
4.620000000000000284e+01,1.712070345878601074e+00,4.290401637554168701e-01,9.267110824584960938e-01,1.450712978839874268e-01,3.808850347995758057e-01,2.007158994674682617e-01,2.056188881397247314e-01,6.473490595817565918e-01,5.920867919921875000e-01,1.675237059593200684e+00
4.640000000000000568e+01,1.714854836463928223e+00,4.987100958824157715e-01,1.016526937484741211e+00,1.437471807003021240e-01,4.193199574947357178e-01,1.784735321998596191e-01,1.940659284591674805e-01,5.560711622238159180e-01,4.368489384651184082e-01,1.531250357627868652e+00
4.660000000000000142e+01,1.677948117256164551e+00,5.783442258834838867e-01,1.119056701660156250e+00,1.453391164541244507e-01,4.623041152954101562e-01,1.595660448074340820e-01,1.874190568923950195e-01,4.762527346611022949e-01,3.384211957454681396e-01,1.367787122726440430e+00
4.680000000000000426e+01,1.601624965667724609e+00,6.626029610633850098e-01,1.234221696853637695e+00,1.506619900465011597e-01,5.097710490226745605e-01,1.436372250318527222e-01,1.885275691747665405e-01,4.084813296794891357e-01,2.692626714706420898e-01,1.207227110862731934e+00
4.700000000000000000e+01,1.500021338462829590e+00,7.435005307197570801e-01,1.361550450325012207e+00,1.601702123880386353e-01,5.616478919982910156e-01,1.306856870651245117e-01,1.965928822755813599e-01,3.501330912113189697e-01,2.242093682289123535e-01,1.053925991058349609e+00
4.720000000000000284e+01,1.378813385963439941e+00,8.146654963493347168e-01,1.495454788208007812e+00,1.756753921508789062e-01,6.180251836776733398e-01,1.203594878315925598e-01,2.101361304521560669e-01,2.987472414970397949e-01,1.901282072067260742e-01,9.142214059829711914e-01
4.740000000000000568e+01,1.244945168495178223e+00,8.702259063720703125e-01,1.634494185447692871e+00,1.969800144433975220e-01,6.794801950454711914e-01,1.121369600296020508e-01,2.280496805906295776e-01,2.526518702507019043e-01,1.652273982763290405e-01,7.879893183708190918e-01
4.760000000000000142e+01,1.109718084335327148e+00,9.053909182548522949e-01,1.776533722877502441e+00,2.245321124792098999e-01,7.474942207336425781e-01,1.055476516485214233e-01,2.523711919784545898e-01,2.131054401397705078e-01,1.479470878839492798e-01,6.755208373069763184e-01
4.780000000000000426e+01,9.826454520225524902e-01,9.199658036231994629e-01,1.918974995613098145e+00,2.588140666484832764e-01,8.238214254379272461e-01,1.004633679986000061e-01,2.824177145957946777e-01,1.800084412097930908e-01,1.364822834730148315e-01,5.763363838195800781e-01
4.800000000000000000e+01,8.683155179023742676e-01,9.116622805595397949e-01,2.049471378326416016e+00,3.051337599754333496e-01,9.094253778457641602e-01,9.713713079690933228e-02,3.176338374614715576e-01,1.531288623809814453e-01,1.296309232711791992e-01,4.891926348209381104e-01
4.820000000000000284e+01,7.710990309715270996e-01,8.826339244842529297e-01,2.147587299346923828e+00,3.717694878578186035e-01,1.007894277572631836e+00,9.605047106742858887e-02,3.582199215888977051e-01,1.311387270689010620e-01,1.283109039068222046e-01,4.141188859939575195e-01
4.840000000000000568e+01,6.927861571311950684e-01,8.393013477325439453e-01,2.197316169738769531e+00,4.612084031105041504e-01,1.121004223823547363e+00,9.780985862016677856e-02,4.033142924308776855e-01,1.129004359245300293e-01,1.351884752511978149e-01,3.503810763359069824e-01
4.860000000000000142e+01,6.333458423614501953e-01,7.859123945236206055e-01,2.186794042587280273e+00,5.764366388320922852e-01,1.248866915702819824e+00,1.032795757055282593e-01,4.529774487018585205e-01,9.774413704872131348e-02,1.484845131635665894e-01,2.954700887203216553e-01
4.880000000000000426e+01,5.916420817375183105e-01,7.264877557754516602e-01,2.084231615066528320e+00,7.261220216751098633e-01,1.389192819595336914e+00,1.129755750298500061e-01,5.070869922637939453e-01,8.560005575418472290e-02,1.662508696317672729e-01,2.467583119869232178e-01
4.900000000000000000e+01,5.647397041320800781e-01,6.652657985687255859e-01,1.908508777618408203e+00,8.886088728904724121e-01,1.543331623077392578e+00,1.272909939289093018e-01,5.658928751945495605e-01,7.592086493968963623e-02,1.888684183359146118e-01,2.035060524940490723e-01
4.920000000000000284e+01,5.490646958351135254e-01,6.059988737106323242e-01,1.678450703620910645e+00,1.048660159111022949e+00,1.708047509193420410e+00,1.479703038930892944e-01,6.299342513084411621e-01,6.777515262365341187e-02,2.165870964527130127e-01,1.662706732749938965e-01
4.940000000000000568e+01,5.386552214622497559e-01,5.511330962181091309e-01,1.414060592651367188e+00,1.181850671768188477e+00,1.877883553504943848e+00,1.758884787559509277e-01,7.012230157852172852e-01,6.103378534317016602e-02,2.493452429771423340e-01,1.351390033960342407e-01
4.960000000000000142e+01,5.348773598670959473e-01,5.009555220603942871e-01,1.150314211845397949e+00,1.269843935966491699e+00,2.050723552703857422e+00,2.115391045808792114e-01,7.803335189819335938e-01,5.571524053812026978e-02,2.871823608875274658e-01,1.098268181085586548e-01
4.980000000000000426e+01,5.364660024642944336e-01,4.549505412578582764e-01,9.250445365905761719e-01,1.281741142272949219e+00,2.223154306411743164e+00,2.554455995559692383e-01,8.682035207748413086e-01,5.204908549785614014e-02,3.303652703762054443e-01,8.925454318523406982e-02
5.000000000000000000e+01,5.431340336799621582e-01,4.132686853408813477e-01,7.554890513420104980e-01,1.228184342384338379e+00,2.370155811309814453e+00,3.198484182357788086e-01,9.678405523300170898e-01,5.050818249583244324e-02,3.780556023120880127e-01,7.240605354309082031e-02
5.020000000000000284e+01,5.558576583862304688e-01,3.772272169589996338e-01,6.313021779060363770e-01,1.146628141403198242e+00,2.468596458435058594e+00,4.112558364868164062e-01,1.081182003021240234e+00,5.151659622788429260e-02,4.303202331066131592e-01,5.862401425838470459e-02
5.040000000000000568e+01,5.751733779907226562e-01,3.464317023754119873e-01,5.408313870429992676e-01,1.050602912902832031e+00,2.482454538345336914e+00,5.460391044616699219e-01,1.209455847740173340e+00,5.556737631559371948e-02,4.871831238269805908e-01,4.779707640409469604e-02
5.060000000000000142e+01,6.006023883819580078e-01,3.208027184009552002e-01,4.793412089347839355e-01,9.468501210212707520e-01,2.387979030609130859e+00,7.275311350822448730e-01,1.351844310760498047e+00,6.377574056386947632e-02,5.492427945137023926e-01,3.888728469610214233e-02
5.080000000000000426e+01,6.315208673477172852e-01,2.998382747173309326e-01,4.366486370563507080e-01,8.449863791465759277e-01,2.176640510559082031e+00,9.450683593750000000e-01,1.511143803596496582e+00,7.581347972154617310e-02,6.172808408737182617e-01,3.136911988258361816e-02
5.100000000000000000e+01,6.676996350288391113e-01,2.824060022830963135e-01,4.069027006626129150e-01,7.488849759101867676e-01,1.885707616806030273e+00,1.162686228752136230e+00,1.688066720962524414e+00,9.330554306507110596e-02,6.923019886016845703e-01,2.493708208203315735e-02
5.120000000000000284e+01,7.088698744773864746e-01,2.683469653129577637e-01,3.843347430229187012e-01,6.620817780494689941e-01,1.543047666549682617e+00,1.351571679115295410e+00,1.879299521446228027e+00,1.177853941917419434e-01,7.748084068298339844e-01,1.996161602437496185e-02
5.140000000000000568e+01,7.546095848083496094e-01,2.576680183410644531e-01,3.686542510986328125e-01,5.848020315170288086e-01,1.200998783111572266e+00,1.472015857696533203e+00,2.078112840652465820e+00,1.509038805961608887e-01,8.672839999198913574e-01,1.672588847577571869e-02
5.160000000000000142e+01,8.048755526542663574e-01,2.497754693031311035e-01,3.595851659774780273e-01,5.171226263046264648e-01,9.169346094131469727e-01,1.483601570129394531e+00,2.279974699020385742e+00,1.925129741430282593e-01,9.718878269195556641e-01,1.564899832010269165e-02
5.180000000000000426e+01,8.598820567131042480e-01,2.439129054546356201e-01,3.580422997474670410e-01,4.573654234409332275e-01,7.087457776069641113e-01,1.419430494308471680e+00,2.481666564941406250e+00,2.429008185863494873e-01,1.089847803115844727e+00,1.702298223972320557e-02
5.200000000000000000e+01,9.205005168914794922e-01,2.398631870746612549e-01,3.622585833072662354e-01,4.031797349452972412e-01,5.709658861160278320e-01,1.313028573989868164e+00,2.653167963027954102e+00,3.171885013580322266e-01,1.222239017486572266e+00,2.137271687388420105e-02
5.220000000000000284e+01,9.880729317665100098e-01,2.374159395694732666e-01,3.716211616992950439e-01,3.544964790344238281e-01,4.724755287170410156e-01,1.191803693771362305e+00,2.751169204711914062e+00,4.377442002296447754e-01,1.370343565940856934e+00,2.990100905299186707e-02
5.240000000000000568e+01,1.061475396156311035e+00,2.374455928802490234e-01,3.859795629978179932e-01,3.114735782146453857e-01,4.057393968105316162e-01,1.065068125724792480e+00,2.729643344879150391e+00,6.185386180877685547e-01,1.535953283309936523e+00,4.216844588518142700e-02
5.260000000000000142e+01,1.139899134635925293e+00,2.403840124607086182e-01,4.084224104881286621e-01,2.760543823242187500e-01,3.595252633094787598e-01,9.425541162490844727e-01,2.564595937728881836e+00,8.565445542335510254e-01,1.720473647117614746e+00,5.985680222511291504e-02
5.280000000000000426e+01,1.223026514053344727e+00,2.464479804039001465e-01,4.386992454528808594e-01,2.482516616582870483e-01,3.269326388835906982e-01,8.280116915702819824e-01,2.267497539520263672e+00,1.127539634704589844e+00,1.923888921737670898e+00,8.465712517499923706e-02
5.300000000000000000e+01,1.308680653572082520e+00,2.565799355506896973e-01,4.744652509689331055e-01,2.251321226358413696e-01,3.020973205566406250e-01,7.239634990692138672e-01,1.882040262222290039e+00,1.392809391021728516e+00,2.140657186508178711e+00,1.181373596191406250e-01
5.320000000000000284e+01,1.395925283432006836e+00,2.715561985969543457e-01,5.150054097175598145e-01,2.052773535251617432e-01,2.840687930583953857e-01,6.299482583999633789e-01,1.453784584999084473e+00,1.601769089698791504e+00,2.362012624740600586e+00,1.607762277126312256e-01
5.340000000000000568e+01,1.483904361724853516e+00,2.918767333030700684e-01,5.599877834320068359e-01,1.883551329374313354e-01,2.716870307922363281e-01,5.469189286231994629e-01,1.075886964797973633e+00,1.678135275840759277e+00,2.584512948989868164e+00,2.130215615034103394e-01
5.360000000000000142e+01,1.569950819015502930e+00,3.177918195724487305e-01,6.093620657920837402e-01,1.745925694704055786e-01,2.660197317600250244e-01,4.760096669197082520e-01,7.839466333389282227e-01,1.643645405769348145e+00,2.785466194152832031e+00,2.856861948966979980e-01
5.380000000000000426e+01,1.641040086746215820e+00,3.551904857158660889e-01,6.631353497505187988e-01,1.640325933694839478e-01,2.681468725204467773e-01,4.146361052989959717e-01,5.809822082519531250e-01,1.543241143226623535e+00,2.908749818801879883e+00,4.105752706527709961e-01
5.400000000000000000e+01,1.689591288566589355e+00,4.054138362407684326e-01,7.218350172042846680e-01,1.557682901620864868e-01,2.759797871112823486e-01,3.602656424045562744e-01,4.532085061073303223e-01,1.403860688209533691e+00,2.902884483337402344e+00,6.008754372596740723e-01
5.420000000000000284e+01,1.706383466720581055e+00,4.692420065402984619e-01,7.865622043609619141e-01,1.494195908308029175e-01,2.888730466365814209e-01,3.115843534469604492e-01,3.666130602359771729e-01,1.254361748695373535e+00,2.747409582138061523e+00,8.555551171302795410e-01
5.440000000000000568e+01,1.685975193977355957e+00,5.439301133155822754e-01,8.595495223999023438e-01,1.445920318365097046e-01,3.069287538528442383e-01,2.685948908329010010e-01,3.055750131607055664e-01,1.108452200889587402e+00,2.432007312774658203e+00,1.158399105072021484e+00
5.460000000000000142e+01,1.624762654304504395e+00,6.258530020713806152e-01,9.413496851921081543e-01,1.414912790060043335e-01,3.327881395816802979e-01,2.332338243722915649e-01,2.654817104339599609e-01,9.697650074958801270e-01,2.010688304901123047e+00,1.459049463272094727e+00
5.480000000000000426e+01,1.534248828887939453e+00,7.073310613632202148e-01,1.034044146537780762e+00,1.406319439411163330e-01,3.647821247577667236e-01,2.044672518968582153e-01,2.347652465105056763e-01,8.436630964279174805e-01,1.535134077072143555e+00,1.700800418853759766e+00
5.500000000000000000e+01,1.422328114509582520e+00,7.816886305809020996e-01,1.139662861824035645e+00,1.428481638431549072e-01,4.019142091274261475e-01,1.810136288404464722e-01,2.122622132301330566e-01,7.295145988464355469e-01,1.114121198654174805e+00,1.793607115745544434e+00
5.520000000000000284e+01,1.294790029525756836e+00,8.429370522499084473e-01,1.257742524147033691e+00,1.488842666149139404e-01,4.436868131160736084e-01,1.612022668123245239e-01,1.965632885694503784e-01,6.279333233833312988e-01,7.883387804031372070e-01,1.763845801353454590e+00
5.540000000000000568e+01,1.160338044166564941e+00,8.850928544998168945e-01,1.387352347373962402e+00,1.592204868793487549e-01,4.900260269641876221e-01,1.444622129201889038e-01,1.861164718866348267e-01,5.383242368698120117e-01,5.601421594619750977e-01,1.658970355987548828e+00
5.560000000000000142e+01,1.031399130821228027e+00,9.075416922569274902e-01,1.523591637611389160e+00,1.756734102964401245e-01,5.407814383506774902e-01,1.306910514831542969e-01,1.807051301002502441e-01,4.607080817222595215e-01,4.175053238868713379e-01,1.508511424064636230e+00
5.580000000000000426e+01,9.131835699081420898e-01,9.090621471405029297e-01,1.664515376091003418e+00,1.980651021003723145e-01,5.959414243698120117e-01,1.197390779852867126e-01,1.835501044988632202e-01,3.948860764503479004e-01,3.250867128372192383e-01,1.343814373016357422e+00
5.600000000000000000e+01,8.101368546485900879e-01,8.878808021545410156e-01,1.808894634246826172e+00,2.268300950527191162e-01,6.560025215148925781e-01,1.109218746423721313e-01,1.926761418581008911e-01,3.376123011112213135e-01,2.598413825035095215e-01,1.184020757675170898e+00
5.620000000000000284e+01,7.253516912460327148e-01,8.507142663002014160e-01,1.953368425369262695e+00,2.624100744724273682e-01,7.218613624572753906e-01,1.039057672023773193e-01,2.072870582342147827e-01,2.872013747692108154e-01,2.170692682266235352e-01,1.032467961311340332e+00
5.640000000000000568e+01,6.591458916664123535e-01,8.020449280738830566e-01,2.082547664642333984e+00,3.118327856063842773e-01,7.957143783569335938e-01,9.829154610633850098e-02,2.264195829629898071e-01,2.421486377716064453e-01,1.844672560691833496e-01,8.946274518966674805e-01
5.660000000000000142e+01,6.109881401062011719e-01,7.457348704338073730e-01,2.176131010055541992e+00,3.823756575584411621e-01,8.786099553108215332e-01,9.437698125839233398e-02,2.520465850830078125e-01,2.037435173988342285e-01,1.608385294675827026e-01,7.704288959503173828e-01
5.680000000000000426e+01,5.789614915847778320e-01,6.858002543449401855e-01,2.220030784606933594e+00,4.759441018104553223e-01,9.733992218971252441e-01,9.251641482114791870e-02,2.831116020679473877e-01,1.716942787170410156e-01,1.445626914501190186e-01,6.600890755653381348e-01
5.700000000000000000e+01,5.598682761192321777e-01,6.259648799896240234e-01,2.196027517318725586e+00,5.992407798767089844e-01,1.082150578498840332e+00,9.332280606031417847e-02,3.193140625953674316e-01,1.457556933164596558e-01,1.339265853166580200e-01,5.626451969146728516e-01
5.720000000000000284e+01,5.477179288864135742e-01,5.700230002403259277e-01,2.076453924179077148e+00,7.563604116439819336e-01,1.206004381179809570e+00,9.743005037307739258e-02,3.608190417289733887e-01,1.244932860136032104e-01,1.277113258838653564e-01,4.771332740783691406e-01
5.740000000000000568e+01,5.420112609863281250e-01,5.189118981361389160e-01,1.887620329856872559e+00,9.227904677391052246e-01,1.343580961227416992e+00,1.057055965065956116e-01,4.067928194999694824e-01,1.068388223648071289e-01,1.278368234634399414e-01,4.039852321147918701e-01
5.760000000000000142e+01,5.417717695236206055e-01,4.719092249870300293e-01,1.644406318664550781e+00,1.084599494934082031e+00,1.494210720062255859e+00,1.182527840137481689e-01,4.572901129722595215e-01,9.220553189516067505e-02,1.356648206710815430e-01,3.415442109107971191e-01
5.780000000000000426e+01,5.466101765632629395e-01,4.290978312492370605e-01,1.372306346893310547e+00,1.213873386383056641e+00,1.656906366348266602e+00,1.367087513208389282e-01,5.123099088668823242e-01,8.063164353370666504e-02,1.496492773294448853e-01,2.875090241432189941e-01
5.800000000000000000e+01,5.569555759429931641e-01,3.912808895111083984e-01,1.107933998107910156e+00,1.290618538856506348e+00,1.827798724174499512e+00,1.621141433715820312e-01,5.721260309219360352e-01,7.122618705034255981e-02,1.680481135845184326e-01,2.395457178354263306e-01
5.820000000000000284e+01,5.740011930465698242e-01,3.589081466197967529e-01,8.886876702308654785e-01,1.288074612617492676e+00,2.002685070037841797e+00,1.951774656772613525e-01,6.371675729751586914e-01,6.335365772247314453e-02,1.914118677377700806e-01,1.971416324377059937e-01
5.840000000000000568e+01,5.973300933837890625e-01,3.317279815673828125e-01,7.277152538299560547e-01,1.226465821266174316e+00,2.178441047668457031e+00,2.365002930164337158e-01,7.098738551139831543e-01,5.680885165929794312e-02,2.197994142770767212e-01,1.606817543506622314e-01
5.860000000000000142e+01,6.262502670288085938e-01,3.093575835227966309e-01,6.092168688774108887e-01,1.140264511108398438e+00,2.338981389999389648e+00,2.931413650512695312e-01,7.901276946067810059e-01,5.168528854846954346e-02,2.532787919044494629e-01,1.304001361131668091e-01
5.880000000000000426e+01,6.604136228561401367e-01,2.908911406993865967e-01,5.240170359611511230e-01,1.040656208992004395e+00,2.459851264953613281e+00,3.745816349983215332e-01,8.797348141670227051e-01,4.829250276088714600e-02,2.918984591960906982e-01,1.057510375976562500e-01
5.900000000000000000e+01,6.996488571166992188e-01,2.757628858089447021e-01,4.661714136600494385e-01,9.355068802833557129e-01,2.505904912948608398e+00,4.953107237815856934e-01,9.815573692321777344e-01,4.709789901971817017e-02,3.358273506164550781e-01,8.582393825054168701e-02
5.920000000000000284e+01,7.435330748558044434e-01,2.639696300029754639e-01,4.260558485984802246e-01,8.331413865089416504e-01,2.452359437942504883e+00,6.635100245475769043e-01,1.097165584564208984e+00,4.850485920906066895e-02,3.841540515422821045e-01,6.939115375280380249e-02
5.940000000000000568e+01,7.919433116912841797e-01,2.552361488342285156e-01,3.973358869552612305e-01,7.373529076576232910e-01,2.275047779083251953e+00,8.747523427009582520e-01,1.227545499801635742e+00,5.300770699977874756e-02,4.370582997798919678e-01,5.603118613362312317e-02
5.960000000000000142e+01,8.449684977531433105e-01,2.487392872571945190e-01,3.758371472358703613e-01,6.511883139610290527e-01,2.004556179046630859e+00,1.097531199455261230e+00,1.372628450393676758e+00,6.181135028600692749e-02,4.946233332157135010e-01,4.552682861685752869e-02
5.980000000000000426e+01,9.028447270393371582e-01,2.442574948072433472e-01,3.611063361167907715e-01,5.744410753250122070e-01,1.670106530189514160e+00,1.305741906166076660e+00,1.534923791885375977e+00,7.445631921291351318e-02,5.575355887413024902e-01,3.685962408781051636e-02
6.000000000000000000e+01,9.673469066619873047e-01,2.412889003753662109e-01,3.531521558761596680e-01,5.075074434280395508e-01,1.313568234443664551e+00,1.460536837577819824e+00,1.714665293693542480e+00,9.273269027471542358e-02,6.265680193901062012e-01,2.947621420025825500e-02
6.020000000000000284e+01,1.038238763809204102e+00,2.404546141624450684e-01,3.524893224239349365e-01,4.482871294021606445e-01,1.003421664237976074e+00,1.506041765213012695e+00,1.909473896026611328e+00,1.180480420589447021e-01,7.026833891868591309e-01,2.324661426246166229e-02
6.040000000000000568e+01,1.114181041717529297e+00,2.424467355012893677e-01,3.575977683067321777e-01,3.946870565414428711e-01,7.661110162734985352e-01,1.460492968559265137e+00,2.110853195190429688e+00,1.522891074419021606e-01,7.862985730171203613e-01,1.848040334880352020e-02
6.060000000000000142e+01,1.194862484931945801e+00,2.474377900362014771e-01,3.677442073822021484e-01,3.466314077377319336e-01,6.046816110610961914e-01,1.364559650421142578e+00,2.315055370330810547e+00,1.951251775026321411e-01,8.802984952926635742e-01,1.549829356372356415e-02
6.080000000000000426e+01,1.278687238693237305e+00,2.561978101730346680e-01,3.830397427082061768e-01,3.043009042739868164e-01,4.935593008995056152e-01,1.244643092155456543e+00,2.517269611358642578e+00,2.476847767829895020e-01,9.868526458740234375e-01,1.476209983229637146e-02
6.100000000000000000e+01,1.364341974258422852e+00,2.692804336547851562e-01,4.067441821098327637e-01,2.698532342910766602e-01,4.180109500885009766e-01,1.116061091423034668e+00,2.686596155166625977e+00,3.252801895141601562e-01,1.106721162796020508e+00,1.649601384997367859e-02
6.120000000000000284e+01,1.450758099555969238e+00,2.877616584300994873e-01,4.378828108310699463e-01,2.427685111761093140e-01,3.651883900165557861e-01,9.900548458099365234e-01,2.775557756423950195e+00,4.530720114707946777e-01,1.241398215293884277e+00,2.130025811493396759e-02
6.140000000000000568e+01,1.536171674728393555e+00,3.116028606891632080e-01,4.743211567401885986e-01,2.200209349393844604e-01,3.297446370124816895e-01,8.706583976745605469e-01,2.741806268692016602e+00,6.417502164840698242e-01,1.391830921173095703e+00,3.044279851019382477e-02
6.160000000000000142e+01,1.611370444297790527e+00,3.450470566749572754e-01,5.154484510421752930e-01,2.005066424608230591e-01,3.023790121078491211e-01,7.618995308876037598e-01,2.558575153350830078e+00,8.888209462165832520e-01,1.560071110725402832e+00,4.333657398819923401e-02
6.180000000000000426e+01,1.666068434715270996e+00,3.909218013286590576e-01,5.610281229019165039e-01,1.839369237422943115e-01,2.822098731994628906e-01,6.633681058883666992e-01,2.246030330657958984e+00,1.164227008819580078e+00,1.747523307800292969e+00,6.187803298234939575e-02
6.200000000000000000e+01,1.692296624183654785e+00,4.499858319759368896e-01,6.109827160835266113e-01,1.705182492733001709e-01,2.679114937782287598e-01,5.755193233489990234e-01,1.848345398902893066e+00,1.429464459419250488e+00,1.953428626060485840e+00,8.790767192840576172e-02
6.220000000000000284e+01,1.683995008468627930e+00,5.202755928039550781e-01,6.653370261192321777e-01,1.602036207914352417e-01,2.595607936382293701e-01,4.996255636215209961e-01,1.415449023246765137e+00,1.630659818649291992e+00,2.171369075775146484e+00,1.226109415292739868e-01
6.240000000000000568e+01,1.636075139045715332e+00,5.994008183479309082e-01,7.247481346130371094e-01,1.521296799182891846e-01,2.593985199928283691e-01,4.349173605442047119e-01,1.040880680084228516e+00,1.693492889404296875e+00,2.393797874450683594e+00,1.665033996105194092e-01
6.260000000000000142e+01,1.553781747817993164e+00,6.807137131690979004e-01,7.904769182205200195e-01,1.459033042192459106e-01,2.653339803218841553e-01,3.779541254043579102e-01,7.554770708084106445e-01,1.649011015892028809e+00,2.616521120071411133e+00,2.201225012540817261e-01
6.280000000000000426e+01,1.449184775352478027e+00,7.566989064216613770e-01,8.644745945930480957e-01,1.412034332752227783e-01,2.764442563056945801e-01,3.269138038158416748e-01,5.594735145568847656e-01,1.541869044303894043e+00,2.809902191162109375e+00,2.990730404853820801e-01
6.300000000000000000e+01,1.327494740486145020e+00,8.213135004043579102e-01,9.474185109138488770e-01,1.382644176483154297e-01,2.924531102180480957e-01,2.815702259540557861e-01,4.359781742095947266e-01,1.398783683776855469e+00,2.920461177825927734e+00,4.316260218620300293e-01
6.320000000000000284e+01,1.195918083190917969e+00,8.691959381103515625e-01,1.041801571846008301e+00,1.376367509365081787e-01,3.152654469013214111e-01,2.429871112108230591e-01,3.524392247200012207e-01,1.247251033782958984e+00,2.895937919616699219e+00,6.313645839691162109e-01
6.340000000000000568e+01,1.066390872001647949e+00,8.971099257469177246e-01,1.149132609367370605e+00,1.401426494121551514e-01,3.452730476856231689e-01,2.116586863994598389e-01,2.938134372234344482e-01,1.100292205810546875e+00,2.713663339614868164e+00,8.956964015960693359e-01
6.360000000000000142e+01,9.458492398262023926e-01,9.053819179534912109e-01,1.269779086112976074e+00,1.465905606746673584e-01,3.803271651268005371e-01,1.862648129463195801e-01,2.545771002769470215e-01,9.614643454551696777e-01,2.380266666412353516e+00,1.200388193130493164e+00
6.380000000000000426e+01,8.390913009643554688e-01,8.909218907356262207e-01,1.401675939559936523e+00,1.573437452316284180e-01,4.203441143035888672e-01,1.650536209344863892e-01,2.246986478567123413e-01,8.352562785148620605e-01,1.948518037796020508e+00,1.496134519577026367e+00
6.400000000000000000e+01,7.496824264526367188e-01,8.584886789321899414e-01,1.540113806724548340e+00,1.742447465658187866e-01,4.649401307106018066e-01,1.470938175916671753e-01,2.030330747365951538e-01,7.214741110801696777e-01,1.473702788352966309e+00,1.723385810852050781e+00
6.420000000000000284e+01,6.785604357719421387e-01,8.134384155273437500e-01,1.683992505073547363e+00,1.971036940813064575e-01,5.140029788017272949e-01,1.321177184581756592e-01,1.879472136497497559e-01,6.202958822250366211e-01,1.063989877700805664e+00,1.796383023262023926e+00
6.440000000000000568e+01,6.256433129310607910e-01,7.596884369850158691e-01,1.830351233482360840e+00,2.265148162841796875e-01,5.675495862960815430e-01,1.201847642660140991e-01,1.780821084976196289e-01,5.310152173042297363e-01,7.517642378807067871e-01,1.752989649772644043e+00
6.460000000000000853e+01,5.898127555847167969e-01,7.007554173469543457e-01,1.976703524589538574e+00,2.629269361495971680e-01,6.256107091903686523e-01,1.105554103851318359e-01,1.732157319784164429e-01,4.539357423782348633e-01,5.356090068817138672e-01,1.640730857849121094e+00
6.479999999999999716e+01,5.674147605895996094e-01,6.410433650016784668e-01,2.106103181838989258e+00,3.140594065189361572e-01,6.890127658843994141e-01,1.028892695903778076e-01,1.766292750835418701e-01,3.884007334709167480e-01,4.033957719802856445e-01,1.485820412635803223e+00
6.500000000000000000e+01,5.539346933364868164e-01,5.842359066009521484e-01,2.198240280151367188e+00,3.869019746780395508e-01,7.596214413642883301e-01,9.663156419992446899e-02,1.865274906158447266e-01,3.317092657089233398e-01,3.147830665111541748e-01,1.321717381477355957e+00
6.520000000000000284e+01,5.465190410614013672e-01,5.321736335754394531e-01,2.239768743515014648e+00,4.829412698745727539e-01,8.389130830764770508e-01,9.195329993963241577e-02,2.016844749450683594e-01,2.816317677497863770e-01,2.529679238796234131e-01,1.162823557853698730e+00
6.540000000000000568e+01,5.449035167694091797e-01,4.843605458736419678e-01,2.208931922912597656e+00,6.112208366394042969e-01,9.284157156944274902e-01,8.913658559322357178e-02,2.213245779275894165e-01,2.368507385253906250e-01,2.116373628377914429e-01,1.012984752655029297e+00
6.560000000000000853e+01,5.484422445297241211e-01,4.406992495059967041e-01,2.081151247024536133e+00,7.732378244400024414e-01,1.031102657318115234e+00,8.867704868316650391e-02,2.472444325685501099e-01,1.986006647348403931e-01,1.803814768791198730e-01,8.769460320472717285e-01
6.579999999999999716e+01,5.572014451026916504e-01,4.016112685203552246e-01,1.883557438850402832e+00,9.435244798660278320e-01,1.148746252059936523e+00,9.119021892547607422e-02,2.786051928997039795e-01,1.667233705520629883e-01,1.578228324651718140e-01,7.545359134674072266e-01
6.600000000000000000e+01,5.724973082542419434e-01,3.680026829242706299e-01,1.631326317787170410e+00,1.107945322990417480e+00,1.280770778656005859e+00,9.754715859889984131e-02,3.150412738323211670e-01,1.408788710832595825e-01,1.423892825841903687e-01,6.460249423980712891e-01
6.620000000000000284e+01,5.942155718803405762e-01,3.396317362785339355e-01,1.353421330451965332e+00,1.237123966217041016e+00,1.425902724266052246e+00,1.082732602953910828e-01,3.568001985549926758e-01,1.197346150875091553e-01,1.324893236160278320e-01,5.502422451972961426e-01
6.640000000000000568e+01,6.216857433319091797e-01,3.162186741828918457e-01,1.085956573486328125e+00,1.309410095214843750e+00,1.584976315498352051e+00,1.237130314111709595e-01,4.030110836029052734e-01,1.021932139992713928e-01,1.268053948879241943e-01,4.661931395530700684e-01
6.660000000000000853e+01,6.543391346931457520e-01,2.969522476196289062e-01,8.679656982421875000e-01,1.298948526382446289e+00,1.755206942558288574e+00,1.457660645246505737e-01,4.537506997585296631e-01,8.767796307802200317e-02,1.282078623771667480e-01,3.947539925575256348e-01
6.679999999999999716e+01,6.921307444572448730e-01,2.809982895851135254e-01,7.107316255569458008e-01,1.232193470001220703e+00,1.930837154388427734e+00,1.753294616937637329e-01,5.089992880821228027e-01,7.621015608310699463e-02,1.372204869985580444e-01,3.339666128158569336e-01
6.700000000000000000e+01,7.347496151924133301e-01,2.684288620948791504e-01,5.946261286735534668e-01,1.142606735229492188e+00,2.108698606491088867e+00,2.130316346883773804e-01,5.692781805992126465e-01,6.691186130046844482e-02,1.518832147121429443e-01,2.808461189270019531e-01
6.720000000000000284e+01,7.817824482917785645e-01,2.590364813804626465e-01,5.117908120155334473e-01,1.040392041206359863e+00,2.285553693771362305e+00,2.591875791549682617e-01,6.347509622573852539e-01,5.913626402616500854e-02,1.707949042320251465e-01,2.335312068462371826e-01
6.740000000000000568e+01,8.334355354309082031e-01,2.520821094512939453e-01,4.560373425483703613e-01,9.332752823829650879e-01,2.431883335113525391e+00,3.281709551811218262e-01,7.081357836723327637e-01,5.264091864228248596e-02,1.949204951524734497e-01,1.919945925474166870e-01
6.760000000000000853e+01,8.896198272705078125e-01,2.471496760845184326e-01,4.174120128154754639e-01,8.298557400703430176e-01,2.524426937103271484e+00,4.276613295078277588e-01,7.888129949569702148e-01,4.756006598472595215e-02,2.239328473806381226e-01,1.562990993261337280e-01
6.779999999999999716e+01,9.520698785781860352e-01,2.438123375177383423e-01,3.892148733139038086e-01,7.337958812713623047e-01,2.523024797439575195e+00,5.750855803489685059e-01,8.787491917610168457e-01,4.417648166418075562e-02,2.580497264862060547e-01,1.268064379692077637e-01
6.800000000000000000e+01,1.020843029022216797e+00,2.423184216022491455e-01,3.679586052894592285e-01,6.469129323959350586e-01,2.402084589004516602e+00,7.717798352241516113e-01,9.808446168899536133e-01,4.298687353730201721e-02,2.973725497722625732e-01,1.027705669403076172e-01
6.820000000000000284e+01,1.095108151435852051e+00,2.435971498489379883e-01,3.536492288112640381e-01,5.698256492614746094e-01,2.166524648666381836e+00,9.992609024047851562e-01,1.097082376480102539e+00,4.444056749343872070e-02,3.419776558876037598e-01,8.345125615596771240e-02
6.840000000000000568e+01,1.174276232719421387e+00,2.478284537792205811e-01,3.462109267711639404e-01,5.030001997947692871e-01,1.852470874786376953e+00,1.224550843238830566e+00,1.227950572967529297e+00,4.895748570561408997e-02,3.909424543380737305e-01,6.744482368230819702e-02
6.860000000000000853e+01,1.256810784339904785e+00,2.555533647537231445e-01,3.460586071014404297e-01,4.439375996589660645e-01,1.491084098815917969e+00,1.412264466285705566e+00,1.373586058616638184e+00,5.777937173843383789e-02,4.444828331470489502e-01,5.451475456357002258e-02
6.879999999999999716e+01,1.341074466705322266e+00,2.672885656356811523e-01,3.515528142452239990e-01,3.904329836368560791e-01,1.146932601928710938e+00,1.513992905616760254e+00,1.536176204681396484e+00,7.038438320159912109e-02,5.027554631233215332e-01,4.434290155768394470e-02
6.900000000000000000e+01,1.426842927932739258e+00,2.842417359352111816e-01,3.619915246963500977e-01,3.424352109432220459e-01,8.685908317565917969e-01,1.505996942520141602e+00,1.716729879379272461e+00,8.862999826669692993e-02,5.664384365081787109e-01,3.589832782745361328e-02
6.920000000000000284e+01,1.512246131896972656e+00,3.066303730010986328e-01,3.776965439319610596e-01,3.002648353576660156e-01,6.694386601448059082e-01,1.430459499359130859e+00,1.912759423255920410e+00,1.139252334833145142e-01,6.365283727645874023e-01,2.865742146968841553e-02
6.940000000000000568e+01,1.590538859367370605e+00,3.369217514991760254e-01,4.016312956809997559e-01,2.658224701881408691e-01,5.378692150115966797e-01,1.316325783729553223e+00,2.116477012634277344e+00,1.480895578861236572e-01,7.135473489761352539e-01,2.260648086667060852e-02
6.960000000000000853e+01,1.650021672248840332e+00,3.796499967575073242e-01,4.330137372016906738e-01,2.387747168540954590e-01,4.454882442951202393e-01,1.188919544219970703e+00,2.323321342468261719e+00,1.909006088972091675e-01,7.984144687652587891e-01,1.806439086794853210e-02
6.979999999999999716e+01,1.682813048362731934e+00,4.353852272033691406e-01,4.696388840675354004e-01,2.160799503326416016e-01,3.821289539337158203e-01,1.059045433998107910e+00,2.529382705688476562e+00,2.429395914077758789e-01,8.938116431236267090e-01,1.532548852264881134e-02
7.000000000000000000e+01,1.682649135589599609e+00,5.026991963386535645e-01,5.109771490097045898e-01,1.966489404439926147e-01,3.392007946968078613e-01,9.342082738876342773e-01,2.703207492828369141e+00,3.200038671493530273e-01,1.002104997634887695e+00,1.490879803895950317e-02
7.020000000000000284e+01,1.644147634506225586e+00,5.793602466583251953e-01,5.567775368690490723e-01,1.801701635122299194e-01,3.078420162200927734e-01,8.187922239303588867e-01,2.796567201614379883e+00,4.477754533290863037e-01,1.123840808868408203e+00,1.702974922955036163e-02
7.040000000000000568e+01,1.569955468177795410e+00,6.596052646636962891e-01,6.069301962852478027e-01,1.667666137218475342e-01,2.842413187026977539e-01,7.141633033752441406e-01,2.765103340148925781e+00,6.377556324005126953e-01,1.260423660278320312e+00,2.230478450655937195e-02
7.060000000000000853e+01,1.471348285675048828e+00,7.366124987602233887e-01,6.615024805068969727e-01,1.564707010984420776e-01,2.673214673995971680e-01,6.199409365653991699e-01,2.583461284637451172e+00,8.869355916976928711e-01,1.413021683692932129e+00,3.206988051533699036e-02
7.079999999999999716e+01,1.354549884796142578e+00,8.037955164909362793e-01,7.210863232612609863e-01,1.483678817749023438e-01,2.558016479015350342e-01,5.369440317153930664e-01,2.269352674484252930e+00,1.166459560394287109e+00,1.583932280540466309e+00,4.562346637248992920e-02
7.100000000000000000e+01,1.225723862648010254e+00,8.557908535003662109e-01,7.871708869934082031e-01,1.421272605657577515e-01,2.512388229370117188e-01,4.661684632301330566e-01,1.867461323738098145e+00,1.436544179916381836e+00,1.773828744888305664e+00,6.503814458847045898e-02
7.120000000000000284e+01,1.095584750175476074e+00,8.883309960365295410e-01,8.614413142204284668e-01,1.374090015888214111e-01,2.542423009872436523e-01,4.050421714782714844e-01,1.428403615951538086e+00,1.642578601837158203e+00,1.981454133987426758e+00,9.232536703348159790e-02
7.140000000000000568e+01,9.734535217285156250e-01,9.011403322219848633e-01,9.447302818298339844e-01,1.344320029020309448e-01,2.629071176052093506e-01,3.509708046913146973e-01,1.047880649566650391e+00,1.708280205726623535e+00,2.200327157974243164e+00,1.281955242156982422e-01
7.160000000000000853e+01,8.640365600585937500e-01,8.919578194618225098e-01,1.039525508880615234e+00,1.337733715772628784e-01,2.766205966472625732e-01,3.025842607021331787e-01,7.571901679039001465e-01,1.665352344512939453e+00,2.422531366348266602e+00,1.734408289194107056e-01
7.179999999999999716e+01,7.708767652511596680e-01,8.637011647224426270e-01,1.147717475891113281e+00,1.362164020538330078e-01,2.954309582710266113e-01,2.598436176776885986e-01,5.574661493301391602e-01,1.558003902435302734e+00,2.644805431365966797e+00,2.283553481101989746e-01
7.200000000000000000e+01,6.959703564643859863e-01,8.217989206314086914e-01,1.269039511680603027e+00,1.426016092300415039e-01,3.220130205154418945e-01,2.247243225574493408e-01,4.326021373271942139e-01,1.413392901420593262e+00,2.829097270965576172e+00,3.139300644397735596e-01
7.220000000000000284e+01,6.390678286552429199e-01,7.703703641891479492e-01,1.402209401130676270e+00,1.532679200172424316e-01,3.543672859668731689e-01,1.960238218307495117e-01,3.480607271194458008e-01,1.259949564933776855e+00,2.924225330352783203e+00,4.544927179813385010e-01
7.240000000000000568e+01,5.994247198104858398e-01,7.129814624786376953e-01,1.542708277702331543e+00,1.699827015399932861e-01,3.918953239917755127e-01,1.726201176643371582e-01,2.886638343334197998e-01,1.111208081245422363e+00,2.880944013595581055e+00,6.632941961288452148e-01
7.260000000000000853e+01,5.739899873733520508e-01,6.538591980934143066e-01,1.688391447067260742e+00,1.927886456251144409e-01,4.340587854385375977e-01,1.529287993907928467e-01,2.490047067403793335e-01,9.706309437751770020e-01,2.675997018814086914e+00,9.357666373252868652e-01
7.279999999999999716e+01,5.594120025634765625e-01,5.963814258575439453e-01,1.837452173233032227e+00,2.221620827913284302e-01,4.807952046394348145e-01,1.363329589366912842e-01,2.188106775283813477e-01,8.428913354873657227e-01,2.326390027999877930e+00,1.240324378013610840e+00
7.300000000000000000e+01,5.504411458969116211e-01,5.434557199478149414e-01,1.986248016357421875e+00,2.585861384868621826e-01,5.319707393646240234e-01,1.227243840694427490e-01,1.969096809625625610e-01,7.276953458786010742e-01,1.885525465011596680e+00,1.530019879341125488e+00
7.320000000000000284e+01,5.476327538490295410e-01,4.949433505535125732e-01,2.120251893997192383e+00,3.091354072093963623e-01,5.875405073165893555e-01,1.118881329894065857e-01,1.817089766263961792e-01,6.253333091735839844e-01,1.416168808937072754e+00,1.737600326538085938e+00
7.340000000000000568e+01,5.500594377517700195e-01,4.505634903907775879e-01,2.217335939407348633e+00,3.815165758132934570e-01,6.481567025184631348e-01,1.031074449419975281e-01,1.717821657657623291e-01,5.350419282913208008e-01,1.018615365028381348e+00,1.792524814605712891e+00
7.360000000000000853e+01,5.573730468750000000e-01,4.104111492633819580e-01,2.262424230575561523e+00,4.778590798377990723e-01,7.147974371910095215e-01,9.610076248645782471e-02,1.666363179683685303e-01,4.566557407379150391e-01,7.192819118499755859e-01,1.737611174583435059e+00
7.379999999999999716e+01,5.711793303489685059e-01,3.757592439651489258e-01,2.235147476196289062e+00,6.074426770210266113e-01,7.891871333122253418e-01,9.044034779071807861e-02,1.696625947952270508e-01,3.901407420635223389e-01,5.156302452087402344e-01,1.618814706802368164e+00
7.400000000000000000e+01,5.914825201034545898e-01,3.463186323642730713e-01,2.107700109481811523e+00,7.724534273147583008e-01,8.726062178611755371e-01,8.647434413433074951e-02,1.793577671051025391e-01,3.327652215957641602e-01,3.915719389915466309e-01,1.461417436599731445e+00
7.420000000000000284e+01,6.176889538764953613e-01,3.219583332538604736e-01,1.907056093215942383e+00,9.473264813423156738e-01,9.681109786033630371e-01,8.459495753049850464e-02,1.943998485803604126e-01,2.822369933128356934e-01,3.067195415496826172e-01,1.298278808593750000e+00
7.440000000000000568e+01,6.490671038627624512e-01,3.019309639930725098e-01,1.649603247642517090e+00,1.117026805877685547e+00,1.077155470848083496e+00,8.531708270311355591e-02,2.138457894325256348e-01,2.369871139526367188e-01,2.482896447181701660e-01,1.140701413154602051e+00
7.460000000000000853e+01,6.857281923294067383e-01,2.853240966796875000e-01,1.365074872970581055e+00,1.250975251197814941e+00,1.201426625251770020e+00,8.926796168088912964e-02,2.394441962242126465e-01,1.981981247663497925e-01,2.084160149097442627e-01,9.929798841476440430e-01
7.479999999999999716e+01,7.271938920021057129e-01,2.720322310924530029e-01,1.091260313987731934e+00,1.326021313667297363e+00,1.339610815048217773e+00,9.734361618757247925e-02,2.704544365406036377e-01,1.657359749078750610e-01,1.784132570028305054e-01,8.589550852775573730e-01
7.500000000000000000e+01,7.731112241744995117e-01,2.620861232280731201e-01,8.682535290718078613e-01,1.315764904022216797e+00,1.491874456405639648e+00,1.095130518078804016e-01,3.064541220664978027e-01,1.393885165452957153e-01,1.569015234708786011e-01,7.385786175727844238e-01
7.520000000000000284e+01,8.235235810279846191e-01,2.547106444835662842e-01,7.076240181922912598e-01,1.248304605484008789e+00,1.657624483108520508e+00,1.274345219135284424e-01,3.477549552917480469e-01,1.177371516823768616e-01,1.422237604856491089e-01,6.319692730903625488e-01
7.540000000000000568e+01,8.786573410034179688e-01,2.493762075901031494e-01,5.903144478797912598e-01,1.156692504882812500e+00,1.832579970359802246e+00,1.524232476949691772e-01,3.936228454113006592e-01,9.989957511425018311e-02,1.329679489135742188e-01,5.380681753158569336e-01
7.560000000000000853e+01,9.394867420196533203e-01,2.457363009452819824e-01,5.067485570907592773e-01,1.052296042442321777e+00,2.012485027313232422e+00,1.851733773946762085e-01,4.440139830112457275e-01,8.510854095220565796e-02,1.277757734060287476e-01,4.556293487548828125e-01
7.579999999999999716e+01,1.006976127624511719e+00,2.437292039394378662e-01,4.502987563610076904e-01,9.433875083923339844e-01,2.193791627883911133e+00,2.261963486671447754e-01,4.989369213581085205e-01,7.337749004364013672e-02,1.302610933780670166e-01,3.857631683349609375e-01
7.600000000000000000e+01,1.079558849334716797e+00,2.444226741790771484e-01,4.115438163280487061e-01,8.383432626724243164e-01,2.364104270935058594e+00,2.805404663085937500e-01,5.588124394416809082e-01,6.393990665674209595e-02,1.401725262403488159e-01,3.263196349143981934e-01
7.620000000000000284e+01,1.157312035560607910e+00,2.480263561010360718e-01,3.830241560935974121e-01,7.405439019203186035e-01,2.496809720993041992e+00,3.597363829612731934e-01,6.239525079727172852e-01,5.604546144604682922e-02,1.554749161005020142e-01,2.741366326808929443e-01
7.640000000000000568e+01,1.238986968994140625e+00,2.549723088741302490e-01,3.614516854286193848e-01,6.521238684654235840e-01,2.556203603744506836e+00,4.794715344905853271e-01,6.967339515686035156e-01,4.939418658614158630e-02,1.751438230276107788e-01,2.276559323072433472e-01
7.660000000000000853e+01,1.322766900062561035e+00,2.658596932888031006e-01,3.468488752841949463e-01,5.735423564910888672e-01,2.513028860092163086e+00,6.484950184822082520e-01,7.767333388328552246e-01,4.414651170372962952e-02,2.000413686037063599e-01,1.870385110378265381e-01
7.680000000000001137e+01,1.407866954803466797e+00,2.817015647888183594e-01,3.389483094215393066e-01,5.056946873664855957e-01,2.340413093566894531e+00,8.650505542755126953e-01,8.656049966812133789e-01,4.052542895078659058e-02,2.298291027545928955e-01,1.523001939058303833e-01
7.700000000000000000e+01,1.492739796638488770e+00,3.028709590435028076e-01,3.383588492870330811e-01,4.456889331340789795e-01,2.066313266754150391e+00,1.097524881362915039e+00,9.666453003883361816e-01,3.909084200859069824e-02,2.646944522857666016e-01,1.237500458955764771e-01
7.720000000000000284e+01,1.573712110519409180e+00,3.304823637008666992e-01,3.436135947704315186e-01,3.915917873382568359e-01,1.722285747528076172e+00,1.319019198417663574e+00,1.081364154815673828e+00,4.017641395330429077e-02,3.047842383384704590e-01,1.004213243722915649e-01
7.740000000000000568e+01,1.636811614036560059e+00,3.706932365894317627e-01,3.539462387561798096e-01,3.431314826011657715e-01,1.350439667701721191e+00,1.487231969833374023e+00,1.210662484169006348e+00,4.425673931837081909e-02,3.500055074691772461e-01,8.161906152963638306e-02
7.760000000000000853e+01,1.675348281860351562e+00,4.236878156661987305e-01,3.693708777427673340e-01,3.003681004047393799e-01,1.024909496307373047e+00,1.541582584381103516e+00,1.354621529579162598e+00,5.247690528631210327e-02,3.996277749538421631e-01,6.606063991785049438e-02
7.780000000000001137e+01,1.683418035507202148e+00,4.881872832775115967e-01,3.930184841156005859e-01,2.653594613075256348e-01,7.747107744216918945e-01,1.499902009963989258e+00,1.515650987625122070e+00,6.450645625591278076e-02,4.538334608078002930e-01,5.358926951885223389e-02
7.800000000000000000e+01,1.653631448745727539e+00,5.628412365913391113e-01,4.240489006042480469e-01,2.376924604177474976e-01,6.033370494842529297e-01,1.403780341148376465e+00,1.694677352905273438e+00,8.194543421268463135e-02,5.128304958343505859e-01,4.376341402530670166e-02
7.820000000000000284e+01,1.585177779197692871e+00,6.426708698272705078e-01,4.603370726108551025e-01,2.146804332733154297e-01,4.877465367317199707e-01,1.280373811721801758e+00,1.890848040580749512e+00,1.061065495014190674e-01,5.772907733917236328e-01,3.554825484752655029e-02
7.840000000000000568e+01,1.491239309310913086e+00,7.205156683921813965e-01,5.013302564620971680e-01,1.949678808450698853e-01,4.091961979866027832e-01,1.147540688514709473e+00,2.095794200897216797e+00,1.392085701227188110e-01,6.482428312301635742e-01,2.842251211404800415e-02
7.860000000000000853e+01,1.378090143203735352e+00,7.897444367408752441e-01,5.467905998229980469e-01,1.782069206237792969e-01,3.542924225330352783e-01,1.017388343811035156e+00,2.304586648941040039e+00,1.809398978948593140e-01,7.263648509979248047e-01,2.259259112179279327e-02
7.880000000000001137e+01,1.251883029937744141e+00,8.448448777198791504e-01,5.966229438781738281e-01,1.644103378057479858e-01,3.176260292530059814e-01,8.936367034912109375e-01,2.513028621673583984e+00,2.318618893623352051e-01,8.126927018165588379e-01,1.830817572772502899e-02
7.900000000000000000e+01,1.121872186660766602e+00,8.808716535568237305e-01,6.508535146713256836e-01,1.538155972957611084e-01,2.894097864627838135e-01,7.811069488525390625e-01,2.695201873779296875e+00,3.051137328147888184e-01,9.097717404365539551e-01,1.587718352675437927e-02
7.920000000000000284e+01,9.983263611793518066e-01,8.976355195045471191e-01,7.100338935852050781e-01,1.454569399356842041e-01,2.685914635658264160e-01,6.791155338287353516e-01,2.803780555725097656e+00,4.258095920085906982e-01,1.020106077194213867e+00,1.584033295512199402e-02
7.940000000000000568e+01,8.862864375114440918e-01,8.934178352355957031e-01,7.754711508750915527e-01,1.390228569507598877e-01,2.539054453372955322e-01,5.882442593574523926e-01,2.788069963455200195e+00,6.097070574760437012e-01,1.144154071807861328e+00,1.845051720738410950e-02
7.960000000000000853e+01,7.898207902908325195e-01,8.688327074050903320e-01,8.489783406257629395e-01,1.340864896774291992e-01,2.447668910026550293e-01,5.090512633323669434e-01,2.628935098648071289e+00,8.523002862930297852e-01,1.282877564430236816e+00,2.439192123711109161e-02
7.980000000000001137e+01,7.112405896186828613e-01,8.297705650329589844e-01,9.313898086547851562e-01,1.308337897062301636e-01,2.434540838003158569e-01,4.417525529861450195e-01,2.327005386352539062e+00,1.134331941604614258e+00,1.438132047653198242e+00,3.472620248794555664e-02
8.000000000000000000e+01,6.507720947265625000e-01,7.802533507347106934e-01,1.025290608406066895e+00,1.298747360706329346e-01,2.486859261989593506e-01,3.830447494983673096e-01,1.930633544921875000e+00,1.411960124969482422e+00,1.612088441848754883e+00,4.905851930379867554e-02
8.020000000000000284e+01,6.077291369438171387e-01,7.240911126136779785e-01,1.132522940635681152e+00,1.318144351243972778e-01,2.593300342559814453e-01,3.307915925979614258e-01,1.486796617507934570e+00,1.632760882377624512e+00,1.804622173309326172e+00,6.949483603239059448e-02
8.040000000000000568e+01,5.795024633407592773e-01,6.654303073883056641e-01,1.253096222877502441e+00,1.376280337572097778e-01,2.748561203479766846e-01,2.841903269290924072e-01,1.093565702438354492e+00,1.716451168060302734e+00,2.014465332031250000e+00,9.807986021041870117e-02
8.060000000000000853e+01,5.638956427574157715e-01,6.072741150856018066e-01,1.386121988296508789e+00,1.476714909076690674e-01,2.962595224380493164e-01,2.437221854925155640e-01,7.889168262481689453e-01,1.684897661209106445e+00,2.233572244644165039e+00,1.354047805070877075e-01
8.080000000000001137e+01,5.536109805107116699e-01,5.536041259765625000e-01,1.527551531791687012e+00,1.635111570358276367e-01,3.251988887786865234e-01,2.107461690902709961e-01,5.757243037223815918e-01,1.584060192108154297e+00,2.455559253692626953e+00,1.821249425411224365e-01
8.100000000000000000e+01,5.497634410858154297e-01,5.044602155685424805e-01,1.675101280212402344e+00,1.853922754526138306e-01,3.592551946640014648e-01,1.838941127061843872e-01,4.436460733413696289e-01,1.440383553504943848e+00,2.674712896347045898e+00,2.396823167800903320e-01
8.120000000000000284e+01,5.511735677719116211e-01,4.593947529792785645e-01,1.826048374176025391e+00,2.138705551624298096e-01,3.986196517944335938e-01,1.619369387626647949e-01,3.544630706310272217e-01,1.286321759223937988e+00,2.847056150436401367e+00,3.332735300064086914e-01
8.140000000000000568e+01,5.574945211410522461e-01,4.185005128383636475e-01,1.977905988693237305e+00,2.494456470012664795e-01,4.424304664134979248e-01,1.433351784944534302e-01,2.916141152381896973e-01,1.135809540748596191e+00,2.921850442886352539e+00,4.838431477546691895e-01
8.160000000000000853e+01,5.698969960212707520e-01,3.828623592853546143e-01,2.119009971618652344e+00,2.971682846546173096e-01,4.907228052616119385e-01,1.277165710926055908e-01,2.504405379295349121e-01,9.925836920738220215e-01,2.855479001998901367e+00,7.026067972183227539e-01
8.180000000000001137e+01,5.889361500740051270e-01,3.524684011936187744e-01,2.226806879043579102e+00,3.661741018295288086e-01,5.433895587921142578e-01,1.150578036904335022e-01,2.189502716064453125e-01,8.624206781387329102e-01,2.625536441802978516e+00,9.833834171295166016e-01
8.200000000000000000e+01,6.139891743659973145e-01,3.271805047988891602e-01,2.283787727355957031e+00,4.593950808048248291e-01,6.006424427032470703e-01,1.049777194857597351e-01,1.959764659404754639e-01,7.448282837867736816e-01,2.259297370910644531e+00,1.287284851074218750e+00
8.220000000000000284e+01,6.443931460380554199e-01,3.063984811305999756e-01,2.270982742309570312e+00,5.855962038040161133e-01,6.630563735961914062e-01,9.677255898714065552e-02,1.799919605255126953e-01,6.401875615119934082e-01,1.809672355651855469e+00,1.567330121994018555e+00
8.240000000000000568e+01,6.798569560050964355e-01,2.891173958778381348e-01,2.156896591186523438e+00,7.494867444038391113e-01,7.322677373886108398e-01,9.013976156711578369e-02,1.693349480628967285e-01,5.477315783500671387e-01,1.349619030952453613e+00,1.751591444015502930e+00
8.260000000000000853e+01,7.203189134597778320e-01,2.751921415328979492e-01,1.960778474807739258e+00,9.290305972099304199e-01,8.095684647560119629e-01,8.493386209011077881e-02,1.633383482694625854e-01,4.670518636703491211e-01,9.671856760978698730e-01,1.786446213722229004e+00
8.280000000000001137e+01,7.652001976966857910e-01,2.646733820438385010e-01,1.705018281936645508e+00,1.105445981025695801e+00,8.965198993682861328e-01,8.151999861001968384e-02,1.652061790227890015e-01,3.987086415290832520e-01,6.836057305335998535e-01,1.720024585723876953e+00
8.300000000000000000e+01,8.145909905433654785e-01,2.569433152675628662e-01,1.414396762847900391e+00,1.249342441558837891e+00,9.959618449211120605e-01,8.029343187808990479e-02,1.740799397230148315e-01,3.400117456912994385e-01,4.938404560089111328e-01,1.593826770782470703e+00
8.320000000000000284e+01,8.685708642005920410e-01,2.511884570121765137e-01,1.130194425582885742e+00,1.337105274200439453e+00,1.109408140182495117e+00,8.183261752128601074e-02,1.884732693433761597e-01,2.884376347064971924e-01,3.769205808639526367e-01,1.434890389442443848e+00
8.340000000000000568e+01,9.278680682182312012e-01,2.472624778747558594e-01,8.947626352310180664e-01,1.337577939033508301e+00,1.237888216972351074e+00,8.685917407274246216e-02,2.071213275194168091e-01,2.422217726707458496e-01,2.964304387569427490e-01,1.272556900978088379e+00
8.360000000000000853e+01,9.935704469680786133e-01,2.448655217885971069e-01,7.221904993057250977e-01,1.275133132934570312e+00,1.380331754684448242e+00,9.611921757459640503e-02,2.319039255380630493e-01,2.023995220661163330e-01,2.417506426572799683e-01,1.116223931312561035e+00
8.380000000000001137e+01,1.065168499946594238e+00,2.450329363346099854e-01,5.988096594810485840e-01,1.183721661567687988e+00,1.537863135337829590e+00,1.095880642533302307e-01,2.620814442634582520e-01,1.688609272241592407e-01,2.035313248634338379e-01,9.709101915359497070e-01
8.400000000000000000e+01,1.141791820526123047e+00,2.480581253767013550e-01,5.100510120391845703e-01,1.078945159912109375e+00,1.708423018455505371e+00,1.291996687650680542e-01,2.972972989082336426e-01,1.414652019739151001e-01,1.749773025512695312e-01,8.390690684318542480e-01
8.420000000000000284e+01,1.222709417343139648e+00,2.542076706886291504e-01,4.501880109310150146e-01,9.681838154792785645e-01,1.886963248252868652e+00,1.561487466096878052e-01,3.377999961376190186e-01,1.190503388643264771e-01,1.547103524208068848e-01,7.210195064544677734e-01
8.440000000000000568e+01,1.305907368659973145e+00,2.642939984798431396e-01,4.088438451290130615e-01,8.605102896690368652e-01,2.069987535476684570e+00,1.911313831806182861e-01,3.828847110271453857e-01,1.005670502781867981e-01,1.409119516611099243e-01,6.164929866790771484e-01
8.460000000000000853e+01,1.390461683273315430e+00,2.790592908859252930e-01,3.791536986827850342e-01,7.599076628684997559e-01,2.253795623779296875e+00,2.342963665723800659e-01,4.325713813304901123e-01,8.528009057044982910e-02,1.323133558034896851e-01,5.244665145874023438e-01
8.480000000000001137e+01,1.474875211715698242e+00,2.991351187229156494e-01,3.564117252826690674e-01,6.686035394668579102e-01,2.420446395874023438e+00,2.940852344036102295e-01,4.868117868900299072e-01,7.306250929832458496e-02,1.279647052288055420e-01,4.441049396991729736e-01
8.500000000000000000e+01,1.558156490325927734e+00,3.245038986206054688e-01,3.405790627002716064e-01,5.870339870452880859e-01,2.544456720352172852e+00,3.801726400852203369e-01,5.459150671958923340e-01,6.338969618082046509e-02,1.317211240530014038e-01,3.760107755661010742e-01
8.520000000000000284e+01,1.625894427299499512e+00,3.619796633720397949e-01,3.309501111507415771e-01,5.161697864532470703e-01,2.581131935119628906e+00,5.141735076904296875e-01,6.102232933044433594e-01,5.523721501231193542e-02,1.425451040267944336e-01,3.178160190582275391e-01
8.540000000000000568e+01,1.669492483139038086e+00,4.125798642635345459e-01,3.294595479965209961e-01,4.545256793498992920e-01,2.510044097900390625e+00,6.980192065238952637e-01,6.817104220390319824e-01,4.832477867603302002e-02,1.585095077753067017e-01,2.665722966194152832e-01
8.560000000000000853e+01,1.682980537414550781e+00,4.751040935516357422e-01,3.338550031185150146e-01,3.991211354732513428e-01,2.307790279388427734e+00,9.264698028564453125e-01,7.604992389678955078e-01,4.282038286328315735e-02,1.789153814315795898e-01,2.208896726369857788e-01
8.580000000000001137e+01,1.660468459129333496e+00,5.478363633155822754e-01,3.434252440929412842e-01,3.494217991828918457e-01,2.008963108062744141e+00,1.164001941680908203e+00,8.478020429611206055e-01,3.890609741210937500e-02,2.045772373676300049e-01,1.811877787113189697e-01
8.600000000000000000e+01,1.598684906959533691e+00,6.269908547401428223e-01,3.578333258628845215e-01,3.052974939346313477e-01,1.646967291831970215e+00,1.379340052604675293e+00,9.467813968658447266e-01,3.707097470760345459e-02,2.352047860622406006e-01,1.474653184413909912e-01
8.620000000000000284e+01,1.509595990180969238e+00,7.054354548454284668e-01,3.800307810306549072e-01,2.685914039611816406e-01,1.273245930671691895e+00,1.527828216552734375e+00,1.058887958526611328e+00,3.762878105044364929e-02,2.709040045738220215e-01,1.199552491307258606e-01
8.640000000000000568e+01,1.399961471557617188e+00,7.765638828277587891e-01,4.098608493804931641e-01,2.393884658813476562e-01,9.583444595336914062e-01,1.556196212768554688e+00,1.185586571693420410e+00,4.113480448722839355e-02,3.118457794189453125e-01,9.738618880510330200e-02
8.660000000000000853e+01,1.275875329971313477e+00,8.346325159072875977e-01,4.452911019325256348e-01,2.156210094690322876e-01,7.237854599952697754e-01,1.497927427291870117e+00,1.326797723770141602e+00,4.852347820997238159e-02,3.577117621898651123e-01,7.911324501037597656e-02
8.680000000000001137e+01,1.145504951477050781e+00,8.740382194519042969e-01,4.853873252868652344e-01,1.952586919069290161e-01,5.673909783363342285e-01,1.390544533729553223e+00,1.484701156616210938e+00,5.993140488862991333e-02,4.080613255500793457e-01,6.404407322406768799e-02
8.700000000000000000e+01,1.020696401596069336e+00,8.943552374839782715e-01,5.299844741821289062e-01,1.778604090213775635e-01,4.604532718658447266e-01,1.261981487274169922e+00,1.660592436790466309e+00,7.620882987976074219e-02,4.629621207714080811e-01,5.204561352729797363e-02
8.720000000000000284e+01,9.063773155212402344e-01,8.946598768234252930e-01,5.789784193038940430e-01,1.634044647216796875e-01,3.879950642585754395e-01,1.126843571662902832e+00,1.854427337646484375e+00,9.890673309564590454e-02,5.228096842765808105e-01,4.249607771635055542e-02
8.740000000000000568e+01,8.068620562553405762e-01,8.735578060150146484e-01,6.322583556175231934e-01,1.521569043397903442e-01,3.374985158443450928e-01,9.960750341415405273e-01,2.059337377548217773e+00,1.304233670234680176e-01,5.881276726722717285e-01,3.453050181269645691e-02
8.760000000000000853e+01,7.250767946243286133e-01,8.369279503822326660e-01,6.903793215751647949e-01,1.433221995830535889e-01,3.027008771896362305e-01,8.735892772674560547e-01,2.268843889236450195e+00,1.705147027969360352e-01,6.601672768592834473e-01,2.755117043852806091e-02
8.780000000000001137e+01,6.613835096359252930e-01,7.892149686813354492e-01,7.538725137710571289e-01,1.364606171846389771e-01,2.761241495609283447e-01,7.620660066604614258e-01,2.479022264480590820e+00,2.197287380695343018e-01,7.394246459007263184e-01,2.194434776902198792e-02
8.800000000000000000e+01,6.153428554534912109e-01,7.342020869255065918e-01,8.253614902496337891e-01,1.310724765062332153e-01,2.568921148777008057e-01,6.614205241203308105e-01,2.669421672821044922e+00,2.879472076892852783e-01,8.272792696952819824e-01,1.792480051517486572e-02
8.820000000000000284e+01,5.846778154373168945e-01,6.758676767349243164e-01,9.057387709617614746e-01,1.273462027311325073e-01,2.433138042688369751e-01,5.719130635261535645e-01,2.793524742126464844e+00,3.995267748832702637e-01,9.264883995056152344e-01,1.587305776774883270e-02
8.840000000000000568e+01,5.672386288642883301e-01,6.175372004508972168e-01,9.966218471527099609e-01,1.256930828094482422e-01,2.353740483522415161e-01,4.941878318786621094e-01,2.802795648574829102e+00,5.714137554168701172e-01,1.039062023162841797e+00,1.624683663249015808e-02
8.860000000000000853e+01,5.559688806533813477e-01,5.630732774734497070e-01,1.100979924201965332e+00,1.266542822122573853e-01,2.354718148708343506e-01,4.282152354717254639e-01,2.675164222717285156e+00,8.035685420036315918e-01,1.165241718292236328e+00,1.930355653166770935e-02
8.880000000000001137e+01,5.511274337768554688e-01,5.132772922515869141e-01,1.219033718109130859e+00,1.313393265008926392e-01,2.419355511665344238e-01,3.706119060516357422e-01,2.396765708923339844e+00,1.082662582397460938e+00,1.306382298469543457e+00,2.593397721648216248e-02
8.900000000000000000e+01,5.516280531883239746e-01,4.675519168376922607e-01,1.349965333938598633e+00,1.402196884155273438e-01,2.536996006965637207e-01,3.192409873008728027e-01,2.015231609344482422e+00,1.363561511039733887e+00,1.464390754699707031e+00,3.676935657858848572e-02
8.920000000000000284e+01,5.570833683013916016e-01,4.259724915027618408e-01,1.490100741386413574e+00,1.543389558792114258e-01,2.703113853931427002e-01,2.735562622547149658e-01,1.574115276336669922e+00,1.597928643226623535e+00,1.641199588775634766e+00,5.196410045027732849e-02
8.940000000000000568e+01,5.683360695838928223e-01,3.894709646701812744e-01,1.637868881225585938e+00,1.744074374437332153e-01,2.932098507881164551e-01,2.342583090066909790e-01,1.166632056236267090e+00,1.710020542144775391e+00,1.836793780326843262e+00,7.345338165760040283e-02
8.960000000000000853e+01,5.861989259719848633e-01,3.581760525703430176e-01,1.789987921714782715e+00,2.010156065225601196e-01,3.230466544628143311e-01,2.021226137876510620e-01,8.431227207183837891e-01,1.698211669921875000e+00,2.048832654953002930e+00,1.033505946397781372e-01
8.980000000000001137e+01,6.101560592651367188e-01,3.319803178310394287e-01,1.944056510925292969e+00,2.346342951059341431e-01,3.579401671886444092e-01,1.760702878236770630e-01,6.123011112213134766e-01,1.608368635177612305e+00,2.268754720687866211e+00,1.421165466308593750e-01
9.000000000000000000e+01,6.395596265792846680e-01,3.104006648063659668e-01,2.094737052917480469e+00,2.767194509506225586e-01,3.980852961540222168e-01,1.545991301536560059e-01,4.648978114128112793e-01,1.471717834472656250e+00,2.491323709487915039e+00,1.902898102998733521e-01
9.020000000000000284e+01,6.741361618041992188e-01,2.925764620304107666e-01,2.218124628067016602e+00,3.390187323093414307e-01,4.427002668380737305e-01,1.364589035511016846e-01,3.681069612503051758e-01,1.318366050720214844e+00,2.706082820892333984e+00,2.517343461513519287e-01
9.040000000000000568e+01,7.137474417686462402e-01,2.781080007553100586e-01,2.296146869659423828e+00,4.250089526176452637e-01,4.918429255485534668e-01,1.213414147496223450e-01,3.004232048988342285e-01,1.166353940963745117e+00,2.864269971847534180e+00,3.541167378425598145e-01
9.060000000000000853e+01,7.577726840972900391e-01,2.669638693332672119e-01,2.308306217193603516e+00,5.417127013206481934e-01,5.453007221221923828e-01,1.091520637273788452e-01,2.559823989868164062e-01,1.020911574363708496e+00,2.917938947677612305e+00,5.152069330215454102e-01
9.080000000000001137e+01,8.062134385108947754e-01,2.587302923202514648e-01,2.225804328918457031e+00,6.980024576187133789e-01,6.033782362937927246e-01,9.941950440406799316e-02,2.226757705211639404e-01,8.879323005676269531e-01,2.827786207199096680e+00,7.438954114913940430e-01
9.100000000000000000e+01,8.593039512634277344e-01,2.526195347309112549e-01,2.047517538070678711e+00,8.812970519065856934e-01,6.666770577430725098e-01,9.145096689462661743e-02,1.981731504201889038e-01,7.674862146377563477e-01,2.575006961822509766e+00,1.030625581741333008e+00
9.120000000000000284e+01,9.173399209976196289e-01,2.484426945447921753e-01,1.803082346916198730e+00,1.064740777015686035e+00,7.371017932891845703e-01,8.496609330177307129e-02,1.810663640499114990e-01,6.601219177246093750e-01,2.193044424057006836e+00,1.333846926689147949e+00
9.140000000000000568e+01,9.820410609245300293e-01,2.457991242408752441e-01,1.512812733650207520e+00,1.226717472076416016e+00,8.158405423164367676e-01,7.994042336940765381e-02,1.695195585489273071e-01,5.653873682022094727e-01,1.734415173530578613e+00,1.604326725006103516e+00
9.160000000000000853e+01,1.052398800849914551e+00,2.454728186130523682e-01,1.214337587356567383e+00,1.340300202369689941e+00,9.046593904495239258e-01,7.675892114639282227e-02,1.624655872583389282e-01,4.820306301116943359e-01,1.284793376922607422e+00,1.763362169265747070e+00
9.180000000000001137e+01,1.127895236015319824e+00,2.479590028524398804e-01,9.568188190460205078e-01,1.365457892417907715e+00,1.005705952644348145e+00,7.577516138553619385e-02,1.627230942249298096e-01,4.113943278789520264e-01,9.178969860076904297e-01,1.780428528785705566e+00
9.200000000000000000e+01,1.207931756973266602e+00,2.534253299236297607e-01,7.611842751502990723e-01,1.315273642539978027e+00,1.121232986450195312e+00,7.764713466167449951e-02,1.703787297010421753e-01,3.509769439697265625e-01,6.494826674461364746e-01,1.703417897224426270e+00
9.220000000000000284e+01,1.290582180023193359e+00,2.627929449081420898e-01,6.255945563316345215e-01,1.226928114891052246e+00,1.251514434814453125e+00,8.305616676807403564e-02,1.837338954210281372e-01,2.979929447174072266e-01,4.722120761871337891e-01,1.570927262306213379e+00
9.240000000000000568e+01,1.374668002128601074e+00,2.765626609325408936e-01,5.267875790596008301e-01,1.122688055038452148e+00,1.396078586578369141e+00,9.275683015584945679e-02,2.014465630054473877e-01,2.506200075149536133e-01,3.623486161231994629e-01,1.410006403923034668e+00
9.260000000000000853e+01,1.459303975105285645e+00,2.956421375274658203e-01,4.593930244445800781e-01,1.010526537895202637e+00,1.556168198585510254e+00,1.066432744264602661e-01,2.249300777912139893e-01,2.093796283006668091e-01,2.860893607139587402e-01,1.248302459716796875e+00
9.280000000000001137e+01,1.542832016944885254e+00,3.200053274631500244e-01,4.125338792800903320e-01,8.999788165092468262e-01,1.729477882385253906e+00,1.268259286880493164e-01,2.539499104022979736e-01,1.744417101144790649e-01,2.349119186401367188e-01,1.093037009239196777e+00
9.300000000000000000e+01,1.612822890281677246e+00,3.554290533065795898e-01,3.804831802845001221e-01,7.952506542205810547e-01,1.911217808723449707e+00,1.544876992702484131e-01,2.881228327751159668e-01,1.457191258668899536e-01,1.982182562351226807e-01,9.497494101524353027e-01
9.320000000000000284e+01,1.660575151443481445e+00,4.036276042461395264e-01,3.555836677551269531e-01,6.999149322509765625e-01,2.097006559371948242e+00,1.903407871723175049e-01,3.273403942584991455e-01,1.221489533782005310e-01,1.710452884435653687e-01,8.199519515037536621e-01
9.340000000000000568e+01,1.679555892944335938e+00,4.638361930847167969e-01,3.374391794204711914e-01,6.139696240425109863e-01,2.283837318420410156e+00,2.342225462198257446e-01,3.715927600860595703e-01,1.029615998268127441e-01,1.520237326622009277e-01,7.040742039680480957e-01
9.360000000000000853e+01,1.663389205932617188e+00,5.347391963005065918e-01,3.259094953536987305e-01,5.386981964111328125e-01,2.452213764190673828e+00,2.955083250999450684e-01,4.203878045082092285e-01,8.706457167863845825e-02,1.391729414463043213e-01,6.016589403152465820e-01
9.380000000000001137e+01,1.607853651046752930e+00,6.131007671356201172e-01,3.220329582691192627e-01,4.739387035369873047e-01,2.575425386428833008e+00,3.844720125198364258e-01,4.737341403961181641e-01,7.422897964715957642e-02,1.311948746442794800e-01,5.112804174423217773e-01
9.400000000000000000e+01,1.522629618644714355e+00,6.918838620185852051e-01,3.245926499366760254e-01,4.163229167461395264e-01,2.607074022293090820e+00,5.238140821456909180e-01,5.318142771720886230e-01,6.411071121692657471e-02,1.277141571044921875e-01,4.329261779785156250e-01
9.420000000000000284e+01,1.416644573211669922e+00,7.641658782958984375e-01,3.325265347957611084e-01,3.644806444644927979e-01,2.527210712432861328e+00,7.142860293388366699e-01,5.951512455940246582e-01,5.566432327032089233e-02,1.326624602079391479e-01,3.664692044258117676e-01
9.440000000000000568e+01,1.295326709747314453e+00,8.243213891983032227e-01,3.453359305858612061e-01,3.181738257408142090e-01,2.313770294189453125e+00,9.492418169975280762e-01,6.651152968406677246e-01,4.847056418657302856e-02,1.443902552127838135e-01,3.095091581344604492e-01
9.460000000000000853e+01,1.165905356407165527e+00,8.669084906578063965e-01,3.645901978015899658e-01,2.784326076507568359e-01,2.003453016281127930e+00,1.191798210144042969e+00,7.424480319023132324e-01,4.267066717147827148e-02,1.609769612550735474e-01,2.591326236724853516e-01
9.480000000000001137e+01,1.040302038192749023e+00,8.903930783271789551e-01,3.919757902622222900e-01,2.465041130781173706e-01,1.631634473800659180e+00,1.408340692520141602e+00,8.276235461235046387e-01,3.838399052619934082e-02,1.822833865880966187e-01,2.144024223089218140e-01
9.500000000000000000e+01,9.242635965347290039e-01,8.944798111915588379e-01,4.255537986755371094e-01,2.211069613695144653e-01,1.254213213920593262e+00,1.550512313842773438e+00,9.237951040267944336e-01,3.603732585906982422e-02,2.087269872426986694e-01,1.756303757429122925e-01
9.520000000000000284e+01,8.223517537117004395e-01,8.765784502029418945e-01,4.639181494712829590e-01,1.994273364543914795e-01,9.395076036453247070e-01,1.571619272232055664e+00,1.032987594604492188e+00,3.604795411229133606e-02,2.401397675275802612e-01,1.428600847721099854e-01
9.540000000000000568e+01,7.377103567123413086e-01,8.425347208976745605e-01,5.068883299827575684e-01,1.808985471725463867e-01,7.072716355323791504e-01,1.508446335792541504e+00,1.156650185585021973e+00,3.890442848205566406e-02,2.765148878097534180e-01,1.161951050162315369e-01
9.560000000000000853e+01,6.711814999580383301e-01,7.966065406799316406e-01,5.542995333671569824e-01,1.653233915567398071e-01,5.534304380416870117e-01,1.396938920021057129e+00,1.294789075851440430e+00,4.533643275499343872e-02,3.182581961154937744e-01,9.433540701866149902e-02
9.580000000000001137e+01,6.223546862602233887e-01,7.426792979240417480e-01,6.060498356819152832e-01,1.527469903230667114e-01,4.483787119388580322e-01,1.265458226203918457e+00,1.449108719825744629e+00,5.606190860271453857e-02,3.647469878196716309e-01,7.656840980052947998e-02
9.600000000000000000e+01,5.896410346031188965e-01,6.846706271171569824e-01,6.623594760894775391e-01,1.431102752685546875e-01,3.769641220569610596e-01,1.128522753715515137e+00,1.621419429779052734e+00,7.103964686393737793e-02,4.157693684101104736e-01,6.194942817091941833e-02
9.620000000000000284e+01,5.702974796295166016e-01,6.261838078498840332e-01,7.237617373466491699e-01,1.354100406169891357e-01,3.276290595531463623e-01,9.962494373321533203e-01,1.811645507812500000e+00,9.222008287906646729e-02,4.713541865348815918e-01,5.041418969631195068e-02
9.640000000000000568e+01,5.582380890846252441e-01,5.711059570312500000e-01,7.922965288162231445e-01,1.293931454420089722e-01,2.931204140186309814e-01,8.726078867912292480e-01,2.015650033950805664e+00,1.219338178634643555e-01,5.319775938987731934e-01,4.108839854598045349e-02
9.660000000000000853e+01,5.525459647178649902e-01,5.207746624946594238e-01,8.694533705711364746e-01,1.249794438481330872e-01,2.669255733489990234e-01,7.602244615554809570e-01,2.224558591842651367e+00,1.601420938968658447e-01,5.983234643936157227e-01,3.334242105484008789e-02
9.680000000000001137e+01,5.522438287734985352e-01,4.744876623153686523e-01,9.556707739830017090e-01,1.223178878426551819e-01,2.480480223894119263e-01,6.590616106986999512e-01,2.435369491577148438e+00,2.073564827442169189e-01,6.713649034500122070e-01,2.652858011424541473e-02
9.700000000000000000e+01,5.570260286331176758e-01,4.323876798152923584e-01,1.054688334465026855e+00,1.221399903297424316e-01,2.348924875259399414e-01,5.694117546081542969e-01,2.633840322494506836e+00,2.698751389980316162e-01,7.517513632774353027e-01,2.114244736731052399e-02
9.720000000000000284e+01,5.674152374267578125e-01,3.952556848526000977e-01,1.167925119400024414e+00,1.251818090677261353e-01,2.272002995014190674e-01,4.913078248500823975e-01,2.776219844818115234e+00,3.703416287899017334e-01,8.413560390472412109e-01,1.741565577685832977e-02
9.740000000000000568e+01,5.840440392494201660e-01,3.630858957767486572e-01,1.295020461082458496e+00,1.323339641094207764e-01,2.274231463670730591e-01,4.249730408191680908e-01,2.815808773040771484e+00,5.279706716537475586e-01,9.425596594810485840e-01,1.572564803063869476e-02
9.760000000000000853e+01,6.070725917816162109e-01,3.361469805240631104e-01,1.433303117752075195e+00,1.438371092081069946e-01,2.341418415307998657e-01,3.672090470790863037e-01,2.721401214599609375e+00,7.474114298820495605e-01,1.057164311408996582e+00,1.647258922457695007e-02
9.780000000000001137e+01,6.356475949287414551e-01,3.139180541038513184e-01,1.581068873405456543e+00,1.612318158149719238e-01,2.461786568164825439e-01,3.158128559589385986e-01,2.473771095275878906e+00,1.019421935081481934e+00,1.185534477233886719e+00,1.998264901340007782e-02
9.800000000000000000e+01,6.693500280380249023e-01,2.955911457538604736e-01,1.734586000442504883e+00,1.849740147590637207e-01,2.629791796207427979e-01,2.700153887271881104e-01,2.110052108764648438e+00,1.302677631378173828e+00,1.329252004623413086e+00,2.730399742722511292e-02
9.820000000000000284e+01,7.081131935119628906e-01,2.805823981761932373e-01,1.890441894531250000e+00,2.157510668039321899e-01,2.862313985824584961e-01,2.307605445384979248e-01,1.676626443862915039e+00,1.552509069442749023e+00,1.490018010139465332e+00,3.862840682268142700e-02
9.840000000000000568e+01,7.514560818672180176e-01,2.689340114593505859e-01,2.046946525573730469e+00,2.538533806800842285e-01,3.160810172557830811e-01,1.984381377696990967e-01,1.253467798233032227e+00,1.698365926742553711e+00,1.669722795486450195e+00,5.468257516622543335e-02
9.860000000000000853e+01,7.992477416992187500e-01,2.603164613246917725e-01,2.187032222747802734e+00,3.073009848594665527e-01,3.509754836559295654e-01,1.722024232149124146e-01,9.082665443420410156e-01,1.710284233093261719e+00,1.868041872978210449e+00,7.726711034774780273e-02
9.880000000000001137e+01,8.515998721122741699e-01,2.539191246032714844e-01,2.288471698760986328e+00,3.835546076297760010e-01,3.912528455257415771e-01,1.507129222154617310e-01,6.566618084907531738e-01,1.634286761283874512e+00,2.082119226455688477e+00,1.084236800670623779e-01
9.900000000000000000e+01,9.085293412208557129e-01,2.495337426662445068e-01,2.333953142166137695e+00,4.852181077003479004e-01,4.359404742717742920e-01,1.325545161962509155e-01,4.913812875747680664e-01,1.506363272666931152e+00,2.302876949310302734e+00,1.485839933156967163e-01
9.920000000000000284e+01,9.720345735549926758e-01,2.466409206390380859e-01,2.297035932540893555e+00,6.270754337310791016e-01,4.851177930831909180e-01,1.173938959836959839e-01,3.852550983428955078e-01,1.354538559913635254e+00,2.525446414947509766e+00,1.982197165489196777e-01
9.940000000000000568e+01,1.041506290435791016e+00,2.459166795015335083e-01,2.153068780899047852e+00,8.059980869293212891e-01,5.386840105056762695e-01,1.052108556032180786e-01,3.119895160198211670e-01,1.201155900955200195e+00,2.734638690948486328e+00,2.639566659927368164e-01
9.960000000000000853e+01,1.116091251373291016e+00,2.479736208915710449e-01,1.930854201316833496e+00,9.946624040603637695e-01,5.968744158744812012e-01,9.548731893301010132e-02,2.627040147781372070e-01,1.053735971450805664e+00,2.880028963088989258e+00,3.744273781776428223e-01
9.980000000000001137e+01,1.195291757583618164e+00,2.529650032520294189e-01,1.649655103683471680e+00,1.176451683044433594e+00,6.602500677108764648e-01,8.745681494474411011e-02,2.272133231163024902e-01,9.174119234085083008e-01,2.912920713424682617e+00,5.457247495651245117e-01
1.000000000000000000e+02,1.277413964271545410e+00,2.617070078849792480e-01,1.342246055603027344e+00,1.317767620086669922e+00,7.308032512664794922e-01,8.092401176691055298e-02,2.008527964353561401e-01,7.939271926879882812e-01,2.799599409103393555e+00,7.839366793632507324e-01
1.002000000000000028e+02,1.361206531524658203e+00,2.746770381927490234e-01,1.057313323020935059e+00,1.382372975349426270e+00,8.095464110374450684e-01,7.582172751426696777e-02,1.822529435157775879e-01,6.834848523139953613e-01,2.523751258850097656e+00,1.076644659042358398e+00
1.004000000000000057e+02,1.445734858512878418e+00,2.929173707962036133e-01,8.305958509445190430e-01,1.357947349548339844e+00,8.982998132705688477e-01,7.257028669118881226e-02,1.695441603660583496e-01,5.857776999473571777e-01,2.129118680953979492e+00,1.378933310508728027e+00
1.006000000000000085e+02,1.529310107231140137e+00,3.164224922657012939e-01,6.716165542602539062e-01,1.280749320983886719e+00,9.991536140441894531e-01,7.149762660264968872e-02,1.616466790437698364e-01,4.998044967651367188e-01,1.662550687789916992e+00,1.638089537620544434e+00
1.008000000000000114e+02,1.601530075073242188e+00,3.499051034450531006e-01,5.573672056198120117e-01,1.179961919784545898e+00,1.114306688308715820e+00,7.322201877832412720e-02,1.598474979400634766e-01,4.262542724609375000e-01,1.223438143730163574e+00,1.773340702056884766e+00
1.010000000000000000e+02,1.652743577957153320e+00,3.960633873939514160e-01,4.772915244102478027e-01,1.068125724792480469e+00,1.244177460670471191e+00,7.838036864995956421e-02,1.659414172172546387e-01,3.635488152503967285e-01,8.714588880538940430e-01,1.773621797561645508e+00
1.012000000000000028e+02,1.676903009414672852e+00,4.542715847492218018e-01,4.225405156612396240e-01,9.541482329368591309e-01,1.388425707817077637e+00,8.783887326717376709e-02,1.780815124511718750e-01,3.089266121387481689e-01,6.177427768707275391e-01,1.686617136001586914e+00
1.014000000000000057e+02,1.666468143463134766e+00,5.234850645065307617e-01,3.856910169124603271e-01,8.445938825607299805e-01,1.549048900604248047e+00,1.013624966144561768e-01,1.949513703584671021e-01,2.603949904441833496e-01,4.529653489589691162e-01,1.547740340232849121e+00
1.016000000000000085e+02,1.616980075836181641e+00,6.011369228363037109e-01,3.577826321125030518e-01,7.438765764236450195e-01,1.723532438278198242e+00,1.210417300462722778e-01,2.167593538761138916e-01,2.174078077077865601e-01,3.494261503219604492e-01,1.385628461837768555e+00
1.018000000000000114e+02,1.535216093063354492e+00,6.802549362182617188e-01,3.366504907608032227e-01,6.524169445037841797e-01,1.907092332839965820e+00,1.481578946113586426e-01,2.444888651371002197e-01,1.809012293815612793e-01,2.770929932594299316e-01,1.224718570709228516e+00
1.020000000000000000e+02,1.432121992111206055e+00,7.537569403648376465e-01,3.222596645355224609e-01,5.708969831466674805e-01,2.095386266708374023e+00,1.835288554430007935e-01,2.774933278560638428e-01,1.506927609443664551e-01,2.293882369995117188e-01,1.070676684379577637e+00
1.022000000000000028e+02,1.312641024589538574e+00,8.159446120262145996e-01,3.141868710517883301e-01,5.009707808494567871e-01,2.285122871398925781e+00,2.269223183393478394e-01,3.155651688575744629e-01,1.260683983564376831e-01,1.942395716905593872e-01,9.296453595161437988e-01
1.024000000000000057e+02,1.183833479881286621e+00,8.614416718482971191e-01,3.141970932483673096e-01,4.399657249450683594e-01,2.459511995315551758e+00,2.862502038478851318e-01,3.589093983173370361e-01,1.061223894357681274e-01,1.683745086193084717e-01,8.017787933349609375e-01
1.026000000000000085e+02,1.057172179222106934e+00,8.877507448196411133e-01,3.198798894882202148e-01,3.852711915969848633e-01,2.592594623565673828e+00,3.720261454582214355e-01,4.065977632999420166e-01,8.947469294071197510e-02,1.503570973873138428e-01,6.877732276916503906e-01
1.028000000000000114e+02,9.396834373474121094e-01,8.947274684906005859e-01,3.306753635406494141e-01,3.362636566162109375e-01,2.635428667068481445e+00,5.089654326438903809e-01,4.588919579982757568e-01,7.591629773378372192e-02,1.383130997419357300e-01,5.873984694480895996e-01
1.030000000000000000e+02,8.357174396514892578e-01,8.797152042388916016e-01,3.464529216289520264e-01,2.928843796253204346e-01,2.565370321273803711e+00,6.982547640800476074e-01,5.157468318939208984e-01,6.521461904048919678e-02,1.309735476970672607e-01,4.989610612392425537e-01
1.032000000000000028e+02,7.488213777542114258e-01,8.474976420402526855e-01,3.703866302967071533e-01,2.572303414344787598e-01,2.358817338943481445e+00,9.349218606948852539e-01,5.778831243515014648e-01,5.640804767608642578e-02,1.288057565689086914e-01,4.226213097572326660e-01
1.034000000000000057e+02,6.798974871635437012e-01,8.030180931091308594e-01,4.013218581676483154e-01,2.286818176507949829e-01,2.049513816833496094e+00,1.182971715927124023e+00,6.461163163185119629e-01,4.893753305077552795e-02,1.348383128643035889e-01,3.577454984188079834e-01
1.036000000000000085e+02,6.286672949790954590e-01,7.501307725906372070e-01,4.375575184822082520e-01,2.053103148937225342e-01,1.673777818679809570e+00,1.408649563789367676e+00,7.216583490371704102e-01,4.278037697076797485e-02,1.473071575164794922e-01,3.018731772899627686e-01
1.038000000000000114e+02,5.941740870475769043e-01,6.924382448196411133e-01,4.784543216228485107e-01,1.853480488061904907e-01,1.286093115806579590e+00,1.562902092933654785e+00,8.046945333480834961e-01,3.808577358722686768e-02,1.646229475736618042e-01,2.525485455989837646e-01
1.040000000000000000e+02,5.730284452438354492e-01,6.338738799095153809e-01,5.238379836082458496e-01,1.683484613895416260e-01,9.602366089820861816e-01,1.592569351196289062e+00,8.978883028030395508e-01,3.518823534250259399e-02,1.867234706878662109e-01,2.087047249078750610e-01
1.042000000000000028e+02,5.602220892906188965e-01,5.781928896903991699e-01,5.736206769943237305e-01,1.543004512786865234e-01,7.178352475166320801e-01,1.533115625381469727e+00,1.003926634788513184e+00,3.460375964641571045e-02,2.138393670320510864e-01,1.707672327756881714e-01
1.044000000000000057e+02,5.535994768142700195e-01,5.272497534751892090e-01,6.277633309364318848e-01,1.433070302009582520e-01,5.560446977615356445e-01,1.422842979431152344e+00,1.124143362045288086e+00,3.672460094094276428e-02,2.459910064935684204e-01,1.389160603284835815e-01
1.046000000000000085e+02,5.526199340820312500e-01,4.804795384407043457e-01,6.867905855178833008e-01,1.346330791711807251e-01,4.473903179168701172e-01,1.289587855339050293e+00,1.258803725242614746e+00,4.208102822303771973e-02,2.831955552101135254e-01,1.130619794130325317e-01
1.048000000000000114e+02,5.566775202751159668e-01,4.378125071525573730e-01,7.514147162437438965e-01,1.278158873319625854e-01,3.736396431922912598e-01,1.150168299674987793e+00,1.408957958221435547e+00,5.186393857002258301e-02,3.257406055927276611e-01,9.192904084920883179e-02
1.050000000000000000e+02,5.662093758583068848e-01,3.999630212783813477e-01,8.241961598396301270e-01,1.225003227591514587e-01,3.225110769271850586e-01,1.015365004539489746e+00,1.576894044876098633e+00,6.546426564455032349e-02,3.728875517845153809e-01,7.469689846038818359e-02
1.052000000000000028e+02,5.822339653968811035e-01,3.672688007354736328e-01,9.058483839035034180e-01,1.188566982746124268e-01,2.871441543102264404e-01,8.889538049697875977e-01,1.762802362442016602e+00,8.500336110591888428e-02,4.246103167533874512e-01,6.055491790175437927e-02
1.054000000000000057e+02,6.044921278953552246e-01,3.397083878517150879e-01,9.985857605934143066e-01,1.173177361488342285e-01,2.602822184562683105e-01,7.742305994033813477e-01,1.964226245880126953e+00,1.122722253203392029e-01,4.808944165706634521e-01,4.945899918675422668e-02
1.056000000000000085e+02,6.323775649070739746e-01,3.169503509998321533e-01,1.105357885360717773e+00,1.184876188635826111e-01,2.408200055360794067e-01,6.707120537757873535e-01,2.172720193862915039e+00,1.482531428337097168e-01,5.424045324325561523e-01,4.039157927036285400e-02
1.058000000000000114e+02,6.653625965118408203e-01,2.981978058815002441e-01,1.226193904876708984e+00,1.233581528067588806e-01,2.272387295961380005e-01,5.789477825164794922e-01,2.384128332138061523e+00,1.931429952383041382e-01,6.096662878990173340e-01,3.276835009455680847e-02
1.060000000000000000e+02,7.034370899200439453e-01,2.827562689781188965e-01,1.359843015670776367e+00,1.324207335710525513e-01,2.188784331083297729e-01,4.985182583332061768e-01,2.590975761413574219e+00,2.493587732315063477e-01,6.838115453720092773e-01,2.617313340306282043e-02
1.062000000000000028e+02,7.461692690849304199e-01,2.706680297851562500e-01,1.504203200340270996e+00,1.465244740247726440e-01,2.182362377643585205e-01,4.304167628288269043e-01,2.756338119506835938e+00,3.362544775009155273e-01,7.653996944427490234e-01,2.102426812052726746e-02
1.064000000000000057e+02,7.932744026184082031e-01,2.616840600967407227e-01,1.657214522361755371e+00,1.666883379220962524e-01,2.244104892015457153e-01,3.714044094085693359e-01,2.830886840820312500e+00,4.773687124252319336e-01,8.565228581428527832e-01,1.756568625569343567e-02
1.066000000000000085e+02,8.449410200119018555e-01,2.550257742404937744e-01,1.814775824546813965e+00,1.936149597167968750e-01,2.360962033271789551e-01,3.192557394504547119e-01,2.774395227432250977e+00,6.819964647293090820e-01,9.595874547958374023e-01,1.621859706938266754e-02
1.068000000000000114e+02,9.011351466178894043e-01,2.504002153873443604e-01,1.974617838859558105e+00,2.277851551771163940e-01,2.525482773780822754e-01,2.726515829563140869e-01,2.562636852264404297e+00,9.453620314598083496e-01,1.076065182685852051e+00,1.732316613197326660e-02
1.070000000000000000e+02,9.641057252883911133e-01,2.473467290401458740e-01,2.133014440536499023e+00,2.698118388652801514e-01,2.747439742088317871e-01,2.320956289768218994e-01,2.222391605377197266e+00,1.231506109237670898e+00,1.206929206848144531e+00,2.135733515024185181e-02
1.072000000000000028e+02,1.032842993736267090e+00,2.462995350360870361e-01,2.262368202209472656e+00,3.331310153007507324e-01,3.038322627544403076e-01,1.986530721187591553e-01,1.800559520721435547e+00,1.498716115951538086e+00,1.353027701377868652e+00,2.936176210641860962e-02
1.074000000000000057e+02,1.106601595878601074e+00,2.479869723320007324e-01,2.346895217895507812e+00,4.204666316509246826e-01,3.381247520446777344e-01,1.714363843202590942e-01,1.359694242477416992e+00,1.683892369270324707e+00,1.516392707824707031e+00,4.118327423930168152e-02
1.076000000000000085e+02,1.185170412063598633e+00,2.526046931743621826e-01,2.360224723815917969e+00,5.420459508895874023e-01,3.777137398719787598e-01,1.491718441247940063e-01,9.887195825576782227e-01,1.725921988487243652e+00,1.698806047439575195e+00,5.818226188421249390e-02
1.078000000000000114e+02,1.266875624656677246e+00,2.608602941036224365e-01,2.273836374282836914e+00,7.058361768722534180e-01,4.218643605709075928e-01,1.305655539035797119e-01,7.113548517227172852e-01,1.666930794715881348e+00,1.900004625320434570e+00,8.208359777927398682e-02
1.080000000000000000e+02,1.350378155708312988e+00,2.731638848781585693e-01,2.086270332336425781e+00,8.990283608436584473e-01,4.705275297164916992e-01,1.149853393435478210e-01,5.241953134536743164e-01,1.549469947814941406e+00,2.115560770034790039e+00,1.145889014005661011e-01
1.082000000000000028e+02,1.434904694557189941e+00,2.907525300979614258e-01,1.829145908355712891e+00,1.092112183570861816e+00,5.236574411392211914e-01,1.024290323257446289e-01,4.067816734313964844e-01,1.399587869644165039e+00,2.336658239364624023e+00,1.561523526906967163e-01
1.084000000000000057e+02,1.518506407737731934e+00,3.135795891284942627e-01,1.523618340492248535e+00,1.262371420860290527e+00,5.813055038452148438e-01,9.240083396434783936e-02,3.264745473861694336e-01,1.244377136230468750e+00,2.558781385421752930e+00,2.073067426681518555e-01
1.086000000000000085e+02,1.592983961105346680e+00,3.453740179538726807e-01,1.212078690528869629e+00,1.378457307815551758e+00,6.440485715866088867e-01,8.403585106134414673e-02,2.712539136409759521e-01,1.094523787498474121e+00,2.763593435287475586e+00,2.768093943595886230e-01
1.088000000000000114e+02,1.646944880485534668e+00,3.899872601032257080e-01,9.464650154113769531e-01,1.400063037872314453e+00,7.136318087577819824e-01,7.726112753152847290e-02,2.331718504428863525e-01,9.542990326881408691e-01,2.895105600357055664e+00,3.960331976413726807e-01
1.090000000000000000e+02,1.673736333847045898e+00,4.469005167484283447e-01,7.468629479408264160e-01,1.345993876457214355e+00,7.912875413894653320e-01,7.189393043518066406e-02,2.045060694217681885e-01,8.270806670188903809e-01,2.904558420181274414e+00,5.784370899200439453e-01
1.092000000000000028e+02,1.667321085929870605e+00,5.147511959075927734e-01,6.103960871696472168e-01,1.252589344978332520e+00,8.780758380889892578e-01,6.823816150426864624e-02,1.839559972286224365e-01,7.127774357795715332e-01,2.767034769058227539e+00,8.262327313423156738e-01
1.094000000000000057e+02,1.622197508811950684e+00,5.913860797882080078e-01,5.113809108734130859e-01,1.143607497215270996e+00,9.768207073211669922e-01,6.672717630863189697e-02,1.697905957698822021e-01,6.113736629486083984e-01,2.468154907226562500e+00,1.124702572822570801e+00
1.096000000000000085e+02,1.544345855712890625e+00,6.702109575271606445e-01,4.441404342651367188e-01,1.027091741561889648e+00,1.089510560035705566e+00,6.787512451410293579e-02,1.608036309480667114e-01,5.220095515251159668e-01,2.058561086654663086e+00,1.425499916076660156e+00
1.098000000000000114e+02,1.443924903869628906e+00,7.444571852684020996e-01,3.974172770977020264e-01,9.130451083183288574e-01,1.217121005058288574e+00,7.220878452062606812e-02,1.565304249525070190e-01,4.446535110473632812e-01,1.587398529052734375e+00,1.674160957336425781e+00
1.100000000000000000e+02,1.326385498046875000e+00,8.081353902816772461e-01,3.651557266712188721e-01,8.053741455078125000e-01,1.358830213546752930e+00,8.074303716421127319e-02,1.606388837099075317e-01,3.789654076099395752e-01,1.159169197082519531e+00,1.784410715103149414e+00
1.102000000000000028e+02,1.198313117027282715e+00,8.561963438987731934e-01,3.402192592620849609e-01,7.073302865028381348e-01,1.516764283180236816e+00,9.320590645074844360e-02,1.712968349456787109e-01,3.223015666007995605e-01,8.227591514587402344e-01,1.767077684402465820e+00
1.104000000000000057e+02,1.071268320083618164e+00,8.846192359924316406e-01,3.218252658843994141e-01,6.186197996139526367e-01,1.690682530403137207e+00,1.113203018903732300e-01,1.871294677257537842e-01,2.723439037799835205e-01,5.838540792465209961e-01,1.669766783714294434e+00
1.106000000000000085e+02,9.525914192199707031e-01,8.938196897506713867e-01,3.101224303245544434e-01,5.412601828575134277e-01,1.876132726669311523e+00,1.367106139659881592e-01,2.074806839227676392e-01,2.276983708143234253e-01,4.323273301124572754e-01,1.524019479751586914e+00
1.108000000000000114e+02,8.471245765686035156e-01,8.812587261199951172e-01,3.058332800865173340e-01,4.749710261821746826e-01,2.066665887832641602e+00,1.703512668609619141e-01,2.337495535612106323e-01,1.894127279520034790e-01,3.355785012245178223e-01,1.360381245613098145e+00
1.110000000000000000e+02,7.582068443298339844e-01,8.509923219680786133e-01,3.083325028419494629e-01,4.164302945137023926e-01,2.259394884109497070e+00,2.121836543083190918e-01,2.653023600578308105e-01,1.573810577392578125e-01,2.673228383064270020e-01,1.200334906578063965e+00
1.112000000000000028e+02,6.874415874481201172e-01,8.078397512435913086e-01,3.162154257297515869e-01,3.638255298137664795e-01,2.445154905319213867e+00,2.658312320709228516e-01,3.018311858177185059e-01,1.313672810792922974e-01,2.234538048505783081e-01,1.047535419464111328e+00
1.114000000000000057e+02,6.341143250465393066e-01,7.558384537696838379e-01,3.289576172828674316e-01,3.167242407798767090e-01,2.595988988876342773e+00,3.443697392940521240e-01,3.436529934406280518e-01,1.100258380174636841e-01,1.898317039012908936e-01,9.087231159210205078e-01
1.116000000000000085e+02,5.978388190269470215e-01,6.986182928085327148e-01,3.473649621009826660e-01,2.756269872188568115e-01,2.666765928268432617e+00,4.700004458427429199e-01,3.899848163127899170e-01,9.243839234113693237e-02,1.652956902980804443e-01,7.832736968994140625e-01
1.118000000000000114e+02,5.750401020050048828e-01,6.401174068450927734e-01,3.742552697658538818e-01,2.426258772611618042e-01,2.624122858047485352e+00,6.508641839027404785e-01,4.408959448337554932e-01,7.792995125055313110e-02,1.482874602079391479e-01,6.715323328971862793e-01
1.120000000000000000e+02,5.616835355758666992e-01,5.840079784393310547e-01,4.073859453201293945e-01,2.162246108055114746e-01,2.442171335220336914e+00,8.839336633682250977e-01,4.963607490062713623e-01,6.649994105100631714e-02,1.370442211627960205e-01,5.729724168777465820e-01
1.122000000000000028e+02,5.543729066848754883e-01,5.326201319694519043e-01,4.453098177909851074e-01,1.940476447343826294e-01,2.146242856979370117e+00,1.137781381607055664e+00,5.569895505905151367e-01,5.724939331412315369e-02,1.303226649761199951e-01,4.863096177577972412e-01
1.124000000000000057e+02,5.528041720390319824e-01,4.854198694229125977e-01,4.878930449485778809e-01,1.751316338777542114e-01,1.773944616317749023e+00,1.379953622817993164e+00,6.230754852294921875e-01,4.951448738574981689e-02,1.294032782316207886e-01,4.118807911872863770e-01
1.126000000000000085e+02,5.563207268714904785e-01,4.423184394836425781e-01,5.349473357200622559e-01,1.591844707727432251e-01,1.372305512428283691e+00,1.561859846115112305e+00,6.964655518531799316e-01,4.292683303356170654e-02,1.365314573049545288e-01,3.485699892044067383e-01
1.128000000000000114e+02,5.651570558547973633e-01,4.038688242435455322e-01,5.863580703735351562e-01,1.461768895387649536e-01,1.024191379547119141e+00,1.617032885551452637e+00,7.772284746170043945e-01,3.777048364281654358e-02,1.499253958463668823e-01,2.938589155673980713e-01
1.130000000000000000e+02,5.804044008255004883e-01,3.705881237983703613e-01,6.422901153564453125e-01,1.360778063535690308e-01,7.589372396469116211e-01,1.571712970733642578e+00,8.669777512550354004e-01,3.424412012100219727e-02,1.678586751222610474e-01,2.454036474227905273e-01
1.132000000000000028e+02,6.019682288169860840e-01,3.424601852893829346e-01,7.033016681671142578e-01,1.280460357666015625e-01,5.776897668838500977e-01,1.468844294548034668e+00,9.690346121788024902e-01,3.291957825422286987e-02,1.906426399946212769e-01,2.023894786834716797e-01
1.134000000000000057e+02,6.293244361877441406e-01,3.192506432533264160e-01,7.708922028541564941e-01,1.216839477419853210e-01,4.593433737754821777e-01,1.335352182388305664e+00,1.084833502769470215e+00,3.411564230918884277e-02,2.185541987419128418e-01,1.653998792171478271e-01
1.136000000000000085e+02,6.617692112922668457e-01,3.001700639724731445e-01,8.468837738037109375e-01,1.168829053640365601e-01,3.792809844017028809e-01,1.193123221397399902e+00,1.215061068534851074e+00,3.829380124807357788e-02,2.515122592449188232e-01,1.345279514789581299e-01
1.138000000000000114e+02,6.993277072906494141e-01,2.843886613845825195e-01,9.318962097167968750e-01,1.138022691011428833e-01,3.231059610843658447e-01,1.054903626441955566e+00,1.360177159309387207e+00,4.662645608186721802e-02,2.895954549312591553e-01,1.094407290220260620e-01
1.140000000000000000e+02,7.415752410888671875e-01,2.719297707080841064e-01,1.029592275619506836e+00,1.130880936980247498e-01,2.854190468788146973e-01,9.240192174911499023e-01,1.522578954696655273e+00,5.875447764992713928e-02,3.329599797725677490e-01,8.904333412647247314e-02
1.142000000000000028e+02,7.882424592971801758e-01,2.626760303974151611e-01,1.141371607780456543e+00,1.152046620845794678e-01,2.566059827804565430e-01,8.051066398620605469e-01,1.703185200691223145e+00,7.631219923496246338e-02,3.808233439922332764e-01,7.231637835502624512e-02
1.144000000000000057e+02,8.394302129745483398e-01,2.558149695396423340e-01,1.267521142959594727e+00,1.213314458727836609e-01,2.356268912553787231e-01,6.976945996284484863e-01,1.901557087898254395e+00,1.006714850664138794e-01,4.332482814788818359e-01,5.864854156970977783e-02
1.146000000000000085e+02,8.951209783554077148e-01,2.509684264659881592e-01,1.405763387680053711e+00,1.317616254091262817e-01,2.208975255489349365e-01,6.020836234092712402e-01,2.109833240509033203e+00,1.339717656373977661e-01,4.902826249599456787e-01,4.790476709604263306e-02
1.148000000000000114e+02,9.570835232734680176e-01,2.477379143238067627e-01,1.554868578910827637e+00,1.476000696420669556e-01,2.110536098480224609e-01,5.175809860229492188e-01,2.322069883346557617e+00,1.760291457176208496e-01,5.526275038719177246e-01,3.907889500260353088e-02
1.150000000000000000e+02,1.025295615196228027e+00,2.464161515235900879e-01,1.711831212043762207e+00,1.697371304035186768e-01,2.080720067024230957e-01,4.457905292510986328e-01,2.534373283386230469e+00,2.273773550987243652e-01,6.209868192672729492e-01,3.160359710454940796e-02
1.152000000000000028e+02,1.098663806915283203e+00,2.478229254484176636e-01,1.873243927955627441e+00,1.988116651773452759e-01,2.128922492265701294e-01,3.844256401062011719e-01,2.720901489257812500e+00,3.008619248867034912e-01,6.963191628456115723e-01,2.523802407085895538e-02
1.154000000000000057e+02,1.176650047302246094e+00,2.521357834339141846e-01,2.035766124725341797e+00,2.354689091444015503e-01,2.233606427907943726e-01,3.303034901618957520e-01,2.832356452941894531e+00,4.229984879493713379e-01,7.791249752044677734e-01,2.032771892845630646e-02
1.156000000000000085e+02,1.257860779762268066e+00,2.599799036979675293e-01,2.190963506698608398e+00,2.832715809345245361e-01,2.388675957918167114e-01,2.821258604526519775e-01,2.817579507827758789e+00,6.093087792396545410e-01,8.719388842582702637e-01,1.716117374598979950e-02
1.158000000000000114e+02,1.341041326522827148e+00,2.717779576778411865e-01,2.312853813171386719e+00,3.535166084766387939e-01,2.591700553894042969e-01,2.393760830163955688e-01,2.657351255416870117e+00,8.557721376419067383e-01,9.770198464393615723e-01,1.618222706019878387e-02
1.160000000000000000e+02,1.425421118736267090e+00,2.887610495090484619e-01,2.382655382156372070e+00,4.493515491485595703e-01,2.866697013378143311e-01,2.038422524929046631e-01,2.350459575653076172e+00,1.143547177314758301e+00,1.095588445663452148e+00,1.767309010028839111e-02
1.162000000000000028e+02,1.509050369262695312e+00,3.109862208366394043e-01,2.372719764709472656e+00,5.850503444671630859e-01,3.194939792156219482e-01,1.746084541082382202e-01,1.946548700332641602e+00,1.426958799362182617e+00,1.228621959686279297e+00,2.216144837439060211e-02
1.164000000000000057e+02,1.585309028625488281e+00,3.413188159465789795e-01,2.253788948059082031e+00,7.629126310348510742e-01,3.575690388679504395e-01,1.508288830518722534e-01,1.494116544723510742e+00,1.652701616287231445e+00,1.377315640449523926e+00,3.087810054421424866e-02
1.166000000000000085e+02,1.641862392425537109e+00,3.845083117485046387e-01,2.039402246475219727e+00,9.620872735977172852e-01,4.004853069782257080e-01,1.311669647693634033e-01,1.094393014907836914e+00,1.737070798873901367e+00,1.543688535690307617e+00,4.335638508200645447e-02
1.168000000000000114e+02,1.672167658805847168e+00,4.400494992733001709e-01,1.758054614067077637e+00,1.158261299133300781e+00,4.479359984397888184e-01,1.146973073482513428e-01,7.853899002075195312e-01,1.704765439033508301e+00,1.729057431221008301e+00,6.133342534303665161e-02
1.170000000000000000e+02,1.670208692550659180e+00,5.066876411437988281e-01,1.438326358795166016e+00,1.318984746932983398e+00,4.998377263545989990e-01,1.012269109487533569e-01,5.695030093193054199e-01,1.602079868316650391e+00,1.933183073997497559e+00,8.652009814977645874e-02
1.172000000000000028e+02,1.630478620529174805e+00,5.823796391487121582e-01,1.129469275474548340e+00,1.411108374595642090e+00,5.562257170677185059e-01,9.054981917142868042e-02,4.355100393295288086e-01,1.456229805946350098e+00,2.150107860565185547e+00,1.204186528921127319e-01
1.174000000000000057e+02,1.555908322334289551e+00,6.612342000007629395e-01,8.773217201232910156e-01,1.406146168708801270e+00,6.175479888916015625e-01,8.167986571788787842e-02,3.460981249809265137e-01,1.299023270606994629e+00,2.371415376663208008e+00,1.635195314884185791e-01
1.176000000000000085e+02,1.457479715347290039e+00,7.366999387741088867e-01,6.957408189773559570e-01,1.336855649948120117e+00,6.849968433380126953e-01,7.445884495973587036e-02,2.830734252929687500e-01,1.146223545074462891e+00,2.593973875045776367e+00,2.161676138639450073e-01
1.178000000000000114e+02,1.341390252113342285e+00,8.021272420883178711e-01,5.701916217803955078e-01,1.235377430915832520e+00,7.604018449783325195e-01,6.861494481563568115e-02,2.416159510612487793e-01,1.001062273979187012e+00,2.791781425476074219e+00,2.908771336078643799e-01
1.180000000000000000e+02,1.214151144027709961e+00,8.522034287452697754e-01,4.809767603874206543e-01,1.120882749557495117e+00,8.440705537796020508e-01,6.430228799581527710e-02,2.099551558494567871e-01,8.691369295120239258e-01,2.910312891006469727e+00,4.183529913425445557e-01
1.182000000000000028e+02,1.086168646812438965e+00,8.830528855323791504e-01,4.204975068569183350e-01,1.002179384231567383e+00,9.390127658843994141e-01,6.204379349946975708e-02,1.868968307971954346e-01,7.500196695327758789e-01,2.895543575286865234e+00,6.124806404113769531e-01
1.184000000000000057e+02,9.662380814552307129e-01,8.943978548049926758e-01,3.789525330066680908e-01,8.876489996910095215e-01,1.046759128570556641e+00,6.213030591607093811e-02,1.709147393703460693e-01,6.440990567207336426e-01,2.729826927185058594e+00,8.702940940856933594e-01
1.186000000000000085e+02,8.588612675666809082e-01,8.845072984695434570e-01,3.488076329231262207e-01,7.813017964363098145e-01,1.169847488403320312e+00,6.528272479772567749e-02,1.603586673736572266e-01,5.506064891815185547e-01,2.407240867614746094e+00,1.173564076423645020e+00
1.188000000000000114e+02,7.677919864654541016e-01,8.558650016784667969e-01,3.258471488952636719e-01,6.846492886543273926e-01,1.307034850120544434e+00,7.227638363838195801e-02,1.541710197925567627e-01,4.685743451118469238e-01,1.982763051986694336e+00,1.471600413322448730e+00
1.190000000000000000e+02,6.947247982025146484e-01,8.139666318893432617e-01,3.092303276062011719e-01,5.973395705223083496e-01,1.459830164909362793e+00,8.344488590955734253e-02,1.557287126779556274e-01,3.991907835006713867e-01,1.508185744285583496e+00,1.707745909690856934e+00
1.192000000000000028e+02,6.393856406211853027e-01,7.628334760665893555e-01,2.990312278270721436e-01,5.219219326972961426e-01,1.629506349563598633e+00,9.932991117238998413e-02,1.644808948040008545e-01,3.397704958915710449e-01,1.092628359794616699e+00,1.792170286178588867e+00
1.194000000000000057e+02,6.009627580642700195e-01,7.060207724571228027e-01,2.969056963920593262e-01,4.573352932929992676e-01,1.812834382057189941e+00,1.219156160950660706e-01,1.788326352834701538e-01,2.876325845718383789e-01,7.729057073593139648e-01,1.756821036338806152e+00
1.196000000000000085e+02,5.764641761779785156e-01,6.475844979286193848e-01,3.008826673030853271e-01,4.000677466392517090e-01,2.004592895507812500e+00,1.523962169885635376e-01,1.973434388637542725e-01,2.409410625696182251e-01,5.506590604782104492e-01,1.648742437362670898e+00
1.198000000000000114e+02,5.624704360961914062e-01,5.908859968185424805e-01,3.102230131626129150e-01,3.486853837966918945e-01,2.199538230895996094e+00,1.913302838802337646e-01,2.218293994665145874e-01,2.005257755517959595e-01,4.122424125671386719e-01,1.497062802314758301e+00
1.200000000000000000e+02,5.542645454406738281e-01,5.388094186782836914e-01,3.243828713893890381e-01,3.028447329998016357e-01,2.394814252853393555e+00,2.387410253286361694e-01,2.516119480133056641e-01,1.663005352020263672e-01,3.214341104030609131e-01,1.332977056503295898e+00
1.202000000000000028e+02,5.519896149635314941e-01,4.910195767879486084e-01,3.453659117221832275e-01,2.637888789176940918e-01,2.564976692199707031e+00,3.070362806320190430e-01,2.864144742488861084e-01,1.382016688585281372e-01,2.575031816959381104e-01,1.173761010169982910e+00
1.204000000000000057e+02,5.549014210700988770e-01,4.473480582237243652e-01,3.740170598030090332e-01,2.322494089603424072e-01,2.674290418624877930e+00,4.136462509632110596e-01,3.263144195079803467e-01,1.150937750935554504e-01,2.153944224119186401e-01,1.023128390312194824e+00
1.206000000000000085e+02,5.629398822784423828e-01,4.081348776817321777e-01,4.082780182361602783e-01,2.069161534309387207e-01,2.675499916076660156e+00,5.762284994125366211e-01,3.712395429611206055e-01,9.636025875806808472e-02,1.834278702735900879e-01,8.862469196319580078e-01
1.208000000000000114e+02,5.773501396179199219e-01,3.741510212421417236e-01,4.473076760768890381e-01,1.854430884122848511e-01,2.548451662063598633e+00,7.931517958641052246e-01,4.206350743770599365e-01,8.081603795289993286e-02,1.602906435728073120e-01,7.629702091217041016e-01
1.210000000000000000e+02,5.982035994529724121e-01,3.453741967678070068e-01,4.909896254539489746e-01,1.671833842992782593e-01,2.286000251770019531e+00,1.050693750381469727e+00,4.745925962924957275e-01,6.834405660629272461e-02,1.443614065647125244e-01,6.534532904624938965e-01
1.212000000000000028e+02,6.248227357864379883e-01,3.215576112270355225e-01,5.391231179237365723e-01,1.518903523683547974e-01,1.933441996574401855e+00,1.306249141693115234e+00,5.333667397499084473e-01,5.852008238434791565e-02,1.340009123086929321e-01,5.567169189453125000e-01
1.214000000000000057e+02,6.566720008850097656e-01,3.020772039890289307e-01,5.916431546211242676e-01,1.395682543516159058e-01,1.527808189392089844e+00,1.518962979316711426e+00,5.976274013519287109e-01,5.031447485089302063e-02,1.280408799648284912e-01,4.719976782798767090e-01
1.216000000000000085e+02,6.936048269271850586e-01,2.858458757400512695e-01,6.487080454826354980e-01,1.299874037504196167e-01,1.150043487548828125e+00,1.623257040977478027e+00,6.685746312141418457e-01,4.324056208133697510e-02,1.288245320320129395e-01,3.997824788093566895e-01
1.218000000000000114e+02,7.353408336639404297e-01,2.729480266571044922e-01,7.109450101852416992e-01,1.223183348774909973e-01,8.487205505371093750e-01,1.611055254936218262e+00,7.467663884162902832e-01,3.756766393780708313e-02,1.372456699609756470e-01,3.382274210453033447e-01
1.220000000000000000e+02,7.814722061157226562e-01,2.633333802223205566e-01,7.803131341934204102e-01,1.161965429782867432e-01,6.341226696968078613e-01,1.526229858398437500e+00,8.330577611923217773e-01,3.343105688691139221e-02,1.514845788478851318e-01,2.845872044563293457e-01
1.222000000000000028e+02,8.321163654327392578e-01,2.562131285667419434e-01,8.583235740661621094e-01,1.116832569241523743e-01,4.973729848861694336e-01,1.397853732109069824e+00,9.307914972305297852e-01,3.130346536636352539e-02,1.701049804687500000e-01,2.369446307420730591e-01
1.224000000000000057e+02,8.873190283775329590e-01,2.511068880558013916e-01,9.459167718887329102e-01,1.089688315987586975e-01,4.030366539955139160e-01,1.256615519523620605e+00,1.041726112365722656e+00,3.156841173768043518e-02,1.938562989234924316e-01,1.950005292892456055e-01
1.226000000000000085e+02,9.484342336654663086e-01,2.476629614830017090e-01,1.046765685081481934e+00,1.087258458137512207e-01,3.376559019088745117e-01,1.115011453628540039e+00,1.166883468627929688e+00,3.466076031327247620e-02,2.225572466850280762e-01,1.589435338973999023e-01
1.228000000000000114e+02,1.015779137611389160e+00,2.459716051816940308e-01,1.161768436431884766e+00,1.114695444703102112e-01,2.942293286323547363e-01,9.792320132255554199e-01,1.306630611419677734e+00,4.142550379037857056e-02,2.563976645469665527e-01,1.291245073080062866e-01
1.230000000000000000e+02,1.088403463363647461e+00,2.469956129789352417e-01,1.291041374206542969e+00,1.183119788765907288e-01,2.619376480579376221e-01,8.546035885810852051e-01,1.462869048118591309e+00,5.237377062439918518e-02,2.954335212707519531e-01,1.048512980341911316e-01
1.232000000000000028e+02,1.165909886360168457e+00,2.508892416954040527e-01,1.432325959205627441e+00,1.294951885938644409e-01,2.379504889249801636e-01,7.416922450065612793e-01,1.637381196022033691e+00,6.776519119739532471e-02,3.397114574909210205e-01,8.525663614273071289e-02
1.234000000000000057e+02,1.247127771377563477e+00,2.582029104232788086e-01,1.584481716156005859e+00,1.461404412984848022e-01,2.210250198841094971e-01,6.405822038650512695e-01,1.830219268798828125e+00,8.945505321025848389e-02,3.883582353591918945e-01,6.904438138008117676e-02
1.236000000000000085e+02,1.330417752265930176e+00,2.694742977619171143e-01,1.744626164436340332e+00,1.693160533905029297e-01,2.093636095523834229e-01,5.511979460716247559e-01,2.036941051483154297e+00,1.197536513209342957e-01,4.415342509746551514e-01,5.587507784366607666e-02
1.238000000000000114e+02,1.415006160736083984e+00,2.857872247695922852e-01,1.909040808677673340e+00,1.995794326066970825e-01,2.030111700296401978e-01,4.735908806324005127e-01,2.248776674270629883e+00,1.586883366107940674e-01,4.994878172874450684e-01,4.555688425898551941e-02
1.240000000000000000e+02,1.499031662940979004e+00,3.073684275150299072e-01,2.074657201766967773e+00,2.375462651252746582e-01,2.049000710248947144e-01,4.079283475875854492e-01,2.462483406066894531e+00,2.067078948020935059e-01,5.627416968345642090e-01,3.699130564928054810e-02
1.242000000000000028e+02,1.577334165573120117e+00,3.363049328327178955e-01,2.229138612747192383e+00,2.885423004627227783e-01,2.131347209215164185e-01,3.507730066776275635e-01,2.662238836288452148e+00,2.707138657569885254e-01,6.322270035743713379e-01,2.966827154159545898e-02
1.244000000000000057e+02,1.637079715728759766e+00,3.778990507125854492e-01,2.348063468933105469e+00,3.626761436462402344e-01,2.266346812248229980e-01,3.000413775444030762e-01,2.803915739059448242e+00,3.745856583118438721e-01,7.088466882705688477e-01,2.354240417480468750e-02
1.246000000000000085e+02,1.671055555343627930e+00,4.320224821567535400e-01,2.410113811492919922e+00,4.645673632621765137e-01,2.447810173034667969e-01,2.547896504402160645e-01,2.838093519210815430e+00,5.373182296752929688e-01,7.930988073348999023e-01,1.890078186988830566e-02
1.248000000000000114e+02,1.673395037651062012e+00,4.973244369029998779e-01,2.385667562484741211e+00,6.095284223556518555e-01,2.692940235137939453e-01,2.160140126943588257e-01,2.734728097915649414e+00,7.631096839904785156e-01,8.877617716789245605e-01,1.604164205491542816e-02
1.250000000000000000e+02,1.638145804405212402e+00,5.721885561943054199e-01,2.246188640594482422e+00,7.970365881919860840e-01,2.998811006546020508e-01,1.839709430932998657e-01,2.476386547088623047e+00,1.041095495223999023e+00,9.951483607292175293e-01,1.546874269843101501e-02
1.252000000000000028e+02,1.566892862319946289e+00,6.510565280914306641e-01,2.016243457794189453e+00,1.000870466232299805e+00,3.356068432331085205e-01,1.580618172883987427e-01,2.103104591369628906e+00,1.328609704971313477e+00,1.116065144538879395e+00,1.742696575820446014e-02
1.254000000000000057e+02,1.471265554428100586e+00,7.272756099700927734e-01,1.721188306808471680e+00,1.199752449989318848e+00,3.767015039920806885e-01,1.368320286273956299e-01,1.660619616508483887e+00,1.579167008399963379e+00,1.251699924468994141e+00,2.244577184319496155e-02
1.256000000000000085e+02,1.357241392135620117e+00,7.941547632217407227e-01,1.392725586891174316e+00,1.358036398887634277e+00,4.222391843795776367e-01,1.190457791090011597e-01,1.235444188117980957e+00,1.718187332153320312e+00,1.403262138366699219e+00,3.193123638629913330e-02
1.258000000000000114e+02,1.231185436248779297e+00,8.463833332061767578e-01,1.085847616195678711e+00,1.434668421745300293e+00,4.722638428211212158e-01,1.042620465159416199e-01,8.913291692733764648e-01,1.724226355552673340e+00,1.572807431221008301e+00,4.517420381307601929e-02
1.260000000000000000e+02,1.102544069290161133e+00,8.797971010208129883e-01,8.404542803764343262e-01,1.414741992950439453e+00,5.266973376274108887e-01,9.247644990682601929e-02,6.420173645019531250e-01,1.643648028373718262e+00,1.761260986328125000e+00,6.419275701045989990e-02
1.262000000000000028e+02,9.814113974571228027e-01,8.936758637428283691e-01,6.675987243652343750e-01,1.336930990219116211e+00,5.858669877052307129e-01,8.295902609825134277e-02,4.792755246162414551e-01,1.511858344078063965e+00,1.967911243438720703e+00,9.087949991226196289e-02
1.264000000000000057e+02,8.723063468933105469e-01,8.865750432014465332e-01,5.476560592651367188e-01,1.230421781539916992e+00,6.502934098243713379e-01,7.505132257938385010e-02,3.749153316020965576e-01,1.357434868812561035e+00,2.185900211334228516e+00,1.262173056602478027e-01
1.266000000000000085e+02,7.789910435676574707e-01,8.601009249687194824e-01,4.632962048053741455e-01,1.112675666809082031e+00,7.223395705223083496e-01,6.857413798570632935e-02,3.025387823581695557e-01,1.202402234077453613e+00,2.407866477966308594e+00,1.707704365253448486e-01
1.268000000000000114e+02,7.035145163536071777e-01,8.198361992835998535e-01,4.056563675403594971e-01,9.925634264945983887e-01,8.023114800453186035e-01,6.350882351398468018e-02,2.541711330413818359e-01,1.053675770759582520e+00,2.629827260971069336e+00,2.250836193561553955e-01
1.270000000000000000e+02,6.458521485328674316e-01,7.696980834007263184e-01,3.666477501392364502e-01,8.771162033081054688e-01,8.918308019638061523e-01,6.023992225527763367e-02,2.190272063016891479e-01,9.168007373809814453e-01,2.817639827728271484e+00,3.075082004070281982e-01
1.272000000000000028e+02,6.053764224052429199e-01,7.135259509086608887e-01,3.375478386878967285e-01,7.708254456520080566e-01,9.936145544052124023e-01,5.918550863862037659e-02,1.930042952299118042e-01,7.926329374313354492e-01,2.919134378433227539e+00,4.444437623023986816e-01
1.274000000000000057e+02,5.792335867881774902e-01,6.551870107650756836e-01,3.156097531318664551e-01,6.744272112846374512e-01,1.109512329101562500e+00,6.085142120718955994e-02,1.747291684150695801e-01,6.817410588264465332e-01,2.884211301803588867e+00,6.488658785820007324e-01
1.276000000000000085e+02,5.645761489868164062e-01,5.979996919631958008e-01,2.998936772346496582e-01,5.876260399818420410e-01,1.240070104598999023e+00,6.580354273319244385e-02,1.622993350028991699e-01,5.837129354476928711e-01,2.689190149307250977e+00,9.172846078872680664e-01
1.278000000000000114e+02,5.554437041282653809e-01,5.453239083290100098e-01,2.904124557971954346e-01,5.127949118614196777e-01,1.385552287101745605e+00,7.512062788009643555e-02,1.546034365892410278e-01,4.973914325237274170e-01,2.347479581832885742e+00,1.221113920211791992e+00
1.280000000000000000e+02,5.525154471397399902e-01,4.970717132091522217e-01,2.891548275947570801e-01,4.486597180366516113e-01,1.547870635986328125e+00,8.834490925073623657e-02,1.529446840286254883e-01,4.235658049583435059e-01,1.911720037460327148e+00,1.512813091278076172e+00
1.282000000000000171e+02,5.547947883605957031e-01,4.529243409633636475e-01,2.939779162406921387e-01,3.919645547866821289e-01,1.726364612579345703e+00,1.074213236570358276e-01,1.593357771635055542e-01,3.608067333698272705e-01,1.440338015556335449e+00,1.729030966758728027e+00
1.284000000000000057e+02,5.619443655014038086e-01,4.129751026630401611e-01,3.039846420288085938e-01,3.409917652606964111e-01,1.916753411293029785e+00,1.339347809553146362e-01,1.716914474964141846e-01,3.060754835605621338e-01,1.038330078125000000e+00,1.791662693023681641e+00
1.285999999999999943e+02,5.755488276481628418e-01,3.783680796623229980e-01,3.188536465167999268e-01,2.956201434135437012e-01,2.111786603927612305e+00,1.690473854541778564e-01,1.887592822313308716e-01,2.575036585330963135e-01,7.334474325180053711e-01,1.742186903953552246e+00
1.288000000000000114e+02,5.956170558929443359e-01,3.489431142807006836e-01,3.408144414424896240e-01,2.572156190872192383e-01,2.308794736862182617e+00,2.125232517719268799e-01,2.107732146978378296e-01,2.144680619239807129e-01,5.244516134262084961e-01,1.626496672630310059e+00
1.290000000000000000e+02,6.215478777885437012e-01,3.245689272880554199e-01,3.702098131179809570e-01,2.262295633554458618e-01,2.496496438980102539e+00,2.691616117954254150e-01,2.385328859090805054e-01,1.778168976306915283e-01,3.976885378360748291e-01,1.469984173774719238e+00
1.292000000000000171e+02,6.526817679405212402e-01,3.045328557491302490e-01,4.049885571002960205e-01,2.011888623237609863e-01,2.646100282669067383e+00,3.519612252712249756e-01,2.714805006980895996e-01,1.474070847034454346e-01,3.112525343894958496e-01,1.306810140609741211e+00
1.294000000000000057e+02,6.890146136283874512e-01,2.879458963871002197e-01,4.445532560348510742e-01,1.800238490104675293e-01,2.708803892135620117e+00,4.864124059677124023e-01,3.095788359642028809e-01,1.227045133709907532e-01,2.513566315174102783e-01,1.148950815200805664e+00
1.295999999999999943e+02,7.301152348518371582e-01,2.746122181415557861e-01,4.887076616287231445e-01,1.620145738124847412e-01,2.652004241943359375e+00,6.779147982597351074e-01,3.528871536254882812e-01,1.026271432638168335e-01,2.108872234821319580e-01,1.000603318214416504e+00
1.298000000000000114e+02,7.756041288375854492e-01,2.646475732326507568e-01,5.373202562332153320e-01,1.469808965921401978e-01,2.451116561889648438e+00,9.224745035171508789e-01,4.005725085735321045e-01,8.593495935201644897e-02,1.803851872682571411e-01,8.659598827362060547e-01
1.300000000000000000e+02,8.255575299263000488e-01,2.572718560695648193e-01,5.902580618858337402e-01,1.348814070224761963e-01,2.135817766189575195e+00,1.184806704521179199e+00,4.527975618839263916e-01,7.228673994541168213e-02,1.584720164537429810e-01,7.449508905410766602e-01
1.302000000000000171e+02,8.801252245903015137e-01,2.518975436687469482e-01,6.478843092918395996e-01,1.254268139600753784e-01,1.746083617210388184e+00,1.429178237915039062e+00,5.096644759178161621e-01,6.156309321522712708e-02,1.434594243764877319e-01,6.376607418060302734e-01
1.304000000000000057e+02,9.402815103530883789e-01,2.482536584138870239e-01,7.106897234916687012e-01,1.178809776902198792e-01,1.335901618003845215e+00,1.603057622909545898e+00,5.717930793762207031e-01,5.273716151714324951e-02,1.339064836502075195e-01,5.429848432540893555e-01
1.305999999999999943e+02,1.006818294525146484e+00,2.462178319692611694e-01,7.807410359382629395e-01,1.118084713816642761e-01,9.882022142410278320e-01,1.644526362419128418e+00,6.399894356727600098e-01,4.525056853890419006e-02,1.285184174776077271e-01,4.600311219692230225e-01
1.308000000000000114e+02,1.078979611396789551e+00,2.468752562999725342e-01,8.596127033233642578e-01,1.073702946305274963e-01,7.273834943771362305e-01,1.588906884193420410e+00,7.154432535171508789e-01,3.903882205486297607e-02,1.305175423622131348e-01,3.895414471626281738e-01
1.310000000000000000e+02,1.155901670455932617e+00,2.503940463066101074e-01,9.482324123382568359e-01,1.047488227486610413e-01,5.516389608383178711e-01,1.478262066841125488e+00,7.984043359756469727e-01,3.429010510444641113e-02,1.400361508131027222e-01,3.296084403991699219e-01
1.312000000000000171e+02,1.236707568168640137e+00,2.572169899940490723e-01,1.050436973571777344e+00,1.046412438154220581e-01,4.372114539146423340e-01,1.339478731155395508e+00,8.915320038795471191e-01,3.132642433047294617e-02,1.550744175910949707e-01,2.770872414112091064e-01
1.314000000000000057e+02,1.319706797599792480e+00,2.679896652698516846e-01,1.167338371276855469e+00,1.075710356235504150e-01,3.595467209815979004e-01,1.193943977355957031e+00,9.973052144050598145e-01,3.064507804811000824e-02,1.743948906660079956e-01,2.302708029747009277e-01
1.315999999999999943e+02,1.403965592384338379e+00,2.836028337478637695e-01,1.298344016075134277e+00,1.145873367786407471e-01,3.055286705493927002e-01,1.053086876869201660e+00,1.116987824440002441e+00,3.259801492094993591e-02,1.990037560462951660e-01,1.893314272165298462e-01
1.318000000000000114e+02,1.487822532653808594e+00,3.044909536838531494e-01,1.440984725952148438e+00,1.259988844394683838e-01,2.686178088188171387e-01,9.207281470298767090e-01,1.251214623451232910e+00,3.770605474710464478e-02,2.285519540309906006e-01,1.543163955211639404e-01
1.320000000000000000e+02,1.568230390548706055e+00,3.316302001476287842e-01,1.595395684242248535e+00,1.428090631961822510e-01,2.405858933925628662e-01,8.005962967872619629e-01,1.401062011718750000e+00,4.725077003240585327e-02,2.631706893444061279e-01,1.254773437976837158e-01
1.322000000000000171e+02,1.630699634552001953e+00,3.715568482875823975e-01,1.757464885711669922e+00,1.662189066410064697e-01,2.203220874071121216e-01,6.923375725746154785e-01,1.568783640861511230e+00,6.061217188835144043e-02,3.030318617820739746e-01,1.019520387053489685e-01
1.324000000000000057e+02,1.668872594833374023e+00,4.239533543586730957e-01,1.924045443534851074e+00,1.968861222267150879e-01,2.062214463949203491e-01,5.962609052658081055e-01,1.754593849182128906e+00,7.979787886142730713e-02,3.480108976364135742e-01,8.296045660972595215e-02
1.325999999999999943e+02,1.676085710525512695e+00,4.879213571548461914e-01,2.091922283172607422e+00,2.353527247905731201e-01,1.970399618148803711e-01,5.114577412605285645e-01,1.957410097122192383e+00,1.065918430685997009e-01,3.973605930805206299e-01,6.722341477870941162e-02
1.328000000000000114e+02,1.646210789680480957e+00,5.618107318878173828e-01,2.248914003372192383e+00,2.869463860988616943e-01,1.945360749959945679e-01,4.393470287322998047e-01,2.167990207672119141e+00,1.421499103307723999e-01,4.513041973114013672e-01,5.457862839102745056e-02
1.330000000000000000e+02,1.578452944755554199e+00,6.407065391540527344e-01,2.369874477386474609e+00,3.618980348110198975e-01,1.998529732227325439e-01,3.778048753738403320e-01,2.381834745407104492e+00,1.866246759891510010e-01,5.100080370903015137e-01,4.461777955293655396e-02
1.332000000000000171e+02,1.485549211502075195e+00,7.176505327224731445e-01,2.432296037673950195e+00,4.661500453948974609e-01,2.108330577611923218e-01,3.235989809036254883e-01,2.594187498092651367e+00,2.409295141696929932e-01,5.741595625877380371e-01,3.631467744708061218e-02
1.334000000000000057e+02,1.373656988143920898e+00,7.860382795333862305e-01,2.405771017074584961e+00,6.144855618476867676e-01,2.267181128263473511e-01,2.752943038940429688e-01,2.766990184783935547e+00,3.252750337123870850e-01,6.447424888610839844e-01,2.913888357579708099e-02
1.335999999999999943e+02,1.248883605003356934e+00,8.404417634010314941e-01,2.262050628662109375e+00,8.061406612396240234e-01,2.475286126136779785e-01,2.325635850429534912e-01,2.852398395538330078e+00,4.630235433578491211e-01,7.224673628807067871e-01,2.323474362492561340e-02
1.338000000000000114e+02,1.120030403137207031e+00,8.761729598045349121e-01,2.025540113449096680e+00,1.014406561851501465e+00,2.751583755016326904e-01,1.968318223953247070e-01,2.806126832962036133e+00,6.655415892601013184e-01,8.082215189933776855e-01,1.885580085217952728e-02
1.340000000000000000e+02,9.977415800094604492e-01,8.926737308502197266e-01,1.722769379615783691e+00,1.217445850372314453e+00,3.081642091274261475e-01,1.674574017524719238e-01,2.603197574615478516e+00,9.287018775939941406e-01,9.047508835792541504e-01,1.632578298449516296e-02
1.342000000000000171e+02,8.866676688194274902e-01,8.887431025505065918e-01,1.387035131454467773e+00,1.378149151802062988e+00,3.464227020740509033e-01,1.435637474060058594e-01,2.265676498413085938e+00,1.218938112258911133e+00,1.014405846595764160e+00,1.616828516125679016e-02
1.344000000000000057e+02,7.909590005874633789e-01,8.646497726440429688e-01,1.077100038528442383e+00,1.451521992683410645e+00,3.896577954292297363e-01,1.239425390958786011e-01,1.842422962188720703e+00,1.494084000587463379e+00,1.137582540512084961e+00,1.860443688929080963e-02
1.345999999999999943e+02,7.130552530288696289e-01,8.260027170181274414e-01,8.306471109390258789e-01,1.427963376045227051e+00,4.373781085014343262e-01,1.075377985835075378e-01,1.392722249031066895e+00,1.691572308540344238e+00,1.275572299957275391e+00,2.433909848332405090e-02
1.348000000000000114e+02,6.530745625495910645e-01,7.770729660987854004e-01,6.578132510185241699e-01,1.347603082656860352e+00,4.895704388618469238e-01,9.414823353290557861e-02,1.011235594749450684e+00,1.742905139923095703e+00,1.429763078689575195e+00,3.451880812644958496e-02
1.350000000000000000e+02,6.102437973022460938e-01,7.215442657470703125e-01,5.384034514427185059e-01,1.238429069519042969e+00,5.462195277214050293e-01,8.352049440145492554e-02,7.239686250686645508e-01,1.688295125961303711e+00,1.602484464645385742e+00,4.857260361313819885e-02
1.352000000000000171e+02,5.822185277938842773e-01,6.634245514869689941e-01,4.549993574619293213e-01,1.118153572082519531e+00,6.079022884368896484e-01,7.470786571502685547e-02,5.291661024093627930e-01,1.572551965713500977e+00,1.793890476226806641e+00,6.868162006139755249e-02
1.354000000000000057e+02,5.668430328369140625e-01,6.056932806968688965e-01,3.977716267108917236e-01,9.965359568595886230e-01,6.756608486175537109e-01,6.742556393146514893e-02,4.078777134418487549e-01,1.421586632728576660e+00,2.002824783325195312e+00,9.687405824661254883e-02
1.355999999999999943e+02,5.567570924758911133e-01,5.524035692214965820e-01,3.593616485595703125e-01,8.797441124916076660e-01,7.514602541923522949e-01,6.153229624032974243e-02,3.251613080501556396e-01,1.264351844787597656e+00,2.221463680267333984e+00,1.337281614542007446e-01
1.358000000000000114e+02,5.530441999435424805e-01,5.036088228225708008e-01,3.304771184921264648e-01,7.727634310722351074e-01,8.349127769470214844e-01,5.710438638925552368e-02,2.678916156291961670e-01,1.112340807914733887e+00,2.443566083908081055e+00,1.798540055751800537e-01
1.360000000000000000e+02,5.545839667320251465e-01,4.588864743709564209e-01,3.086463212966918945e-01,6.754331588745117188e-01,9.295157790184020996e-01,5.469686537981033325e-02,2.288330048322677612e-01,9.696233272552490234e-01,2.664524316787719727e+00,2.361054569482803345e-01
1.362000000000000171e+02,5.609973073005676270e-01,4.183140099048614502e-01,2.930937409400939941e-01,5.879701375961303711e-01,1.036931633949279785e+00,5.460814759135246277e-02,1.994313448667526245e-01,8.401957750320434570e-01,2.840232372283935547e+00,3.272348046302795410e-01
1.364000000000000057e+02,5.735868215560913086e-01,3.829623460769653320e-01,2.836714386940002441e-01,5.124787688255310059e-01,1.159381747245788574e+00,5.751638859510421753e-02,1.783169507980346680e-01,7.238537669181823730e-01,2.920917510986328125e+00,4.746706485748291016e-01
1.365999999999999943e+02,5.927430391311645508e-01,3.528242707252502441e-01,2.822830080986022949e-01,4.477329254150390625e-01,1.296022653579711914e+00,6.411032378673553467e-02,1.637695729732513428e-01,6.206275820732116699e-01,2.862164020538330078e+00,6.901620626449584961e-01
1.368000000000000114e+02,6.178903579711914062e-01,3.277684152126312256e-01,2.871282994747161865e-01,3.906996250152587891e-01,1.448340892791748047e+00,7.498777657747268677e-02,1.545252054929733276e-01,5.296524763107299805e-01,2.639219999313354492e+00,9.684828519821166992e-01
1.370000000000000000e+02,6.483303904533386230e-01,3.071461021900177002e-01,2.972345948219299316e-01,3.395369052886962891e-01,1.617876052856445312e+00,9.031591564416885376e-02,1.497476696968078613e-01,4.504570364952087402e-01,2.278256654739379883e+00,1.272154450416564941e+00
1.372000000000000171e+02,6.839519143104553223e-01,2.900805175304412842e-01,3.121825754642486572e-01,2.939709722995758057e-01,1.803285479545593262e+00,1.120218038558959961e-01,1.531243771314620972e-01,3.833000063896179199e-01,1.831573486328125000e+00,1.554955720901489258e+00
1.374000000000000057e+02,7.244330048561096191e-01,2.763113975524902344e-01,3.340291976928710938e-01,2.552369832992553711e-01,1.997940659523010254e+00,1.417559087276458740e-01,1.633392870426177979e-01,3.256077766418457031e-01,1.368598937988281250e+00,1.746277213096618652e+00
1.375999999999999943e+02,7.692735195159912109e-01,2.659589648246765137e-01,3.633197844028472900e-01,2.239140123128890991e-01,2.197260856628417969e+00,1.799854338169097900e-01,1.788024753332138062e-01,2.747874855995178223e-01,9.819949865341186523e-01,1.786443114280700684e+00
1.378000000000000114e+02,8.186246752738952637e-01,2.583307325839996338e-01,3.979698121547698975e-01,1.986308246850967407e-01,2.397182226181030273e+00,2.269374430179595947e-01,1.987384706735610962e-01,2.294270396232604980e-01,6.942020654678344727e-01,1.723345994949340820e+00
1.380000000000000000e+02,8.724476695060729980e-01,2.526497542858123779e-01,4.374034702777862549e-01,1.772878915071487427e-01,2.577423572540283203e+00,2.923594415187835693e-01,2.244381457567214966e-01,1.903082132339477539e-01,5.006517171859741211e-01,1.599637985229492188e+00
1.382000000000000171e+02,9.317982792854309082e-01,2.488171905279159546e-01,4.815133810043334961e-01,1.591933220624923706e-01,2.699987888336181641e+00,3.947414159774780273e-01,2.553661465644836426e-01,1.573846638202667236e-01,3.817108273506164551e-01,1.441275835037231445e+00
1.384000000000000057e+02,9.979771375656127930e-01,2.465623915195465088e-01,5.300778150558471680e-01,1.440706402063369751e-01,2.717107057571411133e+00,5.535315871238708496e-01,2.912835478782653809e-01,1.305843889713287354e-01,3.002478182315826416e-01,1.278782129287719727e+00
1.385999999999999943e+02,1.069238305091857910e+00,2.468612343072891235e-01,5.829606652259826660e-01,1.318764090538024902e-01,2.607928037643432617e+00,7.684550285339355469e-01,3.324790894985198975e-01,1.085722967982292175e-01,2.444119304418563843e-01,1.122295022010803223e+00
1.388000000000000114e+02,1.145690917968750000e+00,2.500302493572235107e-01,6.405171155929565430e-01,1.223180517554283142e-01,2.355770587921142578e+00,1.028773546218872070e+00,3.783280849456787109e-01,9.054701030254364014e-02,2.056700289249420166e-01,9.763760566711425781e-01
1.390000000000000000e+02,1.226157307624816895e+00,2.563512921333312988e-01,7.032489776611328125e-01,1.146665513515472412e-01,2.003900289535522461e+00,1.292774558067321777e+00,4.287567436695098877e-01,7.567090541124343872e-02,1.767074614763259888e-01,8.440550565719604492e-01
1.392000000000000171e+02,1.308872818946838379e+00,2.666064500808715820e-01,7.731269001960754395e-01,1.084872186183929443e-01,1.590783357620239258e+00,1.518998503684997559e+00,4.837082624435424805e-01,6.384802609682083130e-02,1.561484485864639282e-01,7.256012558937072754e-01
1.394000000000000057e+02,1.392706155776977539e+00,2.815135419368743896e-01,8.515623807907104492e-01,1.039051190018653870e-01,1.197125434875488281e+00,1.641881108283996582e+00,5.436379313468933105e-01,5.437895283102989197e-02,1.421063542366027832e-01,6.205828785896301270e-01
1.395999999999999943e+02,1.476704239845275879e+00,3.016838133335113525e-01,9.396848082542419434e-01,1.011323556303977966e-01,8.790363669395446777e-01,1.641313314437866211e+00,6.090924739837646484e-01,4.651113599538803101e-02,1.332868635654449463e-01,5.279992818832397461e-01
1.398000000000000114e+02,1.558802723884582520e+00,3.272576034069061279e-01,1.041541934013366699e+00,1.008394956588745117e-01,6.495925188064575195e-01,1.561921119689941406e+00,6.815887093544006348e-01,3.971320763230323792e-02,1.287122517824172974e-01,4.472062885761260986e-01
1.400000000000000000e+02,1.623976111412048340e+00,3.654959499835968018e-01,1.158186435699462891e+00,1.034677401185035706e-01,5.013670921325683594e-01,1.435266375541687012e+00,7.614656090736389160e-01,3.434442356228828430e-02,1.321424990892410278e-01,3.787122666835784912e-01
1.402000000000000171e+02,1.665652513504028320e+00,4.164158105850219727e-01,1.289063930511474609e+00,1.101737469434738159e-01,4.019204378128051758e-01,1.291345000267028809e+00,8.501302599906921387e-01,3.058674186468124390e-02,1.427368670701980591e-01,3.202571570873260498e-01
1.404000000000000057e+02,1.677549362182617188e+00,4.789990186691284180e-01,1.432108521461486816e+00,1.212638244032859802e-01,3.331734240055084229e-01,1.146166563034057617e+00,9.505439996719360352e-01,2.891544811427593231e-02,1.585098356008529663e-01,2.687883675098419189e-01
1.405999999999999943e+02,1.653534173965454102e+00,5.516052842140197754e-01,1.587575912475585938e+00,1.375218033790588379e-01,2.870144546031951904e-01,1.006738543510437012e+00,1.064491868019104004e+00,2.970124781131744385e-02,1.787094622850418091e-01,2.229133993387222290e-01
1.408000000000000114e+02,1.590157866477966309e+00,6.303010582923889160e-01,1.751583576202392578e+00,1.603768020868301392e-01,2.533709108829498291e-01,8.781545758247375488e-01,1.192736864089965820e+00,3.340301290154457092e-02,2.041999995708465576e-01,1.830260455608367920e-01
1.410000000000000000e+02,1.499968886375427246e+00,7.080855369567871094e-01,1.920262694358825684e+00,1.905253678560256958e-01,2.283031791448593140e-01,7.616009712219238281e-01,1.335783123970031738e+00,4.100650921463966370e-02,2.346233576536178589e-01,1.490732133388519287e-01
1.412000000000000171e+02,1.390183448791503906e+00,7.780117988586425781e-01,2.090705871582031250e+00,2.284767329692840576e-01,2.106088995933532715e-01,6.572830677032470703e-01,1.495787143707275391e+00,5.255704373121261597e-02,2.700865268707275391e-01,1.212857663631439209e-01
1.414000000000000057e+02,1.266706347465515137e+00,8.346233963966369629e-01,2.253499269485473633e+00,2.781544327735900879e-01,1.984689235687255859e-01,5.651440620422363281e-01,1.674225091934204102e+00,6.905862689018249512e-02,3.108021914958953857e-01,9.852465242147445679e-02
1.415999999999999943e+02,1.137422919273376465e+00,8.726944327354431152e-01,2.381845235824584961e+00,3.511201739311218262e-01,1.911802291870117188e-01,4.842091798782348633e-01,1.871206045150756836e+00,9.202896058559417725e-02,3.565010726451873779e-01,8.012250810861587524e-02
1.418000000000000114e+02,1.013881683349609375e+00,8.918809294700622559e-01,2.454622268676757812e+00,4.527988433837890625e-01,1.916573643684387207e-01,4.158021211624145508e-01,2.080573081970214844e+00,1.239111721515655518e-01,4.066406786441802979e-01,6.491677463054656982e-02
1.420000000000000000e+02,9.008793830871582031e-01,8.910614848136901855e-01,2.437719583511352539e+00,5.994056463241577148e-01,1.990499198436737061e-01,3.567723333835601807e-01,2.294643640518188477e+00,1.645654737949371338e-01,4.613435566425323486e-01,5.278825759887695312e-02
1.422000000000000171e+02,8.027665615081787109e-01,8.692979812622070312e-01,2.303054332733154297e+00,7.910926342010498047e-01,2.120068967342376709e-01,3.048319220542907715e-01,2.509488105773925781e+00,2.144964337348937988e-01,5.209776759147644043e-01,4.317886009812355042e-02
1.424000000000000057e+02,7.223130464553833008e-01,8.323378562927246094e-01,2.068745851516723633e+00,1.004021763801574707e+00,2.293995171785354614e-01,2.582779228687286377e-01,2.705306053161621094e+00,2.832777798175811768e-01,5.861082673072814941e-01,3.516023606061935425e-02
1.425999999999999943e+02,6.598616838455200195e-01,7.844679951667785645e-01,1.765413165092468262e+00,1.212803006172180176e+00,2.528360188007354736e-01,2.179928421974182129e-01,2.833366155624389648e+00,3.972602188587188721e-01,6.578838825225830078e-01,2.814485318958759308e-02
1.428000000000000114e+02,6.146383285522460938e-01,7.295963168144226074e-01,1.423767685890197754e+00,1.381704807281494141e+00,2.823300659656524658e-01,1.843426823616027832e-01,2.842640876770019531e+00,5.734612941741943359e-01,7.369108200073242188e-01,2.249441668391227722e-02
1.430000000000000000e+02,5.848724842071533203e-01,6.714895367622375488e-01,1.103673458099365234e+00,1.465958833694458008e+00,3.170756697654724121e-01,1.569695025682449341e-01,2.711687326431274414e+00,8.116677403450012207e-01,8.245015144348144531e-01,1.842958666384220123e-02
1.432000000000000171e+02,5.683174133300781250e-01,6.134846210479736328e-01,8.469029664993286133e-01,1.448947429656982422e+00,3.572361171245574951e-01,1.346544027328491211e-01,2.425731658935546875e+00,1.098013401031494141e+00,9.234023690223693848e-01,1.632554084062576294e-02
1.434000000000000057e+02,5.574357509613037109e-01,5.595174431800842285e-01,6.653857231140136719e-01,1.370969176292419434e+00,4.019400775432586670e-01,1.161554753780364990e-01,2.033583402633666992e+00,1.386728882789611816e+00,1.035637736320495605e+00,1.663817837834358215e-02
1.435999999999999943e+02,5.529958009719848633e-01,5.101613402366638184e-01,5.416634082794189453e-01,1.261258125305175781e+00,4.512246251106262207e-01,1.007674261927604675e-01,1.580351591110229492e+00,1.627015113830566406e+00,1.161408662796020508e+00,1.961711607873439789e-02
1.438000000000000114e+02,5.538414716720581055e-01,4.648608863353729248e-01,4.549856185913085938e-01,1.139513969421386719e+00,5.049141645431518555e-01,8.836582303047180176e-02,1.164627552032470703e+00,1.738715887069702148e+00,1.302027940750122070e+00,2.612568996846675873e-02
1.440000000000000000e+02,5.596097707748413086e-01,4.237039089202880859e-01,3.955997228622436523e-01,1.015781760215759277e+00,5.632370710372924805e-01,7.851218432188034058e-02,8.358799219131469727e-01,1.725062251091003418e+00,1.459312438964843750e+00,3.686548396944999695e-02
1.442000000000000171e+02,5.712291598320007324e-01,3.876031935214996338e-01,3.554310798645019531e-01,8.968161940574645996e-01,6.267282962799072266e-01,7.021714001893997192e-02,6.020298004150390625e-01,1.632309794425964355e+00,1.635457396507263184e+00,5.188706517219543457e-02
1.444000000000000057e+02,5.895200967788696289e-01,3.567459881305694580e-01,3.256246447563171387e-01,7.872869372367858887e-01,6.971727013587951660e-01,6.336271017789840698e-02,4.528773725032806396e-01,1.492201566696166992e+00,1.830295801162719727e+00,7.318592816591262817e-02
1.445999999999999943e+02,6.138768196105957031e-01,3.309946954250335693e-01,3.031709194183349609e-01,6.878655552864074707e-01,7.755901813507080078e-01,5.792773887515068054e-02,3.561826944351196289e-01,1.334685683250427246e+00,2.041440248489379883e+00,1.028189808130264282e-01
1.448000000000000114e+02,6.436001658439636230e-01,3.097618818283081055e-01,2.870900928974151611e-01,5.984064340591430664e-01,8.623630404472351074e-01,5.409218370914459229e-02,2.881792783737182617e-01,1.179604053497314453e+00,2.260877132415771484e+00,1.412806808948516846e-01
1.450000000000000000e+02,6.784791350364685059e-01,2.922045886516571045e-01,2.769083976745605469e-01,5.205755829811096191e-01,9.610389471054077148e-01,5.239319801330566406e-02,2.437756657600402832e-01,1.031350731849670410e+00,2.482986688613891602e+00,1.891519725322723389e-01
1.452000000000000171e+02,7.183054089546203613e-01,2.779666185379028320e-01,2.747756540775299072e-01,4.543918371200561523e-01,1.073057293891906738e+00,5.317611619830131531e-02,2.104227244853973389e-01,8.962147235870361328e-01,2.698604583740234375e+00,2.498129904270172119e-01
1.454000000000000057e+02,7.625906467437744141e-01,2.671377658843994141e-01,2.789326310157775879e-01,3.961666822433471680e-01,1.200097560882568359e+00,5.700365081429481506e-02,1.858124434947967529e-01,7.736123204231262207e-01,2.859908103942871094e+00,3.504002094268798828e-01
1.455999999999999943e+02,8.113330006599426270e-01,2.591648995876312256e-01,2.886369526386260986e-01,3.442198932170867920e-01,1.341452240943908691e+00,6.495462357997894287e-02,1.687112748622894287e-01,6.644520163536071777e-01,2.916800498962402344e+00,5.096745491027832031e-01
1.458000000000000114e+02,8.646109104156494141e-01,2.532199621200561523e-01,3.031031191349029541e-01,2.977675497531890869e-01,1.499314069747924805e+00,7.678034901618957520e-02,1.572643816471099854e-01,5.682200789451599121e-01,2.830839157104492188e+00,7.364338636398315430e-01
1.460000000000000000e+02,9.230323433876037598e-01,2.491756826639175415e-01,3.237650990486145020e-01,2.576565146446228027e-01,1.674565076828002930e+00,9.388510882854461670e-02,1.503329277038574219e-01,4.836044907569885254e-01,2.581884622573852539e+00,1.022020459175109863e+00
1.462000000000000171e+02,9.881664514541625977e-01,2.466765344142913818e-01,3.522253334522247314e-01,2.252277135848999023e-01,1.864463686943054199e+00,1.178946644067764282e-01,1.502243876457214355e-01,4.116462767124176025e-01,2.203120231628417969e+00,1.324904918670654297e+00
1.464000000000000057e+02,1.058867335319519043e+00,2.466091960668563843e-01,3.861084282398223877e-01,1.989781856536865234e-01,2.061527967453002930e+00,1.504824161529541016e-01,1.577165424823760986e-01,3.502393960952758789e-01,1.746291637420654297e+00,1.596704244613647461e+00
1.465999999999999943e+02,1.134478807449340820e+00,2.493484467267990112e-01,4.249543845653533936e-01,1.770842522382736206e-01,2.262269020080566406e+00,1.914019882678985596e-01,1.710736900568008423e-01,2.965931296348571777e-01,1.295396089553833008e+00,1.759829163551330566e+00
1.468000000000000114e+02,1.214199185371398926e+00,2.551421225070953369e-01,4.684211909770965576e-01,1.585074067115783691e-01,2.463372945785522461e+00,2.410721182823181152e-01,1.888833940029144287e-01,2.488244026899337769e-01,9.261816740036010742e-01,1.779960632324218750e+00
1.470000000000000000e+02,1.296623229980468750e+00,2.647841572761535645e-01,5.163692235946655273e-01,1.429140120744705200e-01,2.635411739349365234e+00,3.138746023178100586e-01,2.119453400373458862e-01,2.067715972661972046e-01,6.557571887969970703e-01,1.704738259315490723e+00
1.472000000000000171e+02,1.380563855171203613e+00,2.789661586284637451e-01,5.686769485473632812e-01,1.302694380283355713e-01,2.737078905105590820e+00,4.310721158981323242e-01,2.405592799186706543e-01,1.710511147975921631e-01,4.767124652862548828e-01,1.573371529579162598e+00
1.474000000000000057e+02,1.464807987213134766e+00,2.983747720718383789e-01,6.255334019660949707e-01,1.202408969402313232e-01,2.720811843872070312e+00,6.080806851387023926e-01,2.742570042610168457e-01,1.415019333362579346e-01,3.655233681201934814e-01,1.413116693496704102e+00
1.475999999999999943e+02,1.547624349594116211e+00,3.230537772178649902e-01,6.875060200691223145e-01,1.122283488512039185e-01,2.565111875534057617e+00,8.413987159729003906e-01,3.131145834922790527e-01,1.174126714468002319e-01,2.885936796665191650e-01,1.251494050025939941e+00
1.478000000000000114e+02,1.616499662399291992e+00,3.592871129512786865e-01,7.563335299491882324e-01,1.057929098606109619e-01,2.275951862335205078e+00,1.110017418861389160e+00,3.571580648422241211e-01,9.791309386491775513e-02,2.368328273296356201e-01,1.096164464950561523e+00
1.480000000000000000e+02,1.662061333656311035e+00,4.083846807479858398e-01,8.336532115936279297e-01,1.009157896041870117e-01,1.897107481956481934e+00,1.374338626861572266e+00,4.055962860584259033e-01,8.170211315155029297e-02,1.999073922634124756e-01,9.526758193969726562e-01
1.482000000000000171e+02,1.678299188613891602e+00,4.695098996162414551e-01,9.202895164489746094e-01,9.779693931341171265e-02,1.472890257835388184e+00,1.584967732429504395e+00,4.585571289062500000e-01,6.852893531322479248e-02,1.725203990936279297e-01,8.226322531700134277e-01
1.484000000000000057e+02,1.659379839897155762e+00,5.409196615219116211e-01,1.020177125930786133e+00,9.700580686330795288e-02,1.094069123268127441e+00,1.668026089668273926e+00,5.162285566329956055e-01,5.816872417926788330e-02,1.531994342803955078e-01,7.063536643981933594e-01
1.485999999999999943e+02,1.600805521011352539e+00,6.194006800651550293e-01,1.134706616401672363e+00,9.908955544233322144e-02,7.990164756774902344e-01,1.638978600502014160e+00,5.792127847671508789e-01,4.958197474479675293e-02,1.401983052492141724e-01,6.037638783454895020e-01
1.488000000000000114e+02,1.513904809951782227e+00,6.976631879806518555e-01,1.263800024986267090e+00,1.050027981400489807e-01,5.926293134689331055e-01,1.542119264602661133e+00,6.486867070198059082e-01,4.224762693047523499e-02,1.321588903665542603e-01,5.134020447731018066e-01
1.490000000000000000e+02,1.406458616256713867e+00,7.690063714981079102e-01,1.405406832695007324e+00,1.152275800704956055e-01,4.626369476318359375e-01,1.404678583145141602e+00,7.252762317657470703e-01,3.623740747570991516e-02,1.286076009273529053e-01,4.349629282951354980e-01
1.492000000000000171e+02,1.284220457077026367e+00,8.277410268783569336e-01,1.560239672660827637e+00,1.302075684070587158e-01,3.741170167922973633e-01,1.256820321083068848e+00,8.094685673713684082e-01,3.171091899275779724e-02,1.333490014076232910e-01,3.682823479175567627e-01
1.494000000000000057e+02,1.154854416847229004e+00,8.683748841285705566e-01,1.725297808647155762e+00,1.516841650009155273e-01,3.120748698711395264e-01,1.111565828323364258e+00,9.044687151908874512e-01,2.905699796974658966e-02,1.448162347078323364e-01,3.110298812389373779e-01
1.495999999999999943e+02,1.030326247215270996e+00,8.900600075721740723e-01,1.895781159400939941e+00,1.803869158029556274e-01,2.715525627136230469e-01,9.731078743934631348e-01,1.012270927429199219e+00,2.871792577207088470e-02,1.612503230571746826e-01,2.604815959930419922e-01
1.498000000000000114e+02,9.156277179718017578e-01,8.924174308776855469e-01,2.068584918975830078e+00,2.169401049613952637e-01,2.404018789529800415e-01,8.471357822418212891e-01,1.133982896804809570e+00,3.105920925736427307e-02,1.823671013116836548e-01,2.155650407075881958e-01
1.500000000000000000e+02,8.150964379310607910e-01,8.732818961143493652e-01,2.239294767379760742e+00,2.625358700752258301e-01,2.175384461879730225e-01,7.329851388931274414e-01,1.270314335823059082e+00,3.671666979789733887e-02,2.086506038904190063e-01,1.766192466020584106e-01
1.502000000000000171e+02,7.321913242340087891e-01,8.381369113922119141e-01,2.380408048629760742e+00,3.301322162151336670e-01,2.015611529350280762e-01,6.313858032226562500e-01,1.422597050666809082e+00,4.688338190317153931e-02,2.399478107690811157e-01,1.437199115753173828e-01
1.504000000000000057e+02,6.673024892807006836e-01,7.914988398551940918e-01,2.471823215484619141e+00,4.245220720767974854e-01,1.908475160598754883e-01,5.418062210083007812e-01,1.592985272407531738e+00,6.084233149886131287e-02,2.762418389320373535e-01,1.169570535421371460e-01
1.505999999999999943e+02,6.198749542236328125e-01,7.373531460762023926e-01,2.475390911102294922e+00,5.640834569931030273e-01,1.851778030395507812e-01,4.640357494354248047e-01,1.781553387641906738e+00,8.085393905639648438e-02,3.178785443305969238e-01,9.500796347856521606e-02
1.508000000000000114e+02,5.883896350860595703e-01,6.793118119239807129e-01,2.366245746612548828e+00,7.502996921539306641e-01,1.875589787960052490e-01,3.978846073150634766e-01,1.986509084701538086e+00,1.089081615209579468e-01,3.642998337745666504e-01,7.718953490257263184e-02
1.510000000000000000e+02,5.700338482856750488e-01,6.211030483245849609e-01,2.145884037017822266e+00,9.676554799079895020e-01,1.965937763452529907e-01,3.407275080680847168e-01,2.199292898178100586e+00,1.455800831317901611e-01,4.152115285396575928e-01,6.250009685754776001e-02
1.512000000000000171e+02,5.584585666656494141e-01,5.665212273597717285e-01,1.848410606384277344e+00,1.183572649955749512e+00,2.109550833702087402e-01,2.902273237705230713e-01,2.414334535598754883e+00,1.913110315799713135e-01,4.706985950469970703e-01,5.090194940567016602e-02
1.514000000000000057e+02,5.532656311988830566e-01,5.166181921958923340e-01,1.502848744392395020e+00,1.366470575332641602e+00,2.298338860273361206e-01,2.450747191905975342e-01,2.623136043548583984e+00,2.490026950836181641e-01,5.312246680259704590e-01,4.154941812157630920e-02
1.515999999999999943e+02,5.534648895263671875e-01,4.707978069782257080e-01,1.166697978973388672e+00,1.474317193031311035e+00,2.551946043968200684e-01,2.065328061580657959e-01,2.787849664688110352e+00,3.397704362869262695e-01,5.973039865493774414e-01,3.376981243491172791e-02
1.518000000000000114e+02,5.585621595382690430e-01,4.290549159049987793e-01,8.914421796798706055e-01,1.475226044654846191e+00,2.860886454582214355e-01,1.744001060724258423e-01,2.856964588165283203e+00,4.864453375339508057e-01,6.702039837837219238e-01,2.693210355937480927e-02
1.520000000000000000e+02,5.694435834884643555e-01,3.923552036285400391e-01,6.921634078025817871e-01,1.405806660652160645e+00,3.221530616283416748e-01,1.484294384717941284e-01,2.792133808135986328e+00,6.974972486495971680e-01,7.504817843437194824e-01,2.152440696954727173e-02
1.522000000000000171e+02,5.870143771171569824e-01,3.608925938606262207e-01,5.590549707412719727e-01,1.297680497169494629e+00,3.635775446891784668e-01,1.271596848964691162e-01,2.570077419281005859e+00,9.676039814949035645e-01,8.398271203041076660e-01,1.775725372135639191e-02
1.524000000000000057e+02,6.105384826660156250e-01,3.344347774982452393e-01,4.646139442920684814e-01,1.175805211067199707e+00,4.094264507293701172e-01,1.094488650560379028e-01,2.218418121337890625e+00,1.258901596069335938e+00,9.407716989517211914e-01,1.602015271782875061e-02
1.525999999999999943e+02,6.395393610000610352e-01,3.126140832901000977e-01,4.003356099128723145e-01,1.049964547157287598e+00,4.598305225372314453e-01,9.477987885475158691e-02,1.786087989807128906e+00,1.527751445770263672e+00,1.055201053619384766e+00,1.673544757068157196e-02
1.528000000000000114e+02,6.737045049667358398e-01,2.946172356605529785e-01,3.562473654747009277e-01,9.282590746879577637e-01,5.146732926368713379e-01,8.312349021434783936e-02,1.341226220130920410e+00,1.707389116287231445e+00,1.183325171470642090e+00,2.020076103508472443e-02
1.530000000000000000e+02,7.128479480743408203e-01,2.799213826656341553e-01,3.246639370918273926e-01,8.151459097862243652e-01,5.742743611335754395e-01,7.367189973592758179e-02,9.700624346733093262e-01,1.742396116256713867e+00,1.326391935348510742e+00,2.740098349750041962e-02
1.532000000000000171e+02,7.565568089485168457e-01,2.686324119567871094e-01,3.005803227424621582e-01,7.122459411621093750e-01,6.391512751579284668e-01,6.576597690582275391e-02,6.946822404861450195e-01,1.678440213203430176e+00,1.486755132675170898e+00,3.866513818502426147e-02
1.534000000000000057e+02,8.046674132347106934e-01,2.602812051773071289e-01,2.832116782665252686e-01,6.194841265678405762e-01,7.116371393203735352e-01,5.921977758407592773e-02,5.101059675216674805e-01,1.556629300117492676e+00,1.666054248809814453e+00,5.461607500910758972e-02
1.536000000000000227e+02,8.573543429374694824e-01,2.540768086910247803e-01,2.717123627662658691e-01,5.383062958717346191e-01,7.918885946273803711e-01,5.411473661661148071e-02,3.944233655929565430e-01,1.403682351112365723e+00,1.864130258560180664e+00,7.704083621501922607e-02
1.538000000000000114e+02,9.147908687591552734e-01,2.498340904712677002e-01,2.673105597496032715e-01,4.689334630966186523e-01,8.813216090202331543e-01,5.072154849767684937e-02,3.152092993259429932e-01,1.246481657028198242e+00,2.077680349349975586e+00,1.080096662044525146e-01
1.540000000000000000e+02,9.789361953735351562e-01,2.471117675304412842e-01,2.700902521610260010e-01,4.084781110286712646e-01,9.830509424209594727e-01,4.953752085566520691e-02,2.608346939086914062e-01,1.094984412193298340e+00,2.297976493835449219e+00,1.479696631431579590e-01
1.542000000000000171e+02,1.048814058303833008e+00,2.466752976179122925e-01,2.784100770950317383e-01,3.546894192695617676e-01,1.098818182945251465e+00,5.100715160369873047e-02,2.231416404247283936e-01,9.540253281593322754e-01,2.520641565322875977e+00,1.973889470100402832e-01
1.544000000000000057e+02,1.123485922813415527e+00,2.490015476942062378e-01,2.918823659420013428e-01,3.067314922809600830e-01,1.229036331176757812e+00,5.555732548236846924e-02,1.949062496423721313e-01,8.259822130203247070e-01,2.731440067291259766e+00,2.622895240783691406e-01
1.546000000000000227e+02,1.202966809272766113e+00,2.542944252490997314e-01,3.105670809745788574e-01,2.644470036029815674e-01,1.374075889587402344e+00,6.443754583597183228e-02,1.747257411479949951e-01,7.110939025878906250e-01,2.877665281295776367e+00,3.721649646759033203e-01
1.548000000000000114e+02,1.285017371177673340e+00,2.634115815162658691e-01,3.374085426330566406e-01,2.300859093666076660e-01,1.536183595657348633e+00,7.713860273361206055e-02,1.609341055154800415e-01,6.094049215316772461e-01,2.911354064941406250e+00,5.427420735359191895e-01
1.550000000000000000e+02,1.368703007698059082e+00,2.768486738204956055e-01,3.699808418750762939e-01,2.020508050918579102e-01,1.715652108192443848e+00,9.552311897277832031e-02,1.522179991006851196e-01,5.196979641914367676e-01,2.800408363342285156e+00,7.797297835350036621e-01
1.552000000000000171e+02,1.452834010124206543e+00,2.955337166786193848e-01,4.077322781085968018e-01,1.791573762893676758e-01,1.909150123596191406e+00,1.211272627115249634e-01,1.481091678142547607e-01,4.418952167034149170e-01,2.527264833450317383e+00,1.071576237678527832e+00
1.554000000000000057e+02,1.536124825477600098e+00,3.195259571075439453e-01,4.500649571418762207e-01,1.597707420587539673e-01,2.109857082366943359e+00,1.554112434387207031e-01,1.523479968309402466e-01,3.758320212364196777e-01,2.134487628936767578e+00,1.373741388320922852e+00
1.556000000000000227e+02,1.606360197067260742e+00,3.542019426822662354e-01,4.968682825565338135e-01,1.433517187833786011e-01,2.312455654144287109e+00,1.982627213001251221e-01,1.632866710424423218e-01,3.190274536609649658e-01,1.669014334678649902e+00,1.634105086326599121e+00
1.558000000000000114e+02,1.654938817024230957e+00,4.015500545501708984e-01,5.480693578720092773e-01,1.298941820859909058e-01,2.511603355407714844e+00,2.515895664691925049e-01,1.793049126863479614e-01,2.688946425914764404e-01,1.229261875152587891e+00,1.771282553672790527e+00
1.560000000000000000e+02,1.675164103507995605e+00,4.609067142009735107e-01,6.037080883979797363e-01,1.191759929060935974e-01,2.677206039428710938e+00,3.299379348754882812e-01,1.998773813247680664e-01,2.241534143686294556e-01,8.761018514633178711e-01,1.773211240768432617e+00
1.562000000000000171e+02,1.660440087318420410e+00,5.309243798255920410e-01,6.643378734588623047e-01,1.105844676494598389e-01,2.760820865631103516e+00,4.589605331420898438e-01,2.261883765459060669e-01,1.856937557458877563e-01,6.209321618080139160e-01,1.687320113182067871e+00
1.564000000000000057e+02,1.607142329216003418e+00,6.085932254791259766e-01,7.310652732849121094e-01,1.037300378084182739e-01,2.722522020339965820e+00,6.481282711029052734e-01,2.576276063919067383e-01,1.533643603324890137e-01,4.552270472049713135e-01,1.549140095710754395e+00
1.566000000000000227e+02,1.523462295532226562e+00,6.870242357254028320e-01,8.058667778968811035e-01,9.830901026725769043e-02,2.536015272140502930e+00,8.945395350456237793e-01,2.940560281276702881e-01,1.271335631608963013e-01,3.510901033878326416e-01,1.387277483940124512e+00
1.568000000000000114e+02,1.418874382972717285e+00,7.592481374740600586e-01,8.898022174835205078e-01,9.460832923650741577e-02,2.223084211349487305e+00,1.166906356811523438e+00,3.358221948146820068e-01,1.056077033281326294e-01,2.783907651901245117e-01,1.226429939270019531e+00
1.570000000000000000e+02,1.298874258995056152e+00,8.195918798446655273e-01,9.858532547950744629e-01,9.300129860639572144e-02,1.827242732048034668e+00,1.428085446357727051e+00,3.821342289447784424e-01,8.793313801288604736e-02,2.304361164569854736e-01,1.072394013404846191e+00
1.572000000000000171e+02,1.170317292213439941e+00,8.627747893333435059e-01,1.096084713935852051e+00,9.413028508424758911e-02,1.399355411529541016e+00,1.623568654060363770e+00,4.330753982067108154e-01,7.339093834161758423e-02,1.950944662094116211e-01,9.310789108276367188e-01
1.574000000000000057e+02,1.044984579086303711e+00,8.869966864585876465e-01,1.221685171127319336e+00,9.873699396848678589e-02,1.030613660812377930e+00,1.682119965553283691e+00,4.885424375534057617e-01,6.190813332796096802e-02,1.690813302993774414e-01,8.030711412429809570e-01
1.576000000000000227e+02,9.288313388824462891e-01,8.922028541564941406e-01,1.360257267951965332e+00,1.075240448117256165e-01,7.505621910095214844e-01,1.635281920433044434e+00,5.491278767585754395e-01,5.262406915426254272e-02,1.509699523448944092e-01,6.889420747756958008e-01
1.578000000000000114e+02,8.267006874084472656e-01,8.753926753997802734e-01,1.512115240097045898e+00,1.206907853484153748e-01,5.590571165084838867e-01,1.527679204940795898e+00,6.153880953788757324e-01,4.489319026470184326e-02,1.387777775526046753e-01,5.881668329238891602e-01
1.580000000000000000e+02,7.417683005332946777e-01,8.420566320419311523e-01,1.675929188728332520e+00,1.399424225091934204e-01,4.373464286327362061e-01,1.385768532752990723e+00,6.886048316955566406e-01,3.822688758373260498e-02,1.313741207122802734e-01,4.995873570442199707e-01
1.582000000000000171e+02,6.748250126838684082e-01,7.967821359634399414e-01,1.846737027168273926e+00,1.662201434373855591e-01,3.549705445766448975e-01,1.235671639442443848e+00,7.693064212799072266e-01,3.301083669066429138e-02,1.291193366050720215e-01,4.231685698032379150e-01
1.584000000000000057e+02,6.253813505172729492e-01,7.435308694839477539e-01,2.021691560745239258e+00,2.001942247152328491e-01,2.971917688846588135e-01,1.090152621269226074e+00,8.590145707130432129e-01,2.942404709756374359e-02,1.352123022079467773e-01,3.583865165710449219e-01
1.586000000000000227e+02,5.921590924263000488e-01,6.859375238418579102e-01,2.197146892547607422e+00,2.424334287643432617e-01,2.584666013717651367e-01,9.529631137847900391e-01,9.608752131462097168e-01,2.799602411687374115e-02,1.475632041692733765e-01,3.023860752582550049e-01
1.588000000000000114e+02,5.725123882293701172e-01,6.276466846466064453e-01,2.353690624237060547e+00,3.017496466636657715e-01,2.289742678403854370e-01,8.281061649322509766e-01,1.076095342636108398e+00,2.901238389313220978e-02,1.648299098014831543e-01,2.530131340026855469e-01
1.590000000000000000e+02,5.603466033935546875e-01,5.726122856140136719e-01,2.467320442199707031e+00,3.867411017417907715e-01,2.075601816177368164e-01,7.155115604400634766e-01,1.205790400505065918e+00,3.299591317772865295e-02,1.868590861558914185e-01,2.091034054756164551e-01
1.592000000000000171e+02,5.544816255569458008e-01,5.222945809364318848e-01,2.500965595245361328e+00,5.131964087486267090e-01,1.926452219486236572e-01,6.153232455253601074e-01,1.350452065467834473e+00,4.103570803999900818e-02,2.139877676963806152e-01,1.711836159229278564e-01
1.594000000000000057e+02,5.540423393249511719e-01,4.760361909866333008e-01,2.434437751770019531e+00,6.861219406127929688e-01,1.829223632812500000e-01,5.271398425102233887e-01,1.512176513671875000e+00,5.288517475128173828e-02,2.461162954568862915e-01,1.393062323331832886e-01
1.596000000000000227e+02,5.585831999778747559e-01,4.338729381561279297e-01,2.244474649429321289e+00,9.004909396171569824e-01,1.782588660717010498e-01,4.509711861610412598e-01,1.692350625991821289e+00,6.994826346635818481e-02,2.832638323307037354e-01,1.134083122014999390e-01
1.598000000000000114e+02,5.688304305076599121e-01,3.967295587062835693e-01,1.966448545455932617e+00,1.121986746788024902e+00,1.820382773876190186e-01,3.862834274768829346e-01,1.891182661056518555e+00,9.372822195291519165e-02,3.257823288440704346e-01,9.225773811340332031e-02
1.600000000000000000e+02,5.854849219322204590e-01,3.646108806133270264e-01,1.627989530563354492e+00,1.324251890182495117e+00,1.921769976615905762e-01,3.301720917224884033e-01,2.101191759109497070e+00,1.263881772756576538e-01,3.728980123996734619e-01,7.500775903463363647e-02
1.602000000000000171e+02,6.083096861839294434e-01,3.375900089740753174e-01,1.274706244468688965e+00,1.467893242835998535e+00,2.074632793664932251e-01,2.804577946662902832e-01,2.315575838088989258e+00,1.678874194622039795e-01,4.245593845844268799e-01,6.082706525921821594e-02
1.604000000000000057e+02,6.366970539093017578e-01,3.152851760387420654e-01,9.727543592453002930e-01,1.501326322555541992e+00,2.273568063974380493e-01,2.361316382884979248e-01,2.531055450439453125e+00,2.186702787876129150e-01,4.807729125022888184e-01,4.969953745603561401e-02
1.606000000000000227e+02,6.702178120613098145e-01,2.969147562980651855e-01,7.451648712158203125e-01,1.448699593544006348e+00,2.536067366600036621e-01,1.983946561813354492e-01,2.724499225616455078e+00,2.897678017616271973e-01,5.421748161315917969e-01,4.060216620564460754e-02
1.608000000000000114e+02,7.087665796279907227e-01,2.818462252616882324e-01,5.924618244171142578e-01,1.348365664482116699e+00,2.853143513202667236e-01,1.670603454113006592e-01,2.845681190490722656e+00,4.086715877056121826e-01,6.094012856483459473e-01,3.297407552599906921e-02
1.610000000000000000e+02,7.518986463546752930e-01,2.701497673988342285e-01,4.856556057929992676e-01,1.227912783622741699e+00,3.221770226955413818e-01,1.416644304990768433e-01,2.843805551528930664e+00,5.906404256820678711e-01,6.835061311721801758e-01,2.637291699647903442e-02
1.612000000000000171e+02,7.993988990783691406e-01,2.614678740501403809e-01,4.132792353630065918e-01,1.099618315696716309e+00,3.643090724945068359e-01,1.209264621138572693e-01,2.699559450149536133e+00,8.339880108833312988e-01,7.650162577629089355e-01,2.121072821319103241e-02
1.614000000000000057e+02,8.514731526374816895e-01,2.550295293331146240e-01,3.626290261745452881e-01,9.746531248092651367e-01,4.108151495456695557e-01,1.036114096641540527e-01,2.400718688964843750e+00,1.124373674392700195e+00,8.561330437660217285e-01,1.774953491985797882e-02
1.616000000000000227e+02,9.080817103385925293e-01,2.506268024444580078e-01,3.281524777412414551e-01,8.567591905593872070e-01,4.618799388408660889e-01,8.934500068426132202e-02,1.999120354652404785e+00,1.413490653038024902e+00,9.591345787048339844e-01,1.639279350638389587e-02
1.618000000000000114e+02,9.712644219398498535e-01,2.477158010005950928e-01,3.016391396522521973e-01,7.494938969612121582e-01,5.174626111984252930e-01,7.812505960464477539e-02,1.542090177536010742e+00,1.649080991744995117e+00,1.075596690177917480e+00,1.749369502067565918e-02
1.620000000000000000e+02,1.040371179580688477e+00,2.469434589147567749e-01,2.821925878524780273e-01,6.523077487945556641e-01,5.779643654823303223e-01,6.891122460365295410e-02,1.131047248840332031e+00,1.747838616371154785e+00,1.206211328506469727e+00,2.148118801414966583e-02
1.622000000000000171e+02,1.114500761032104492e+00,2.489214390516281128e-01,2.683976292610168457e-01,5.657721757888793945e-01,6.438485383987426758e-01,6.119482964277267456e-02,8.097949028015136719e-01,1.724758744239807129e+00,1.352225422859191895e+00,2.947785332798957825e-02
1.624000000000000057e+02,1.193385004997253418e+00,2.538316845893859863e-01,2.606794536113739014e-01,4.913278222084045410e-01,7.176666855812072754e-01,5.481805652379989624e-02,5.832957625389099121e-01,1.626272082328796387e+00,1.515604734420776367e+00,4.129404202103614807e-02
1.626000000000000227e+02,1.275106549263000488e+00,2.624683380126953125e-01,2.613275647163391113e-01,4.277298152446746826e-01,7.989590764045715332e-01,4.988313093781471252e-02,4.406802356243133545e-01,1.482283949851989746e+00,1.697953701019287109e+00,5.827198922634124756e-02
1.628000000000000114e+02,1.358417630195617676e+00,2.752628326416015625e-01,2.679571807384490967e-01,3.716785609722137451e-01,8.898556232452392578e-01,4.670737683773040771e-02,3.475433290004730225e-01,1.323533535003662109e+00,1.898953080177307129e+00,8.211492002010345459e-02
1.630000000000000000e+02,1.442484140396118164e+00,2.933162450790405273e-01,2.797675728797912598e-01,3.214990198612213135e-01,9.932039380073547363e-01,4.577434435486793518e-02,2.817955613136291504e-01,1.168523073196411133e+00,2.114199876785278320e+00,1.145498603582382202e-01
1.632000000000000171e+02,1.525707244873046875e+00,3.166082501411437988e-01,2.964648604393005371e-01,2.769219279289245605e-01,1.110813379287719727e+00,4.755069315433502197e-02,2.390992939472198486e-01,1.020660758018493652e+00,2.334948539733886719e+00,1.561011075973510742e-01
1.634000000000000057e+02,1.597902655601501465e+00,3.496438264846801758e-01,3.202965855598449707e-01,2.393985986709594727e-01,1.242989778518676758e+00,5.254454910755157471e-02,2.064100801944732666e-01,8.861743211746215820e-01,2.556583642959594727e+00,2.071977555751800537e-01
1.636000000000000227e+02,1.649276852607727051e+00,3.954414129257202148e-01,3.509990870952606201e-01,2.089367210865020752e-01,1.389874577522277832e+00,6.183516234159469604e-02,1.826081573963165283e-01,7.647903561592102051e-01,2.761089801788330078e+00,2.766776680946350098e-01
1.638000000000000114e+02,1.673581361770629883e+00,4.532218277454376221e-01,3.867455720901489258e-01,1.841750591993331909e-01,1.554383158683776855e+00,7.498800009489059448e-02,1.659922748804092407e-01,6.565706133842468262e-01,2.892561912536621094e+00,3.956708312034606934e-01
1.640000000000000000e+02,1.663648962974548340e+00,5.219607353210449219e-01,4.272625744342803955e-01,1.633841097354888916e-01,1.736303091049194336e+00,9.394817799329757690e-02,1.550050228834152222e-01,5.612142682075500488e-01,2.902367591857910156e+00,5.776869654655456543e-01
1.642000000000000171e+02,1.614954829216003418e+00,5.991376042366027832e-01,4.724684655666351318e-01,1.458424478769302368e-01,1.932449102401733398e+00,1.202510297298431396e-01,1.484310328960418701e-01,4.773959219455718994e-01,2.765496969223022461e+00,8.248372673988342285e-01
1.644000000000000057e+02,1.534105420112609863e+00,6.779291033744812012e-01,5.220685601234436035e-01,1.312424987554550171e-01,2.135219812393188477e+00,1.553771942853927612e-01,1.489828824996948242e-01,4.062260687351226807e-01,2.467519760131835938e+00,1.122681975364685059e+00
1.646000000000000227e+02,1.431666135787963867e+00,7.512064576148986816e-01,5.760264396667480469e-01,1.196069791913032532e-01,2.340519428253173828e+00,1.991448700428009033e-01,1.570430994033813477e-01,3.455100953578948975e-01,2.058757305145263672e+00,1.423104286193847656e+00
1.648000000000000114e+02,1.313126087188720703e+00,8.132610321044921875e-01,6.347349882125854492e-01,1.102319508790969849e-01,2.539523839950561523e+00,2.545169293880462646e-01,1.708438545465469360e-01,2.923432290554046631e-01,1.587407350540161133e+00,1.671869754791259766e+00
1.650000000000000000e+02,1.184948921203613281e+00,8.589454889297485352e-01,6.987294554710388184e-01,1.028088629245758057e-01,2.701903581619262695e+00,3.367272019386291504e-01,1.889403164386749268e-01,2.448785305023193359e-01,1.159804940223693848e+00,1.782168865203857422e+00
1.652000000000000171e+02,1.058928966522216797e+00,8.851267099380493164e-01,7.701784968376159668e-01,9.671787917613983154e-02,2.776938676834106445e+00,4.717263579368591309e-01,2.126815468072891235e-01,2.034571468830108643e-01,8.236608505249023438e-01,1.765133142471313477e+00
1.654000000000000057e+02,9.416978359222412109e-01,8.923953175544738770e-01,8.504471182823181152e-01,9.224974364042282104e-02,2.727778434753417969e+00,6.672900915145874023e-01,2.416458576917648315e-01,1.681317090988159180e-01,5.849964618682861328e-01,1.668054103851318359e+00
1.656000000000000227e+02,8.379424810409545898e-01,8.778712749481201172e-01,9.414867162704467773e-01,8.970858156681060791e-02,2.528917312622070312e+00,9.198409318923950195e-01,2.756960093975067139e-01,1.389808207750320435e-01,4.333323240280151367e-01,1.522664546966552734e+00
1.658000000000000114e+02,7.510128021240234375e-01,8.461899161338806152e-01,1.046092629432678223e+00,8.963669091463088989e-02,2.205049276351928711e+00,1.195398092269897461e+00,3.149213790893554688e-01,1.151969432830810547e-01,3.365398943424224854e-01,1.359327793121337891e+00
1.660000000000000000e+02,6.820008158683776855e-01,8.021912574768066406e-01,1.165626406669616699e+00,9.255157411098480225e-02,1.800267100334167480e+00,1.455672502517700195e+00,3.592619895935058594e-01,9.592190384864807129e-02,2.684858739376068115e-01,1.199353098869323730e+00
1.662000000000000171e+02,6.305771470069885254e-01,7.497556209564208984e-01,1.299345731735229492e+00,9.944567829370498657e-02,1.370339989662170410e+00,1.643769860267639160e+00,4.080018401145935059e-01,7.990357279777526855e-02,2.242980450391769409e-01,1.046739220619201660e+00
1.664000000000000057e+02,5.957695841789245605e-01,6.924225091934204102e-01,1.446295738220214844e+00,1.107221171259880066e-01,1.005003213882446289e+00,1.692122936248779297e+00,4.612889587879180908e-01,6.694203615188598633e-02,1.906350255012512207e-01,9.078866243362426758e-01
1.666000000000000227e+02,5.744138360023498535e-01,6.341183781623840332e-01,1.606545686721801758e+00,1.270603537559509277e-01,7.300531268119812012e-01,1.638091444969177246e+00,5.194045305252075195e-01,5.678480118513107300e-02,1.660597026348114014e-01,7.823733687400817871e-01
1.668000000000000114e+02,5.616798400878906250e-01,5.786207914352416992e-01,1.777120351791381836e+00,1.501565724611282349e-01,5.431568622589111328e-01,1.526155710220336914e+00,5.827751159667968750e-01,4.830659925937652588e-02,1.490773707628250122e-01,6.708511710166931152e-01
1.670000000000000000e+02,5.550749897956848145e-01,5.277910828590393066e-01,1.952848792076110840e+00,1.807445585727691650e-01,4.247547984123229980e-01,1.381592512130737305e+00,6.526715755462646484e-01,4.102970287203788757e-02,1.377874910831451416e-01,5.722665190696716309e-01
1.672000000000000171e+02,5.540196895599365234e-01,4.810698032379150391e-01,2.130899906158447266e+00,2.194491624832153320e-01,3.441213667392730713e-01,1.230682611465454102e+00,7.297947406768798828e-01,3.511481732130050659e-02,1.310970485210418701e-01,4.857983291149139404e-01
1.674000000000000057e+02,5.580260157585144043e-01,4.384582340717315674e-01,2.303246498107910156e+00,2.687565982341766357e-01,2.881329655647277832e-01,1.084322452545166016e+00,8.145500421524047852e-01,3.068006969988346100e-02,1.301340758800506592e-01,4.113725721836090088e-01
1.676000000000000227e+02,5.675119757652282715e-01,4.006684422492980957e-01,2.443058013916015625e+00,3.412499427795410156e-01,2.500076293945312500e-01,9.466712474822998047e-01,9.102868437767028809e-01,2.815117500722408295e-02,1.375748068094253540e-01,3.485270440578460693e-01
1.678000000000000114e+02,5.833967924118041992e-01,3.679408431053161621e-01,2.522947311401367188e+00,4.470957219600677490e-01,2.211593538522720337e-01,8.218314051628112793e-01,1.019021868705749512e+00,2.797234989702701569e-02,1.510254740715026855e-01,2.939332425594329834e-01
1.680000000000000000e+02,6.055792570114135742e-01,3.403718471527099609e-01,2.505791902542114258e+00,6.012524366378784180e-01,2.003853172063827515e-01,7.095106840133666992e-01,1.141688108444213867e+00,3.049781918525695801e-02,1.689735352993011475e-01,2.455309182405471802e-01
1.682000000000000171e+02,6.333913207054138184e-01,3.175974488258361816e-01,2.365759372711181641e+00,8.030759692192077637e-01,1.859857738018035889e-01,6.097865700721740723e-01,1.278933763504028320e+00,3.640313446521759033e-02,1.917834728956222534e-01,2.025769352912902832e-01
1.684000000000000057e+02,6.663089990615844727e-01,2.988540828227996826e-01,2.118316650390625000e+00,1.029229402542114258e+00,1.766693443059921265e-01,5.217679142951965332e-01,1.432312488555908203e+00,4.673742502927780151e-02,2.196974456310272217e-01,1.656159907579421997e-01
1.686000000000000227e+02,7.043364644050598145e-01,2.834345400333404541e-01,1.797089338302612305e+00,1.251366138458251953e+00,1.725407838821411133e-01,4.459250569343566895e-01,1.604143619537353516e+00,6.101666018366813660e-02,2.526944577693939209e-01,1.348150521516799927e-01
1.688000000000000114e+02,7.470037341117858887e-01,2.713711857795715332e-01,1.436211824417114258e+00,1.430447578430175781e+00,1.768072545528411865e-01,3.815293610095977783e-01,1.793913960456848145e+00,8.143068850040435791e-02,2.908302843570709229e-01,1.097925305366516113e-01
1.690000000000000000e+02,7.940311431884765625e-01,2.623974084854125977e-01,1.101895570755004883e+00,1.514345407485961914e+00,1.873184740543365479e-01,3.255681395530700684e-01,1.999921441078186035e+00,1.100521087646484375e-01,3.342420160770416260e-01,8.945395797491073608e-02
1.692000000000000171e+02,8.455293774604797363e-01,2.557336390018463135e-01,8.356822133064270020e-01,1.494673252105712891e+00,2.029777318239212036e-01,2.760676145553588867e-01,2.212493896484375000e+00,1.473334431648254395e-01,3.821045756340026855e-01,7.273223996162414551e-02
1.694000000000000057e+02,9.015627503395080566e-01,2.510985732078552246e-01,6.477167606353759766e-01,1.412505507469177246e+00,2.232638597488403320e-01,2.319381386041641235e-01,2.427571058273315430e+00,1.937133371829986572e-01,4.345259070396423340e-01,5.906792730093002319e-02
1.696000000000000227e+02,9.638586640357971191e-01,2.479992210865020752e-01,5.227314829826354980e-01,1.295840382575988770e+00,2.497180998325347900e-01,1.942931264638900757e-01,2.637144088745117188e+00,2.521790266036987305e-01,4.915474057197570801e-01,4.832290858030319214e-02
1.698000000000000114e+02,1.032467722892761230e+00,2.469541579484939575e-01,4.355434775352478027e-01,1.167949199676513672e+00,2.816921472549438477e-01,1.631243526935577393e-01,2.797882080078125000e+00,3.459465503692626953e-01,5.539336204528808594e-01,3.951158374547958374e-02
1.700000000000000000e+02,1.106146097183227539e+00,2.486400604248046875e-01,3.754493594169616699e-01,1.039016246795654297e+00,3.187306225299835205e-01,1.377954035997390747e-01,2.860770463943481445e+00,4.962086975574493408e-01,6.223605871200561523e-01,3.204489126801490784e-02
1.702000000000000171e+02,1.184403300285339355e+00,2.532296776771545410e-01,3.353427350521087646e-01,9.153203964233398438e-01,3.610533773899078369e-01,1.171411648392677307e-01,2.788215637207031250e+00,7.110571861267089844e-01,6.977246999740600586e-01,2.569053880870342255e-02
1.704000000000000057e+02,1.265927910804748535e+00,2.614469230175018311e-01,3.052033782005310059e-01,8.018184900283813477e-01,4.077574014663696289e-01,9.992178529500961304e-02,2.557578802108764648e+00,9.840942621231079102e-01,7.806339859962463379e-01,2.080401778221130371e-02
1.706000000000000227e+02,1.349208831787109375e+00,2.736974954605102539e-01,2.826213538646697998e-01,6.987801194190979004e-01,4.590061902999877930e-01,8.574292808771133423e-02,2.199671983718872070e+00,1.276099443435668945e+00,8.736268877983093262e-01,1.767242886126041412e-02
1.708000000000000114e+02,1.433376312255859375e+00,2.911762297153472900e-01,2.666091322898864746e-01,6.064054369926452637e-01,5.148467421531677246e-01,7.461919635534286499e-02,1.763867378234863281e+00,1.542340517044067383e+00,9.790177345275878906e-01,1.675251685082912445e-02
1.710000000000000000e+02,1.516667723655700684e+00,3.138891160488128662e-01,2.560904920101165771e-01,5.255507826805114746e-01,5.756490826606750488e-01,6.547213345766067505e-02,1.320892572402954102e+00,1.714714527130126953e+00,1.097652196884155273e+00,1.826806366443634033e-02
1.712000000000000171e+02,1.590424895286560059e+00,3.456208705902099609e-01,2.529368400573730469e-01,4.565474390983581543e-01,6.419461369514465332e-01,5.779404565691947937e-02,9.539353847503662109e-01,1.743582844734191895e+00,1.230990171432495117e+00,2.282474562525749207e-02
1.714000000000000057e+02,1.644546866416931152e+00,3.898380398750305176e-01,2.567268610000610352e-01,3.965434134006500244e-01,7.160944938659667969e-01,5.143737047910690308e-02,6.828466653823852539e-01,1.676016688346862793e+00,1.380015492439270020e+00,3.164451941847801208e-02
1.716000000000000227e+02,1.672297716140747070e+00,4.462784826755523682e-01,2.661384642124176025e-01,3.433482348918914795e-01,7.976568937301635742e-01,4.652390256524085999e-02,5.020905733108520508e-01,1.551720619201660156e+00,1.546659588813781738e+00,4.421205073595046997e-02
1.718000000000000114e+02,1.666922330856323242e+00,5.138750672340393066e-01,2.805759310722351074e-01,2.958805561065673828e-01,8.889690041542053223e-01,4.337874054908752441e-02,3.885420560836791992e-01,1.397856831550598145e+00,1.732338428497314453e+00,6.232731044292449951e-02
1.720000000000000000e+02,1.622943758964538574e+00,5.902447700500488281e-01,3.003365695476531982e-01,2.541602551937103271e-01,9.926869273185729980e-01,4.247032478451728821e-02,3.104878664016723633e-01,1.240612268447875977e+00,1.936617612838745117e+00,8.767345547676086426e-02
1.722000000000000171e+02,1.545669555664062500e+00,6.689932346343994141e-01,3.280582726001739502e-01,2.202306240797042847e-01,1.110633850097656250e+00,4.425870254635810852e-02,2.573294639587402344e-01,1.089129090309143066e+00,2.153360843658447266e+00,1.217619329690933228e-01
1.724000000000000057e+02,1.445503473281860352e+00,7.434329390525817871e-01,3.612321317195892334e-01,1.925474852323532104e-01,1.242998361587524414e+00,4.919109493494033813e-02,2.200624495744705200e-01,9.483407139778137207e-01,2.374464035034179688e+00,1.649967432022094727e-01
1.726000000000000227e+02,1.328182458877563477e+00,8.073295950889587402e-01,3.996235430240631104e-01,1.699281036853790283e-01,1.390481114387512207e+00,5.849955976009368896e-02,1.921706348657608032e-01,8.205553293228149414e-01,2.596144914627075195e+00,2.178658396005630493e-01
1.728000000000000114e+02,1.200375199317932129e+00,8.556117415428161621e-01,4.425561130046844482e-01,1.508179903030395508e-01,1.555397033691406250e+00,7.163506001234054565e-02,1.723357588052749634e-01,7.060318589210510254e-01,2.792035818099975586e+00,2.934492230415344238e-01
1.730000000000000000e+02,1.073213815689086914e+00,8.843277692794799805e-01,4.899936914443969727e-01,1.347035765647888184e-01,1.737983822822570801e+00,9.056554734706878662e-02,1.588167101144790649e-01,6.047353148460388184e-01,2.908544063568115234e+00,4.216864109039306641e-01
1.732000000000000171e+02,9.545398950576782227e-01,8.937580585479736328e-01,5.418279170989990234e-01,1.215554252266883850e-01,1.935362577438354492e+00,1.168736591935157776e-01,1.503249257802963257e-01,5.154525041580200195e-01,2.892376422882080078e+00,6.163331270217895508e-01
1.734000000000000057e+02,8.488558530807495117e-01,8.815947175025939941e-01,5.981249809265136719e-01,1.110721379518508911e-01,2.139956712722778320e+00,1.519666016101837158e-01,1.465751677751541138e-01,4.381947517395019531e-01,2.723764419555664062e+00,8.749384880065917969e-01
1.736000000000000227e+02,7.596704959869384766e-01,8.515451550483703613e-01,6.595041155815124512e-01,1.025911867618560791e-01,2.347768545150756836e+00,1.957724839448928833e-01,1.512582749128341675e-01,3.726327717304229736e-01,2.399738550186157227e+00,1.177863121032714844e+00
1.738000000000000114e+02,6.884934306144714355e-01,8.085975050926208496e-01,7.272468805313110352e-01,9.578847885131835938e-02,2.549861907958984375e+00,2.507245838642120361e-01,1.624858826398849487e-01,3.161340057849884033e-01,1.974413394927978516e+00,1.474944114685058594e+00
1.740000000000000000e+02,6.350875496864318848e-01,7.567596435546875000e-01,8.029764294624328613e-01,9.038969129323959351e-02,2.716008901596069336e+00,3.326818645000457764e-01,1.787654310464859009e-01,2.662887573242187500e-01,1.500697255134582520e+00,1.708939075469970703e+00
1.742000000000000171e+02,5.986232757568359375e-01,6.996221542358398438e-01,8.879751563072204590e-01,8.674073964357376099e-02,2.794863700866699219e+00,4.678561091423034668e-01,1.996996551752090454e-01,2.218681424856185913e-01,1.086806297302246094e+00,1.791051745414733887e+00
1.744000000000000057e+02,5.754585862159729004e-01,6.411882042884826660e-01,9.853973388671875000e-01,8.521777391433715820e-02,2.747614860534667969e+00,6.645480990409851074e-01,2.262351661920547485e-01,1.836412847042083740e-01,7.690072059631347656e-01,1.754207611083984375e+00
1.746000000000000227e+02,5.620553493499755859e-01,5.850468277931213379e-01,1.096829652786254883e+00,8.643155544996261597e-02,2.548961877822875977e+00,9.192141294479370117e-01,2.578908503055572510e-01,1.515403836965560913e-01,5.479018092155456543e-01,1.645572543144226074e+00
1.748000000000000114e+02,5.546214580535888672e-01,5.335665941238403320e-01,1.223435282707214355e+00,9.106517583131790161e-02,2.222738265991210938e+00,1.198259115219116211e+00,2.945497632026672363e-01,1.254894435405731201e-01,4.112537503242492676e-01,1.493034124374389648e+00
1.750000000000000000e+02,5.529544949531555176e-01,4.863029122352600098e-01,1.363959550857543945e+00,9.987989813089370728e-02,1.814404010772705078e+00,1.462350487709045410e+00,3.365306556224822998e-01,1.041355729103088379e-01,3.209532201290130615e-01,1.329235672950744629e+00
1.752000000000000171e+02,5.563746094703674316e-01,4.431325495243072510e-01,1.518247723579406738e+00,1.129150465130805969e-01,1.379365921020507812e+00,1.654120206832885742e+00,3.830567896366119385e-01,8.660776168107986450e-02,2.575733661651611328e-01,1.170345544815063477e+00
1.754000000000000057e+02,5.651069283485412598e-01,4.045976400375366211e-01,1.685520172119140625e+00,1.319780051708221436e-01,1.009449362754821777e+00,1.704348325729370117e+00,4.341553449630737305e-01,7.216358929872512817e-02,2.156223952770233154e-01,1.020040750503540039e+00
1.756000000000000227e+02,5.802564024925231934e-01,3.712290525436401367e-01,1.861046910285949707e+00,1.582643091678619385e-01,7.302689552307128906e-01,1.651198983192443848e+00,4.897625148296356201e-01,6.076798588037490845e-02,1.838552206754684448e-01,8.836936354637145996e-01
1.758000000000000114e+02,6.017408370971679688e-01,3.430178165435791016e-01,2.040579795837402344e+00,1.924533098936080933e-01,5.405161380767822266e-01,1.538874745368957520e+00,5.504879355430603027e-01,5.152132362127304077e-02,1.608864665031433105e-01,7.609073519706726074e-01
1.760000000000000000e+02,6.289966106414794922e-01,3.197485208511352539e-01,2.220993995666503906e+00,2.348599135875701904e-01,4.209216237068176270e-01,1.392900705337524414e+00,6.171137094497680664e-01,4.383151978254318237e-02,1.450980752706527710e-01,6.518672704696655273e-01
1.762000000000000171e+02,6.613218784332275391e-01,3.006015121936798096e-01,2.384767532348632812e+00,2.932322025299072266e-01,3.395617008209228516e-01,1.240075945854187012e+00,6.906592845916748047e-01,3.722003847360610962e-02,1.348377764225006104e-01,5.555360317230224609e-01
1.764000000000000057e+02,6.987773776054382324e-01,2.847620546817779541e-01,2.507842063903808594e+00,3.771763443946838379e-01,2.831717729568481445e-01,1.092232704162597656e+00,7.715882658958435059e-01,3.204340487718582153e-02,1.288692504167556763e-01,4.708940386772155762e-01
1.766000000000000227e+02,7.409205436706542969e-01,2.722375392913818359e-01,2.549193620681762695e+00,5.051467418670654297e-01,2.447976171970367432e-01,9.533487558364868164e-01,8.617023825645446777e-01,2.851890772581100464e-02,1.298332512378692627e-01,3.989837467670440674e-01
1.768000000000000114e+02,7.874280214309692383e-01,2.629117965698242188e-01,2.486731529235839844e+00,6.817814111709594727e-01,2.157600671052932739e-01,8.272645473480224609e-01,9.638674259185791016e-01,2.714317478239536285e-02,1.384004205465316772e-01,3.376918435096740723e-01
1.770000000000000000e+02,8.384630084037780762e-01,2.560022771358489990e-01,2.295907020568847656e+00,9.025824069976806641e-01,1.948070675134658813e-01,7.137425541877746582e-01,1.079603314399719238e+00,2.824099361896514893e-02,1.527642607688903809e-01,2.842513620853424072e-01
1.772000000000000171e+02,8.940872550010681152e-01,2.511233687400817871e-01,2.009938478469848633e+00,1.133652448654174805e+00,1.802918463945388794e-01,6.129298806190490723e-01,1.209775209426879883e+00,3.230751305818557739e-02,1.714025884866714478e-01,2.366701364517211914e-01
1.774000000000000057e+02,9.557734727859497070e-01,2.478576749563217163e-01,1.660058259963989258e+00,1.346405982971191406e+00,1.709941774606704712e-01,5.241591334342956543e-01,1.355066299438476562e+00,4.046617075800895691e-02,1.952480971813201904e-01,1.948570758104324341e-01
1.776000000000000227e+02,1.023648619651794434e+00,2.464638799428939819e-01,1.293164014816284180e+00,1.498273134231567383e+00,1.665425896644592285e-01,4.473715424537658691e-01,1.517460942268371582e+00,5.241617560386657715e-02,2.240540683269500732e-01,1.589500457048416138e-01
1.778000000000000114e+02,1.096792221069335938e+00,2.477906048297882080e-01,9.796361923217773438e-01,1.534869790077209473e+00,1.705133169889450073e-01,3.821637630462646484e-01,1.698366641998291016e+00,6.966798752546310425e-02,2.579438984394073486e-01,1.292147189378738403e-01
1.780000000000000000e+02,1.174680709838867188e+00,2.520106732845306396e-01,7.433926463127136230e-01,1.482268691062927246e+00,1.809177994728088379e-01,3.257594406604766846e-01,1.897559523582458496e+00,9.370077401399612427e-02,2.970210313796997070e-01,1.050009503960609436e-01
1.782000000000000171e+02,1.256280899047851562e+00,2.597604990005493164e-01,5.846536159515380859e-01,1.379797816276550293e+00,1.964845657348632812e-01,2.759201526641845703e-01,2.108579158782958984e+00,1.265728473663330078e-01,3.414122462272644043e-01,8.552671968936920166e-02
1.784000000000000057e+02,1.339705705642700195e+00,2.715203166007995605e-01,4.756386578083038330e-01,1.255332946777343750e+00,2.166630029678344727e-01,2.314594388008117676e-01,2.323480606079101562e+00,1.683945804834365845e-01,3.901649415493011475e-01,6.939226388931274414e-02
1.786000000000000227e+02,1.423955202102661133e+00,2.883924245834350586e-01,4.018558561801910400e-01,1.122850656509399414e+00,2.429249733686447144e-01,1.934294700622558594e-01,2.539486646652221680e+00,2.194938510656356812e-01,4.434217214584350586e-01,5.628440901637077332e-02
1.788000000000000114e+02,1.507386088371276855e+00,3.105254173278808594e-01,3.503899872303009033e-01,9.942089915275573730e-01,2.746573686599731445e-01,1.618075817823410034e-01,2.733043432235717773e+00,2.911400794982910156e-01,5.013750791549682617e-01,4.597167298197746277e-02
1.790000000000000000e+02,1.583448529243469238e+00,3.407446742057800293e-01,3.152008950710296631e-01,8.728349208831787109e-01,3.113501369953155518e-01,1.360878944396972656e-01,2.852973461151123047e+00,4.114510416984558105e-01,5.647224783897399902e-01,3.743587434291839600e-02
1.792000000000000171e+02,1.640496373176574707e+00,3.836210072040557861e-01,2.883045971393585205e-01,7.625179886817932129e-01,3.533835709095001221e-01,1.150803416967391968e-01,2.847230434417724609e+00,5.959310531616210938e-01,6.343188285827636719e-01,3.012707084417343140e-02
1.794000000000000057e+02,1.671273708343505859e+00,4.389168918132781982e-01,2.686126232147216797e-01,6.626759171485900879e-01,3.998348414897918701e-01,9.765559434890747070e-02,2.698010921478271484e+00,8.416044712066650391e-01,7.109574079513549805e-01,2.401337958872318268e-02
1.796000000000000227e+02,1.669347643852233887e+00,5.053812265396118164e-01,2.546811103820800781e-01,5.738906264305114746e-01,4.508256912231445312e-01,8.326625078916549683e-02,2.394798278808593750e+00,1.133560538291931152e+00,7.953872680664062500e-01,1.940609328448772430e-02
1.798000000000000114e+02,1.629664421081542969e+00,5.810173749923706055e-01,2.465597987174987793e-01,4.970339238643646240e-01,5.063419342041015625e-01,7.193721830844879150e-02,1.989779233932495117e+00,1.423180341720581055e+00,8.902698755264282227e-01,1.659061573445796967e-02
1.800000000000000000e+02,1.555709600448608398e+00,6.596900224685668945e-01,2.465671747922897339e-01,4.316843748092651367e-01,5.669469833374023438e-01,6.271003186702728271e-02,1.530946135520935059e+00,1.657559514045715332e+00,9.979395866394042969e-01,1.607392914593219757e-02
1.802000000000000171e+02,1.457823038101196289e+00,7.350941896438598633e-01,2.527201175689697266e-01,3.743028938770294189e-01,6.328616142272949219e-01,5.497529730200767517e-02,1.120801925659179688e+00,1.752405166625976562e+00,1.119025111198425293e+00,1.808000355958938599e-02
1.804000000000000057e+02,1.342052340507507324e+00,8.005874156951904297e-01,2.641226351261138916e-01,3.230305016040802002e-01,7.064970731735229492e-01,4.848921671509742737e-02,8.014487028121948242e-01,1.726362109184265137e+00,1.254966020584106445e+00,2.320382371544837952e-02
1.806000000000000227e+02,1.215045452117919922e+00,8.508169054985046387e-01,2.803841829299926758e-01,2.774266600608825684e-01,7.875227928161621094e-01,4.343931749463081360e-02,5.769673585891723633e-01,1.626020193099975586e+00,1.406824827194213867e+00,3.279455006122589111e-02
1.808000000000000114e+02,1.087111473083496094e+00,8.818227052688598633e-01,3.032434880733489990e-01,2.384565919637680054e-01,8.778667449951171875e-01,4.008022323250770569e-02,4.361419081687927246e-01,1.480702638626098633e+00,1.576754570007324219e+00,4.615638405084609985e-02
1.810000000000000000e+02,9.673470258712768555e-01,8.933387994766235352e-01,3.331437110900878906e-01,2.066778987646102905e-01,9.804683923721313477e-01,3.893015161156654358e-02,3.438649177551269531e-01,1.321413278579711914e+00,1.765427589416503906e+00,6.531788408756256104e-02
1.812000000000000171e+02,8.600835204124450684e-01,8.836347460746765137e-01,3.680781722068786621e-01,1.809298545122146606e-01,1.097120761871337891e+00,4.040045663714408875e-02,2.786967158317565918e-01,1.166097998619079590e+00,1.972246527671813965e+00,9.221088886260986328e-02
1.814000000000000057e+02,7.690455913543701172e-01,8.552160859107971191e-01,4.081222414970397949e-01,1.595452278852462769e-01,1.228311896324157715e+00,4.487179219722747803e-02,2.362494915723800659e-01,1.018223881721496582e+00,2.190284967422485352e+00,1.277850866317749023e-01
1.816000000000000227e+02,6.958929300308227539e-01,8.135823607444763184e-01,4.526809155941009521e-01,1.414564847946166992e-01,1.374432563781738281e+00,5.366982147097587585e-02,2.037964910268783569e-01,8.838149905204772949e-01,2.411912202835083008e+00,1.726106554269790649e-01
1.818000000000000114e+02,6.404424905776977539e-01,7.627063393592834473e-01,5.017347335815429688e-01,1.263690292835235596e-01,1.537785768508911133e+00,6.627684831619262695e-02,1.800695210695266724e-01,7.622351646423339844e-01,2.633369922637939453e+00,2.271666079759597778e-01
1.820000000000000000e+02,6.020456552505493164e-01,7.062017321586608887e-01,5.551952719688415527e-01,1.142716780304908752e-01,1.718916535377502441e+00,8.450400829315185547e-02,1.636442244052886963e-01,6.540849208831787109e-01,2.819204568862915039e+00,3.108718693256378174e-01
1.822000000000000171e+02,5.774467587471008301e-01,6.478393077850341797e-01,6.132526993751525879e-01,1.045732796192169189e-01,1.916744589805603027e+00,1.098136752843856812e-01,1.528024822473526001e-01,5.587848424911499023e-01,2.917824506759643555e+00,4.490813612937927246e-01
1.824000000000000057e+02,5.634365081787109375e-01,5.911961197853088379e-01,6.765081882476806641e-01,9.671323001384735107e-02,2.122716426849365234e+00,1.439690738916397095e-01,1.463797390460968018e-01,4.751632511615753174e-01,2.879069328308105469e+00,6.551775336265563965e-01
1.826000000000000227e+02,5.552117228507995605e-01,5.391741394996643066e-01,7.469181418418884277e-01,9.031674265861511230e-02,2.331650972366333008e+00,1.868871003389358521e-01,1.471356302499771118e-01,4.041402637958526611e-01,2.679944515228271484e+00,9.248577356338500977e-01
1.828000000000000114e+02,5.529073476791381836e-01,4.914295971393585205e-01,8.260135054588317871e-01,8.546228706836700439e-02,2.540456295013427734e+00,2.389892488718032837e-01,1.553031057119369507e-01,3.434658944606781006e-01,2.335241317749023438e+00,1.228448390960693359e+00
1.830000000000000000e+02,5.557672977447509766e-01,4.477938711643218994e-01,9.152665734291076660e-01,8.245661854743957520e-02,2.718253374099731445e+00,3.156379759311676025e-01,1.692434698343276978e-01,2.903833687305450439e-01,1.898110866546630859e+00,1.518518447875976562e+00
1.832000000000000171e+02,5.637695789337158203e-01,4.086138308048248291e-01,1.017017483711242676e+00,8.169145882129669189e-02,2.815340280532836914e+00,4.434682726860046387e-01,1.874688118696212769e-01,2.429925203323364258e-01,1.428892135620117188e+00,1.730704188346862793e+00
1.834000000000000057e+02,5.781447887420654297e-01,3.746477365493774414e-01,1.133408069610595703e+00,8.383785188198089600e-02,2.785445213317871094e+00,6.347222328186035156e-01,2.113295197486877441e-01,2.016538977622985840e-01,1.029493689537048340e+00,1.789829134941101074e+00
1.836000000000000227e+02,5.989137887954711914e-01,3.458494842052459717e-01,1.264422655105590820e+00,8.966213464736938477e-02,2.605051755905151367e+00,8.854838609695434570e-01,2.403731644153594971e-01,1.663817167282104492e-01,7.278344631195068359e-01,1.737764477729797363e+00
1.838000000000000114e+02,6.254945993423461914e-01,3.220329284667968750e-01,1.409689903259277344e+00,9.981863200664520264e-02,2.288883686065673828e+00,1.168820142745971680e+00,2.745100855827331543e-01,1.373001784086227417e-01,5.217758417129516602e-01,1.620771169662475586e+00
1.840000000000000000e+02,6.572394967079162598e-01,3.025240004062652588e-01,1.569562673568725586e+00,1.144403219223022461e-01,1.883228302001953125e+00,1.442990303039550781e+00,3.138445317745208740e-01,1.135792508721351624e-01,3.961872458457946777e-01,1.464288830757141113e+00
1.842000000000000171e+02,6.941258907318115234e-01,2.862964868545532227e-01,1.741296172142028809e+00,1.355083584785461426e-01,1.438740015029907227e+00,1.653248906135559082e+00,3.582816421985626221e-01,9.435629099607467651e-02,3.105141222476959229e-01,1.301450729370117188e+00
1.844000000000000057e+02,7.358047962188720703e-01,2.733936905860900879e-01,1.920346736907958984e+00,1.640033721923828125e-01,1.053212761878967285e+00,1.721250891685485840e+00,4.071189165115356445e-01,7.838915288448333740e-02,2.510248124599456787e-01,1.143971443176269531e+00
1.846000000000000227e+02,7.817898988723754883e-01,2.637476623058319092e-01,2.102634668350219727e+00,2.006880491971969604e-01,7.585861682891845703e-01,1.678904294967651367e+00,4.604701995849609375e-01,6.545669585466384888e-02,2.108673006296157837e-01,9.963027834892272949e-01
1.848000000000000114e+02,8.323671817779541016e-01,2.566292583942413330e-01,2.285072088241577148e+00,2.454709708690643311e-01,5.557582974433898926e-01,1.571260213851928711e+00,5.186215639114379883e-01,5.530737340450286865e-02,1.805505901575088501e-01,8.620368838310241699e-01
1.850000000000000000e+02,8.873777985572814941e-01,2.514865100383758545e-01,2.443856477737426758e+00,3.101651668548583984e-01,4.296149015426635742e-01,1.425159096717834473e+00,5.820869803428649902e-01,4.685106500983238220e-02,1.588195562362670898e-01,7.414589524269104004e-01
1.852000000000000171e+02,9.484486579895019531e-01,2.480440139770507812e-01,2.552120923995971680e+00,4.043741226196289062e-01,3.440622091293334961e-01,1.270337700843811035e+00,6.521952748298645020e-01,3.960390761494636536e-02,1.439629346132278442e-01,6.346306204795837402e-01
1.854000000000000057e+02,1.016057610511779785e+00,2.463999986648559570e-01,2.566438436508178711e+00,5.480127930641174316e-01,2.841324508190155029e-01,1.120095014572143555e+00,7.294088602066040039e-01,3.369517996907234192e-02,1.345385015010833740e-01,5.404266715049743652e-01
1.856000000000000227e+02,1.088490486145019531e+00,2.474040687084197998e-01,2.467148303985595703e+00,7.413135170936584473e-01,2.441149353981018066e-01,9.781180620193481445e-01,8.142188787460327148e-01,2.925935201346874237e-02,1.292452067136764526e-01,4.578846395015716553e-01
1.858000000000000114e+02,1.165919303894042969e+00,2.513038516044616699e-01,2.241057157516479492e+00,9.743739366531372070e-01,2.136642783880233765e-01,8.490724563598632812e-01,9.100407958030700684e-01,2.672917954623699188e-02,1.315345168113708496e-01,3.878440856933593750e-01
1.860000000000000000e+02,1.247067928314208984e+00,2.586148679256439209e-01,1.928248405456542969e+00,1.208469748497009277e+00,1.915896981954574585e-01,7.327190637588500977e-01,1.018937706947326660e+00,2.656179666519165039e-02,1.412296146154403687e-01,3.281925022602081299e-01
1.862000000000000171e+02,1.330164551734924316e+00,2.699009180068969727e-01,1.560703635215759277e+00,1.410713315010070801e+00,1.763309389352798462e-01,6.294497847557067871e-01,1.141714692115783691e+00,2.908392250537872314e-02,1.563277244567871094e-01,2.758103609085083008e-01
1.864000000000000057e+02,1.414314746856689453e+00,2.861647605895996094e-01,1.199437022209167480e+00,1.532788991928100586e+00,1.663450002670288086e-01,5.382530093193054199e-01,1.279116988182067871e+00,3.498651459813117981e-02,1.757815182209014893e-01,2.291610538959503174e-01
1.866000000000000227e+02,1.498116612434387207e+00,3.076878488063812256e-01,9.031269550323486328e-01,1.538900732994079590e+00,1.609414368867874146e-01,4.587001204490661621e-01,1.432635188102722168e+00,4.532022401690483093e-02,2.005525231361389160e-01,1.884356886148452759e-01
1.868000000000000114e+02,1.576446294784545898e+00,3.362317979335784912e-01,6.878097057342529297e-01,1.469167232513427734e+00,1.635863482952117920e-01,3.912804126739501953e-01,1.604563832283020020e+00,5.958433821797370911e-02,2.302253544330596924e-01,1.535929143428802490e-01
1.870000000000000000e+02,1.635991096496582031e+00,3.777239024639129639e-01,5.473777651786804199e-01,1.355086803436279297e+00,1.731153428554534912e-01,3.333321511745452881e-01,1.794669508934020996e+00,7.997455447912216187e-02,2.649956643581390381e-01,1.249575167894363403e-01
1.872000000000000171e+02,1.670465350151062012e+00,4.316625893115997314e-01,4.485020637512207031e-01,1.226197361946105957e+00,1.880739480257034302e-01,2.823905348777770996e-01,2.001169443130493164e+00,1.085734367370605469e-01,3.050314188003540039e-01,1.015970930457115173e-01
1.874000000000000057e+02,1.673435568809509277e+00,4.969224333763122559e-01,3.810967504978179932e-01,1.093101739883422852e+00,2.073958665132522583e-01,2.368069291114807129e-01,2.214447498321533203e+00,1.457613259553909302e-01,3.501880168914794922e-01,8.275847882032394409e-02
1.876000000000000227e+02,1.638889908790588379e+00,5.716173648834228516e-01,3.348666727542877197e-01,9.647971391677856445e-01,2.327609956264495850e-01,1.975749284029006958e-01,2.430613994598388672e+00,1.920874416828155518e-01,3.996565937995910645e-01,6.710533052682876587e-02
1.878000000000000114e+02,1.567679643630981445e+00,6.505326032638549805e-01,3.018700480461120605e-01,8.453947305679321289e-01,2.634615898132324219e-01,1.645993441343307495e-01,2.640109539031982422e+00,2.508365511894226074e-01,4.537146389484405518e-01,5.454253405332565308e-02
1.880000000000000000e+02,1.472152948379516602e+00,7.267896533012390137e-01,2.769235968589782715e-01,7.369887828826904297e-01,2.991452217102050781e-01,1.377369612455368042e-01,2.802627563476562500e+00,3.443489074707031250e-01,5.125908851623535156e-01,4.466511681675910950e-02
1.882000000000000171e+02,1.358064889907836914e+00,7.937243580818176270e-01,2.589981555938720703e-01,6.393613815307617188e-01,3.401950299739837646e-01,1.157659590244293213e-01,2.867950201034545898e+00,4.941131472587585449e-01,5.769675970077514648e-01,3.642896562814712524e-02
1.884000000000000057e+02,1.232141256332397461e+00,8.460369706153869629e-01,2.464453577995300293e-01,5.529047250747680664e-01,3.857754170894622803e-01,9.765636920928955078e-02,2.796670675277709961e+00,7.091920971870422363e-01,6.477568149566650391e-01,2.928054705262184143e-02
1.886000000000000227e+02,1.103731393814086914e+00,8.794652223587036133e-01,2.398498803377151489e-01,4.785271883010864258e-01,4.359279870986938477e-01,8.266813308000564575e-02,2.566561222076416016e+00,9.829978942871093750e-01,7.257474660873413086e-01,2.343124896287918091e-02
1.888000000000000114e+02,9.826042056083679199e-01,8.935022950172424316e-01,2.415996491909027100e-01,4.151043295860290527e-01,4.906197786331176758e-01,7.074257731437683105e-02,2.208101987838745117e+00,1.276352286338806152e+00,8.119568824768066406e-01,1.913196593523025513e-02
1.890000000000000000e+02,8.733841776847839355e-01,8.867113590240478516e-01,2.493063658475875854e-01,3.592761456966400146e-01,5.503239631652832031e-01,6.123701855540275574e-02,1.770878076553344727e+00,1.544422149658203125e+00,9.090580344200134277e-01,1.670749299228191376e-02
1.892000000000000171e+02,7.799025177955627441e-01,8.604235053062438965e-01,2.621434926986694336e-01,3.093761801719665527e-01,6.152750253677368164e-01,5.326433852314949036e-02,1.325651407241821289e+00,1.718701004981994629e+00,1.019097685813903809e+00,1.662980765104293823e-02
1.894000000000000057e+02,7.040711641311645508e-01,8.204271793365478516e-01,2.798869609832763672e-01,2.650873064994812012e-01,6.875677108764648438e-01,4.648760706186294556e-02,9.565970301628112793e-01,1.748610019683837891e+00,1.142822742462158203e+00,1.918553002178668976e-02
1.896000000000000227e+02,6.461260914802551270e-01,7.705030441284179688e-01,3.047124743461608887e-01,2.278514206409454346e-01,7.671416997909545898e-01,4.112315177917480469e-02,6.836733818054199219e-01,1.681460261344909668e+00,1.281387329101562500e+00,2.510637603700160980e-02
1.898000000000000114e+02,6.053573489189147949e-01,7.143551707267761230e-01,3.358160257339477539e-01,1.973631232976913452e-01,8.553535938262939453e-01,3.735453262925148010e-02,5.015587210655212402e-01,1.557138919830322266e+00,1.436344265937805176e+00,3.541818633675575256e-02
1.900000000000000000e+02,5.791146755218505859e-01,6.559199690818786621e-01,3.721007406711578369e-01,1.726521253585815430e-01,9.554965496063232422e-01,3.571625053882598877e-02,3.874621987342834473e-01,1.402770400047302246e+00,1.609831929206848145e+00,4.967696592211723328e-02
1.902000000000000171e+02,5.643798708915710449e-01,5.986352562904357910e-01,4.132540225982666016e-01,1.520579308271408081e-01,1.068954825401306152e+00,3.650175780057907104e-02,3.090995848178863525e-01,1.244845271110534668e+00,1.801912069320678711e+00,7.004371285438537598e-02
1.904000000000000057e+02,5.551819205284118652e-01,5.458880662918090820e-01,4.589997231960296631e-01,1.347073316574096680e-01,1.196932554244995117e+00,4.025797173380851746e-02,2.557149827480316162e-01,1.092797994613647461e+00,2.011153936386108398e+00,9.858594089746475220e-02
1.906000000000000227e+02,5.521778464317321777e-01,4.975582957267761230e-01,5.091679692268371582e-01,1.203223466873168945e-01,1.339698195457458496e+00,4.801888018846511841e-02,2.182705551385879517e-01,9.513794183731079102e-01,2.229779243469238281e+00,1.357882022857666016e-01
1.908000000000000114e+02,5.543915033340454102e-01,4.533272981643676758e-01,5.636729598045349121e-01,1.088917478919029236e-01,1.499350309371948242e+00,5.969262868165969849e-02,1.902882605791091919e-01,8.231363892555236816e-01,2.451398611068725586e+00,1.823358386754989624e-01
1.910000000000000000e+02,5.614305138587951660e-01,4.132627248764038086e-01,6.230126023292541504e-01,9.954717010259628296e-02,1.677074790000915527e+00,7.647089660167694092e-02,1.703281551599502563e-01,7.080527544021606445e-01,2.670638084411621094e+00,2.396695613861083984e-01
1.912000000000000171e+02,5.748341083526611328e-01,3.785184919834136963e-01,6.876732110977172852e-01,9.211321175098419189e-02,1.872567415237426758e+00,9.981598705053329468e-02,1.566832810640335083e-01,6.060889363288879395e-01,2.842870473861694336e+00,3.329136073589324951e-01
1.914000000000000057e+02,5.948433279991149902e-01,3.490356504917144775e-01,7.600998878479003906e-01,8.601320534944534302e-02,2.078558683395385742e+00,1.320491880178451538e-01,1.482016742229461670e-01,5.165449380874633789e-01,2.917718648910522461e+00,4.829087257385253906e-01
1.916000000000000227e+02,6.207214593887329102e-01,3.245865702629089355e-01,8.410732150077819824e-01,8.146423846483230591e-02,2.288872003555297852e+00,1.729331016540527344e-01,1.443161219358444214e-01,4.388826191425323486e-01,2.852289915084838867e+00,7.008466720581054688e-01
1.918000000000000114e+02,6.518136262893676758e-01,3.044909536838531494e-01,9.330452680587768555e-01,7.887728512287139893e-02,2.499828338623046875e+00,2.229515612125396729e-01,1.488606184720993042e-01,3.729794919490814209e-01,2.623519420623779297e+00,9.807057380676269531e-01
1.920000000000000000e+02,6.880946159362792969e-01,2.878230214118957520e-01,1.037818908691406250e+00,7.865501940250396729e-02,2.688443899154663086e+00,2.932633757591247559e-01,1.599726378917694092e-01,3.162018656730651855e-01,2.258870601654052734e+00,1.283714294433593750e+00
1.922000000000000171e+02,7.292445302009582520e-01,2.744943201541900635e-01,1.157707810401916504e+00,8.144438266754150391e-02,2.807566165924072266e+00,4.088946580886840820e-01,1.762067824602127075e-01,2.661784887313842773e-01,1.810706973075866699e+00,1.563392162322998047e+00
1.924000000000000057e+02,7.747082114219665527e-01,2.644934058189392090e-01,1.291759371757507324e+00,8.807011693716049194e-02,2.806637763977050781e+00,5.865637063980102539e-01,1.970753073692321777e-01,2.216020524501800537e-01,1.350937128067016602e+00,1.748066663742065430e+00
1.926000000000000227e+02,8.246394395828247070e-01,2.570862770080566406e-01,1.440579891204833984e+00,9.902911633253097534e-02,2.667495727539062500e+00,8.235048651695251465e-01,2.235186845064163208e-01,1.832024753093719482e-01,9.688445925712585449e-01,1.783425211906433105e+00
1.928000000000000114e+02,8.791964054107666016e-01,2.516856193542480469e-01,1.604348778724670410e+00,1.147260293364524841e-01,2.377429485321044922e+00,1.106420040130615234e+00,2.550659775733947754e-01,1.509233862161636353e-01,6.853508949279785156e-01,1.717584729194641113e+00
1.930000000000000000e+02,9.394659399986267090e-01,2.480376362800598145e-01,1.779949069023132324e+00,1.370910406112670898e-01,1.987359762191772461e+00,1.388138771057128906e+00,2.915877103805541992e-01,1.247178763151168823e-01,4.953827261924743652e-01,1.592093467712402344e+00
1.932000000000000171e+02,1.006288409233093262e+00,2.460062205791473389e-01,1.961163043975830078e+00,1.671497076749801636e-01,1.541510343551635742e+00,1.619189739227294922e+00,3.334568440914154053e-01,1.032275855541229248e-01,3.782957792282104492e-01,1.433563947677612305e+00
1.934000000000000057e+02,1.078329324722290039e+00,2.466595470905303955e-01,2.145716190338134766e+00,2.055171579122543335e-01,1.137187480926513672e+00,1.720242381095886230e+00,3.798827528953552246e-01,8.560253679752349854e-02,2.980005741119384766e-01,1.271491169929504395e+00
1.936000000000000227e+02,1.155097961425781250e+00,2.501551508903503418e-01,2.330481767654418945e+00,2.518252134323120117e-01,8.196809291839599609e-01,1.700256347656250000e+00,4.308851361274719238e-01,7.107743620872497559e-02,2.433075010776519775e-01,1.115466952323913574e+00
1.938000000000000114e+02,1.235739350318908691e+00,2.569242715835571289e-01,2.486593723297119141e+00,3.205762803554534912e-01,5.953594446182250977e-01,1.605137825012207031e+00,4.864280521869659424e-01,5.962210148572921753e-02,2.050753682851791382e-01,9.702692627906799316e-01
1.940000000000000000e+02,1.318678379058837891e+00,2.676276862621307373e-01,2.585039854049682617e+00,4.234508275985717773e-01,4.534959495067596436e-01,1.464929580688476562e+00,5.470970273017883301e-01,5.035262182354927063e-02,1.764856278896331787e-01,8.385753631591796875e-01
1.942000000000000171e+02,1.402901530265808105e+00,2.831820845603942871e-01,2.583244800567626953e+00,5.776015520095825195e-01,3.597593903541564941e-01,1.310112595558166504e+00,6.134452819824218750e-01,4.262664914131164551e-02,1.561996489763259888e-01,7.206935882568359375e-01
1.944000000000000057e+02,1.486954331398010254e+00,3.039990067481994629e-01,2.458667278289794922e+00,7.826822996139526367e-01,2.939275503158569336e-01,1.157897114753723145e+00,6.867160201072692871e-01,3.595086559653282166e-02,1.423889994621276855e-01,6.163161993026733398e-01
1.946000000000000227e+02,1.568049311637878418e+00,3.308909535408020020e-01,2.211536645889282227e+00,1.022176742553710938e+00,2.509892880916595459e-01,1.012454748153686523e+00,7.674328684806823730e-01,3.071768581867218018e-02,1.337414234876632690e-01,5.243405699729919434e-01
1.948000000000000114e+02,1.631192684173583984e+00,3.705820739269256592e-01,1.881715297698974609e+00,1.259546995162963867e+00,2.183383554220199585e-01,8.800196051597595215e-01,8.574190139770507812e-01,2.715280652046203613e-02,1.293593198060989380e-01,4.440516829490661621e-01
1.950000000000000000e+02,1.669769048690795898e+00,4.229881167411804199e-01,1.501737117767333984e+00,1.457402586936950684e+00,1.944179534912109375e-01,7.602035999298095703e-01,9.592867493629455566e-01,2.570343017578125000e-02,1.331564337015151978e-01,3.761066794395446777e-01
1.952000000000000171e+02,1.678064584732055664e+00,4.869072139263153076e-01,1.144592761993408203e+00,1.558557033538818359e+00,1.777534335851669312e-01,6.535093784332275391e-01,1.074644923210144043e+00,2.671365253627300262e-02,1.439783573150634766e-01,3.180061876773834229e-01
1.954000000000000057e+02,1.648975729942321777e+00,5.608229637145996094e-01,8.577372431755065918e-01,1.548057556152343750e+00,1.666276305913925171e-01,5.594483613967895508e-01,1.204346776008605957e+00,3.066017106175422668e-02,1.599584519863128662e-01,2.668507695198059082e-01
1.956000000000000227e+02,1.581443548202514648e+00,6.399825215339660645e-01,6.530511975288391113e-01,1.468187570571899414e+00,1.599267572164535522e-01,4.768066406250000000e-01,1.349142670631408691e+00,3.863260895013809204e-02,1.804241240024566650e-01,2.212738990783691406e-01
1.958000000000000114e+02,1.488650679588317871e+00,7.172134518623352051e-01,5.201255679130554199e-01,1.347708821296691895e+00,1.608704328536987305e-01,4.069406390190124512e-01,1.511123061180114746e+00,5.045073479413986206e-02,2.061464786529541016e-01,1.816768795251846313e-01
1.960000000000000000e+02,1.376700401306152344e+00,7.859922647476196289e-01,4.273027479648590088e-01,1.214703679084777832e+00,1.689515709877014160e-01,3.469606637954711914e-01,1.691554665565490723e+00,6.745052337646484375e-02,2.368085533380508423e-01,1.480306535959243774e-01
1.962000000000000171e+02,1.251650929450988770e+00,8.408125638961791992e-01,3.634353578090667725e-01,1.080128192901611328e+00,1.826801449060440063e-01,2.943382859230041504e-01,1.890515685081481934e+00,9.110213071107864380e-02,2.725106179714202881e-01,1.205554902553558350e-01
1.964000000000000057e+02,1.122504711151123047e+00,8.769199252128601074e-01,3.204764425754547119e-01,9.509055614471435547e-01,2.006605416536331177e-01,2.472158968448638916e-01,2.101915121078491211e+00,1.236598640680313110e-01,3.134812116622924805e-01,9.803191572427749634e-02
1.966000000000000227e+02,9.997118711471557617e-01,8.937872648239135742e-01,2.889060974121093750e-01,8.321338295936584473e-01,2.246127575635910034e-01,2.063531875610351562e-01,2.318115949630737305e+00,1.650336533784866333e-01,3.593299388885498047e-01,7.976271212100982666e-02
1.968000000000000114e+02,8.881733417510986328e-01,8.900939226150512695e-01,2.651856541633605957e-01,7.241967320442199707e-01,2.539498805999755859e-01,1.717212349176406860e-01,2.534972190856933594e+00,2.158383727073669434e-01,4.096319675445556641e-01,6.467165797948837280e-02
1.970000000000000000e+02,7.921907901763916016e-01,8.659444451332092285e-01,2.484005540609359741e-01,6.274286508560180664e-01,2.884083092212677002e-01,1.433028429746627808e-01,2.731130361557006836e+00,2.863537669181823730e-01,4.645129442214965820e-01,5.266823992133140564e-02
1.972000000000000171e+02,7.138637900352478027e-01,8.274363279342651367e-01,2.366755902767181396e-01,5.417224168777465820e-01,3.280449211597442627e-01,1.200615018606185913e-01,2.855080604553222656e+00,4.048832058906555176e-01,5.243619680404663086e-01,4.312293604016304016e-02
1.974000000000000057e+02,6.534924507141113281e-01,7.784950137138366699e-01,2.311051338911056519e-01,4.682516157627105713e-01,3.725873827934265137e-01,1.010885089635848999e-01,2.856913566589355469e+00,5.863394141197204590e-01,5.897299051284790039e-01,3.517507389187812805e-02
1.976000000000000227e+02,6.103582382202148438e-01,7.229561209678649902e-01,2.337893992662429810e-01,4.055123925209045410e-01,4.216021895408630371e-01,8.532821387052536011e-02,2.716119289398193359e+00,8.298910856246948242e-01,6.618055701255798340e-01,2.819979377090930939e-02
1.978000000000000114e+02,5.819007754325866699e-01,6.647918224334716797e-01,2.422313392162322998e-01,3.501347899436950684e-01,4.751065373420715332e-01,7.258862257003784180e-02,2.418719053268432617e+00,1.121476292610168457e+00,7.411637306213378906e-01,2.261674404144287109e-02
1.980000000000000000e+02,5.664069056510925293e-01,6.069120168685913086e-01,2.559745311737060547e-01,3.008791506290435791e-01,5.334317088127136230e-01,6.257777661085128784e-02,2.016163825988769531e+00,1.413253545761108398e+00,8.292371034622192383e-01,1.863831654191017151e-02
1.982000000000000171e+02,5.561859011650085449e-01,5.534741878509521484e-01,2.746085524559020996e-01,2.572013437747955322e-01,5.971428155899047852e-01,5.423338711261749268e-02,1.556806921958923340e+00,1.652293920516967773e+00,9.286002516746520996e-01,1.662660390138626099e-02
1.984000000000000057e+02,5.523779392242431641e-01,5.045517086982727051e-01,3.004992306232452393e-01,2.207185029983520508e-01,6.675657033920288086e-01,4.710038006305694580e-02,1.141289472579956055e+00,1.755144834518432617e+00,1.041251540184020996e+00,1.702566258609294891e-02
1.986000000000000227e+02,5.538181662559509277e-01,4.597011506557464600e-01,3.321914970874786377e-01,1.907191127538681030e-01,7.452350854873657227e-01,4.135807231068611145e-02,8.157052993774414062e-01,1.734478473663330078e+00,1.167589068412780762e+00,2.013055980205535889e-02
1.988000000000000114e+02,5.600917339324951172e-01,4.189631938934326172e-01,3.690433800220489502e-01,1.663432568311691284e-01,8.307773470878601074e-01,3.712663426995277405e-02,5.854851603507995605e-01,1.636952280998229980e+00,1.308965206146240234e+00,2.685010805726051331e-02
1.990000000000000000e+02,5.725325942039489746e-01,3.834712505340576172e-01,4.107590317726135254e-01,1.460726857185363770e-01,9.276918768882751465e-01,3.489428013563156128e-02,4.400800168514251709e-01,1.493005275726318359e+00,1.467182636260986328e+00,3.774638846516609192e-02
1.992000000000000171e+02,5.915991067886352539e-01,3.532198369503021240e-01,4.570551216602325439e-01,1.290211379528045654e-01,1.037587523460388184e+00,3.501730039715766907e-02,3.457624316215515137e-01,1.333243846893310547e+00,1.644094467163085938e+00,5.302193388342857361e-02
1.994000000000000057e+02,6.167469620704650879e-01,3.281137049198150635e-01,5.078150033950805664e-01,1.149670928716659546e-01,1.161792635917663574e+00,3.797687590122222900e-02,2.792128324508666992e-01,1.177172541618347168e+00,1.839650392532348633e+00,7.462917268276214600e-02
1.996000000000000227e+02,6.470983028411865234e-01,3.073973357677459717e-01,5.629429817199707031e-01,1.038168445229530334e-01,1.300650238990783691e+00,4.458500072360038757e-02,2.361293435096740723e-01,1.028047323226928711e+00,2.051611661911010742e+00,1.046225354075431824e-01
1.998000000000000114e+02,6.825916767120361328e-01,2.902247607707977295e-01,6.229329705238342285e-01,9.463434666395187378e-02,1.455855607986450195e+00,5.542811006307601929e-02,2.030863463878631592e-01,8.924155235290527344e-01,2.271106004714965820e+00,1.435072273015975952e-01
2.000000000000000000e+02,7.229644060134887695e-01,2.763576209545135498e-01,6.885097026824951172e-01,8.728530257940292358e-02,1.629192948341369629e+00,7.061403989791870117e-02,1.789830178022384644e-01,7.699142694473266602e-01,2.493008852005004883e+00,1.918356269598007202e-01


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_50/learned_ode.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
1.000000000000000056e-01,9.277606010437011719e-01,1.005803704261779785e+00,8.960217237472534180e-01,1.210065484046936035e+00,8.670465350151062012e-01,1.409394383430480957e+00,8.395723700523376465e-01,1.608298063278198242e+00,8.135645985603332520e-01,1.808219194412231445e+00
2.000000000000000111e-01,8.589079976081848145e-01,1.003015279769897461e+00,8.024719357490539551e-01,1.201174974441528320e+00,7.496897578239440918e-01,1.394273519515991211e+00,7.005879878997802734e-01,1.589027881622314453e+00,6.527172327041625977e-01,1.785238862037658691e+00
2.999999999999999889e-01,7.943272590637207031e-01,9.924556612968444824e-01,7.216915488243103027e-01,1.176123261451721191e+00,6.516872048377990723e-01,1.361134290695190430e+00,5.849278569221496582e-01,1.548937916755676270e+00,5.190231204032897949e-01,1.738371133804321289e+00
4.000000000000000222e-01,7.350320219993591309e-01,9.752210378646850586e-01,6.523840427398681641e-01,1.141571998596191406e+00,5.729420185089111328e-01,1.314199090003967285e+00,4.921222031116485596e-01,1.492565512657165527e+00,4.118151068687438965e-01,1.672682404518127441e+00
5.000000000000000000e-01,6.818737387657165527e-01,9.515829682350158691e-01,5.927324295043945312e-01,1.100768446922302246e+00,5.086930394172668457e-01,1.258573651313781738e+00,4.206198155879974365e-01,1.423244953155517578e+00,3.294230401515960693e-01,1.592010974884033203e+00
5.999999999999999778e-01,6.350103020668029785e-01,9.225418567657470703e-01,5.422082543373107910e-01,1.054983139038085938e+00,4.551368653774261475e-01,1.198003768920898438e+00,3.639384210109710693e-01,1.347206473350524902e+00,2.684939205646514893e-01,1.501135230064392090e+00
7.000000000000000666e-01,5.944512486457824707e-01,8.891345858573913574e-01,5.002436637878417969e-01,1.005382776260375977e+00,4.115423858165740967e-01,1.133824229240417480e+00,3.182313144207000732e-01,1.268131852149963379e+00,2.192646712064743042e-01,1.408220171928405762e+00
8.000000000000000444e-01,5.602326393127441406e-01,8.523291945457458496e-01,4.662143588066101074e-01,9.530529975891113281e-01,3.762194514274597168e-01,1.067963719367980957e+00,2.802744805812835693e-01,1.189111113548278809e+00,1.783527731895446777e-01,1.316135406494140625e+00
9.000000000000000222e-01,5.321846008300781250e-01,8.130729794502258301e-01,4.385983645915985107e-01,8.996382951736450195e-01,3.469326198101043701e-01,1.002545237541198730e+00,2.491810917854309082e-01,1.111041784286499023e+00,1.452688276767730713e-01,1.225334167480468750e+00
1.000000000000000000e+00,5.096086859703063965e-01,7.725132107734680176e-01,4.158323407173156738e-01,8.466466069221496582e-01,3.232069611549377441e-01,9.380694627761840820e-01,2.245063036680221558e-01,1.034377694129943848e+00,1.193030774593353271e-01,1.136348366737365723e+00
1.100000000000000089e+00,4.914085268974304199e-01,7.319256663322448730e-01,3.975111544132232666e-01,7.944916486740112305e-01,3.041945397853851318e-01,8.751668930053710938e-01,2.041945904493331909e-01,9.604113698005676270e-01,9.741089493036270142e-02,1.050932645797729492e+00
1.199999999999999956e+00,4.768426418304443359e-01,6.921368837356567383e-01,3.821259737014770508e-01,7.441250085830688477e-01,2.877227962017059326e-01,8.150790929794311523e-01,1.865974068641662598e-01,8.899809122085571289e-01,7.862808555364608765e-02,9.695039391517639160e-01
1.300000000000000044e+00,4.649099111557006836e-01,6.538704633712768555e-01,3.686144351959228516e-01,6.960871815681457520e-01,2.734557688236236572e-01,7.578652501106262207e-01,1.715566813945770264e-01,8.230059146881103516e-01,6.275751441717147827e-02,8.922273516654968262e-01
1.400000000000000133e+00,4.547025263309478760e-01,6.176257133483886719e-01,3.568780124187469482e-01,6.503377556800842285e-01,2.612650096416473389e-01,7.034598588943481445e-01,1.588985174894332886e-01,7.595086693763732910e-01,4.954054579138755798e-02,8.193742036819458008e-01
1.500000000000000000e+00,4.461045563220977783e-01,5.831490755081176758e-01,3.470306098461151123e-01,6.070880889892578125e-01,2.510163784027099609e-01,6.518452763557434082e-01,1.484114974737167358e-01,6.996788978576660156e-01,3.878694400191307068e-02,7.508105039596557617e-01
1.600000000000000089e+00,4.391710758209228516e-01,5.504444837570190430e-01,3.390620350837707520e-01,5.664037466049194336e-01,2.425258755683898926e-01,6.032009720802307129e-01,1.398612409830093384e-01,6.434462070465087891e-01,3.012259490787982941e-02,6.865023970603942871e-01
1.699999999999999956e+00,4.339753985404968262e-01,5.193558335304260254e-01,3.328387141227722168e-01,5.284155011177062988e-01,2.355012595653533936e-01,5.575587153434753418e-01,1.329284310340881348e-01,5.907785296440124512e-01,2.328686788678169250e-02,6.263226866722106934e-01
1.800000000000000044e+00,4.307298064231872559e-01,4.896200299263000488e-01,3.283683955669403076e-01,4.934034049510955811e-01,2.298180758953094482e-01,5.148507952690124512e-01,1.274908632040023804e-01,5.414988398551940918e-01,1.807285845279693604e-02,5.700907111167907715e-01
1.900000000000000133e+00,4.292143583297729492e-01,4.611325562000274658e-01,3.261494040489196777e-01,4.609042108058929443e-01,2.257508486509323120e-01,4.753710031509399414e-01,1.233402118086814880e-01,4.954746365547180176e-01,1.423067133873701096e-02,5.176482796669006348e-01
2.000000000000000000e+00,4.291679263114929199e-01,4.338427484035491943e-01,3.257887065410614014e-01,4.303925633430480957e-01,2.236138731241226196e-01,4.391786754131317139e-01,1.203092336654663086e-01,4.525576233863830566e-01,1.165633834898471832e-02,4.687818586826324463e-01
2.100000000000000089e+00,4.305473864078521729e-01,4.077851474285125732e-01,3.270161449909210205e-01,4.015694260597229004e-01,2.237608581781387329e-01,4.059221148490905762e-01,1.185582354664802551e-01,4.127956330776214600e-01,1.023146789520978928e-02,4.233259260654449463e-01
2.200000000000000178e+00,4.333510696887969971e-01,3.831097781658172607e-01,3.296934068202972412e-01,3.742341995239257812e-01,2.257592827081680298e-01,3.750803172588348389e-01,1.189956590533256531e-01,3.763952255249023438e-01,9.825044311583042145e-03,3.811396956443786621e-01
2.300000000000000266e+00,4.375263452529907227e-01,3.598154485225677490e-01,3.337547481060028076e-01,3.483843207359313965e-01,2.293503135442733765e-01,3.462614417076110840e-01,1.216253936290740967e-01,3.429484367370605469e-01,1.085332874208688736e-02,3.420374691486358643e-01
2.399999999999999911e+00,4.430068433284759521e-01,3.378743231296539307e-01,3.391321003437042236e-01,3.239796757698059082e-01,2.344178408384323120e-01,3.192301690578460693e-01,1.262428313493728638e-01,3.122438490390777588e-01,1.416647434234619141e-02,3.064344823360443115e-01
2.500000000000000000e+00,4.500147998332977295e-01,3.174110949039459229e-01,3.457626104354858398e-01,3.009843826293945312e-01,2.408211231231689453e-01,2.937341928482055664e-01,1.325352787971496582e-01,2.838297784328460693e-01,1.935802213847637177e-02,2.737281322479248047e-01
2.600000000000000089e+00,4.592343866825103760e-01,2.989261150360107422e-01,3.538278639316558838e-01,2.795019447803497314e-01,2.485005408525466919e-01,2.696819007396697998e-01,1.401408761739730835e-01,2.571893930435180664e-01,2.619788981974124908e-02,2.436129301786422729e-01
2.700000000000000178e+00,4.706780612468719482e-01,2.824303209781646729e-01,3.640230298042297363e-01,2.599783837795257568e-01,2.574077248573303223e-01,2.470408529043197632e-01,1.489395946264266968e-01,2.321707755327224731e-01,3.439819440245628357e-02,2.156745344400405884e-01
2.800000000000000266e+00,4.842346906661987305e-01,2.678344547748565674e-01,3.764398694038391113e-01,2.425192445516586304e-01,2.678014636039733887e-01,2.259208261966705322e-01,1.589305251836776733e-01,2.086704075336456299e-01,4.357151314616203308e-02,1.893107444047927856e-01
2.899999999999999911e+00,4.995399117469787598e-01,2.547676861286163330e-01,3.907978236675262451e-01,2.269559949636459351e-01,2.801505029201507568e-01,2.066824883222579956e-01,1.701261401176452637e-01,1.865219473838806152e-01,5.357046797871589661e-02,1.643726378679275513e-01
3.000000000000000000e+00,5.164528489112854004e-01,2.429590076208114624e-01,4.067505598068237305e-01,2.130464911460876465e-01,2.941927611827850342e-01,1.892071366310119629e-01,1.823724806308746338e-01,1.657062619924545288e-01,6.450673937797546387e-02,1.408419013023376465e-01
3.100000000000000089e+00,5.348341464996337891e-01,2.320735156536102295e-01,4.240611195564270020e-01,2.005630880594253540e-01,3.096412122249603271e-01,1.733566373586654663e-01,1.958901584148406982e-01,1.463886201381683350e-01,7.634443789720535278e-02,1.186057403683662415e-01
3.200000000000000178e+00,5.545306801795959473e-01,2.219699025154113770e-01,4.426199793815612793e-01,1.891181766986846924e-01,3.264413475990295410e-01,1.590965390205383301e-01,2.106506675481796265e-01,1.285529136657714844e-01,8.905480802059173584e-02,9.754045307636260986e-02
3.300000000000000266e+00,5.754237771034240723e-01,2.126154750585556030e-01,4.623281359672546387e-01,1.785268038511276245e-01,3.445750772953033447e-01,1.463010758161544800e-01,2.267149537801742554e-01,1.122771203517913818e-01,1.030287146568298340e-01,7.792002707719802856e-02
3.399999999999999911e+00,5.974423885345458984e-01,2.040678411722183228e-01,4.832288920879364014e-01,1.687716990709304810e-01,3.640948235988616943e-01,1.347046047449111938e-01,2.440909743309020996e-01,9.758465737104415894e-02,1.183050051331520081e-01,5.978430435061454773e-02
3.500000000000000000e+00,6.205723881721496582e-01,1.963475048542022705e-01,5.052739381790161133e-01,1.597676724195480347e-01,3.849506676197052002e-01,1.242573037743568420e-01,2.627647221088409424e-01,8.439084142446517944e-02,1.348537951707839966e-01,4.310915991663932800e-02
3.600000000000000089e+00,6.447964310646057129e-01,1.894572228193283081e-01,5.284495949745178223e-01,1.515088677406311035e-01,4.069154560565948486e-01,1.147056594491004944e-01,2.828064858913421631e-01,7.242155820131301880e-02,1.527069658041000366e-01,2.793277427554130554e-02
3.700000000000000178e+00,6.701052188873291016e-01,1.834128201007843018e-01,5.527431368827819824e-01,1.439929157495498657e-01,4.300130605697631836e-01,1.059783026576042175e-01,3.042107820510864258e-01,6.164718046784400940e-02,1.719328612089157104e-01,1.429305691272020340e-02
3.800000000000000266e+00,6.965594887733459473e-01,1.781581789255142212e-01,5.781418085098266602e-01,1.372172832489013672e-01,4.542529284954071045e-01,9.800927340984344482e-02,3.269546926021575928e-01,5.205997824668884277e-02,1.925668716430664062e-01,1.936026965267956257e-03
3.899999999999999911e+00,7.242238521575927734e-01,1.735687255859375000e-01,6.046327352523803711e-01,1.311793178319931030e-01,4.796307384967803955e-01,9.079848974943161011e-02,3.508335053920745850e-01,4.342767596244812012e-02,2.146037071943283081e-01,-9.190840646624565125e-03
4.000000000000000000e+00,7.531660199165344238e-01,1.694898009300231934e-01,6.322612166404724121e-01,1.258042156696319580e-01,5.061323046684265137e-01,8.434276282787322998e-02,3.758105039596557617e-01,3.561127185821533203e-02,2.380255311727523804e-01,-1.908801682293415070e-02
4.099999999999999645e+00,7.834113240242004395e-01,1.659100949764251709e-01,6.610994935035705566e-01,1.210495755076408386e-01,5.337451696395874023e-01,7.862157374620437622e-02,4.019403755664825439e-01,2.856477349996566772e-02,2.628167271614074707e-01,-2.775445766746997833e-02
4.200000000000000178e+00,8.151802420616149902e-01,1.627701520919799805e-01,6.912106871604919434e-01,1.167709529399871826e-01,5.625316500663757324e-01,7.349576056003570557e-02,4.292193055152893066e-01,2.228980883955955505e-02,2.888138294219970703e-01,-3.537049517035484314e-02
4.299999999999999822e+00,8.488339781761169434e-01,1.599726676940917969e-01,7.226136922836303711e-01,1.129637211561203003e-01,5.925499796867370605e-01,6.882718950510025024e-02,4.576605856418609619e-01,1.675539091229438782e-02,3.157894313335418701e-01,-4.221068322658538818e-02
4.400000000000000355e+00,8.844455480575561523e-01,1.575337499380111694e-01,7.556115388870239258e-01,1.095343530178070068e-01,6.238459944725036621e-01,6.453125178813934326e-02,4.873467981815338135e-01,1.180477626621723175e-02,3.436834514141082764e-01,-4.835665598511695862e-02
4.500000000000000000e+00,9.220926165580749512e-01,1.554784476757049561e-01,7.904863953590393066e-01,1.064283475279808044e-01,6.564792394638061523e-01,6.060177087783813477e-02,5.183047056198120117e-01,7.268776185810565948e-03,3.725131154060363770e-01,-5.383015424013137817e-02
4.600000000000000533e+00,9.618846178054809570e-01,1.538704484701156616e-01,8.273983001708984375e-01,1.036922857165336609e-01,6.908839344978332520e-01,5.698669329285621643e-02,5.503941178321838379e-01,3.094803309068083763e-03,4.023540019989013672e-01,-5.876557528972625732e-02
4.700000000000000178e+00,1.003905296325683594e+00,1.527409553527832031e-01,8.664309382438659668e-01,1.013476625084877014e-01,7.272224426269531250e-01,5.370030179619789124e-02,5.837301611900329590e-01,-7.514540338888764381e-04,4.332757890224456787e-01,-6.330515444278717041e-02
4.799999999999999822e+00,1.048383951187133789e+00,1.521259099245071411e-01,9.076618552207946777e-01,9.941390156745910645e-02,7.654148936271667480e-01,5.075204744935035706e-02,6.186563372611999512e-01,-4.374191164970397949e-03,4.653139114379882812e-01,-6.748496741056442261e-02
4.900000000000000355e+00,1.095789551734924316e+00,1.521513760089874268e-01,9.513381719589233398e-01,9.792339801788330078e-02,8.054035305976867676e-01,4.815127700567245483e-02,6.552483439445495605e-01,-7.772579789161682129e-03,4.985577166080474854e-01,-7.132318615913391113e-02
5.000000000000000000e+00,1.146089196205139160e+00,1.529578417539596558e-01,9.980248212814331055e-01,9.693604707717895508e-02,8.472631573677062988e-01,4.591248184442520142e-02,6.935914158821105957e-01,-1.090919226408004761e-02,5.333644747734069824e-01,-7.493054121732711792e-02
5.100000000000000533e+00,1.199357151985168457e+00,1.545963138341903687e-01,1.047943949699401855e+00,9.653761982917785645e-02,8.914828896522521973e-01,4.409178718924522400e-02,7.338043451309204102e-01,-1.370928063988685608e-02,5.698313117027282715e-01,-7.831432670354843140e-02
5.200000000000000178e+00,1.255668520927429199e+00,1.571181863546371460e-01,1.101274251937866211e+00,9.679042547941207886e-02,9.384945034980773926e-01,4.276618734002113342e-02,7.761014699935913086e-01,-1.614714041352272034e-02,6.080176234245300293e-01,-8.146669715642929077e-02
5.299999999999999822e+00,1.315089225769042969e+00,1.605771481990814209e-01,1.158177614212036133e+00,9.773541986942291260e-02,9.884471297264099121e-01,4.196655377745628357e-02,8.209330439567565918e-01,-1.817634701728820801e-02,6.479851007461547852e-01,-8.437950164079666138e-02
5.400000000000000355e+00,1.377442002296447754e+00,1.650572717189788818e-01,1.218758463859558105e+00,9.946919232606887817e-02,1.041485309600830078e+00,4.172238707542419434e-02,8.683601617813110352e-01,-1.976589299738407135e-02,6.900602579116821289e-01,-8.698914945125579834e-02
5.500000000000000000e+00,1.442096233367919922e+00,1.707146167755126953e-01,1.282827734947204590e+00,1.021639853715896606e-01,1.097799777984619141e+00,4.207990691065788269e-02,9.184856414794921875e-01,-2.089376002550125122e-02,7.347043156623840332e-01,-8.919288218021392822e-02
5.600000000000000533e+00,1.508522152900695801e+00,1.779535263776779175e-01,1.350052356719970703e+00,1.058358773589134216e-01,1.157640695571899414e+00,4.313503205776214600e-02,9.714316725730895996e-01,-2.153562381863594055e-02,7.820391058921813965e-01,-9.096971154212951660e-02
5.700000000000000178e+00,1.576373696327209473e+00,1.866034269332885742e-01,1.420394897460937500e+00,1.105446368455886841e-01,1.220894932746887207e+00,4.489044472575187683e-02,1.027392983436584473e+00,-2.163534052670001984e-02,8.321895003318786621e-01,-9.229873120784759521e-02
5.799999999999999822e+00,1.645717740058898926e+00,1.966425478458404541e-01,1.493985056877136230e+00,1.162586212158203125e-01,1.287617564201354980e+00,4.746271297335624695e-02,1.086312890052795410e+00,-2.118583954870700836e-02,8.850793242454528809e-01,-9.318978339433670044e-02
5.900000000000000355e+00,1.716353178024291992e+00,2.081362903118133545e-01,1.571040987968444824e+00,1.230475902557373047e-01,1.357809185981750488e+00,5.104227364063262939e-02,1.148314833641052246e+00,-2.016077004373073578e-02,9.405932426452636719e-01,-9.365820139646530151e-02
6.000000000000000000e+00,1.788051843643188477e+00,2.211491167545318604e-01,1.651410341262817383e+00,1.311893910169601440e-01,1.431816220283508301e+00,5.567745119333267212e-02,1.213659405708312988e+00,-1.848246157169342041e-02,9.987517595291137695e-01,-9.369458258152008057e-02
6.100000000000000533e+00,1.860562205314636230e+00,2.357436269521713257e-01,1.734654784202575684e+00,1.408780813217163086e-01,1.509858608245849609e+00,6.120825186371803284e-02,1.282752156257629395e+00,-1.604322344064712524e-02,1.059601426124572754e+00,-9.327740967273712158e-02
6.200000000000000178e+00,1.933608174324035645e+00,2.519800066947937012e-01,1.820527911186218262e+00,1.522155255079269409e-01,1.592179775238037109e+00,6.761411577463150024e-02,1.355894088745117188e+00,-1.272947620600461960e-02,1.123314142227172852e+00,-9.233025461435317993e-02
6.299999999999999822e+00,2.006888628005981445e+00,2.699156105518341064e-01,1.908285498619079590e+00,1.653192341327667236e-01,1.678884387016296387e+00,7.524303346872329712e-02,1.433099627494812012e+00,-8.332974277436733246e-03,1.190323710441589355e+00,-9.077425301074981689e-02
6.400000000000000355e+00,2.079622030258178711e+00,2.899602353572845459e-01,1.997598052024841309e+00,1.802755743265151978e-01,1.769885182380676270e+00,8.429770171642303467e-02,1.514537692070007324e+00,-3.058284521102905273e-03,1.260659933090209961e+00,-8.859016001224517822e-02
6.500000000000000000e+00,2.148837089538574219e+00,3.140300512313842773e-01,2.088171005249023438e+00,1.971651762723922729e-01,1.865324974060058594e+00,9.486094862222671509e-02,1.600416660308837891e+00,3.054574364796280861e-03,1.334580183029174805e+00,-8.566936105489730835e-02
6.600000000000000533e+00,2.212790727615356445e+00,3.427440226078033447e-01,2.179677963256835938e+00,2.160601019859313965e-01,1.964944005012512207e+00,1.072207391262054443e-01,1.690900087356567383e+00,1.030750107020139694e-02,1.412353396415710449e+00,-8.187479525804519653e-02
6.700000000000000178e+00,2.269812345504760742e+00,3.765187561511993408e-01,2.271741628646850586e+00,2.368981689214706421e-01,2.067935705184936523e+00,1.217782050371170044e-01,1.785798549652099609e+00,1.891816221177577972e-02,1.493932008743286133e+00,-7.711193710565567017e-02
6.799999999999999822e+00,2.318040609359741211e+00,4.157772660255432129e-01,2.363917350769042969e+00,2.597603499889373779e-01,2.173223972320556641e+00,1.383971422910690308e-01,1.884918689727783203e+00,2.921951934695243835e-02,1.579405307769775391e+00,-7.154979556798934937e-02
6.900000000000000355e+00,2.355411529541015625e+00,4.609449505805969238e-01,2.453353404998779297e+00,2.865720689296722412e-01,2.280114650726318359e+00,1.571307778358459473e-01,1.987836480140686035e+00,4.181365296244621277e-02,1.668983459472656250e+00,-6.498928368091583252e-02
7.000000000000000000e+00,2.379179239273071289e+00,5.131929516792297363e-01,2.537516117095947266e+00,3.186086118221282959e-01,2.388271331787109375e+00,1.780535578727722168e-01,2.094247341156005859e+00,5.668100342154502869e-02,1.762873530387878418e+00,-5.715569481253623962e-02
7.100000000000000533e+00,2.386743068695068359e+00,5.748741626739501953e-01,2.614496946334838867e+00,3.564472794532775879e-01,2.497328042984008789e+00,2.012361437082290649e-01,2.204149961471557617e+00,7.373645156621932983e-02,1.860632896423339844e+00,-4.759695753455162048e-02
7.200000000000000178e+00,2.375681161880493164e+00,6.466333866119384766e-01,2.681064367294311523e+00,4.020852744579315186e-01,2.606889009475708008e+00,2.267446517944335938e-01,2.317601680755615234e+00,9.285157173871994019e-02,1.962129116058349609e+00,-3.590755909681320190e-02
7.299999999999999822e+00,2.341776609420776367e+00,7.291632890701293945e-01,2.732104063034057617e+00,4.588941037654876709e-01,2.715770483016967773e+00,2.552379369735717773e-01,2.434407711029052734e+00,1.138748377561569214e-01,2.067116737365722656e+00,-2.193068526685237885e-02
7.400000000000000355e+00,2.280670166015625000e+00,8.226798176765441895e-01,2.763158798217773438e+00,5.282778739929199219e-01,2.819891452789306641e+00,2.893775403499603271e-01,2.554120063781738281e+00,1.366295218467712402e-01,2.175574779510498047e+00,-5.801569204777479172e-03
7.500000000000000000e+00,2.193589687347412109e+00,9.255791902542114258e-01,2.769328594207763672e+00,6.116364002227783203e-01,2.914754629135131836e+00,3.327569067478179932e-01,2.676160335540771484e+00,1.614499241113662720e-01,2.287659406661987305e+00,1.247511245310306549e-02
7.600000000000000533e+00,2.081852674484252930e+00,1.034857511520385742e+00,2.748738288879394531e+00,7.091301083564758301e-01,2.995428323745727539e+00,3.881632983684539795e-01,2.799880266189575195e+00,1.887476891279220581e-01,2.403479337692260742e+00,3.278828784823417664e-02
7.700000000000000178e+00,1.948792934417724609e+00,1.146322607994079590e+00,2.698565483093261719e+00,8.208557367324829102e-01,3.057270765304565430e+00,4.570001363754272461e-01,2.924153804779052734e+00,2.186660170555114746e-01,2.522902011871337891e+00,5.499723553657531738e-02
7.799999999999999822e+00,1.796467661857604980e+00,1.258389830589294434e+00,2.612779140472412109e+00,9.474813342094421387e-01,3.095045804977416992e+00,5.406923294067382812e-01,3.044523477554321289e+00,2.541998028755187988e-01,2.645862102508544922e+00,7.905582338571548462e-02
7.900000000000000355e+00,1.626818776130676270e+00,1.367765188217163086e+00,2.491306066513061523e+00,1.087406396865844727e+00,3.102869033813476562e+00,6.407769322395324707e-01,3.153945922851562500e+00,3.011391758918762207e-01,2.771965265274047852e+00,1.048321127891540527e-01
8.000000000000000000e+00,1.443466186523437500e+00,1.467487692832946777e+00,2.335083484649658203e+00,1.237209796905517578e+00,3.075988054275512695e+00,7.589026093482971191e-01,3.248328924179077148e+00,3.612361848354339600e-01,2.900972843170166016e+00,1.321565508842468262e-01
8.099999999999999645e+00,1.253792643547058105e+00,1.552646398544311523e+00,2.148331165313720703e+00,1.390667200088500977e+00,3.012352228164672852e+00,8.953386545181274414e-01,3.323074340820312500e+00,4.362466335296630859e-01,3.032314538955688477e+00,1.615211814641952515e-01
8.199999999999999289e+00,1.069265007972717285e+00,1.608242154121398926e+00,1.936387538909912109e+00,1.544193863868713379e+00,2.906954050064086914e+00,1.049922347068786621e+00,3.372798919677734375e+00,5.280561447143554688e-01,3.165204048156738281e+00,1.938088387250900269e-01
8.300000000000000711e+00,8.987655043601989746e-01,1.629246354103088379e+00,1.701933503150939941e+00,1.690060377120971680e+00,2.757469415664672852e+00,1.221383810043334961e+00,3.390128374099731445e+00,6.386926174163818359e-01,3.293543338775634766e+00,2.350090146064758301e-01
8.400000000000000355e+00,7.486159205436706543e-01,1.619903087615966797e+00,1.452114939689636230e+00,1.819203734397888184e+00,2.564560651779174805e+00,1.405685305595397949e+00,3.367755889892578125e+00,7.696151137351989746e-01,3.410963535308837891e+00,2.887731194496154785e-01
8.500000000000000000e+00,6.216411590576171875e-01,1.586620688438415527e+00,1.206081509590148926e+00,1.910243391990661621e+00,2.333151340484619141e+00,1.595586657524108887e+00,3.303157806396484375e+00,9.215721487998962402e-01,3.511689424514770508e+00,3.574017286300659180e-01
8.599999999999999645e+00,5.183566808700561523e-01,1.535412311553955078e+00,9.771101474761962891e-01,1.954983115196228027e+00,2.070527791976928711e+00,1.784476161003112793e+00,3.191591978073120117e+00,1.095426559448242188e+00,3.589950561523437500e+00,4.428316056728363037e-01
8.700000000000001066e+00,4.374718368053436279e-01,1.469666600227355957e+00,7.740701436996459961e-01,1.959774732589721680e+00,1.780730485916137695e+00,1.961599826812744141e+00,3.030066251754760742e+00,1.289611101150512695e+00,3.639865398406982422e+00,5.470445156097412109e-01
8.800000000000000711e+00,3.753814101219177246e-01,1.393931269645690918e+00,5.995563864707946777e-01,1.930850744247436523e+00,1.477831125259399414e+00,2.110554695129394531e+00,2.817584037780761719e+00,1.500077366828918457e+00,3.654482126235961914e+00,6.723720431327819824e-01
8.900000000000000355e+00,3.254334330558776855e-01,1.314108371734619141e+00,4.551531672477722168e-01,1.876509904861450195e+00,1.187333822250366211e+00,2.204755067825317383e+00,2.557131528854370117e+00,1.720629930496215820e+00,3.624333381652832031e+00,8.211060166358947754e-01
9.000000000000000000e+00,2.843247652053833008e-01,1.233453392982482910e+00,3.391473293304443359e-01,1.803117871284484863e+00,9.223865270614624023e-01,2.245744228363037109e+00,2.259086132049560547e+00,1.941069006919860840e+00,3.546111583709716797e+00,9.935398697853088379e-01
9.099999999999999645e+00,2.503553330898284912e-01,1.153597831726074219e+00,2.496086359024047852e-01,1.714741230010986328e+00,6.899031400680541992e-01,2.242168664932250977e+00,1.928469896316528320e+00,2.149220466613769531e+00,3.414456605911254883e+00,1.191121220588684082e+00
9.200000000000001066e+00,2.230737358331680298e-01,1.075022459030151367e+00,1.843482702970504761e-01,1.614797472953796387e+00,4.916476011276245117e-01,2.202059984207153320e+00,1.581333398818969727e+00,2.324538230895996094e+00,3.227299213409423828e+00,1.411460757255554199e+00
9.300000000000000711e+00,2.013117820024490356e-01,9.985561966896057129e-01,1.325518488883972168e-01,1.512429118156433105e+00,3.277789354324340820e-01,2.137088298797607422e+00,1.248360872268676758e+00,2.436694622039794922e+00,2.982083320617675781e+00,1.650099396705627441e+00
9.400000000000000355e+00,1.825315058231353760e-01,9.256239533424377441e-01,8.979039639234542847e-02,1.411118149757385254e+00,1.964283585548400879e-01,2.051521778106689453e+00,9.449769854545593262e-01,2.488556861877441406e+00,2.683494806289672852e+00,1.899778485298156738e+00
9.500000000000000000e+00,1.664075553417205811e-01,8.562414646148681641e-01,5.552263185381889343e-02,1.311350822448730469e+00,9.543332457542419434e-02,1.948995113372802734e+00,6.791480779647827148e-01,2.490260124206542969e+00,2.343265533447265625e+00,2.147418975830078125e+00
9.599999999999999645e+00,1.527751088142395020e-01,7.903616428375244141e-01,2.861602976918220520e-02,1.213898658752441406e+00,2.193545922636985779e-02,1.833383679389953613e+00,4.509451985359191895e-01,2.452621698379516602e+00,1.967922329902648926e+00,2.377926826477050781e+00
9.700000000000001066e+00,1.414153575897216797e-01,7.282081246376037598e-01,5.698405671864748001e-03,1.120653152465820312e+00,-3.466060757637023926e-02,1.713920235633850098e+00,2.609843611717224121e-01,2.386138439178466797e+00,1.581780552864074707e+00,2.561209201812744141e+00
9.800000000000000711e+00,1.321358829736709595e-01,6.697269082069396973e-01,-1.384562440216541290e-02,1.031769037246704102e+00,-8.092278987169265747e-02,1.595404982566833496e+00,1.075875163078308105e-01,2.295901060104370117e+00,1.216472506523132324e+00,2.672067403793334961e+00
9.900000000000000355e+00,1.245846226811408997e-01,6.149091124534606934e-01,-3.029457852244377136e-02,9.475349187850952148e-01,-1.175285130739212036e-01,1.478425741195678711e+00,-1.160034723579883575e-02,2.185986995697021484e+00,8.885036110877990723e-01,2.719736576080322266e+00
1.000000000000000000e+01,1.185939982533454895e-01,5.636036396026611328e-01,-4.387381672859191895e-02,8.679214119911193848e-01,-1.466492563486099243e-01,1.364776372909545898e+00,-9.921562671661376953e-02,2.060337066650390625e+00,6.020255088806152344e-01,2.716063499450683594e+00
1.009999999999999964e+01,1.139983609318733215e-01,5.156526565551757812e-01,-5.480345711112022400e-02,7.927607297897338867e-01,-1.715864241123199463e-01,1.256371259689331055e+00,-1.642753481864929199e-01,1.927538633346557617e+00,3.561992347240447998e-01,2.671951293945312500e+00
1.020000000000000107e+01,1.105765551328659058e-01,4.709261059761047363e-01,-6.356984376907348633e-02,7.221258282661437988e-01,-1.927327662706375122e-01,1.153604507446289062e+00,-2.165195643901824951e-01,1.794989943504333496e+00,1.521267592906951904e-01,2.597031116485595703e+00
1.030000000000000071e+01,1.082461848855018616e-01,4.292542040348052979e-01,-7.065286487340927124e-02,6.562618613243103027e-01,-2.103621661663055420e-01,1.056441426277160645e+00,-2.579435110092163086e-01,1.664098143577575684e+00,-1.221730466932058334e-02,2.496544837951660156e+00
1.040000000000000036e+01,1.075648814439773560e-01,3.908787667751312256e-01,-7.624987512826919556e-02,5.949806571006774902e-01,-2.249033749103546143e-01,9.649866819381713867e-01,-2.906113266944885254e-01,1.536170363426208496e+00,-1.394231021404266357e-01,2.374927043914794922e+00
1.050000000000000000e+01,1.092093661427497864e-01,3.557320535182952881e-01,-8.047127723693847656e-02,5.380200743675231934e-01,-2.371311336755752563e-01,8.797289133071899414e-01,-3.185974657535552979e-01,1.413596034049987793e+00,-2.325727045536041260e-01,2.236617326736450195e+00
1.059999999999999964e+01,1.129383668303489685e-01,3.234259486198425293e-01,-8.341620862483978271e-02,4.850991368293762207e-01,-2.474079579114913940e-01,8.002732396125793457e-01,-3.424538671970367432e-01,1.296950697898864746e+00,-3.017964065074920654e-01,2.091204881668090820e+00
1.070000000000000107e+01,1.185706704854965210e-01,2.937675714492797852e-01,-8.518894016742706299e-02,4.359418451786041260e-01,-2.559232115745544434e-01,7.261341810226440430e-01,-3.625532090663909912e-01,1.186738133430480957e+00,-3.565762341022491455e-01,1.945873022079467773e+00
1.080000000000000071e+01,1.256634891033172607e-01,2.661423981189727783e-01,-8.587511628866195679e-02,3.903035223484039307e-01,-2.628381848335266113e-01,6.568810939788818359e-01,-3.797631561756134033e-01,1.083857059478759766e+00,-3.996264338493347168e-01,1.802491307258605957e+00
1.090000000000000036e+01,1.339910775423049927e-01,2.401939034461975098e-01,-8.558789640665054321e-02,3.479447662830352783e-01,-2.682592570781707764e-01,5.922091603279113770e-01,-3.944151103496551514e-01,9.879270792007446289e-01,-4.339764416217803955e-01,1.662916421890258789e+00
1.100000000000000000e+01,1.434969305992126465e-01,2.158585041761398315e-01,-8.411189913749694824e-02,3.086450994014739990e-01,-2.722861468791961670e-01,5.318327546119689941e-01,-4.068731069564819336e-01,8.985065817832946777e-01,-4.635027348995208740e-01,1.529731035232543945e+00
1.109999999999999964e+01,1.542341411113739014e-01,1.929820030927658081e-01,-8.058318495750427246e-02,2.726808488368988037e-01,-2.750124335289001465e-01,4.754838049411773682e-01,-4.173585474491119385e-01,8.150312304496765137e-01,-4.887361824512481689e-01,1.403219819068908691e+00
1.120000000000000107e+01,1.658977568149566650e-01,1.713145077228546143e-01,-7.540354877710342407e-02,2.393288910388946533e-01,-2.765256762504577637e-01,4.229111671447753906e-01,-4.260412752628326416e-01,7.370417118072509766e-01,-5.105957984924316406e-01,1.284152865409851074e+00
1.130000000000000071e+01,1.787222921848297119e-01,1.510637849569320679e-01,-6.886106729507446289e-02,2.081781476736068726e-01,-2.769151329994201660e-01,3.738815784454345703e-01,-4.330403804779052734e-01,6.641952991485595703e-01,-5.295878052711486816e-01,1.172584652900695801e+00
1.140000000000000036e+01,1.928105354309082031e-01,1.323089897632598877e-01,-6.102748215198516846e-02,1.791345626115798950e-01,-2.765119075775146484e-01,3.281210958957672119e-01,-4.384678602218627930e-01,5.961713790893554688e-01,-5.459778308868408203e-01,1.068186163902282715e+00
1.150000000000000000e+01,2.081451267004013062e-01,1.150464043021202087e-01,-5.205857753753662109e-02,1.520500034093856812e-01,-2.756715118885040283e-01,2.847565412521362305e-01,-4.424287378787994385e-01,5.326693058013916016e-01,-5.600046515464782715e-01,9.708255529403686523e-01
1.159999999999999964e+01,2.247987836599349976e-01,9.936646372079849243e-02,-4.214122518897056580e-02,1.265463232994079590e-01,-2.744297683238983154e-01,2.434324622154235840e-01,-4.450219869613647461e-01,4.734084606170654297e-01,-5.719076991081237793e-01,8.798750638961791992e-01
1.170000000000000107e+01,2.427532672882080078e-01,8.526526391506195068e-02,-3.140712156891822815e-02,1.022669151425361633e-01,-2.722381353378295898e-01,2.042233645915985107e-01,-4.463437199592590332e-01,4.181321263313293457e-01,-5.818457007408142090e-01,7.948924303054809570e-01
1.180000000000000071e+01,2.620369791984558105e-01,7.255043834447860718e-02,-1.983065344393253326e-02,7.911357283592224121e-02,-2.683254182338714600e-01,1.678010523319244385e-01,-4.466387331485748291e-01,3.663933873176574707e-01,-5.899488329887390137e-01,7.155065536499023438e-01
1.190000000000000036e+01,2.826968729496002197e-01,6.103371828794479370e-02,-7.436299696564674377e-03,5.705549195408821106e-02,-2.627734839916229248e-01,1.340195238590240479e-01,-4.464128911495208740e-01,3.173791766166687012e-01,-5.963438749313354492e-01,6.413791775703430176e-01
1.200000000000000000e+01,3.047166466712951660e-01,5.071553960442543030e-02,5.894306115806102753e-03,3.617038205265998840e-02,-2.559793591499328613e-01,1.023875102400779724e-01,-4.457425773143768311e-01,2.708348631858825684e-01,-6.011473536491394043e-01,5.721859931945800781e-01
1.209999999999999964e+01,3.280440866947174072e-01,4.155229404568672180e-02,2.042406797409057617e-02,1.665580458939075470e-02,-2.480947524309158325e-01,7.268202304840087891e-02,-4.447286427021026611e-01,2.264299988746643066e-01,-6.044735908508300781e-01,5.076214671134948730e-01
1.220000000000000107e+01,3.524556159973144531e-01,3.327941894531250000e-02,3.618991002440452576e-02,-1.442306442186236382e-03,-2.391555756330490112e-01,4.483995214104652405e-02,-4.434557259082794189e-01,1.839163005352020264e-01,-6.064339280128479004e-01,4.473603963851928711e-01
1.230000000000000071e+01,3.779923915863037109e-01,2.579952590167522430e-02,5.322656780481338501e-02,-1.808111369609832764e-02,-2.292029410600662231e-01,1.877121254801750183e-02,-4.416842460632324219e-01,1.432173103094100952e-01,-6.073330044746398926e-01,3.906134963035583496e-01
1.240000000000000036e+01,4.046820402145385742e-01,1.909126713871955872e-02,7.150191813707351685e-02,-3.328778222203254700e-02,-2.182350605726242065e-01,-5.757983773946762085e-03,-4.388303458690643311e-01,1.045695319771766663e-01,-6.076557636260986328e-01,3.366389572620391846e-01
1.250000000000000000e+01,4.325207471847534180e-01,1.315655186772346497e-02,9.103897958993911743e-02,-4.706459864974021912e-02,-2.063520550727844238e-01,-2.902895770967006683e-02,-4.344973564147949219e-01,6.828642636537551880e-02,-6.075789928436279297e-01,2.851182818412780762e-01
1.259999999999999964e+01,4.615575671195983887e-01,7.897690869867801666e-03,1.120153218507766724e-01,-5.958651006221771240e-02,-1.937645226716995239e-01,-5.134433507919311523e-02,-4.288210570812225342e-01,3.422509878873825073e-02,-6.071195006370544434e-01,2.359497547149658203e-01
1.270000000000000107e+01,4.918466806411743164e-01,3.148231888189911842e-03,1.344526410102844238e-01,-7.092554867267608643e-02,-1.804275810718536377e-01,-7.267624139785766602e-02,-4.220785498619079590e-01,1.990840071812272072e-03,-6.062939167022705078e-01,1.890359222888946533e-01
1.280000000000000071e+01,5.232719182968139648e-01,-1.238789176568388939e-03,1.583534181118011475e-01,-8.107184618711471558e-02,-1.660361438989639282e-01,-9.280418604612350464e-02,-4.144744575023651123e-01,-2.872664108872413635e-02,-6.051509380340576172e-01,1.442103981971740723e-01
1.290000000000000036e+01,5.558256506919860840e-01,-5.263737402856349945e-03,1.834532022476196289e-01,-9.012250602245330811e-02,-1.505570113658905029e-01,-1.117070764303207397e-01,-4.060340225696563721e-01,-5.796806141734123230e-02,-6.037487983703613281e-01,1.012913212180137634e-01
1.300000000000000000e+01,5.897885560989379883e-01,-9.013253264129161835e-03,2.095720618963241577e-01,-9.806962311267852783e-02,-1.340664625167846680e-01,-1.294748932123184204e-01,-3.967325091361999512e-01,-8.568311482667922974e-02,-6.019044518470764160e-01,6.016601622104644775e-02
1.309999999999999964e+01,6.253826618194580078e-01,-1.254300400614738464e-02,2.366042882204055786e-01,-1.050501540303230286e-01,-1.168087571859359741e-01,-1.464038491249084473e-01,-3.865019977092742920e-01,-1.117809042334556580e-01,-5.992425680160522461e-01,2.072671055793762207e-02
1.320000000000000107e+01,6.626665592193603516e-01,-1.584526337683200836e-02,2.644523978233337402e-01,-1.113123968243598938e-01,-9.853433817625045776e-02,-1.621483266353607178e-01,-3.752910196781158447e-01,-1.364613771438598633e-01,-5.953177213668823242e-01,-1.666277274489402771e-02
1.330000000000000071e+01,7.017431259155273438e-01,-1.886287517845630646e-02,2.932223975658416748e-01,-1.168822869658470154e-01,-7.907787710428237915e-02,-1.765024513006210327e-01,-3.631009459495544434e-01,-1.597784757614135742e-01,-5.901731252670288086e-01,-5.204720050096511841e-02
1.340000000000000036e+01,7.427250146865844727e-01,-2.153613418340682983e-02,3.229821920394897461e-01,-1.218733340501785278e-01,-5.839350074529647827e-02,-1.896470785140991211e-01,-3.500070571899414062e-01,-1.818395555019378662e-01,-5.839042067527770996e-01,-8.552073687314987183e-02
1.350000000000000000e+01,7.860305309295654297e-01,-2.382611855864524841e-02,3.538070917129516602e-01,-1.264373660087585449e-01,-3.640585392713546753e-02,-2.017173469066619873e-01,-3.360138833522796631e-01,-2.027921974658966064e-01,-5.766614675521850586e-01,-1.173063591122627258e-01
1.359999999999999964e+01,8.319504857063293457e-01,-2.569986693561077118e-02,3.857427239418029785e-01,-1.306432336568832397e-01,-1.303095091134309769e-02,-2.126405984163284302e-01,-3.209130167961120605e-01,-2.224969863891601562e-01,-5.685637593269348145e-01,-1.475812643766403198e-01
1.370000000000000107e+01,8.805294036865234375e-01,-2.712683007121086121e-02,4.188416898250579834e-01,-1.344960778951644897e-01,1.145087927579879761e-02,-2.225384563207626343e-01,-3.047209978103637695e-01,-2.409696877002716064e-01,-5.596339106559753418e-01,-1.763827353715896606e-01
1.380000000000000071e+01,9.318572282791137695e-01,-2.808246202766895294e-02,4.534507095813751221e-01,-1.381049752235412598e-01,3.696873411536216736e-02,-2.314447909593582153e-01,-2.874580323696136475e-01,-2.582309246063232422e-01,-5.498940944671630859e-01,-2.037473022937774658e-01
1.390000000000000036e+01,9.860386848449707031e-01,-2.854433842003345490e-02,4.897041618824005127e-01,-1.414919942617416382e-01,6.345931440591812134e-02,-2.393949925899505615e-01,-2.693583667278289795e-01,-2.745640575885772705e-01,-5.393022298812866211e-01,-2.297329753637313843e-01
1.400000000000000000e+01,1.043111562728881836e+00,-2.847887203097343445e-02,5.276601314544677734e-01,-1.446494311094284058e-01,9.085922688245773315e-02,-2.463491708040237427e-01,-2.506545484066009521e-01,-2.902079224586486816e-01,-5.278499722480773926e-01,-2.545204162597656250e-01
1.409999999999999964e+01,1.103187561035156250e+00,-2.785475924611091614e-02,5.673855543136596680e-01,-1.475688070058822632e-01,1.191228255629539490e-01,-2.523714601993560791e-01,-2.312103360891342163e-01,-3.049332499504089355e-01,-5.155615210533142090e-01,-2.781482040882110596e-01
1.420000000000000107e+01,1.166398167610168457e+00,-2.664428018033504486e-02,6.091830134391784668e-01,-1.502249538898468018e-01,1.481675058603286743e-01,-2.577642202377319336e-01,-2.107628881931304932e-01,-3.185314834117889404e-01,-5.024361014366149902e-01,-3.006123304367065430e-01
1.430000000000000071e+01,1.233051300048828125e+00,-2.475243434309959412e-02,6.532599329948425293e-01,-1.525976657867431641e-01,1.780418753623962402e-01,-2.626592516899108887e-01,-1.891906261444091797e-01,-3.311505615711212158e-01,-4.882492125034332275e-01,-3.216927945613861084e-01
1.440000000000000036e+01,1.303624153137207031e+00,-2.208349667489528656e-02,6.998203992843627930e-01,-1.546028256416320801e-01,2.088147699832916260e-01,-2.671689689159393311e-01,-1.664895266294479370e-01,-3.427980542182922363e-01,-4.730224013328552246e-01,-3.415376842021942139e-01
1.450000000000000000e+01,1.378293752670288086e+00,-1.848517544567584991e-02,7.488651871681213379e-01,-1.562052071094512939e-01,2.406241893768310547e-01,-2.713428139686584473e-01,-1.427965909242630005e-01,-3.535184562206268311e-01,-4.568889737129211426e-01,-3.603069484233856201e-01
1.459999999999999964e+01,1.457092165946960449e+00,-1.381950452923774719e-02,8.002696037292480469e-01,-1.574222445487976074e-01,2.735197544097900391e-01,-2.751727402210235596e-01,-1.181333512067794800e-01,-3.632953166961669922e-01,-4.398561418056488037e-01,-3.780084252357482910e-01
1.470000000000000107e+01,1.540159821510314941e+00,-8.343336172401905060e-03,8.541300892829895020e-01,-1.582376360893249512e-01,3.077928721904754639e-01,-2.787483930587768555e-01,-9.249550104141235352e-02,-3.721247613430023193e-01,-4.219494462013244629e-01,-3.946733176708221436e-01
1.480000000000000071e+01,1.627628445625305176e+00,-1.952791353687644005e-03,9.105476140975952148e-01,-1.586343646049499512e-01,3.436312973499298096e-01,-2.821134030818939209e-01,-6.588061898946762085e-02,-3.800042569637298584e-01,-4.034104049205780029e-01,-4.106002748012542725e-01
1.490000000000000036e+01,1.719511151313781738e+00,5.642730277031660080e-03,9.696165323257446289e-01,-1.585951894521713257e-01,3.810924589633941650e-01,-2.852604985237121582e-01,-3.832914680242538452e-02,-3.868971765041351318e-01,-3.843111395835876465e-01,-4.258779585361480713e-01
1.500000000000000000e+01,1.815783143043518066e+00,1.467185281217098236e-02,1.031118273735046387e+00,-1.581172347068786621e-01,4.203231334686279297e-01,-2.881756424903869629e-01,-9.853471070528030396e-03,-3.927927613258361816e-01,-3.646065890789031982e-01,-4.404364228248596191e-01
1.509999999999999964e+01,1.916056394577026367e+00,2.560358680784702301e-02,1.095044255256652832e+00,-1.571948677301406860e-01,4.615768492221832275e-01,-2.908452749252319336e-01,1.962376013398170471e-02,-3.978817164897918701e-01,-3.440577089786529541e-01,-4.540403485298156738e-01
1.520000000000000107e+01,2.020040273666381836e+00,3.889763355255126953e-02,1.161545395851135254e+00,-1.558150947093963623e-01,5.047387480735778809e-01,-2.932840883731842041e-01,4.998894408345222473e-02,-4.025139510631561279e-01,-3.224068284034729004e-01,-4.666862189769744873e-01
1.530000000000000071e+01,2.127481460571289062e+00,5.439846217632293701e-02,1.230930447578430176e+00,-1.538967490196228027e-01,5.498830080032348633e-01,-2.954829931259155273e-01,8.128576725721359253e-02,-4.068138003349304199e-01,-2.996560931205749512e-01,-4.783725142478942871e-01
1.540000000000000036e+01,2.238440990447998047e+00,7.209517061710357666e-02,1.303277611732482910e+00,-1.513622254133224487e-01,5.970888733863830566e-01,-2.974324226379394531e-01,1.135344132781028748e-01,-4.107877016067504883e-01,-2.760192751884460449e-01,-4.891960620880126953e-01
1.550000000000000000e+01,2.352994203567504883e+00,9.181127697229385376e-02,1.378779888153076172e+00,-1.481606364250183105e-01,6.464419364929199219e-01,-2.991232872009277344e-01,1.467972099781036377e-01,-4.144511222839355469e-01,-2.514667212963104248e-01,-4.991201162338256836e-01
1.559999999999999964e+01,2.470889329910278320e+00,1.134315952658653259e-01,1.457878112792968750e+00,-1.440820693969726562e-01,6.980327367782592773e-01,-3.004867732524871826e-01,1.813090443611145020e-01,-4.179070889949798584e-01,-2.259404510259628296e-01,-5.080971717834472656e-01
1.570000000000000107e+01,2.591659307479858398e+00,1.367615461349487305e-01,1.540538668632507324e+00,-1.391156315803527832e-01,7.516567111015319824e-01,-3.014641702175140381e-01,2.169748246669769287e-01,-4.211908578872680664e-01,-1.994384080171585083e-01,-5.161249041557312012e-01
1.580000000000000071e+01,2.714716196060180664e+00,1.621566414833068848e-01,1.626918792724609375e+00,-1.333298385143280029e-01,8.073362112045288086e-01,-3.020443022251129150e-01,2.538101375102996826e-01,-4.243014454841613770e-01,-1.719680875539779663e-01,-5.231932401657104492e-01
1.590000000000000036e+01,2.839522123336791992e+00,1.900308430194854736e-01,1.717314839363098145e+00,-1.264531761407852173e-01,8.651227355003356934e-01,-3.022178113460540771e-01,2.919715344905853271e-01,-4.272347688674926758e-01,-1.435831636190414429e-01,-5.292595624923706055e-01
1.600000000000000000e+01,2.964911699295043945e+00,2.204841375350952148e-01,1.811890244483947754e+00,-1.182455420494079590e-01,9.247993826866149902e-01,-3.019981980323791504e-01,3.318736255168914795e-01,-4.299625456333160400e-01,-1.141578629612922668e-01,-5.344168543815612793e-01
1.610000000000000142e+01,3.085127353668212891e+00,2.579289078712463379e-01,1.910255908966064453e+00,-1.082281768321990967e-01,9.863510131835937500e-01,-3.013789355754852295e-01,3.736746311187744141e-01,-4.324703812599182129e-01,-8.361960202455520630e-02,-5.389497876167297363e-01
1.619999999999999929e+01,3.193621635437011719e+00,3.072625398635864258e-01,2.012316226959228516e+00,-9.600166976451873779e-02,1.049835205078125000e+00,-3.003484010696411133e-01,4.174540340900421143e-01,-4.347492754459381104e-01,-5.226526781916618347e-02,-5.431984066963195801e-01
1.630000000000000071e+01,3.286255121231079102e+00,3.701497614383697510e-01,2.117787837982177734e+00,-8.162169158458709717e-02,1.115342497825622559e+00,-2.988963425159454346e-01,4.632986187934875488e-01,-4.367909729480743408e-01,-2.012955397367477417e-02,-5.471846461296081543e-01
1.639999999999999858e+01,3.358288764953613281e+00,4.483837187290191650e-01,2.226718902587890625e+00,-6.517255306243896484e-02,1.182977676391601562e+00,-2.970100045204162598e-01,5.112687945365905762e-01,-4.385873377323150635e-01,1.280846912413835526e-02,-5.509070158004760742e-01
1.650000000000000000e+01,3.404172182083129883e+00,5.438883900642395020e-01,2.339254379272460938e+00,-4.670502617955207825e-02,1.252816319465637207e+00,-2.946757376194000244e-01,5.610059499740600586e-01,-4.401487112045288086e-01,4.677119106054306030e-02,-5.544365048408508301e-01
1.660000000000000142e+01,3.416266202926635742e+00,6.587316393852233887e-01,2.455544233322143555e+00,-2.622712962329387665e-02,1.324930429458618164e+00,-2.918798625469207764e-01,6.122307181358337402e-01,-4.414861798286437988e-01,8.187514543533325195e-02,-5.578014254570007324e-01
1.669999999999999929e+01,3.387420892715454102e+00,7.942985296249389648e-01,2.575550556182861328e+00,-3.843053476884961128e-03,1.399511456489562988e+00,-2.885832190513610840e-01,6.647177338600158691e-01,-4.426028132438659668e-01,1.181433871388435364e-01,-5.609968900680541992e-01
1.680000000000000071e+01,3.315397024154663086e+00,9.512848854064941406e-01,2.699342727661132812e+00,2.039721794426441193e-02,1.477038502693176270e+00,-2.846576273441314697e-01,7.187362909317016602e-01,-4.433988928794860840e-01,1.556042879819869995e-01,-5.640184879302978516e-01
1.689999999999999858e+01,3.195086717605590820e+00,1.130461812019348145e+00,2.826993703842163086e+00,4.647782072424888611e-02,1.557477474212646484e+00,-2.799901664257049561e-01,7.744603157043457031e-01,-4.438309967517852783e-01,1.944097131490707397e-01,-5.668526887893676758e-01
1.700000000000000000e+01,3.023953914642333984e+00,1.329823493957519531e+00,2.958196640014648438e+00,7.409557700157165527e-02,1.641301870346069336e+00,-2.746118307113647461e-01,8.319411277770996094e-01,-4.438885748386383057e-01,2.348234355449676514e-01,-5.694779753684997559e-01
1.710000000000000142e+01,2.801155567169189453e+00,1.545094966888427734e+00,3.092680692672729492e+00,1.031617075204849243e-01,1.728861570358276367e+00,-2.683854401111602783e-01,8.912306427955627441e-01,-4.435606896877288818e-01,2.768790721893310547e-01,-5.718908309936523438e-01
1.719999999999999929e+01,2.531318902969360352e+00,1.769040465354919434e+00,3.230039834976196289e+00,1.339330375194549561e-01,1.820456743240356445e+00,-2.610355913639068604e-01,9.523823857307434082e-01,-4.428359568119049072e-01,3.206655681133270264e-01,-5.740774869918823242e-01
1.730000000000000071e+01,2.224214553833007812e+00,1.991398811340332031e+00,3.368518829345703125e+00,1.691755056381225586e-01,1.916066288948059082e+00,-2.523119449615478516e-01,1.015453219413757324e+00,-4.417029023170471191e-01,3.664759397506713867e-01,-5.760191679000854492e-01
1.740000000000000213e+01,1.885092973709106445e+00,2.199054002761840820e+00,3.501093864440917969e+00,2.147564738988876343e-01,2.015345335006713867e+00,-2.417586147785186768e-01,1.080501556396484375e+00,-4.401496052742004395e-01,4.143309891223907471e-01,-5.777129530906677246e-01
1.750000000000000000e+01,1.534621596336364746e+00,2.367622137069702148e+00,3.623253345489501953e+00,2.730107009410858154e-01,2.118224143981933594e+00,-2.290171235799789429e-01,1.147587776184082031e+00,-4.381637871265411377e-01,4.635669589042663574e-01,-5.791946053504943848e-01
1.760000000000000142e+01,1.201539874076843262e+00,2.470749616622924805e+00,3.730476856231689453e+00,3.460394144058227539e-01,2.224494934082031250e+00,-2.141888737678527832e-01,1.216755270957946777e+00,-4.357427358627319336e-01,5.140036940574645996e-01,-5.804725289344787598e-01
1.769999999999999929e+01,9.005739092826843262e-01,2.514874696731567383e+00,3.814886093139648438e+00,4.370101392269134521e-01,2.334253072738647461e+00,-1.972756981849670410e-01,1.287999629974365234e+00,-4.329105615615844727e-01,5.656676888465881348e-01,-5.815423727035522461e-01
1.780000000000000071e+01,6.379171013832092285e-01,2.509868144989013672e+00,3.869229316711425781e+00,5.485869646072387695e-01,2.447651863098144531e+00,-1.783683598041534424e-01,1.361378550529479980e+00,-4.296588599681854248e-01,6.185871362686157227e-01,-5.823991894721984863e-01
1.790000000000000213e+01,4.131567776203155518e-01,2.467119932174682617e+00,3.886029481887817383e+00,6.830657720565795898e-01,2.564805984497070312e+00,-1.574850976467132568e-01,1.436963796615600586e+00,-4.259746968746185303e-01,6.728640794754028320e-01,-5.829800963401794434e-01
1.800000000000000000e+01,2.269176244735717773e-01,2.396285533905029297e+00,3.856003284454345703e+00,8.428987264633178711e-01,2.685663223266601562e+00,-1.347665041685104370e-01,1.514782428741455078e+00,-4.217948019504547119e-01,7.285761833190917969e-01,-5.832427740097045898e-01
1.810000000000000142e+01,7.725045830011367798e-02,2.302085638046264648e+00,3.773059844970703125e+00,1.029482722282409668e+00,2.810285091400146484e+00,-1.102856695652008057e-01,1.594895958900451660e+00,-4.170598685741424561e-01,7.857572436332702637e-01,-5.831802487373352051e-01
1.819999999999999929e+01,-3.825072944164276123e-02,2.188604831695556641e+00,3.631981611251831055e+00,1.243834614753723145e+00,2.938790082931518555e+00,-8.405373245477676392e-02,1.677828788757324219e+00,-4.117954373359680176e-01,8.444386124610900879e-01,-5.827870965003967285e-01
1.830000000000000071e+01,-1.225765943527221680e-01,2.060040235519409180e+00,3.431133508682250977e+00,1.483803153038024902e+00,3.071376085281372070e+00,-5.629696324467658997e-02,1.763832569122314453e+00,-4.059332013130187988e-01,9.046454429626464844e-01,-5.820809602737426758e-01
1.840000000000000213e+01,-1.859102994203567505e-01,1.925749182701110840e+00,3.166040897369384766e+00,1.744559049606323242e+00,3.208243846893310547e+00,-2.704298496246337891e-02,1.853517293930053711e+00,-3.991197645664215088e-01,9.666472673416137695e-01,-5.810253024101257324e-01
1.850000000000000000e+01,-2.368870377540588379e-01,1.792110323905944824e+00,2.842476606369018555e+00,2.018265008926391602e+00,3.349272966384887695e+00,3.732090350240468979e-03,1.947138667106628418e+00,-3.911803066730499268e-01,1.030534863471984863e+00,-5.796038508415222168e-01
1.860000000000000142e+01,-2.770454585552215576e-01,1.660232424736022949e+00,2.472192764282226562e+00,2.290503978729248047e+00,3.494262456893920898e+00,3.617287054657936096e-02,2.044537067413330078e+00,-3.816301226615905762e-01,1.096357464790344238e+00,-5.778053998947143555e-01
1.869999999999999929e+01,-3.091121315956115723e-01,1.531785726547241211e+00,2.062800407409667969e+00,2.543897628784179688e+00,3.643274068832397461e+00,7.136519998311996460e-02,2.145606040954589844e+00,-3.700615167617797852e-01,1.164155602455139160e+00,-5.756188035011291504e-01
1.880000000000000071e+01,-3.366662263870239258e-01,1.408936619758605957e+00,1.641845583915710449e+00,2.743920326232910156e+00,3.793183565139770508e+00,1.124990135431289673e-01,2.250137567520141602e+00,-3.562982082366943359e-01,1.233987450599670410e+00,-5.730326175689697266e-01
1.890000000000000213e+01,-3.601000905036926270e-01,1.292081475257873535e+00,1.244431138038635254e+00,2.865103960037231445e+00,3.935902357101440430e+00,1.655244976282119751e-01,2.358094930648803711e+00,-3.404792249202728271e-01,1.305912613868713379e+00,-5.700348019599914551e-01
1.900000000000000000e+01,-3.799611032009124756e-01,1.181866884231567383e+00,8.889157772064208984e-01,2.918754100799560547e+00,4.067024230957031250e+00,2.323249131441116333e-01,2.469611167907714844e+00,-3.225969672203063965e-01,1.379990696907043457e+00,-5.666131973266601562e-01
1.910000000000000142e+01,-3.969883322715759277e-01,1.079063177108764648e+00,5.773020982742309570e-01,2.918850421905517578e+00,4.183597564697265625e+00,3.146627247333526611e-01,2.584842920303344727e+00,-3.027343153953552246e-01,1.456276297569274902e+00,-5.627542734146118164e-01
1.919999999999999929e+01,-4.114964008331298828e-01,9.832095503807067871e-01,3.092454969882965088e-01,2.874817371368408203e+00,4.280317306518554688e+00,4.153221547603607178e-01,2.703807592391967773e+00,-2.809605300426483154e-01,1.534712433815002441e+00,-5.583550333976745605e-01
1.930000000000000071e+01,-4.238239228725433350e-01,8.938537836074829102e-01,8.611446619033813477e-02,2.796988725662231445e+00,4.346776962280273438e+00,5.385959148406982422e-01,2.826499938964843750e+00,-2.573806345462799072e-01,1.615288376808166504e+00,-5.534901618957519531e-01
1.940000000000000213e+01,-4.341944456100463867e-01,8.104099035263061523e-01,-9.410166740417480469e-02,2.691261768341064453e+00,4.372184753417968750e+00,6.881569623947143555e-01,2.952999114990234375e+00,-2.320632785558700562e-01,1.698082804679870605e+00,-5.482057929039001465e-01
1.950000000000000000e+01,-4.427628517150878906e-01,7.324509620666503906e-01,-2.341646850109100342e-01,2.562422275543212891e+00,4.346909523010253906e+00,8.669186830520629883e-01,3.083453893661499023e+00,-2.050943672657012939e-01,1.783305048942565918e+00,-5.424591898918151855e-01
1.960000000000000142e+01,-4.496483504772186279e-01,6.596350073814392090e-01,-3.371941149234771729e-01,2.415119647979736328e+00,4.262068748474121094e+00,1.077108383178710938e+00,3.218051910400390625e+00,-1.767157316207885742e-01,1.871522188186645508e+00,-5.360202193260192871e-01
1.969999999999999929e+01,-4.549629688262939453e-01,5.916414260864257812e-01,-4.132916033267974854e-01,2.259151935577392578e+00,4.110320568084716797e+00,1.321049451828002930e+00,3.356965303421020508e+00,-1.469556838274002075e-01,1.963136792182922363e+00,-5.286607742309570312e-01
1.980000000000000071e+01,-4.588117301464080811e-01,5.281697511672973633e-01,-4.722605645656585693e-01,2.102277517318725586e+00,3.889658212661743164e+00,1.597761750221252441e+00,3.500358343124389648e+00,-1.157411858439445496e-01,2.058493852615356445e+00,-5.200399160385131836e-01
1.990000000000000213e+01,-4.612954258918762207e-01,4.689428210258483887e-01,-5.185769796371459961e-01,1.947515964508056641e+00,3.593956947326660156e+00,1.901172041893005371e+00,3.648357868194580078e+00,-8.291590213775634766e-02,2.157319784164428711e+00,-5.097492933273315430e-01
2.000000000000000000e+01,-4.625092446804046631e-01,4.137018918991088867e-01,-5.553939938545227051e-01,1.796866893768310547e+00,3.228689670562744141e+00,2.222579002380371094e+00,3.800862312316894531e+00,-4.781047627329826355e-02,2.259619474411010742e+00,-4.974335134029388428e-01
2.010000000000000142e+01,-4.627692997455596924e-01,3.618766069412231445e-01,-5.871856808662414551e-01,1.653418540954589844e+00,2.805874824523925781e+00,2.545928716659545898e+00,3.957829952239990234e+00,-9.642718359827995300e-03,2.365300178527832031e+00,-4.829967021942138672e-01
2.019999999999999929e+01,-4.625298678874969482e-01,3.127369284629821777e-01,-6.145044565200805664e-01,1.517343163490295410e+00,2.331501483917236328e+00,2.851536512374877930e+00,4.116641044616699219e+00,3.405348211526870728e-02,2.474446058273315430e+00,-4.664854407310485840e-01
2.030000000000000071e+01,-4.618586599826812744e-01,2.660245597362518311e-01,-6.383574604988098145e-01,1.389535665512084961e+00,1.836659550666809082e+00,3.098838567733764648e+00,4.271971702575683594e+00,8.799061924219131470e-02,2.587204933166503906e+00,-4.479559659957885742e-01
2.040000000000000213e+01,-4.608527421951293945e-01,2.214315682649612427e-01,-6.591312885284423828e-01,1.269775032997131348e+00,1.367230057716369629e+00,3.254734992980957031e+00,4.417982101440429688e+00,1.552848964929580688e-01,2.703715562820434570e+00,-4.274394512176513672e-01
2.050000000000000000e+01,-4.595855176448822021e-01,1.787403225898742676e-01,-6.771484017372131348e-01,1.157575249671936035e+00,9.461030960083007812e-01,3.332113742828369141e+00,4.549587249755859375e+00,2.386131137609481812e-01,2.823936939239501953e+00,-4.050644040107727051e-01
2.060000000000000142e+01,-4.578585624694824219e-01,1.378704756498336792e-01,-6.927986741065979004e-01,1.052448391914367676e+00,5.744251012802124023e-01,3.348274946212768555e+00,4.663156509399414062e+00,3.401195406913757324e-01,2.947912931442260742e+00,-3.809049427509307861e-01
2.069999999999999929e+01,-4.551075994968414307e-01,9.900466352701187134e-02,-7.063123583793640137e-01,9.538005590438842773e-01,2.523225247859954834e-01,3.311317682266235352e+00,4.753274440765380859e+00,4.626823067665100098e-01,3.075735807418823242e+00,-3.550067842006683350e-01
2.080000000000000071e+01,-4.508784711360931396e-01,6.250606477260589600e-02,-7.177212238311767578e-01,8.615528941154479980e-01,-1.832798868417739868e-02,3.232537984848022461e+00,4.808343410491943359e+00,6.110639572143554688e-01,3.207578659057617188e+00,-3.275509178638458252e-01
2.090000000000000213e+01,-4.453164935111999512e-01,2.820745483040809631e-02,-7.271462082862854004e-01,7.753877639770507812e-01,-2.389259189367294312e-01,3.120129346847534180e+00,4.813959121704101562e+00,7.901815176010131836e-01,3.343622207641601562e+00,-2.987163066864013672e-01
2.100000000000000000e+01,-4.386865198612213135e-01,-4.266260191798210144e-03,-7.347247600555419922e-01,6.949299573898315430e-01,-4.125525951385498047e-01,2.979659557342529297e+00,4.758794784545898438e+00,1.003781914710998535e+00,3.484018325805664062e+00,-2.684970796108245850e-01
2.110000000000000142e+01,-4.311833083629608154e-01,-3.520540893077850342e-02,-7.405897974967956543e-01,6.198302507400512695e-01,-5.425478816032409668e-01,2.816400766372680664e+00,4.635612964630126953e+00,1.253910183906555176e+00,3.628913402557373047e+00,-2.368463128805160522e-01
2.119999999999999929e+01,-4.228400290012359619e-01,-6.466229259967803955e-02,-7.448501586914062500e-01,5.497244000434875488e-01,-6.373960375785827637e-01,2.639319896697998047e+00,4.434978961944580078e+00,1.543314218521118164e+00,3.778473615646362305e+00,-2.037012279033660889e-01
2.130000000000000071e+01,-4.136767983436584473e-01,-9.266716986894607544e-02,-7.476399540901184082e-01,4.842138886451721191e-01,-7.085162401199340820e-01,2.458472490310668945e+00,4.155182838439941406e+00,1.869776487350463867e+00,3.932892799377441406e+00,-1.688266694545745850e-01
2.140000000000000213e+01,-4.036233723163604736e-01,-1.190998256206512451e-01,-7.493846416473388672e-01,4.222743213176727295e-01,-7.638204097747802734e-01,2.279316186904907227e+00,3.791136741638183594e+00,2.223587751388549805e+00,4.092362403869628906e+00,-1.311235278844833374e-01
2.150000000000000000e+01,-3.925936520099639893e-01,-1.440770179033279419e-01,-7.504061460494995117e-01,3.632226288318634033e-01,-8.074368238449096680e-01,2.104733705520629883e+00,3.353772163391113281e+00,2.593377351760864258e+00,4.256927490234375000e+00,-9.040392935276031494e-02
2.160000000000000142e+01,-3.805800080299377441e-01,-1.676850318908691406e-01,-7.509405612945556641e-01,3.068217039108276367e-01,-8.449482321739196777e-01,1.938452839851379395e+00,2.853534460067749023e+00,2.956877708435058594e+00,4.423142433166503906e+00,-4.361357167363166809e-02
2.169999999999999929e+01,-3.676154017448425293e-01,-1.899680644273757935e-01,-7.510580420494079590e-01,2.529799044132232666e-01,-8.774270415306091309e-01,1.780970931053161621e+00,2.299605131149291992e+00,3.286504268646240234e+00,4.586500167846679688e+00,1.336635276675224304e-02
2.180000000000000071e+01,-3.537676930427551270e-01,-2.111237496137619019e-01,-7.507762312889099121e-01,2.015911638736724854e-01,-9.060268998146057129e-01,1.633263468742370605e+00,1.746070623397827148e+00,3.527070522308349609e+00,4.743676662445068359e+00,8.236499130725860596e-02
2.190000000000000213e+01,-3.388180136680603027e-01,-2.310348600149154663e-01,-7.501121759414672852e-01,1.525538116693496704e-01,-9.310703873634338379e-01,1.494873762130737305e+00,1.236575841903686523e+00,3.668373584747314453e+00,4.888631343841552734e+00,1.668155938386917114e-01
2.200000000000000000e+01,-3.227736949920654297e-01,-2.497103363275527954e-01,-7.490870952606201172e-01,1.057537272572517395e-01,-9.528914093971252441e-01,1.365312099456787109e+00,7.822189331054687500e-01,3.732793092727661133e+00,5.016166687011718750e+00,2.696957290172576904e-01
2.210000000000000142e+01,-3.056508600711822510e-01,-2.671656012535095215e-01,-7.478120923042297363e-01,6.078204140067100525e-02,-9.719676971435546875e-01,1.243967413902282715e+00,3.827218115329742432e-01,3.732890844345092773e+00,5.121554851531982422e+00,3.936982452869415283e-01
2.219999999999999929e+01,-2.876386344432830811e-01,-2.836180031299591064e-01,-7.463316917419433594e-01,1.745671592652797699e-02,-9.886108040809631348e-01,1.130107402801513672e+00,3.913298621773719788e-02,3.676559925079345703e+00,5.197922229766845703e+00,5.421417355537414551e-01
2.230000000000000071e+01,-2.690534293651580811e-01,-2.994099855422973633e-01,-7.445453405380249023e-01,-2.427632361650466919e-02,-1.003005504608154297e+00,1.023234724998474121e+00,-2.468360066413879395e-01,3.577064752578735352e+00,5.230731487274169922e+00,7.208456993103027344e-01
2.240000000000000213e+01,-2.498153895139694214e-01,-3.144112229347229004e-01,-7.420656085014343262e-01,-6.441955268383026123e-02,-1.015303015708923340e+00,9.229371547698974609e-01,-4.778366982936859131e-01,3.441816806793212891e+00,5.203522205352783203e+00,9.354529380798339844e-01
2.250000000000000000e+01,-2.296574562788009644e-01,-3.283089995384216309e-01,-7.384014725685119629e-01,-1.025875583291053772e-01,-1.025627255439758301e+00,8.287892341613769531e-01,-6.574042439460754395e-01,3.276947736740112305e+00,5.105006694793701172e+00,1.189718365669250488e+00
2.260000000000000142e+01,-2.083870172500610352e-01,-3.411965370178222656e-01,-7.334821820259094238e-01,-1.387098878622055054e-01,-1.034095883369445801e+00,7.404056787490844727e-01,-7.895833849906921387e-01,3.088457107543945312e+00,4.927322864532470703e+00,1.486419558525085449e+00
2.269999999999999929e+01,-1.859838217496871948e-01,-3.531113564968109131e-01,-7.274134755134582520e-01,-1.728878468275070190e-01,-1.040809392929077148e+00,6.574973464012145996e-01,-8.874208927154541016e-01,2.888986349105834961e+00,4.664880752563476562e+00,1.826462030410766602e+00
2.280000000000000071e+01,-1.625550538301467896e-01,-3.640944361686706543e-01,-7.202782034873962402e-01,-2.052399218082427979e-01,-1.045968294143676758e+00,5.796616673469543457e-01,-9.602520465850830078e-01,2.686575412750244141e+00,4.310915946960449219e+00,2.204751491546630859e+00
2.290000000000000213e+01,-1.381689459085464478e-01,-3.741446733474731445e-01,-7.122608423233032227e-01,-2.360385060310363770e-01,-1.049994230270385742e+00,5.058315992355346680e-01,-1.017340421676635742e+00,2.487570524215698242e+00,3.869007587432861328e+00,2.608702182769775391e+00
2.300000000000000000e+01,-1.128104031085968018e-01,-3.832491040229797363e-01,-7.034000158309936523e-01,-2.653445005416870117e-01,-1.053039312362670898e+00,4.356109797954559326e-01,-1.063337206840515137e+00,2.295297145843505859e+00,3.351333618164062500e+00,3.020054817199707031e+00
2.310000000000000142e+01,-8.647603541612625122e-02,-3.914046287536621094e-01,-6.937184333801269531e-01,-2.931948602199554443e-01,-1.055340290069580078e+00,3.684626519680023193e-01,-1.103195548057556152e+00,2.112725496292114258e+00,2.765225887298583984e+00,3.411657333374023438e+00
2.319999999999999929e+01,-5.918277055025100708e-02,-3.985923826694488525e-01,-6.831511855125427246e-01,-3.196136057376861572e-01,-1.056951642036437988e+00,3.042195439338684082e-01,-1.138312816619873047e+00,1.941101670265197754e+00,2.143471002578735352e+00,3.734695911407470703e+00
2.330000000000000071e+01,-3.098144382238388062e-02,-4.047717452049255371e-01,-6.717339158058166504e-01,-3.448190093040466309e-01,-1.057938933372497559e+00,2.427856475114822388e-01,-1.169316053390502930e+00,1.780386805534362793e+00,1.551942110061645508e+00,3.946006774902343750e+00
2.340000000000000213e+01,-1.766056055203080177e-03,-4.100420475006103516e-01,-6.596340537071228027e-01,-3.690109848976135254e-01,-1.058459877967834473e+00,1.840955168008804321e-01,-1.196485042572021484e+00,1.629934430122375488e+00,1.018654465675354004e+00,4.061611652374267578e+00
2.350000000000000000e+01,2.837259881198406219e-02,-4.147705435752868652e-01,-6.468742489814758301e-01,-3.922154605388641357e-01,-1.058599472045898438e+00,1.278063058853149414e-01,-1.220275878906250000e+00,1.489083886146545410e+00,5.449078679084777832e-01,4.102032661437988281e+00
2.360000000000000142e+01,5.943198502063751221e-02,-4.191480875015258789e-01,-6.334638595581054688e-01,-4.144453108310699463e-01,-1.058412432670593262e+00,7.366554439067840576e-02,-1.241165041923522949e+00,1.357074856758117676e+00,1.317357867956161499e-01,4.074881076812744141e+00
2.369999999999999929e+01,9.143900871276855469e-02,-4.232010543346405029e-01,-6.192272305488586426e-01,-4.355776011943817139e-01,-1.057912111282348633e+00,2.159792371094226837e-02,-1.259454607963562012e+00,1.233156442642211914e+00,-2.189375460147857666e-01,3.991908788681030273e+00
2.380000000000000071e+01,1.244257465004920959e-01,-4.269298613071441650e-01,-6.039507985115051270e-01,-4.554662108421325684e-01,-1.057108163833618164e+00,-2.844770438969135284e-02,-1.275305151939392090e+00,1.116824388504028320e+00,-5.072064399719238281e-01,3.865622997283935547e+00
2.390000000000000213e+01,1.585950404405593872e-01,-4.304374456405639648e-01,-5.878424048423767090e-01,-4.743584096431732178e-01,-1.056010842323303223e+00,-7.652833312749862671e-02,-1.288858413696289062e+00,1.007583379745483398e+00,-7.367351055145263672e-01,3.702945947647094727e+00
2.400000000000000000e+01,1.938982903957366943e-01,-4.337781071662902832e-01,-5.708799362182617188e-01,-4.922335743904113770e-01,-1.054667949676513672e+00,-1.227936446666717529e-01,-1.300256848335266113e+00,9.050148725509643555e-01,-9.115336537361145020e-01,3.510454177856445312e+00
2.410000000000000142e+01,2.303641587495803833e-01,-4.369454681873321533e-01,-5.530217289924621582e-01,-5.090451836585998535e-01,-1.053116083145141602e+00,-1.673658043146133423e-01,-1.309666991233825684e+00,8.086696863174438477e-01,-1.038711190223693848e+00,3.296679735183715820e+00
2.419999999999999929e+01,2.680289149284362793e-01,-4.399360418319702148e-01,-5.344213843345642090e-01,-5.249829292297363281e-01,-1.051350831985473633e+00,-2.103001326322555542e-01,-1.317415714263916016e+00,7.178297638893127441e-01,-1.134305596351623535e+00,3.076231718063354492e+00
2.430000000000000071e+01,3.072498142719268799e-01,-4.427327513694763184e-01,-5.152598023414611816e-01,-5.402701497077941895e-01,-1.049047589302062988e+00,-2.516372799873352051e-01,-1.323807954788208008e+00,6.316980123519897461e-01,-1.206277966499328613e+00,2.855394840240478516e+00
2.440000000000000213e+01,3.483409285545349121e-01,-4.453126788139343262e-01,-4.955408573150634766e-01,-5.549109578132629395e-01,-1.045791268348693848e+00,-2.912391722202301025e-01,-1.329166889190673828e+00,5.494139790534973145e-01,-1.262634158134460449e+00,2.639605998992919922e+00
2.450000000000000000e+01,3.913796842098236084e-01,-4.476670622825622559e-01,-4.752225279808044434e-01,-5.688673853874206543e-01,-1.041253447532653809e+00,-3.287574946880340576e-01,-1.333593130111694336e+00,4.707190394401550293e-01,-1.309862375259399414e+00,2.433259963989257812e+00
2.460000000000000142e+01,4.364482760429382324e-01,-4.497874379158020020e-01,-4.540472626686096191e-01,-5.820159316062927246e-01,-1.035501241683959961e+00,-3.642562627792358398e-01,-1.337309479713439941e+00,3.951230645179748535e-01,-1.351346611976623535e+00,2.238692522048950195e+00
2.469999999999999929e+01,4.836340844631195068e-01,-4.516649246215820312e-01,-4.318099021911621094e-01,-5.942392349243164062e-01,-1.028641700744628906e+00,-3.978595435619354248e-01,-1.340257048606872559e+00,3.227497339248657227e-01,-1.388168215751647949e+00,2.056508302688598633e+00
2.480000000000000071e+01,5.327409505844116211e-01,-4.533025026321411133e-01,-4.086400568485260010e-01,-6.055772900581359863e-01,-1.020931243896484375e+00,-4.299217164516448975e-01,-1.342457294464111328e+00,2.535002827644348145e-01,-1.420639157295227051e+00,1.885949254035949707e+00
2.490000000000000213e+01,5.834055542945861816e-01,-4.547131955623626709e-01,-3.846152126789093018e-01,-6.160650849342346191e-01,-1.012545228004455566e+00,-4.606986641883850098e-01,-1.344027757644653320e+00,1.870105862617492676e-01,-1.449100494384765625e+00,1.726297020912170410e+00
2.500000000000000000e+01,6.353351473808288574e-01,-4.559122025966644287e-01,-3.597043156623840332e-01,-6.256767511367797852e-01,-1.003509640693664551e+00,-4.902333319187164307e-01,-1.345116138458251953e+00,1.229863241314888000e-01,-1.474160432815551758e+00,1.576784968376159668e+00
2.510000000000000142e+01,6.885809898376464844e-01,-4.568560719490051270e-01,-3.338222205638885498e-01,-6.343432664871215820e-01,-9.938368797302246094e-01,-5.185485482215881348e-01,-1.345834493637084961e+00,6.137744709849357605e-02,-1.496243000030517578e+00,1.436490535736083984e+00
2.519999999999999929e+01,7.434115409851074219e-01,-4.574588537216186523e-01,-3.069650530815124512e-01,-6.420609354972839355e-01,-9.834722876548767090e-01,-5.456417202949523926e-01,-1.346199154853820801e+00,2.102625090628862381e-03,-1.515555381774902344e+00,1.304741859436035156e+00
2.530000000000000071e+01,7.999753952026367188e-01,-4.576926231384277344e-01,-2.792271077632904053e-01,-6.489059329032897949e-01,-9.722977280616760254e-01,-5.715118646621704102e-01,-1.346222519874572754e+00,-5.491784214973449707e-02,-1.532262444496154785e+00,1.181006312370300293e+00
2.540000000000000213e+01,8.583215475082397461e-01,-4.575467407703399658e-01,-2.507031559944152832e-01,-6.548802256584167480e-01,-9.604066014289855957e-01,-5.963271856307983398e-01,-1.345916628837585449e+00,-1.097609400749206543e-01,-1.546525835990905762e+00,1.064813256263732910e+00
2.550000000000000000e+01,9.185033440589904785e-01,-4.570100605487823486e-01,-2.212830334901809692e-01,-6.600595116615295410e-01,-9.478465914726257324e-01,-6.201419830322265625e-01,-1.345292687416076660e+00,-1.625010520219802856e-01,-1.558549165725708008e+00,9.556276798248291016e-01
2.560000000000000142e+01,9.805746674537658691e-01,-4.560710489749908447e-01,-1.908318847417831421e-01,-6.646344661712646484e-01,-9.346271157264709473e-01,-6.429691910743713379e-01,-1.344362020492553711e+00,-2.132100164890289307e-01,-1.568702816963195801e+00,8.526386022567749023e-01
2.569999999999999929e+01,1.044593095779418945e+00,-4.547180831432342529e-01,-1.594990938901901245e-01,-6.688781380653381348e-01,-9.207170009613037109e-01,-6.647922396659851074e-01,-1.343135952949523926e+00,-2.619584798812866211e-01,-1.577165722846984863e+00,7.553505897521972656e-01
2.580000000000000071e+01,1.110617756843566895e+00,-4.529390037059783936e-01,-1.273855268955230713e-01,-6.728595495223999023e-01,-9.058077931404113770e-01,-6.853901147842407227e-01,-1.341665387153625488e+00,-3.088991641998291016e-01,-1.584386229515075684e+00,6.625766754150390625e-01
2.590000000000000213e+01,1.178693532943725586e+00,-4.507303237915039062e-01,-9.447287023067474365e-02,-6.765769124031066895e-01,-8.898451328277587891e-01,-7.047277688980102539e-01,-1.339982628822326660e+00,-3.541209697723388672e-01,-1.590496897697448730e+00,5.739463567733764648e-01
2.600000000000000000e+01,1.248814821243286133e+00,-4.481162428855895996e-01,-6.055182963609695435e-02,-6.801002621650695801e-01,-8.728798031806945801e-01,-7.228649854660034180e-01,-1.338092446327209473e+00,-3.976783454418182373e-01,-1.595647096633911133e+00,4.890843629837036133e-01
2.610000000000000142e+01,1.321035742759704590e+00,-4.450888931751251221e-01,-2.550350129604339600e-02,-6.834595203399658203e-01,-8.551329970359802246e-01,-7.400642633438110352e-01,-1.335704207420349121e+00,-4.396256804466247559e-01,-1.600078821182250977e+00,4.074358940124511719e-01
2.619999999999999929e+01,1.395420193672180176e+00,-4.416363835334777832e-01,1.070233620703220367e-02,-6.866503357887268066e-01,-8.366463780403137207e-01,-7.563747763633728027e-01,-1.332633376121520996e+00,-4.801762104034423828e-01,-1.603823661804199219e+00,3.288787603378295898e-01
2.630000000000000071e+01,1.472040891647338867e+00,-4.377405941486358643e-01,4.809674248099327087e-02,-6.896681785583496094e-01,-8.175745606422424316e-01,-7.719874978065490723e-01,-1.328704357147216797e+00,-5.191560983657836914e-01,-1.606974244117736816e+00,2.531196177005767822e-01
2.640000000000000213e+01,1.550838947296142578e+00,-4.332917928695678711e-01,8.682613074779510498e-02,-6.925000548362731934e-01,-7.980315089225769043e-01,-7.870426774024963379e-01,-1.323812723159790039e+00,-5.564516186714172363e-01,-1.609665632247924805e+00,1.797600537538528442e-01
2.650000000000000000e+01,1.632050514221191406e+00,-4.283408820629119873e-01,1.271614879369735718e-01,-6.951241493225097656e-01,-7.780216932296752930e-01,-8.015450239181518555e-01,-1.317978262901306152e+00,-5.920968651771545410e-01,-1.611813306808471680e+00,1.089945957064628601e-01
2.660000000000000142e+01,1.716142773628234863e+00,-4.228482246398925781e-01,1.691693663597106934e-01,-6.975336670875549316e-01,-7.575432062149047852e-01,-8.155130147933959961e-01,-1.311244368553161621e+00,-6.261405944824218750e-01,-1.613404035568237305e+00,4.082425683736801147e-02
2.669999999999999929e+01,1.803475022315979004e+00,-4.166666567325592041e-01,2.129119038581848145e-01,-6.997203826904296875e-01,-7.365428209304809570e-01,-8.290230631828308105e-01,-1.303657174110412598e+00,-6.586332321166992188e-01,-1.614521741867065430e+00,-2.481164410710334778e-02
2.680000000000000071e+01,1.894609928131103516e+00,-4.094479978084564209e-01,2.584566771984100342e-01,-7.016761302947998047e-01,-7.149419784545898438e-01,-8.420336246490478516e-01,-1.295305490493774414e+00,-6.897092461585998535e-01,-1.615263819694519043e+00,-8.797036856412887573e-02
2.690000000000000213e+01,1.989646673202514648e+00,-4.009869098663330078e-01,3.057871162891387939e-01,-7.033969163894653320e-01,-6.927713155746459961e-01,-8.544888496398925781e-01,-1.286299109458923340e+00,-7.195332646369934082e-01,-1.615643382072448730e+00,-1.487364768981933594e-01
2.700000000000000000e+01,2.088364124298095703e+00,-3.907617926597595215e-01,3.540259897708892822e-01,-7.049281001091003418e-01,-6.700420379638671875e-01,-8.663567900657653809e-01,-1.276650786399841309e+00,-7.481292486190795898e-01,-1.615673065185546875e+00,-2.071916759014129639e-01
2.710000000000000142e+01,2.190717935562133789e+00,-3.783897757530212402e-01,4.032554626464843750e-01,-7.062627673149108887e-01,-6.466200351715087891e-01,-8.775247931480407715e-01,-1.266308784484863281e+00,-7.754958271980285645e-01,-1.615364909172058105e+00,-2.634148597717285156e-01
2.719999999999999929e+01,2.296471357345581055e+00,-3.638903498649597168e-01,4.536734521389007568e-01,-7.073840498924255371e-01,-6.224885582923889160e-01,-8.879783749580383301e-01,-1.255148410797119141e+00,-8.016156554222106934e-01,-1.614730834960937500e+00,-3.174822926521301270e-01
2.730000000000000071e+01,2.405693292617797852e+00,-3.473144173622131348e-01,5.053061842918395996e-01,-7.082875370979309082e-01,-5.976495146751403809e-01,-8.977186083793640137e-01,-1.243191957473754883e+00,-8.265953063964843750e-01,-1.613782405853271484e+00,-3.694675862789154053e-01
2.740000000000000213e+01,2.518532276153564453e+00,-3.287256956100463867e-01,5.581775307655334473e-01,-7.089815139770507812e-01,-5.720465183258056641e-01,-9.066990613937377930e-01,-1.230496883392333984e+00,-8.505066633224487305e-01,-1.612530589103698730e+00,-4.194418787956237793e-01
2.750000000000000000e+01,2.635123252868652344e+00,-3.081514835357666016e-01,6.122800111770629883e-01,-7.094833254814147949e-01,-5.456070303916931152e-01,-9.148599505424499512e-01,-1.217137694358825684e+00,-8.734238743782043457e-01,-1.611010551452636719e+00,-4.675320982933044434e-01
2.760000000000000142e+01,2.755420923233032227e+00,-2.857243418693542480e-01,6.677160263061523438e-01,-7.097277641296386719e-01,-5.183270573616027832e-01,-9.221972823143005371e-01,-1.203079938888549805e+00,-8.953281044960021973e-01,-1.609322190284729004e+00,-5.140835046768188477e-01
2.769999999999999929e+01,2.879474401473999023e+00,-2.615168690681457520e-01,7.245370745658874512e-01,-7.096928954124450684e-01,-4.902208745479583740e-01,-9.286934137344360352e-01,-1.188012599945068359e+00,-9.159961938858032227e-01,-1.607517242431640625e+00,-5.593017339706420898e-01
2.780000000000000071e+01,3.007378101348876953e+00,-2.355727404356002808e-01,7.827752232551574707e-01,-7.093722820281982422e-01,-4.613165855407714844e-01,-9.343314766883850098e-01,-1.171885609626770020e+00,-9.353966712951660156e-01,-1.605597138404846191e+00,-6.031903028488159180e-01
2.790000000000000213e+01,3.139306783676147461e+00,-2.080823779106140137e-01,8.424634337425231934e-01,-7.087591290473937988e-01,-4.314539432525634766e-01,-9.392439126968383789e-01,-1.154712200164794922e+00,-9.535445570945739746e-01,-1.603441953659057617e+00,-6.457789540290832520e-01
2.800000000000000000e+01,3.275440692901611328e+00,-1.792152374982833862e-01,9.036354422569274902e-01,-7.078467607498168945e-01,-4.005158841609954834e-01,-9.436311125755310059e-01,-1.136518478393554688e+00,-9.704701304435729980e-01,-1.600690960884094238e+00,-6.870508790016174316e-01
2.810000000000000142e+01,3.415943861007690430e+00,-1.489478647708892822e-01,9.663257598876953125e-01,-7.066282629966735840e-01,-3.686096668243408203e-01,-9.476533532142639160e-01,-1.117529749870300293e+00,-9.864418506622314453e-01,-1.597223639488220215e+00,-7.269162535667419434e-01
2.819999999999999929e+01,3.560986518859863281e+00,-1.171966642141342163e-01,1.030569672584533691e+00,-7.050964832305908203e-01,-3.359228670597076416e-01,-9.514108896255493164e-01,-1.098004937171936035e+00,-1.001776456832885742e+00,-1.592799901962280273e+00,-7.650984525680541992e-01
2.830000000000000071e+01,3.710653781890869141e+00,-8.377855271100997925e-02,1.096469163894653320e+00,-7.032337784767150879e-01,-3.023068308830261230e-01,-9.549498558044433594e-01,-1.078018784523010254e+00,-1.016563773155212402e+00,-1.587422370910644531e+00,-8.016110658645629883e-01
2.840000000000000213e+01,3.864868164062500000e+00,-4.769971594214439392e-02,1.164342999458312988e+00,-7.009872794151306152e-01,-2.675744891166687012e-01,-9.583258628845214844e-01,-1.057712554931640625e+00,-1.030958771705627441e+00,-1.581110358238220215e+00,-8.364880084991455078e-01
2.850000000000000000e+01,4.023483753204345703e+00,-8.464239537715911865e-03,1.234280705451965332e+00,-6.983407735824584961e-01,-2.316959947347640991e-01,-9.615346193313598633e-01,-1.037122488021850586e+00,-1.045014619827270508e+00,-1.573883175849914551e+00,-8.697625398635864258e-01
2.860000000000000142e+01,4.182632923126220703e+00,3.753561526536941528e-02,1.306341171264648438e+00,-6.952821016311645508e-01,-1.946395337581634521e-01,-9.645717740058898926e-01,-1.016229152679443359e+00,-1.058788657188415527e+00,-1.565767168998718262e+00,-9.014726877212524414e-01
2.869999999999999929e+01,4.337440490722656250e+00,9.439101070165634155e-02,1.380553126335144043e+00,-6.917989253997802734e-01,-1.562978774309158325e-01,-9.674288034439086914e-01,-9.950292706489562988e-01,-1.072289466857910156e+00,-1.556914448738098145e+00,-9.318128824234008789e-01
2.880000000000000071e+01,4.481945991516113281e+00,1.651313304901123047e-01,1.456966757774353027e+00,-6.878746747970581055e-01,-1.163510680198669434e-01,-9.700804948806762695e-01,-9.735226035118103027e-01,-1.085516333580017090e+00,-1.547413110733032227e+00,-9.609122872352600098e-01
2.890000000000000213e+01,4.611251831054687500e+00,2.524305582046508789e-01,1.535522937774658203e+00,-6.834034919738769531e-01,-7.461427152156829834e-02,-9.725158214569091797e-01,-9.517505168914794922e-01,-1.098488450050354004e+00,-1.537241339683532715e+00,-9.887809753417968750e-01
2.900000000000000000e+01,4.721689701080322266e+00,3.584515452384948730e-01,1.616221785545349121e+00,-6.784822940826416016e-01,-3.120801225304603577e-02,-9.747567176818847656e-01,-9.297071695327758789e-01,-1.111155986785888672e+00,-1.526254653930664062e+00,-1.015382528305053711e+00
2.910000000000000142e+01,4.807126522064208984e+00,4.863535165786743164e-01,1.699116349220275879e+00,-6.731433868408203125e-01,1.389874052256345749e-02,-9.768009781837463379e-01,-9.072821736335754395e-01,-1.123401999473571777e+00,-1.514459371566772461e+00,-1.040801644325256348e+00
2.919999999999999929e+01,4.854861259460449219e+00,6.411389112472534180e-01,1.784271001815795898e+00,-6.673748493194580078e-01,6.070786714553833008e-02,-9.786445498466491699e-01,-8.844379186630249023e-01,-1.135193824768066406e+00,-1.501874923706054688e+00,-1.065101504325866699e+00
2.930000000000000071e+01,4.850780010223388672e+00,8.276681303977966309e-01,1.871811270713806152e+00,-6.610789895057678223e-01,1.085377484560012817e-01,-9.803194999694824219e-01,-8.609368801116943359e-01,-1.146319508552551270e+00,-1.488524556159973145e+00,-1.088308453559875488e+00
2.940000000000000213e+01,4.783502101898193359e+00,1.049556136131286621e+00,1.962072610855102539e+00,-6.540825366973876953e-01,1.571173518896102905e-01,-9.818394780158996582e-01,-8.367303609848022461e-01,-1.156733870506286621e+00,-1.474483370780944824e+00,-1.110500931739807129e+00
2.950000000000000000e+01,4.646389961242675781e+00,1.308769226074218750e+00,2.055580139160156250e+00,-6.462256908416748047e-01,2.064563333988189697e-01,-9.832024574279785156e-01,-8.118149638175964355e-01,-1.166433930397033691e+00,-1.459471821784973145e+00,-1.131482362747192383e+00
2.960000000000000142e+01,4.430505275726318359e+00,1.607866048812866211e+00,2.152412176132202148e+00,-6.370046734809875488e-01,2.565645575523376465e-01,-9.844062924385070801e-01,-7.861498594284057617e-01,-1.175383687019348145e+00,-1.443391799926757812e+00,-1.151185989379882812e+00
2.969999999999999929e+01,4.133433341979980469e+00,1.943346619606018066e+00,2.252627611160278320e+00,-6.259917616844177246e-01,3.074520230293273926e-01,-9.854487776756286621e-01,-7.596538662910461426e-01,-1.183512806892395020e+00,-1.426257252693176270e+00,-1.169627428054809570e+00
2.980000000000000071e+01,3.752239704132080078e+00,2.304853200912475586e+00,2.356108903884887695e+00,-6.129134893417358398e-01,3.591328859329223633e-01,-9.863271117210388184e-01,-7.323198914527893066e-01,-1.190815091133117676e+00,-1.408186197280883789e+00,-1.186941266059875488e+00
2.990000000000000213e+01,3.298918724060058594e+00,2.679510831832885742e+00,2.462735652923583984e+00,-5.979161858558654785e-01,4.116213023662567139e-01,-9.870381951332092285e-01,-7.041558027267456055e-01,-1.197276115417480469e+00,-1.389400601387023926e+00,-1.203381061553955078e+00
3.000000000000000000e+01,2.782904863357543945e+00,3.043910741806030273e+00,2.572749137878417969e+00,-5.809155702590942383e-01,4.649364948272705078e-01,-9.875793457031250000e-01,-6.751872897148132324e-01,-1.202878952026367188e+00,-1.370030522346496582e+00,-1.219106316566467285e+00
3.010000000000000142e+01,2.218427181243896484e+00,3.365808486938476562e+00,2.686412334442138672e+00,-5.619218349456787109e-01,5.193402767181396484e-01,-9.879388809204101562e-01,-6.452581286430358887e-01,-1.207764387130737305e+00,-1.350338459014892578e+00,-1.234433650970458984e+00
3.019999999999999929e+01,1.664148807525634766e+00,3.591087579727172852e+00,2.803837537765502930e+00,-5.409500598907470703e-01,5.749590992927551270e-01,-9.881117939949035645e-01,-6.143475174903869629e-01,-1.212168931961059570e+00,-1.330363988876342773e+00,-1.249409914016723633e+00
3.030000000000000071e+01,1.158697247505187988e+00,3.719418764114379883e+00,2.924972057342529297e+00,-5.181418061256408691e-01,6.318588852882385254e-01,-9.880658984184265137e-01,-5.824606418609619141e-01,-1.216185808181762695e+00,-1.310107827186584473e+00,-1.264035820960998535e+00
3.040000000000000213e+01,7.086978554725646973e-01,3.773570060729980469e+00,3.049878120422363281e+00,-4.935725331306457520e-01,6.901549696922302246e-01,-9.877297282218933105e-01,-5.498480200767517090e-01,-1.219950437545776367e+00,-1.289570569992065430e+00,-1.278311967849731445e+00
3.050000000000000000e+01,3.142493665218353271e-01,3.763833045959472656e+00,3.178667545318603516e+00,-4.672739207744598389e-01,7.498843073844909668e-01,-9.870926737785339355e-01,-5.165052413940429688e-01,-1.223525166511535645e+00,-1.268738031387329102e+00,-1.292280197143554688e+00
3.060000000000000142e+01,-2.338231913745403290e-02,3.699083328247070312e+00,3.311522483825683594e+00,-4.394770860671997070e-01,8.110893368721008301e-01,-9.861521720886230469e-01,-4.822103381156921387e-01,-1.226967930793762207e+00,-1.247597694396972656e+00,-1.305973172187805176e+00
3.069999999999999929e+01,-3.030070364475250244e-01,3.592370033264160156e+00,3.448617458343505859e+00,-4.103116393089294434e-01,8.738132715225219727e-01,-9.849056005477905273e-01,-4.468368589878082275e-01,-1.230274677276611328e+00,-1.226149201393127441e+00,-1.319391965866088867e+00
3.080000000000000071e+01,-5.276754498481750488e-01,3.450570821762084961e+00,3.590100049972534180e+00,-3.797502815723419189e-01,9.380912184715270996e-01,-9.833456277847290039e-01,-4.103506207466125488e-01,-1.233441710472106934e+00,-1.204447150230407715e+00,-1.332560896873474121e+00
3.090000000000000213e+01,-7.010061144828796387e-01,3.279823303222656250e+00,3.736118316650390625e+00,-3.477458953857421875e-01,1.003959536552429199e+00,-9.814650416374206543e-01,-3.727197051048278809e-01,-1.236463308334350586e+00,-1.182554364204406738e+00,-1.345508813858032227e+00
3.100000000000000000e+01,-8.277208805084228516e-01,3.086628913879394531e+00,3.886826038360595703e+00,-3.142496645450592041e-01,1.071455121040344238e+00,-9.792562723159790039e-01,-3.337489068508148193e-01,-1.239323019981384277e+00,-1.160380721092224121e+00,-1.358141422271728516e+00
3.110000000000000142e+01,-9.220376610755920410e-01,2.884390592575073242e+00,4.042389392852783203e+00,-2.791162133216857910e-01,1.140615344047546387e+00,-9.767118692398071289e-01,-2.932348251342773438e-01,-1.242003917694091797e+00,-1.137823343276977539e+00,-1.370350241661071777e+00
3.119999999999999929e+01,-9.925454258918762207e-01,2.680246829986572266e+00,4.203122615814208984e+00,-2.416534870862960815e-01,1.211467742919921875e+00,-9.738239049911499023e-01,-2.511238157749176025e-01,-1.244499683380126953e+00,-1.114883065223693848e+00,-1.382135033607482910e+00
3.130000000000000071e+01,-1.047872662544250488e+00,2.480039358139038086e+00,4.369448661804199219e+00,-2.015556693077087402e-01,1.284046173095703125e+00,-9.705844521522521973e-01,-2.073605209589004517e-01,-1.246803998947143555e+00,-1.091543197631835938e+00,-1.393474459648132324e+00
3.140000000000000213e+01,-1.093206167221069336e+00,2.287453889846801758e+00,4.540831565856933594e+00,-1.579471081495285034e-01,1.358390450477600098e+00,-9.669853448867797852e-01,-1.618875563144683838e-01,-1.248909711837768555e+00,-1.067748308181762695e+00,-1.404335260391235352e+00
3.150000000000000000e+01,-1.132573843002319336e+00,2.104828119277954102e+00,4.713413238525390625e+00,-1.074184924364089966e-01,1.434539556503295898e+00,-9.630171656608581543e-01,-1.147162839770317078e-01,-1.250813364982604980e+00,-1.043518662452697754e+00,-1.414740562438964844e+00
3.160000000000000142e+01,-1.167364001274108887e+00,1.933433055877685547e+00,4.882958412170410156e+00,-4.622616618871688843e-02,1.512587308883666992e+00,-9.585578441619873047e-01,-6.646747142076492310e-02,-1.252543330192565918e+00,-1.018846273422241211e+00,-1.424682974815368652e+00
3.169999999999999929e+01,-1.198053359985351562e+00,1.772955894470214844e+00,5.046764850616455078e+00,2.710134163498878479e-02,1.592787146568298340e+00,-9.536316394805908203e-01,-1.746904291212558746e-02,-1.254116535186767578e+00,-9.935973286628723145e-01,-1.434037923812866211e+00
3.180000000000000071e+01,-1.224922895431518555e+00,1.622731208801269531e+00,5.199835300445556641e+00,1.153850033879280090e-01,1.675201296806335449e+00,-9.482929110527038574e-01,3.228856250643730164e-02,-1.255531191825866699e+00,-9.676384925842285156e-01,-1.442690968513488770e+00
3.190000000000000213e+01,-1.248481869697570801e+00,1.482086539268493652e+00,5.336643218994140625e+00,2.220577299594879150e-01,1.759892106056213379e+00,-9.425311684608459473e-01,8.281502127647399902e-02,-1.256785154342651367e+00,-9.409555196762084961e-01,-1.450629115104675293e+00
3.200000000000000000e+01,-1.269176840782165527e+00,1.350214123725891113e+00,5.450967788696289062e+00,3.505603671073913574e-01,1.846942663192749023e+00,-9.362511038780212402e-01,1.341212540864944458e-01,-1.257876157760620117e+00,-9.135421514511108398e-01,-1.457846283912658691e+00
3.210000000000000142e+01,-1.287278652191162109e+00,1.226423263549804688e+00,5.537376403808593750e+00,5.036641955375671387e-01,1.936454296112060547e+00,-9.293414950370788574e-01,1.862229704856872559e-01,-1.258802294731140137e+00,-8.854236602783203125e-01,-1.464311003684997559e+00
3.220000000000000284e+01,-1.302940130233764648e+00,1.110195398330688477e+00,5.584323883056640625e+00,6.866304278373718262e-01,2.028496742248535156e+00,-9.217851161956787109e-01,2.391312122344970703e-01,-1.259561300277709961e+00,-8.566032052040100098e-01,-1.470018863677978516e+00
3.229999999999999716e+01,-1.316306114196777344e+00,1.001052498817443848e+00,5.572282791137695312e+00,9.063816070556640625e-01,2.123072147369384766e+00,-9.135075807571411133e-01,2.928564250469207764e-01,-1.260151028633117676e+00,-8.268887400627136230e-01,-1.475045084953308105e+00
3.239999999999999858e+01,-1.327519536018371582e+00,8.985779285430908203e-01,5.486207962036132812e+00,1.168232321739196777e+00,2.219952344894409180e+00,-9.042593836784362793e-01,3.474091291427612305e-01,-1.260568976402282715e+00,-7.961441278457641602e-01,-1.479550242424011230e+00
3.250000000000000000e+01,-1.336787223815917969e+00,8.022524118423461914e-01,5.318723678588867188e+00,1.475294351577758789e+00,2.319298744201660156e+00,-8.938670754432678223e-01,4.028002023696899414e-01,-1.260813117027282715e+00,-7.643924355506896973e-01,-1.483685255050659180e+00
3.260000000000000142e+01,-1.344421267509460449e+00,7.113853693008422852e-01,5.060281753540039062e+00,1.829625606536865234e+00,2.421549797058105469e+00,-8.818685412406921387e-01,4.590459465980529785e-01,-1.260879874229431152e+00,-7.318715453147888184e-01,-1.487581968307495117e+00
3.270000000000000284e+01,-1.350772380828857422e+00,6.250440478324890137e-01,4.707625865936279297e+00,2.228696107864379883e+00,2.526860237121582031e+00,-8.679019212722778320e-01,5.161606073379516602e-01,-1.260766267776489258e+00,-6.985405683517456055e-01,-1.491261720657348633e+00
3.279999999999999716e+01,-1.356090426445007324e+00,5.425571203231811523e-01,4.255884647369384766e+00,2.660511493682861328e+00,2.635313987731933594e+00,-8.520166277885437012e-01,5.741886496543884277e-01,-1.260468125343322754e+00,-6.641727089881896973e-01,-1.494797229766845703e+00
3.289999999999999858e+01,-1.360500574111938477e+00,4.636151194572448730e-01,3.717900037765502930e+00,3.108816862106323242e+00,2.747020483016967773e+00,-8.342096209526062012e-01,6.334747076034545898e-01,-1.259955167770385742e+00,-6.287147998809814453e-01,-1.498194813728332520e+00
3.300000000000000000e+01,-1.364228010177612305e+00,3.877102136611938477e-01,3.104222297668457031e+00,3.543430328369140625e+00,2.862104654312133789e+00,-8.145740628242492676e-01,6.942098140716552734e-01,-1.259145379066467285e+00,-5.921398401260375977e-01,-1.501452088356018066e+00
3.310000000000000142e+01,-1.367198467254638672e+00,3.150007128715515137e-01,2.433261394500732422e+00,3.922149896621704102e+00,2.980612277984619141e+00,-7.931334376335144043e-01,7.564131617546081543e-01,-1.258032798767089844e+00,-5.544176697731018066e-01,-1.504565000534057617e+00
3.320000000000000284e+01,-1.369423151016235352e+00,2.454160153865814209e-01,1.779201269149780273e+00,4.185743808746337891e+00,3.102536916732788086e+00,-7.699879407882690430e-01,8.201249241828918457e-01,-1.256607294082641602e+00,-5.153816938400268555e-01,-1.507520079612731934e+00
3.329999999999999716e+01,-1.371045947074890137e+00,1.785192936658859253e-01,1.183803796768188477e+00,4.339515209197998047e+00,3.228195905685424805e+00,-7.451039552688598633e-01,8.853936195373535156e-01,-1.254854798316955566e+00,-4.748003482818603516e-01,-1.510297060012817383e+00
3.339999999999999858e+01,-1.372176289558410645e+00,1.140987128019332886e-01,6.521115899085998535e-01,4.409012794494628906e+00,3.357768297195434570e+00,-7.185060381889343262e-01,9.522507190704345703e-01,-1.252767682075500488e+00,-4.326170980930328369e-01,-1.512888312339782715e+00
3.350000000000000000e+01,-1.372931480407714844e+00,5.210658162832260132e-02,1.853592693805694580e-01,4.403129100799560547e+00,3.491441249847412109e+00,-6.904453039169311523e-01,1.020724773406982422e+00,-1.250339150428771973e+00,-3.887763619422912598e-01,-1.515287518501281738e+00
3.360000000000000142e+01,-1.373331069946289062e+00,-7.537822239100933075e-03,-2.150533199310302734e-01,4.331820487976074219e+00,3.629383802413940430e+00,-6.610177159309387207e-01,1.090866804122924805e+00,-1.247568726539611816e+00,-3.432205319404602051e-01,-1.517487525939941406e+00
3.370000000000000284e+01,-1.373387098312377930e+00,-6.491468846797943115e-02,-5.474445819854736328e-01,4.210595130920410156e+00,3.771742582321166992e+00,-6.301851272583007812e-01,1.162718653678894043e+00,-1.244449973106384277e+00,-2.959342598915100098e-01,-1.519483685493469238e+00
3.379999999999999716e+01,-1.373111963272094727e+00,-1.201014593243598938e-01,-8.152296543121337891e-01,4.047738075256347656e+00,3.918667078018188477e+00,-5.979001522064208984e-01,1.236318945884704590e+00,-1.240975260734558105e+00,-2.474015355110168457e-01,-1.521295428276062012e+00
3.389999999999999858e+01,-1.372516989707946777e+00,-1.731729358434677124e-01,-1.022613286972045898e+00,3.850460529327392578e+00,4.070311069488525391e+00,-5.641136169433593750e-01,1.311708211898803711e+00,-1.237135887145996094e+00,-1.980858743190765381e-01,-1.522947907447814941e+00
3.400000000000000000e+01,-1.371613383293151855e+00,-2.242013812065124512e-01,-1.174746870994567871e+00,3.626112937927246094e+00,4.226843357086181641e+00,-5.286259055137634277e-01,1.388886332511901855e+00,-1.232887983322143555e+00,-1.480053216218948364e-01,-1.524440407752990723e+00
3.410000000000000142e+01,-1.370412111282348633e+00,-2.732565701007843018e-01,-1.288807034492492676e+00,3.390879154205322266e+00,4.388566017150878906e+00,-4.908526837825775146e-01,1.467784047126770020e+00,-1.228167533874511719e+00,-9.715013206005096436e-02,-1.525771260261535645e+00
3.420000000000000284e+01,-1.368957281112670898e+00,-3.204824626445770264e-01,-1.374166250228881836e+00,3.152911186218261719e+00,4.555841445922851562e+00,-4.508639574050903320e-01,1.548428535461425781e+00,-1.223093748092651367e+00,-4.551043733954429626e-02,-1.526937961578369141e+00
3.430000000000000426e+01,-1.367289304733276367e+00,-3.659852445125579834e-01,-1.439908385276794434e+00,2.918492078781127930e+00,4.728878498077392578e+00,-4.085812568664550781e-01,1.630856990814208984e+00,-1.217670679092407227e+00,6.923763547092676163e-03,-1.527938127517700195e+00
3.439999999999999858e+01,-1.365414857864379883e+00,-4.098139703273773193e-01,-1.493030548095703125e+00,2.692665100097656250e+00,4.907929897308349609e+00,-3.638615906238555908e-01,1.715112566947937012e+00,-1.211891412734985352e+00,6.016260012984275818e-02,-1.528770089149475098e+00
3.450000000000000000e+01,-1.363140225410461426e+00,-4.520564675331115723e-01,-1.539603829383850098e+00,2.479412078857421875e+00,5.091979026794433594e+00,-3.150626718997955322e-01,1.801265835762023926e+00,-1.205686450004577637e+00,1.142163351178169250e-01,-1.529431343078613281e+00
3.460000000000000142e+01,-1.360232710838317871e+00,-4.929464459419250488e-01,-1.581056594848632812e+00,2.279716491699218750e+00,5.277263164520263672e+00,-2.585802972316741943e-01,1.889580368995666504e+00,-1.198925137519836426e+00,1.690953671932220459e-01,-1.529919624328613281e+00
3.470000000000000284e+01,-1.356545805931091309e+00,-5.323576927185058594e-01,-1.617740511894226074e+00,2.092762231826782227e+00,5.461049079895019531e+00,-1.917818486690521240e-01,1.980417251586914062e+00,-1.191530108451843262e+00,2.248101830482482910e-01,-1.530232667922973633e+00
3.480000000000000426e+01,-1.351892352104187012e+00,-5.700768828392028809e-01,-1.649982690811157227e+00,1.917763710021972656e+00,5.639078140258789062e+00,-1.119123399257659912e-01,2.073844194412231445e+00,-1.183475136756896973e+00,2.813719809055328369e-01,-1.530367970466613770e+00
3.489999999999999858e+01,-1.346290946006774902e+00,-6.061370372772216797e-01,-1.678391098976135254e+00,1.753922224044799805e+00,5.808686733245849609e+00,-1.767890341579914093e-02,2.169662952423095703e+00,-1.174542665481567383e+00,3.387976288795471191e-01,-1.530323386192321777e+00
3.500000000000000000e+01,-1.339768171310424805e+00,-6.405763626098632812e-01,-1.703497290611267090e+00,1.600237011909484863e+00,5.965751647949218750e+00,9.354166686534881592e-02,2.267743349075317383e+00,-1.164618134498596191e+00,3.971002399921417236e-01,-1.530096650123596191e+00
3.510000000000000142e+01,-1.332381725311279297e+00,-6.734524369239807129e-01,-1.725562334060668945e+00,1.455882191658020020e+00,6.103116035461425781e+00,2.262416630983352661e-01,2.368075609207153320e+00,-1.153549551963806152e+00,4.562911093235015869e-01,-1.529685258865356445e+00
3.520000000000000284e+01,-1.324189305305480957e+00,-7.048501372337341309e-01,-1.744770765304565430e+00,1.320297002792358398e+00,6.213946819305419922e+00,3.839883208274841309e-01,2.470654487609863281e+00,-1.141239166259765625e+00,5.163835287094116211e-01,-1.529086470603942871e+00
3.530000000000000426e+01,-1.315328359603881836e+00,-7.349748015403747559e-01,-1.761299610137939453e+00,1.192966103553771973e+00,6.290932178497314453e+00,5.705974698066711426e-01,2.575340509414672852e+00,-1.127666711807250977e+00,5.773958563804626465e-01,-1.528296232223510742e+00
3.539999999999999858e+01,-1.305822610855102539e+00,-7.638654708862304688e-01,-1.775405883789062500e+00,1.073245167732238770e+00,6.321044921875000000e+00,7.921469807624816895e-01,2.682452201843261719e+00,-1.112748861312866211e+00,6.393566131591796875e-01,-1.527299523353576660e+00
3.550000000000000000e+01,-1.295651197433471680e+00,-7.915326952934265137e-01,-1.787479400634765625e+00,9.602741003036499023e-01,6.280819416046142578e+00,1.057054042816162109e+00,2.792462825775146484e+00,-1.096146821975708008e+00,7.025204896926879883e-01,-1.526030540466308594e+00
3.560000000000000142e+01,-1.284671068191528320e+00,-8.179429173469543457e-01,-1.797658205032348633e+00,8.536435961723327637e-01,6.152756690979003906e+00,1.371638774871826172e+00,2.905783891677856445e+00,-1.077664136886596680e+00,7.672361135482788086e-01,-1.524427294731140137e+00
3.570000000000000284e+01,-1.272888660430908203e+00,-8.431907296180725098e-01,-1.806386113166809082e+00,7.521699666976928711e-01,5.928299427032470703e+00,1.740529060363769531e+00,3.022540569305419922e+00,-1.057331323623657227e+00,8.335384726524353027e-01,-1.522483348846435547e+00
3.580000000000000426e+01,-1.260337829589843750e+00,-8.673406839370727539e-01,-1.813901185989379883e+00,6.552131772041320801e-01,5.602223873138427734e+00,2.163122653961181641e+00,3.142711877822875977e+00,-1.035232543945312500e+00,9.014288187026977539e-01,-1.520207166671752930e+00
3.589999999999999858e+01,-1.247110247611999512e+00,-8.904836177825927734e-01,-1.820268154144287109e+00,5.625578761100769043e-01,5.164637565612792969e+00,2.636890649795532227e+00,3.266284465789794922e+00,-1.011462450027465820e+00,9.709345698356628418e-01,-1.517594933509826660e+00
3.600000000000000000e+01,-1.233214259147644043e+00,-9.126339554786682129e-01,-1.825779199600219727e+00,4.735406339168548584e-01,4.617247581481933594e+00,3.146150112152099609e+00,3.393313646316528320e+00,-9.860924482345581055e-01,1.042107343673706055e+00,-1.514631152153015137e+00
3.610000000000000142e+01,-1.218366265296936035e+00,-9.335892200469970703e-01,-1.830542802810668945e+00,3.878801465034484863e-01,3.971571445465087891e+00,3.667633295059204102e+00,3.523911952972412109e+00,-9.591610431671142578e-01,1.114992976188659668e+00,-1.511304140090942383e+00
3.620000000000000284e+01,-1.202455043792724609e+00,-9.532727003097534180e-01,-1.834652066230773926e+00,3.052825331687927246e-01,3.238137245178222656e+00,4.161971092224121094e+00,3.658357858657836914e+00,-9.308701157569885254e-01,1.189629912376403809e+00,-1.507605671882629395e+00
3.630000000000000426e+01,-1.185493826866149902e+00,-9.716995954513549805e-01,-1.838268756866455078e+00,2.252703309059143066e-01,2.460251569747924805e+00,4.568361759185791016e+00,3.796966075897216797e+00,-9.012389183044433594e-01,1.266053557395935059e+00,-1.503521919250488281e+00
3.639999999999999858e+01,-1.167496085166931152e+00,-9.888848662376403809e-01,-1.841412305831909180e+00,1.477579474449157715e-01,1.720866918563842773e+00,4.837317943572998047e+00,3.940005302429199219e+00,-8.701972365379333496e-01,1.344209909439086914e+00,-1.498961210250854492e+00
3.650000000000000000e+01,-1.148608326911926270e+00,-1.005002737045288086e+00,-1.844096183776855469e+00,7.267505675554275513e-02,1.051937341690063477e+00,4.993698596954345703e+00,4.087632656097412109e+00,-8.376959562301635742e-01,1.424098968505859375e+00,-1.494003295898437500e+00
3.660000000000000142e+01,-1.129145026206970215e+00,-1.020434498786926270e+00,-1.846333861351013184e+00,-4.661548882722854614e-05,4.560133218765258789e-01,5.056544303894042969e+00,4.240003585815429688e+00,-8.036855459213256836e-01,1.505755305290222168e+00,-1.488699316978454590e+00
3.670000000000000284e+01,-1.109231472015380859e+00,-1.035331487655639648e+00,-1.848077058792114258e+00,-7.030916213989257812e-02,-6.522785127162933350e-02,5.034617424011230469e+00,4.397290706634521484e+00,-7.679058909416198730e-01,1.589216232299804688e+00,-1.483042120933532715e+00
3.680000000000000426e+01,-1.089014172554016113e+00,-1.049854040145874023e+00,-1.849318861961364746e+00,-1.379671692848205566e-01,-5.097266435623168945e-01,4.941103935241699219e+00,4.559823989868164062e+00,-7.298311591148376465e-01,1.674532175064086914e+00,-1.476999044418334961e+00
3.689999999999999858e+01,-1.068516492843627930e+00,-1.064029216766357422e+00,-1.850171804428100586e+00,-2.030746489763259888e-01,-8.766722679138183594e-01,4.792655944824218750e+00,4.727941513061523438e+00,-6.895334124565124512e-01,1.761795401573181152e+00,-1.470452547073364258e+00
3.700000000000000000e+01,-1.047721862792968750e+00,-1.077905058860778809e+00,-1.850651144981384277e+00,-2.657179832458496094e-01,-1.170422077178955078e+00,4.598050594329833984e+00,4.901853084564208984e+00,-6.469296813011169434e-01,1.851055622100830078e+00,-1.463379740715026855e+00
3.710000000000000142e+01,-1.026620626449584961e+00,-1.091507434844970703e+00,-1.850770235061645508e+00,-3.259813785552978516e-01,-1.395869255065917969e+00,4.365471363067626953e+00,5.081773757934570312e+00,-6.019338369369506836e-01,1.942361593246459961e+00,-1.455770134925842285e+00
3.720000000000000284e+01,-1.005212426185607910e+00,-1.104836463928222656e+00,-1.850541591644287109e+00,-3.839461505413055420e-01,-1.561380743980407715e+00,4.105174064636230469e+00,5.267443656921386719e+00,-5.539647340774536133e-01,2.035744905471801758e+00,-1.447603106498718262e+00
3.730000000000000426e+01,-9.835149645805358887e-01,-1.117899656295776367e+00,-1.849977374076843262e+00,-4.396907389163970947e-01,-1.688038587570190430e+00,3.836330652236938477e+00,5.457885742187500000e+00,-5.017730593681335449e-01,2.131038427352905273e+00,-1.438719034194946289e+00
3.739999999999999858e+01,-9.615904688835144043e-01,-1.130710482597351074e+00,-1.849089384078979492e+00,-4.932910203933715820e-01,-1.782032728195190430e+00,3.564514875411987305e+00,5.652835845947265625e+00,-4.449708461761474609e-01,2.228231430053710938e+00,-1.428984761238098145e+00
3.750000000000000000e+01,-9.393061399459838867e-01,-1.143122792243957520e+00,-1.847930550575256348e+00,-5.449707508087158203e-01,-1.853857278823852539e+00,3.297416210174560547e+00,5.849278926849365234e+00,-3.801204860210418701e-01,2.327670574188232422e+00,-1.418149471282958984e+00
3.760000000000000142e+01,-9.166390299797058105e-01,-1.155112385749816895e+00,-1.846589446067810059e+00,-5.950765013694763184e-01,-1.912884235382080078e+00,3.041607856750488281e+00,6.044322967529296875e+00,-3.042408525943756104e-01,2.429388046264648438e+00,-1.406093597412109375e+00
3.770000000000000284e+01,-8.934715986251831055e-01,-1.166578292846679688e+00,-1.845091819763183594e+00,-6.437006592750549316e-01,-1.965469241142272949e+00,2.801623821258544922e+00,6.233270645141601562e+00,-2.143817245960235596e-01,2.533233880996704102e+00,-1.392789959907531738e+00
3.780000000000000426e+01,-8.696149587631225586e-01,-1.177348852157592773e+00,-1.843473196029663086e+00,-6.909573078155517578e-01,-2.012313604354858398e+00,2.576932668685913086e+00,6.412746906280517578e+00,-1.087715104222297668e-01,2.639197111129760742e+00,-1.378357052803039551e+00
3.789999999999999858e+01,-8.450520634651184082e-01,-1.187406539916992188e+00,-1.841737270355224609e+00,-7.368749976158142090e-01,-2.053806304931640625e+00,2.366588830947875977e+00,6.580545425415039062e+00,1.405004691332578659e-02,2.747270345687866211e+00,-1.362775921821594238e+00
3.800000000000000000e+01,-8.197745084762573242e-01,-1.196743130683898926e+00,-1.839884996414184570e+00,-7.814501523971557617e-01,-2.090369701385498047e+00,2.169698715209960938e+00,6.728690624237060547e+00,1.590757220983505249e-01,2.857505798339843750e+00,-1.346014499664306641e+00
3.810000000000000142e+01,-7.936965823173522949e-01,-1.205284476280212402e+00,-1.837905287742614746e+00,-8.247122168540954590e-01,-2.122736692428588867e+00,1.985257029533386230e+00,6.850698947906494141e+00,3.299857079982757568e-01,2.970149040222167969e+00,-1.327995896339416504e+00
3.820000000000000284e+01,-7.667828798294067383e-01,-1.213001132011413574e+00,-1.835453391075134277e+00,-8.666585683822631836e-01,-2.151416540145874023e+00,1.812040448188781738e+00,6.937174797058105469e+00,5.317206978797912598e-01,3.085813283920288086e+00,-1.308434844017028809e+00
3.830000000000000426e+01,-7.390291094779968262e-01,-1.219888448715209961e+00,-1.832353591918945312e+00,-9.072750210762023926e-01,-2.176664113998413086e+00,1.649321556091308594e+00,6.977957248687744141e+00,7.693761587142944336e-01,3.204933404922485352e+00,-1.287034869194030762e+00
3.839999999999999858e+01,-7.104728817939758301e-01,-1.225914359092712402e+00,-1.828375339508056641e+00,-9.462960958480834961e-01,-2.198691368103027344e+00,1.496483683586120605e+00,6.952134132385253906e+00,1.051149368286132812e+00,3.327467441558837891e+00,-1.263923764228820801e+00
3.850000000000000000e+01,-6.810771822929382324e-01,-1.231158256530761719e+00,-1.823432564735412598e+00,-9.836294651031494141e-01,-2.217793703079223633e+00,1.352776765823364258e+00,6.833677768707275391e+00,1.385153174400329590e+00,3.453455686569213867e+00,-1.239177703857421875e+00
3.860000000000000142e+01,-6.507766842842102051e-01,-1.235834360122680664e+00,-1.817545056343078613e+00,-1.019309282302856445e+00,-2.234449863433837891e+00,1.217149972915649414e+00,6.611889362335205078e+00,1.777773141860961914e+00,3.582971334457397461e+00,-1.212813377380371094e+00
3.870000000000000284e+01,-6.194978952407836914e-01,-1.240090966224670410e+00,-1.810732364654541016e+00,-1.053369045257568359e+00,-2.248819828033447266e+00,1.089131116867065430e+00,6.279048442840576172e+00,2.231246232986450195e+00,3.716154575347900391e+00,-1.185003638267517090e+00
3.880000000000000426e+01,-5.873275995254516602e-01,-1.244006037712097168e+00,-1.803013324737548828e+00,-1.085841894149780273e+00,-2.261116266250610352e+00,9.681015610694885254e-01,5.827987670898437500e+00,2.745642662048339844e+00,3.853158950805664062e+00,-1.155936598777770996e+00
3.889999999999999858e+01,-5.544931292533874512e-01,-1.247702956199645996e+00,-1.794414877891540527e+00,-1.116771936416625977e+00,-2.271900177001953125e+00,8.525926470756530762e-01,5.249639987945556641e+00,3.308577060699462891e+00,3.994106531143188477e+00,-1.125607728958129883e+00
3.900000000000000000e+01,-5.208235979080200195e-01,-1.251234769821166992e+00,-1.785076141357421875e+00,-1.146363735198974609e+00,-2.281295537948608398e+00,7.422181367874145508e-01,4.556080341339111328e+00,3.896643400192260742e+00,4.139234542846679688e+00,-1.093936324119567871e+00
3.910000000000000142e+01,-4.860963225364685059e-01,-1.254632592201232910e+00,-1.775071740150451660e+00,-1.174714803695678711e+00,-2.289374828338623047e+00,6.367409229278564453e-01,3.761176347732543945e+00,4.466191291809082031e+00,4.288821697235107422e+00,-1.060827851295471191e+00
3.920000000000000284e+01,-4.502735733985900879e-01,-1.257892847061157227e+00,-1.764269351959228516e+00,-1.201795458793640137e+00,-2.296464681625366211e+00,5.354217886924743652e-01,2.892287254333496094e+00,4.959085464477539062e+00,4.443116664886474609e+00,-1.026212334632873535e+00
3.930000000000000426e+01,-4.133256077766418457e-01,-1.261011242866516113e+00,-1.752644538879394531e+00,-1.227643847465515137e+00,-2.302731752395629883e+00,4.378422498703002930e-01,2.045944213867187500e+00,5.305303573608398438e+00,4.602423191070556641e+00,-9.895542263984680176e-01
3.939999999999999858e+01,-3.751946389675140381e-01,-1.263981103897094727e+00,-1.740223288536071777e+00,-1.252360224723815918e+00,-2.308387756347656250e+00,3.433792889118194580e-01,1.272924065589904785e+00,5.517426013946533203e+00,4.767133235931396484e+00,-9.506388306617736816e-01
3.950000000000000000e+01,-3.356075286865234375e-01,-1.266779541969299316e+00,-1.727017164230346680e+00,-1.275963068008422852e+00,-2.313488960266113281e+00,2.518374919891357422e-01,5.803083777427673340e-01,5.622052669525146484e+00,4.937509059906005859e+00,-9.094681739807128906e-01
3.960000000000000142e+01,-2.944554686546325684e-01,-1.269396781921386719e+00,-1.713037252426147461e+00,-1.298467516899108887e+00,-2.318051338195800781e+00,1.631347388029098511e-01,-2.949041128158569336e-02,5.628747940063476562e+00,5.113762378692626953e+00,-8.659580349922180176e-01
3.970000000000000284e+01,-2.516841292381286621e-01,-1.271826267242431641e+00,-1.698159098625183105e+00,-1.319822549819946289e+00,-2.322089910507202148e+00,7.719126343727111816e-02,-5.548706054687500000e-01,5.549215316772460938e+00,5.296098232269287109e+00,-8.200075030326843262e-01
3.980000000000000426e+01,-2.072372436523437500e-01,-1.274061560630798340e+00,-1.682514429092407227e+00,-1.340244293212890625e+00,-2.325620174407958984e+00,-6.070473231375217438e-03,-9.930611848831176758e-01,5.403552055358886719e+00,5.483721733093261719e+00,-7.704901099205017090e-01
3.989999999999999858e+01,-1.610566973686218262e-01,-1.276095509529113770e+00,-1.666149497032165527e+00,-1.359785079956054688e+00,-2.328657627105712891e+00,-8.672583848237991333e-02,-1.347894191741943359e+00,5.203197002410888672e+00,5.676067829132080078e+00,-7.166957259178161621e-01
4.000000000000000000e+01,-1.133369579911231995e-01,-1.277932882308959961e+00,-1.649067044258117676e+00,-1.378448605537414551e+00,-2.331216573715209961e+00,-1.648481041193008423e-01,-1.624669671058654785e+00,4.957440376281738281e+00,5.873133182525634766e+00,-6.585562229156494141e-01
4.010000000000000142e+01,-6.475904583930969238e-02,-1.279608130455017090e+00,-1.631270885467529297e+00,-1.396238088607788086e+00,-2.333310365676879883e+00,-2.405084669589996338e-01,-1.831440210342407227e+00,4.676886558532714844e+00,6.074907302856445312e+00,-5.957350134849548340e-01
4.020000000000000284e+01,-1.542715355753898621e-02,-1.281126022338867188e+00,-1.612771987915039062e+00,-1.413167238235473633e+00,-2.334964752197265625e+00,-3.137722313404083252e-01,-1.987704992294311523e+00,4.380293369293212891e+00,6.280747413635253906e+00,-5.270510315895080566e-01
4.030000000000000426e+01,3.466832637786865234e-02,-1.282484412193298340e+00,-1.593717575073242188e+00,-1.429418802261352539e+00,-2.336276531219482422e+00,-3.846794664859771729e-01,-2.106138229370117188e+00,4.079019546508789062e+00,6.486826896667480469e+00,-4.482820928096771240e-01
4.039999999999999858e+01,8.553713560104370117e-02,-1.283681035041809082e+00,-1.574161767959594727e+00,-1.445059895515441895e+00,-2.337268590927124023e+00,-4.532774984836578369e-01,-2.193379163742065430e+00,3.778592109680175781e+00,6.689258098602294922e+00,-3.563909232616424561e-01
4.050000000000000000e+01,1.371894776821136475e-01,-1.284713864326477051e+00,-1.554198980331420898e+00,-1.460201621055603027e+00,-2.337889432907104492e+00,-5.193732380867004395e-01,-2.262707948684692383e+00,3.488722562789916992e+00,6.882966041564941406e+00,-2.483539432287216187e-01
4.060000000000000142e+01,1.896408349275588989e-01,-1.285580515861511230e+00,-1.533952474594116211e+00,-1.474990725517272949e+00,-2.338131427764892578e+00,-5.829649567604064941e-01,-2.323899507522583008e+00,3.216221094131469727e+00,7.065031051635742188e+00,-1.225386783480644226e-01
4.070000000000000284e+01,2.429033964872360229e-01,-1.286279320716857910e+00,-1.513423681259155273e+00,-1.489428758621215820e+00,-2.338098049163818359e+00,-6.444630622863769531e-01,-2.378568649291992188e+00,2.961076259613037109e+00,7.232737541198730469e+00,2.289717458188533783e-02
4.080000000000000426e+01,2.969876825809478760e-01,-1.286807775497436523e+00,-1.492605328559875488e+00,-1.503537654876708984e+00,-2.337854862213134766e+00,-7.041312456130981445e-01,-2.427169084548950195e+00,2.722215890884399414e+00,7.376377582550048828e+00,1.937812715768814087e-01
4.089999999999999858e+01,3.519042730331420898e-01,-1.287163496017456055e+00,-1.471479058265686035e+00,-1.517368793487548828e+00,-2.337406873703002930e+00,-7.620185017585754395e-01,-2.470121145248413086e+00,2.498628616333007812e+00,7.489054679870605469e+00,3.941123187541961670e-01
4.100000000000000000e+01,4.076639711856842041e-01,-1.287344217300415039e+00,-1.450045704841613770e+00,-1.530925393104553223e+00,-2.336760282516479492e+00,-8.181725144386291504e-01,-2.508136749267578125e+00,2.289197683334350586e+00,7.560610294342041016e+00,6.289395689964294434e-01
4.110000000000000142e+01,4.642828106880187988e-01,-1.287346720695495605e+00,-1.428398489952087402e+00,-1.544257760047912598e+00,-2.335919380187988281e+00,-8.726400732994079590e-01,-2.541924238204956055e+00,2.092573642730712891e+00,7.579749584197998047e+00,9.030993580818176270e-01
4.120000000000000284e+01,5.217756032943725586e-01,-1.287167668342590332e+00,-1.406655311584472656e+00,-1.557458281517028809e+00,-2.334890365600585938e+00,-9.254661202430725098e-01,-2.571813583374023438e+00,1.907852530479431152e+00,7.519432544708251953e+00,1.226889491081237793e+00
4.130000000000000426e+01,5.801773071289062500e-01,-1.286803483963012695e+00,-1.384826898574829102e+00,-1.570536971092224121e+00,-2.333677768707275391e+00,-9.766946434974670410e-01,-2.598044633865356445e+00,1.734334111213684082e+00,7.353221893310546875e+00,1.609967112541198730e+00
4.139999999999999858e+01,6.398333907127380371e-01,-1.286219954490661621e+00,-1.362839221954345703e+00,-1.583416342735290527e+00,-2.332294225692749023e+00,-1.026386260986328125e+00,-2.621021747589111328e+00,1.571046590805053711e+00,7.070919990539550781e+00,2.058814764022827148e+00
4.150000000000000000e+01,7.009561061859130859e-01,-1.285332679748535156e+00,-1.340592503547668457e+00,-1.595989823341369629e+00,-2.330782651901245117e+00,-1.074672102928161621e+00,-2.641240358352661133e+00,1.416884064674377441e+00,6.669469833374023438e+00,2.572943449020385742e+00
4.160000000000000142e+01,7.635575532913208008e-01,-1.284139990806579590e+00,-1.318087577819824219e+00,-1.608255863189697266e+00,-2.329151630401611328e+00,-1.121600031852722168e+00,-2.658860206604003906e+00,1.271350264549255371e+00,6.132586479187011719e+00,3.154786825180053711e+00
4.170000000000000284e+01,8.276733160018920898e-01,-1.282634019851684570e+00,-1.295326232910156250e+00,-1.620214104652404785e+00,-2.327402830123901367e+00,-1.167171716690063477e+00,-2.674057006835937500e+00,1.133908629417419434e+00,5.460188388824462891e+00,3.786139011383056641e+00
4.180000000000000426e+01,8.933535814285278320e-01,-1.280799269676208496e+00,-1.272252917289733887e+00,-1.631818771362304688e+00,-2.325537919998168945e+00,-1.211404681205749512e+00,-2.687441110610961914e+00,1.002951264381408691e+00,4.663489341735839844e+00,4.434121131896972656e+00
4.189999999999999858e+01,9.606252908706665039e-01,-1.278628230094909668e+00,-1.248751640319824219e+00,-1.642974376678466797e+00,-2.323453903198242188e+00,-1.254315614700317383e+00,-2.699251651763916016e+00,8.777943253517150879e-01,3.756978750228881836e+00,5.044882297515869141e+00
4.200000000000000000e+01,1.029521703720092773e+00,-1.276112914085388184e+00,-1.224816799163818359e+00,-1.653675675392150879e+00,-2.320764541625976562e+00,-1.295891404151916504e+00,-2.709555625915527344e+00,7.582004666328430176e-01,2.801527023315429688e+00,5.543150901794433594e+00
4.210000000000000142e+01,1.100093126296997070e+00,-1.273252367973327637e+00,-1.200446605682373047e+00,-1.663921117782592773e+00,-2.317368984222412109e+00,-1.336069345474243164e+00,-2.718542337417602539e+00,6.436945199966430664e-01,1.893142580986022949e+00,5.875962257385253906e+00
4.220000000000000284e+01,1.172383785247802734e+00,-1.270041465759277344e+00,-1.175603985786437988e+00,-1.673679828643798828e+00,-2.313018798828125000e+00,-1.374562859535217285e+00,-2.726588249206542969e+00,5.334243774414062500e-01,1.069327473640441895e+00,6.076833724975585938e+00
4.230000000000000426e+01,1.246433377265930176e+00,-1.266472458839416504e+00,-1.150197029113769531e+00,-1.682879328727722168e+00,-2.307708740234375000e+00,-1.411376953125000000e+00,-2.733943223953247070e+00,4.266640543937683105e-01,3.343773782253265381e-01,6.162669181823730469e+00
4.239999999999999858e+01,1.322282552719116211e+00,-1.262537002563476562e+00,-1.124104022979736328e+00,-1.691429495811462402e+00,-2.301459074020385742e+00,-1.446545720100402832e+00,-2.740673542022705078e+00,3.231841921806335449e-01,-3.095171451568603516e-01,6.144112586975097656e+00
4.250000000000000000e+01,1.399896502494812012e+00,-1.258161306381225586e+00,-1.097205519676208496e+00,-1.699221611022949219e+00,-2.294288635253906250e+00,-1.480102419853210449e+00,-2.746797561645507812e+00,2.228926420211791992e-01,-8.600204586982727051e-01,6.036453723907470703e+00
4.260000000000000142e+01,1.479233026504516602e+00,-1.253341674804687500e+00,-1.069499015808105469e+00,-1.706240534782409668e+00,-2.286216259002685547e+00,-1.512079834938049316e+00,-2.752331972122192383e+00,1.256998777389526367e-01,-1.315582156181335449e+00,5.860657215118408203e+00
4.270000000000000284e+01,1.560325622558593750e+00,-1.248177051544189453e+00,-1.041027903556823730e+00,-1.712446689605712891e+00,-2.277260303497314453e+00,-1.542510747909545898e+00,-2.757294178009033203e+00,3.151881322264671326e-02,-1.681361079216003418e+00,5.627672672271728516e+00
4.280000000000000426e+01,1.643211126327514648e+00,-1.242661476135253906e+00,-1.011703252792358398e+00,-1.717890381813049316e+00,-2.267530679702758789e+00,-1.571558356285095215e+00,-2.761701583862304688e+00,-5.973512679338455200e-02,-1.963882327079772949e+00,5.347998142242431641e+00
4.289999999999999858e+01,1.727934360504150391e+00,-1.236785292625427246e+00,-9.813954234123229980e-01,-1.722712039947509766e+00,-2.257086753845214844e+00,-1.599443078041076660e+00,-2.765569925308227539e+00,-1.481442153453826904e-01,-2.175551176071166992e+00,5.035730838775634766e+00
4.300000000000000000e+01,1.814582228660583496e+00,-1.230445861816406250e+00,-9.500421881675720215e-01,-1.727098822593688965e+00,-2.246045589447021484e+00,-1.626429319381713867e+00,-2.768914699554443359e+00,-2.337883859872817993e-01,-2.337081670761108398e+00,4.710426807403564453e+00
4.310000000000000142e+01,1.903314948081970215e+00,-1.223564863204956055e+00,-9.178776144981384277e-01,-1.731225609779357910e+00,-2.234421253204345703e+00,-1.652546644210815430e+00,-2.771751165390014648e+00,-3.167454302310943604e-01,-2.457946777343750000e+00,4.380697727203369141e+00
4.320000000000000284e+01,1.994550585746765137e+00,-1.216053485870361328e+00,-8.849509954452514648e-01,-1.735120892524719238e+00,-2.222227573394775391e+00,-1.677865505218505859e+00,-2.774094581604003906e+00,-3.970907926559448242e-01,-2.547486066818237305e+00,4.054423809051513672e+00
4.330000000000000426e+01,2.088368415832519531e+00,-1.207864165306091309e+00,-8.511309027671813965e-01,-1.738823652267456055e+00,-2.209471464157104492e+00,-1.702400207519531250e+00,-2.775978803634643555e+00,-4.748913347721099854e-01,-2.620555639266967773e+00,3.742382287979125977e+00
4.339999999999999858e+01,2.184533596038818359e+00,-1.198760867118835449e+00,-8.162329792976379395e-01,-1.742389321327209473e+00,-2.196182012557983398e+00,-1.726167440414428711e+00,-2.777506351470947266e+00,-5.501900315284729004e-01,-2.685890197753906250e+00,3.450007677078247070e+00
4.350000000000000000e+01,2.282968997955322266e+00,-1.188652753829956055e+00,-7.802272439002990723e-01,-1.745814204216003418e+00,-2.182370185852050781e+00,-1.749175906181335449e+00,-2.778698921203613281e+00,-6.230574846267700195e-01,-2.744247674942016602e+00,3.176265478134155273e+00
4.360000000000000142e+01,2.383658647537231445e+00,-1.177374243736267090e+00,-7.430837154388427734e-01,-1.749094724655151367e+00,-2.168011188507080078e+00,-1.771408438682556152e+00,-2.779614686965942383e+00,-6.937396526336669922e-01,-2.796115398406982422e+00,2.920004129409790039e+00
4.370000000000000284e+01,2.486573934555053711e+00,-1.164846539497375488e+00,-7.047613263130187988e-01,-1.752226233482360840e+00,-2.152858495712280273e+00,-1.792685627937316895e+00,-2.780377388000488281e+00,-7.627098560333251953e-01,-2.841960906982421875e+00,2.680066585540771484e+00
4.380000000000000426e+01,2.591578483581542969e+00,-1.151076078414916992e+00,-6.650033593177795410e-01,-1.755189895629882812e+00,-2.136871576309204102e+00,-1.812980175018310547e+00,-2.780994176864624023e+00,-8.300207257270812988e-01,-2.882679462432861328e+00,2.455144882202148438e+00
4.389999999999999858e+01,2.698938131332397461e+00,-1.136012673377990723e+00,-6.236734986305236816e-01,-1.757973551750183105e+00,-2.120154857635498047e+00,-1.832387924194335938e+00,-2.781416416168212891e+00,-8.954838514328002930e-01,-2.918911695480346680e+00,2.243862867355346680e+00
4.400000000000000000e+01,2.809157133102416992e+00,-1.119303107261657715e+00,-5.807164907455444336e-01,-1.760570406913757324e+00,-2.102869033813476562e+00,-1.851095438003540039e+00,-2.781615734100341797e+00,-9.590108990669250488e-01,-2.950955152511596680e+00,2.045371532440185547e+00
4.410000000000000142e+01,2.922679662704467773e+00,-1.100730299949645996e+00,-5.360729694366455078e-01,-1.762971878051757812e+00,-2.085144281387329102e+00,-1.869262933731079102e+00,-2.781598329544067383e+00,-1.020653486251831055e+00,-2.979136466979980469e+00,1.858797907829284668e+00
4.420000000000000284e+01,3.039646148681640625e+00,-1.080304265022277832e+00,-4.896841645240783691e-01,-1.765170693397521973e+00,-2.067067861557006836e+00,-1.886997342109680176e+00,-2.781370639801025391e+00,-1.080462217330932617e+00,-3.004099130630493164e+00,1.682737112045288086e+00
4.430000000000000426e+01,3.160025119781494141e+00,-1.058118820190429688e+00,-4.416398108005523682e-01,-1.767166495323181152e+00,-2.048638343811035156e+00,-1.904297590255737305e+00,-2.780938148498535156e+00,-1.138486266136169434e+00,-3.026093482971191406e+00,1.516503572463989258e+00
4.439999999999999858e+01,3.283810138702392578e+00,-1.034263253211975098e+00,-3.924756944179534912e-01,-1.768983244895935059e+00,-2.029855251312255859e+00,-1.921162605285644531e+00,-2.780306100845336914e+00,-1.194773674011230469e+00,-3.045284748077392578e+00,1.359571456909179688e+00
4.450000000000000000e+01,3.411056995391845703e+00,-1.008807897567749023e+00,-3.425396382808685303e-01,-1.770639657974243164e+00,-2.010717153549194336e+00,-1.937590956687927246e+00,-2.779479742050170898e+00,-1.249370813369750977e+00,-3.061984300613403320e+00,1.211066126823425293e+00
4.460000000000000142e+01,3.541880846023559570e+00,-9.817975163459777832e-01,-2.918292880058288574e-01,-1.772134304046630859e+00,-1.991223096847534180e+00,-1.953581213951110840e+00,-2.778464794158935547e+00,-1.302322864532470703e+00,-3.076854705810546875e+00,1.069230198860168457e+00
4.470000000000000284e+01,3.676512718200683594e+00,-9.534517526626586914e-01,-2.403347492218017578e-01,-1.773465275764465332e+00,-1.971397757530212402e+00,-1.969161987304687500e+00,-2.777266263961791992e+00,-1.353674173355102539e+00,-3.090020179748535156e+00,9.336703419685363770e-01
4.480000000000000426e+01,3.815276622772216797e+00,-9.237738847732543945e-01,-1.880460381507873535e-01,-1.774629950523376465e+00,-1.951390385627746582e+00,-1.984511733055114746e+00,-2.775906801223754883e+00,-1.403510332107543945e+00,-3.101554632186889648e+00,8.041286468505859375e-01
4.489999999999999858e+01,3.958453416824340820e+00,-8.926892280578613281e-01,-1.349530220031738281e-01,-1.775626420974731445e+00,-1.931224465370178223e+00,-1.999657750129699707e+00,-2.774423599243164062e+00,-1.451948761940002441e+00,-3.111717700958251953e+00,6.799852848052978516e-01
4.500000000000000000e+01,4.106222629547119141e+00,-8.601434826850891113e-01,-8.104544878005981445e-02,-1.776452183723449707e+00,-1.910895943641662598e+00,-2.014598608016967773e+00,-2.772820234298706055e+00,-1.499022006988525391e+00,-3.120978355407714844e+00,5.601236820220947266e-01
4.510000000000000142e+01,4.258740425109863281e+00,-8.260870575904846191e-01,-2.631292678415775299e-02,-1.777105212211608887e+00,-1.890405416488647461e+00,-2.029333829879760742e+00,-2.771098136901855469e+00,-1.544726729393005371e+00,-3.129539251327514648e+00,4.439264833927154541e-01
4.520000000000000284e+01,4.416181087493896484e+00,-7.902437448501586914e-01,2.925498969852924347e-02,-1.777583122253417969e+00,-1.869809150695800781e+00,-2.043896913528442383e+00,-2.769259452819824219e+00,-1.589089155197143555e+00,-3.137421607971191406e+00,3.312876224517822266e-01
4.530000000000000426e+01,4.578879356384277344e+00,-7.521056532859802246e-01,8.566656708717346191e-02,-1.777883529663085938e+00,-1.849136710166931152e+00,-2.058308601379394531e+00,-2.767160654067993164e+00,-1.632108926773071289e+00,-3.144644498825073242e+00,2.221071869134902954e-01
4.539999999999999858e+01,4.747169017791748047e+00,-7.117421627044677734e-01,1.429313570261001587e-01,-1.778004050254821777e+00,-1.828388094902038574e+00,-2.072568893432617188e+00,-2.764469385147094727e+00,-1.673788666725158691e+00,-3.151227951049804688e+00,1.162880510091781616e-01
4.550000000000000000e+01,4.921258449554443359e+00,-6.690700650215148926e-01,2.010602205991744995e-01,-1.777942299842834473e+00,-1.807558417320251465e+00,-2.086689710617065430e+00,-2.761064291000366211e+00,-1.714060068130493164e+00,-3.157189846038818359e+00,1.373583823442459106e-02
4.560000000000000142e+01,5.101364612579345703e+00,-6.240031719207763672e-01,2.600641548633575439e-01,-1.777695894241333008e+00,-1.786574840545654297e+00,-2.100613355636596680e+00,-2.756698608398437500e+00,-1.752638816833496094e+00,-3.162548542022705078e+00,-8.564122021198272705e-02
4.570000000000000284e+01,5.287190437316894531e+00,-5.759235620498657227e-01,3.199543356895446777e-01,-1.777262449264526367e+00,-1.765323519706726074e+00,-2.114226102828979492e+00,-2.751370668411254883e+00,-1.789534330368041992e+00,-3.167321205139160156e+00,-1.819323450326919556e-01
4.580000000000000426e+01,5.477784633636474609e+00,-5.236218571662902832e-01,3.807419538497924805e-01,-1.776638984680175781e+00,-1.743738889694213867e+00,-2.127491950988769531e+00,-2.745132446289062500e+00,-1.824834704399108887e+00,-3.171525716781616211e+00,-2.752242386341094971e-01
4.589999999999999858e+01,5.672981262207031250e+00,-4.668462872505187988e-01,4.424397349357604980e-01,-1.775823831558227539e+00,-1.721813797950744629e+00,-2.140406370162963867e+00,-2.738230466842651367e+00,-1.858956336975097656e+00,-3.175178289413452148e+00,-3.656011819839477539e-01
4.600000000000000000e+01,5.870530605316162109e+00,-4.028640985488891602e-01,5.050647854804992676e-01,-1.774813652038574219e+00,-1.699532985687255859e+00,-2.152956724166870117e+00,-2.730716705322265625e+00,-1.891988754272460938e+00,-3.178295135498046875e+00,-4.531451165676116943e-01
4.610000000000000142e+01,6.067061424255371094e+00,-3.281005024909973145e-01,5.686624646186828613e-01,-1.773579716682434082e+00,-1.676766753196716309e+00,-2.165035247802734375e+00,-2.722597122192382812e+00,-1.923945188522338867e+00,-3.180891752243041992e+00,-5.379357337951660156e-01
4.620000000000000284e+01,6.258325099945068359e+00,-2.397606074810028076e-01,6.332653164863586426e-01,-1.772104263305664062e+00,-1.653482794761657715e+00,-2.176615715026855469e+00,-2.713879346847534180e+00,-1.954838037490844727e+00,-3.183007478713989258e+00,-6.200422048568725586e-01
4.630000000000000426e+01,6.440430641174316406e+00,-1.357653588056564331e-01,6.988880634307861328e-01,-1.770383477210998535e+00,-1.629679203033447266e+00,-2.187694787979125977e+00,-2.704591512680053711e+00,-1.984712481498718262e+00,-3.184749364852905273e+00,-6.995103359222412109e-01
4.639999999999999858e+01,6.611318111419677734e+00,-1.480417605489492416e-02,7.656152844429016113e-01,-1.768401622772216797e+00,-1.605352759361267090e+00,-2.198269844055175781e+00,-2.694839715957641602e+00,-2.013723134994506836e+00,-3.186228990554809570e+00,-7.767404913902282715e-01
4.650000000000000000e+01,6.764256477355957031e+00,1.273926347494125366e-01,8.339048027992248535e-01,-1.766080021858215332e+00,-1.580427289009094238e+00,-2.208277702331542969e+00,-2.684577465057373047e+00,-2.041870594024658203e+00,-3.187547445297241211e+00,-8.521291613578796387e-01
4.660000000000000142e+01,6.891991615295410156e+00,2.950617671012878418e-01,9.038674235343933105e-01,-1.763397932052612305e+00,-1.554855346679687500e+00,-2.217679500579833984e+00,-2.673738956451416016e+00,-2.069149971008300781e+00,-3.188708543777465820e+00,-9.257175922393798828e-01
4.670000000000000284e+01,6.985676288604736328e+00,4.928792417049407959e-01,9.755393266677856445e-01,-1.760348200798034668e+00,-1.528633475303649902e+00,-2.226471185684204102e+00,-2.662457227706909180e+00,-2.095758199691772461e+00,-3.189715623855590820e+00,-9.975461363792419434e-01
4.680000000000000426e+01,7.035852432250976562e+00,7.257066965103149414e-01,1.048922896385192871e+00,-1.756939530372619629e+00,-1.501758337020874023e+00,-2.234648942947387695e+00,-2.650767564773559570e+00,-2.121758460998535156e+00,-3.190572023391723633e+00,-1.067654132843017578e+00
4.689999999999999858e+01,7.024119377136230469e+00,1.001113772392272949e+00,1.124043703079223633e+00,-1.753169536590576172e+00,-1.474225997924804688e+00,-2.242209196090698242e+00,-2.638678550720214844e+00,-2.147197484970092773e+00,-3.191281318664550781e+00,-1.136080503463745117e+00
4.700000000000000000e+01,6.923001289367675781e+00,1.327763438224792480e+00,1.200932979583740234e+00,-1.749008536338806152e+00,-1.446048974990844727e+00,-2.249134778976440430e+00,-2.626190185546875000e+00,-2.172078609466552734e+00,-3.191841840744018555e+00,-1.202841877937316895e+00
4.710000000000000142e+01,6.719121456146240234e+00,1.712490558624267578e+00,1.279527068138122559e+00,-1.744350552558898926e+00,-1.417254686355590820e+00,-2.255413532257080078e+00,-2.613302469253540039e+00,-2.196401357650756836e+00,-3.192194938659667969e+00,-1.267711758613586426e+00
4.720000000000000284e+01,6.403968811035156250e+00,2.158723831176757812e+00,1.359836578369140625e+00,-1.739303112030029297e+00,-1.387712478637695312e+00,-2.261050462722778320e+00,-2.600014925003051758e+00,-2.220165967941284180e+00,-3.192327737808227539e+00,-1.330661416053771973e+00
4.730000000000000426e+01,5.972870826721191406e+00,2.666422843933105469e+00,1.441896080970764160e+00,-1.733897328376770020e+00,-1.357190608978271484e+00,-2.266050100326538086e+00,-2.586327791213989258e+00,-2.243371963500976562e+00,-3.192245960235595703e+00,-1.391742110252380371e+00
4.739999999999999858e+01,5.411707878112792969e+00,3.227743625640869141e+00,1.525757908821105957e+00,-1.728132128715515137e+00,-1.325731754302978516e+00,-2.270660877227783203e+00,-2.572240591049194336e+00,-2.266019105911254883e+00,-3.191955089569091797e+00,-1.451004147529602051e+00
4.750000000000000000e+01,4.732265472412109375e+00,3.819981813430786133e+00,1.611498951911926270e+00,-1.721946716308593750e+00,-1.293517112731933594e+00,-2.275042057037353516e+00,-2.557668447494506836e+00,-2.288045167922973633e+00,-3.191460847854614258e+00,-1.508495926856994629e+00
4.760000000000000142e+01,3.948226690292358398e+00,4.401957035064697266e+00,1.699201703071594238e+00,-1.715244054794311523e+00,-1.260535478591918945e+00,-2.279190063476562500e+00,-2.542449474334716797e+00,-2.309331417083740234e+00,-3.190768718719482422e+00,-1.564265251159667969e+00
4.770000000000000284e+01,3.077600717544555664e+00,4.921254634857177734e+00,1.788908481597900391e+00,-1.708012342453002930e+00,-1.226722240447998047e+00,-2.283120155334472656e+00,-2.526692390441894531e+00,-2.330014944076538086e+00,-3.189884185791015625e+00,-1.618358135223388672e+00
4.780000000000000426e+01,2.213103294372558594e+00,5.300796031951904297e+00,1.880662202835083008e+00,-1.700240373611450195e+00,-1.191848278045654297e+00,-2.286905050277709961e+00,-2.510454893112182617e+00,-2.350167989730834961e+00,-3.188812255859375000e+00,-1.670819640159606934e+00
4.789999999999999858e+01,1.417232036590576172e+00,5.537506103515625000e+00,1.974472284317016602e+00,-1.691890478134155273e+00,-1.155862689018249512e+00,-2.290548086166381836e+00,-2.493763446807861328e+00,-2.369813203811645508e+00,-3.187564373016357422e+00,-1.721707820892333984e+00
4.800000000000000000e+01,7.020790576934814453e-01,5.663327217102050781e+00,2.070131063461303711e+00,-1.682787299156188965e+00,-1.118735551834106445e+00,-2.294046878814697266e+00,-2.476689577102661133e+00,-2.389009475708007812e+00,-3.186183929443359375e+00,-1.771157026290893555e+00
4.810000000000000142e+01,7.019390165805816650e-02,5.688368797302246094e+00,2.167583703994750977e+00,-1.672866106033325195e+00,-1.080435752868652344e+00,-2.297396659851074219e+00,-2.459257602691650391e+00,-2.407770156860351562e+00,-3.184681415557861328e+00,-1.819219827651977539e+00
4.820000000000000284e+01,-4.769702255725860596e-01,5.623342037200927734e+00,2.266830205917358398e+00,-1.662006497383117676e+00,-1.040801286697387695e+00,-2.300583839416503906e+00,-2.441465854644775391e+00,-2.426094532012939453e+00,-3.183058977127075195e+00,-1.865905761718750000e+00
4.830000000000000426e+01,-9.361592531204223633e-01,5.488052845001220703e+00,2.367871999740600586e+00,-1.650144934654235840e+00,-9.995878934860229492e-01,-2.303588867187500000e+00,-2.423314809799194336e+00,-2.443980932235717773e+00,-3.181318044662475586e+00,-1.911224126815795898e+00
4.839999999999999858e+01,-1.310219526290893555e+00,5.295685768127441406e+00,2.470593452453613281e+00,-1.637251377105712891e+00,-9.567387700080871582e-01,-2.306404590606689453e+00,-2.404803514480590820e+00,-2.461427450180053711e+00,-3.179406166076660156e+00,-1.955194234848022461e+00
4.850000000000000000e+01,-1.604406833648681641e+00,5.055712699890136719e+00,2.575198411941528320e+00,-1.623320221900939941e+00,-9.121968746185302734e-01,-2.309024333953857422e+00,-2.385933637619018555e+00,-2.478428840637207031e+00,-3.177102327346801758e+00,-1.997805714607238770e+00
4.860000000000000142e+01,-1.825927495956420898e+00,4.778278350830078125e+00,2.681932926177978516e+00,-1.608268857002258301e+00,-8.659037351608276367e-01,-2.311441898345947266e+00,-2.366744756698608398e+00,-2.495032310485839844e+00,-3.174208641052246094e+00,-2.039163827896118164e+00
4.870000000000000284e+01,-1.991893291473388672e+00,4.480485439300537109e+00,2.790826559066772461e+00,-1.592057228088378906e+00,-8.178420662879943848e-01,-2.313653230667114258e+00,-2.347375154495239258e+00,-2.511405467987060547e+00,-3.170810937881469727e+00,-2.079522132873535156e+00
4.880000000000000426e+01,-2.118772268295288086e+00,4.177114963531494141e+00,2.901925325393676758e+00,-1.574678182601928711e+00,-7.684374451637268066e-01,-2.315670013427734375e+00,-2.327758789062500000e+00,-2.527498245239257812e+00,-3.166769504547119141e+00,-2.118731260299682617e+00
4.889999999999999858e+01,-2.211778402328491211e+00,3.872784376144409180e+00,3.015270709991455078e+00,-1.556207299232482910e+00,-7.180777788162231445e-01,-2.317511558532714844e+00,-2.307959556579589844e+00,-2.543353080749511719e+00,-3.162085771560668945e+00,-2.156797409057617188e+00
4.900000000000000000e+01,-2.284403800964355469e+00,3.577517986297607422e+00,3.130892515182495117e+00,-1.536635875701904297e+00,-6.669389009475708008e-01,-2.319189548492431641e+00,-2.287998676300048828e+00,-2.558984756469726562e+00,-3.156765937805175781e+00,-2.193734645843505859e+00
4.910000000000000142e+01,-2.347527742385864258e+00,3.298989295959472656e+00,3.249042272567749023e+00,-1.515830397605895996e+00,-6.150110960006713867e-01,-2.320702314376831055e+00,-2.267875909805297852e+00,-2.574393033981323242e+00,-3.150816917419433594e+00,-2.229554176330566406e+00
4.920000000000000284e+01,-2.403981208801269531e+00,3.038194656372070312e+00,3.370293617248535156e+00,-1.493498802185058594e+00,-5.622841715812683105e-01,-2.322046756744384766e+00,-2.247591495513916016e+00,-2.589577674865722656e+00,-3.144251823425292969e+00,-2.264278650283813477e+00
4.930000000000000426e+01,-2.454223632812500000e+00,2.794037818908691406e+00,3.494962692260742188e+00,-1.469489216804504395e+00,-5.087479948997497559e-01,-2.323221206665039062e+00,-2.227145195007324219e+00,-2.604538679122924805e+00,-3.137201547622680664e+00,-2.298143625259399414e+00
4.939999999999999858e+01,-2.498685836791992188e+00,2.565488338470458984e+00,3.623130559921264648e+00,-1.443864226341247559e+00,-4.543921947479248047e-01,-2.324223041534423828e+00,-2.206487178802490234e+00,-2.619198799133300781e+00,-3.129719972610473633e+00,-2.331247329711914062e+00
4.950000000000000000e+01,-2.537986516952514648e+00,2.351461410522460938e+00,3.754907846450805664e+00,-1.416641592979431152e+00,-3.992063403129577637e-01,-2.325050354003906250e+00,-2.185513973236083984e+00,-2.633441686630249023e+00,-3.121809482574462891e+00,-2.363592147827148438e+00
4.960000000000000142e+01,-2.572923660278320312e+00,2.150604486465454102e+00,3.890456676483154297e+00,-1.388080596923828125e+00,-3.431798815727233887e-01,-2.325700998306274414e+00,-2.164200544357299805e+00,-2.647329807281494141e+00,-3.113472461700439453e+00,-2.395180940628051758e+00
4.970000000000000284e+01,-2.603877544403076172e+00,1.961901426315307617e+00,4.029910087585449219e+00,-1.358267784118652344e+00,-2.863021194934844971e-01,-2.326172113418579102e+00,-2.142544984817504883e+00,-2.660864830017089844e+00,-3.104720354080200195e+00,-2.426032543182373047e+00
4.980000000000000426e+01,-2.631093263626098633e+00,1.784638047218322754e+00,4.173379421234130859e+00,-1.327169895172119141e+00,-2.285622209310531616e-01,-2.326461791992187500e+00,-2.120542049407958984e+00,-2.674041986465454102e+00,-3.095635414123535156e+00,-2.456266164779663086e+00
4.989999999999999858e+01,-2.654925107955932617e+00,1.617924213409423828e+00,4.320985317230224609e+00,-1.294748187065124512e+00,-1.699492484331130981e-01,-2.326567173004150391e+00,-2.098073720932006836e+00,-2.686764717102050781e+00,-3.086234807968139648e+00,-2.485907077789306641e+00
5.000000000000000000e+01,-2.675923585891723633e+00,1.460551857948303223e+00,4.472864151000976562e+00,-1.260958194732666016e+00,-1.104520186781883240e-01,-2.326485872268676758e+00,-2.075084447860717773e+00,-2.698985576629638672e+00,-3.076519250869750977e+00,-2.514957189559936523e+00
5.010000000000000142e+01,-2.694268703460693359e+00,1.311982631683349609e+00,4.629350662231445312e+00,-1.225650787353515625e+00,-5.005931854248046875e-02,-2.326216459274291992e+00,-2.051571607589721680e+00,-2.710702896118164062e+00,-3.066488027572631836e+00,-2.543417692184448242e+00
5.020000000000000284e+01,-2.710113763809204102e+00,1.171735167503356934e+00,4.790755271911621094e+00,-1.188158750534057617e+00,1.124026533216238022e-02,-2.325755119323730469e+00,-2.027534246444702148e+00,-2.721914052963256836e+00,-3.056076765060424805e+00,-2.571266174316406250e+00
5.030000000000000426e+01,-2.724007844924926758e+00,1.038350462913513184e+00,4.957553863525390625e+00,-1.148435950279235840e+00,7.345826923847198486e-02,-2.325099706649780273e+00,-2.002938747406005859e+00,-2.732591152191162109e+00,-3.045255422592163086e+00,-2.598491907119750977e+00
5.039999999999999858e+01,-2.736300706863403320e+00,9.108682870864868164e-01,5.130094528198242188e+00,-1.106426954269409180e+00,1.366063654422760010e-01,-2.324247598648071289e+00,-1.977697968482971191e+00,-2.742663145065307617e+00,-3.034024477005004883e+00,-2.625095844268798828e+00
5.050000000000000000e+01,-2.747059345245361328e+00,7.890473008155822754e-01,5.308591365814208984e+00,-1.062046408653259277e+00,2.006963938474655151e-01,-2.323196172714233398e+00,-1.951803922653198242e+00,-2.752122163772583008e+00,-3.022391080856323242e+00,-2.651120185852050781e+00
5.060000000000000142e+01,-2.756416082382202148e+00,6.725236177444458008e-01,5.493081092834472656e+00,-1.015015125274658203e+00,2.657403051853179932e-01,-2.321943283081054688e+00,-1.925252556800842285e+00,-2.760964632034301758e+00,-3.010359048843383789e+00,-2.676587581634521484e+00
5.070000000000000284e+01,-2.764767646789550781e+00,5.604137778282165527e-01,5.682521343231201172e+00,-9.639727473258972168e-01,3.317667245864868164e-01,-2.320472955703735352e+00,-1.898039937019348145e+00,-2.769186019897460938e+00,-2.997928142547607422e+00,-2.701497554779052734e+00
5.080000000000000426e+01,-2.772386789321899414e+00,4.519534111022949219e-01,5.876658916473388672e+00,-9.086391329765319824e-01,3.988237082958221436e-01,-2.318754196166992188e+00,-1.870159745216369629e+00,-2.776782512664794922e+00,-2.985098123550415039e+00,-2.725849866867065430e+00
5.089999999999999858e+01,-2.779371500015258789e+00,3.468226194381713867e-01,6.075566768646240234e+00,-8.489044904708862305e-01,4.669260382652282715e-01,-2.316783189773559570e+00,-1.841634273529052734e+00,-2.783729314804077148e+00,-2.971870183944702148e+00,-2.749645948410034180e+00
5.100000000000000000e+01,-2.785740375518798828e+00,2.449277639389038086e-01,6.279088497161865234e+00,-7.842543125152587891e-01,5.360873937606811523e-01,-2.314556121826171875e+00,-1.812497496604919434e+00,-2.790049314498901367e+00,-2.958304405212402344e+00,-2.772988319396972656e+00
5.110000000000000142e+01,-2.791510820388793945e+00,1.461780071258544922e-01,6.487156867980957031e+00,-7.142705917358398438e-01,6.063216328620910645e-01,-2.312070131301879883e+00,-1.782648563385009766e+00,-2.795761346817016602e+00,-2.944437265396118164e+00,-2.795938491821289062e+00
5.120000000000000284e+01,-2.796700716018676758e+00,5.048504844307899475e-02,6.699848651885986328e+00,-6.386598944664001465e-01,6.776428818702697754e-01,-2.309320926666259766e+00,-1.751991868019104004e+00,-2.800949335098266602e+00,-2.930268764495849609e+00,-2.818494319915771484e+00
5.130000000000000426e+01,-2.801326751708984375e+00,-4.223702847957611084e-02,6.914770126342773438e+00,-5.545374155044555664e-01,7.500668764114379883e-01,-2.306304693222045898e+00,-1.720541119575500488e+00,-2.805780410766601562e+00,-2.915726661682128906e+00,-2.840604543685913086e+00
5.139999999999999858e+01,-2.805405378341674805e+00,-1.320716887712478638e-01,7.126533031463623047e+00,-4.571839570999145508e-01,8.236171603202819824e-01,-2.303016901016235352e+00,-1.688528656959533691e+00,-2.810458660125732422e+00,-2.900705575942993164e+00,-2.862188339233398438e+00
5.150000000000000000e+01,-2.808953046798706055e+00,-2.191000878810882568e-01,7.330139636993408203e+00,-3.432941138744354248e-01,8.983104228973388672e-01,-2.299453020095825195e+00,-1.655965209007263184e+00,-2.814993143081665039e+00,-2.885194778442382812e+00,-2.883232831954956055e+00
5.160000000000000142e+01,-2.811984300613403320e+00,-3.034010827541351318e-01,7.521504402160644531e+00,-2.106900364160537720e-01,9.743238091468811035e-01,-2.295581579208374023e+00,-1.622699975967407227e+00,-2.819322824478149414e+00,-2.869062662124633789e+00,-2.903630733489990234e+00
5.170000000000000284e+01,-2.814514875411987305e+00,-3.850513398647308350e-01,7.698659896850585938e+00,-5.802040174603462219e-02,1.052109599113464355e+00,-2.291274309158325195e+00,-1.588595867156982422e+00,-2.823430776596069336e+00,-2.852335214614868164e+00,-2.923407554626464844e+00
5.180000000000000426e+01,-2.816562414169311523e+00,-4.641242623329162598e-01,7.853989124298095703e+00,1.193187534809112549e-01,1.131627321243286133e+00,-2.286458969116210938e+00,-1.553420543670654297e+00,-2.827390909194946289e+00,-2.835067033767700195e+00,-2.942611217498779297e+00
5.189999999999999858e+01,-2.818224668502807617e+00,-5.406649112701416016e-01,7.978808879852294922e+00,3.264490365982055664e-01,1.212905168533325195e+00,-2.281262874603271484e+00,-1.517121076583862305e+00,-2.831208467483520508e+00,-2.817256450653076172e+00,-2.961239099502563477e+00
5.200000000000000000e+01,-2.819546222686767578e+00,-6.147365570068359375e-01,8.065124511718750000e+00,5.670093894004821777e-01,1.295977950096130371e+00,-2.275692462921142578e+00,-1.479666829109191895e+00,-2.834879875183105469e+00,-2.798902273178100586e+00,-2.979288578033447266e+00
5.210000000000000142e+01,-2.820564985275268555e+00,-6.865090727806091309e-01,8.101465225219726562e+00,8.467516303062438965e-01,1.380850791931152344e+00,-2.269748449325561523e+00,-1.441027045249938965e+00,-2.838400602340698242e+00,-2.780045747756958008e+00,-2.996788263320922852e+00
5.220000000000000284e+01,-2.821416616439819336e+00,-7.565035223960876465e-01,8.065564155578613281e+00,1.175075650215148926e+00,1.467599391937255859e+00,-2.263322353363037109e+00,-1.401059627532958984e+00,-2.841758728027343750e+00,-2.760832548141479492e+00,-3.013852596282958984e+00
5.230000000000000426e+01,-2.822121381759643555e+00,-8.248187303543090820e-01,7.923293590545654297e+00,1.563700079917907715e+00,1.556281685829162598e+00,-2.256371259689331055e+00,-1.359500408172607422e+00,-2.844933032989501953e+00,-2.741441249847412109e+00,-3.030674695968627930e+00
5.239999999999999858e+01,-2.822670936584472656e+00,-8.914438486099243164e-01,7.659823894500732422e+00,2.021493196487426758e+00,1.646959304809570312e+00,-2.248871088027954102e+00,-1.316287994384765625e+00,-2.847916126251220703e+00,-2.721886396408081055e+00,-3.047271966934204102e+00
5.250000000000000000e+01,-2.823004961013793945e+00,-9.561448693275451660e-01,7.269931316375732422e+00,2.549559831619262695e+00,1.739675641059875488e+00,-2.240806579589843750e+00,-1.271364927291870117e+00,-2.850701570510864258e+00,-2.702168464660644531e+00,-3.063644647598266602e+00
5.260000000000000142e+01,-2.823118925094604492e+00,-1.018929958343505859e+00,6.744959831237792969e+00,3.148790359497070312e+00,1.834321141242980957e+00,-2.232070446014404297e+00,-1.224671244621276855e+00,-2.853281736373901367e+00,-2.682286977767944336e+00,-3.079792022705078125e+00
5.270000000000000284e+01,-2.823018789291381836e+00,-1.079850554466247559e+00,6.068740844726562500e+00,3.814785003662109375e+00,1.930720806121826172e+00,-2.222521543502807617e+00,-1.176185727119445801e+00,-2.855651140213012695e+00,-2.662242412567138672e+00,-3.095714330673217773e+00
5.280000000000000426e+01,-2.822710752487182617e+00,-1.138956665992736816e+00,5.253076076507568359e+00,4.515062808990478516e+00,2.028901815414428711e+00,-2.212094306945800781e+00,-1.126350522041320801e+00,-2.857819795608520508e+00,-2.642034292221069336e+00,-3.111411333084106445e+00
5.289999999999999858e+01,-2.822199821472167969e+00,-1.196297168731689453e+00,4.314839363098144531e+00,5.194085597991943359e+00,2.128867149353027344e+00,-2.200684547424316406e+00,-1.075386881828308105e+00,-2.859797000885009766e+00,-2.621636629104614258e+00,-3.126842975616455078e+00
5.300000000000000000e+01,-2.821491241455078125e+00,-1.251919031143188477e+00,3.289123535156250000e+00,5.782410144805908203e+00,2.230559349060058594e+00,-2.188255548477172852e+00,-1.023612380027770996e+00,-2.861607313156127930e+00,-2.600938796997070312e+00,-3.141840696334838867e+00
5.310000000000000142e+01,-2.820590496063232422e+00,-1.305868506431579590e+00,2.286247253417968750e+00,6.200225830078125000e+00,2.333860635757446289e+00,-2.174847126007080078e+00,-9.710431694984436035e-01,-2.863250970840454102e+00,-2.579927206039428711e+00,-3.156396865844726562e+00
5.320000000000000284e+01,-2.819503068923950195e+00,-1.358190536499023438e+00,1.367038965225219727e+00,6.463932514190673828e+00,2.438816070556640625e+00,-2.160564422607421875e+00,-9.176646471023559570e-01,-2.864724397659301758e+00,-2.558576822280883789e+00,-3.170583963394165039e+00
5.330000000000000426e+01,-2.818235635757446289e+00,-1.408932566642761230e+00,5.419942736625671387e-01,6.600031375885009766e+00,2.545419692993164062e+00,-2.145360708236694336e+00,-8.634656667709350586e-01,-2.866025209426879883e+00,-2.536881923675537109e+00,-3.184415817260742188e+00
5.339999999999999858e+01,-2.816828727722167969e+00,-1.458221912384033203e+00,-1.858453154563903809e-01,6.619693279266357422e+00,2.653691053390502930e+00,-2.129219532012939453e+00,-8.084356784820556641e-01,-2.867151498794555664e+00,-2.514768362045288086e+00,-3.197830438613891602e+00
5.350000000000000000e+01,-2.815299987792968750e+00,-1.506128907203674316e+00,-8.147000074386596680e-01,6.535967350006103516e+00,2.763652801513671875e+00,-2.112136363983154297e+00,-7.525640726089477539e-01,-2.868100404739379883e+00,-2.492132902145385742e+00,-3.210742473602294922e+00
5.360000000000000142e+01,-2.813651323318481445e+00,-1.552671074867248535e+00,-1.340950012207031250e+00,6.372373580932617188e+00,2.875333786010742188e+00,-2.094175100326538086e+00,-6.958402991294860840e-01,-2.868870258331298828e+00,-2.468970537185668945e+00,-3.223148345947265625e+00
5.370000000000000284e+01,-2.811885356903076172e+00,-1.597850084304809570e+00,-1.768543601036071777e+00,6.143249988555908203e+00,2.988758802413940430e+00,-2.075345516204833984e+00,-6.382533907890319824e-01,-2.869458675384521484e+00,-2.445280313491821289e+00,-3.235045671463012695e+00
5.380000000000000426e+01,-2.809978723526000977e+00,-1.641692876815795898e+00,-2.103894710540771484e+00,5.859775543212890625e+00,3.103953838348388672e+00,-2.055636405944824219e+00,-5.797923207283020020e-01,-2.869862556457519531e+00,-2.421057462692260742e+00,-3.246430158615112305e+00
5.389999999999999858e+01,-2.807670831680297852e+00,-1.684186816215515137e+00,-2.359227418899536133e+00,5.536566734313964844e+00,3.221237421035766602e+00,-2.034916162490844727e+00,-5.204460024833679199e-01,-2.870080232620239258e+00,-2.396221399307250977e+00,-3.257235288619995117e+00
5.400000000000000000e+01,-2.804723978042602539e+00,-1.725349426269531250e+00,-2.551132440567016602e+00,5.190659999847412109e+00,3.340856790542602539e+00,-2.013115644454956055e+00,-4.602031707763671875e-01,-2.870108842849731445e+00,-2.370728731155395508e+00,-3.267424821853637695e+00
5.410000000000000142e+01,-2.800945758819580078e+00,-1.764967203140258789e+00,-2.697769880294799805e+00,4.838380813598632812e+00,3.462774038314819336e+00,-1.990304470062255859e+00,-3.990523517131805420e-01,-2.869945764541625977e+00,-2.344574689865112305e+00,-3.276994943618774414e+00
5.420000000000000284e+01,-2.796193361282348633e+00,-1.802880287170410156e+00,-2.804693460464477539e+00,4.485225677490234375e+00,3.587027072906494141e+00,-1.966476678848266602e+00,-3.369820713996887207e-01,-2.869588613510131836e+00,-2.317753314971923828e+00,-3.285941362380981445e+00
5.430000000000000426e+01,-2.790496587753295898e+00,-1.839140176773071289e+00,-2.888486146926879883e+00,4.143862247467041016e+00,3.713640689849853516e+00,-1.941678047180175781e+00,-2.739806473255157471e-01,-2.869034767150878906e+00,-2.290261030197143555e+00,-3.294260501861572266e+00
5.439999999999999858e+01,-2.784088850021362305e+00,-1.874141812324523926e+00,-2.961766242980957031e+00,3.822706699371337891e+00,3.842828750610351562e+00,-1.915807247161865234e+00,-2.100361287593841553e-01,-2.868281841278076172e+00,-2.262094020843505859e+00,-3.301947832107543945e+00
5.450000000000000000e+01,-2.777064323425292969e+00,-1.908044576644897461e+00,-3.027375459671020508e+00,3.522004365921020508e+00,3.975353240966796875e+00,-1.888478994369506836e+00,-1.451365947723388672e-01,-2.867326974868774414e+00,-2.233281373977661133e+00,-3.308976173400878906e+00
5.460000000000000142e+01,-2.769428968429565430e+00,-1.940861582756042480e+00,-3.085849523544311523e+00,3.240491867065429688e+00,4.111633300781250000e+00,-1.859763145446777344e+00,-7.926990091800689697e-02,-2.866167306900024414e+00,-2.203865051269531250e+00,-3.315393447875976562e+00
5.470000000000000284e+01,-2.761189460754394531e+00,-1.972605705261230469e+00,-3.137644529342651367e+00,2.976908922195434570e+00,4.251842021942138672e+00,-1.829784989356994629e+00,-1.242372393608093262e-02,-2.864800453186035156e+00,-2.173743247985839844e+00,-3.321202039718627930e+00
5.480000000000000426e+01,-2.752352476119995117e+00,-2.003288269042968750e+00,-3.183574438095092773e+00,2.729936122894287109e+00,4.396101474761962891e+00,-1.798511505126953125e+00,5.541439354419708252e-02,-2.863224029541015625e+00,-2.142803668975830078e+00,-3.326484680175781250e+00
5.489999999999999858e+01,-2.742970466613769531e+00,-2.032988071441650391e+00,-3.224524021148681641e+00,2.498035907745361328e+00,4.544533252716064453e+00,-1.765903949737548828e+00,1.242754012346267700e-01,-2.861420392990112305e+00,-2.111001491546630859e+00,-3.331382274627685547e+00
5.500000000000000000e+01,-2.733133792877197266e+00,-2.061838865280151367e+00,-3.260873556137084961e+00,2.280161142349243164e+00,4.697262763977050781e+00,-1.731922030448913574e+00,1.942084580659866333e-01,-2.859358310699462891e+00,-2.078572511672973633e+00,-3.336095809936523438e+00
5.510000000000000142e+01,-2.722774267196655273e+00,-2.089837789535522461e+00,-3.292957305908203125e+00,2.075396776199340820e+00,4.854419231414794922e+00,-1.696524381637573242e+00,2.652285695075988770e-01,-2.857033491134643555e+00,-2.045589208602905273e+00,-3.340663909912109375e+00
5.520000000000000284e+01,-2.711970090866088867e+00,-2.117163181304931641e+00,-3.321479082107543945e+00,1.882204771041870117e+00,5.016151428222656250e+00,-1.659373641014099121e+00,3.373499810695648193e-01,-2.854442119598388672e+00,-2.012045145034790039e+00,-3.345085620880126953e+00
5.530000000000000426e+01,-2.700755357742309570e+00,-2.143865108489990234e+00,-3.346742868423461914e+00,1.699779629707336426e+00,5.182785987854003906e+00,-1.620096087455749512e+00,4.105871915817260742e-01,-2.851580619812011719e+00,-1.977923989295959473e+00,-3.349362611770629883e+00
5.539999999999999858e+01,-2.689132213592529297e+00,-2.169955253601074219e+00,-3.368930816650390625e+00,1.527545809745788574e+00,5.354573249816894531e+00,-1.578731656074523926e+00,4.849547147750854492e-01,-2.848445415496826172e+00,-1.943077445030212402e+00,-3.353544712066650391e+00
5.550000000000000000e+01,-2.677109241485595703e+00,-2.195481538772583008e+00,-3.388260841369628906e+00,1.364847779273986816e+00,5.531914234161376953e+00,-1.535089969635009766e+00,5.604676008224487305e-01,-2.845032930374145508e+00,-1.907443404197692871e+00,-3.357647657394409180e+00
5.560000000000000142e+01,-2.664686918258666992e+00,-2.220449924468994141e+00,-3.405461788177490234e+00,1.209753632545471191e+00,5.715149879455566406e+00,-1.489010810852050781e+00,6.371406316757202148e-01,-2.841339111328125000e+00,-1.870815038681030273e+00,-3.361633539199829102e+00
5.570000000000000284e+01,-2.651865482330322266e+00,-2.244860172271728516e+00,-3.420799732208251953e+00,1.061504602432250977e+00,5.903491020202636719e+00,-1.439397335052490234e+00,7.149885892868041992e-01,-2.837359428405761719e+00,-1.833018779754638672e+00,-3.365471601486206055e+00
5.580000000000000426e+01,-2.638644218444824219e+00,-2.268712282180786133e+00,-3.434355497360229492e+00,9.198193550109863281e-01,6.096391677856445312e+00,-1.385439157485961914e+00,7.939602732658386230e-01,-2.833033084869384766e+00,-1.794023156166076660e+00,-3.369157552719116211e+00
5.589999999999999858e+01,-2.625023365020751953e+00,-2.292005777359008789e+00,-3.446256875991821289e+00,7.843323349952697754e-01,6.294023990631103516e+00,-1.327123403549194336e+00,8.740223646163940430e-01,-2.828328132629394531e+00,-1.753700017929077148e+00,-3.372679710388183594e+00
5.600000000000000000e+01,-2.611002683639526367e+00,-2.314740657806396484e+00,-3.457044363021850586e+00,6.538022756576538086e-01,6.496390342712402344e+00,-1.264130830764770508e+00,9.551865458488464355e-01,-2.823334932327270508e+00,-1.711771488189697266e+00,-3.376016378402709961e+00
5.610000000000000142e+01,-2.596524477005004883e+00,-2.336874723434448242e+00,-3.467060089111328125e+00,5.272781252861022949e-01,6.703281402587890625e+00,-1.195873498916625977e+00,1.037470459938049316e+00,-2.818072080612182617e+00,-1.668171644210815430e+00,-3.379159688949584961e+00
5.620000000000000284e+01,-2.581422328948974609e+00,-2.358292341232299805e+00,-3.476338863372802734e+00,4.046134650707244873e-01,6.914823055267333984e+00,-1.122159957885742188e+00,1.120906829833984375e+00,-2.812535047531127930e+00,-1.622842073440551758e+00,-3.382102966308593750e+00
5.630000000000000426e+01,-2.565812826156616211e+00,-2.379145383834838867e+00,-3.484901428222656250e+00,2.856999039649963379e-01,7.131162166595458984e+00,-1.042814612388610840e+00,1.205963730812072754e+00,-2.806644201278686523e+00,-1.575722694396972656e+00,-3.384839534759521484e+00
5.639999999999999858e+01,-2.549723386764526367e+00,-2.399468660354614258e+00,-3.492769479751586914e+00,1.704321801662445068e-01,7.352451324462890625e+00,-9.576563239097595215e-01,1.292952060699462891e+00,-2.800248622894287109e+00,-1.526807427406311035e+00,-3.387362003326416016e+00
5.650000000000000000e+01,-2.533164739608764648e+00,-2.419270753860473633e+00,-3.499962806701660156e+00,5.870792642235755920e-02,7.578847885131835938e+00,-8.664978146553039551e-01,1.381935000419616699e+00,-2.793292045593261719e+00,-1.476529240608215332e+00,-3.389680862426757812e+00
5.660000000000000142e+01,-2.516204357147216797e+00,-2.438611268997192383e+00,-3.506500005722045898e+00,-4.957237094640731812e-02,7.810054302215576172e+00,-7.687753438949584961e-01,1.472954750061035156e+00,-2.785762548446655273e+00,-1.425027847290039062e+00,-3.391800165176391602e+00
5.670000000000000284e+01,-2.498857736587524414e+00,-2.457501411437988281e+00,-3.512401103973388672e+00,-1.545054465532302856e-01,8.040066719055175781e+00,-6.588751077651977539e-01,1.566051959991455078e+00,-2.777645826339721680e+00,-1.372605204582214355e+00,-3.393741369247436523e+00
5.680000000000000426e+01,-2.481150150299072266e+00,-2.475954532623291016e+00,-3.517684936523437500e+00,-2.561853528022766113e-01,8.262785911560058594e+00,-5.315893888473510742e-01,1.661023020744323730e+00,-2.768808603286743164e+00,-1.319377183914184570e+00,-3.395512342453002930e+00
5.689999999999999858e+01,-2.463082790374755859e+00,-2.493969678878784180e+00,-3.522368907928466797e+00,-3.547034263610839844e-01,8.472526550292968750e+00,-3.838665485382080078e-01,1.757721543312072754e+00,-2.759174346923828125e+00,-1.265333771705627441e+00,-3.397110462188720703e+00
5.700000000000000000e+01,-2.444656610488891602e+00,-2.511542797088623047e+00,-3.526470422744750977e+00,-4.501485824584960938e-01,8.666608810424804688e+00,-2.141846716403961182e-01,1.856152176856994629e+00,-2.748652696609497070e+00,-1.210464596748352051e+00,-3.398533582687377930e+00
5.710000000000000142e+01,-2.425871610641479492e+00,-2.528670310974121094e+00,-3.530007123947143555e+00,-5.426071882247924805e-01,8.843781471252441406e+00,-2.218106575310230255e-02,1.956321120262145996e+00,-2.737138748168945312e+00,-1.154757976531982422e+00,-3.399779319763183594e+00
5.720000000000000284e+01,-2.406760454177856445e+00,-2.545391798019409180e+00,-3.532995223999023438e+00,-6.321633458137512207e-01,8.992535591125488281e+00,1.990616917610168457e-01,2.058148860931396484e+00,-2.724580287933349609e+00,-1.098198652267456055e+00,-3.400844812393188477e+00
5.730000000000000426e+01,-2.387398004531860352e+00,-2.561823606491088867e+00,-3.535458087921142578e+00,-7.188957929611206055e-01,9.104990959167480469e+00,4.541950225830078125e-01,2.161549568176269531e+00,-2.711060523986816406e+00,-1.040775299072265625e+00,-3.401728868484497070e+00
5.739999999999999858e+01,-2.367783069610595703e+00,-2.577969074249267578e+00,-3.537543535232543945e+00,-8.029842376708984375e-01,9.168197631835937500e+00,7.499219775199890137e-01,2.266559123992919922e+00,-2.696651220321655273e+00,-9.824770092964172363e-01,-3.402428388595581055e+00
5.750000000000000000e+01,-2.348001003265380859e+00,-2.593887329101562500e+00,-3.539438486099243164e+00,-8.850207328796386719e-01,9.166683197021484375e+00,1.093739628791809082e+00,2.373177528381347656e+00,-2.681305170059204102e+00,-9.232925772666931152e-01,-3.402941703796386719e+00
5.760000000000000142e+01,-2.328056812286376953e+00,-2.609582185745239258e+00,-3.541163444519042969e+00,-9.651076793670654297e-01,9.067694664001464844e+00,1.497905969619750977e+00,2.481453895568847656e+00,-2.665020704269409180e+00,-8.632108569145202637e-01,-3.403265953063964844e+00
5.770000000000000284e+01,-2.307950735092163086e+00,-2.625053405761718750e+00,-3.542721509933471680e+00,-1.043288946151733398e+00,8.836830139160156250e+00,1.976254105567932129e+00,2.591415405273437500e+00,-2.647808790206909180e+00,-8.022204041481018066e-01,-3.403398513793945312e+00
5.780000000000000426e+01,-2.287682771682739258e+00,-2.640300989151000977e+00,-3.544116497039794922e+00,-1.119607210159301758e+00,8.463658332824707031e+00,2.535669088363647461e+00,2.703092098236083984e+00,-2.629733085632324219e+00,-7.403094768524169922e-01,-3.403336763381958008e+00
5.789999999999999858e+01,-2.267252922058105469e+00,-2.655324935913085938e+00,-3.545351982116699219e+00,-1.194104313850402832e+00,7.949773788452148438e+00,3.172758579254150391e+00,2.816512107849121094e+00,-2.610789537429809570e+00,-6.774666309356689453e-01,-3.403078556060791016e+00
5.800000000000000000e+01,-2.246608018875122070e+00,-2.670044183731079102e+00,-3.546431779861450195e+00,-1.266821265220642090e+00,7.271493434906005859e+00,3.891998291015625000e+00,2.931699752807617188e+00,-2.590965509414672852e+00,-6.136797666549682617e-01,-3.402621030807495117e+00
5.810000000000000142e+01,-2.225649356842041016e+00,-2.684338569641113281e+00,-3.547358989715576172e+00,-1.337797760963439941e+00,6.423600196838378906e+00,4.681361198425292969e+00,3.048679590225219727e+00,-2.570249319076538086e+00,-5.489369034767150879e-01,-3.401961803436279297e+00
5.820000000000000284e+01,-2.204350948333740234e+00,-2.698275566101074219e+00,-3.548137426376342773e+00,-1.407072663307189941e+00,5.420955181121826172e+00,5.486158847808837891e+00,3.167441129684448242e+00,-2.548667430877685547e+00,-4.832260310649871826e-01,-3.401097774505615234e+00
5.830000000000000426e+01,-2.182710170745849609e+00,-2.711859226226806641e+00,-3.548770427703857422e+00,-1.474684476852416992e+00,4.285780906677246094e+00,6.232871532440185547e+00,3.287941217422485352e+00,-2.526282787322998047e+00,-4.165347218513488770e-01,-3.400026559829711914e+00
5.839999999999999858e+01,-2.160721302032470703e+00,-2.725084781646728516e+00,-3.549238681793212891e+00,-1.540573716163635254e+00,3.109034061431884766e+00,6.826340675354003906e+00,3.410201072692871094e+00,-2.503086566925048828e+00,-3.488505482673645020e-01,-3.398745298385620117e+00
5.850000000000000000e+01,-2.138264894485473633e+00,-2.737853288650512695e+00,-3.549486398696899414e+00,-1.604528546333312988e+00,1.996876478195190430e+00,7.222836971282958984e+00,3.534227371215820312e+00,-2.479112148284912109e+00,-2.801608741283416748e-01,-3.397251605987548828e+00
5.860000000000000142e+01,-2.115287303924560547e+00,-2.750120401382446289e+00,-3.549516201019287109e+00,-1.666587591171264648e+00,9.888008236885070801e-01,7.464138984680175781e+00,3.660032987594604492e+00,-2.454381465911865234e+00,-2.104528993368148804e-01,-3.395541906356811523e+00
5.870000000000000284e+01,-2.091786384582519531e+00,-2.761883497238159180e+00,-3.549334049224853516e+00,-1.726801633834838867e+00,9.003363549709320068e-02,7.564590454101562500e+00,3.787802934646606445e+00,-2.428827285766601562e+00,-1.397136896848678589e-01,-3.393613815307617188e+00
5.880000000000000426e+01,-2.067759990692138672e+00,-2.773139953613281250e+00,-3.548945903778076172e+00,-1.785220265388488770e+00,-6.968123912811279297e-01,7.537295818328857422e+00,3.917971849441528320e+00,-2.402294635772705078e+00,-6.790164858102798462e-02,-3.391442060470581055e+00
5.889999999999999858e+01,-2.043176174163818359e+00,-2.783863306045532227e+00,-3.548357248306274414e+00,-1.841891288757324219e+00,-1.368654012680053711e+00,7.401770114898681641e+00,4.050611495971679688e+00,-2.374813556671142578e+00,5.026020109653472900e-03,-3.389000654220581055e+00
5.900000000000000000e+01,-2.017946720123291016e+00,-2.793980598449707031e+00,-3.547573089599609375e+00,-1.896861672401428223e+00,-1.924042344093322754e+00,7.183222293853759766e+00,4.185788154602050781e+00,-2.346481323242187500e+00,7.908397167921066284e-02,-3.386285781860351562e+00
5.910000000000000142e+01,-1.992062926292419434e+00,-2.803484678268432617e+00,-3.546598911285400391e+00,-1.950177073478698730e+00,-2.369431734085083008e+00,6.894897460937500000e+00,4.323585510253906250e+00,-2.317334413528442383e+00,1.542870402336120605e-01,-3.383293867111206055e+00
5.920000000000000284e+01,-1.965521574020385742e+00,-2.812370538711547852e+00,-3.545441389083862305e+00,-2.001885652542114258e+00,-2.716995954513549805e+00,6.552842617034912109e+00,4.464587211608886719e+00,-2.287192821502685547e+00,2.306502610445022583e-01,-3.380021095275878906e+00
5.930000000000000426e+01,-1.938317775726318359e+00,-2.820635795593261719e+00,-3.544142007827758789e+00,-2.052116155624389648e+00,-2.979303598403930664e+00,6.171915054321289062e+00,4.609557628631591797e+00,-2.255774974822998047e+00,3.081888556480407715e-01,-3.376463890075683594e+00
5.939999999999999858e+01,-1.910446047782897949e+00,-2.828275918960571289e+00,-3.542718887329101562e+00,-2.100941181182861328e+00,-3.179333448410034180e+00,5.774210929870605469e+00,4.758690834045410156e+00,-2.223016262054443359e+00,3.869181871414184570e-01,-3.372617244720458984e+00
5.950000000000000000e+01,-1.881926536560058594e+00,-2.835267782211303711e+00,-3.541174650192260742e+00,-2.148382425308227539e+00,-3.329634904861450195e+00,5.371246814727783203e+00,4.912141323089599609e+00,-2.188876628875732422e+00,4.668147563934326172e-01,-3.368444442749023438e+00
5.960000000000000142e+01,-1.852797031402587891e+00,-2.841629743576049805e+00,-3.539510250091552734e+00,-2.194442510604858398e+00,-3.440048217773437500e+00,4.972498893737792969e+00,5.070039749145507812e+00,-2.153315067291259766e+00,5.478185415267944336e-01,-3.363888502120971680e+00
5.970000000000000284e+01,-1.822963833808898926e+00,-2.847383737564086914e+00,-3.537759065628051758e+00,-2.239427804946899414e+00,-3.531347513198852539e+00,4.592833518981933594e+00,5.232527256011962891e+00,-2.116153240203857422e+00,6.299375891685485840e-01,-3.359038829803466797e+00
5.980000000000000426e+01,-1.792325377464294434e+00,-2.852607727050781250e+00,-3.535856008529663086e+00,-2.283503293991088867e+00,-3.611944198608398438e+00,4.236428260803222656e+00,5.399896144866943359e+00,-2.076853275299072266e+00,7.131843566894531250e-01,-3.353913545608520508e+00
5.989999999999999858e+01,-1.760876178741455078e+00,-2.857456207275390625e+00,-3.533753156661987305e+00,-2.326669454574584961e+00,-3.684070825576782227e+00,3.902740478515625000e+00,5.572449684143066406e+00,-2.035458803176879883e+00,7.975722551345825195e-01,-3.348509073257446289e+00
6.000000000000000000e+01,-1.728852510452270508e+00,-2.862145900726318359e+00,-3.531299829483032227e+00,-2.368939876556396484e+00,-3.748266935348510742e+00,3.590281486511230469e+00,5.750360012054443359e+00,-1.991899609565734863e+00,8.831146359443664551e-01,-3.342822551727294922e+00
6.010000000000000142e+01,-1.696281313896179199e+00,-2.866692543029785156e+00,-3.528427124023437500e+00,-2.410324096679687500e+00,-3.805127859115600586e+00,3.297590017318725586e+00,5.933799743652343750e+00,-1.946105003356933594e+00,9.698297977447509766e-01,-3.336840152740478516e+00
6.020000000000000284e+01,-1.663100838661193848e+00,-2.871072769165039062e+00,-3.525131225585937500e+00,-2.450865268707275391e+00,-3.855829715728759766e+00,3.023084402084350586e+00,6.122639179229736328e+00,-1.897697567939758301e+00,1.057773232460021973e+00,-3.330472230911254883e+00
6.030000000000000426e+01,-1.629115939140319824e+00,-2.875227212905883789e+00,-3.521390438079833984e+00,-2.490617990493774414e+00,-3.901075363159179688e+00,2.765168666839599609e+00,6.315892696380615234e+00,-1.845310688018798828e+00,1.146972775459289551e+00,-3.323694944381713867e+00
6.039999999999999858e+01,-1.594084501266479492e+00,-2.879226684570312500e+00,-3.517205715179443359e+00,-2.529585361480712891e+00,-3.941231966018676758e+00,2.522808551788330078e+00,6.513509273529052734e+00,-1.788471817970275879e+00,1.237446188926696777e+00,-3.316504955291748047e+00
6.050000000000000000e+01,-1.557932496070861816e+00,-2.883084297180175781e+00,-3.512578725814819336e+00,-2.567770481109619141e+00,-3.977104902267456055e+00,2.294229984283447266e+00,6.715527057647705078e+00,-1.727007865905761719e+00,1.329306840896606445e+00,-3.308876514434814453e+00
6.060000000000000142e+01,-1.520629644393920898e+00,-2.886795520782470703e+00,-3.507511377334594727e+00,-2.605176210403442383e+00,-4.009122848510742188e+00,2.078358888626098633e+00,6.921651840209960938e+00,-1.660271763801574707e+00,1.423130273818969727e+00,-3.300653457641601562e+00
6.070000000000000284e+01,-1.482144474983215332e+00,-2.890356779098510742e+00,-3.502004861831665039e+00,-2.641805648803710938e+00,-4.037499427795410156e+00,1.874516606330871582e+00,7.132205963134765625e+00,-1.588051915168762207e+00,1.518770337104797363e+00,-3.291627407073974609e+00
6.080000000000000426e+01,-1.442375898361206055e+00,-2.893758535385131836e+00,-3.496061086654663086e+00,-2.677662134170532227e+00,-4.062439441680908203e+00,1.682061076164245605e+00,7.347523212432861328e+00,-1.510242104530334473e+00,1.616194486618041992e+00,-3.281738519668579102e+00
6.089999999999999858e+01,-1.401036620140075684e+00,-2.896978378295898438e+00,-3.489681720733642578e+00,-2.712748289108276367e+00,-4.084460258483886719e+00,1.499573588371276855e+00,7.567754745483398438e+00,-1.426662325859069824e+00,1.715396881103515625e+00,-3.270853519439697266e+00
6.100000000000000000e+01,-1.358051300048828125e+00,-2.900007963180541992e+00,-3.482868909835815430e+00,-2.747067213058471680e+00,-4.104281425476074219e+00,1.325130224227905273e+00,7.793056488037109375e+00,-1.337127089500427246e+00,1.816355824470520020e+00,-3.258905649185180664e+00
6.110000000000000142e+01,-1.313362598419189453e+00,-2.902840614318847656e+00,-3.475624084472656250e+00,-2.780622243881225586e+00,-4.122007369995117188e+00,1.158377170562744141e+00,8.023539543151855469e+00,-1.241458773612976074e+00,1.918914794921875000e+00,-3.245905160903930664e+00
6.120000000000000284e+01,-1.266911149024963379e+00,-2.905469417572021484e+00,-3.467949390411376953e+00,-2.813415765762329102e+00,-4.137731552124023438e+00,9.989961981773376465e-01,8.259202957153320312e+00,-1.139510869979858398e+00,2.023061275482177734e+00,-3.232029199600219727e+00
6.130000000000000426e+01,-1.218648552894592285e+00,-2.907887220382690430e+00,-3.459850072860717773e+00,-2.845457315444946289e+00,-4.151724815368652344e+00,8.463124632835388184e-01,8.500193595886230469e+00,-1.031090140342712402e+00,2.128792285919189453e+00,-3.217261791229248047e+00
6.139999999999999858e+01,-1.168961167335510254e+00,-2.910101890563964844e+00,-3.451403856277465820e+00,-2.876860618591308594e+00,-4.164741516113281250e+00,6.984779238700866699e-01,8.746357917785644531e+00,-9.156582355499267578e-01,2.236117839813232422e+00,-3.201574563980102539e+00
6.150000000000000000e+01,-1.118097901344299316e+00,-2.912122011184692383e+00,-3.442640066146850586e+00,-2.907667875289916992e+00,-4.176900863647460938e+00,5.551244616508483887e-01,8.990511894226074219e+00,-7.864090204238891602e-01,2.345068693161010742e+00,-3.184936523437500000e+00
6.160000000000000142e+01,-1.066383957862854004e+00,-2.913970947265625000e+00,-3.433559656143188477e+00,-2.937879800796508789e+00,-4.188226699829101562e+00,4.161261320114135742e-01,9.225193023681640625e+00,-6.372995376586914062e-01,2.455674886703491211e+00,-3.167393684387207031e+00
6.170000000000000284e+01,-1.013876318931579590e+00,-2.915652990341186523e+00,-3.424163579940795898e+00,-2.967499256134033203e+00,-4.198743820190429688e+00,2.813608050346374512e-01,9.446278572082519531e+00,-4.668220281600952148e-01,2.567960977554321289e+00,-3.148975372314453125e+00
6.180000000000000426e+01,-9.605621695518493652e-01,-2.917165756225585938e+00,-3.414452791213989258e+00,-2.996528148651123047e+00,-4.208475112915039062e+00,1.507096290588378906e-01,9.651830673217773438e+00,-2.740705907344818115e-01,2.681949377059936523e+00,-3.129670143127441406e+00
6.189999999999999858e+01,-9.064279794692993164e-01,-2.918506145477294922e+00,-3.404428482055664062e+00,-3.024968624114990234e+00,-4.217443466186523438e+00,2.405713871121406555e-02,9.838953971862792969e+00,-5.709676072001457214e-02,2.797676086425781250e+00,-3.109470367431640625e+00
6.200000000000000000e+01,-8.514632582664489746e-01,-2.919672012329101562e+00,-3.394060611724853516e+00,-3.052810907363891602e+00,-4.225671291351318359e+00,-9.870895743370056152e-02,9.994453430175781250e+00,1.921888589859008789e-01,2.915187120437622070e+00,-3.088382720947265625e+00
6.210000000000000142e+01,-7.956575155258178711e-01,-2.920660972595214844e+00,-3.383281946182250977e+00,-3.080030679702758789e+00,-4.233180522918701172e+00,-2.176978141069412231e-01,1.010941028594970703e+01,4.790891408920288086e-01,3.034431934356689453e+00,-3.066480636596679688e+00
6.220000000000000284e+01,-7.390000820159912109e-01,-2.921470880508422852e+00,-3.372091531753540039e+00,-3.106638908386230469e+00,-4.239991188049316406e+00,-3.330154418945312500e-01,1.016997432708740234e+01,8.107912540435791016e-01,3.155419111251831055e+00,-3.043774843215942383e+00
6.230000000000000426e+01,-6.814801692962646484e-01,-2.922099113464355469e+00,-3.360496997833251953e+00,-3.132684469223022461e+00,-4.246123313903808594e+00,-4.447650313377380371e-01,1.015902805328369141e+01,1.195651769638061523e+00,3.278165817260742188e+00,-3.020269870758056641e+00
6.239999999999999858e+01,-6.230865716934204102e-01,-2.922543048858642578e+00,-3.348524808883666992e+00,-3.158212900161743164e+00,-4.251597881317138672e+00,-5.530468225479125977e-01,1.004133796691894531e+01,1.646914601325988770e+00,3.402673006057739258e+00,-2.996009111404418945e+00
6.250000000000000000e+01,-5.638083219528198242e-01,-2.922800779342651367e+00,-3.336249351501464844e+00,-3.183344602584838867e+00,-4.256433010101318359e+00,-6.579580903053283691e-01,9.776118278503417969e+00,2.181311607360839844e+00,3.528962373733520508e+00,-2.970986604690551758e+00
6.260000000000000142e+01,-5.036342740058898926e-01,-2.922869920730590820e+00,-3.323618650436401367e+00,-3.208040714263916016e+00,-4.260647773742675781e+00,-7.595937848091125488e-01,9.353281974792480469e+00,2.805878877639770508e+00,3.657056808471679688e+00,-2.945193052291870117e+00
6.270000000000000284e+01,-4.425528049468994141e-01,-2.922747611999511719e+00,-3.310555934906005859e+00,-3.232236623764038086e+00,-4.264260292053222656e+00,-8.580459356307983398e-01,8.775936126708984375e+00,3.516146898269653320e+00,3.786980867385864258e+00,-2.918617725372314453e+00
6.280000000000000426e+01,-3.805524706840515137e-01,-2.922431230545043945e+00,-3.297063827514648438e+00,-3.255928277969360352e+00,-4.267453193664550781e+00,-9.537798166275024414e-01,8.017892837524414062e+00,4.316780567169189453e+00,3.918772459030151367e+00,-2.891332387924194336e+00
6.289999999999999858e+01,-3.176215291023254395e-01,-2.921918153762817383e+00,-3.283141136169433594e+00,-3.279114723205566406e+00,-4.270415782928466797e+00,-1.047270178794860840e+00,7.069251537322998047e+00,5.199891090393066406e+00,4.052469253540039062e+00,-2.863394498825073242e+00
6.300000000000000000e+01,-2.537481486797332764e-01,-2.921205997467041016e+00,-3.268787622451782227e+00,-3.301794528961181641e+00,-4.273152828216552734e+00,-1.138565897941589355e+00,5.945072650909423828e+00,6.103245735168457031e+00,4.188105583190917969e+00,-2.834831237792968750e+00
6.310000000000000142e+01,-1.889204084873199463e-01,-2.920292377471923828e+00,-3.253869771957397461e+00,-3.323868513107299805e+00,-4.275670051574707031e+00,-1.227715611457824707e+00,4.674257755279541016e+00,6.938541412353515625e+00,4.325799942016601562e+00,-2.805634498596191406e+00
6.320000000000000284e+01,-1.231260970234870911e-01,-2.919174194335937500e+00,-3.238281726837158203e+00,-3.345258474349975586e+00,-4.277992725372314453e+00,-1.314759731292724609e+00,3.358814716339111328e+00,7.601079463958740234e+00,4.466068267822265625e+00,-2.775652408599853516e+00
6.330000000000000426e+01,-5.635293945670127869e-02,-2.917849063873291016e+00,-3.222028970718383789e+00,-3.365966558456420898e+00,-4.280134677886962891e+00,-1.399741888046264648e+00,2.114711523056030273e+00,8.047268867492675781e+00,4.609037399291992188e+00,-2.744848251342773438e+00
6.339999999999999858e+01,1.141152530908584595e-02,-2.916313886642456055e+00,-3.205201387405395508e+00,-3.386071443557739258e+00,-4.282100200653076172e+00,-1.482708215713500977e+00,9.863157272338867188e-01,8.321157455444335938e+00,4.754758834838867188e+00,-2.713205099105834961e+00
6.350000000000000000e+01,8.018606901168823242e-02,-2.914561033248901367e+00,-3.187872648239135742e+00,-3.405628442764282227e+00,-4.283893585205078125e+00,-1.563704013824462891e+00,-2.020222693681716919e-02,8.437455177307128906e+00,4.903362751007080078e+00,-2.680684089660644531e+00
6.360000000000000142e+01,1.500251889228820801e-01,-2.912555456161499023e+00,-3.170116901397705078e+00,-3.424689054489135742e+00,-4.285519123077392578e+00,-1.642773628234863281e+00,-9.018608331680297852e-01,8.410764694213867188e+00,5.055750370025634766e+00,-2.646977424621582031e+00
6.370000000000000284e+01,2.209505140781402588e-01,-2.910287380218505859e+00,-3.151934385299682617e+00,-3.443252801895141602e+00,-4.286979198455810547e+00,-1.719960093498229980e+00,-1.655295968055725098e+00,8.262505531311035156e+00,5.212515830993652344e+00,-2.611859083175659180e+00
6.380000000000000426e+01,2.929763197898864746e-01,-2.907753229141235352e+00,-3.133323431015014648e+00,-3.461318492889404297e+00,-4.288278102874755859e+00,-1.795305490493774414e+00,-2.278640031814575195e+00,8.021100044250488281e+00,5.373796939849853516e+00,-2.575286865234375000e+00
6.389999999999999858e+01,3.661170303821563721e-01,-2.904949426651000977e+00,-3.114318370819091797e+00,-3.478925228118896484e+00,-4.289420127868652344e+00,-1.868851423263549805e+00,-2.779244661331176758e+00,7.701605319976806641e+00,5.539792060852050781e+00,-2.536899566650390625e+00
6.400000000000000000e+01,4.403872489929199219e-01,-2.901872158050537109e+00,-3.095069885253906250e+00,-3.496252536773681641e+00,-4.290408134460449219e+00,-1.940638065338134766e+00,-3.172773122787475586e+00,7.323510169982910156e+00,5.710863590240478516e+00,-2.496362209320068359e+00
6.409999999999999432e+01,5.158019065856933594e-01,-2.898517847061157227e+00,-3.075601577758789062e+00,-3.513323545455932617e+00,-4.291245937347412109e+00,-2.010704755783081055e+00,-3.470603466033935547e+00,6.901235580444335938e+00,5.887239933013916016e+00,-2.453681945800781250e+00
6.420000000000000284e+01,5.923758149147033691e-01,-2.894882440567016602e+00,-3.055957794189453125e+00,-3.530163049697875977e+00,-4.291935443878173828e+00,-2.079090356826782227e+00,-3.697211265563964844e+00,6.458641529083251953e+00,6.069096088409423828e+00,-2.408787488937377930e+00
6.429999999999999716e+01,6.701242327690124512e-01,-2.890962839126586914e+00,-3.036149263381958008e+00,-3.546776056289672852e+00,-4.292481422424316406e+00,-2.145832300186157227e+00,-3.868315696716308594e+00,6.010162830352783203e+00,6.256612300872802734e+00,-2.361606121063232422e+00
6.440000000000000568e+01,7.490154504776000977e-01,-2.886713027954101562e+00,-3.016176223754882812e+00,-3.563161373138427734e+00,-4.292840957641601562e+00,-2.210772037506103516e+00,-3.993987321853637695e+00,5.566180229187011719e+00,6.449134826660156250e+00,-2.311211585998535156e+00
6.450000000000000000e+01,8.289973735809326172e-01,-2.882077932357788086e+00,-2.996033668518066406e+00,-3.579312562942504883e+00,-4.292980194091796875e+00,-2.273789167404174805e+00,-4.098220348358154297e+00,5.143605232238769531e+00,6.645981788635253906e+00,-2.256751060485839844e+00
6.459999999999999432e+01,9.100792407989501953e-01,-2.877140998840332031e+00,-2.975616931915283203e+00,-3.595070362091064453e+00,-4.292904376983642578e+00,-2.334935665130615234e+00,-4.188833236694335938e+00,4.745948314666748047e+00,6.847063541412353516e+00,-2.198195934295654297e+00
6.470000000000000284e+01,9.922764301300048828e-01,-2.871933698654174805e+00,-2.954885482788085938e+00,-3.610372781753540039e+00,-4.292619228363037109e+00,-2.394261360168457031e+00,-4.269982814788818359e+00,4.373620986938476562e+00,7.052433013916015625e+00,-2.135371685028076172e+00
6.479999999999999716e+01,1.075606703758239746e+00,-2.866453647613525391e+00,-2.933840751647949219e+00,-3.625221729278564453e+00,-4.292130947113037109e+00,-2.451815366744995117e+00,-4.342262268066406250e+00,4.024893760681152344e+00,7.261921405792236328e+00,-2.067291259765625000e+00
6.490000000000000568e+01,1.160157442092895508e+00,-2.860687494277954102e+00,-2.912460803985595703e+00,-3.639680624008178711e+00,-4.291444778442382812e+00,-2.507645130157470703e+00,-4.406354904174804688e+00,3.698219776153564453e+00,7.475554466247558594e+00,-1.993509650230407715e+00
6.500000000000000000e+01,1.246497035026550293e+00,-2.854485988616943359e+00,-2.890710353851318359e+00,-3.653762817382812500e+00,-4.290569305419921875e+00,-2.561812639236450195e+00,-4.463591575622558594e+00,3.391799926757812500e+00,7.693443775177001953e+00,-1.913848400115966797e+00
6.509999999999999432e+01,1.334817171096801758e+00,-2.847728729248046875e+00,-2.868456363677978516e+00,-3.667357206344604492e+00,-4.289563655853271484e+00,-2.614746570587158203e+00,-4.514739990234375000e+00,3.103883981704711914e+00,7.915812015533447266e+00,-1.828163146972656250e+00
6.520000000000000284e+01,1.425160050392150879e+00,-2.840402126312255859e+00,-2.845674276351928711e+00,-3.680444002151489258e+00,-4.288463115692138672e+00,-2.666651248931884766e+00,-4.560309410095214844e+00,2.833142757415771484e+00,8.143262863159179688e+00,-1.736429333686828613e+00
6.529999999999999716e+01,1.517568826675415039e+00,-2.832494497299194336e+00,-2.822361946105957031e+00,-3.693020343780517578e+00,-4.287291049957275391e+00,-2.717595815658569336e+00,-4.601235389709472656e+00,2.577540397644042969e+00,8.375897407531738281e+00,-1.638503909111022949e+00
6.540000000000000568e+01,1.611970663070678711e+00,-2.823922634124755859e+00,-2.798516988754272461e+00,-3.705083847045898438e+00,-4.286056041717529297e+00,-2.767660856246948242e+00,-4.637850284576416016e+00,2.336136102676391602e+00,8.613761901855468750e+00,-1.534225702285766602e+00
6.550000000000000000e+01,1.708121061325073242e+00,-2.814541578292846680e+00,-2.774116277694702148e+00,-3.716614484786987305e+00,-4.284780979156494141e+00,-2.817086458206176758e+00,-4.670392990112304688e+00,2.108171463012695312e+00,8.857019424438476562e+00,-1.423396110534667969e+00
6.559999999999999432e+01,1.806006669998168945e+00,-2.804317474365234375e+00,-2.749065876007080078e+00,-3.727536439895629883e+00,-4.283466339111328125e+00,-2.865877628326416016e+00,-4.699090957641601562e+00,1.892933249473571777e+00,9.105833053588867188e+00,-1.305810809135437012e+00
6.570000000000000284e+01,1.905620217323303223e+00,-2.793128728866577148e+00,-2.723350048065185547e+00,-3.737836599349975586e+00,-4.282113075256347656e+00,-2.914036512374877930e+00,-4.724568843841552734e+00,1.688710808753967285e+00,9.360374450683593750e+00,-1.181259155273437500e+00
6.579999999999999716e+01,2.006936311721801758e+00,-2.780917406082153320e+00,-2.696963548660278320e+00,-3.747511386871337891e+00,-4.280721664428710938e+00,-2.961570262908935547e+00,-4.747593879699707031e+00,1.493460059165954590e+00,9.620471954345703125e+00,-1.049183487892150879e+00
6.590000000000000568e+01,2.109823942184448242e+00,-2.767696857452392578e+00,-2.669903516769409180e+00,-3.756556987762451172e+00,-4.279292106628417969e+00,-3.008485794067382812e+00,-4.768274784088134766e+00,1.306800961494445801e+00,9.877884864807128906e+00,-9.019418358802795410e-01
6.600000000000000000e+01,2.214318037033081055e+00,-2.753589630126953125e+00,-2.642165899276733398e+00,-3.764969348907470703e+00,-4.277824878692626953e+00,-3.054790735244750977e+00,-4.786722183227539062e+00,1.128375053405761719e+00,1.012638664245605469e+01,-7.349165081977844238e-01
6.609999999999999432e+01,2.320411682128906250e+00,-2.738553285598754883e+00,-2.613748550415039062e+00,-3.772743463516235352e+00,-4.276320457458496094e+00,-3.100492000579833984e+00,-4.803221702575683594e+00,9.574204087257385254e-01,1.036058521270751953e+01,-5.454037785530090332e-01
6.620000000000000284e+01,2.428129673004150391e+00,-2.722571849822998047e+00,-2.584686279296875000e+00,-3.779855012893676758e+00,-4.274753570556640625e+00,-3.145588159561157227e+00,-4.818634033203125000e+00,7.918377518653869629e-01,1.057746505737304688e+01,-3.314881622791290283e-01
6.629999999999999716e+01,2.537523269653320312e+00,-2.705651044845581055e+00,-2.555022716522216797e+00,-3.786364793777465820e+00,-4.273065090179443359e+00,-3.190067768096923828e+00,-4.833088397979736328e+00,6.312559247016906738e-01,1.077404975891113281e+01,-9.116192907094955444e-02
6.640000000000000568e+01,2.648621082305908203e+00,-2.687854290008544922e+00,-2.524662971496582031e+00,-3.792264938354492188e+00,-4.271253108978271484e+00,-3.233935832977294922e+00,-4.846611499786376953e+00,4.755346775054931641e-01,1.093609142303466797e+01,1.843102276325225830e-01
6.650000000000000000e+01,2.761451005935668945e+00,-2.669192790985107422e+00,-2.493477344512939453e+00,-3.797636032104492188e+00,-4.269262313842773438e+00,-3.277197599411010742e+00,-4.859230995178222656e+00,3.245375156402587891e-01,1.105351829528808594e+01,5.009336471557617188e-01
6.659999999999999432e+01,2.876040697097778320e+00,-2.649655580520629883e+00,-2.461398124694824219e+00,-3.802612066268920898e+00,-4.266987800598144531e+00,-3.319856166839599609e+00,-4.870972156524658203e+00,1.781319230794906616e-01,1.111191368103027344e+01,8.662197589874267578e-01
6.670000000000000284e+01,2.992413997650146484e+00,-2.629230022430419922e+00,-2.428600788116455078e+00,-3.807356595993041992e+00,-4.264427185058593750e+00,-3.361914873123168945e+00,-4.881859779357910156e+00,3.618898242712020874e-02,1.109240627288818359e+01,1.289422273635864258e+00
6.679999999999999716e+01,3.110582351684570312e+00,-2.607919454574584961e+00,-2.395243167877197266e+00,-3.811954975128173828e+00,-4.261580467224121094e+00,-3.403374910354614258e+00,-4.891920089721679688e+00,-1.014165729284286499e-01,1.095756721496582031e+01,1.784720420837402344e+00
6.690000000000000568e+01,3.230491876602172852e+00,-2.585797548294067383e+00,-2.361318588256835938e+00,-3.816405773162841797e+00,-4.258381843566894531e+00,-3.444156646728515625e+00,-4.901176452636718750e+00,-2.348064631223678589e-01,1.066077327728271484e+01,2.371385097503662109e+00
6.700000000000000000e+01,3.352152824401855469e+00,-2.562867879867553711e+00,-2.326773643493652344e+00,-3.820723533630371094e+00,-4.254736423492431641e+00,-3.484148502349853516e+00,-4.909651756286621094e+00,-3.640991151332855225e-01,1.019205188751220703e+01,3.056765556335449219e+00
6.709999999999999432e+01,3.475580453872680664e+00,-2.539140939712524414e+00,-2.291455984115600586e+00,-3.824959516525268555e+00,-4.250645637512207031e+00,-3.523352861404418945e+00,-4.917369365692138672e+00,-4.894095361232757568e-01,9.555709838867187500e+00,3.835470676422119141e+00
6.720000000000000284e+01,3.600778818130493164e+00,-2.514658927917480469e+00,-2.255341053009033203e+00,-3.829115390777587891e+00,-4.246111392974853516e+00,-3.561773538589477539e+00,-4.924351215362548828e+00,-6.108496189117431641e-01,8.723624229431152344e+00,4.712206840515136719e+00
6.729999999999999716e+01,3.727771520614624023e+00,-2.489413976669311523e+00,-2.218413114547729492e+00,-3.833189487457275391e+00,-4.241135597229003906e+00,-3.599412918090820312e+00,-4.930618286132812500e+00,-7.285282015800476074e-01,7.681757450103759766e+00,5.681623458862304688e+00
6.740000000000000568e+01,3.856789588928222656e+00,-2.463323354721069336e+00,-2.180656909942626953e+00,-3.837180614471435547e+00,-4.235719680786132812e+00,-3.636274099349975586e+00,-4.936192512512207031e+00,-8.425506949424743652e-01,6.444391250610351562e+00,6.677662849426269531e+00
6.750000000000000000e+01,3.988243103027343750e+00,-2.436255216598510742e+00,-2.142056941986083984e+00,-3.841086864471435547e+00,-4.229865550994873047e+00,-3.672359943389892578e+00,-4.941092491149902344e+00,-9.530199170112609863e-01,5.047196865081787109e+00,7.596652030944824219e+00
6.759999999999999432e+01,4.122205257415771484e+00,-2.408313989639282227e+00,-2.102500438690185547e+00,-3.844888448715209961e+00,-4.223572254180908203e+00,-3.707672119140625000e+00,-4.945507049560546875e+00,-1.060418605804443359e+00,3.601394176483154297e+00,8.325393676757812500e+00
6.770000000000000284e+01,4.258736610412597656e+00,-2.379543781280517578e+00,-2.061570644378662109e+00,-3.848523616790771484e+00,-4.216840744018554688e+00,-3.742213249206542969e+00,-4.949664115905761719e+00,-1.165315866470336914e+00,2.232668161392211914e+00,8.819618225097656250e+00
6.779999999999999716e+01,4.397943973541259766e+00,-2.349958658218383789e+00,-2.019001483917236328e+00,-3.851969957351684570e+00,-4.209726810455322266e+00,-3.776063919067382812e+00,-4.953570365905761719e+00,-1.267768263816833496e+00,9.905049204826354980e-01,9.125124931335449219e+00
6.790000000000000568e+01,4.540527820587158203e+00,-2.319319725036621094e+00,-1.974733591079711914e+00,-3.855219841003417969e+00,-4.202269077301025391e+00,-3.809287786483764648e+00,-4.957231044769287109e+00,-1.367829561233520508e+00,-1.179977506399154663e-01,9.257228851318359375e+00
6.800000000000000000e+01,4.687161922454833984e+00,-2.287375211715698242e+00,-1.928708314895629883e+00,-3.858266830444335938e+00,-4.194385528564453125e+00,-3.841796875000000000e+00,-4.960652351379394531e+00,-1.465552210807800293e+00,-1.089497208595275879e+00,9.231931686401367188e+00
6.809999999999999432e+01,4.838012695312500000e+00,-2.254074096679687500e+00,-1.880864381790161133e+00,-3.861102819442749023e+00,-4.186068058013916016e+00,-3.873584032058715820e+00,-4.963838577270507812e+00,-1.560988187789916992e+00,-1.920390725135803223e+00,9.072345733642578125e+00
6.820000000000000284e+01,4.993232250213623047e+00,-2.219375848770141602e+00,-1.831280231475830078e+00,-3.863722324371337891e+00,-4.177320480346679688e+00,-3.904651403427124023e+00,-4.966795444488525391e+00,-1.654187560081481934e+00,-2.608350992202758789e+00,8.809986114501953125e+00
6.829999999999999716e+01,5.152953624725341797e+00,-2.183238029479980469e+00,-1.780374646186828613e+00,-3.866138219833374023e+00,-4.168143749237060547e+00,-3.935002088546752930e+00,-4.969527721405029297e+00,-1.745199203491210938e+00,-3.161903858184814453e+00,8.461917877197265625e+00
6.840000000000000568e+01,5.317345142364501953e+00,-2.145269870758056641e+00,-1.728216528892517090e+00,-3.868350982666015625e+00,-4.158538341522216797e+00,-3.964637994766235352e+00,-4.972041130065917969e+00,-1.834071874618530273e+00,-3.599210977554321289e+00,8.050232887268066406e+00
6.850000000000000000e+01,5.486762523651123047e+00,-2.105167388916015625e+00,-1.675063729286193848e+00,-3.870378494262695312e+00,-4.148548126220703125e+00,-3.993648767471313477e+00,-4.974340438842773438e+00,-1.920851826667785645e+00,-3.930969715118408203e+00,7.589325428009033203e+00
6.860000000000000853e+01,5.661432743072509766e+00,-2.062942981719970703e+00,-1.621093869209289551e+00,-3.872232913970947266e+00,-4.138204574584960938e+00,-4.022129058837890625e+00,-4.976450443267822266e+00,-2.005578756332397461e+00,-4.182905673980712891e+00,7.104591369628906250e+00
6.870000000000000284e+01,5.841528892517089844e+00,-2.018526315689086914e+00,-1.566296458244323730e+00,-3.873912096023559570e+00,-4.127426624298095703e+00,-4.050049781799316406e+00,-4.978384494781494141e+00,-2.088295459747314453e+00,-4.373929977416992188e+00,6.613434314727783203e+00
6.879999999999999716e+01,6.027225971221923828e+00,-1.971845030784606934e+00,-1.510661244392395020e+00,-3.875414133071899414e+00,-4.116200447082519531e+00,-4.077404499053955078e+00,-4.980146884918212891e+00,-2.169047117233276367e+00,-4.514506816864013672e+00,6.127098083496093750e+00
6.890000000000000568e+01,6.217926502227783203e+00,-1.922045826911926270e+00,-1.454177618026733398e+00,-3.876735925674438477e+00,-4.104531288146972656e+00,-4.104224205017089844e+00,-4.981741905212402344e+00,-2.247878074645996094e+00,-4.631178379058837891e+00,5.664124011993408203e+00
6.900000000000000000e+01,6.412935256958007812e+00,-1.868098020553588867e+00,-1.396834611892700195e+00,-3.877875566482543945e+00,-4.092422962188720703e+00,-4.130529880523681641e+00,-4.983171939849853516e+00,-2.324831008911132812e+00,-4.731590270996093750e+00,5.227677822113037109e+00
6.910000000000000853e+01,6.612309932708740234e+00,-1.809657812118530273e+00,-1.338621020317077637e+00,-3.878830671310424805e+00,-4.079875469207763672e+00,-4.156322002410888672e+00,-4.984441757202148438e+00,-2.399948120117187500e+00,-4.821277618408203125e+00,4.818818569183349609e+00
6.920000000000000284e+01,6.816039085388183594e+00,-1.746426820755004883e+00,-1.279520273208618164e+00,-3.879595994949340820e+00,-4.066887855529785156e+00,-4.181599140167236328e+00,-4.985554218292236328e+00,-2.473269939422607422e+00,-4.901210308074951172e+00,4.435823440551757812e+00
6.929999999999999716e+01,7.023827552795410156e+00,-1.677744150161743164e+00,-1.219520568847656250e+00,-3.880170583724975586e+00,-4.053460121154785156e+00,-4.206360816955566406e+00,-4.986512660980224609e+00,-2.544837474822998047e+00,-4.972148895263671875e+00,4.077044010162353516e+00
6.940000000000000568e+01,7.236115455627441406e+00,-1.603521704673767090e+00,-1.158610701560974121e+00,-3.880554199218750000e+00,-4.039591789245605469e+00,-4.230604648590087891e+00,-4.987321853637695312e+00,-2.614690065383911133e+00,-5.035571575164794922e+00,3.740474700927734375e+00
6.950000000000000000e+01,7.453220844268798828e+00,-1.523644208908081055e+00,-1.096778750419616699e+00,-3.880743503570556641e+00,-4.025338649749755859e+00,-4.254370212554931641e+00,-4.987983226776123047e+00,-2.682866096496582031e+00,-5.092306613922119141e+00,3.424220323562622070e+00
6.960000000000000853e+01,7.675297260284423828e+00,-1.437929391860961914e+00,-1.034012913703918457e+00,-3.880735874176025391e+00,-4.010736465454101562e+00,-4.277680873870849609e+00,-4.988500595092773438e+00,-2.749402999877929688e+00,-5.143052577972412109e+00,3.126581192016601562e+00
6.970000000000000284e+01,7.902502059936523438e+00,-1.346189856529235840e+00,-9.703017473220825195e-01,-3.880528926849365234e+00,-3.995765447616577148e+00,-4.300522804260253906e+00,-4.988839626312255859e+00,-2.814171075820922852e+00,-5.188757419586181641e+00,2.845464229583740234e+00
6.979999999999999716e+01,8.134879112243652344e+00,-1.248266100883483887e+00,-9.056330323219299316e-01,-3.880119800567626953e+00,-3.980270624160766602e+00,-4.322780132293701172e+00,-4.988959312438964844e+00,-2.877021551132202148e+00,-5.229720115661621094e+00,2.579952955245971680e+00
6.990000000000000568e+01,8.372482299804687500e+00,-1.143994927406311035e+00,-8.399945497512817383e-01,-3.879505634307861328e+00,-3.964284658432006836e+00,-4.344485759735107422e+00,-4.988901138305664062e+00,-2.938259601593017578e+00,-5.266205310821533203e+00,2.329213142395019531e+00
7.000000000000000000e+01,8.615471839904785156e+00,-1.033178329467773438e+00,-7.733739614486694336e-01,-3.878684282302856445e+00,-3.947869539260864258e+00,-4.365694046020507812e+00,-4.988725185394287109e+00,-2.998302221298217773e+00,-5.298456192016601562e+00,2.092467308044433594e+00
7.010000000000000853e+01,8.863377571105957031e+00,-9.149826169013977051e-01,-7.057587504386901855e-01,-3.877652406692504883e+00,-3.931024551391601562e+00,-4.386403083801269531e+00,-4.988437175750732422e+00,-3.057207107543945312e+00,-5.327203273773193359e+00,1.867734432220458984e+00
7.020000000000000284e+01,9.107960700988769531e+00,-7.817006707191467285e-01,-6.371363401412963867e-01,-3.876406669616699219e+00,-3.913748502731323242e+00,-4.406611442565917969e+00,-4.988070011138916016e+00,-3.115269422531127930e+00,-5.353254795074462891e+00,1.652850151062011719e+00
7.029999999999999716e+01,9.342432022094726562e+00,-6.281649470329284668e-01,-5.674938559532165527e-01,-3.874945878982543945e+00,-3.896040678024291992e+00,-4.426318168640136719e+00,-4.987628936767578125e+00,-3.172563791275024414e+00,-5.376727581024169922e+00,1.447408080101013184e+00
7.040000000000000568e+01,9.563118934631347656e+00,-4.532341063022613525e-01,-4.968183040618896484e-01,-3.873266696929931641e+00,-3.877900362014770508e+00,-4.445521831512451172e+00,-4.987114429473876953e+00,-3.229099750518798828e+00,-5.397749900817871094e+00,1.251010298728942871e+00
7.050000000000000000e+01,9.767839431762695312e+00,-2.556385695934295654e-01,-4.250966906547546387e-01,-3.871365785598754883e+00,-3.859367609024047852e+00,-4.464269638061523438e+00,-4.986527919769287109e+00,-3.284886598587036133e+00,-5.416635990142822266e+00,1.062772989273071289e+00
7.060000000000000853e+01,9.953064918518066406e+00,-3.304903954267501831e-02,-3.523155748844146729e-01,-3.869240283966064453e+00,-3.840593099594116211e+00,-4.482739925384521484e+00,-4.985869884490966797e+00,-3.339932441711425781e+00,-5.434308528900146484e+00,8.804560303688049316e-01
7.070000000000000284e+01,1.010478496551513672e+01,2.230983078479766846e-01,-2.784498333930969238e-01,-3.866878271102905273e+00,-3.821590423583984375e+00,-4.500950336456298828e+00,-4.985142230987548828e+00,-3.394246101379394531e+00,-5.450928211212158203e+00,7.036298513412475586e-01
7.079999999999999716e+01,1.021453189849853516e+01,5.177766680717468262e-01,-2.034419924020767212e-01,-3.864242315292358398e+00,-3.802359104156494141e+00,-4.518898487091064453e+00,-4.984355926513671875e+00,-3.447863817214965820e+00,-5.466524124145507812e+00,5.321406126022338867e-01
7.090000000000000568e+01,1.026753902435302734e+01,8.586039543151855469e-01,-1.272730678319931030e-01,-3.861325502395629883e+00,-3.782898664474487305e+00,-4.536584377288818359e+00,-4.983530521392822266e+00,-3.500834465026855469e+00,-5.481125831604003906e+00,3.658385872840881348e-01
7.100000000000000000e+01,1.024554061889648438e+01,1.254347443580627441e+00,-4.992779716849327087e-02,-3.858123540878295898e+00,-3.763168811798095703e+00,-4.553946971893310547e+00,-4.982665061950683594e+00,-3.553161382675170898e+00,-5.494763374328613281e+00,2.045782059431076050e-01
7.110000000000000853e+01,1.011037349700927734e+01,1.718914866447448730e+00,2.860922366380691528e-02,-3.854633331298828125e+00,-3.743062257766723633e+00,-4.570821762084960938e+00,-4.981759071350097656e+00,-3.604825496673583984e+00,-5.507462978363037109e+00,4.821793362498283386e-02
7.120000000000000284e+01,9.823762893676757812e+00,2.269119977951049805e+00,1.083536446094512939e-01,-3.850850582122802734e+00,-3.722573041915893555e+00,-4.587200641632080078e+00,-4.980812549591064453e+00,-3.655828952789306641e+00,-5.519251823425292969e+00,-1.033797040581703186e-01
7.129999999999999716e+01,9.378135681152343750e+00,2.910026311874389648e+00,1.892863810062408447e-01,-3.846740722656250000e+00,-3.701740264892578125e+00,-4.603103637695312500e+00,-4.979825973510742188e+00,-3.706178903579711914e+00,-5.530157566070556641e+00,-2.503484487533569336e-01
7.140000000000000568e+01,8.775223731994628906e+00,3.637640953063964844e+00,2.713426947593688965e-01,-3.842254877090454102e+00,-3.680588722229003906e+00,-4.618544101715087891e+00,-4.978800296783447266e+00,-3.755883216857910156e+00,-5.540205001831054688e+00,-3.928181529045104980e-01
7.150000000000000000e+01,7.987449169158935547e+00,4.456447601318359375e+00,3.545299768447875977e-01,-3.837481975555419922e+00,-3.659047365188598633e+00,-4.633494853973388672e+00,-4.977735042572021484e+00,-3.804948329925537109e+00,-5.549418926239013672e+00,-5.309152007102966309e-01
7.160000000000000853e+01,7.007101058959960938e+00,5.355823516845703125e+00,4.388611912727355957e-01,-3.832429885864257812e+00,-3.636976718902587891e+00,-4.647931098937988281e+00,-4.976631641387939453e+00,-3.853382110595703125e+00,-5.557823657989501953e+00,-6.647623777389526367e-01
7.170000000000000284e+01,5.852923393249511719e+00,6.264383316040039062e+00,5.243498086929321289e-01,-3.827095031738281250e+00,-3.614371061325073242e+00,-4.661853790283203125e+00,-4.975489616394042969e+00,-3.901192188262939453e+00,-5.565442562103271484e+00,-7.944789528846740723e-01
7.179999999999999716e+01,4.556886672973632812e+00,7.093501567840576172e+00,6.110096573829650879e-01,-3.821473836898803711e+00,-3.591227531433105469e+00,-4.675259113311767578e+00,-4.974309921264648438e+00,-3.948385000228881836e+00,-5.572298526763916016e+00,-9.201811552047729492e-01
7.190000000000000568e+01,3.231746435165405273e+00,7.736466884613037109e+00,6.988546252250671387e-01,-3.815562009811401367e+00,-3.567540884017944336e+00,-4.688145637512207031e+00,-4.973092555999755859e+00,-3.994967699050903320e+00,-5.578414440155029297e+00,-1.041981577873229980e+00
7.200000000000000000e+01,1.987782478332519531e+00,8.165782928466796875e+00,7.879341244697570801e-01,-3.809282541275024414e+00,-3.543292522430419922e+00,-4.700495243072509766e+00,-4.971837997436523438e+00,-4.040947914123535156e+00,-5.583981513977050781e+00,-1.160377502441406250e+00
7.210000000000000853e+01,8.620339632034301758e-01,8.423603057861328125e+00,8.782842755317687988e-01,-3.802585840225219727e+00,-3.518385410308837891e+00,-4.712230682373046875e+00,-4.970496654510498047e+00,-4.086316585540771484e+00,-5.589264869689941406e+00,-1.276026844978332520e+00
7.220000000000000284e+01,-1.401768326759338379e-01,8.523911476135253906e+00,9.699196219444274902e-01,-3.795466661453247070e+00,-3.492802619934082031e+00,-4.723336219787597656e+00,-4.969031333923339844e+00,-4.131067752838134766e+00,-5.594273090362548828e+00,-1.388994932174682617e+00
7.229999999999999716e+01,-1.016108751296997070e+00,8.481549263000488281e+00,1.062852382659912109e+00,-3.787918329238891602e+00,-3.466540098190307617e+00,-4.733807563781738281e+00,-4.967424869537353516e+00,-4.175207614898681641e+00,-5.599012374877929688e+00,-1.499341011047363281e+00
7.240000000000000568e+01,-1.761856317520141602e+00,8.320117950439453125e+00,1.157029032707214355e+00,-3.779880046844482422e+00,-3.439593791961669922e+00,-4.743641376495361328e+00,-4.965553760528564453e+00,-4.218740463256835938e+00,-5.603488445281982422e+00,-1.607122778892517090e+00
7.250000000000000000e+01,-2.376848459243774414e+00,8.066668510437011719e+00,1.252355694770812988e+00,-3.771290540695190430e+00,-3.411960124969482422e+00,-4.752832412719726562e+00,-4.963391780853271484e+00,-4.261666774749755859e+00,-5.607707023620605469e+00,-1.712396740913391113e+00
7.260000000000000853e+01,-2.869211673736572266e+00,7.736303329467773438e+00,1.348776459693908691e+00,-3.762113332748413086e+00,-3.383635520935058594e+00,-4.761378288269042969e+00,-4.960940837860107422e+00,-4.303989410400390625e+00,-5.611674785614013672e+00,-1.815218210220336914e+00
7.270000000000000284e+01,-3.255475997924804688e+00,7.349044322967529297e+00,1.446300864219665527e+00,-3.752342700958251953e+00,-3.354623079299926758e+00,-4.769268035888671875e+00,-4.958171844482421875e+00,-4.345678329467773438e+00,-5.615396022796630859e+00,-1.915640950202941895e+00
7.279999999999999716e+01,-3.546550273895263672e+00,6.918882846832275391e+00,1.545307159423828125e+00,-3.741724729537963867e+00,-3.324976682662963867e+00,-4.776507377624511719e+00,-4.954899787902832031e+00,-4.386526584625244141e+00,-5.618875026702880859e+00,-2.013717651367187500e+00
7.290000000000000568e+01,-3.768950223922729492e+00,6.471083164215087891e+00,1.646086096763610840e+00,-3.730047464370727539e+00,-3.294725894927978516e+00,-4.783152103424072266e+00,-4.951051712036132812e+00,-4.426445007324218750e+00,-5.622120380401611328e+00,-2.109500408172607422e+00
7.300000000000000000e+01,-3.935952186584472656e+00,6.018151760101318359e+00,1.748506546020507812e+00,-3.717293500900268555e+00,-3.263782501220703125e+00,-4.789186954498291016e+00,-4.946631431579589844e+00,-4.465437412261962891e+00,-5.625135421752929688e+00,-2.203039169311523438e+00
7.310000000000000853e+01,-4.059430599212646484e+00,5.571650981903076172e+00,1.852536082267761230e+00,-3.703588724136352539e+00,-3.231987953186035156e+00,-4.794701099395751953e+00,-4.941638946533203125e+00,-4.503508567810058594e+00,-5.627924919128417969e+00,-2.294383049011230469e+00
7.320000000000000284e+01,-4.162946701049804688e+00,5.147830009460449219e+00,1.958187222480773926e+00,-3.688943147659301758e+00,-3.199273586273193359e+00,-4.799831867218017578e+00,-4.936079025268554688e+00,-4.540661811828613281e+00,-5.630494117736816406e+00,-2.383580923080444336e+00
7.329999999999999716e+01,-4.253358364105224609e+00,4.749314308166503906e+00,2.065464973449707031e+00,-3.673322677612304688e+00,-3.165674924850463867e+00,-4.804646968841552734e+00,-4.929954051971435547e+00,-4.576901435852050781e+00,-5.632848262786865234e+00,-2.470680236816406250e+00
7.340000000000000568e+01,-4.334294319152832031e+00,4.376181125640869141e+00,2.174386501312255859e+00,-3.656723022460937500e+00,-3.131469249725341797e+00,-4.809295654296875000e+00,-4.923278331756591797e+00,-4.612246036529541016e+00,-5.634991645812988281e+00,-2.555727005004882812e+00
7.350000000000000000e+01,-4.406337261199951172e+00,4.026678562164306641e+00,2.284950017929077148e+00,-3.639240980148315430e+00,-3.096651315689086914e+00,-4.813803672790527344e+00,-4.916137218475341797e+00,-4.646817207336425781e+00,-5.636944293975830078e+00,-2.638761281967163086e+00
7.360000000000000853e+01,-4.470237731933593750e+00,3.699270009994506836e+00,2.397172451019287109e+00,-3.620909929275512695e+00,-3.061060905456542969e+00,-4.818225383758544922e+00,-4.908552646636962891e+00,-4.680644989013671875e+00,-5.638724327087402344e+00,-2.719822883605957031e+00
7.370000000000000284e+01,-4.527356147766113281e+00,3.392060995101928711e+00,2.511076927185058594e+00,-3.601718187332153320e+00,-3.024664640426635742e+00,-4.822566509246826172e+00,-4.900526046752929688e+00,-4.713732719421386719e+00,-5.640336036682128906e+00,-2.798955917358398438e+00
7.379999999999999716e+01,-4.578374862670898438e+00,3.103398799896240234e+00,2.626698255538940430e+00,-3.581638336181640625e+00,-2.987446784973144531e+00,-4.826824665069580078e+00,-4.892075061798095703e+00,-4.746115684509277344e+00,-5.641782283782958984e+00,-2.876204729080200195e+00
7.390000000000000568e+01,-4.623877048492431641e+00,2.831825971603393555e+00,2.744063377380371094e+00,-3.560651063919067383e+00,-2.949391365051269531e+00,-4.830998897552490234e+00,-4.883266448974609375e+00,-4.777942180633544922e+00,-5.643068313598632812e+00,-2.951610326766967773e+00
7.400000000000000000e+01,-4.664763927459716797e+00,2.575369358062744141e+00,2.863120555877685547e+00,-3.538825988769531250e+00,-2.910483121871948242e+00,-4.835087776184082031e+00,-4.874107837677001953e+00,-4.809230327606201172e+00,-5.644196033477783203e+00,-3.025214672088623047e+00
7.410000000000000853e+01,-4.701324939727783203e+00,2.333161354064941406e+00,2.983855485916137695e+00,-3.516191482543945312e+00,-2.870705366134643555e+00,-4.839089870452880859e+00,-4.864601135253906250e+00,-4.839980602264404297e+00,-5.645169734954833984e+00,-3.097058057785034180e+00
7.420000000000000284e+01,-4.733799934387207031e+00,2.104439973831176758e+00,3.106286525726318359e+00,-3.492757081985473633e+00,-2.830041170120239258e+00,-4.843002796173095703e+00,-4.854746818542480469e+00,-4.870194435119628906e+00,-5.645993232727050781e+00,-3.167180299758911133e+00
7.429999999999999716e+01,-4.762415885925292969e+00,1.888495326042175293e+00,3.230456352233886719e+00,-3.468570709228515625e+00,-2.788333892822265625e+00,-4.846814632415771484e+00,-4.844544887542724609e+00,-4.899871349334716797e+00,-5.646683692932128906e+00,-3.235721826553344727e+00
7.440000000000000568e+01,-4.787924289703369141e+00,1.683296203613281250e+00,3.356400012969970703e+00,-3.443625211715698242e+00,-2.745456933975219727e+00,-4.850515842437744141e+00,-4.833935737609863281e+00,-4.928989887237548828e+00,-5.647322177886962891e+00,-3.303245306015014648e+00
7.450000000000000000e+01,-4.810972213745117188e+00,1.487101674079895020e+00,3.484143733978271484e+00,-3.417910814285278320e+00,-2.701380968093872070e+00,-4.854103565216064453e+00,-4.822868347167968750e+00,-4.957530498504638672e+00,-5.647921562194824219e+00,-3.369938611984252930e+00
7.460000000000000853e+01,-4.831665515899658203e+00,1.299542069435119629e+00,3.613712310791015625e+00,-3.391417980194091797e+00,-2.656077861785888672e+00,-4.857574939727783203e+00,-4.811342239379882812e+00,-4.985491752624511719e+00,-5.648445606231689453e+00,-3.435788869857788086e+00
7.470000000000000284e+01,-4.850116729736328125e+00,1.120254993438720703e+00,3.745142698287963867e+00,-3.364220380783081055e+00,-2.609517097473144531e+00,-4.860927104949951172e+00,-4.799379348754882812e+00,-5.012893199920654297e+00,-5.648889064788818359e+00,-3.500783205032348633e+00
7.479999999999999716e+01,-4.866689205169677734e+00,9.482883810997009277e-01,3.878469944000244141e+00,-3.336369276046752930e+00,-2.561517953872680664e+00,-4.864132404327392578e+00,-4.787056446075439453e+00,-5.039823055267333984e+00,-5.649252414703369141e+00,-3.564934253692626953e+00
7.490000000000000568e+01,-4.882215023040771484e+00,7.816199064254760742e-01,4.013728618621826172e+00,-3.307893037796020508e+00,-2.511749982833862305e+00,-4.867120265960693359e+00,-4.774379730224609375e+00,-5.066294193267822266e+00,-5.649534702301025391e+00,-3.628252267837524414e+00
7.500000000000000000e+01,-4.896775245666503906e+00,6.199848055839538574e-01,4.150951862335205078e+00,-3.278807401657104492e+00,-2.460457563400268555e+00,-4.869892597198486328e+00,-4.761349201202392578e+00,-5.092306137084960938e+00,-5.649738311767578125e+00,-3.690746784210205078e+00
7.510000000000000853e+01,-4.910398960113525391e+00,4.632417559623718262e-01,4.290168762207031250e+00,-3.249105215072631836e+00,-2.407894849777221680e+00,-4.872458934783935547e+00,-4.747964382171630859e+00,-5.117858409881591797e+00,-5.649863719940185547e+00,-3.752426624298095703e+00
7.520000000000000284e+01,-4.923112392425537109e+00,3.112536370754241943e-01,4.431408405303955078e+00,-3.218778133392333984e+00,-2.354034662246704102e+00,-4.874814987182617188e+00,-4.734225273132324219e+00,-5.142950534820556641e+00,-5.649911403656005859e+00,-3.813301324844360352e+00
7.529999999999999716e+01,-4.934942245483398438e+00,1.638869047164916992e-01,4.574699878692626953e+00,-3.187817811965942383e+00,-2.299122810363769531e+00,-4.876977920532226562e+00,-4.720131874084472656e+00,-5.167581558227539062e+00,-5.649882793426513672e+00,-3.873380422592163086e+00
7.540000000000000568e+01,-4.945913791656494141e+00,2.101188898086547852e-02,4.720070362091064453e+00,-3.156215667724609375e+00,-2.243366241455078125e+00,-4.878962039947509766e+00,-4.705683708190917969e+00,-5.191751480102539062e+00,-5.649778842926025391e+00,-3.932672500610351562e+00
7.550000000000000000e+01,-4.956052303314208984e+00,-1.174975037574768066e-01,4.867765903472900391e+00,-3.123899459838867188e+00,-2.186753511428833008e+00,-4.880764961242675781e+00,-4.690880298614501953e+00,-5.215459823608398438e+00,-5.649600028991699219e+00,-3.991186618804931641e+00
7.560000000000000853e+01,-4.965381622314453125e+00,-2.517638504505157471e-01,5.018288135528564453e+00,-3.090722322463989258e+00,-2.129275083541870117e+00,-4.882384300231933594e+00,-4.675736904144287109e+00,-5.238722324371337891e+00,-5.649347305297851562e+00,-4.048931598663330078e+00
7.570000000000000284e+01,-4.973925113677978516e+00,-3.819062709808349609e-01,5.171708106994628906e+00,-3.056662321090698242e+00,-2.070918560028076172e+00,-4.883818149566650391e+00,-4.660218238830566406e+00,-5.261522769927978516e+00,-5.649021148681640625e+00,-4.105915546417236328e+00
7.579999999999999716e+01,-4.981705665588378906e+00,-5.080404877662658691e-01,5.328094005584716797e+00,-3.021699666976928711e+00,-2.011674165725708008e+00,-4.885062694549560547e+00,-4.644265651702880859e+00,-5.283821582794189453e+00,-5.648623943328857422e+00,-4.162150382995605469e+00
7.590000000000000568e+01,-4.988746166229248047e+00,-6.302792429924011230e-01,5.488082408905029297e+00,-2.985621690750122070e+00,-1.951530218124389648e+00,-4.886116504669189453e+00,-4.627879142761230469e+00,-5.305616378784179688e+00,-5.648176670074462891e+00,-4.217692375183105469e+00
7.600000000000000000e+01,-4.995067596435546875e+00,-7.487319111824035645e-01,5.652677059173583984e+00,-2.948048830032348633e+00,-1.890475153923034668e+00,-4.886977672576904297e+00,-4.611057281494140625e+00,-5.326906681060791016e+00,-5.647688388824462891e+00,-4.272562026977539062e+00
7.610000000000000853e+01,-5.000689983367919922e+00,-8.635048866271972656e-01,5.822106838226318359e+00,-2.908427000045776367e+00,-1.828497886657714844e+00,-4.887642860412597656e+00,-4.593800067901611328e+00,-5.347690105438232422e+00,-5.647158145904541016e+00,-4.326740264892578125e+00
7.620000000000000284e+01,-5.005634784698486328e+00,-9.747015237808227539e-01,5.996758937835693359e+00,-2.866673469543457031e+00,-1.765586495399475098e+00,-4.888109207153320312e+00,-4.576105117797851562e+00,-5.367965221405029297e+00,-5.646585941314697266e+00,-4.380232810974121094e+00
7.629999999999999716e+01,-5.010133743286132812e+00,-1.082906365394592285e+00,6.176830768585205078e+00,-2.822730302810668945e+00,-1.701728940010070801e+00,-4.888374805450439453e+00,-4.558018684387207031e+00,-5.387786388397216797e+00,-5.645971775054931641e+00,-4.433046817779541016e+00
7.640000000000000568e+01,-5.014374256134033203e+00,-1.188593387603759766e+00,6.362501144409179688e+00,-2.776524543762207031e+00,-1.636907219886779785e+00,-4.888433456420898438e+00,-4.539690494537353516e+00,-5.407331943511962891e+00,-5.645317554473876953e+00,-4.485189437866210938e+00
7.650000000000000000e+01,-5.018362045288085938e+00,-1.291818141937255859e+00,6.553805828094482422e+00,-2.727829456329345703e+00,-1.571106791496276855e+00,-4.888281822204589844e+00,-4.521131992340087891e+00,-5.426615238189697266e+00,-5.644622325897216797e+00,-4.536670684814453125e+00
7.660000000000000853e+01,-5.022103309631347656e+00,-1.392634868621826172e+00,6.749710083007812500e+00,-2.675336599349975586e+00,-1.504316091537475586e+00,-4.887919425964355469e+00,-4.502343177795410156e+00,-5.445633888244628906e+00,-5.643887519836425781e+00,-4.587496757507324219e+00
7.670000000000000284e+01,-5.025600910186767578e+00,-1.491096735000610352e+00,6.949932575225830078e+00,-2.618736505508422852e+00,-1.436523318290710449e+00,-4.887345790863037109e+00,-4.483238697052001953e+00,-5.464260578155517578e+00,-5.643113136291503906e+00,-4.637674331665039062e+00
7.679999999999999716e+01,-5.028863906860351562e+00,-1.587255477905273438e+00,7.154466152191162109e+00,-2.557969808578491211e+00,-1.367715716361999512e+00,-4.886557579040527344e+00,-4.463747978210449219e+00,-5.482387542724609375e+00,-5.642299652099609375e+00,-4.687211990356445312e+00
7.690000000000000568e+01,-5.031895637512207031e+00,-1.681161761283874512e+00,7.363291740417480469e+00,-2.492768526077270508e+00,-1.297880053520202637e+00,-4.885551929473876953e+00,-4.443871021270751953e+00,-5.500013828277587891e+00,-5.641447544097900391e+00,-4.736116886138916016e+00
7.700000000000000000e+01,-5.034701347351074219e+00,-1.772864937782287598e+00,7.576144695281982422e+00,-2.422566413879394531e+00,-1.227003574371337891e+00,-4.884326457977294922e+00,-4.423607349395751953e+00,-5.517139434814453125e+00,-5.640557765960693359e+00,-4.784394264221191406e+00
7.710000000000000853e+01,-5.037286281585693359e+00,-1.862413763999938965e+00,7.793097019195556641e+00,-2.347085952758789062e+00,-1.155072808265686035e+00,-4.882877826690673828e+00,-4.402956962585449219e+00,-5.533763408660888672e+00,-5.639611244201660156e+00,-4.832000732421875000e+00
7.720000000000000284e+01,-5.039654731750488281e+00,-1.949855566024780273e+00,8.014359474182128906e+00,-2.265686750411987305e+00,-1.082074403762817383e+00,-4.881203174591064453e+00,-4.381818771362304688e+00,-5.549773693084716797e+00,-5.638589382171630859e+00,-4.878895759582519531e+00
7.729999999999999716e+01,-5.041821479797363281e+00,-2.035233497619628906e+00,8.240063667297363281e+00,-2.178122520446777344e+00,-1.007994771003723145e+00,-4.879300117492675781e+00,-4.360092639923095703e+00,-5.565111160278320312e+00,-5.637452125549316406e+00,-4.925073623657226562e+00
7.740000000000000568e+01,-5.043810844421386719e+00,-2.118586540222167969e+00,8.470313072204589844e+00,-2.084203481674194336e+00,-9.328199625015258789e-01,-4.877164840698242188e+00,-4.337735652923583984e+00,-5.579890727996826172e+00,-5.636121749877929688e+00,-4.970520019531250000e+00
7.750000000000000000e+01,-5.045626640319824219e+00,-2.199960231781005859e+00,8.705239295959472656e+00,-1.983847141265869141e+00,-8.565363883972167969e-01,-4.874793529510498047e+00,-4.314809322357177734e+00,-5.594141006469726562e+00,-5.634547233581542969e+00,-5.015241622924804688e+00
7.760000000000000853e+01,-5.047274112701416016e+00,-2.279398679733276367e+00,8.945432662963867188e+00,-1.877046346664428711e+00,-7.791298031806945801e-01,-4.872184753417968750e+00,-4.291334629058837891e+00,-5.607864379882812500e+00,-5.632585048675537109e+00,-5.059242248535156250e+00
7.770000000000000284e+01,-5.048755168914794922e+00,-2.356945991516113281e+00,9.191085815429687500e+00,-1.763610243797302246e+00,-7.005846500396728516e-01,-4.869334220886230469e+00,-4.267300605773925781e+00,-5.621054172515869141e+00,-5.630229473114013672e+00,-5.102527141571044922e+00
7.779999999999999716e+01,-5.050074577331542969e+00,-2.432644367218017578e+00,9.442365646362304688e+00,-1.643331646919250488e+00,-6.208446025848388672e-01,-4.866204738616943359e+00,-4.242613792419433594e+00,-5.633631706237792969e+00,-5.627482414245605469e+00,-5.145096778869628906e+00
7.790000000000000568e+01,-5.051235675811767578e+00,-2.506535053253173828e+00,9.699446678161621094e+00,-1.515996932983398438e+00,-5.398738384246826172e-01,-4.862777709960937500e+00,-4.217242240905761719e+00,-5.645572185516357422e+00,-5.624327659606933594e+00,-5.186933517456054688e+00
7.800000000000000000e+01,-5.052242279052734375e+00,-2.578657865524291992e+00,9.962509155273437500e+00,-1.381386280059814453e+00,-4.576564133167266846e-01,-4.859048843383789062e+00,-4.191182613372802734e+00,-5.656870841979980469e+00,-5.620618343353271484e+00,-5.227861404418945312e+00
7.810000000000000853e+01,-5.053097724914550781e+00,-2.649053573608398438e+00,1.023185443878173828e+01,-1.239388704299926758e+00,-3.742283284664154053e-01,-4.854971408843994141e+00,-4.164430618286132812e+00,-5.667524337768554688e+00,-5.616326808929443359e+00,-5.267843246459960938e+00
7.820000000000000284e+01,-5.053805828094482422e+00,-2.717760324478149414e+00,1.050560665130615234e+01,-1.088060379028320312e+00,-2.896445393562316895e-01,-4.850570201873779297e+00,-4.136982440948486328e+00,-5.677527427673339844e+00,-5.611455917358398438e+00,-5.306884288787841797e+00
7.829999999999999716e+01,-5.054370880126953125e+00,-2.784815788269042969e+00,1.077250289916992188e+01,-9.175468087196350098e-01,-2.038928717374801636e-01,-4.845882892608642578e+00,-4.108834266662597656e+00,-5.686877727508544922e+00,-5.606009960174560547e+00,-5.344988346099853516e+00
7.840000000000000568e+01,-5.054777145385742188e+00,-2.850187540054321289e+00,1.102694511413574219e+01,-7.245771884918212891e-01,-1.169595420360565186e-01,-4.840909004211425781e+00,-4.079982757568359375e+00,-5.695569992065429688e+00,-5.599988937377929688e+00,-5.382160186767578125e+00
7.850000000000000000e+01,-5.054966926574707031e+00,-2.913651227951049805e+00,1.126383590698242188e+01,-5.062741637229919434e-01,-2.883060649037361145e-02,-4.835642814636230469e+00,-4.050440788269042969e+00,-5.703592777252197266e+00,-5.593407630920410156e+00,-5.418414115905761719e+00
7.860000000000000853e+01,-5.054984092712402344e+00,-2.975537300109863281e+00,1.148064613342285156e+01,-2.608781754970550537e-01,6.050801649689674377e-02,-4.830081462860107422e+00,-4.020273685455322266e+00,-5.710988521575927734e+00,-5.586354732513427734e+00,-5.453891277313232422e+00
7.870000000000000284e+01,-5.054883956909179688e+00,-3.036220550537109375e+00,1.167026710510253906e+01,1.609980687499046326e-02,1.510705947875976562e-01,-4.824220180511474609e+00,-3.989492177963256836e+00,-5.717779636383056641e+00,-5.578923702239990234e+00,-5.488774776458740234e+00
7.879999999999999716e+01,-5.054674148559570312e+00,-3.095789194107055664e+00,1.181587028503417969e+01,3.348557651042938232e-01,2.428683191537857056e-01,-4.817993640899658203e+00,-3.958025217056274414e+00,-5.723960876464843750e+00,-5.571132183074951172e+00,-5.523105621337890625e+00
7.890000000000000568e+01,-5.054387092590332031e+00,-3.154539108276367188e+00,1.190808105468750000e+01,7.006714940071105957e-01,3.358816504478454590e-01,-4.811262130737304688e+00,-3.925688743591308594e+00,-5.729627132415771484e+00,-5.562981605529785156e+00,-5.556884288787841797e+00
7.900000000000000000e+01,-5.054025650024414062e+00,-3.212513685226440430e+00,1.192809104919433594e+01,1.123133897781372070e+00,4.301184415817260742e-01,-4.804014682769775391e+00,-3.892410993576049805e+00,-5.734915256500244141e+00,-5.554472446441650391e+00,-5.590111732482910156e+00
7.910000000000000853e+01,-5.053590774536132812e+00,-3.269722700119018555e+00,1.184941291809082031e+01,1.614109158515930176e+00,5.255905985832214355e-01,-4.796244621276855469e+00,-3.858167648315429688e+00,-5.739848136901855469e+00,-5.545605659484863281e+00,-5.622788906097412109e+00
7.920000000000000284e+01,-5.053082942962646484e+00,-3.326175212860107422e+00,1.161941623687744141e+01,2.192382574081420898e+00,6.222801804542541504e-01,-4.787938594818115234e+00,-3.823176145553588867e+00,-5.744551658630371094e+00,-5.536381721496582031e+00,-5.654915809631347656e+00
7.929999999999999716e+01,-5.052503585815429688e+00,-3.381879568099975586e+00,1.120761489868164062e+01,2.875203132629394531e+00,7.200921177864074707e-01,-4.779040336608886719e+00,-3.787433147430419922e+00,-5.749158382415771484e+00,-5.526802062988281250e+00,-5.686494350433349609e+00
7.940000000000000568e+01,-5.051852703094482422e+00,-3.436844348907470703e+00,1.061537170410156250e+01,3.660850286483764648e+00,8.190248012542724609e-01,-4.769537925720214844e+00,-3.750877380371093750e+00,-5.753683567047119141e+00,-5.516870975494384766e+00,-5.717528343200683594e+00
7.950000000000000000e+01,-5.051132678985595703e+00,-3.491081237792968750e+00,9.832100868225097656e+00,4.548609733581542969e+00,9.190769791603088379e-01,-4.759401798248291016e+00,-3.713494062423706055e+00,-5.758125305175781250e+00,-5.506643295288085938e+00,-5.748064994812011719e+00
7.960000000000000853e+01,-5.050365447998046875e+00,-3.544648408889770508e+00,8.828581809997558594e+00,5.541069507598876953e+00,1.020223855972290039e+00,-4.748534679412841797e+00,-3.675266981124877930e+00,-5.762483119964599609e+00,-5.496101379394531250e+00,-5.778111934661865234e+00
7.970000000000000284e+01,-5.049559116363525391e+00,-3.597568988800048828e+00,7.599913120269775391e+00,6.616550445556640625e+00,1.122468829154968262e+00,-4.736920833587646484e+00,-3.636180162429809570e+00,-5.766754627227783203e+00,-5.485191822052001953e+00,-5.807648181915283203e+00
7.979999999999999716e+01,-5.048711776733398438e+00,-3.649835824966430664e+00,6.175904273986816406e+00,7.664649486541748047e+00,1.225760459899902344e+00,-4.724549770355224609e+00,-3.596217155456542969e+00,-5.770938396453857422e+00,-5.473915100097656250e+00,-5.836673259735107422e+00
7.990000000000000568e+01,-5.047824382781982422e+00,-3.701435089111328125e+00,4.624732971191406250e+00,8.573411941528320312e+00,1.329987049102783203e+00,-4.711430072784423828e+00,-3.555362224578857422e+00,-5.775032043457031250e+00,-5.462271213531494141e+00,-5.865186691284179688e+00
8.000000000000000000e+01,-5.046895980834960938e+00,-3.752374172210693359e+00,3.092636823654174805e+00,9.234305381774902344e+00,1.435176134109497070e+00,-4.697657585144042969e+00,-3.513560056686401367e+00,-5.779031276702880859e+00,-5.450260162353515625e+00,-5.893188953399658203e+00
8.010000000000000853e+01,-5.045928001403808594e+00,-3.802660942077636719e+00,1.678957104682922363e+00,9.671703338623046875e+00,1.541322708129882812e+00,-4.683236598968505859e+00,-3.470605850219726562e+00,-5.782921314239501953e+00,-5.437882423400878906e+00,-5.920681476593017578e+00
8.020000000000000284e+01,-5.044920444488525391e+00,-3.852302551269531250e+00,4.060786366462707520e-01,9.913450241088867188e+00,1.648424506187438965e+00,-4.668156147003173828e+00,-3.426447153091430664e+00,-5.786697387695312500e+00,-5.425143718719482422e+00,-5.947696685791015625e+00
8.029999999999999716e+01,-5.043873786926269531e+00,-3.901306629180908203e+00,-7.208393216133117676e-01,9.976159095764160156e+00,1.756485104560852051e+00,-4.652410984039306641e+00,-3.381054878234863281e+00,-5.790357112884521484e+00,-5.412045478820800781e+00,-5.974246025085449219e+00
8.040000000000000568e+01,-5.042788505554199219e+00,-3.949680805206298828e+00,-1.699171662330627441e+00,9.878078460693359375e+00,1.865833163261413574e+00,-4.635849952697753906e+00,-3.334399223327636719e+00,-5.793897151947021484e+00,-5.398588180541992188e+00,-6.000329494476318359e+00
8.050000000000000000e+01,-5.041665077209472656e+00,-3.997431278228759766e+00,-2.523022413253784180e+00,9.653220176696777344e+00,1.976863145828247070e+00,-4.618361949920654297e+00,-3.286448955535888672e+00,-5.797314643859863281e+00,-5.384770393371582031e+00,-6.025945663452148438e+00
8.060000000000000853e+01,-5.040503978729248047e+00,-4.044566154479980469e+00,-3.196429014205932617e+00,9.326198577880859375e+00,2.089599609375000000e+00,-4.599969863891601562e+00,-3.237185955047607422e+00,-5.800606250762939453e+00,-5.370592117309570312e+00,-6.051093578338623047e+00
8.070000000000000284e+01,-5.039305210113525391e+00,-4.091092109680175781e+00,-3.734703063964843750e+00,8.918512344360351562e+00,2.204065084457397461e+00,-4.580660820007324219e+00,-3.186683416366577148e+00,-5.803767681121826172e+00,-5.356052875518798828e+00,-6.075773715972900391e+00
8.079999999999999716e+01,-5.038067817687988281e+00,-4.137016296386718750e+00,-4.154483318328857422e+00,8.450553894042968750e+00,2.320282697677612305e+00,-4.560422420501708984e+00,-3.134958505630493164e+00,-5.806797027587890625e+00,-5.341186523437500000e+00,-6.100017070770263672e+00
8.090000000000000568e+01,-5.036730289459228516e+00,-4.182324409484863281e+00,-4.469118595123291016e+00,7.938906192779541016e+00,2.438271999359130859e+00,-4.539247512817382812e+00,-3.082298517227172852e+00,-5.809707641601562500e+00,-5.326050758361816406e+00,-6.123878002166748047e+00
8.100000000000000000e+01,-5.035268783569335938e+00,-4.227017402648925781e+00,-4.710876941680908203e+00,7.413211822509765625e+00,2.557975053787231445e+00,-4.517211437225341797e+00,-3.028791427612304688e+00,-5.812502861022949219e+00,-5.310640335083007812e+00,-6.147349834442138672e+00
8.110000000000000853e+01,-5.033648014068603516e+00,-4.271099090576171875e+00,-4.891001701354980469e+00,6.885742664337158203e+00,2.679380416870117188e+00,-4.494341373443603516e+00,-2.974172592163085938e+00,-5.815127849578857422e+00,-5.294839859008789062e+00,-6.170350074768066406e+00
8.120000000000000284e+01,-5.031744956970214844e+00,-4.314572334289550781e+00,-5.029242038726806641e+00,6.372866153717041016e+00,2.802466869354248047e+00,-4.470703601837158203e+00,-2.918243885040283203e+00,-5.817538261413574219e+00,-5.278600215911865234e+00,-6.192841053009033203e+00
8.129999999999999716e+01,-5.029551506042480469e+00,-4.357439041137695312e+00,-5.147468566894531250e+00,5.888182640075683594e+00,2.927235841751098633e+00,-4.446327209472656250e+00,-2.861355781555175781e+00,-5.819757938385009766e+00,-5.261920452117919922e+00,-6.214821815490722656e+00
8.140000000000000568e+01,-5.027028083801269531e+00,-4.399659156799316406e+00,-5.250339984893798828e+00,5.432224273681640625e+00,3.053708553314208984e+00,-4.421203613281250000e+00,-2.803592681884765625e+00,-5.821792602539062500e+00,-5.244799613952636719e+00,-6.236291408538818359e+00
8.150000000000000000e+01,-5.024102210998535156e+00,-4.441157817840576172e+00,-5.342333316802978516e+00,5.005139827728271484e+00,3.181909084320068359e+00,-4.395318031311035156e+00,-2.744943618774414062e+00,-5.823638439178466797e+00,-5.227250576019287109e+00,-6.257262706756591797e+00
8.160000000000000853e+01,-5.020629405975341797e+00,-4.481760978698730469e+00,-5.424139499664306641e+00,4.605060100555419922e+00,3.311869859695434570e+00,-4.368660449981689453e+00,-2.685397386550903320e+00,-5.825296401977539062e+00,-5.209426403045654297e+00,-6.277919292449951172e+00
8.170000000000000284e+01,-5.016581058502197266e+00,-4.521434307098388672e+00,-5.496975421905517578e+00,4.230136871337890625e+00,3.443632841110229492e+00,-4.341333866119384766e+00,-2.624942064285278320e+00,-5.826760292053222656e+00,-5.191369533538818359e+00,-6.298311233520507812e+00
8.179999999999999716e+01,-5.011960506439208984e+00,-4.560181617736816406e+00,-5.562273979187011719e+00,3.877997636795043945e+00,3.577226400375366211e+00,-4.313362121582031250e+00,-2.563566446304321289e+00,-5.828030109405517578e+00,-5.173013210296630859e+00,-6.318336009979248047e+00
8.190000000000000568e+01,-5.006767749786376953e+00,-4.598007202148437500e+00,-5.620672702789306641e+00,3.546958684921264648e+00,3.712686300277709961e+00,-4.284786224365234375e+00,-2.501259326934814453e+00,-5.829101562500000000e+00,-5.154267787933349609e+00,-6.337857723236083984e+00
8.200000000000000000e+01,-5.001007080078125000e+00,-4.634915351867675781e+00,-5.673319816589355469e+00,3.234517335891723633e+00,3.850056886672973633e+00,-4.255606651306152344e+00,-2.438008546829223633e+00,-5.829973220825195312e+00,-5.135132789611816406e+00,-6.356875419616699219e+00
8.210000000000000853e+01,-4.994682312011718750e+00,-4.670908927917480469e+00,-5.720696449279785156e+00,2.939393043518066406e+00,3.989416360855102539e+00,-4.225809574127197266e+00,-2.373802661895751953e+00,-5.830641269683837891e+00,-5.115607738494873047e+00,-6.375388145446777344e+00
8.220000000000000284e+01,-4.987832069396972656e+00,-4.706041812896728516e+00,-5.763095855712890625e+00,2.660660743713378906e+00,4.130797386169433594e+00,-4.195384979248046875e+00,-2.308629274368286133e+00,-5.831104755401611328e+00,-5.095692634582519531e+00,-6.393395900726318359e+00
8.229999999999999716e+01,-4.980533123016357422e+00,-4.740424633026123047e+00,-5.800793647766113281e+00,2.397444009780883789e+00,4.274228096008300781e+00,-4.164324760437011719e+00,-2.242476463317871094e+00,-5.831359386444091797e+00,-5.075327396392822266e+00,-6.410831928253173828e+00
8.240000000000000568e+01,-4.972791194915771484e+00,-4.774064064025878906e+00,-5.834154129028320312e+00,2.148655891418457031e+00,4.419736862182617188e+00,-4.132619857788085938e+00,-2.175332069396972656e+00,-5.831402778625488281e+00,-5.054385185241699219e+00,-6.427555084228515625e+00
8.250000000000000000e+01,-4.964610099792480469e+00,-4.806968688964843750e+00,-5.864337921142578125e+00,1.911231279373168945e+00,4.567354679107666016e+00,-4.100260734558105469e+00,-2.107182979583740234e+00,-5.831233024597167969e+00,-5.032859325408935547e+00,-6.443560123443603516e+00
8.260000000000000853e+01,-4.956051349639892578e+00,-4.839274406433105469e+00,-5.891675472259521484e+00,1.684212923049926758e+00,4.717109203338623047e+00,-4.067239761352539062e+00,-2.038016080856323242e+00,-5.830845832824707031e+00,-5.010711669921875000e+00,-6.458947658538818359e+00
8.270000000000000284e+01,-4.947142601013183594e+00,-4.871040821075439453e+00,-5.916296958923339844e+00,1.467168331146240234e+00,4.869031906127929688e+00,-4.033545970916748047e+00,-1.967813014984130859e+00,-5.830236434936523438e+00,-4.987915039062500000e+00,-6.473775863647460938e+00
8.279999999999999716e+01,-4.937883853912353516e+00,-4.902267456054687500e+00,-5.938367366790771484e+00,1.259596467018127441e+00,5.023152828216552734e+00,-3.999171495437622070e+00,-1.896557092666625977e+00,-5.829400539398193359e+00,-4.964465618133544922e+00,-6.488039970397949219e+00
8.290000000000000568e+01,-4.928275585174560547e+00,-4.932955741882324219e+00,-5.958619594573974609e+00,1.059570550918579102e+00,5.179506301879882812e+00,-3.964107751846313477e+00,-1.824235796928405762e+00,-5.828334808349609375e+00,-4.940318584442138672e+00,-6.501706123352050781e+00
8.300000000000000000e+01,-4.918319225311279297e+00,-4.963105678558349609e+00,-5.977708339691162109e+00,8.655706644058227539e-01,5.338123321533203125e+00,-3.928345203399658203e+00,-1.750836253166198730e+00,-5.827039718627929688e+00,-4.915451526641845703e+00,-6.514721393585205078e+00
8.310000000000000853e+01,-4.908009052276611328e+00,-4.992715835571289062e+00,-5.995675563812255859e+00,6.774075031280517578e-01,5.499034881591796875e+00,-3.891874074935913086e+00,-1.676345229148864746e+00,-5.825513839721679688e+00,-4.889890670776367188e+00,-6.527090549468994141e+00
8.320000000000000284e+01,-4.897264480590820312e+00,-5.021757125854492188e+00,-6.012555122375488281e+00,4.949172139167785645e-01,5.662274360656738281e+00,-3.854684829711914062e+00,-1.600748419761657715e+00,-5.823753833770751953e+00,-4.863630771636962891e+00,-6.538808822631835938e+00
8.329999999999999716e+01,-4.886060714721679688e+00,-5.050218582153320312e+00,-6.028378009796142578e+00,3.179406523704528809e-01,5.827914237976074219e+00,-3.816699266433715820e+00,-1.524032473564147949e+00,-5.821758270263671875e+00,-4.836668014526367188e+00,-6.549871921539306641e+00
8.340000000000000568e+01,-4.874405384063720703e+00,-5.078106403350830078e+00,-6.043174266815185547e+00,1.463231891393661499e-01,5.996584415435791016e+00,-3.777470350265502930e+00,-1.446182966232299805e+00,-5.819520950317382812e+00,-4.808998584747314453e+00,-6.560275554656982422e+00
8.350000000000000000e+01,-4.862372875213623047e+00,-5.105480670928955078e+00,-6.056974411010742188e+00,-2.008560858666896820e-02,6.168622493743896484e+00,-3.736995935440063477e+00,-1.367185235023498535e+00,-5.817040920257568359e+00,-4.780619621276855469e+00,-6.570016860961914062e+00
8.360000000000000853e+01,-4.849983692169189453e+00,-5.132387638092041016e+00,-6.069806098937988281e+00,-1.814318895339965820e-01,6.344141006469726562e+00,-3.695270061492919922e+00,-1.287024855613708496e+00,-5.814314365386962891e+00,-4.751525402069091797e+00,-6.579090595245361328e+00
8.370000000000000284e+01,-4.837240695953369141e+00,-5.158835411071777344e+00,-6.081697940826416016e+00,-3.378577828407287598e-01,6.524254322052001953e+00,-3.651786088943481445e+00,-1.205687165260314941e+00,-5.811337471008300781e+00,-4.721725940704345703e+00,-6.587488174438476562e+00
8.379999999999999716e+01,-4.824143409729003906e+00,-5.184823513031005859e+00,-6.092678070068359375e+00,-4.895013868808746338e-01,6.709993839263916016e+00,-3.606033086776733398e+00,-1.123156905174255371e+00,-5.808107852935791016e+00,-4.691290378570556641e+00,-6.595253944396972656e+00
8.390000000000000568e+01,-4.810690879821777344e+00,-5.210350990295410156e+00,-6.102771282196044922e+00,-6.364969611167907715e-01,6.901483058929443359e+00,-3.557955980300903320e+00,-1.039410233497619629e+00,-5.804614067077636719e+00,-4.660229682922363281e+00,-6.602405548095703125e+00
8.400000000000000000e+01,-4.796884059906005859e+00,-5.235417366027832031e+00,-6.112004756927490234e+00,-7.789750695228576660e-01,7.098271846771240234e+00,-3.506815910339355469e+00,-9.543941617012023926e-01,-5.800805091857910156e+00,-4.628531455993652344e+00,-6.608940124511718750e+00
8.410000000000000853e+01,-4.782722473144531250e+00,-5.260023117065429688e+00,-6.120402336120605469e+00,-9.170625805854797363e-01,7.299518108367919922e+00,-3.451518297195434570e+00,-8.681793212890625000e-01,-5.796672821044921875e+00,-4.596010208129882812e+00,-6.614918231964111328e+00
8.420000000000000284e+01,-4.768205165863037109e+00,-5.284165859222412109e+00,-6.127988815307617188e+00,-1.050882577896118164e+00,7.505125522613525391e+00,-3.392029285430908203e+00,-7.807702422142028809e-01,-5.792249679565429688e+00,-4.562548160552978516e+00,-6.620485305786132812e+00
8.429999999999999716e+01,-4.753331184387207031e+00,-5.307846069335937500e+00,-6.134813785552978516e+00,-1.180616497993469238e+00,7.715164661407470703e+00,-3.328244924545288086e+00,-6.921529769897460938e-01,-5.787532329559326172e+00,-4.528107166290283203e+00,-6.625690937042236328e+00
8.440000000000000568e+01,-4.738136291503906250e+00,-5.331097126007080078e+00,-6.141232490539550781e+00,-1.307133913040161133e+00,7.929447650909423828e+00,-3.259688138961791992e+00,-6.023163199424743652e-01,-5.782515048980712891e+00,-4.492653369903564453e+00,-6.630557060241699219e+00
8.450000000000000000e+01,-4.722559452056884766e+00,-5.353883266448974609e+00,-6.147351264953613281e+00,-1.430731534957885742e+00,8.147856712341308594e+00,-3.185955286026000977e+00,-5.113231539726257324e-01,-5.777158737182617188e+00,-4.456308364868164062e+00,-6.635293483734130859e+00
8.460000000000000853e+01,-4.706548690795898438e+00,-5.376166820526123047e+00,-6.153178215026855469e+00,-1.551473736763000488e+00,8.370493888854980469e+00,-3.106905221939086914e+00,-4.191940426826477051e-01,-5.771445751190185547e+00,-4.419136047363281250e+00,-6.639947414398193359e+00
8.470000000000000284e+01,-4.690103054046630859e+00,-5.397945880889892578e+00,-6.158719062805175781e+00,-1.669423222541809082e+00,8.597463607788085938e+00,-3.022393465042114258e+00,-3.259060382843017578e-01,-5.765347480773925781e+00,-4.381121158599853516e+00,-6.644516468048095703e+00
8.479999999999999716e+01,-4.673222064971923828e+00,-5.419219493865966797e+00,-6.163978099822998047e+00,-1.784641504287719727e+00,8.828872680664062500e+00,-2.932271718978881836e+00,-2.313917428255081177e-01,-5.758745670318603516e+00,-4.342247486114501953e+00,-6.648999214172363281e+00
8.490000000000000568e+01,-4.655903816223144531e+00,-5.439985752105712891e+00,-6.168963432312011719e+00,-1.897188663482666016e+00,9.064817428588867188e+00,-2.836368322372436523e+00,-1.356318145990371704e-01,-5.751618385314941406e+00,-4.302498817443847656e+00,-6.653394222259521484e+00
8.500000000000000000e+01,-4.638147830963134766e+00,-5.460243225097656250e+00,-6.173680305480957031e+00,-2.007123470306396484e+00,9.305346488952636719e+00,-2.734045743942260742e+00,-3.861419856548309326e-02,-5.743959903717041016e+00,-4.261858940124511719e+00,-6.657699584960937500e+00
8.510000000000000853e+01,-4.620038986206054688e+00,-5.480092525482177734e+00,-6.178135395050048828e+00,-2.114503383636474609e+00,9.550511360168457031e+00,-2.624893903732299805e+00,5.965096503496170044e-02,-5.735760211944580078e+00,-4.220310688018798828e+00,-6.661914348602294922e+00
8.520000000000000284e+01,-4.601699352264404297e+00,-5.499678611755371094e+00,-6.182334423065185547e+00,-2.219384431838989258e+00,9.800432205200195312e+00,-2.508708953857421875e+00,1.590655148029327393e-01,-5.726962089538574219e+00,-4.177787303924560547e+00,-6.666031837463378906e+00
8.529999999999999716e+01,-4.583128929138183594e+00,-5.519000530242919922e+00,-6.186282634735107422e+00,-2.321822404861450195e+00,1.005523300170898438e+01,-2.385283708572387695e+00,2.596175670623779297e-01,-5.717544555664062500e+00,-4.134084224700927734e+00,-6.670037269592285156e+00
8.540000000000000568e+01,-4.564314842224121094e+00,-5.538039684295654297e+00,-6.189985752105712891e+00,-2.421870708465576172e+00,1.031560707092285156e+01,-2.254583120346069336e+00,3.613034784793853760e-01,-5.707486152648925781e+00,-4.089154720306396484e+00,-6.673927307128906250e+00
8.550000000000000000e+01,-4.545141696929931641e+00,-5.556620121002197266e+00,-6.193449974060058594e+00,-2.519581317901611328e+00,1.058205604553222656e+01,-2.116489887237548828e+00,4.641072452068328857e-01,-5.696694850921630859e+00,-4.042969226837158203e+00,-6.677698612213134766e+00
8.560000000000000853e+01,-4.525582313537597656e+00,-5.574701309204101562e+00,-6.196678161621093750e+00,-2.615006446838378906e+00,1.085508060455322266e+01,-1.971087932586669922e+00,5.680294036865234375e-01,-5.685145378112792969e+00,-3.995497226715087891e+00,-6.681347846984863281e+00
8.570000000000000284e+01,-4.505635738372802734e+00,-5.592279911041259766e+00,-6.199677467346191406e+00,-2.708195447921752930e+00,1.113578033447265625e+01,-1.819033622741699219e+00,6.730456352233886719e-01,-5.672826290130615234e+00,-3.946706533432006836e+00,-6.684871673583984375e+00
8.579999999999999716e+01,-4.485301971435546875e+00,-5.609357833862304688e+00,-6.202452659606933594e+00,-2.799198627471923828e+00,1.142445659637451172e+01,-1.660164833068847656e+00,7.790232300758361816e-01,-5.659738540649414062e+00,-3.896585702896118164e+00,-6.688267707824707031e+00
8.590000000000000568e+01,-4.464567661285400391e+00,-5.625918388366699219e+00,-6.205008506774902344e+00,-2.888063669204711914e+00,1.172136878967285156e+01,-1.494260311126708984e+00,8.859409689903259277e-01,-5.645892143249511719e+00,-3.845209598541259766e+00,-6.691531181335449219e+00
8.600000000000000000e+01,-4.443295955657958984e+00,-5.641808032989501953e+00,-6.207349777221679688e+00,-2.974837303161621094e+00,1.202385044097900391e+01,-1.318592786788940430e+00,9.938265681266784668e-01,-5.631372451782226562e+00,-3.792567968368530273e+00,-6.694659233093261719e+00
8.610000000000000853e+01,-4.421422004699707031e+00,-5.657050609588623047e+00,-6.209480762481689453e+00,-3.059566020965576172e+00,1.231845951080322266e+01,-1.121625542640686035e+00,1.102687358856201172e+00,-5.616184234619140625e+00,-3.738779067993164062e+00,-6.697656154632568359e+00
8.620000000000000284e+01,-4.398911476135253906e+00,-5.671740055084228516e+00,-6.211407184600830078e+00,-3.142294645309448242e+00,1.259888648986816406e+01,-8.993026018142700195e-01,1.212527751922607422e+00,-5.600322723388671875e+00,-3.684116601943969727e+00,-6.700535297393798828e+00
8.629999999999999716e+01,-4.375826358795166016e+00,-5.685894966125488281e+00,-6.213153362274169922e+00,-3.223060369491577148e+00,1.285907745361328125e+01,-6.482000350952148438e-01,1.323352456092834473e+00,-5.583783626556396484e+00,-3.628576755523681641e+00,-6.703294754028320312e+00
8.640000000000000568e+01,-4.352190494537353516e+00,-5.699524879455566406e+00,-6.214731693267822266e+00,-3.301904201507568359e+00,1.309611797332763672e+01,-3.663141131401062012e-01,1.435168743133544922e+00,-5.566597938537597656e+00,-3.572147607803344727e+00,-6.705933570861816406e+00
8.650000000000000000e+01,-4.327975273132324219e+00,-5.712603092193603516e+00,-6.216145515441894531e+00,-3.378869533538818359e+00,1.330354785919189453e+01,-4.952762648463249207e-02,1.547985196113586426e+00,-5.548804759979248047e+00,-3.514816999435424805e+00,-6.708449840545654297e+00
8.660000000000000853e+01,-4.303084850311279297e+00,-5.725052833557128906e+00,-6.217398166656494141e+00,-3.453998327255249023e+00,1.346157073974609375e+01,3.141703903675079346e-01,1.661807179450988770e+00,-5.530399799346923828e+00,-3.456745147705078125e+00,-6.710853099822998047e+00
8.670000000000000284e+01,-4.277507781982421875e+00,-5.736862659454345703e+00,-6.218524456024169922e+00,-3.527541160583496094e+00,1.355990886688232422e+01,7.307099103927612305e-01,1.776639699935913086e+00,-5.511381149291992188e+00,-3.398031711578369141e+00,-6.713135242462158203e+00
8.679999999999999716e+01,-4.251240730285644531e+00,-5.748028755187988281e+00,-6.219614982604980469e+00,-3.600160121917724609e+00,1.357787799835205078e+01,1.210672378540039062e+00,1.892486214637756348e+00,-5.491742610931396484e+00,-3.338426113128662109e+00,-6.715228557586669922e+00
8.690000000000000568e+01,-4.224278926849365234e+00,-5.758547306060791016e+00,-6.220709323883056641e+00,-3.672219038009643555e+00,1.348786926269531250e+01,1.766878247261047363e+00,2.009351015090942383e+00,-5.471481800079345703e+00,-3.277905702590942383e+00,-6.717130184173583984e+00
8.700000000000000000e+01,-4.196619033813476562e+00,-5.768413543701171875e+00,-6.221809387207031250e+00,-3.743745565414428711e+00,1.323210716247558594e+01,2.420132637023925781e+00,2.127402067184448242e+00,-5.450525283813476562e+00,-3.216459035873413086e+00,-6.718835353851318359e+00
8.710000000000000853e+01,-4.168257236480712891e+00,-5.777624607086181641e+00,-6.222915649414062500e+00,-3.814745903015136719e+00,1.276923561096191406e+01,3.192392826080322266e+00,2.247174978256225586e+00,-5.428669929504394531e+00,-3.154075145721435547e+00,-6.720341682434082031e+00
8.720000000000000284e+01,-4.139189720153808594e+00,-5.786175727844238281e+00,-6.224001407623291016e+00,-3.885116100311279297e+00,1.210107707977294922e+01,4.082337379455566406e+00,2.368656873703002930e+00,-5.405974388122558594e+00,-3.090741634368896484e+00,-6.721647262573242188e+00
8.729999999999999716e+01,-4.109447956085205078e+00,-5.794057846069335938e+00,-6.225002288818359375e+00,-3.954596519470214844e+00,1.122042942047119141e+01,5.087261199951171875e+00,2.491852998733520508e+00,-5.382462024688720703e+00,-3.026447057723999023e+00,-6.722748756408691406e+00
8.740000000000000568e+01,-4.079087734222412109e+00,-5.801326274871826172e+00,-6.225917816162109375e+00,-4.023185729980468750e+00,1.009234237670898438e+01,6.211187362670898438e+00,2.616765975952148438e+00,-5.358170986175537109e+00,-2.961178541183471680e+00,-6.723643302917480469e+00
8.750000000000000000e+01,-4.048110008239746094e+00,-5.807988166809082031e+00,-6.226748466491699219e+00,-4.090893268585205078e+00,8.703758239746093750e+00,7.438935756683349609e+00,2.743416786193847656e+00,-5.333090305328369141e+00,-2.894924879074096680e+00,-6.724328994750976562e+00
8.760000000000000853e+01,-4.016397953033447266e+00,-5.814050674438476562e+00,-6.227496147155761719e+00,-4.157729148864746094e+00,7.085156440734863281e+00,8.651309013366699219e+00,2.871827125549316406e+00,-5.307210922241210938e+00,-2.827673196792602539e+00,-6.724802494049072266e+00
8.770000000000000284e+01,-3.983793973922729492e+00,-5.819632530212402344e+00,-6.228160858154296875e+00,-4.223704338073730469e+00,5.313935279846191406e+00,9.711704254150390625e+00,3.002021789550781250e+00,-5.280538558959960938e+00,-2.759410381317138672e+00,-6.725060939788818359e+00
8.779999999999999716e+01,-3.950236797332763672e+00,-5.824852466583251953e+00,-6.228744029998779297e+00,-4.288826942443847656e+00,3.549075365066528320e+00,1.049615669250488281e+01,3.134042024612426758e+00,-5.253184318542480469e+00,-2.690124034881591797e+00,-6.725101470947265625e+00
8.790000000000000568e+01,-3.915724754333496094e+00,-5.829723358154296875e+00,-6.229246139526367188e+00,-4.353107929229736328e+00,1.912964820861816406e+00,1.102325344085693359e+01,3.267892599105834961e+00,-5.225183486938476562e+00,-2.619801282882690430e+00,-6.724921703338623047e+00
8.800000000000000000e+01,-3.880491018295288086e+00,-5.834406852722167969e+00,-6.229668140411376953e+00,-4.416556358337402344e+00,4.371766448020935059e-01,1.132431316375732422e+01,3.403595447540283203e+00,-5.196578502655029297e+00,-2.548429012298583984e+00,-6.724518299102783203e+00
8.810000000000000853e+01,-3.844468355178833008e+00,-5.839004516601562500e+00,-6.230011463165283203e+00,-4.479182243347167969e+00,-8.720036745071411133e-01,1.141818523406982422e+01,3.541178941726684570e+00,-5.167379379272460938e+00,-2.475994348526000977e+00,-6.723888397216796875e+00
8.820000000000000284e+01,-3.807627677917480469e+00,-5.843520164489746094e+00,-6.230276584625244141e+00,-4.540993690490722656e+00,-2.011453390121459961e+00,1.132516574859619141e+01,3.680668830871582031e+00,-5.137577533721923828e+00,-2.402483463287353516e+00,-6.723029613494873047e+00
8.829999999999999716e+01,-3.769953727722167969e+00,-5.847951889038085938e+00,-6.230464458465576172e+00,-4.602001667022705078e+00,-2.974596261978149414e+00,1.108228683471679688e+01,3.822102546691894531e+00,-5.107159614562988281e+00,-2.327880859375000000e+00,-6.721935272216796875e+00
8.840000000000000568e+01,-3.731429815292358398e+00,-5.852298736572265625e+00,-6.230576038360595703e+00,-4.662214279174804688e+00,-3.764421224594116211e+00,1.072024059295654297e+01,3.965509891510009766e+00,-5.076114654541015625e+00,-2.252165079116821289e+00,-6.720602512359619141e+00
8.850000000000000000e+01,-3.692040681838989258e+00,-5.856558799743652344e+00,-6.230612277984619141e+00,-4.721640586853027344e+00,-4.399987220764160156e+00,1.026499938964843750e+01,4.110918045043945312e+00,-5.044433593750000000e+00,-2.175322294235229492e+00,-6.719027519226074219e+00
8.860000000000000853e+01,-3.651769638061523438e+00,-5.860730171203613281e+00,-6.230573654174804688e+00,-4.780289649963378906e+00,-4.898880958557128906e+00,9.738857269287109375e+00,4.258352756500244141e+00,-5.012108802795410156e+00,-2.097337245941162109e+00,-6.717206001281738281e+00
8.870000000000000284e+01,-3.610599279403686523e+00,-5.864811420440673828e+00,-6.230466842651367188e+00,-4.838183403015136719e+00,-5.273601055145263672e+00,9.158696174621582031e+00,4.407842159271240234e+00,-4.979131221771240234e+00,-2.018196582794189453e+00,-6.715136528015136719e+00
8.879999999999999716e+01,-3.568428277969360352e+00,-5.868794441223144531e+00,-6.230314731597900391e+00,-4.895372390747070312e+00,-5.561105728149414062e+00,8.559021949768066406e+00,4.559457302093505859e+00,-4.945487022399902344e+00,-1.937886357307434082e+00,-6.712818622589111328e+00
8.890000000000000568e+01,-3.525074958801269531e+00,-5.872665405273437500e+00,-6.230118751525878906e+00,-4.951846599578857422e+00,-5.777654647827148438e+00,7.956931591033935547e+00,4.713265895843505859e+00,-4.911162376403808594e+00,-1.856392145156860352e+00,-6.710249900817871094e+00
8.900000000000000000e+01,-3.480507135391235352e+00,-5.876421928405761719e+00,-6.229879856109619141e+00,-5.007610797882080078e+00,-5.942701816558837891e+00,7.369315624237060547e+00,4.869298934936523438e+00,-4.876147747039794922e+00,-1.773698806762695312e+00,-6.707427024841308594e+00
8.910000000000000853e+01,-3.434695243835449219e+00,-5.880060195922851562e+00,-6.229598522186279297e+00,-5.062674999237060547e+00,-6.083232402801513672e+00,6.813046455383300781e+00,5.027586460113525391e+00,-4.840433597564697266e+00,-1.689790725708007812e+00,-6.704346179962158203e+00
8.920000000000000284e+01,-3.387609243392944336e+00,-5.883577823638916016e+00,-6.229274749755859375e+00,-5.117046833038330078e+00,-6.203701019287109375e+00,6.288315296173095703e+00,5.188161373138427734e+00,-4.804010391235351562e+00,-1.604652881622314453e+00,-6.701004981994628906e+00
8.929999999999999716e+01,-3.339218378067016602e+00,-5.886972427368164062e+00,-6.228909492492675781e+00,-5.170732021331787109e+00,-6.310902118682861328e+00,5.796346664428710938e+00,5.351054668426513672e+00,-4.766868114471435547e+00,-1.518269181251525879e+00,-6.697399139404296875e+00
8.940000000000000568e+01,-3.289525985717773438e+00,-5.890239715576171875e+00,-6.228496551513671875e+00,-5.223720073699951172e+00,-6.406362533569335938e+00,5.335473537445068359e+00,5.516302585601806641e+00,-4.728940963745117188e+00,-1.430678606033325195e+00,-6.693542957305908203e+00
8.950000000000000000e+01,-3.238601207733154297e+00,-5.893375396728515625e+00,-6.228004455566406250e+00,-5.275935649871826172e+00,-6.491385459899902344e+00,4.903603553771972656e+00,5.683962345123291016e+00,-4.689980030059814453e+00,-1.341911554336547852e+00,-6.689412117004394531e+00
8.960000000000000853e+01,-3.186485052108764648e+00,-5.896379947662353516e+00,-6.227430343627929688e+00,-5.327379703521728516e+00,-6.567707061767578125e+00,4.497991085052490234e+00,5.854145050048828125e+00,-4.650044918060302734e+00,-1.252009034156799316e+00,-6.684937953948974609e+00
8.970000000000000284e+01,-3.133481979370117188e+00,-5.899267673492431641e+00,-6.226775169372558594e+00,-5.378062248229980469e+00,-6.636188030242919922e+00,4.116479873657226562e+00,6.026904106140136719e+00,-4.609146118164062500e+00,-1.160976648330688477e+00,-6.680108547210693359e+00
8.979999999999999716e+01,-3.079627752304077148e+00,-5.902039527893066406e+00,-6.226039886474609375e+00,-5.427992820739746094e+00,-6.698141574859619141e+00,3.756208896636962891e+00,6.202275276184082031e+00,-4.567269325256347656e+00,-1.068802475929260254e+00,-6.674920558929443359e+00
8.990000000000000568e+01,-3.024734020233154297e+00,-5.904657840728759766e+00,-6.225226402282714844e+00,-5.477180957794189453e+00,-6.754017353057861328e+00,3.415887832641601562e+00,6.380298137664794922e+00,-4.524399280548095703e+00,-9.754754304885864258e-01,-6.669370174407958984e+00
9.000000000000000000e+01,-2.968546628952026367e+00,-5.907061576843261719e+00,-6.224334716796875000e+00,-5.525634765625000000e+00,-6.804152488708496094e+00,3.094451189041137695e+00,6.561009883880615234e+00,-4.480523586273193359e+00,-8.809829950332641602e-01,-6.663451671600341797e+00
9.010000000000000853e+01,-2.911422014236450195e+00,-5.909276485443115234e+00,-6.223366737365722656e+00,-5.573364734649658203e+00,-6.848864555358886719e+00,2.790890693664550781e+00,6.744467258453369141e+00,-4.435620784759521484e+00,-7.852659225463867188e-01,-6.657063007354736328e+00
9.020000000000000284e+01,-2.853418350219726562e+00,-5.911305427551269531e+00,-6.222256660461425781e+00,-5.620359420776367188e+00,-6.888549804687500000e+00,2.504011869430541992e+00,6.931315898895263672e+00,-4.389485836029052734e+00,-6.882842779159545898e-01,-6.650141716003417969e+00
9.029999999999999716e+01,-2.794525146484375000e+00,-5.913146018981933594e+00,-6.220950126647949219e+00,-5.666610240936279297e+00,-6.924543380737304688e+00,2.230288267135620117e+00,7.121918201446533203e+00,-4.341999530792236328e+00,-5.900259613990783691e-01,-6.642682075500488281e+00
9.040000000000000568e+01,-2.734731435775756836e+00,-5.914795875549316406e+00,-6.219404220581054688e+00,-5.712123870849609375e+00,-6.957257270812988281e+00,1.968539118766784668e+00,7.316600799560546875e+00,-4.293026924133300781e+00,-4.904860258102416992e-01,-6.634679317474365234e+00
9.050000000000000000e+01,-2.674025058746337891e+00,-5.916252136230468750e+00,-6.217469215393066406e+00,-5.756903648376464844e+00,-6.986846446990966797e+00,1.718263745307922363e+00,7.516428470611572266e+00,-4.241098880767822266e+00,-3.897559940814971924e-01,-6.626082420349121094e+00
9.060000000000000853e+01,-2.612395048141479492e+00,-5.917512893676757812e+00,-6.215136528015136719e+00,-5.800952911376953125e+00,-7.013516902923583984e+00,1.478833198547363281e+00,7.720809936523437500e+00,-4.184919834136962891e+00,-2.878785133361816406e-01,-6.616849422454833984e+00
9.070000000000000284e+01,-2.549829959869384766e+00,-5.918574810028076172e+00,-6.212409019470214844e+00,-5.844274520874023438e+00,-7.037990093231201172e+00,1.248260259628295898e+00,7.929594516754150391e+00,-4.124485492706298828e+00,-1.848478913307189941e-01,-6.606973171234130859e+00
9.079999999999999716e+01,-2.486317634582519531e+00,-5.919435501098632812e+00,-6.209288597106933594e+00,-5.886871814727783203e+00,-7.061074733734130859e+00,1.024707674980163574e+00,8.142868995666503906e+00,-4.059695720672607422e+00,-8.067208528518676758e-02,-6.596388816833496094e+00
9.090000000000000568e+01,-2.421846389770507812e+00,-5.920092582702636719e+00,-6.205700874328613281e+00,-5.928657531738281250e+00,-7.082870960235595703e+00,8.078570961952209473e-01,8.360484123229980469e+00,-3.990096330642700195e+00,2.463999204337596893e-02,-6.585031509399414062e+00
9.100000000000000000e+01,-2.356403827667236328e+00,-5.920543193817138672e+00,-6.201523303985595703e+00,-5.969485282897949219e+00,-7.103415966033935547e+00,5.975207090377807617e-01,8.582290649414062500e+00,-3.915240287780761719e+00,1.310911327600479126e-01,-6.572896480560302734e+00
9.110000000000000853e+01,-2.289977550506591797e+00,-5.920785427093505859e+00,-6.196757793426513672e+00,-6.009358406066894531e+00,-7.122745990753173828e+00,3.935156762599945068e-01,8.808390617370605469e+00,-3.834985256195068359e+00,2.385591715574264526e-01,-6.559977531433105469e+00
9.120000000000000284e+01,-2.222555160522460938e+00,-5.920815467834472656e+00,-6.191406726837158203e+00,-6.048279285430908203e+00,-7.140896320343017578e+00,1.956644207239151001e-01,9.038888931274414062e+00,-3.749183416366577148e+00,3.469614684581756592e-01,-6.546237468719482422e+00
9.129999999999999716e+01,-2.154124498367309570e+00,-5.920630931854248047e+00,-6.185496807098388672e+00,-6.086304664611816406e+00,-7.157900333404541016e+00,3.794372081756591797e-03,9.273897171020507812e+00,-3.657684564590454102e+00,4.563218653202056885e-01,-6.531742572784423828e+00
9.140000000000000568e+01,-2.084673166275024414e+00,-5.920228958129882812e+00,-6.179103851318359375e+00,-6.123597145080566406e+00,-7.173791408538818359e+00,-1.822623759508132935e-01,9.513524055480957031e+00,-3.560334444046020508e+00,5.666722655296325684e-01,-6.516568183898925781e+00
9.150000000000000000e+01,-2.014182090759277344e+00,-5.919604301452636719e+00,-6.172317028045654297e+00,-6.160288810729980469e+00,-7.188601493835449219e+00,-3.626688718795776367e-01,9.757773399353027344e+00,-3.457006216049194336e+00,6.780173778533935547e-01,-6.500710964202880859e+00
9.160000000000000853e+01,-1.942634701728820801e+00,-5.918751716613769531e+00,-6.165161609649658203e+00,-6.196416378021240234e+00,-7.202362060546875000e+00,-5.375838279724121094e-01,1.000663566589355469e+01,-3.347577333450317383e+00,7.903621196746826172e-01,-6.484166145324707031e+00
9.170000000000000284e+01,-1.870017290115356445e+00,-5.917669296264648438e+00,-6.157639026641845703e+00,-6.231981277465820312e+00,-7.215102672576904297e+00,-7.071611285209655762e-01,1.026021766662597656e+01,-3.231858968734741211e+00,9.037135839462280273e-01,-6.466962337493896484e+00
9.179999999999999716e+01,-1.796316862106323242e+00,-5.916354656219482422e+00,-6.149749755859375000e+00,-6.266983509063720703e+00,-7.226854324340820312e+00,-8.715509772300720215e-01,1.051869201660156250e+01,-3.109064340591430664e+00,1.018080592155456543e+00,-6.449140548706054688e+00
9.190000000000000568e+01,-1.721520543098449707e+00,-5.914808273315429688e+00,-6.141494750976562500e+00,-6.301424026489257812e+00,-7.237644672393798828e+00,-1.030898809432983398e+00,1.078222274780273438e+01,-2.978740453720092773e+00,1.133468389511108398e+00,-6.430698871612548828e+00
9.200000000000000000e+01,-1.645614385604858398e+00,-5.913027286529541016e+00,-6.132879734039306641e+00,-6.335307121276855469e+00,-7.247501850128173828e+00,-1.185346364974975586e+00,1.105093765258789062e+01,-2.840662717819213867e+00,1.249882698059082031e+00,-6.411633014678955078e+00
9.210000000000000853e+01,-1.568584680557250977e+00,-5.911007881164550781e+00,-6.123962879180908203e+00,-6.368685722351074219e+00,-7.256465911865234375e+00,-1.335060000419616699e+00,1.132513141632080078e+01,-2.694764614105224609e+00,1.367329239845275879e+00,-6.391939163208007812e+00
9.220000000000000284e+01,-1.490416526794433594e+00,-5.908747673034667969e+00,-6.114759922027587891e+00,-6.401576519012451172e+00,-7.264914512634277344e+00,-1.480976939201354980e+00,1.160659599304199219e+01,-2.542058467864990234e+00,1.485813617706298828e+00,-6.371613025665283203e+00
9.229999999999999716e+01,-1.411095857620239258e+00,-5.906242847442626953e+00,-6.105270862579345703e+00,-6.433979988098144531e+00,-7.273020267486572266e+00,-1.623547911643981934e+00,1.189606189727783203e+01,-2.382516145706176758e+00,1.605341434478759766e+00,-6.350650787353515625e+00
9.240000000000000568e+01,-1.330608248710632324e+00,-5.903490543365478516e+00,-6.095495700836181641e+00,-6.465897083282470703e+00,-7.280790328979492188e+00,-1.762846350669860840e+00,1.219378852844238281e+01,-2.215916395187377930e+00,1.725918412208557129e+00,-6.329048633575439453e+00
9.250000000000000000e+01,-1.248938322067260742e+00,-5.900487422943115234e+00,-6.085438251495361328e+00,-6.497328281402587891e+00,-7.288232326507568359e+00,-1.898944735527038574e+00,1.250004482269287109e+01,-2.042030572891235352e+00,1.847537398338317871e+00,-6.306816577911376953e+00
9.260000000000000853e+01,-1.166071414947509766e+00,-5.897230625152587891e+00,-6.075095653533935547e+00,-6.528275012969970703e+00,-7.295353412628173828e+00,-2.031913518905639648e+00,1.281510639190673828e+01,-1.860621571540832520e+00,1.970137000083923340e+00,-6.284024238586425781e+00
9.270000000000000284e+01,-1.081986069679260254e+00,-5.893711090087890625e+00,-6.064416885375976562e+00,-6.558716773986816406e+00,-7.302160263061523438e+00,-2.161821126937866211e+00,1.313926124572753906e+01,-1.671443819999694824e+00,2.093708992004394531e+00,-6.260684013366699219e+00
9.279999999999999716e+01,-9.966365098953247070e-01,-5.889874935150146484e+00,-6.053365707397460938e+00,-6.588641166687011719e+00,-7.308660507202148438e+00,-2.288735151290893555e+00,1.346640968322753906e+01,-1.469027400016784668e+00,2.218238592147827148e+00,-6.236835002899169922e+00
9.290000000000000568e+01,-9.100900888442993164e-01,-5.885725021362304688e+00,-6.041942119598388672e+00,-6.618047714233398438e+00,-7.314859867095947266e+00,-2.412721633911132812e+00,1.378240394592285156e+01,-1.241488337516784668e+00,2.343743324279785156e+00,-6.212479114532470703e+00
9.300000000000000000e+01,-8.223449587821960449e-01,-5.881283283233642578e+00,-6.030146598815917969e+00,-6.646935462951660156e+00,-7.320765495300292969e+00,-2.533844947814941406e+00,1.408045005798339844e+01,-9.847625494003295898e-01,2.470744848251342773e+00,-6.187422752380371094e+00
9.310000000000000853e+01,-7.333869934082031250e-01,-5.876545429229736328e+00,-6.017979145050048828e+00,-6.675305843353271484e+00,-7.326383590698242188e+00,-2.652167558670043945e+00,1.435495758056640625e+01,-6.955734491348266602e-01,2.599511623382568359e+00,-6.161565303802490234e+00
9.320000000000000284e+01,-6.432239413261413574e-01,-5.871498107910156250e+00,-6.005439758300781250e+00,-6.703157424926757812e+00,-7.331721305847167969e+00,-2.767751455307006836e+00,1.460270023345947266e+01,-3.717096447944641113e-01,2.730065584182739258e+00,-6.134897708892822266e+00
9.329999999999999716e+01,-5.519250631332397461e-01,-5.866099834442138672e+00,-5.992529392242431641e+00,-6.730500698089599609e+00,-7.336784839630126953e+00,-2.880657672882080078e+00,1.481374835968017578e+01,-6.959956139326095581e-03,2.862446069717407227e+00,-6.107511997222900391e+00
9.340000000000000568e+01,-4.594864845275878906e-01,-5.860343456268310547e+00,-5.979253292083740234e+00,-6.757370471954345703e+00,-7.341578960418701172e+00,-2.990944385528564453e+00,1.496649742126464844e+01,4.117141366004943848e-01,2.996686697006225586e+00,-6.079459667205810547e+00
9.350000000000000000e+01,-3.658797144889831543e-01,-5.854188919067382812e+00,-5.965613365173339844e+00,-6.783767700195312500e+00,-7.346110343933105469e+00,-3.098669052124023438e+00,1.504961776733398438e+01,8.906825780868530273e-01,3.132820844650268555e+00,-6.050772666931152344e+00
9.360000000000000853e+01,-2.710392177104949951e-01,-5.847520351409912109e+00,-5.951607704162597656e+00,-6.809691429138183594e+00,-7.350384235382080078e+00,-3.203888177871704102e+00,1.503870677947998047e+01,1.442334532737731934e+00,3.270880699157714844e+00,-6.021471977233886719e+00
9.370000000000000284e+01,-1.749492734670639038e-01,-5.840325832366943359e+00,-5.937239170074462891e+00,-6.835143089294433594e+00,-7.354406833648681641e+00,-3.306657075881958008e+00,1.489859771728515625e+01,2.082163572311401367e+00,3.410892724990844727e+00,-5.991546630859375000e+00
9.379999999999999716e+01,-7.759772241115570068e-02,-5.832598686218261719e+00,-5.922571659088134766e+00,-6.860183238983154297e+00,-7.358183860778808594e+00,-3.407030105590820312e+00,1.455985736846923828e+01,2.836009025573730469e+00,3.552883625030517578e+00,-5.960990905761718750e+00
9.390000000000000568e+01,2.099264040589332581e-02,-5.824324131011962891e+00,-5.907631874084472656e+00,-6.884835720062255859e+00,-7.361719608306884766e+00,-3.505059242248535156e+00,1.398915290832519531e+01,3.724052906036376953e+00,3.696856498718261719e+00,-5.929806232452392578e+00
9.400000000000000000e+01,1.207276955246925354e-01,-5.815444469451904297e+00,-5.892418861389160156e+00,-6.909100532531738281e+00,-7.365021228790283203e+00,-3.600796699523925781e+00,1.319570064544677734e+01,4.739823818206787109e+00,3.842819690704345703e+00,-5.897992610931396484e+00
9.410000000000000853e+01,2.216006219387054443e-01,-5.805941104888916016e+00,-5.876934051513671875e+00,-6.932978153228759766e+00,-7.368093013763427734e+00,-3.694292783737182617e+00,1.215839576721191406e+01,5.884249687194824219e+00,3.990799903869628906e+00,-5.865541458129882812e+00
9.420000000000000284e+01,3.236082792282104492e-01,-5.795787334442138672e+00,-5.861121177673339844e+00,-6.956428050994873047e+00,-7.370939731597900391e+00,-3.785596609115600586e+00,1.084305286407470703e+01,7.159963607788085938e+00,4.140824317932128906e+00,-5.832444667816162109e+00
9.429999999999999716e+01,4.267344772815704346e-01,-5.784891605377197266e+00,-5.844868183135986328e+00,-6.979365825653076172e+00,-7.373566150665283203e+00,-3.874756097793579102e+00,9.238735198974609375e+00,8.537836074829101562e+00,4.292927742004394531e+00,-5.798689365386962891e+00
9.440000000000000568e+01,5.309819579124450684e-01,-5.773232936859130859e+00,-5.828170776367187500e+00,-7.001788139343261719e+00,-7.375977516174316406e+00,-3.961819410324096680e+00,7.388077735900878906e+00,9.867076873779296875e+00,4.447148799896240234e+00,-5.764260292053222656e+00
9.450000000000000000e+01,6.363110542297363281e-01,-5.760805130004882812e+00,-5.811036586761474609e+00,-7.023703575134277344e+00,-7.378182411193847656e+00,-4.046852111816406250e+00,5.401500225067138672e+00,1.099506378173828125e+01,4.603515625000000000e+00,-5.729149341583251953e+00
9.460000000000000853e+01,7.425936460494995117e-01,-5.747604846954345703e+00,-5.793612003326416016e+00,-7.045286178588867188e+00,-7.380339145660400391e+00,-4.130768299102783203e+00,3.457527637481689453e+00,1.180598640441894531e+01,4.762056350708007812e+00,-5.693347454071044922e+00
9.470000000000000284e+01,8.498169183731079102e-01,-5.733646392822265625e+00,-5.775894165039062500e+00,-7.066513538360595703e+00,-7.382531166076660156e+00,-4.214065551757812500e+00,1.668899893760681152e+00,1.234464645385742188e+01,4.922801494598388672e+00,-5.656845092773437500e+00
9.479999999999999716e+01,9.580115675926208496e-01,-5.719017028808593750e+00,-5.757785320281982422e+00,-7.087235927581787109e+00,-7.384759426116943359e+00,-4.296750545501708984e+00,6.027869880199432373e-02,1.263548469543457031e+01,5.085790157318115234e+00,-5.619632720947265625e+00
9.490000000000000568e+01,1.067183494567871094e+00,-5.703718662261962891e+00,-5.739284038543701172e+00,-7.107450485229492188e+00,-7.387022972106933594e+00,-4.378829479217529297e+00,-1.362031698226928711e+00,1.269978141784667969e+01,5.251126289367675781e+00,-5.581597328186035156e+00
9.500000000000000000e+01,1.177337288856506348e+00,-5.687745094299316406e+00,-5.720390319824218750e+00,-7.127158164978027344e+00,-7.389321327209472656e+00,-4.460311412811279297e+00,-2.594630956649780273e+00,1.256152248382568359e+01,5.418890953063964844e+00,-5.542528629302978516e+00
9.510000000000000853e+01,1.288477897644042969e+00,-5.671093463897705078e+00,-5.701103210449218750e+00,-7.146357059478759766e+00,-7.391654491424560547e+00,-4.541200160980224609e+00,-3.630072593688964844e+00,1.226518154144287109e+01,5.589187622070312500e+00,-5.502500534057617188e+00
9.520000000000000284e+01,1.400613546371459961e+00,-5.653805732727050781e+00,-5.681386470794677734e+00,-7.165007114410400391e+00,-7.394021987915039062e+00,-4.621501922607421875e+00,-4.475772380828857422e+00,1.184111690521240234e+01,5.762057781219482422e+00,-5.461505413055419922e+00
9.529999999999999716e+01,1.513751506805419922e+00,-5.635909080505371094e+00,-5.661095619201660156e+00,-7.182948589324951172e+00,-7.396423816680908203e+00,-4.701221466064453125e+00,-5.157070159912109375e+00,1.132085895538330078e+01,5.937538623809814453e+00,-5.419529914855957031e+00
9.540000000000000568e+01,1.627897381782531738e+00,-5.617399215698242188e+00,-5.640215873718261719e+00,-7.200164794921875000e+00,-7.398859977722167969e+00,-4.780363082885742188e+00,-5.687930107116699219e+00,1.072431850433349609e+01,6.115668296813964844e+00,-5.376559734344482422e+00
9.550000000000000000e+01,1.743056774139404297e+00,-5.598270893096923828e+00,-5.618747711181640625e+00,-7.216655254364013672e+00,-7.401329517364501953e+00,-4.858932018280029297e+00,-6.085984706878662109e+00,1.007309913635253906e+01,6.296485424041748047e+00,-5.332580566406250000e+00
9.560000000000000853e+01,1.859234213829040527e+00,-5.578522682189941406e+00,-5.596668720245361328e+00,-7.232477188110351562e+00,-7.403764724731445312e+00,-4.936751365661621094e+00,-6.392285823822021484e+00,9.405115127563476562e+00,6.480030536651611328e+00,-5.287580013275146484e+00
9.570000000000000284e+01,1.976432561874389648e+00,-5.558151721954345703e+00,-5.573936939239501953e+00,-7.247733592987060547e+00,-7.406082153320312500e+00,-5.013604640960693359e+00,-6.622896194458007812e+00,8.738210678100585938e+00,6.666344165802001953e+00,-5.241543769836425781e+00
9.579999999999999716e+01,2.094664573669433594e+00,-5.537149429321289062e+00,-5.550541877746582031e+00,-7.262417793273925781e+00,-7.408283233642578125e+00,-5.089502811431884766e+00,-6.803102493286132812e+00,8.092335700988769531e+00,6.855465412139892578e+00,-5.194456577301025391e+00
9.590000000000000568e+01,2.214393615722656250e+00,-5.515337944030761719e+00,-5.526350975036621094e+00,-7.276441574096679688e+00,-7.410368919372558594e+00,-5.164453506469726562e+00,-6.957133293151855469e+00,7.481362819671630859e+00,7.047436237335205078e+00,-5.146303176879882812e+00
9.600000000000000000e+01,2.335833549499511719e+00,-5.492682933807373047e+00,-5.501302719116210938e+00,-7.289762973785400391e+00,-7.412340164184570312e+00,-5.238468647003173828e+00,-7.089010238647460938e+00,6.904863357543945312e+00,7.242295742034912109e+00,-5.097068309783935547e+00
9.610000000000000853e+01,2.458989143371582031e+00,-5.469207763671875000e+00,-5.475456237792968750e+00,-7.302396774291992188e+00,-7.414197921752929688e+00,-5.311558723449707031e+00,-7.206251621246337891e+00,6.364287376403808594e+00,7.439942359924316406e+00,-5.046590328216552734e+00
9.620000000000000284e+01,2.583860874176025391e+00,-5.444952964782714844e+00,-5.448900699615478516e+00,-7.314370632171630859e+00,-7.415944099426269531e+00,-5.383732795715332031e+00,-7.310605525970458984e+00,5.857882499694824219e+00,7.640001296997070312e+00,-4.994352817535400391e+00
9.629999999999999716e+01,2.710469722747802734e+00,-5.419909477233886719e+00,-5.421632766723632812e+00,-7.325681209564208984e+00,-7.417579650878906250e+00,-5.455001354217529297e+00,-7.403833389282226562e+00,5.383147239685058594e+00,7.843121051788330078e+00,-4.939978599548339844e+00
9.640000000000000568e+01,2.838838100433349609e+00,-5.394067287445068359e+00,-5.393648624420166016e+00,-7.336322784423828125e+00,-7.419105529785156250e+00,-5.525374889373779297e+00,-7.487575531005859375e+00,4.937122344970703125e+00,8.049543380737304688e+00,-4.883347511291503906e+00
9.650000000000000000e+01,2.968989610671997070e+00,-5.367427825927734375e+00,-5.364943504333496094e+00,-7.346291542053222656e+00,-7.420523166656494141e+00,-5.594861984252929688e+00,-7.563103675842285156e+00,4.516886234283447266e+00,8.259907722473144531e+00,-4.823395252227783203e+00
9.660000000000000853e+01,3.100965976715087891e+00,-5.340098381042480469e+00,-5.335514545440673828e+00,-7.355583190917968750e+00,-7.421833515167236328e+00,-5.663472652435302734e+00,-7.631541252136230469e+00,4.119873046875000000e+00,8.474828720092773438e+00,-4.759027481079101562e+00
9.670000000000000284e+01,3.234790086746215820e+00,-5.312110424041748047e+00,-5.305374622344970703e+00,-7.364198207855224609e+00,-7.423038005828857422e+00,-5.731216907501220703e+00,-7.693281173706054688e+00,3.744841814041137695e+00,8.694290161132812500e+00,-4.689979553222656250e+00
9.679999999999999716e+01,3.370468378067016602e+00,-5.283516883850097656e+00,-5.274595737457275391e+00,-7.372182846069335938e+00,-7.424137115478515625e+00,-5.798103332519531250e+00,-7.748695373535156250e+00,3.390617847442626953e+00,8.917968750000000000e+00,-4.615690231323242188e+00
9.690000000000000568e+01,3.508027076721191406e+00,-5.254329204559326172e+00,-5.243183135986328125e+00,-7.379545211791992188e+00,-7.425132751464843750e+00,-5.864140987396240234e+00,-7.798126220703125000e+00,3.056105136871337891e+00,9.145970344543457031e+00,-4.535968780517578125e+00
9.700000000000000000e+01,3.647490739822387695e+00,-5.224539279937744141e+00,-5.211133956909179688e+00,-7.386281967163085938e+00,-7.426025867462158203e+00,-5.929338932037353516e+00,-7.842215538024902344e+00,2.739473581314086914e+00,9.378400802612304688e+00,-4.450666904449462891e+00
9.710000000000000853e+01,3.788889408111572266e+00,-5.194138050079345703e+00,-5.178291320800781250e+00,-7.392455577850341797e+00,-7.426816463470458984e+00,-5.993707180023193359e+00,-7.882417201995849609e+00,2.436891555786132812e+00,9.615371704101562500e+00,-4.359633922576904297e+00
9.720000000000000284e+01,3.932260751724243164e+00,-5.163109302520751953e+00,-5.144499301910400391e+00,-7.398204326629638672e+00,-7.427503108978271484e+00,-6.057229042053222656e+00,-7.918995380401611328e+00,2.147537469863891602e+00,9.856990814208984375e+00,-4.262713432312011719e+00
9.729999999999999716e+01,4.077631950378417969e+00,-5.131445407867431641e+00,-5.109716415405273438e+00,-7.403587818145751953e+00,-7.428060054779052734e+00,-6.119789123535156250e+00,-7.952133655548095703e+00,1.870850801467895508e+00,1.010333156585693359e+01,-4.159759044647216797e+00
9.740000000000000568e+01,4.225029468536376953e+00,-5.099137783050537109e+00,-5.073870658874511719e+00,-7.408618927001953125e+00,-7.428494453430175781e+00,-6.181410312652587891e+00,-7.982168674468994141e+00,1.605798244476318359e+00,1.035433292388916016e+01,-4.050660133361816406e+00
9.750000000000000000e+01,4.374481678009033203e+00,-5.066177368164062500e+00,-5.036863803863525391e+00,-7.413456439971923828e+00,-7.428833007812500000e+00,-6.242141246795654297e+00,-8.009942054748535156e+00,1.350130796432495117e+00,1.061009216308593750e+01,-3.935261487960815430e+00
9.760000000000000853e+01,4.526021480560302734e+00,-5.032555103302001953e+00,-4.999009609222412109e+00,-7.418208122253417969e+00,-7.429080963134765625e+00,-6.301991939544677734e+00,-8.036215782165527344e+00,1.102159142494201660e+00,1.087071895599365234e+01,-3.813398361206054688e+00
9.770000000000000284e+01,4.679739475250244141e+00,-4.998253822326660156e+00,-4.960297107696533203e+00,-7.422873973846435547e+00,-7.429234981536865234e+00,-6.360973358154296875e+00,-8.061060905456542969e+00,8.616070747375488281e-01,1.113632678985595703e+01,-3.684903383255004883e+00
9.779999999999999716e+01,4.835680961608886719e+00,-4.963263034820556641e+00,-4.920709609985351562e+00,-7.427452087402343750e+00,-7.429298400878906250e+00,-6.419096946716308594e+00,-8.084521293640136719e+00,6.282666921615600586e-01,1.140704727172851562e+01,-3.549445152282714844e+00
9.790000000000000568e+01,4.993875503540039062e+00,-4.927573680877685547e+00,-4.880231380462646484e+00,-7.431940555572509766e+00,-7.429271697998046875e+00,-6.476373195648193359e+00,-8.106637001037597656e+00,4.019355177879333496e-01,1.168309020996093750e+01,-3.406090021133422852e+00
9.800000000000000000e+01,5.154355525970458984e+00,-4.891174316406250000e+00,-4.838845252990722656e+00,-7.436336994171142578e+00,-7.429155826568603516e+00,-6.532812595367431641e+00,-8.127442359924316406e+00,1.824170947074890137e-01,1.196463108062744141e+01,-3.254541397094726562e+00
9.810000000000000853e+01,5.317153930664062500e+00,-4.854057312011718750e+00,-4.796532630920410156e+00,-7.440642833709716797e+00,-7.428952693939208984e+00,-6.588426113128662109e+00,-8.146980285644531250e+00,-3.047966025769710541e-02,1.225310420989990234e+01,-3.095846414566040039e+00
9.820000000000000284e+01,5.482305049896240234e+00,-4.816161632537841797e+00,-4.753184795379638672e+00,-7.444846153259277344e+00,-7.428663253784179688e+00,-6.643222808837890625e+00,-8.165283203125000000e+00,-2.369405627250671387e-01,1.254941463470458984e+01,-2.930456399917602539e+00
9.829999999999999716e+01,5.649864673614501953e+00,-4.777235031127929688e+00,-4.708618640899658203e+00,-7.448934078216552734e+00,-7.428287982940673828e+00,-6.697215557098388672e+00,-8.182389259338378906e+00,-4.371462464332580566e-01,1.285409736633300781e+01,-2.757913827896118164e+00
9.840000000000000568e+01,5.819943904876708984e+00,-4.737332820892333984e+00,-4.662802696228027344e+00,-7.452903747558593750e+00,-7.427828311920166016e+00,-6.750412464141845703e+00,-8.198334693908691406e+00,-6.312721967697143555e-01,1.316753387451171875e+01,-2.577891588211059570e+00
9.850000000000000000e+01,5.992597579956054688e+00,-4.696466445922851562e+00,-4.615705490112304688e+00,-7.456751823425292969e+00,-7.427285671234130859e+00,-6.802822113037109375e+00,-8.213147163391113281e+00,-8.194890022277832031e-01,1.349001216888427734e+01,-2.390147447586059570e+00
9.860000000000000853e+01,6.167862892150878906e+00,-4.654623031616210938e+00,-4.567295551300048828e+00,-7.460475921630859375e+00,-7.426661014556884766e+00,-6.854453563690185547e+00,-8.226862907409667969e+00,-1.001962661743164062e+00,1.382182121276855469e+01,-2.194435119628906250e+00
9.870000000000000284e+01,6.345777034759521484e+00,-4.611787319183349609e+00,-4.517541885375976562e+00,-7.464072704315185547e+00,-7.425955295562744141e+00,-6.905317783355712891e+00,-8.239513397216796875e+00,-1.178854227066040039e+00,1.416324520111083984e+01,-1.990518808364868164e+00
9.879999999999999716e+01,6.526379108428955078e+00,-4.567945957183837891e+00,-4.466454029083251953e+00,-7.467538356781005859e+00,-7.425169467926025391e+00,-6.955422878265380859e+00,-8.251130104064941406e+00,-1.350320577621459961e+00,1.451379394531250000e+01,-1.777570247650146484e+00
9.890000000000000568e+01,6.709706306457519531e+00,-4.523084640502929688e+00,-4.414100646972656250e+00,-7.470868587493896484e+00,-7.424286365509033203e+00,-7.004773139953613281e+00,-8.261789321899414062e+00,-1.516621112823486328e+00,1.485966682434082031e+01,-1.543727517127990723e+00
9.900000000000000000e+01,6.895933628082275391e+00,-4.477145195007324219e+00,-4.360456943511962891e+00,-7.474061012268066406e+00,-7.423213958740234375e+00,-7.053349494934082031e+00,-8.271955490112304688e+00,-1.678884863853454590e+00,1.519038391113281250e+01,-1.280654668807983398e+00
9.910000000000000853e+01,7.085805416107177734e+00,-4.429891586303710938e+00,-4.305562973022460938e+00,-7.477114677429199219e+00,-7.421941280364990234e+00,-7.101157188415527344e+00,-8.281740188598632812e+00,-1.837443709373474121e+00,1.549798011779785156e+01,-9.839265346527099609e-01
9.920000000000000284e+01,7.279496669769287109e+00,-4.381264209747314453e+00,-4.249740123748779297e+00,-7.480046749114990234e+00,-7.420431613922119141e+00,-7.148201942443847656e+00,-8.291151046752929688e+00,-1.992379188537597656e+00,1.577822113037109375e+01,-6.508177518844604492e-01
9.929999999999999716e+01,7.477685451507568359e+00,-4.330667018890380859e+00,-4.193021774291992188e+00,-7.482856750488281250e+00,-7.418528079986572266e+00,-7.194489479064941406e+00,-8.300199508666992188e+00,-2.143771171569824219e+00,1.602728271484375000e+01,-2.787578999996185303e-01
9.940000000000000568e+01,7.680591583251953125e+00,-4.276074409484863281e+00,-4.135395050048828125e+00,-7.485543727874755859e+00,-7.416214466094970703e+00,-7.240023136138916016e+00,-8.308892250061035156e+00,-2.291697025299072266e+00,1.622545433044433594e+01,1.443172842264175415e-01
9.950000000000000000e+01,7.887985706329345703e+00,-4.217201232910156250e+00,-4.076848030090332031e+00,-7.488105297088623047e+00,-7.413494110107421875e+00,-7.284806728363037109e+00,-8.317236900329589844e+00,-2.436233758926391602e+00,1.635518264770507812e+01,6.288731694221496582e-01
9.960000000000000853e+01,8.099808692932128906e+00,-4.154021263122558594e+00,-4.017412662506103516e+00,-7.490542888641357422e+00,-7.410369873046875000e+00,-7.328847885131835938e+00,-8.325242042541503906e+00,-2.577455759048461914e+00,1.639995574951171875e+01,1.183706521987915039e+00
9.970000000000000284e+01,8.316102027893066406e+00,-4.086276531219482422e+00,-3.957367897033691406e+00,-7.492879390716552734e+00,-7.406877994537353516e+00,-7.372262477874755859e+00,-8.332914352416992188e+00,-2.715435981750488281e+00,1.633010482788085938e+01,1.823517680168151855e+00
9.979999999999999716e+01,8.536590576171875000e+00,-4.013369083404541016e+00,-3.896760702133178711e+00,-7.495115756988525391e+00,-7.403019905090332031e+00,-7.415082454681396484e+00,-8.340261459350585938e+00,-2.850245714187622070e+00,1.609400367736816406e+01,2.568657636642456055e+00
9.990000000000000568e+01,8.761339187622070312e+00,-3.935110807418823242e+00,-3.835587024688720703e+00,-7.497252464294433594e+00,-7.398677349090576172e+00,-7.457168102264404297e+00,-8.347290039062500000e+00,-2.981954574584960938e+00,1.561687946319580078e+01,3.450606346130371094e+00
1.000000000000000000e+02,8.990450859069824219e+00,-3.851355314254760742e+00,-3.773807048797607422e+00,-7.499279022216796875e+00,-7.393827438354492188e+00,-7.498486995697021484e+00,-8.354007720947265625e+00,-3.110630989074707031e+00,1.488843441009521484e+01,4.478569984436035156e+00
1.001000000000000085e+02,9.224034309387207031e+00,-3.761953592300415039e+00,-3.711136579513549805e+00,-7.501120090484619141e+00,-7.388470172882080078e+00,-7.539041996002197266e+00,-8.360421180725097656e+00,-3.236341714859008789e+00,1.391655158996582031e+01,5.643489837646484375e+00
1.002000000000000028e+02,9.462200164794921875e+00,-3.666752815246582031e+00,-3.647509098052978516e+00,-7.502758502960205078e+00,-7.382618427276611328e+00,-7.578852176666259766e+00,-8.366538047790527344e+00,-3.359151840209960938e+00,1.266487503051757812e+01,6.949092864990234375e+00
1.002999999999999972e+02,9.705022811889648438e+00,-3.565606355667114258e+00,-3.582912445068359375e+00,-7.504191398620605469e+00,-7.376417160034179688e+00,-7.618096828460693359e+00,-8.372360229492187500e+00,-3.479125261306762695e+00,1.109900856018066406e+01,8.395668983459472656e+00
1.004000000000000057e+02,9.952442169189453125e+00,-3.458405494689941406e+00,-3.517333745956420898e+00,-7.505415916442871094e+00,-7.369915962219238281e+00,-7.656832695007324219e+00,-8.377899169921875000e+00,-3.596324682235717773e+00,9.227799415588378906e+00,9.903942108154296875e+00
1.005000000000000000e+02,1.020454978942871094e+01,-3.344997882843017578e+00,-3.450761079788208008e+00,-7.506429195404052734e+00,-7.363115787506103516e+00,-7.695060729980468750e+00,-8.383161544799804688e+00,-3.710810661315917969e+00,7.125267982482910156e+00,1.128988552093505859e+01
1.006000000000000085e+02,1.046145820617675781e+01,-3.225050687789916992e+00,-3.383181810379028320e+00,-7.507229328155517578e+00,-7.356016635894775391e+00,-7.732781410217285156e+00,-8.388151168823242188e+00,-3.822643280029296875e+00,4.949835300445556641e+00,1.238767910003662109e+01
1.007000000000000028e+02,1.072336864471435547e+01,-3.097717046737670898e+00,-3.314582824707031250e+00,-7.507812500000000000e+00,-7.348619937896728516e+00,-7.769996166229248047e+00,-8.392874717712402344e+00,-3.931881189346313477e+00,2.884016990661621094e+00,1.315211391448974609e+01
1.007999999999999972e+02,1.099042034149169922e+01,-2.962710142135620117e+00,-3.244951963424682617e+00,-7.508176326751708984e+00,-7.340926647186279297e+00,-7.806705474853515625e+00,-8.397337913513183594e+00,-4.038580894470214844e+00,1.005105495452880859e+00,1.363349819183349609e+01
1.009000000000000057e+02,1.126273918151855469e+01,-2.819802045822143555e+00,-3.174276590347290039e+00,-7.508317947387695312e+00,-7.332936286926269531e+00,-7.842910289764404297e+00,-8.401546478271484375e+00,-4.142798423767089844e+00,-6.740598082542419434e-01,1.385295581817626953e+01
1.010000000000000000e+02,1.154132461547851562e+01,-2.669560909271240234e+00,-3.102542400360107422e+00,-7.508234500885009766e+00,-7.324650287628173828e+00,-7.878611564636230469e+00,-8.405506134033203125e+00,-4.244588375091552734e+00,-2.148131847381591797e+00,1.383434581756591797e+01
1.011000000000000085e+02,1.182774829864501953e+01,-2.512616634368896484e+00,-3.029736518859863281e+00,-7.507922649383544922e+00,-7.316069602966308594e+00,-7.913809299468994141e+00,-8.409220695495605469e+00,-4.344004631042480469e+00,-3.412072420120239258e+00,1.361059951782226562e+01
1.012000000000000028e+02,1.212233543395996094e+01,-2.348699092864990234e+00,-2.955845832824707031e+00,-7.507379531860351562e+00,-7.307193756103515625e+00,-7.948505401611328125e+00,-8.412697792053222656e+00,-4.441100120544433594e+00,-4.461231708526611328e+00,1.323007869720458984e+01
1.012999999999999972e+02,1.242534923553466797e+01,-2.177582025527954102e+00,-2.880856037139892578e+00,-7.506602764129638672e+00,-7.298025131225585938e+00,-7.982699394226074219e+00,-8.415959358215332031e+00,-4.536046504974365234e+00,-5.314040660858154297e+00,1.272383975982666016e+01
1.014000000000000057e+02,1.273706531524658203e+01,-1.999032020568847656e+00,-2.804753780364990234e+00,-7.505589485168457031e+00,-7.288562774658203125e+00,-8.016393661499023438e+00,-8.419178009033203125e+00,-4.629870414733886719e+00,-5.995832443237304688e+00,1.212311458587646484e+01
1.015000000000000000e+02,1.305776119232177734e+01,-1.812807798385620117e+00,-2.727524518966674805e+00,-7.504334449768066406e+00,-7.278808593750000000e+00,-8.049588203430175781e+00,-8.422437667846679688e+00,-4.723014354705810547e+00,-6.517418861389160156e+00,1.144543361663818359e+01
1.016000000000000085e+02,1.338720130920410156e+01,-1.618275523185729980e+00,-2.649154901504516602e+00,-7.502836704254150391e+00,-7.268762588500976562e+00,-8.082283973693847656e+00,-8.425736427307128906e+00,-4.815484046936035156e+00,-6.911344528198242188e+00,1.072450637817382812e+01
1.017000000000000028e+02,1.371331214904785156e+01,-1.404963135719299316e+00,-2.569623470306396484e+00,-7.501089096069335938e+00,-7.258425235748291016e+00,-8.114481925964355469e+00,-8.429076194763183594e+00,-4.907287120819091797e+00,-7.214042663574218750e+00,9.994648933410644531e+00
1.017999999999999972e+02,1.402586269378662109e+01,-1.164746761322021484e+00,-2.488912105560302734e+00,-7.499086856842041016e+00,-7.247774124145507812e+00,-8.146173477172851562e+00,-8.432455062866210938e+00,-4.998432636260986328e+00,-7.442842483520507812e+00,9.273983955383300781e+00
1.019000000000000057e+02,1.431750679016113281e+01,-8.935422897338867188e-01,-2.407005071640014648e+00,-7.496826171875000000e+00,-7.236740589141845703e+00,-8.177334785461425781e+00,-8.435873985290527344e+00,-5.088926315307617188e+00,-7.629341602325439453e+00,8.584318161010742188e+00
1.020000000000000000e+02,1.458418750762939453e+01,-5.887616872787475586e-01,-2.323888063430786133e+00,-7.494303703308105469e+00,-7.225324153900146484e+00,-8.207964897155761719e+00,-8.439332008361816406e+00,-5.178774356842041016e+00,-7.789251804351806641e+00,7.932691574096679688e+00
1.021000000000000085e+02,1.482240867614746094e+01,-2.480399012565612793e-01,-2.239545106887817383e+00,-7.491518974304199219e+00,-7.213522434234619141e+00,-8.238061904907226562e+00,-8.442829132080078125e+00,-5.267981052398681641e+00,-7.926974296569824219e+00,7.318513870239257812e+00
1.022000000000000028e+02,1.501429271697998047e+01,1.395813226699829102e-01,-2.153962135314941406e+00,-7.488470077514648438e+00,-7.201337337493896484e+00,-8.267627716064453125e+00,-8.446365356445312500e+00,-5.356552600860595703e+00,-8.049835205078125000e+00,6.743020534515380859e+00
1.022999999999999972e+02,1.514347743988037109e+01,5.838689804077148438e-01,-2.067123651504516602e+00,-7.485154628753662109e+00,-7.188767910003662109e+00,-8.296660423278808594e+00,-8.449939727783203125e+00,-5.444493770599365234e+00,-8.159182548522949219e+00,6.203884601593017578e+00
1.024000000000000057e+02,1.519455146789550781e+01,1.093036055564880371e+00,-1.979061961174011230e+00,-7.481560230255126953e+00,-7.175815582275390625e+00,-8.325160980224609375e+00,-8.453552246093750000e+00,-5.531809806823730469e+00,-8.257316589355468750e+00,5.697917938232421875e+00
1.025000000000000000e+02,1.514039516448974609e+01,1.680537819862365723e+00,-1.889886617660522461e+00,-7.477692127227783203e+00,-7.162478446960449219e+00,-8.353128433227539062e+00,-8.457202911376953125e+00,-5.618506431579589844e+00,-8.345598220825195312e+00,5.222093105316162109e+00
1.026000000000000085e+02,1.493407535552978516e+01,2.364874124526977539e+00,-1.799634218215942383e+00,-7.473527908325195312e+00,-7.148761749267578125e+00,-8.380575180053710938e+00,-8.460891723632812500e+00,-5.704589366912841797e+00,-8.425687789916992188e+00,4.772805213928222656e+00
1.027000000000000028e+02,1.450591850280761719e+01,3.174947261810302734e+00,-1.708291888236999512e+00,-7.469061851501464844e+00,-7.134730339050292969e+00,-8.407591819763183594e+00,-8.464618682861328125e+00,-5.790062904357910156e+00,-8.498197555541992188e+00,4.348354816436767578e+00
1.027999999999999972e+02,1.384422302246093750e+01,4.120509624481201172e+00,-1.615813732147216797e+00,-7.464250564575195312e+00,-7.120418548583984375e+00,-8.434213638305664062e+00,-8.468306541442871094e+00,-5.874730110168457031e+00,-8.563545227050781250e+00,3.947415828704833984e+00
1.029000000000000057e+02,1.295702552795410156e+01,5.193009376525878906e+00,-1.522175073623657227e+00,-7.459074497222900391e+00,-7.105827808380126953e+00,-8.460438728332519531e+00,-8.471870422363281250e+00,-5.958364009857177734e+00,-8.622131347656250000e+00,3.568731069564819336e+00
1.030000000000000000e+02,1.181020641326904297e+01,6.396468639373779297e+00,-1.427364349365234375e+00,-7.453529834747314453e+00,-7.090957641601562500e+00,-8.486268043518066406e+00,-8.475309371948242188e+00,-6.040976047515869141e+00,-8.674300193786621094e+00,3.211168527603149414e+00
1.031000000000000085e+02,1.037369632720947266e+01,7.730385780334472656e+00,-1.331368327140808105e+00,-7.447610855102539062e+00,-7.075808048248291016e+00,-8.511700630187988281e+00,-8.478624343872070312e+00,-6.122576713562011719e+00,-8.721413612365722656e+00,2.871099472045898438e+00
1.032000000000000028e+02,8.654922485351562500e+00,9.124333381652832031e+00,-1.234125494956970215e+00,-7.441210269927978516e+00,-7.060379505157470703e+00,-8.536738395690917969e+00,-8.481818199157714844e+00,-6.203177928924560547e+00,-8.764454841613769531e+00,2.545862436294555664e+00
1.032999999999999972e+02,6.717761516571044922e+00,1.041040515899658203e+01,-1.135597348213195801e+00,-7.434267997741699219e+00,-7.044672012329101562e+00,-8.561377525329589844e+00,-8.484891891479492188e+00,-6.282789707183837891e+00,-8.803615570068359375e+00,2.234838247299194336e+00
1.034000000000000057e+02,4.707663059234619141e+00,1.143481731414794922e+01,-1.035771131515502930e+00,-7.426778793334960938e+00,-7.028685092926025391e+00,-8.585621833801269531e+00,-8.487845420837402344e+00,-6.361423492431640625e+00,-8.839107513427734375e+00,1.937372684478759766e+00
1.035000000000000000e+02,2.795543670654296875e+00,1.214649963378906250e+01,-9.346514940261840820e-01,-7.418735504150390625e+00,-7.012259006500244141e+00,-8.609298706054687500e+00,-8.490682601928710938e+00,-6.439089298248291016e+00,-8.871573448181152344e+00,1.651541471481323242e+00
1.036000000000000085e+02,1.055734276771545410e+00,1.259610748291015625e+01,-8.323463201522827148e-01,-7.410071372985839844e+00,-6.995381355285644531e+00,-8.632393836975097656e+00,-8.493403434753417969e+00,-6.515798091888427734e+00,-8.901946067810058594e+00,1.375119447708129883e+00
1.037000000000000028e+02,-4.996039867401123047e-01,1.280325126647949219e+01,-7.288777232170104980e-01,-7.400758743286132812e+00,-6.978106498718261719e+00,-8.654973030090332031e+00,-8.496008872985839844e+00,-6.591559886932373047e+00,-8.930731773376464844e+00,1.106945037841796875e+00
1.037999999999999972e+02,-1.865461468696594238e+00,1.278995895385742188e+01,-6.242375373840332031e-01,-7.390792369842529297e+00,-6.960433006286621094e+00,-8.677036285400390625e+00,-8.498499870300292969e+00,-6.666384696960449219e+00,-8.957975387573242188e+00,8.467864394187927246e-01
1.039000000000000057e+02,-3.037304878234863281e+00,1.258619594573974609e+01,-5.184354782104492188e-01,-7.380099773406982422e+00,-6.942360401153564453e+00,-8.698584556579589844e+00,-8.500877380371093750e+00,-6.740282535552978516e+00,-8.983720779418945312e+00,5.944191217422485352e-01
1.040000000000000000e+02,-4.010550022125244141e+00,1.223692512512207031e+01,-4.114789366722106934e-01,-7.368622303009033203e+00,-6.923868656158447266e+00,-8.719594955444335938e+00,-8.503126144409179688e+00,-6.813232898712158203e+00,-9.008009910583496094e+00,3.496246039867401123e-01
1.041000000000000085e+02,-4.800397396087646484e+00,1.176975631713867188e+01,-3.033677637577056885e-01,-7.356355667114257812e+00,-6.904806613922119141e+00,-8.739901542663574219e+00,-8.505171775817871094e+00,-6.885120391845703125e+00,-9.030886650085449219e+00,1.121905818581581116e-01
1.042000000000000028e+02,-5.431528568267822266e+00,1.121470260620117188e+01,-1.942476183176040649e-01,-7.343273639678955078e+00,-6.885142803192138672e+00,-8.759470939636230469e+00,-8.507010459899902344e+00,-6.955943107604980469e+00,-9.052390098571777344e+00,-1.180895268917083740e-01
1.042999999999999972e+02,-5.914463520050048828e+00,1.058840560913085938e+01,-8.418552577495574951e-02,-7.329348564147949219e+00,-6.864877223968505859e+00,-8.778303146362304688e+00,-8.508645057678222656e+00,-7.025713920593261719e+00,-9.072561264038085938e+00,-3.414164185523986816e-01
1.044000000000000057e+02,-6.279076099395751953e+00,9.921862602233886719e+00,2.683805674314498901e-02,-7.314624309539794922e+00,-6.844012737274169922e+00,-8.796396255493164062e+00,-8.510077476501464844e+00,-7.094444751739501953e+00,-9.091438293457031250e+00,-5.579850673675537109e-01
1.045000000000000000e+02,-6.558853626251220703e+00,9.246334075927734375e+00,1.388651579618453979e-01,-7.299207687377929688e+00,-6.822548866271972656e+00,-8.813751220703125000e+00,-8.511309623718261719e+00,-7.162147045135498047e+00,-9.109057426452636719e+00,-7.679852247238159180e-01
1.046000000000000085e+02,-6.768846035003662109e+00,8.578118324279785156e+00,2.519020438194274902e-01,-7.283096790313720703e+00,-6.800478458404541016e+00,-8.830381393432617188e+00,-8.512344360351562500e+00,-7.228833198547363281e+00,-9.125455856323242188e+00,-9.716011285781860352e-01
1.047000000000000028e+02,-6.940260410308837891e+00,7.938949108123779297e+00,3.659537136554718018e-01,-7.266290187835693359e+00,-6.777733325958251953e+00,-8.846398353576660156e+00,-8.513188362121582031e+00,-7.294522762298583984e+00,-9.140668869018554688e+00,-1.169012069702148438e+00
1.047999999999999972e+02,-7.087074279785156250e+00,7.335090637207031250e+00,4.810291826725006104e-01,-7.248838901519775391e+00,-6.754156112670898438e+00,-8.861730575561523438e+00,-8.513900756835937500e+00,-7.359293460845947266e+00,-9.154729843139648438e+00,-1.360392212867736816e+00
1.049000000000000057e+02,-7.214198589324951172e+00,6.766472339630126953e+00,5.971357822418212891e-01,-7.230761528015136719e+00,-6.729712009429931641e+00,-8.876353263854980469e+00,-8.514506340026855469e+00,-7.423165798187255859e+00,-9.167674064636230469e+00,-1.545910716056823730e+00
1.050000000000000000e+02,-7.327702045440673828e+00,6.233744621276855469e+00,7.142789363861083984e-01,-7.212053775787353516e+00,-6.704392910003662109e+00,-8.890257835388183594e+00,-8.515016555786132812e+00,-7.486128330230712891e+00,-9.179729461669921875e+00,-1.726179718971252441e+00
1.051000000000000085e+02,-7.428671360015869141e+00,5.734680652618408203e+00,8.324644565582275391e-01,-7.192712783813476562e+00,-6.678191184997558594e+00,-8.903438568115234375e+00,-8.515431404113769531e+00,-7.548181533813476562e+00,-9.191348075866699219e+00,-1.902313113212585449e+00
1.052000000000000028e+02,-7.519203662872314453e+00,5.266399860382080078e+00,9.516980051994323730e-01,-7.172733783721923828e+00,-6.651097774505615234e+00,-8.915887832641601562e+00,-8.515750885009765625e+00,-7.609336376190185547e+00,-9.202555656433105469e+00,-2.074437141418457031e+00
1.052999999999999972e+02,-7.600525856018066406e+00,4.826183795928955078e+00,1.071985125541687012e+00,-7.152112960815429688e+00,-6.623113155364990234e+00,-8.927600860595703125e+00,-8.515974998474121094e+00,-7.669603824615478516e+00,-9.213360786437988281e+00,-2.242639780044555664e+00
1.054000000000000057e+02,-7.674157619476318359e+00,4.410717487335205078e+00,1.193331599235534668e+00,-7.130846023559570312e+00,-6.594350337982177734e+00,-8.938611984252929688e+00,-8.516107559204101562e+00,-7.728994846343994141e+00,-9.223773956298828125e+00,-2.407007455825805664e+00
1.055000000000000000e+02,-7.740779399871826172e+00,4.018225193023681641e+00,1.315743327140808105e+00,-7.108929634094238281e+00,-6.564845561981201172e+00,-8.948931694030761719e+00,-8.516150474548339844e+00,-7.787518024444580078e+00,-9.233798027038574219e+00,-2.567624568939208984e+00
1.056000000000000085e+02,-7.800779342651367188e+00,3.647480010986328125e+00,1.439225673675537109e+00,-7.086359500885009766e+00,-6.534595489501953125e+00,-8.958554267883300781e+00,-8.516100883483886719e+00,-7.845184326171875000e+00,-9.243449211120605469e+00,-2.724573612213134766e+00
1.057000000000000028e+02,-7.854525089263916016e+00,3.297319650650024414e+00,1.563729166984558105e+00,-7.063192367553710938e+00,-6.503645896911621094e+00,-8.967518806457519531e+00,-8.515962600708007812e+00,-7.902005672454833984e+00,-9.252732276916503906e+00,-2.877935171127319336e+00
1.057999999999999972e+02,-7.902340888977050781e+00,2.966695547103881836e+00,1.689219355583190918e+00,-7.039474487304687500e+00,-6.472046852111816406e+00,-8.975845336914062500e+00,-8.515737533569335938e+00,-7.957991600036621094e+00,-9.261656761169433594e+00,-3.027788639068603516e+00
1.059000000000000057e+02,-7.945393085479736328e+00,2.652476787567138672e+00,1.815684199333190918e+00,-7.015244960784912109e+00,-6.439795494079589844e+00,-8.983530998229980469e+00,-8.515424728393554688e+00,-8.013152122497558594e+00,-9.270228385925292969e+00,-3.174210786819458008e+00
1.060000000000000000e+02,-7.984681606292724609e+00,2.351971149444580078e+00,1.943127512931823730e+00,-6.990504264831542969e+00,-6.406889438629150391e+00,-8.990574836730957031e+00,-8.515026092529296875e+00,-8.067499160766601562e+00,-9.278455734252929688e+00,-3.317277431488037109e+00
1.061000000000000085e+02,-8.020379066467285156e+00,2.064610481262207031e+00,2.071554422378540039e+00,-6.965250015258789062e+00,-6.373219013214111328e+00,-8.997057914733886719e+00,-8.514542579650878906e+00,-8.121042251586914062e+00,-9.286347389221191406e+00,-3.457062005996704102e+00
1.062000000000000028e+02,-8.052672386169433594e+00,1.789823293685913086e+00,2.200970172882080078e+00,-6.939478397369384766e+00,-6.338572025299072266e+00,-9.003118515014648438e+00,-8.513976097106933594e+00,-8.173792839050292969e+00,-9.293909072875976562e+00,-3.593637466430664062e+00
1.062999999999999972e+02,-8.082110404968261719e+00,1.525960326194763184e+00,2.331377983093261719e+00,-6.913187503814697266e+00,-6.302906036376953125e+00,-9.008802413940429688e+00,-8.513326644897460938e+00,-8.225759506225585938e+00,-9.301147460937500000e+00,-3.727074146270751953e+00
1.064000000000000057e+02,-8.109636306762695312e+00,1.270752906799316406e+00,2.462780475616455078e+00,-6.886375427246093750e+00,-6.266100406646728516e+00,-9.014140129089355469e+00,-8.512581825256347656e+00,-8.276947975158691406e+00,-9.308072090148925781e+00,-3.857440710067749023e+00
1.065000000000000000e+02,-8.135693550109863281e+00,1.023171424865722656e+00,2.595234632492065430e+00,-6.859060287475585938e+00,-6.227835178375244141e+00,-9.019232749938964844e+00,-8.511647224426269531e+00,-8.327339172363281250e+00,-9.314688682556152344e+00,-3.984805345535278320e+00
1.066000000000000085e+02,-8.160326004028320312e+00,7.830014824867248535e-01,2.729367733001708984e+00,-6.831131935119628906e+00,-6.188428401947021484e+00,-9.024172782897949219e+00,-8.510505676269531250e+00,-8.376935005187988281e+00,-9.321003913879394531e+00,-4.109233856201171875e+00
1.067000000000000028e+02,-8.183573722839355469e+00,5.500354766845703125e-01,2.865387678146362305e+00,-6.802544116973876953e+00,-6.148127555847167969e+00,-9.029022216796875000e+00,-8.509158134460449219e+00,-8.425743103027343750e+00,-9.327026367187500000e+00,-4.230790615081787109e+00
1.067999999999999972e+02,-8.205476760864257812e+00,3.240714073181152344e-01,3.003331422805786133e+00,-6.773335456848144531e+00,-6.106916427612304688e+00,-9.033782005310058594e+00,-8.507493019104003906e+00,-8.473793983459472656e+00,-9.332762718200683594e+00,-4.349539279937744141e+00
1.069000000000000057e+02,-8.226074218750000000e+00,1.049128100275993347e-01,3.143225908279418945e+00,-6.743505477905273438e+00,-6.064777851104736328e+00,-9.038450241088867188e+00,-8.505455017089843750e+00,-8.521220207214355469e+00,-9.338212966918945312e+00,-4.465540885925292969e+00
1.070000000000000000e+02,-8.245403289794921875e+00,-1.076311841607093811e-01,3.285097599029541016e+00,-6.713045120239257812e+00,-6.021694183349609375e+00,-9.043023109436035156e+00,-8.503047943115234375e+00,-8.568045616149902344e+00,-9.343389511108398438e+00,-4.578856468200683594e+00
1.071000000000000085e+02,-8.263500213623046875e+00,-3.137461543083190918e-01,3.428973197937011719e+00,-6.681944847106933594e+00,-5.977619171142578125e+00,-9.047496795654296875e+00,-8.500275611877441406e+00,-8.614272117614746094e+00,-9.348295211791992188e+00,-4.689545631408691406e+00
1.072000000000000028e+02,-8.280402183532714844e+00,-5.136125087738037109e-01,3.574880361557006836e+00,-6.650196075439453125e+00,-5.932335376739501953e+00,-9.051854133605957031e+00,-8.497138023376464844e+00,-8.659900665283203125e+00,-9.352937698364257812e+00,-4.797665119171142578e+00
1.072999999999999972e+02,-8.296141624450683594e+00,-7.074056267738342285e-01,3.722846031188964844e+00,-6.617789268493652344e+00,-5.885776996612548828e+00,-9.056090354919433594e+00,-8.493644714355468750e+00,-8.704937934875488281e+00,-9.357325553894042969e+00,-4.903299331665039062e+00
1.074000000000000057e+02,-8.310753822326660156e+00,-8.952959775924682617e-01,3.872898817062377930e+00,-6.584715843200683594e+00,-5.837912082672119141e+00,-9.060203552246093750e+00,-8.489845275878906250e+00,-8.749431610107421875e+00,-9.361533164978027344e+00,-5.006988048553466797e+00
1.075000000000000000e+02,-8.324271202087402344e+00,-1.077449321746826172e+00,4.025055885314941406e+00,-6.550972938537597656e+00,-5.788710117340087891e+00,-9.064189910888671875e+00,-8.485758781433105469e+00,-8.793393135070800781e+00,-9.365729331970214844e+00,-5.109646797180175781e+00
1.076000000000000085e+02,-8.336722373962402344e+00,-1.254026532173156738e+00,4.179314613342285156e+00,-6.516564369201660156e+00,-5.738138198852539062e+00,-9.068046569824218750e+00,-8.481374740600585938e+00,-8.836811065673828125e+00,-9.369969367980957031e+00,-5.211570739746093750e+00
1.077000000000000028e+02,-8.348142623901367188e+00,-1.425184130668640137e+00,4.335701465606689453e+00,-6.481485366821289062e+00,-5.686176300048828125e+00,-9.071769714355468750e+00,-8.476583480834960938e+00,-8.879559516906738281e+00,-9.374255180358886719e+00,-5.312766075134277344e+00
1.077999999999999972e+02,-8.358734130859375000e+00,-1.591470837593078613e+00,4.494243621826171875e+00,-6.445725440979003906e+00,-5.632901668548583984e+00,-9.075355529785156250e+00,-8.471424102783203125e+00,-8.921697616577148438e+00,-9.378584861755371094e+00,-5.413242816925048828e+00
1.079000000000000057e+02,-8.368919372558593750e+00,-1.753927469253540039e+00,4.654972553253173828e+00,-6.409274101257324219e+00,-5.578311443328857422e+00,-9.078798294067382812e+00,-8.465954780578613281e+00,-8.963312149047851562e+00,-9.382958412170410156e+00,-5.513008117675781250e+00
1.080000000000000000e+02,-8.378723144531250000e+00,-1.912675261497497559e+00,4.817931652069091797e+00,-6.372115612030029297e+00,-5.522375583648681641e+00,-9.082098007202148438e+00,-8.460177421569824219e+00,-9.004405975341796875e+00,-9.387375831604003906e+00,-5.612068653106689453e+00
1.081000000000000085e+02,-8.388156890869140625e+00,-2.067795276641845703e+00,4.983153820037841797e+00,-6.334229469299316406e+00,-5.465076923370361328e+00,-9.085251808166503906e+00,-8.454091072082519531e+00,-9.044977188110351562e+00,-9.391837120056152344e+00,-5.710430622100830078e+00
1.082000000000000028e+02,-8.397226333618164062e+00,-2.219367742538452148e+00,5.150692462921142578e+00,-6.295365810394287109e+00,-5.406709194183349609e+00,-9.088272094726562500e+00,-8.447697639465332031e+00,-9.085026741027832031e+00,-9.396341323852539062e+00,-5.808099746704101562e+00
1.082999999999999972e+02,-8.405939102172851562e+00,-2.367470502853393555e+00,5.320666790008544922e+00,-6.255499839782714844e+00,-5.347404956817626953e+00,-9.091164588928222656e+00,-8.440998077392578125e+00,-9.124557495117187500e+00,-9.400889396667480469e+00,-5.905082225799560547e+00
1.084000000000000057e+02,-8.414304733276367188e+00,-2.512180328369140625e+00,5.493132591247558594e+00,-6.214648723602294922e+00,-5.287151813507080078e+00,-9.093929290771484375e+00,-8.433992385864257812e+00,-9.163568496704101562e+00,-9.405479431152343750e+00,-6.001383781433105469e+00
1.085000000000000000e+02,-8.422329902648925781e+00,-2.653571128845214844e+00,5.668151378631591797e+00,-6.172806262969970703e+00,-5.225936889648437500e+00,-9.096562385559082031e+00,-8.426681518554687500e+00,-9.202061653137207031e+00,-9.410113334655761719e+00,-6.097010135650634766e+00
1.086000000000000085e+02,-8.430022239685058594e+00,-2.791716814041137695e+00,5.845809936523437500e+00,-6.129969596862792969e+00,-5.163746833801269531e+00,-9.099063873291015625e+00,-8.419067382812500000e+00,-9.240036964416503906e+00,-9.414789199829101562e+00,-6.191967487335205078e+00
1.087000000000000028e+02,-8.437388420104980469e+00,-2.926688194274902344e+00,6.026148796081542969e+00,-6.086128234863281250e+00,-5.100677013397216797e+00,-9.101438522338867188e+00,-8.411149024963378906e+00,-9.277494430541992188e+00,-9.419507026672363281e+00,-6.286260128021240234e+00
1.087999999999999972e+02,-8.444437026977539062e+00,-3.058555126190185547e+00,6.209205627441406250e+00,-6.041266441345214844e+00,-5.037002563476562500e+00,-9.103708267211914062e+00,-8.402927398681640625e+00,-9.314436912536621094e+00,-9.424266815185546875e+00,-6.379894733428955078e+00
1.089000000000000057e+02,-8.451173782348632812e+00,-3.187386751174926758e+00,6.395019531250000000e+00,-5.995369434356689453e+00,-4.972733974456787109e+00,-9.105873107910156250e+00,-8.394401550292968750e+00,-9.350865364074707031e+00,-9.429068565368652344e+00,-6.472876071929931641e+00
1.090000000000000000e+02,-8.457606315612792969e+00,-3.313248872756958008e+00,6.583631038665771484e+00,-5.948421955108642578e+00,-4.907866001129150391e+00,-9.107933044433593750e+00,-8.385573387145996094e+00,-9.386779785156250000e+00,-9.433911323547363281e+00,-6.565210819244384766e+00
1.091000000000000085e+02,-8.463741302490234375e+00,-3.436207294464111328e+00,6.775078296661376953e+00,-5.900409221649169922e+00,-4.842394351959228516e+00,-9.109886169433593750e+00,-8.376443862915039062e+00,-9.422181129455566406e+00,-9.438794136047363281e+00,-6.656899929046630859e+00
1.092000000000000028e+02,-8.469582557678222656e+00,-3.556326150894165039e+00,6.969407081604003906e+00,-5.851317405700683594e+00,-4.776314735412597656e+00,-9.111731529235839844e+00,-8.367012977600097656e+00,-9.457070350646972656e+00,-9.443609237670898438e+00,-6.747663497924804688e+00
1.092999999999999972e+02,-8.475138664245605469e+00,-3.673667430877685547e+00,7.166543483734130859e+00,-5.801014423370361328e+00,-4.709622859954833984e+00,-9.113468170166015625e+00,-8.357281684875488281e+00,-9.491448402404785156e+00,-9.448291778564453125e+00,-6.837334156036376953e+00
1.094000000000000057e+02,-8.480419158935546875e+00,-3.788292884826660156e+00,7.366044998168945312e+00,-5.749001979827880859e+00,-4.642314910888671875e+00,-9.115097045898437500e+00,-8.347249031066894531e+00,-9.525314331054687500e+00,-9.452842712402343750e+00,-6.925923824310302734e+00
1.095000000000000000e+02,-8.485425949096679688e+00,-3.900261402130126953e+00,7.567883014678955078e+00,-5.695211410522460938e+00,-4.574383735656738281e+00,-9.116614341735839844e+00,-8.336916923522949219e+00,-9.558670997619628906e+00,-9.457264900207519531e+00,-7.013445377349853516e+00
1.096000000000000085e+02,-8.490166664123535156e+00,-4.009632587432861328e+00,7.772080898284912109e+00,-5.639625072479248047e+00,-4.505772113800048828e+00,-9.118007659912109375e+00,-8.326278686523437500e+00,-9.591515541076660156e+00,-9.461559295654296875e+00,-7.099910259246826172e+00
1.097000000000000028e+02,-8.494647026062011719e+00,-4.116463661193847656e+00,7.978632926940917969e+00,-5.582239151000976562e+00,-4.436168193817138672e+00,-9.119192123413085938e+00,-8.315263748168945312e+00,-9.623822212219238281e+00,-9.465726852416992188e+00,-7.185328960418701172e+00
1.097999999999999972e+02,-8.498871803283691406e+00,-4.220809459686279297e+00,8.187490463256835938e+00,-5.523070335388183594e+00,-4.365510463714599609e+00,-9.120153427124023438e+00,-8.303854942321777344e+00,-9.655585289001464844e+00,-9.469767570495605469e+00,-7.269713401794433594e+00
1.099000000000000057e+02,-8.502847671508789062e+00,-4.322724819183349609e+00,8.398789405822753906e+00,-5.462045192718505859e+00,-4.293784618377685547e+00,-9.120887756347656250e+00,-8.292053222656250000e+00,-9.686802864074707031e+00,-9.473684310913085938e+00,-7.353074073791503906e+00
1.100000000000000000e+02,-8.506579399108886719e+00,-4.422262668609619141e+00,8.613276481628417969e+00,-5.398789882659912109e+00,-4.220979213714599609e+00,-9.121392250061035156e+00,-8.279858589172363281e+00,-9.717475891113281250e+00,-9.477478027343750000e+00,-7.435422897338867188e+00
1.101000000000000085e+02,-8.510072708129882812e+00,-4.519477367401123047e+00,8.831270217895507812e+00,-5.332996845245361328e+00,-4.147079944610595703e+00,-9.121665000915527344e+00,-8.267270088195800781e+00,-9.747603416442871094e+00,-9.481109619140625000e+00,-7.516702175140380859e+00
1.102000000000000028e+02,-8.513393402099609375e+00,-4.614821910858154297e+00,9.053681373596191406e+00,-5.262782096862792969e+00,-4.072072029113769531e+00,-9.121703147888183594e+00,-8.254287719726562500e+00,-9.777186393737792969e+00,-9.484513282775878906e+00,-7.596806526184082031e+00
1.102999999999999972e+02,-8.516724586486816406e+00,-4.709323406219482422e+00,9.280418395996093750e+00,-5.187198162078857422e+00,-3.995941877365112305e+00,-9.121501922607421875e+00,-8.240942955017089844e+00,-9.806252479553222656e+00,-9.487689971923828125e+00,-7.675745964050292969e+00
1.104000000000000057e+02,-8.520097732543945312e+00,-4.803141117095947266e+00,9.511539459228515625e+00,-5.106070041656494141e+00,-3.918676137924194336e+00,-9.121058464050292969e+00,-8.227300643920898438e+00,-9.834867477416992188e+00,-9.490641593933105469e+00,-7.753533363342285156e+00
1.105000000000000000e+02,-8.523510932922363281e+00,-4.896281242370605469e+00,9.747132301330566406e+00,-5.019288063049316406e+00,-3.840260028839111328e+00,-9.120368957519531250e+00,-8.213364601135253906e+00,-9.863034248352050781e+00,-9.493371963500976562e+00,-7.830183982849121094e+00
1.106000000000000085e+02,-8.526964187622070312e+00,-4.988752841949462891e+00,9.987324714660644531e+00,-4.926692485809326172e+00,-3.760678768157958984e+00,-9.119432449340820312e+00,-8.199140548706054688e+00,-9.890760421752929688e+00,-9.495883941650390625e+00,-7.905710697174072266e+00
1.107000000000000028e+02,-8.530457496643066406e+00,-5.080563545227050781e+00,1.023223209381103516e+01,-4.828126430511474609e+00,-3.679918050765991211e+00,-9.118243217468261719e+00,-8.184630393981933594e+00,-9.918078422546386719e+00,-9.498180389404296875e+00,-7.980125427246093750e+00
1.107999999999999972e+02,-8.533990859985351562e+00,-5.171718597412109375e+00,1.048192119598388672e+01,-4.723443031311035156e+00,-3.597963094711303711e+00,-9.116800308227539062e+00,-8.169834136962890625e+00,-9.944991111755371094e+00,-9.500261306762695312e+00,-8.053442001342773438e+00
1.109000000000000057e+02,-8.537564277648925781e+00,-5.262223243713378906e+00,1.073633480072021484e+01,-4.612528800964355469e+00,-3.514798879623413086e+00,-9.115097999572753906e+00,-8.154751777648925781e+00,-9.971501350402832031e+00,-9.502131462097167969e+00,-8.125673294067382812e+00
1.110000000000000000e+02,-8.541176795959472656e+00,-5.352084159851074219e+00,1.099557113647460938e+01,-4.495224952697753906e+00,-3.430409908294677734e+00,-9.113135337829589844e+00,-8.139371871948242188e+00,-9.997574806213378906e+00,-9.503792762756347656e+00,-8.196830749511718750e+00
1.111000000000000085e+02,-8.544828414916992188e+00,-5.441306114196777344e+00,1.125974082946777344e+01,-4.371366024017333984e+00,-3.344834804534912109e+00,-9.110886573791503906e+00,-8.123642921447753906e+00,-1.002307701110839844e+01,-9.505247116088867188e+00,-8.266926765441894531e+00
1.112000000000000028e+02,-8.548519134521484375e+00,-5.529894351959228516e+00,1.152896404266357422e+01,-4.240781307220458984e+00,-3.258099079132080078e+00,-9.108334541320800781e+00,-8.107561111450195312e+00,-1.004799365997314453e+01,-9.506504058837890625e+00,-8.335981369018554688e+00
1.112999999999999972e+02,-8.552248001098632812e+00,-5.617855072021484375e+00,1.180335712432861328e+01,-4.103294849395751953e+00,-3.170186758041381836e+00,-9.105475425720214844e+00,-8.091150283813476562e+00,-1.007240581512451172e+01,-9.507615089416503906e+00,-8.404078483581542969e+00
1.114000000000000057e+02,-8.556016921997070312e+00,-5.705191612243652344e+00,1.208304500579833984e+01,-3.958729743957519531e+00,-3.081074476242065430e+00,-9.102302551269531250e+00,-8.074337959289550781e+00,-1.009629535675048828e+01,-9.508594512939453125e+00,-8.471246719360351562e+00
1.115000000000000000e+02,-8.559823989868164062e+00,-5.791911602020263672e+00,1.236819076538085938e+01,-3.806545257568359375e+00,-2.990754365921020508e+00,-9.098825454711914062e+00,-8.057123184204101562e+00,-1.011966037750244141e+01,-9.509443283081054688e+00,-8.537495613098144531e+00
1.116000000000000085e+02,-8.563669204711914062e+00,-5.878019332885742188e+00,1.265926742553710938e+01,-3.646084785461425781e+00,-2.899301767349243164e+00,-9.095060348510742188e+00,-8.039418220520019531e+00,-1.014240741729736328e+01,-9.510167121887207031e+00,-8.602830886840820312e+00
1.117000000000000028e+02,-8.567471504211425781e+00,-5.963308334350585938e+00,1.295799064636230469e+01,-3.478632926940917969e+00,-2.806745052337646484e+00,-9.090981483459472656e+00,-8.021102905273437500e+00,-1.016440868377685547e+01,-9.510776519775390625e+00,-8.667230606079101562e+00
1.117999999999999972e+02,-8.571149826049804688e+00,-6.047558307647705078e+00,1.326484966278076172e+01,-3.304232120513916016e+00,-2.713073253631591797e+00,-9.086585044860839844e+00,-8.002176284790039062e+00,-1.018566226959228516e+01,-9.511286735534667969e+00,-8.730699539184570312e+00
1.119000000000000057e+02,-8.574702262878417969e+00,-6.130781173706054688e+00,1.358013439178466797e+01,-3.122633695602416992e+00,-2.618273735046386719e+00,-9.081873893737792969e+00,-7.982636928558349609e+00,-1.020616722106933594e+01,-9.511701583862304688e+00,-8.793248176574707031e+00
1.120000000000000000e+02,-8.578130722045898438e+00,-6.212986469268798828e+00,1.390444469451904297e+01,-2.933322191238403320e+00,-2.522334098815917969e+00,-9.076848030090332031e+00,-7.962487220764160156e+00,-1.022592258453369141e+01,-9.512021064758300781e+00,-8.854888916015625000e+00
1.121000000000000085e+02,-8.581436157226562500e+00,-6.294185161590576172e+00,1.423814868927001953e+01,-2.735996007919311523e+00,-2.425243616104125977e+00,-9.071507453918457031e+00,-7.941728591918945312e+00,-1.024492645263671875e+01,-9.512245178222656250e+00,-8.915631294250488281e+00
1.122000000000000028e+02,-8.584621429443359375e+00,-6.374390125274658203e+00,1.458151435852050781e+01,-2.530409574508666992e+00,-2.326987981796264648e+00,-9.065840721130371094e+00,-7.920360565185546875e+00,-1.026318073272705078e+01,-9.512373924255371094e+00,-8.975488662719726562e+00
1.122999999999999972e+02,-8.587687492370605469e+00,-6.453610420227050781e+00,1.493480014801025391e+01,-2.316266059875488281e+00,-2.227506399154663086e+00,-9.059780120849609375e+00,-7.898367881774902344e+00,-1.028066825866699219e+01,-9.512407302856445312e+00,-9.034471511840820312e+00
1.124000000000000057e+02,-8.590634346008300781e+00,-6.531857490539550781e+00,1.529832744598388672e+01,-2.093289613723754883e+00,-2.126713514328002930e+00,-9.053183555603027344e+00,-7.875576972961425781e+00,-1.029737567901611328e+01,-9.512352943420410156e+00,-9.092593193054199219e+00
1.125000000000000000e+02,-8.593463897705078125e+00,-6.609141349792480469e+00,1.566906547546386719e+01,-1.858580112457275391e+00,-2.024590492248535156e+00,-9.046021461486816406e+00,-7.851913452148437500e+00,-1.031336879730224609e+01,-9.512206077575683594e+00,-9.149859428405761719e+00
1.126000000000000085e+02,-8.596178054809570312e+00,-6.685472965240478516e+00,1.602925109863281250e+01,-1.597119092941284180e+00,-1.921138882637023926e+00,-9.038280487060546875e+00,-7.827368736267089844e+00,-1.032864093780517578e+01,-9.511972427368164062e+00,-9.206283569335937500e+00
1.127000000000000028e+02,-8.598777770996093750e+00,-6.760862350463867188e+00,1.637067985534667969e+01,-1.303042292594909668e+00,-1.816422820091247559e+00,-9.029930114746093750e+00,-7.801934719085693359e+00,-1.034318351745605469e+01,-9.511651039123535156e+00,-9.261877059936523438e+00
1.127999999999999972e+02,-8.601263046264648438e+00,-6.835319042205810547e+00,1.668527793884277344e+01,-9.718348979949951172e-01,-1.710510611534118652e+00,-9.020913124084472656e+00,-7.775603294372558594e+00,-1.035699081420898438e+01,-9.511242866516113281e+00,-9.316650390625000000e+00
1.129000000000000057e+02,-8.603590011596679688e+00,-6.908775806427001953e+00,1.696922302246093750e+01,-6.009083986282348633e-01,-1.603394389152526855e+00,-9.011228561401367188e+00,-7.748365879058837891e+00,-1.037005424499511719e+01,-9.510748863220214844e+00,-9.370613098144531250e+00
1.130000000000000000e+02,-8.605706214904785156e+00,-6.981149196624755859e+00,1.721620368957519531e+01,-1.861965060234069824e-01,-1.495069026947021484e+00,-9.000853538513183594e+00,-7.720213890075683594e+00,-1.038236618041992188e+01,-9.510169982910156250e+00,-9.423775672912597656e+00
1.131000000000000085e+02,-8.607614517211914062e+00,-7.052452564239501953e+00,1.740064048767089844e+01,2.878345847129821777e-01,-1.385552406311035156e+00,-8.989689826965332031e+00,-7.691138267517089844e+00,-1.039392471313476562e+01,-9.509438514709472656e+00,-9.476127624511718750e+00
1.132000000000000028e+02,-8.609316825866699219e+00,-7.122696876525878906e+00,1.750829505920410156e+01,8.295437693595886230e-01,-1.274847030639648438e+00,-8.977705001831054688e+00,-7.661129474639892578e+00,-1.040471076965332031e+01,-9.508496284484863281e+00,-9.527731895446777344e+00
1.132999999999999972e+02,-8.610816001892089844e+00,-7.191895484924316406e+00,1.751567649841308594e+01,1.451069593429565430e+00,-1.163022518157958984e+00,-8.964865684509277344e+00,-7.630261898040771484e+00,-1.041475963592529297e+01,-9.507347106933593750e+00,-9.578702926635742188e+00
1.134000000000000057e+02,-8.612113952636718750e+00,-7.260059833526611328e+00,1.738871383666992188e+01,2.168781995773315430e+00,-1.050216913223266602e+00,-8.951163291931152344e+00,-7.598693370819091797e+00,-1.042415809631347656e+01,-9.505993843078613281e+00,-9.629048347473144531e+00
1.135000000000000000e+02,-8.613211631774902344e+00,-7.327202320098876953e+00,1.705750846862792969e+01,3.008691310882568359e+00,-9.364387392997741699e-01,-8.936590194702148438e+00,-7.566459178924560547e+00,-1.043290328979492188e+01,-9.504415512084960938e+00,-9.678770065307617188e+00
1.136000000000000085e+02,-8.614118576049804688e+00,-7.393338680267333984e+00,1.645914077758789062e+01,4.002022266387939453e+00,-8.216736912727355957e-01,-8.921175003051757812e+00,-7.533556938171386719e+00,-1.044099235534667969e+01,-9.502502441406250000e+00,-9.727887153625488281e+00
1.137000000000000028e+02,-8.614878654479980469e+00,-7.458546161651611328e+00,1.559756565093994141e+01,5.147687911987304688e+00,-7.058752775192260742e-01,-8.905038833618164062e+00,-7.499982357025146484e+00,-1.044842052459716797e+01,-9.500282287597656250e+00,-9.776447296142578125e+00
1.137999999999999972e+02,-8.615531921386718750e+00,-7.522852897644042969e+00,1.446761417388916016e+01,6.440406322479248047e+00,-5.890344977378845215e-01,-8.888187408447265625e+00,-7.465680599212646484e+00,-1.045526695251464844e+01,-9.497759819030761719e+00,-9.824454307556152344e+00
1.139000000000000057e+02,-8.616084098815917969e+00,-7.586253643035888672e+00,1.302643203735351562e+01,7.884855747222900391e+00,-4.711421132087707520e-01,-8.870671272277832031e+00,-7.430427074432373047e+00,-1.046167564392089844e+01,-9.494936943054199219e+00,-9.871910095214843750e+00
1.140000000000000000e+02,-8.616537094116210938e+00,-7.648740768432617188e+00,1.124440860748291016e+01,9.470599174499511719e+00,-3.521907031536102295e-01,-8.852512359619140625e+00,-7.394130229949951172e+00,-1.046769905090332031e+01,-9.491814613342285156e+00,-9.918816566467285156e+00
1.141000000000000085e+02,-8.616894721984863281e+00,-7.710323333740234375e+00,9.151688575744628906e+00,1.106665039062500000e+01,-2.321744263172149658e-01,-8.833706855773925781e+00,-7.356672763824462891e+00,-1.047336673736572266e+01,-9.488391876220703125e+00,-9.965174674987792969e+00
1.142000000000000028e+02,-8.617156982421875000e+00,-7.771013259887695312e+00,6.853575229644775391e+00,1.247426223754882812e+01,-1.110875010490417480e-01,-8.814250946044921875e+00,-7.317720890045166016e+00,-1.047878265380859375e+01,-9.484671592712402344e+00,-1.001098537445068359e+01
1.142999999999999972e+02,-8.617328643798828125e+00,-7.830819606781005859e+00,4.541574478149414062e+00,1.353574180603027344e+01,1.107590179890394211e-02,-8.794139862060546875e+00,-7.277233123779296875e+00,-1.048395061492919922e+01,-9.480653762817382812e+00,-1.005625057220458984e+01
1.144000000000000057e+02,-8.617409706115722656e+00,-7.889753341674804688e+00,2.384824275970458984e+00,1.426340866088867188e+01,1.343216449022293091e-01,-8.773370742797851562e+00,-7.235647201538085938e+00,-1.048898124694824219e+01,-9.476345062255859375e+00,-1.010097885131835938e+01
1.145000000000000000e+02,-8.617396354675292969e+00,-7.947824001312255859e+00,4.349462091922760010e-01,1.469379997253417969e+01,2.586556375026702881e-01,-8.751936912536621094e+00,-7.193121433258056641e+00,-1.049391651153564453e+01,-9.471808433532714844e+00,-1.014527130126953125e+01
1.146000000000000085e+02,-8.617296218872070312e+00,-8.005044937133789062e+00,-1.298916459083557129e+00,1.485105991363525391e+01,3.840837776660919189e-01,-8.729835510253906250e+00,-7.149638175964355469e+00,-1.049875640869140625e+01,-9.467054367065429688e+00,-1.018914794921875000e+01
1.147000000000000028e+02,-8.617106437683105469e+00,-8.061425209045410156e+00,-2.812258720397949219e+00,1.476118946075439453e+01,5.106120109558105469e-01,-8.707065582275390625e+00,-7.105178833007812500e+00,-1.050350093841552734e+01,-9.462006568908691406e+00,-1.023251438140869141e+01
1.147999999999999972e+02,-8.616828918457031250e+00,-8.116976737976074219e+00,-4.097386360168457031e+00,1.446838378906250000e+01,6.382462978363037109e-01,-8.683618545532226562e+00,-7.059635162353515625e+00,-1.050814056396484375e+01,-9.456641197204589844e+00,-1.027534580230712891e+01
1.149000000000000057e+02,-8.616465568542480469e+00,-8.171708106994628906e+00,-5.155665397644042969e+00,1.401731586456298828e+01,7.669744491577148438e-01,-8.659513473510742188e+00,-7.012808322906494141e+00,-1.051265907287597656e+01,-9.450960159301757812e+00,-1.031764411926269531e+01
1.150000000000000000e+02,-8.616016387939453125e+00,-8.225630760192871094e+00,-6.015329360961914062e+00,1.344463443756103516e+01,8.967149853706359863e-01,-8.634865760803222656e+00,-6.964663028717041016e+00,-1.051705265045166016e+01,-9.444963455200195312e+00,-1.035941028594970703e+01
1.151000000000000085e+02,-8.615483283996582031e+00,-8.278755187988281250e+00,-6.695380687713623047e+00,1.277643394470214844e+01,1.027460694313049316e+00,-8.609693527221679688e+00,-6.915167808532714844e+00,-1.052131843566894531e+01,-9.438652038574218750e+00,-1.040064430236816406e+01
1.152000000000000028e+02,-8.614867210388183594e+00,-8.331090927124023438e+00,-7.209079742431640625e+00,1.203247356414794922e+01,1.159217357635498047e+00,-8.583993911743164062e+00,-6.864289283752441406e+00,-1.052545261383056641e+01,-9.432026863098144531e+00,-1.044134807586669922e+01
1.152999999999999972e+02,-8.614167213439941406e+00,-8.382647514343261719e+00,-7.601354122161865234e+00,1.125602245330810547e+01,1.291989922523498535e+00,-8.557764053344726562e+00,-6.811993598937988281e+00,-1.052945327758789062e+01,-9.425087928771972656e+00,-1.048152065277099609e+01
1.154000000000000057e+02,-8.613298416137695312e+00,-8.433408737182617188e+00,-7.901131153106689453e+00,1.047638797760009766e+01,1.425783753395080566e+00,-8.530999183654785156e+00,-6.758296012878417969e+00,-1.053331565856933594e+01,-9.417836189270019531e+00,-1.052116489410400391e+01
1.155000000000000000e+02,-8.612220764160156250e+00,-8.483369827270507812e+00,-8.131585121154785156e+00,9.714139938354492188e+00,1.560604691505432129e+00,-8.503697395324707031e+00,-6.703265190124511719e+00,-1.053703498840332031e+01,-9.410272598266601562e+00,-1.056027984619140625e+01
1.156000000000000085e+02,-8.610937118530273438e+00,-8.532540321350097656e+00,-8.324064254760742188e+00,8.988865852355957031e+00,1.696457982063293457e+00,-8.475854873657226562e+00,-6.646873950958251953e+00,-1.054060935974121094e+01,-9.402398109436035156e+00,-1.059886741638183594e+01
1.157000000000000028e+02,-8.609395980834960938e+00,-8.580952644348144531e+00,-8.488519668579101562e+00,8.303465843200683594e+00,1.833350658416748047e+00,-8.447477340698242188e+00,-6.589093208312988281e+00,-1.054403495788574219e+01,-9.394212722778320312e+00,-1.063692855834960938e+01
1.157999999999999972e+02,-8.607484817504882812e+00,-8.628743171691894531e+00,-8.631331443786621094e+00,7.658380985260009766e+00,1.971303939819335938e+00,-8.418658256530761719e+00,-6.529893398284912109e+00,-1.054730796813964844e+01,-9.385718345642089844e+00,-1.067446517944335938e+01
1.159000000000000057e+02,-8.605205535888671875e+00,-8.675929069519042969e+00,-8.758735656738281250e+00,7.054047107696533203e+00,2.110328674316406250e+00,-8.389419555664062500e+00,-6.469388961791992188e+00,-1.055043315887451172e+01,-9.376913070678710938e+00,-1.071147727966308594e+01
1.160000000000000000e+02,-8.602559089660644531e+00,-8.722514152526855469e+00,-8.872332572937011719e+00,6.487752437591552734e+00,2.250440120697021484e+00,-8.359798431396484375e+00,-6.407899856567382812e+00,-1.055342483520507812e+01,-9.367798805236816406e+00,-1.074796485900878906e+01
1.161000000000000085e+02,-8.599545478820800781e+00,-8.768499374389648438e+00,-8.974494934082031250e+00,5.955882072448730469e+00,2.391647815704345703e+00,-8.329795837402343750e+00,-6.345427036285400391e+00,-1.055628299713134766e+01,-9.358373641967773438e+00,-1.078392791748046875e+01
1.162000000000000028e+02,-8.596178054809570312e+00,-8.813894271850585938e+00,-9.066762924194335938e+00,5.454905986785888672e+00,2.533959627151489258e+00,-8.299411773681640625e+00,-6.281957149505615234e+00,-1.055900669097900391e+01,-9.348641395568847656e+00,-1.081936645507812500e+01
1.162999999999999972e+02,-8.592511177062988281e+00,-8.858748435974121094e+00,-9.150574684143066406e+00,4.981586933135986328e+00,2.677382707595825195e+00,-8.268646240234375000e+00,-6.217475891113281250e+00,-1.056159210205078125e+01,-9.338601112365722656e+00,-1.085428237915039062e+01
1.164000000000000057e+02,-8.588554382324218750e+00,-8.903067588806152344e+00,-9.226400375366210938e+00,4.534443855285644531e+00,2.821921110153198242e+00,-8.237499237060546875e+00,-6.151970386505126953e+00,-1.056403827667236328e+01,-9.328253746032714844e+00,-1.088867664337158203e+01
1.165000000000000000e+02,-8.584305763244628906e+00,-8.946853637695312500e+00,-9.294683456420898438e+00,4.112076759338378906e+00,2.967581272125244141e+00,-8.205970764160156250e+00,-6.085612773895263672e+00,-1.056635665893554688e+01,-9.317599296569824219e+00,-1.092255020141601562e+01
1.166000000000000085e+02,-8.579723358154296875e+00,-8.990054130554199219e+00,-9.355834007263183594e+00,3.713170289993286133e+00,3.114550590515136719e+00,-8.174003601074218750e+00,-6.018636703491210938e+00,-1.056856727600097656e+01,-9.306580543518066406e+00,-1.095588111877441406e+01
1.167000000000000028e+02,-8.574743270874023438e+00,-9.032599449157714844e+00,-9.410363197326660156e+00,3.336185455322265625e+00,3.263527631759643555e+00,-8.141392707824707031e+00,-5.951035976409912109e+00,-1.057066631317138672e+01,-9.295158386230468750e+00,-1.098865699768066406e+01
1.167999999999999972e+02,-8.569447517395019531e+00,-9.074613571166992188e+00,-9.460035324096679688e+00,2.976464748382568359e+00,3.414606332778930664e+00,-8.108111381530761719e+00,-5.882807254791259766e+00,-1.057265472412109375e+01,-9.283334732055664062e+00,-1.102087688446044922e+01
1.169000000000000057e+02,-8.563842773437500000e+00,-9.116103172302246094e+00,-9.505401611328125000e+00,2.632435321807861328e+00,3.567814826965332031e+00,-8.074149131774902344e+00,-5.813945293426513672e+00,-1.057453250885009766e+01,-9.271109580993652344e+00,-1.105253887176513672e+01
1.170000000000000000e+02,-8.557928085327148438e+00,-9.157071113586425781e+00,-9.546679496765136719e+00,2.303432464599609375e+00,3.723181486129760742e+00,-8.039498329162597656e+00,-5.744444847106933594e+00,-1.057629680633544922e+01,-9.258484840393066406e+00,-1.108364677429199219e+01
1.171000000000000085e+02,-8.551705360412597656e+00,-9.197516441345214844e+00,-9.584197044372558594e+00,1.988437056541442871e+00,3.880736112594604492e+00,-8.004148483276367188e+00,-5.674302101135253906e+00,-1.057794761657714844e+01,-9.245532035827636719e+00,-1.111426925659179688e+01
1.172000000000000028e+02,-8.545175552368164062e+00,-9.237440109252929688e+00,-9.618735313415527344e+00,1.685171008110046387e+00,4.040508747100830078e+00,-7.968091964721679688e+00,-5.603511333465576172e+00,-1.057948398590087891e+01,-9.232277870178222656e+00,-1.114443397521972656e+01
1.172999999999999972e+02,-8.538338661193847656e+00,-9.276842117309570312e+00,-9.651289939880371094e+00,1.391417622566223145e+00,4.202528953552246094e+00,-7.931317329406738281e+00,-5.532067775726318359e+00,-1.058090496063232422e+01,-9.218725204467773438e+00,-1.117414283752441406e+01
1.174000000000000057e+02,-8.531195640563964844e+00,-9.315725326538085938e+00,-9.682157516479492188e+00,1.106422543525695801e+00,4.366827964782714844e+00,-7.893815040588378906e+00,-5.459967136383056641e+00,-1.058220958709716797e+01,-9.204872131347656250e+00,-1.120339393615722656e+01
1.175000000000000000e+02,-8.523747444152832031e+00,-9.354088783264160156e+00,-9.711385726928710938e+00,8.299404382705688477e-01,4.533435344696044922e+00,-7.855575084686279297e+00,-5.387202739715576172e+00,-1.058339691162109375e+01,-9.190719604492187500e+00,-1.123218727111816406e+01
1.176000000000000085e+02,-8.515994071960449219e+00,-9.391934394836425781e+00,-9.739024162292480469e+00,5.617322325706481934e-01,4.702398300170898438e+00,-7.816426277160644531e+00,-5.313770771026611328e+00,-1.058446502685546875e+01,-9.176269531250000000e+00,-1.126052474975585938e+01
1.177000000000000028e+02,-8.507935523986816406e+00,-9.429263114929199219e+00,-9.765116691589355469e+00,3.015661835670471191e-01,4.873806476593017578e+00,-7.776269912719726562e+00,-5.239667415618896484e+00,-1.058541393280029297e+01,-9.161488533020019531e+00,-1.128832721710205078e+01
1.177999999999999972e+02,-8.499572753906250000e+00,-9.466075897216796875e+00,-9.789708137512207031e+00,4.921666905283927917e-02,5.047694206237792969e+00,-7.735158443450927734e+00,-5.164798736572265625e+00,-1.058622074127197266e+01,-9.146345138549804688e+00,-1.131552886962890625e+01
1.179000000000000057e+02,-8.490906715393066406e+00,-9.502371788024902344e+00,-9.812841415405273438e+00,-1.955355256795883179e-01,5.224094390869140625e+00,-7.693078994750976562e+00,-5.088831901550292969e+00,-1.058679676055908203e+01,-9.130841255187988281e+00,-1.134213447570800781e+01
1.180000000000000000e+02,-8.481937408447265625e+00,-9.538154602050781250e+00,-9.834559440612792969e+00,-4.329035282135009766e-01,5.403043746948242188e+00,-7.650018692016601562e+00,-5.011722087860107422e+00,-1.058712863922119141e+01,-9.114978790283203125e+00,-1.136814308166503906e+01
1.181000000000000085e+02,-8.472666740417480469e+00,-9.573422431945800781e+00,-9.854901313781738281e+00,-6.630945205688476562e-01,5.584581375122070312e+00,-7.605955600738525391e+00,-4.933456897735595703e+00,-1.058721542358398438e+01,-9.098818778991699219e+00,-1.139364814758300781e+01
1.182000000000000028e+02,-8.463092803955078125e+00,-9.608178138732910156e+00,-9.873907089233398438e+00,-8.863099217414855957e-01,5.768769264221191406e+00,-7.560845851898193359e+00,-4.854020118713378906e+00,-1.058705234527587891e+01,-9.082420349121093750e+00,-1.141874599456787109e+01
1.182999999999999972e+02,-8.453217506408691406e+00,-9.642420768737792969e+00,-9.891616821289062500e+00,-1.102745294570922852e+00,5.955646038055419922e+00,-7.514673233032226562e+00,-4.773398399353027344e+00,-1.058663558959960938e+01,-9.065513610839843750e+00,-1.144318866729736328e+01
1.184000000000000057e+02,-8.443041801452636719e+00,-9.676152229309082031e+00,-9.908065795898437500e+00,-1.312591075897216797e+00,6.145248889923095703e+00,-7.467422008514404297e+00,-4.691574573516845703e+00,-1.058596420288085938e+01,-9.047989845275878906e+00,-1.146687507629394531e+01
1.185000000000000000e+02,-8.432564735412597656e+00,-9.709371566772460938e+00,-9.923294067382812500e+00,-1.516032218933105469e+00,6.337615489959716797e+00,-7.419076919555664062e+00,-4.608550071716308594e+00,-1.058502864837646484e+01,-9.029846191406250000e+00,-1.148980140686035156e+01
1.186000000000000085e+02,-8.421755790710449219e+00,-9.742070198059082031e+00,-9.937335014343261719e+00,-1.713252067565917969e+00,6.532783508300781250e+00,-7.369622707366943359e+00,-4.524378776550292969e+00,-1.058379840850830078e+01,-9.011082649230957031e+00,-1.151197433471679688e+01
1.187000000000000028e+02,-8.410553932189941406e+00,-9.774222373962402344e+00,-9.950614929199218750e+00,-1.905317068099975586e+00,6.730437755584716797e+00,-7.318666458129882812e+00,-4.439054965972900391e+00,-1.058226776123046875e+01,-8.991695404052734375e+00,-1.153338432312011719e+01
1.187999999999999972e+02,-8.398957252502441406e+00,-9.805829048156738281e+00,-9.963448524475097656e+00,-2.093022346496582031e+00,6.930401802062988281e+00,-7.265942573547363281e+00,-4.352565765380859375e+00,-1.058043384552001953e+01,-8.971691131591796875e+00,-1.155403137207031250e+01
1.189000000000000057e+02,-8.386965751647949219e+00,-9.836890220642089844e+00,-9.975844383239746094e+00,-2.276464462280273438e+00,7.132702350616455078e+00,-7.211437225341796875e+00,-4.264899730682373047e+00,-1.057829284667968750e+01,-8.951067924499511719e+00,-1.157392120361328125e+01
1.190000000000000000e+02,-8.374581336975097656e+00,-9.867404937744140625e+00,-9.987812995910644531e+00,-2.455736398696899414e+00,7.337361335754394531e+00,-7.155134201049804688e+00,-4.176043033599853516e+00,-1.057584095001220703e+01,-8.929821968078613281e+00,-1.159304809570312500e+01
1.191000000000000085e+02,-8.361802101135253906e+00,-9.897373199462890625e+00,-9.999363899230957031e+00,-2.630930185317993164e+00,7.544337272644042969e+00,-7.097045898437500000e+00,-4.085982799530029297e+00,-1.057307434082031250e+01,-8.907840728759765625e+00,-1.161129570007324219e+01
1.192000000000000028e+02,-8.348637580871582031e+00,-9.926802635192871094e+00,-1.001050472259521484e+01,-2.802136182785034180e+00,7.753610134124755859e+00,-7.037175178527832031e+00,-3.994704723358154297e+00,-1.056999015808105469e+01,-8.885036468505859375e+00,-1.162866973876953125e+01
1.192999999999999972e+02,-8.335159301757812500e+00,-9.955764770507812500e+00,-1.002124691009521484e+01,-2.969441175460815430e+00,7.965204715728759766e+00,-6.975504875183105469e+00,-3.902214765548706055e+00,-1.056662082672119141e+01,-8.861347198486328125e+00,-1.164531517028808594e+01
1.194000000000000057e+02,-8.321387290954589844e+00,-9.984277725219726562e+00,-1.003159618377685547e+01,-3.132931470870971680e+00,8.179142951965332031e+00,-6.912019729614257812e+00,-3.808591365814208984e+00,-1.056295585632324219e+01,-8.836764335632324219e+00,-1.166122913360595703e+01
1.195000000000000000e+02,-8.307321548461914062e+00,-1.001234149932861328e+01,-1.004156208038330078e+01,-3.292690992355346680e+00,8.395450592041015625e+00,-6.846702575683593750e+00,-3.713846683502197266e+00,-1.055897235870361328e+01,-8.811277389526367188e+00,-1.167640304565429688e+01
1.196000000000000085e+02,-8.292963981628417969e+00,-1.003997230529785156e+01,-1.005115604400634766e+01,-3.448802471160888672e+00,8.614146232604980469e+00,-6.779537200927734375e+00,-3.617961168289184570e+00,-1.055466461181640625e+01,-8.784881591796875000e+00,-1.169083023071289062e+01
1.197000000000000028e+02,-8.278320312500000000e+00,-1.006719779968261719e+01,-1.006038379669189453e+01,-3.601345539093017578e+00,8.835227012634277344e+00,-6.710481166839599609e+00,-3.520921230316162109e+00,-1.055002880096435547e+01,-8.757566452026367188e+00,-1.170450496673583984e+01
1.197999999999999972e+02,-8.263390541076660156e+00,-1.009401702880859375e+01,-1.006925296783447266e+01,-3.750398635864257812e+00,9.058586120605468750e+00,-6.639364242553710938e+00,-3.422714710235595703e+00,-1.054506015777587891e+01,-8.729323387145996094e+00,-1.171741771697998047e+01
1.199000000000000057e+02,-8.248171806335449219e+00,-1.012042331695556641e+01,-1.007777214050292969e+01,-3.896038770675659180e+00,9.284205436706542969e+00,-6.566122055053710938e+00,-3.323330640792846680e+00,-1.053975677490234375e+01,-8.700144767761230469e+00,-1.172956085205078125e+01
1.200000000000000000e+02,-8.232616424560546875e+00,-1.014628505706787109e+01,-1.008594894409179688e+01,-4.038341045379638672e+00,9.512104988098144531e+00,-6.490738868713378906e+00,-3.222757816314697266e+00,-1.053411388397216797e+01,-8.670018196105957031e+00,-1.174092674255371094e+01
1.201000000000000085e+02,-8.216706275939941406e+00,-1.017156028747558594e+01,-1.009379100799560547e+01,-4.177379131317138672e+00,9.742314338684082031e+00,-6.413188457489013672e+00,-3.120977401733398438e+00,-1.052811622619628906e+01,-8.638959884643554688e+00,-1.175150585174560547e+01
1.202000000000000028e+02,-8.200469970703125000e+00,-1.019629287719726562e+01,-1.010130500793457031e+01,-4.313224315643310547e+00,9.975544929504394531e+00,-6.333083629608154297e+00,-3.017931461334228516e+00,-1.052165126800537109e+01,-8.607012748718261719e+00,-1.176137542724609375e+01
1.202999999999999972e+02,-8.183874130249023438e+00,-1.022053050994873047e+01,-1.010849857330322266e+01,-4.445948123931884766e+00,1.021238613128662109e+01,-6.249695301055908203e+00,-2.913603305816650391e+00,-1.051469039916992188e+01,-8.574250221252441406e+00,-1.177055549621582031e+01
1.204000000000000057e+02,-8.166874885559082031e+00,-1.024424362182617188e+01,-1.011537933349609375e+01,-4.575617790222167969e+00,1.045373058319091797e+01,-6.160723686218261719e+00,-2.807940483093261719e+00,-1.050717449188232422e+01,-8.540801048278808594e+00,-1.177906703948974609e+01
1.205000000000000000e+02,-8.149430274963378906e+00,-1.026738739013671875e+01,-1.012195396423339844e+01,-4.702301025390625000e+00,1.069980907440185547e+01,-6.065742015838623047e+00,-2.700951099395751953e+00,-1.049905490875244141e+01,-8.506665229797363281e+00,-1.178690242767333984e+01
1.206000000000000085e+02,-8.131390571594238281e+00,-1.028979873657226562e+01,-1.012822914123535156e+01,-4.826063156127929688e+00,1.095073127746582031e+01,-5.964593410491943359e+00,-2.592725753784179688e+00,-1.049026012420654297e+01,-8.471808433532714844e+00,-1.179412078857421875e+01
1.207000000000000028e+02,-8.112738609313964844e+00,-1.031146240234375000e+01,-1.013421344757080078e+01,-4.946969985961914062e+00,1.120654201507568359e+01,-5.857170104980468750e+00,-2.483266830444335938e+00,-1.048077774047851562e+01,-8.436077117919921875e+00,-1.180087280273437500e+01
1.207999999999999972e+02,-8.093474388122558594e+00,-1.033237648010253906e+01,-1.013991165161132812e+01,-5.065083980560302734e+00,1.146719932556152344e+01,-5.743360042572021484e+00,-2.372564554214477539e+00,-1.047060298919677734e+01,-8.399285316467285156e+00,-1.180723667144775391e+01
1.209000000000000057e+02,-8.073597908020019531e+00,-1.035254001617431641e+01,-1.014532661437988281e+01,-5.180465221405029297e+00,1.173279857635498047e+01,-5.623002529144287109e+00,-2.260630369186401367e+00,-1.045965766906738281e+01,-8.361332893371582031e+00,-1.181323051452636719e+01
1.210000000000000000e+02,-8.053111076354980469e+00,-1.037195301055908203e+01,-1.015049552917480469e+01,-5.293382644653320312e+00,1.200345325469970703e+01,-5.495925903320312500e+00,-2.147493362426757812e+00,-1.044785118103027344e+01,-8.321872711181640625e+00,-1.181896400451660156e+01
1.211000000000000085e+02,-8.032013893127441406e+00,-1.039061355590820312e+01,-1.015550518035888672e+01,-5.404438972473144531e+00,1.227928543090820312e+01,-5.361956119537353516e+00,-2.033176660537719727e+00,-1.043516349792480469e+01,-8.280820846557617188e+00,-1.182444000244140625e+01
1.212000000000000028e+02,-8.010306358337402344e+00,-1.040852069854736328e+01,-1.016052150726318359e+01,-5.514501094818115234e+00,1.256041622161865234e+01,-5.220914363861083984e+00,-1.917805194854736328e+00,-1.042159271240234375e+01,-8.238222122192382812e+00,-1.182967281341552734e+01
1.212999999999999972e+02,-7.987874507904052734e+00,-1.042561531066894531e+01,-1.016558551788330078e+01,-5.623782157897949219e+00,1.284696960449218750e+01,-5.072618484497070312e+00,-1.801435828208923340e+00,-1.040713024139404297e+01,-8.194569587707519531e+00,-1.183478927612304688e+01
1.214000000000000057e+02,-7.964578628540039062e+00,-1.044198036193847656e+01,-1.017070198059082031e+01,-5.732288360595703125e+00,1.313907814025878906e+01,-4.916879177093505859e+00,-1.684065699577331543e+00,-1.039177131652832031e+01,-8.149932861328125000e+00,-1.183980369567871094e+01
1.215000000000000000e+02,-7.940404415130615234e+00,-1.045762348175048828e+01,-1.017586612701416016e+01,-5.840031147003173828e+00,1.343686962127685547e+01,-4.753504753112792969e+00,-1.565675735473632812e+00,-1.037555789947509766e+01,-8.104293823242187500e+00,-1.184471988677978516e+01
1.216000000000000085e+02,-7.915342807769775391e+00,-1.047254085540771484e+01,-1.018107795715332031e+01,-5.947019100189208984e+00,1.374057674407958984e+01,-4.582396030426025391e+00,-1.446219801902770996e+00,-1.035860824584960938e+01,-8.057484626770019531e+00,-1.184952163696289062e+01
1.217000000000000028e+02,-7.889385223388671875e+00,-1.048672389984130859e+01,-1.018633747100830078e+01,-6.053257942199707031e+00,1.405167102813720703e+01,-4.404376029968261719e+00,-1.325686454772949219e+00,-1.034098243713378906e+01,-8.009351730346679688e+00,-1.185419750213623047e+01
1.217999999999999972e+02,-7.862522602081298828e+00,-1.050016593933105469e+01,-1.019164085388183594e+01,-6.158755302429199219e+00,1.437123489379882812e+01,-4.219119071960449219e+00,-1.204068064689636230e+00,-1.032269763946533203e+01,-7.959861278533935547e+00,-1.185874652862548828e+01
1.219000000000000057e+02,-7.834749698638916016e+00,-1.051285839080810547e+01,-1.019699096679687500e+01,-6.263515949249267578e+00,1.469956970214843750e+01,-4.026371002197265625e+00,-1.081358909606933594e+00,-1.030375289916992188e+01,-7.908982753753662109e+00,-1.186316299438476562e+01
1.220000000000000000e+02,-7.806055545806884766e+00,-1.052479743957519531e+01,-1.020238876342773438e+01,-6.367547035217285156e+00,1.503693962097167969e+01,-3.825924634933471680e+00,-9.575528502464294434e-01,-1.028414058685302734e+01,-7.856681346893310547e+00,-1.186744499206542969e+01
1.221000000000000085e+02,-7.776430606842041016e+00,-1.053596973419189453e+01,-1.020783424377441406e+01,-6.470853805541992188e+00,1.538356590270996094e+01,-3.617527246475219727e+00,-8.326439857482910156e-01,-1.026385879516601562e+01,-7.802923679351806641e+00,-1.187158870697021484e+01
1.222000000000000028e+02,-7.745874881744384766e+00,-1.054637432098388672e+01,-1.021332550048828125e+01,-6.573442935943603516e+00,1.574002838134765625e+01,-3.400644779205322266e+00,-7.066261768341064453e-01,-1.024290084838867188e+01,-7.747759819030761719e+00,-1.187558937072753906e+01
1.222999999999999972e+02,-7.714539527893066406e+00,-1.055608940124511719e+01,-1.021886157989501953e+01,-6.675321102142333984e+00,1.610683250427246094e+01,-3.174840688705444336e+00,-5.794935822486877441e-01,-1.022126388549804688e+01,-7.691228389739990234e+00,-1.187944412231445312e+01
1.224000000000000057e+02,-7.682534217834472656e+00,-1.056515693664550781e+01,-1.022444438934326172e+01,-6.776494026184082031e+00,1.648431587219238281e+01,-2.939827203750610352e+00,-4.512400031089782715e-01,-1.019894409179687500e+01,-7.633298873901367188e+00,-1.188315010070800781e+01
1.225000000000000000e+02,-7.649858474731445312e+00,-1.057356643676757812e+01,-1.023007106781005859e+01,-6.876967430114746094e+00,1.687281990051269531e+01,-2.695307493209838867e+00,-3.218594193458557129e-01,-1.017593669891357422e+01,-7.573942184448242188e+00,-1.188670253753662109e+01
1.226000000000000085e+02,-7.616511344909667969e+00,-1.058131504058837891e+01,-1.023574447631835938e+01,-6.976747989654541016e+00,1.727269744873046875e+01,-2.440974712371826172e+00,-1.913457363843917847e-01,-1.015223789215087891e+01,-7.513127326965332031e+00,-1.189009952545166016e+01
1.227000000000000028e+02,-7.582475185394287109e+00,-1.058842754364013672e+01,-1.024146175384521484e+01,-7.075840473175048828e+00,1.768126678466796875e+01,-2.174276113510131836e+00,-5.969276279211044312e-02,-1.012784290313720703e+01,-7.450843811035156250e+00,-1.189333629608154297e+01
1.227999999999999972e+02,-7.547603130340576172e+00,-1.059503650665283203e+01,-1.024722385406494141e+01,-7.174250602722167969e+00,1.807891273498535156e+01,-1.878616929054260254e+00,7.308337092399597168e-02,-1.010279369354248047e+01,-7.387431621551513672e+00,-1.189643096923828125e+01
1.229000000000000057e+02,-7.511700630187988281e+00,-1.060125446319580078e+01,-1.025303173065185547e+01,-7.271985054016113281e+00,1.845576095581054688e+01,-1.546572923660278320e+00,2.069069296121597290e-01,-1.007718944549560547e+01,-7.323005199432373047e+00,-1.189938735961914062e+01
1.230000000000000000e+02,-7.474728584289550781e+00,-1.060709095001220703e+01,-1.025888156890869141e+01,-7.369049072265625000e+00,1.880239486694335938e+01,-1.172924637794494629e+00,3.417660593986511230e-01,-1.005104446411132812e+01,-7.257550239562988281e+00,-1.190220546722412109e+01
1.231000000000000085e+02,-7.436370849609375000e+00,-1.061264419555664062e+01,-1.026467323303222656e+01,-7.465171337127685547e+00,1.911441421508789062e+01,-7.547234296798706055e-01,4.776663184165954590e-01,-1.002435493469238281e+01,-7.191052913665771484e+00,-1.190488052368164062e+01
1.232000000000000028e+02,-7.396469116210937500e+00,-1.061794662475585938e+01,-1.027032566070556641e+01,-7.560149192810058594e+00,1.938593482971191406e+01,-2.881335020065307617e-01,6.146132946014404297e-01,-9.997117996215820312e+00,-7.123498439788818359e+00,-1.190741252899169922e+01
1.232999999999999972e+02,-7.355180740356445312e+00,-1.062303924560546875e+01,-1.027584171295166016e+01,-7.653995037078857422e+00,1.958926582336425781e+01,2.436830848455429077e-01,7.526125907897949219e-01,-9.969330787658691406e+00,-7.054880142211914062e+00,-1.190979766845703125e+01
1.234000000000000057e+02,-7.312940120697021484e+00,-1.062804031372070312e+01,-1.028122234344482422e+01,-7.746720790863037109e+00,1.970650863647460938e+01,8.512838482856750488e-01,8.916698098182678223e-01,-9.940990447998046875e+00,-6.985471725463867188e+00,-1.191205787658691406e+01
1.235000000000000000e+02,-7.269746780395507812e+00,-1.063294410705566406e+01,-1.028646850585937500e+01,-7.838339328765869141e+00,1.971466064453125000e+01,1.546704292297363281e+00,1.031790614128112793e+00,-9.912091255187988281e+00,-6.915417194366455078e+00,-1.191420459747314453e+01
1.236000000000000085e+02,-7.225581645965576172e+00,-1.063774585723876953e+01,-1.029158115386962891e+01,-7.928862094879150391e+00,1.957562637329101562e+01,2.348513841629028320e+00,1.172981619834899902e+00,-9.882638931274414062e+00,-6.844711780548095703e+00,-1.191623592376708984e+01
1.237000000000000028e+02,-7.180404186248779297e+00,-1.064244937896728516e+01,-1.029656314849853516e+01,-8.018301963806152344e+00,1.921601295471191406e+01,3.284807682037353516e+00,1.315263509750366211e+00,-9.852722167968750000e+00,-6.773350238800048828e+00,-1.191815185546875000e+01
1.237999999999999972e+02,-7.133993625640869141e+00,-1.064703559875488281e+01,-1.030135154724121094e+01,-8.106559753417968750e+00,1.855758094787597656e+01,4.392208576202392578e+00,1.458654880523681641e+00,-9.822397232055664062e+00,-6.701327800750732422e+00,-1.191995143890380859e+01
1.239000000000000057e+02,-7.086273670196533203e+00,-1.065149784088134766e+01,-1.030589389801025391e+01,-8.193556785583496094e+00,1.760253906250000000e+01,5.672101974487304688e+00,1.603168249130249023e+00,-9.791688919067382812e+00,-6.628638744354248047e+00,-1.192163276672363281e+01
1.240000000000000000e+02,-7.037212848663330078e+00,-1.065583419799804688e+01,-1.031019210815429688e+01,-8.279306411743164062e+00,1.634931373596191406e+01,7.116997718811035156e+00,1.748811364173889160e+00,-9.760589599609375000e+00,-6.555279254913330078e+00,-1.192319583892822266e+01
1.241000000000000085e+02,-6.986778736114501953e+00,-1.066003990173339844e+01,-1.031424999237060547e+01,-8.363821029663085938e+00,1.475239372253417969e+01,8.731027603149414062e+00,1.895591974258422852e+00,-9.729098320007324219e+00,-6.481243610382080078e+00,-1.192463874816894531e+01
1.242000000000000028e+02,-6.934937000274658203e+00,-1.066411209106445312e+01,-1.031806945800781250e+01,-8.447115898132324219e+00,1.277096652984619141e+01,1.050912284851074219e+01,2.043517827987670898e+00,-9.697213172912597656e+00,-6.406527042388916016e+00,-1.192596149444580078e+01
1.242999999999999972e+02,-6.881667613983154297e+00,-1.066804790496826172e+01,-1.032165527343750000e+01,-8.529205322265625000e+00,1.043178462982177734e+01,1.232047843933105469e+01,2.192596435546875000e+00,-9.664930343627929688e+00,-6.331123828887939453e+00,-1.192716217041015625e+01
1.244000000000000057e+02,-6.827050209045410156e+00,-1.067184352874755859e+01,-1.032500934600830078e+01,-8.610103607177734375e+00,7.848793506622314453e+00,1.393692970275878906e+01,2.342835903167724609e+00,-9.632246971130371094e+00,-6.255029201507568359e+00,-1.192824077606201172e+01
1.245000000000000000e+02,-6.771080970764160156e+00,-1.067549324035644531e+01,-1.032813358306884766e+01,-8.689824104309082031e+00,5.227758884429931641e+00,1.517427921295166016e+01,2.494244575500488281e+00,-9.599162101745605469e+00,-6.178237915039062500e+00,-1.192919635772705078e+01
1.246000000000000085e+02,-6.713730812072753906e+00,-1.067899513244628906e+01,-1.033103084564208984e+01,-8.768381118774414062e+00,2.770227432250976562e+00,1.603168296813964844e+01,2.646830081939697266e+00,-9.565670013427734375e+00,-6.100744247436523438e+00,-1.193002700805664062e+01
1.247000000000000028e+02,-6.654969692230224609e+00,-1.068234539031982422e+01,-1.033370304107666016e+01,-8.845790863037109375e+00,5.438916683197021484e-01,1.655110168457031250e+01,2.800601005554199219e+00,-9.531769752502441406e+00,-6.022543430328369141e+00,-1.193073272705078125e+01
1.247999999999999972e+02,-6.594789981842041016e+00,-1.068554210662841797e+01,-1.033615493774414062e+01,-8.922060012817382812e+00,-1.439334154129028320e+00,1.675920104980468750e+01,2.955564737319946289e+00,-9.497458457946777344e+00,-5.943629264831542969e+00,-1.193131160736083984e+01
1.249000000000000057e+02,-6.533517837524414062e+00,-1.068860054016113281e+01,-1.033838748931884766e+01,-8.997205734252929688e+00,-3.173884391784667969e+00,1.668515777587890625e+01,3.111728668212890625e+00,-9.462733268737792969e+00,-5.863997459411621094e+00,-1.193176269531250000e+01
1.250000000000000000e+02,-6.471264362335205078e+00,-1.069152545928955078e+01,-1.034040451049804688e+01,-9.071240425109863281e+00,-4.652043342590332031e+00,1.637509536743164062e+01,3.269097089767456055e+00,-9.427595138549804688e+00,-5.783574104309082031e+00,-1.193206787109375000e+01
1.251000000000000085e+02,-6.408014297485351562e+00,-1.069431591033935547e+01,-1.034220695495605469e+01,-9.144177436828613281e+00,-5.872835636138916016e+00,1.588314628601074219e+01,3.427677631378173828e+00,-9.392042160034179688e+00,-5.702026367187500000e+00,-1.193212032318115234e+01
1.252000000000000028e+02,-6.343757629394531250e+00,-1.069696903228759766e+01,-1.034380531311035156e+01,-9.216036796569824219e+00,-6.868278026580810547e+00,1.525138759613037109e+01,3.587863445281982422e+00,-9.355957984924316406e+00,-5.619348526000976562e+00,-1.193187713623046875e+01
1.252999999999999972e+02,-6.278479099273681641e+00,-1.069948196411132812e+01,-1.034525394439697266e+01,-9.286907196044921875e+00,-7.659562587738037109e+00,1.450930118560791016e+01,3.750295400619506836e+00,-9.319157600402832031e+00,-5.535529613494873047e+00,-1.193133640289306641e+01
1.254000000000000057e+02,-6.212204933166503906e+00,-1.070185852050781250e+01,-1.034656906127929688e+01,-9.356811523437500000e+00,-8.260352134704589844e+00,1.367829704284667969e+01,3.915011882781982422e+00,-9.281628608703613281e+00,-5.450557231903076172e+00,-1.193049621582031250e+01
1.255000000000000000e+02,-6.145244598388671875e+00,-1.070411968231201172e+01,-1.034775257110595703e+01,-9.425765037536621094e+00,-8.716975212097167969e+00,1.280424499511718750e+01,4.082042694091796875e+00,-9.243360519409179688e+00,-5.364418029785156250e+00,-1.192935180664062500e+01
1.256000000000000085e+02,-6.077658653259277344e+00,-1.070627117156982422e+01,-1.034880638122558594e+01,-9.493778228759765625e+00,-9.068167686462402344e+00,1.192545413970947266e+01,4.251421451568603516e+00,-9.204342842102050781e+00,-5.277100086212158203e+00,-1.192789936065673828e+01
1.257000000000000028e+02,-6.009444713592529297e+00,-1.070831203460693359e+01,-1.034973335266113281e+01,-9.560854911804199219e+00,-9.339525222778320312e+00,1.106504249572753906e+01,4.423191547393798828e+00,-9.164463996887207031e+00,-5.188589096069335938e+00,-1.192613601684570312e+01
1.257999999999999972e+02,-5.940597534179687500e+00,-1.071024036407470703e+01,-1.035054206848144531e+01,-9.626973152160644531e+00,-9.562656402587890625e+00,1.024314689636230469e+01,4.597492694854736328e+00,-9.123539924621582031e+00,-5.098871231079101562e+00,-1.192405700683593750e+01
1.259000000000000057e+02,-5.871111392974853516e+00,-1.071205615997314453e+01,-1.035123634338378906e+01,-9.692144393920898438e+00,-9.753914833068847656e+00,9.466291427612304688e+00,4.774385929107666016e+00,-9.081573486328125000e+00,-5.007934093475341797e+00,-1.192166042327880859e+01
1.260000000000000000e+02,-5.800982475280761719e+00,-1.071375751495361328e+01,-1.035181713104248047e+01,-9.756379127502441406e+00,-9.917956352233886719e+00,8.733589172363281250e+00,4.953908920288085938e+00,-9.038556098937988281e+00,-4.915763854980468750e+00,-1.191894149780273438e+01
1.261000000000000085e+02,-5.730204582214355469e+00,-1.071534442901611328e+01,-1.035228538513183594e+01,-9.819688796997070312e+00,-1.006405162811279297e+01,8.046922683715820312e+00,5.136096954345703125e+00,-8.994472503662109375e+00,-4.822349071502685547e+00,-1.191590499877929688e+01
1.262000000000000028e+02,-5.658774375915527344e+00,-1.071681690216064453e+01,-1.035264301300048828e+01,-9.882083892822265625e+00,-1.019432067871093750e+01,7.403515338897705078e+00,5.320988655090332031e+00,-8.949304580688476562e+00,-4.727718830108642578e+00,-1.191260337829589844e+01
1.262999999999999972e+02,-5.586686134338378906e+00,-1.071817302703857422e+01,-1.035289573669433594e+01,-9.943572998046875000e+00,-1.031153583526611328e+01,6.799279689788818359e+00,5.508600234985351562e+00,-8.903057098388671875e+00,-4.631944179534912109e+00,-1.190898609161376953e+01
1.264000000000000057e+02,-5.513935089111328125e+00,-1.071941089630126953e+01,-1.035305309295654297e+01,-1.000416660308837891e+01,-1.041762638092041016e+01,6.229920387268066406e+00,5.698915958404541016e+00,-8.855769157409667969e+00,-4.535021305084228516e+00,-1.190504360198974609e+01
1.265000000000000000e+02,-5.440516471862792969e+00,-1.072053146362304688e+01,-1.035311508178710938e+01,-1.006387710571289062e+01,-1.051410961151123047e+01,5.691969394683837891e+00,5.891970157623291016e+00,-8.807423591613769531e+00,-4.436940193176269531e+00,-1.190077114105224609e+01
1.266000000000000085e+02,-5.366424083709716797e+00,-1.072153282165527344e+01,-1.035309123992919922e+01,-1.012271308898925781e+01,-1.060151576995849609e+01,5.183749675750732422e+00,6.087798595428466797e+00,-8.758009910583496094e+00,-4.337689399719238281e+00,-1.189616489410400391e+01
1.267000000000000028e+02,-5.291654586791992188e+00,-1.072241401672363281e+01,-1.035297203063964844e+01,-1.018068313598632812e+01,-1.068034839630126953e+01,4.703672409057617188e+00,6.286386489868164062e+00,-8.707458496093750000e+00,-4.237257957458496094e+00,-1.189122390747070312e+01
1.267999999999999972e+02,-5.216069221496582031e+00,-1.072313880920410156e+01,-1.035276603698730469e+01,-1.023780536651611328e+01,-1.075107288360595703e+01,4.250245094299316406e+00,6.487253189086914062e+00,-8.655183792114257812e+00,-4.135628700256347656e+00,-1.188594055175781250e+01
1.269000000000000057e+02,-5.139355659484863281e+00,-1.072362422943115234e+01,-1.035246944427490234e+01,-1.029408645629882812e+01,-1.081422042846679688e+01,3.821839094161987305e+00,6.690282344818115234e+00,-8.600998878479003906e+00,-4.032785415649414062e+00,-1.188030719757080078e+01
1.270000000000000000e+02,-5.061491012573242188e+00,-1.072386550903320312e+01,-1.035208511352539062e+01,-1.034953689575195312e+01,-1.087177753448486328e+01,3.413209915161132812e+00,6.895491123199462891e+00,-8.544886589050292969e+00,-3.928716659545898438e+00,-1.187429523468017578e+01
1.271000000000000085e+02,-4.982459068298339844e+00,-1.072385787963867188e+01,-1.035160255432128906e+01,-1.040425682067871094e+01,-1.092445087432861328e+01,3.022382974624633789e+00,7.102856636047363281e+00,-8.486851692199707031e+00,-3.823357820510864258e+00,-1.186778736114501953e+01
1.272000000000000028e+02,-4.902246475219726562e+00,-1.072359943389892578e+01,-1.035099124908447266e+01,-1.045834159851074219e+01,-1.097248172760009766e+01,2.648602962493896484e+00,7.312314510345458984e+00,-8.426913261413574219e+00,-3.716687440872192383e+00,-1.186075878143310547e+01
1.272999999999999972e+02,-4.820836544036865234e+00,-1.072308540344238281e+01,-1.035017395019531250e+01,-1.051177501678466797e+01,-1.101624965667724609e+01,2.290691614151000977e+00,7.523878574371337891e+00,-8.365056991577148438e+00,-3.608701467514038086e+00,-1.185320758819580078e+01
1.274000000000000057e+02,-4.738221168518066406e+00,-1.072231197357177734e+01,-1.034914875030517578e+01,-1.056456375122070312e+01,-1.105659103393554688e+01,1.946175694465637207e+00,7.737694740295410156e+00,-8.301338195800781250e+00,-3.499425649642944336e+00,-1.184512710571289062e+01
1.275000000000000000e+02,-4.654453754425048828e+00,-1.072124767303466797e+01,-1.034795284271240234e+01,-1.061676502227783203e+01,-1.109452819824218750e+01,1.612743258476257324e+00,7.953872203826904297e+00,-8.235789299011230469e+00,-3.388929605484008789e+00,-1.183643913269042969e+01
1.276000000000000085e+02,-4.569538116455078125e+00,-1.071988487243652344e+01,-1.034659481048583984e+01,-1.066838741302490234e+01,-1.113055324554443359e+01,1.289231061935424805e+00,8.172431945800781250e+00,-8.168392181396484375e+00,-3.277177810668945312e+00,-1.182706165313720703e+01
1.277000000000000028e+02,-4.483461380004882812e+00,-1.071821975708007812e+01,-1.034507465362548828e+01,-1.071944046020507812e+01,-1.116472148895263672e+01,9.753606319427490234e-01,8.393349647521972656e+00,-8.099083900451660156e+00,-3.164154052734375000e+00,-1.181697654724121094e+01
1.277999999999999972e+02,-4.396212100982666016e+00,-1.071624851226806641e+01,-1.034335803985595703e+01,-1.076992797851562500e+01,-1.119708442687988281e+01,6.708617210388183594e-01,8.616518974304199219e+00,-8.027688980102539062e+00,-3.049870252609252930e+00,-1.180612087249755859e+01
1.279000000000000057e+02,-4.307775497436523438e+00,-1.071396636962890625e+01,-1.034133911132812500e+01,-1.081984901428222656e+01,-1.122769832611083984e+01,3.754717409610748291e-01,8.841940879821777344e+00,-7.954171657562255859e+00,-2.934369087219238281e+00,-1.179437065124511719e+01
1.280000000000000000e+02,-4.218139171600341797e+00,-1.071137142181396484e+01,-1.033901214599609375e+01,-1.086920547485351562e+01,-1.125660800933837891e+01,8.893509209156036377e-02,9.069637298583984375e+00,-7.878514289855957031e+00,-2.817654132843017578e+00,-1.178171634674072266e+01
1.280999999999999943e+02,-4.127289772033691406e+00,-1.070845985412597656e+01,-1.033637714385986328e+01,-1.091799926757812500e+01,-1.128386402130126953e+01,-1.889964640140533447e-01,9.299627304077148438e+00,-7.800703048706054688e+00,-2.699818611145019531e+00,-1.176816368103027344e+01
1.281999999999999886e+02,-4.035216331481933594e+00,-1.070523643493652344e+01,-1.033343601226806641e+01,-1.096623229980468750e+01,-1.130951499938964844e+01,-4.585642814636230469e-01,9.531928062438964844e+00,-7.720719814300537109e+00,-2.580957174301147461e+00,-1.175369930267333984e+01
1.283000000000000114e+02,-3.941964626312255859e+00,-1.070174312591552734e+01,-1.033018970489501953e+01,-1.101390552520751953e+01,-1.133360671997070312e+01,-7.200029492378234863e-01,9.766556739807128906e+00,-7.638548374176025391e+00,-2.461071729660034180e+00,-1.173831748962402344e+01
1.284000000000000057e+02,-3.847594022750854492e+00,-1.069793415069580078e+01,-1.032663822174072266e+01,-1.106102085113525391e+01,-1.135618400573730469e+01,-9.735404849052429199e-01,1.000353527069091797e+01,-7.554171562194824219e+00,-2.340158224105834961e+00,-1.172201442718505859e+01
1.285000000000000000e+02,-3.752093553543090820e+00,-1.069380283355712891e+01,-1.032278442382812500e+01,-1.110757923126220703e+01,-1.137729167938232422e+01,-1.219398736953735352e+00,1.024288082122802734e+01,-7.467571735382080078e+00,-2.218178749084472656e+00,-1.170489406585693359e+01
1.285999999999999943e+02,-3.655443191528320312e+00,-1.068934440612792969e+01,-1.031867599487304688e+01,-1.115365982055664062e+01,-1.139697074890136719e+01,-1.457793116569519043e+00,1.048461341857910156e+01,-7.378731727600097656e+00,-2.095097064971923828e+00,-1.168709278106689453e+01
1.286999999999999886e+02,-3.557630538940429688e+00,-1.068455600738525391e+01,-1.031435394287109375e+01,-1.119932460784912109e+01,-1.141526412963867188e+01,-1.688932895660400391e+00,1.072875118255615234e+01,-7.287633895874023438e+00,-1.970906138420104980e+00,-1.166861534118652344e+01
1.288000000000000114e+02,-3.458643198013305664e+00,-1.067943286895751953e+01,-1.030981636047363281e+01,-1.124457454681396484e+01,-1.143221187591552734e+01,-1.913021922111511230e+00,1.097536373138427734e+01,-7.194235324859619141e+00,-1.845599770545959473e+00,-1.164946269989013672e+01
1.289000000000000057e+02,-3.358469247817993164e+00,-1.067397117614746094e+01,-1.030506515502929688e+01,-1.128941154479980469e+01,-1.144821453094482422e+01,-2.131087303161621094e+00,1.122532081604003906e+01,-7.098056793212890625e+00,-1.719171643257141113e+00,-1.162962722778320312e+01
1.290000000000000000e+02,-3.257098436355590820e+00,-1.066816711425781250e+01,-1.030009937286376953e+01,-1.133383560180664062e+01,-1.146371078491210938e+01,-2.344222307205200195e+00,1.147952079772949219e+01,-6.997216701507568359e+00,-1.591615676879882812e+00,-1.160910797119140625e+01
1.290999999999999943e+02,-3.154492378234863281e+00,-1.066195774078369141e+01,-1.029486560821533203e+01,-1.137778091430664062e+01,-1.147871208190917969e+01,-2.552534818649291992e+00,1.173873996734619141e+01,-6.889977455139160156e+00,-1.462926030158996582e+00,-1.158789825439453125e+01
1.291999999999999886e+02,-3.050606012344360352e+00,-1.065524959564208984e+01,-1.028931045532226562e+01,-1.142118263244628906e+01,-1.149323177337646484e+01,-2.756131410598754883e+00,1.200294589996337891e+01,-6.776204109191894531e+00,-1.333096265792846680e+00,-1.156599521636962891e+01
1.293000000000000114e+02,-2.945425987243652344e+00,-1.064803886413574219e+01,-1.028343391418457031e+01,-1.146404266357421875e+01,-1.150727653503417969e+01,-2.955116033554077148e+00,1.227215957641601562e+01,-6.655762672424316406e+00,-1.202120542526245117e+00,-1.154339313507080078e+01
1.294000000000000057e+02,-2.838900566101074219e+00,-1.064025688171386719e+01,-1.027723598480224609e+01,-1.150636196136474609e+01,-1.152085876464843750e+01,-3.149589776992797852e+00,1.254648590087890625e+01,-6.528525352478027344e+00,-1.069992423057556152e+00,-1.152008819580078125e+01
1.295000000000000000e+02,-2.731094837188720703e+00,-1.063183593750000000e+01,-1.027071952819824219e+01,-1.154814052581787109e+01,-1.153398895263671875e+01,-3.339652061462402344e+00,1.282604980468750000e+01,-6.394318103790283203e+00,-9.367056488990783691e-01,-1.149607753753662109e+01
1.295999999999999943e+02,-2.622056961059570312e+00,-1.062273025512695312e+01,-1.026388168334960938e+01,-1.158937931060791016e+01,-1.154667758941650391e+01,-3.525399446487426758e+00,1.311097908020019531e+01,-6.252959728240966797e+00,-8.022539019584655762e-01,-1.147135353088378906e+01
1.296999999999999886e+02,-2.511777639389038086e+00,-1.061293220520019531e+01,-1.025672626495361328e+01,-1.163007736206054688e+01,-1.155893230438232422e+01,-3.706927776336669922e+00,1.340139579772949219e+01,-6.104264259338378906e+00,-6.666398644447326660e-01,-1.144593715667724609e+01
1.298000000000000114e+02,-2.400253057479858398e+00,-1.060241889953613281e+01,-1.024925231933593750e+01,-1.167023849487304688e+01,-1.157076358795166016e+01,-3.884329319000244141e+00,1.369743061065673828e+01,-5.948043346405029297e+00,-5.298885703086853027e-01,-1.141988754272460938e+01
1.299000000000000057e+02,-2.287507534027099609e+00,-1.059108161926269531e+01,-1.024146080017089844e+01,-1.170986175537109375e+01,-1.158218193054199219e+01,-4.057695388793945312e+00,1.399921798706054688e+01,-5.784100055694580078e+00,-3.920632302761077881e-01,-1.139327049255371094e+01
1.300000000000000000e+02,-2.173566341400146484e+00,-1.057886219024658203e+01,-1.023335170745849609e+01,-1.174894809722900391e+01,-1.159319591522216797e+01,-4.227114677429199219e+00,1.430689334869384766e+01,-5.612236499786376953e+00,-2.531731128692626953e-01,-1.136609649658203125e+01
1.300999999999999943e+02,-2.058485507965087891e+00,-1.056576156616210938e+01,-1.022492694854736328e+01,-1.178749942779541016e+01,-1.160381317138671875e+01,-4.392673969268798828e+00,1.462073326110839844e+01,-5.432388782501220703e+00,-1.132124736905097961e-01,-1.133836269378662109e+01
1.301999999999999886e+02,-1.942390799522399902e+00,-1.055177211761474609e+01,-1.021618461608886719e+01,-1.182551479339599609e+01,-1.161404609680175781e+01,-4.554458141326904297e+00,1.494212341308593750e+01,-5.245573997497558594e+00,2.782437205314636230e-02,-1.131006717681884766e+01
1.303000000000000114e+02,-1.825294852256774902e+00,-1.053688621520996094e+01,-1.020712757110595703e+01,-1.186299610137939453e+01,-1.162389755249023438e+01,-4.712551116943359375e+00,1.527155399322509766e+01,-5.051890373229980469e+00,1.699431538581848145e-01,-1.128120517730712891e+01
1.304000000000000057e+02,-1.707193851470947266e+00,-1.052110099792480469e+01,-1.019775485992431641e+01,-1.189994335174560547e+01,-1.163337993621826172e+01,-4.867032051086425781e+00,1.560956287384033203e+01,-4.850898265838623047e+00,3.131497204303741455e-01,-1.125177478790283203e+01
1.305000000000000000e+02,-1.588047385215759277e+00,-1.050451946258544922e+01,-1.018806838989257812e+01,-1.193635749816894531e+01,-1.164249897003173828e+01,-5.017981529235839844e+00,1.595683574676513672e+01,-4.641941547393798828e+00,4.574497938156127930e-01,-1.122177219390869141e+01
1.305999999999999943e+02,-1.467826843261718750e+00,-1.048722457885742188e+01,-1.017806816101074219e+01,-1.197223949432373047e+01,-1.165126514434814453e+01,-5.165477752685546875e+00,1.631363677978515625e+01,-4.424764633178710938e+00,6.028513908386230469e-01,-1.119120311737060547e+01
1.306999999999999886e+02,-1.346521854400634766e+00,-1.046926975250244141e+01,-1.016775512695312500e+01,-1.200759124755859375e+01,-1.165968418121337891e+01,-5.309596538543701172e+00,1.668025779724121094e+01,-4.199120521545410156e+00,7.493820786476135254e-01,-1.116019344329833984e+01
1.308000000000000114e+02,-1.224126696586608887e+00,-1.045065307617187500e+01,-1.015713024139404297e+01,-1.204241180419921875e+01,-1.166776275634765625e+01,-5.450412273406982422e+00,1.705701446533203125e+01,-3.964734554290771484e+00,8.970590829849243164e-01,-1.112878799438476562e+01
1.309000000000000057e+02,-1.100635528564453125e+00,-1.043137454986572266e+01,-1.014616584777832031e+01,-1.207669448852539062e+01,-1.167551136016845703e+01,-5.587997913360595703e+00,1.744461441040039062e+01,-3.720995664596557617e+00,1.045890331268310547e+00,-1.109698581695556641e+01
1.310000000000000000e+02,-9.760420322418212891e-01,-1.041142177581787109e+01,-1.013479518890380859e+01,-1.211041069030761719e+01,-1.168293571472167969e+01,-5.722423553466796875e+00,1.784355735778808594e+01,-3.467468738555908203e+00,1.195883631706237793e+00,-1.106478214263916016e+01
1.310999999999999943e+02,-8.503404259681701660e-01,-1.039079666137695312e+01,-1.012301445007324219e+01,-1.214356040954589844e+01,-1.169004344940185547e+01,-5.853760242462158203e+00,1.825421333312988281e+01,-3.203838586807250977e+00,1.347047209739685059e+00,-1.103217601776123047e+01
1.311999999999999886e+02,-7.235245108604431152e-01,-1.036949253082275391e+01,-1.011082935333251953e+01,-1.217614936828613281e+01,-1.169689178466796875e+01,-5.982450962066650391e+00,1.867689895629882812e+01,-2.929766893386840820e+00,1.499389052391052246e+00,-1.099916362762451172e+01
1.313000000000000114e+02,-5.955883264541625977e-01,-1.034750652313232422e+01,-1.009831237792968750e+01,-1.220824718475341797e+01,-1.170354080200195312e+01,-6.108959197998046875e+00,1.911194038391113281e+01,-2.644904375076293945e+00,1.652916908264160156e+00,-1.096574211120605469e+01
1.314000000000000057e+02,-4.665257632732391357e-01,-1.032483386993408203e+01,-1.008548927307128906e+01,-1.223987960815429688e+01,-1.171013164520263672e+01,-6.233996391296386719e+00,1.955164146423339844e+01,-2.342739582061767578e+00,1.807639002799987793e+00,-1.093190956115722656e+01
1.315000000000000000e+02,-3.363306820392608643e-01,-1.030147075653076172e+01,-1.007236099243164062e+01,-1.227104663848876953e+01,-1.171677780151367188e+01,-6.358158111572265625e+00,1.997513961791992188e+01,-2.005337953567504883e+00,1.963563680648803711e+00,-1.089766120910644531e+01
1.315999999999999943e+02,-2.049969583749771118e-01,-1.027741146087646484e+01,-1.005892753601074219e+01,-1.230174827575683594e+01,-1.172347927093505859e+01,-6.481451511383056641e+00,2.037225151062011719e+01,-1.626233935356140137e+00,2.120699405670166016e+00,-1.086299610137939453e+01
1.316999999999999886e+02,-7.252154499292373657e-02,-1.025266170501708984e+01,-1.004519081115722656e+01,-1.233198738098144531e+01,-1.173023700714111328e+01,-6.603888034820556641e+00,2.073442649841308594e+01,-1.200521826744079590e+00,2.279053926467895508e+00,-1.082791042327880859e+01
1.318000000000000114e+02,6.105252355337142944e-02,-1.022729778289794922e+01,-1.003112602233886719e+01,-1.236169433593750000e+01,-1.173704910278320312e+01,-6.725478649139404297e+00,2.105702972412109375e+01,-7.250620126724243164e-01,2.438635826110839844e+00,-1.079240131378173828e+01
1.319000000000000057e+02,1.956643909215927124e-01,-1.020139122009277344e+01,-1.001667785644531250e+01,-1.239071178436279297e+01,-1.174391651153564453e+01,-6.846230506896972656e+00,2.132982826232910156e+01,-1.933954358100891113e-01,2.599453926086425781e+00,-1.075646686553955078e+01
1.320000000000000000e+02,3.313168585300445557e-01,-1.017494106292724609e+01,-1.000185394287109375e+01,-1.241906166076660156e+01,-1.175083732604980469e+01,-6.966149330139160156e+00,2.151989173889160156e+01,4.143773615360260010e-01,2.761515855789184570e+00,-1.072010326385498047e+01
1.320999999999999943e+02,4.680155217647552490e-01,-1.014794445037841797e+01,-9.986665725708007812e+00,-1.244680213928222656e+01,-1.175781250000000000e+01,-7.085243225097656250e+00,2.161123657226562500e+01,1.107508540153503418e+00,2.924830675125122070e+00,-1.068330574035644531e+01
1.321999999999999886e+02,6.057658791542053223e-01,-1.012039661407470703e+01,-9.971111297607421875e+00,-1.247393894195556641e+01,-1.176484203338623047e+01,-7.203519821166992188e+00,2.157225227355957031e+01,1.902174592018127441e+00,3.089406728744506836e+00,-1.064607334136962891e+01
1.323000000000000114e+02,7.445736527442932129e-01,-1.009229660034179688e+01,-9.955207824707031250e+00,-1.250049400329589844e+01,-1.177192497253417969e+01,-7.320985317230224609e+00,2.135737228393554688e+01,2.819655895233154297e+00,3.255252838134765625e+00,-1.060840320587158203e+01
1.324000000000000057e+02,8.844444751739501953e-01,-1.006363964080810547e+01,-9.939014434814453125e+00,-1.252655696868896484e+01,-1.177906131744384766e+01,-7.437645912170410156e+00,2.087005615234375000e+01,3.896656274795532227e+00,3.422377109527587891e+00,-1.057029247283935547e+01
1.325000000000000000e+02,1.025383949279785156e+00,-1.003442287445068359e+01,-9.922441482543945312e+00,-1.255203437805175781e+01,-1.178625011444091797e+01,-7.553509235382080078e+00,2.005042076110839844e+01,5.166063785552978516e+00,3.590784311294555664e+00,-1.053174114227294922e+01
1.325999999999999943e+02,1.167402863502502441e+00,-1.000467300415039062e+01,-9.905280113220214844e+00,-1.257677268981933594e+01,-1.179349231719970703e+01,-7.668581962585449219e+00,1.891324806213378906e+01,6.619683265686035156e+00,3.760482072830200195e+00,-1.049274730682373047e+01
1.326999999999999886e+02,1.310524106025695801e+00,-9.974488258361816406e+00,-9.887491226196289062e+00,-1.260074043273925781e+01,-1.180078601837158203e+01,-7.782871246337890625e+00,1.743791580200195312e+01,8.254712104797363281e+00,3.931647539138793945e+00,-1.045326232910156250e+01
1.328000000000000114e+02,1.454764246940612793e+00,-9.943913459777832031e+00,-9.869074821472167969e+00,-1.262394332885742188e+01,-1.180813217163085938e+01,-7.896382808685302734e+00,1.557145786285400391e+01,1.007773303985595703e+01,4.105111598968505859e+00,-1.041302680969238281e+01
1.329000000000000057e+02,1.600132465362548828e+00,-9.912948608398437500e+00,-9.850028991699218750e+00,-1.264637565612792969e+01,-1.181552982330322266e+01,-8.009123802185058594e+00,1.328240299224853516e+01,1.206048870086669922e+01,4.281093597412109375e+00,-1.037180995941162109e+01
1.330000000000000000e+02,1.746636748313903809e+00,-9.881593704223632812e+00,-9.830356597900390625e+00,-1.266804027557373047e+01,-1.182297897338867188e+01,-8.121104240417480469e+00,1.062235450744628906e+01,1.401552581787109375e+01,4.459693908691406250e+00,-1.032954406738281250e+01
1.330999999999999943e+02,1.894284605979919434e+00,-9.849843025207519531e+00,-9.810058593750000000e+00,-1.268893527984619141e+01,-1.183047962188720703e+01,-8.232323646545410156e+00,7.748085498809814453e+00,1.569723510742187500e+01,4.640949726104736328e+00,-1.028621387481689453e+01
1.331999999999999886e+02,2.043083906173706055e+00,-9.817696571350097656e+00,-9.789113044738769531e+00,-1.270903873443603516e+01,-1.183803176879882812e+01,-8.342792510986328125e+00,4.901604652404785156e+00,1.693727302551269531e+01,4.824896812438964844e+00,-1.024180412292480469e+01
1.333000000000000114e+02,2.193042278289794922e+00,-9.785150527954101562e+00,-9.767387390136718750e+00,-1.272821807861328125e+01,-1.184563446044921875e+01,-8.452517509460449219e+00,2.265586137771606445e+00,1.778126525878906250e+01,5.011573314666748047e+00,-1.019630146026611328e+01
1.334000000000000057e+02,2.344168186187744141e+00,-9.752202033996582031e+00,-9.744849205017089844e+00,-1.274645805358886719e+01,-1.185328769683837891e+01,-8.561503410339355469e+00,-1.114682257175445557e-01,1.826097488403320312e+01,5.201017379760742188e+00,-1.014968872070312500e+01
1.335000000000000000e+02,2.496469259262084961e+00,-9.718849182128906250e+00,-9.721440315246582031e+00,-1.276389980316162109e+01,-1.186099147796630859e+01,-8.669757843017578125e+00,-2.219510555267333984e+00,1.840686798095703125e+01,5.393268108367919922e+00,-1.010195159912109375e+01
1.335999999999999943e+02,2.649953842163085938e+00,-9.685088157653808594e+00,-9.697131156921386719e+00,-1.278060245513916016e+01,-1.186874485015869141e+01,-8.777286529541015625e+00,-4.053521633148193359e+00,1.825186538696289062e+01,5.588363170623779297e+00,-1.005307483673095703e+01
1.336999999999999886e+02,2.804629564285278320e+00,-9.650916099548339844e+00,-9.671909332275390625e+00,-1.279656124114990234e+01,-1.187643623352050781e+01,-8.883796691894531250e+00,-5.602607250213623047e+00,1.785687446594238281e+01,5.786344051361083984e+00,-1.000303936004638672e+01
1.338000000000000114e+02,2.960505247116088867e+00,-9.616331100463867188e+00,-9.645770072937011719e+00,-1.281176662445068359e+01,-1.188397789001464844e+01,-8.989058494567871094e+00,-6.876633644104003906e+00,1.727349090576171875e+01,5.987072944641113281e+00,-9.951651573181152344e+00
1.339000000000000057e+02,3.117588281631469727e+00,-9.581328392028808594e+00,-9.618702888488769531e+00,-1.282621479034423828e+01,-1.189136981964111328e+01,-9.093091011047363281e+00,-7.913290023803710938e+00,1.654830551147460938e+01,6.190022945404052734e+00,-9.898403167724609375e+00
1.340000000000000000e+02,3.275882720947265625e+00,-9.545910835266113281e+00,-9.590699195861816406e+00,-1.283989143371582031e+01,-1.189857959747314453e+01,-9.195846557617187500e+00,-8.729137420654296875e+00,1.570763301849365234e+01,6.395182609558105469e+00,-9.843340873718261719e+00
1.340999999999999943e+02,3.435396194458007812e+00,-9.510075569152832031e+00,-9.561754226684570312e+00,-1.285278987884521484e+01,-1.190551662445068359e+01,-9.297179222106933594e+00,-9.343156814575195312e+00,1.477783107757568359e+01,6.602571010589599609e+00,-9.786447525024414062e+00
1.341999999999999886e+02,3.596367835998535156e+00,-9.473752975463867188e+00,-9.531880378723144531e+00,-1.286488723754882812e+01,-1.191217517852783203e+01,-9.397089004516601562e+00,-9.814712524414062500e+00,1.381547355651855469e+01,6.812173843383789062e+00,-9.727722167968750000e+00
1.343000000000000114e+02,3.759550571441650391e+00,-9.436722755432128906e+00,-9.501073837280273438e+00,-1.287617206573486328e+01,-1.191855907440185547e+01,-9.495594024658203125e+00,-1.017705440521240234e+01,1.285496807098388672e+01,7.023931980133056641e+00,-9.667182922363281250e+00
1.344000000000000057e+02,3.925027608871459961e+00,-9.398960113525390625e+00,-9.469361305236816406e+00,-1.288671302795410156e+01,-1.192467212677001953e+01,-9.592709541320800781e+00,-1.046136856079101562e+01,1.192161750793457031e+01,7.237831115722656250e+00,-9.604738235473632812e+00
1.345000000000000000e+02,4.092830657958984375e+00,-9.360455513000488281e+00,-9.436753273010253906e+00,-1.289655208587646484e+01,-1.193051624298095703e+01,-9.688451766967773438e+00,-1.069906425476074219e+01,1.103341388702392578e+01,7.453875064849853516e+00,-9.540339469909667969e+00
1.345999999999999943e+02,4.262991905212402344e+00,-9.321199417114257812e+00,-9.403241157531738281e+00,-1.290568351745605469e+01,-1.193609619140625000e+01,-9.782837867736816406e+00,-1.090220642089843750e+01,1.019368934631347656e+01,7.672078132629394531e+00,-9.473968505859375000e+00
1.346999999999999886e+02,4.435572147369384766e+00,-9.281023025512695312e+00,-9.368885040283203125e+00,-1.291410732269287109e+01,-1.194141387939453125e+01,-9.875878334045410156e+00,-1.107729053497314453e+01,9.402483940124511719e+00,7.892455101013183594e+00,-9.405609130859375000e+00
1.348000000000000114e+02,4.610710144042968750e+00,-9.239803314208984375e+00,-9.333817481994628906e+00,-1.292185401916503906e+01,-1.194647312164306641e+01,-9.967597007751464844e+00,-1.123336982727050781e+01,8.661201477050781250e+00,8.114907264709472656e+00,-9.335118293762207031e+00
1.349000000000000057e+02,4.788453578948974609e+00,-9.197541236877441406e+00,-9.297970771789550781e+00,-1.292905426025390625e+01,-1.195127677917480469e+01,-1.005800342559814453e+01,-1.137296485900878906e+01,7.966301441192626953e+00,8.339331626892089844e+00,-9.262331962585449219e+00
1.350000000000000000e+02,4.968838214874267578e+00,-9.154218673706054688e+00,-9.261142730712890625e+00,-1.293584632873535156e+01,-1.195582675933837891e+01,-1.014711475372314453e+01,-1.149879837036132812e+01,7.313161373138427734e+00,8.565897941589355469e+00,-9.187337875366210938e+00
1.350999999999999943e+02,5.151899814605712891e+00,-9.109823226928710938e+00,-9.223217010498046875e+00,-1.294223880767822266e+01,-1.196012783050537109e+01,-1.023494529724121094e+01,-1.161321353912353516e+01,6.696680068969726562e+00,8.794741630554199219e+00,-9.110198974609375000e+00
1.351999999999999886e+02,5.337676525115966797e+00,-9.064337730407714844e+00,-9.183883666992187500e+00,-1.294832992553710938e+01,-1.196418285369873047e+01,-1.032151031494140625e+01,-1.171722698211669922e+01,6.114214420318603516e+00,9.025882720947265625e+00,-9.030896186828613281e+00
1.353000000000000114e+02,5.526197433471679688e+00,-9.017757415771484375e+00,-9.142956733703613281e+00,-1.295416259765625000e+01,-1.196799278259277344e+01,-1.040682315826416016e+01,-1.181141185760498047e+01,5.563945770263671875e+00,9.259338378906250000e+00,-8.949415206909179688e+00
1.354000000000000057e+02,5.717442989349365234e+00,-8.970124244689941406e+00,-9.100382804870605469e+00,-1.295972919464111328e+01,-1.197156333923339844e+01,-1.049090003967285156e+01,-1.189631175994873047e+01,5.044155597686767578e+00,9.495126724243164062e+00,-8.865736007690429688e+00
1.355000000000000000e+02,5.911439895629882812e+00,-8.921429634094238281e+00,-9.056214332580566406e+00,-1.296504592895507812e+01,-1.197489547729492188e+01,-1.057375526428222656e+01,-1.197241401672363281e+01,4.553262710571289062e+00,9.733268737792968750e+00,-8.779844284057617188e+00
1.355999999999999943e+02,6.108224391937255859e+00,-8.871660232543945312e+00,-9.010966300964355469e+00,-1.297024250030517578e+01,-1.197799110412597656e+01,-1.065540218353271484e+01,-1.204065799713134766e+01,4.088612079620361328e+00,9.973780632019042969e+00,-8.691722869873046875e+00
1.356999999999999886e+02,6.307670593261718750e+00,-8.820637702941894531e+00,-8.964700698852539062e+00,-1.297533798217773438e+01,-1.198085594177246094e+01,-1.073585414886474609e+01,-1.210319137573242188e+01,3.644536018371582031e+00,1.021669006347656250e+01,-8.601353645324707031e+00
1.358000000000000114e+02,6.509317398071289062e+00,-8.767822265625000000e+00,-8.917291641235351562e+00,-1.298032093048095703e+01,-1.198349475860595703e+01,-1.081512546539306641e+01,-1.216042423248291016e+01,3.219799041748046875e+00,1.046201229095458984e+01,-8.508719444274902344e+00
1.359000000000000057e+02,6.713134288787841797e+00,-8.713090896606445312e+00,-8.868542671203613281e+00,-1.298517704010009766e+01,-1.198590946197509766e+01,-1.089322853088378906e+01,-1.221262454986572266e+01,2.813581943511962891e+00,1.070976734161376953e+01,-8.413800239562988281e+00
1.360000000000000000e+02,6.919137954711914062e+00,-8.656426429748535156e+00,-8.818419456481933594e+00,-1.298990345001220703e+01,-1.198812770843505859e+01,-1.097021102905273438e+01,-1.226044940948486328e+01,2.423883199691772461e+00,1.095997428894042969e+01,-8.316584587097167969e+00
1.360999999999999943e+02,7.127278804779052734e+00,-8.597842216491699219e+00,-8.766886711120605469e+00,-1.299449634552001953e+01,-1.199020195007324219e+01,-1.104615688323974609e+01,-1.230470752716064453e+01,2.048378467559814453e+00,1.121265029907226562e+01,-8.217052459716796875e+00
1.361999999999999886e+02,7.337516784667968750e+00,-8.537349700927734375e+00,-8.713911056518554688e+00,-1.299895286560058594e+01,-1.199213409423828125e+01,-1.112108039855957031e+01,-1.234656715393066406e+01,1.684510707855224609e+00,1.146782112121582031e+01,-8.115184783935546875e+00
1.363000000000000114e+02,7.549865245819091797e+00,-8.474933624267578125e+00,-8.659456253051757812e+00,-1.300326824188232422e+01,-1.199392700195312500e+01,-1.119499206542968750e+01,-1.238634014129638672e+01,1.331458568572998047e+00,1.172550106048583984e+01,-8.010962486267089844e+00
1.364000000000000057e+02,7.764416217803955078e+00,-8.410619735717773438e+00,-8.603550910949707031e+00,-1.300744056701660156e+01,-1.199558162689208984e+01,-1.126790428161621094e+01,-1.242408752441406250e+01,9.889187812805175781e-01,1.198572254180908203e+01,-7.904363632202148438e+00
1.365000000000000000e+02,7.981330871582031250e+00,-8.344468116760253906e+00,-8.546257972717285156e+00,-1.301146411895751953e+01,-1.199709987640380859e+01,-1.133982944488525391e+01,-1.245986843109130859e+01,6.565966606140136719e-01,1.224929714202880859e+01,-7.794918060302734375e+00
1.365999999999999943e+02,8.200632095336914062e+00,-8.276462554931640625e+00,-8.487545013427734375e+00,-1.301533603668212891e+01,-1.199848365783691406e+01,-1.141077613830566406e+01,-1.249373817443847656e+01,3.342056274414062500e-01,1.251730155944824219e+01,-7.680364608764648438e+00
1.367000000000000171e+02,8.422251701354980469e+00,-8.206483840942382812e+00,-8.427383422851562500e+00,-1.301905155181884766e+01,-1.199974060058593750e+01,-1.148073291778564453e+01,-1.252575111389160156e+01,2.146730013191699982e-02,1.279039096832275391e+01,-7.559044837951660156e+00
1.368000000000000114e+02,8.646114349365234375e+00,-8.134395599365234375e+00,-8.365741729736328125e+00,-1.302260875701904297e+01,-1.200087642669677734e+01,-1.154969310760498047e+01,-1.255596160888671875e+01,-2.818890511989593506e-01,1.306868839263916016e+01,-7.430779933929443359e+00
1.369000000000000057e+02,8.872235298156738281e+00,-8.060179710388183594e+00,-8.302589416503906250e+00,-1.302600383758544922e+01,-1.200189304351806641e+01,-1.161766910552978516e+01,-1.258442115783691406e+01,-5.761265158653259277e-01,1.335231304168701172e+01,-7.295393943786621094e+00
1.370000000000000000e+02,9.100630760192871094e+00,-7.983819961547851562e+00,-8.237975120544433594e+00,-1.302923870086669922e+01,-1.200279235839843750e+01,-1.168467426300048828e+01,-1.261117839813232422e+01,-8.615009784698486328e-01,1.364137458801269531e+01,-7.152751922607421875e+00
1.370999999999999943e+02,9.331328392028808594e+00,-7.905300617218017578e+00,-8.172274589538574219e+00,-1.303232860565185547e+01,-1.200357532501220703e+01,-1.175071620941162109e+01,-1.263628482818603516e+01,-1.138260960578918457e+00,1.393600082397460938e+01,-7.002675533294677734e+00
1.372000000000000171e+02,9.564342498779296875e+00,-7.824604034423828125e+00,-8.105524063110351562e+00,-1.303527545928955078e+01,-1.200424289703369141e+01,-1.181581211090087891e+01,-1.265978813171386719e+01,-1.406648397445678711e+00,1.423632335662841797e+01,-6.844972133636474609e+00
1.373000000000000114e+02,9.799692153930664062e+00,-7.741713523864746094e+00,-8.037710189819335938e+00,-1.303807926177978516e+01,-1.200479698181152344e+01,-1.187997341156005859e+01,-1.268173408508300781e+01,-1.666898012161254883e+00,1.454247665405273438e+01,-6.679443836212158203e+00
1.374000000000000057e+02,1.003739643096923828e+01,-7.656611919403076172e+00,-7.968817234039306641e+00,-1.304073429107666016e+01,-1.200523853302001953e+01,-1.194320774078369141e+01,-1.270216560363769531e+01,-1.919238209724426270e+00,1.485459709167480469e+01,-6.505887985229492188e+00
1.375000000000000000e+02,1.027747058868408203e+01,-7.569283962249755859e+00,-7.898831367492675781e+00,-1.304324150085449219e+01,-1.200557041168212891e+01,-1.200553035736083984e+01,-1.272115039825439453e+01,-2.163938283920288086e+00,1.517282772064208984e+01,-6.324098110198974609e+00
1.375999999999999943e+02,1.051993942260742188e+01,-7.479709625244140625e+00,-7.827747821807861328e+00,-1.304559803009033203e+01,-1.200579071044921875e+01,-1.206695365905761719e+01,-1.273930358886718750e+01,-2.402525186538696289e+00,1.549778556823730469e+01,-6.134333133697509766e+00
1.377000000000000171e+02,1.076481819152832031e+01,-7.387873172760009766e+00,-7.755863189697265625e+00,-1.304782676696777344e+01,-1.200585937500000000e+01,-1.212763118743896484e+01,-1.275690650939941406e+01,-2.635730743408203125e+00,1.583082675933837891e+01,-5.937570095062255859e+00
1.378000000000000114e+02,1.101212692260742188e+01,-7.293755054473876953e+00,-7.683309555053710938e+00,-1.304993724822998047e+01,-1.200577926635742188e+01,-1.218762874603271484e+01,-1.277396869659423828e+01,-2.863672971725463867e+00,1.617220687866210938e+01,-5.733692646026611328e+00
1.379000000000000057e+02,1.126248645782470703e+01,-7.197018146514892578e+00,-7.610082626342773438e+00,-1.305193042755126953e+01,-1.200558948516845703e+01,-1.224696826934814453e+01,-1.279050254821777344e+01,-3.086467981338500977e+00,1.652210044860839844e+01,-5.522475719451904297e+00
1.380000000000000000e+02,1.151683712005615234e+01,-7.096369266510009766e+00,-7.536177158355712891e+00,-1.305380249023437500e+01,-1.200531196594238281e+01,-1.230569744110107422e+01,-1.280652141571044922e+01,-3.304228782653808594e+00,1.688101005554199219e+01,-5.303486347198486328e+00
1.380999999999999943e+02,1.177614307403564453e+01,-6.989434719085693359e+00,-7.461588382720947266e+00,-1.305555343627929688e+01,-1.200494861602783203e+01,-1.236382484436035156e+01,-1.282203483581542969e+01,-3.517066955566406250e+00,1.724978637695312500e+01,-5.075986385345458984e+00
1.382000000000000171e+02,1.204045200347900391e+01,-6.875962257385253906e+00,-7.386310100555419922e+00,-1.305718326568603516e+01,-1.200450038909912109e+01,-1.242135524749755859e+01,-1.283705425262451172e+01,-3.725090265274047852e+00,1.762873649597167969e+01,-4.839704513549804688e+00
1.383000000000000114e+02,1.230977630615234375e+01,-6.755813598632812500e+00,-7.310338020324707031e+00,-1.305869007110595703e+01,-1.200396728515625000e+01,-1.247829341888427734e+01,-1.285159301757812500e+01,-3.928405046463012695e+00,1.801817703247070312e+01,-4.594376087188720703e+00
1.384000000000000057e+02,1.258421421051025391e+01,-6.628860473632812500e+00,-7.233666896820068359e+00,-1.306007289886474609e+01,-1.200331497192382812e+01,-1.253463268280029297e+01,-1.286565780639648438e+01,-4.127114772796630859e+00,1.841842842102050781e+01,-4.339722633361816406e+00
1.385000000000000000e+02,1.286389160156250000e+01,-6.494938850402832031e+00,-7.156291007995605469e+00,-1.306133174896240234e+01,-1.200249004364013672e+01,-1.259036159515380859e+01,-1.287926101684570312e+01,-4.321319580078125000e+00,1.883017730712890625e+01,-4.075153350830078125e+00
1.385999999999999943e+02,1.314893245697021484e+01,-6.353866577148437500e+00,-7.078206062316894531e+00,-1.306246376037597656e+01,-1.200149345397949219e+01,-1.264548301696777344e+01,-1.289241218566894531e+01,-4.511120796203613281e+00,1.925398254394531250e+01,-3.800110340118408203e+00
1.387000000000000171e+02,1.343946170806884766e+01,-6.205457210540771484e+00,-6.999405860900878906e+00,-1.306347179412841797e+01,-1.200032711029052734e+01,-1.270000171661376953e+01,-1.290512180328369141e+01,-4.696614265441894531e+00,1.969018554687500000e+01,-3.514250040054321289e+00
1.388000000000000114e+02,1.373560905456542969e+01,-6.049522876739501953e+00,-6.919885635375976562e+00,-1.306434917449951172e+01,-1.199899101257324219e+01,-1.275392150878906250e+01,-1.291740036010742188e+01,-4.877895832061767578e+00,2.013918876647949219e+01,-3.217225313186645508e+00
1.389000000000000057e+02,1.403750896453857422e+01,-5.885868549346923828e+00,-6.839679718017578125e+00,-1.306508350372314453e+01,-1.199748611450195312e+01,-1.280724525451660156e+01,-1.292925453186035156e+01,-5.055057048797607422e+00,2.060139846801757812e+01,-2.908677577972412109e+00
1.390000000000000000e+02,1.434529876708984375e+01,-5.714294433593750000e+00,-6.758797645568847656e+00,-1.306566715240478516e+01,-1.199581527709960938e+01,-1.285997867584228516e+01,-1.294069671630859375e+01,-5.228187561035156250e+00,2.106982612609863281e+01,-2.582667827606201172e+00
1.390999999999999943e+02,1.465917873382568359e+01,-5.534662246704101562e+00,-6.677235126495361328e+00,-1.306610012054443359e+01,-1.199393844604492188e+01,-1.291212272644042969e+01,-1.295173454284667969e+01,-5.397377967834472656e+00,2.152171325683593750e+01,-2.219602346420288086e+00
1.392000000000000171e+02,1.498047065734863281e+01,-5.347929954528808594e+00,-6.594986915588378906e+00,-1.306638050079345703e+01,-1.199174690246582031e+01,-1.296368217468261719e+01,-1.296237754821777344e+01,-5.562714576721191406e+00,2.194583129882812500e+01,-1.812063336372375488e+00
1.393000000000000114e+02,1.530980110168457031e+01,-5.154331207275390625e+00,-6.512048244476318359e+00,-1.306650829315185547e+01,-1.198923492431640625e+01,-1.301465797424316406e+01,-1.297262954711914062e+01,-5.724280834197998047e+00,2.233238220214843750e+01,-1.354506373405456543e+00
1.394000000000000057e+02,1.564753723144531250e+01,-4.953573226928710938e+00,-6.428416252136230469e+00,-1.306648063659667969e+01,-1.198640251159667969e+01,-1.306505203247070312e+01,-1.298250770568847656e+01,-5.882162094116210938e+00,2.267638778686523438e+01,-8.435648083686828613e-01
1.395000000000000000e+02,1.599447154998779297e+01,-4.744907855987548828e+00,-6.344085216522216797e+00,-1.306629848480224609e+01,-1.198325061798095703e+01,-1.311486816406250000e+01,-1.299201583862304688e+01,-6.036438465118408203e+00,2.296840858459472656e+01,-2.732359170913696289e-01
1.395999999999999943e+02,1.635092544555664062e+01,-4.528032302856445312e+00,-6.258812427520751953e+00,-1.306588459014892578e+01,-1.197984123229980469e+01,-1.316419887542724609e+01,-1.300116157531738281e+01,-6.187188625335693359e+00,2.317320060729980469e+01,3.778049349784851074e-01
1.397000000000000171e+02,1.671718597412109375e+01,-4.302697658538818359e+00,-6.172365188598632812e+00,-1.306516456604003906e+01,-1.197620582580566406e+01,-1.321309757232666016e+01,-1.300995445251464844e+01,-6.334490776062011719e+00,2.327254486083984375e+01,1.120179891586303711e+00
1.398000000000000114e+02,1.709355163574218750e+01,-4.068647384643554688e+00,-6.084729671478271484e+00,-1.306413459777832031e+01,-1.197234821319580078e+01,-1.326156330108642578e+01,-1.301841259002685547e+01,-6.478506565093994141e+00,2.323493957519531250e+01,1.970114111900329590e+00
1.399000000000000057e+02,1.748059654235839844e+01,-3.825381994247436523e+00,-5.995892524719238281e+00,-1.306279087066650391e+01,-1.196826457977294922e+01,-1.330959606170654297e+01,-1.302663230895996094e+01,-6.619957923889160156e+00,2.301270103454589844e+01,2.950308084487915039e+00
1.400000000000000000e+02,1.787897109985351562e+01,-3.572344303131103516e+00,-5.905840396881103516e+00,-1.306113147735595703e+01,-1.196395874023437500e+01,-1.335719871520996094e+01,-1.303463745117187500e+01,-6.759032249450683594e+00,2.250577926635742188e+01,4.099015712738037109e+00
1.400999999999999943e+02,1.828904342651367188e+01,-3.309219121932983398e+00,-5.814559459686279297e+00,-1.305914974212646484e+01,-1.195943069458007812e+01,-1.340437221527099609e+01,-1.304259777069091797e+01,-6.896605968475341797e+00,2.164185905456542969e+01,5.454020500183105469e+00
1.402000000000000171e+02,1.871113204956054688e+01,-3.035669326782226562e+00,-5.722036838531494141e+00,-1.305684471130371094e+01,-1.195467948913574219e+01,-1.345111656188964844e+01,-1.305062103271484375e+01,-7.033225536346435547e+00,2.043549537658691406e+01,7.008338928222656250e+00
1.403000000000000114e+02,1.914556503295898438e+01,-2.751350164413452148e+00,-5.628258228302001953e+00,-1.305421161651611328e+01,-1.194970893859863281e+01,-1.349743175506591797e+01,-1.305870628356933594e+01,-7.168899059295654297e+00,1.886924362182617188e+01,8.757475852966308594e+00
1.404000000000000057e+02,1.958928108215332031e+01,-2.453423976898193359e+00,-5.533216476440429688e+00,-1.305126667022705078e+01,-1.194451618194580078e+01,-1.354331874847412109e+01,-1.306685256958007812e+01,-7.303640365600585938e+00,1.688693809509277344e+01,1.070804405212402344e+01
1.405000000000000000e+02,2.002100181579589844e+01,-2.123728513717651367e+00,-5.436947345733642578e+00,-1.304805946350097656e+01,-1.193910408020019531e+01,-1.358878040313720703e+01,-1.307506084442138672e+01,-7.437459468841552734e+00,1.444809532165527344e+01,1.283805274963378906e+01
1.405999999999999943e+02,2.042943191528320312e+01,-1.753799200057983398e+00,-5.339515686035156250e+00,-1.304452705383300781e+01,-1.193346691131591797e+01,-1.363380718231201172e+01,-1.308332920074462891e+01,-7.570364475250244141e+00,1.160250282287597656e+01,1.495778083801269531e+01
1.407000000000000171e+02,2.080414390563964844e+01,-1.337868809700012207e+00,-5.240915298461914062e+00,-1.304066467285156250e+01,-1.192752075195312500e+01,-1.367830181121826172e+01,-1.309165859222412109e+01,-7.702362537384033203e+00,8.510627746582031250e+00,1.680098342895507812e+01
1.408000000000000114e+02,2.114027976989746094e+01,-8.726887106895446777e-01,-5.141133785247802734e+00,-1.303646469116210938e+01,-1.192124080657958984e+01,-1.372223567962646484e+01,-1.310004711151123047e+01,-7.833461761474609375e+00,5.427762985229492188e+00,1.817502403259277344e+01
1.409000000000000057e+02,2.143161773681640625e+01,-3.542006015777587891e-01,-5.040161132812500000e+00,-1.303192615509033203e+01,-1.191462707519531250e+01,-1.376561164855957031e+01,-1.310849571228027344e+01,-7.963670730590820312e+00,2.562961816787719727e+00,1.911825370788574219e+01
1.410000000000000000e+02,2.164788436889648438e+01,2.360026836395263672e-01,-4.937985897064208984e+00,-1.302704524993896484e+01,-1.190768337249755859e+01,-1.380842781066894531e+01,-1.311700344085693359e+01,-8.092995643615722656e+00,-2.394948899745941162e-02,1.966613769531250000e+01
1.410999999999999943e+02,2.176860237121582031e+01,9.100029468536376953e-01,-4.834602832794189453e+00,-1.302181148529052734e+01,-1.190040779113769531e+01,-1.385068607330322266e+01,-1.312557125091552734e+01,-8.221445083618164062e+00,-2.321356296539306641e+00,1.985122489929199219e+01
1.412000000000000171e+02,2.176962852478027344e+01,1.680487155914306641e+00,-4.730005741119384766e+00,-1.301621627807617188e+01,-1.189280223846435547e+01,-1.389238643646240234e+01,-1.313419723510742188e+01,-8.349024772644042969e+00,-4.323588371276855469e+00,1.970850753784179688e+01
1.413000000000000114e+02,2.160869789123535156e+01,2.568114042282104492e+00,-4.624178409576416016e+00,-1.301024246215820312e+01,-1.188486766815185547e+01,-1.393353176116943359e+01,-1.314288234710693359e+01,-8.475744247436523438e+00,-6.019422531127929688e+00,1.930070304870605469e+01
1.414000000000000057e+02,2.120548248291015625e+01,3.604099988937377930e+00,-4.517048358917236328e+00,-1.300377464294433594e+01,-1.187660408020019531e+01,-1.397412204742431641e+01,-1.315162563323974609e+01,-8.601609230041503906e+00,-7.416878223419189453e+00,1.868667030334472656e+01
1.415000000000000000e+02,2.047266387939453125e+01,4.828895568847656250e+00,-4.408583641052246094e+00,-1.299677658081054688e+01,-1.186801338195800781e+01,-1.401415824890136719e+01,-1.316042709350585938e+01,-8.726627349853515625e+00,-8.556748390197753906e+00,1.791704750061035156e+01
1.415999999999999943e+02,1.941335105895996094e+01,6.244040489196777344e+00,-4.298789978027343750e+00,-1.298925209045410156e+01,-1.185909461975097656e+01,-1.405363941192626953e+01,-1.316928577423095703e+01,-8.850808143615722656e+00,-9.457209587097167969e+00,1.702068328857421875e+01
1.417000000000000171e+02,1.802554893493652344e+01,7.841255187988281250e+00,-4.187679290771484375e+00,-1.298119354248046875e+01,-1.184984970092773438e+01,-1.409256935119628906e+01,-1.317820167541503906e+01,-8.974156379699707031e+00,-1.013676261901855469e+01,1.602455902099609375e+01
1.418000000000000114e+02,1.626047134399414062e+01,9.624498367309570312e+00,-4.075327873229980469e+00,-1.297252941131591797e+01,-1.184027957916259766e+01,-1.413094711303710938e+01,-1.318717479705810547e+01,-9.096678733825683594e+00,-1.065712833404541016e+01,1.498827362060546875e+01
1.419000000000000057e+02,1.406983184814453125e+01,1.158994770050048828e+01,-3.961745262145996094e+00,-1.296324062347412109e+01,-1.183038330078125000e+01,-1.416877365112304688e+01,-1.319620513916015625e+01,-9.218382835388183594e+00,-1.105836296081542969e+01,1.395259284973144531e+01
1.420000000000000000e+02,1.148228168487548828e+01,1.359554481506347656e+01,-3.846920013427734375e+00,-1.295331859588623047e+01,-1.182016277313232422e+01,-1.420605087280273438e+01,-1.320529174804687500e+01,-9.339276313781738281e+00,-1.137362003326416016e+01,1.294487476348876953e+01
1.420999999999999943e+02,8.624000549316406250e+00,1.538946056365966797e+01,-3.730832815170288086e+00,-1.294263935089111328e+01,-1.180961990356445312e+01,-1.424277877807617188e+01,-1.321443462371826172e+01,-9.459365844726562500e+00,-1.163456058502197266e+01,1.198350524902343750e+01
1.422000000000000171e+02,5.719759941101074219e+00,1.676656913757324219e+01,-3.613504648208618164e+00,-1.293105888366699219e+01,-1.179875373840332031e+01,-1.427895927429199219e+01,-1.322363376617431641e+01,-9.578659057617187500e+00,-1.185804176330566406e+01,1.107454395294189453e+01
1.423000000000000114e+02,2.993791103363037109e+00,1.772491264343261719e+01,-3.494934320449829102e+00,-1.291855525970458984e+01,-1.178751564025878906e+01,-1.431457328796386719e+01,-1.323288822174072266e+01,-9.697160720825195312e+00,-1.204940700531005859e+01,1.021709442138671875e+01
1.424000000000000057e+02,5.228972434997558594e-01,1.830859947204589844e+01,-3.375179290771484375e+00,-1.290513896942138672e+01,-1.177592372894287109e+01,-1.434967327117919922e+01,-1.324219894409179688e+01,-9.814879417419433594e+00,-1.221965789794921875e+01,9.413458824157714844e+00
1.425000000000000000e+02,-1.679090261459350586e+00,1.854689788818359375e+01,-3.254357099533081055e+00,-1.289079761505126953e+01,-1.176401519775390625e+01,-1.438428783416748047e+01,-1.325156402587890625e+01,-9.931821823120117188e+00,-1.237185668945312500e+01,8.660189628601074219e+00
1.425999999999999943e+02,-3.605885028839111328e+00,1.847206687927246094e+01,-3.132490873336791992e+00,-1.287552261352539062e+01,-1.175179100036621094e+01,-1.441842460632324219e+01,-1.326095294952392578e+01,-1.004791069030761719e+01,-1.250911808013916016e+01,7.952218532562255859e+00
1.427000000000000171e+02,-5.249160289764404297e+00,1.813430213928222656e+01,-3.009576559066772461e+00,-1.285930919647216797e+01,-1.173925113677978516e+01,-1.445208454132080078e+01,-1.327015781402587891e+01,-1.016263866424560547e+01,-1.263400840759277344e+01,7.283957958221435547e+00
1.428000000000000114e+02,-6.607625484466552734e+00,1.759463119506835938e+01,-2.885607719421386719e+00,-1.284217548370361328e+01,-1.172635459899902344e+01,-1.448514175415039062e+01,-1.327905654907226562e+01,-1.027579402923583984e+01,-1.274762153625488281e+01,6.652557373046875000e+00
1.429000000000000057e+02,-7.717784404754638672e+00,1.690058326721191406e+01,-2.760528326034545898e+00,-1.282431316375732422e+01,-1.171306133270263672e+01,-1.451747798919677734e+01,-1.328764915466308594e+01,-1.038738822937011719e+01,-1.285058116912841797e+01,6.056046962738037109e+00
1.430000000000000000e+02,-8.601541519165039062e+00,1.608358573913574219e+01,-2.634320020675659180e+00,-1.280576610565185547e+01,-1.169937133789062500e+01,-1.454909515380859375e+01,-1.329593849182128906e+01,-1.049743556976318359e+01,-1.294347763061523438e+01,5.492562770843505859e+00
1.430999999999999943e+02,-9.273706436157226562e+00,1.516714572906494141e+01,-2.506976366043090820e+00,-1.278653049468994141e+01,-1.168528842926025391e+01,-1.457999420166015625e+01,-1.330392932891845703e+01,-1.060595417022705078e+01,-1.302683734893798828e+01,4.960389137268066406e+00
1.432000000000000171e+02,-9.783943176269531250e+00,1.420094680786132812e+01,-2.378490209579467773e+00,-1.276660251617431641e+01,-1.167081165313720703e+01,-1.461017990112304688e+01,-1.331162452697753906e+01,-1.071296024322509766e+01,-1.310159015655517578e+01,4.456870079040527344e+00
1.433000000000000114e+02,-1.017763996124267578e+01,1.322975540161132812e+01,-2.248857259750366211e+00,-1.274597740173339844e+01,-1.165594387054443359e+01,-1.463967323303222656e+01,-1.331902980804443359e+01,-1.081847190856933594e+01,-1.317009830474853516e+01,3.975775003433227539e+00
1.434000000000000057e+02,-1.048400211334228516e+01,1.227957439422607422e+01,-2.118070125579833984e+00,-1.272465038299560547e+01,-1.164061737060546875e+01,-1.466842555999755859e+01,-1.332614898681640625e+01,-1.092250633239746094e+01,-1.323286533355712891e+01,3.515616416931152344e+00
1.435000000000000000e+02,-1.073396015167236328e+01,1.137002182006835938e+01,-1.986122608184814453e+00,-1.270261764526367188e+01,-1.162479496002197266e+01,-1.469639205932617188e+01,-1.333298206329345703e+01,-1.102507972717285156e+01,-1.329018211364746094e+01,3.075507879257202148e+00
1.435999999999999943e+02,-1.094847583770751953e+01,1.051013755798339844e+01,-1.853008389472961426e+00,-1.267987251281738281e+01,-1.160860824584960938e+01,-1.472377109527587891e+01,-1.333952903747558594e+01,-1.112621212005615234e+01,-1.334273910522460938e+01,2.653335094451904297e+00
1.437000000000000171e+02,-1.113162040710449219e+01,9.698400497436523438e+00,-1.718721151351928711e+00,-1.265641212463378906e+01,-1.159206008911132812e+01,-1.475056838989257812e+01,-1.334579849243164062e+01,-1.122591686248779297e+01,-1.339137649536132812e+01,2.246646165847778320e+00
1.438000000000000114e+02,-1.129421710968017578e+01,8.937293052673339844e+00,-1.583254814147949219e+00,-1.263223457336425781e+01,-1.157508659362792969e+01,-1.477673530578613281e+01,-1.335179328918457031e+01,-1.132421207427978516e+01,-1.343730831146240234e+01,1.852758288383483887e+00
1.439000000000000057e+02,-1.143926143646240234e+01,8.224123954772949219e+00,-1.446602702140808105e+00,-1.260733222961425781e+01,-1.155748653411865234e+01,-1.480212688446044922e+01,-1.335751533508300781e+01,-1.142111492156982422e+01,-1.348098468780517578e+01,1.470564723014831543e+00
1.440000000000000000e+02,-1.156984710693359375e+01,7.554335594177246094e+00,-1.308761000633239746e+00,-1.258170890808105469e+01,-1.153924274444580078e+01,-1.482673168182373047e+01,-1.336296844482421875e+01,-1.151663970947265625e+01,-1.352246952056884766e+01,1.099738240242004395e+00
1.440999999999999943e+02,-1.168829917907714844e+01,6.922853946685791016e+00,-1.169748544692993164e+00,-1.255542087554931641e+01,-1.152035617828369141e+01,-1.485054969787597656e+01,-1.336815643310546875e+01,-1.161080169677734375e+01,-1.356182765960693359e+01,7.399593591690063477e-01
1.442000000000000171e+02,-1.179609489440917969e+01,6.326196193695068359e+00,-1.029577732086181641e+00,-1.252849006652832031e+01,-1.150082969665527344e+01,-1.487358093261718750e+01,-1.337308216094970703e+01,-1.170361900329589844e+01,-1.359911727905273438e+01,3.909186720848083496e-01
1.443000000000000114e+02,-1.189382457733154297e+01,5.762502193450927734e+00,-8.883125185966491699e-01,-1.250098609924316406e+01,-1.148059940338134766e+01,-1.489576435089111328e+01,-1.337774753570556641e+01,-1.179510688781738281e+01,-1.363439846038818359e+01,5.231498554348945618e-02
1.444000000000000057e+02,-1.198204421997070312e+01,5.230010986328125000e+00,-7.459574937820434570e-01,-1.247290992736816406e+01,-1.145954513549804688e+01,-1.491697978973388672e+01,-1.338215637207031250e+01,-1.188527870178222656e+01,-1.366773128509521484e+01,-2.761442661285400391e-01
1.445000000000000000e+02,-1.206126594543457031e+01,4.727073669433593750e+00,-6.025069952011108398e-01,-1.244426155090332031e+01,-1.143766117095947266e+01,-1.493722534179687500e+01,-1.338631534576416016e+01,-1.197414970397949219e+01,-1.369916820526123047e+01,-5.947436094284057617e-01
1.445999999999999943e+02,-1.213209152221679688e+01,4.251853466033935547e+00,-4.579549431800842285e-01,-1.241503715515136719e+01,-1.141494655609130859e+01,-1.495649623870849609e+01,-1.339022827148437500e+01,-1.206173419952392578e+01,-1.372876548767089844e+01,-9.037595987319946289e-01
1.447000000000000171e+02,-1.219674015045166016e+01,3.798508405685424805e+00,-3.122956752777099609e-01,-1.238523292541503906e+01,-1.139135646820068359e+01,-1.497490406036376953e+01,-1.339389610290527344e+01,-1.214804840087890625e+01,-1.375657653808593750e+01,-1.203461050987243652e+00
1.448000000000000114e+02,-1.225597000122070312e+01,3.364896774291992188e+00,-1.655232310295104980e-01,-1.235484504699707031e+01,-1.136684131622314453e+01,-1.499255657196044922e+01,-1.339732456207275391e+01,-1.223310565948486328e+01,-1.378265190124511719e+01,-1.494109272956848145e+00
1.449000000000000057e+02,-1.231005668640136719e+01,2.950180768966674805e+00,-1.763160340487957001e-02,-1.232387065887451172e+01,-1.134139347076416016e+01,-1.500944519042968750e+01,-1.340051460266113281e+01,-1.231692123413085938e+01,-1.380704212188720703e+01,-1.775958180427551270e+00
1.450000000000000000e+02,-1.235945510864257812e+01,2.552939414978027344e+00,1.313923448324203491e-01,-1.229234695434570312e+01,-1.131502056121826172e+01,-1.502554798126220703e+01,-1.340346908569335938e+01,-1.239951038360595703e+01,-1.382979488372802734e+01,-2.049254894256591797e+00
1.450999999999999943e+02,-1.240505886077880859e+01,2.170515060424804688e+00,2.815802097320556641e-01,-1.226040935516357422e+01,-1.128772640228271484e+01,-1.504084873199462891e+01,-1.340623664855957031e+01,-1.248095035552978516e+01,-1.385096645355224609e+01,-2.314258098602294922e+00
1.452000000000000171e+02,-1.244791984558105469e+01,1.800529360771179199e+00,4.329420030117034912e-01,-1.222806835174560547e+01,-1.125950431823730469e+01,-1.505533981323242188e+01,-1.340885448455810547e+01,-1.256130409240722656e+01,-1.387117958068847656e+01,-2.572512149810791016e+00
1.453000000000000114e+02,-1.248866271972656250e+01,1.441534519195556641e+00,5.854857563972473145e-01,-1.219531917572021484e+01,-1.123034572601318359e+01,-1.506901645660400391e+01,-1.341132450103759766e+01,-1.264058399200439453e+01,-1.389079570770263672e+01,-2.824952363967895508e+00
1.454000000000000057e+02,-1.252734565734863281e+01,1.093222379684448242e+00,7.392196059226989746e-01,-1.216215991973876953e+01,-1.120024204254150391e+01,-1.508187198638916016e+01,-1.341364669799804688e+01,-1.271880054473876953e+01,-1.390983104705810547e+01,-3.071707248687744141e+00
1.455000000000000000e+02,-1.256402873992919922e+01,7.552934885025024414e-01,8.941515684127807617e-01,-1.212858772277832031e+01,-1.116919231414794922e+01,-1.509390544891357422e+01,-1.341582584381103516e+01,-1.279596710205078125e+01,-1.392829418182373047e+01,-3.312901973724365234e+00
1.455999999999999943e+02,-1.259877109527587891e+01,4.274568259716033936e-01,1.050289988517761230e+00,-1.209459972381591797e+01,-1.113722419738769531e+01,-1.510520458221435547e+01,-1.341786193847656250e+01,-1.287209701538085938e+01,-1.394620037078857422e+01,-3.548658847808837891e+00
1.457000000000000171e+02,-1.263162517547607422e+01,1.094293668866157532e-01,1.207643151283264160e+00,-1.206019306182861328e+01,-1.110434246063232422e+01,-1.511578750610351562e+01,-1.341975498199462891e+01,-1.294719982147216797e+01,-1.396356010437011719e+01,-3.779097080230712891e+00
1.458000000000000114e+02,-1.266264533996582031e+01,-1.990639269351959229e-01,1.366219043731689453e+00,-1.202536392211914062e+01,-1.107053852081298828e+01,-1.512564563751220703e+01,-1.342150688171386719e+01,-1.302128791809082031e+01,-1.398038768768310547e+01,-4.004333972930908203e+00
1.459000000000000057e+02,-1.269188690185546875e+01,-4.982904791831970215e-01,1.526026368141174316e+00,-1.199011135101318359e+01,-1.103580379486083984e+01,-1.513477420806884766e+01,-1.342312526702880859e+01,-1.309435367584228516e+01,-1.399669265747070312e+01,-4.224484443664550781e+00
1.460000000000000000e+02,-1.271940135955810547e+01,-7.885103225708007812e-01,1.687073469161987305e+00,-1.195442962646484375e+01,-1.100012874603271484e+01,-1.514316654205322266e+01,-1.342461872100830078e+01,-1.316638565063476562e+01,-1.401248836517333984e+01,-4.439659595489501953e+00
1.460999999999999943e+02,-1.274523448944091797e+01,-1.069975972175598145e+00,1.849368691444396973e+00,-1.191831874847412109e+01,-1.096344947814941406e+01,-1.515093040466308594e+01,-1.342598819732666016e+01,-1.323739433288574219e+01,-1.402778434753417969e+01,-4.649970531463623047e+00
1.462000000000000171e+02,-1.276943683624267578e+01,-1.342933058738708496e+00,2.012920856475830078e+00,-1.188177394866943359e+01,-1.092570114135742188e+01,-1.515825653076171875e+01,-1.342723560333251953e+01,-1.330739402770996094e+01,-1.404259204864501953e+01,-4.855522632598876953e+00
1.463000000000000114e+02,-1.279205703735351562e+01,-1.607620239257812500e+00,2.177738428115844727e+00,-1.184479331970214844e+01,-1.088684272766113281e+01,-1.516517257690429688e+01,-1.342836189270019531e+01,-1.337639617919921875e+01,-1.405692195892333984e+01,-5.056421279907226562e+00
1.464000000000000057e+02,-1.281313705444335938e+01,-1.864269375801086426e+00,2.343830108642578125e+00,-1.180737209320068359e+01,-1.084655094146728516e+01,-1.517176914215087891e+01,-1.342936801910400391e+01,-1.344441318511962891e+01,-1.407078742980957031e+01,-5.252768993377685547e+00
1.465000000000000000e+02,-1.283272647857666016e+01,-2.113106489181518555e+00,2.511204719543457031e+00,-1.176950836181640625e+01,-1.080461597442626953e+01,-1.517810153961181641e+01,-1.343025779724121094e+01,-1.351145839691162109e+01,-1.408419609069824219e+01,-5.444665431976318359e+00
1.465999999999999943e+02,-1.285124778747558594e+01,-2.355221509933471680e+00,2.679870605468750000e+00,-1.173119926452636719e+01,-1.076098442077636719e+01,-1.518415927886962891e+01,-1.343100833892822266e+01,-1.357761955261230469e+01,-1.409715747833251953e+01,-5.632209300994873047e+00
1.467000000000000171e+02,-1.286920833587646484e+01,-2.591876029968261719e+00,2.849837303161621094e+00,-1.169244098663330078e+01,-1.071560382843017578e+01,-1.518993377685546875e+01,-1.343157482147216797e+01,-1.364305782318115234e+01,-1.410968399047851562e+01,-5.815495491027832031e+00
1.468000000000000114e+02,-1.288662052154541016e+01,-2.823191642761230469e+00,3.021113157272338867e+00,-1.165323066711425781e+01,-1.066850376129150391e+01,-1.519543838500976562e+01,-1.343200111389160156e+01,-1.370782947540283203e+01,-1.412178325653076172e+01,-5.994618892669677734e+00
1.469000000000000057e+02,-1.290349769592285156e+01,-3.049285888671875000e+00,3.193706989288330078e+00,-1.161356544494628906e+01,-1.062022495269775391e+01,-1.520080852508544922e+01,-1.343230056762695312e+01,-1.377195930480957031e+01,-1.413346385955810547e+01,-6.169670581817626953e+00
1.470000000000000000e+02,-1.291985034942626953e+01,-3.270273685455322266e+00,3.367628574371337891e+00,-1.157344245910644531e+01,-1.057065200805664062e+01,-1.520605373382568359e+01,-1.343247509002685547e+01,-1.383545017242431641e+01,-1.414473628997802734e+01,-6.340739250183105469e+00
1.470999999999999943e+02,-1.293569183349609375e+01,-3.486267328262329102e+00,3.542886495590209961e+00,-1.153285694122314453e+01,-1.051967239379882812e+01,-1.521116638183593750e+01,-1.343253040313720703e+01,-1.389830589294433594e+01,-1.415561008453369141e+01,-6.507914543151855469e+00
1.472000000000000171e+02,-1.295103263854980469e+01,-3.697377204895019531e+00,3.719489574432373047e+00,-1.149180793762207031e+01,-1.046725463867187500e+01,-1.521614265441894531e+01,-1.343248939514160156e+01,-1.396052360534667969e+01,-1.416609096527099609e+01,-6.671280384063720703e+00
1.473000000000000114e+02,-1.296588420867919922e+01,-3.903710842132568359e+00,3.897459030151367188e+00,-1.145026683807373047e+01,-1.041336250305175781e+01,-1.522097969055175781e+01,-1.343236064910888672e+01,-1.402210617065429688e+01,-1.417619037628173828e+01,-6.830921649932861328e+00
1.474000000000000057e+02,-1.298025512695312500e+01,-4.105372905731201172e+00,4.076893806457519531e+00,-1.140807151794433594e+01,-1.035796165466308594e+01,-1.522567367553710938e+01,-1.343213939666748047e+01,-1.408305931091308594e+01,-1.418593406677246094e+01,-6.987047672271728516e+00
1.475000000000000000e+02,-1.299415874481201172e+01,-4.302465438842773438e+00,4.257984161376953125e+00,-1.136513614654541016e+01,-1.030102157592773438e+01,-1.523022174835205078e+01,-1.343182945251464844e+01,-1.414338874816894531e+01,-1.419542407989501953e+01,-7.140440464019775391e+00
1.475999999999999943e+02,-1.300760364532470703e+01,-4.495090961456298828e+00,4.441637516021728516e+00,-1.132116413116455078e+01,-1.024262809753417969e+01,-1.523461818695068359e+01,-1.343143272399902344e+01,-1.420309829711914062e+01,-1.420468139648437500e+01,-7.291254997253417969e+00
1.477000000000000171e+02,-1.302060031890869141e+01,-4.683345317840576172e+00,4.628017425537109375e+00,-1.127609920501708984e+01,-1.018278312683105469e+01,-1.523885917663574219e+01,-1.343094730377197266e+01,-1.426219463348388672e+01,-1.421383285522460938e+01,-7.440154552459716797e+00
1.478000000000000114e+02,-1.303315925598144531e+01,-4.867326736450195312e+00,4.817162036895751953e+00,-1.122992610931396484e+01,-1.012145519256591797e+01,-1.524294185638427734e+01,-1.343035602569580078e+01,-1.432067489624023438e+01,-1.422305011749267578e+01,-7.588024139404296875e+00
1.479000000000000057e+02,-1.304528999328613281e+01,-5.047128677368164062e+00,5.009110450744628906e+00,-1.118262958526611328e+01,-1.005861473083496094e+01,-1.524686145782470703e+01,-1.342959022521972656e+01,-1.437852478027343750e+01,-1.423233509063720703e+01,-7.734877109527587891e+00
1.480000000000000000e+02,-1.305700016021728516e+01,-5.222844123840332031e+00,5.203901767730712891e+00,-1.113419246673583984e+01,-9.994225502014160156e+00,-1.525061511993408203e+01,-1.342864704132080078e+01,-1.443574619293212891e+01,-1.424168777465820312e+01,-7.880726337432861328e+00
1.480999999999999943e+02,-1.306830120086669922e+01,-5.394561290740966797e+00,5.401576042175292969e+00,-1.108460044860839844e+01,-9.928256988525390625e+00,-1.525419998168945312e+01,-1.342752647399902344e+01,-1.449234199523925781e+01,-1.425110721588134766e+01,-8.025584220886230469e+00
1.482000000000000171e+02,-1.307920169830322266e+01,-5.562369346618652344e+00,5.602172851562500000e+00,-1.103383636474609375e+01,-9.860672950744628906e+00,-1.525761032104492188e+01,-1.342623043060302734e+01,-1.454831790924072266e+01,-1.426059246063232422e+01,-8.169460296630859375e+00
1.483000000000000114e+02,-1.308971118927001953e+01,-5.726353645324707031e+00,5.805484771728515625e+00,-1.098162937164306641e+01,-9.791692733764648438e+00,-1.526085758209228516e+01,-1.342475795745849609e+01,-1.460367679595947266e+01,-1.427014350891113281e+01,-8.312361717224121094e+00
1.484000000000000057e+02,-1.309983921051025391e+01,-5.886599063873291016e+00,6.011010646820068359e+00,-1.092743301391601562e+01,-9.721608161926269531e+00,-1.526395511627197266e+01,-1.342311191558837891e+01,-1.465842533111572266e+01,-1.427975940704345703e+01,-8.454297065734863281e+00
1.485000000000000000e+02,-1.310958862304687500e+01,-6.043187141418457031e+00,6.218751907348632812e+00,-1.087121009826660156e+01,-9.650407791137695312e+00,-1.526690006256103516e+01,-1.342129039764404297e+01,-1.471256732940673828e+01,-1.428944110870361328e+01,-8.595278739929199219e+00
1.485999999999999943e+02,-1.311897182464599609e+01,-6.196198940277099609e+00,6.428721427917480469e+00,-1.081294441223144531e+01,-9.578071594238281250e+00,-1.526969051361083984e+01,-1.341924571990966797e+01,-1.476610469818115234e+01,-1.429918766021728516e+01,-8.735306739807128906e+00
1.487000000000000171e+02,-1.312799644470214844e+01,-6.345712661743164062e+00,6.640855789184570312e+00,-1.075269126892089844e+01,-9.504589080810546875e+00,-1.527232456207275391e+01,-1.341687107086181641e+01,-1.481904125213623047e+01,-1.430899810791015625e+01,-8.874393463134765625e+00
1.488000000000000114e+02,-1.313667201995849609e+01,-6.491819381713867188e+00,6.855160236358642578e+00,-1.069059371948242188e+01,-9.429943084716796875e+00,-1.527480030059814453e+01,-1.341418933868408203e+01,-1.487141609191894531e+01,-1.431887245178222656e+01,-9.012545585632324219e+00
1.489000000000000057e+02,-1.314508247375488281e+01,-6.635164737701416016e+00,7.071655750274658203e+00,-1.062665081024169922e+01,-9.354126930236816406e+00,-1.527711677551269531e+01,-1.341127014160156250e+01,-1.492333602905273438e+01,-1.432881259918212891e+01,-9.149772644042968750e+00
1.490000000000000000e+02,-1.315327453613281250e+01,-6.776092529296875000e+00,7.290359973907470703e+00,-1.056084918975830078e+01,-9.277449607849121094e+00,-1.527929496765136719e+01,-1.340811824798583984e+01,-1.497480678558349609e+01,-1.433881664276123047e+01,-9.286082267761230469e+00
1.490999999999999943e+02,-1.316134548187255859e+01,-6.915118217468261719e+00,7.511290550231933594e+00,-1.049317169189453125e+01,-9.200101852416992188e+00,-1.528133106231689453e+01,-1.340473365783691406e+01,-1.502583026885986328e+01,-1.434888172149658203e+01,-9.421481132507324219e+00
1.492000000000000171e+02,-1.316947364807128906e+01,-7.053159713745117188e+00,7.734447002410888672e+00,-1.042356491088867188e+01,-9.122096061706542969e+00,-1.528322124481201172e+01,-1.340111732482910156e+01,-1.507640647888183594e+01,-1.435900974273681641e+01,-9.555979728698730469e+00
1.493000000000000114e+02,-1.317766571044921875e+01,-7.190245628356933594e+00,7.959677219390869141e+00,-1.035176944732666016e+01,-9.043422698974609375e+00,-1.528496360778808594e+01,-1.339727020263671875e+01,-1.512653827667236328e+01,-1.436920166015625000e+01,-9.689582824707031250e+00
1.494000000000000057e+02,-1.318592071533203125e+01,-7.326388835906982422e+00,8.186901092529296875e+00,-1.027765178680419922e+01,-8.964076995849609375e+00,-1.528655719757080078e+01,-1.339319229125976562e+01,-1.517622470855712891e+01,-1.437945556640625000e+01,-9.822300910949707031e+00
1.495000000000000000e+02,-1.319423675537109375e+01,-7.461599349975585938e+00,8.416129112243652344e+00,-1.020119667053222656e+01,-8.884055137634277344e+00,-1.528800010681152344e+01,-1.338888359069824219e+01,-1.522546577453613281e+01,-1.438977146148681641e+01,-9.954138755798339844e+00
1.495999999999999943e+02,-1.320261383056640625e+01,-7.595886707305908203e+00,8.647369384765625000e+00,-1.012238788604736328e+01,-8.803354263305664062e+00,-1.528929328918457031e+01,-1.338434600830078125e+01,-1.527426528930664062e+01,-1.440014839172363281e+01,-1.008510494232177734e+01
1.497000000000000171e+02,-1.321105289459228516e+01,-7.729258060455322266e+00,8.880634307861328125e+00,-1.004120826721191406e+01,-8.721967697143554688e+00,-1.529043388366699219e+01,-1.337957954406738281e+01,-1.532262134552001953e+01,-1.441058731079101562e+01,-1.021520996093750000e+01
1.498000000000000114e+02,-1.321955204010009766e+01,-7.861721515655517578e+00,9.115973472595214844e+00,-9.957669258117675781e+00,-8.639891624450683594e+00,-1.529142189025878906e+01,-1.337458610534667969e+01,-1.537053585052490234e+01,-1.442108726501464844e+01,-1.034445667266845703e+01
1.499000000000000057e+02,-1.322811222076416016e+01,-7.993285179138183594e+00,9.353626251220703125e+00,-9.871900558471679688e+00,-8.557122230529785156e+00,-1.529225635528564453e+01,-1.336936378479003906e+01,-1.541801071166992188e+01,-1.443164825439453125e+01,-1.047285366058349609e+01
1.500000000000000000e+02,-1.323673248291015625e+01,-8.123957633972167969e+00,9.593644142150878906e+00,-9.783905982971191406e+00,-8.473655700683593750e+00,-1.529293632507324219e+01,-1.336391353607177734e+01,-1.546504497528076172e+01,-1.444227027893066406e+01,-1.060040855407714844e+01
1.500999999999999943e+02,-1.324541187286376953e+01,-8.253744125366210938e+00,9.836046218872070312e+00,-9.693666458129882812e+00,-8.389485359191894531e+00,-1.529345893859863281e+01,-1.335823535919189453e+01,-1.551164054870605469e+01,-1.445295143127441406e+01,-1.072712802886962891e+01
1.502000000000000171e+02,-1.325415134429931641e+01,-8.382653236389160156e+00,1.008085155487060547e+01,-9.601167678833007812e+00,-8.304607391357421875e+00,-1.529382610321044922e+01,-1.335233116149902344e+01,-1.555779933929443359e+01,-1.446369266510009766e+01,-1.085302066802978516e+01
1.503000000000000114e+02,-1.326294994354248047e+01,-8.510692596435546875e+00,1.032807826995849609e+01,-9.506391525268554688e+00,-8.219015121459960938e+00,-1.529403400421142578e+01,-1.334619617462158203e+01,-1.560351467132568359e+01,-1.447446918487548828e+01,-1.097805213928222656e+01
1.504000000000000057e+02,-1.327180767059326172e+01,-8.637869834899902344e+00,1.057775020599365234e+01,-9.409319877624511719e+00,-8.132707595825195312e+00,-1.529408264160156250e+01,-1.333974647521972656e+01,-1.564869022369384766e+01,-1.448514270782470703e+01,-1.110198020935058594e+01
1.505000000000000000e+02,-1.328072357177734375e+01,-8.764191627502441406e+00,1.082988739013671875e+01,-9.309935569763183594e+00,-8.045678138732910156e+00,-1.529397010803222656e+01,-1.333295536041259766e+01,-1.569328403472900391e+01,-1.449553203582763672e+01,-1.122434139251708984e+01
1.505999999999999943e+02,-1.328969764709472656e+01,-8.889665603637695312e+00,1.108451175689697266e+01,-9.208221435546875000e+00,-7.957921981811523438e+00,-1.529369640350341797e+01,-1.332582283020019531e+01,-1.573730564117431641e+01,-1.450559329986572266e+01,-1.134502410888671875e+01
1.507000000000000171e+02,-1.329872989654541016e+01,-9.014299392700195312e+00,1.134164047241210938e+01,-9.104158401489257812e+00,-7.869434356689453125e+00,-1.529325866699218750e+01,-1.331835079193115234e+01,-1.578075504302978516e+01,-1.451532936096191406e+01,-1.146405029296875000e+01
1.508000000000000114e+02,-1.330781936645507812e+01,-9.138099670410156250e+00,1.160129547119140625e+01,-8.997729301452636719e+00,-7.780210971832275391e+00,-1.529265785217285156e+01,-1.331053924560546875e+01,-1.582363224029541016e+01,-1.452474498748779297e+01,-1.158143615722656250e+01
1.509000000000000057e+02,-1.331696605682373047e+01,-9.261074066162109375e+00,1.186349582672119141e+01,-8.888915061950683594e+00,-7.690245628356933594e+00,-1.529189300537109375e+01,-1.330238914489746094e+01,-1.586593723297119141e+01,-1.453384399414062500e+01,-1.169720172882080078e+01
1.510000000000000000e+02,-1.332616996765136719e+01,-9.383229255676269531e+00,1.212825489044189453e+01,-8.777698516845703125e+00,-7.599534034729003906e+00,-1.529096031188964844e+01,-1.329390144348144531e+01,-1.590767002105712891e+01,-1.454263019561767578e+01,-1.181136703491210938e+01
1.510999999999999943e+02,-1.333543109893798828e+01,-9.504572868347167969e+00,1.239554214477539062e+01,-8.664076805114746094e+00,-7.508070945739746094e+00,-1.528986167907714844e+01,-1.328507614135742188e+01,-1.594883346557617188e+01,-1.455110645294189453e+01,-1.192394828796386719e+01
1.512000000000000171e+02,-1.334474945068359375e+01,-9.625111579895019531e+00,1.266536235809326172e+01,-8.548036575317382812e+00,-7.415851116180419922e+00,-1.528859329223632812e+01,-1.327591609954833984e+01,-1.598943138122558594e+01,-1.455927753448486328e+01,-1.203496456146240234e+01
1.513000000000000114e+02,-1.335412406921386719e+01,-9.744850158691406250e+00,1.293788051605224609e+01,-8.429480552673339844e+00,-7.322831153869628906e+00,-1.528714275360107422e+01,-1.326641750335693359e+01,-1.602945709228515625e+01,-1.456714534759521484e+01,-1.214443397521972656e+01
1.514000000000000057e+02,-1.336355400085449219e+01,-9.863800048828125000e+00,1.321428203582763672e+01,-8.307185173034667969e+00,-7.228628158569335938e+00,-1.528538799285888672e+01,-1.325658512115478516e+01,-1.606891250610351562e+01,-1.457471561431884766e+01,-1.225237464904785156e+01
1.515000000000000000e+02,-1.337304019927978516e+01,-9.981964111328125000e+00,1.349574947357177734e+01,-8.178241729736328125e+00,-7.133141040802001953e+00,-1.528329944610595703e+01,-1.324641895294189453e+01,-1.610781288146972656e+01,-1.458198928833007812e+01,-1.235880470275878906e+01
1.515999999999999943e+02,-1.338258171081542969e+01,-1.009934997558593750e+01,1.378260517120361328e+01,-8.042095184326171875e+00,-7.036353588104248047e+00,-1.528087043762207031e+01,-1.323591899871826172e+01,-1.614614105224609375e+01,-1.458897495269775391e+01,-1.246374130249023438e+01
1.517000000000000171e+02,-1.339204502105712891e+01,-1.021562576293945312e+01,1.407497596740722656e+01,-7.898557662963867188e+00,-6.938270092010498047e+00,-1.527814769744873047e+01,-1.322510623931884766e+01,-1.618393135070800781e+01,-1.459566497802734375e+01,-1.256720161437988281e+01
1.518000000000000114e+02,-1.340121459960937500e+01,-1.033033752441406250e+01,1.437298870086669922e+01,-7.747460842132568359e+00,-6.838922023773193359e+00,-1.527515792846679688e+01,-1.321403121948242188e+01,-1.622124862670898438e+01,-1.460207557678222656e+01,-1.266920280456542969e+01
1.519000000000000057e+02,-1.341007614135742188e+01,-1.044346809387207031e+01,1.467676067352294922e+01,-7.588655471801757812e+00,-6.738374710083007812e+00,-1.527183055877685547e+01,-1.320268058776855469e+01,-1.625809288024902344e+01,-1.460820293426513672e+01,-1.276976299285888672e+01
1.520000000000000000e+02,-1.341863059997558594e+01,-1.055503368377685547e+01,1.498642444610595703e+01,-7.421943187713623047e+00,-6.636618137359619141e+00,-1.526815986633300781e+01,-1.319098854064941406e+01,-1.629438781738281250e+01,-1.461405277252197266e+01,-1.286889648437500000e+01
1.520999999999999943e+02,-1.342688274383544922e+01,-1.066505241394042969e+01,1.530212306976318359e+01,-7.247119903564453125e+00,-6.533643245697021484e+00,-1.526414012908935547e+01,-1.317889022827148438e+01,-1.632995033264160156e+01,-1.461962795257568359e+01,-1.296662044525146484e+01
1.522000000000000171e+02,-1.343483638763427734e+01,-1.077354240417480469e+01,1.562399864196777344e+01,-7.063974380493164062e+00,-6.429446697235107422e+00,-1.525975894927978516e+01,-1.316638374328613281e+01,-1.636477088928222656e+01,-1.462493419647216797e+01,-1.306295013427734375e+01
1.523000000000000114e+02,-1.344249439239501953e+01,-1.088051986694335938e+01,1.595222949981689453e+01,-6.872328758239746094e+00,-6.324018001556396484e+00,-1.525501251220703125e+01,-1.315347003936767578e+01,-1.639885330200195312e+01,-1.462997627258300781e+01,-1.315790081024169922e+01
1.524000000000000057e+02,-1.344986152648925781e+01,-1.098600292205810547e+01,1.628813171386718750e+01,-6.673134803771972656e+00,-6.217347621917724609e+00,-1.524989509582519531e+01,-1.314014911651611328e+01,-1.643220138549804688e+01,-1.463475704193115234e+01,-1.325148963928222656e+01
1.525000000000000000e+02,-1.345694255828857422e+01,-1.109000873565673828e+01,1.663242912292480469e+01,-6.466747760772705078e+00,-6.109422206878662109e+00,-1.524440193176269531e+01,-1.312642478942871094e+01,-1.646481323242187500e+01,-1.463927936553955078e+01,-1.334372997283935547e+01
1.525999999999999943e+02,-1.346373748779296875e+01,-1.119255352020263672e+01,1.698531150817871094e+01,-6.252952098846435547e+00,-6.000228881835937500e+00,-1.523852920532226562e+01,-1.311227512359619141e+01,-1.649665832519531250e+01,-1.464354515075683594e+01,-1.343464088439941406e+01
1.527000000000000171e+02,-1.347024631500244141e+01,-1.129365730285644531e+01,1.734702110290527344e+01,-6.031546115875244141e+00,-5.889705181121826172e+00,-1.523216629028320312e+01,-1.309754371643066406e+01,-1.652749443054199219e+01,-1.464756011962890625e+01,-1.352423763275146484e+01
1.528000000000000114e+02,-1.347647857666015625e+01,-1.139333343505859375e+01,1.771780014038085938e+01,-5.802313327789306641e+00,-5.777824401855468750e+00,-1.522526741027832031e+01,-1.308222103118896484e+01,-1.655737876892089844e+01,-1.465132617950439453e+01,-1.361253452301025391e+01
1.529000000000000057e+02,-1.348243618011474609e+01,-1.149159812927246094e+01,1.809850502014160156e+01,-5.564517021179199219e+00,-5.664597034454345703e+00,-1.521783638000488281e+01,-1.306645298004150391e+01,-1.658655738830566406e+01,-1.465484523773193359e+01,-1.369954586029052734e+01
1.530000000000000000e+02,-1.348812007904052734e+01,-1.158846855163574219e+01,1.848975563049316406e+01,-5.317623615264892578e+00,-5.550013542175292969e+00,-1.520986747741699219e+01,-1.305031394958496094e+01,-1.661513900756835938e+01,-1.465815639495849609e+01,-1.378533840179443359e+01
1.530999999999999943e+02,-1.349353504180908203e+01,-1.168396282196044922e+01,1.889187049865722656e+01,-5.061362266540527344e+00,-5.434139728546142578e+00,-1.520129680633544922e+01,-1.303380584716796875e+01,-1.664312553405761719e+01,-1.466131019592285156e+01,-1.386999225616455078e+01
1.532000000000000171e+02,-1.349868488311767578e+01,-1.177809429168701172e+01,1.930517196655273438e+01,-4.795448303222656250e+00,-5.317004203796386719e+00,-1.519208621978759766e+01,-1.301692962646484375e+01,-1.667051696777343750e+01,-1.466430950164794922e+01,-1.395352268218994141e+01
1.533000000000000114e+02,-1.350357246398925781e+01,-1.187087821960449219e+01,1.972998046875000000e+01,-4.519525051116943359e+00,-5.198610305786132812e+00,-1.518219375610351562e+01,-1.299956798553466797e+01,-1.669722938537597656e+01,-1.466715526580810547e+01,-1.403594017028808594e+01
1.534000000000000057e+02,-1.350819969177246094e+01,-1.196233272552490234e+01,2.016711235046386719e+01,-4.232853889465332031e+00,-5.078959941864013672e+00,-1.517160034179687500e+01,-1.298155212402343750e+01,-1.672314071655273438e+01,-1.466984844207763672e+01,-1.411725807189941406e+01
1.535000000000000000e+02,-1.351257324218750000e+01,-1.205247211456298828e+01,2.061707305908203125e+01,-3.934992790222167969e+00,-4.958063602447509766e+00,-1.516023254394531250e+01,-1.296288013458251953e+01,-1.674824905395507812e+01,-1.467239189147949219e+01,-1.419749069213867188e+01
1.535999999999999943e+02,-1.351669692993164062e+01,-1.214131069183349609e+01,2.108027458190917969e+01,-3.625581979751586914e+00,-4.835927963256835938e+00,-1.514803409576416016e+01,-1.294349288940429688e+01,-1.677249145507812500e+01,-1.467478656768798828e+01,-1.427664756774902344e+01
1.537000000000000171e+02,-1.352057456970214844e+01,-1.222886276245117188e+01,2.155713844299316406e+01,-3.304250955581665039e+00,-4.712556362152099609e+00,-1.513500213623046875e+01,-1.292326450347900391e+01,-1.679575157165527344e+01,-1.467703437805175781e+01,-1.435474205017089844e+01
1.538000000000000114e+02,-1.352420806884765625e+01,-1.231514453887939453e+01,2.204728889465332031e+01,-2.970135927200317383e+00,-4.588000774383544922e+00,-1.512105655670166016e+01,-1.290219020843505859e+01,-1.681802177429199219e+01,-1.467913722991943359e+01,-1.443178653717041016e+01
1.539000000000000057e+02,-1.352759838104248047e+01,-1.240017032623291016e+01,2.253372764587402344e+01,-2.608815193176269531e+00,-4.462355136871337891e+00,-1.510612583160400391e+01,-1.288026905059814453e+01,-1.683930015563964844e+01,-1.468109989166259766e+01,-1.450778484344482422e+01
1.540000000000000000e+02,-1.353075218200683594e+01,-1.248395538330078125e+01,2.299744224548339844e+01,-2.204297542572021484e+00,-4.335637569427490234e+00,-1.509020328521728516e+01,-1.285749912261962891e+01,-1.685958099365234375e+01,-1.468293094635009766e+01,-1.458271408081054688e+01
1.540999999999999943e+02,-1.353367900848388672e+01,-1.256652259826660156e+01,2.342613410949707031e+01,-1.749728798866271973e+00,-4.207835674285888672e+00,-1.507329750061035156e+01,-1.283387279510498047e+01,-1.687890815734863281e+01,-1.468463516235351562e+01,-1.465658378601074219e+01
1.542000000000000171e+02,-1.353644275665283203e+01,-1.264797210693359375e+01,2.381274604797363281e+01,-1.240742444992065430e+00,-4.078937530517578125e+00,-1.505547523498535156e+01,-1.280933570861816406e+01,-1.689743041992187500e+01,-1.468621158599853516e+01,-1.472941207885742188e+01
1.543000000000000114e+02,-1.353905582427978516e+01,-1.272833538055419922e+01,2.415184974670410156e+01,-6.737127900123596191e-01,-3.948901176452636719e+00,-1.503686714172363281e+01,-1.278387832641601562e+01,-1.691515159606933594e+01,-1.468766307830810547e+01,-1.480120754241943359e+01
1.544000000000000057e+02,-1.354152011871337891e+01,-1.280762481689453125e+01,2.442262077331542969e+01,-3.580599278211593628e-02,-3.817691326141357422e+00,-1.501754951477050781e+01,-1.275749206542968750e+01,-1.693206596374511719e+01,-1.468896961212158203e+01,-1.487204742431640625e+01
1.545000000000000000e+02,-1.354383754730224609e+01,-1.288585090637207031e+01,2.459045410156250000e+01,6.937066912651062012e-01,-3.685301542282104492e+00,-1.499751472473144531e+01,-1.273016929626464844e+01,-1.694816589355468750e+01,-1.469010448455810547e+01,-1.494214057922363281e+01
1.545999999999999943e+02,-1.354601192474365234e+01,-1.296302700042724609e+01,2.463717079162597656e+01,1.524911522865295410e+00,-3.551724910736083984e+00,-1.497676086425781250e+01,-1.270190238952636719e+01,-1.696344757080078125e+01,-1.469110298156738281e+01,-1.501154613494873047e+01
1.547000000000000171e+02,-1.354804325103759766e+01,-1.303916549682617188e+01,2.452062034606933594e+01,2.479032993316650391e+00,-3.416955471038818359e+00,-1.495528125762939453e+01,-1.267268180847167969e+01,-1.697789764404296875e+01,-1.469196891784667969e+01,-1.508026981353759766e+01
1.548000000000000114e+02,-1.354993152618408203e+01,-1.311427783966064453e+01,2.417446899414062500e+01,3.584709644317626953e+00,-3.280986309051513672e+00,-1.493307209014892578e+01,-1.264250469207763672e+01,-1.699151229858398438e+01,-1.469270229339599609e+01,-1.514831924438476562e+01
1.549000000000000057e+02,-1.355167865753173828e+01,-1.318837261199951172e+01,2.348061370849609375e+01,4.889272689819335938e+00,-3.143811464309692383e+00,-1.491012859344482422e+01,-1.261136436462402344e+01,-1.700429534912109375e+01,-1.469330406188964844e+01,-1.521569252014160156e+01
1.550000000000000000e+02,-1.355329704284667969e+01,-1.326143455505371094e+01,2.241026878356933594e+01,6.413918495178222656e+00,-3.005424499511718750e+00,-1.488644695281982422e+01,-1.257929325103759766e+01,-1.701633644104003906e+01,-1.469377517700195312e+01,-1.528240203857421875e+01
1.550999999999999943e+02,-1.355478858947753906e+01,-1.333346176147460938e+01,2.097969818115234375e+01,8.144948959350585938e+00,-2.865818023681640625e+00,-1.486202239990234375e+01,-1.254629325866699219e+01,-1.702765274047851562e+01,-1.469411659240722656e+01,-1.534844970703125000e+01
1.552000000000000171e+02,-1.355615615844726562e+01,-1.340446662902832031e+01,1.914845657348632812e+01,1.008232498168945312e+01,-2.724985599517822266e+00,-1.483685016632080078e+01,-1.251235675811767578e+01,-1.703823280334472656e+01,-1.469432926177978516e+01,-1.541384124755859375e+01
1.553000000000000114e+02,-1.355740070343017578e+01,-1.347446155548095703e+01,1.685001945495605469e+01,1.223613643646240234e+01,-2.582920789718627930e+00,-1.481092548370361328e+01,-1.247747135162353516e+01,-1.704807281494140625e+01,-1.469442176818847656e+01,-1.547857856750488281e+01
1.554000000000000057e+02,-1.355852603912353516e+01,-1.354345989227294922e+01,1.407710552215576172e+01,1.452062034606933594e+01,-2.439624071121215820e+00,-1.478426170349121094e+01,-1.244163227081298828e+01,-1.705716514587402344e+01,-1.469441699981689453e+01,-1.554265689849853516e+01
1.555000000000000000e+02,-1.355953121185302734e+01,-1.361147403717041016e+01,1.092723751068115234e+01,1.668438148498535156e+01,-2.295114755630493164e+00,-1.475691795349121094e+01,-1.240481281280517578e+01,-1.706554031372070312e+01,-1.469431686401367188e+01,-1.560608291625976562e+01
1.555999999999999943e+02,-1.356041431427001953e+01,-1.367852687835693359e+01,7.617585182189941406e+00,1.844689750671386719e+01,-2.149388313293457031e+00,-1.472889518737792969e+01,-1.236688804626464844e+01,-1.707339096069335938e+01,-1.469412803649902344e+01,-1.566886043548583984e+01
1.557000000000000171e+02,-1.356112957000732422e+01,-1.374479675292968750e+01,4.428160190582275391e+00,1.970994186401367188e+01,-2.002465724945068359e+00,-1.470021629333496094e+01,-1.232766246795654297e+01,-1.708082199096679688e+01,-1.469384670257568359e+01,-1.573099613189697266e+01
1.558000000000000114e+02,-1.356167697906494141e+01,-1.381036758422851562e+01,1.508057355880737305e+00,2.053806495666503906e+01,-1.854407429695129395e+00,-1.467094135284423828e+01,-1.228687667846679688e+01,-1.708789825439453125e+01,-1.469347286224365234e+01,-1.579249572753906250e+01
1.559000000000000057e+02,-1.356209659576416016e+01,-1.387528800964355469e+01,-1.111698389053344727e+00,2.096062660217285156e+01,-1.705210208892822266e+00,-1.464107227325439453e+01,-1.224434089660644531e+01,-1.709470367431640625e+01,-1.469301033020019531e+01,-1.585336208343505859e+01
1.560000000000000000e+02,-1.356239032745361328e+01,-1.393956375122070312e+01,-3.421590089797973633e+00,2.101328659057617188e+01,-1.554867982864379883e+00,-1.461060333251953125e+01,-1.220007705688476562e+01,-1.710122680664062500e+01,-1.469243431091308594e+01,-1.591359519958496094e+01
1.560999999999999943e+02,-1.356255912780761719e+01,-1.400319957733154297e+01,-5.415414810180664062e+00,2.073922157287597656e+01,-1.403374552726745605e+00,-1.457953071594238281e+01,-1.215402793884277344e+01,-1.710746383666992188e+01,-1.469168090820312500e+01,-1.597317886352539062e+01
1.562000000000000171e+02,-1.356261157989501953e+01,-1.406619834899902344e+01,-7.082102775573730469e+00,2.021397590637207031e+01,-1.250723838806152344e+00,-1.454785251617431641e+01,-1.210613632202148438e+01,-1.711340332031250000e+01,-1.469074440002441406e+01,-1.603211593627929688e+01
1.563000000000000114e+02,-1.356256866455078125e+01,-1.412855625152587891e+01,-8.450897216796875000e+00,1.949304008483886719e+01,-1.096909761428833008e+00,-1.451556396484375000e+01,-1.205641365051269531e+01,-1.711905670166015625e+01,-1.468962192535400391e+01,-1.609041023254394531e+01
1.564000000000000057e+02,-1.356243419647216797e+01,-1.419027805328369141e+01,-9.556949615478515625e+00,1.862167549133300781e+01,-9.419210553169250488e-01,-1.448268222808837891e+01,-1.200521373748779297e+01,-1.712455177307128906e+01,-1.468831539154052734e+01,-1.614806938171386719e+01
1.565000000000000000e+02,-1.356221008300781250e+01,-1.425136947631835938e+01,-1.041551303863525391e+01,1.762623596191406250e+01,-7.857286930084228516e-01,-1.444932842254638672e+01,-1.195255947113037109e+01,-1.712990951538085938e+01,-1.468682765960693359e+01,-1.620509529113769531e+01
1.565999999999999943e+02,-1.356189632415771484e+01,-1.431183528900146484e+01,-1.105974769592285156e+01,1.654553031921386719e+01,-6.283166408538818359e-01,-1.441555404663085938e+01,-1.189841651916503906e+01,-1.713512611389160156e+01,-1.468515777587890625e+01,-1.626149177551269531e+01
1.567000000000000171e+02,-1.356149291992187500e+01,-1.437167930603027344e+01,-1.155896186828613281e+01,1.544533729553222656e+01,-4.696763455867767334e-01,-1.438135528564453125e+01,-1.184274768829345703e+01,-1.714019775390625000e+01,-1.468330955505371094e+01,-1.631726455688476562e+01
1.568000000000000114e+02,-1.356100177764892578e+01,-1.443090915679931641e+01,-1.194573211669921875e+01,1.435819625854492188e+01,-3.097995519638061523e-01,-1.434673213958740234e+01,-1.178551864624023438e+01,-1.714512252807617188e+01,-1.468128013610839844e+01,-1.637241935729980469e+01
1.569000000000000057e+02,-1.356040096282958984e+01,-1.448952102661132812e+01,-1.225373458862304688e+01,1.330867576599121094e+01,-1.486776769161224365e-01,-1.431167984008789062e+01,-1.172671508789062500e+01,-1.714989471435546875e+01,-1.467902469635009766e+01,-1.642706680297851562e+01
1.570000000000000000e+02,-1.355962276458740234e+01,-1.454749870300292969e+01,-1.251521682739257812e+01,1.231323909759521484e+01,1.369777880609035492e-02,-1.427619457244873047e+01,-1.166642379760742188e+01,-1.715451049804687500e+01,-1.467652893066406250e+01,-1.648125076293945312e+01
1.570999999999999943e+02,-1.355866527557373047e+01,-1.460484600067138672e+01,-1.273794460296630859e+01,1.137205696105957031e+01,1.773353815078735352e-01,-1.424027347564697266e+01,-1.160463333129882812e+01,-1.715896606445312500e+01,-1.467379188537597656e+01,-1.653497314453125000e+01
1.572000000000000171e+02,-1.355753135681152344e+01,-1.466156768798828125e+01,-1.293145179748535156e+01,1.048653316497802734e+01,3.422437906265258789e-01,-1.420391464233398438e+01,-1.154131126403808594e+01,-1.716325759887695312e+01,-1.467081642150878906e+01,-1.658823394775390625e+01
1.573000000000000114e+02,-1.355622005462646484e+01,-1.471766757965087891e+01,-1.310397624969482422e+01,9.656943321228027344e+00,5.084316730499267578e-01,-1.416711425781250000e+01,-1.147642326354980469e+01,-1.716738128662109375e+01,-1.466760253906250000e+01,-1.664103698730468750e+01
1.574000000000000057e+02,-1.355473327636718750e+01,-1.477314949035644531e+01,-1.325895118713378906e+01,8.878565788269042969e+00,6.759077906608581543e-01,-1.412987041473388672e+01,-1.140993690490722656e+01,-1.717133331298828125e+01,-1.466415023803710938e+01,-1.669337844848632812e+01
1.575000000000000000e+02,-1.355307006835937500e+01,-1.482801818847656250e+01,-1.339925098419189453e+01,8.145658493041992188e+00,8.446809649467468262e-01,-1.409217929840087891e+01,-1.134181880950927734e+01,-1.717511177062988281e+01,-1.466045951843261719e+01,-1.674526214599609375e+01
1.575999999999999943e+02,-1.355123329162597656e+01,-1.488227939605712891e+01,-1.352715587615966797e+01,7.453176021575927734e+00,1.014760136604309082e+00,-1.405403709411621094e+01,-1.127203273773193359e+01,-1.717870712280273438e+01,-1.465653038024902344e+01,-1.679669189453125000e+01
1.577000000000000171e+02,-1.354916572570800781e+01,-1.493593502044677734e+01,-1.364337444305419922e+01,6.798911094665527344e+00,1.186154246330261230e+00,-1.401544094085693359e+01,-1.120056819915771484e+01,-1.718212509155273438e+01,-1.465236759185791016e+01,-1.684766387939453125e+01
1.578000000000000114e+02,-1.354676723480224609e+01,-1.498898887634277344e+01,-1.374855518341064453e+01,6.180821418762207031e+00,1.358872175216674805e+00,-1.397638797760009766e+01,-1.112780666351318359e+01,-1.718537902832031250e+01,-1.464796733856201172e+01,-1.689818000793457031e+01
1.579000000000000057e+02,-1.354408264160156250e+01,-1.504150867462158203e+01,-1.384330463409423828e+01,5.596978187561035156e+00,1.532923102378845215e+00,-1.393687629699707031e+01,-1.105388450622558594e+01,-1.718847465515136719e+01,-1.464333248138427734e+01,-1.694824218750000000e+01
1.580000000000000000e+02,-1.354116439819335938e+01,-1.509357833862304688e+01,-1.392813396453857422e+01,5.045686721801757812e+00,1.708316206932067871e+00,-1.389690017700195312e+01,-1.097878551483154297e+01,-1.719141006469726562e+01,-1.463846111297607422e+01,-1.699785041809082031e+01
1.580999999999999943e+02,-1.353801155090332031e+01,-1.514519882202148438e+01,-1.400497245788574219e+01,4.521795749664306641e+00,1.885060310363769531e+00,-1.385645771026611328e+01,-1.090249443054199219e+01,-1.719418334960937500e+01,-1.463335514068603516e+01,-1.704700851440429688e+01
1.582000000000000171e+02,-1.353462600708007812e+01,-1.519637012481689453e+01,-1.407554435729980469e+01,4.020672798156738281e+00,2.063164949417114258e+00,-1.381554603576660156e+01,-1.082503223419189453e+01,-1.719677925109863281e+01,-1.462801456451416016e+01,-1.709571266174316406e+01
1.583000000000000114e+02,-1.353100872039794922e+01,-1.524709320068359375e+01,-1.414016437530517578e+01,3.541354179382324219e+00,2.242639541625976562e+00,-1.377416133880615234e+01,-1.074652099609375000e+01,-1.719913864135742188e+01,-1.462244129180908203e+01,-1.714396667480468750e+01
1.584000000000000057e+02,-1.352715873718261719e+01,-1.529736900329589844e+01,-1.419918823242187500e+01,3.082706689834594727e+00,2.423493385314941406e+00,-1.373229980468750000e+01,-1.066696834564208984e+01,-1.720126152038574219e+01,-1.461663436889648438e+01,-1.719177055358886719e+01
1.585000000000000000e+02,-1.352307796478271484e+01,-1.534719848632812500e+01,-1.425366306304931641e+01,2.641602039337158203e+00,2.605736017227172852e+00,-1.368996143341064453e+01,-1.058661746978759766e+01,-1.720320701599121094e+01,-1.461059570312500000e+01,-1.723912620544433594e+01
1.585999999999999943e+02,-1.351876640319824219e+01,-1.539658260345458984e+01,-1.430434417724609375e+01,2.216071605682373047e+00,2.789378643035888672e+00,-1.364713859558105469e+01,-1.050557994842529297e+01,-1.720499992370605469e+01,-1.460432529449462891e+01,-1.728603172302246094e+01
1.587000000000000171e+02,-1.351422500610351562e+01,-1.544552230834960938e+01,-1.435251140594482422e+01,1.803315639495849609e+00,2.974447488784790039e+00,-1.360385704040527344e+01,-1.042385101318359375e+01,-1.720664024353027344e+01,-1.459782314300537109e+01,-1.733249092102050781e+01
1.588000000000000114e+02,-1.350945472717285156e+01,-1.549401950836181641e+01,-1.439831256866455078e+01,1.402813434600830078e+00,3.160957336425781250e+00,-1.356011772155761719e+01,-1.034142684936523438e+01,-1.720812797546386719e+01,-1.459103488922119141e+01,-1.737843513488769531e+01
1.589000000000000057e+02,-1.350445556640625000e+01,-1.554207420349121094e+01,-1.444181632995605469e+01,1.014221549034118652e+00,3.348935842514038086e+00,-1.351587677001953125e+01,-1.025830173492431641e+01,-1.720945930480957031e+01,-1.458389663696289062e+01,-1.742379188537597656e+01
1.590000000000000000e+02,-1.349922752380371094e+01,-1.558968734741210938e+01,-1.448309040069580078e+01,6.372061967849731445e-01,3.538474082946777344e+00,-1.347092151641845703e+01,-1.017447185516357422e+01,-1.721063613891601562e+01,-1.457640838623046875e+01,-1.746856117248535156e+01
1.590999999999999943e+02,-1.349377059936523438e+01,-1.563685989379882812e+01,-1.452219867706298828e+01,2.714427709579467773e-01,3.729592084884643555e+00,-1.342521858215332031e+01,-1.008993244171142578e+01,-1.721165275573730469e+01,-1.456857299804687500e+01,-1.751274490356445312e+01
1.592000000000000171e+02,-1.348808574676513672e+01,-1.568359184265136719e+01,-1.455920219421386719e+01,-8.338418602943420410e-02,3.922300338745117188e+00,-1.337876510620117188e+01,-1.000467872619628906e+01,-1.721251106262207031e+01,-1.456039047241210938e+01,-1.755633926391601562e+01
1.593000000000000114e+02,-1.348217296600341797e+01,-1.572988510131835938e+01,-1.459416198730468750e+01,-4.275813698768615723e-01,4.116609573364257812e+00,-1.333155727386474609e+01,-9.918704986572265625e+00,-1.721321105957031250e+01,-1.455186080932617188e+01,-1.759935188293457031e+01
1.594000000000000057e+02,-1.347603321075439453e+01,-1.577573871612548828e+01,-1.462713718414306641e+01,-7.614468932151794434e-01,4.312530040740966797e+00,-1.328358840942382812e+01,-9.832007408142089844e+00,-1.721374893188476562e+01,-1.454298591613769531e+01,-1.764178085327148438e+01
1.595000000000000000e+02,-1.346959400177001953e+01,-1.582106685638427734e+01,-1.465818405151367188e+01,-1.085270404815673828e+00,4.510062694549560547e+00,-1.323486995697021484e+01,-9.744580268859863281e+00,-1.721412658691406250e+01,-1.453376674652099609e+01,-1.768362236022949219e+01
1.595999999999999943e+02,-1.346281147003173828e+01,-1.586581802368164062e+01,-1.468736076354980469e+01,-1.399333715438842773e+00,4.709216594696044922e+00,-1.318540287017822266e+01,-9.656419754028320312e+00,-1.721433830261230469e+01,-1.452420330047607422e+01,-1.772488784790039062e+01
1.597000000000000171e+02,-1.345568752288818359e+01,-1.590999221801757812e+01,-1.471471977233886719e+01,-1.703910827636718750e+00,4.910221576690673828e+00,-1.313511180877685547e+01,-9.567520141601562500e+00,-1.721438789367675781e+01,-1.451429653167724609e+01,-1.776556587219238281e+01
1.598000000000000114e+02,-1.344822216033935547e+01,-1.595359420776367188e+01,-1.474031162261962891e+01,-1.999267697334289551e+00,5.114079952239990234e+00,-1.308366584777832031e+01,-9.477877616882324219e+00,-1.721427154541015625e+01,-1.450405502319335938e+01,-1.780567741394042969e+01
1.599000000000000057e+02,-1.344041728973388672e+01,-1.599662399291992188e+01,-1.476418876647949219e+01,-2.285663127899169922e+00,5.320887565612792969e+00,-1.303094673156738281e+01,-9.387485504150390625e+00,-1.721398925781250000e+01,-1.449353504180908203e+01,-1.784529304504394531e+01
1.600000000000000000e+02,-1.343227291107177734e+01,-1.603907203674316406e+01,-1.478654193878173828e+01,-2.563674449920654297e+00,5.530079364776611328e+00,-1.297632980346679688e+01,-9.296341896057128906e+00,-1.721353721618652344e+01,-1.448274326324462891e+01,-1.788441467285156250e+01
1.600999999999999943e+02,-1.342378902435302734e+01,-1.608094787597656250e+01,-1.480815029144287109e+01,-2.835200309753417969e+00,5.741526603698730469e+00,-1.291964817047119141e+01,-9.204436302185058594e+00,-1.721291923522949219e+01,-1.447164535522460938e+01,-1.792286491394042969e+01
1.602000000000000171e+02,-1.341496753692626953e+01,-1.612225151062011719e+01,-1.482913112640380859e+01,-3.100621223449707031e+00,5.955247879028320312e+00,-1.286088275909423828e+01,-9.111767768859863281e+00,-1.721213150024414062e+01,-1.446021556854248047e+01,-1.796058654785156250e+01
1.603000000000000114e+02,-1.340580844879150391e+01,-1.616298294067382812e+01,-1.484950065612792969e+01,-3.360071420669555664e+00,6.171235084533691406e+00,-1.280003070831298828e+01,-9.018332481384277344e+00,-1.721117210388183594e+01,-1.444837665557861328e+01,-1.799755096435546875e+01
1.604000000000000057e+02,-1.339631462097167969e+01,-1.620315933227539062e+01,-1.486927127838134766e+01,-3.613682508468627930e+00,6.389404296875000000e+00,-1.273711872100830078e+01,-8.924123764038085938e+00,-1.721003913879394531e+01,-1.443612098693847656e+01,-1.803376197814941406e+01
1.605000000000000000e+02,-1.338648223876953125e+01,-1.624276542663574219e+01,-1.488845729827880859e+01,-3.861582994461059570e+00,6.609761714935302734e+00,-1.267213344573974609e+01,-8.829134941101074219e+00,-1.720873260498046875e+01,-1.442344856262207031e+01,-1.806921958923339844e+01
1.605999999999999943e+02,-1.337631607055664062e+01,-1.628179931640625000e+01,-1.490707111358642578e+01,-4.103899002075195312e+00,6.832324028015136719e+00,-1.260506153106689453e+01,-8.733362197875976562e+00,-1.720725250244140625e+01,-1.441036224365234375e+01,-1.810392761230468750e+01
1.607000000000000171e+02,-1.336581611633300781e+01,-1.632026100158691406e+01,-1.492512321472167969e+01,-4.340753078460693359e+00,7.057106018066406250e+00,-1.253588008880615234e+01,-8.636799812316894531e+00,-1.720559692382812500e+01,-1.439675617218017578e+01,-1.813771629333496094e+01
1.608000000000000114e+02,-1.335501194000244141e+01,-1.635819816589355469e+01,-1.494262790679931641e+01,-4.572265148162841797e+00,7.284109592437744141e+00,-1.246456146240234375e+01,-8.539443969726562500e+00,-1.720376205444335938e+01,-1.438252353668212891e+01,-1.817042350769042969e+01
1.609000000000000057e+02,-1.334394454956054688e+01,-1.639566802978515625e+01,-1.495959663391113281e+01,-4.798553466796875000e+00,7.513177394866943359e+00,-1.239088439941406250e+01,-8.441287040710449219e+00,-1.720174980163574219e+01,-1.436766529083251953e+01,-1.820206451416015625e+01
1.610000000000000000e+02,-1.333260726928710938e+01,-1.643266105651855469e+01,-1.497604179382324219e+01,-5.019732475280761719e+00,7.744300365447998047e+00,-1.231488704681396484e+01,-8.342324256896972656e+00,-1.719955825805664062e+01,-1.435225486755371094e+01,-1.823280906677246094e+01
1.610999999999999943e+02,-1.332091331481933594e+01,-1.646905136108398438e+01,-1.499197483062744141e+01,-5.235914707183837891e+00,7.977531433105468750e+00,-1.223667240142822266e+01,-8.242555618286132812e+00,-1.719719696044921875e+01,-1.433645248413085938e+01,-1.826292610168457031e+01
1.612000000000000171e+02,-1.330880928039550781e+01,-1.650469970703125000e+01,-1.500740623474121094e+01,-5.447209835052490234e+00,8.212883949279785156e+00,-1.215622806549072266e+01,-8.141777038574218750e+00,-1.719465637207031250e+01,-1.432027244567871094e+01,-1.829243659973144531e+01
1.613000000000000114e+02,-1.329629611968994141e+01,-1.653960609436035156e+01,-1.502234745025634766e+01,-5.653726100921630859e+00,8.450369834899902344e+00,-1.207353591918945312e+01,-8.039709091186523438e+00,-1.719183349609375000e+01,-1.430371665954589844e+01,-1.832133865356445312e+01
1.614000000000000057e+02,-1.328337383270263672e+01,-1.657377243041992188e+01,-1.503680992126464844e+01,-5.855567932128906250e+00,8.690002441406250000e+00,-1.198858356475830078e+01,-7.936412811279296875e+00,-1.718865966796875000e+01,-1.428678417205810547e+01,-1.834963607788085938e+01
1.615000000000000000e+02,-1.327004623413085938e+01,-1.660720062255859375e+01,-1.505080318450927734e+01,-6.052839279174804688e+00,8.931756019592285156e+00,-1.190126514434814453e+01,-7.831883907318115234e+00,-1.718511962890625000e+01,-1.426944637298583984e+01,-1.837730598449707031e+01
1.615999999999999943e+02,-1.325631332397460938e+01,-1.663989448547363281e+01,-1.506433868408203125e+01,-6.245640277862548828e+00,9.175601959228515625e+00,-1.181148433685302734e+01,-7.726110935211181641e+00,-1.718120956420898438e+01,-1.425148391723632812e+01,-1.840418624877929688e+01
1.617000000000000171e+02,-1.324212360382080078e+01,-1.667177200317382812e+01,-1.507742595672607422e+01,-6.434068679809570312e+00,9.421557426452636719e+00,-1.171922588348388672e+01,-7.619084358215332031e+00,-1.717692756652832031e+01,-1.423277664184570312e+01,-1.843017768859863281e+01
1.618000000000000114e+02,-1.322733116149902344e+01,-1.670260810852050781e+01,-1.509007453918457031e+01,-6.618221282958984375e+00,9.669627189636230469e+00,-1.162447261810302734e+01,-7.510790824890136719e+00,-1.717227363586425781e+01,-1.421321201324462891e+01,-1.845516586303710938e+01
1.619000000000000057e+02,-1.321195507049560547e+01,-1.673251342773437500e+01,-1.510229301452636719e+01,-6.798192024230957031e+00,9.919826507568359375e+00,-1.152720928192138672e+01,-7.401218891143798828e+00,-1.716723823547363281e+01,-1.419278907775878906e+01,-1.847914886474609375e+01
1.620000000000000000e+02,-1.319615459442138672e+01,-1.676173973083496094e+01,-1.511409282684326172e+01,-6.974073410034179688e+00,1.017216396331787109e+01,-1.142741870880126953e+01,-7.290355682373046875e+00,-1.716181755065917969e+01,-1.417151546478271484e+01,-1.850211524963378906e+01
1.620999999999999943e+02,-1.317998313903808594e+01,-1.679036903381347656e+01,-1.512548255920410156e+01,-7.145955085754394531e+00,1.042671871185302734e+01,-1.132512760162353516e+01,-7.178188323974609375e+00,-1.715599822998046875e+01,-1.414940643310546875e+01,-1.852404594421386719e+01
1.622000000000000171e+02,-1.316344070434570312e+01,-1.681840324401855469e+01,-1.513647174835205078e+01,-7.313925266265869141e+00,1.068374919891357422e+01,-1.122047710418701172e+01,-7.064660549163818359e+00,-1.714969635009765625e+01,-1.412646198272705078e+01,-1.854493904113769531e+01
1.623000000000000114e+02,-1.314652824401855469e+01,-1.684584236145019531e+01,-1.514714050292968750e+01,-7.478602409362792969e+00,1.094329643249511719e+01,-1.111345958709716797e+01,-6.949753284454345703e+00,-1.714284896850585938e+01,-1.410266113281250000e+01,-1.856484603881835938e+01
1.624000000000000057e+02,-1.312912178039550781e+01,-1.687259292602539062e+01,-1.515755939483642578e+01,-7.640521049499511719e+00,1.120538043975830078e+01,-1.100405883789062500e+01,-6.833461761474609375e+00,-1.713545227050781250e+01,-1.407793617248535156e+01,-1.858393478393554688e+01
1.625000000000000000e+02,-1.311105823516845703e+01,-1.689853858947753906e+01,-1.516773891448974609e+01,-7.799763679504394531e+00,1.147000026702880859e+01,-1.089226436614990234e+01,-6.715773105621337891e+00,-1.712750625610351562e+01,-1.405227661132812500e+01,-1.860220909118652344e+01
1.625999999999999943e+02,-1.309233856201171875e+01,-1.692368125915527344e+01,-1.517789554595947266e+01,-7.957434654235839844e+00,1.173712730407714844e+01,-1.077807044982910156e+01,-6.596744537353515625e+00,-1.711894989013671875e+01,-1.402567386627197266e+01,-1.861966514587402344e+01
1.627000000000000171e+02,-1.307286643981933594e+01,-1.694792556762695312e+01,-1.518812465667724609e+01,-8.114026069641113281e+00,1.200678253173828125e+01,-1.066146183013916016e+01,-6.476448059082031250e+00,-1.710970115661621094e+01,-1.399812221527099609e+01,-1.863629341125488281e+01
1.628000000000000114e+02,-1.305255126953125000e+01,-1.697117996215820312e+01,-1.519842720031738281e+01,-8.269548416137695312e+00,1.227898597717285156e+01,-1.054241847991943359e+01,-6.354882717132568359e+00,-1.709974479675292969e+01,-1.396960830688476562e+01,-1.865208625793457031e+01
1.629000000000000057e+02,-1.303138828277587891e+01,-1.699344253540039062e+01,-1.520879936218261719e+01,-8.424019813537597656e+00,1.255375576019287109e+01,-1.042092418670654297e+01,-6.232039928436279297e+00,-1.708907890319824219e+01,-1.394012832641601562e+01,-1.866703796386718750e+01
1.630000000000000000e+02,-1.300937652587890625e+01,-1.701471138000488281e+01,-1.521924209594726562e+01,-8.577444076538085938e+00,1.283111572265625000e+01,-1.029695606231689453e+01,-6.107926845550537109e+00,-1.707763671875000000e+01,-1.390967273712158203e+01,-1.868114089965820312e+01
1.630999999999999943e+02,-1.298651695251464844e+01,-1.703497886657714844e+01,-1.522975635528564453e+01,-8.729833602905273438e+00,1.311108398437500000e+01,-1.017050266265869141e+01,-5.982550144195556641e+00,-1.706535148620605469e+01,-1.387824630737304688e+01,-1.869441795349121094e+01
1.632000000000000171e+02,-1.296280097961425781e+01,-1.705429649353027344e+01,-1.524034023284912109e+01,-8.881196975708007812e+00,1.339368152618408203e+01,-1.004154014587402344e+01,-5.855911731719970703e+00,-1.705221366882324219e+01,-1.384588241577148438e+01,-1.870695686340332031e+01
1.633000000000000114e+02,-1.293817234039306641e+01,-1.707281303405761719e+01,-1.525099372863769531e+01,-9.031542778015136719e+00,1.367892742156982422e+01,-9.910051345825195312e+00,-5.728064060211181641e+00,-1.703823471069335938e+01,-1.381257247924804688e+01,-1.871875762939453125e+01
1.634000000000000057e+02,-1.291262054443359375e+01,-1.709052848815917969e+01,-1.526171684265136719e+01,-9.180880546569824219e+00,1.396684265136718750e+01,-9.776018142700195312e+00,-5.599069595336914062e+00,-1.702339744567871094e+01,-1.377831077575683594e+01,-1.872981643676757812e+01
1.635000000000000000e+02,-1.288613796234130859e+01,-1.710743331909179688e+01,-1.527250862121582031e+01,-9.329217910766601562e+00,1.425744819641113281e+01,-9.639418601989746094e+00,-5.468962669372558594e+00,-1.700769233703613281e+01,-1.374308776855468750e+01,-1.874011611938476562e+01
1.635999999999999943e+02,-1.285871601104736328e+01,-1.712352371215820312e+01,-1.528337001800537109e+01,-9.476565361022949219e+00,1.455089092254638672e+01,-9.500168800354003906e+00,-5.337742805480957031e+00,-1.699104309082031250e+01,-1.370689487457275391e+01,-1.874965286254882812e+01
1.637000000000000171e+02,-1.283034706115722656e+01,-1.713879203796386719e+01,-1.529430007934570312e+01,-9.622929573059082031e+00,1.484858703613281250e+01,-9.356339454650878906e+00,-5.205408096313476562e+00,-1.697339630126953125e+01,-1.366971111297607422e+01,-1.875844573974609375e+01
1.638000000000000114e+02,-1.280102443695068359e+01,-1.715322875976562500e+01,-1.530529785156250000e+01,-9.768320083618164062e+00,1.515190505981445312e+01,-9.204974174499511719e+00,-5.071949481964111328e+00,-1.695482444763183594e+01,-1.363140869140625000e+01,-1.876667404174804688e+01
1.639000000000000057e+02,-1.277074146270751953e+01,-1.716682815551757812e+01,-1.531636333465576172e+01,-9.912744522094726562e+00,1.546109294891357422e+01,-9.045713424682617188e+00,-4.937335491180419922e+00,-1.693540000915527344e+01,-1.359177112579345703e+01,-1.877446937561035156e+01
1.640000000000000000e+02,-1.273949623107910156e+01,-1.717959976196289062e+01,-1.532749652862548828e+01,-1.005621051788330078e+01,1.577629280090332031e+01,-8.878353118896484375e+00,-4.801516056060791016e+00,-1.691523170471191406e+01,-1.355057430267333984e+01,-1.878189086914062500e+01
1.640999999999999943e+02,-1.270732116699218750e+01,-1.719163513183593750e+01,-1.533869647979736328e+01,-1.019872760772705078e+01,1.609765434265136719e+01,-8.702701568603515625e+00,-4.664477825164794922e+00,-1.689432334899902344e+01,-1.350744628906250000e+01,-1.878904533386230469e+01
1.642000000000000171e+02,-1.267421436309814453e+01,-1.720294189453125000e+01,-1.534996318817138672e+01,-1.034030342102050781e+01,1.642529106140136719e+01,-8.518603324890136719e+00,-4.526212692260742188e+00,-1.687267112731933594e+01,-1.346232223510742188e+01,-1.879592704772949219e+01
1.643000000000000114e+02,-1.264016723632812500e+01,-1.721351432800292969e+01,-1.536129570007324219e+01,-1.048094463348388672e+01,1.675935173034667969e+01,-8.325840950012207031e+00,-4.386713981628417969e+00,-1.685026741027832031e+01,-1.341532230377197266e+01,-1.880251312255859375e+01
1.644000000000000057e+02,-1.260517597198486328e+01,-1.722334098815917969e+01,-1.537269496917724609e+01,-1.062066078186035156e+01,1.709998512268066406e+01,-8.124208450317382812e+00,-4.245975017547607422e+00,-1.682711219787597656e+01,-1.336643505096435547e+01,-1.880879592895507812e+01
1.645000000000000000e+02,-1.256922435760498047e+01,-1.723241996765136719e+01,-1.538416004180908203e+01,-1.075945949554443359e+01,1.744822502136230469e+01,-7.914418697357177734e+00,-4.103989124298095703e+00,-1.680319404602050781e+01,-1.331557655334472656e+01,-1.881476211547851562e+01
1.645999999999999943e+02,-1.253228378295898438e+01,-1.724078369140625000e+01,-1.539568996429443359e+01,-1.089735031127929688e+01,1.780516052246093750e+01,-7.697128295898437500e+00,-3.960749149322509766e+00,-1.677851295471191406e+01,-1.326267623901367188e+01,-1.882045364379882812e+01
1.647000000000000171e+02,-1.249422550201416016e+01,-1.724863624572753906e+01,-1.540728569030761719e+01,-1.103433799743652344e+01,1.817102622985839844e+01,-7.472132682800292969e+00,-3.816249370574951172e+00,-1.675306892395019531e+01,-1.320825958251953125e+01,-1.882599830627441406e+01
1.648000000000000114e+02,-1.245485210418701172e+01,-1.725607109069824219e+01,-1.541894626617431641e+01,-1.117043209075927734e+01,1.854607009887695312e+01,-7.239221572875976562e+00,-3.670481681823730469e+00,-1.672684288024902344e+01,-1.315230751037597656e+01,-1.883140182495117188e+01
1.649000000000000057e+02,-1.241387462615966797e+01,-1.726316070556640625e+01,-1.543066978454589844e+01,-1.130563926696777344e+01,1.893054008483886719e+01,-6.998182296752929688e+00,-3.523439884185791016e+00,-1.669984245300292969e+01,-1.309477996826171875e+01,-1.883665466308593750e+01
1.650000000000000000e+02,-1.237111186981201172e+01,-1.726998138427734375e+01,-1.544245815277099609e+01,-1.143996810913085938e+01,1.932468605041503906e+01,-6.748792171478271484e+00,-3.375138759613037109e+00,-1.667211341857910156e+01,-1.303563594818115234e+01,-1.884175491333007812e+01
1.650999999999999943e+02,-1.232661247253417969e+01,-1.727652359008789062e+01,-1.545431232452392578e+01,-1.157342624664306641e+01,1.972878646850585938e+01,-6.490815162658691406e+00,-3.225585937500000000e+00,-1.664368438720703125e+01,-1.297490501403808594e+01,-1.884669685363769531e+01
1.652000000000000171e+02,-1.228031921386718750e+01,-1.728277397155761719e+01,-1.546616744995117188e+01,-1.170591735839843750e+01,2.014378547668457031e+01,-6.223432064056396484e+00,-3.074774265289306641e+00,-1.661455535888671875e+01,-1.291265678405761719e+01,-1.885147857666015625e+01
1.653000000000000114e+02,-1.223217391967773438e+01,-1.728872489929199219e+01,-1.547791576385498047e+01,-1.183726692199707031e+01,2.057028579711914062e+01,-5.946035861968994141e+00,-2.922704219818115234e+00,-1.658472633361816406e+01,-1.284885883331298828e+01,-1.885609436035156250e+01
1.654000000000000057e+02,-1.218217754364013672e+01,-1.729438781738281250e+01,-1.548954868316650391e+01,-1.196745586395263672e+01,2.100860595703125000e+01,-5.658328056335449219e+00,-2.769444465637207031e+00,-1.655426788330078125e+01,-1.278347969055175781e+01,-1.886054039001464844e+01
1.655000000000000000e+02,-1.213068199157714844e+01,-1.729989051818847656e+01,-1.550090503692626953e+01,-1.209605884552001953e+01,2.145910644531250000e+01,-5.359997272491455078e+00,-2.615006446838378906e+00,-1.652319145202636719e+01,-1.271648502349853516e+01,-1.886481285095214844e+01
1.655999999999999943e+02,-1.207772731781005859e+01,-1.730525588989257812e+01,-1.551191806793212891e+01,-1.222290706634521484e+01,2.192218971252441406e+01,-5.050690174102783203e+00,-2.459384441375732422e+00,-1.649149703979492188e+01,-1.264783859252929688e+01,-1.886890411376953125e+01
1.657000000000000171e+02,-1.202327728271484375e+01,-1.731048202514648438e+01,-1.552259063720703125e+01,-1.234802055358886719e+01,2.239876747131347656e+01,-4.729610443115234375e+00,-2.302571773529052734e+00,-1.645917701721191406e+01,-1.257750606536865234e+01,-1.887282371520996094e+01
1.658000000000000114e+02,-1.196729278564453125e+01,-1.731556129455566406e+01,-1.553292846679687500e+01,-1.247141933441162109e+01,2.288944053649902344e+01,-4.396234512329101562e+00,-2.144562721252441406e+00,-1.642622947692871094e+01,-1.250545120239257812e+01,-1.887655258178710938e+01
1.659000000000000057e+02,-1.190973949432373047e+01,-1.732049179077148438e+01,-1.554293537139892578e+01,-1.259312343597412109e+01,2.339466094970703125e+01,-4.050169467926025391e+00,-1.985350489616394043e+00,-1.639265251159667969e+01,-1.243163776397705078e+01,-1.888009071350097656e+01
1.660000000000000000e+02,-1.185061168670654297e+01,-1.732526969909667969e+01,-1.555261421203613281e+01,-1.271315383911132812e+01,2.391489601135253906e+01,-3.691009044647216797e+00,-1.824919223785400391e+00,-1.635848236083984375e+01,-1.235629367828369141e+01,-1.888345146179199219e+01
1.660999999999999943e+02,-1.178999805450439453e+01,-1.732988929748535156e+01,-1.556196975708007812e+01,-1.283152770996093750e+01,2.444941902160644531e+01,-3.317627191543579102e+00,-1.663245081901550293e+00,-1.632380294799804688e+01,-1.227974700927734375e+01,-1.888665199279785156e+01
1.662000000000000171e+02,-1.172787570953369141e+01,-1.733434867858886719e+01,-1.557100391387939453e+01,-1.294826412200927734e+01,2.497835731506347656e+01,-2.913079500198364258e+00,-1.500309944152832031e+00,-1.628868675231933594e+01,-1.220198917388916016e+01,-1.888968276977539062e+01
1.663000000000000114e+02,-1.166421604156494141e+01,-1.733864212036132812e+01,-1.557972240447998047e+01,-1.306338310241699219e+01,2.548156356811523438e+01,-2.460553407669067383e+00,-1.336104393005371094e+00,-1.625313186645507812e+01,-1.212313365936279297e+01,-1.889249610900878906e+01
1.664000000000000057e+02,-1.159898376464843750e+01,-1.734276771545410156e+01,-1.558812904357910156e+01,-1.317690372467041016e+01,2.594515609741210938e+01,-1.952354073524475098e+00,-1.170620322227478027e+00,-1.621713638305664062e+01,-1.204321765899658203e+01,-1.889506530761718750e+01
1.665000000000000000e+02,-1.153214454650878906e+01,-1.734672164916992188e+01,-1.559622669219970703e+01,-1.328884315490722656e+01,2.636164093017578125e+01,-1.383801221847534180e+00,-1.003848671913146973e+00,-1.618069648742675781e+01,-1.196223163604736328e+01,-1.889739227294921875e+01
1.665999999999999943e+02,-1.146366310119628906e+01,-1.735050010681152344e+01,-1.560401821136474609e+01,-1.339922046661376953e+01,2.672499656677246094e+01,-7.508877515792846680e-01,-8.357806205749511719e-01,-1.614381217956542969e+01,-1.188016510009765625e+01,-1.889947319030761719e+01
1.667000000000000171e+02,-1.139350509643554688e+01,-1.735409545898437500e+01,-1.561150836944580078e+01,-1.350805473327636719e+01,2.701114654541015625e+01,-3.881046921014785767e-02,-6.664073467254638672e-01,-1.610647583007812500e+01,-1.179707145690917969e+01,-1.890132141113281250e+01
1.668000000000000114e+02,-1.132166481018066406e+01,-1.735750770568847656e+01,-1.561870002746582031e+01,-1.361536216735839844e+01,2.718227195739746094e+01,7.750583291053771973e-01,-4.957198798656463623e-01,-1.606868553161621094e+01,-1.171323490142822266e+01,-1.890300369262695312e+01
1.669000000000000057e+02,-1.124854278564453125e+01,-1.736075973510742188e+01,-1.562559890747070312e+01,-1.372116088867187500e+01,2.721821784973144531e+01,1.701870322227478027e+00,-3.237092196941375732e-01,-1.603043937683105469e+01,-1.162868595123291016e+01,-1.890452957153320312e+01
1.670000000000000000e+02,-1.117425537109375000e+01,-1.736385154724121094e+01,-1.563220310211181641e+01,-1.382546710968017578e+01,2.707187461853027344e+01,2.765303850173950195e+00,-1.503662467002868652e-01,-1.599173545837402344e+01,-1.154341697692871094e+01,-1.890589523315429688e+01
1.670999999999999943e+02,-1.109878540039062500e+01,-1.736678504943847656e+01,-1.563852405548095703e+01,-1.392829990386962891e+01,2.666764831542968750e+01,3.998002290725708008e+00,2.431803196668624878e-02,-1.595256805419921875e+01,-1.145742511749267578e+01,-1.890709877014160156e+01
1.672000000000000171e+02,-1.102211761474609375e+01,-1.736955261230468750e+01,-1.564456558227539062e+01,-1.402967262268066406e+01,2.587591743469238281e+01,5.452322483062744141e+00,2.003528624773025513e-01,-1.591293430328369141e+01,-1.137070560455322266e+01,-1.890814399719238281e+01
1.673000000000000114e+02,-1.094430923461914062e+01,-1.737212753295898438e+01,-1.565033149719238281e+01,-1.412960338592529297e+01,2.466978073120117188e+01,7.149363994598388672e+00,3.777475059032440186e-01,-1.587283039093017578e+01,-1.128325271606445312e+01,-1.890902328491210938e+01
1.674000000000000057e+02,-1.086545467376708984e+01,-1.737446784973144531e+01,-1.565582370758056641e+01,-1.422810935974121094e+01,2.306531143188476562e+01,9.074324607849121094e+00,5.565112829208374023e-01,-1.583225631713867188e+01,-1.119506168365478516e+01,-1.890974044799804688e+01
1.675000000000000000e+02,-1.078555870056152344e+01,-1.737656784057617188e+01,-1.566104507446289062e+01,-1.432520771026611328e+01,2.101806640625000000e+01,1.122634315490722656e+01,7.366535067558288574e-01,-1.579120540618896484e+01,-1.110612773895263672e+01,-1.891029357910156250e+01
1.675999999999999943e+02,-1.070486545562744141e+01,-1.737849044799804688e+01,-1.566599941253662109e+01,-1.442091369628906250e+01,1.845159912109375000e+01,1.361794853210449219e+01,9.181836247444152832e-01,-1.574967765808105469e+01,-1.101644706726074219e+01,-1.891067886352539062e+01
1.677000000000000171e+02,-1.062348365783691406e+01,-1.738026046752929688e+01,-1.567068862915039062e+01,-1.451524448394775391e+01,1.536197948455810547e+01,1.614487075805664062e+01,1.101111292839050293e+00,-1.570766353607177734e+01,-1.092601299285888672e+01,-1.891089630126953125e+01
1.678000000000000114e+02,-1.054140663146972656e+01,-1.738187789916992188e+01,-1.567511844635009766e+01,-1.460821533203125000e+01,1.186280059814453125e+01,1.852910423278808594e+01,1.285445809364318848e+00,-1.566516494750976562e+01,-1.083482265472412109e+01,-1.891094779968261719e+01
1.679000000000000057e+02,-1.045863056182861328e+01,-1.738333892822265625e+01,-1.567928981781005859e+01,-1.469984436035156250e+01,8.197766304016113281e+00,2.045992088317871094e+01,1.471196770668029785e+00,-1.562217712402343750e+01,-1.074286937713623047e+01,-1.891082763671875000e+01
1.680000000000000000e+02,-1.037515258789062500e+01,-1.738464546203613281e+01,-1.568320655822753906e+01,-1.479014396667480469e+01,4.674384117126464844e+00,2.184405517578125000e+01,1.658374071121215820e+00,-1.557869720458984375e+01,-1.065014743804931641e+01,-1.891053771972656250e+01
1.680999999999999943e+02,-1.029096698760986328e+01,-1.738579368591308594e+01,-1.568692207336425781e+01,-1.487920188903808594e+01,1.450974106788635254e+00,2.274804878234863281e+01,1.846988797187805176e+00,-1.553472232818603516e+01,-1.055665302276611328e+01,-1.891007423400878906e+01
1.682000000000000171e+02,-1.020606803894042969e+01,-1.738678550720214844e+01,-1.569047451019287109e+01,-1.496708297729492188e+01,-1.439612627029418945e+00,2.320416450500488281e+01,2.037067413330078125e+00,-1.549027347564697266e+01,-1.046237945556640625e+01,-1.890943717956542969e+01
1.683000000000000114e+02,-1.012045192718505859e+01,-1.738761901855468750e+01,-1.569386768341064453e+01,-1.505380249023437500e+01,-3.987023353576660156e+00,2.325194358825683594e+01,2.228626489639282227e+00,-1.544535541534423828e+01,-1.036732196807861328e+01,-1.890862655639648438e+01
1.684000000000000057e+02,-1.003411388397216797e+01,-1.738828849792480469e+01,-1.569710254669189453e+01,-1.513937568664550781e+01,-6.184212207794189453e+00,2.294003486633300781e+01,2.421676874160766602e+00,-1.539996528625488281e+01,-1.027147674560546875e+01,-1.890764236450195312e+01
1.685000000000000000e+02,-9.947048187255859375e+00,-1.738879966735839844e+01,-1.570017814636230469e+01,-1.522380828857421875e+01,-8.019359588623046875e+00,2.235202407836914062e+01,2.616228818893432617e+00,-1.535409832000732422e+01,-1.017483806610107422e+01,-1.890648078918457031e+01
1.685999999999999943e+02,-9.859251022338867188e+00,-1.738914489746093750e+01,-1.570309925079345703e+01,-1.530711746215820312e+01,-9.528971672058105469e+00,2.155122375488281250e+01,2.812296152114868164e+00,-1.530774593353271484e+01,-1.007740020751953125e+01,-1.890513610839843750e+01
1.687000000000000171e+02,-9.770717620849609375e+00,-1.738932800292968750e+01,-1.570586681365966797e+01,-1.538931655883789062e+01,-1.074814128875732422e+01,2.058448982238769531e+01,3.009966373443603516e+00,-1.526070404052734375e+01,-9.979157447814941406e+00,-1.890361976623535156e+01
1.688000000000000114e+02,-9.681443214416503906e+00,-1.738934707641601562e+01,-1.570848274230957031e+01,-1.547041893005371094e+01,-1.169374942779541016e+01,1.948093414306640625e+01,3.209283351898193359e+00,-1.521288490295410156e+01,-9.880104064941406250e+00,-1.890191650390625000e+01
1.689000000000000057e+02,-9.591422080993652344e+00,-1.738919830322265625e+01,-1.571094894409179688e+01,-1.555043601989746094e+01,-1.240338611602783203e+01,1.828418350219726562e+01,3.410257816314697266e+00,-1.516428279876708984e+01,-9.780237197875976562e+00,-1.890003776550292969e+01
1.690000000000000000e+02,-9.500649452209472656e+00,-1.738888359069824219e+01,-1.571326637268066406e+01,-1.562938022613525391e+01,-1.295423793792724609e+01,1.706793212890625000e+01,3.612900972366333008e+00,-1.511489200592041016e+01,-9.679550170898437500e+00,-1.889797401428222656e+01
1.690999999999999943e+02,-9.409120559692382812e+00,-1.738840103149414062e+01,-1.571544361114501953e+01,-1.570724391937255859e+01,-1.338349056243896484e+01,1.586831188201904297e+01,3.817223548889160156e+00,-1.506470680236816406e+01,-9.578054428100585938e+00,-1.889577484130859375e+01
1.692000000000000171e+02,-9.316833496093750000e+00,-1.738774871826171875e+01,-1.571748733520507812e+01,-1.578401279449462891e+01,-1.372581672668457031e+01,1.471027660369873047e+01,4.023236274719238281e+00,-1.501372146606445312e+01,-9.475743293762207031e+00,-1.889344787597656250e+01
1.693000000000000114e+02,-9.223773956298828125e+00,-1.738692474365234375e+01,-1.571940040588378906e+01,-1.585970115661621094e+01,-1.401601505279541016e+01,1.361134815216064453e+01,4.230950355529785156e+00,-1.496193122863769531e+01,-9.372615814208984375e+00,-1.889098548889160156e+01
1.694000000000000057e+02,-9.129945755004882812e+00,-1.738592910766601562e+01,-1.572116756439208984e+01,-1.593438434600830078e+01,-1.426340675354003906e+01,1.257228660583496094e+01,4.440377235412597656e+00,-1.490933036804199219e+01,-9.268687248229980469e+00,-1.888836288452148438e+01
1.695000000000000000e+02,-9.035339355468750000e+00,-1.738475990295410156e+01,-1.572277927398681641e+01,-1.600830841064453125e+01,-1.447736835479736328e+01,1.159401226043701172e+01,4.651528358459472656e+00,-1.485591220855712891e+01,-9.164002418518066406e+00,-1.888554954528808594e+01
1.695999999999999943e+02,-8.939951896667480469e+00,-1.738341522216796875e+01,-1.572424888610839844e+01,-1.608151245117187500e+01,-1.466819286346435547e+01,1.067751979827880859e+01,4.864350318908691406e+00,-1.480161380767822266e+01,-9.058554649353027344e+00,-1.888254356384277344e+01
1.697000000000000171e+02,-8.843776702880859375e+00,-1.738189888000488281e+01,-1.572557926177978516e+01,-1.615400505065917969e+01,-1.483975219726562500e+01,9.817456245422363281e+00,5.078350067138671875e+00,-1.474595165252685547e+01,-8.952289581298828125e+00,-1.887931060791015625e+01
1.698000000000000114e+02,-8.746809005737304688e+00,-1.738020515441894531e+01,-1.572677040100097656e+01,-1.622579002380371094e+01,-1.499539089202880859e+01,9.007115364074707031e+00,5.293418884277343750e+00,-1.468881607055664062e+01,-8.844827651977539062e+00,-1.887572479248046875e+01
1.699000000000000057e+02,-8.649044036865234375e+00,-1.737833023071289062e+01,-1.572782325744628906e+01,-1.629687309265136719e+01,-1.513735580444335938e+01,8.241406440734863281e+00,5.509968280792236328e+00,-1.462999153137207031e+01,-8.736087799072265625e+00,-1.887175750732421875e+01
1.700000000000000000e+02,-8.550475120544433594e+00,-1.737627983093261719e+01,-1.572874069213867188e+01,-1.636725807189941406e+01,-1.526639747619628906e+01,7.517948150634765625e+00,5.728821754455566406e+00,-1.456904983520507812e+01,-8.626056671142578125e+00,-1.886740875244140625e+01
1.700999999999999943e+02,-8.451097488403320312e+00,-1.737404632568359375e+01,-1.572952079772949219e+01,-1.643695068359375000e+01,-1.538323497772216797e+01,6.834484577178955078e+00,5.949953556060791016e+00,-1.450598907470703125e+01,-8.514724731445312500e+00,-1.886267852783203125e+01
1.702000000000000171e+02,-8.350917816162109375e+00,-1.737166213989257812e+01,-1.573016643524169922e+01,-1.650595474243164062e+01,-1.548853302001953125e+01,6.188884735107421875e+00,6.173307895660400391e+00,-1.444082355499267578e+01,-8.402075767517089844e+00,-1.885755157470703125e+01
1.703000000000000114e+02,-8.249835968017578125e+00,-1.736912727355957031e+01,-1.573067855834960938e+01,-1.657427787780761719e+01,-1.558285808563232422e+01,5.579285621643066406e+00,6.398898601531982422e+00,-1.437353992462158203e+01,-8.288102149963378906e+00,-1.885203170776367188e+01
1.704000000000000057e+02,-8.147501945495605469e+00,-1.736631202697753906e+01,-1.573105812072753906e+01,-1.664192390441894531e+01,-1.566852092742919922e+01,4.999541282653808594e+00,6.626743793487548828e+00,-1.430411720275878906e+01,-8.172780036926269531e+00,-1.884609985351562500e+01
1.705000000000000000e+02,-8.043936729431152344e+00,-1.736314392089843750e+01,-1.573130607604980469e+01,-1.670890045166015625e+01,-1.574725246429443359e+01,4.444979190826416016e+00,6.856857776641845703e+00,-1.423254013061523438e+01,-8.056061744689941406e+00,-1.883963584899902344e+01
1.705999999999999943e+02,-7.939136505126953125e+00,-1.735961151123046875e+01,-1.573143196105957031e+01,-1.677520179748535156e+01,-1.581940650939941406e+01,3.914530038833618164e+00,7.089210987091064453e+00,-1.415874195098876953e+01,-7.937932014465332031e+00,-1.883261489868164062e+01
1.707000000000000171e+02,-7.833090782165527344e+00,-1.735570144653320312e+01,-1.573145580291748047e+01,-1.684083366394042969e+01,-1.588541793823242188e+01,3.406797409057617188e+00,7.323631286621093750e+00,-1.408247852325439453e+01,-7.818379402160644531e+00,-1.882503318786621094e+01
1.708000000000000114e+02,-7.725787162780761719e+00,-1.735142898559570312e+01,-1.573138427734375000e+01,-1.690579795837402344e+01,-1.594646549224853516e+01,2.918275594711303711e+00,7.560101509094238281e+00,-1.400369930267333984e+01,-7.697408199310302734e+00,-1.881686401367187500e+01
1.709000000000000057e+02,-7.617213726043701172e+00,-1.734677505493164062e+01,-1.573121833801269531e+01,-1.697009468078613281e+01,-1.600330924987792969e+01,2.446995735168457031e+00,7.798631668090820312e+00,-1.392238998413085938e+01,-7.575119972229003906e+00,-1.880800437927246094e+01
1.710000000000000000e+02,-7.507357597351074219e+00,-1.734173965454101562e+01,-1.573096561431884766e+01,-1.703373527526855469e+01,-1.605736732482910156e+01,1.989851832389831543e+00,8.039232254028320312e+00,-1.383853244781494141e+01,-7.451536655426025391e+00,-1.879842376708984375e+01
1.710999999999999943e+02,-7.396207809448242188e+00,-1.733631896972656250e+01,-1.573061752319335938e+01,-1.709672164916992188e+01,-1.610880851745605469e+01,1.546264410018920898e+00,8.281912803649902344e+00,-1.375211143493652344e+01,-7.326649665832519531e+00,-1.878811836242675781e+01
1.712000000000000171e+02,-7.283750057220458984e+00,-1.733049964904785156e+01,-1.573017406463623047e+01,-1.715906333923339844e+01,-1.615770912170410156e+01,1.115853190422058105e+00,8.526717185974121094e+00,-1.366319561004638672e+01,-7.200452804565429688e+00,-1.877707481384277344e+01
1.713000000000000114e+02,-7.169928550720214844e+00,-1.732419204711914062e+01,-1.572961521148681641e+01,-1.722075653076171875e+01,-1.620413970947265625e+01,6.982486248016357422e-01,8.773715972900390625e+00,-1.357195758819580078e+01,-7.072961330413818359e+00,-1.876520156860351562e+01
1.714000000000000057e+02,-7.054725170135498047e+00,-1.731734085083007812e+01,-1.572887134552001953e+01,-1.728178787231445312e+01,-1.624817466735839844e+01,2.930918633937835693e-01,9.022925376892089844e+00,-1.347838592529296875e+01,-6.944178581237792969e+00,-1.875246810913085938e+01
1.715000000000000000e+02,-6.938133239746093750e+00,-1.730994033813476562e+01,-1.572793674468994141e+01,-1.734215927124023438e+01,-1.628987693786621094e+01,-9.996610134840011597e-02,9.274359703063964844e+00,-1.338246440887451172e+01,-6.814155101776123047e+00,-1.873888206481933594e+01
1.715999999999999943e+02,-6.820141315460205078e+00,-1.730198860168457031e+01,-1.572681140899658203e+01,-1.740187263488769531e+01,-1.632932090759277344e+01,-4.812644720077514648e-01,9.528033256530761719e+00,-1.328417778015136719e+01,-6.682917594909667969e+00,-1.872444152832031250e+01
1.717000000000000171e+02,-6.700808525085449219e+00,-1.729342269897460938e+01,-1.572550296783447266e+01,-1.746093559265136719e+01,-1.636656761169433594e+01,-8.511331081390380859e-01,9.783941268920898438e+00,-1.318346595764160156e+01,-6.550535678863525391e+00,-1.870912551879882812e+01
1.718000000000000114e+02,-6.580206394195556641e+00,-1.728415679931640625e+01,-1.572400569915771484e+01,-1.751935195922851562e+01,-1.640167617797851562e+01,-1.209892511367797852e+00,1.004203605651855469e+01,-1.308018493652343750e+01,-6.417011737823486328e+00,-1.869291877746582031e+01
1.719000000000000057e+02,-6.458331108093261719e+00,-1.727418327331542969e+01,-1.572232723236083984e+01,-1.757712554931640625e+01,-1.643471527099609375e+01,-1.557854056358337402e+00,1.030232334136962891e+01,-1.297430706024169922e+01,-6.282342910766601562e+00,-1.867581558227539062e+01
1.720000000000000000e+02,-6.335175991058349609e+00,-1.726349830627441406e+01,-1.572046566009521484e+01,-1.763426971435546875e+01,-1.646574211120605469e+01,-1.895321011543273926e+00,1.056481456756591797e+01,-1.286581325531005859e+01,-6.146519660949707031e+00,-1.865787124633789062e+01
1.720999999999999943e+02,-6.210747241973876953e+00,-1.725203323364257812e+01,-1.571845817565917969e+01,-1.769090843200683594e+01,-1.649481391906738281e+01,-2.222587823867797852e+00,1.082952117919921875e+01,-1.275468921661376953e+01,-6.009536743164062500e+00,-1.863908576965332031e+01
1.722000000000000171e+02,-6.085054397583007812e+00,-1.723972702026367188e+01,-1.571631336212158203e+01,-1.774707031250000000e+01,-1.652198600769042969e+01,-2.539940595626831055e+00,1.109639358520507812e+01,-1.264093399047851562e+01,-5.871393203735351562e+00,-1.861935615539550781e+01
1.723000000000000114e+02,-5.958100795745849609e+00,-1.722656822204589844e+01,-1.571397972106933594e+01,-1.780275726318359375e+01,-1.654749107360839844e+01,-2.848054409027099609e+00,1.136541175842285156e+01,-1.252454471588134766e+01,-5.732037544250488281e+00,-1.859879493713378906e+01
1.724000000000000057e+02,-5.829934597015380859e+00,-1.721256446838378906e+01,-1.571140098571777344e+01,-1.785797500610351562e+01,-1.657218170166015625e+01,-3.149025678634643555e+00,1.163683414459228516e+01,-1.240565013885498047e+01,-5.591436386108398438e+00,-1.857747077941894531e+01
1.725000000000000000e+02,-5.700619697570800781e+00,-1.719770050048828125e+01,-1.570857620239257812e+01,-1.791271972656250000e+01,-1.659617996215820312e+01,-3.443245172500610352e+00,1.191081047058105469e+01,-1.228431129455566406e+01,-5.449584484100341797e+00,-1.855537796020507812e+01
1.725999999999999943e+02,-5.570189476013183594e+00,-1.718196487426757812e+01,-1.570550823211669922e+01,-1.796699523925781250e+01,-1.661950683593750000e+01,-3.730861663818359375e+00,1.218735980987548828e+01,-1.216050910949707031e+01,-5.306475639343261719e+00,-1.853250885009765625e+01
1.727000000000000171e+02,-5.438641548156738281e+00,-1.716531753540039062e+01,-1.570219612121582031e+01,-1.802080154418945312e+01,-1.664216804504394531e+01,-4.012020111083984375e+00,1.246650123596191406e+01,-1.203422451019287109e+01,-5.162098407745361328e+00,-1.850885963439941406e+01
1.728000000000000114e+02,-5.305975437164306641e+00,-1.714767456054687500e+01,-1.569864177703857422e+01,-1.807414054870605469e+01,-1.666418075561523438e+01,-4.286862850189208984e+00,1.274825668334960938e+01,-1.190543937683105469e+01,-5.016441345214843750e+00,-1.848443222045898438e+01
1.729000000000000057e+02,-5.172182083129882812e+00,-1.712910461425781250e+01,-1.569484424591064453e+01,-1.812701225280761719e+01,-1.668556022644042969e+01,-4.555529117584228516e+00,1.303264999389648438e+01,-1.177413654327392578e+01,-4.869496822357177734e+00,-1.845922279357910156e+01
1.730000000000000000e+02,-5.037236213684082031e+00,-1.710966491699218750e+01,-1.569080543518066406e+01,-1.817941856384277344e+01,-1.670631980895996094e+01,-4.818155765533447266e+00,1.331970596313476562e+01,-1.164029693603515625e+01,-4.721258640289306641e+00,-1.843322372436523438e+01
1.730999999999999943e+02,-4.901083946228027344e+00,-1.708947753906250000e+01,-1.568652343750000000e+01,-1.823135948181152344e+01,-1.672647666931152344e+01,-5.074873924255371094e+00,1.360944080352783203e+01,-1.150390052795410156e+01,-4.571719169616699219e+00,-1.840643119812011719e+01
1.732000000000000171e+02,-4.763712406158447266e+00,-1.706854438781738281e+01,-1.568200016021728516e+01,-1.828283500671386719e+01,-1.674603652954101562e+01,-5.325814247131347656e+00,1.390187740325927734e+01,-1.136492919921875000e+01,-4.420871734619140625e+00,-1.837883758544921875e+01
1.733000000000000114e+02,-4.625111103057861328e+00,-1.704686355590820312e+01,-1.567723655700683594e+01,-1.833384704589843750e+01,-1.676502418518066406e+01,-5.571104526519775391e+00,1.419703769683837891e+01,-1.122336196899414062e+01,-4.268728733062744141e+00,-1.835049057006835938e+01
1.734000000000000057e+02,-4.485273838043212891e+00,-1.702443313598632812e+01,-1.567223453521728516e+01,-1.838439750671386719e+01,-1.678343963623046875e+01,-5.810868740081787109e+00,1.449494266510009766e+01,-1.107918071746826172e+01,-4.115299701690673828e+00,-1.832142639160156250e+01
1.735000000000000000e+02,-4.344192028045654297e+00,-1.700123977661132812e+01,-1.566698932647705078e+01,-1.843448638916015625e+01,-1.680130195617675781e+01,-6.045228958129882812e+00,1.479561328887939453e+01,-1.093236541748046875e+01,-3.960580110549926758e+00,-1.829164314270019531e+01
1.735999999999999943e+02,-4.201859951019287109e+00,-1.697728347778320312e+01,-1.566150569915771484e+01,-1.848411369323730469e+01,-1.681862068176269531e+01,-6.274303436279296875e+00,1.509906959533691406e+01,-1.078289604187011719e+01,-3.804560899734497070e+00,-1.826113510131835938e+01
1.737000000000000171e+02,-4.058270931243896484e+00,-1.695256423950195312e+01,-1.565578365325927734e+01,-1.853328132629394531e+01,-1.683541107177734375e+01,-6.498208522796630859e+00,1.540533351898193359e+01,-1.063075351715087891e+01,-3.647256612777709961e+00,-1.822991752624511719e+01
1.738000000000000114e+02,-3.913418292999267578e+00,-1.692708206176757812e+01,-1.564982509613037109e+01,-1.858199119567871094e+01,-1.685168266296386719e+01,-6.717059135437011719e+00,1.571442699432373047e+01,-1.047591590881347656e+01,-3.488737106323242188e+00,-1.819805908203125000e+01
1.739000000000000057e+02,-3.767294883728027344e+00,-1.690081977844238281e+01,-1.564363098144531250e+01,-1.863024330139160156e+01,-1.686744689941406250e+01,-6.930964946746826172e+00,1.602693367004394531e+01,-1.031772613525390625e+01,-3.329001903533935547e+00,-1.816556358337402344e+01
1.740000000000000000e+02,-3.619893550872802734e+00,-1.687377929687500000e+01,-1.563719844818115234e+01,-1.867803764343261719e+01,-1.688271713256835938e+01,-7.140035152435302734e+00,1.634493064880371094e+01,-1.015240669250488281e+01,-3.168044567108154297e+00,-1.813243103027343750e+01
1.740999999999999943e+02,-3.471228599548339844e+00,-1.684600448608398438e+01,-1.563053226470947266e+01,-1.872537612915039062e+01,-1.689749908447265625e+01,-7.344376564025878906e+00,1.666911888122558594e+01,-9.978738784790039062e+00,-3.005858182907104492e+00,-1.809865379333496094e+01
1.742000000000000171e+02,-3.321308612823486328e+00,-1.681753158569335938e+01,-1.562362861633300781e+01,-1.877225875854492188e+01,-1.691180801391601562e+01,-7.544093608856201172e+00,1.699964523315429688e+01,-9.796506881713867188e+00,-2.842436552047729492e+00,-1.806422805786132812e+01
1.743000000000000114e+02,-3.170126199722290039e+00,-1.678835105895996094e+01,-1.561641597747802734e+01,-1.881859588623046875e+01,-1.692565536499023438e+01,-7.739286422729492188e+00,1.733666992187500000e+01,-9.605484962463378906e+00,-2.677767753601074219e+00,-1.802917861938476562e+01
1.744000000000000057e+02,-3.017678976058959961e+00,-1.675846672058105469e+01,-1.560884761810302734e+01,-1.886433410644531250e+01,-1.693904876708984375e+01,-7.930056571960449219e+00,1.768033409118652344e+01,-9.405504226684570312e+00,-2.511828899383544922e+00,-1.799356269836425781e+01
1.745000000000000000e+02,-2.864032030105590820e+00,-1.672794342041015625e+01,-1.560092544555664062e+01,-1.890947723388671875e+01,-1.695200157165527344e+01,-8.116531372070312500e+00,1.803075599670410156e+01,-9.196392059326171875e+00,-2.344600677490234375e+00,-1.795746040344238281e+01
1.745999999999999943e+02,-2.709204196929931641e+00,-1.669680213928222656e+01,-1.559264850616455078e+01,-1.895401954650878906e+01,-1.696462821960449219e+01,-8.299567222595214844e+00,1.838854598999023438e+01,-8.978453636169433594e+00,-2.176069974899291992e+00,-1.792090988159179688e+01
1.747000000000000171e+02,-2.553189277648925781e+00,-1.666503906250000000e+01,-1.558401870727539062e+01,-1.899796676635742188e+01,-1.697697830200195312e+01,-8.479550361633300781e+00,1.875523948669433594e+01,-8.752746582031250000e+00,-2.006227016448974609e+00,-1.788390731811523438e+01
1.748000000000000114e+02,-2.395980596542358398e+00,-1.663265037536621094e+01,-1.557503700256347656e+01,-1.904131889343261719e+01,-1.698905944824218750e+01,-8.656539916992187500e+00,1.913113021850585938e+01,-8.519104003906250000e+00,-1.835062861442565918e+00,-1.784645080566406250e+01
1.749000000000000057e+02,-2.237572193145751953e+00,-1.659963417053222656e+01,-1.556570243835449219e+01,-1.908407592773437500e+01,-1.700107955932617188e+01,-8.831615447998046875e+00,1.951646804809570312e+01,-8.277313232421875000e+00,-1.662568807601928711e+00,-1.780853462219238281e+01
1.750000000000000000e+02,-2.077957391738891602e+00,-1.656598663330078125e+01,-1.555601787567138672e+01,-1.912623977661132812e+01,-1.701317787170410156e+01,-9.005501747131347656e+00,1.991151046752929688e+01,-8.027150154113769531e+00,-1.488735318183898926e+00,-1.777015686035156250e+01
1.750999999999999943e+02,-1.917121171951293945e+00,-1.653174018859863281e+01,-1.554602146148681641e+01,-1.916786193847656250e+01,-1.702536010742187500e+01,-9.178209304809570312e+00,2.031652069091796875e+01,-7.768390178680419922e+00,-1.313553571701049805e+00,-1.773131370544433594e+01
1.752000000000000171e+02,-1.755040168762207031e+00,-1.649697494506835938e+01,-1.553574085235595703e+01,-1.920895195007324219e+01,-1.703762054443359375e+01,-9.349757194519042969e+00,2.073176193237304688e+01,-7.500797271728515625e+00,-1.137014269828796387e+00,-1.769200325012207031e+01
1.753000000000000114e+02,-1.591695308685302734e+00,-1.646176719665527344e+01,-1.552514076232910156e+01,-1.924932098388671875e+01,-1.704996109008789062e+01,-9.520159721374511719e+00,2.115743827819824219e+01,-7.224117279052734375e+00,-9.591079950332641602e-01,-1.765221977233886719e+01
1.754000000000000057e+02,-1.427077054977416992e+00,-1.642612266540527344e+01,-1.551421642303466797e+01,-1.928894996643066406e+01,-1.706237983703613281e+01,-9.689418792724609375e+00,2.159401512145996094e+01,-6.937930107116699219e+00,-7.798255681991577148e-01,-1.761196517944335938e+01
1.755000000000000000e+02,-1.261176824569702148e+00,-1.639003372192382812e+01,-1.550297069549560547e+01,-1.932784461975097656e+01,-1.707487678527832031e+01,-9.857547760009765625e+00,2.204265022277832031e+01,-6.641226768493652344e+00,-5.991573929786682129e-01,-1.757123184204101562e+01
1.755999999999999943e+02,-1.093986034393310547e+00,-1.635349845886230469e+01,-1.549135875701904297e+01,-1.936599159240722656e+01,-1.708745193481445312e+01,-1.002455711364746094e+01,2.250377273559570312e+01,-6.333628177642822266e+00,-4.170940518379211426e-01,-1.753001403808593750e+01
1.757000000000000171e+02,-9.254955053329467773e-01,-1.631651878356933594e+01,-1.547932243347167969e+01,-1.940337181091308594e+01,-1.710010528564453125e+01,-1.019045639038085938e+01,2.297776222229003906e+01,-6.014807224273681641e+00,-2.336260527372360229e-01,-1.748831176757812500e+01
1.758000000000000114e+02,-7.556963562965393066e-01,-1.627908706665039062e+01,-1.546685981750488281e+01,-1.943997001647949219e+01,-1.711283493041992188e+01,-1.035525608062744141e+01,2.346500205993652344e+01,-5.684426784515380859e+00,-4.874375090003013611e-02,-1.744612121582031250e+01
1.759000000000000057e+02,-5.845798850059509277e-01,-1.624119949340820312e+01,-1.545383262634277344e+01,-1.947558593750000000e+01,-1.712564086914062500e+01,-1.051896286010742188e+01,2.396608924865722656e+01,-5.341964721679687500e+00,1.375625580549240112e-01,-1.740344047546386719e+01
1.760000000000000000e+02,-4.121368825435638428e-01,-1.620285606384277344e+01,-1.544016361236572266e+01,-1.951010131835937500e+01,-1.713852310180664062e+01,-1.068158721923828125e+01,2.448202705383300781e+01,-4.986552715301513672e+00,3.253026008605957031e-01,-1.736026382446289062e+01
1.760999999999999943e+02,-2.383582442998886108e-01,-1.616405105590820312e+01,-1.542585563659667969e+01,-1.954351806640625000e+01,-1.715148162841796875e+01,-1.084313869476318359e+01,2.501332092285156250e+01,-4.617744922637939453e+00,5.144861936569213867e-01,-1.731658744812011719e+01
1.762000000000000171e+02,-6.323490291833877563e-02,-1.612478256225585938e+01,-1.541091537475585938e+01,-1.957584953308105469e+01,-1.716451644897460938e+01,-1.100362586975097656e+01,2.556046676635742188e+01,-4.235110759735107422e+00,7.051231861114501953e-01,-1.727241134643554688e+01
1.763000000000000114e+02,1.132423579692840576e-01,-1.608504867553710938e+01,-1.539548492431640625e+01,-1.960737800598144531e+01,-1.717762756347656250e+01,-1.116305637359619141e+01,2.612396621704101562e+01,-3.838207006454467773e+00,8.972235918045043945e-01,-1.722772789001464844e+01
1.764000000000000057e+02,2.910828590393066406e-01,-1.604484176635742188e+01,-1.537966823577880859e+01,-1.963828659057617188e+01,-1.719081497192382812e+01,-1.132144355773925781e+01,2.669643974304199219e+01,-3.420829534530639648e+00,1.090802311897277832e+00,-1.718254470825195312e+01
1.765000000000000000e+02,4.702958166599273682e-01,-1.600416183471679688e+01,-1.536346530914306641e+01,-1.966857910156250000e+01,-1.720407676696777344e+01,-1.147879505157470703e+01,2.724985885620117188e+01,-2.958572149276733398e+00,1.285887956619262695e+00,-1.713688278198242188e+01
1.765999999999999943e+02,6.508907675743103027e-01,-1.596300697326660156e+01,-1.534688091278076172e+01,-1.969825363159179688e+01,-1.721741294860839844e+01,-1.163511848449707031e+01,2.776867294311523438e+01,-2.440742969512939453e+00,1.482492923736572266e+00,-1.709073448181152344e+01
1.767000000000000171e+02,8.328770995140075684e-01,-1.592137145996093750e+01,-1.532991504669189453e+01,-1.972731399536132812e+01,-1.723082160949707031e+01,-1.179042339324951172e+01,2.823973464965820312e+01,-1.860009670257568359e+00,1.680627465248107910e+00,-1.704410362243652344e+01
1.768000000000000114e+02,1.016264200210571289e+00,-1.587925148010253906e+01,-1.531256675720214844e+01,-1.975575828552246094e+01,-1.724430656433105469e+01,-1.194471836090087891e+01,2.865671920776367188e+01,-1.212124943733215332e+00,1.880303025245666504e+00,-1.699698448181152344e+01
1.769000000000000057e+02,1.201061844825744629e+00,-1.583664417266845703e+01,-1.529461765289306641e+01,-1.978341293334960938e+01,-1.725786399841308594e+01,-1.209801197052001953e+01,2.901017379760742188e+01,-4.910178780555725098e-01,2.081530570983886719e+00,-1.694937133789062500e+01
1.770000000000000000e+02,1.387279629707336426e+00,-1.579354667663574219e+01,-1.527580642700195312e+01,-1.981005859375000000e+01,-1.727149391174316406e+01,-1.225031280517578125e+01,2.925684928894042969e+01,3.295184075832366943e-01,2.284321308135986328e+00,-1.690126228332519531e+01
1.770999999999999943e+02,1.574927330017089844e+00,-1.574995517730712891e+01,-1.525614070892333984e+01,-1.983567428588867188e+01,-1.728519630432128906e+01,-1.240163040161132812e+01,2.937063217163085938e+01,1.264786481857299805e+00,2.488714933395385742e+00,-1.685258293151855469e+01
1.772000000000000171e+02,1.764015793800354004e+00,-1.570586776733398438e+01,-1.523563003540039062e+01,-1.986024856567382812e+01,-1.729897308349609375e+01,-1.255197143554687500e+01,2.931802749633789062e+01,2.332292556762695312e+00,2.694805860519409180e+00,-1.680311012268066406e+01
1.773000000000000114e+02,1.954572200775146484e+00,-1.566130638122558594e+01,-1.521427631378173828e+01,-1.988377571105957031e+01,-1.731282043457031250e+01,-1.270134544372558594e+01,2.903944396972656250e+01,3.560977458953857422e+00,2.902610063552856445e+00,-1.675283050537109375e+01
1.774000000000000057e+02,2.146612644195556641e+00,-1.561627388000488281e+01,-1.519207572937011719e+01,-1.990625381469726562e+01,-1.732673835754394531e+01,-1.284975719451904297e+01,2.841633033752441406e+01,4.997542858123779297e+00,3.112139940261840820e+00,-1.670173454284667969e+01
1.775000000000000000e+02,2.340148210525512695e+00,-1.557076930999755859e+01,-1.516902828216552734e+01,-1.992768287658691406e+01,-1.734068298339843750e+01,-1.299714183807373047e+01,2.734596633911132812e+01,6.691986560821533203e+00,3.323406219482421875e+00,-1.664981842041015625e+01
1.775999999999999943e+02,2.535189151763916016e+00,-1.552478790283203125e+01,-1.514511966705322266e+01,-1.994810295104980469e+01,-1.735451507568359375e+01,-1.314327621459960938e+01,2.584374427795410156e+01,8.639365196228027344e+00,3.536419868469238281e+00,-1.659707450866699219e+01
1.777000000000000171e+02,2.731746673583984375e+00,-1.547832202911376953e+01,-1.512027645111083984e+01,-1.996768569946289062e+01,-1.736822891235351562e+01,-1.328815555572509766e+01,2.389406013488769531e+01,1.083179664611816406e+01,3.751192331314086914e+00,-1.654349708557128906e+01
1.778000000000000114e+02,2.929892778396606445e+00,-1.543121528625488281e+01,-1.509448909759521484e+01,-1.998644447326660156e+01,-1.738182640075683594e+01,-1.343178558349609375e+01,2.143157196044921875e+01,1.327527999877929688e+01,3.967735290527343750e+00,-1.648908233642578125e+01
1.779000000000000057e+02,3.129690170288085938e+00,-1.538332843780517578e+01,-1.506774425506591797e+01,-2.000437355041503906e+01,-1.739530563354492188e+01,-1.357417678833007812e+01,1.838954162597656250e+01,1.595636749267578125e+01,4.186059951782226562e+00,-1.643382263183593750e+01
1.780000000000000000e+02,3.331149339675903320e+00,-1.533465671539306641e+01,-1.504003524780273438e+01,-2.002146339416503906e+01,-1.740859222412109375e+01,-1.371514797210693359e+01,1.482312202453613281e+01,1.865604782104492188e+01,4.406114578247070312e+00,-1.637764549255371094e+01
1.780999999999999943e+02,3.534281253814697266e+00,-1.528519439697265625e+01,-1.501135540008544922e+01,-2.003771018981933594e+01,-1.742151641845703125e+01,-1.385423278808593750e+01,1.092084789276123047e+01,2.103952598571777344e+01,4.627365112304687500e+00,-1.632000160217285156e+01
1.782000000000000171e+02,3.739096641540527344e+00,-1.523493576049804688e+01,-1.498169708251953125e+01,-2.005310249328613281e+01,-1.743406867980957031e+01,-1.399143028259277344e+01,6.993007659912109375e+00,2.284622001647949219e+01,4.849689960479736328e+00,-1.626076316833496094e+01
1.783000000000000114e+02,3.945606946945190430e+00,-1.518387508392333984e+01,-1.495105171203613281e+01,-2.006763648986816406e+01,-1.744625854492187500e+01,-1.412676334381103516e+01,3.323519945144653320e+00,2.410323143005371094e+01,5.073084831237792969e+00,-1.619992828369140625e+01
1.784000000000000057e+02,4.153823375701904297e+00,-1.513200855255126953e+01,-1.491942977905273438e+01,-2.008135223388671875e+01,-1.745808792114257812e+01,-1.426025485992431641e+01,2.423852682113647461e-03,2.485508728027343750e+01,5.297553539276123047e+00,-1.613750648498535156e+01
1.785000000000000000e+02,4.363757133483886719e+00,-1.507932662963867188e+01,-1.488686180114746094e+01,-2.009432601928710938e+01,-1.746956062316894531e+01,-1.439192390441894531e+01,-2.953118562698364258e+00,2.514209365844726562e+01,5.523096561431884766e+00,-1.607356071472167969e+01
1.785999999999999943e+02,4.575418472290039062e+00,-1.502582645416259766e+01,-1.485333633422851562e+01,-2.010655212402343750e+01,-1.748068046569824219e+01,-1.452179622650146484e+01,-5.535150527954101562e+00,2.500819969177246094e+01,5.749629974365234375e+00,-1.600812911987304688e+01
1.787000000000000171e+02,4.788785934448242188e+00,-1.497146701812744141e+01,-1.481884574890136719e+01,-2.011802864074707031e+01,-1.749145126342773438e+01,-1.464988899230957031e+01,-7.731095314025878906e+00,2.452622795104980469e+01,5.977521896362304688e+00,-1.594101905822753906e+01
1.788000000000000114e+02,5.003381729125976562e+00,-1.491577339172363281e+01,-1.478338050842285156e+01,-2.012874794006347656e+01,-1.750187873840332031e+01,-1.477622413635253906e+01,-9.547257423400878906e+00,2.377836227416992188e+01,6.207658290863037109e+00,-1.587176609039306641e+01
1.789000000000000057e+02,5.219050407409667969e+00,-1.485860347747802734e+01,-1.474693298339843750e+01,-2.013868522644042969e+01,-1.751196670532226562e+01,-1.490081977844238281e+01,-1.103552055358886719e+01,2.282928848266601562e+01,6.440092086791992188e+00,-1.580033111572265625e+01
1.790000000000000000e+02,5.435827732086181641e+00,-1.479993343353271484e+01,-1.470948791503906250e+01,-2.014785957336425781e+01,-1.752171707153320312e+01,-1.502369689941406250e+01,-1.221799659729003906e+01,2.171522521972656250e+01,6.674837589263916016e+00,-1.572670173645019531e+01
1.790999999999999943e+02,5.654579162597656250e+00,-1.473931503295898438e+01,-1.467091560363769531e+01,-2.015641784667968750e+01,-1.753113746643066406e+01,-1.514487648010253906e+01,-1.311549282073974609e+01,2.046851158142089844e+01,6.911824226379394531e+00,-1.565076255798339844e+01
1.792000000000000171e+02,5.875633716583251953e+00,-1.467656517028808594e+01,-1.463099002838134766e+01,-2.016452789306640625e+01,-1.754022979736328125e+01,-1.526437664031982422e+01,-1.379908752441406250e+01,1.915998077392578125e+01,7.150898456573486328e+00,-1.557228946685791016e+01
1.793000000000000114e+02,6.098914146423339844e+00,-1.461171150207519531e+01,-1.458952522277832031e+01,-2.017224693298339844e+01,-1.754899787902832031e+01,-1.538221931457519531e+01,-1.433053112030029297e+01,1.785079002380371094e+01,7.392060279846191406e+00,-1.549125099182128906e+01
1.794000000000000057e+02,6.324432849884033203e+00,-1.454473781585693359e+01,-1.454611778259277344e+01,-2.017969322204589844e+01,-1.755744361877441406e+01,-1.549842166900634766e+01,-1.475202941894531250e+01,1.657599067687988281e+01,7.635320663452148438e+00,-1.540763473510742188e+01
1.795000000000000000e+02,6.552205562591552734e+00,-1.447562503814697266e+01,-1.450067901611328125e+01,-2.018686485290527344e+01,-1.756557846069335938e+01,-1.561300182342529297e+01,-1.509401798248291016e+01,1.535324287414550781e+01,7.880689620971679688e+00,-1.532142257690429688e+01
1.795999999999999943e+02,6.782248497009277344e+00,-1.440435981750488281e+01,-1.445313072204589844e+01,-2.019375038146972656e+01,-1.757340621948242188e+01,-1.572597789764404297e+01,-1.538765048980712891e+01,1.419662761688232422e+01,8.128176689147949219e+00,-1.523259735107421875e+01
1.797000000000000171e+02,7.014557361602783203e+00,-1.433090019226074219e+01,-1.440352249145507812e+01,-2.020033073425292969e+01,-1.758092880249023438e+01,-1.583736801147460938e+01,-1.563727855682373047e+01,1.310370922088623047e+01,8.377793312072753906e+00,-1.514113998413085938e+01
1.798000000000000114e+02,7.248963832855224609e+00,-1.425501346588134766e+01,-1.435192680358886719e+01,-2.020658874511718750e+01,-1.758815193176269531e+01,-1.594719123840332031e+01,-1.585709667205810547e+01,1.207776355743408203e+01,8.629549026489257812e+00,-1.504703521728515625e+01
1.799000000000000057e+02,7.485422134399414062e+00,-1.417661190032958984e+01,-1.429796409606933594e+01,-2.021249580383300781e+01,-1.759507560729980469e+01,-1.605546760559082031e+01,-1.605360984802246094e+01,1.111620616912841797e+01,8.883453369140625000e+00,-1.495026588439941406e+01
1.800000000000000000e+02,7.723942279815673828e+00,-1.409567737579345703e+01,-1.424218750000000000e+01,-2.021820640563964844e+01,-1.760170364379882812e+01,-1.616220855712890625e+01,-1.623113822937011719e+01,1.021228218078613281e+01,9.139524459838867188e+00,-1.485083293914794922e+01
1.800999999999999943e+02,7.964533805847167969e+00,-1.401219367980957031e+01,-1.418483161926269531e+01,-2.022376823425292969e+01,-1.760804557800292969e+01,-1.626744079589843750e+01,-1.639304351806640625e+01,9.358725547790527344e+00,9.397848129272460938e+00,-1.474894046783447266e+01
1.802000000000000171e+02,8.207207679748535156e+00,-1.392614746093750000e+01,-1.412585926055908203e+01,-2.022917747497558594e+01,-1.761410140991210938e+01,-1.637117767333984375e+01,-1.654054069519042969e+01,8.552212715148925781e+00,9.658458709716796875e+00,-1.464463043212890625e+01
1.803000000000000114e+02,8.451974868774414062e+00,-1.383751964569091797e+01,-1.406523323059082031e+01,-2.023442840576171875e+01,-1.761987113952636719e+01,-1.647343635559082031e+01,-1.667443466186523438e+01,7.790230751037597656e+00,9.921369552612304688e+00,-1.453788566589355469e+01
1.804000000000000057e+02,8.698908805847167969e+00,-1.374648284912109375e+01,-1.400301361083984375e+01,-2.023951911926269531e+01,-1.762535858154296875e+01,-1.657423400878906250e+01,-1.679546928405761719e+01,7.070401668548583984e+00,1.018659400939941406e+01,-1.442868900299072266e+01
1.805000000000000000e+02,8.948055267333984375e+00,-1.365311241149902344e+01,-1.393924140930175781e+01,-2.024444389343261719e+01,-1.763056945800781250e+01,-1.667358779907226562e+01,-1.690431404113769531e+01,6.390545368194580078e+00,1.045414638519287109e+01,-1.431702136993408203e+01
1.805999999999999943e+02,9.199426651000976562e+00,-1.355739116668701172e+01,-1.387388229370117188e+01,-2.024919891357421875e+01,-1.763550567626953125e+01,-1.677151489257812500e+01,-1.700206565856933594e+01,5.747506141662597656e+00,1.072397327423095703e+01,-1.420274639129638672e+01
1.807000000000000171e+02,9.453037261962890625e+00,-1.345930576324462891e+01,-1.380690193176269531e+01,-2.025378036499023438e+01,-1.764018058776855469e+01,-1.686804008483886719e+01,-1.709177398681640625e+01,5.133236885070800781e+00,1.099598026275634766e+01,-1.408580017089843750e+01
1.808000000000000114e+02,9.708900451660156250e+00,-1.335883998870849609e+01,-1.373826503753662109e+01,-2.025818252563476562e+01,-1.764465904235839844e+01,-1.696327781677246094e+01,-1.717416572570800781e+01,4.545652389526367188e+00,1.127016258239746094e+01,-1.396617031097412109e+01
1.809000000000000057e+02,9.966983795166015625e+00,-1.325587368011474609e+01,-1.366793823242187500e+01,-2.026240730285644531e+01,-1.764896583557128906e+01,-1.705726242065429688e+01,-1.724959945678710938e+01,3.983626365661621094e+00,1.154653263092041016e+01,-1.384383964538574219e+01
1.810000000000000000e+02,1.022726154327392578e+01,-1.315030860900878906e+01,-1.359588146209716797e+01,-2.026644134521484375e+01,-1.765310287475585938e+01,-1.715001678466796875e+01,-1.731901931762695312e+01,3.444298982620239258e+00,1.182509708404541016e+01,-1.371879196166992188e+01
1.810999999999999943e+02,1.048974514007568359e+01,-1.304212856292724609e+01,-1.352206039428710938e+01,-2.027028465270996094e+01,-1.765707015991210938e+01,-1.724155044555664062e+01,-1.738335800170898438e+01,2.924854040145874023e+00,1.210586833953857422e+01,-1.359101200103759766e+01
1.812000000000000171e+02,1.075444507598876953e+01,-1.293131542205810547e+01,-1.344643592834472656e+01,-2.027393722534179688e+01,-1.766086959838867188e+01,-1.733187675476074219e+01,-1.744395446777343750e+01,2.422300338745117188e+00,1.238892364501953125e+01,-1.346052169799804688e+01
1.813000000000000114e+02,1.102133274078369141e+01,-1.281786537170410156e+01,-1.336908626556396484e+01,-2.027739906311035156e+01,-1.766450500488281250e+01,-1.742101097106933594e+01,-1.750167465209960938e+01,1.934623956680297852e+00,1.267458343505859375e+01,-1.332748413085937500e+01
1.814000000000000057e+02,1.129035949707031250e+01,-1.270177745819091797e+01,-1.329047203063964844e+01,-2.028068542480468750e+01,-1.766797637939453125e+01,-1.750896644592285156e+01,-1.755660820007324219e+01,1.461408138275146484e+00,1.296290779113769531e+01,-1.319190120697021484e+01
1.815000000000000000e+02,1.156159591674804688e+01,-1.258306980133056641e+01,-1.321077156066894531e+01,-2.028373718261718750e+01,-1.767128944396972656e+01,-1.759575653076171875e+01,-1.760883140563964844e+01,1.002247095108032227e+00,1.325391006469726562e+01,-1.305375671386718750e+01
1.815999999999999943e+02,1.183534526824951172e+01,-1.246189594268798828e+01,-1.312999820709228516e+01,-2.028654479980468750e+01,-1.767444229125976562e+01,-1.768139648437500000e+01,-1.765841865539550781e+01,5.567471981048583984e-01,1.354761505126953125e+01,-1.291302585601806641e+01
1.817000000000000171e+02,1.211166763305664062e+01,-1.233825969696044922e+01,-1.304814243316650391e+01,-2.028910636901855469e+01,-1.767743682861328125e+01,-1.776589393615722656e+01,-1.770544815063476562e+01,1.245254576206207275e-01,1.384404754638671875e+01,-1.276969051361083984e+01
1.818000000000000114e+02,1.239057922363281250e+01,-1.221214294433593750e+01,-1.296519088745117188e+01,-2.029141998291015625e+01,-1.768027687072753906e+01,-1.784926986694335938e+01,-1.774999427795410156e+01,-2.947904467582702637e-01,1.414322948455810547e+01,-1.262373352050781250e+01
1.819000000000000057e+02,1.267210102081298828e+01,-1.208352756500244141e+01,-1.288113212585449219e+01,-2.029347991943359375e+01,-1.768297576904296875e+01,-1.793155097961425781e+01,-1.779212760925292969e+01,-7.015624046325683594e-01,1.444518566131591797e+01,-1.247513580322265625e+01
1.820000000000000000e+02,1.295625591278076172e+01,-1.195239543914794922e+01,-1.279595565795898438e+01,-2.029528617858886719e+01,-1.768553543090820312e+01,-1.801297760009765625e+01,-1.783191871643066406e+01,-1.096142292022705078e+00,1.474993515014648438e+01,-1.232387828826904297e+01
1.820999999999999943e+02,1.324306869506835938e+01,-1.181872749328613281e+01,-1.270986557006835938e+01,-2.029688835144042969e+01,-1.768794250488281250e+01,-1.809362030029296875e+01,-1.786943244934082031e+01,-1.478872060775756836e+00,1.505750083923339844e+01,-1.216993999481201172e+01
1.822000000000000171e+02,1.353256034851074219e+01,-1.168250560760498047e+01,-1.262304401397705078e+01,-2.029832649230957031e+01,-1.769019699096679688e+01,-1.817349052429199219e+01,-1.790473365783691406e+01,-1.850083708763122559e+00,1.536790561676025391e+01,-1.201329994201660156e+01
1.823000000000000114e+02,1.382475280761718750e+01,-1.154371070861816406e+01,-1.253548526763916016e+01,-2.029960250854492188e+01,-1.769230079650878906e+01,-1.825258827209472656e+01,-1.793789291381835938e+01,-2.210100889205932617e+00,1.568117046356201172e+01,-1.185393714904785156e+01
1.824000000000000057e+02,1.411966514587402344e+01,-1.140232181549072266e+01,-1.244718551635742188e+01,-2.030071258544921875e+01,-1.769425392150878906e+01,-1.833092308044433594e+01,-1.796896362304687500e+01,-2.559237003326416016e+00,1.599731636047363281e+01,-1.169183349609375000e+01
1.825000000000000000e+02,1.441731929779052734e+01,-1.125832176208496094e+01,-1.235813808441162109e+01,-2.030165672302246094e+01,-1.769605827331542969e+01,-1.840850448608398438e+01,-1.799800682067871094e+01,-2.897797822952270508e+00,1.631636619567871094e+01,-1.152696609497070312e+01
1.825999999999999943e+02,1.471773529052734375e+01,-1.111168861389160156e+01,-1.226833915710449219e+01,-2.030243492126464844e+01,-1.769771385192871094e+01,-1.848533248901367188e+01,-1.802570152282714844e+01,-3.227474451065063477e+00,1.663834381103515625e+01,-1.135931587219238281e+01
1.827000000000000171e+02,1.502093696594238281e+01,-1.096240520477294922e+01,-1.217778491973876953e+01,-2.030304527282714844e+01,-1.769922637939453125e+01,-1.856141662597656250e+01,-1.805263328552246094e+01,-3.549768686294555664e+00,1.696328163146972656e+01,-1.118885421752929688e+01
1.828000000000000114e+02,1.532694339752197266e+01,-1.081044960021972656e+01,-1.208647060394287109e+01,-2.030348587036132812e+01,-1.770059013366699219e+01,-1.863676071166992188e+01,-1.807882690429687500e+01,-3.864842891693115234e+00,1.729253196716308594e+01,-1.101341152191162109e+01
1.829000000000000057e+02,1.563577842712402344e+01,-1.065580177307128906e+01,-1.199438571929931641e+01,-2.030375671386718750e+01,-1.770181083679199219e+01,-1.871136665344238281e+01,-1.810429382324218750e+01,-4.172856330871582031e+00,1.762806129455566406e+01,-1.082947158813476562e+01
1.830000000000000000e+02,1.594748401641845703e+01,-1.049842834472656250e+01,-1.190153026580810547e+01,-2.030385589599609375e+01,-1.770288848876953125e+01,-1.878524208068847656e+01,-1.812905502319335938e+01,-4.473964214324951172e+00,1.797017669677734375e+01,-1.063662147521972656e+01
1.830999999999999943e+02,1.626337242126464844e+01,-1.033645629882812500e+01,-1.180789661407470703e+01,-2.030378150939941406e+01,-1.770382308959960938e+01,-1.885839271545410156e+01,-1.815312194824218750e+01,-4.768318176269531250e+00,1.831902694702148438e+01,-1.043462753295898438e+01
1.832000000000000171e+02,1.658523178100585938e+01,-1.016645717620849609e+01,-1.171348190307617188e+01,-2.030353355407714844e+01,-1.770461654663085938e+01,-1.893082427978515625e+01,-1.817651557922363281e+01,-5.056068420410156250e+00,1.867479896545410156e+01,-1.022328853607177734e+01
1.833000000000000114e+02,1.691336822509765625e+01,-9.987980842590332031e+00,-1.161827945709228516e+01,-2.030311012268066406e+01,-1.770527076721191406e+01,-1.900254058837890625e+01,-1.819924354553222656e+01,-5.337358951568603516e+00,1.903748703002929688e+01,-1.000243091583251953e+01
1.834000000000000057e+02,1.724793434143066406e+01,-9.800804138183593750e+00,-1.152228450775146484e+01,-2.030250930786132812e+01,-1.770578575134277344e+01,-1.907354736328125000e+01,-1.822132492065429688e+01,-5.612331390380859375e+00,1.940847969055175781e+01,-9.773015975952148438e+00
1.835000000000000000e+02,1.758909606933593750e+01,-9.604711532592773438e+00,-1.142549133300781250e+01,-2.030173492431640625e+01,-1.770616340637207031e+01,-1.914384841918945312e+01,-1.824277305603027344e+01,-5.881125450134277344e+00,1.978878402709960938e+01,-9.535564422607421875e+00
1.835999999999999943e+02,1.793698310852050781e+01,-9.399555206298828125e+00,-1.132789516448974609e+01,-2.030077743530273438e+01,-1.770640563964843750e+01,-1.921345138549804688e+01,-1.826360130310058594e+01,-6.143877506256103516e+00,2.017865753173828125e+01,-9.289860725402832031e+00
1.837000000000000171e+02,1.829170608520507812e+01,-9.185178756713867188e+00,-1.122949028015136719e+01,-2.029964256286621094e+01,-1.770653915405273438e+01,-1.928235054016113281e+01,-1.828382110595703125e+01,-6.400720119476318359e+00,2.057835769653320312e+01,-9.035680770874023438e+00
1.838000000000000114e+02,1.865473365783691406e+01,-8.962634086608886719e+00,-1.113027191162109375e+01,-2.029832267761230469e+01,-1.770657348632812500e+01,-1.935054779052734375e+01,-1.830345153808593750e+01,-6.651783943176269531e+00,2.098815345764160156e+01,-8.772793769836425781e+00
1.839000000000000057e+02,1.902685737609863281e+01,-8.732239723205566406e+00,-1.103023338317871094e+01,-2.029682540893554688e+01,-1.770650672912597656e+01,-1.941805458068847656e+01,-1.832249641418457031e+01,-6.897195816040039062e+00,2.140827751159667969e+01,-8.500956535339355469e+00
1.840000000000000000e+02,1.940832710266113281e+01,-8.493783950805664062e+00,-1.092936992645263672e+01,-2.029513740539550781e+01,-1.770634078979492188e+01,-1.948487281799316406e+01,-1.834098052978515625e+01,-7.137080192565917969e+00,2.183895492553710938e+01,-8.219914436340332031e+00
1.840999999999999943e+02,1.979939651489257812e+01,-8.247051239013671875e+00,-1.082767772674560547e+01,-2.029327201843261719e+01,-1.770607376098632812e+01,-1.955101203918457031e+01,-1.835890960693359375e+01,-7.371559143066406250e+00,2.228046989440917969e+01,-7.929420471191406250e+00
1.842000000000000171e+02,2.020032310485839844e+01,-7.991810798645019531e+00,-1.072516727447509766e+01,-2.029127311706542969e+01,-1.770570564270019531e+01,-1.961647224426269531e+01,-1.837629699707031250e+01,-7.600750923156738281e+00,2.273311233520507812e+01,-7.629217624664306641e+00
1.843000000000000114e+02,2.061138343811035156e+01,-7.727835655212402344e+00,-1.062183952331542969e+01,-2.028913497924804688e+01,-1.770523834228515625e+01,-1.968126487731933594e+01,-1.839315223693847656e+01,-7.824770927429199219e+00,2.319769668579101562e+01,-7.318597316741943359e+00
1.844000000000000057e+02,2.103279304504394531e+01,-7.454877376556396484e+00,-1.051769065856933594e+01,-2.028685569763183594e+01,-1.770459938049316406e+01,-1.974537086486816406e+01,-1.840949249267578125e+01,-8.043735504150390625e+00,2.367526626586914062e+01,-6.996649265289306641e+00
1.845000000000000000e+02,2.146479034423828125e+01,-7.172685146331787109e+00,-1.041271495819091797e+01,-2.028443908691406250e+01,-1.770376968383789062e+01,-1.980878639221191406e+01,-1.842532348632812500e+01,-8.257753372192382812e+00,2.416620063781738281e+01,-6.663046360015869141e+00
1.845999999999999943e+02,2.190818405151367188e+01,-6.880551338195800781e+00,-1.030693817138671875e+01,-2.028185462951660156e+01,-1.770274353027343750e+01,-1.987151527404785156e+01,-1.844065856933593750e+01,-8.466936111450195312e+00,2.467089653015136719e+01,-6.317438602447509766e+00
1.847000000000000171e+02,2.236392593383789062e+01,-6.577647209167480469e+00,-1.020039081573486328e+01,-2.027906227111816406e+01,-1.770151329040527344e+01,-1.993356323242187500e+01,-1.845550727844238281e+01,-8.671387672424316406e+00,2.518976783752441406e+01,-5.959463596343994141e+00
1.848000000000000114e+02,2.283237075805664062e+01,-6.263662338256835938e+00,-1.009306907653808594e+01,-2.027607154846191406e+01,-1.770009231567382812e+01,-1.999493217468261719e+01,-1.846993637084960938e+01,-8.871615409851074219e+00,2.572366333007812500e+01,-5.588383674621582031e+00
1.849000000000000057e+02,2.331390190124511719e+01,-5.938262939453125000e+00,-9.984968185424804688e+00,-2.027287673950195312e+01,-1.769849967956542969e+01,-2.005570030212402344e+01,-1.848406410217285156e+01,-9.068493843078613281e+00,2.627349472045898438e+01,-5.203405380249023438e+00
1.850000000000000000e+02,2.380891227722167969e+01,-5.601104736328125000e+00,-9.876084327697753906e+00,-2.026947593688964844e+01,-1.769676017761230469e+01,-2.011596488952636719e+01,-1.849789237976074219e+01,-9.262099266052246094e+00,2.683977127075195312e+01,-4.804082393646240234e+00
1.850999999999999943e+02,2.431826591491699219e+01,-5.251437187194824219e+00,-9.766411781311035156e+00,-2.026586914062500000e+01,-1.769487762451171875e+01,-2.017572975158691406e+01,-1.851147079467773438e+01,-9.452677726745605469e+00,2.742302322387695312e+01,-4.389954566955566406e+00
1.852000000000000171e+02,2.484276199340820312e+01,-4.888558387756347656e+00,-9.655945777893066406e+00,-2.026205635070800781e+01,-1.769285011291503906e+01,-2.023499679565429688e+01,-1.852507972717285156e+01,-9.641687393188476562e+00,2.802316474914550781e+01,-3.960190534591674805e+00
1.853000000000000114e+02,2.538289070129394531e+01,-4.512043952941894531e+00,-9.544522285461425781e+00,-2.025797271728515625e+01,-1.769067573547363281e+01,-2.029376792907714844e+01,-1.853877449035644531e+01,-9.829421043395996094e+00,2.862298393249511719e+01,-3.500366449356079102e+00
1.854000000000000057e+02,2.593914985656738281e+01,-4.121456146240234375e+00,-9.431788444519042969e+00,-2.025350570678710938e+01,-1.768835830688476562e+01,-2.035204505920410156e+01,-1.855255889892578125e+01,-1.001589202880859375e+01,2.919586372375488281e+01,-2.987444162368774414e+00
1.855000000000000000e+02,2.651144790649414062e+01,-3.715991258621215820e+00,-9.317719459533691406e+00,-2.024864006042480469e+01,-1.768589782714843750e+01,-2.040983009338378906e+01,-1.856642913818359375e+01,-1.020111942291259766e+01,2.972550392150878906e+01,-2.412068605422973633e+00
1.855999999999999943e+02,2.708301734924316406e+01,-3.281570196151733398e+00,-9.202303886413574219e+00,-2.024337196350097656e+01,-1.768322181701660156e+01,-2.046712684631347656e+01,-1.858038520812988281e+01,-1.038511562347412109e+01,3.020182418823242188e+01,-1.768214225769042969e+00
1.857000000000000171e+02,2.762882041931152344e+01,-2.796621561050415039e+00,-9.085528373718261719e+00,-2.023769950866699219e+01,-1.768029022216796875e+01,-2.052393531799316406e+01,-1.859442710876464844e+01,-1.056789016723632812e+01,3.061800193786621094e+01,-1.051330804824829102e+00
1.858000000000000114e+02,2.813363075256347656e+01,-2.252436161041259766e+00,-8.967370986938476562e+00,-2.023156547546386719e+01,-1.767710494995117188e+01,-2.058025550842285156e+01,-1.860855484008789062e+01,-1.074945259094238281e+01,3.095489120483398438e+01,-2.495244294404983521e-01
1.859000000000000057e+02,2.858802795410156250e+01,-1.643364787101745605e+00,-8.847781181335449219e+00,-2.022486686706542969e+01,-1.767366600036621094e+01,-2.063608932495117188e+01,-1.862276649475097656e+01,-1.092981338500976562e+01,3.116448211669921875e+01,6.660706400871276855e-01
1.860000000000000000e+02,2.898554801940917969e+01,-9.650915265083312988e-01,-8.726746559143066406e+00,-2.021760940551757812e+01,-1.766997146606445312e+01,-2.069143676757812500e+01,-1.863706398010253906e+01,-1.110898303985595703e+01,3.122487068176269531e+01,1.707936763763427734e+00
1.860999999999999943e+02,2.930719375610351562e+01,-2.058303356170654297e-01,-8.604270935058593750e+00,-2.020974159240722656e+01,-1.766602325439453125e+01,-2.074630165100097656e+01,-1.865144348144531250e+01,-1.128697204589843750e+01,3.108751678466796875e+01,2.900731325149536133e+00
1.862000000000000171e+02,2.950791358947753906e+01,6.614997386932373047e-01,-8.480396270751953125e+00,-2.020121955871582031e+01,-1.766182518005371094e+01,-2.080068016052246094e+01,-1.866590690612792969e+01,-1.146379089355468750e+01,3.067800140380859375e+01,4.278609752655029297e+00
1.863000000000000114e+02,2.956703376770019531e+01,1.648638129234313965e+00,-8.355201721191406250e+00,-2.019197463989257812e+01,-1.765737533569335938e+01,-2.085457611083984375e+01,-1.868045425415039062e+01,-1.163945007324218750e+01,2.984921836853027344e+01,5.899089336395263672e+00
1.864000000000000057e+02,2.943771171569824219e+01,2.779348850250244141e+00,-8.228683471679687500e+00,-2.018199157714843750e+01,-1.765267562866210938e+01,-2.090799140930175781e+01,-1.869508552551269531e+01,-1.181395721435546875e+01,2.854229545593261719e+01,7.798751354217529297e+00
1.865000000000000000e+02,2.904847717285156250e+01,4.086131095886230469e+00,-8.100833892822265625e+00,-2.017126655578613281e+01,-1.764772605895996094e+01,-2.096092796325683594e+01,-1.870979690551757812e+01,-1.198732566833496094e+01,2.678122901916503906e+01,9.961484909057617188e+00
1.865999999999999943e+02,2.825933456420898438e+01,5.623826503753662109e+00,-7.971649646759033203e+00,-2.015975761413574219e+01,-1.764252662658691406e+01,-2.101338005065917969e+01,-1.872459220886230469e+01,-1.215956306457519531e+01,2.452721977233886719e+01,1.238326740264892578e+01
1.867000000000000171e+02,2.701739120483398438e+01,7.425914764404296875e+00,-7.841149806976318359e+00,-2.014737701416015625e+01,-1.763707923889160156e+01,-2.106535530090332031e+01,-1.873946762084960938e+01,-1.233067798614501953e+01,2.169354629516601562e+01,1.507938861846923828e+01
1.868000000000000114e+02,2.534513473510742188e+01,9.476894378662109375e+00,-7.709362030029296875e+00,-2.013412094116210938e+01,-1.763138389587402344e+01,-2.111685371398925781e+01,-1.875442504882812500e+01,-1.250068187713623047e+01,1.824935913085937500e+01,1.797235679626464844e+01
1.869000000000000057e+02,2.320409011840820312e+01,1.177364730834960938e+01,-7.576327323913574219e+00,-2.012000083923339844e+01,-1.762544059753417969e+01,-2.116787528991699219e+01,-1.876946449279785156e+01,-1.266958236694335938e+01,1.429822826385498047e+01,2.077392959594726562e+01
1.870000000000000000e+02,2.051236152648925781e+01,1.433020877838134766e+01,-7.442087650299072266e+00,-2.010500335693359375e+01,-1.761925125122070312e+01,-2.121842002868652344e+01,-1.878458404541015625e+01,-1.283739185333251953e+01,1.009308719635009766e+01,2.311567687988281250e+01
1.870999999999999943e+02,1.724383544921875000e+01,1.706966590881347656e+01,-7.306697368621826172e+00,-2.008911132812500000e+01,-1.761281585693359375e+01,-2.126848793029785156e+01,-1.879978370666503906e+01,-1.300411796569824219e+01,5.987703323364257812e+00,2.482459640502929688e+01
1.872000000000000171e+02,1.349834728240966797e+01,1.971520614624023438e+01,-7.170154094696044922e+00,-2.007231903076171875e+01,-1.760613632202148438e+01,-2.131807899475097656e+01,-1.881506347656250000e+01,-1.316977119445800781e+01,2.206301212310791016e+00,2.597439384460449219e+01
1.873000000000000114e+02,9.518583297729492188e+00,2.191898155212402344e+01,-7.032445907592773438e+00,-2.005466079711914062e+01,-1.759921073913574219e+01,-2.136720275878906250e+01,-1.883042144775390625e+01,-1.333435916900634766e+01,-1.195929765701293945e+00,2.660046958923339844e+01
1.874000000000000057e+02,5.640278339385986328e+00,2.352233505249023438e+01,-6.893557071685791016e+00,-2.003617477416992188e+01,-1.759204101562500000e+01,-2.141584968566894531e+01,-1.884585952758789062e+01,-1.349789047241210938e+01,-4.205495357513427734e+00,2.674761962890625000e+01
1.875000000000000000e+02,2.071291446685791016e+00,2.459739303588867188e+01,-6.753481388092041016e+00,-2.001686286926269531e+01,-1.758462905883789062e+01,-2.146402740478515625e+01,-1.886137580871582031e+01,-1.366037654876708984e+01,-6.815107822418212891e+00,2.646622657775878906e+01
1.875999999999999943e+02,-1.138543367385864258e+00,2.517795944213867188e+01,-6.612214088439941406e+00,-1.999671363830566406e+01,-1.757696723937988281e+01,-2.151172256469726562e+01,-1.887697029113769531e+01,-1.382182598114013672e+01,-9.008877754211425781e+00,2.584994888305664062e+01
1.877000000000000171e+02,-3.976643323898315430e+00,2.530649185180664062e+01,-6.469728946685791016e+00,-1.997570037841796875e+01,-1.756896209716796875e+01,-2.155882835388183594e+01,-1.889264488220214844e+01,-1.398224735260009766e+01,-1.081856822967529297e+01,2.497589111328125000e+01
1.878000000000000114e+02,-6.436084747314453125e+00,2.503113937377929688e+01,-6.325973510742187500e+00,-1.995390129089355469e+01,-1.756058883666992188e+01,-2.160531806945800781e+01,-1.890828514099121094e+01,-1.414146518707275391e+01,-1.229037189483642578e+01,2.390354156494140625e+01
1.879000000000000057e+02,-8.501952171325683594e+00,2.444107627868652344e+01,-6.180939197540283203e+00,-1.993131256103515625e+01,-1.755185317993164062e+01,-2.165118980407714844e+01,-1.892379760742187500e+01,-1.429932308197021484e+01,-1.344346904754638672e+01,2.266684532165527344e+01
1.880000000000000000e+02,-1.020470905303955078e+01,2.360799407958984375e+01,-6.034619331359863281e+00,-1.990793228149414062e+01,-1.754275894165039062e+01,-2.169644355773925781e+01,-1.893918418884277344e+01,-1.445583343505859375e+01,-1.430949592590332031e+01,2.130716323852539062e+01
1.880999999999999943e+02,-1.158822059631347656e+01,2.258822059631347656e+01,-5.887006282806396484e+00,-1.988375282287597656e+01,-1.753332519531250000e+01,-2.174096298217773438e+01,-1.895444297790527344e+01,-1.461100578308105469e+01,-1.497931671142578125e+01,1.991171836853027344e+01
1.882000000000000171e+02,-1.267071342468261719e+01,2.141386413574218750e+01,-5.738094329833984375e+00,-1.985877227783203125e+01,-1.752355384826660156e+01,-2.178471374511718750e+01,-1.896957397460937500e+01,-1.476484489440917969e+01,-1.550210666656494141e+01,1.852916526794433594e+01
1.883000000000000114e+02,-1.348335647583007812e+01,2.012498092651367188e+01,-5.587874889373779297e+00,-1.983298492431640625e+01,-1.751344490051269531e+01,-2.182768630981445312e+01,-1.898458480834960938e+01,-1.491736507415771484e+01,-1.591852664947509766e+01,1.719038581848144531e+01
1.884000000000000057e+02,-1.411214160919189453e+01,1.880386543273925781e+01,-5.436334133148193359e+00,-1.980639076232910156e+01,-1.750300216674804688e+01,-2.186989593505859375e+01,-1.899944305419921875e+01,-1.506851196289062500e+01,-1.626532173156738281e+01,1.591439247131347656e+01
1.885000000000000000e+02,-1.460206413269042969e+01,1.749523544311523438e+01,-5.283464431762695312e+00,-1.977898406982421875e+01,-1.749222564697265625e+01,-2.191134262084960938e+01,-1.901395034790039062e+01,-1.521774864196777344e+01,-1.656227493286132812e+01,1.470776653289794922e+01
1.885999999999999943e+02,-1.499196910858154297e+01,1.622847747802734375e+01,-5.129257202148437500e+00,-1.975076293945312500e+01,-1.748111724853515625e+01,-2.195203971862792969e+01,-1.902806472778320312e+01,-1.536497306823730469e+01,-1.681578636169433594e+01,1.356906604766845703e+01
1.887000000000000171e+02,-1.531788253784179688e+01,1.502227878570556641e+01,-4.973730087280273438e+00,-1.972178077697753906e+01,-1.746959495544433594e+01,-2.199185752868652344e+01,-1.904179191589355469e+01,-1.551021194458007812e+01,-1.704091835021972656e+01,1.250159454345703125e+01
1.888000000000000114e+02,-1.559670543670654297e+01,1.388168430328369141e+01,-4.816889286041259766e+00,-1.969206619262695312e+01,-1.745742607116699219e+01,-2.203053855895996094e+01,-1.905512428283691406e+01,-1.565348720550537109e+01,-1.724302673339843750e+01,1.150033187866210938e+01
1.889000000000000057e+02,-1.583527660369873047e+01,1.280576419830322266e+01,-4.658728122711181641e+00,-1.966161537170410156e+01,-1.744459342956542969e+01,-2.206807518005371094e+01,-1.906807899475097656e+01,-1.579481983184814453e+01,-1.742634391784667969e+01,1.055736637115478516e+01
1.890000000000000000e+02,-1.604745101928710938e+01,1.179737663269042969e+01,-4.499238967895507812e+00,-1.963042259216308594e+01,-1.743109893798828125e+01,-2.210447883605957031e+01,-1.908066749572753906e+01,-1.593423271179199219e+01,-1.759373092651367188e+01,9.666343688964843750e+00
1.890999999999999943e+02,-1.623792839050292969e+01,1.085150432586669922e+01,-4.338416576385498047e+00,-1.959848403930664062e+01,-1.741694831848144531e+01,-2.213974952697753906e+01,-1.909287834167480469e+01,-1.607174873352050781e+01,-1.774607849121093750e+01,8.824453353881835938e+00
1.892000000000000171e+02,-1.641060829162597656e+01,9.960799217224121094e+00,-4.176329612731933594e+00,-1.956587028503417969e+01,-1.740214920043945312e+01,-2.217390823364257812e+01,-1.910472297668457031e+01,-1.620739173889160156e+01,-1.788422012329101562e+01,8.029071807861328125e+00
1.893000000000000114e+02,-1.656823348999023438e+01,9.119174003601074219e+00,-4.012997627258300781e+00,-1.953260803222656250e+01,-1.738687705993652344e+01,-2.220725059509277344e+01,-1.911620712280273438e+01,-1.634117889404296875e+01,-1.800893974304199219e+01,7.277719497680664062e+00
1.894000000000000057e+02,-1.671165847778320312e+01,8.323963165283203125e+00,-3.848416805267333984e+00,-1.949868965148925781e+01,-1.737121009826660156e+01,-2.223994827270507812e+01,-1.912733268737792969e+01,-1.647313308715820312e+01,-1.812089157104492188e+01,6.568208694458007812e+00
1.895000000000000000e+02,-1.684166336059570312e+01,7.572692394256591797e+00,-3.682579755783081055e+00,-1.946411514282226562e+01,-1.735514831542968750e+01,-2.227201080322265625e+01,-1.913810157775878906e+01,-1.660327720642089844e+01,-1.822217941284179688e+01,5.894867420196533203e+00
1.895999999999999943e+02,-1.695899009704589844e+01,6.863013267517089844e+00,-3.515480041503906250e+00,-1.942887687683105469e+01,-1.733868789672851562e+01,-2.230343818664550781e+01,-1.914852333068847656e+01,-1.673163223266601562e+01,-1.831540107727050781e+01,5.250789165496826172e+00
1.897000000000000171e+02,-1.706425666809082031e+01,6.192861557006835938e+00,-3.347105026245117188e+00,-1.939299392700195312e+01,-1.732184028625488281e+01,-2.233423423767089844e+01,-1.915859603881835938e+01,-1.685821723937988281e+01,-1.840098190307617188e+01,4.634685993194580078e+00
1.898000000000000114e+02,-1.715948867797851562e+01,5.556797504425048828e+00,-3.177432060241699219e+00,-1.935653495788574219e+01,-1.730458641052246094e+01,-2.236433219909667969e+01,-1.916833305358886719e+01,-1.698305130004882812e+01,-1.847936058044433594e+01,4.045140266418457031e+00
1.899000000000000057e+02,-1.724710083007812500e+01,4.948376178741455078e+00,-3.006446361541748047e+00,-1.931954574584960938e+01,-1.728683280944824219e+01,-2.239362525939941406e+01,-1.917773628234863281e+01,-1.710616111755371094e+01,-1.855187606811523438e+01,3.478146791458129883e+00
1.900000000000000000e+02,-1.732749366760253906e+01,4.366390705108642578e+00,-2.834129095077514648e+00,-1.928209686279296875e+01,-1.726831245422363281e+01,-2.242191886901855469e+01,-1.918680953979492188e+01,-1.722755432128906250e+01,-1.861923599243164062e+01,2.931696414947509766e+00
1.900999999999999943e+02,-1.740107345581054688e+01,3.809512138366699219e+00,-2.660470724105834961e+00,-1.924418449401855469e+01,-1.724893379211425781e+01,-2.244914627075195312e+01,-1.919555854797363281e+01,-1.734725761413574219e+01,-1.868314170837402344e+01,2.402046680450439453e+00
1.902000000000000171e+02,-1.746911048889160156e+01,3.273962974548339844e+00,-2.485462188720703125e+00,-1.920580863952636719e+01,-1.722868919372558594e+01,-2.247530364990234375e+01,-1.920398521423339844e+01,-1.746529197692871094e+01,-1.874402427673339844e+01,1.888075232505798340e+00
1.903000000000000114e+02,-1.753231239318847656e+01,2.757755517959594727e+00,-2.309094190597534180e+00,-1.916696357727050781e+01,-1.720758247375488281e+01,-2.250039291381835938e+01,-1.921209526062011719e+01,-1.758167457580566406e+01,-1.880196571350097656e+01,1.389343142509460449e+00
1.904000000000000057e+02,-1.759229469299316406e+01,2.257347583770751953e+00,-2.131357431411743164e+00,-1.912764358520507812e+01,-1.718560981750488281e+01,-2.252440834045410156e+01,-1.921989059448242188e+01,-1.769642066955566406e+01,-1.885704994201660156e+01,9.054228067398071289e-01
1.905000000000000000e+02,-1.764941406250000000e+01,1.771761178970336914e+00,-1.952242970466613770e+00,-1.908784675598144531e+01,-1.716276931762695312e+01,-2.254734802246093750e+01,-1.922737693786621094e+01,-1.780955696105957031e+01,-1.890935707092285156e+01,4.358992874622344971e-01
1.905999999999999943e+02,-1.770375442504882812e+01,1.300580859184265137e+00,-1.771740913391113281e+00,-1.904757308959960938e+01,-1.713906097412109375e+01,-2.256921195983886719e+01,-1.923455619812011719e+01,-1.792109680175781250e+01,-1.895896911621093750e+01,-1.963115856051445007e-02
1.907000000000000171e+02,-1.775539016723632812e+01,8.434029221534729004e-01,-1.589841723442077637e+00,-1.900682258605957031e+01,-1.711443901062011719e+01,-2.259012031555175781e+01,-1.924143409729003906e+01,-1.803106117248535156e+01,-1.900596237182617188e+01,-4.615607857704162598e-01
1.908000000000000114e+02,-1.780440711975097656e+01,3.998347818851470947e-01,-1.406535983085632324e+00,-1.896558380126953125e+01,-1.708885002136230469e+01,-2.261018943786621094e+01,-1.924801254272460938e+01,-1.813946723937988281e+01,-1.905041694641113281e+01,-8.902709484100341797e-01
1.909000000000000057e+02,-1.785087394714355469e+01,-3.050507232546806335e-02,-1.221814036369323730e+00,-1.892385673522949219e+01,-1.706228446960449219e+01,-2.262941360473632812e+01,-1.925429534912109375e+01,-1.824633598327636719e+01,-1.909239959716796875e+01,-1.306132555007934570e+00
1.910000000000000000e+02,-1.789486885070800781e+01,-4.479875266551971436e-01,-1.035666108131408691e+00,-1.888163757324218750e+01,-1.703473854064941406e+01,-2.264778137207031250e+01,-1.926028442382812500e+01,-1.835168075561523438e+01,-1.913198280334472656e+01,-1.709505677223205566e+00
1.910999999999999943e+02,-1.793646240234375000e+01,-8.529731035232543945e-01,-8.480827212333679199e-01,-1.883892250061035156e+01,-1.700620079040527344e+01,-2.266529083251953125e+01,-1.926598739624023438e+01,-1.845552444458007812e+01,-1.916923522949218750e+01,-2.100740671157836914e+00
1.912000000000000171e+02,-1.797571945190429688e+01,-1.245812177658081055e+00,-6.590538024902343750e-01,-1.879570960998535156e+01,-1.697666549682617188e+01,-2.268193054199218750e+01,-1.927140617370605469e+01,-1.855788230895996094e+01,-1.920422554016113281e+01,-2.480178356170654297e+00
1.913000000000000114e+02,-1.801270866394042969e+01,-1.626845717430114746e+00,-4.685695469379425049e-01,-1.875199317932128906e+01,-1.694612312316894531e+01,-2.269769477844238281e+01,-1.927660369873046875e+01,-1.865885925292968750e+01,-1.923701858520507812e+01,-2.848149061203002930e+00
1.914000000000000057e+02,-1.804749488830566406e+01,-1.996404528617858887e+00,-2.766199707984924316e-01,-1.870777320861816406e+01,-1.691458320617675781e+01,-2.271260833740234375e+01,-1.928161811828613281e+01,-1.875851821899414062e+01,-1.926775741577148438e+01,-3.205159425735473633e+00
1.915000000000000000e+02,-1.808014297485351562e+01,-2.354810714721679688e+00,-8.319498598575592041e-02,-1.866304206848144531e+01,-1.688207244873046875e+01,-2.272676086425781250e+01,-1.928645324707031250e+01,-1.885687637329101562e+01,-1.929741668701171875e+01,-3.553599357604980469e+00
1.915999999999999943e+02,-1.811071586608886719e+01,-2.702377080917358398e+00,1.117154657840728760e-01,-1.861779785156250000e+01,-1.684858322143554688e+01,-2.274015045166015625e+01,-1.929111289978027344e+01,-1.895394897460937500e+01,-1.932628059387207031e+01,-3.894245147705078125e+00
1.917000000000000171e+02,-1.813936042785644531e+01,-3.039609670639038086e+00,3.081216216087341309e-01,-1.857203674316406250e+01,-1.681411361694335938e+01,-2.275277709960937500e+01,-1.929559516906738281e+01,-1.904975128173828125e+01,-1.935435676574707031e+01,-4.227268218994140625e+00
1.918000000000000114e+02,-1.816699790954589844e+01,-3.368779420852661133e+00,5.060482025146484375e-01,-1.852577590942382812e+01,-1.677864837646484375e+01,-2.276462364196777344e+01,-1.929990386962890625e+01,-1.914429664611816406e+01,-1.938166999816894531e+01,-4.552835941314697266e+00
1.919000000000000057e+02,-1.819388580322265625e+01,-3.690577507019042969e+00,7.055164575576782227e-01,-1.847902679443359375e+01,-1.674218177795410156e+01,-2.277569007873535156e+01,-1.930404090881347656e+01,-1.923760032653808594e+01,-1.940823936462402344e+01,-4.871112823486328125e+00
1.920000000000000000e+02,-1.822003364562988281e+01,-4.005166530609130859e+00,9.065375924110412598e-01,-1.843178558349609375e+01,-1.670470237731933594e+01,-2.278596305847167969e+01,-1.930800819396972656e+01,-1.932967567443847656e+01,-1.943407630920410156e+01,-5.182259559631347656e+00
1.920999999999999943e+02,-1.824545860290527344e+01,-4.312706470489501953e+00,1.109122753143310547e+00,-1.838404846191406250e+01,-1.666617202758789062e+01,-2.279546165466308594e+01,-1.931180572509765625e+01,-1.942053794860839844e+01,-1.945919799804687500e+01,-5.486433029174804688e+00
1.922000000000000171e+02,-1.827017402648925781e+01,-4.613350868225097656e+00,1.313282847404479980e+00,-1.833581161499023438e+01,-1.662634658813476562e+01,-2.280437850952148438e+01,-1.931543922424316406e+01,-1.951019859313964844e+01,-1.948362159729003906e+01,-5.783786296844482422e+00
1.923000000000000114e+02,-1.829420089721679688e+01,-4.907252311706542969e+00,1.519029378890991211e+00,-1.828707313537597656e+01,-1.658509635925292969e+01,-2.281284904479980469e+01,-1.931893920898437500e+01,-1.959872436523437500e+01,-1.950736045837402344e+01,-6.074469089508056641e+00
1.924000000000000057e+02,-1.831755065917968750e+01,-5.194558620452880859e+00,1.726373672485351562e+00,-1.823782539367675781e+01,-1.654208946228027344e+01,-2.282097434997558594e+01,-1.932230186462402344e+01,-1.968633270263671875e+01,-1.953042984008789062e+01,-6.358629703521728516e+00
1.925000000000000000e+02,-1.834024047851562500e+01,-5.475415706634521484e+00,1.935327172279357910e+00,-1.818806838989257812e+01,-1.649704360961914062e+01,-2.282882308959960938e+01,-1.932549095153808594e+01,-1.977314567565917969e+01,-1.955284690856933594e+01,-6.636409282684326172e+00
1.925999999999999943e+02,-1.836228370666503906e+01,-5.749965190887451172e+00,2.145930051803588867e+00,-1.813772392272949219e+01,-1.644988632202148438e+01,-2.283638572692871094e+01,-1.932851219177246094e+01,-1.985915374755859375e+01,-1.957462310791015625e+01,-6.907951354980468750e+00
1.927000000000000171e+02,-1.838369369506835938e+01,-6.018344879150390625e+00,2.358279943466186523e+00,-1.808656501770019531e+01,-1.640053749084472656e+01,-2.284364891052246094e+01,-1.933137321472167969e+01,-1.994434165954589844e+01,-1.959577369689941406e+01,-7.173390865325927734e+00
1.928000000000000114e+02,-1.840448570251464844e+01,-6.280693054199218750e+00,2.572394371032714844e+00,-1.803457260131835938e+01,-1.634891700744628906e+01,-2.285060119628906250e+01,-1.933407592773437500e+01,-2.002871894836425781e+01,-1.961631393432617188e+01,-7.432863235473632812e+00
1.929000000000000057e+02,-1.842467308044433594e+01,-6.537140369415283203e+00,2.788285017013549805e+00,-1.798174285888671875e+01,-1.629490089416503906e+01,-2.285722923278808594e+01,-1.933661842346191406e+01,-2.011228561401367188e+01,-1.963625526428222656e+01,-7.686499118804931641e+00
1.930000000000000000e+02,-1.844427108764648438e+01,-6.787816524505615234e+00,3.005963325500488281e+00,-1.792806625366210938e+01,-1.623809432983398438e+01,-2.286348152160644531e+01,-1.933900260925292969e+01,-2.019505119323730469e+01,-1.965560531616210938e+01,-7.934427261352539062e+00
1.930999999999999943e+02,-1.846328544616699219e+01,-7.032849788665771484e+00,3.225440740585327148e+00,-1.787353515625000000e+01,-1.617890357971191406e+01,-2.286942672729492188e+01,-1.934123229980468750e+01,-2.027701950073242188e+01,-1.967438316345214844e+01,-8.176773071289062500e+00
1.932000000000000171e+02,-1.848173904418945312e+01,-7.272363662719726562e+00,3.446728944778442383e+00,-1.781814575195312500e+01,-1.611803817749023438e+01,-2.287521171569824219e+01,-1.934330558776855469e+01,-2.035820007324218750e+01,-1.969260787963867188e+01,-8.413661003112792969e+00
1.933000000000000114e+02,-1.849963378906250000e+01,-7.506480216979980469e+00,3.669840097427368164e+00,-1.776189613342285156e+01,-1.605545997619628906e+01,-2.288083648681640625e+01,-1.934522438049316406e+01,-2.043859481811523438e+01,-1.971028518676757812e+01,-8.645208358764648438e+00
1.934000000000000057e+02,-1.851699066162109375e+01,-7.735317707061767578e+00,3.894786119461059570e+00,-1.770477676391601562e+01,-1.599120998382568359e+01,-2.288629341125488281e+01,-1.934699058532714844e+01,-2.051820945739746094e+01,-1.972742462158203125e+01,-8.871535301208496094e+00
1.935000000000000000e+02,-1.853381919860839844e+01,-7.958992958068847656e+00,4.121335983276367188e+00,-1.764653778076171875e+01,-1.592535209655761719e+01,-2.289157867431640625e+01,-1.934860420227050781e+01,-2.059705924987792969e+01,-1.974404144287109375e+01,-9.092756271362304688e+00
1.935999999999999943e+02,-1.855012702941894531e+01,-8.177619934082031250e+00,4.349004268646240234e+00,-1.758667755126953125e+01,-1.585784912109375000e+01,-2.289668655395507812e+01,-1.935006713867187500e+01,-2.067512893676757812e+01,-1.976015090942382812e+01,-9.309020042419433594e+00
1.937000000000000171e+02,-1.856592941284179688e+01,-8.391308784484863281e+00,4.577774047851562500e+00,-1.752517890930175781e+01,-1.578866958618164062e+01,-2.290161705017089844e+01,-1.935138130187988281e+01,-2.075244522094726562e+01,-1.977588462829589844e+01,-9.521327972412109375e+00
1.938000000000000114e+02,-1.858123779296875000e+01,-8.600166320800781250e+00,4.807640552520751953e+00,-1.746203804016113281e+01,-1.571777629852294922e+01,-2.290635681152343750e+01,-1.935254859924316406e+01,-2.082900619506835938e+01,-1.979129981994628906e+01,-9.730113983154296875e+00
1.939000000000000057e+02,-1.859606170654296875e+01,-8.804322242736816406e+00,5.038602828979492188e+00,-1.739725494384765625e+01,-1.564513206481933594e+01,-2.291090583801269531e+01,-1.935356712341308594e+01,-2.090481376647949219e+01,-1.980640029907226562e+01,-9.935436248779296875e+00
1.940000000000000000e+02,-1.861052322387695312e+01,-9.004681587219238281e+00,5.270609378814697266e+00,-1.733084487915039062e+01,-1.557070064544677734e+01,-2.291526412963867188e+01,-1.935443878173828125e+01,-2.097987556457519531e+01,-1.982129478454589844e+01,-1.013787078857421875e+01
1.940999999999999943e+02,-1.862468528747558594e+01,-9.201709747314453125e+00,5.503577232360839844e+00,-1.726284408569335938e+01,-1.549444007873535156e+01,-2.291943168640136719e+01,-1.935516738891601562e+01,-2.105419731140136719e+01,-1.983626747131347656e+01,-1.033886528015136719e+01
1.942000000000000171e+02,-1.863855171203613281e+01,-9.395462036132812500e+00,5.737523078918457031e+00,-1.719328308105468750e+01,-1.541631412506103516e+01,-2.292340278625488281e+01,-1.935574913024902344e+01,-2.112778663635253906e+01,-1.985133552551269531e+01,-1.053850936889648438e+01
1.943000000000000114e+02,-1.865225028991699219e+01,-9.586620330810546875e+00,5.972463607788085938e+00,-1.712219619750976562e+01,-1.533631038665771484e+01,-2.292715644836425781e+01,-1.935618782043457031e+01,-2.120064544677734375e+01,-1.986649894714355469e+01,-1.073682212829589844e+01
1.944000000000000057e+02,-1.866603088378906250e+01,-9.776453971862792969e+00,6.208404064178466797e+00,-1.704957962036132812e+01,-1.525473308563232422e+01,-2.293060493469238281e+01,-1.935649108886718750e+01,-2.127277946472167969e+01,-1.988175582885742188e+01,-1.093382072448730469e+01
1.945000000000000000e+02,-1.867989730834960938e+01,-9.965005874633789062e+00,6.446156978607177734e+00,-1.697501564025878906e+01,-1.517199993133544922e+01,-2.293379020690917969e+01,-1.935667800903320312e+01,-2.134418869018554688e+01,-1.989710044860839844e+01,-1.112951374053955078e+01
1.945999999999999943e+02,-1.869385337829589844e+01,-1.015229701995849609e+01,6.686211109161376953e+00,-1.689814758300781250e+01,-1.508815383911132812e+01,-2.293672180175781250e+01,-1.935676002502441406e+01,-2.141487503051757812e+01,-1.991254043579101562e+01,-1.132391548156738281e+01
1.947000000000000171e+02,-1.870789527893066406e+01,-1.033834457397460938e+01,6.928391933441162109e+00,-1.681872749328613281e+01,-1.500318241119384766e+01,-2.293939781188964844e+01,-1.935673522949218750e+01,-2.148484420776367188e+01,-1.992806816101074219e+01,-1.151703357696533203e+01
1.948000000000000114e+02,-1.872202491760253906e+01,-1.052315235137939453e+01,7.172688007354736328e+00,-1.673670959472656250e+01,-1.491707515716552734e+01,-2.294181823730468750e+01,-1.935660743713378906e+01,-2.155410194396972656e+01,-1.994368934631347656e+01,-1.170888042449951172e+01
1.949000000000000057e+02,-1.873624038696289062e+01,-1.070673465728759766e+01,7.419109821319580078e+00,-1.665208053588867188e+01,-1.482981872558593750e+01,-2.294397544860839844e+01,-1.935637664794921875e+01,-2.162265586853027344e+01,-1.995940017700195312e+01,-1.189946746826171875e+01
1.950000000000000000e+02,-1.875054168701171875e+01,-1.088910102844238281e+01,7.667668342590332031e+00,-1.656481933593750000e+01,-1.474139976501464844e+01,-2.294586944580078125e+01,-1.935604286193847656e+01,-2.169050979614257812e+01,-1.997520256042480469e+01,-1.208880519866943359e+01
1.950999999999999943e+02,-1.876492691040039062e+01,-1.107026290893554688e+01,7.918373107910156250e+00,-1.647490692138671875e+01,-1.465180778503417969e+01,-2.294749641418457031e+01,-1.935560607910156250e+01,-2.175767326354980469e+01,-1.999109077453613281e+01,-1.227690410614013672e+01
1.952000000000000171e+02,-1.877939987182617188e+01,-1.125023078918457031e+01,8.171233177185058594e+00,-1.638233566284179688e+01,-1.456109619140625000e+01,-2.294886589050292969e+01,-1.935500335693359375e+01,-2.182412528991699219e+01,-2.000707054138183594e+01,-1.246377563476562500e+01
1.953000000000000114e+02,-1.879395484924316406e+01,-1.142901229858398438e+01,8.426260948181152344e+00,-1.628707885742187500e+01,-1.446957588195800781e+01,-2.295005798339843750e+01,-1.935419273376464844e+01,-2.188986206054687500e+01,-2.002313804626464844e+01,-1.264942932128906250e+01
1.954000000000000057e+02,-1.880859565734863281e+01,-1.160661983489990234e+01,8.683465957641601562e+00,-1.618912315368652344e+01,-1.437728214263916016e+01,-2.295107841491699219e+01,-1.935317802429199219e+01,-2.195488929748535156e+01,-2.003929328918457031e+01,-1.283387660980224609e+01
1.955000000000000000e+02,-1.882331848144531250e+01,-1.178306388854980469e+01,8.942860603332519531e+00,-1.608844757080078125e+01,-1.428420829772949219e+01,-2.295192527770996094e+01,-1.935196685791015625e+01,-2.201922416687011719e+01,-2.005553627014160156e+01,-1.301712608337402344e+01
1.955999999999999943e+02,-1.883812522888183594e+01,-1.195835208892822266e+01,9.204452514648437500e+00,-1.598503780364990234e+01,-1.419034957885742188e+01,-2.295259857177734375e+01,-1.935059356689453125e+01,-2.208300590515136719e+01,-2.007186698913574219e+01,-1.319919109344482422e+01
1.957000000000000171e+02,-1.885301589965820312e+01,-1.213249683380126953e+01,9.468253135681152344e+00,-1.587887001037597656e+01,-1.409570121765136719e+01,-2.295309638977050781e+01,-1.934906768798828125e+01,-2.214626312255859375e+01,-2.008828544616699219e+01,-1.338008022308349609e+01
1.958000000000000114e+02,-1.886798858642578125e+01,-1.230550765991210938e+01,9.734284400939941406e+00,-1.576996517181396484e+01,-1.400025844573974609e+01,-2.295341491699218750e+01,-1.934739112854003906e+01,-2.220899963378906250e+01,-2.010478973388671875e+01,-1.355980300903320312e+01
1.959000000000000057e+02,-1.888304328918457031e+01,-1.247739315032958984e+01,1.000263690948486328e+01,-1.565853691101074219e+01,-1.390401554107666016e+01,-2.295355796813964844e+01,-1.934556388854980469e+01,-2.227121543884277344e+01,-2.012137985229492188e+01,-1.373836898803710938e+01
1.960000000000000000e+02,-1.889818191528320312e+01,-1.264816379547119141e+01,1.027334117889404297e+01,-1.554461479187011719e+01,-1.380696487426757812e+01,-2.295352172851562500e+01,-1.934358596801757812e+01,-2.233291435241699219e+01,-2.013805580139160156e+01,-1.391579055786132812e+01
1.960999999999999943e+02,-1.891340065002441406e+01,-1.281782913208007812e+01,1.054638576507568359e+01,-1.542819023132324219e+01,-1.370910358428955078e+01,-2.295330238342285156e+01,-1.934145927429199219e+01,-2.239409828186035156e+01,-2.015481758117675781e+01,-1.409207439422607422e+01
1.962000000000000171e+02,-1.892869949340820312e+01,-1.298639774322509766e+01,1.082172489166259766e+01,-1.530926418304443359e+01,-1.361042690277099609e+01,-2.295290565490722656e+01,-1.933918190002441406e+01,-2.245477104187011719e+01,-2.017166328430175781e+01,-1.426723384857177734e+01
1.963000000000000114e+02,-1.894407844543457031e+01,-1.315388202667236328e+01,1.109936904907226562e+01,-1.518781852722167969e+01,-1.351092815399169922e+01,-2.295232391357421875e+01,-1.933675575256347656e+01,-2.251493453979492188e+01,-2.018859481811523438e+01,-1.444127464294433594e+01
1.964000000000000057e+02,-1.895953941345214844e+01,-1.332028865814208984e+01,1.137926578521728516e+01,-1.506371021270751953e+01,-1.341060161590576172e+01,-2.295155143737792969e+01,-1.933418273925781250e+01,-2.257459068298339844e+01,-2.020561027526855469e+01,-1.461421012878417969e+01
1.965000000000000000e+02,-1.897508049011230469e+01,-1.348562622070312500e+01,1.166138553619384766e+01,-1.493684959411621094e+01,-1.330944252014160156e+01,-2.295060729980468750e+01,-1.933145523071289062e+01,-2.263373947143554688e+01,-2.022270965576171875e+01,-1.478604793548583984e+01
1.965999999999999943e+02,-1.899069976806640625e+01,-1.364990520477294922e+01,1.194573783874511719e+01,-1.480722141265869141e+01,-1.320744991302490234e+01,-2.294947052001953125e+01,-1.932848739624023438e+01,-2.269238662719726562e+01,-2.023988533020019531e+01,-1.495678329467773438e+01
1.967000000000000171e+02,-1.900639915466308594e+01,-1.381313419342041016e+01,1.223233318328857422e+01,-1.467481040954589844e+01,-1.310461997985839844e+01,-2.294812583923339844e+01,-1.932525634765625000e+01,-2.275053024291992188e+01,-2.025697898864746094e+01,-1.512616539001464844e+01
1.968000000000000114e+02,-1.902217674255371094e+01,-1.397532367706298828e+01,1.252118301391601562e+01,-1.453959846496582031e+01,-1.300095272064208984e+01,-2.294660758972167969e+01,-1.932176589965820312e+01,-2.280817222595214844e+01,-2.027393722534179688e+01,-1.529411220550537109e+01
1.969000000000000057e+02,-1.903801918029785156e+01,-1.413645553588867188e+01,1.281229591369628906e+01,-1.440157032012939453e+01,-1.289645576477050781e+01,-2.294494819641113281e+01,-1.931801223754882812e+01,-2.286531448364257812e+01,-2.029076194763183594e+01,-1.546062850952148438e+01
1.970000000000000000e+02,-1.905376815795898438e+01,-1.429627990722656250e+01,1.310573959350585938e+01,-1.426074218750000000e+01,-1.279112434387207031e+01,-2.294314575195312500e+01,-1.931399917602539062e+01,-2.292195701599121094e+01,-2.030745124816894531e+01,-1.562572193145751953e+01
1.970999999999999943e+02,-1.906938934326171875e+01,-1.445474052429199219e+01,1.340185356140136719e+01,-1.411728382110595703e+01,-1.268495273590087891e+01,-2.294120025634765625e+01,-1.930972671508789062e+01,-2.297809982299804688e+01,-2.032400703430175781e+01,-1.578940773010253906e+01
1.972000000000000171e+02,-1.908488273620605469e+01,-1.461184692382812500e+01,1.370070648193359375e+01,-1.397120761871337891e+01,-1.257793521881103516e+01,-2.293911170959472656e+01,-1.930519485473632812e+01,-2.303374671936035156e+01,-2.034043121337890625e+01,-1.595169734954833984e+01
1.973000000000000114e+02,-1.910025024414062500e+01,-1.476761054992675781e+01,1.400232124328613281e+01,-1.382249259948730469e+01,-1.247006797790527344e+01,-2.293688011169433594e+01,-1.930040740966796875e+01,-2.308889579772949219e+01,-2.035672569274902344e+01,-1.611260414123535156e+01
1.974000000000000057e+02,-1.911548995971679688e+01,-1.492203903198242188e+01,1.430671882629394531e+01,-1.367111587524414062e+01,-1.236135768890380859e+01,-2.293448638916015625e+01,-1.929535865783691406e+01,-2.314354896545410156e+01,-2.037286376953125000e+01,-1.627206993103027344e+01
1.975000000000000000e+02,-1.913060379028320312e+01,-1.507514286041259766e+01,1.461392307281494141e+01,-1.351706504821777344e+01,-1.225184917449951172e+01,-2.293189048767089844e+01,-1.929005622863769531e+01,-2.319770812988281250e+01,-2.038863372802734375e+01,-1.642953300476074219e+01
1.975999999999999943e+02,-1.914554023742675781e+01,-1.522678184509277344e+01,1.492395973205566406e+01,-1.336031627655029297e+01,-1.214154243469238281e+01,-2.292908668518066406e+01,-1.928449440002441406e+01,-2.325137329101562500e+01,-2.040398979187011719e+01,-1.658487701416015625e+01
1.977000000000000171e+02,-1.916009330749511719e+01,-1.537642765045166016e+01,1.523685169219970703e+01,-1.320085048675537109e+01,-1.203043270111083984e+01,-2.292607307434082031e+01,-1.927867698669433594e+01,-2.330454444885253906e+01,-2.041893577575683594e+01,-1.673813819885253906e+01
1.978000000000000114e+02,-1.917424583435058594e+01,-1.552406120300292969e+01,1.555262184143066406e+01,-1.303864669799804688e+01,-1.191851425170898438e+01,-2.292284774780273438e+01,-1.927260589599609375e+01,-2.335722351074218750e+01,-2.043347740173339844e+01,-1.688933563232421875e+01
1.979000000000000057e+02,-1.918801689147949219e+01,-1.566969966888427734e+01,1.587129211425781250e+01,-1.287368488311767578e+01,-1.180578517913818359e+01,-2.291941070556640625e+01,-1.926627922058105469e+01,-2.340941238403320312e+01,-2.044762039184570312e+01,-1.703849220275878906e+01
1.980000000000000000e+02,-1.920140075683593750e+01,-1.581336688995361328e+01,1.619288444519042969e+01,-1.270594215393066406e+01,-1.169224071502685547e+01,-2.291576194763183594e+01,-1.925969886779785156e+01,-2.346111106872558594e+01,-2.046137237548828125e+01,-1.718563461303710938e+01
1.980999999999999943e+02,-1.921440505981445312e+01,-1.595508861541748047e+01,1.651741981506347656e+01,-1.253540039062500000e+01,-1.157787609100341797e+01,-2.291189575195312500e+01,-1.925286674499511719e+01,-2.351231956481933594e+01,-2.047472572326660156e+01,-1.733078193664550781e+01
1.982000000000000171e+02,-1.922703170776367188e+01,-1.609488105773925781e+01,1.684492301940917969e+01,-1.236203575134277344e+01,-1.146268463134765625e+01,-2.290781402587890625e+01,-1.924578475952148438e+01,-2.356304168701171875e+01,-2.048769569396972656e+01,-1.747396087646484375e+01
1.983000000000000114e+02,-1.923927879333496094e+01,-1.623277664184570312e+01,1.717541885375976562e+01,-1.218583011627197266e+01,-1.134666347503662109e+01,-2.290351867675781250e+01,-1.923844718933105469e+01,-2.361327552795410156e+01,-2.050028419494628906e+01,-1.761519050598144531e+01
1.984000000000000057e+02,-1.925116157531738281e+01,-1.636879158020019531e+01,1.750892829895019531e+01,-1.200675868988037109e+01,-1.122980690002441406e+01,-2.289900016784667969e+01,-1.923086166381835938e+01,-2.366302490234375000e+01,-2.051249313354492188e+01,-1.775450325012207031e+01
1.985000000000000000e+02,-1.926268005371093750e+01,-1.650294685363769531e+01,1.784547996520996094e+01,-1.182480239868164062e+01,-1.111211204528808594e+01,-2.289426422119140625e+01,-1.922302436828613281e+01,-2.371228790283203125e+01,-2.052433776855468750e+01,-1.789190864562988281e+01
1.985999999999999943e+02,-1.927383804321289062e+01,-1.663526725769042969e+01,1.818620681762695312e+01,-1.163793849945068359e+01,-1.099357223510742188e+01,-2.288930511474609375e+01,-1.921493721008300781e+01,-2.376106834411621094e+01,-2.053581047058105469e+01,-1.802743148803710938e+01
1.987000000000000171e+02,-1.928464126586914062e+01,-1.676576995849609375e+01,1.853341865539550781e+01,-1.144228649139404297e+01,-1.087418365478515625e+01,-2.288412284851074219e+01,-1.920654296875000000e+01,-2.380918121337890625e+01,-2.054692268371582031e+01,-1.816109275817871094e+01
1.988000000000000114e+02,-1.929509353637695312e+01,-1.689447784423828125e+01,1.888747215270996094e+01,-1.123735523223876953e+01,-1.075383090972900391e+01,-2.287868118286132812e+01,-1.919777679443359375e+01,-2.385646629333496094e+01,-2.055768394470214844e+01,-1.829291534423828125e+01
1.989000000000000057e+02,-1.930520057678222656e+01,-1.702141189575195312e+01,1.924852180480957031e+01,-1.102293395996093750e+01,-1.063211917877197266e+01,-2.287283134460449219e+01,-1.918865966796875000e+01,-2.390295219421386719e+01,-2.056809425354003906e+01,-1.842292022705078125e+01
1.990000000000000000e+02,-1.931497001647949219e+01,-1.714658927917480469e+01,1.961662101745605469e+01,-1.079875469207763672e+01,-1.050894546508789062e+01,-2.286643218994140625e+01,-1.917919540405273438e+01,-2.394864463806152344e+01,-2.057815933227539062e+01,-1.855112838745117188e+01
1.990999999999999943e+02,-1.932440757751464844e+01,-1.727003097534179688e+01,1.999248695373535156e+01,-1.056522655487060547e+01,-1.038430213928222656e+01,-2.285941696166992188e+01,-1.916938591003417969e+01,-2.399354934692382812e+01,-2.058788299560546875e+01,-1.867755699157714844e+01
1.992000000000000171e+02,-1.933351325988769531e+01,-1.739175987243652344e+01,2.037774658203125000e+01,-1.032350254058837891e+01,-1.025819110870361328e+01,-2.285175895690917969e+01,-1.915923118591308594e+01,-2.403766822814941406e+01,-2.059726715087890625e+01,-1.880223464965820312e+01
1.993000000000000114e+02,-1.934229278564453125e+01,-1.751179313659667969e+01,2.077270698547363281e+01,-1.007340908050537109e+01,-1.013059997558593750e+01,-2.284345436096191406e+01,-1.914871978759765625e+01,-2.408096885681152344e+01,-2.060631752014160156e+01,-1.892517280578613281e+01
1.994000000000000057e+02,-1.935075187683105469e+01,-1.763015174865722656e+01,2.117763519287109375e+01,-9.814719200134277344e+00,-1.000160312652587891e+01,-2.283443260192871094e+01,-1.913771629333496094e+01,-2.412320327758789062e+01,-2.061503982543945312e+01,-1.904639625549316406e+01
1.995000000000000000e+02,-1.935889244079589844e+01,-1.774685287475585938e+01,2.159279251098632812e+01,-9.547199249267578125e+00,-9.871237754821777344e+00,-2.282464790344238281e+01,-1.912617683410644531e+01,-2.416431045532226562e+01,-2.062343597412109375e+01,-1.916592788696289062e+01
1.995999999999999943e+02,-1.936671638488769531e+01,-1.786191749572753906e+01,2.201838302612304688e+01,-9.270595550537109375e+00,-9.739493370056152344e+00,-2.281410026550292969e+01,-1.911397361755371094e+01,-2.420425224304199219e+01,-2.063150787353515625e+01,-1.928378486633300781e+01
1.997000000000000171e+02,-1.937422943115234375e+01,-1.797536468505859375e+01,2.245467185974121094e+01,-8.984658241271972656e+00,-9.606364250183105469e+00,-2.280276489257812500e+01,-1.910108757019042969e+01,-2.424302101135253906e+01,-2.063926124572753906e+01,-1.939998626708984375e+01
1.998000000000000114e+02,-1.938143539428710938e+01,-1.808721542358398438e+01,2.290194702148437500e+01,-8.689134597778320312e+00,-9.471866607666015625e+00,-2.279056167602539062e+01,-1.908752632141113281e+01,-2.428062629699707031e+01,-2.064670372009277344e+01,-1.951455116271972656e+01
1.999000000000000057e+02,-1.938833808898925781e+01,-1.819748497009277344e+01,2.336050987243652344e+01,-8.383769035339355469e+00,-9.336030960083007812e+00,-2.277745246887207031e+01,-1.907328796386718750e+01,-2.431707572937011719e+01,-2.065383529663085938e+01,-1.962749862670898438e+01
2.000000000000000000e+02,-1.939494132995605469e+01,-1.830619239807128906e+01,2.383065986633300781e+01,-8.068293571472167969e+00,-9.198904037475585938e+00,-2.276345062255859375e+01,-1.905845260620117188e+01,-2.435248756408691406e+01,-2.066065979003906250e+01,-1.973884582519531250e+01


==> data/ex_Lotka/mlp/th1.00_T10_steps50_data_100_50/solution.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.688291907310485840e-01,9.883307218551635742e-01,8.287422657012939453e-01,1.172368764877319336e+00,7.851474285125732422e-01,1.358382821083068848e+00,7.446780204772949219e-01,1.549031734466552734e+00,7.042819261550903320e-01,1.740241765975952148e+00
4.000000000000000222e-01,7.578729987144470215e-01,9.538824558258056641e-01,6.971892714500427246e-01,1.108927249908447266e+00,6.396373510360717773e-01,1.270574450492858887e+00,5.719122886657714844e-01,1.444113373756408691e+00,5.043225884437561035e-01,1.618025779724121094e+00
6.000000000000000888e-01,6.699520945549011230e-01,9.016080498695373535e-01,5.984385609626770020e-01,1.027539134025573730e+00,5.328274369239807129e-01,1.165097713470458984e+00,4.576135575771331787e-01,1.311744451522827148e+00,3.824761509895324707e-01,1.458730697631835938e+00
8.000000000000000444e-01,6.041957736015319824e-01,8.378243446350097656e-01,5.285750627517700195e-01,9.359336495399475098e-01,4.593393802642822266e-01,1.050090909004211426e+00,3.804259002208709717e-01,1.171375989913940430e+00,2.989465892314910889e-01,1.294684886932373047e+00
1.000000000000000000e+00,5.587582588195800781e-01,7.682526111602783203e-01,4.814364612102508545e-01,8.411582708358764648e-01,4.084964692592620850e-01,9.356323480606079102e-01,3.262918591499328613e-01,1.035327911376953125e+00,2.416266947984695435e-01,1.136473774909973145e+00
1.200000000000000178e+00,5.291910171508789062e-01,6.984545588493347168e-01,4.497509300708770752e-01,7.506935596466064453e-01,3.745701611042022705e-01,8.263778090476989746e-01,2.896102964878082275e-01,9.070304036140441895e-01,2.021947205066680908e-01,9.887428879737854004e-01
1.400000000000000133e+00,5.099158287048339844e-01,6.321771144866943359e-01,4.265033602714538574e-01,6.687968969345092773e-01,3.481107950210571289e-01,7.268326282501220703e-01,2.615973651409149170e-01,7.904074192047119141e-01,1.726560890674591064e-01,8.546969294548034668e-01
1.600000000000000089e+00,4.968439042568206787e-01,5.717993974685668945e-01,4.097950756549835205e-01,5.956995487213134766e-01,3.282984495162963867e-01,6.365332603454589844e-01,2.412161380052566528e-01,6.850595474243164062e-01,1.516098529100418091e-01,7.345201373100280762e-01
1.800000000000000044e+00,4.901410043239593506e-01,5.162041187286376953e-01,3.994616270065307617e-01,5.302892327308654785e-01,3.151856660842895508e-01,5.568506121635437012e-01,2.269324958324432373e-01,5.914652943611145020e-01,1.372532099485397339e-01,6.280458569526672363e-01
2.000000000000000000e+00,4.894359409809112549e-01,4.650408923625946045e-01,3.967126011848449707e-01,4.713269770145416260e-01,3.090030550956726074e-01,4.886484742164611816e-01,2.177938222885131836e-01,5.093327164649963379e-01,1.282268017530441284e-01,5.343266129493713379e-01
2.200000000000000178e+00,4.941790997982025146e-01,4.186201393604278564e-01,3.996631503105163574e-01,4.178404211997985840e-01,3.101273179054260254e-01,4.286011755466461182e-01,2.160038053989410400e-01,4.395438134670257568e-01,1.233016029000282288e-01,4.521048367023468018e-01
2.400000000000000355e+00,5.037723779678344727e-01,3.769705593585968018e-01,4.079129695892333984e-01,3.697357773780822754e-01,3.168199658393859863e-01,3.747831284999847412e-01,2.213025242090225220e-01,3.792676329612731934e-01,1.261445432901382446e-01,3.824343979358673096e-01
2.600000000000000089e+00,5.207591056823730469e-01,3.419951796531677246e-01,4.211395680904388428e-01,3.271306157112121582e-01,3.285895884037017822e-01,3.266757726669311523e-01,2.322606742382049561e-01,3.261470198631286621e-01,1.363489180803298950e-01,3.231108188629150391e-01
2.800000000000000266e+00,5.447089076042175293e-01,3.128928542137145996e-01,4.423084855079650879e-01,2.919560968875885010e-01,3.455806374549865723e-01,2.843067049980163574e-01,2.481108009815216064e-01,2.787026762962341309e-01,1.518577635288238525e-01,2.709872126579284668e-01
3.000000000000000000e+00,5.746579766273498535e-01,2.891111075878143311e-01,4.714309275150299072e-01,2.643004357814788818e-01,3.708921372890472412e-01,2.498424053192138672e-01,2.691583931446075439e-01,2.369624823331832886e-01,1.717710047960281372e-01,2.246050238609313965e-01
3.200000000000000178e+00,6.102451682090759277e-01,2.693967521190643311e-01,5.066614747047424316e-01,2.414248436689376831e-01,4.029037654399871826e-01,2.222866266965866089e-01,2.974580228328704834e-01,2.025475651025772095e-01,1.967423260211944580e-01,1.839902997016906738e-01
3.400000000000000355e+00,6.511660218238830566e-01,2.531812787055969238e-01,5.470907092094421387e-01,2.217813730239868164e-01,4.396943449974060059e-01,1.992961615324020386e-01,3.309634327888488770e-01,1.743383407592773438e-01,2.266609221696853638e-01,1.493197530508041382e-01
3.600000000000000089e+00,6.970800757408142090e-01,2.405229061841964722e-01,5.918951034545898438e-01,2.052333354949951172e-01,4.813600182533264160e-01,1.797968894243240356e-01,3.698510229587554932e-01,1.513998955488204956e-01,2.616333365440368652e-01,1.208135038614273071e-01
3.800000000000000266e+00,7.474735975265502930e-01,2.309443652629852295e-01,6.410161852836608887e-01,1.920125484466552734e-01,5.275115966796875000e-01,1.632667332887649536e-01,4.133284986019134521e-01,1.322706788778305054e-01,3.019376993179321289e-01,9.758406877517700195e-02
4.000000000000000000e+00,8.028232455253601074e-01,2.235956490039825439e-01,6.946521401405334473e-01,1.820276081562042236e-01,5.780484676361083984e-01,1.496858745813369751e-01,4.613594710826873779e-01,1.162483692169189453e-01,3.473176956176757812e-01,7.885058224201202393e-02
4.200000000000000178e+00,8.635923862457275391e-01,2.182962447404861450e-01,7.531982660293579102e-01,1.742537766695022583e-01,6.330669522285461426e-01,1.390973776578903198e-01,5.138173103332519531e-01,1.032188907265663147e-01,3.969858586788177490e-01,6.330042332410812378e-02
4.400000000000000355e+00,9.315114021301269531e-01,2.146420925855636597e-01,8.181837201118469238e-01,1.683469265699386597e-01,6.930001378059387207e-01,1.306982785463333130e-01,5.707629919052124023e-01,9.284712374210357666e-02,4.512751698493957520e-01,5.085666105151176453e-02
4.600000000000000533e+00,1.007131814956665039e+00,2.127851396799087524e-01,8.912786245346069336e-01,1.639490872621536255e-01,7.589545249938964844e-01,1.240702122449874878e-01,6.327678561210632324e-01,8.420112729072570801e-02,5.103924870491027832e-01,4.106833785772323608e-02
4.800000000000000711e+00,1.089029192924499512e+00,2.138399332761764526e-01,9.733182787895202637e-01,1.614753007888793945e-01,8.332832455635070801e-01,1.189820319414138794e-01,7.012175321578979492e-01,7.721496373414993286e-02,5.749921798706054688e-01,3.288207575678825378e-02
5.000000000000000000e+00,1.176171898841857910e+00,2.181734740734100342e-01,1.065483689308166504e+00,1.614301055669784546e-01,9.166045784950256348e-01,1.155929192900657654e-01,7.777342796325683594e-01,7.162720710039138794e-02,6.459627747535705566e-01,2.576066367328166962e-02
5.200000000000000178e+00,1.269338607788085938e+00,2.259451746940612793e-01,1.169160246849060059e+00,1.647585928440093994e-01,1.011681675910949707e+00,1.144123598933219910e-01,8.628456592559814453e-01,6.765588372945785522e-02,7.242498397827148438e-01,1.993154361844062805e-02
5.400000000000000355e+00,1.367000818252563477e+00,2.380337566137313843e-01,1.284089207649230957e+00,1.719126850366592407e-01,1.120911836624145508e+00,1.159863397479057312e-01,9.597460031509399414e-01,6.579850614070892334e-02,8.108860850334167480e-01,1.567082107067108154e-02
5.600000000000000533e+00,1.467506170272827148e+00,2.561030387878417969e-01,1.408302426338195801e+00,1.838299036026000977e-01,1.244512438774108887e+00,1.214193180203437805e-01,1.070083737373352051e+00,6.646414101123809814e-02,9.083308577537536621e-01,1.326718181371688843e-02
5.800000000000000711e+00,1.568615674972534180e+00,2.801385223865509033e-01,1.535992383956909180e+00,2.022569775581359863e-01,1.380377531051635742e+00,1.310918331146240234e-01,1.195608615875244141e+00,7.018979638814926147e-02,1.018874287605285645e+00,1.323552429676055908e-02
6.000000000000000000e+00,1.668210744857788086e+00,3.092908561229705811e-01,1.666785001754760742e+00,2.263994067907333374e-01,1.527112126350402832e+00,1.459242105484008789e-01,1.335081815719604492e+00,7.801106572151184082e-02,1.142833948135375977e+00,1.578609831631183624e-02
6.200000000000000178e+00,1.747496366500854492e+00,3.520634770393371582e-01,1.798597335815429688e+00,2.566514313220977783e-01,1.682328939437866211e+00,1.669362485408782959e-01,1.490571975708007812e+00,8.980379998683929443e-02,1.281692147254943848e+00,2.167595922946929932e-02
6.400000000000000355e+00,1.800379753112792969e+00,4.095380008220672607e-01,1.925995349884033203e+00,2.946567833423614502e-01,1.842110872268676758e+00,1.947988569736480713e-01,1.662436008453369141e+00,1.069185882806777954e-01,1.437098503112792969e+00,3.196775913238525391e-02
6.600000000000000533e+00,1.816558241844177246e+00,4.828085899353027344e-01,2.027375698089599609e+00,3.506839573383331299e-01,2.003880262374877930e+00,2.300256639719009399e-01,1.846640348434448242e+00,1.310678571462631226e-01,1.611048340797424316e+00,4.620889574289321899e-02
6.800000000000000711e+00,1.785646677017211914e+00,5.716227293014526367e-01,2.088410615921020508e+00,4.271737039089202881e-01,2.160874366760253906e+00,2.747742533683776855e-01,2.037319421768188477e+00,1.632945388555526733e-01,1.803886055946350098e+00,6.655134260654449463e-02
7.000000000000000000e+00,1.706235766410827637e+00,6.679412722587585449e-01,2.101103067398071289e+00,5.247764587402343750e-01,2.288123846054077148e+00,3.409906327724456787e-01,2.231040954589843750e+00,2.037110179662704468e-01,2.013893365859985352e+00,9.511023014783859253e-02
7.200000000000000178e+00,1.596764683723449707e+00,7.613633871078491211e-01,2.044985294342041016e+00,6.462841033935546875e-01,2.367128372192382812e+00,4.321608841419219971e-01,2.421887874603271484e+00,2.536589801311492920e-01,2.234816312789916992e+00,1.322609484195709229e-01
7.400000000000000355e+00,1.463483095169067383e+00,8.456443548202514648e-01,1.913124203681945801e+00,7.881562113761901855e-01,2.371226072311401367e+00,5.601752996444702148e-01,2.579935312271118164e+00,3.280990719795227051e-01,2.458622455596923828e+00,1.788335889577865601e-01
7.600000000000000533e+00,1.313492774963378906e+00,9.138176441192626953e-01,1.729418158531188965e+00,9.315006732940673828e-01,2.270864009857177734e+00,7.307787537574768066e-01,2.668124914169311523e+00,4.449546039104461670e-01,2.681410074234008789e+00,2.355013638734817505e-01
7.800000000000000711e+00,1.161327362060546875e+00,9.587448239326477051e-01,1.504578471183776855e+00,1.064010381698608398e+00,2.070888280868530273e+00,9.275524616241455078e-01,2.646317958831787109e+00,6.168904304504394531e-01,2.855803251266479492e+00,3.289257287979125977e-01
8.000000000000000000e+00,1.017217874526977539e+00,9.803975820541381836e-01,1.265342593193054199e+00,1.162716388702392578e+00,1.801238775253295898e+00,1.123432755470275879e+00,2.486438751220703125e+00,8.430393934249877930e-01,2.934973478317260742e+00,4.787739515304565430e-01
8.200000000000001066e+00,8.873121738433837891e-01,9.740594029426574707e-01,1.039922356605529785e+00,1.211451888084411621e+00,1.487818717956542969e+00,1.290534734725952148e+00,2.204873323440551758e+00,1.097855210304260254e+00,2.871640682220458984e+00,6.975926756858825684e-01
8.400000000000000355e+00,7.762826085090637207e-01,9.437371492385864258e-01,8.561710119247436523e-01,1.194440245628356934e+00,1.175307035446166992e+00,1.397776842117309570e+00,1.840914607048034668e+00,1.347350358963012695e+00,2.643807411193847656e+00,9.792292118072509766e-01
8.599999999999999645e+00,6.868470311164855957e-01,8.963167667388916016e-01,7.166763544082641602e-01,1.133809328079223633e+00,9.144774675369262695e-01,1.407119393348693848e+00,1.436646938323974609e+00,1.543781518936157227e+00,2.277313947677612305e+00,1.285603165626525879e+00
8.800000000000000711e+00,6.190876364707946777e-01,8.365430831909179688e-01,6.111501455307006836e-01,1.053641796112060547e+00,7.227979302406311035e-01,1.345425248146057129e+00,1.076363205909729004e+00,1.619496941566467285e+00,1.825171947479248047e+00,1.569616556167602539e+00
9.000000000000000000e+00,5.714557170867919922e-01,7.701385021209716797e-01,5.357412695884704590e-01,9.620928168296813965e-01,5.911403298377990723e-01,1.247903347015380859e+00,7.963266968727111816e-01,1.587720513343811035e+00,1.360309362411499023e+00,1.758122324943542480e+00
9.200000000000001066e+00,5.401070713996887207e-01,7.021604776382446289e-01,4.847072064876556396e-01,8.659816980361938477e-01,4.964444041252136230e-01,1.135959506034851074e+00,6.011286973953247070e-01,1.492432117462158203e+00,9.736145734786987305e-01,1.795510292053222656e+00
9.400000000000000355e+00,5.205753445625305176e-01,6.364538669586181641e-01,4.497855007648468018e-01,7.729468345642089844e-01,4.324668645858764648e-01,1.017812252044677734e+00,4.754280447959899902e-01,1.360949993133544922e+00,6.863937377929687500e-01,1.730080485343933105e+00
9.600000000000001421e+00,5.072188973426818848e-01,5.765310525894165039e-01,4.248733818531036377e-01,6.880908608436584473e-01,3.880281150341033936e-01,9.032404422760009766e-01,3.897719681262969971e-01,1.218940854072570801e+00,4.932590723037719727e-01,1.604210376739501953e+00
9.800000000000000711e+00,5.000258088111877441e-01,5.212799906730651855e-01,4.066734313964843750e-01,6.119830012321472168e-01,3.566614687442779541e-01,7.959014177322387695e-01,3.297733664512634277e-01,1.079369187355041504e+00,3.751969933509826660e-01,1.444132566452026367e+00
1.000000000000000000e+01,4.989883601665496826e-01,4.705569446086883545e-01,3.947901129722595215e-01,5.442523360252380371e-01,3.325883448123931885e-01,6.982808709144592285e-01,2.904505729675292969e-01,9.462027549743652344e-01,2.940185666084289551e-01,1.280618906021118164e+00


==> data/ex_Lotka/training_data.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.200000047683715820e+00,1.000000000000000000e+00,1.399999976158142090e+00,1.000000000000000000e+00,1.600000023841857910e+00,1.000000000000000000e+00,1.799999952316284180e+00
2.000000000000000111e-01,8.761709332466125488e-01,9.873720407485961914e-01,8.312863111495971680e-01,1.179212331771850586e+00,7.888233065605163574e-01,1.369437336921691895e+00,7.486400008201599121e-01,1.558144807815551758e+00,7.106029391288757324e-01,1.745426654815673828e+00
4.000000000000000222e-01,7.726024985313415527e-01,9.529667496681213379e-01,6.982257366180419922e-01,1.124371051788330078e+00,6.316224932670593262e-01,1.291256427764892578e+00,5.718780755996704102e-01,1.454193353652954102e+00,5.182009339332580566e-01,1.613671064376831055e+00
6.000000000000000888e-01,6.891000270843505859e-01,9.027346372604370117e-01,5.970170497894287109e-01,1.047350049018859863e+00,5.185301303863525391e-01,1.185293078422546387e+00,4.513345360755920410e-01,1.317834854125976562e+00,3.935880064964294434e-01,1.445974230766296387e+00
8.000000000000000444e-01,6.238158345222473145e-01,8.425521254539489746e-01,5.219910144805908203e-01,9.586549401283264160e-01,4.387108683586120605e-01,1.067418098449707031e+00,3.700628578662872314e-01,1.170691490173339844e+00,3.131099641323089600e-01,1.269816040992736816e+00
1.000000000000000000e+00,5.742856860160827637e-01,7.774389386177062988e-01,4.676163196563720703e-01,8.662647604942321777e-01,3.831604719161987305e-01,9.484630823135375977e-01,3.155301213264465332e-01,1.026124954223632812e+00,2.608868181705474854e-01,1.100647568702697754e+00
1.200000000000000178e+00,5.380648374557495117e-01,7.112589478492736816e-01,4.292961359024047852e-01,7.756077051162719727e-01,3.452132344245910645e-01,8.349998593330383301e-01,2.792723774909973145e-01,8.913823366165161133e-01,2.269896715879440308e-01,9.459561705589294434e-01
1.400000000000000133e+00,5.130137205123901367e-01,6.467599868774414062e-01,4.035095274448394775e-01,6.900349259376525879e-01,3.202105462551116943e-01,7.305435538291931152e-01,2.557862997055053711e-01,7.697768807411193848e-01,2.053463608026504517e-01,8.085653185844421387e-01
1.600000000000000089e+00,4.974001944065093994e-01,5.857371091842651367e-01,3.876785337924957275e-01,6.113767623901367188e-01,3.049861788749694824e-01,6.366149187088012695e-01,2.415425479412078857e-01,6.622890830039978027e-01,1.922451406717300415e-01,6.887649893760681152e-01
1.800000000000000044e+00,4.898847937583923340e-01,5.292573571205139160e-01,3.799774646759033203e-01,5.404242277145385742e-01,2.974219918251037598e-01,5.535169839859008789e-01,2.342901527881622314e-01,5.686025023460388184e-01,1.854052245616912842e-01,5.855639576911926270e-01
2.000000000000000000e+00,4.894775450229644775e-01,4.778507351875305176e-01,3.791449964046478271e-01,4.773077666759490967e-01,2.961292266845703125e-01,4.808478653430938721e-01,2.325989454984664917e-01,4.877424240112304688e-01,1.834243535995483398e-01,4.973948299884796143e-01
2.200000000000000178e+00,4.954748451709747314e-01,4.316833615303039551e-01,3.843455314636230469e-01,4.217504858970642090e-01,3.002173304557800293e-01,4.178413748741149902e-01,2.355848997831344604e-01,4.184391796588897705e-01,1.854444295167922974e-01,4.225086271762847900e-01
2.400000000000000355e+00,5.074075460433959961e-01,3.906781375408172607e-01,3.950543999671936035e-01,3.732567429542541504e-01,3.091537654399871826e-01,3.635655641555786133e-01,2.427201867103576660e-01,3.593497872352600098e-01,1.909680366516113281e-01,3.591694831848144531e-01
2.600000000000000089e+00,5.249916315078735352e-01,3.546145856380462646e-01,4.109881222248077393e-01,3.312201797962188721e-01,3.226546347141265869e-01,3.170522749423980713e-01,2.537358701229095459e-01,3.091655969619750977e-01,1.997339725494384766e-01,3.057636022567749023e-01
2.800000000000000266e+00,5.480903983116149902e-01,3.231927752494812012e-01,4.320421218872070312e-01,2.950077354907989502e-01,3.406324088573455811e-01,2.773607075214385986e-01,2.685421705245971680e-01,2.666780352592468262e-01,2.116527557373046875e-01,2.608375847339630127e-01
3.000000000000000000e+00,5.766852498054504395e-01,2.960810661315917969e-01,4.582565724849700928e-01,2.639992833137512207e-01,3.631438910961151123e-01,2.436222583055496216e-01,2.871906757354736328e-01,2.307995259761810303e-01,2.267620265483856201e-01,2.231146395206451416e-01
3.200000000000000178e+00,6.108449697494506836e-01,2.729513645172119141e-01,4.897916018962860107e-01,2.376163750886917114e-01,3.903648257255554199e-01,2.150539904832839966e-01,3.098475337028503418e-01,2.005743682384490967e-01,2.452010214328765869e-01,1.914878487586975098e-01
3.400000000000000355e+00,6.507083177566528320e-01,2.534972429275512695e-01,5.268975496292114258e-01,2.153422087430953979e-01,4.225773215293884277e-01,1.909663379192352295e-01,3.367741703987121582e-01,1.751727163791656494e-01,2.671964764595031738e-01,1.650095432996749878e-01
3.600000000000000089e+00,6.964595317840576172e-01,2.374526560306549072e-01,5.699064731597900391e-01,1.967255473136901855e-01,4.601516127586364746e-01,1.707629412412643433e-01,3.683215379714965820e-01,1.538845449686050415e-01,2.930533885955810547e-01,1.428735256195068359e-01
3.800000000000000266e+00,7.482995986938476562e-01,2.246047109365463257e-01,6.192209124565124512e-01,1.813835501670837402e-01,5.035415291786193848e-01,1.539372056722640991e-01,4.049228131771087646e-01,1.361065357923507690e-01,3.231531977653503418e-01,1.244006901979446411e-01
4.000000000000000000e+00,8.064278364181518555e-01,2.148005217313766479e-01,6.752888560295104980e-01,1.690078526735305786e-01,5.532781481742858887e-01,1.400664150714874268e-01,4.470928907394409180e-01,1.213334575295448303e-01,3.579525649547576904e-01,1.090202853083610535e-01
4.200000000000000178e+00,8.710051178932189941e-01,2.079592645168304443e-01,7.385932207107543945e-01,1.593668758869171143e-01,6.099631190299987793e-01,1.288074702024459839e-01,4.954280555248260498e-01,1.091460809111595154e-01,3.979858756065368652e-01,9.625856578350067139e-02
4.400000000000000355e+00,9.420961141586303711e-01,2.040867209434509277e-01,8.096312880516052246e-01,1.523075550794601440e-01,6.742630600929260254e-01,1.198945492506027222e-01,5.506075024604797363e-01,9.920325875282287598e-02,4.438697695732116699e-01,8.572294563055038452e-02
4.600000000000000533e+00,1.019628286361694336e+00,2.032858729362487793e-01,8.888803124427795410e-01,1.477623879909515381e-01,7.469004392623901367e-01,1.131347864866256714e-01,6.133931875228881836e-01,9.123504161834716797e-02,4.963079392910003662e-01,7.709370553493499756e-02
4.800000000000000711e+00,1.103302597999572754e+00,2.057795822620391846e-01,9.767343997955322266e-01,1.457687914371490479e-01,8.286259770393371582e-01,1.084157004952430725e-01,6.846267580986022949e-01,8.503749221563339233e-02,5.560930967330932617e-01,7.011501491069793701e-02
5.000000000000000000e+00,1.192474365234375000e+00,2.119395732879638672e-01,1.073460459709167480e+00,1.464811265468597412e-01,9.202033281326293945e-01,1.057094782590866089e-01,7.652270793914794922e-01,8.047257363796234131e-02,6.241168975830078125e-01,6.458707898855209351e-02
5.200000000000000178e+00,1.286037683486938477e+00,2.223139405250549316e-01,1.179082989692687988e+00,1.502044498920440674e-01,1.022364020347595215e+00,1.050840616226196289e-01,8.561774492263793945e-01,7.747081667184829712e-02,7.013714909553527832e-01,6.036497280001640320e-02
5.400000000000000355e+00,1.382216334342956543e+00,2.376720309257507324e-01,1.293217301368713379e+00,1.574482321739196777e-01,1.135714411735534668e+00,1.067376658320426941e-01,9.585158824920654297e-01,7.603097707033157349e-02,7.889497280120849609e-01,5.735488235950469971e-02
5.600000000000000533e+00,1.478370428085327148e+00,2.590385973453521729e-01,1.414888739585876465e+00,1.689815521240234375e-01,1.260642290115356445e+00,1.110327616333961487e-01,1.073257565498352051e+00,7.625531405210494995e-02,8.880370259284973145e-01,5.551972985267639160e-02
5.800000000000000711e+00,1.570746898651123047e+00,2.877216041088104248e-01,1.542178630828857422e+00,1.859405487775802612e-01,1.397138237953186035e+00,1.185577288269996643e-01,1.201365232467651367e+00,7.836170494556427002e-02,9.998959898948669434e-01,5.488932877779006958e-02
6.000000000000000000e+00,1.654285430908203125e+00,3.252788782119750977e-01,1.671840190887451172e+00,2.099405527114868164e-01,1.544482946395874023e+00,1.302429884672164917e-01,1.343625426292419434e+00,8.272969722747802734e-02,1.125839948654174805e+00,5.557243153452873230e-02
6.200000000000000178e+00,1.722527265548706055e+00,3.734166920185089111e-01,1.798713922500610352e+00,2.432230263948440552e-01,1.700864672660827637e+00,1.474959403276443481e-01,1.500422716140747070e+00,8.999463170766830444e-02,1.267179250717163086e+00,5.778046324849128723e-02
6.400000000000000355e+00,1.767920136451721191e+00,4.336255192756652832e-01,1.915126562118530273e+00,2.887681424617767334e-01,1.862668514251708984e+00,1.724507212638854980e-01,1.671457648277282715e+00,1.011595577001571655e-01,1.425060510635375977e+00,6.190481781959533691e-02
6.600000000000000533e+00,1.782557606697082520e+00,5.066433548927307129e-01,2.010365724563598633e+00,3.502397537231445312e-01,2.023578643798828125e+00,2.082671076059341431e-01,1.855168819427490234e+00,1.178226545453071594e-01,1.600341320037841797e+00,6.856939196586608887e-02
6.800000000000000711e+00,1.759793639183044434e+00,5.915265083312988281e-01,2.070691823959350586e+00,4.315808415412902832e-01,2.173275232315063477e+00,2.595128417015075684e-01,2.047900676727294922e+00,1.425048708915710449e-01,1.793188571929931641e+00,7.879970967769622803e-02
7.000000000000000000e+00,1.696364283561706543e+00,6.847149133682250977e-01,2.080837249755859375e+00,5.356938242912292480e-01,2.296091318130493164e+00,3.324032127857208252e-01,2.242473125457763672e+00,1.791945397853851318e-01,2.002496480941772461e+00,9.427500516176223755e-02
7.200000000000000178e+00,1.594454169273376465e+00,7.795152664184570312e-01,2.027573347091674805e+00,6.621825098991394043e-01,2.370321989059448242e+00,4.344262480735778809e-01,2.426142215728759766e+00,2.340788096189498901e-01,2.224813699722290039e+00,1.177764087915420532e-01
7.400000000000000355e+00,1.462406396865844727e+00,8.667595982551574707e-01,1.905714154243469238e+00,8.043131232261657715e-01,2.370219469070434570e+00,5.722242593765258789e-01,2.577909946441650391e+00,3.163442611694335938e-01,2.452554941177368164e+00,1.539341360330581665e-01
7.600000000000000533e+00,1.313188791275024414e+00,9.368175864219665527e-01,1.723630070686340332e+00,9.474515318870544434e-01,2.273250579833984375e+00,7.466658949851989746e-01,2.666415452957153320e+00,4.381845891475677490e-01,2.670984745025634766e+00,2.104420959949493408e-01
7.800000000000000711e+00,1.161037087440490723e+00,9.822531342506408691e-01,1.503665804862976074e+00,1.071592688560485840e+00,2.073396682739257812e+00,9.456850290298461914e-01,2.652003288269042969e+00,6.118763685226440430e-01,2.853860616683959961e+00,2.996425926685333252e-01
8.000000000000000000e+00,1.017911791801452637e+00,9.997605085372924805e-01,1.274989962577819824e+00,1.158260464668273926e+00,1.792880535125732422e+00,1.140864372253417969e+00,2.499517202377319336e+00,8.406462669372558594e-01,2.958884000778198242e+00,4.394882917404174805e-01
8.200000000000001066e+00,8.915181159973144531e-01,9.904297590255737305e-01,1.062983274459838867e+00,1.197551369667053223e+00,1.478477239608764648e+00,1.295686006546020508e+00,2.204404592514038086e+00,1.104022622108459473e+00,2.928882122039794922e+00,6.501127481460571289e-01
8.400000000000000355e+00,7.852110862731933594e-01,9.585941433906555176e-01,8.825570940971374512e-01,1.190344691276550293e+00,1.180012106895446777e+00,1.383041262626647949e+00,1.813529729843139648e+00,1.352164983749389648e+00,2.712012767791748047e+00,9.387913346290588379e-01
8.599999999999999645e+00,6.991195082664489746e-01,9.101186990737915039e-01,7.380547523498535156e-01,1.145352125167846680e+00,9.292701482772827148e-01,1.396935224533081055e+00,1.408544063568115234e+00,1.527243852615356445e+00,2.307978868484497070e+00,1.273159384727478027e+00
8.800000000000000711e+00,6.315466165542602539e-01,8.509481549263000488e-01,6.270020008087158203e-01,1.074332714080810547e+00,7.353731989860534668e-01,1.349609136581420898e+00,1.058435916900634766e+00,1.598212480545043945e+00,1.801076769828796387e+00,1.573127865791320801e+00
9.000000000000000000e+00,5.800638794898986816e-01,7.862431406974792480e-01,5.440393090248107910e-01,9.884528517723083496e-01,5.928511619567871094e-01,1.260950326919555664e+00,7.909947037696838379e-01,1.572121143341064453e+00,1.315953373908996582e+00,1.756824254989624023e+00
9.200000000000001066e+00,5.422025322914123535e-01,7.200239300727844238e-01,4.834586381912231445e-01,8.965567946434020996e-01,4.910349845886230469e-01,1.149892091751098633e+00,6.011414527893066406e-01,1.477690935134887695e+00,9.332906007766723633e-01,1.797589302062988281e+00
9.400000000000000355e+00,5.157728195190429688e-01,6.551792025566101074e-01,4.403180181980133057e-01,8.048737645149230957e-01,4.194877743721008301e-01,1.030756950378417969e+00,4.711462259292602539e-01,1.345642447471618652e+00,6.654750108718872070e-01,1.723841905593872070e+00
9.600000000000001421e+00,4.989880323410034180e-01,5.936182141304016113e-01,4.107513427734375000e-01,7.173706293106079102e-01,3.699287474155426025e-01,9.129491448402404785e-01,3.833891451358795166e-01,1.199311614036560059e+00,4.888257384300231934e-01,1.582050204277038574e+00
9.800000000000000711e+00,4.904583692550659180e-01,5.364930629730224609e-01,3.918931186199188232e-01,6.363174915313720703e-01,3.363589644432067871e-01,8.019784092903137207e-01,3.244498968124389648e-01,1.053522348403930664e+00,3.746346235275268555e-01,1.410912513732910156e+00
1.000000000000000000e+01,4.891507029533386230e-01,4.843952357769012451e-01,3.816915750503540039e-01,5.628007650375366211e-01,3.146284222602844238e-01,7.006512284278869629e-01,2.851580977439880371e-01,9.165218472480773926e-01,3.008318543434143066e-01,1.235223174095153809e+00


==> data/ex_stiff/mlp/th0.00_T2.0_steps20_data_100_10_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,-1.450441479682922363e-01
3.999999910593032837e-02,-2.486921995878219604e-01
5.999999865889549255e-02,-3.227587044239044189e-01
7.999999821186065674e-02,-3.756864070892333984e-01
1.000000014901161194e-01,-4.135083854198455811e-01
1.199999973177909851e-01,-2.815566658973693848e-01
1.400000005960464478e-01,-1.892388463020324707e-01
1.599999964237213135e-01,-1.246501505374908447e-01
1.800000071525573730e-01,-7.946169376373291016e-02
2.000000029802322388e-01,-4.784634709358215332e-02
2.199999988079071045e-01,5.957707762718200684e-02
2.399999946355819702e-01,1.361422687768936157e-01
2.599999904632568359e-01,1.907134354114532471e-01
2.800000011920928955e-01,2.296085804700851440e-01
3.000000119209289551e-01,2.573307752609252930e-01
3.199999928474426270e-01,3.606368303298950195e-01
3.400000035762786865e-01,4.349547922611236572e-01
3.600000143051147461e-01,4.884190261363983154e-01
3.799999952316284180e-01,5.268808603286743164e-01
4.000000059604644775e-01,5.545503497123718262e-01
4.199999868869781494e-01,5.901953577995300293e-01
4.399999976158142090e-01,6.158530116081237793e-01
4.600000083446502686e-01,6.343218684196472168e-01
4.799999892711639404e-01,6.476159095764160156e-01
5.000000000000000000e-01,6.571852564811706543e-01
5.199999809265136719e-01,6.811234951019287109e-01
5.400000214576721191e-01,6.983520388603210449e-01
5.600000023841857910e-01,7.107517719268798828e-01
5.799999833106994629e-01,7.196761369705200195e-01
6.000000238418579102e-01,7.260991334915161133e-01
6.200000047683715820e-01,7.306005358695983887e-01
6.399999856948852539e-01,7.338349819183349609e-01
6.600000262260437012e-01,7.361587285995483398e-01
6.800000071525573730e-01,7.378283739089965820e-01
6.999999880790710449e-01,7.390279769897460938e-01
7.200000286102294922e-01,7.404094338417053223e-01
7.400000095367431641e-01,7.414122223854064941e-01
7.599999904632568359e-01,7.421334981918334961e-01
7.799999713897705078e-01,7.426522374153137207e-01
8.000000119209289551e-01,7.430256009101867676e-01
8.199999928474426270e-01,7.221083641052246094e-01
8.399999737739562988e-01,7.070534825325012207e-01
8.600000143051147461e-01,6.962177157402038574e-01
8.799999952316284180e-01,6.884188055992126465e-01
8.999999761581420898e-01,6.828057765960693359e-01
9.200000166893005371e-01,6.618504524230957031e-01
9.399999976158142090e-01,6.465112566947937012e-01
9.599999785423278809e-01,6.354964375495910645e-01
9.800000190734863281e-01,6.275869011878967285e-01
1.000000000000000000e+00,6.219071149826049805e-01
1.019999980926513672e+00,5.933631658554077148e-01
1.039999961853027344e+00,5.728142261505126953e-01
1.059999942779541016e+00,5.580208301544189453e-01
1.080000042915344238e+00,5.473710894584655762e-01
1.100000023841857910e+00,5.397042632102966309e-01
1.120000004768371582e+00,5.057588815689086914e-01
1.139999985694885254e+00,4.813256263732910156e-01
1.159999966621398926e+00,4.637389183044433594e-01
1.179999947547912598e+00,4.510805010795593262e-01
1.200000047683715820e+00,4.419690966606140137e-01
1.220000028610229492e+00,4.113990962505340576e-01
1.240000009536743164e+00,3.893995881080627441e-01
1.259999990463256836e+00,3.735679090023040771e-01
1.279999971389770508e+00,3.621748089790344238e-01
1.299999952316284180e+00,3.539756834506988525e-01
1.320000052452087402e+00,3.248479664325714111e-01
1.340000033378601074e+00,3.034824728965759277e-01
1.360000014305114746e+00,2.881044447422027588e-01
1.379999995231628418e+00,2.770359516143798828e-01
1.399999976158142090e+00,2.690692842006683350e-01
1.419999957084655762e+00,2.290575057268142700e-01
1.440000057220458984e+00,1.996935307979583740e-01
1.460000038146972656e+00,1.785772740840911865e-01
1.480000019073486328e+00,1.633921265602111816e-01
1.500000000000000000e+00,1.524720937013626099e-01
1.519999980926513672e+00,1.115124225616455078e-01
1.539999961853027344e+00,8.203177154064178467e-02
1.559999942779541016e+00,6.081308797001838684e-02
1.580000042915344238e+00,4.554094374179840088e-02
1.600000023841857910e+00,3.454884141683578491e-02
1.620000004768371582e+00,4.200118593871593475e-03
1.639999985694885254e+00,-1.763642765581607819e-02
1.659999966621398926e+00,-3.334828838706016541e-02
1.679999947547912598e+00,-4.465330019593238831e-02
1.700000047683715820e+00,-5.278749763965606689e-02
1.720000028610229492e+00,-1.038356125354766846e-01
1.740000009536743164e+00,-1.405746489763259888e-01
1.759999990463256836e+00,-1.670155227184295654e-01
1.779999971389770508e+00,-1.860448122024536133e-01
1.799999952316284180e+00,-1.997400373220443726e-01
1.820000052452087402e+00,-2.256133556365966797e-01
1.840000033378601074e+00,-2.444828152656555176e-01
1.860000014305114746e+00,-2.580431103706359863e-01
1.879999995231628418e+00,-2.677879929542541504e-01
1.899999976158142090e+00,-2.747909724712371826e-01
1.919999957084655762e+00,-3.188656568527221680e-01
1.940000057220458984e+00,-3.512594103813171387e-01
1.960000038146972656e+00,-3.745733797550201416e-01
1.980000019073486328e+00,-3.913526535034179688e-01
2.000000000000000000e+00,-4.034287333488464355e-01


==> data/ex_stiff/mlp/th0.00_T2.0_steps20_data_100_10_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,-8.510197997093200684e-01
2.000000029802322388e-01,7.093822360038757324e-01
3.000000119209289551e-01,6.263363361358642578e-02
4.000000059604644775e-01,9.864459633827209473e-01
5.000000000000000000e-01,4.872646927833557129e-01
6.000000238418579102e-01,9.057672023773193359e-01
6.999999880790710449e-01,6.361042261123657227e-01
8.000000119209289551e-01,8.107180595397949219e-01
8.999999761581420898e-01,5.774523019790649414e-01
1.000000000000000000e+00,6.269395947456359863e-01
1.100000023841857910e+00,4.517931938171386719e-01
1.200000047683715820e+00,3.973442018032073975e-01
1.299999952316284180e+00,2.917302846908569336e-01
1.399999976158142090e+00,2.210617661476135254e-01
1.500000000000000000e+00,2.662040889263153076e-01
1.600000023841857910e+00,-1.597135961055755615e-01
1.700000047683715820e+00,-1.853846013545989990e-02
1.799999952316284180e+00,-3.732138872146606445e-01
1.899999976158142090e+00,-2.406040430068969727e-01
2.000000000000000000e+00,-3.263459801673889160e-01


==> data/ex_stiff/mlp/th0.00_T2.0_steps20_data_100_2_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,2.828024327754974365e-02
3.999999910593032837e-02,4.781990498304367065e-02
5.999999865889549255e-02,6.132042407989501953e-02
7.999999821186065674e-02,7.064832001924514771e-02
1.000000014901161194e-01,7.709322124719619751e-02
1.199999973177909851e-01,8.189722150564193726e-02
1.400000005960464478e-01,8.521696180105209351e-02
1.599999964237213135e-01,8.751101791858673096e-02
1.800000071525573730e-01,8.909630775451660156e-02
2.000000029802322388e-01,9.019179642200469971e-02
2.199999988079071045e-01,9.879354387521743774e-02
2.399999946355819702e-01,1.047653555870056152e-01
2.599999904632568359e-01,1.089113205671310425e-01
2.800000011920928955e-01,1.117896959185600281e-01
3.000000119209289551e-01,1.137880086898803711e-01
3.199999928474426270e-01,1.303570121526718140e-01
3.400000035762786865e-01,1.419777423143386841e-01
3.600000143051147461e-01,1.501276493072509766e-01
3.799999952316284180e-01,1.558423340320587158e-01
4.000000059604644775e-01,1.598493456840515137e-01
4.199999868869781494e-01,1.661496758460998535e-01
4.399999976158142090e-01,1.705898046493530273e-01
4.600000083446502686e-01,1.737188994884490967e-01
4.799999892711639404e-01,1.759240329265594482e-01
5.000000000000000000e-01,1.774780750274658203e-01
5.199999809265136719e-01,1.909806430339813232e-01
5.400000214576721191e-01,2.005043029785156250e-01
5.600000023841857910e-01,2.072214782238006592e-01
5.799999833106994629e-01,2.119592726230621338e-01
6.000000238418579102e-01,2.153008729219436646e-01
6.200000047683715820e-01,2.139075696468353271e-01
6.399999856948852539e-01,2.129286825656890869e-01
6.600000262260437012e-01,2.122409194707870483e-01
6.800000071525573730e-01,2.117577642202377319e-01
6.999999880790710449e-01,2.114182859659194946e-01
7.200000286102294922e-01,1.799798756837844849e-01
7.400000095367431641e-01,1.576422750949859619e-01
7.599999904632568359e-01,1.421458125114440918e-01
7.799999713897705078e-01,1.313953548669815063e-01
8.000000119209289551e-01,1.239373013377189636e-01
8.199999928474426270e-01,1.268450319766998291e-01
8.399999737739562988e-01,1.288689523935317993e-01
8.600000143051147461e-01,1.302777826786041260e-01
8.799999952316284180e-01,1.312583535909652710e-01
8.999999761581420898e-01,1.319408118724822998e-01
9.200000166893005371e-01,1.793198883533477783e-01
9.399999976158142090e-01,2.135658711194992065e-01
9.599999785423278809e-01,2.377406805753707886e-01
9.800000190734863281e-01,2.548061311244964600e-01
1.000000000000000000e+00,2.668527960777282715e-01
1.019999980926513672e+00,2.825622260570526123e-01
1.039999961853027344e+00,2.936517596244812012e-01
1.059999942779541016e+00,3.014802634716033936e-01
1.080000042915344238e+00,3.070065975189208984e-01
1.100000023841857910e+00,3.109078705310821533e-01
1.120000004768371582e+00,3.138671219348907471e-01
1.139999985694885254e+00,3.159501254558563232e-01
1.159999966621398926e+00,3.174163997173309326e-01
1.179999947547912598e+00,3.184484541416168213e-01
1.200000047683715820e+00,3.191749155521392822e-01
1.220000028610229492e+00,3.134279549121856689e-01
1.240000009536743164e+00,3.093709349632263184e-01
1.259999990463256836e+00,3.065068721771240234e-01
1.279999971389770508e+00,3.044850528240203857e-01
1.299999952316284180e+00,3.030575811862945557e-01
1.320000052452087402e+00,2.731496691703796387e-01
1.340000033378601074e+00,2.515840828418731689e-01
1.360000014305114746e+00,2.363889962434768677e-01
1.379999995231628418e+00,2.256825268268585205e-01
1.399999976158142090e+00,2.181389033794403076e-01
1.419999957084655762e+00,1.956494599580764771e-01
1.440000057220458984e+00,1.794858127832412720e-01
1.460000038146972656e+00,1.680792123079299927e-01
1.480000019073486328e+00,1.600295752286911011e-01
1.500000000000000000e+00,1.543489247560501099e-01
1.519999980926513672e+00,1.102275028824806213e-01
1.539999961853027344e+00,7.911266386508941650e-02
1.559999942779541016e+00,5.717014148831367493e-02
1.580000042915344238e+00,4.169607535004615784e-02
1.600000023841857910e+00,3.078360296785831451e-02
1.620000004768371582e+00,-7.845719344913959503e-03
1.639999985694885254e+00,-3.509904816746711731e-02
1.659999966621398926e+00,-5.432650074362754822e-02
1.679999947547912598e+00,-6.789164245128631592e-02
1.700000047683715820e+00,-7.746194303035736084e-02
1.720000028610229492e+00,-1.364866048097610474e-01
1.740000009536743164e+00,-1.780854761600494385e-01
1.759999990463256836e+00,-2.074031084775924683e-01
1.779999971389770508e+00,-2.280652970075607300e-01
1.799999952316284180e+00,-2.426274269819259644e-01
1.820000052452087402e+00,-2.772816419601440430e-01
1.840000033378601074e+00,-3.020422756671905518e-01
1.860000014305114746e+00,-3.194372057914733887e-01
1.879999995231628418e+00,-3.316574096679687500e-01
1.899999976158142090e+00,-3.402422964572906494e-01
1.919999957084655762e+00,-3.629910647869110107e-01
1.940000057220458984e+00,-3.793416023254394531e-01
1.960000038146972656e+00,-3.908883929252624512e-01
1.980000019073486328e+00,-3.990429043769836426e-01
2.000000000000000000e+00,-4.048017263412475586e-01


==> data/ex_stiff/mlp/th0.00_T2.0_steps20_data_100_2_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,1.685236990451812744e-01
2.000000029802322388e-01,2.880451083183288574e-02
3.000000119209289551e-01,1.915479302406311035e-01
4.000000059604644775e-01,1.521113216876983643e-01
5.000000000000000000e-01,2.028070539236068726e-01
6.000000238418579102e-01,2.384519279003143311e-01
6.999999880790710449e-01,1.894920021295547485e-01
8.000000119209289551e-01,2.266480326652526855e-01
8.999999761581420898e-01,5.851164460182189941e-02
1.000000000000000000e+00,4.702110886573791504e-01
1.100000023841857910e+00,2.100436687469482422e-01
1.200000047683715820e+00,4.039801955223083496e-01
1.299999952316284180e+00,2.229375690221786499e-01
1.399999976158142090e+00,1.831763535737991333e-01
1.500000000000000000e+00,2.127799838781356812e-01
1.600000023841857910e+00,-1.493614464998245239e-01
1.700000047683715820e+00,-6.424274295568466187e-02
1.799999952316284180e+00,-4.358241558074951172e-01
1.899999976158142090e+00,-3.033431768417358398e-01
2.000000000000000000e+00,-4.039215445518493652e-01


==> data/ex_stiff/mlp/th0.00_T2.0_steps20_data_100_4_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,1.994343996047973633e-01
3.999999910593032837e-02,3.427900671958923340e-01
5.999999865889549255e-02,4.458357989788055420e-01
7.999999821186065674e-02,5.199059844017028809e-01
1.000000014901161194e-01,5.731485486030578613e-01
1.199999973177909851e-01,6.109142303466796875e-01
1.400000005960464478e-01,6.380609869956970215e-01
1.599999964237213135e-01,6.575745344161987305e-01
1.800000071525573730e-01,6.716012358665466309e-01
2.000000029802322388e-01,6.816838979721069336e-01
2.199999988079071045e-01,6.901137232780456543e-01
2.399999946355819702e-01,6.961730122566223145e-01
2.599999904632568359e-01,7.005282640457153320e-01
2.800000011920928955e-01,7.036583423614501953e-01
3.000000119209289551e-01,7.059084773063659668e-01
3.199999928474426270e-01,7.073084712028503418e-01
3.400000035762786865e-01,7.083150148391723633e-01
3.600000143051147461e-01,7.090383768081665039e-01
3.799999952316284180e-01,7.095586061477661133e-01
4.000000059604644775e-01,7.099322676658630371e-01
4.199999868869781494e-01,7.196531295776367188e-01
4.399999976158142090e-01,7.266407608985900879e-01
4.600000083446502686e-01,7.316635251045227051e-01
4.799999892711639404e-01,7.352738976478576660e-01
5.000000000000000000e-01,7.378690838813781738e-01
5.199999809265136719e-01,7.384725213050842285e-01
5.400000214576721191e-01,7.389062047004699707e-01
5.600000023841857910e-01,7.392181158065795898e-01
5.799999833106994629e-01,7.394424080848693848e-01
6.000000238418579102e-01,7.396035790443420410e-01
6.200000047683715820e-01,7.290667295455932617e-01
6.399999856948852539e-01,7.214922904968261719e-01
6.600000262260437012e-01,7.160475254058837891e-01
6.800000071525573730e-01,7.121336460113525391e-01
6.999999880790710449e-01,7.093203067779541016e-01
7.200000286102294922e-01,6.942291259765625000e-01
7.400000095367431641e-01,6.831564903259277344e-01
7.599999904632568359e-01,6.751967668533325195e-01
7.799999713897705078e-01,6.694753766059875488e-01
8.000000119209289551e-01,6.653625965118408203e-01
8.199999928474426270e-01,6.467389464378356934e-01
8.399999737739562988e-01,6.333543062210083008e-01
8.600000143051147461e-01,6.237350106239318848e-01
8.799999952316284180e-01,6.168219447135925293e-01
8.999999761581420898e-01,6.118536591529846191e-01
9.200000166893005371e-01,5.915763974189758301e-01
9.399999976158142090e-01,5.767208933830261230e-01
9.599999785423278809e-01,5.660483837127685547e-01
9.800000190734863281e-01,5.583810210227966309e-01
1.000000000000000000e+00,5.528723597526550293e-01
1.019999980926513672e+00,5.256005525588989258e-01
1.039999961853027344e+00,5.060033798217773438e-01
1.059999942779541016e+00,4.919208884239196777e-01
1.080000042915344238e+00,4.818015396595001221e-01
1.100000023841857910e+00,4.745298027992248535e-01
1.120000004768371582e+00,4.537232220172882080e-01
1.139999985694885254e+00,4.387713670730590820e-01
1.159999966621398926e+00,4.280268251895904541e-01
1.179999947547912598e+00,4.203058183193206787e-01
1.200000047683715820e+00,4.147574603557586670e-01
1.220000028610229492e+00,3.851715028285980225e-01
1.240000009536743164e+00,3.639147579669952393e-01
1.259999990463256836e+00,3.486423194408416748e-01
1.279999971389770508e+00,3.376693129539489746e-01
1.299999952316284180e+00,3.297854661941528320e-01
1.320000052452087402e+00,2.969094216823577881e-01
1.340000033378601074e+00,2.728213965892791748e-01
1.360000014305114746e+00,2.555157542228698730e-01
1.379999995231628418e+00,2.430827319622039795e-01
1.399999976158142090e+00,2.341503947973251343e-01
1.419999957084655762e+00,2.006679624319076538e-01
1.440000057220458984e+00,1.761512905359268188e-01
1.460000038146972656e+00,1.585408449172973633e-01
1.480000019073486328e+00,1.458911299705505371e-01
1.500000000000000000e+00,1.368048191070556641e-01
1.519999980926513672e+00,8.883350342512130737e-02
1.539999961853027344e+00,5.439125001430511475e-02
1.559999942779541016e+00,2.966254204511642456e-02
1.580000042915344238e+00,1.190791744738817215e-02
1.600000023841857910e+00,-8.394792675971984863e-04
1.620000004768371582e+00,-2.986860089004039764e-02
1.639999985694885254e+00,-5.072392150759696960e-02
1.659999966621398926e+00,-6.570695340633392334e-02
1.679999947547912598e+00,-7.647114247083663940e-02
1.700000047683715820e+00,-8.420446515083312988e-02
1.720000028610229492e+00,-1.143773049116134644e-01
1.740000009536743164e+00,-1.360445320606231689e-01
1.759999990463256836e+00,-1.516038179397583008e-01
1.779999971389770508e+00,-1.627769917249679565e-01
1.799999952316284180e+00,-1.708004176616668701e-01
1.820000052452087402e+00,-2.066717892885208130e-01
1.840000033378601074e+00,-2.329714447259902954e-01
1.860000014305114746e+00,-2.518732249736785889e-01
1.879999995231628418e+00,-2.654580771923065186e-01
1.899999976158142090e+00,-2.752215266227722168e-01
1.919999957084655762e+00,-3.142033517360687256e-01
1.940000057220458984e+00,-3.427420556545257568e-01
1.960000038146972656e+00,-3.632325232028961182e-01
1.980000019073486328e+00,-3.779444992542266846e-01
2.000000000000000000e+00,-3.885075449943542480e-01


==> data/ex_stiff/mlp/th0.00_T2.0_steps20_data_100_4_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,1.166967988014221191e+00
2.000000029802322388e-01,4.109371304512023926e-01
3.000000119209289551e-01,9.057996273040771484e-01
4.000000059604644775e-01,5.851072669029235840e-01
5.000000000000000000e-01,8.473575115203857422e-01
6.000000238418579102e-01,6.707630753517150879e-01
6.999999880790710449e-01,7.223595380783081055e-01
8.000000119209289551e-01,6.890745162963867188e-01
8.999999761581420898e-01,5.410562753677368164e-01
1.000000000000000000e+00,5.373668074607849121e-01
1.100000023841857910e+00,4.033019542694091797e-01
1.200000047683715820e+00,3.988329470157623291e-01
1.299999952316284180e+00,2.519150376319885254e-01
1.399999976158142090e+00,1.850807666778564453e-01
1.500000000000000000e+00,2.283851653337478638e-01
1.600000023841857910e+00,-2.036746591329574585e-01
1.700000047683715820e+00,-3.930550813674926758e-02
1.799999952316284180e+00,-2.900329232215881348e-01
1.899999976158142090e+00,-3.067153096199035645e-01
2.000000000000000000e+00,-2.959374487400054932e-01


==> data/ex_stiff/mlp/th0.50_T2.0_steps20_data_100_10_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,2.697819471359252930e-01
3.999999910593032837e-02,4.615700840950012207e-01
5.999999865889549255e-02,5.979124903678894043e-01
7.999999821186065674e-02,6.948382854461669922e-01
1.000000014901161194e-01,7.637426853179931641e-01
1.199999973177909851e-01,8.125169277191162109e-01
1.400000005960464478e-01,8.471885323524475098e-01
1.599999964237213135e-01,8.718348741531372070e-01
1.800000071525573730e-01,8.893546462059020996e-01
2.000000029802322388e-01,9.018085598945617676e-01
2.199999988079071045e-01,9.090407490730285645e-01
2.399999946355819702e-01,9.141811132431030273e-01
2.599999904632568359e-01,9.178344607353210449e-01
2.800000011920928955e-01,9.204309582710266113e-01
3.000000119209289551e-01,9.222764372825622559e-01
3.199999928474426270e-01,9.191446900367736816e-01
3.400000035762786865e-01,9.169202446937561035e-01
3.600000143051147461e-01,9.153401255607604980e-01
3.799999952316284180e-01,9.142180085182189941e-01
4.000000059604644775e-01,9.134209156036376953e-01
4.199999868869781494e-01,9.078528285026550293e-01
4.399999976158142090e-01,9.039009809494018555e-01
4.600000083446502686e-01,9.010961651802062988e-01
4.799999892711639404e-01,8.991054296493530273e-01
5.000000000000000000e-01,8.976925611495971680e-01
5.199999809265136719e-01,8.864360451698303223e-01
5.400000214576721191e-01,8.784620761871337891e-01
5.600000023841857910e-01,8.728134036064147949e-01
5.799999833106994629e-01,8.688122034072875977e-01
6.000000238418579102e-01,8.659777045249938965e-01
6.200000047683715820e-01,8.536136746406555176e-01
6.399999856948852539e-01,8.448734283447265625e-01
6.600000262260437012e-01,8.386951684951782227e-01
6.800000071525573730e-01,8.343276381492614746e-01
6.999999880790710449e-01,8.312401771545410156e-01
7.200000286102294922e-01,8.062931895256042480e-01
7.400000095367431641e-01,7.883457541465759277e-01
7.599999904632568359e-01,7.757127881050109863e-01
7.799999713897705078e-01,7.668206691741943359e-01
8.000000119209289551e-01,7.605617046356201172e-01
8.199999928474426270e-01,7.337899208068847656e-01
8.399999737739562988e-01,7.149963378906250000e-01
8.600000143051147461e-01,7.018035650253295898e-01
8.799999952316284180e-01,6.925423145294189453e-01
8.999999761581420898e-01,6.860408782958984375e-01
9.200000166893005371e-01,6.581286191940307617e-01
9.399999976158142090e-01,6.382320523262023926e-01
9.599999785423278809e-01,6.243316531181335449e-01
9.800000190734863281e-01,6.146208643913269043e-01
1.000000000000000000e+00,6.078366041183471680e-01
1.019999980926513672e+00,5.771885514259338379e-01
1.039999961853027344e+00,5.558987855911254883e-01
1.059999942779541016e+00,5.411098003387451172e-01
1.080000042915344238e+00,5.308364033699035645e-01
1.100000023841857910e+00,5.236999392509460449e-01
1.120000004768371582e+00,4.925234019756317139e-01
1.139999985694885254e+00,4.709919691085815430e-01
1.159999966621398926e+00,4.561217129230499268e-01
1.179999947547912598e+00,4.458519518375396729e-01
1.200000047683715820e+00,4.387593865394592285e-01
1.220000028610229492e+00,4.053793251514434814e-01
1.240000009536743164e+00,3.824776709079742432e-01
1.259999990463256836e+00,3.667649626731872559e-01
1.279999971389770508e+00,3.559846580028533936e-01
1.299999952316284180e+00,3.485883772373199463e-01
1.320000052452087402e+00,3.145024478435516357e-01
1.340000033378601074e+00,2.908040583133697510e-01
1.360000014305114746e+00,2.746656537055969238e-01
1.379999995231628418e+00,2.636756002902984619e-01
1.399999976158142090e+00,2.561913132667541504e-01
1.419999957084655762e+00,2.153174132108688354e-01
1.440000057220458984e+00,1.871160566806793213e-01
1.460000038146972656e+00,1.680699586868286133e-01
1.480000019073486328e+00,1.552070081233978271e-01
1.500000000000000000e+00,1.465198397636413574e-01
1.519999980926513672e+00,1.107230111956596375e-01
1.539999961853027344e+00,8.669447153806686401e-02
1.559999942779541016e+00,7.056538015604019165e-02
1.580000042915344238e+00,5.973877012729644775e-02
1.600000023841857910e+00,5.247141793370246887e-02
1.620000004768371582e+00,7.226341404020786285e-03
1.639999985694885254e+00,-2.313598617911338806e-02
1.659999966621398926e+00,-4.351102933287620544e-02
1.679999947547912598e+00,-5.718398466706275940e-02
1.700000047683715820e+00,-6.635941565036773682e-02
1.720000028610229492e+00,-9.890946000814437866e-02
1.740000009536743164e+00,-1.209203526377677917e-01
1.759999990463256836e+00,-1.358044147491455078e-01
1.779999971389770508e+00,-1.458692401647567749e-01
1.799999952316284180e+00,-1.526752561330795288e-01
1.820000052452087402e+00,-1.884613335132598877e-01
1.840000033378601074e+00,-2.134161442518234253e-01
1.860000014305114746e+00,-2.304535359144210815e-01
1.879999995231628418e+00,-2.420854866504669189e-01
1.899999976158142090e+00,-2.500270009040832520e-01
1.919999957084655762e+00,-2.933810055255889893e-01
1.940000057220458984e+00,-3.239204287528991699e-01
1.960000038146972656e+00,-3.449828624725341797e-01
1.980000019073486328e+00,-3.595092892646789551e-01
2.000000000000000000e+00,-3.695279359817504883e-01


==> data/ex_stiff/mlp/th0.50_T2.0_steps20_data_100_10_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,8.576005101203918457e-01
2.000000029802322388e-01,9.263734221458435059e-01
3.000000119209289551e-01,9.271171092987060547e-01
4.000000059604644775e-01,9.127143621444702148e-01
5.000000000000000000e-01,8.956906795501708984e-01
6.000000238418579102e-01,8.618686199188232422e-01
6.999999880790710449e-01,8.265685439109802246e-01
8.000000119209289551e-01,7.510856986045837402e-01
8.999999761581420898e-01,6.757889986038208008e-01
1.000000000000000000e+00,5.968210697174072266e-01
1.100000023841857910e+00,5.117960572242736816e-01
1.200000047683715820e+00,4.265342354774475098e-01
1.299999952316284180e+00,3.354174196720123291e-01
1.399999976158142090e+00,2.423149049282073975e-01
1.500000000000000000e+00,1.297473013401031494e-01
1.600000023841857910e+00,3.797581791877746582e-02
1.700000047683715820e+00,-8.466214686632156372e-02
1.799999952316284180e+00,-1.658187806606292725e-01
1.899999976158142090e+00,-2.645456194877624512e-01
2.000000000000000000e+00,-3.868621289730072021e-01


==> data/ex_stiff/mlp/th0.50_T2.0_steps20_data_100_2_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,1.404272019863128662e-01
3.999999910593032837e-02,2.373955547809600830e-01
5.999999865889549255e-02,3.043545484542846680e-01
7.999999821186065674e-02,3.505913019180297852e-01
1.000000014901161194e-01,3.825188279151916504e-01
1.199999973177909851e-01,4.048481583595275879e-01
1.400000005960464478e-01,4.202682971954345703e-01
1.599999964237213135e-01,4.309169948101043701e-01
1.800000071525573730e-01,4.382708370685577393e-01
2.000000029802322388e-01,4.433491230010986328e-01
2.199999988079071045e-01,4.482575953006744385e-01
2.399999946355819702e-01,4.516487717628479004e-01
2.599999904632568359e-01,4.539914727210998535e-01
2.800000011920928955e-01,4.556099772453308105e-01
3.000000119209289551e-01,4.567281305789947510e-01
3.199999928474426270e-01,4.598631858825683594e-01
3.400000035762786865e-01,4.620309770107269287e-01
3.600000143051147461e-01,4.635300636291503906e-01
3.799999952316284180e-01,4.645666778087615967e-01
4.000000059604644775e-01,4.652834534645080566e-01
4.199999868869781494e-01,4.689225554466247559e-01
4.399999976158142090e-01,4.714427590370178223e-01
4.600000083446502686e-01,4.731878936290740967e-01
4.799999892711639404e-01,4.743963479995727539e-01
5.000000000000000000e-01,4.752330482006072998e-01
5.199999809265136719e-01,4.798202216625213623e-01
5.400000214576721191e-01,4.830020368099212646e-01
5.600000023841857910e-01,4.852089285850524902e-01
5.799999833106994629e-01,4.867396354675292969e-01
6.000000238418579102e-01,4.878014326095581055e-01
6.200000047683715820e-01,4.928734898567199707e-01
6.399999856948852539e-01,4.963979125022888184e-01
6.600000262260437012e-01,4.988469183444976807e-01
6.800000071525573730e-01,5.005487799644470215e-01
6.999999880790710449e-01,5.017313361167907715e-01
7.200000286102294922e-01,5.061594247817993164e-01
7.400000095367431641e-01,5.093027949333190918e-01
7.599999904632568359e-01,5.114908218383789062e-01
7.799999713897705078e-01,5.130136609077453613e-01
8.000000119209289551e-01,5.140734314918518066e-01
8.199999928474426270e-01,5.178170204162597656e-01
8.399999737739562988e-01,5.204277634620666504e-01
8.600000143051147461e-01,5.222481489181518555e-01
8.799999952316284180e-01,5.235177874565124512e-01
8.999999761581420898e-01,5.244031548500061035e-01
9.200000166893005371e-01,5.260491371154785156e-01
9.399999976158142090e-01,5.272158980369567871e-01
9.599999785423278809e-01,5.280306935310363770e-01
9.800000190734863281e-01,5.285996794700622559e-01
1.000000000000000000e+00,5.289968848228454590e-01
1.019999980926513672e+00,5.201373100280761719e-01
1.039999961853027344e+00,5.139589309692382812e-01
1.059999942779541016e+00,5.096504688262939453e-01
1.080000042915344238e+00,5.066459774971008301e-01
1.100000023841857910e+00,5.045506954193115234e-01
1.120000004768371582e+00,4.808454513549804688e-01
1.139999985694885254e+00,4.643985331058502197e-01
1.159999966621398926e+00,4.529876112937927246e-01
1.179999947547912598e+00,4.450706839561462402e-01
1.200000047683715820e+00,4.395777881145477295e-01
1.220000028610229492e+00,4.094019830226898193e-01
1.240000009536743164e+00,3.885768055915832520e-01
1.259999990463256836e+00,3.742047846317291260e-01
1.279999971389770508e+00,3.642861247062683105e-01
1.299999952316284180e+00,3.574410378932952881e-01
1.320000052452087402e+00,3.243915736675262451e-01
1.340000033378601074e+00,3.012787103652954102e-01
1.360000014305114746e+00,2.854478657245635986e-01
1.379999995231628418e+00,2.746047377586364746e-01
1.399999976158142090e+00,2.671779692173004150e-01
1.419999957084655762e+00,2.323988676071166992e-01
1.440000057220458984e+00,2.082751691341400146e-01
1.460000038146972656e+00,1.918869465589523315e-01
1.480000019073486328e+00,1.807537078857421875e-01
1.500000000000000000e+00,1.731904447078704834e-01
1.519999980926513672e+00,1.226814091205596924e-01
1.539999961853027344e+00,8.885461837053298950e-02
1.559999942779541016e+00,6.620024144649505615e-02
1.580000042915344238e+00,5.102822929620742798e-02
1.600000023841857910e+00,4.086726531386375427e-02
1.620000004768371582e+00,3.755859797820448875e-03
1.639999985694885254e+00,-2.122247405350208282e-02
1.659999966621398926e+00,-3.803447633981704712e-02
1.679999947547912598e+00,-4.935002326965332031e-02
1.700000047683715820e+00,-5.696609988808631897e-02
1.720000028610229492e+00,-8.831214159727096558e-02
1.740000009536743164e+00,-1.095627993345260620e-01
1.759999990463256836e+00,-1.239694580435752869e-01
1.779999971389770508e+00,-1.337362974882125854e-01
1.799999952316284180e+00,-1.403575837612152100e-01
1.820000052452087402e+00,-1.699896901845932007e-01
1.840000033378601074e+00,-1.906422972679138184e-01
1.860000014305114746e+00,-2.047429233789443970e-01
1.879999995231628418e+00,-2.143701612949371338e-01
1.899999976158142090e+00,-2.209431529045104980e-01
1.919999957084655762e+00,-2.761400043964385986e-01
1.940000057220458984e+00,-3.152567446231842041e-01
1.960000038146972656e+00,-3.423708677291870117e-01
1.980000019073486328e+00,-3.611653745174407959e-01
2.000000000000000000e+00,-3.741929531097412109e-01


==> data/ex_stiff/mlp/th0.50_T2.0_steps20_data_100_2_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,4.354269504547119141e-01
2.000000029802322388e-01,4.539029598236083984e-01
3.000000119209289551e-01,4.590087532997131348e-01
4.000000059604644775e-01,4.665567874908447266e-01
5.000000000000000000e-01,4.766505658626556396e-01
6.000000238418579102e-01,4.895756244659423828e-01
6.999999880790710449e-01,5.036982297897338867e-01
8.000000119209289551e-01,5.158450603485107422e-01
8.999999761581420898e-01,5.258731245994567871e-01
1.000000000000000000e+00,5.296913385391235352e-01
1.100000023841857910e+00,5.013347864151000977e-01
1.200000047683715820e+00,4.306047558784484863e-01
1.299999952316284180e+00,3.456995487213134766e-01
1.399999976158142090e+00,2.538343966007232666e-01
1.500000000000000000e+00,1.589966416358947754e-01
1.600000023841857910e+00,2.040050923824310303e-02
1.700000047683715820e+00,-7.198380678892135620e-02
1.799999952316284180e+00,-1.529561281204223633e-01
1.899999976158142090e+00,-2.330015450716018677e-01
2.000000000000000000e+00,-3.958525657653808594e-01


==> data/ex_stiff/mlp/th0.50_T2.0_steps20_data_100_4_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,2.435291409492492676e-01
3.999999910593032837e-02,4.167269766330718994e-01
5.999999865889549255e-02,5.399052500724792480e-01
7.999999821186065674e-02,6.275096535682678223e-01
1.000000014901161194e-01,6.898136734962463379e-01
1.199999973177909851e-01,7.341070771217346191e-01
1.400000005960464478e-01,7.656081318855285645e-01
1.599999964237213135e-01,7.880116105079650879e-01
1.800000071525573730e-01,8.039447665214538574e-01
2.000000029802322388e-01,8.152763247489929199e-01
2.199999988079071045e-01,8.233126997947692871e-01
2.399999946355819702e-01,8.290280699729919434e-01
2.599999904632568359e-01,8.330928087234497070e-01
2.800000011920928955e-01,8.359836935997009277e-01
3.000000119209289551e-01,8.380396962165832520e-01
3.199999928474426270e-01,8.393856883049011230e-01
3.400000035762786865e-01,8.403431773185729980e-01
3.600000143051147461e-01,8.410239815711975098e-01
3.799999952316284180e-01,8.415082097053527832e-01
4.000000059604644775e-01,8.418524861335754395e-01
4.199999868869781494e-01,8.414878845214843750e-01
4.399999976158142090e-01,8.412286639213562012e-01
4.600000083446502686e-01,8.410442471504211426e-01
4.799999892711639404e-01,8.409131765365600586e-01
5.000000000000000000e-01,8.408198952674865723e-01
5.199999809265136719e-01,8.355997800827026367e-01
5.400000214576721191e-01,8.318878412246704102e-01
5.600000023841857910e-01,8.292484283447265625e-01
5.799999833106994629e-01,8.273716568946838379e-01
6.000000238418579102e-01,8.260372877120971680e-01
6.200000047683715820e-01,8.156011700630187988e-01
6.399999856948852539e-01,8.081836104393005371e-01
6.600000262260437012e-01,8.029111623764038086e-01
6.800000071525573730e-01,7.991637587547302246e-01
6.999999880790710449e-01,7.965002655982971191e-01
7.200000286102294922e-01,7.836311459541320801e-01
7.400000095367431641e-01,7.743036150932312012e-01
7.599999904632568359e-01,7.676793336868286133e-01
7.799999713897705078e-01,7.629747986793518066e-01
8.000000119209289551e-01,7.596338391304016113e-01
8.199999928474426270e-01,7.355894446372985840e-01
8.399999737739562988e-01,7.185599803924560547e-01
8.600000143051147461e-01,7.064986824989318848e-01
8.799999952316284180e-01,6.979565024375915527e-01
8.999999761581420898e-01,6.919063329696655273e-01
9.200000166893005371e-01,6.697081923484802246e-01
9.399999976158142090e-01,6.537001132965087891e-01
9.599999785423278809e-01,6.423769593238830566e-01
9.800000190734863281e-01,6.343675851821899414e-01
1.000000000000000000e+00,6.287022233009338379e-01
1.019999980926513672e+00,5.992099046707153320e-01
1.039999961853027344e+00,5.784184336662292480e-01
1.059999942779541016e+00,5.637607574462890625e-01
1.080000042915344238e+00,5.534272193908691406e-01
1.100000023841857910e+00,5.461421608924865723e-01
1.120000004768371582e+00,5.206998586654663086e-01
1.139999985694885254e+00,5.027758479118347168e-01
1.159999966621398926e+00,4.901482164859771729e-01
1.179999947547912598e+00,4.812520444393157959e-01
1.200000047683715820e+00,4.749846160411834717e-01
1.220000028610229492e+00,4.537031352519989014e-01
1.240000009536743164e+00,4.387862980365753174e-01
1.259999990463256836e+00,4.283306300640106201e-01
1.279999971389770508e+00,4.210019707679748535e-01
1.299999952316284180e+00,4.158651232719421387e-01
1.320000052452087402e+00,3.632440865039825439e-01
1.340000033378601074e+00,3.256921172142028809e-01
1.360000014305114746e+00,2.994872629642486572e-01
1.379999995231628418e+00,2.812006771564483643e-01
1.399999976158142090e+00,2.684397399425506592e-01
1.419999957084655762e+00,2.298327088356018066e-01
1.440000057220458984e+00,2.025196105241775513e-01
1.460000038146972656e+00,1.835521906614303589e-01
1.480000019073486328e+00,1.703804582357406616e-01
1.500000000000000000e+00,1.612334996461868286e-01
1.519999980926513672e+00,9.916761517524719238e-02
1.539999961853027344e+00,5.629511550068855286e-02
1.559999942779541016e+00,2.716990001499652863e-02
1.580000042915344238e+00,7.403944153338670731e-03
1.600000023841857910e+00,-6.010313518345355988e-03
1.620000004768371582e+00,-2.662977203726768494e-02
1.639999985694885254e+00,-4.056319221854209900e-02
1.659999966621398926e+00,-4.997857660055160522e-02
1.679999947547912598e+00,-5.634093284606933594e-02
1.700000047683715820e+00,-6.063470244407653809e-02
1.720000028610229492e+00,-9.620574116706848145e-02
1.740000009536743164e+00,-1.205052062869071960e-01
1.759999990463256836e+00,-1.371047049760818481e-01
1.779999971389770508e+00,-1.484442800283432007e-01
1.799999952316284180e+00,-1.561905890703201294e-01
1.820000052452087402e+00,-1.897549629211425781e-01
1.840000033378601074e+00,-2.133220583200454712e-01
1.860000014305114746e+00,-2.295356243848800659e-01
1.879999995231628418e+00,-2.406901419162750244e-01
1.899999976158142090e+00,-2.483641505241394043e-01
1.919999957084655762e+00,-2.954280674457550049e-01
1.940000057220458984e+00,-3.290107250213623047e-01
1.960000038146972656e+00,-3.524683117866516113e-01
1.980000019073486328e+00,-3.688535690307617188e-01
2.000000000000000000e+00,-3.802986741065979004e-01


==> data/ex_stiff/mlp/th0.50_T2.0_steps20_data_100_4_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,7.744329571723937988e-01
2.000000029802322388e-01,8.375715613365173340e-01
3.000000119209289551e-01,8.426511883735656738e-01
4.000000059604644775e-01,8.427345156669616699e-01
5.000000000000000000e-01,8.407649993896484375e-01
6.000000238418579102e-01,8.242179751396179199e-01
6.999999880790710449e-01,7.927207946777343750e-01
8.000000119209289551e-01,7.547294497489929199e-01
8.999999761581420898e-01,6.830790638923645020e-01
1.000000000000000000e+00,6.200303435325622559e-01
1.100000023841857910e+00,5.350338220596313477e-01
1.200000047683715820e+00,4.651442766189575195e-01
1.299999952316284180e+00,4.075591266155242920e-01
1.399999976158142090e+00,2.481965273618698120e-01
1.500000000000000000e+00,1.456228494644165039e-01
1.600000023841857910e+00,-3.092899918556213379e-02
1.700000047683715820e+00,-6.925806403160095215e-02
1.799999952316284180e+00,-1.701703518629074097e-01
1.899999976158142090e+00,-2.619122862815856934e-01
2.000000000000000000e+00,-3.986910581588745117e-01


==> data/ex_stiff/mlp/th1.00_T2.0_steps20_data_100_10_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,2.861656546592712402e-01
3.999999910593032837e-02,4.880752861499786377e-01
5.999999865889549255e-02,6.305366754531860352e-01
7.999999821186065674e-02,7.310526371002197266e-01
1.000000014901161194e-01,8.019735217094421387e-01
1.199999973177909851e-01,8.512603044509887695e-01
1.400000005960464478e-01,8.860352635383605957e-01
1.599999964237213135e-01,9.105714559555053711e-01
1.800000071525573730e-01,9.278832674026489258e-01
2.000000029802322388e-01,9.400976896286010742e-01
2.199999988079071045e-01,9.453732371330261230e-01
2.399999946355819702e-01,9.490955471992492676e-01
2.599999904632568359e-01,9.517220854759216309e-01
2.800000011920928955e-01,9.535752534866333008e-01
3.000000119209289551e-01,9.548828005790710449e-01
3.199999928474426270e-01,9.496009945869445801e-01
3.400000035762786865e-01,9.458740949630737305e-01
3.600000143051147461e-01,9.432443380355834961e-01
3.799999952316284180e-01,9.413886666297912598e-01
4.000000059604644775e-01,9.400792121887207031e-01
4.199999868869781494e-01,9.274511337280273438e-01
4.399999976158142090e-01,9.185405969619750977e-01
4.600000083446502686e-01,9.122534394264221191e-01
4.799999892711639404e-01,9.078169465065002441e-01
5.000000000000000000e-01,9.046865701675415039e-01
5.199999809265136719e-01,8.823542594909667969e-01
5.400000214576721191e-01,8.665982484817504883e-01
5.600000023841857910e-01,8.554822206497192383e-01
5.799999833106994629e-01,8.476396203041076660e-01
6.000000238418579102e-01,8.421062231063842773e-01
6.200000047683715820e-01,8.082854747772216797e-01
6.399999856948852539e-01,7.844368815422058105e-01
6.600000262260437012e-01,7.676201462745666504e-01
6.800000071525573730e-01,7.557618618011474609e-01
6.999999880790710449e-01,7.474000453948974609e-01
7.200000286102294922e-01,7.395617365837097168e-01
7.400000095367431641e-01,7.339981198310852051e-01
7.599999904632568359e-01,7.300727367401123047e-01
7.799999713897705078e-01,7.273033857345581055e-01
8.000000119209289551e-01,7.253492474555969238e-01
8.199999928474426270e-01,6.862303018569946289e-01
8.399999737739562988e-01,6.586276888847351074e-01
8.600000143051147461e-01,6.391510963439941406e-01
8.799999952316284180e-01,6.254084110260009766e-01
8.999999761581420898e-01,6.157114505767822266e-01
9.200000166893005371e-01,5.909814834594726562e-01
9.399999976158142090e-01,5.732312202453613281e-01
9.599999785423278809e-01,5.607094764709472656e-01
9.800000190734863281e-01,5.518761277198791504e-01
1.000000000000000000e+00,5.456448793411254883e-01
1.019999980926513672e+00,5.072492957115173340e-01
1.039999961853027344e+00,4.801577925682067871e-01
1.059999942779541016e+00,4.610422253608703613e-01
1.080000042915344238e+00,4.475544989109039307e-01
1.100000023841857910e+00,4.380378127098083496e-01
1.120000004768371582e+00,4.076507091522216797e-01
1.139999985694885254e+00,3.862120807170867920e-01
1.159999966621398926e+00,3.710867464542388916e-01
1.179999947547912598e+00,3.604155778884887695e-01
1.200000047683715820e+00,3.528869152069091797e-01
1.220000028610229492e+00,3.277733325958251953e-01
1.240000009536743164e+00,3.100683391094207764e-01
1.259999990463256836e+00,2.975864112377166748e-01
1.279999971389770508e+00,2.887866497039794922e-01
1.299999952316284180e+00,2.825827896595001221e-01
1.320000052452087402e+00,2.675898969173431396e-01
1.340000033378601074e+00,2.568515241146087646e-01
1.360000014305114746e+00,2.492901384830474854e-01
1.379999995231628418e+00,2.439657300710678101e-01
1.399999976158142090e+00,2.402165383100509644e-01
1.419999957084655762e+00,1.821270585060119629e-01
1.440000057220458984e+00,1.401938349008560181e-01
1.460000038146972656e+00,1.106062680482864380e-01
1.480000019073486328e+00,8.972965180873870850e-02
1.500000000000000000e+00,7.499933987855911255e-02
1.519999980926513672e+00,7.355485856533050537e-02
1.539999961853027344e+00,7.253921777009963989e-02
1.559999942779541016e+00,7.182516157627105713e-02
1.580000042915344238e+00,7.132311165332794189e-02
1.600000023841857910e+00,7.097015529870986938e-02
1.620000004768371582e+00,-8.764720521867275238e-03
1.639999985694885254e+00,-6.502936035394668579e-02
1.659999966621398926e+00,-1.047322750091552734e-01
1.679999947547912598e+00,-1.327484846115112305e-01
1.700000047683715820e+00,-1.525180786848068237e-01
1.720000028610229492e+00,-1.930626183748245239e-01
1.740000009536743164e+00,-2.216712981462478638e-01
1.759999990463256836e+00,-2.418578416109085083e-01
1.779999971389770508e+00,-2.561016976833343506e-01
1.799999952316284180e+00,-2.661523222923278809e-01
1.820000052452087402e+00,-2.945600450038909912e-01
1.840000033378601074e+00,-3.149686753749847412e-01
1.860000014305114746e+00,-3.293693065643310547e-01
1.879999995231628418e+00,-3.395305275917053223e-01
1.899999976158142090e+00,-3.467006385326385498e-01
1.919999957084655762e+00,-3.704435229301452637e-01
1.940000057220458984e+00,-3.875132799148559570e-01
1.960000038146972656e+00,-3.995563089847564697e-01
1.980000019073486328e+00,-4.080528020858764648e-01
2.000000000000000000e+00,-4.140474200248718262e-01


==> data/ex_stiff/mlp/th1.00_T2.0_steps20_data_100_10_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,6.169094443321228027e-01
2.000000029802322388e-01,8.406260013580322266e-01
3.000000119209289551e-01,9.151350259780883789e-01
4.000000059604644775e-01,9.289757013320922852e-01
5.000000000000000000e-01,9.087975025177001953e-01
6.000000238418579102e-01,8.580484986305236816e-01
6.999999880790710449e-01,7.750721573829650879e-01
8.000000119209289551e-01,7.447963356971740723e-01
8.999999761581420898e-01,6.481155753135681152e-01
1.000000000000000000e+00,5.735875368118286133e-01
1.100000023841857910e+00,4.730764627456665039e-01
1.200000047683715820e+00,3.853331804275512695e-01
1.299999952316284180e+00,3.106410205364227295e-01
1.399999976158142090e+00,2.601712942123413086e-01
1.500000000000000000e+00,2.418030947446823120e-01
1.600000023841857910e+00,1.324424445629119873e-01
1.700000047683715820e+00,-7.848753035068511963e-02
1.799999952316284180e+00,-2.128859460353851318e-01
1.899999976158142090e+00,-3.087235391139984131e-01
2.000000000000000000e+00,-3.437346518039703369e-01


==> data/ex_stiff/mlp/th1.00_T2.0_steps20_data_100_2_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,1.635691076517105103e-01
3.999999910593032837e-02,2.794948518276214600e-01
5.999999865889549255e-02,3.616545200347900391e-01
7.999999821186065674e-02,4.198831915855407715e-01
1.000000014901161194e-01,4.611513614654541016e-01
1.199999973177909851e-01,4.909109175205230713e-01
1.400000005960464478e-01,5.120040178298950195e-01
1.599999964237213135e-01,5.269544124603271484e-01
1.800000071525573730e-01,5.375508069992065430e-01
2.000000029802322388e-01,5.450613498687744141e-01
2.199999988079071045e-01,5.512723922729492188e-01
2.399999946355819702e-01,5.556749105453491211e-01
2.599999904632568359e-01,5.587955713272094727e-01
2.800000011920928955e-01,5.610074996948242188e-01
3.000000119209289551e-01,5.625758171081542969e-01
3.199999928474426270e-01,5.649940371513366699e-01
3.400000035762786865e-01,5.667083859443664551e-01
3.600000143051147461e-01,5.679235458374023438e-01
3.799999952316284180e-01,5.687854290008544922e-01
4.000000059604644775e-01,5.693961977958679199e-01
4.199999868869781494e-01,5.710801482200622559e-01
4.399999976158142090e-01,5.722745656967163086e-01
4.600000083446502686e-01,5.731216073036193848e-01
4.799999892711639404e-01,5.737221837043762207e-01
5.000000000000000000e-01,5.741481781005859375e-01
5.199999809265136719e-01,5.758880972862243652e-01
5.400000214576721191e-01,5.771227478981018066e-01
5.600000023841857910e-01,5.779988169670104980e-01
5.799999833106994629e-01,5.786203145980834961e-01
6.000000238418579102e-01,5.790613293647766113e-01
6.200000047683715820e-01,5.796148180961608887e-01
6.399999856948852539e-01,5.800076723098754883e-01
6.600000262260437012e-01,5.802864432334899902e-01
6.800000071525573730e-01,5.804844498634338379e-01
6.999999880790710449e-01,5.806248188018798828e-01
7.200000286102294922e-01,5.791850686073303223e-01
7.400000095367431641e-01,5.781366229057312012e-01
7.599999904632568359e-01,5.773924589157104492e-01
7.799999713897705078e-01,5.768641829490661621e-01
8.000000119209289551e-01,5.764891505241394043e-01
8.199999928474426270e-01,5.724747776985168457e-01
8.399999737739562988e-01,5.696254968643188477e-01
8.600000143051147461e-01,5.676029920578002930e-01
8.799999952316284180e-01,5.661674737930297852e-01
8.999999761581420898e-01,5.651482343673706055e-01
9.200000166893005371e-01,5.547209978103637695e-01
9.399999976158142090e-01,5.471543669700622559e-01
9.599999785423278809e-01,5.417843461036682129e-01
9.800000190734863281e-01,5.379734039306640625e-01
1.000000000000000000e+00,5.352687835693359375e-01
1.019999980926513672e+00,5.074746012687683105e-01
1.039999961853027344e+00,4.877401292324066162e-01
1.059999942779541016e+00,4.737285971641540527e-01
1.080000042915344238e+00,4.637801647186279297e-01
1.100000023841857910e+00,4.567166566848754883e-01
1.120000004768371582e+00,4.097931385040283203e-01
1.139999985694885254e+00,3.764779865741729736e-01
1.159999966621398926e+00,3.528245687484741211e-01
1.179999947547912598e+00,3.360309004783630371e-01
1.200000047683715820e+00,3.241077065467834473e-01
1.220000028610229492e+00,2.784751951694488525e-01
1.240000009536743164e+00,2.460767775774002075e-01
1.259999990463256836e+00,2.230744361877441406e-01
1.279999971389770508e+00,2.067431509494781494e-01
1.299999952316284180e+00,1.951481550931930542e-01
1.320000052452087402e+00,1.197854280471801758e-01
1.340000033378601074e+00,6.634255498647689819e-02
1.360000014305114746e+00,2.925007045269012451e-02
1.379999995231628418e+00,3.505709813907742500e-03
1.399999976158142090e+00,-1.436239108443260193e-02
1.419999957084655762e+00,-1.364585943520069122e-02
1.440000057220458984e+00,-1.291039492934942245e-02
1.460000038146972656e+00,-1.238824054598808289e-02
1.480000019073486328e+00,-1.201752945780754089e-02
1.500000000000000000e+00,-1.175433117896318436e-02
1.519999980926513672e+00,-3.798606991767883301e-02
1.539999961853027344e+00,-5.660923197865486145e-02
1.559999942779541016e+00,-6.983067095279693604e-02
1.580000042915344238e+00,-7.921719551086425781e-02
1.600000023841857910e+00,-8.588116616010665894e-02
1.620000004768371582e+00,-1.142064630985260010e-01
1.639999985694885254e+00,-1.343119144439697266e-01
1.659999966621398926e+00,-1.485828608274459839e-01
1.679999947547912598e+00,-1.587124317884445190e-01
1.700000047683715820e+00,-1.659024506807327271e-01
1.720000028610229492e+00,-2.069647908210754395e-01
1.740000009536743164e+00,-2.361153364181518555e-01
1.759999990463256836e+00,-2.568096518516540527e-01
1.779999971389770508e+00,-2.715006768703460693e-01
1.799999952316284180e+00,-2.819299995899200439e-01
1.820000052452087402e+00,-3.132056891918182373e-01
1.840000033378601074e+00,-3.358159065246582031e-01
1.860000014305114746e+00,-3.518663644790649414e-01
1.879999995231628418e+00,-3.632601201534271240e-01
1.899999976158142090e+00,-3.713482022285461426e-01
1.919999957084655762e+00,-3.845674991607666016e-01
1.940000057220458984e+00,-3.940798640251159668e-01
1.960000038146972656e+00,-4.008325934410095215e-01
1.980000019073486328e+00,-4.056264162063598633e-01
2.000000000000000000e+00,-4.090294837951660156e-01


==> data/ex_stiff/mlp/th1.00_T2.0_steps20_data_100_2_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,3.547665774822235107e-01
2.000000029802322388e-01,4.865219295024871826e-01
3.000000119209289551e-01,5.369718074798583984e-01
4.000000059604644775e-01,5.583883523941040039e-01
5.000000000000000000e-01,5.689936876296997070e-01
6.000000238418579102e-01,5.760257244110107422e-01
6.999999880790710449e-01,5.791431069374084473e-01
8.000000119209289551e-01,5.802943706512451172e-01
8.999999761581420898e-01,5.691694021224975586e-01
1.000000000000000000e+00,5.436133146286010742e-01
1.100000023841857910e+00,4.779188036918640137e-01
1.200000047683715820e+00,3.625285923480987549e-01
1.299999952316284180e+00,2.390890717506408691e-01
1.399999976158142090e+00,4.937711358070373535e-02
1.500000000000000000e+00,-1.750598102807998657e-02
1.600000023841857910e+00,-7.090760767459869385e-02
1.700000047683715820e+00,-1.419148594141006470e-01
1.799999952316284180e+00,-2.463060915470123291e-01
1.899999976158142090e+00,-3.376448750495910645e-01
2.000000000000000000e+00,-3.713804483413696289e-01


==> data/ex_stiff/mlp/th1.00_T2.0_steps20_data_100_4_eigs-25.00_-15.00/learned_ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,2.463773190975189209e-01
3.999999910593032837e-02,4.212297201156616211e-01
5.999999865889549255e-02,5.453214645385742188e-01
7.999999821186065674e-02,6.333885192871093750e-01
1.000000014901161194e-01,6.958892345428466797e-01
1.199999973177909851e-01,7.401831746101379395e-01
1.400000005960464478e-01,7.716184258460998535e-01
1.599999964237213135e-01,7.939279675483703613e-01
1.800000071525573730e-01,8.097609877586364746e-01
2.000000029802322388e-01,8.209977149963378906e-01
2.199999988079071045e-01,8.287246227264404297e-01
2.399999946355819702e-01,8.342083096504211426e-01
2.599999904632568359e-01,8.381000757217407227e-01
2.800000011920928955e-01,8.408620953559875488e-01
3.000000119209289551e-01,8.428224325180053711e-01
3.199999928474426270e-01,8.434401750564575195e-01
3.400000035762786865e-01,8.438785076141357422e-01
3.600000143051147461e-01,8.441895842552185059e-01
3.799999952316284180e-01,8.444103598594665527e-01
4.000000059604644775e-01,8.445670008659362793e-01
4.199999868869781494e-01,8.421266078948974609e-01
4.399999976158142090e-01,8.403949141502380371e-01
4.600000083446502686e-01,8.391657471656799316e-01
4.799999892711639404e-01,8.382934331893920898e-01
5.000000000000000000e-01,8.376743197441101074e-01
5.199999809265136719e-01,8.285065293312072754e-01
5.400000214576721191e-01,8.220007419586181641e-01
5.600000023841857910e-01,8.173839449882507324e-01
5.799999833106994629e-01,8.141075372695922852e-01
6.000000238418579102e-01,8.117825984954833984e-01
6.200000047683715820e-01,7.922345995903015137e-01
6.399999856948852539e-01,7.783753871917724609e-01
6.600000262260437012e-01,7.685494422912597656e-01
6.800000071525573730e-01,7.615831494331359863e-01
6.999999880790710449e-01,7.566439509391784668e-01
7.200000286102294922e-01,7.311789989471435547e-01
7.400000095367431641e-01,7.127681374549865723e-01
7.599999904632568359e-01,6.997283697128295898e-01
7.799999713897705078e-01,6.904931664466857910e-01
8.000000119209289551e-01,6.839524507522583008e-01
8.199999928474426270e-01,6.564123034477233887e-01
8.399999737739562988e-01,6.369003057479858398e-01
8.600000143051147461e-01,6.230762600898742676e-01
8.799999952316284180e-01,6.132820248603820801e-01
8.999999761581420898e-01,6.063428521156311035e-01
9.200000166893005371e-01,5.746659040451049805e-01
9.399999976158142090e-01,5.517413616180419922e-01
9.599999785423278809e-01,5.354823470115661621e-01
9.800000190734863281e-01,5.239506959915161133e-01
1.000000000000000000e+00,5.157719254493713379e-01
1.019999980926513672e+00,4.895060062408447266e-01
1.039999961853027344e+00,4.708680212497711182e-01
1.059999942779541016e+00,4.576426446437835693e-01
1.080000042915344238e+00,4.482580721378326416e-01
1.100000023841857910e+00,4.415988922119140625e-01
1.120000004768371582e+00,4.126884341239929199e-01
1.139999985694885254e+00,3.921710252761840820e-01
1.159999966621398926e+00,3.776101768016815186e-01
1.179999947547912598e+00,3.672764003276824951e-01
1.200000047683715820e+00,3.599427044391632080e-01
1.220000028610229492e+00,3.125859797000885010e-01
1.240000009536743164e+00,2.789867222309112549e-01
1.259999990463256836e+00,2.551483213901519775e-01
1.279999971389770508e+00,2.382351607084274292e-01
1.299999952316284180e+00,2.262353897094726562e-01
1.320000052452087402e+00,1.945291310548782349e-01
1.340000033378601074e+00,1.716320216655731201e-01
1.360000014305114746e+00,1.553830951452255249e-01
1.379999995231628418e+00,1.438520103693008423e-01
1.399999976158142090e+00,1.356689929962158203e-01
1.419999957084655762e+00,1.033937782049179077e-01
1.440000057220458984e+00,8.003629744052886963e-02
1.460000038146972656e+00,6.346033513545989990e-02
1.480000019073486328e+00,5.169696360826492310e-02
1.500000000000000000e+00,4.334892332553863525e-02
1.519999980926513672e+00,4.403644707053899765e-03
1.539999961853027344e+00,-2.323689311742782593e-02
1.559999942779541016e+00,-4.285414516925811768e-02
1.580000042915344238e+00,-5.677706003189086914e-02
1.600000023841857910e+00,-6.665852665901184082e-02
1.620000004768371582e+00,-1.010044068098068237e-01
1.639999985694885254e+00,-1.253808438777923584e-01
1.659999966621398926e+00,-1.426815986633300781e-01
1.679999947547912598e+00,-1.549604833126068115e-01
1.700000047683715820e+00,-1.636752933263778687e-01
1.720000028610229492e+00,-1.988805383443832397e-01
1.740000009536743164e+00,-2.238658666610717773e-01
1.759999990463256836e+00,-2.415980696678161621e-01
1.779999971389770508e+00,-2.541827261447906494e-01
1.799999952316284180e+00,-2.631140351295471191e-01
1.820000052452087402e+00,-2.949272692203521729e-01
1.840000033378601074e+00,-3.179413080215454102e-01
1.860000014305114746e+00,-3.342746198177337646e-01
1.879999995231628418e+00,-3.458665311336517334e-01
1.899999976158142090e+00,-3.540934026241302490e-01
1.919999957084655762e+00,-3.721020817756652832e-01
1.940000057220458984e+00,-3.850888311862945557e-01
1.960000038146972656e+00,-3.943039476871490479e-01
1.980000019073486328e+00,-4.008428454399108887e-01
2.000000000000000000e+00,-4.054826498031616211e-01


==> data/ex_stiff/mlp/th1.00_T2.0_steps20_data_100_4_eigs-25.00_-15.00/solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,5.353689193725585938e-01
2.000000029802322388e-01,7.328783869743347168e-01
3.000000119209289551e-01,8.052557706832885742e-01
4.000000059604644775e-01,8.302950859069824219e-01
5.000000000000000000e-01,8.339949846267700195e-01
6.000000238418579102e-01,8.163966536521911621e-01
6.999999880790710449e-01,7.710637450218200684e-01
8.000000119209289551e-01,7.543587088584899902e-01
8.999999761581420898e-01,6.501592993736267090e-01
1.000000000000000000e+00,5.527327656745910645e-01
1.100000023841857910e+00,4.723496437072753906e-01
1.200000047683715820e+00,3.901303708553314209e-01
1.299999952316284180e+00,2.682169675827026367e-01
1.399999976158142090e+00,1.719793528318405151e-01
1.500000000000000000e+00,1.364547610282897949e-01
1.600000023841857910e+00,-6.907850503921508789e-03
1.700000047683715820e+00,-1.192359551787376404e-01
1.799999952316284180e+00,-2.237702459096908569e-01
1.899999976158142090e+00,-3.186670839786529541e-01
2.000000000000000000e+00,-3.537021279335021973e-01


==> data/ex_stiff/ode.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.999999955296516418e-02,3.297041058540344238e-01
3.999999910593032837e-02,5.504795312881469727e-01
5.999999865889549255e-02,6.983469724655151367e-01
7.999999821186065674e-02,7.968679070472717285e-01
1.000000014901161194e-01,8.625519871711730957e-01
1.199999973177909851e-01,9.058457612991333008e-01
1.400000005960464478e-01,9.339443445205688477e-01
1.599999964237213135e-01,9.521231055259704590e-01
1.800000071525573730e-01,9.630547761917114258e-01
2.000000029802322388e-01,9.691324234008789062e-01
2.199999988079071045e-01,9.721367955207824707e-01
2.399999946355819702e-01,9.726168513298034668e-01
2.599999904632568359e-01,9.711920022964477539e-01
2.800000011920928955e-01,9.686570763587951660e-01
3.000000119209289551e-01,9.652813673019409180e-01
3.199999928474426270e-01,9.609841108322143555e-01
3.400000035762786865e-01,9.558683037757873535e-01
3.600000143051147461e-01,9.502208828926086426e-01
3.799999952316284180e-01,9.443385004997253418e-01
4.000000059604644775e-01,9.380232691764831543e-01
4.199999868869781494e-01,9.311041235923767090e-01
4.399999976158142090e-01,9.235799312591552734e-01
4.600000083446502686e-01,9.156193137168884277e-01
4.799999892711639404e-01,9.075450897216796875e-01
5.000000000000000000e-01,8.993675708770751953e-01
5.199999809265136719e-01,8.907414674758911133e-01
5.400000214576721191e-01,8.814868927001953125e-01
5.600000023841857910e-01,8.716135621070861816e-01
5.799999833106994629e-01,8.613211512565612793e-01
6.000000238418579102e-01,8.509966731071472168e-01
6.200000047683715820e-01,8.407389521598815918e-01
6.399999856948852539e-01,8.301240801811218262e-01
6.600000262260437012e-01,8.189161419868469238e-01
6.800000071525573730e-01,8.070728182792663574e-01
6.999999880790710449e-01,7.947452664375305176e-01
7.200000286102294922e-01,7.822782993316650391e-01
7.400000095367431641e-01,7.699851393699645996e-01
7.599999904632568359e-01,7.574718594551086426e-01
7.799999713897705078e-01,7.444644570350646973e-01
8.000000119209289551e-01,7.308741211891174316e-01
8.199999928474426270e-01,7.167884111404418945e-01
8.399999737739562988e-01,7.024710774421691895e-01
8.600000143051147461e-01,6.882837414741516113e-01
8.799999952316284180e-01,6.740010976791381836e-01
8.999999761581420898e-01,6.593258380889892578e-01
9.200000166893005371e-01,6.441435217857360840e-01
9.399999976158142090e-01,6.284946799278259277e-01
9.599999785423278809e-01,6.125749349594116211e-01
9.800000190734863281e-01,5.967166423797607422e-01
1.000000000000000000e+00,5.808610320091247559e-01
1.019999980926513672e+00,5.647094845771789551e-01
1.039999961853027344e+00,5.481330156326293945e-01
1.059999942779541016e+00,5.311369299888610840e-01
1.080000042915344238e+00,5.138607621192932129e-01
1.100000023841857910e+00,4.965779781341552734e-01
1.120000004768371582e+00,4.793707132339477539e-01
1.139999985694885254e+00,4.619604945182800293e-01
1.159999966621398926e+00,4.442151486873626709e-01
1.179999947547912598e+00,4.261144697666168213e-01
1.200000047683715820e+00,4.077500402927398682e-01
1.220000028610229492e+00,3.893252909183502197e-01
1.240000009536743164e+00,3.710056841373443604e-01
1.259999990463256836e+00,3.525693416595458984e-01
1.279999971389770508e+00,3.338908255100250244e-01
1.299999952316284180e+00,3.149363100528717041e-01
1.320000052452087402e+00,2.957592308521270752e-01
1.340000033378601074e+00,2.765004932880401611e-01
1.360000014305114746e+00,2.573320567607879639e-01
1.379999995231628418e+00,2.381211817264556885e-01
1.399999976158142090e+00,2.187569141387939453e-01
1.419999957084655762e+00,1.992047280073165894e-01
1.440000057220458984e+00,1.794916242361068726e-01
1.460000038146972656e+00,1.597061157226562500e-01
1.480000019073486328e+00,1.399828344583511353e-01
1.500000000000000000e+00,1.202673166990280151e-01
1.519999980926513672e+00,1.004770919680595398e-01
1.539999961853027344e+00,8.058968186378479004e-02
1.559999942779541016e+00,6.061748787760734558e-02
1.580000042915344238e+00,4.060786589980125427e-02
1.600000023841857910e+00,2.064086496829986572e-02
1.620000004768371582e+00,7.053666049614548683e-04
1.639999985694885254e+00,-1.924021169543266296e-02
1.659999966621398926e+00,-3.919520601630210876e-02
1.679999947547912598e+00,-5.915065109729766846e-02
1.700000047683715820e+00,-7.908930629491806030e-02
1.720000028610229492e+00,-9.898571670055389404e-02
1.740000009536743164e+00,-1.188714802265167236e-01
1.759999990463256836e+00,-1.387335509061813354e-01
1.779999971389770508e+00,-1.585101336240768433e-01
1.799999952316284180e+00,-1.781682372093200684e-01
1.820000052452087402e+00,-1.977038085460662842e-01
1.840000033378601074e+00,-2.171416282653808594e-01
1.860000014305114746e+00,-2.365353107452392578e-01
1.879999995231628418e+00,-2.559365630149841309e-01
1.899999976158142090e+00,-2.752488851547241211e-01
1.919999957084655762e+00,-2.944181561470031738e-01
1.940000057220458984e+00,-3.134317100048065186e-01
1.960000038146972656e+00,-3.323093354701995850e-01
1.980000019073486328e+00,-3.515501916408538818e-01
2.000000000000000000e+00,-3.712714016437530518e-01


==> data/ex_stiff/ode_solution.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000014901161194e-01,8.625519871711730957e-01
2.000000029802322388e-01,9.691324234008789062e-01
3.000000119209289551e-01,9.652813673019409180e-01
4.000000059604644775e-01,9.380232691764831543e-01
5.000000000000000000e-01,8.993675708770751953e-01
6.000000238418579102e-01,8.509966731071472168e-01
6.999999880790710449e-01,7.947452664375305176e-01
8.000000119209289551e-01,7.308741211891174316e-01
8.999999761581420898e-01,6.593258380889892578e-01
1.000000000000000000e+00,5.808610320091247559e-01
1.100000023841857910e+00,4.965779781341552734e-01
1.200000047683715820e+00,4.077500402927398682e-01
1.299999952316284180e+00,3.149363100528717041e-01
1.399999976158142090e+00,2.187569141387939453e-01
1.500000000000000000e+00,1.202673166990280151e-01
1.600000023841857910e+00,2.064086496829986572e-02
1.700000047683715820e+00,-7.908930629491806030e-02
1.799999952316284180e+00,-1.781682372093200684e-01
1.899999976158142090e+00,-2.752488851547241211e-01
2.000000000000000000e+00,-3.712714016437530518e-01

